On Lightweight Privacy-Preserving Collaborative Learning for Internet of Things by Independent Random Projections

The Internet of Things (IoT) will be a main data generation infrastructure for achieving better system intelligence. This paper considers the design and implementation of a practical privacy-preserving collaborative learning scheme, in which a curious learning coordinator trains a better machine learning model based on the data samples contributed by a number of IoT objects, while the confidentiality of the raw forms of the training data is protected against the coordinator. Existing distributed machine learning and data encryption approaches incur significant computation and communication overhead, rendering them ill-suited for resource-constrained IoT objects. We study an approach that applies independent random projection at each IoT object to obfuscate data and trains a deep neural network at the coordinator based on the projected data from the IoT objects. This approach introduces light computation overhead to the IoT objects and moves most workload to the coordinator that can have sufficient computing resources. Although the independent projections performed by the IoT objects address the potential collusion between the curious coordinator and some compromised IoT objects, they significantly increase the complexity of the projected data. In this paper, we leverage the superior learning capability of deep learning in capturing sophisticated patterns to maintain good learning performance. The extensive comparative evaluation shows that this approach outperforms other lightweight approaches that apply additive noisification for differential privacy and/or support vector machines for learning in the applications with light to moderate data pattern complexities.

==> Cifra_figuretem/0.039/DPdataBlue0.0.txt <==
-5.327880827886771975e+00	1.144390781284739811e+00	1.829901956626416037e+01	-9.869640660905678597e-01	-7.040752962382156532e+00	-1.021456528013965226e+01	9.253403249152896137e+00	-3.775550558352325226e-01	-4.297799867476030933e+00	-3.490606749477728243e+01	7.294835923480746942e+00	-1.514876539286308343e+01	-1.196314513413598846e+01	-3.110307424330269299e+01	4.677068376395958182e+01	-2.814249862475269026e+01	8.581406782210949657e+00	2.057578918108871235e+01	-3.991772529093213784e-01	-4.620436887457742614e+00	6.702670890173395435e+01	-2.516915787411314298e+01	-5.004412999984235277e+00	-1.638289305893544778e+01	4.302245035534691198e+01	-3.022167615642386806e+01	1.990278814238708094e+01	-5.114572845292501668e+00	8.773431115156022031e+00	-3.434464935249278739e+01	-1.302755738271684471e+01	2.004448883344519317e+01
3.337109726572117552e+01	-2.931699158017035245e+01	8.637296113759767024e+00	4.463193062674196199e+01	-2.793360204649177447e+01	3.730394879910107164e+01	-1.833426499253094022e+01	6.517848830195922005e+01	-5.763445534760557365e+01	-1.730974006586786373e+01	-4.187555617010029607e+01	-5.805223979485990071e+01	2.808504909661481008e+01	1.207521371900481633e+01	-1.530418689427072820e+00	-6.131948231825478501e+01	1.576882453681641394e+01	-4.116371310679756590e+00	-4.044377502307479944e+01	1.340929967156006342e+01	2.449166909553128946e+01	-3.145986239257262440e+01	3.555730973325534006e+00	7.302954817923128417e+01	8.079270054394717704e+01	-5.260686711139400273e+01	-6.876930561935442654e+01	-9.762368862722387064e+01	7.823051688318743757e+00	7.335630101059438246e+00	-2.236266676839184342e+01	2.590754161387645027e+01
7.661578153696144255e+00	-1.289396455370557248e+01	-3.867775860778573360e+01	-2.052061730290287755e+01	-6.526103861821896501e+00	1.823278553421694426e+00	2.255393553146198471e+01	9.877865007366187555e+00	-1.209282292373459597e+02	-1.412027325797342314e+01	-2.138536745101320946e+01	3.646476752240908326e+01	8.203302097127092907e+01	-3.516605636254183054e+01	6.146860413559494418e+01	1.209442060809466568e+01	-8.271236378768257680e+00	-2.231601490335816607e+01	4.816118690072925546e+01	1.080345502709840977e+00	1.817729286882254769e+01	-8.792082191476976050e+01	-3.996899248324473319e+01	-4.390448882675822517e+01	-3.631508461183194036e+00	3.701185891793672056e+01	1.688369752221265330e+01	-9.198324494525463635e+00	-1.341816955945395407e+00	3.126386256663205643e+01	-3.222299752696273778e+00	-3.537188304928145044e+01
2.854590277847717061e+01	-3.490040529733362717e+01	1.713186709254734374e+00	-5.107120574846391037e-02	-9.137423080908814654e+01	-4.790108512618482450e+01	-4.176592366434108250e+00	4.366346766150726921e+00	4.242730326792624140e+01	-2.625328075975852471e+01	5.897851268644907385e+00	-5.066939919952617544e+01	4.302552083256216520e+00	5.583804069629924527e+01	-2.374374575848683833e+00	8.232809216391021589e-01	4.912969695754268429e+01	-1.090090157096564560e+01	-9.823070641066067310e-02	4.658771044194898536e+01	1.077789926368324736e+01	-1.781303651994808135e+01	6.553875573776591246e+00	-6.287320846506980132e+01	2.438172480114234020e+01	-1.561455012445207302e+01	-3.516846096400632149e+01	-8.774855464128789606e+01	-6.514040118733193552e+00	1.163129031896739107e+01	-5.607940509555280784e+01	-2.411166039112663384e+01
2.078174744119184236e+00	5.301200853482419006e+01	1.247377272642292390e+01	1.323717944203844965e+01	-3.116621256422133612e+00	-3.469249111734394209e+00	7.558229529489324250e+00	5.608793006001147052e-01	3.203870364909212753e+01	8.633666154992403108e+01	-1.982737438545186137e+01	-5.783884188022023753e-01	9.208949503722496654e-01	1.867840450491157966e+01	-1.444043815963093280e+01	-4.061083092358893865e+00	2.930911013988675862e+01	-4.625383391770956365e-01	2.330856874299308856e+01	2.677826725199990676e+01	2.210148871168593487e+00	-1.424861590024110924e+01	5.057363698195323387e+00	4.862277452784920229e+01	-1.310747890948123384e+01	-1.135883835972641531e+00	4.015837487709379161e+01	-7.258664567310621152e+00	-8.474520316088934635e+00	3.786030346958632009e+01	3.664187272743396306e+01	-1.133420828877976305e+01
-2.097128178946101329e+01	1.227842102884676656e+01	9.629119116701426151e+01	4.695711411591648954e+00	-3.080386477639258374e+02	2.321223398850984942e+00	-7.057967837990543103e+01	-3.981048216900311409e+00	3.986140166462649859e+01	-5.203589791973755041e+00	-1.148857109400744481e+00	8.949588249942250684e+01	-3.439773330450248778e+01	-3.777046393091096377e+01	5.963161114661307494e+00	1.325777958498781928e+01	-1.308545462938849724e+01	4.587931664483555494e+01	3.244571881449536477e+01	1.048755268650709915e+01	6.292651335943760671e+01	-1.318381441878382354e+01	4.552048636202481902e+01	1.251492776541320406e+00	2.248778933676001657e+01	-5.875192529924918361e+00	-6.092626887870707719e+00	1.452371970774944288e+00	-2.832684839986769987e+01	-1.286510262475340305e+01	-6.965283876478271452e+01	6.174606343762008009e+00
-5.516129391042998265e+00	3.917287906133083641e+00	-6.689735141342858071e+00	-7.067776024199291385e+01	3.084935014020118160e+01	3.299581724648447123e-01	-3.813146971196157153e+01	5.422479570518180303e+00	1.393253989910240698e+01	3.097261350505829824e+01	-1.439531615916208196e+01	3.308104270212704279e+01	7.342881959663260716e+01	3.027927006258104825e+01	-3.147284379086896955e+00	-1.045275428159235709e+01	-3.236153410094035365e+01	3.238515616862287061e+01	-6.009409142080776434e+01	1.582194309864453974e+00	4.088841713299260050e+00	-5.979666383372715899e+01	-5.984831788926637586e+00	-3.064323367973488743e+01	9.196868138635215573e+00	2.114983312870700161e+01	-7.137861197339125496e+00	-1.125857057435314523e+01	-7.308680167627018776e+00	-1.482627666113665477e+01	1.527958132650557310e+01	7.581067151529869363e+01
-8.444560139478012317e-01	-5.120039944852202041e+00	3.769596362681671309e+01	2.490883112529885324e+01	-2.633764438678108633e+01	-3.590493302613860038e+01	7.980891830716865254e-01	4.026523071329867776e+01	3.394468613672859680e-01	-2.509933852546671673e+00	-3.373204729157898640e+01	3.407443012447208730e+01	1.049167988623520387e+01	-1.478701520581254947e+01	-6.627508608487111097e+00	3.720428694533940206e+00	6.331772743968415540e+01	-1.251428430534592806e+01	1.793997480761954577e+01	3.801476001474794941e+01	-1.017329861433100291e+01	-5.760130946851569433e+01	-1.473654177833383372e+01	2.725668402350462571e+01	1.027912506344355705e+02	-3.694335883959885081e+01	8.909330228876558522e+01	3.133242470872985663e+01	4.181507559849600320e+00	-1.847670081404108089e+01	5.908758642085857815e+01	1.910734914224956782e+01
5.973041579795906841e+01	-1.872163497015881806e+00	2.376366772455478582e+01	-1.847138889513322280e-01	-1.441131088613173361e+01	5.168141425674601663e+01	1.010211665330693620e+01	-5.317642676182760653e+00	5.247179240137629819e+01	-1.765051168525489800e+01	-3.433672838283163387e+00	1.895807287994109203e+01	-2.845018429053319053e+01	-2.635097087247162051e+01	7.026655655808396261e+01	5.206069809382774416e+00	1.788390041906572137e+01	4.418270343941181721e+01	-8.968450117578008474e+00	-7.290118598886857981e+00	1.880787674371394491e+00	-2.614058595844391775e+01	-6.760918030502321585e+01	7.900806986030689316e+00	-8.952750892035814090e+00	2.539267287833009590e+01	1.752680072384320908e+01	5.912157238189563913e+01	-1.336239467538835690e+01	-2.308000712743607608e+01	-5.177957702805965567e+00	-1.040199993556626623e+01
2.974415567316667719e+01	-2.847456782339849113e+00	8.914869928211583527e+00	4.797953223580453397e-03	4.766323877456838431e+01	5.044326249582528021e+01	-2.099931564185851585e+00	1.428589384619531621e+01	2.497976486207250346e+01	6.946439550189353440e+00	1.405599956430339503e+01	2.385929776958142767e+01	-2.352437576546395448e+01	-1.771518730542346631e+01	-8.732797748326674991e+00	1.029637155260112458e+00	-2.980757868830297852e+01	-3.651069132179458165e+01	3.844953727742745997e+01	8.310914726680641706e+01	5.805307364557772409e+00	-8.992346771187420984e+00	-3.256500976471286890e+01	-9.680634784816222194e+00	-2.381458872491853640e+01	-4.734173534011103612e+01	-1.515736628902307359e+01	6.075437790366931878e+00	4.554073634634301726e+01	1.533013805268929053e+00	6.588465812632848895e+01	8.440730932651277385e+00
7.448823353538747138e-01	-4.383647998632699938e+00	-4.730204561592275070e+01	-6.322828533557367514e+00	-4.122792062701338978e+01	1.946923952207370334e+01	-9.312393760216293614e+00	1.456147944959004725e+01	2.498314645309696402e+01	2.576352107760124710e+01	-1.285202242689327434e+01	4.726934010108480066e+01	-5.824637619156407453e+01	-3.685158638856128022e+01	-1.332700689341397293e+01	2.797504538701970844e+01	-5.490054697151503404e+01	1.819300164217075855e+00	8.379638925952055217e+01	-8.505235638303110690e+00	-1.787310444937507015e+01	-3.998767862441748377e+01	-1.014645657192630779e+01	-1.184636767711824135e+01	-2.279029237697511689e+01	4.145965062164371062e+01	3.565919506509549564e+01	2.599564857510423721e+01	-8.423296950500304803e+00	-2.930739768366651177e+01	-1.799471381331096609e+01	-7.983753920162056872e+00
2.656523205164889845e+01	-1.739065802886158352e+01	1.637600815868785986e+01	3.809897910405035049e+01	-2.013712598216925542e+01	9.792087511675731548e+01	-8.913301412239806609e+01	-7.542608522582693809e+01	-6.264706891458211402e+01	8.175942382004325992e+00	-3.586033535387777249e+01	-3.774493164831923764e+01	-2.212822605370979856e-01	3.140761918410220943e+01	1.348962377910211252e+01	-3.146385635865570407e+01	2.013583529042923459e+01	-3.254951233454423232e+01	1.858269523911704013e+01	1.523199682118704779e+01	-1.140224387939171580e+00	3.916274492269238294e+01	1.107763655818644111e+01	2.250751573800593874e+01	7.109153162211121479e-01	1.022579528839908924e+01	-2.898037110689428530e+01	2.996299339731560352e+01	5.357384036616041811e+01	-1.514555502863748515e+01	3.249701739352465779e+01	-2.538231429843258127e+02
-4.226782972827753326e+01	5.461098369335077507e+01	8.801621601931628458e-01	6.708843588084883791e+00	6.489993788086974291e+01	-3.036676597630109953e+01	4.938659386583749367e+00	-2.632630445357246529e+01	1.630356307978840391e+01	-3.455825736084729982e+01	-1.418374674415815662e+01	3.842155426655386208e+01	1.989300853437451666e+00	-3.032115015848102058e+00	9.897192288549844008e+00	-1.245230338836521256e+01	1.144226661636179045e+02	1.943274663310235084e+01	-2.565079807307519388e+01	-3.353601957506796083e+01	5.170246755651618287e+01	-1.985740539417370698e+01	-7.442447568491902032e+00	-1.716429245686008898e+01	-2.682873925867821363e+00	1.664826149254196608e+01	2.623007580110843406e+01	-1.714528068053146725e+01	-1.000350281402162755e+00	-1.042914241786205132e+01	-2.760340840282546537e+01	-1.797404067745627998e+00
-1.886813250601629122e+01	1.160565927301565239e+02	-5.453300607985801207e+01	2.031277405156353311e+01	5.117098411941117142e+00	2.088474111726638682e+01	5.403901892497565029e+00	7.238826748442930281e-01	-3.007908673224574159e+01	5.755384052112615478e+01	-3.881830871946951333e+01	1.288458229796790278e+01	-5.041613620640745808e+01	2.653141364546941716e+01	2.244334061795147406e+01	1.106474112493336470e+01	1.811283930656954766e+01	-2.404957375795076846e+00	-1.608675613287238093e+01	1.052595601003429948e+01	1.150246401078365821e+01	-1.945734662032216633e+01	4.763164953602777985e+01	5.078632104626067445e+01	3.519848512442832700e+00	-5.839583825704622910e+01	-3.674931524657188930e+01	3.499561618755739900e+00	-5.210950874869361371e+00	-1.570459470842491712e+01	-1.552641898208882409e+01	1.777554759583590993e+01
-2.321700262321619856e+00	-3.671249333099081191e+00	2.247314543558719180e+01	-3.190975765086069771e+01	2.255537769710085350e-01	9.314393869764467482e+00	2.521793374738551918e+00	-1.230188715403266464e+01	1.232808864637728696e+01	3.915401966901958275e+01	2.073839213670614967e+01	3.739053547333082150e+01	-4.734423046641129673e+00	9.064702940556342847e-01	4.939644404547003376e+00	-1.770470495907733266e+02	-4.801749557268800928e+00	3.332003333874194340e+01	1.913042303939594646e+01	6.450151022178776827e+01	-6.564877423192381656e+00	-5.323493551528747503e+01	-1.405810602946911558e+01	-5.085051870633555637e+01	-1.024631030707360058e+00	1.064478173884161194e+01	2.456493984806128950e+01	-3.818531904825235301e+01	3.236934297991543019e+01	2.616865125515992929e+01	-8.886534015116652085e+00	2.040460190682280128e+00
8.012314468503902276e+00	-1.389635422512644425e+01	2.155320753390245869e+01	5.240751249778777776e+01	-2.373918625436856189e+01	7.401454862930934553e+01	5.382761016393587283e+00	1.132423663335674391e+01	9.799762182308874969e+01	9.913286250646575581e+01	3.873309680956056766e+00	3.033686287273934301e+00	6.387820891260366096e+01	-1.572034380415072619e+01	-1.571783427985119985e+01	-3.985929033014789269e+01	-6.789087712912719041e+01	-2.042644021681192612e+01	-1.437272867710996493e+01	1.100793558620541290e+01	3.475142280609360146e+00	2.207196301589921461e+01	-1.051615996283815946e+01	3.468282585758558412e+00	1.668435681992577813e+01	-7.813278268241654700e+01	-3.477689168805652997e+01	6.006863609799546033e+00	2.651443065125327792e+01	4.399974296701791854e-01	-9.322735996190293406e+01	-6.557228923839828383e+01
-1.130111020218027136e+02	5.544436114136262006e+01	-7.967074908467733252e+00	1.569824937639184981e+01	-4.620156131101683172e+01	-5.793411690808473402e+00	9.011220045707266646e-01	1.214724779669196941e+01	-4.049904193896630034e+00	-1.851341196967993241e+01	-2.004373320163056604e+01	1.479651801767062480e+01	-1.904166463982734570e+01	9.898893049867103500e+00	2.007217047982248204e+01	-2.285278151622261333e+01	-4.255532476731664815e+01	-1.298982798424060547e+01	3.372512877973030498e+01	2.308155846183450066e+01	2.914576205242518725e+01	-1.266135063700438401e+01	3.916204241290674570e+00	5.363777848756026856e+01	1.316512148962479323e+01	-3.529852373784500230e+00	4.395405407840280532e+01	-3.324358235394603156e+01	3.697184683321973608e+01	-9.648011783819930187e+00	4.670669972817551141e+00	1.183117557782946960e+01
-4.185057788569912418e+01	-1.912679632905665450e+00	5.909584840164853858e+01	1.392798490117936616e+01	3.773749611179822949e+01	-3.679011470484159219e+01	-4.896522957521860064e+00	2.950799160055906256e+00	1.101134903348059879e+01	1.516846181271594673e+01	1.033006414055820983e+02	6.100148151682741826e+00	-1.633293914989361717e+00	-4.429504126249850238e+00	-5.400113494463468555e+01	4.809938637172218989e+01	1.464491062503930152e+01	-1.330091750529835615e+01	-1.414345615596386097e+01	-4.387707397913938046e-01	8.264832066021579493e+00	5.670987488703151058e+00	-1.335021287463917616e+01	1.230370586450169412e+01	-5.209490185537979556e+01	3.943446544379835927e+01	-3.463496270535075361e+00	1.883859530194339271e+01	-6.985658671910641715e+01	2.280751134838209282e+01	3.323171143733610933e+01	2.221934237752419961e+01
1.547653922618721367e+00	-6.552386215056007757e+01	-3.670087267868087366e+00	1.013577298209897037e+01	8.926096956067596011e+00	-3.252148711985862661e+01	3.715030749697967849e+01	-1.381777787010318903e+01	-1.482115748392205390e+01	-4.939541747823549933e+00	1.347436952932407195e+01	6.888898909584251218e-01	1.687636334363228130e+01	3.016694172779723626e+00	-3.514242952119049335e+01	2.350214527305669066e+01	-1.050348159316215657e+01	1.664550319041896387e+01	-3.429579628753276666e+01	-6.836002052097218495e+01	1.082955754016585104e+01	1.763711133537065123e+01	-6.627673880903302006e+01	-1.262271265694184663e+01	-3.305083894546255152e+01	1.046084471837336993e+00	2.263919935905251890e+01	-1.970665961031530244e+01	2.463136950429127126e+01	3.647457171293998357e+01	-6.121543965880832872e+01	1.486329319337140475e+01
1.369928557060421070e+01	3.309035281573472265e+00	8.136394305538239280e+00	-1.167525719378366134e+01	1.051281273104939018e+00	-4.448923477962532047e+01	-3.860485484181531035e+01	-2.739471331283108935e+00	2.377207863587184988e+01	2.126161200226203363e+00	6.555094654308484259e+00	-1.702310490410893706e+01	9.774981761183145323e+00	-6.065642313233542637e+00	6.033448013508176899e+01	6.167751202995617632e+00	-3.373219525515687423e+01	4.683984743972007436e+01	7.598767808751600406e+00	7.698714411926244061e+00	2.899481793052606804e+01	4.234399636957417101e+01	1.784938539819826531e+01	2.762059194294628384e+01	-4.585961846928896080e+00	-1.400363052600342861e+01	3.750097253250259399e+01	1.967660137345928817e+00	-1.757544594156572160e+01	-1.983149349539389306e+01	4.293812966701139544e+00	3.115847658635815520e+01
-2.699537453420620903e+00	-4.370772395543628619e+01	2.728914761622181118e+01	4.603494612921722684e+00	-6.123179049958725528e+00	3.790224440247484239e+01	-1.062484072802039492e+00	-1.872794032146509124e+01	7.194904215653659563e+00	7.955611584570505102e+00	1.986216428190332906e+01	6.110332850872376653e+00	1.337060991232771379e+01	-3.824940712401546250e+01	-2.559764529519627629e+01	-5.461501046999469366e+00	6.286626812077138027e+00	3.886834565674670561e+00	1.090552338589106824e+02	-6.093135690259764425e-01	7.671479317556067201e+01	2.038757775547686890e+01	-1.944829398627415529e+01	6.237920373391533957e+01	2.104763757567502225e+00	3.542476112796148158e+00	-3.160068078218912291e+01	7.747164500536985798e+00	-2.427649392890283053e+01	5.138301077009995765e+01	6.393073105860448635e+00	4.196138275142818941e+01
4.129218192032472956e+01	4.777956053807467462e+00	1.478644193212239344e+01	-1.013052463539643888e+01	-1.073661478159110203e+02	-2.022746968171217219e+01	-8.168242984236995596e+01	6.250890888797545131e+01	1.606509069656988586e+01	-1.119624135193782877e+01	-1.539589032965327675e+01	-2.568605451734307010e+01	5.559151908937463915e+00	-4.003848489804910571e+01	-1.890074464132821319e+00	9.689916029222939642e+01	-2.546818870459798267e-01	1.441734567261788236e+01	-5.082678673185536233e+00	-3.530220934779575970e+01	-4.684631171965971674e+01	6.229108165667612163e+00	4.173570937182269347e+01	9.761652234020891328e+00	-2.394694205987750024e+01	-1.176116716358090031e+01	-2.600282307436177831e+00	-8.819365693290912134e+00	-8.595330783476715197e+00	1.656638920395457859e+01	-1.711571102722036741e+01	-1.024320927930710567e+01
-6.383608468754454535e+00	-2.387543725665915773e+01	-1.081852273019078012e+02	-6.422869747917224004e+01	2.417432226019294106e+01	-7.415052173725601392e+01	-1.123674712279227528e+01	7.430954283628861567e+00	2.267942097869218898e+01	-3.034932787260469311e+01	-2.638570654566984786e+01	4.314411606034462920e+01	1.094609258332642732e+01	-2.747234479423742215e+01	-5.457096641525843950e+00	-2.840935892871702606e+01	-5.163877617095543116e+01	-3.009312386517111904e+01	1.548101340707151863e+01	-1.030584753005304748e+02	5.008267730126517847e+01	1.922036215167803874e+01	1.453114645756383716e+00	5.509801658052234785e+01	1.289837033175235703e+01	-1.039696978951497819e+01	2.490213601444241220e+01	4.168130436865169486e+00	2.248269190046357835e+01	-1.067956668488995042e+01	6.129514666528983469e+00	8.823981644338162766e+01
-4.079617834121534337e+00	2.393696197819642535e+01	-3.211092599503352574e+01	-3.804921834849041318e+01	-1.095076180815913425e+01	-1.688784336473073822e+01	-6.229842700204128114e+00	1.216449565431973845e+01	1.047078868718674904e+01	1.891650477046108492e+01	-1.957261271418834880e+01	5.148199853757370548e+00	1.679325959803243862e+01	4.861065801845322909e+01	-2.509434637986857553e+01	-1.277974665635965579e+01	5.459130204975396339e+01	4.148179495916934911e+00	-3.115402070185271555e+01	1.242959931469995922e+02	-1.183236168421365697e+01	2.922088559732577195e+01	9.251233057550853900e-01	-1.673410107132244917e+01	-6.365670318542852613e+01	-2.615066767506878875e+01	2.343854284540148569e+01	-6.656187487235595945e+00	2.431424932620438994e+01	-7.393193293084360107e+01	-8.844410743534365338e+01	9.529390200805012867e+00
-7.528073489102590443e+00	-1.500921246644022489e+01	-5.113011590206070878e+01	2.284158128845206193e+01	-3.844342658542220192e+01	-1.057437761569012480e+01	-1.136788293531110838e+01	-6.569300611458541717e+00	5.357551992053667611e+00	2.574866857664222763e+01	3.954845232813836020e+01	-2.855243586416514745e+01	-2.157470027389163647e+01	3.582199706134536399e+01	-4.226306712719778602e+01	-2.615262315833047246e+00	2.731904897824088074e+00	-3.945629813396715946e+01	-2.260779413894841383e+01	1.548413324925508538e+00	-1.044756392774120144e+02	-3.592842523158104040e-01	8.416455985518545013e-03	-1.996923768392014154e+01	5.385916481410635015e+01	-2.649327830237850279e+01	2.598768119381601238e+01	-6.290999293105240042e+01	-3.431350635682595396e+01	5.564177068358950429e+00	-1.283525140342495696e+01	9.544777032857719945e+00
2.701775351984664653e+01	-2.843529045264790156e+01	2.726123877968903653e+00	-4.612876729625694594e+01	-1.428116754327243498e+00	-3.149890216348259742e+01	-5.105962910330445226e+01	5.440632903288223332e+01	-1.488299536082447894e+01	-4.779800256553995652e+00	-4.398421936475936711e+00	2.397098759130899737e+01	-1.063212886580216576e+01	6.462250941935795367e+01	2.763171268287863569e+01	-2.809774520742061554e+01	-1.515381949509117643e+00	-3.945861017796874926e+00	1.228310931037353981e+01	-3.809037641004110242e+01	-6.113268708258598139e+00	4.770979616057769590e+01	-3.617759857357199405e+00	-2.200938945574851857e+01	-2.217882098918552813e+01	5.541828649728135936e+00	1.999695702930968366e+01	-1.142631166614363281e+01	6.380463971642150511e+01	5.390469485138268624e+01	3.391555250170767266e+01	1.281626969788603354e+01
-1.502299360879395635e+02	6.937660429564062703e+00	-2.050197958781550867e+00	-2.504665927429790173e+01	3.233542210493649538e-01	2.835830262851558814e+01	-5.417498683517570868e+01	-6.495483413267717498e-01	-2.031692674682881616e+00	-7.422206631054895087e-01	1.412149122689153025e+01	1.736712423062320809e+01	2.453964602706905751e+00	-4.043270989467455934e+01	2.979971306607615134e+01	9.917143213062429297e+00	-6.177587013203001298e+00	1.998083612944664011e+01	4.532460649068119629e+00	2.167902306210213403e+00	-1.824251615247167635e+01	5.321537375381649326e+01	-6.269776580051988191e+01	4.399180306977069854e+00	-1.864024162725359535e-01	-2.676254695226241154e+01	-5.105445050091270076e+01	3.743504560453274621e+01	-5.889429960826748101e+01	1.032728132654716546e+01	4.441752797030343203e+01	-9.412582999884870105e+01
1.392081139742454354e+01	3.928392949007943002e+01	-3.297700116915240898e-01	-1.182269203383316913e+01	-2.361077145367803709e+01	6.097760615899937564e-01	1.610562170391816394e+01	7.791622438133515516e+01	-1.313300176328221269e+01	2.842657822955661495e-01	-2.978961554535820966e+01	-1.302654673036109045e+00	2.437237410202310883e+01	-1.052494103229592248e+01	-1.377683521697137703e+00	2.194436208269294752e+01	4.820468420787093144e+00	3.094091284614786730e+01	9.572321353325415672e+00	-2.438947937097368523e+01	-5.046782872324598657e+01	-1.747586621558932407e+00	-7.682648373050571422e+01	-4.874475064486328613e+00	1.304268496807929800e+01	2.886639933026630445e+01	-1.466434178652130882e+01	-1.952547583702134304e+01	-1.731535642469587444e+01	5.406972892223385507e+00	-7.076054783785225766e+01	2.138359476131420078e-01
-4.958030218519058963e+01	-5.220336840529207656e+00	2.022969268252021280e+01	-3.987281304931804726e+01	-3.996188731784030779e+01	3.170535636477450936e+01	-6.149658840382543445e+01	-1.410822365725429783e+01	2.142743619411379807e+00	-7.964378765371343150e+00	-2.797921897983554373e+01	-3.112263139868521478e+01	6.968615834787520669e+00	1.135917766646333149e+01	1.247520219101950545e+00	2.433000564419278255e+00	4.594412790531450241e+01	-1.861177681540313245e+01	2.637669543291071061e+00	2.132588333708759265e+01	-6.697071968516250706e+01	-9.074960605220945808e+01	-1.658826901075384441e+01	-1.492074695341754342e+01	7.555991505030429378e-01	4.428212327222319722e+00	2.428801442070365368e+01	-4.369063424741849389e+01	-3.539619352289361132e+01	4.483443927660760053e+00	-1.532677481775008843e+00	5.022004344705549350e+00
5.272031336746876207e+01	-3.651776172052217362e+01	-3.753435382046346191e-01	-8.211928066544755822e+00	-3.253268004411825132e+01	-1.887954178991786947e+01	2.008348334262213264e+00	1.894626963743097008e+02	2.819196691649198883e+01	-5.502376083707668286e+00	-3.363356706204900348e+00	2.300279727871137680e+01	4.101323780614734460e+01	-3.018399459133721763e+00	-6.056389817898523376e+01	2.279758875315571309e+00	-1.199753480656666760e+00	-6.898890142927418090e+00	-1.910161173073629755e+02	2.373134775911576355e+01	3.595589011374588084e-01	-7.336496123322417873e+01	-1.093947799141863264e+01	-1.032871286309830339e+01	2.198861044951747612e+00	-1.007988649146081883e+00	-3.460629989277135365e+01	-1.183753786650824047e+01	4.126282494955080438e+01	1.591425002924939136e+01	-3.405932274400280590e+01	-1.356934519076926193e+01
2.878697757972245030e-01	6.146665312459520081e+00	1.737382975860294110e+01	-7.918657474405497609e+00	1.611146215425362982e+01	4.285733355031020153e+01	1.301475553226781301e+01	-1.284820250031881272e+01	-4.992916524976468651e+00	3.822768192695977518e+01	-5.041408642387580130e+01	3.196351579027053447e+01	2.816684145338878675e+00	8.981359945765893471e+00	-2.304490833905835245e+01	-9.381653380203033521e+00	-7.180267413112100883e+01	-1.550073535949321801e+01	-5.463603162314286443e+00	2.016638886642058637e+01	-5.061162678255289649e+01	-5.173118281034426502e+01	1.293754769343557598e+01	-1.182094639583793594e+01	-8.232142775043362448e+00	2.449678783675285842e+01	7.299086800281557430e+00	-5.634361504016038857e+00	4.064868717853237001e+01	3.494900851023555077e+01	1.999684931469113280e+01	3.110676321388994126e+01
-1.931633267569152679e+01	9.166294103761435608e+00	1.231227677076962834e+01	3.496686488034034568e+01	-1.275971245478461746e+01	2.347683536111567548e+01	4.313351062204311148e+01	-2.718926602328060937e+00	-1.172713133671137342e+01	-4.497619514732920720e+01	-2.920976194077291588e+00	3.894182904562441649e+01	-4.905505521545037162e-01	-1.944211031133444223e+01	-3.921623455910906841e+01	-4.199521627847667027e+00	-2.168804642781073433e+00	-8.842095807164517041e+00	1.137561580700034547e+01	-8.643968085083974628e+00	1.157328974543107947e+01	-6.447488793732357948e+00	-6.170602210032811996e+01	-2.680533834279681571e+01	-9.326177013205243327e+01	5.013779793429649345e+01	1.370693121902644229e+01	9.504670418637559237e+00	-3.566503404700015523e+01	-1.616441517763207614e+01	1.822193702521678915e+01	5.474806964373794216e+00


==> Cifra_figuretem/0.039/DPdataBlue1.0.txt <==
5.600636534788335119e+00	-5.607267707343939378e+01	-3.331233310980123719e+01	-4.868397996405400718e+00	5.222166063990425044e+01	1.662869170133945573e+01	-2.663771311182185286e+01	-1.776700760979992566e+01	4.984376849863839709e+01	-3.649424051565393512e+01	6.802903425602845289e+01	1.514228731960063579e+00	-1.610419061361068671e+01	5.168322544290460741e+01	4.038302139277355707e+01	-2.900728667864257915e+01	-4.511008269028842932e+01	-8.871703058748416026e+01	-2.918568174549046290e+01	4.971525615565204248e+01	2.821214307938134880e+00	-3.052903804985098191e+01	2.943060253146849448e+01	1.676661953699068874e+01	-1.459705130538097251e+01	6.083917940033184202e+00	1.831270618446586340e+01	1.083713917687587625e+01	6.915557508855855851e+00	-3.536911187862940231e+00	2.688024470155730938e+01	-1.308674652379643000e+01
-2.416639176643175801e+01	7.716493321613515377e+01	3.226688251995813062e+01	1.774139544306449068e+01	-1.697145422789516189e+01	-2.330711141095812522e+01	-6.182018758533571745e-01	2.716598327368237165e+01	-2.545303836613678783e+01	8.105746544658991581e+00	2.110187571317981625e+00	1.640851937000616267e+00	-8.521528823327827240e+01	2.722933277360147741e+01	1.615003058945212189e+01	3.554826221169077627e+01	3.773820810305628015e+01	-1.210770464331915264e+02	-2.375044845548869787e+01	2.239640348584285334e+01	3.558233997270081517e+01	-9.150027484392028398e+00	6.337216223712496799e+01	6.849532358447241620e+01	3.032962135194048336e+00	-7.497666376572615832e+01	-1.769727108302478413e+01	1.792025921523671794e+00	-7.608052186333252109e+01	-2.739657059237238457e+01	9.011561647504513495e-01	1.017905268407446862e+01
5.873186023999316063e+01	3.995369925887777640e+01	-1.233239903687911720e+01	2.894377880614391785e+01	1.758580316556702172e+01	-5.292965094266109105e+01	-2.432590674966624533e+01	-6.103033204395030964e+01	3.106999663885431673e+01	4.076908148952395550e+01	-1.533798726768344611e+00	-1.662437403412843651e+01	-9.081013517444441518e+00	1.674806211575283044e+01	-2.509603072979409433e-01	4.865454391180187343e+01	-2.032151482364301387e+01	7.018072774847864181e+00	4.413815339194162135e+00	1.904507478193225634e+00	-5.710381301562100553e+00	-1.810595316632933560e+01	3.265282219819407583e-01	5.974788861341829005e+01	-2.316994346495686585e+01	3.291800170578790929e+00	6.384960305724300866e+01	-8.300113225004463402e+01	-2.031150786630739447e+01	6.784625834707813397e+01	4.323863586328608477e+01	2.951246909953565645e+00
2.316562244116594371e+01	3.116510195078387824e+01	-2.850299057374230927e+01	7.914419996109271160e+00	-1.234158796078563114e+01	1.037227653647729113e+02	9.363233892632019106e+00	2.595156682365392697e+01	5.709528456975758104e+01	2.287706926033827415e+01	-1.800634137749496944e+01	1.513867329364183689e+01	-1.563095626007827477e+01	8.085818135439799903e+01	8.851226363608871495e+00	1.236100278328320368e+00	-1.111010075377201112e+01	-2.894334062122271334e+01	2.491713080878432862e+01	4.442128686945420668e+01	-1.703160958449963047e+01	-3.021354286456046978e+00	-2.103996333041801847e+01	-9.772684071278075635e+01	4.000686646327673657e+01	2.069463918450268558e+00	-2.874260827731056622e+00	-7.423109179958432335e+00	1.577443176440973538e+00	2.446671713433604900e+00	4.768816865865619548e+01	-1.132986970795143300e+01
2.462593439061401313e+01	2.379446249557790338e+01	1.449884405978850488e+01	-5.244125461302904689e+00	-6.802225471372153720e+01	4.336483060685183410e-01	-2.344847869909042970e+01	-1.922323935522783600e+01	-6.227333482503700779e-01	-6.075081031315177427e+01	4.610302596677714604e+01	2.509933293058564274e+00	2.262731878808784458e+00	-8.884756184738594698e+01	6.437792611969297418e+00	4.132039248912822416e+01	8.992994820238862985e+00	-4.190871970694819737e+01	1.737431155130048666e+01	2.796238332399909865e+01	-5.654878948167940678e+00	1.696056712340331529e+01	5.251554520456319608e+01	-1.981634854898951748e+00	2.510139421571862073e+01	5.466898855250674316e+00	1.847273024394964125e+01	5.803646249704725335e+01	8.747218233438704971e+00	9.659131178588223676e+00	1.398989794582904977e+01	8.246096796843556120e+00
3.602702483475241024e+01	1.353934356030656705e+00	-3.154378419463637329e+01	-2.370465355890433301e+01	-4.843778021715705151e+00	-5.935087691660442033e+00	6.404971820918547998e+00	8.341904429653203579e+01	-5.146893934491248501e+01	-1.061127766042743836e+01	4.837295615036796725e+00	-1.850968299432100750e+01	-3.522047411260763816e+00	-1.879282568388217456e+01	3.721997354763711030e+01	1.695436149724594088e+01	-7.487912069011162686e+00	-1.264914422606683786e+01	-4.722897462112076283e+00	-1.298428409150742269e+01	-1.894356762873758981e+00	2.019996143810800504e+01	1.509934363326206608e+01	1.978956769335178478e+01	-3.933742321979965872e+00	-2.759583763980652549e+01	-3.109444410764032440e+01	2.559594226814522244e+01	8.107084088875353700e+00	4.044429472725121144e+01	5.220361125405238667e+00	-6.066513018002479107e+00
-3.431170114966663931e+01	3.420801941172314997e+01	7.272961976188929256e+00	-5.292745748350629498e+01	1.219710413764241608e+01	-5.888409314463370237e+00	2.305229749854664334e+01	-3.076042620489421786e+00	-4.415257701635669463e+01	-1.156122329326217901e+01	9.954912834386385967e+00	-8.363700363617441624e+00	-2.155135673746657687e+01	7.540274958490127233e+01	-2.335124376057551387e+01	-2.312222712398881086e+01	-2.069724022126824536e+01	-7.100364229602703858e+01	1.393581292772378788e+01	6.728242271041887435e+00	5.626237444860179693e+01	3.939415406410184950e+00	9.295141851218714280e+00	-4.966636200876084040e+00	-1.671318815142370795e+01	-2.763210686024055285e+00	-6.901055244599291427e+00	-5.395733293102121308e+01	5.423593051722592762e+00	1.701304349012404771e+01	-7.991284945835781528e+00	7.051801022932336593e+01
-7.221787193159664753e+01	-1.482664012419211907e+01	-2.248022887427777405e+01	2.145576012401294008e+01	-1.041654683389870328e+01	6.972204962803407113e+01	2.457079732243330383e+01	-1.066650394316822599e+02	2.262095821087183012e+01	3.758582042082596075e+01	7.116636401195636452e+00	3.425426335920902510e+00	2.348380458792700054e+01	2.723424966280108706e+01	1.528119722656774471e+01	1.439274487328056651e+01	6.845334412615264341e+01	3.120296114814924593e+01	-3.051434945372900032e+01	-1.637341283882826914e+01	7.305057556610750069e+00	4.356729964865547799e+01	-2.285721862994179432e+01	-5.770347236113011036e+01	2.533628277272332241e+01	6.370046537604621761e+01	8.356801349078185837e+00	-4.538627590631875819e+00	-9.194980215501662713e+01	-3.006117337796843092e-01	-5.413114938173549717e+01	1.054434707650403880e+02
6.682187902444769634e+01	-1.204165995922374499e+01	7.312523898070885764e+01	1.287446455258688438e+01	1.152454720019085777e+00	-3.005572219181302884e+01	5.386421381162992184e+00	-5.738284094624124521e+01	2.153855674963984512e+01	-1.383071827911922291e+01	-1.071242938049287829e+01	1.919452319216516489e+00	-8.912946566506915858e+00	3.742365947830634099e+01	-4.104041490618630661e-01	-3.336493727599211478e+00	5.941839928293344997e+01	-1.542029892744343833e+01	-2.679082347126321295e+01	-3.594717358769728577e+01	5.157833854976674104e+01	1.192544662696886775e+02	5.633390339281982406e+00	-9.904288802695345950e+00	-2.305744524249688965e+01	-5.658923242055151626e+00	-4.777418562889499043e+01	-4.354768573125267750e+01	2.212938132129774260e+01	7.876764156548757967e+01	4.323150426748913588e+01	3.956198678764093302e+01
-3.182525497889542265e+01	2.651503083244377024e+01	3.451631841536892864e+01	1.750664009194711213e+01	-3.073750398667638351e+01	3.487664181343981085e+01	6.911721240861347759e+00	-4.695160788039566313e+01	1.909812753426794174e+01	-4.073901248258178498e+01	2.874032614098872340e+00	2.893558727485603832e+00	-1.672169417835631933e+01	-4.722265164278610428e+01	2.183627590380823769e+00	6.581493638355074616e+00	3.301531601200593258e+01	1.220338215369115886e+01	4.880513931857258569e+01	-3.550279286900681797e+01	-4.147856229206400513e+00	2.906863048980778785e+01	2.736909493633473689e-01	2.068330663543933134e+00	-5.454915738218025467e+01	5.591700606637783721e+01	-1.120603304111081400e+01	8.062794602610898664e+01	1.315762017929736771e+01	1.395225119165691918e+00	6.393040682544852871e+01	3.093203789856556440e+01
-5.538828900398687693e+00	8.624128380872514299e+01	-1.791712736133076245e+00	-1.094237382461659180e+01	1.315083358716800710e+01	-9.961341564561109863e+00	-5.212810867431302064e+00	4.796429053670882325e+01	-1.482681181121607850e+01	1.029121248996046667e+01	-2.397810191635422861e+00	-1.311793019878410149e+01	1.500355186346892289e+01	-3.685565746497368167e+01	-2.253012599030367369e+01	-3.506317173544383881e+00	7.190772238681869055e+01	-3.079862743587199247e+01	-3.122764011012208840e+01	1.386855592740670140e+01	-1.050981187451236742e+01	1.970047620374791464e+01	2.328990330417566312e+00	4.637611844279091144e+01	-1.925816950869122834e+01	1.198952443812936419e+00	-2.525941053274002002e+01	-7.779895450928199452e+00	-2.557371153373310335e+01	6.560000774934631629e+00	3.802133009499979011e+01	-2.265912528219294586e+01
9.438749850539778663e+01	5.947176890243853542e+00	6.931985242419153259e+00	1.074897729270750002e+00	3.343053335073389576e+01	3.321228237897779678e+01	1.432497879183907230e+01	1.173563008032405719e+01	2.454598574126765698e+01	2.978294500909495568e+01	3.383382109496403700e+01	-1.299826186436650666e+01	5.588608740198201730e+01	-3.436487162390167782e+01	-3.670715284607439344e+01	-8.991113632394211663e+01	1.644167777044238576e+01	1.102346768207504368e+02	-4.845134274722712320e+01	-2.093968385303184476e+01	-1.318534033953970130e+01	3.032562576726533266e+01	9.911504849612011725e+00	1.818672596739501657e+01	-1.194569779750468363e+01	2.755027477227652355e+01	4.513654708566740226e+00	-4.171435889890921089e+01	-1.613384657585133297e+01	-3.538811756083031668e+01	8.525860425561603506e+01	-1.880931345353239337e+01
-4.100477274250247106e+00	-5.510689128287520333e+01	-6.847909616890104356e-01	2.661049188214478001e+00	1.792272289041876121e+01	2.082139113982091061e+01	2.911738575904375459e+00	-1.204042159260286660e+01	-7.361656895080679774e+00	2.707644429178231604e+01	7.896718147327753456e+00	-9.063776310800559788e-01	3.048951696591834803e+01	-1.818316963541953513e+01	7.239698554866925484e+00	5.116114142064569137e+01	9.006226344037782994e+00	-1.047258314589576322e+01	1.675307383057737098e+01	8.676841193267417651e+00	1.906080164037297209e+01	-2.300651284492998983e+01	-8.911058032242234361e+00	-3.070162349852110495e+01	-1.943317027059377722e+01	1.213837838059819774e+01	-2.663126081757453179e+01	-1.922134323699239644e+00	4.616730888487157358e+01	9.260128071215812895e+01	-1.109249204246602289e+02	2.706524833252551776e+00
1.570935616102101484e+01	-8.144655295552166052e+00	-4.660759755803874782e+01	-2.008081414181780744e+01	-4.774636587461198012e+00	5.237983300247910812e+00	-1.737166219324447169e+01	3.281520541876070496e+01	1.250057998254598601e+01	-2.417632530172902250e+01	8.309974890104282252e+00	4.258389052566613486e+01	-4.823342291071745080e+01	-7.304480420247498884e+00	4.935911779235001262e+01	-7.716792237212095174e+00	4.501014930819566473e+01	1.910403265935350703e+01	4.946834535805046507e+00	-8.250719648005389217e+01	-5.921399540326941491e+00	-3.995550901045890413e+01	-2.112934288102040092e+00	-2.876733498451783166e+00	-1.145326830159801546e+01	3.930631517510178696e+01	-6.103783388499033435e+01	-8.382664405222701021e+01	-2.291933633971873618e+01	1.175929186097373780e+01	2.342255102079901974e+01	2.218969131761231139e+01
3.129687510753426238e+01	-1.139967477508019744e+00	-2.205131331671574557e+01	-4.198088946214834749e+01	4.842749853329267751e+01	9.056418145801201192e+00	-3.800778374576906771e+01	9.310299247386980781e+00	2.233858895935528110e+01	-2.583265551594904252e+01	3.525701801342592745e+01	1.142772483282314937e+02	2.108339815732441558e+00	-1.631627323263630558e+01	-5.875187089879577940e+01	-1.723150917880255761e+00	-1.072272773393887846e+01	-7.513604720806359438e+00	7.819918324497595563e+01	1.594315461987598681e+01	4.955969410066717273e+01	-1.409065078611459221e+01	5.015681133209326070e+00	3.218910140547910714e+01	-2.866037903298311651e+00	-2.801219362619063791e+00	2.467950895400452183e+01	9.636543008057142368e-01	-1.532868859347584589e+01	-2.707790769154098243e+01	-2.292876404235965637e+01	-1.025391815759808978e+01
-5.126218504217163741e+01	-9.892537097952445180e-01	-1.806612822800525109e+01	-1.389305657943695316e+01	3.647928154506694653e+01	1.186287295026057365e+01	3.669411370964507313e+01	2.957080159660737673e-01	7.035996057442754648e+01	2.971743569960699460e+01	-1.564261198876243100e+02	-1.062651112531347053e+01	1.787326874724436365e+01	2.259747593511409747e+00	-4.238882530182024766e+01	1.681694538658250693e+01	-5.342951842318531419e+01	5.987112345704782790e+00	-9.174141052377295580e+01	-5.147999849187836219e+01	7.525044482150485692e+01	-1.470762393292876347e+01	6.158202611553932115e+01	-3.519620864337634458e+01	-3.663678706971884935e+01	2.088474995735820627e+00	1.617552673377787897e+01	-7.355108412911595117e+00	-2.282614090451107813e+01	2.747572327310158213e-01	1.929739920548003340e+01	-2.720658204135019176e+01
1.045291200713402269e+01	-7.539434348857055568e+01	-1.459074564387258910e+01	-3.437247520950977986e+01	5.423650036793569029e+01	-3.072217064994604385e+01	4.652715922806160087e+00	-1.794286187550616773e+01	3.724116434232492878e+01	4.362458633948612885e+01	9.538247329646525330e-01	-2.826671736661272405e+01	1.971666620099495049e+01	-5.880696579339111452e+01	5.289761235717925558e+01	1.679264014971615282e+01	-2.314587288819747357e+01	4.526604136026595171e+00	-5.055576775893851682e+00	2.204622802422925076e+01	1.317860081840417763e+01	2.057628333339293647e+01	1.915626197276444387e+01	3.436278711236825956e+01	-4.261691777048048912e-02	-7.694519522221497709e+01	-1.999763998016378608e+01	2.747481440532250474e+01	-2.071366621965707466e+01	-9.698770795006618073e+01	1.741917851413205298e+01	-2.845977379161846699e+01
-3.192727978281028278e+00	2.405751224387271847e+01	-3.289368138355796134e+01	-6.340912128612414733e+01	3.057189481453326696e+00	2.370730319141008735e+01	9.699662862112663930e+00	-6.990873002279544224e+00	2.820466677608648354e+01	4.178626267145751427e+01	-4.328806578264246419e+00	-4.480787112764129176e+01	-5.129689346158192365e+01	3.001196889626534414e+01	2.644239950984601961e+00	3.373718438114782003e+01	-1.060264910379372338e+01	-3.965580887476518512e+01	2.507488579951529317e+01	6.218784445304693520e+01	5.018343972651851281e+00	1.760177137567147199e+01	2.187025700132481631e+01	5.390151371285560344e+01	8.053367569600399634e+01	-7.785373627824286302e+01	-1.834870064331151518e+00	1.594658870855779043e+01	-4.190673217272242823e+01	4.577165336065802137e+01	1.776244095202555329e+01	1.952435490252711858e+01
-1.821557348694545198e+01	3.796617646613918140e+01	-5.869464452253264852e+00	1.048913574812292637e+01	-1.082292981394403775e+01	-1.141528364489470526e+01	4.211758156268904152e+00	5.712882322986115469e+01	4.164543283378246485e+01	4.758283347230758409e+01	-5.277319594877938336e+00	-2.400174602575363192e+00	7.492568599731675993e-01	-4.512640588917062701e+01	-9.331419073627355232e+00	-1.118527076695551870e+01	6.345015226263355679e+00	-5.971441365653481625e+01	-1.364095962237430015e+01	1.880697179073538727e+00	3.955264658312016479e+01	-2.145904183755511241e+01	-8.954252219288023618e-01	-1.868766445611015126e+00	9.634416554450614001e+01	2.622401629040096793e+01	1.061322559832424695e+01	1.083093691373146505e+01	4.346695346530364645e+01	1.444129355769929113e+01	7.698254858706093273e+01	-2.608919451680802837e+01
-1.000713924332938376e+02	-1.078295665313152973e+01	-9.155566098533110875e+00	-2.611074399392731138e+01	-6.754304177837093448e+01	-4.379566255252400708e+01	-1.113605112639822181e+01	-1.654755767669750188e+00	1.185416719926798734e+01	-7.448661390057108633e+01	3.378348283441037125e+01	-1.515970010566619663e+01	-2.660394508379381051e+01	1.143913825393423878e+02	-1.408476579891294023e+01	1.237888834732939358e+01	5.504322512498514897e+01	5.185418438835803556e+01	4.785879925061981766e+01	3.605274489298079033e+00	9.704265579219272908e+00	-2.681068830627312938e+00	-6.805533806702018751e+01	5.724969958979259133e+01	-1.680954684982827274e+01	-1.571145698794827794e+01	-1.120993967879783924e+02	1.702911564773575748e+01	-3.464730130475881964e+01	4.245692918942144622e+00	-5.683586600323127236e+00	3.185711963703929062e+00
-2.139578169190548707e+01	2.516331143730976194e+01	6.876799616379882707e+01	-2.565162442225532757e+01	-1.637176610028973656e+01	-6.278357466297632250e+00	9.604714498874656670e+01	4.629922952581018336e+01	-1.442341041740524687e+00	1.981433452222769631e+01	5.316865615615520824e+01	-1.318957381685499186e+01	-3.234816884600351727e+01	-3.764519987918993138e+01	5.811014095208534513e+01	1.116215760978939997e+01	1.354193170507620181e+01	1.621632175218107985e+00	-5.888610994557886835e-01	2.483582574013749067e+01	-5.910324396977020456e+01	5.536334688190849107e+01	4.452758634430447060e+00	1.174365642091703243e+01	2.012053865948812259e+01	1.418970194869285706e+01	-8.866500298857287632e+00	-4.302079707793794228e+01	4.840786033533778010e+01	-1.024040211215525886e+01	-1.249088024696589416e+00	-1.229015175894761853e+02
6.601695885565605693e+01	-4.445371652608550761e+01	-3.159744528820404597e+01	9.673676892711638331e+00	6.765881838051154284e-01	3.459840690950644415e+01	3.341171049050933561e+01	-3.176908106292074763e+01	2.676482337665156663e+01	8.114479903718341802e+01	-3.393407003179002146e+01	-3.341681079119874553e+00	2.270441610529791987e-01	-5.449177973796348606e-01	1.234045456582241052e+01	-5.986435952533510374e+01	6.977803254939255240e+00	3.362793978572616282e+01	3.035740025715821488e+01	5.458768333841150344e+00	4.514811435207943369e+00	-1.129977552872407465e+01	-4.707633023924933546e+00	-2.177172178581211881e+01	-4.262597633050883417e+01	3.466395286034384071e+01	2.811545830375130350e+01	-2.760021543111568221e-01	1.722766017719436604e+01	-3.203587628985892621e+01	1.495552987687558577e+01	-4.312746257756057844e+01
1.329755778435256630e+01	3.723715237416447366e+01	4.670783306427433956e+01	-4.605166605002906977e+01	1.526849419573962408e+01	-2.918909568059381954e+01	-7.298775768989978019e+01	2.488741607523506261e+01	1.175653494421499090e+01	-1.648838278077436925e+01	3.189540533251685073e+00	7.629889541194876834e+00	3.954507028095796528e+01	7.081121769463945270e+01	-3.111391681085154559e+01	5.414405520732052945e-01	2.771503063088825414e+01	-6.283154678821382788e+00	5.990134622738806058e+01	-2.446663345160079928e+01	-1.243214776884596340e+01	1.373554345084853701e+01	-1.073136086796757915e+01	-2.160331016325735121e+01	2.750212187621756499e+01	-3.838839122578333596e-01	-2.874199920962641386e+01	1.242612197158399212e+01	3.045583833523813411e+01	-3.937259348285238048e+01	1.915934739128886122e+00	-6.290846995455794399e+00
-2.268082403670460678e+01	2.880560888356218996e+01	-2.674028238569155391e+01	2.269733334206546971e+01	5.476185857717702277e+00	-4.862078837067902271e+01	-3.850464237131485667e+00	2.802083771357312258e+01	2.101522924822113936e+01	3.063518424749451086e+01	-2.035222904063098426e+01	2.335844132580514376e+00	2.206185891166345669e+01	-7.774873852870250346e+01	-9.154879973176231545e+01	5.957864927992122972e+01	-1.191450734281480095e+01	4.351009068788083134e+00	4.856928389917221089e+00	6.399171735517784754e+01	1.308957533436176313e+01	-7.391764083013017128e+00	-7.732074919438730376e+00	4.876791977843167869e-01	-7.934101796786046634e+01	-2.814439870974751656e+01	-1.514896864346155603e+01	-2.621769682065713880e+01	7.968427643224649692e+00	-6.080218540764436241e+00	-1.940892957934594776e+01	-3.156152943192101823e+00
4.673287127980754718e+01	-1.418788669546908920e+01	1.040853662624145493e+01	8.682192883028010399e-01	-6.019098602624634253e+00	-7.548463461939700636e+00	-1.129984947561534447e+01	-7.590720053958902724e+01	-5.011009152847481829e+01	-3.360014879155145451e+01	-3.920208541456321427e+01	-8.373375074176559352e+00	2.385762809412287311e+01	-3.616182138203857477e+01	7.968454351084699461e+00	2.420199882121859503e+01	1.415515255487435287e+00	-9.671445968127978077e+00	-2.839685238733104100e+01	-5.206485284208898889e+00	4.838600210025109050e+01	-2.801659458581072570e+01	-1.073523074457977344e+01	-2.982325247814489444e+01	4.507452457361242892e+00	-2.166884138959318307e+01	4.677261617770562907e+01	-7.570012397422188144e+01	4.542072576900071823e+01	2.874223011443359610e+01	-3.731175212021785370e+01	1.845131978247992421e+01
3.023116246120504869e+01	-2.902319269956314685e+01	1.357173588033584011e+01	-3.285520966052099112e+01	1.180292513023723844e+00	-5.384029260265972283e+00	7.392848633942119996e+00	4.686480102739069231e+00	-2.883122711772772906e+00	6.768783649490831777e+00	1.691228407444262771e+01	-6.959346426358322901e+01	5.770200556976611495e+00	-8.901163539958458770e+00	2.080531019507802881e+01	-4.366259446582563264e+00	-2.751056758549613690e+01	5.499443783567316046e+01	2.931659388253663678e+01	-1.258887749907608544e+01	5.662735922833239677e-01	-2.171953767817460346e+01	-4.531095785966228640e+00	1.654359307735901119e+00	8.715639069763291502e+00	2.792384517358377138e+01	2.227475986682303954e+01	-4.729445733645228245e+01	2.568804281249384758e+01	-3.350494761357887796e+01	3.745036117853362434e+00	5.785702464470503514e+00
2.925715055836070277e+01	-1.071912553391939582e+00	3.065528429018861800e+00	1.193861483721535564e+02	-2.233714488822075594e+01	-1.254216658715927224e+02	-2.840364393583313163e+00	9.415818647662193008e-01	4.246387737018844177e+01	1.356337240800412047e+01	-9.779663668039482616e+00	-7.606139259503645889e+00	-1.643196625490411833e+01	1.655611371610067195e+01	-2.856461131166592082e+01	4.473621984924495143e-01	-4.154918068633183736e+01	-5.964961539941738522e+01	-1.097630182977639457e+01	4.442453513415458133e+00	-4.248443435602666796e-01	1.550322820282097780e+01	3.367476009044141705e+01	1.830511366588527835e+02	7.915391138379004765e+00	-1.130077920334900199e+01	9.260864561651416693e+01	-1.418774926338328513e+01	-1.066056276561547520e+02	-5.531738430088066316e+00	-6.847781944819256239e+01	-9.344636947417870942e+01
-5.431711173659131475e+00	-4.725376980906012392e+01	-4.094901616982942727e+01	-4.515930156955779040e+00	-1.117951256674114724e+01	2.241718102970283866e+01	-8.957457329684549663e+00	-4.442006016187986717e+01	-5.214142113849774773e+01	4.776654771198724170e+00	5.910409464974897276e+00	2.707126398151407898e+01	4.594279361032415743e+00	-2.118373268532515397e+00	-2.151218826737759926e+01	3.496474796262270246e+01	2.800410184746451847e+01	-3.041279673946209527e+01	-1.868010662248832432e+01	7.961379281482765524e-01	-5.656046580933530521e+00	1.947079100614266167e+01	-4.948882651496822405e+01	8.902731895364151171e+01	4.977608396340752250e+01	2.583477464503476373e+00	1.847680298799508591e+01	-2.495674042484480548e+00	1.254246507807143551e+01	-1.170740753392720563e+02	-1.373473954017916121e+01	-5.239741394028538934e+01
-1.361724049890747690e+00	-7.922640627671292179e+00	-2.311950695091868457e+00	-5.913437426936923202e+01	-1.792053456753648888e+01	3.485451306800666060e+00	-6.340742066092509788e+00	2.331178318432920804e+01	-2.029577667798793073e+01	-2.586447420087404225e+01	3.378514860488230465e+00	6.175382555559390596e+01	-2.220110549561123303e+00	-6.981833801376861715e+00	2.700880040540446458e+01	3.203398115072684504e+01	-2.874733635822184663e+00	-1.564507311557172997e+01	-2.270922477438101339e+01	8.514311256637430159e-01	-6.227460099305410779e+00	2.992505949440478119e+01	-6.849895264098002201e+00	-2.930309314398194331e+01	-7.711516271132039080e+00	2.264852564148823433e+01	2.068391331182505510e+01	4.218629460468077497e+01	6.483425216173317018e+00	-1.201857214432328114e+01	9.190063048917656019e+00	-1.001884909119759648e+01
3.938792301727107770e+01	1.007343984518990787e+01	-3.137539327944096712e+01	-5.071218141627512921e+01	-1.295878063550190440e+01	2.001964921286215338e-01	-8.674270974274568502e+00	1.114955436032455793e+01	-4.110435387929001649e+01	-2.472189941916549571e+01	-8.292311837542210640e+01	7.215783387143093819e+01	-4.669621533007267544e+01	-2.317391292583916851e+00	-3.095227775502840117e+01	1.477011179734689650e+00	-1.142484579887011620e+01	-1.432425747102678137e+01	2.947782267664843658e+01	-5.327982781243619570e+01	-3.309547069976958511e+01	2.832928540399940687e+00	-2.170987057043649315e+01	-1.979071846524529832e+01	4.898027193849486594e+01	-2.937859305718327541e+00	-6.817385426285288652e+00	-1.567454074523045549e+01	-3.025095909899128799e+01	2.603090782744918030e+01	3.533081465833607826e+00	3.492919031283337716e+01
6.939377122075823934e+01	-2.008070389856788651e+00	7.887195951369346858e+01	-2.596361793339673341e+01	2.207244244601744398e+01	-3.618311877143665356e+01	-3.485419686374065407e+01	-4.005133587116112892e+01	6.848188139673672481e+01	3.384126935566852978e+01	-9.915675214618096334e+01	-1.955723919197021132e+01	1.397555024309246363e+01	1.244753223781982143e+01	9.408970134195095625e+01	8.178163068084584042e-01	-1.461765947822487988e+01	1.753721365716054947e+01	-1.037982253121728320e+02	3.417886653236950423e+01	1.255683517198235677e+01	-5.038540939837847077e+01	3.128203313315668765e+01	-1.038324480222487800e+01	-1.239815691548927923e+01	-5.585859962936357448e+00	-1.343048301664476867e+02	-9.154907974992833886e+01	-5.675314323666101757e+01	1.169196358377311640e+02	1.116438837559099362e+01	7.313734552197871608e+01
-3.192737993474464275e+01	-6.088649899781848340e+00	-3.571042421765668706e+01	-3.041614349610069468e+01	-1.046148462952604774e+00	9.890229329103027212e+00	-1.456978744112229052e+01	3.443627378439528997e+01	2.027505036864611299e+01	-4.400545398284117482e+01	-2.594302591820755310e+01	-4.268283788395301315e+01	3.025373385203256760e+01	-2.112293317313762842e+01	1.211907668309015662e+01	2.292428054032077966e+01	2.841899404242283822e+01	8.110433509568282773e+01	3.342722693837381343e+01	-3.526794834429582437e+01	1.269249506642368317e+02	-2.372873906625648033e+01	-6.690436844195890842e+01	-5.968455895318021476e+01	-1.997595346971165142e+01	3.475772433775524917e+00	-1.031419763374097442e+01	-5.656655060939778323e+00	-1.854272850396193917e+01	-1.170531448915317352e+00	-1.424300468078133264e+01	1.048833228756909719e+01


==> Cifra_figuretem/0.039/DPdataBlue2.0.txt <==
-7.969565327721628734e+00	2.432758735178062537e+01	1.490777491177731839e+01	-4.812821230836224373e+01	6.019342122619092805e+01	-4.898637605992606225e+00	2.319864036980697097e+00	8.616117295550731114e+01	2.605629007941667741e-02	-5.011167130896117783e+01	-5.529753532777370140e+01	2.502380565056952477e+01	6.912800370833021901e+00	2.341850447271785640e+01	-1.695743345752870468e+01	-6.325478495654754063e+00	3.092441165259813829e+01	-1.141366235254101369e+01	8.189922672586364527e+00	9.045058724586064969e+00	-7.175972374205829851e+01	-4.683452623377493040e+01	9.090384970342584303e-01	-2.054482724185701770e+01	2.894584316928401435e+01	9.500784619385763463e+00	-6.279842581220429487e-02	2.721822194615535206e+00	6.097099744246010644e+00	-5.335571002359039738e+01	8.093663478579738779e+00	-3.318519123505535795e+00
-7.638589089200167326e-01	2.865123158329998887e+01	3.272540183469944708e+01	-2.409703827258041287e+01	1.138095964416600481e+01	-3.343259461102529428e+01	5.173960165987282700e+00	-6.840805571277381603e+01	7.742973303098802162e+00	3.070975493528307609e+01	2.827735341489285759e+01	-1.963109771450707086e+00	2.411001559268862948e+01	-2.646794073384937462e+01	-2.393193376182365384e+00	1.170907468643516935e+01	-2.689408814638968082e+01	1.485038743591937305e+01	7.956883339149334766e+00	6.038419260113666809e+00	3.563695287358125796e+01	2.386395080476231279e+00	1.267240205527964925e+01	-2.633075164335677343e+00	5.980301591780020232e+01	-1.468357319556887752e+01	-2.881298401004918741e+00	5.282036259811590639e+01	-1.110977140342107639e+01	-7.468812937697311138e-02	-2.350342705557983081e+01	7.455682828555687536e+01
2.153324552319615037e+01	4.603309869273701338e+01	-1.278774054345983124e+01	1.735408757429705773e+01	4.049236067036731868e+01	2.067082346815161031e+01	2.456096667699189950e+01	-8.563186255813103998e+00	5.992913534726838520e+01	-3.198106538681111743e+01	-6.113350246316334058e+00	1.955454540052963353e+01	2.339585561964073079e+00	2.415307590646792946e+01	5.650004374397246920e+01	-6.743400373981572216e+00	-4.202634135370646007e+00	4.160084303390885907e+01	-3.120570848761776972e+01	1.388905108348057382e+01	3.255198680510063003e+00	2.378000637860318633e+01	-1.443018278575658897e+01	-1.552046182980789268e+01	-2.049079086486722545e-01	-2.180737417897885777e+00	-2.635496633322722104e+01	9.595295025822281332e+00	-3.117602557165890431e+01	-1.159496214953489890e+01	1.763443095183509612e+01	8.469909523699759291e+01
1.746286914799825851e+01	-9.462991459849565246e+00	1.753516225018437424e+01	-3.951159838783097200e+01	1.543803334835402552e+01	8.968602027498485540e+01	6.486892201374853073e+01	6.975626482705636455e+00	3.793181500832625375e+01	-1.962065689063670959e+01	-1.800695725845995021e+00	-1.953496162100937639e+01	-3.477903213551120842e+01	4.891303710649569325e+01	-5.802892128074802258e+01	-1.097043940034651399e+01	-7.414236107475555571e+01	1.821776339782507392e+01	-7.188457496009965642e-01	8.876575841676503487e+00	-4.993835178305658928e+00	1.125413422218587556e+01	-1.153270908029026209e+01	-2.046036940909998947e+01	-3.021413907733534909e+00	-5.258491978129912070e+01	-8.711887786681649004e+01	-1.038186006723030630e+01	1.172152303128676820e+01	1.534894294246964641e+01	-3.058351162435774384e+01	1.490716699220931218e+01
-4.221404102689982807e+01	1.160220223067958045e+01	3.046652460509766058e+01	1.021998387022903216e+02	-7.467257769361101971e-01	-1.202131446882700772e+01	1.485513647418504846e+01	1.362215989210545253e+01	9.928724480009687170e+01	-3.786362677903832008e+01	4.668467518759022994e+01	-3.776650436725533666e+01	-2.452615246556963058e+00	1.725369748966305039e+01	3.222272519223015763e+01	5.024688277662550462e+01	-4.692942197058901854e+01	7.178520179037995774e+01	6.712618582017175761e-01	-3.430731522435490888e+01	2.029803233235303139e+01	-2.671477805797298100e+00	-3.120143895809009393e+01	-2.687975115775210000e+01	-2.064463792743103454e+01	3.226961494537099462e-01	7.930850228875489627e+00	1.312809156597240623e+00	-4.592507003420313083e+01	-2.638410027410030878e+01	-2.855201856332575616e+01	1.931298916816768685e+00
-3.397752511897130745e+01	3.533434715802918902e-02	2.183431756719032002e-01	1.639082762919212399e+01	-5.384037942888715378e+01	-7.556733552477361116e+00	-1.383420440060947421e+01	2.637458120742770262e+01	-2.489543917391057448e+01	1.293443780252480622e+02	-2.126969039543153883e+01	-4.119451120668587407e+01	-2.604690537678021300e+01	6.563330078121940403e+01	1.671709164197389086e+01	6.028627973450934263e+00	2.594407677620426611e+01	-3.187814583619528186e-01	4.606253637269800549e+01	-1.444147276609913177e+01	3.992706886029125712e+01	1.436479918312885218e+01	2.430056935570303267e+01	-5.554586715664079577e+01	-7.407004009985413084e+00	6.937096064661029970e+01	-1.346314413262922294e+01	-3.132091200722061597e+00	-2.974672591437521518e+01	1.038692252995491394e+01	2.639590530809594604e+00	-1.147967743754423253e+01
2.275661311894128858e+01	-4.071661556420539618e+00	4.040164669415506893e+01	-2.838899702816162574e+01	6.495614249267238449e+01	-9.548912615663374126e+00	-6.764162563235870174e+00	-4.618844902947340358e+01	3.660717844742765692e+01	-7.285459738439767907e-01	-2.311068179932155431e+01	1.139316401620070174e+01	-4.156849087778859086e+01	-2.389162921426362107e-01	2.677706262609246579e+01	-1.874224268593977882e+01	1.756179146803004798e+01	-2.266695858513224593e+01	3.301878546845926365e+01	6.363527018010037750e+01	-2.913216164605342584e+01	5.665083191562422904e+00	1.060944157957382750e+01	4.257516690213046218e+01	-8.935309124466765951e+00	2.627626156850676864e+01	1.603267437479040325e+01	4.255304678233046189e+01	1.554143717366814670e+01	2.228341886617017664e+01	5.955896475903958986e+01	1.099014270605369958e+01
-1.308901568954915184e+01	1.639986856402394721e+01	-1.412915571396412240e+01	1.114208851033952463e+01	-1.405631292908780416e+01	-1.584473391107096063e+01	2.764008536650433712e+01	2.522422188306638446e+00	8.259439616453552180e-01	9.483795187992527076e+01	-3.133391453570061103e+01	-4.056412710977537017e+01	2.376003882787770749e+00	3.160982757389396269e+00	4.271656686010159376e+01	3.584962800301373420e+01	-8.703979261062091410e-01	2.428102049182988864e+01	-7.073457086961212781e+00	-1.133315281677989894e+01	7.781249183997328345e+00	6.784711743102938897e+00	-6.671453623809570743e+00	-3.110576226271706446e+01	-8.852433724150204242e+00	1.534056730838713634e+00	7.380153214644220583e+00	-4.730409052752523991e+00	-4.319776502648586103e+01	3.399729689005518907e+01	8.208518514311510472e+00	-7.326430627225134629e+01
1.622905679855632854e+01	2.501590041633268768e+01	1.088234311685173950e+01	3.421132046997551868e+01	-1.553788732133261163e+01	5.143893110121260825e+00	-2.409158971237893709e+01	-7.024302703471856546e+01	1.089013083491013312e+01	-5.896936672090801324e+01	-1.609689466311229822e+01	7.384654779249233414e+00	-9.249309527063832093e+01	1.831550362366064721e+00	4.012031667908320287e+01	-1.808451307004724740e+01	-5.690288275004348151e+01	-4.014523775710791220e+00	1.825172444460459342e+00	4.083452706492172624e+00	7.706534956383528367e+01	-5.133398423579216541e+01	7.477924517846862074e+00	-3.631896680806717370e+01	1.251927474809476060e+01	-2.820016782895989138e+01	1.361975354948288341e+01	-9.390247511768423649e+00	1.021084098532386797e+00	1.056945898994796096e+01	-2.539967647212607815e+01	-2.366068261641299131e+00
6.746413525672663525e+01	2.730749642318197701e+01	4.826259168329607974e+01	-7.854390783581409963e+00	-5.508495826882645474e+01	1.853922330354919268e+02	-1.265151615106922378e+01	3.638980839410945123e+01	-1.394658223259772356e+01	-3.063801175928724696e+00	5.365410717321673673e+01	1.710807624308803199e+01	-5.474396492381994506e+01	-6.467783959268938077e+01	-1.755986706763990668e+01	-7.614638831798892227e+00	1.991842105959821296e+01	-1.150593227785083350e+01	7.462147509003272283e+00	-9.497660794557509334e+00	-5.688329219786261604e+01	-3.520550350479027202e+00	-8.985883586079989271e+00	-1.270470365776715482e+01	1.208525635977601809e+01	5.642398127740342773e+00	1.020634722590398269e+01	1.925659576969713171e+01	-1.704594542487991404e+01	1.856488462608368906e+01	7.567136027091656558e+00	-5.818277016955445191e+00
-1.594193758911008985e+01	1.256624111840073255e+01	1.874097318285371472e+01	7.805776288412416442e+00	-2.391929976864760832e+01	3.626959254947873745e+01	2.630356282289163872e+01	4.305256404694953432e+01	4.846382982127982686e+00	5.215093287451534820e+01	-1.629397363023661782e+01	-9.888968290263774463e+01	-5.034646294659909671e+01	1.320503764046661743e+01	1.335944979700917123e+01	-9.618233806156908372e+00	-2.803317772089737403e+01	-4.402192597200354385e+00	-5.570471496482092277e+00	5.984694505181394675e+01	-4.027658274224585000e+01	4.602353276212002697e+01	-3.444439701952679123e+00	6.947949361640938903e+00	8.965649600374963057e+00	-1.020186780074280897e+01	9.553417724338997274e-01	-7.321487688341576927e+00	-1.503834102426565167e+01	-5.491773851569197973e+01	1.711539378709046044e+00	6.910829700797732755e+01
-3.405313806729895987e+01	-2.419229308624728958e+01	-4.542137209154102351e+01	1.140463464435236851e+01	7.396706793556264259e+00	-2.189924086371505751e+01	5.535789819556726776e+00	6.910714216065034776e+00	-7.886902724912643237e+01	6.844535421371774397e+00	2.490326309771070257e+01	-3.762271119981423340e+01	1.322056116596396880e+00	2.717233966891446073e+01	6.802108386779568860e+00	-4.508973721891622688e+01	-2.144623987022520240e+01	-1.544068514845671558e+01	2.522593378893596583e+00	-2.379681909508193360e-01	-2.862130415607710177e+01	-8.354334972784613456e+01	3.240032737794283690e+01	9.363902116335406589e+00	2.323252164794542907e+01	-2.213299000222704649e+01	5.142894035197264202e+01	1.066105259728397670e+01	-3.202447293836366171e+00	1.245851410314251950e+01	-1.204697551473135064e+02	-6.650252819238345126e+01
-7.332572499438002467e+01	-6.538785151827684050e-01	-3.389737391683904644e+00	-1.446854658315926478e+01	1.113959312180872852e+00	9.287755897360769453e+00	1.762947527196358877e+01	9.277293718066600192e+00	2.932716036292887551e+01	-1.854549456052714707e+00	2.188923976360202062e+01	2.160442389977422550e+00	9.872568758089848018e+00	-2.061313069076198445e+01	1.174782952784532597e+01	2.797536776185612251e+00	-4.589884096011189740e+01	-1.789604401373739861e+01	-5.360832300744255541e+00	-3.417758115624371928e-01	7.018119661839822498e+00	6.161193857691633013e+01	1.046698956808108250e+01	-4.011404190556920923e+01	6.217652587083470195e+01	-1.287537736722370951e+01	-1.058343062515326949e+02	-4.141559122444360952e+01	3.476855775290020745e+01	-5.266999856206747488e+00	4.187106865829986901e+01	3.984917544986484650e+00
3.191970289333214694e+00	1.733122821367413735e+01	1.248230143985243501e+01	-3.526562412775124500e+00	-1.363656505584360730e+02	1.331928359860727085e+01	-2.000274000400622754e+01	-4.621874191786234576e+01	2.167920962725482070e+01	3.061450148770757718e+00	3.692186655350123203e+01	-3.546925117811567674e+01	6.000908757556884687e+00	-2.844278899581209430e+01	5.141344283177793351e+00	1.844734990233382332e-01	6.333449666164064240e+00	6.376658070086017460e+01	2.831489936540923580e+01	-4.081534695532815249e+01	-1.675320480472756657e+01	-6.895194906833315152e+00	-5.962958528218736953e-01	-1.321480942149224269e+01	-4.709190095601871917e+01	2.299987830461909510e+01	-1.368176958143338418e+01	1.272248752744864220e+01	-1.083849848142213634e+00	6.845208482477175060e+00	5.425005177559586400e+01	1.412045477444748975e+01
5.085193016809776623e+01	-1.647761263910268426e+01	9.003750780968205802e+00	1.584118500414202835e+01	3.035081247696488571e+00	1.228738930726233214e+01	1.447333780316881757e+01	-4.596373752238461208e+01	-1.076168884267313786e+01	3.068680590743845471e+00	3.644444448990701346e+01	7.947744210211647342e+00	2.292690122310448775e+00	1.927142362356486416e+01	-3.375205552429802935e+01	1.049369028657844538e+01	-1.583332497127486960e+01	1.858312366635323443e+01	6.417031745363824768e+01	-8.397288415973228837e+00	-2.330087630669666154e+01	-1.241566835528161050e+01	1.799326462929840531e+01	1.628882300376611525e+01	-2.027853348282741308e+01	-3.203531401983616433e+01	-5.405161208352807733e+01	6.022870433707007720e+01	5.461743406944775003e+00	4.415046515415649253e+01	1.056879332024755342e+02	-9.835104248983434161e+00
-1.693473063111360588e+01	-1.090972793775721961e+01	-1.116951797906988908e+01	-6.668774191390555828e+00	9.089954061293556720e+01	-1.934940471566789810e+01	-9.677800111016723861e+01	-6.219356506202043988e+01	2.659394990014303239e+00	-1.616252061673293028e+01	-3.230978752627790840e+01	-2.528543172227019298e+01	-1.337880839079168283e+01	1.545061749666340134e+01	1.798910054926799873e+01	1.638609165030067771e+01	2.938321238743505148e+01	-1.076281182519180035e+01	-1.074335215022881584e+01	6.803638094694576921e+00	-1.152207590415577165e+01	3.567397861875746656e+01	2.187538950188260944e+00	-4.424725605538776563e+01	3.617337708589222700e+01	3.772194093460409903e+01	1.283083184713749603e+01	9.585449941551010156e+00	-9.589425031237878727e+01	-6.471273187301069640e+01	-1.451532211975918862e+01	-3.141000782547169123e+01
-3.570680862466710437e+01	-1.531188472411720625e+01	3.202810312437812001e+01	-2.236184682243427702e+01	-6.683313996514257838e+00	3.719625734644388615e+01	4.257869640931776445e+00	-3.746751326811445182e+00	-1.118677644317738418e+00	-7.741540124945805701e+01	-9.291143339291780379e+00	6.148881368525287883e+01	-1.007849960868461636e+01	2.111312510269727216e+00	-2.051896477715249301e+00	-3.675221259331053147e+01	6.498884841430491122e+01	1.909053109719497243e+01	1.933279788457224768e+01	2.510629770960460050e+01	-5.729953659228603158e+01	-3.221481970723112909e+01	1.225928913295260436e+00	2.112620181914158835e+01	4.760461952166151178e+01	2.716278803736446079e+01	2.458371420034061927e+01	1.989208388417738149e+01	2.228985825647072261e+00	1.536663928832115289e+01	-8.710940461603968288e+00	-5.500844804014513301e+01
-6.633536027256681233e-01	-2.688953849709914223e+01	6.553605471823415485e+01	-7.440792216558666894e+01	5.210122529349912490e+00	1.143972196190608202e+02	1.613636546189896137e+01	-6.684172645271942770e+01	-2.621589909589481238e+01	-3.903603115535108259e+01	-9.704029162306883904e+01	-1.366971836073433622e+01	-9.514802919095760814e+00	1.226314952022404015e+01	-2.479966143135029810e+01	1.193114469192884464e+01	3.759626272729760643e+01	5.166661453144737948e+01	-2.546392835519804976e+01	-7.521640952326251295e+00	1.742606622940984096e+01	1.583458886442610947e+01	7.730864955733618871e+00	2.192956867714777047e+01	3.065354081609941161e+01	2.094417526420594555e+01	-9.720918043097938721e+00	1.011314203664022493e+01	-1.500751036000040894e+00	-1.140772709586367739e+01	8.607950898811900231e+00	2.996138360622802566e+01
8.311190230822671765e+01	-3.305404812960993866e+01	2.743054598543245248e+01	-2.749046991545893093e+01	3.174707565034203594e+00	-7.226475607069485996e+00	5.076000723437633155e+01	-1.435259117087566949e+01	-1.253017098969645193e+00	2.706323328437233044e+01	1.832632927351278695e+01	1.850872880124915909e+01	-2.229938866781104423e+01	1.282711992191694783e+01	-1.808666446005012673e+01	1.362781714325075022e+01	-1.231640827526070403e+00	4.434319532180098378e+01	-2.853339731919675870e+01	-2.759941031570982872e+01	3.751651107780270422e+01	-8.519007543412698169e+00	-3.533162541863946871e+01	1.777070802225292212e+01	7.815037788008389441e+01	2.732649763080549121e+01	-2.182153901230069337e+01	1.777734998304972791e+01	-9.059238319273751117e+00	1.333458802597488724e+00	5.055714889762412234e+00	1.631024772786191335e+01
-3.501055792589740534e+00	2.790045254430350496e+01	6.213641965881031837e+01	6.973755500293901122e+00	-1.061027555886758478e+01	-1.000055887136800870e+01	3.795264475676003002e+01	5.531930669053403804e+00	6.821642695822504265e+01	3.127690784353706732e+01	2.213374396253059118e+01	-7.218252907658963657e+00	-8.082514734876058426e+00	-3.793606520902605439e+01	3.159441307395342236e+01	1.427690750979554668e+00	8.917827884933376481e+01	8.398370492187318348e+00	5.172028566227444202e+01	-1.429511236274565356e+01	-1.009720767690752474e+01	-6.243508574263917588e+00	5.284149659427507117e+01	-1.702106724156886575e-01	-2.752038642272061963e+01	1.524894047436672651e+01	-1.180211243900124884e+01	4.159286148371206693e+00	-9.820610166957521869e+00	9.671028688820781927e-02	-4.234519400952586921e+01	7.752806318450856793e+01
2.325702166452559005e-02	3.721810664362006804e+01	-1.470663280993185573e+01	-1.980080877900567771e+01	1.559683461139679039e+01	-2.417639384248582957e+01	5.662718584096131735e+01	-4.565750597526916366e+00	-6.212009076638415728e+00	-3.360554751357636150e+01	-3.193768478625028706e+01	1.144406399355764492e+00	1.457431352024748961e+01	-4.955972620481244917e+01	-4.906737006090886410e+01	5.696442230119115635e+01	-1.752408856329276077e+01	3.638214626321655043e+00	-1.070967514924565478e+01	-1.302991538294936618e+02	1.715155100371284291e+01	-5.155997192771829418e+01	-5.891380285920471493e+01	-1.547209813430332925e+00	3.257047849397812911e+01	-2.684639746100356383e+00	-2.232654873426003661e+01	-2.754900423680804877e+01	3.087090049989286911e+01	-1.100579267322529375e+01	2.187852757282888660e+01	-1.134204135320333329e+01
4.823554175325789828e+01	4.269154000432619611e+00	9.186460600988706204e-01	4.435103476531793376e+00	2.129151328526209497e+01	4.192759651093571627e+00	-4.405186121523957610e+00	1.655644008346220275e+01	6.896304032156966457e+01	-7.544892096983276986e+01	-1.996257523999092953e+01	2.197332926641185225e+01	-2.722871962777755339e+00	8.206066507443530611e+00	2.314259017884424452e+00	2.139533565870956977e+01	5.536644073150247891e+01	2.556697532162489495e+01	-1.010703671853947716e+00	5.149124254224774155e+00	2.013024393030423909e+01	3.779412134702123893e+01	-1.564859698603616067e+01	-1.212419664323957980e+00	-3.247268749766528373e+01	-2.574285948262791734e+01	-4.070999021223454584e+00	2.283145426525303279e+00	-1.111510153072047036e+00	-6.936950143070413688e+00	-2.756410154738649965e+01	5.871074180197141779e+00
-9.587886949548897420e+00	-5.128982666189194628e-01	-2.555339717495699148e+01	4.451247925499764335e+01	4.564298987607367053e+01	1.121102140267443481e+01	9.540462290549180935e+00	-2.922557297143309540e+01	-3.018237091484865520e+00	-7.076750849541975086e+00	2.779998825131114870e+01	-2.260826473893420285e+01	1.069525634051133878e+01	-6.112968734183083619e+00	-4.803496305362913432e+01	2.957630200283734467e+01	5.705160312875335649e+01	2.069453920251365631e+01	-3.672399354151703932e+01	-1.398656255535038042e+02	-3.536453365889341427e+01	2.728344884645494517e+01	4.104284078951897641e+01	-8.064575449241448979e-01	-1.755942455109736144e+01	-3.783456701004208611e+01	-3.360735425251909447e+01	-1.184305921124271244e+00	7.811938552032168559e+01	3.810874453442879428e+01	5.130617851105750304e+00	-2.603409621377176464e+00
8.350098750107868284e+00	2.051966840622933219e+01	2.349462256270262728e+01	3.312720887696094252e+01	1.110639623907870543e+01	5.963926762210768118e+00	1.042714211492941523e+00	7.720360580026992992e+00	-5.467646992959134167e+01	-2.629396962328981502e+01	4.858341592147289667e+00	1.347782687233352661e+01	2.684821879675077128e+01	-5.876868758461231579e+00	-1.897796631515981503e+01	2.373056500235448496e+01	6.060341086857621917e+01	-2.501332050718679056e+01	9.989544981719161498e+00	-2.938377680490212995e+01	3.357540597036489771e+01	7.907826871378132694e+01	9.721798615612497585e+00	-1.313856607786905828e+00	2.174183747939764544e+01	-2.553068187006143930e+01	1.231820896118509268e+01	1.338476727587424975e+01	-1.869320212459624031e+01	2.486370613667713059e+00	-1.011071960915109003e+01	1.705453891341298345e+01
-1.537790797937654297e+01	-3.933475205522567109e+01	8.554311033627842065e+00	8.885882900600726941e+01	7.987677945330131646e-01	-4.072952715754266251e+01	3.517280745032955735e+01	2.265429078325813350e+01	-5.835462090955907399e+01	-8.838211584884960814e+01	4.702549314030077454e+01	1.973759251698590589e+01	1.563131119789663082e+01	-1.460253336276583802e+01	4.406825473765653101e+01	1.097177913881113298e+00	2.637871098350329735e+00	1.559954036596639959e+01	-1.046282067902726887e+01	-1.183675884697340486e+01	-5.742325957431177130e+00	-2.562320169932360869e+01	9.176751205553960844e+00	1.136244569855331932e+01	1.368976311363388021e+01	-2.595443047471885833e+01	2.525435385478622052e+01	-3.327875028228259424e+01	2.602176712528926572e+01	2.533702427115693112e+01	3.810399218193566639e+00	9.861930859960405371e+01
1.970921526779006783e+01	-4.685482228699700613e+01	-2.449132593822417192e+01	-4.079027035085383091e+01	7.306089631582567634e+00	2.622377967702307799e+01	4.843824282943399595e+01	-1.632177617333665864e+01	2.661276172258052952e+01	-8.406583018661418549e+00	2.373231663342237230e+00	1.752674990098816776e+00	2.327504231289896097e+01	-4.600971658107035900e-01	-4.793910249572272519e+00	-2.674810908802829346e+00	-3.018406015452863045e+01	-8.695651646868931550e+00	-2.598535496689134749e+00	-9.759245896803090403e+00	-7.509168132375710236e+00	4.913120397823377061e+01	-2.241220874939848073e+01	-2.607571684145933233e+01	-2.342032949291645139e+01	-7.381486249122428944e+01	3.460167219017485252e+01	-2.375671605031068889e+00	-2.428749162290763053e+01	-7.449720147534702619e+01	1.567133306476938159e+00	5.366089788156386042e+00
2.281826960532780646e+01	7.294238477405107801e+01	-2.905905155488648361e+00	4.954218608306761951e+01	1.810022905483567968e+01	3.221154576468896380e+01	2.272697737002995666e+01	-8.025791242200075715e+01	-1.054809820541787246e+01	4.539762598546970729e+00	-1.145347971566173939e+01	4.574872404951982929e+01	-3.057781655961660050e+01	-1.641948434323684225e+01	1.993514423752145603e+01	1.433990555643594078e+01	-7.116422795966845172e+01	2.714228523954477623e+01	5.672889274053812159e+00	-3.799553213990289180e+01	-2.959693584804417910e+00	2.072140566009990081e+00	7.153458766790792822e+01	7.149554536601836929e+00	-4.616528097231533678e+00	1.619897217203689621e+00	7.894727722668817727e+00	8.814227287422536250e+00	-5.315064926594489236e+01	5.692850822172914604e-01	-3.936727802364896434e+01	6.820074487242908390e+01
2.475750273309583704e+01	1.434930087514185004e+01	3.506616836544456817e+01	-3.237084088441213225e+01	7.878554057711098402e+00	-1.117568044652008297e+01	5.787379161191226196e+00	4.845128179680467717e+00	-1.740560192568977627e+01	-1.944360032989432341e+01	-2.795746110696793707e+01	3.283623821262720011e+00	2.930252210744916042e+01	7.928758736933049533e+01	-2.085984994599198572e+01	-2.988279850159891637e+01	3.222856056286440207e+01	1.011224021506210491e+00	-4.264387234989544417e+00	1.302661137333403651e+01	2.116035750073771027e+01	-1.564480701599928736e+01	-2.995822363952331813e+01	2.887832230018653590e+01	-4.045009179550740441e+01	-1.134026546664688162e+01	-1.257411245953316659e+01	9.519041310975053349e+00	-2.335457047281184373e+01	4.061441476012596041e+01	-7.007768591611635145e+01	2.243367317382587700e+01
-3.865081061921154060e+01	7.619279520360101365e+00	1.270911419268833331e+00	2.175176575422300917e+00	2.389973727449152108e+01	1.529516170474733805e+01	4.229880539953536100e+01	-2.985849756838299740e+01	-6.446997044340210437e+01	-3.566642614351992080e+01	2.415568807262178552e+01	1.515437262202185131e+01	-5.824468410296245224e+01	1.905081548051576945e+01	7.399829204003045113e+00	-2.411887250001862437e+00	2.407452495789740965e+00	-4.611963383543454853e+01	-2.382193466303830576e+01	-5.382046142276997358e+01	1.486750338809613758e+01	-2.839899516031254123e+00	-2.674654921814136799e+01	2.533025761600249481e+01	-7.687625641342050287e+00	2.936302183553372203e+01	6.845754266651708519e+01	9.468293895432020690e+01	-5.252680707460821452e+01	-6.928932193541450602e+01	2.256964661759351642e+01	2.393879544803509418e+01
4.908838919934950695e+00	-1.383789293904645490e+01	6.620681567194721140e+01	-5.861273490273553932e+00	7.793606585472990389e+01	-3.449478568742469609e+00	4.333751096493482891e+01	-1.834331773577392077e+00	-1.140146294001827556e+02	6.797687214042984039e+00	4.942898952356798326e+00	1.230415479623158603e+01	1.499446878278451578e+01	1.276380629653343668e+01	-1.496199230642377920e+01	-2.083706242452627322e+01	-2.622768941503713336e+01	1.732397022818296151e+01	1.196452981775463975e+01	-1.441222521593630290e+01	4.845185093782212959e+01	5.677481348396693761e+01	1.219308151771629767e+01	-1.068508204012454428e+02	2.569653931392082669e+01	2.898954947358777900e+00	9.097051047164539384e-01	-1.376165962788585162e+01	3.331104848917624928e+00	4.876895497856944317e+00	-3.700130907452192730e+01	2.071692972737363636e+00
-4.092687787699372848e+01	-1.308144755113506896e+01	4.003340807589516004e+01	6.346800085355171817e+00	3.837329207505484163e+01	1.533144717314027083e+01	9.243245279508020218e+00	-1.238694920552499781e+02	4.620528222160282894e+01	1.786243454034638578e+00	-3.476083360537100475e+01	-5.084968933856560369e+01	1.052909869145794204e+02	3.808152353972715076e+01	2.511727301069257479e+01	1.147181337475573137e+01	-1.196548997857169994e+01	3.627839269093127683e+01	-4.344492160508299783e-01	-4.342951090798630176e+00	4.110803700652779469e+01	-7.296966649673208849e+00	1.373714342000787703e+01	-1.117111415928714102e+00	-4.033546816005165070e+00	-2.143165677088480692e+01	2.636853057524893629e+01	-8.125502952130939605e+01	-1.222815354958879297e+01	-2.219868849780567288e+01	-7.860495423643795831e+00	-6.922811088683660330e+01
7.785400979281786249e+01	2.400831998526561861e+01	7.927939650479004285e+01	1.326941652541627370e+01	-7.432575502794363409e+00	-5.686695221298857916e+01	1.911233629637779430e+01	4.571171502826904542e-01	1.547524939760597285e+01	4.854967064763721751e+00	-1.615692563378146929e+01	-2.309954663949337572e+00	-1.495434329547522978e+00	2.414767491124222332e+01	1.890098452180711419e+01	-3.032198041716490167e+01	1.886374965245243951e+00	1.300570628719690269e+01	-1.203846292978685284e+01	-1.471786975545192178e+01	-6.155475130511783277e+01	2.227580827147353659e+01	3.119718740062513707e+00	-4.342918728885521773e+01	2.094364940644288353e+00	5.159724290529953628e+00	-1.002658072618990417e+02	-4.535708922009249022e+01	-7.899597827471251321e+01	1.810587702662252330e+00	5.764257654058646985e+00	7.952764788661335515e+00


==> Cifra_figuretem/0.039/DPdataBlue3.0.txt <==
-2.189084387434574452e+00	-1.965811905056713726e+01	5.337965713282807556e+00	-1.623134224917895718e+00	3.327898324060654112e+00	9.338651201859979878e+00	-1.067605974878602915e+01	3.775811467731914206e+01	1.470129530016004438e+01	-5.006985617785225884e+00	7.756388428193049833e+01	3.284160987199218340e+00	9.419047789217415811e+01	1.466054249408869126e+01	-6.233514262880020596e+01	-2.309364044414068928e+01	4.932005207114215040e+01	-3.099605845716573160e-01	-3.533101494842929213e+01	6.603364569931651218e+00	-2.763158498838382116e+01	-3.834086421284953694e+00	-8.982927621787482053e+01	4.525371795865797964e+00	-5.377452432558598616e+00	1.489330484433772916e+01	-7.009742175281671450e+01	-6.454592855944979668e+00	1.947155512140969824e+00	4.964220091825906067e+00	-2.428094943542223660e+01	-3.859644440397048726e+01
-5.980646680273122229e+01	2.459712258842799315e+01	5.315821309219397328e+00	-3.001857376196562122e+00	6.569042650046769793e+00	-1.817030469330583742e+01	-7.317859730215074521e+00	2.456128957254854228e+01	-5.451544350307302977e+01	1.906123786443931678e+01	7.642356894467676298e+00	-2.103295518445681367e+01	-1.021129939423324089e+02	-3.755961828935971525e+00	4.039842721658438718e-01	3.756522536794155798e+01	3.041672354946006251e+01	-8.490849713439017066e+00	-1.138269916747414179e-01	4.025310924270983293e+01	3.007152439314901571e+01	-3.285221965735087934e+01	3.229453514351256160e+01	1.309546984986132045e+01	-6.172660122180113262e+01	3.487390756847638329e+00	-4.779540632820210533e+01	3.286547633736957863e+01	1.143433986513662459e+00	2.230752197598216213e+01	-6.396256929622170162e+01	-7.877772906780894147e+00
2.083789526166724215e+01	2.457192140183066797e+01	-2.780860097893701877e+01	5.171110921050099840e+00	-1.592737388771645257e+01	1.255456878402297782e+01	-2.887088856335012110e+01	-7.864118980664849801e+01	-4.628658318004885786e+01	1.102060715084078879e+01	-2.113940834603408447e+01	-5.743165456780999989e+00	1.459965161707595804e+01	2.248910724543893735e+01	1.583747516695189006e+01	-1.909443748233802030e+00	-5.867887908797154495e+00	-5.055967228446251482e+01	9.150134860013556803e+00	4.997136227513260565e+01	2.843848207591008315e+00	-2.949349443016065564e+01	-2.613526709015936422e-01	5.411926050351981710e-01	8.145766530260559080e+00	-5.629052298034230795e+00	-1.163597040639447897e+02	6.720056487910517262e+01	-5.898528415567458438e+01	-1.372012613772491285e+01	3.505820276997931728e+01	-8.813859230162715619e+01
6.737599068520939483e+00	2.708204965209236548e+01	2.458586431245727155e+01	-1.784398092348288003e+02	-3.596043207516117235e+01	1.885109104121155355e+01	3.498601815598848219e+01	5.537165255843885348e+01	7.286624407479866505e+00	-1.295111836627471114e+01	1.762714371305644647e+02	-1.027493845717036436e+01	3.423731522221279988e+01	1.324719645033548554e+00	-5.134036029851151817e+00	-4.396663376146790370e+00	-2.153773260501361264e+01	-3.139810743544168048e+01	3.558397596790277362e+01	-3.754123270048312122e+01	-4.698623713181516592e+01	-2.398937713544380301e+01	-4.975528140838554947e+01	-9.245320473442842513e+01	1.010133092223774156e+02	-2.744970340940621156e+01	8.895732990439771726e+00	5.292597859766423163e+00	-7.929289623516259766e+00	-4.268260329988412316e+00	-8.598249984305483906e+01	-1.542462860814879377e+01
-9.853573542748759184e-01	-4.660962817744152176e+01	3.350756175730827735e+00	3.330921189046296860e+01	-1.021301508584027573e+01	-2.170054172394405256e+01	3.755182578451552899e+01	1.842289913524704303e+01	-2.182019858775255727e+01	6.371646643519267350e+00	2.840976324468621250e+00	-1.318757355298842349e+01	-2.175919355853473292e+01	7.174527404485839810e-01	1.790903764936113163e+01	-4.704239409969663832e+00	-1.203786914427487709e+01	3.194624035861125577e+01	-3.225329116456398992e+01	6.661667802940896443e+00	-2.723762704928608613e+01	-2.126293250857353545e+00	-1.272787313927711494e+00	3.746124625392163665e+01	1.991287917451554534e+01	-1.100785251553613264e+01	1.463859065186259834e+01	-4.022995508198155079e+01	5.198919138647372762e+01	-1.401481957040653015e+01	-1.618454023551046461e+01	-6.484488495762163041e+01
1.448894167510328046e+01	-9.867362955179758899e+01	2.093478720263431114e+01	-1.988747641538670052e+01	-9.011963171296136466e+01	-4.075055622677777478e+01	-2.834555930492889786e+01	6.298327553167606396e+00	-5.320434197000606957e+01	-5.967848508713868227e+01	1.023744981944868293e+00	1.860138789962055839e+01	-3.855560757041853748e+01	-1.814851459120329125e+01	-1.547361374782156318e+01	-9.739727974746969608e+00	-5.648207333419041021e+00	2.522395047567438198e+01	4.669760649398179453e+01	1.258813183133720237e+01	4.267132016607615697e+01	-2.168533239730957352e+00	2.441082839786638203e+01	-4.003489063849356455e+01	3.433556515149229682e+01	6.142095673591601468e+00	-6.717539568030272790e+01	8.539992060708978272e+01	3.980034344073386876e+01	8.653198416903890688e+00	-2.466361617578696652e+01	-5.145804412757510704e+01
2.235865731702840087e+00	-1.771523770932519781e+01	-5.089875950845701169e+01	-6.450756339039857679e+00	4.832821345262312551e-01	1.804170617989116110e+01	-4.186021434049466450e+01	1.267791489609658839e+01	-2.927123406429096075e+00	-6.935499889983034905e+01	6.444571012035058288e+01	-1.197677835127176849e+01	4.850431537981284791e+00	-1.694216380859590032e+01	-4.031332439205827711e+01	6.014955542070745231e+00	5.820613042758476752e+01	-3.170008332346314006e+01	8.247669463273860302e+00	-8.328489983358102222e+01	3.993669544145967620e+01	2.607148058257700640e+01	-6.723367017365006859e+01	3.028503672705922511e+01	8.655906056023837891e+01	3.745361768351674669e+01	-1.138584896493951248e+01	1.983948335607236402e+01	5.154592716512012451e+00	1.908408361216698879e+01	1.887071088921458184e+01	-8.640319950728515153e+01
2.746155497999789930e+01	-1.677509313684327452e+01	-3.773874161151829831e+00	1.942766799162471969e+01	-9.349580087445781373e+01	8.276181420643258235e+00	-2.792698184048933996e+01	-6.677292834036873614e+01	1.114413817031585552e+01	-3.244147442876434440e+01	4.888111325767999205e+01	2.416567103818657003e+01	2.623506820194464240e+01	-1.596079234947496417e+01	-7.381500844010962226e+01	3.331858640461026866e+00	-9.714449701941926207e+01	1.807635596756857765e+01	-2.364554257244464885e+00	2.150607591843115074e+01	-1.734804730224933778e+01	-3.857865544202297059e+01	-1.987333256077540966e+01	-6.363567129090095875e+01	-9.107816640057498248e+00	-1.528546138965292300e+01	3.303055642822944282e+00	-2.934242098270196664e+01	1.889557774415407287e+00	-1.188552813323922663e+01	1.341559705486866072e+01	3.352086118098309253e+00
1.227380777744614093e+01	-5.417506285597174731e+00	-3.711041855139551870e+01	-4.261044223957838994e+01	1.226214858313976492e+02	4.058529224263935475e+01	-1.047294333979066749e+01	-4.588971910239465757e+01	2.260416332116021554e+00	-1.349007905233486326e+01	-5.827619481673738733e+01	8.536926659233631653e+01	4.454975876561188386e+01	2.175205518656861869e+01	-2.315232359492366498e+01	1.815612551145893292e+02	-2.358325635678231080e+01	5.402307778561134199e+01	-3.144059354160373232e+01	3.652945625787066319e+01	3.968638005918575740e+00	5.843221213418051008e+00	7.338882953722590585e+00	-2.602178000672914493e+00	-6.024945882803821817e+00	3.712419904688626104e+01	-3.220591008732961313e+01	-1.297804121022214474e+01	-5.447372664548681520e+00	9.124098005872737005e+00	2.828959229467131298e+00	5.047486537033796594e+01
-3.699959286974611672e+01	5.814989473151763377e+01	-2.495053123637963211e+01	-2.616785173061884606e+01	-1.619410642215151341e+01	1.098060160090978776e+01	-4.357035700578269655e+01	-8.039438616155602801e+01	-2.937654912251502992e+01	-1.089381133951670222e+01	1.835478639366777642e+01	1.863810447516108226e+01	-4.232524245427546816e+01	-3.738894668283379730e+01	6.109185660949461294e+01	-7.964485491059658528e+00	2.069453059165154940e+01	2.731589668702422102e+01	4.543941733245148384e+01	-1.661027542574117177e+01	-2.750295180814639195e+01	9.122927944616430196e+00	5.311912623236004549e+01	1.613085731746497231e+01	-2.455622113448232824e+01	6.970591196133390177e+00	2.526118428036741648e+01	-3.772138053009170822e-01	-2.784938675307915545e+01	-1.715079195662100275e+01	-6.460842210109195349e+00	-6.936487346427819389e+00
-2.163408136055283038e+00	-9.771070437752053195e+00	-5.271174280667537460e+00	-7.053336705748085933e+01	-2.091977605386761141e+00	-2.563469941558227383e-01	2.194537384613248321e+01	2.374075694461105002e+01	-1.085215037503301261e+01	-5.219229499343376943e+01	-1.562005431962159108e+01	6.840133919433974086e+00	4.227892552143402760e+00	-7.577295478801206130e+00	1.157290133684880651e+00	4.929428799558687047e+01	1.726253650191733158e+01	-1.621881292054447599e+01	-5.440469361282668359e+01	8.906613532104021402e+00	1.214838984506797814e+01	3.489156259543476324e+01	1.534894844459692109e+01	-3.609380831147564095e+01	6.819284558311734656e+01	7.174020706902464184e+00	-5.780263664164881732e+01	-2.299101151072126470e+01	1.488636707974883677e+01	2.139899644913570143e+01	5.428070439270859637e+00	-4.139568157659840608e+01
-4.100063658588341653e+00	1.055902028291043848e+01	-3.889323839583976650e+01	-1.649906013717690101e+01	1.325039595411918825e+01	2.258531786275798225e+01	-4.601295841091216232e+01	-5.999121790008420163e+00	-1.354977696681337207e+01	-4.745237227835908556e+01	1.023574003126346277e+01	-2.252818298110381789e+01	-5.077369332593779916e+01	-3.313035349766543192e+01	-2.041266413187710427e+01	-3.566959589374675232e+01	-3.991571902818904505e+01	2.119422434286125423e+00	-9.528608871247438117e+01	4.958228054467693369e+01	2.965242516851371590e+01	7.697053518066399036e-02	2.523598277304970772e+00	1.377830174986334555e+01	3.503626808161689699e+00	-1.417427063868414372e+01	-2.109639033484387838e+01	2.288750368152892634e+01	2.910704607215514628e+01	-1.083698483327141844e+02	-6.258317626327555416e+01	5.482743267223386852e+01
1.311970507572074673e+01	-4.617304303942712629e+00	-3.437886669532544914e+01	3.339938397423609473e+01	-9.324452052656388545e+00	2.593791595053357213e+01	-7.482925014313961398e+00	-2.753717754182564548e+01	-6.829121930833288445e-01	4.891576803341211033e-01	-2.368708382180776439e+01	-1.097870955339534227e+01	4.311269247074486799e+01	-5.683230179573852325e+01	1.627974852570139319e+01	5.685516846550889625e+01	1.002087787905688288e+02	5.247953086552358926e+00	1.307806130346795470e+01	1.062001625068335642e+01	2.471384532535865830e+01	-2.942735386313426815e+01	4.366430561763425544e+01	-7.154258673172417815e+00	-4.839694403594855032e+01	-1.854761218739217199e+01	-9.788275164020468821e+00	-1.467369303686713256e+00	-5.002289801766348631e+01	-8.807331643829078516e+00	-4.445404696644785503e+01	-1.009728695227272510e+02
5.085884241845741371e+01	-1.017130297822003016e+01	5.014230556177012410e+00	9.200126257100198757e+01	3.685621005356210844e+00	3.417298335282082888e+01	8.076612431060676833e-01	6.787044960914302294e+01	-3.533052589147231259e+01	-1.022212741072709008e+01	2.448858410247692063e+01	7.262714773701598858e+01	8.017880737796396318e+01	-1.471571698657339766e+01	2.320092176500495995e+01	-1.098511522880500735e+01	1.584679404512585954e+01	1.550140335842475103e+01	-1.111165225463376416e+01	1.298393248963825641e+01	-2.343959445393180374e+01	1.943922886711322562e+01	2.277464896321203192e+00	-7.116598238908236063e+00	-1.033319873252069669e+02	1.050801436742187178e+01	-1.353392716453715039e+01	5.666867463185685949e+01	-3.831274133162686724e+01	4.100381003289962223e+01	-3.633609379022674091e+01	6.708956520527628697e+00
3.403638235620931596e+01	-4.565283287527336853e+01	5.300608947831706885e+00	2.823968001792567506e+01	-2.498885216139353993e+00	3.942521654098900541e+00	-1.943761283356667491e+01	5.179091017139778153e+00	1.457474992022512517e+01	3.473778566316008920e+01	-2.249640316636460913e+00	-8.645638810584107148e+01	-7.119836238151019359e+01	-4.905741583959636642e+01	-4.701356546194696051e+01	-3.333849348480990216e+01	1.081513250131283854e+00	6.584358686688737805e+01	-4.474236258187627868e+01	3.778685376701068632e-01	1.491869984654670489e+01	-1.483846699140197245e+01	-3.552371775806821574e+01	1.558256362195032807e+01	-7.516577857571581589e+00	9.182421844690002999e+00	2.890330514772254134e+01	-2.767670310080955787e+01	-2.775974587148479600e+01	9.012682647812188463e+01	-1.143010287884838583e+01	-1.114366128954794988e+01
-2.099436710005725359e+01	1.355744581187863851e+01	1.328292937038361998e+01	2.218230755524213649e+01	-8.813151400314144013e+00	1.322189431572327045e+01	-1.831690272348036164e+00	1.949393606027097192e+01	6.991869773946664424e+00	2.286066710785130596e+01	1.497924365408628944e+01	2.689718111392506383e+00	1.127431796663728836e+00	4.176656081275633170e+01	1.137048372986689770e+01	-1.135758447309469261e+02	5.429200767618362278e+01	6.865886840382694345e+01	-2.760240735511953858e+01	2.398059301971870738e+01	2.357879187463396420e+01	7.052178269148495104e+00	9.479217717652401731e+00	7.862321160357557126e-01	-2.958231901206364967e+01	-4.144475999998719074e-01	4.030390640436421990e+01	-4.258949197079365590e+00	-2.838627513626222765e+01	-4.955209155923375519e+00	-1.984196360882889110e+01	1.005796552649792197e+01
2.706580880774858144e+01	-8.473246833047625159e+00	3.333760199698522797e+01	3.222213550600228160e+01	2.830154835992319207e+01	-2.255763281681169019e+01	-2.972850346087005491e+01	1.278187153154310209e+02	-8.585444300730921441e+01	-4.354134614114004620e+01	-1.458001325866058018e+01	2.992847136248650841e+00	2.093438023542319115e+01	-2.066991002668387267e+01	-6.316643428985954323e+00	3.940973340193636432e+01	-2.075525946137988242e+01	1.456784105866836754e+01	2.266878912097050147e+01	-1.748943103347766836e+01	-3.091656035066214780e-02	-6.619791775988748128e-01	-1.817425305602392527e+01	3.835706620163918501e+01	1.998805235389596646e+01	1.878832101495885532e+00	3.986814786796550436e+01	2.656950126089562048e+01	-4.841552555751520437e+00	-4.756755134040639987e+00	2.667396156791386197e+00	6.318176120071383650e+01
-9.010637016276630717e+00	4.167348767332912374e+00	5.219393808681903124e+01	-8.347901211774415131e+00	-3.115114550209222344e+00	-1.481501516009520358e+01	3.865200502433606999e+01	-8.278577568141331255e+01	6.575628352952958444e+00	-9.867643491475185158e+00	-1.951815066213474381e+01	1.116458046577176511e+01	-2.152030635318121199e+01	2.860513303062735702e+01	2.421554950165022291e+01	6.279235445184572484e+01	2.271505899996909505e+01	-3.272320729035875786e+01	2.219812853150764553e+01	1.390972015351391100e+01	1.202639488974114279e+01	-6.277868288351824333e+01	-1.892006103606949541e+00	-7.923077130577134142e+00	-2.546546393029723987e+01	-2.250389058788281105e+01	-3.419014215616720520e+01	4.237970469031810961e-01	-9.081805143163337846e+01	-4.037361461522792627e-01	-1.906033247021219168e+01	6.913349074720411380e+00
-1.875215827660708001e+01	-9.043764906015141491e-01	-8.330392290243047171e+01	-1.510513435104980218e+01	6.121411356804946635e+00	-1.968436051996682146e+00	-4.066775440023413069e+00	-5.440388221993702444e+01	-6.722516916476735105e+01	-2.062204933580574107e+01	-1.147140580902963869e+01	1.073160934274574529e+01	-8.535843506544154025e+01	2.872859475616766645e+01	4.702913312182266026e+01	2.465212798890551671e+00	4.582584548501881017e+01	-5.763388751405152988e+01	1.966482493180176405e+01	1.688389977371423711e+01	3.310540328402043997e+01	1.628822400405234738e+00	-4.110072522246765203e+01	-1.412947273019754313e+01	7.124660662890477170e+00	-6.448274581023475172e+00	1.762538408993095729e+01	-1.160098671396106624e+02	-8.010287315513603801e+01	1.118218823674009066e+01	-5.146922336282187871e+01	6.301249378134068380e+00
1.846082579883082886e+01	-7.876950534255959369e+00	3.099015906252546415e+01	-3.733353195232567145e+01	4.359139510459627331e+00	-8.976417667080474061e+00	-3.373099568473804055e+01	1.996024412526189096e+01	2.366094355678756855e+01	2.078281092578760081e+01	-7.030474891718369257e+00	-4.380438197244473741e+01	1.498178627509864569e+01	1.608350597004630345e+01	-4.102486945694337805e+01	-2.662391347032863287e+00	-2.365629970346717403e+00	-1.091134216850438499e+01	5.942866805950129105e+01	-5.009362955480643365e+01	-1.045532237459429403e+01	1.993118103765736393e+01	8.764403754067169316e+00	1.290910401665209761e+00	-9.344289961779955433e+01	-9.671139567329946729e+00	3.517224824018519769e+00	2.275160983657172764e+01	2.711277420876878175e+00	-2.050192577540704164e+01	3.100245473924689676e+01	-4.366232877276090996e+00
-2.228001639127615263e+01	4.047904250791366287e+00	3.623798713443301267e+01	4.002961102912562552e+01	-4.678031145735724650e+00	2.323641318359718611e+01	1.399942114131306781e+01	-3.965618930140610843e+00	7.226973633269020070e+01	1.703115691670320331e+01	-6.342459032588400447e+01	4.989065279321841473e+01	6.352373694742468047e+01	-1.133879371143355907e+00	-1.047039085786398118e+02	-3.669062948046335038e+00	5.439271922120468616e+00	4.985983497108723839e+01	-1.285781254195959207e+02	-6.114440546822239586e-01	7.481882266804636750e+00	3.058054867350480421e+01	1.843938520230489075e+02	-2.447414762525156995e+00	1.847963033658128040e+01	-4.096076818155073340e+01	6.635322360469497482e+01	5.267436292896175587e+01	-8.077462338680167875e+01	1.098559739499592292e+00	4.361515112850044673e+00	7.184035061339845818e+00
-1.957023305258046975e+01	-7.628208305059047234e+00	1.533950723420389117e+01	1.063836713163660335e+02	8.132130958501925022e+00	-9.745944154160923745e+00	-1.036973084976576809e-01	7.918555502832799853e+00	-1.400439713746422754e+01	-1.590164901058293623e+01	-4.964406881630745971e+01	-5.248196353721124474e+00	-5.268797606525007637e+01	-1.702314654900355251e+01	3.813989652339374459e+01	-1.055795257521715103e+00	-2.025870715583632986e+01	1.245313055505100230e+01	-1.707655037996315883e+01	-2.198109166134502690e+00	4.253854111575319052e+01	-1.906758186050853343e+00	-8.674130013102987036e+00	1.941109390959110215e+01	-8.424036369747899755e+01	-9.651719588121798754e-02	3.340017476894373516e+01	1.508649685681359642e+01	3.114057463635662160e-01	5.223819200677439767e+00	6.912310876834933993e+01	-2.423651993736997579e+00
-1.323418766810070579e+01	-4.696644272406877985e-01	7.665179395275630725e+01	2.339521004505287216e+00	1.270053498864832342e+01	1.820895724300478591e+01	3.531297037779027193e+01	-1.239297956402482725e+02	-8.012790701191550014e+00	7.269733769512750143e+01	-6.711658861978639834e+01	-2.371344644531145107e+01	8.760403635318341742e+01	1.360458014761591450e+01	2.017055402530252728e+00	-4.993779369588641259e+01	2.964369997610671881e+00	-1.109986407361534333e+02	1.315883982582232647e+01	2.921992808928758478e+01	2.834521587499659745e+01	-2.551708342539952312e+01	3.753748857036974584e+01	-3.492365794702535453e+01	2.062093306962821160e+01	-5.589839462732856923e+00	4.484750048892785657e+01	1.893606799594153012e-01	2.590222421257045937e+01	7.716963927538181167e+00	3.697507335921563509e+01	4.946882379575707311e+00
3.562434787391806879e+01	9.821853505968714870e+00	-1.579764243389690535e+02	5.951275296889347866e-01	1.238258164239822712e+01	-4.044563878528311562e+01	3.028708879709556712e+01	-1.359864818770957129e+02	-1.330846247619211375e+01	2.630974586233274692e+01	-3.796817569745899235e+00	2.660250267365623245e+01	1.345435340416292291e+01	-4.302419647032056815e+00	4.190079628234249753e+01	-1.633205573257301779e+01	1.685943163877911388e+01	-3.752008093731630911e+00	-6.355328994011858468e-01	7.460868950109399655e+00	-2.553360368504084477e+01	-3.705559525683202082e+01	-5.109519857345370752e+01	1.285884588921177318e+01	1.512774760989925760e+01	-4.197492909921092696e+00	-8.752408158727675414e+00	-3.727826506365334858e+00	-1.050131865629640693e+01	1.878428196245124226e+01	-1.383354278029391704e+00	5.355124282069444064e+01
7.544664738505426627e+00	8.441914784889547718e+01	1.608288401268049839e+01	-6.543945432066171009e+01	3.543829661533241193e+01	-2.948997435307832760e+00	2.572953443022144526e+01	1.021372620950095111e+01	-2.037040755127823743e+01	4.108893766775115530e+00	-6.782622299327361759e+01	-2.542475820470656345e+00	7.057558853482072792e+00	1.423967857915238611e+01	-8.853883066697741810e+01	2.283654322154962202e+01	5.209078938619461496e+01	-8.159032245534222128e+00	-2.121008227844098570e+01	4.886128795262924207e+00	2.770790891729338679e+00	4.225684626923495557e+00	-7.567606004931263897e+01	2.677434360273702652e+01	1.262798586242539045e+02	-7.591076437921321585e+00	4.364045957189637903e+01	-1.151113051875979636e+02	-3.286440701544616871e+01	-5.913016603989616726e+01	3.281941411087425564e+01	4.660469870499447609e+00
2.788312408544130250e+01	-1.868545453850728677e+01	7.671835342435341154e+00	-4.192819600450343742e-01	-1.183568988469697558e+01	2.911980169390123940e+00	3.488834959948945169e+01	7.031787344094666992e+01	2.590809316172695986e+01	6.238838166050202716e+01	-1.658945294578214558e+01	2.136057148632056624e+01	5.027004871055839885e+01	-1.224923786975455364e+01	1.429441404898112467e+01	1.265180905343742879e+01	3.128670085819581104e+01	-9.760646626418843397e+00	-1.317412051728920908e+01	5.452921274400115870e+00	-2.424774123255953739e+01	2.815488106576628180e+00	6.501416157722742639e+01	1.438646774650769942e+02	-2.044121907651910774e+01	1.260750185897321529e+01	-5.920745665044448991e-01	-9.966448316574471278e+00	-2.474098845833282567e+01	4.851668606729687916e+00	-3.562705797070260694e+00	-3.278512517312903718e+00
-5.885727296696598110e+00	2.794182515095664243e+01	3.955602860144360022e+01	1.393373562099280427e+01	-1.257679055499788845e+01	-1.610203955464665171e+01	1.141270804942681671e+01	8.960771147164334760e-01	-1.380346468913473235e+00	5.530694167530119110e-01	1.004093176819885791e+01	-6.353073466117226786e+00	-1.600364157179608782e+00	2.583072698110382248e+01	6.895049805031800538e+00	5.894463184002703571e+01	-7.283360248197803699e+00	-6.068504024188096757e+00	1.201616553853070890e+01	3.759327742220953117e-01	-1.101064004434804566e+00	1.341233505309543084e+01	2.661330646858823101e+01	2.746919728174714415e+00	-1.496362216225135811e+01	1.056085428269176418e+02	-1.398427183818721886e+01	-2.214060091449855605e+01	1.112216892150078706e+01	-1.289090541038548032e+00	-1.272779078448500911e+01	-4.509200635498139320e+00
-1.491442759548249342e+01	1.233663999626827490e+01	5.067152998047497192e-03	7.501851889062764656e+01	-5.832825868378458978e+01	-2.173600376731715134e+00	-3.377886207551618014e+01	7.900092808001989653e+00	7.052521681384107843e+00	-1.601464956005766105e+00	7.162643554664137469e+01	-2.455499807173997517e+00	-5.066978373419536297e+01	1.297619438160352523e+01	-7.214227749818507007e+00	1.716977467221068698e+00	2.926031613919271379e+01	-2.627318894553509665e+01	-1.217144340626335719e+02	-2.064637700280977839e+01	2.539998362715969460e+00	1.014802592003741388e+01	2.129730194101173701e+00	3.191989325197506844e+01	6.207422388868288010e+00	8.033612975115154597e+00	-4.504346619462951651e+01	1.847528389344419608e+01	-1.099433706394133026e+01	1.718183180694662937e+01	1.171135366580416459e+01	-3.099553969798298780e+01
-3.392396168282695612e+01	-1.486639409698647682e+02	2.549634582962617202e+01	-3.586268322972832046e+00	-3.897892546168463923e+01	-1.564023139113910688e+01	1.817867695796343597e+01	-5.091918375249155559e+01	3.426122489533916404e+00	7.611163936191926105e+00	1.211451422792774046e+01	-3.541273187959162527e+01	-6.187862933495893003e+00	8.155334825382017527e+01	4.900911237872216475e+01	1.068202778524537422e+01	5.594235511628903978e+00	-1.241439243036224838e+01	-2.918267092489725911e+01	1.633815369623430547e+00	-1.170767478664921768e+01	-2.184533307213061093e+01	-1.892903055465994555e+01	3.844221743434351191e-01	5.567006742229141381e+00	-9.286323255099352636e+00	1.557023268212123845e+01	-2.984777371251718847e+01	8.681729573067434558e+01	7.410527543546470497e+01	5.124731165458889848e+00	-1.063420861608916113e+01
-1.048018839359399834e+01	-2.898083605169253119e+01	-3.303238673967521066e+01	-1.023465689882284551e+02	-1.089642069617639031e+01	5.927960391253353123e+01	1.162028456450452296e+01	7.078262626235569677e-01	2.733833884269541414e+01	-9.171820232668935091e+00	1.440898120107963898e+01	8.046604081811345566e+00	-9.069512444988363953e+00	-5.019289176034996025e+00	1.022082291831058853e+01	1.136558897586040757e+02	-7.866457301082674292e+01	-7.294656433583167399e+00	4.966017743628838588e+01	-8.699405331791403739e+00	2.004560571757830800e+01	-1.563756140016532470e+01	4.263210926967718528e+00	-7.492013664482721325e+00	1.243807941713789411e+01	-1.222906575927529893e+01	1.971561242153655868e+01	-2.939291700991233380e-01	4.498305408731779753e-01	-7.104882042965360966e+00	5.206418419853415358e+00	3.470077024902937346e+00
-6.259466901993954480e+01	1.537044729031627810e+01	4.500040013789328697e+01	2.158654744286396365e+00	1.589730343850010996e+01	2.956790054847568427e+01	3.973684767904867243e+01	1.263289649754972288e+01	4.619953280678057439e+00	4.880031485370458499e-01	1.239598526939836276e+01	-9.785576340608483914e-01	-2.009708625791080294e+01	-2.383164767302470821e+01	1.330848784265261653e-01	5.006324126837458088e+00	5.306048318253896667e+00	-5.516017103163429880e+01	1.552948896428669912e+01	-4.833737807691566957e+01	1.513122203044681946e+01	-4.308263011152881461e+01	9.707324950532166952e+01	1.021276929461571115e+00	2.542963745735466929e+01	1.239411302383944813e-01	2.174601731725604026e+01	6.784270361690860796e+01	-1.645253001076506294e+00	9.313185807359246837e+00	-1.807270864387470510e+01	3.855401457627697592e+00
-1.944942899367352851e+01	-6.830329357382705524e+00	-7.079429668205179382e+00	5.246885096010854710e+01	-5.928375510912719903e+01	-5.594488412929033672e+01	3.376682113250129902e+01	1.527559520936008575e+01	-2.577299560597205641e+01	1.183652131293625764e+01	7.399510639878622342e+00	-2.226917951952107444e+01	1.068872993159628670e+01	-4.092654135402491278e+01	2.658972432162367738e+01	4.840791470266403995e-01	3.086601631301120463e+01	4.963944660927389663e+01	-1.198699319769928984e+01	-4.291417573033732680e+01	3.316585903287616333e+01	9.588109810685768508e+00	3.446177390196398704e+01	8.774403599167895607e+01	1.261830403186893435e+01	-8.363576312618068442e+00	2.924862216371954649e+00	1.556431072919403968e+00	9.607277598437539368e+00	-5.548370695071223047e-01	1.679998119251075295e+01	-8.103788724086328443e+00


==> Cifra_figuretem/0.039/DPdataBlue4.0.txt <==
1.153296473763284347e+01	2.919361028626560550e+00	7.492834399157686676e+00	-8.196021962124962812e+00	-1.363129460359689960e+00	1.393098373652280841e+01	-4.189399083638059551e+01	6.948023919931962666e+00	-9.920406923732597804e+00	8.813692382039539552e+01	-6.321632244947114287e+00	1.120591433724069574e+01	-8.638057906279234643e+00	1.457405618115907409e+01	-2.454728435303059797e+01	1.248736712846097596e+01	-2.003206127448815987e+00	1.685790012540166316e+01	9.055137577698271656e+00	-8.553496368070558731e+01	3.016125052225420156e+00	2.707645247313244852e+00	1.354610358234856449e+01	1.109649242549429715e+01	2.594420120227024640e+01	2.114964092921639960e+01	-1.172712261964412050e+02	1.035834945576739941e+01	5.682400186499114625e+01	-1.531796726002341202e+01	1.418048204308312954e+01	8.677389043885314734e+00
-2.411568296193609839e+01	-1.624152627445261388e+01	-2.762868685242600009e+01	1.377058744696572390e+01	-2.202978677587654133e+01	-7.354706713168017984e+01	-2.164682420525774020e+01	3.817169783735379074e+00	1.419740239927886627e+01	1.580097001239684573e+01	1.184474197522996519e+01	1.918791817704418179e+01	-5.605342346853075242e+01	8.971557918115470542e+00	5.666741813135952555e+01	7.417624069800833553e+00	1.309411560813973097e+01	1.585024948317424176e+01	-2.873558125464073498e+01	1.223070901862335944e+02	-1.416989547741323463e+01	-1.057129035070182965e+02	-4.395589863177173484e+00	3.650447373106875837e+00	-4.155487052364467360e+01	-1.684968832151612261e+01	2.401903961572728718e+01	-4.856336805166323245e+01	-4.954030049848915951e+01	-5.201196303688433886e+01	5.745673902230185703e+00	9.705405859042647521e+00
5.326763332487789881e+01	7.420683188330643443e-01	-6.516251472514386478e+01	4.391531375845864460e+01	-5.165626656822162488e+01	2.439413533394600986e+00	1.679101282302713116e+01	-1.486383104110493036e+01	5.198803772115496002e+01	7.011837239935655219e+00	1.680085248323627312e+01	3.029356249280470426e-01	5.150423608009165832e+01	-2.236433839651367350e+01	-1.037517501243460458e+02	1.073260636922213251e+01	2.542913941147565282e+01	-3.823417819070437673e+01	2.057165055716330571e+01	4.618374655275534479e+00	-7.095198567782779797e+00	-8.956059944720808019e+00	-3.994940445624874314e+01	-7.901688860333884179e+00	1.730863601374248617e+01	3.025337471467917894e+01	-6.577383011310883099e+00	-5.383153364729198032e+00	-1.087846799437492251e+01	4.852246052995178616e+01	-3.135205903018682250e+01	1.676207458874431921e+01
1.468438055633418671e+00	4.503757352400399760e+00	-5.310048369518533917e+01	-3.945891740690273508e+01	-3.178271919858321581e+01	-6.310618734491644233e+01	-2.883666729813844753e+01	2.962370271022436441e+01	2.449345446235848556e+01	5.698217469507569888e+01	-7.451006894048146023e+01	6.475576001861413999e+01	2.566587046100750413e+01	-8.320839327145717945e+00	-3.243224367746604830e+00	-3.454089307289728339e+01	-1.417366077450796524e+01	-9.801059228776674104e+01	-3.306724553656239607e+01	-1.574005082266841171e+01	-5.883967609000461785e+00	3.079156380597385123e+01	-4.152260057105220881e+01	1.273940754449382595e+00	-1.992265271399101589e+00	2.027051861422397394e+01	1.389733715628843314e+01	-1.759946133500137933e+01	-1.583249466720515031e+00	-2.285647108378935854e+01	6.313087759307892677e-01	-1.252260152736268495e+01
1.043076648567434006e+01	-2.713713466541732444e+01	-3.389280078790857686e+01	3.325053788583596770e+01	4.496718372294706612e+00	-6.077416504450275170e+01	4.164540974414675745e+00	5.174481428279839257e+00	3.240401451337928762e+01	1.331719975533969169e+01	-1.528496107951097294e+01	-1.219001952488098794e+01	-3.809121306506278870e+01	-1.715654344486877747e+01	3.598996185335290932e+01	5.172771487594507889e+00	-2.113793483079185620e+01	-3.465676269305859591e+00	-1.093151891912675495e+02	7.700323546888452331e-01	-2.319421732720442009e+01	-2.316728461800656547e+01	-1.468429419905609734e+01	6.277237372977686469e+00	9.757559088674410575e+00	-7.681077278697241439e+00	2.924951203371015396e+01	2.695931658742964743e+01	3.006497319964295301e+01	2.274973274167473392e+01	-8.185297554892935423e+00	-6.157791544694086738e+00
-2.160391030465870088e+01	3.590810014521982652e+01	1.642959183184417071e+01	3.963491736633363161e+01	-9.624926558565952917e+00	-2.067076065323307432e+01	3.749242327570464539e+01	-6.510297035684560640e+00	-1.233397160233645096e+01	-6.318120282163352641e+00	-1.396969050347713370e+01	-2.106694507021212459e+01	-6.446426618664858665e+00	-5.252275030754043783e+00	-1.080495626843128889e+02	7.498826244375138117e+00	1.497859785869184002e+01	-5.641986479344714311e+00	-1.186966674495748109e+01	-8.432809712934721347e+01	-2.032958527601258680e+01	1.348565379401812336e+01	-9.096676799017313897e+01	-5.078835024078378524e+01	3.904131829699955603e+01	2.528638849739984096e+00	-8.964872851251740826e+01	7.963277268535119191e+00	5.174980212006544678e-01	-6.007669794747921799e+01	1.606921631487630364e+01	1.171750027307440867e+01
-1.316280374846734436e-01	-5.890645916882625954e+01	-5.969061670773855965e+00	4.406068243244884997e+01	2.300867642096381394e-01	-2.755946556817069748e+01	-5.192945640478293967e+01	-1.781483979336357493e+01	-2.834868427637165844e+00	-5.984002221470408500e+00	-3.889236215362169702e+01	-7.979979278223407846e+01	-3.776614911888238879e+01	-7.239693498813055328e+01	9.754072131866086792e+00	3.854451307375289515e-02	-8.333370958526982619e+00	-2.555259603639524757e-01	-9.499298795998260658e+00	-1.390901377801651906e+00	3.476146739979387235e+01	-5.443214142450471194e+00	9.364129776062672939e-01	1.698202124354866882e+01	1.620939988833567469e+01	-2.352960364632730617e+01	-1.011952469210234717e+01	9.212047340395693951e+00	-1.315744060277709515e+00	5.457905971544528612e+00	6.172463716668035616e+00	8.618442137219670940e+01
-1.446550706300422462e+01	-2.880911483127513506e+01	5.722071726555256532e+00	-1.497494600293209999e+01	4.141662217734177887e+01	-1.090810504996392183e+01	8.918271688404686870e+00	9.096121011388134114e-01	-5.727889846575068589e+01	2.717989003049796892e+01	4.884753839693008359e+00	1.245786643679893402e+01	-3.096436424623508543e+01	-4.681291788287261113e+01	-5.874744483728839128e+01	5.814839212695097626e-01	-8.994931186088408026e+01	2.874704381433460298e+01	1.032015207592712613e+02	-1.953885773960760908e+00	-3.735003824628309843e+01	1.011706944568826039e+01	-9.604922021213065264e+00	-3.128887777253156344e+01	-7.159970535850721518e-01	-9.787064715885465560e+00	3.671466060520387487e+01	-2.776558891567301401e+00	-1.933373950375980854e+01	-3.030110601726200059e+01	-7.697653312551578253e+00	-1.640496098153101556e+01
1.243077510566808463e+01	-3.799161507789074932e+01	5.529080074272430423e+00	3.162129281682433657e+01	-1.346243208597823582e+01	-5.395279417724611903e+01	-7.833193251116371769e+00	3.801596822935481512e+00	-1.204290761780444718e+01	5.094490172193626165e+01	-5.853938016039808900e+00	1.322608180275460299e+01	-2.918502497487119740e+01	2.656009511362682929e+01	-1.248593987760262181e+01	2.332393816194853198e+00	9.152876084164045523e+00	-7.301886342684330344e+00	2.477531424690102568e+01	-1.631298378458151888e+01	-3.440027190001265112e+00	-1.011175815557890267e+00	-5.374722741265851589e+00	-1.001307340434448712e+01	-5.896172361797458628e+00	-5.089842996296644628e+01	1.843729896950300207e+00	-5.841954504801925019e-01	2.190089898864193074e+01	-6.330029582292287849e+00	-7.820264022837869788e+01	-3.713639875838267557e+01
7.779632921088301600e+01	-3.272577155160750806e+01	6.537235129446113291e+00	-2.439924828916533173e+01	-9.176897263257954407e+00	-1.644480823399312186e+01	2.099944504239524790e+01	7.447413770041357850e+01	-1.659654439467183717e+00	1.096066281329522329e+00	-4.188940560317880824e+01	-1.110167398472195011e+01	5.545555463460861922e+00	-6.128563119314167551e+01	1.853765900486819973e+01	5.626501816514120069e-01	3.770413616362542353e+00	4.572574297095144402e+01	-1.761529778991238615e+01	4.438611293895232279e+01	1.249798722656763061e+00	8.302041397690196334e+00	2.121834789763085816e+00	-2.804126848600594357e+01	-1.600574170156172205e+00	3.418417579686740027e+01	1.628545236567809695e+01	3.056307364017578188e+00	-1.541278806532098500e+01	3.359590482462731398e+00	2.672672103336551785e+01	1.079606734325346551e+01
-2.407670466737488368e+01	-2.813772318970208275e+01	-2.804794292781791487e+00	6.334294880569388830e+00	2.095906693043661662e+01	-9.211763430796311880e+00	2.128314891216310301e+01	-2.197909546445048434e+01	-2.705806028942235031e+01	2.551192215431978028e+01	4.474653634991512252e-01	-1.266979986012681820e+02	2.550552333981696407e+01	-3.021151491331797345e+01	-4.336001125138452927e+00	-4.556163385743687400e+00	-1.026239066413531198e+01	8.196292595612442256e+01	1.227936490756988697e+01	-6.547298384979995944e+00	1.111934971812141271e+01	4.352262382483959158e+01	-7.745300263684873343e+00	2.452800031552567717e+01	-1.076228957026203803e+00	1.380755039029009268e+01	-2.098241489570280294e+01	8.718144342138738523e+01	2.785074683016109276e+01	-1.290257480707192705e+01	-5.692418967466031177e+01	2.961074533283033361e+01
-1.898093977169875402e+01	-1.789397663068127287e+01	3.664011288423109391e+01	2.259584498353648740e+01	4.366731804064156108e+01	6.863068123573661694e+00	2.013412644033811816e+00	1.130402027397591347e+01	-2.089145819193706011e+00	7.401729403931245344e+00	-1.694332970514227910e+01	4.968104049071839334e+00	1.836139183516673867e+01	-4.054668280652760615e+01	2.766806708262811298e+01	-3.847419649851876500e+01	-9.722718901823856896e+00	-1.128158750745406280e+01	-6.610714573478269074e+01	1.009093340641317482e+01	7.420957216465659201e+00	1.274007509289375450e+00	6.919762942420310026e+01	-6.343031422057457291e+00	1.120553353935452989e+01	-3.998446560875611056e+01	5.048142388270103531e+00	1.636966605328253621e+01	8.302550625552208885e+01	8.106760273057986410e+00	-1.694924054863985674e+01	-5.934841370838822172e+01
-9.103213332333988106e-01	2.619728110013814160e+01	3.236150049972302156e+01	1.175042154770401126e+01	2.135341608506353950e+01	-2.680755062526720423e+01	9.152581575709159978e+00	2.105840011879337226e+01	4.388406081694698457e+01	2.106050151641594148e+00	2.732641617634799402e+01	-9.239523788925277259e+00	-1.599039580753139944e+01	-6.804074030078848523e+01	-1.678430646377565338e+00	3.426648603612868271e+00	4.020873178395429193e+01	-1.437562765847289814e+00	5.054273232888260026e+01	2.734853288025631457e+01	1.564275699254954510e+01	-4.890000179300362504e+01	1.764758003678442932e+01	1.217059874392509755e+02	-2.031269587073778737e+01	-7.120308962180557444e+01	-4.363812521865167326e+00	-5.593207168604710233e+00	-3.071794247618225882e+01	3.793887593259905344e+01	-2.379617245582317153e+01	2.249920143950243556e+01
-3.389748319317608605e+01	6.147936046002450894e+01	-1.808163301586039751e+01	1.971964387823715725e+01	-5.881529220744013742e+01	-3.307453991122562087e+01	4.680349432250692132e+01	5.373961918619691858e+00	3.985627783158900428e+01	-4.980940629521181506e+01	-4.958733443177490763e+00	1.748711092428458969e+01	9.794433391297642899e+00	-6.112986417310863452e+00	3.166552624471906086e+01	-4.003219800995548638e+00	-2.150349217417384384e+00	1.075148308271721120e+01	-3.041461600307194146e+01	7.504024065555121581e+00	2.329912348237766651e+01	2.991215872800083986e+01	3.199723273205913543e+00	-3.390199777390115798e+01	1.710165234242654364e+01	-3.592424010003234969e+01	3.599485272185047791e+01	6.429046575199188318e+00	5.534015396494720296e-01	4.143445075588860504e+01	-4.761049787138840372e+01	1.095688291235517227e+02
-3.163880885623715500e+00	-1.632038958066436507e+00	4.094072584278323745e+01	1.011911633861228097e+02	-1.471554045058649365e+02	-8.420828465494544446e+00	-1.151303189360024675e+02	-1.511287302261823395e+00	-2.295123381004729879e+01	3.729170538307128879e+01	1.221503704716809047e+01	1.682874473311495933e+01	-6.296170555058429841e+01	-1.387997584773683180e+00	1.334009122176343354e+01	-1.808802395952599440e+01	-5.384129492392606409e+00	5.866577438860193894e+01	1.836034290479860687e+01	1.438166120136699249e+02	-5.556927604171137958e+00	1.990144522425871898e+01	9.113448729157519779e+01	-4.578786239663504887e+01	-1.615372743833337310e+01	-3.633070830456147426e+00	2.456555305872181805e+01	-4.218496227001060639e-01	-1.250026230916952485e+01	-6.323251649697517962e+00	-4.830200664897916596e+01	3.074149746783636772e+01
-2.577011060016054955e+01	-7.845473305623384874e+01	-1.399240082817017417e+01	-3.204485012880271455e+01	-1.229527913796611927e+01	-1.909026848226741890e+02	1.145930662769772823e+01	-4.533297256310851786e+00	-9.812001462816168029e+00	2.242384682793416406e+00	1.395289644766829724e+02	2.146622990144740228e+01	-2.735006849151228181e+01	6.478668005859119283e+00	1.213119446782946937e+02	-3.442646077190759257e+01	-6.266163701454741108e+00	-6.661144257905759503e+01	-1.687164437039378129e+01	2.623431133338024424e+01	7.150981613938085957e+00	-1.406928701138491533e+01	-6.524370734422325846e+00	-5.416953214382553483e+01	-8.875889498952256318e-01	5.443808106302405747e+00	-2.437735559276984532e+01	2.684291208894008562e+01	-1.693973606311749425e+00	1.278610040068990372e+01	6.189336501611985852e+01	1.024529333814667176e+01
-2.806139164859425961e+01	2.598698374261090294e+00	3.462265655953157051e+01	-8.583047957428425079e+00	-1.601546886160000405e+00	-1.728182986982882241e+01	-2.607930187223560736e+00	1.905835610680495762e+01	1.863541107651972695e+01	3.716128590301239853e+01	2.696970766280202270e+01	6.889335041912760360e+00	-1.130557203908827546e+01	4.126508087943867054e+01	-1.629061328721060065e+01	-4.245512500460638705e+01	-1.321528891957385810e+01	-1.634071743262736618e+02	-7.511212326960900576e+00	4.345587546749145957e+01	-1.349360893884861241e+02	3.191008961948350731e+01	2.642713031084297981e+01	-2.873080450032092870e+01	-3.301654527226626001e+00	2.408569392993110725e+01	3.419301862774481116e+00	-6.713103335882721012e+01	-3.922511203538676661e+00	-7.444784812104124683e+00	8.603061899682053593e+00	3.747198874683927983e+00
-3.114927377901140915e+01	1.903421536865697306e+01	-2.055071399659095022e+01	-3.324703098407026403e+01	5.646303124677288565e+01	-3.039012538113895268e+00	6.256569176183208469e+01	-2.007814035638683947e+01	-2.041135900778701284e+01	2.256626819497866876e+01	2.949708105105437994e+01	-1.684833077435468951e+01	-3.347969572650205450e+00	-9.718552449477314781e+00	3.381948267453881840e+01	1.335031115616569153e+01	2.532020867922113894e+01	2.689287856520985542e+01	-8.547074866763056278e+00	-2.475699641787010563e+01	-3.914142020195710892e+00	-2.352538258716438957e+00	5.546951228897615493e+00	-1.400802464789471458e+02	1.467661916089330454e+01	1.413211347018684307e+02	6.243108749054615103e+00	8.274107112672272279e+00	-4.203199318695248543e+00	-3.882664842224206581e+01	-1.882300210076355995e+01	-3.863519897321585184e+00
-6.249006006423265092e+00	7.299009088940606738e+00	2.283685197067077510e+00	-1.256347740628779297e+00	3.401028239756674765e+01	1.039553204516208496e+01	-4.436638150687951310e+01	-5.662005622508472946e+00	7.607024223817411723e+00	3.216873741281149002e+00	-1.335308796028661860e+01	5.040730801156530561e+01	-8.085031428850651025e+01	-2.807978290784489239e+00	4.030738067820455184e-02	-9.913054869658999735e+01	-2.703317100071145163e+01	1.127381249247935280e+01	1.594936295639656976e+01	-2.971997613446641395e+01	-6.122489027932783046e+01	6.434789106141033699e+01	1.870750484038213868e+00	4.331639017983317785e+01	5.668711652203237250e+00	-2.266937819765087170e+01	-4.156234003932314636e+01	3.085946905388431105e+01	7.572176599785445106e+00	3.107833125197183222e+01	3.544345290234953438e+01	8.109008304252071753e+00
1.376483546200663488e+00	1.158480131698590831e+01	8.331809830702430020e+01	2.938096394550759882e+00	-4.746055169177004984e+00	-7.365234025422445541e+00	-4.062329575463154185e+01	6.064654501910004569e+01	-3.345283158438824955e+01	-4.543800543096737243e+01	3.172201673276305200e+01	8.587262847919681974e+01	2.740589999439840341e+01	-2.126956853671078918e+01	9.483412942159903380e+00	-5.294789548252372668e+01	-1.860500583295167232e+01	-5.205432264599351377e+00	3.177450723997937132e+01	3.518843736497232033e+00	-1.106532912080267472e+01	9.127579416472129115e-01	2.022343218385071495e+01	-1.760360922598441391e+01	-9.488694243768094339e-01	8.200811442475220980e-01	1.177378430329364889e+01	5.740988024942606671e+01	3.067072177889840212e-02	1.044669633070097703e+01	-9.736038975890517477e+00	-2.011875239032275431e+01
3.840718806451754830e+01	2.567460045959848003e+01	1.699508072596318442e+01	4.448866582725361063e+00	-1.101495863185489554e+01	4.630405036416905062e+01	-3.771690790409212468e+01	1.642696408386133555e+01	3.213846254031067051e+00	2.594764386927195687e+01	-6.503436383504524798e+00	-7.771561858960643221e+00	1.098032039001616766e+01	2.487650785215296523e+01	-9.437074856957197611e+00	3.962476613303289241e+01	3.922035789916565207e+00	-4.004133542438194837e+01	1.249624276881640128e+01	5.176895889659705929e+00	-4.451006859846774688e+01	5.400384519074142986e+01	-4.921511390961049726e-01	1.140459008803221082e+02	2.683441815829976207e+00	-1.862070722252434862e+01	1.641702854798023736e+01	4.916718125638936066e+00	-6.909971956063697185e+00	1.454665167325358688e+01	1.032053772760221033e+00	1.710305281409993583e+01
-1.280759502059389945e+02	1.351156643635184906e+01	-6.416748651409824333e+01	-1.708305378606196712e+01	1.534164491726806467e+01	1.034754039809477355e+01	-9.819040710207449507e-01	1.999843265472926390e+01	-3.072152857213599653e+00	-2.587982854130164867e+01	2.090187980597710293e+01	1.151671446928565423e+01	4.821981391997783106e+01	-1.484917970859977210e+01	2.449942591676457582e+01	-1.008150867516786420e+01	-1.185893381632478949e+01	-6.694880022867410574e+00	1.711462368423108771e+01	6.208334862018192624e+00	3.100926549077837180e+01	1.592312666385647901e+01	2.608464840195700418e+01	-5.001468301064793565e+00	7.200933326580086202e+01	-1.413341441541792065e+01	-6.890041123819419688e+00	-3.191781152767607921e+01	-1.547304597608096266e+01	-4.262028546289685238e+01	-3.875869028843006703e+01	-1.535923251414801172e+01
5.449154362717354161e+01	6.362911783135282917e+01	3.362676905886440437e+01	1.795941725557951330e+01	1.426470327802334737e+01	-5.671109653580200671e+01	-1.210510519788339678e+01	-4.060327408222889289e+01	2.497396552942918291e+00	1.791458164801378317e+01	1.598201991611351502e+01	-1.442765530131146967e+01	-1.227058625715360485e+01	3.444493755168939941e+01	1.194170345379306468e+02	1.197954236965121133e+01	-2.773381481061054643e-01	-6.952429846730748153e+00	1.158484451612875965e+01	2.146162823191667712e+01	4.307403725965458285e+00	-6.865233503529476877e+01	-9.941371352922631388e+01	-1.419243990237793618e+01	-7.627680154469169693e+00	-2.809152336501115599e+01	-3.216303157560861603e+00	-2.939526966074943459e+01	2.543970453422198297e+00	-4.421295697129217217e+01	-1.487328550403750427e+01	-2.504117169805440923e+01
1.244902418919870826e+02	-1.025431795652992051e+01	3.516435579471869355e-01	4.366250432262463121e+00	1.001117392720512589e+00	-1.749984720515821479e+01	2.336245246874639747e+01	1.079157715753441238e+01	-6.877310327442957316e+01	-2.449039866633042450e+01	-8.978226208124544527e+00	-7.848604431826311512e-01	1.010214283702764959e+01	4.094421579159694602e+01	1.101536286369761086e+01	-1.093560621066931127e+01	-8.536847535876304960e+01	-5.847944935193499560e+00	3.840304725812762143e+01	-4.417594680583659539e+01	1.120478440035518730e+01	-3.336074136664106504e+01	-1.811328009007433693e+01	2.055435473817921377e+01	2.653348944571031964e+01	5.297950211852342051e+00	3.045998574262900149e+01	9.876808774235719568e+00	1.389435834679396242e+00	-1.750012352314388053e+01	-4.506686359006553744e+01	-2.173523994490746247e+01
-3.747749716487122740e+00	-2.031086260728926263e+01	1.790882075300995879e+01	4.304367257331826457e-01	-9.104892476087332653e+00	-4.827392813323481846e+01	2.138271032816208006e+01	-9.363617707339697915e+01	-6.040781657169364394e+01	2.799424380184365901e+01	-1.160832551831975312e+00	3.222106467721265233e+01	-2.180367297541921801e+01	1.252149125565349230e+01	-1.668007928126362671e+01	7.769182134879425661e+00	-2.535793765646124687e+00	2.254401002364157591e+01	-3.846406077537979229e+01	-5.295375196994455536e+01	3.911186387821886101e-01	1.453229089656463202e+01	3.421678480561116231e+01	-1.234334317259242937e+02	-5.898090895037508119e+01	1.114184747876494264e+01	4.200337515683561662e+01	-5.032001049898862988e+00	-1.218757830517365015e+01	-6.846658737508507508e-01	5.256263698597023648e+01	1.446512180318897300e+01
5.634784869211274305e+00	-6.582390844480904946e+00	-2.278773225444165007e+01	-6.910563799062906298e+01	-8.447343300080190076e+00	-5.284848400889543996e+01	-8.060877253624690297e+01	3.131015122303624310e+01	-1.299944279137960557e+01	-1.305148354698493485e+01	4.921475175958740067e+00	-4.817093031249149782e+00	7.696026403759687184e+01	-3.608804807321364905e+01	-4.887361637804261250e+00	3.913857736599826165e+00	-2.350992811212701028e+01	-1.549612759283429231e+00	1.268555744038510369e+01	6.407764333467191875e+01	7.772938254208492381e+00	-2.301439331458779325e+00	3.574160046872539631e+00	-1.068833823304872332e+01	1.682832433722125209e+00	3.815197208275759033e-01	-7.344355884948087976e+01	1.684840099179238493e+01	-4.715746469411408182e-01	-1.306622256043698194e+01	-2.592410422755521182e+01	3.157569170583677476e+01
-2.885749765015246826e+00	1.549006751589396735e+01	-1.364943008143128544e+01	1.462525258287548979e+01	2.447297377892030568e+01	2.823853150615939889e+00	6.479098810475889536e+01	-4.437895137834365755e+01	2.706464835282447012e+01	1.476058743873153389e+01	-2.243610962092469308e+01	-8.484417018182266190e+01	-2.806776302749137386e+01	-1.389240381200231855e-01	7.981847306422873434e-02	3.792798975420802066e+01	5.857427719697121837e+00	-1.079585248800288788e+01	6.635719418320024943e+01	-3.405711438261113244e+01	-2.239438345475382164e+01	3.607529136099913813e+01	1.056564062538580373e+01	-1.707550380325326600e+01	2.052378738554082105e+01	3.614928778188238567e+01	-1.436568344253497109e+01	-1.922198932837379459e+01	-4.348474566560912358e+00	1.640771309280704671e+01	1.814262234710029231e+00	-1.546051235471931662e+01
2.786861084327731941e+00	2.185689699941833197e+01	3.176108428197690614e+01	-7.136441136194056867e+01	-4.314938597113827257e+01	-7.644560648027654892e+00	-1.324831151248018557e+01	3.920837352204129989e+00	-5.155638324783379289e+01	3.313695098686910967e+01	3.858384774635234038e+01	1.062583439544062891e+01	-8.009033989373742202e+01	-3.129617087589468838e+01	-1.870168426765256520e+00	3.722837395458960685e+01	-1.072088690984003563e+02	4.416172849965175118e+01	6.830881102856174891e+00	-4.710337552066945044e+00	8.233180481471239887e+01	2.866248081527362501e+01	-9.227848623983337717e+00	2.097858116906209958e+01	1.265182989615970932e+01	-2.293447019650729501e+01	9.657027575191676760e+00	6.369509072768417468e+01	3.294318902434224317e+00	1.624335525391609991e+01	1.362434750203940155e+02	5.298220591893255671e-01
-5.809679494655974885e+00	2.469036509049023831e+00	-2.725331400807951354e+01	5.331377608817785330e+00	5.276105146184549177e+00	8.833270984667575476e+01	-1.716758238306811180e+00	1.804230117921324705e+01	-2.489898397777729855e+01	5.278382277719559035e+00	-3.071455050066131776e+01	-3.311269342000311156e+01	-5.168269875149021253e+00	-5.190901806623575254e+00	-3.674372214895677757e+01	2.639271247336954573e+01	-6.139289504591082469e+00	3.363847361599821895e+00	2.726551098465181511e+01	2.166475507266744316e+01	3.148474440148980591e+01	-2.854143684083719634e+01	-1.029898401928341478e+01	3.028024528314026043e+01	-2.396192200304814435e+01	4.694352074400511832e+00	5.374147715861587571e+00	-2.983083560351663621e+01	3.494756098751722106e+01	-5.120325200321136094e+01	2.914390115174941620e+00	9.500160748442117153e+01
4.057939325113098405e+00	7.748967613844855862e+01	2.185370429286589200e+00	4.790709433718660648e+01	-1.211370689105911964e+02	9.094359924112330873e+01	6.639837700008880184e+00	1.302851070333338690e+01	1.739798837963195766e+01	2.142151274182405807e+00	3.088321183627110855e+01	7.728538662354104360e+01	-3.485775809896022537e+00	1.585104166532751790e+01	5.701742465561137863e+01	5.853710524867583587e+01	2.744996042635289868e+01	-8.528137498966247065e+00	6.796006963596826767e-01	-5.341482511323917493e+01	9.836802298977563197e+00	-6.097927923536855133e+01	5.350682295028996549e+01	-4.613745662293896999e+01	3.534403783272914268e+01	-1.245724130666829232e+01	-3.002578153695374397e+01	-7.057246272763118000e+00	2.885386266699765834e+00	-1.012687776938470385e+01	-1.342613433574779549e+02	1.421017983307773491e+01
3.878912748033617675e+01	-2.145255501679292820e+01	1.575854458398000979e+01	-5.337344579522111054e+00	-2.823452038621564597e+01	-3.482600747840277933e+01	-1.179905266892874671e+01	1.189663518835700451e+01	-3.468483472203434559e+01	-5.246074667501714117e+01	4.868602570743192359e+01	4.756417818844201229e+00	-3.476324678459631556e+00	1.534207589075086275e+01	9.919763817455246047e-01	-1.594169726313643665e+01	3.991893390000361919e+00	-5.098899821434986102e+00	2.641594484776146601e+01	3.967370397583147579e+00	-1.254859882183429676e+01	7.388223847291543223e+01	1.046485089267890634e-01	2.605466945022395819e+01	2.296349266564262948e+01	-1.880834189460574635e+01	1.187506604976546809e+00	8.828502892959219750e+00	9.322800466014828924e-01	1.086594778057728661e+01	-4.130122080742422241e+01	-3.918504673983371589e+01
6.015326748945127200e+00	4.614875038839087118e+00	-2.959645599330636401e+01	-1.362810683427347058e+01	6.193486416310299170e+00	3.441254400086452847e+01	5.213269274840344281e+01	4.744388558810067735e+01	2.468460911668920588e+01	1.052523197868431915e+01	-6.132629027226188612e+01	2.101493846694065937e+01	-1.463158287766056098e+01	-9.350135758381972551e+01	2.101597096711700274e+01	5.486120154408551386e+00	5.888739263176233862e+00	-1.752540772198542385e+01	3.755263879828672202e+01	3.728562340344165449e+00	2.415191519685474120e+01	4.867255761407641046e+01	3.049533016282272868e+01	-3.687447236209030166e+01	-2.851201484107252782e+01	4.280292443118111123e+01	1.766217858717475764e+01	-4.053052389304544789e+01	2.038505400226109998e+01	3.469457620812476506e+01	-2.889802309394046809e+00	-2.412795951028232366e+01


==> Cifra_figuretem/0.039/DPdataBlue5.0.txt <==
1.188936308682350562e+00	4.091684235566182082e+01	-2.090139109920960436e+01	-3.007661359869136852e+00	-2.150973275865565881e+01	6.789340960995336616e+01	1.215414317149853929e+01	-4.615904568374998185e+00	2.514775107548872679e+00	-4.561484863247326160e+01	1.728990959289775198e+00	6.385550110352237851e+01	-3.294603028146614321e+01	-1.079318044598925042e+01	-5.968014843000872105e+01	-1.044801548709533812e+01	1.255080860098301088e+01	2.203223156548760286e+01	1.980721509435102234e+01	-5.294512281621007510e+00	-1.443832002958523617e+02	-5.035617836522546753e+01	-2.586479345949292252e+01	-1.517193569496897654e+00	-3.455208385420533546e+01	6.946672598350802641e-01	8.331647726512335339e+01	-1.586953381657908935e+01	2.597786241965274812e+01	3.135994817855662475e+01	-1.967609577510561536e+01	1.166215015849464720e+02
-4.445536194340701996e+01	1.967608386769297013e+01	6.990767997294933878e+01	3.347605486630117611e+01	2.158552130267877445e+01	1.487070616865590611e-02	6.888906722464137999e+01	-3.880801378116854039e+01	3.722922266155681115e+00	2.639344333491635197e+01	2.069499450229614723e+01	4.598859087443092619e+01	-5.468861448560873306e-01	-1.197899221667098280e+00	5.249475537072644471e+01	6.605354887090599902e+01	1.132742561260723591e+01	1.157752624397287278e+01	-1.465918691000081608e+01	2.475837256631902505e+01	-1.220748570160033530e+01	-3.303786634875274331e+01	-7.072490399656696791e-01	-5.298945021011288503e+00	3.211700178420894058e+00	3.498691301809221699e+01	1.819925088101051358e+00	-3.930489249985069478e+01	-3.090712913591931610e+01	3.927958621535500683e+00	-2.132240513820973860e+01	-6.164648292691911280e+01
5.745087337554870288e+01	1.198794150083176824e+01	-4.528483101730840588e+01	-1.545054590778508157e+02	1.468989403154540518e+01	-4.177686408494363945e+01	-2.938574843896238065e+01	-3.247579392937822718e+00	3.657173903392489223e+01	7.280521909593629459e+01	-1.436687309963278381e+01	-3.004788648826984154e+00	-6.281268592187324629e+01	-5.967705003097769634e+01	-1.214815911799537140e+01	3.569174365706762586e+01	1.897745756019499552e+01	4.868217730968006407e+01	6.549411441007171319e+00	1.064447707719742908e+01	-1.037439465429581809e+01	-3.620568772765835774e+01	-4.477341438425389697e+01	2.231237366984526815e+01	-2.142232219904786916e+01	2.383832897862558653e+01	-1.154152465756609303e+01	-1.324694899671506576e+01	-1.072734639231528853e+01	-2.499840709476899292e+01	-7.732480862787598141e+01	-6.613991450880586598e+00
2.284258565173739708e+00	-2.860827672338071004e+00	-4.307425545281091672e+01	3.478476424897270824e+00	-8.046546756488095298e+01	-1.094142679096361315e+00	-1.184211593499976090e+01	-5.969994547853748612e-01	-1.100437131830070570e+01	9.343049073566165319e+00	-1.417380187323932716e+01	-1.985152932627122624e+01	1.234802210543313805e+01	1.396908322281725567e+00	-5.508267763004547568e+00	-1.973624728488359015e+00	1.444847368584554559e+01	-1.976365589915432874e+00	-5.210445817580321659e+01	-4.878384054147289106e+01	4.277035911188623807e+00	2.338095146754313181e+00	9.120164067546402009e+01	1.800557875154371601e+01	8.792738526322587234e+01	9.451140964517405152e+00	-6.790877462680627863e-02	2.327178064303250249e+00	7.085697866033820347e+00	1.239463171333774483e+01	3.557611863614112480e+01	-4.489131779529202504e+01
3.351909010293879732e+01	-1.190319827266770680e+01	-4.915967794716621597e+01	2.684471461669173920e+01	1.712088775236057003e+01	4.650735748265827141e+01	-7.673251750813081529e+00	-1.949037931955164993e+01	1.062480211727132939e+01	1.088031731976271566e+01	-1.008424637468080221e+01	4.741730614947845623e+01	-6.484589054529538998e+01	3.591098785550894235e+01	3.553047739330367882e+00	1.314970423165483027e+01	6.063069443026768113e+01	-1.488660065522336495e+01	-2.391696781971636199e+01	-1.411433795068954566e+01	5.201516972686167861e+00	-6.154404831827031330e+01	1.059995612199260151e+01	2.218460904305671377e+01	6.840232696146561153e+00	1.951815922988831886e+01	-1.246300085615952113e+01	2.786806021782298082e+00	5.567220927926580742e+01	-2.691228708268507130e+00	-4.331894957837924665e+01	-2.631484600678406505e+00
-7.025429671035285040e+00	6.189359113603140372e+01	1.142797944773310803e+01	2.438151450367765705e+01	1.472326131559613138e+01	7.784180828301305866e-01	2.256751181082595892e+01	-7.821904356580771100e+00	-1.434339016244221909e+01	7.973950256737457387e+00	3.327516868870269917e+01	4.851946886136274628e+01	3.877495990228791989e+00	4.361396505966530501e-01	-2.115439857249610256e+01	3.769754925070150620e+01	-1.933716874815466280e+00	6.968935841663383712e+01	2.751268894216885030e+01	-3.206267661330718610e+00	1.106794281690622483e+01	1.165720824210129969e+01	-7.689365714130913965e+00	-1.096539235798254595e+02	-2.097480664317220445e+01	8.774754464910818896e+00	7.469666739024845015e-01	-3.181311875902780884e+01	-1.338793391283651069e+01	6.986144906067707439e+01	8.561722309389940833e+00	3.111201411248994475e+01
-2.360260348801091368e+01	6.753196197553192803e+01	-8.800996880297125013e-01	-1.982000911946506605e+01	-1.045811361254157390e+01	-9.770124164248422005e+00	-1.452582136399689539e+01	-2.260648114072578263e+00	4.522879936798418044e+01	-1.427920472517076611e+01	-1.141845817050927003e+01	-3.535567637829639231e+00	3.200090489204076505e+01	2.827255412269587609e+01	1.213876906683483448e+01	7.875093663896729268e+00	-1.029402954195309832e+02	4.956722968368482363e+00	3.494482598903997683e+01	2.451786140066878783e+00	5.261291591785462884e+01	-1.314934364758389052e+01	-1.021134159893672511e+00	6.537052313567828321e+01	3.786376371381694472e+00	-5.328224326427540802e+01	2.012430649157443519e+00	1.475877740834414809e+01	-1.606288109680464160e+01	2.723506649020717063e+01	-1.751069194227130055e+01	7.758951031526335385e+01
1.913276161150527344e+01	-3.915989956585346654e+00	3.031881217087781977e+01	6.070957829435581488e+00	-1.233025072049325432e+00	2.359283845215226805e+01	3.728535238484563763e+01	2.639498934169719746e+01	2.957719152189322998e+01	1.614036141072117303e+01	3.089719654017458339e+01	1.653375346314472338e+01	6.898812713804068153e+01	2.972275119614904781e+01	6.205095769701773634e+01	2.036374963845056030e+01	6.214864624854127939e+00	8.612426657063603841e+01	1.067947381624634318e+02	1.235154776649773822e+02	5.328353421181662242e+01	2.151827063681254482e-01	-6.044798270386696970e+01	-3.021073436111619603e+00	1.742830218251485874e+00	6.117488171984336276e+01	-9.090307516798846166e+01	6.390494174511486847e+01	-5.833571131861985393e+00	1.067349488011010017e+01	-8.848121700381923471e-01	3.430639332417795284e-01
4.469359807168166832e+00	-2.849993550721386715e+00	-4.821076446570685903e+01	-1.251843272456345302e+00	1.990816740128050455e+01	-2.195314179562762869e-01	4.674293056541174707e+01	-1.070326989403731766e+01	1.802951221969838969e+01	7.114924629159858682e+00	3.772384590985962127e+00	1.062658531979403698e+01	2.316781198830681276e+01	1.227170034428372247e+01	-7.776065238788147838e+01	-3.980136135778408146e+01	3.376416360439945663e+01	3.972064572652885772e+01	-8.581289094545315521e+00	3.590864307933381383e+01	1.281197228623308071e+01	7.508525672300494591e+01	5.236710240885205536e+00	5.426384280379105718e+01	1.185350905119013731e+01	6.510383910011853459e+00	-6.732104253554573425e+00	4.853488489619556390e+01	-3.208223918995604862e+01	2.307108909429710764e+01	-7.973719530606210526e+01	-2.078824382417073124e+01
8.250327460216965392e+00	4.110787147535640784e+00	1.814590508056055995e+01	4.758543574981420221e+01	2.628786999707692829e+01	5.162002774883151623e+00	4.154078015644088140e+01	3.013906334706276269e+01	-1.478187810380903322e+01	6.423163931992277309e-01	-5.823331123610197579e+01	-4.363167793777955694e+01	2.245884346522747421e+01	-7.998079709429553930e+01	2.965086351229733808e+01	6.798059983869286782e+00	8.069958218743851219e-01	8.863625672472778660e+01	-4.625757270327314208e-01	-3.959579207828147673e+01	-5.048606994867482456e+01	-1.202127336163646198e+01	6.752179248524623745e+01	-1.079024824930031379e+01	-2.443779790397893503e+00	-2.925510811572443970e+01	9.892742260024929735e+00	4.269295739813448876e+01	-1.123249200938454884e+01	9.504322732017447706e+00	-1.750975401398304498e+01	1.448277462436612417e+01
-2.869683714748988024e+01	-4.697761577084310858e+01	-4.729423742977560607e+01	6.021708477565694295e+01	7.743208602142292563e+00	-5.219143634401497422e+01	-6.838060248298550903e+01	1.189586278655334262e+01	-3.171033250951651183e+01	2.174494754616421588e+01	2.120943937075854890e+01	1.332484262992583801e+01	5.198628503223344133e+00	-1.293769813044788748e+02	3.441115164666057780e+01	8.393545895499158860e+01	-4.161617095752156992e-01	3.041841882531798547e+01	1.009686523810480629e+01	-1.584043150024386337e+00	-7.137754506799865339e+00	2.301756033899006937e+01	8.852444547487214876e+00	-8.420976785029914424e+01	-2.296890917863055392e+01	8.446880684946870588e+01	2.520883061036069961e+00	-9.387460926799166216e+00	-2.990053314608675450e+01	-1.037848663038835006e+01	-2.863149843292347008e+00	7.546439990577169521e-01
-1.067061557393787439e+02	-3.576506951030411052e+00	1.431079648371386570e+00	-2.233099501630325534e+01	3.427027607693376154e+01	1.998001951464220838e+01	-6.598302256063108828e+00	9.096714159848596637e+01	-4.728154666548117113e+00	1.585447206365766082e+00	1.464778395073457240e+01	2.092639622596770721e+01	8.004605550641656464e+00	-6.284543447983178766e+01	5.734902555390864620e+01	-3.240334786125274036e+01	3.866136372229073714e+01	6.564084789653872321e+00	5.795797918290845985e+01	3.315590490039328841e+01	-1.025945942839226710e+01	-4.503708623531889543e+01	-5.240366131154942764e+01	2.827826147316968886e+01	5.948901335714152694e+00	5.894484271605557879e+00	-1.056115631707831426e+01	-6.420465064009204070e+01	-3.743856919708571596e+00	-5.961858124838044226e+00	1.371500005568272051e+01	5.812491153980920444e+01
-2.863742105246074132e+01	-2.502228302999357723e+00	-2.622507272114024346e+01	3.147850309200046226e+01	-4.026979126772567419e+00	-9.089545093579646462e+00	6.442666016306654342e+01	3.652793357031667654e+01	-1.296190176687856166e+01	5.797596850140932290e+00	1.044779334759881628e+01	-1.715767681052640992e+00	3.034129666411350001e+01	-1.405026928643237127e+01	1.274125261145022492e+01	-2.092690654434161956e+01	3.442386922025369778e+00	1.044646899942187801e+01	1.436058818432501916e+01	-1.167225802590172279e+01	1.717089565479749780e+00	-5.345404761821318118e+01	1.930029071679068053e+01	-8.727479417162308906e+00	-2.452993374416112538e-01	1.442327400326232123e+01	9.936803345455413705e+01	1.393556186426662080e+01	5.548262413680668637e+00	9.189264384268049923e-01	6.919064465330303904e+01	-4.502020294978316883e+01
-2.883303422993721554e+01	-1.804307595071362513e+01	6.385340954918781620e+01	2.932866716845757793e+01	3.154294453896118355e+01	1.804208040187773321e+01	-1.104366728925396046e+02	6.983334007806658583e+00	6.384756797493388092e+00	2.723759598596769749e+00	-4.551265390679112954e+01	-3.862147865645290779e+01	5.006157063636488402e+01	2.435161836507591460e+01	4.939888607778254226e+00	1.072376051391317588e+02	3.360381558158752391e+00	1.957307080390837584e+01	6.707351870336353272e+01	4.409852217053558121e+01	-2.534444995453528904e+01	-2.665382931327683380e+01	-4.903328792402405156e+01	1.712768590701106319e+01	-2.172004351193432115e+01	-2.913094460761448090e+01	-5.738712846596444450e+01	-1.363091962375986022e+01	-1.368020099882807816e+00	4.599972914845295691e+01	1.668086807314193010e+01	-4.431997145682299966e+00
-4.960835690559918909e+00	-1.201922734528913495e+01	3.579615896388495866e+00	-1.662863078652447513e+01	4.663301751731167144e+01	3.237590281225992328e+01	-4.139334649950903611e+01	1.284465312810447557e+01	3.100906018502325523e+01	5.096355766557251421e+00	8.379822434198816339e+00	9.314540165775284208e+01	8.108067919118278510e+00	6.352917505410482590e+01	3.929580083600328777e+01	-1.919511908248378163e+01	-4.825554431677139178e+01	4.874355731767217925e+00	2.162103204954079416e+01	3.843643954524843309e+01	5.592355017774745107e+01	4.561454448385038063e+01	5.512918387860572533e-01	-5.577117769201168329e+01	6.057217312502194417e+00	5.197733419763881102e+01	-2.702997475845658926e+01	2.431844162763677986e+00	-6.395540407971793684e+00	-4.787563548172656880e+01	1.220981645741217392e+01	3.709341984156937944e+00
6.444577556115040018e+00	1.368405764350687015e+01	9.413061772005125505e+00	-2.119777501686203269e+00	-7.045926099930899511e+01	-1.680805859254288137e+01	-3.864308497759650862e+01	5.178687895058701862e+00	2.378019493978833765e+01	-5.966842133940005510e+01	5.256957458991114329e+00	1.298907206266667735e+01	-3.377846275582752966e+00	-9.318557689654973331e+00	-2.225470161515171696e+01	6.870598369807519923e+00	6.578469811177485305e+00	7.962175249023670798e-01	2.636836583070905604e+01	-5.196724937964910396e+01	4.747357564758138082e+00	9.195356295575749073e+01	8.859530495280289131e+00	-6.307370700965484644e+01	-9.258211446930667776e+00	-1.141116702210076141e+02	-2.433385006058782452e+01	9.837667709442905917e+00	-3.509590760958869282e+01	7.801813189840237861e+00	-2.676228674141719921e+01	-5.066663211400155120e+01
-1.634163029114140997e+01	2.768359576349581275e+01	-2.402495816998207800e+01	-3.964682848060135711e+01	3.878859832959155085e+01	4.726884537308586687e+01	-1.481919147143777149e+00	-7.645991624136254927e+01	-1.984193404004645700e+01	-6.804299431926658315e+00	1.612025962340667107e+01	2.512071737993628062e+01	3.029177542029741232e+01	3.669979416499884906e+01	-4.280502192741721501e+01	-7.405655050019337438e-01	-1.115538484487232296e+01	-3.305502670298170642e+01	-6.290735648981165440e+01	5.634492531379888369e+00	1.001269015546542960e+02	-6.147398007176143153e+00	1.342250123764641501e+02	-1.420863651831334984e+01	-3.368731071291204415e+01	-4.483639786717098019e+01	-3.257566796234700135e+00	3.212966884896584929e+01	7.659230083803262801e+01	1.202028804285808761e+01	-2.130638220696468910e+00	-6.457444724577863227e-01
-6.316643506854364176e+01	-3.332856446402391981e+01	-2.440245624399409508e+01	-1.117753428293225149e+01	8.408454708011591094e+01	-2.112114512229623653e+00	1.713226631066662264e+01	1.834702574767387162e+01	6.414682645713227771e+00	-2.647542854929388056e+01	-3.850550098335318694e+01	-6.428337865502156490e+01	2.781858244926414159e+01	5.743105913060409762e+01	-9.863010809179252547e+00	2.270853594325937141e+00	-1.949614454475863567e+01	4.568019274057713375e+01	1.713294902281134791e+00	2.205117027714706879e+01	4.602454801174626908e+00	-3.975603804112693496e+01	4.223022434239405953e+01	3.009215741796022670e+01	-3.652431647383759028e+00	-2.601591611927675274e+01	-2.167324336687440933e+01	5.283202605956568476e+01	8.823076889722937466e+00	-1.319269804086763465e+01	-7.638962773755180180e+00	-2.692945211789235671e+01
5.054507867373133934e+01	6.247864212969964370e+01	4.416257805441214046e+00	6.265322660293512769e+01	-3.730671128468549824e+01	-1.852410532426869239e+01	-3.168545862510696765e+01	1.492416497222321858e+01	3.227914514071092356e+01	5.923785165316476764e+01	4.041752995350745437e+01	3.216182142395355470e+01	4.416733030612394750e-01	-3.713949443155748042e+01	-1.122727952007385888e+01	9.123603303553215582e+00	9.594325650732359989e+00	9.332620479093348465e+00	-1.341936391787011296e+01	-1.796516835538819379e+01	2.652755566623233818e+01	1.085578424606560510e+00	9.780018158570044307e+00	-1.126816603595157673e-01	-4.623261788758914470e+00	2.709469900494016148e+00	-9.727587884755658720e+00	5.425783153538507264e+01	-2.479443810163117945e+01	-8.362413395133861727e+00	3.090269959036654868e+01	-2.696622575168236935e+01
1.269775048660637395e+01	-2.107152398995431852e+01	2.878988173916219750e+01	1.746146597176000625e+01	-1.566000833774659995e+01	-7.154781925267023723e+01	-1.825240439680063886e+01	-8.872534803562238892e+00	-3.877581717701303887e+01	3.407747212397914005e+00	-3.253794389324559777e+00	-2.919333319647793701e+01	4.540057770045740071e+00	1.050882114340370777e+01	-1.458308472323486527e+01	1.996136633183763465e+01	-6.327406575514802967e+01	2.176379021501830024e+01	-4.597343001619773872e+01	-3.122229652046411452e+00	1.310650668460900370e+01	-1.607102803154689141e+01	-5.544678568990994982e-01	-7.108612781101000699e+00	-9.736272655539750076e+00	2.515272049140813237e+01	-1.182887680826889465e+01	-4.948446741679101990e+01	-4.943743478907684619e+00	-2.933077005056110309e+01	8.025056885111668592e+00	-1.169581299837271260e+01
6.506726463816935535e+00	2.123926943430973324e+01	-1.593131239698790580e+01	-5.552432920372660163e+01	6.962008845073378893e+01	4.932065405295578842e+01	-1.539633221554408493e+01	1.117661039321181171e+01	-1.868392962528827539e+01	-7.821355478874005485e+01	-2.896698936415663894e+01	1.173099647899110209e+02	-1.670170587672901874e+01	2.317776376666282090e+01	4.487095985876188564e+01	-2.992208644282840879e+01	2.657331063991994213e+01	2.616106200726026287e+00	-2.490989744001938622e+00	-5.992033526634682694e+00	4.276989176078213717e+00	-3.955940408941077457e+00	7.345934233235422717e+00	-1.040286828437066546e+01	3.088861607332354708e+01	-6.398321136682833199e+00	5.918580794365968512e-01	6.440178834873016456e+01	-8.860851684099911552e+01	3.290829809738519174e+01	6.123151814620518252e+01	-5.894145783726103538e-01
3.633203228859175482e+01	-1.808356340542410479e+01	1.636998305385505059e+00	1.464261822922636114e+01	-1.194557350194570944e+01	-4.154137274636948973e+01	1.811463992703124859e+01	-8.044161550401366867e+01	1.942919319469858053e+01	-3.531928190049611516e+01	1.248624129820253792e+01	-2.198557235924479158e+01	7.628225745224918697e+00	-3.466619928942695594e+01	3.965115469262667602e+01	-1.447760306714521050e+01	-5.995759644539844224e+00	-3.682987834068584654e+00	5.810740326761444408e+01	5.087891701094904562e+01	-3.355110848498169673e+01	1.522551849117992617e+01	-2.756326642233464952e+01	-4.043042585042775983e+01	-7.363749409875289587e+00	-6.761748680802882916e+01	1.814147807431415060e+01	2.214055168338242652e+01	3.454584706285357498e+01	-3.314890717669155862e+01	-8.137843669117884815e+00	-5.214900776759481715e+00
-7.634453437552112476e+00	-1.904920492735032411e+01	2.904173407915537908e-01	-5.605946188319458656e+01	3.409833362625461461e+01	2.422184909983706547e+01	-3.180631325846681179e+00	2.507138907482159240e+01	-8.908162769015234517e+00	1.176009558268462172e+02	-5.432867822743597941e+01	-1.517385605287053352e+01	4.096981126611794366e+01	7.087094636550919091e+00	1.208770695809602280e+00	1.276861321013677752e+01	-5.298569411002031870e+01	6.426143356941889095e+00	7.504809568069417125e-01	-4.707103490146359093e+01	-1.008407358968118928e+01	-1.120212971190833429e+01	-8.862965036153356380e+01	1.077020719249854963e+01	2.706856463979278260e+01	8.650940881592987353e+01	4.342213154892479565e+01	-4.917770865019224402e+01	9.734050059192517423e+00	2.989512190609351805e+01	4.793649276703333406e+00	1.370613985926212131e+01
5.011504199250319758e+00	4.946705797233583723e+01	3.848584790355224783e+01	-2.033344620052567819e+01	2.023697466001775425e+01	1.253050252222253635e-01	-1.795486114016561219e-01	-1.647370105362361059e+01	-2.474806136617063501e+00	-2.780478495197328570e+01	2.269640203566174463e+01	-1.972006419311958414e+00	8.739671486147074120e+00	-6.589764456286447114e+01	2.636389903478846009e+01	3.820591263308014796e+00	1.689200896167231125e-02	3.551588470878823500e+01	7.113088648499309841e+01	-1.376121892296597515e+01	3.036718476334904793e+01	-1.835815041965418004e+01	-4.919468269394099025e+01	6.917176963419693791e+00	3.137240968256689300e+00	6.978749553496356839e+01	-4.624629299124849879e+00	-1.454077489902791598e+01	5.000246558673644870e+01	2.197925831587784540e+00	5.679055648908830634e-01	-4.179491182860661525e+01
-5.696067361821370412e+00	4.696399338698302017e+01	-1.113284661326936131e+01	2.617809117437845146e+01	-5.878484707043799773e+00	2.848312470539260133e+01	2.623424934814903686e+00	3.245310004443167173e+01	-1.072577311108332765e+01	-1.643732892206426399e+01	-5.041419518364862462e+00	7.537406174961261307e+00	1.638647688184947810e+02	2.706393717678524524e+01	3.429750305312518321e+01	-9.154371844028693417e+00	1.439117722564991597e+00	-2.871966842831908284e+00	3.523860706681408494e+00	-2.634416170416615799e-01	4.114663941452351992e+01	7.090493644204729051e+00	-2.171974186664979989e+00	2.568138048504842530e+01	-6.134432827573358793e+01	-2.838026844490523004e+00	3.731047711803991529e+00	1.208847023105325391e+01	7.595984432838079670e+00	-4.846989865723985602e+00	-5.886269093721288925e+00	1.992501082767843812e+01
8.205420889860361910e+01	-2.075648243949790128e+01	-5.437761906466749195e+01	-6.196041179277949951e+00	-2.173504885154268607e+01	-1.069100111581159318e+01	-2.246541893219870545e+01	-3.492001317436136532e+01	1.106652110402763611e+01	2.010968828354764071e+01	-4.535794753079636621e+01	-1.288487941276746263e+00	2.544564992596489006e+01	-1.526357554433775476e+01	-5.631589607312912804e+00	-1.303260655419024694e+01	1.517878499548937832e+01	-1.936425260577629981e+00	1.774565399761441453e+00	-4.128972555539652944e+01	1.498293238437836195e+01	1.939448758722469108e+02	-5.547085264575572161e+00	-1.906004243047329538e+01	-7.879723955786317902e+01	4.735927866648580675e+01	-6.829079519078383953e+01	8.101261703848685158e+00	5.859407078882502340e+00	-1.165093475909259046e+00	-1.468281330091024017e+01	1.274679900568554558e+01
4.703500494608667282e+01	-4.698478285112868491e+01	1.268574386586088565e+01	-9.280404592121440643e+00	-2.925769738102800943e+01	-2.726627601880997531e+01	2.809951953914423584e+01	-3.196782608089672806e+01	1.201918306478044940e+01	-1.453278581974258366e+01	-8.212780190708823369e+00	-6.917743629171852149e+00	-7.426416398036850275e-01	-2.102088031346102071e+01	1.670544798421458310e+00	2.869241313186074560e+00	5.169801928433867211e+00	-3.120783258010754935e+01	8.994777843644116144e-01	1.070744899701710828e+01	3.235723253020022838e+01	4.000885310081217838e+00	-8.437539719344069766e+00	9.196394597988012676e-02	-5.510176788063265008e+01	-2.514961724020034595e+01	-3.481593982308758228e+01	-7.084382522328212417e+00	5.005619513308400315e+01	2.686950425159237987e+00	-3.329975604413830581e+01	-6.823113263358250968e+00
-1.374375512856152604e+01	6.044394752784867819e+01	-1.647634806745816505e+01	-1.587915920505934153e+01	-1.535096369520466242e+00	-6.270722553645651232e+00	4.690836760858936572e+01	-5.067061227621163511e+01	1.257859774677586273e+01	-2.090760917903229199e+01	1.452568201304286788e+01	-8.694950717153603348e-01	-3.924491130878331013e+00	-5.622838972958917658e+00	2.437768160821294572e+01	2.782674160822817555e+01	3.677483020659887814e+01	1.372190806116031059e+00	-1.502860425459771854e+01	-3.260485536526257988e+01	-2.549514677064705737e+01	5.082417765573138979e+01	-1.896626245236216590e+01	2.730511012696349837e+01	-6.315016964777898423e+00	-1.290354641279546968e+02	-7.510054198075867937e+00	2.751911131680357414e+01	-2.186077792851333257e+01	-4.159352609007112989e+01	6.157783766024925853e+01	-2.265382912796184200e+01
1.491041116944952449e+01	-4.573014849234724011e+01	-4.725008121612017220e+01	-4.425910436215243493e+01	3.846994182818395558e+00	5.876305815270629296e+01	2.554653207976513585e+01	-6.007666471264788477e+00	-1.898686491032281509e+01	-1.648944189634892865e+01	5.470810819349251375e+01	2.135794024576012973e+01	2.147342793030938424e+01	2.548249994232338267e+01	3.903732831631575806e+00	4.306228404532611798e+00	3.060339919910479267e+00	3.299745634628978763e+01	2.205134014969933176e+01	6.550580299598632195e+00	2.507619137046469149e+01	-2.571270421764291214e+00	-5.231989847450640241e+01	9.828493220052186174e+00	6.121285424578537970e+01	-2.437257062415780240e+01	6.036288058654231747e+01	1.198486608369855944e+01	2.263920168130555410e+01	3.314435902189980254e+01	4.794868890632172587e+00	-3.484902234100832885e+00
-5.691529857109133950e+00	-1.054898786197513161e+01	-1.761369652187708468e+01	4.226736187663178157e+01	-6.620927229415360671e+01	-7.059950474725217084e+00	2.490850107306710726e+01	1.313361812395167760e+01	-7.971322710792536270e+01	-8.731398865595117798e+00	1.240215197993159180e+01	-4.549672434571672852e+01	-5.226450196361327016e+01	2.262691298936680084e+01	-3.407011821446808142e+00	2.429501580664956251e+01	5.039895376636497559e+00	-2.231366567587217631e+00	7.807134895426386834e+00	-4.860589802962579142e+01	-6.211163454069923517e+01	6.629042011705511328e+00	-1.027913653002655359e+01	1.582354178964390456e+01	-2.253325131528449177e+01	1.896804338610437668e+01	1.010618361476579139e+02	-3.298050848790746414e+01	-8.801275055478907205e+00	1.408300732389339771e+01	-2.112139303205141427e+00	1.778839524081160306e+01
1.279647626676682570e+01	-9.485317584227756171e+00	-4.449645837591013064e-01	9.901610920821482864e+00	-1.294885497995850088e+01	-1.042957432572612753e+00	5.525352625953348706e+01	-1.576668983698035476e+01	-1.514591164324099282e+01	-3.469555170772324004e+01	-7.845633163616090755e+00	2.880415441953072886e+01	-2.173625317234292353e+01	-8.473279369391013560e+00	-1.440544714609249333e+01	1.864020104634224495e+01	8.262029808724211222e+00	-4.555253653949682047e+01	-2.719658627179046206e+01	3.484353234629205787e+01	-7.581856396727271186e-02	2.351829051731660414e+01	-5.878935473486146890e+01	-2.227029465604125136e+01	4.707438333206072656e+01	1.673516755377002507e+00	-2.472555012230527538e+01	-1.879205851804495175e+00	1.431837869842015643e+01	1.853876074486616510e+00	2.686951577701032878e+00	-2.810640466186871578e+01
1.572080394613293564e+01	2.064644772252908211e+01	-1.255169681956218497e+01	8.799633829251662931e+00	-1.985056927262115689e+00	7.562879010062108165e+00	-6.540509726837076876e+00	-4.950213782156309250e+00	-2.582450743586398589e-01	5.076524777441718328e+01	-1.631183454592235238e+00	-1.556278452603410045e+01	2.777045772286291481e+01	-5.138225485449705587e+00	1.709140190794898473e+01	4.386077926407137006e+00	-2.981070896990796371e+01	4.306473022174249543e+00	-7.060330206644117368e+00	-1.728231490346082211e+01	-9.451506966374594754e+00	-9.758468543179866117e+00	-2.261134380858442938e+01	-5.008152630100627789e+01	1.355569518044285715e+01	4.754324375011438519e+01	2.127904804946442141e+01	-5.161915474575304863e+00	-9.954332023359789616e+00	-2.397049819159333683e+00	9.484985257487018373e+00	3.923204048730893589e+01


==> Cifra_figuretem/0.039/DPdataBlue6.0.txt <==
-1.361882834227358074e+01	-1.063559650153797378e+02	-1.632017862658272733e+01	-4.805666164962572395e+01	4.911178566877372020e+01	-2.548803367399665376e+01	-1.698020414796348465e-01	1.413689354381732599e+01	-1.154865923911916070e+01	-3.733988285969560117e+00	-2.296393357792978307e+01	1.043098850998741689e+01	2.669193503036466453e+01	6.075314504683430872e-02	2.756709905114549031e+01	-4.551272625606718414e+00	2.702365931438508539e+01	-2.623211232600374032e+01	6.718294651681075891e+01	-2.035551523248554417e+01	1.912524533965853024e+01	3.175860723849240230e+00	-1.626042968830151736e+01	-2.694538126658113431e+00	-2.378583912933081024e+00	1.239709751924034187e+01	2.238315030949302908e+01	-1.446929052583726394e+00	3.196443337731692225e+01	-1.537059309003741170e+01	-2.589356853647149137e+01	1.665706874621891131e+01
-2.087885074309510980e+00	2.003993403119065420e+01	9.028039830509181130e+00	4.953338711299559805e+01	-3.464197773156042715e+00	6.036419507853967303e+01	8.793280328401939627e+00	-9.014484269469127398e+00	-3.494403731550737291e+01	-9.070824966488824970e+00	-2.642894397333036594e+01	7.101537174697061694e+00	-2.653082911989172121e+00	-8.918772673537141316e+01	-2.566614561324668031e+00	1.250520454138839277e+01	3.875345574089771361e+01	-1.624443718313603924e+01	2.810638630945520244e+00	3.837093951150084337e+01	5.668918921540128508e+01	2.233405115580355016e+01	2.236061173641178357e+01	3.809999501177028236e+01	-1.744595475267471585e+01	5.363822434413174634e+00	-1.502807447668225294e+01	-3.201814332711455080e+01	-2.268832800417741780e+01	4.227950430197331855e+00	1.114449818284682863e+02	4.779518817953429277e+01
1.469468407302750634e+01	-2.058438143340234916e+01	1.419802264073400266e+01	2.114597090841567884e+00	1.012175980949721721e+00	8.279339336143994643e+00	-1.024274797309638707e+01	3.237759699310958439e+01	-1.169448542481793751e+01	2.566209134908666911e+01	2.694216311399292252e+01	-1.112908290237458431e+01	-1.269631019358377966e+00	-9.029086451634858790e+00	-1.783150638554464651e+00	1.074597797897577500e+01	2.478876559629443221e+01	-3.450444058591153862e+01	-2.887523181760148816e+01	2.224446380137851520e+01	4.186018075032839647e+01	-3.702841796289517706e-01	1.564859708943446925e+01	6.999231412979409761e-01	1.857363620179669939e+00	2.929897362788904047e+01	-1.756309430083602408e+01	-3.881008221200712427e+00	5.071099192408620837e+01	8.918992185668432882e+00	-2.116181540375312409e+01	3.549702647405492684e+01
-8.214398565778305183e+00	3.703829707164955920e+01	8.014163268595282830e+00	1.158161565894086564e+01	-4.248140752527766040e+01	6.563670987135627399e+01	-1.205186414665683969e+01	2.425617385632718381e+01	-3.999866526018162283e+00	-4.534642935327639179e+01	-2.151700824631689812e+01	-3.852612417801475431e+01	-2.412932201099729923e+01	-4.937113186682771548e+00	2.008664253281808953e+01	2.407924468233268200e+01	-2.846300819240801872e+01	3.438500430522319817e+01	-3.882312959897126348e+01	-4.594900435959695661e-01	-4.598134379843266117e+01	2.583298914081358788e+01	-2.918682796425806814e+01	2.780604003463561469e+01	-5.464555777082545918e-01	-4.112627774147961190e+01	-3.658118793722690043e+01	2.266977730586669182e+01	6.013130213688486947e+01	-2.678667518605736930e+00	-9.788869930884617432e+00	-2.421923189422184564e+01
2.649265408996083337e+01	4.145852793916938595e+01	4.289253772426914679e+01	1.407270336508028663e+01	-4.186383555161026671e+00	-5.246693552272172667e+01	-2.031212606107358809e+01	2.698633073732139209e+01	5.806321059587042299e+01	2.043992140907539223e+01	-1.467802421709254901e+01	2.650015902020759029e+01	7.514554241720982475e+01	5.301866598761455052e+00	-4.599577977132213391e+01	-1.486842052395077296e+01	4.837100509988747632e+01	1.823092875500681131e+01	-3.332670403066924081e+01	-4.870272797443416835e+01	1.179873089555174914e+01	1.992842645886637598e+01	-7.590021504755686266e+00	-3.295833115988574757e+00	2.770255083120012074e+01	6.286901073103554438e+01	-3.540224747529107674e+01	5.491501112721279299e+01	4.888293831672396550e+01	9.122953081284078891e+00	6.260173084518680042e+01	3.065873453041820795e+01
4.707584016430170770e+00	-3.680636360675109131e+01	3.186168828215623083e+00	5.089708549327833786e+00	-1.885943936401792342e+01	9.230289037679099806e+00	-2.545827477563788577e+01	7.242196615126082371e+00	5.333150662857242708e+00	-3.790727765571897123e+01	-9.146025499075905785e+00	1.209245693521071807e+01	4.642210763240485250e+01	6.978602595392745300e+00	5.261009588664983738e+01	9.646682594174414760e+00	1.842541204003586230e+00	-2.394894307194442717e+01	-1.548259720875967194e+00	1.106752217818006656e+01	-6.358245650969379881e+01	1.154443254778754202e+01	-7.399164566749229621e+00	2.809145900672043794e+01	-8.198271210607300574e+00	3.539106506500715010e+00	-8.109558854026509778e+01	-3.274540665472048317e+01	4.260035920803278486e+01	4.225831740966468075e+00	-1.207139761317312399e+01	-2.757098530023601768e+01
-2.974718859432055851e+01	-2.404706858536853176e+01	2.092663726154388115e+01	-5.885723726784305398e+01	1.269169848352660068e+01	5.236293359843234896e+01	-7.936461281160854142e+00	-5.566955452745611765e+00	2.065044478146877971e+00	3.678727544409129280e+01	9.236819072806531139e+00	1.071662749071603216e+01	4.419144794446310698e+01	-5.964719136236491437e+01	-1.208943636695212831e+01	8.055992579363294936e+00	-1.061633138283407618e+01	-9.726763970165117712e+01	-3.801568814516875250e+01	5.603986748286255093e+00	-6.197167777435720559e+00	2.556033478516336643e+01	1.602209969894656894e+01	-5.134177769090007359e+01	3.840383355412937760e+01	-2.417337885566752220e+01	7.281819947849310637e+00	-3.324199262262292009e+00	2.719112588450452961e+01	4.408799804623006580e+00	5.762249800191272442e+01	1.098378398835314584e+01
-1.100488202820512100e+02	3.534877086107669442e+01	1.227611096366616472e+01	-4.099068967376332751e+01	6.488935801728892727e+01	2.043050057510984274e+01	3.875408917866647585e+01	2.184874606929297514e+01	-1.271903106169047071e+01	3.598387413606103369e+00	4.908977781434984422e+01	-2.619712745869922799e+01	-1.675169691524014226e+01	2.360600231844750319e+00	-5.117266101416111468e+01	2.357107059658260440e+01	-1.087564010687762561e+01	-3.048188995277869395e+01	5.204503755726189951e+00	-2.947657836855276159e+00	4.132872255571204789e+01	-3.487652468244553106e+00	1.936181797234951096e+00	-1.715064544506985644e-01	-4.661812733369266937e+00	1.219298852726854232e+00	5.362950157344815239e+01	-1.587152375379246649e+01	-1.029598230904605316e+01	3.660514886110419042e+01	5.476080881651104626e+00	2.751030409369271457e+00
-1.580204268766221531e+01	-2.203132606744092925e+01	2.001793430122468109e+01	5.434642284146911528e+00	-1.489830843401179905e+01	2.769221285883525230e+00	1.662032642124518844e+00	-2.876183830020480769e+01	4.737877668656915375e+01	-2.561043335671627830e+01	-6.912215434459248797e+00	1.102712676958294402e+01	2.906120011331042008e+01	5.736814767793972258e+00	2.529452567873034852e+01	1.147662318864779252e+01	1.408709872694939591e+01	1.713128557305152455e+00	3.144385542084773277e+00	-1.969379246514171200e+01	-4.766008367446607608e+00	7.574425101451289777e+01	-2.964022677930533689e+01	3.711176851822988709e+01	-4.352326289156948746e+01	4.656708591490673399e+01	6.378320184229809797e+01	-4.461611432989645465e+00	1.284020674108665716e+01	-6.391896374212388210e+00	-1.316306000721325020e+01	-3.436967040859130407e+01
-1.154351775642981437e+01	2.188966647908301510e+01	-1.393158624065870121e+01	1.033349691905036281e+02	6.893461036364692873e+00	1.561227117647166018e+01	-2.333938552913398112e+01	-1.174012278632170769e+01	-3.252351860579053522e+01	1.233544917715146028e+01	9.273955718309197849e+00	6.766491923708219502e+00	-5.413844782041013559e+01	2.207935476586348145e+01	1.810671654108082507e+01	5.392732441177747305e+00	-4.523024003839475427e+01	-2.392014190191152778e+01	1.928170498134627664e+01	1.443447038397218662e+00	-3.047881583274316952e+01	3.233843882507688949e+00	3.462508528042893374e+01	3.486706319917970642e+00	7.838859003622657973e+00	-5.919681730142606568e+00	1.853024919521655178e+01	3.491259547328581903e+01	-3.593725958584720814e+01	-5.629164217326156461e+01	1.894447843781120966e+00	2.968571147342411365e+01
3.992897891172635383e+01	-1.520877013338601458e+01	4.881871883511687571e+01	-2.205031285517306117e+01	-5.811427812976582175e+00	2.000735082705105583e+00	1.670063631512793378e+01	1.680220514269308296e+01	1.685318930769444989e+01	-3.549515258747999980e+01	-3.017069308272870742e+01	1.440267106047428491e+01	-9.082663096475576125e+00	4.607949846714767261e+01	4.199502291073043736e+00	1.079175813289044150e+01	-1.939411096118801225e+01	1.843354690512592597e+01	6.014146872680419165e+01	4.999626178572901836e+01	-4.749101934672957981e+01	-2.090009938578104709e+01	-4.398446334952546266e+01	-1.609845296136306914e+01	1.726268708629404358e+01	1.770438446718216596e+01	2.387421983389209146e+01	1.674546206906230239e+01	-1.211235986770395456e+01	-1.186745981798119942e+01	-7.918246009699712928e+00	3.621942684650655053e+00
7.052630784029720878e+00	5.188894605151078920e+00	1.015237809727011893e+02	6.814388529641706782e+01	-3.944248122055455497e+01	6.311522246043548279e+00	-5.042667163754622095e+01	4.026381709756955196e+00	3.684946044473311844e+01	1.131390855102175941e+01	-3.196170130324226477e+01	4.451170612519922543e+01	1.794446749404260544e+01	-1.110606872128488654e+01	-2.258335511801352524e+01	-1.109133853055491770e+01	-1.656525156749465211e+01	1.097010745237063745e+01	-3.710212221522610321e+00	-2.659289290766482239e+01	1.556396318504520870e+01	-2.463471656281616617e+01	3.992737228334087263e+01	-1.011512473191182409e+02	3.471945271618436468e+00	-1.186272790410676521e+02	2.902864907669601990e+01	7.775326610526552429e+01	4.094142330546015174e+00	-9.335774562369816465e+01	7.116940694739973594e+00	1.116041434078450578e+01
-3.716288377371822094e+01	5.323302497621221541e+00	-5.002295122440280295e+00	-4.346668212182328794e+00	2.776435043303530392e+01	1.803379345071943085e+00	1.331164813374830125e+01	-2.329473544829290432e+01	-5.955976409217375256e+00	8.706024844728040080e+01	-1.325039530493908835e+01	1.254000273850425273e+01	1.069597703107158360e+01	-1.141108759198379374e+01	-3.662212539354238405e+00	8.840448807154897892e+00	1.481563490433671326e+01	3.881872408955798548e+00	2.086367074142809486e+01	2.997109354271717763e+01	-4.288042746557898965e+01	8.306896675363772076e+00	5.804291385906986989e+01	-1.718199399805829586e+01	2.290659781958292385e+01	-2.574167259178284439e+01	-1.480228698521016639e+01	-3.617605266346449078e+00	1.822609699049239396e+01	-3.264505080104376677e+00	2.746084201081626119e+01	-7.143182401309037255e-01
-3.452963469227858440e+01	3.692382179567831457e+01	-3.732803184160799503e+01	5.093119059295095674e+00	-1.444631172711232026e+01	-9.171704516954914510e+00	2.318157949607176693e+00	3.243183402047584707e+01	4.895037389805537487e+01	-2.417947803904163351e+01	2.378943541902318515e+01	3.762910068892241355e+01	2.428940014040485806e+01	4.617517324572259163e+00	1.940849913221288148e+01	3.426511451643410311e+01	8.661609253032962030e+00	-4.786316518882981264e+00	2.882992382395286768e+01	-7.787461685215816942e+01	-1.215856824582822071e+00	1.671994956701990631e+01	3.163761298322449633e+01	-1.254665864236918615e+01	2.069518506708065786e+01	1.862253884728556841e+01	8.213358341296858711e+00	1.226418089791187072e+01	-1.973034868565716948e+01	1.211368152316666702e+01	-4.443081830896010942e+00	5.645066342656273406e+01
-4.301945289128465788e+01	-2.066622019337366822e+01	6.583865313538445285e+00	1.156333651480219338e+01	1.070224605358678360e-01	-5.346946204614828702e+01	-1.717781471795208859e+01	1.321379498521753293e+00	2.654735037744847759e+01	9.661780984708344677e-01	1.604955819089823876e+01	1.778902038227988314e+01	-7.821543759000816110e+00	5.893956516859040207e+00	-1.105536384565839469e+01	2.146307259969518100e+01	-6.416033121560218433e+00	9.400673933567185614e+00	-3.110799982599432667e+01	2.927894513152235234e+01	-2.167301909477230382e+01	5.729573136345361917e+00	-2.575309243792060698e+01	-8.341637502717194508e+00	2.787339690206695764e+01	4.794379526836972105e-01	-5.089826118813434164e+01	-3.615158810436420112e+01	5.607940248951393158e+01	1.181761639742015468e+01	-1.446216137710148075e+01	3.858643639329311981e+01
2.965324313518420851e+00	4.079805660426193725e+01	-1.314269022103327700e+02	-1.374190036198902760e+02	-1.999800349455613713e+01	7.069948849497220067e+01	1.297639307452531376e+01	7.026815331558368882e+01	1.720139380091428549e+01	5.551088757545537078e+01	8.231608274595424746e+01	-1.178675175348152848e+01	2.885928440059256062e+01	3.928825808002290643e+01	-2.700570215235623195e+01	2.679696314783915234e+00	-2.157141830303548780e+00	2.815719513785015948e+01	-6.296502068268854657e+01	-5.929190385288979570e+00	2.957605073860504774e+01	1.897644384513659688e+01	1.881336322286198515e+00	1.025150591816073558e+02	-1.740799076529662770e+01	3.646429703813299739e+01	1.823569142994170988e+01	-2.645236148306044655e+01	1.490488624174848376e+01	5.018605037277901459e+01	-1.241700989436145797e+01	-1.863730075131641328e+01
-1.797397776055491780e+00	6.090873354782226556e+01	3.162818632448468392e+01	2.355149759692605471e+01	4.217300133554819297e+01	-2.448977606370975479e+01	-1.697372798866895849e+01	4.249286486265829055e+00	-2.263181181054589786e+01	-1.505381548456963969e+01	1.017334544152343589e+01	5.233294985984612957e+00	-7.946246525064307065e+00	6.394581675457519054e+01	-2.364260617164891087e+01	-5.676980917857205355e+01	-2.229224368047051996e+01	3.075472031264785411e+00	4.084440469517911509e+01	5.766837192014451574e+01	-3.139475137528223314e+01	2.259500356595729897e+01	-6.734897350254446025e+00	-1.179799338084052351e+01	7.939153245038994555e+01	4.974963081484019334e+00	5.753525231546127827e+01	1.572631932990841541e+01	7.050890530181590066e+01	2.680601944518982194e+01	-7.540866336828359806e+01	-2.948071574488156710e+00
-2.212536540590997358e+00	-1.818275202643198796e+01	2.615769740606671334e+01	1.096295574141338314e+01	1.251261065397253880e+01	6.198767939377161973e+00	7.710737002003591911e+00	-3.753150386154153750e+01	5.040781850606521175e+01	-1.800017949708029619e+01	2.669961814217815288e+01	-1.063430908098675332e+01	4.662263290114196934e+01	-2.240000897006662939e+00	-6.677019377246976717e+01	3.252981965152837773e+01	1.449317552760889782e+01	6.852902832230756758e+01	-5.979324925266821822e+01	-4.773924133485728305e+00	1.183246935015118737e+02	-8.407369571589695667e+00	-4.017102190608033752e+00	5.082360009782243537e+01	3.830866262565262303e+00	2.295091057321539552e+01	1.856627649060403940e+01	3.136604891699282760e+01	8.279934268204473824e+01	1.691791246485789557e+01	-3.888991634684051846e+00	-5.275844037043118817e+01
3.090234732721559396e+01	-4.615567931045478645e+01	2.119432417233975841e+01	-2.602846254682374649e+01	1.845242436650248052e+01	7.659692322588739444e+01	1.836130307535052797e+00	-2.263444506529165423e+01	1.189314647462171237e+01	1.463108510034752818e+01	1.065896568090485346e+02	2.201042260369931824e+01	2.591370814230419484e+00	-8.029418755199349889e+00	3.223168138579711073e+00	-2.197105114197969655e+01	-2.503709990687803710e+01	-4.872541295702593800e+01	-1.564388579198255513e+01	-2.333583373020076124e+01	5.272438872235844087e+01	3.134576434318879024e+01	4.377302056744665038e+01	-8.072790696957518719e+00	6.544292227606270274e+00	-6.218959051983473785e+01	-1.016878250595514466e+01	1.361092181640811205e+01	-2.187475393472031726e+01	-2.699314321940071704e-02	3.973280176784635387e+01	-5.829114237746477301e+00
-6.075984571347123619e+01	1.979606894557028696e+01	-7.977264547119139237e+00	9.915603620647246430e+00	9.326605931693849882e+00	1.017764852204795147e+02	1.650759089062568918e+01	8.669855718593654004e+00	-4.748248646910893456e+01	3.024850128008829131e+01	-4.159765719705229259e+01	2.510883643316187275e+01	5.290571852118098661e+01	-3.868599811582325287e+01	-6.880861373057239661e+00	2.998642397789027303e+00	-7.354181502851694141e+00	-3.290668251982515446e+00	-5.976309333856941208e+01	-8.700806051530830132e+01	-3.983887456306101171e+01	9.720777030962871379e+00	-4.819278410031822091e+01	1.483658683081439165e+02	5.928147092502446469e+01	-8.311887101620351359e+01	-6.932992696338497751e+01	-8.283948750732542976e+01	-5.122113432857420268e-01	-4.657529067602302320e+01	1.022653772193771999e+02	-7.800022959540092726e-02
7.169720818578683152e-01	-2.553691900863887554e+01	-2.986205909061975916e+00	1.270951727917111862e+00	-1.804602650600822145e+01	-1.786851416255663949e+01	5.629760001316973472e+01	-1.457989560602698909e+01	3.941993872241993557e+01	-4.731792309831966037e+01	4.616553345328157576e+01	6.379199352542249812e+01	5.925102597716895048e+01	-1.022141446079244389e+02	3.667457811558436731e+01	4.296460116231741289e+00	-3.419727905948938940e+00	2.302710430026226973e+01	1.600202505521725271e+00	1.813656624869278478e+00	-2.826225245835958688e+01	1.879625359607431934e+00	1.482753799723259469e+01	1.535226196432318879e+01	3.595810230406032559e+01	2.372616034869819757e+01	1.801107918389331175e+01	3.036145193146010968e+01	-2.845213868408261071e+00	-1.839627236127509846e+01	3.559189655795405915e+00	-4.970707961368857042e+01
5.391065005109012986e+00	1.767593606656588534e+01	-2.945756172459612188e+01	-3.666387969743543529e+00	2.905942078504892478e+01	3.167223549026168872e+00	4.829515665596241547e+01	-8.784224216494176574e+01	2.159183116243306699e+01	-1.487970108656543111e+01	-1.651585372803102203e+01	6.709113834178076274e+01	-9.215071938129985041e-01	-2.249496352984758474e+01	-6.634787071023080074e+00	-1.426477663030174270e+01	-2.949793760811772003e+01	5.966716787849292558e+01	-5.208502022946774446e+00	-3.482063544247176878e+01	-8.776256935473666587e+00	4.269523300412350508e+00	-2.523880643661197354e+01	-3.283717331475045142e+01	3.458083843924398337e+01	1.592943274379075902e+01	-2.811673547373756676e+01	2.121397481458285483e+01	2.936559115085438521e+01	-5.147189469080080215e+01	6.960038409143677995e+00	-1.945763359851993712e+01
7.538023704799875491e-01	3.092876367331046650e-01	1.360711903342124884e+00	8.180920216632442177e+00	4.096698615483465922e+00	1.676951299321377675e+01	7.568840660997806780e-02	3.483846286484825416e+00	-2.108272085364498594e+01	-1.448829044713902015e+01	4.440129463283170708e+00	1.057978719610164653e+01	4.085767773403595271e+01	4.228209009952727371e+01	9.078187121520024050e+01	-6.240811045359139797e+01	1.566612770519853370e+01	-5.083402642702616703e+01	3.790129212017485205e+00	-9.147889731163180826e+00	3.766692434110022702e+01	-2.930550439422063391e+01	4.441439885790983588e+00	-2.384320523790227497e+01	-6.879959484902992140e-01	-2.418133060542789536e+01	5.477159694811484769e+01	4.315777005261544730e+01	-1.236685003690928397e+01	2.211056869753661669e+00	-3.980243153064193962e+01	-4.150119531383498384e+01
-6.156350723206749365e+00	1.607839692484344596e+01	9.510633546118693715e+00	-4.643277046213769577e-01	-1.926402702037593784e+01	1.946299993743830470e+01	-6.547698146277010522e+00	-3.918252413244898591e+00	1.643492111573436887e+01	-3.649883659207580511e+00	-3.100817635576937192e+01	-1.157041761993354845e+00	2.878195160324846213e+01	-5.360916923753610064e+00	-1.799147133693422163e+01	-7.416099659965394153e+01	-1.669796569647681750e+01	2.593699839769339732e+01	9.706129356646245654e+00	-1.667780376964103528e+00	6.154730830970899902e+00	1.943778159733394162e+01	-3.892705021203302529e+00	1.036866220021332907e+01	5.608130460100886694e+01	-4.513524489538851014e+01	1.002519318688899830e+01	5.174033676016981387e-01	1.263045037734258180e+01	-3.325889327424358299e+01	-6.947282686631351289e+00	6.013086202170231331e+01
9.129452976665945130e+00	4.645778282370839918e+01	-2.485209720318981041e+01	-2.378547206686470261e+01	-2.878550198983158026e+01	8.250996066348912805e+00	8.864036058115436489e+00	-4.111621572339476671e+00	-1.182407690189978489e+01	-1.744688529268313104e+01	6.046080392137544557e+00	3.010604764005522793e-01	-8.255280464072930258e+00	-8.510314811365886356e-02	-2.444026308642747836e+01	-1.261760928309450236e+01	6.219784016220359035e+00	9.904368667314057006e+01	-2.341715116427784693e+01	1.608905138096229948e+01	1.614551208189755727e+01	4.577500021712804568e+01	-1.815582774386599541e+00	4.031404582234001666e+00	-6.187614869608555779e+01	3.684331357788973804e+01	2.723360692948798789e+00	2.099603166887754213e+01	1.177206384985805654e+00	-1.508601761228478644e+01	-1.848992518242748773e+01	-4.855689402444590996e+01
2.107183227794330449e+01	-1.071037934076335851e+01	-6.031446268156940960e+00	-1.888744362450553282e+01	-3.113004336133123218e+01	-1.110284745570871756e+01	1.222539257268782986e+00	-8.096470251012695130e+00	-1.072555119206376162e+01	2.957199647380024032e+01	7.470334459192638121e+01	7.913396559864898983e+00	7.538817363649416237e+00	-6.418741299809875400e+00	-9.909959207672246251e+00	1.592626260565468321e+01	-8.041068418557443920e+01	-5.525010430025108832e+01	-9.210485659646792556e+00	3.759853743584756813e+01	3.277718652965679880e+00	4.880681482576337515e+01	8.650611485025816449e+00	1.183047241319019349e+01	5.226089289101874158e+01	-4.245472289089349260e+01	1.388229485857117851e+01	-5.561960272775414182e+01	5.488456979404603686e+01	1.338267606711542328e+02	1.302029097510232170e+01	-1.524737352901802900e+01
-7.542995724309145089e+01	3.695203371267381698e+01	-2.928169545211190439e+00	-2.713313777295755358e+01	-1.706115461183234672e+01	2.263725885162509499e+01	2.855648532480442725e+01	-6.325779116468034147e+01	-1.278970782844510268e+00	-4.124592681992786503e+00	1.401764463849368703e+01	2.652986998429707910e+01	-7.746595384903027082e+01	-4.551999808432594108e+01	1.789047152920087669e+01	-3.911120394076829854e+01	2.021850746929121101e+01	-2.723847205533672522e+01	-4.983060910816794831e+01	-7.165946985774245093e+01	5.153268852297338753e+01	7.726200935005743986e+01	2.256389274494837949e+01	-1.365582693803057168e+01	2.617139778410265905e+01	-6.402258084014253825e+01	-9.949308480361751528e-01	-3.790753593041980007e+00	-3.160100233611265796e+00	8.032169027064819389e+00	-1.105952506475295571e+01	4.001189606085915784e+01
3.732337124239002435e+00	5.195790936745248167e-01	2.045298348098644325e+01	2.395870096666683935e+01	-8.470148281191878681e+00	1.997197215058118047e+01	-9.588156932749738459e+00	8.039824798391070004e+00	3.366452371514574082e+01	-1.749521444644862811e+00	-3.211811783570763623e+01	-3.739328548880708425e+00	4.168465909002633474e+00	-8.976269708927388180e+00	-1.084406134303344427e+00	-6.663660024830439177e+00	-3.310812952147422106e+00	9.034591699773921292e+00	1.969152210031809602e+01	1.047189252476216836e+01	-7.061498673049429797e+00	6.293845366281866660e+01	2.373165314424483796e+01	-2.109393111682818045e+01	1.055043558317798613e+01	-8.763409116242065977e+00	-2.297854005426748003e+00	2.156030857990447203e+01	1.907982749979641346e+00	5.941557885318921706e+00	-6.200680277219286829e+00	3.207093016151704390e+00
-5.078303310234501211e+00	-7.464363039812925038e+00	2.221021378377069588e+00	1.294282196364729032e+01	2.671220468714743390e+01	1.453595039516919840e+01	-7.215929670531447471e+01	8.319060953993835028e+01	3.226178207330954173e+00	-5.706411201039684578e+00	1.397239879879961144e+01	6.287071381437263540e+01	-1.606207209318059626e+01	-8.325342821040910835e+00	8.777875128817685280e+00	-1.851371766511198302e+01	1.056123746411948439e+01	1.675296799833697392e+01	4.844843281424120818e+01	-1.660464739376067556e+01	6.068623015456559244e+00	7.115260195737805304e+01	2.031369521588101890e+01	-4.301229865768258520e+01	2.023491046178506281e+01	-3.746670091144395798e+01	-2.810275135515357192e+01	-5.766144025837151332e+01	-3.761613260296096684e+01	-1.173659694557139055e+01	2.427418322548490437e+01	2.901420818195911355e+00
3.217302369677685903e+01	-2.098898130036133125e+01	-7.146756389299498835e+01	5.007741553143421953e+00	-4.113268734860401565e+01	-4.941448984846572046e+01	-4.970002262421316885e+01	4.413625733907232984e+01	1.595826914017734843e+01	5.471101614404845215e+00	2.366812697762826900e+01	-1.388112562986441390e+01	2.676500853069816444e+01	3.002697653389088828e+01	-1.340700793970985671e+01	6.137588844795811127e+01	-1.831748092526525085e+01	-7.838836655701003409e+00	-3.017313125019283948e+00	-7.438334097503854991e+00	-1.713710253323237112e+02	2.485168469360081644e+01	1.654802984379558950e+01	3.155654355427968838e+01	-8.591672519935519503e+00	8.896841213267734361e+00	-8.309816574072455353e+01	-7.401601501133939109e+01	4.536581587687397388e+01	-5.911291567525355894e+00	9.411336404172995174e+01	-4.442576712760003943e+01
-8.657035267992520744e+01	1.412220678411577879e+01	-1.004041826581542374e+01	1.023573924275312130e+00	1.809237951324619331e+01	-5.470208677929572616e+01	-1.467884508558388568e+01	5.107160401584258658e+00	-4.168195930184495523e+01	1.965699871040759206e+01	3.037791286442720917e+01	8.222756906301539459e+01	1.252203335942342299e+01	-3.700246926886347154e+01	-7.557883893804658726e+01	7.752585878752369375e+00	3.856016271400824280e+01	9.624496756325481783e+01	-5.061917540667431936e+00	-3.153347933213625609e+01	-1.242731701323294402e+01	3.470724045154295112e+01	-5.580355080071534957e+01	-1.249542380434459332e+01	-2.775873931237964887e-01	-4.873343586243137793e+00	1.363965758403882678e+00	7.556595081520764978e+00	-2.593206154195328850e+01	-6.643420018575416641e+00	-1.892348002393756090e+01	1.205756346461117623e+00
-5.998115653990087281e+01	8.050615124597021577e+01	1.187144065316546282e+01	2.053120810098020854e+01	-2.668207324704815164e+01	3.391794137773249229e+00	-1.260055268120074068e+01	-8.438706498046701654e+01	-4.446162904345266043e+01	-4.185478427678030044e+01	-2.339163011805178272e+01	-1.456232230996250010e+01	2.925592229032174885e+01	3.207893939472048483e+00	-1.021856007444413805e+01	5.458782815559790436e+01	-1.523924411796105574e+02	1.509342148011353135e+00	8.851150144581088064e-01	1.469191138253948026e+01	1.082112219836326794e+01	-1.756443272769871555e+00	-2.906032227830388948e+00	-2.970448997297224381e+01	1.628683346043478863e+01	-1.009123359960904232e+01	2.965690692028600495e+01	2.127279608221016716e+01	-4.707234066224550162e+01	4.548967218137907054e+01	1.120029705334254366e+01	-3.617246659368681350e+01


==> Cifra_figuretem/0.039/DPdataBlue7.0.txt <==
-4.871368786373149184e+00	4.892897661699419132e+01	6.055936192224907444e+01	7.775890232713426720e+00	2.717282891341932238e-03	-3.265534984168873933e+01	-4.201826282458101858e+00	-3.924139708639575730e+00	2.749805658743118286e+01	-1.157943079953243748e+00	5.321023309176348448e+01	-6.654452494106299021e+00	3.122038637849734855e+01	3.080343195026074099e+01	-7.705966122616316749e-01	-9.120300572828135000e-01	2.462387665699556294e+01	-9.194738076049210562e+00	5.121395198927766046e+01	1.029817878981142343e+01	-8.906080964294064373e+00	-1.847602341353013600e+01	-3.385463643896855501e+01	-1.374660851425218588e+01	-7.132089543074681615e+01	-2.103900589193095527e+01	2.530739656570354512e+01	-4.794175879474906310e+01	2.679499240817872874e+01	2.702493067623029788e+01	-2.519392605178755673e+01	-8.608506443233612515e+01
-3.276022733947739596e+01	-2.415917206324159849e+00	-3.369752679692936681e+01	-5.597864890613185374e+00	2.819501605002211875e+01	-3.541933280116617055e+01	-2.939291573224057430e+00	-2.843686534473819449e+01	3.656710825203482074e+01	-3.035764844705229892e-02	1.635653874632205884e+01	-8.217882552208264357e+00	-9.306863343193883509e+01	-1.260665400279887649e+01	-8.725821838388068130e+00	-2.976014085897176642e+01	-4.641436281185428392e+00	-1.290116037137932814e+01	-2.214454951194739962e+01	-1.965217042490983346e+01	-1.385654541633152093e+01	4.281650816442011731e+00	5.352108611249303038e+01	5.358972424975733162e+01	1.761302702195287750e+01	3.941067352786470934e+01	1.705055437906917604e+01	9.494973436566017666e-01	-3.340818243281440658e+01	-2.199707686623706238e+01	-7.928322082339402943e-01	-2.462523995314208847e+01
1.711535017581095497e+00	1.257252554525676747e+00	-1.052175580504617258e+01	1.598395753043393874e+01	-6.312547614314675926e+00	2.380262022842961755e+01	4.181897521810049589e+00	4.172746266690597849e+01	2.265647193435066242e+01	-3.242937131607035894e+01	5.075556681384630053e+01	-3.591082266360787401e+01	-1.473982919578598505e+00	-1.627015644564977492e+01	2.978442877404031819e+01	-1.048281160314197002e+01	-2.549543626347123837e+00	6.534318380730496756e+00	5.138738986837494416e+00	5.025973368580826417e+01	2.461342880941036881e+01	8.104351519351479283e+01	-2.707379210430141470e+01	-2.107624375472641987e+01	1.204443316078186221e+00	9.993542922185342903e+00	-9.450505496289711260e+00	-1.686996221451805766e+01	1.546237047209152893e+00	5.053454055296266567e+00	-3.112680309914506438e+01	4.139454285062475591e+00
5.352893981867867979e+01	-2.562542100524350630e+01	-3.909834650566462066e+00	-4.759962460563186681e+01	2.621463128566406908e+01	1.573367094803371735e+01	2.544077247908313577e+00	2.664543159494771984e+01	1.265166347873524444e+01	-4.692574875465204798e+01	-8.796919096349473222e+00	1.122598926441970235e+01	5.258906517226130717e+01	-7.948658451237076861e+01	4.774237426896132774e+01	-1.471865880720057795e+01	-1.431440733275093358e+00	-3.885906533958342735e+00	-1.793029831278831310e+01	3.288044421278323881e+01	-1.665676598895923455e+00	1.482380742344896696e+00	4.552308442382479825e+01	-1.312334474351034430e+01	2.979266160059560686e+00	-1.689340271599096965e+01	-3.018088281320498467e+01	-2.075106956383617751e-01	1.840290529458381386e+01	3.414062562684254232e+00	2.548018486811209371e+01	-4.780237285163097027e+01
2.982801893876289512e+01	1.419817302180734764e+01	-5.887354292301286307e+01	-1.049479990518562147e+02	-1.651809079692120541e+00	-1.319995710786925258e+01	1.020971155334515004e+02	3.288397768928493292e+01	3.580193219127847470e+01	-6.803309979055399026e+01	-4.151511861726651098e+00	3.862800803178967612e+01	-9.735147872905947963e+00	-8.755239029604640066e-01	1.982287389269998101e+01	-2.293420297749225867e+01	-1.059977875746916709e+01	4.554992972442395427e+00	4.657380650574511094e+01	9.642205113121994131e+00	-1.900751328809174190e+00	2.057934352680731394e+01	1.014448310713686396e+01	-2.035091362766976886e+00	-8.290213457082151649e+01	-1.567583156824182922e+01	2.515502988900304615e+01	1.580932218622598384e+01	-4.049853823633324623e+01	-3.713834842505487899e+01	-2.190274208067455675e+01	-1.017050376269684975e+00
1.067648780380393703e+01	-1.912496327364214821e+00	-1.146597600333655009e+01	5.968907996704531094e+00	1.183989426900939357e+01	1.802993404694393220e+01	1.984865336376013545e+01	3.500122934898714533e+01	-6.971848759060448231e+01	1.289788632223697284e+01	1.800136620679020893e+01	-3.060651449731167428e+00	1.649422971561140017e+01	2.911347204872176420e+01	-4.437458125727803626e+00	-2.816285739382463760e+01	1.704834772243329510e+01	-3.494482853776951004e+01	-1.894132957611037682e+01	-4.858482661705161121e+01	1.011898673589520392e+01	-3.681957279649015646e+01	2.836223207877816321e+01	1.695260645554479195e+00	-6.537867905018059922e+00	7.153525096670235506e+00	3.082196474232010530e+01	2.385387182146229179e+01	-4.133753675932216254e+01	4.740857983357745553e+00	2.514260482763383564e+01	-5.505254021384886620e-02
2.030279932953746425e+00	-1.084131030394311601e+01	1.864037176439439492e+01	-6.416503196359433048e+01	-1.244598369227127854e+01	-4.848698747654842833e+01	6.089281472669712869e+00	4.032153367739045535e+00	-2.618657919279894131e+01	4.044241774968380554e+01	-8.919400223246638504e+00	-5.700155617507256522e+01	-5.585998117990488510e+00	-8.158894716371338518e+01	1.190661394429974607e+01	2.685164719323294147e+00	-4.096954314302330857e+01	1.759356421287042060e+00	5.117308899940545608e+00	4.324296759355080733e-01	-1.504208206702844386e+01	-5.048996983724315157e+01	1.207269712789098115e+01	-3.582324261964368617e+01	3.057275099331369006e+01	3.268280370946460067e+01	-1.941956601464969179e+00	-5.835562469312550959e+00	9.899907627142990663e+00	-7.433664485152142731e+01	4.557828059179961144e+01	-1.416794976763248215e+01
5.159594000448547746e+01	1.236973955424969240e+01	-2.720264974152055615e+01	-1.268711141129745812e+01	-6.065637812480585644e+00	1.839303390026282514e+01	-1.434841395345687864e+01	8.175845892605209997e+00	5.846247098140797682e-01	-6.738905713096225725e+01	-6.786295138926816684e+00	1.225603020198292592e+00	2.747583714134948707e+01	-3.046051259736170280e+01	1.138645663842326528e+01	-4.748615582334235086e+00	5.788089120557003753e+01	-8.771191295416237210e+00	-2.026869348111430469e+01	-3.671182332601797604e+00	1.071474944510302834e+02	-6.961203281142373633e+00	2.145038870895385230e+01	-5.799620978809493010e+00	2.815171028974625855e+01	-1.322115509412480527e+01	3.705606987990098844e+01	-3.935020636478172129e+00	1.423418101924747816e+02	-4.805571491766221470e+01	-7.078962800396412902e+00	-2.064858170143413929e+01
-1.670017887905646958e+01	1.751332956246993433e+01	-7.310578580241116242e+01	-5.000740999522697905e+00	-1.023827725606936134e+00	-4.335265688443861620e+00	-3.482413348358097682e-01	-7.941577684424159145e+01	-9.535190817764087612e+00	-1.894272650045845197e+01	9.619774823692953447e+00	8.000042760705946421e+01	-7.830523320882150529e+00	-2.060485728300848507e+01	-2.522608642778357080e+01	7.471564789325792333e+01	4.180118840858159501e+01	-4.910504634447335093e+00	-9.380497566361581718e+00	5.247376125189565421e+00	4.431421443196756904e+00	-5.779714186263596787e+00	2.612089278987243190e+01	-5.015245679839958726e+00	-1.216262928100911580e+02	6.320652442686082395e+01	-1.777179003955454561e+01	5.190694912556924834e+00	-2.851702484697791107e+01	-3.380855958851552856e+01	-1.422307255193619824e+01	-1.599937799213073575e+01
5.741854767481063826e-01	-5.476876638543291165e+01	-4.248520499504999037e+01	6.467952895194255092e+00	-3.988218672287373323e+01	1.101790137313913753e+01	-2.576121036293737632e+01	8.339146677943082286e-01	1.791991388020563747e+01	1.738886291926563032e+01	3.011088934302919995e+01	3.576683458942256522e+01	5.935465362285855306e+00	-4.000423429095919658e+01	-7.106063998313898900e+00	-8.844915031632401892e+00	-5.127904584900535134e+00	1.670807155472971539e+00	6.739025171119001811e+01	8.689498297132406179e+00	-3.165362748820426475e+01	-1.429319632044732202e+01	-1.099699825319462532e+00	4.361767094908996967e+01	2.285690848573288747e+01	9.302648083593203410e+01	8.985464755623574717e+00	1.920095766908501034e+01	-6.131479549733710677e+00	1.767601629782980766e+01	1.312717236702514612e+01	-1.813634650313132113e+01
-4.835056162497295418e+01	-4.242974608175925866e+00	2.572605974560567432e+01	-4.684916877392296009e+00	3.365429905279875555e+01	4.553879513110283028e+01	1.187116938744331485e+01	3.023992752671772521e+01	1.628576847466865019e+01	4.190970744466508968e+00	-4.378418245634794914e+01	-5.283459382242338798e+00	8.924909178184996961e+00	3.837923163824740413e+00	-7.402991561241961449e+01	-1.572694171107156080e+01	1.631170752903865306e+01	-8.542245714315676253e+00	-4.996168078847063043e+00	-7.551736441249463638e+00	-1.185339377585942344e+01	-2.066826910871717971e+01	4.641398026654491815e+01	-2.404187393836910758e+01	3.095015753195634289e+01	-1.616974542303969642e+01	-1.869683721145875221e+00	1.925989367369842498e+00	-6.797869134126132806e+00	-1.074236694848980100e+01	-5.250369804313231015e+01	-1.976267950768062676e+01
-1.371207863209098266e+00	-7.020776103182902261e+01	-4.072986895680366537e+00	-2.938516921092135803e+00	-3.159826571350636470e+01	5.978949282102285423e+01	-6.248764405867643745e+01	7.829278244726340574e+01	1.816452739273955075e+01	-1.009738444194272944e+01	-1.737611472513774347e+00	-2.235984608594106504e+01	8.779645588040400739e+00	2.822322996181087262e+01	-9.491241894199269780e+00	9.299611086067403054e-01	1.011284774945492160e+01	2.081574001101407134e+01	2.147187547440686295e+00	4.009698811465932522e+01	-3.482280527966080541e+01	-3.255681855622436416e+01	6.742612773472353638e+01	-1.514147319745624465e+01	2.198984481500852439e+01	-1.267483375032548452e+02	1.291296666357780794e+02	6.979334212766400469e+01	5.104224195754176741e+00	7.548062135268994055e+00	1.327444216212032835e+01	-2.952857294831566293e+01
-1.059007699711214912e+01	-1.989190507834720378e+01	4.178701696059521709e+01	-8.920316313383365525e+01	6.918202013099097769e+00	-3.476213686504972866e+00	-1.615302568970316344e+01	1.564962663400997123e+01	1.490154876362840497e+01	-1.317279226729908714e+00	2.755516367366350039e+01	-1.572579001970093593e+01	-2.941512457444386541e+01	-1.231517150934749054e+02	-1.463316552498553236e+01	2.369583796094731909e+01	-2.477177532060574450e+00	-2.685900063048335085e+01	-7.600666932051942126e+01	2.350704109428953359e+00	7.942105231581688685e+00	-8.811262647101139578e+01	-1.621314381081842271e+01	6.642074159992465354e+01	3.505834669921938485e+01	2.081309540636069322e+00	-5.293874386955772593e+01	6.338161819326509772e+01	2.281938661812263547e+01	-2.109510111582614300e+01	-2.382989207504613294e-01	-1.448033655238142536e+01
7.375212152204324134e+00	3.252822219895658229e+00	-1.937780285937279601e+01	-1.997283824647820438e+01	-2.026474873095031271e+01	-1.247421463498705307e+01	-3.358355268705276675e+00	-2.177050121679175732e+01	-5.830284493584999339e+00	3.120432107553265411e+01	5.915163731869047581e+01	2.553079411273242627e+01	-2.647957599769838133e+00	3.192306686052173159e+00	2.922444182497091480e-01	2.698200807429474324e+01	4.927542145749443936e-01	-9.739995571998949941e+00	-3.685670393552376822e+01	-3.354849792172035450e+01	4.740731476138456202e+01	3.273455362631059185e+00	-2.102056297489925285e+00	-4.414481575047823014e+01	-1.097956169949454974e+01	-1.054886895063090080e+00	-1.599024474712042831e+01	3.721141727110487185e+00	4.421034849671242384e+00	-4.493713055843586091e+01	-7.548314662320601443e+00	2.698008775740612464e+01
1.922889643039148311e+01	-1.455346294135961571e+01	1.334245386948450829e+01	-2.131805865830826008e+01	8.944565853243261699e+01	6.382336738748145777e+00	-5.891387911834291558e-01	4.906804415927711993e+00	1.184129307361226324e+01	1.940242475766855712e+00	3.420560669130339448e+01	1.688972186001320930e+00	7.667568732491144345e+00	6.828061402804543434e+01	3.059951373003401187e+01	-1.450372677216112471e+01	-5.122228461154399781e+00	-2.759244513791200859e+01	-3.834611062473112497e+01	1.910437559947709829e+01	-5.846177810151289123e+01	-5.203643605958288987e+01	1.299728910535983744e+02	1.895793322040431939e+00	-2.470736176606524381e+01	-5.227092628905729121e+00	-1.793614173039265935e+01	2.042793314421280648e+00	5.348067803072726001e+00	-1.531219914544256078e+01	-1.954737613453717771e+00	1.968330691371594554e+01
1.158460947476714509e+01	-2.568084743718719309e+01	-1.840159819847742906e+00	1.775433779843148727e+02	2.757453021119615855e+01	5.207379247150035972e+00	1.087681111346674179e+01	-1.154603970165864091e+01	-5.251766116215669911e+00	-1.966147350647937486e+01	-1.825562933061868520e+01	4.038833805738488536e+01	-1.182224538872943498e+01	-1.443917608031689781e+01	6.071108474828161405e+00	5.614540666011081527e+01	1.461363908379971690e+02	-2.213800804365912356e+01	-5.058011847409987638e+01	3.599034928765215824e+01	1.518473746596979801e+01	1.043937278846986239e+01	2.356513107169569921e+01	1.775374145675472803e+00	-1.525677061309554006e+01	4.198745435218336297e+01	-9.277581018066788943e+01	-1.424090737900181836e+01	-2.055615235827912279e-01	5.010663332144851267e+01	-8.159372133786753523e+00	1.590497324208465102e+01
-1.613744367720953576e+01	1.833577760197945494e+01	-2.631921993462412601e+01	5.375411882856523249e+01	1.369769522490938485e+01	2.871963187871555334e+01	2.863305233836793562e+01	-7.938739777661037778e+00	-9.111066475719315605e+00	1.252729654388921432e+01	-1.840816527203747199e+01	6.442115818069397903e+01	5.726425275619454247e+00	4.231884548843842242e-01	-4.086133566273358753e+01	7.146791924353156844e+01	-6.994021373858029023e+00	2.691025203872615013e+00	-1.544912654337206703e+01	1.812868865931829276e+01	-4.847098818324891312e+00	-1.055624216735819232e+01	-2.191732230159139405e+01	3.452774077088567140e+01	-8.777283965711335512e+00	2.718759686917583807e+01	2.185858274581631733e+00	2.494615243834342166e+01	-4.022963300908110718e+00	-4.692406864209717199e+00	-2.974085042019289915e+01	-3.191810993859035506e+01
-1.399135758038721633e+01	-1.035770359785131234e+01	-2.010040747268441175e-01	1.309959975615770045e+00	5.326677033116795634e+00	-1.471128764385492893e+01	3.747480345728681783e+01	8.347617809036698588e+00	-5.673431393613919127e+00	3.848142220593678076e+01	-4.706743361205020904e+00	-3.016441176516494949e+01	7.806458862932026932e+01	3.920197022685081834e+01	-3.327620061437742294e+01	1.799335854316049366e+00	6.333162754295997843e+00	-9.952170226239619666e+00	-3.201750575164842871e+01	-5.689662455276265973e+01	3.572876962537602008e+00	3.621838655411343666e+01	5.162565764504913091e+01	-7.987067927826836922e+01	-2.243535474451081413e+01	-3.658567595381142290e+00	-5.575106638012880467e+01	4.195610089642834772e+00	3.244996354916833692e+00	4.079123860021359960e+00	8.593133225613318160e+00	5.257717237533540811e+01
-6.969788128302737107e+01	-5.386745472871082852e-01	1.419501329075237095e+01	3.046822090087558266e+01	-3.075742594932023621e+01	-9.457525935148122187e+01	1.088753559279768979e+01	-1.594853153062633311e+01	-2.017284062317219195e+01	4.214761053738333985e+00	1.534334892929673266e+01	2.801484785457511251e+01	3.558673600627131606e+01	-3.445127210422900710e+00	2.417281766289438849e+01	4.881192338989714941e+00	-5.886958256461878136e+01	-3.983098930068005750e+00	-5.230938912091957604e+00	-3.732861952370888758e+01	-2.948527498369761801e+00	-4.646327867070164075e+01	1.440311643574308409e+00	1.134585408748216651e+01	2.146736755924501239e+01	-2.938052523566554441e+00	-1.986043143593872173e+01	-6.007731540220468958e-01	-3.276693862997946383e+01	-1.941571230545741500e+01	-8.779466928581028284e+00	-1.150812359730337064e+01
5.123944226169871996e+00	-1.651951845908541472e+01	6.702596594788886364e+01	-2.053553711566122786e+01	-1.349648810190826964e+01	1.700721029722902955e+00	-5.807083872005527780e+00	3.518359853887638167e+01	-1.944251321379900332e+01	1.847160538841692912e+01	-5.583583952884795920e+00	1.936788012699693340e+01	-7.523956690859431262e+01	-4.587489450063361573e+01	9.195316818230798717e+00	-1.081006635382600223e+01	-2.864805772505021153e+01	7.223440797853001527e+00	-1.344099304952434970e+01	7.534434558071376742e+00	1.466073496994222047e+01	-3.850038925155951475e+00	-5.321293996875282595e-01	6.250194343156200816e+00	4.678203779841823895e+00	2.582657709233757259e+01	7.886599645626278132e+00	-2.031455695570322817e+01	-1.830605239763626102e+01	2.504748991309947925e+01	8.654270808572115392e-01	3.702690046690488401e+01
-1.478211763117045052e+01	1.082491743434565024e+02	4.683752906898912549e+00	2.543747392085544234e+01	3.372634747360414575e+00	-3.780031038323149062e+01	2.354902704486423914e+01	9.276959236326797864e+00	-2.853701728367043700e+01	-2.141243631653169643e+01	2.561706833128815219e+01	-1.627578447731839262e+01	-1.455993255527180708e+01	-5.478036643193644295e+01	-9.736031725645291957e+00	2.899246371850157100e-01	-3.401272563660540271e+01	-1.242906023187630771e+00	-6.310486947484815978e+00	2.058615965162687544e+01	-7.448325544284950528e-01	-3.801642914978895504e+01	-1.617919133903336260e+01	1.060400474662207699e+02	4.543524684832074279e+00	-1.315719946294303355e+01	7.782120473792272719e+01	-4.721193354029404077e+01	9.131445735738792369e-01	-2.831525732786981919e+01	5.254164943125415377e+00	-2.120217860927211007e+01
3.750310399775238324e+01	-1.182805264436570170e+01	-6.257557673970863021e+01	-2.351155717896105557e+01	-2.666978277984200218e+01	-7.278608026899364702e+00	2.426755785166168167e+01	5.170790133379531994e+01	-5.568038985953212716e+01	3.811876733325971855e+01	7.026795003078700752e+00	-1.803686293807664986e+00	-2.928904549089756415e+01	-4.910267226238036642e+01	1.336306072798335975e+01	-8.837590886808897039e+01	-1.067230064305057269e+01	-8.004743426224571579e+00	5.007661793538586181e+01	1.377724976139721313e+01	6.637943425940180475e+01	6.305965458946543833e+01	-9.496166613610334650e+00	-1.749617559388191879e+01	1.431877845287859685e+01	-1.624490767888999709e-01	2.701002497511902334e+01	2.103171333906864504e+01	-1.785019990635446163e+01	1.676415051280862301e+01	4.577950936840522900e+01	-1.653708174461417713e+01
7.222834552886430970e+01	1.783098392287784861e+01	9.882590795297298669e+00	1.476516264342475182e+01	6.743031591003389558e+00	3.710780656789772536e+00	5.123255486709691553e+00	-1.839539768879320647e+01	-2.307612140206466478e+01	8.219564836950124231e+01	-2.188146518443289423e+01	-7.450561713398961672e+01	-2.184799846953726199e+00	6.146220590197734701e+00	1.296439526320510538e+01	-4.127348379538852896e+01	-1.340078976895395080e+01	4.284783703680133016e+01	1.603159441737822988e+00	7.966590656742382315e+00	-8.245355843697179665e+00	-1.004339127558201916e+01	-9.008786787744385904e+00	5.620499457500891793e+01	-9.250161784698433109e+01	-2.535434800189813931e+00	-2.124558271180727331e+01	-7.830367324125587558e+00	-6.867619555091009964e+00	6.868365423663824743e+00	9.302613244044785290e+00	7.110009841081119930e+01
-2.112010886003376697e+01	1.526665361244027963e+00	1.081037191264721464e+01	-2.786727815624128723e+01	1.873747571883213059e+00	-1.115225000708759495e+01	5.680696008202883007e+00	1.603446542026501120e+01	-4.783444693396688763e+00	-3.696447344490752585e+01	-3.440723562295320193e+01	-1.988598604953767790e+01	8.039890323351212231e+00	1.510803287433076747e+01	3.521524384071373248e+01	-8.490312133992256349e+01	6.549575175953979311e+00	-1.564104760238801717e+01	2.877097384257815094e+01	9.743018842420276826e-01	7.592598554712807868e+01	-1.385899733961501035e+01	-2.273621694158178030e+01	6.882538848003029841e+00	4.199546972530608713e+01	-4.535394394683302721e+01	4.445988914445251083e+01	6.008799495246272215e+00	-5.816220764916332087e+01	-2.202868843924956010e+01	2.426443027833055766e+01	-1.675288162256130775e+01
-7.506296444568842219e+01	1.832533355266950048e+00	-3.548010254644667327e+01	-2.337860149358026263e+01	-3.090029551545382169e+00	9.259775717454369115e+00	3.370740011756750931e+01	-1.094005863154461267e+01	2.127540557449304259e+01	-3.281730683451439035e+00	-1.656012895543980790e+00	6.752366892413908772e+01	4.185459234080799007e+01	-3.265799716111359174e+01	-1.159085041331490906e+01	3.111047848225362955e+00	4.062267341278440114e+01	2.515324827801191887e+01	1.424368952981013337e+01	-1.305173163886233034e+01	6.489833776692560896e+00	-1.866979142149118331e+01	4.168412837131606707e+00	3.003605919876604347e+01	-2.507772092830200084e+00	-1.491207634456426234e+01	-1.897189766981153980e+01	1.183238197955509605e+02	3.401556054315888389e+01	2.139923842058435444e+00	3.004938679558520676e+01	-1.759176752611069716e+01
-7.957160729903166896e+01	-3.512963258354415075e+01	-5.639355749904788162e+00	6.048425800283721010e+00	-2.239781521251794061e+01	7.860724000742412620e+00	8.775853777333139760e+00	-1.658981200830338665e+01	-2.720732096067127515e+01	2.430632173912630201e+00	-6.486312929323558762e+01	6.094670601460474124e+00	1.413221191776734464e+01	-4.897541590448437177e+00	1.328664520827447859e+01	-7.090542779154667130e+01	1.884350727680696025e+01	-5.477795967030823476e+01	3.015827976211487282e+01	-9.458117173807131906e+01	-5.859278055395276574e+00	3.479939499286019089e+00	4.104704368072651732e+01	1.330324264028378423e+01	-2.580759463509237150e+01	1.498021862606693588e+01	1.006504154930539272e+02	4.776627818151573557e+00	-1.412973407148965954e+01	-7.297244359528160373e+01	-2.671689373567304671e+01	-9.041989167720037912e+00
4.938431445808802778e+01	1.897913984011365685e+01	-2.900577857267799686e+01	1.041046372036429943e+02	-4.895184256830148684e+01	6.550988980599130684e+01	-5.236186631259687196e+00	1.247080753431398037e+01	1.199184928455703769e+01	2.430111765453281691e+01	-3.533847391045794240e+01	2.548163981343924434e+01	-1.339911425286240210e+01	-8.882151963623618585e+00	5.058453660587334610e+01	3.267820703031231844e+00	-5.365965995488054574e+01	-3.320455714028370409e+01	-3.824577972522391178e+01	-1.396154353081153410e+01	-2.533649743092316342e+01	-2.653622113657853276e+01	-1.886533234246653379e+01	4.800578265871683215e+01	-2.472239861722646381e+01	5.773473628430250137e+00	3.426816073426167719e+01	5.113042366231187685e+01	-6.624114100110523928e+00	-1.157276271762346376e+01	-4.749147522146603251e+01	-5.706535554921798870e+00
-3.280814778202388204e+00	-6.868047869835222308e+00	-6.457831503158747921e+01	1.284323597328241640e+00	8.712517173824176098e+01	-4.875336660697735169e+01	2.780859396990441823e+01	4.562442656400560281e+01	5.821411994262533796e+01	1.578053579984557508e+01	-1.058413051821185036e+01	6.043663466137456908e+01	-5.990946148755066147e+00	4.613345044262059957e+01	-5.566378569125953746e+00	-9.639606305087696114e+00	4.221049828521266534e+00	1.282515488793208647e+01	1.606078371296313279e+01	7.434395910594774648e+01	6.088555398628574977e+00	-3.250576895541112066e+01	2.106699603738542592e+00	6.951192461610817830e+00	3.529854967300962443e+01	-2.207651775620667056e+00	-1.035704611251738960e+00	1.091817612531038595e+00	-3.291466571394697382e+01	4.033394714807032955e+01	-4.628085207190051165e+01	2.185192934206052939e+01
-2.159659844837230391e+00	1.854893360307390182e+01	-2.881031610960221201e+01	8.769372594408279653e+00	3.887371852786993287e+01	6.649283267027871602e+01	-1.110802635796621374e+01	-7.022728706504273610e+00	-9.259458779655519223e+00	-2.683672579987597828e+01	-1.704988537234649115e+01	2.267094233632488454e+01	-6.965123853378431207e+00	2.602629189389308806e+01	-1.734487379218483127e+01	1.803806405046690031e+01	6.107930101141135770e-01	-3.567413378338384788e+00	-1.102206414956432745e+01	1.932225945844600545e+01	1.543068106934553718e+01	-3.816724350728434523e+00	-2.418576329656723800e+01	-5.255873451720827205e+00	3.153926686072497532e+01	-3.152928621601750692e+01	6.939546359505694539e+00	-3.077433744210590660e+01	1.638673696241021815e+01	-1.885068018767793063e+01	-6.421303593752644190e+01	3.387316779996029226e+01
1.119991654407268555e+01	5.709250294174167628e+00	5.514922728280534869e+00	5.081395764480203248e+00	-1.938630502932507227e+01	-4.611531256734651407e+01	-7.815929105880245231e+01	-3.666782596699524532e+01	2.492766123134320466e+01	1.488301951950854907e+01	-1.049834989585306886e+02	4.677720325335852891e+01	-6.372347656552076955e+01	-2.351679938447803764e+01	-4.002078893345248645e+01	1.480314596462632259e+01	3.383418889137782060e+01	1.858264186637591209e+01	-6.720439549450667460e-01	2.613675207025280045e+01	-7.508617157377450724e+00	-2.051243232088748059e+01	-2.483684176753367012e+01	-2.753833798825636592e+01	2.980435690417335692e+00	-1.231635186714011780e+02	1.559847241965277753e+01	2.207051030963891947e+01	-3.509819080141289760e+01	1.461826471572051744e+01	7.751251621472045272e+00	-9.013770471359341840e+00
8.502671544895340716e+00	4.301800793643674581e+01	-5.771872873156745953e+01	-4.327832315984484701e+00	2.041152139886149541e+01	8.169464714956875184e+01	3.188742295748676270e+01	-4.542618767658188972e+01	-1.495307901759915126e+01	-2.962395671952887888e+00	2.555828535395933443e+01	4.455666460650786576e+01	-6.361609077341927332e+01	4.684284821764182816e+00	-1.167234371490756217e+01	7.024044044311708035e+01	-2.163406996155396200e+01	6.006802277938768952e+01	7.173193459471803202e+00	4.173512779866873501e+01	5.396788874988414086e+00	-3.044367470704860423e+01	-2.492184861505938898e+01	-3.690353097665444615e+00	5.524012783930889015e+00	-3.107541700125244333e+01	6.325992353191058015e+00	-4.311475983160309511e+01	-1.712590374622795153e+01	2.245817380246142392e+01	4.231864377816863865e+00	3.704784475800745014e+01
-1.597995888525995767e+01	2.812741683197989673e+01	1.521024737267183724e+01	-5.720520767937073714e+01	2.359329830106375425e+01	9.480522967989832850e-01	-1.709054854193926687e+01	-1.585615916925427626e+01	5.490129488809907343e+01	-5.999931087591542145e+00	-7.784535273484037532e+01	-1.123575498800330230e+01	-5.444671309954421901e+01	2.334122230354994088e+01	-6.980853749886252402e+00	1.490042323552660086e+01	2.236774333377926638e+01	1.558855370574520549e+01	-5.414822181049795802e+01	-3.940318835333433611e+01	1.001002765467124611e+01	-4.259851476697050998e+01	-1.529723401579370901e+01	-1.155331547958225080e+01	-3.753265020658567863e+01	2.769271334866333234e+01	2.076161273967655063e+01	-2.162888139993731329e+01	-2.023009763135263839e+01	-5.570811617020637385e+01	-1.501052071666325993e+01	-9.390252823086598255e+00


==> Cifra_figuretem/0.039/DPdataBlue8.0.txt <==
1.338744477256103238e+00	-3.914578866328512419e+01	3.261601393319943298e+01	-7.602610201405585855e+00	-1.763151494261036945e+01	-2.177159416829065552e+00	7.321463475158326162e+01	-3.357810598590592832e+01	-1.199622259066749308e+01	1.280521624991132867e+01	-2.909854885898319665e+01	-1.632314345509589870e+01	-2.014231615007444631e-02	4.189570790378370546e+00	8.732680917831391554e+00	-9.673318812282598600e+00	-1.136209866488314546e+01	-6.570487924964190540e+01	1.551295356587151986e+01	4.286480946997738073e+01	1.832129641115886187e+01	-4.614704053765046332e+00	4.868988650573756516e+00	1.240066793515895682e+01	-1.416125042760887709e+01	5.949601137593464983e+00	2.256038249890179159e+01	-2.231790943273401240e+01	-5.698317855102742691e+00	-7.677157768208436650e+00	4.481563803165270343e+01	2.537281735477544942e+01
2.141510556254310416e+01	1.410067136633389895e+00	-4.192471431824392747e-01	-7.530483340310391682e+00	2.769429657272829415e-01	5.351712915653685343e+00	9.256642513483461343e+00	4.202930932348101223e+00	-1.802896047408271585e+01	-1.295302148723457281e-01	-8.954773408239127264e+00	4.211303975170209668e+01	-8.332120879463550622e+00	1.590823065764116429e+01	-7.125714860718211696e+01	1.576523961126713003e+00	-1.998332486587481327e+01	-1.890915032019593767e+01	5.210827103206231925e+01	-4.679903883157030720e+01	-3.556560828863049295e+01	-3.035631970725640016e+01	1.530982639044622573e+01	-1.047420737484382691e+01	3.255855339976035623e+01	-2.646335917811730098e+01	3.019251780867790114e+00	3.210865425362473502e+01	5.018014086781203531e+00	4.781070228319001636e+00	-1.372631996047314118e+01	6.107333420741881014e+00
2.132567150450927329e+01	-1.803703206238846590e+01	-1.620509790169852238e+01	-2.038080994467518892e+01	1.253324998767358700e+01	-2.609369849949676734e+01	-3.756189849745472209e+00	-7.988616684314017391e+01	-1.408626967997250734e+00	1.905410749999776554e+00	1.226643184475914694e+01	-2.709747152704407114e+01	-7.953924976249060919e+00	4.162179535598914626e+00	4.397461991108331603e+01	1.572248084526894729e+01	2.759174470792557443e+01	1.513500750592469757e+01	3.971740666686911680e+01	1.414963058373601079e+01	5.081542118638367356e+01	2.677751787089851021e+01	1.313056909704689623e+01	-2.632980640398182004e+01	-4.973764074883546016e+01	4.689256500758665425e+01	-1.075501323867567471e+01	-6.741249657273804541e-01	5.622738949475061254e+00	-6.143900982609557104e+01	-3.118178564270068343e+00	-3.367557484814168944e+00
-1.176201526134017428e+01	1.436317980888142642e+01	9.488870544819494768e+00	1.689383298463044696e+02	-1.601895114506898921e+01	-2.102545762564430731e+01	1.757465937008593215e+01	-4.472262174548970393e+01	3.633366459740320664e+01	2.192724349754835345e+01	-2.200502526669608017e+01	9.814554400429332803e-01	-1.116225378937991763e+01	-4.807348162919987544e+01	-4.735225495371229698e+01	2.445927189235856503e+01	4.344712532241928216e+00	5.327313232769304818e+01	1.558053733686428544e+01	3.624257638215259902e+01	3.223445037342484909e+01	3.526981095310687664e+01	8.465388295957305331e+01	1.789443262334577156e+01	7.296749619180504354e+00	-4.114405205452547420e+01	8.674133380829745832e+00	1.852673205808799750e+01	9.594316536982629984e+00	1.111741611904617066e+01	-4.860671137282695753e+01	1.070453407034238413e+00
-2.198275330254561766e+01	1.848787386186726778e+00	-7.232896129638007210e+00	1.942919812282321601e+01	-1.058117643514580308e+01	-3.604252532747746329e+01	-4.221693724603619557e+01	3.479552051954411951e+01	-2.173363953442277108e+01	1.936532084192787551e+01	-3.735690218083955472e+01	-6.616057651409004592e+00	4.835950495729559862e+01	1.069221942978080819e-01	6.779148993231373765e+00	1.005847367692674688e+00	-9.143435331788305476e+00	1.058622958829472971e+01	-4.104474608221983623e+00	-2.452098721612030374e+01	6.823100495990757963e+00	-1.195074095410073056e+01	2.761038051828400341e+01	-3.133096708357779292e+01	8.291473085538557442e+00	1.640234539710134598e+01	2.612717053321761629e+00	2.916090145165212633e+01	-4.816158588807147112e+01	-1.707927413428591379e+01	-7.924364267374971860e+01	3.144838462371866150e+00
3.118382079301308352e+01	-1.806201125567789845e+01	-1.718110530925080681e+01	1.496164383996880964e+01	4.442073352413167697e+00	-2.317770425768739706e+00	-9.505180644024772363e+00	3.872965081742604809e+01	-1.087543797016898850e+01	-4.459210739064133122e+01	6.211386837445650677e+00	-5.757187801273369043e-01	6.454228184381705091e+00	1.582749276555132090e+00	3.158489970419593451e+00	6.649231256420267755e+01	4.473542384861675458e+01	6.171758508591878467e+01	-2.336700165900957771e+01	1.214188972482300066e+01	-1.582191992715480211e+01	6.249626665525163816e+01	1.567832982542009113e+01	-3.472920773466833033e+00	3.469665175944155244e+00	-2.577307121175733684e-01	-5.047875711314475211e+00	2.090396788779874448e+00	-1.221993890637193481e+01	-1.962222173205860543e+01	4.769583612150511520e+00	-7.683855684269113340e+01
7.845033612208734297e+00	-1.877191788455151311e+01	-3.147937595447032333e+00	-2.212983343950620796e+00	2.152411854923067835e+01	3.178371846072908014e+01	-7.784017277181346728e+00	3.050601975184199688e+01	5.704063677993242543e+00	2.920872412388948902e+00	1.370714246473639264e+01	4.499212776348979759e+01	7.554815532796239097e+01	-6.902897944746037240e+01	-3.580104325837903900e+01	-1.233441515121070609e+01	-4.485586731700928453e+01	5.765317410470721882e+00	2.545959324083451047e+00	-2.097266146372064100e+01	6.082288950793024895e+01	-5.728838277519093936e+01	8.120951483430090434e+00	-3.487487125044595615e+01	-2.141230247529879094e+01	3.100895780095905252e+01	5.254458777805817160e-01	1.819521277210191101e+01	3.153505444474258290e+00	-3.901198103567594666e-01	2.979761484014132122e+01	-7.132930545533344713e+00
4.281712606383974418e+01	-1.836476399418623018e+01	-1.917009498247762522e+01	-3.979505919002382797e+01	2.421134367365310514e+00	-7.520402256360480209e+00	-1.861564346435178763e+01	1.691023480348659547e+01	4.907564933412597585e-01	-5.044237872519911292e+01	-3.120273548254824192e+01	-2.940321475976707788e+01	-6.269127836867535564e+01	-7.081511305550520774e+00	-1.171534641560011281e+01	4.698183618187815824e+00	3.478530102612703345e+00	4.184028818713179732e+01	7.625132767789078514e+01	-3.995503457740895925e+01	-8.158490569141255477e+00	6.921726836016053319e+00	-1.440066324534163655e+01	8.459181604455702441e+00	6.732193869851178514e-01	4.770943303556433079e+01	5.579259570106277266e+00	2.163078097310106784e+01	-1.919604753661866425e+01	4.629138309779213145e+00	4.467385270332067115e+00	2.901939358213887488e+01
9.708290352534266532e+00	1.068647789217540733e+01	-7.229572267979904154e+01	-6.120792268312407458e+01	6.683534299994640548e+00	-6.682076020919276971e+01	-1.181161744565389426e+01	7.492809803584221662e+00	-3.670763874081856670e+00	1.527120501435415534e+01	-3.228187386527936553e+01	-1.395385571665404001e+01	-4.149309567220120698e+01	-1.659272312664652471e+00	-2.522236310369844503e+01	-3.535976279371738684e+01	-5.958556693533155624e+01	-1.253231333517520341e+01	-8.635001503984101490e+00	1.555705738448610909e+01	6.598578303843538606e+00	-4.446313216177270533e+01	-1.078329244840231098e+02	-7.834450924090303303e+00	-3.952232867277214012e+01	1.439975705675083617e+01	1.507303545730087357e+01	2.554161170881060627e+01	-1.824325874886030974e+01	-5.567171247516148469e+01	-1.006889474228229631e+01	-5.168681922790240435e+01
-8.542345801537753402e+01	-3.626328520131176347e+00	5.210407954350473858e+01	-1.267132595494053549e+00	6.479809836770951392e+01	1.944883711518865965e+01	1.563563562958788999e+01	1.401814721905525474e+01	2.209153401369713166e+01	-1.020526819731453401e+02	-4.420518551978616983e+01	-2.091613061455925404e+01	-2.474223171592018389e+01	-6.142863790429335502e+00	-3.759073380246135088e+01	-7.537523593085182050e+00	-2.360356149674040438e+01	3.369302952399501727e+00	5.766933962098240940e+00	1.273475437149017608e+01	4.974087711359729269e+01	6.274277461509040421e+01	4.576513650173970049e-01	1.532783913555986999e+01	1.826546127984108381e+01	-5.311997656580937921e+00	1.207183917651859240e+01	-2.027895237076603685e+00	2.158838442106698707e+01	-1.897234480601464046e-01	-2.116566603322382178e+01	1.221832530715207810e+01
2.623441759028486331e+01	6.960796622010217050e+01	-4.909046690551797099e+00	1.926746451908590529e+01	-2.341419484376588755e+01	4.261519919620786823e+01	-2.586449425057537166e+00	-1.005405761369539448e+02	-1.170401523446493997e+01	1.454925911196390587e+01	-6.495723877556916825e+00	-8.431317380927303873e+01	-2.548185307194945182e+01	-1.676765757534951717e+01	-2.108309462718216665e+01	5.491220260118561569e+00	1.091661246942489072e+01	-2.369763370454249696e+01	2.113140850751204169e+01	-6.068258586816867961e+01	7.565638261159662648e+00	3.254418970425575708e+01	2.781785621474485026e+01	3.324055527832998536e+01	-5.226980580511235708e+00	-1.005965635265267721e+01	1.073955555257323802e+01	-5.636004664929995300e+00	-4.602615625463399596e+01	-2.313303543972841325e+01	-4.250978137818077585e+01	2.186693304531021287e+00
4.470549805892366635e+01	-4.161819784999109650e+00	6.696032052498721043e+01	3.798327149568394567e+00	-1.502776645678776646e+01	-4.759750214545441782e-01	-1.425099767360745773e+01	6.706397184908227338e+00	-6.045497287768867523e+01	1.281776143522110001e+00	2.793326000927653929e-02	-4.405522128911094626e+01	3.173420893690428812e+01	1.149134056500050249e+01	-3.715938983112429206e+00	-1.445092032387656378e+00	-4.713777817855905994e+00	-9.117389322278249608e+00	8.413066751933438780e+00	-1.820082623251250808e+00	4.577235448444282895e+01	-1.326245539377433502e+01	9.940396666492617328e+00	-1.371872452760051786e+01	-2.060288907582010154e+01	-3.255109788741642518e+01	-8.295186355146338286e+00	-7.872005214604259038e+01	-3.873576964574090198e+01	1.857070549501576551e+01	-6.460652456434262092e+01	1.247218545782225441e+01
1.473699084649793933e+00	3.592246075367051361e+01	4.868967903524031016e+01	3.322094048298092162e+01	-3.273889791889337175e+01	2.158923251410373112e+01	9.001457542443438342e+01	2.339394443017127401e+01	3.866980631114054745e+01	1.290703367903581444e+01	6.861567866603536459e+01	1.251787019590303274e+01	-1.212664539012054554e+01	-4.672655933511725124e+01	1.453863347112272919e+01	2.505163938427962478e+01	1.130041119113727710e+01	5.746979870394650192e+00	1.267359300097073849e+01	1.088224748128497055e+01	2.024361191158841322e+01	4.744149831233922532e-01	1.610653387497738720e+01	3.408334011030860466e+01	5.535118626885290993e+00	2.113245798446445178e+01	7.161539667750925986e+00	9.884127195211172889e+00	-3.974532165380290749e+00	1.992098276680293623e+01	5.485964260089627231e+00	-3.553514105549093927e+01
-7.632959692447215616e+00	-4.083353277128332515e+00	1.822696745552084963e+01	1.083216490229191464e+01	3.327637571561427166e+01	-2.554283762296508442e+01	-4.075541077707924842e+01	-7.213255806388618740e-02	5.768855349347123962e+01	9.230738387363838227e-01	9.600337679845244665e+00	-2.214760365364380235e+01	-1.416825583544388145e+01	1.473497104099153354e+00	-5.198828163062428587e+01	-1.336408330707353187e+01	2.124257198392024204e+00	-7.511808369949855901e+00	3.722169351877961674e+01	-1.346220649370181199e+01	-3.252395307836979299e+01	3.228316881276083450e+01	1.717088650311975684e+01	-1.816027752358687763e+01	-3.326748934547411807e+01	-2.847377312249376047e+01	-1.452276443305902731e+01	4.507251317986520434e+01	6.014997397653267797e+00	4.851854411181356141e+01	-9.128442605436843493e+00	1.999533726842341252e+01
-1.588994283891866743e+01	4.655227560857050584e+00	1.073676100686184753e+01	-9.589169491346872576e+00	1.661403474658041191e+01	-3.331586935040434128e+01	3.194612426505786473e+00	5.487954338419659628e+00	5.715646134553344915e-01	-4.364250528891616199e+01	-1.193229509842030112e+01	2.509885522779854838e+01	5.100255781941434918e+01	-4.797859354669277820e+00	-1.905173732429687661e+01	8.423435267836953244e+01	1.385780400474640572e+00	1.495774750540495024e-01	3.225807222755709347e+01	2.600476413512986085e+01	-1.557584272278499782e+01	-3.472127304983787077e+00	-4.113516741186091252e+01	1.790613862345069585e+00	-4.889651058099439673e+00	2.262556618373543671e+01	2.576966737171682809e+01	3.244448641763917607e+01	1.958661876048202899e+01	1.621736506850515980e+01	-2.225562066178495835e-01	3.748686567179473172e+01
-1.819035103674690390e+01	8.977311807767680563e+00	1.456860526184402183e+01	-4.113457444110483863e+01	-2.393541589641547773e+01	2.363541490259123989e+01	4.031539239994708979e+00	1.220256506544497199e+01	7.784007298991048174e+01	5.635708586066044745e+00	2.247062722511515176e+00	1.042092225788012350e+01	-2.539883402673318358e+01	-2.538421391390149040e+01	-5.397443252925307178e+01	-3.745822344382537494e+01	1.750780458163732689e+01	2.281642404831146109e+01	3.869304631232966418e+00	1.408369205202896213e+00	-2.709567459851242077e+01	-2.599895697459960076e+00	1.013916896213045327e+01	-2.972422558867646103e+01	3.839455255953179602e+01	1.323838269830416259e+01	-8.804696088464439185e+00	-1.963750361292861157e+01	2.974736351257682898e+01	-8.178230408323750567e+01	5.420968404035405364e+00	1.028408109407878435e+01
7.910440499488339938e+00	2.635613999278184849e+01	-1.947019348310618625e+01	-2.168889577241171196e+01	-4.939986247838924527e+01	3.453091652666292788e+01	4.604035532515946727e+01	-3.417852338221580766e+01	3.950485209754180005e+01	-7.650602063557904842e+01	1.817153925681437698e+01	1.427403297658254644e+01	-1.639114758964903995e+00	1.361633636744908848e+01	1.456234266426834623e+00	6.076716343630829442e+01	4.048156059129490281e+00	-2.052789461494096557e+01	-1.803547276005417643e+01	5.291550119519927620e+01	3.879914922758997875e+01	-2.783043881983275725e+01	-4.048578684068945499e+00	-7.026261767942934000e+01	-8.734849640197728604e+01	-3.167024958317435335e+01	-3.711798280252404103e-01	-1.914112262105438234e+01	-1.809976424058424627e+01	2.085134456520945179e+01	-1.030499783078264358e+02	-9.311616648592123013e+00
-1.999030620768148836e+01	-7.219372983892687223e+00	4.406353320071531243e+01	-9.923495853563848001e+00	-1.473929909477191558e+01	-7.795750547243001094e+00	-6.367681367663428738e+00	4.515777559239769090e+01	2.939394395573604157e+01	-1.167554814412432762e+01	2.398395051839338521e+01	8.878331082634018401e+01	-3.125626477687548643e+01	1.378435796880999487e+00	-7.769057525637322215e+01	-3.235986321635481744e+01	-5.956162158242033655e+01	6.616404429541910659e+00	-1.306131555278211209e+01	-2.047929050348786006e+01	1.024771141186078438e+01	-1.628054270177034368e+01	3.909978662550355644e+00	1.529738341649747868e-01	-8.650189786879996845e+00	3.809767775516561983e+01	-3.472723592583951913e+00	-2.801736754690405817e+01	-3.861075559424702597e+00	1.318959914681224745e+02	1.043522511768342831e+01	-3.153189163189706878e+00
9.552555026717982400e+00	-2.453329710933948959e+01	3.271462958609748028e+01	-1.124839882045025519e+01	2.075234665054959748e+01	-2.805999493019463742e+01	-4.865463690485533732e+00	2.304876376957246720e+01	-2.904374750460469556e+00	3.076243984913026708e+01	1.874703052353543598e+01	7.416321968242957752e+00	1.324130916998520320e+02	1.965782040670296027e+01	-1.477750837534631856e+01	-1.215044284343297365e-01	-9.350467341992709791e+00	-3.754461209524221488e+01	-5.660445964104042105e+01	-3.682984160773108329e+01	1.374049813257587260e+01	1.296536045210850574e+01	5.808591794620200588e+00	-7.498010040543992005e+00	2.668404577374209108e+00	3.509374150971773076e+01	1.383490167917751146e+00	-2.455256086192150633e+01	4.994008570941047331e+00	9.056666623674553662e+00	-6.049397695466280034e+00	3.630218919713735204e+01
-1.995585051882433181e+00	-8.621434036417849001e+00	9.018966358979984221e+00	6.940269113358809250e+00	-3.271794357742520987e+01	-4.597595043724647113e+00	-5.609834254930861519e+00	2.761391870521391567e+00	-5.514155393715887143e+00	-2.704202446998814580e+01	4.218165575009703616e+01	-6.077131051061541456e+01	2.024486393314035126e+01	1.156297418835781343e+01	-4.326444119894652385e-01	1.701284158900267229e+01	-7.144182819406393214e+00	-1.211252106172814536e+01	3.245526194234855666e+01	9.934774628076092995e+01	-1.400595271081714088e+01	-5.766919403519467302e+00	2.965643463497018573e+01	1.436125929391925560e+01	-3.259452440520784933e+01	-1.455706650903748312e+01	4.684918337625510532e+01	1.594449318102626378e+01	3.426469692363791353e+01	-1.121297617835778482e+01	3.521648989907848470e-01	1.492281662152905852e+01
-1.706025429210650035e+00	2.757667449897423495e+01	-3.612456134090062676e+01	-2.463962662561691630e+01	-3.027774939828521195e+00	-2.162576391260445874e+01	1.671292703695078874e+00	-3.005382232889949279e+01	-1.018389882267437585e+01	2.127209591680024658e+01	6.598268805258953762e+01	-3.231281985685961189e+01	7.738355816014260036e+00	-3.670690770536175762e+01	3.750405857611784910e+00	2.340140844389088670e+01	-2.582739344904341650e+00	-2.863416574506238987e-01	-4.814966030927455876e+01	-2.194932790611369811e+01	-3.645434049107753793e+01	1.145805648746006682e+02	-7.776936776624266301e+00	-1.276162019519555990e+00	6.142186006352014260e+01	-2.512955362538248139e+01	6.504625969102813876e+00	5.553405838624152491e-01	-2.813454222779594716e+01	5.267145235839985062e+00	1.875850342565652440e+01	-7.403811852979917774e+01
-4.248071623045565559e+01	-2.237727369446308501e+01	1.127246296233827572e+01	5.705232106365858158e+01	-7.951630189817185723e+00	-3.791296782784954900e+01	-7.813906313937904358e+00	6.386210842538955745e+01	-3.776615531942729120e+01	-3.752854344046173907e+01	9.708282658297116896e+00	1.179957258519898389e+01	1.483431740716892477e+01	1.836288448603432499e+01	-2.882001588274256676e+01	3.302683739953599229e+01	-9.349246540922443671e+00	9.128608853685957314e+00	1.153739466530475610e+01	-1.041427666360929152e+02	1.221945531135725460e+00	1.349310965910683180e+01	-1.636730967854988705e+01	-1.502504712803226141e+02	-3.339532978904357918e+01	2.835264564688520839e+00	8.590499576718336527e+00	9.641419910562033735e+00	-2.597513298050338904e+01	2.668761473671144202e+01	-2.493106807982661977e+01	-1.010899884349958811e+01
2.709328103163548462e+01	-1.150601709377400361e+00	-1.127560849477080041e+01	-1.286731620523124064e+01	2.494222083509007426e+00	3.596459119342130606e+01	1.502931879955208139e+01	8.872669800185761790e-01	-4.042974655410239393e+01	6.856290961104261328e+01	3.005219785533131738e+00	4.122066311868971766e+00	-8.356974447957624008e+00	2.756537301689595765e+00	-3.777219652374904868e+00	-9.886845567852824423e-01	3.985544610319976755e+01	-9.805641573397197774e+00	-4.554327550999413887e+00	-4.507360428957208143e+01	-1.585301811741894795e+01	-3.316346340313966579e+01	5.964160300550670257e+00	2.199525622433960237e+01	5.009560049066712928e+00	3.527210546748060693e+01	6.025482654812996941e-01	2.459076913749775528e+01	-5.189408645396679232e-01	1.980254311040512638e+00	-2.819237879355598153e+01	4.322300427456453775e+01
3.819800548094643755e+00	-1.243124769722097511e+01	4.657522069709562729e+00	1.680538992462436987e+00	1.898763564711518637e-01	5.926414703375345994e+01	5.207405448579206109e+01	-2.712650727890349600e+01	-5.495275073078591532e+00	-1.584072082262268566e+01	9.890910217262403492e+00	-5.801474256157052878e+01	6.958294714601897191e+00	-9.922721719665005935e+00	3.939753094776668974e+01	-4.906753100699301484e+01	2.400245340892811186e+01	1.093653974798951900e+01	3.787380940744488100e+01	-4.987273946892874932e+01	7.122336102192969065e+01	5.026652345171330971e+00	6.256240214007176803e+01	-1.730096690956058936e+01	7.687392235601059332e-01	8.917822907335488658e-01	-9.524569235954743363e+00	2.082104433343799244e+01	1.261712088095599604e+01	5.669570031691869616e+01	-1.855063513662705432e+01	-3.085277339426973597e+01
-2.280925703820062367e+01	-3.673118151246430596e-01	1.744872633494326664e+01	-2.064485499644976230e+01	-1.497752570698351171e+01	-3.392097707536100160e+01	2.718152037266644072e+01	1.570066958769479770e+00	3.364727640425127508e-01	8.439860805165846358e+00	-3.535961923759082737e+01	-1.418410074020420808e+01	-8.372208250936543195e+00	-3.832399950674292732e+00	2.573102458800096137e+00	1.522921156509856466e+01	4.717082449572159675e+01	6.547268654156070511e+01	-2.129897381776910947e+01	-6.977709420025046683e-02	9.416372940723971574e-01	1.707876180721647685e+01	-1.798750895887186729e+01	1.392316508100972605e+01	2.659449204794303867e+01	3.696109049216876485e+01	-6.338875047084388115e+01	4.998640088319942265e+01	-9.669407260608240406e+00	-1.955732837594612405e+01	1.273988749462077630e+00	-1.542112566030994891e+01
-1.602251388659187725e+01	1.255662033896058460e+01	3.894977137546798218e+01	1.304161041781714658e+00	2.835390974902570349e+01	1.092574779657668671e+01	5.616377986739096428e+01	-2.830258854116858913e+01	5.753143460291726186e+00	1.184191029389979555e+01	-1.408298399235266629e+01	1.022793073150208976e+01	-1.523061621263071608e+01	1.157318974724001137e+01	-1.255419663838958755e+00	-7.010702453111230170e+01	-1.640134848927385747e+01	1.470014806046651223e+01	3.738796692022014412e+01	1.443237368286716915e+01	3.197488306714866013e+01	-6.542092135818070631e+01	-1.108938782307359361e+01	-1.882441871337780981e+01	5.472675944804118231e+00	-2.336450901862227170e+01	-1.733410993048384441e+01	-2.719491975599225952e+00	-1.518953662146394379e+01	-1.921362182550623032e+01	3.767072249600138889e+01	1.851820532962680232e-01
1.610639646155028259e+01	-2.161494086068509546e+01	1.816701835084653771e+00	5.299719515457945285e+00	-6.997770455936525025e+00	7.155755934378611016e+00	-8.829138112023946050e+00	1.106090119782876968e+02	-1.642103080823053673e+01	7.192038857649347250e+00	-1.642023054337646215e+01	-1.714709137942563544e+01	6.656685087513403687e+01	-4.586691870912994240e+00	7.391922945160409597e+00	-5.433267048639614849e+00	-6.008586942727170310e+01	3.602545862712997149e+00	1.341402872671446858e+02	-2.289345247423779384e+01	-1.718482692661065059e+01	-2.300254653756948642e+01	-7.578261139988470063e+00	-2.543869788160441203e+01	-1.057218005225258040e+01	-2.568710812952480183e+01	-1.925547024086642622e+01	8.017031011258046647e+01	-3.924454038019009516e+01	5.676122264600959255e+00	5.931750717738458079e+00	-1.159847418397984598e+01
1.401170314723703569e+01	-6.355909985827293163e+00	4.019704396629121490e+00	-1.810007882353690079e+01	-5.118949254050234288e+01	1.629831798753459537e+01	-5.974476153050336791e+01	6.132545921965427027e+00	2.695480359803622772e+00	2.658373361623948483e+01	-2.043519813426453524e+01	-3.569805502108267348e+01	-1.689530862798838839e+01	1.130820229891997641e+01	-5.598668765986505313e-01	-6.823787030649559604e+00	-3.719946451542804056e+01	-2.727550993481559161e+01	-2.899338124496695457e+01	-1.716099860822258449e+01	-9.881426873348555517e+00	7.409340152444345406e+00	8.584262823807439213e-01	-5.458721373849886760e+00	-1.138647651971946395e+01	-1.295830597473262280e+01	-2.505879079421851952e+00	-2.246893303168157985e+01	-1.593508293508813267e+01	1.627341051890887513e+01	-7.525314599809536986e+00	1.474609191592605129e+01
-6.804721653916259605e+00	-1.247963452390875005e+01	-4.522080737078201906e+00	-5.123321651622202921e+01	1.953622242887939109e+01	-7.844239894443785488e+01	6.723001609258039935e+01	-3.168023399772685877e+00	-2.217356073569860797e+01	-9.469714227433587439e+01	3.385632424172408506e+00	-2.130591236369113517e+01	-1.479565976154431439e+01	-9.950922054001804185e+00	2.187614431726380460e+01	1.274085822368506271e+01	1.538265638456547890e+01	2.307196076033199716e+01	7.588454974430892008e+00	-1.806686695305761958e+01	6.106374125204952463e+01	-1.125562800860236479e+02	9.995974721188579437e+00	6.394429090637063950e+01	-2.614134854349214265e+01	-5.816831662171915696e+01	-7.261539977409026392e+01	1.993532670607364921e+01	-4.362396625195777311e+00	-5.463963791128298908e+01	2.619021748855649534e+01	4.114671627535874876e+01
-1.784711220717871427e+01	2.460252957340921309e+00	2.073867802618065426e+01	1.195627003292766410e+01	-3.280134455106055924e+01	1.173017868287424825e+01	-3.692541093667823793e-01	1.157155940716153708e+01	1.468264106800421942e+01	-8.946619399135242290e+00	2.065064254442640390e+01	4.537683393460476555e-01	-9.048399649638950493e+00	6.635571143280451167e+01	3.085106732047391986e+01	-1.094420575193819722e+01	-6.203863535578420851e+00	-1.112340375053825881e+01	-1.768968024355881141e+02	2.824190597411140047e+01	-2.603554986291200635e+00	1.345021336860565908e+00	3.225762268923499043e+00	4.825756054035014131e+01	-9.911038733915262355e+00	1.167588846755280763e+01	1.941615573725598765e+01	5.558309909467083543e+01	7.980876351229484555e+01	3.798835131871123849e+01	1.216060004588403842e+01	1.395711111283939543e+00
5.515757966399636558e+01	-5.606742867984955581e+00	5.622089950392080482e+01	-4.403047724789624340e+01	-3.604363116290964086e+01	-1.450715016501757759e+01	-1.106470165652688920e+01	2.111790102916316769e+01	-3.246559292843666356e+01	1.726758634769047873e+01	1.302361115351611254e+00	-8.580231765228096208e+01	5.499744934016653275e+01	-7.985677074914453044e+01	-6.238869696174423751e+01	4.445213325457644515e+01	-6.649663249864099512e-01	-4.554885309234300195e+01	4.805396629844365997e+00	-7.520212235683696633e+01	-3.179472388834705043e+01	-2.035449807745918349e+01	-1.747544632507218054e+01	3.968553194391122929e+01	1.064749901364602813e+01	1.248032946374143251e+02	1.222554799014582416e+00	-2.856061678236095247e+01	1.534692755130830122e+01	1.250179729353206604e+01	3.179594327271550469e+01	4.253218350607261300e+01
3.044141017937630522e+01	3.800545927842568972e+01	-1.057885767529270282e+01	3.811642707932937135e+00	3.562579123726856700e+00	-4.071667903955432877e+01	1.750894349506729597e+01	5.064935158972730989e+01	-2.451477800832922682e+01	-1.377271575882244692e+00	1.793562006660939900e+01	-4.224271626937993851e+00	-1.807290284046012374e+01	5.376274286302800931e+01	-2.470503884960958629e+01	1.058407628176286863e+01	4.905494377606912337e+01	2.432238428549613829e+01	6.700318837238643965e+00	2.585832678055712108e+01	-4.459506763862201240e+01	-1.674094404876305120e+01	1.137602310368143321e+01	1.399909583489858278e+01	4.098567944227038851e+00	8.780964187675706967e+00	-5.121967964397671658e+00	9.963603781020847805e+01	-4.039382761307906833e+01	-8.135881011318762290e+00	-6.245291701056998157e+00	7.306847134986149683e+01


==> Cifra_figuretem/0.039/DPdataBlue9.0.txt <==
-1.590206704865417464e+01	-8.621031336167754944e+01	2.189215529120880799e+00	1.806372046759708638e+00	3.267972200394656568e+01	-1.028383543253250565e+01	4.338234785590054265e+00	2.397079829989907296e+01	-5.629026144294169143e+00	-7.445001934900643548e+00	2.166715945763167639e+01	-6.778947564964281014e+01	-3.045083035529514426e-01	1.408992000786505017e+01	1.838424014013262564e+01	-1.649136351303275916e+01	-3.151917028896532003e+01	-1.056442914003381528e+00	-4.156706726285921860e+00	-1.400906182230435615e+00	-3.649145497661318416e+01	-3.254444389473395205e+00	1.617783421706782576e+01	-4.025311657767614903e+00	-2.763310033294452595e+01	2.672850797109037657e+01	2.405738663005534050e+01	4.660226404360127361e+00	1.120274162570902021e+01	1.935068806077408610e+00	-4.056209850844820153e+01	-6.071971846277950391e-01
-1.844046668664763331e+02	-6.697946823204274835e+01	-1.562254483137282790e+01	1.044286359668269171e+01	-5.785597364374431351e+01	-1.321735864661574489e+01	4.032973923471548972e+01	1.481264329256496648e+00	-3.149381343422216162e+01	1.381465995911085365e+01	2.944323120081981671e+01	2.360079031608651734e-01	-5.568769985155632263e+00	-1.552191026522941897e+01	4.670625461099628950e+00	3.491073571982541068e+01	-2.345752143704643089e+01	-9.835682418092317469e-02	-7.977902510192427243e+00	7.440511103733656739e+01	8.245978602329103069e+00	-2.031701588620258292e+01	-5.305104768850632269e+01	1.901798065217563405e+01	-2.630412954108648549e+01	-2.103992116759680897e+01	1.318029810312472172e+01	1.410138193510100990e+01	6.696056355177083752e+00	-1.633455957079470267e+01	2.227034052330975200e+01	3.705033937916932985e+01
5.818516214492248650e+01	-3.276417620684312304e+00	2.386316677842407685e+01	-1.347011846309074912e+01	5.562824982878684210e+00	-3.655564457268634726e+01	-1.754315717984531009e+00	-1.043409836040359728e+01	-2.783690950977971923e+01	2.059978311765225101e+01	8.106972689416243050e-01	1.596755962522044570e+01	2.098161982342880094e+01	-1.235963920075426614e+01	2.627663343307436783e+00	-2.314185648979767862e+00	-1.454947334966522376e+01	-8.700136840259582982e+01	-1.081494431599075057e+01	4.049474956635806144e+00	1.923582533314095855e+01	8.897656957874976058e+01	1.285408953777308660e+01	1.087403588171458324e+01	3.638311623343297896e+01	1.064170718454631981e+01	-7.400259167954111206e+01	2.066023287923280805e+01	4.244671785886153970e+01	3.843258755585208775e+01	-4.925247344775925740e+01	-2.035639978949031459e+01
3.098165769553027715e+01	1.026997085197102990e+02	-2.244302232822551701e+01	-1.842181366656149422e+01	-4.616584217564243886e+01	1.082812221382842921e+01	-1.152724698510844359e+00	-5.655576461497457785e+01	6.648313649758262045e+01	-5.706884991047574118e+01	-6.920585602669733305e+01	2.698985843371288773e+00	2.181438255865373321e+00	5.014410547441917032e+01	1.904391344068755032e+01	1.336279801726772973e+02	4.017744635635364148e+01	2.324863390069805469e+00	-5.763519779803383258e+00	1.290143947937326807e+01	-9.341852384782802687e+01	-2.381277608407220470e+01	5.233795616486114000e+01	-2.807029023428287928e+01	4.259353651113855932e+01	-9.265563556592546490e+00	1.660183367530294163e+01	6.979854723898944258e+01	-4.157687935942356638e+00	-9.934416576789921294e+00	-6.299861997510304512e+00	7.576917948873514774e+01
3.606325501693302904e+00	3.371002612568008772e+01	2.183804356897950072e+01	3.554938782585421286e+00	2.925727861861020784e+01	-1.035764828990302959e+02	-5.630817436505230944e+01	1.081228664341387180e+01	2.692771423721279689e+01	1.207964591227063522e+02	2.336651149358928237e+01	1.265112367435886842e+00	-7.546868236002731933e+00	1.042051244859087689e+01	-1.412237080534629285e+01	-5.550511507245693110e+01	-2.178291544723698081e+01	1.280014075230058346e+01	3.811302503896000360e+01	-1.697678094124670167e+01	-9.390146082945479478e+00	1.771437274082877522e+01	-4.335875730396584515e+01	2.634958371674038347e+01	-1.030817301979112273e+02	2.510279055828687156e+00	-1.029829817158484957e+02	-4.241142114404442509e+01	2.148893740357675597e+01	1.576614434435073520e+01	6.373793602287902615e+01	2.145908478995132995e+01
-1.218741655521847633e+02	-2.031969653250062890e+01	-4.344344713144124626e+01	2.339894353703094509e+00	-9.682100308539425271e+00	-6.817776243716605400e+00	-5.472682600828406407e+01	-2.320308349924394520e+01	-1.505515351949529190e+01	3.625024842998123109e+00	-1.565229572156084359e+01	1.139151948492005850e+01	-4.014354854539976714e+01	-2.543004003880437836e+01	1.555456835928629111e+01	7.093602924648643615e+00	-5.220633964305026353e+00	-1.569383113887775849e+01	-2.618089657651519797e+00	-3.545647004461584118e+01	1.802931313357243681e+01	-3.568084386319988255e+01	-1.550483843356262881e+01	1.017086295798399931e+01	1.975478001148520946e+01	-9.275062964958600276e+00	2.461981843299054518e+01	9.753503276985069803e+00	5.539669440285849511e+00	1.856762267185240844e+01	-3.244919319621266141e+01	3.716204230130099972e+01
5.696157144317206189e+01	6.422743457387886679e+01	2.414697668672720177e+00	3.717627976881784146e+00	-1.011720780124128396e+02	-1.399691246677090284e+01	1.761867269928350410e+01	-1.361303404194545230e+01	-1.479403493322659813e+01	2.733174393229734989e+01	5.638450549364233666e+01	-1.830981771263274549e+00	3.798771765728286454e+01	2.274323596818874904e+01	-1.288113832103461043e+01	2.399717447761567257e+01	-3.975879614835886855e+01	3.365394354617584582e+01	-3.507092410010380945e+01	1.781122191312844993e+00	-7.444209129461020424e+00	-1.121290052865608367e+01	-3.833220585674805392e+00	-1.980018325977984972e+01	-1.088839739167578102e+01	8.604446534582347539e+00	-2.278563468911846801e+00	-2.299390113252279377e+01	-5.878603859807159893e+01	-5.298064024421523754e+01	-4.458623935981616881e+00	-3.379793279696805541e+00
2.823149190744944903e+01	2.114053034470140346e+01	1.784325094459892824e+01	6.942810056002429064e+01	-5.399522464181723436e+00	-4.017520300160928315e+01	5.228533529863952367e+00	4.273899138434612155e+01	6.910756769084324347e+00	1.741048575273432775e+01	6.276895959009692660e+00	1.990960923819292461e+01	-3.348908158000977409e+01	1.860155395022170755e+00	1.384964478299782797e+01	6.494415775839633476e+00	-1.868529306416941438e+01	-1.785919143161781264e+01	-3.007001918190475021e+00	7.249361111537242497e-01	-3.750423379873066665e+01	2.298578889807939518e+01	-2.212537253308853380e+01	1.111587716585401786e+01	1.531378729679351292e+00	3.787416120787354856e+01	-4.790340272848839120e+00	2.155279782387480481e+01	-1.029338160995022200e+01	1.954465960324536411e+01	2.564196050108248315e+01	8.009614569704569531e-01
-7.813050860482177029e+01	-6.805324645530690830e+00	-1.421919223278491273e+01	4.099709806697308068e+01	-4.873413785093127615e+01	-2.601287710939600473e+01	1.733915165615110832e+00	-3.856519102688955591e+00	-3.234884421242229990e+01	-8.754895996750535758e+00	3.161818895183349909e+01	1.960865357336075121e+01	2.074388364295547404e+00	1.642647253231344084e+00	-1.309313609704025616e+01	-7.604409426446612486e+01	9.920654874079664864e+01	-2.736601822319801869e+01	5.171383316270731001e+01	7.422159050094656152e+01	-2.760659139057232991e+01	8.053803155235783606e+00	-6.780724341442632408e+01	1.979822803109301033e+00	-5.577732959951497804e+01	-3.266330127098808589e+01	2.243300099188483721e+00	4.198424373676726873e+01	-1.636885214369122821e+00	-2.198305059667070793e+00	-3.687925154043530540e+01	1.589268932283278701e+01
-4.723303661591017999e+00	-8.040237068814093391e+00	-7.386568420126037537e+00	-2.523028358088107836e+01	5.968548232682975652e+01	1.960370888009158463e+01	-1.594732774887978266e+01	5.317678658030055772e+01	1.809583545680206296e+00	1.574247251063962096e+02	-2.116689061676866856e+01	5.355979877636895026e+01	5.732316591686056029e+01	1.515179467941937475e+01	-1.087244654527765952e+01	-3.652807287600342789e+01	-2.494216382086514372e+01	-4.146541968949015455e+01	3.276342102033493831e+01	3.527745739525887991e+00	2.062119913518105818e+01	-1.903368288061450286e+01	-9.599049278921695816e+01	1.749755500736149116e+01	-2.582438045071015154e+01	9.418538880230057586e+00	1.585961887822364247e+01	1.023021532861313609e+01	-8.783895249517701131e+01	-5.374032821858281750e+01	7.166991221980309490e+01	3.141519827323184355e+00
-1.695174325118539382e+00	1.251244563920020259e+00	-1.802748330256704534e+01	-3.176678997491784173e+01	2.718409365848779302e+01	2.292560595252694000e+01	-2.342507412958206636e+00	6.533586885325708238e+01	-4.385063465986723941e+01	8.884216391098290089e+00	1.711282405366045722e+01	-4.518777628526627410e+01	2.684400324382628611e+01	2.038628362020107887e-01	4.585022089575001569e-01	-4.009550462495833045e+01	3.380020513997541798e+01	-6.762308807663457344e+01	1.239729030943394683e+01	-3.469909711000244812e+01	-4.651968315681065747e+01	-3.270701692010857364e+00	8.752491565492134029e+00	-6.930721732540361835e+00	1.619380646361247500e+01	1.531682872145252183e+01	4.664111255288181823e+00	-5.159414846429404378e+01	6.066013789887747976e+00	2.793158665196214230e+01	-1.333541991260624116e+01	2.670346318332839886e+01
2.407955647601007243e+01	1.801992853640504322e+01	-7.555865879914618688e+01	1.530910015621654807e+01	-6.722828143157562941e+00	-1.868081936533856435e+01	-1.008668068162663900e+02	-2.696017400741536818e+01	-1.679073059528149869e+01	-1.340093239836786267e+02	-2.707078900512227904e+01	1.241753165799824643e+01	-1.317429860117679929e+01	-5.989793043024267405e+00	7.584003482740595103e+00	1.223363026407199072e+01	-4.425739543308040425e+01	-1.805098843662529262e+01	5.765829062532395710e+01	3.796051020508330254e+01	8.556506608573542394e+01	2.399903084288403932e+00	4.589185573767139203e+00	6.418023426693525835e+01	3.561158056650771897e+01	3.180458182744176554e+01	1.815209145824222503e+01	4.445448483746686108e+00	-5.237080418697175332e+01	3.529329735917947075e-01	-3.147236216879119297e+01	2.587147356897477124e+01
-9.032574261638524504e+00	1.437439292846168293e+01	-8.239864156165058517e+00	-2.590934615439181243e+01	-8.563074670367596397e+00	4.606794871220721177e+00	1.379203079338994975e+01	9.956802401440466355e+00	-5.747110592073305924e+01	-2.354093982452570799e+01	9.940972633722994445e+00	5.414404291758654608e+01	5.705641245129661598e+01	1.425539710440410524e+01	7.099972195104985673e+00	-2.903310186966217543e+01	5.817320798969072726e+00	4.324191886531853868e+01	2.615226793778334269e+01	1.584754067666161248e+01	-8.644478130170445240e+01	4.224737109317173633e+01	-4.278839290559377417e+01	3.309051006781630555e+00	2.171031196395328422e+01	-1.980136042732374868e+00	3.984809405389571424e+01	1.793053768690520755e+01	-2.358547679418694187e+01	5.846901233231536210e-01	-3.504778463944162326e+01	-4.632324489921649047e+01
2.329263073302560016e+01	-2.816110026582891557e+00	3.984374931159812405e+01	3.014320763597665120e+01	-1.124416438003812857e+01	3.950023753285778927e+00	-4.721702040376198539e+01	-2.712668193623368040e+01	1.061369019699669680e+00	-9.210463280377480189e+00	-3.410426603374950183e+00	-1.094181123806725253e+01	-2.379685255158019785e+01	6.462771566170470550e+00	1.960532750400544799e+01	-1.302592529095867135e+01	4.395633299511737846e+01	3.184155303532824632e+01	5.238192848169573068e+01	7.647076597119499830e+00	-1.691417736619079193e+01	2.106255073083724483e+01	1.794212587215857080e-02	2.142451735675328450e+01	-2.052519183221814814e+01	3.074685006975314661e+00	-8.594682368799139383e+00	1.865851751071929598e+01	-2.096817468436908527e+01	3.420956488159932718e+01	3.572197576746149394e+01	-4.131292392385537582e+00
2.801709114073971385e+00	-3.804510494985051849e+01	-1.026722807398772908e+01	1.026503252532170336e+02	1.016870344695388395e+00	5.224318201656630301e+00	-8.418646987654172165e+01	4.287265316545435212e+01	-3.610874829871455027e+00	-3.655377976811624130e+00	-5.425445429992321600e-01	4.900860919656632397e+00	-5.658198957727107903e+00	-1.676778401119716122e+01	2.865765707964516906e+00	1.321447566292661513e+01	4.240556427165699915e+01	-2.216370240961037297e+00	3.771253040922322697e+01	-8.049168271392884932e+00	-2.083250822333117469e+01	-2.118369018794329861e+01	1.354886022067508975e+02	1.048397482624448998e+02	1.147180408180859601e+01	-6.732526394195322439e+01	5.271931826953468203e+01	-6.339583620078011350e+00	-3.320176927023060642e+01	-6.667827304746715811e+00	1.759624883841437182e+01	-3.533295880102322428e+01
1.998611386527888722e+00	-2.654770193014995527e+01	9.778462779386309478e+00	-8.235425754688423527e-01	-1.360499168151360294e+01	-1.182006524437229267e+01	2.113489433390817851e+01	4.005135559781106735e+01	-2.654238555607829042e+01	-5.687555431437382936e+01	-4.871548398150328296e+01	1.789751950151910620e+01	-5.884486456115531894e+00	-5.289096799607439436e+01	-4.930305800871111188e+01	2.727187857030431317e+00	-1.599927674838153635e+01	9.663618429888714445e+00	3.692976597635261982e+01	-1.464477223380723103e+01	-1.875682493935893191e+01	-5.566033626896200737e+00	-6.071309798436469229e+00	-1.563882575219106741e+01	-1.610407753825029076e+01	-2.107347734778316717e+00	-4.554603976224450435e+01	2.221003672276651741e+00	7.335113902977212774e+00	-1.402406367440102386e+01	-5.990910074341789482e+01	-8.231867593391866578e+00
-9.356315156544343381e+01	-5.031054709933171409e+01	-4.504289240686604501e+01	3.809626580182118261e+01	-2.561913715131260005e+01	-2.009988271216863254e+01	-2.590675793105195623e+01	-1.984810931649542809e+01	-6.483862554380675647e+01	-1.809711304545921706e+01	1.349921737179426540e+00	-3.851577039333609775e+01	7.928148522324713454e+00	-3.528763122508856043e+01	7.591219439003253022e+00	-4.632564216019996906e+00	4.043915122058201206e+01	-5.258678387289799616e+01	5.131395360744463119e+01	2.347929659283829551e+01	2.949364944349525430e+01	1.179020945229789419e+01	4.636371529218024534e+01	-6.438491812820275939e+00	-4.717840749381750243e+00	1.235611340721865048e+01	-1.483106127017267717e+01	-3.918001862023862358e+00	-2.096171835495120206e+01	-9.180846076994426141e+01	1.323754176017821571e+01	-2.430907483626216958e+01
2.227781613633634095e+01	1.204359886191364470e+00	5.480948927320152109e+01	-2.315906458781361721e+01	5.735761442921779008e+01	-4.976848945320290341e+01	-3.954382835097292492e+00	1.319209298674303454e+01	6.573638305143920491e+01	-2.219041389868143810e+01	4.367211552000387798e+01	3.548060109714170807e+01	-2.070333531307613129e+01	-2.099317286475464783e+01	-2.740724262461531069e+01	-1.356990887488930220e+01	7.065704365925141417e+01	-3.458316795235840857e+01	1.093742344021040935e+01	8.723940148329328848e-01	-4.023041047416979410e+01	3.385966274414550270e+01	-8.456496161257183175e-01	-7.991930741725274956e-01	7.125823680337464716e-02	2.664409751250473946e+01	-2.096368789935387511e+01	-5.626449602270183092e+00	3.434832724949946936e+01	-3.455182420713042291e+01	-1.083133171502364007e+02	1.292122849165416554e+01
-3.992463805754831441e+01	3.767676814323715462e+01	3.963358206974493214e+01	5.028769215512592261e+00	-1.753218535442406889e+01	-5.772902750578827380e+01	7.665258866234495372e+01	2.381007077916818560e+01	3.697439872467094268e+00	8.411603002058663847e+00	-1.178038785807687105e+01	1.226711363884448502e+01	-1.622027277246419263e+00	4.586544228675664137e+00	1.696532690981711156e+01	-1.025750713951392754e+02	3.753938200580752493e+01	-2.868675891340742723e+01	-1.297309975498077961e+01	6.705793371465410324e+00	-1.608503040503202541e+01	5.718882603242411733e+01	-1.499722426547513265e+01	-2.074634092001509345e+01	-8.131883924125309804e+00	3.000673862348913090e+00	1.217476797860104432e+00	2.913975936278006884e+01	-1.573580464868017970e+01	7.818920858365194704e+01	5.771043367599586560e+01	9.354160585324990507e+01
1.274480845813573460e+01	-3.808256085236262578e+01	-1.122167325507870750e+01	9.591058298271042304e+01	1.314487604427790224e+00	-2.716726588984125357e+01	1.276911358537615060e+00	1.030533085308425711e+01	1.085058715428946163e+00	-4.904281530719452054e-01	-1.018948790580148156e+01	-4.575986026858615219e+01	3.015854271233251538e+01	2.763451812549370956e+01	-1.909407454788307845e+01	7.458295394498476583e+01	4.201754534392150298e+00	3.809386473109081805e+01	-2.932397956353370194e+00	1.850084983225121604e+01	1.123822149005955850e+01	-2.098504420595919573e+00	3.610754312943497979e+01	-4.898717810116769300e+01	1.619248058100714704e+00	2.567341567144396208e+00	2.538892624922603858e+01	8.006082908861523961e+00	-7.610120785363965190e+00	1.091313644038022801e+01	-2.804727565178387394e+01	2.503006584486822206e+01
-1.371041967376147852e+01	-3.196790461552228901e+00	7.870281582237157458e-01	-5.511282955508665538e+00	-8.369841000560615640e+00	-1.665800602507130179e+01	3.313491375736272726e+00	8.654263437538661208e+01	4.044895467009681056e+01	3.738128263617559899e+00	1.704141400299141740e+00	-1.849148771235588384e+01	3.746513629924902489e+01	2.091664047476200139e+01	-1.224377098924049534e+01	-3.738874810898447976e+00	3.140391998885962366e+01	1.628659356600604724e+01	1.311179528480605327e+01	2.563375259778836934e+01	-1.508781988771041860e+01	-2.987088220314879550e+01	-2.555174743341086341e+01	7.213391783946532598e+01	3.667154348293012589e+01	4.875329751566644632e+01	-8.473879174836309858e+01	-4.792978654176634024e+01	-8.243125990811574155e+00	-2.635140700233948419e+00	-6.954225814525631932e+00	5.453245517502497819e+01
2.178784752049879714e+01	-4.131625579594108899e+01	3.227101142306126036e+01	-5.070032752727414938e+00	-2.909133911535342421e+01	-1.538714965271427593e+00	-2.323983445108437706e+01	-1.253300204866274470e+01	1.031815740401706538e+00	-2.433684946756627721e+00	-1.537454134669659744e+01	-1.452183394363053104e+00	2.016096413751274952e+01	-6.685208994746216327e+00	-6.424565233616798210e+00	3.817517716858768750e+01	-4.075191565845508279e+01	-1.263545922242737873e+00	3.823344997916086641e+01	-1.782788301809371978e+00	3.873641133125772740e+01	6.724723427665004749e+00	-3.562123359087067342e+01	-1.285856525847296723e+02	4.637450397960704862e+01	-2.951679969953913485e+01	1.765420641948973213e+01	4.909053158512789850e+01	-4.397744828326728594e+01	3.972692092253630136e+01	1.638858601856763286e+01	-4.123304355169489099e+01
-1.558336771051946812e+01	-2.051775710575804723e+01	1.362251957200961527e+01	-2.875453247143041935e+01	-3.294897328687184768e+01	-2.299695747289540648e+01	-1.937737458443445249e+00	-4.420744971060535278e+01	-1.434200140238869281e+01	-8.895036446282968967e+00	2.190643824068055423e+01	1.235150586914975612e+01	-4.082853945567782006e+01	-1.051947492836385294e+02	-3.716312008257304011e+00	9.958308269572492932e+00	1.648030364830090022e+01	-2.539152516304121754e-01	-1.158223862023678130e+01	-6.946457368036664803e+00	-6.073588837412037478e+00	2.832145750753543467e+01	-6.144985765451661308e+00	1.116939478153756937e+02	-1.532779477883290475e+01	-1.312121418214362478e+01	-1.070853259455308830e+02	7.538704691150464043e+01	-4.650493732236252953e+01	-1.354837043332570090e+01	-5.575517046747921768e+01	-6.072345791393073400e-01
1.436006011534792037e+01	-3.452320129508106561e+01	-1.167664538923252060e+01	-1.068761625202494514e+01	1.441478146876547228e+01	2.939597519580954810e+01	-1.693681203862543505e+00	3.748724705033757942e+01	1.096983483721716546e+01	2.471233097616511998e+01	-2.449487357922670938e+01	-3.941553715904534982e+01	7.309063733321060852e+01	-5.610126171579988608e+00	-2.418369558425538912e+01	3.169481164329262768e+01	5.940095807846961407e+01	3.349211894565341296e+00	6.268719497589958500e+00	-4.758889045770482085e+01	3.621602590309995762e+00	1.726145994757214552e+01	2.580632605876058250e+00	1.050788049659743528e+01	1.147146296553528622e+01	-2.084211833026295979e-01	8.903459524552081561e+00	3.211646759847688060e+01	4.629293820474972421e+01	-6.177337325798132106e+00	-1.663108746914907599e+01	4.090514211432372704e+00
-9.425452626175232496e+00	2.173376326259877089e+00	4.770078360020604258e+00	-9.064464629591725497e+00	1.470818955228057945e+01	-3.849885999323626606e+01	4.400361351533428689e+01	3.652173306032047861e+01	-4.874594041048879944e+01	-3.342565859599795886e+01	-8.862479922748494943e+00	3.511597000407421376e+01	-8.205298309264060563e+00	-1.594318236801854027e+01	2.097894198515759356e+01	4.439072613787340060e+01	-9.360049895756974436e+00	1.188659655839143738e+02	-6.603949068860148763e-01	1.411591210866848556e+01	-3.753839666946307574e+01	-1.387767249868992714e+01	7.125437797799031969e+00	-2.726012364189947590e+01	2.194342250059728627e+01	-2.089604061864636719e+01	-8.274977552445252016e+00	3.302206466902699589e+01	2.032311601986996674e+00	2.102049746947386666e+00	2.476343421978639725e+01	-7.172685332886953979e+00
-1.335963337243774518e+01	-1.758915743036496115e+00	-1.295118488299342552e+01	-5.365680107362962303e+01	1.148740944035679767e+01	-7.107490313115707892e+00	1.756925312539067008e+01	4.466399513741163219e+01	-1.839815709500039631e+01	2.174890093842216032e+01	-5.447875112971809486e-01	-3.495824010375940261e-01	1.675478775864443293e+01	-2.342870034146184821e+01	4.753082512638248858e+01	8.161511965928118784e+00	1.696824216689483578e+01	8.116336058721657087e-01	6.499513350807385237e+00	-1.378911200209918242e+01	2.319347215300996190e+00	-2.236458402198703155e+01	3.156768215836628144e+01	-6.736641599902668531e+00	2.166766496380116536e+01	9.449463489822738538e+00	-4.652781405249007207e+01	6.394435613402320584e+00	-1.262968552722252902e+01	1.163001865601529339e+01	-6.232062985748358841e+01	-1.959403930587006126e+00
6.539296849377824117e+01	-6.893825671233776653e+00	2.037833257742159176e+01	1.403971709863636619e+01	-1.967099625616240033e+01	-5.017474290181364260e+00	-4.678239254133238489e+00	3.825848753367282029e+01	4.101637853182393378e+00	1.137564149400640474e+02	-1.124987768835353421e+02	4.347094587939624333e+00	-2.786396676039824527e+01	-8.598504475318248907e+00	2.383986035577835594e+01	5.380967672509736133e+01	-1.822345593280537024e+00	-1.355445211361273294e+01	-6.157962939557529580e+01	-1.352448702462555730e+01	-9.626419234366114352e+00	5.315267495415050725e+00	-4.148199176129688226e+01	-5.810962829418995312e+01	2.450739014814822880e+01	-1.616053550087649882e+01	3.351557794688243774e+01	-3.053594300200478528e+01	-2.356790731204986855e+01	3.007055704940686525e+00	-1.739349280192440617e+01	8.938525560183556706e-01
-1.387247165699469953e+01	4.140142144034308558e+01	-9.885326147328663993e+00	3.720463076237538758e+01	2.771539950358482685e+01	2.991060810884195220e+01	-2.621457509795678931e+01	-5.351450667040495546e+01	-9.911175084204714381e+00	8.534626259084349442e+01	3.517936253933791590e+01	2.266617828503401100e+01	-3.311860355691245417e+01	1.677740058940731771e+01	1.458026938092805551e+02	3.681213045696352104e-02	-4.110659695783048129e+00	-5.022780482426689730e+00	-2.243665246340063035e+01	-2.361630368276817649e+01	2.417779452340424129e+00	1.860505401649099255e+01	2.142362222058433296e+00	9.086300118310740359e+00	-6.782550536041130229e+00	-1.054391704073521829e+01	5.849826397712853954e+00	1.069179195219327472e-02	2.105626082414146083e+01	-3.135059026324801934e+01	6.670593429757529336e+00	-7.202125405778580181e+00
2.440275993103384167e+00	-1.079573696618481904e+02	4.166905235454323275e+01	-6.916083724260790433e+00	4.450341888781044020e+01	7.794454729237273227e+00	8.473975763361053737e+00	1.560551603843442514e+01	5.512673744141071097e+01	-1.430082225642535576e+01	2.455531964854380966e+00	1.379687950931765528e+01	2.016550382159840638e+01	1.645353769870022376e+01	2.179273311055523621e+01	1.877924075834637563e+01	-1.885693607163275942e+01	3.573444730836993433e+00	3.797509092969904998e+01	-5.915435239042302840e+01	-1.495076240966225889e+01	-3.187494814330300130e+01	-2.123890567008514552e+01	-1.180815013984860506e+01	-6.150273058032529860e+01	4.798021883887219019e+01	1.839242363326104268e+01	-4.680308730767697156e-01	2.335884155345790969e-02	-1.499578093393340250e+00	-1.025909217340636559e+01	1.394689402389331434e+01
1.680685197273343334e+01	-9.900567766301913153e-01	2.382227520758980788e+01	-2.468747691077760820e+01	-1.318789156762891857e+01	4.833097011562906431e+01	-7.427090586869354638e+01	-5.957323392515687033e+01	-2.698146052000583950e+01	1.038188929804920768e+01	-8.873430977132057418e-01	1.840893793940809431e+01	5.233258741020813432e+01	-9.070959747934512762e-01	3.701892722637906363e+00	7.333152920709538591e+01	-3.904183564803813677e-01	3.434534157238396546e+01	4.474765266668121910e+01	4.087914018061515975e+01	-1.625252674446924672e+01	1.425470772759497606e+01	3.021298081189312867e+00	8.348622621577533209e+00	-7.767911007699794368e+00	6.567499458739507645e+01	1.243632977665398442e+02	-3.815221624244344412e+01	1.009072864191304042e+01	5.135719216332442549e+00	4.284450807942907602e+01	-9.372037189781647015e+00
3.319137308905946782e+01	-4.425107562229862879e+01	4.334086032735686445e+01	2.754780304547934477e+01	-1.882140560392879891e+01	4.682909448126946650e+00	2.580664356056154318e+01	-8.235336271550798060e+00	-1.556520539575302209e+01	1.288053050264013599e+01	-1.047509891239929125e+01	1.303546597544720242e+01	-2.807256196808427529e-02	-4.724270780401158554e+00	1.940403861069302849e+00	-2.527863697996622250e+00	1.284014725048009353e+01	1.433132839026348790e+02	-1.677018530558090692e+00	7.531125753327789774e+00	-3.562359365945807710e+00	-1.760168260392926953e+01	-1.039895911667922803e+02	-5.698368416520580837e+01	3.015602617293830789e+01	7.553380738616809253e+00	1.508185321971637238e+00	8.525758548145444138e+01	4.985442888271029993e+00	3.937912939071723883e+01	-4.114338268356926420e+01	2.878200176384667852e+00
5.878769880324804298e+00	-2.308017120307631842e+01	2.702110243941373113e+00	6.125059350799530478e+01	5.462659626566980364e+01	4.547502192280025923e+01	1.550892270827998587e+01	3.490260572153107144e-01	1.343293846766971278e+01	5.605643019579780884e+01	-2.816504685464582547e-01	-1.422152645307363628e+01	7.455896332033969998e+01	-1.103541847274659915e+02	2.100032139756551430e+01	-1.579266298674546931e+01	-2.809468747290632340e+00	4.717952807184323305e+00	3.768773236950909933e+01	1.152015529325768313e+02	-1.236229469817437021e+01	-1.593187975299269254e+01	1.205633456429409023e+01	-2.526865424961096895e+00	-3.859795397847317844e+01	-2.650640884864512969e+01	-5.308360676208878637e-02	-2.771625919412873174e+01	-2.018601794729360677e+01	-5.765534031045083907e+01	-2.784888478902900033e+01	-3.875734873707393291e+01


==> Cifra_figuretem/0.039/DPdataGreen0.0.txt <==
-7.456781847002422126e+01	1.802310469980778151e+01	-2.997164900667270704e-02	3.935949241591584880e+00	5.042527500073549440e+00	-1.502478789520623081e+01	-7.354101250320108818e+01	-3.891788136976822443e+01	-5.743216846199324266e+00	-4.605014470393018655e+01	5.332222480278829835e+01	5.275980748167623346e+01	-2.717373953949746124e+00	-6.260754420314698621e+01	3.545094810873764857e+01	8.391747863932021545e+00	-3.555707226691484646e-01	2.961219296689141078e+00	3.285321445773723070e+01	6.701066133150256121e+01	2.901123641628018390e+01	5.252900257450395571e+01	2.087181234711905731e+01	-1.059071625432803643e+00	7.743633722606055869e+01	3.846390995189937212e-01	2.522194016090080737e+01	-2.194765667734536851e+00	-2.943959275316788293e+01	-5.377793242015077624e+01	3.247370340259689669e+01	-2.628438328089049492e+01
-8.831058859966001151e+00	5.959593836023667990e+00	3.045467483022972033e+01	-5.098708320376896808e+00	-5.404641525903952015e+01	2.383823738212404919e+01	3.604784988963624759e+00	-5.913927135536633628e+00	7.225060706204177174e-01	-2.646650503509245311e+01	2.855002109740705407e+01	-5.368654853039335251e+01	-9.710453130911476105e-01	8.465133638252307691e+00	-3.762808744857485976e+01	3.601557013711688882e+01	-5.667015364936770538e+01	-1.072336539987671600e+01	-3.176861507926178163e+00	-1.738313772967156723e+01	-2.741990598580194227e+00	4.846131936590412437e+01	-6.063676219438238491e+01	-4.131851395950364036e+01	-1.104867045913312751e+01	2.249383642648766468e+01	3.056859905413614187e-01	1.427266709743167041e+02	-6.832158517201655457e+01	-4.188250466504702452e+00	2.514869819297281239e+01	-1.070205491848223289e+01
2.944189348039138565e+01	-9.093391691501315677e+01	2.169398640283220381e+00	-2.099739740557630086e+01	-6.356457214666612288e+01	1.123497616645623420e+00	-3.508083854637023791e+01	2.542659471018622952e+01	8.831316310814136372e+00	4.673451685052832261e+00	3.699053836558656716e+00	9.609655465475551495e+00	-2.190062746758343692e+01	-3.023179492958053771e+01	1.379882966600010619e+01	-1.026065512342863917e+00	2.085546226609217868e+01	-1.332869534102015052e+01	-5.268892186137853884e+01	-2.378493848262578680e+01	3.430330941597648575e+01	1.300990633718950384e+01	2.663565341676510911e+01	-1.352443185628783517e+00	-3.005118377851181410e+00	-1.063093465408623928e+02	1.899886022124271889e+01	2.015251054933823838e+00	2.805340230673111890e+01	8.457463713327204147e+00	5.206054662142172162e+00	-2.976322931971413510e+00
-1.859473914861254329e+01	-4.104302134417771697e+00	9.077038839535736869e+00	3.664047131986663430e+00	-1.105085046524521886e+01	1.023508070442884588e+01	-7.434085540841968154e+00	2.980268743332636916e-01	1.200072177311668042e+01	-3.697636868231508167e+00	-5.489643657610115923e+01	-1.919648153901233201e+01	1.408779018109802106e+00	1.721282978646345541e+01	-3.543936984625039344e+01	1.986926133113105308e+01	2.712594075633890611e+01	-8.695220147045552039e+01	-2.732113039594338133e+01	1.069542648123166684e+00	1.866050625199020985e+01	1.036642376948358546e+01	9.388938108649169223e+00	2.392825965749027617e+01	-1.713617216213233974e+01	4.370485686807119663e+01	-1.246019241151740431e+01	2.050319506480416942e-01	4.881635376879773958e+01	-2.033228628819412620e+01	5.484050983198969220e+01	-2.973927928649531793e+01
1.381137530698779692e+01	8.924423371758107848e+00	7.372519277427239004e+00	-7.207588535472578606e+00	6.350879190028403620e+00	-3.701991245937138331e+01	-1.271938123924809361e+01	-7.689033685932912476e+01	5.367174888729852000e+01	-5.450946780227531008e+01	-2.637434147288113451e+01	1.755782897520355235e+01	-2.658724835973313461e+01	-1.009913468680458237e+01	-8.968936322427339292e+01	9.628645438478600216e-01	2.063199545460862083e+01	-1.362517181815423761e+01	2.626935345376812592e+01	3.625696119455347421e+00	-1.679315084120305457e+01	-3.426013819185693166e+01	-4.960164375296754002e+01	-4.667310958881533622e+01	-1.203992602841249315e+01	5.008170664779778569e+00	-8.107387592697747891e-01	1.340944343460792609e+00	-8.367827282124012811e+01	3.642614444990486078e+01	-5.591692807949396382e+00	-2.604684909531410497e+01
-7.032372467337708599e+00	-2.803389999429600365e+01	-4.445933100155060913e+01	-3.906308093727184172e+01	-1.759219587037818044e+01	-9.080904972669469544e+01	3.280126555734680927e-01	4.876123599335078751e+01	-1.409172713915244790e+00	-5.656040198552691578e+01	1.994682888606918425e+01	-9.688489367864425716e+00	7.647201382890724375e+00	-9.777110426263027065e+00	7.732731294991901905e+01	-3.137859335953233142e+01	-1.712529727960254178e+01	-3.513315567803286577e+00	-3.838665163074151820e+01	1.935925672501150885e+01	1.354774960527492311e+01	-6.220517593111392962e+00	9.449524627109797237e+00	-2.266121587278391747e+00	-1.014052166330742999e+01	3.392889986507220179e+00	7.524978525413719410e+01	-1.285654507986400574e+02	-2.562315269672363627e+01	2.578023695093368772e+01	5.306448175154545588e+00	-3.723032030434564632e+01
1.271629686077638866e+01	2.050118865337761775e+01	-5.908091919105827650e+00	1.885883596428403663e+01	2.222658179837065973e+01	9.703544654345057197e+00	5.221231974966798361e+01	9.196004262281712727e+01	-2.358717315654402569e+01	2.113022154189926738e+01	3.506095924495148353e+01	1.171717301162524372e+00	-1.881051942610191929e+00	2.819545216683393107e+01	-3.257872391489180508e-01	4.952394726562996397e+00	2.232798041915098253e+01	6.438638947926947687e+00	-2.178769522056740016e+00	-6.531562956811271192e+00	-2.166141197932600804e+01	4.819478410342281194e+01	6.662013113194867664e+00	4.646751071073762063e+01	2.432416547489236081e+01	-2.517123290583739603e+01	3.882630028926472932e+01	2.247849519826697673e+01	-1.260520288060059890e+00	-1.964251503414267219e+01	-3.146779286443392554e+00	2.512163665058232453e+01
5.752421592314597376e+00	-4.383549785675458565e+01	9.133537358565002151e+00	1.802834557046463448e+00	-6.633019270845527338e+00	-2.688323396318473968e+01	1.989613996736981605e+01	-4.625818721420305035e-02	4.225864603092367133e+01	-5.931422553710971712e+00	4.183266506001995566e+01	2.164226868691802608e+01	3.781215782522127000e+01	2.272411355772645436e+01	-6.274036082400167302e+00	-1.643279292493297916e+01	-2.014972179865116075e+01	8.005939047827059341e+00	-2.453457258064957625e+00	3.527761020383302792e+01	-2.400661938517779248e+01	4.011075565072178328e+00	6.279850094084294199e+01	4.344929924529645326e+00	-9.631080534261025150e+01	-3.525818660751065181e+01	-2.514894461942818626e+00	3.969051343903670759e+00	2.040869334880109420e+01	9.433908401883148720e-01	-3.405649389690614015e+01	2.891933724780892234e+01
8.668321059616598490e+00	-5.807019438224315877e+00	3.736312725729381867e+01	-1.268653502403168787e+01	1.512018160909840869e+00	4.795225074892761086e+01	-6.573230452016950665e+00	-1.274067209450400107e+01	2.863305240226315940e-01	6.164817408827588885e+00	1.227505319975385589e+01	3.392181872804499676e+00	1.693987520157527626e+01	-4.432304687543369681e+01	1.174317770176041797e+01	3.056296359861976342e+01	-7.486535535559970356e+01	5.381389245155101086e+00	4.715401733324362255e+01	1.083070444381919462e+00	1.360468766356198778e+01	-2.736872513347412550e+01	3.913635066952827923e+00	2.231429205319033660e+00	-1.521111898280164709e+01	5.224227275320313879e+01	-2.745251711905451231e+01	-2.317126717315631979e+01	-6.326729090834173341e-01	2.923224720289117329e+01	1.495745758490849475e+01	1.948807379331002565e+01
2.075297664277217180e+00	-3.641520680215833750e+01	2.355061539218370470e+01	-2.042459375946175726e+01	-3.565339658906071207e+01	-3.870147242707574264e+01	-6.926487765490775494e+00	-3.962792895813842087e+00	-5.476741877833776861e+00	5.542000633496395601e+00	1.708908576324482098e+01	1.726741931435763533e+01	1.423927065871088971e+00	3.868023897771418262e+01	3.618945623736774309e+01	1.005618290873190404e+02	3.273366735689184015e+00	1.094694761801437437e+02	2.550652009806974618e+01	-1.081995282444109563e+01	3.843384626520084879e+01	4.587279008965727911e+01	6.477590371645281841e+00	-7.522257789220180513e+00	3.320857960698285183e+01	-3.772895671887749813e+01	1.432256855001465823e+01	6.478972418296230273e+00	1.581213429025482675e+00	5.573712365797425683e+00	-4.148026357893907345e+01	9.551597411602987364e+00
5.452101738814404186e+00	2.776036343749409596e+01	-1.340444789338550358e+01	-5.456082477077647042e+01	1.865774840993222128e+01	-7.416198629102769502e+00	-4.183253071937614642e+00	-7.290222518348164371e+00	-6.446432459879751775e+01	-1.885945129436664924e+00	-3.743550998565384447e+01	4.365040364701510356e+01	2.161327799154073404e+01	-1.111455148441905294e+01	6.597558189245501126e+01	-1.920901467381011685e+01	6.951411152428076434e+01	8.461374568866011714e+01	5.013152126162857058e+01	-1.424522269746404746e+01	-5.004337269607347594e+01	4.649453275048125533e+01	-1.088642541824360066e+01	-4.088747898509316059e+01	-7.283346858082317965e+01	-5.540890180409100196e+01	8.289681285693880852e+00	-2.801030767208573025e+01	-5.405332433188450025e+00	-9.624826275086217464e+00	8.380300889672785303e+00	5.547836895759544085e+00
-4.585047524397689500e+01	1.438353888788347774e+02	-3.650874864146007148e+00	-5.943248916485657674e+00	-6.543948992982653756e+00	-2.241147281743932851e+01	-1.043188349855342345e+01	-1.407956603013770547e+01	4.614078787364277900e+00	-3.374008028973743478e+01	-1.829696379295424791e+01	1.021618125526945420e+01	1.396511646821846142e+01	6.676355814953176093e+01	-1.364730756959031943e+01	-2.735385138518370951e+01	-3.446399461493248140e+01	-4.009769399711276883e+00	1.456061623090352342e+01	7.785724489180292807e+00	3.145239820853848300e+01	-1.383022371709489384e+00	6.112288803074717691e+01	3.406155593264455916e+01	-4.807040606448620679e+01	2.038118143664775062e+01	2.086295154481837599e+01	1.086188848628161274e+01	-5.398941255260979233e+00	-1.040010062608178742e+01	-1.812583541933356557e+01	1.477013278563590148e+01
-2.762139126082998430e+01	2.004808429521282775e+01	-2.416750873966969593e+01	1.561176755565609753e+00	-1.575021582689689481e+01	1.507122947729770956e+01	3.731282750502271028e+01	-6.651591813110503182e+00	9.983098395256355673e+00	-9.627884704077895872e-01	3.918736223402311225e+01	2.666243508469460721e+01	-3.788528695853376860e+01	-7.949630465134822543e+01	4.470575369092568963e+01	-2.159697700689592281e+01	5.253478494421429446e+01	-4.174743531474931046e+01	9.622735821948839430e+01	1.770502342770869575e+01	1.304227848770391063e+01	-2.883305625001238681e+01	2.348630468165549878e+00	9.059943323540828430e+00	5.235759350138220469e+01	7.615841186615703862e+00	-3.857476535220170177e+01	-9.655200280250923583e+00	1.627336641240927362e+00	-1.337536403448202691e+02	1.361157593834465018e+01	6.120528374540736394e+00
-1.420301776292324725e+01	-2.036215428703054275e+00	-1.078852791229769892e+01	1.753979845857782394e+01	5.802413909264129366e+00	1.961414833772462885e+01	-2.977371408984610213e+01	-3.938178740775182973e+01	2.735732327340856784e+01	1.184812359729443365e+01	-6.965534745869977895e-01	3.941180787801125351e+00	-7.241098998888469396e+01	2.954765845425813708e+01	1.363980730083184056e+01	-1.969143031449456771e+01	-1.293993045913681605e+01	-1.877328632233751904e+01	5.399455402247554048e+00	1.224354562805307545e+01	9.556560238571799815e+00	-9.434713308199569326e+00	-1.982398460235926407e+01	5.714868126403845849e+01	-7.289840310505410059e+01	-3.104601769080296236e+01	-2.446915184350031325e+01	9.042032680045643644e+00	-3.340828100318424809e+00	5.233720916267589018e+01	-4.485277644169226363e+01	-1.745140393464332007e+01
1.993557684744373049e+01	-2.824912216571187429e+01	1.047580707350863172e+01	-4.230927399907478303e+01	2.176942330688859784e+01	-2.668085409833121258e+00	-9.669835382158035841e+00	-2.707234392791741051e+00	-2.200291346547820481e+01	-7.250296152943006689e+01	7.747837214496678371e+01	1.480463253077738273e+01	-3.443051174626848621e+01	8.685578570981155622e+01	-1.201100522488931155e+01	2.263114061199703642e+01	-4.840217864859829433e+01	-2.091596548443732217e+01	1.776976790096417957e+00	4.107974424387479928e+01	9.171635437924395262e+01	4.850243851201388168e+01	7.296394747700920114e+00	-2.074767338449530385e+01	2.488674072783804192e+01	-1.671374579928457749e+01	1.907799975936049464e+01	-2.072002672763930065e+01	-1.441237054891198799e+00	-1.434326055965640379e+01	6.655056618990627948e-01	8.220633241281383619e+00
-2.942442061652229768e+01	1.582268203255309302e+01	-4.452803442984663462e+00	-2.230889677035334984e+01	3.012352810474624221e+01	-1.237657086111879323e+01	-1.859632294455676060e+01	-5.243022925755929009e+01	-2.811048865700045241e+01	5.019087162456768425e+01	-8.488537994496971884e-01	-4.703618254876835181e+01	-3.761875695075513448e+01	1.148788518575049622e+01	5.463426707013072203e+00	3.250930881026810226e+01	-4.346421310755343370e+01	7.567649138417106514e+00	-4.493145137883889362e+00	-1.651721851243052930e+00	2.079506106197035464e+01	-1.003691076725300135e+01	-6.151469049686863144e+00	-5.584500644447209794e+01	-1.947766515548537214e+01	7.530870966722141846e-03	1.242991238978117430e+01	2.556743666525604297e+01	9.004787479766667602e+00	2.162655696841304476e+01	-3.780721740522509577e+01	6.674666281703523829e+00
5.879948783190345196e+00	-5.358973154324624488e+01	-4.427813489537295055e+01	1.125671463308160014e+01	-4.222463283849297255e+01	-1.008487995600237497e+01	1.618285890919407066e+01	-1.329737467289238140e+01	-1.274365528629641808e+00	-2.755297619249795460e+01	-5.145912332967139236e+00	-1.699177080253411631e+01	-3.493852274642156175e+01	-9.300681082156951884e-01	-2.187719396478179235e+01	1.734533665257364632e+01	5.356000761327138093e+00	1.584169525141388846e+01	-1.728361923816015278e+01	-4.955607334449651091e+01	-3.210092236752836925e+01	-3.632708689542072378e+00	-5.521253382872621529e+01	2.481677216469942593e+01	4.324967649483581766e+01	7.794848902777320632e+01	-1.314617473780425039e+00	2.410775938598670898e+00	-2.469695417976769392e+01	-7.403389442270457366e+00	-8.006376660754314400e+01	-5.084893795554358320e+01
1.850673300911262231e+01	2.049716524189721056e+00	-7.356963445721945050e+01	-1.582470506156186474e+01	-5.943063962301673797e+01	4.187827813556478418e+01	-9.974830245554088037e+00	-4.178204538187619477e+01	4.527591580860834597e+01	-1.759218046846683592e+00	-2.146907476939021109e+01	4.981122441185843286e+01	5.047050202335841007e+00	-2.798110026117378024e-01	4.448827929115978463e+01	2.462460378474129641e+01	4.494696466508848687e+01	-2.085107244301717699e+01	-3.250802331150234536e+00	2.732902204187108808e+01	3.491773806612013686e+01	-9.306342970630730349e+00	-7.198161505465605181e+00	8.103735268218052568e+01	2.224570415194320461e+01	3.456733766753632420e+00	3.381955006278128284e+00	8.203757202460309372e+00	-1.039885910413529402e-02	3.797150243557212690e+01	-7.851394866871839184e+00	1.079827108276419034e+00
1.011442800070310000e+02	-3.829862082740032747e+01	4.566302342257014857e+01	7.689471931174285402e+00	8.085077732486167790e-02	-2.211243513191584498e+01	1.140880927656479082e-01	-7.552610494680058295e+00	-1.830531431949631838e+01	4.049086522136808952e+01	7.098016803396902219e+00	-1.779585963060860720e+01	-7.459590710244557954e+01	-7.954018158909500258e+00	2.488697862234037572e+01	-6.864309348106392861e+01	-3.149032726068402965e+01	1.716963338872093914e+01	2.308751361836816329e+01	1.049675011819417858e-01	7.189730507940885751e+00	1.968945864892936726e+01	7.741116991668034464e-01	6.746838633617549874e+01	-4.363786996073457658e+01	-3.502794968830149003e+01	-6.818398036218383806e-01	-1.127707156699472968e+01	-1.017596673070596403e+01	5.117883888685491200e+01	2.200355408341897245e+00	-3.508896579834752671e+00
2.353638705623120231e+01	7.332238149794041249e+01	-1.261597351806356926e+01	-7.647124301776999644e-01	-4.742864314305404605e+01	8.898638304979654023e+00	3.234541257960828631e+01	-8.088949899411678857e+00	-5.507357907621094562e+00	-3.093957122234776946e+01	-3.611522218366545189e+01	-2.743956287948044359e+00	-3.802567826326820466e+01	-2.907875546640738662e+01	-2.778391292094747911e+01	-8.189412755272377353e+01	3.320799175784977564e+01	-7.387822671536969921e+00	7.046421122287476635e+01	1.307420259923432582e+02	4.593724679273210398e+01	-1.073969147806329438e+01	1.252692807697163246e+01	-3.050396643396757312e+01	-3.497823367315886145e+01	6.249949897874214955e+00	-2.374449295141019789e+01	-1.599891255589210104e+01	-2.376613541013375297e+01	-2.768839773988772901e+00	-1.404945834066331400e+01	1.663763776122011251e+01
3.229390683094277392e+01	-8.323364885680959446e+00	-1.968690070962854577e+01	-1.968374666556201902e+01	-1.075327324790602779e+00	5.289224582105501327e+01	-1.665944343409764983e+01	-9.177965109608106076e+00	6.721758582300669360e+00	4.956134752497877116e+01	-2.694708700624291797e+00	7.633160950264894495e+00	4.220998567872432972e+01	7.683795420517805042e+01	-9.101255563396021842e+01	1.795594022308550208e+01	-1.123995913428878168e+00	-3.009889644856840718e+01	-4.002920414589857145e+00	3.471616204266126005e+01	2.834173608291607849e+01	-1.001114223918465740e+01	-6.288392614128516023e+00	-3.297072619804917082e+01	5.397257021189583526e+01	3.680343290945427270e+01	-4.514577090891347844e+00	2.332289931233999880e+01	2.227089470772725477e+01	-2.688051332832374385e+01	7.855328945254314021e+00	-4.360974886099079129e+01
-1.418219607398915372e+01	-6.029569458251379466e+00	8.087241001574213328e+00	3.950927699491575851e+01	9.521973571392275915e+01	3.964926943453021124e+01	2.641029187842908854e+01	-1.113318737280569160e+01	-9.164665825199613813e-01	4.821695748056896491e+01	-1.606494698686719502e+01	4.471816872175661217e+01	-2.924807170833879866e+00	2.856011803938321947e+01	2.105933840144607050e-01	-8.912928934974813089e+00	4.466586992617486374e+00	2.592101283388551991e+01	6.943422925415853797e+01	-1.355017405090746507e+01	-1.255250301859982542e+01	-1.855056497900771362e+01	-6.441307485553506851e-01	-1.396705542780259535e+01	2.789055818691054611e+01	-3.887301971048986893e+00	-9.456735195154752915e-02	2.349477157235409308e+01	5.157284956938699594e+00	2.091634263628358070e+01	2.132001404596605809e+01	-6.968030489402715943e+01
-1.270190561317496680e+01	-8.640956314009116568e+01	-3.650047082150859268e+01	6.092101589719879584e+00	-1.098095144866234918e+01	-4.571259340491334910e+01	5.371967070531501776e+01	3.232788919824514551e+01	3.640755661467030002e-01	-4.795248570116332587e+01	3.131228405856812813e+01	7.071269040858936705e+00	-1.254813224946428107e+01	-7.168917385294039946e+01	1.320740749923563939e+00	-1.702575700786507440e+01	8.413013407976671942e+01	3.554146098220969208e+01	-2.376974159516112017e-01	6.404360238873712419e+00	-1.974347755344646771e+01	3.070528538257718409e+01	-3.822899703999695475e+01	-1.957179204358428137e+01	-1.398555613831251598e+01	9.766673701265158769e+00	-2.904237190604150953e+01	-8.797659073263252694e+00	-3.588602799317797576e+01	3.855744668966861610e+01	-4.306028335215113145e+01	1.806695542821447509e+00
-6.622147270849544576e+00	2.374156463730314215e+01	-4.778959976841820634e+01	-2.113509458316153555e+01	-8.610659491087838902e+00	3.739712006127812849e+00	1.270251776196954552e+01	-7.725676962658447167e+00	5.854494727688459577e+00	-3.789866011060281892e+01	4.521703366695935244e+01	2.369566156406225232e+01	1.490074466745488557e+01	7.300164927370092371e+00	-1.970658654500416418e+01	-1.743762545395866326e+01	2.270305224180789239e+01	2.254725974554940393e+01	-1.258150630570754736e+01	3.468835489192349542e+01	2.409446690293633253e+01	9.891083550533110724e+00	-8.993646019336823372e+01	-4.744358750243232947e+01	3.364416545764888156e+01	6.564333153863420023e+01	-2.731077016095355248e+01	1.565216742741858447e+01	-5.589383070308080192e+01	4.488777250616291070e+01	2.277031309644331358e+01	-1.034091208976124676e+01
1.342357700265616138e+01	1.676167460428080958e+01	-3.828664487375871772e+01	6.214411006487932809e+01	-3.693559312585082921e+01	3.303774540485149913e+01	6.562075365487810785e+00	3.216037608514804447e+01	4.385659635693455627e+00	-2.598044538073602361e+00	3.545529613632373511e+00	2.698294759049261859e+00	-1.324321387718652687e+01	1.167871056726832890e+01	-6.444384422165757798e+00	-4.545601125369531204e+00	-3.498274530327871901e+01	8.048950968672916417e+01	-4.579508416365126067e+00	2.050129630312103046e+01	5.430319230154623256e+01	-8.932408653353176575e+00	-4.907525644484623228e+01	-9.964286425402070435e+00	-2.393086475227785215e+01	-1.487823369843239707e-01	-1.210306467830697663e+01	-3.064629100849237631e+01	9.762064642410621662e-01	6.127394328188355388e+00	2.938988212158934843e+01	-2.301839853083933463e+01
5.852607420273888295e+01	1.327314308248677754e+01	2.500799550822135231e+00	9.587847941852557199e+01	-1.000721249661574888e+02	-1.990998269600585857e+01	7.207768350617872954e+01	-9.052226046771608026e+00	-4.537464508984792388e+01	-5.574169511013239031e+01	2.831954724757675379e+01	1.497639258494064762e+01	8.964963635231988803e+00	-3.331053258009197826e+00	1.463782981431695873e+01	5.057536306774511559e+01	1.306115678193566509e+01	3.093895103501854038e+01	-1.535156872589237054e+01	5.028962570080953931e+00	-6.349793216111011418e+01	-8.915425839746109471e-01	-1.188782048876790398e+00	7.734694356772419788e+00	-1.728419577826673148e+01	3.719100345094456372e+01	-1.400435294019239940e+00	5.224389773123031766e+00	-1.472297645219602913e+01	8.769395434995640670e+00	5.280616363364893573e+01	4.776043351575511764e+01
-6.936775221323313367e+00	2.742518030685164376e+01	1.414996627388205575e+01	1.390575844501396752e+01	-3.683203380773298896e-01	8.937076782271148545e+00	-2.007248148484967576e+00	4.566990438915571993e+00	-3.068296640258029129e+01	1.485917438160322313e+01	-1.472978641941059763e+00	-3.569780956467483435e+01	2.446589433667644187e+01	4.885044605781561700e+01	1.046486211142880052e+01	-4.537362191271021317e+01	2.795253842539617040e+01	-1.186639544396875579e+01	-1.307418502776081937e+01	8.043877327125818510e+01	-1.848897791542813707e+01	3.503369192078364591e+01	-8.816279681940868418e-01	8.554220725730170116e+00	4.767641561910390458e+00	-7.523473899436284285e+01	1.242573827309695389e+01	-7.262990189952823528e+00	-4.298793112326206511e+01	-2.168359006940494993e+01	-2.250503114577867336e+01	-2.622233679913407833e+00
1.890894839372719360e+01	2.770568415257255879e+01	-6.271203980168725600e+00	-4.179126037544094174e+01	2.834598153596346748e+01	-2.793145323527274471e+01	2.412533954530315938e+00	-7.778955409529841347e+01	-1.602909236047759833e+01	-2.373799403750454218e+01	-8.033489577055945574e+00	-2.213062438234845786e+01	4.389887937026781373e+00	6.688415620590741639e+01	4.145541182178144268e+00	4.772865312511181957e-01	-3.000844335396936557e+01	-3.969552606404383255e+01	-1.668577209883735257e+00	1.281465466991262581e+01	-1.514611277534747913e+01	-3.217081642536820940e+00	4.916185557166338072e+01	-1.019144951278362576e+00	1.679615930497116238e+01	-1.124156715834939035e+01	7.657741676421962040e+01	-4.242696041493520909e+01	-1.753345739355337329e+01	4.744303587638990294e+00	5.216926373650431259e+01	8.515062239414771028e+00
-7.313540063874953034e+00	-5.509856263702802437e+01	-1.449668113723272977e+00	1.553962674310613501e+01	-2.768375059342775657e+01	1.152222645221173813e+01	4.769695985584456110e+01	-2.560691436876311045e+01	-9.098872484678555139e+00	2.915043754927751962e+01	2.449307883277099762e+01	4.991168662745929652e+01	-1.247954770567444527e+00	-3.765943759550674486e+01	2.583959286488166285e+01	-1.509009461995992751e+01	-3.392989023982803332e+01	-7.221140119359635179e+00	2.570856039700779405e+01	2.760542418285062638e+01	3.703926468412502970e+01	-8.764422013445798854e+00	3.386097349204296503e+00	-8.886536230896060928e+00	-7.418453064782662310e+00	1.075920333439201393e+01	-3.630839652590934996e+00	-2.165742533337217335e+00	3.265126893838323241e+01	-8.981103166086530365e-01	-1.310115464965669663e+00	-2.492606725108378285e+01
1.261525963989721433e+01	-1.809485013170892831e+00	-1.236024991411661667e+01	1.299258911302497843e+01	8.530712306170965320e+00	-2.115025125843262188e+01	-2.222176922357486006e+01	-2.386587845355438020e+01	-3.473499309620545539e+00	3.040543345627813210e+01	-6.351835752114267564e+01	-1.216176317460501899e+01	-7.291171989506732842e-01	3.567657572822582068e+01	5.023898781923041668e+01	-2.817490215658382624e+01	8.610972252764565127e+00	-5.572815351100679493e+01	5.587646648749011291e+00	6.567321968923022268e+01	9.126396851569548119e+01	5.310937376464601734e-01	-4.867332487637486338e+01	3.268661630807086738e+01	3.062648480080806124e+01	-8.885797164850243846e+00	3.226254888580410807e+01	1.066606853927867249e+01	1.909287305419600500e+01	1.643070783042449889e+01	1.446874479319644813e+01	6.408290678055483802e+00
-3.064592016574668065e+01	3.228378862990416565e+01	-2.372942103914384981e-01	2.221556843016708194e-01	1.896437236622407951e+01	-2.650823537438259336e+01	-3.124778910997134318e+01	-6.756082465758710409e-01	-1.430293586513298010e+01	-1.964210017953172294e+00	2.165619817375755485e+00	2.730637443538532949e+01	2.278494457237317050e+01	3.422765215664630212e+00	9.220194165342659787e+00	-1.355152105963482612e+01	2.787179169216880581e+00	1.630067666307654406e+01	1.429832706055258251e+00	-9.164414819400606405e+01	-5.420028861344047755e+01	1.615544138074601932e+01	2.856358515325331027e+01	-7.033693496960403024e+01	1.179983658273046387e+01	3.392051834318915837e+01	8.257623142520664317e+01	-1.590902867384264852e+01	9.675315014529600077e+00	-2.118444270812263941e+00	3.110029051485740581e+01	7.911987430395358345e+00
4.436514967709531732e+01	2.945204249485003700e+00	-5.304481673176408840e-01	1.625099571629252537e+01	3.561908259491243456e+01	-4.511174016027752032e+01	-2.322531949746106150e+01	3.155287687537591168e+01	3.259322001305539729e+00	-1.630513805000845196e+00	-3.231266269153120163e+01	-9.272394245964360238e+00	-3.013095529815646501e+01	2.245457503880140848e+01	6.086431497002561741e+01	1.340049544856071577e+02	-1.524794773541561987e+01	-4.219799093583250738e+01	3.415105887907205329e+01	-1.724239885559001806e+01	-8.737505961451706327e+00	7.746093826034343977e+01	2.601246378602916565e+01	-1.624090376800243263e+01	-1.346379453381988789e+01	-4.901895695289698374e+00	-1.482823031608663555e+01	1.794794891414428051e+00	5.360373207253750394e+01	-4.342458270414393695e+01	-7.475032126196596849e+00	-4.802142928595034732e+01


==> Cifra_figuretem/0.039/DPdataGreen1.0.txt <==
4.597925337313383665e+01	4.676519455381826162e+01	5.092032694867427267e+01	-2.363576586540107627e+01	1.104639861693531167e+01	-1.381210730265186193e+01	5.220748430377464189e+01	1.654519480722984071e+01	7.524607210684619929e+01	4.178458773937642690e+01	2.858893351127238347e+01	1.952867075914988604e+01	1.292057842383529476e+01	1.192603696851477935e+01	1.471053607464565438e+01	-1.077971622367239775e+02	-2.081025988389546111e+00	-3.545309186388919187e+01	3.953062553699485449e+01	4.823890761677426475e+00	-4.746696374245495953e+00	-6.865783787319820419e+01	2.754170207134444581e+01	5.809300592940829233e+01	-6.682980004673012786e+00	-9.562211200065037886e+00	-1.658803873964820852e+01	-4.015016114335154640e+01	-1.028941588935248888e+02	1.376272373623713818e+01	4.019736957042720604e+00	1.108755776874404964e-01
-3.786436871585054043e+00	3.058223235604102186e+01	5.644545049142124071e+01	-1.829008277782253611e+00	-1.057544759298051318e+01	2.331328786804219177e+01	1.783917830798644744e+01	6.536574715469487984e+00	-1.263732677388301529e+00	-3.031315590217891653e+01	2.286659053684525489e+00	-3.916153070231225541e+01	-3.789287890572206052e+00	1.953288388128148156e+01	-2.330265893732984139e+01	-1.757852668001390839e+01	5.952697149153854639e+01	1.977403004365547190e+01	-4.020328450256564601e+00	1.802957156139125345e+02	-1.543142597137206096e+01	1.732546750612404551e+01	-2.502560053610889312e+01	7.841939426606434616e+00	2.472624709603426041e+01	1.645511931407138206e+01	6.031309865912110268e+01	-1.912925433798007546e+01	3.725599279107849071e+01	2.641373027220443248e+01	-6.581276469250116179e+01	-5.780263705227353199e+01
-2.787140335043456219e+01	1.315050685116320572e+01	-2.900135936701570571e+01	-2.285874374164305323e+01	-2.121073151157371228e+01	1.647058491798674140e+00	1.002147730998994462e+02	1.879841883662503221e+01	3.629828004626394033e+01	-3.472181898363046315e+01	9.943311649798825869e+00	5.634730212197156618e+01	-8.419112573862252091e+00	2.425887265062395315e+01	-4.044934855752116931e+01	5.337276332754413488e+01	5.977178904131386616e+01	-7.322862092348786689e+01	-1.933735604547239362e+00	3.002044279802541027e+01	-2.194843636659359731e+01	3.551234941808932621e+00	-2.024080255379094595e+01	4.949088551261459656e+01	1.982236489146464109e+01	6.562985650734791676e+00	1.477908284840660613e+01	-2.576196075351329640e+01	-1.601700202859576549e+01	8.593351962915689057e+01	3.349436148852360073e+00	1.712145488793211712e+00
-9.537384060872978964e+00	1.868575871014439471e+01	4.725248675513293506e+01	2.090892585532343162e+01	4.223039544560403868e+00	5.543050788487983027e+01	3.472699197838806384e+01	6.404054911030291919e+01	-1.763935186860523174e+01	1.274344025860942864e+01	-1.566166420629689071e+01	-3.591540378992408300e+00	-1.711356454857061138e+01	-1.161772293891716856e+01	1.079738442376019947e+01	-4.277201341663484868e+00	-7.198281928311969580e+01	-4.094874857265542012e+00	-2.952835661909367815e+01	8.155984781135572348e+00	-1.267420357982794421e+01	-2.137608518669768642e+01	5.485236743056657360e+01	7.263549005931747793e+00	-3.746548107415604534e+01	-1.446021766959431254e+01	-1.668555775430438715e+01	-6.148869852572497763e+01	2.419685853137098164e+01	4.135954853881921167e+01	1.260725983359373537e+01	3.281642458837541199e+01
4.481817630549372211e+01	-3.185413492838991090e+01	6.990478336421265482e+00	5.855083287727352648e+00	1.427078466027762538e+01	1.309924299367041556e+02	-2.778956114676013911e+01	7.987206787895801963e-01	-7.907446516383082269e+00	4.774887049438356179e+00	2.808062977931237469e+01	-3.065919995863571401e+01	-1.819593858839834510e+01	-4.693206097790118037e+01	-3.627670028495644061e+01	-1.369783584873267301e+01	-3.326905946681844028e+01	-5.719587737065415212e+01	-9.993000576687960290e+01	9.655663156300336780e+00	2.357526594306238366e+01	8.566118007880968221e+00	2.047249761971097470e+01	-3.444898828162083593e+00	1.460872759364180240e+01	-7.769312520446158388e+00	-7.558333713397660247e+00	9.943334147354049080e+00	1.817459016626801116e+01	3.310731921936115096e+00	-1.749706107490147033e+01	3.155461128632043977e+00
-2.414205922702225227e+00	1.132334928277565567e+01	-1.355614993996567641e+01	5.919030724974030733e+01	1.762579711304154362e+00	2.748405789904543894e+01	1.103521144048434977e+01	5.775371871360393428e+00	3.771879667013063653e+00	4.407768723166917368e+00	4.556249881308431782e+01	1.681238836419836247e+01	1.209544873156083611e+01	-2.597242723640975015e+01	-1.416514810666041768e+01	-4.900629434180645916e+01	4.365807725542617135e+01	4.340358274001172845e+01	4.372714980976068588e+00	-1.322598201684577468e+01	-1.908794078143654005e+01	5.723632162239199239e+00	2.762708682290447371e+01	2.228875649773242529e+01	-2.501003876929997105e+01	2.108783316771027572e+01	-3.928447400378133381e+01	1.285110766021314355e+01	1.520548163177713086e+01	7.872308351962510997e+00	1.392938776175390991e+01	4.587572165350059095e+01
1.035357084663399796e+01	2.814621506789185901e+01	4.823315583948403429e+00	-7.882755360491966456e-02	-2.511999832480553962e+01	7.380821802426001943e-01	-5.971098676582579401e+01	8.493020192664630486e+01	-3.696620763801081289e+00	-8.747432978779882262e+01	2.625861467356373424e+01	5.309412863342100053e+01	-1.755551697793468691e+01	5.083069552101098054e+01	1.308297533942421076e+01	9.068233365289684400e+01	-2.316406088155750354e+01	-2.230870907568875339e+01	3.303469717635178426e+01	1.770298852581947813e+01	-2.206335770921646233e+00	-2.051616817632964995e+01	7.455906299528867009e+01	-8.055377152947299280e+00	8.904830856122432081e+00	1.932028541773683727e+01	4.426103600946407823e+01	-3.047211086573437200e+00	-1.071353959021196012e+01	-5.558402021893042644e+01	4.136904112029520064e+01	3.665906829690295687e+00
2.972379963975759054e+01	-4.870490964433290770e+00	-1.379067150036946998e+01	-1.912159663270923460e+01	-1.175255399215320473e+01	2.458332890229077350e+01	9.367317869436777755e+01	-2.880791393306342041e+00	7.283586275480415395e+01	3.225519802733073504e+01	-9.452285325065961530e+00	3.611368548398519351e+01	-1.777556605156771852e+01	2.469993010776288500e+01	3.248171131203706707e+00	-1.166817983256650848e+01	-1.100379980667135982e+01	-1.135464369245982539e+02	4.337773265924550259e+01	-1.834766810667903059e+01	-7.162493249509845894e-01	2.812170004670790036e+00	-6.746488751443126830e+01	3.583518838015387509e+00	1.630815768164983481e+01	1.149457238038616147e+01	1.753442733646559049e+01	8.938448408203889528e+00	4.536458326304917676e+01	-4.386735972356095203e+01	-1.853601304591166254e+01	-2.090399380355603576e+00
-4.203665315752907361e+00	-8.196968200464290533e+00	-2.335264891851075220e+01	3.333510341583969705e+01	1.955930959690584459e+01	3.935749686779363099e+00	-2.047364774441907187e+01	-1.202782340644179868e+02	5.444141680422947616e+01	8.535458246276473204e+00	-7.251185978666677556e+01	-4.446198076805504940e+01	2.106359984141185038e+01	4.426774085688338545e+01	7.671510903514070279e+00	-1.481627966110230510e-01	8.461997836032537634e+00	-2.819253715248212444e+01	-2.021379635357843707e+00	-1.211940149452934179e+02	-8.116294619755306883e+01	1.990670366060631835e+01	-1.039712214943999413e+01	1.351666982841694509e+00	-9.705291428806567922e+00	5.587454535757726859e+01	3.320339690294942248e-01	1.004335306091217994e+01	-2.755435936887177562e+01	3.389436136767526975e+00	5.094851232435712518e+01	-1.439653328018012601e+01
-4.203374555858714956e+01	3.873186378168639088e+00	2.681097788913596069e+00	-4.418173304309694771e+01	7.231684031603240470e+00	-1.315163996635491550e+01	-4.378253564209084914e+01	-6.455290458285914745e+00	6.297045093109399083e+00	8.163397855242804724e+01	-4.653554312297015372e+01	-9.635144537637268058e+01	3.951090517705568295e-01	2.541054297169448084e+00	-8.773383377207183642e+00	1.676192406986040240e+01	-7.389841639265013917e+00	-1.275695189777499072e+00	8.942398165484055639e+00	-2.773134700589932056e-01	-2.918767067415350880e+01	-2.227537880240510759e+01	-3.674851416164585771e+01	3.160066779889474731e+01	5.286825204923774280e+00	5.731814495844629676e+01	-1.470098475797377446e+01	4.663790476534177998e+01	1.261381041592771801e+01	2.219854240976558302e+01	7.048206667012721027e+00	-2.480330371490236985e+01
1.228226281966392541e+01	1.859522862693142997e+01	3.942598278159911729e+01	3.183695009793117592e+01	-1.571764101826455118e+01	-3.660634760510219365e+01	1.117302767304261124e+01	7.554518103685745700e+01	1.137599666441657931e+01	4.823222935444506732e+01	2.481526037564662346e+01	8.182857239570296315e+00	2.601603902351639164e+01	-3.614924786260203859e+01	7.874823531361077755e+01	8.002996303374454001e+00	1.996379224187755375e-02	-1.119757542997111166e+01	-6.195417871807220678e+01	-9.881637912849568295e+01	1.806511889584681185e+01	2.827648024119652348e+01	2.475414062774221335e+01	-2.473669714314990031e+01	-2.687940859074693378e+01	1.684640154608527141e+01	-1.036671656087379212e+01	-2.297706251874295802e+01	-7.548976431465962378e+01	2.160148887515528671e+01	8.532104512261277307e+01	-2.475813668115988264e+01
1.169613481417650291e+01	1.306912620638764366e+01	-9.836290913669071045e+00	1.960561170540749742e+01	9.349126202771115857e+01	1.402287815764464796e+01	2.407098567808598322e+00	-1.798417073988913373e+01	-8.296975189485435109e+00	-2.318570387940019373e+01	5.112353116711292245e+01	-2.320878021739682140e+01	9.610061700427431575e+00	2.720669473998124754e+00	-6.830834326218625563e+01	-1.233961514188264808e+01	1.645419032197588294e+01	5.017751334991282341e+00	-1.259280108697871157e+02	9.803433055927921913e+00	-2.160003478112963293e+01	-3.085703705759490489e+01	-2.858971564368459894e+01	9.339691538197965315e+01	4.011372401177873570e+01	1.972493289159011809e+01	5.489314399448439019e+01	-6.693024991939851986e+01	-1.360116616427565184e+01	7.962622154983252543e+00	7.355999303053180505e+00	4.316049046110675391e+01
1.783982811058161388e+01	1.263660344505431965e+01	-3.728857379102157665e+01	6.020756631888630750e+00	3.463828412542864221e+00	-1.206128270285790549e+01	2.353823861918668214e+01	-1.367996986994677115e+02	5.838139734432494343e+00	-6.389832789690039760e+01	-3.051820491873353447e+01	5.738827621156297454e+01	1.395510195841257861e+01	2.250766541894654083e+00	3.680327807941553342e+00	8.730195539523370485e+01	-9.562430189230661881e+01	3.541102652368121539e+01	-3.826351348985429723e+01	1.844796170904350419e+01	-5.230162973551034611e+01	1.482039679930910125e+01	-4.089092120387715745e+00	3.353111059430153063e+01	-2.494251175153138433e+01	-6.097623205569758120e+00	5.370414325069202022e+01	5.368289572459342018e+00	3.726538936295654914e+00	9.583270469922231527e+00	5.678636024853032183e+01	2.040656346638340324e+01
2.021789971501307548e+01	7.608200251382408297e+00	-4.467312706140359779e+01	-4.087299171241414797e+01	1.014974930456933677e+01	3.061213781685188096e+00	8.165699708711738225e+00	-2.877482187007538528e+01	-2.395030637018039954e+01	2.600531277128672514e+01	-4.011913537395763285e+01	1.076752514272047812e+01	1.172224425062947972e+01	-3.947344150374767224e+01	3.928502860608368508e+00	6.865163071976891729e+01	1.661168925102062843e+01	-3.913026350113179319e+01	3.432860138465256838e+00	4.691906509819129667e+01	8.376190149272872532e+00	8.775171731847605017e+00	-2.900860972111369307e+01	1.340559767329245311e+00	-2.443199563609662306e+01	-2.101632585331082126e+01	5.150837672044821680e+00	-2.170464483051121718e+01	7.031906116325566813e+01	-6.047646429790670908e+00	-2.019113952167708703e+01	-5.852831079172233331e+01
9.340628930596313495e+00	-1.874988324505807924e+01	-7.696977409458373387e+00	-2.493980410373456991e+01	-1.632511964016727646e+01	-6.221790935809541345e+00	-1.586180955416234539e+01	-5.943293109882765712e+00	6.573815378459569869e-01	2.004343955317716919e+00	1.791897208450551915e+01	1.547416323234815394e+01	8.243004131865824036e+00	9.513982635153947598e+00	2.682097172099826921e+01	4.674009982482299486e-01	-2.220038478901704693e+01	2.657193434059265336e+00	3.902468289096522369e+01	3.593680148750854642e+01	-1.580542115441775053e+01	-3.548877571204154435e+01	3.060497241274502755e+01	-5.120361275982482141e+00	1.719335310125774541e+01	-2.403636890028967343e+01	9.581501189639954674e+00	-6.686114630592761898e+01	-2.342473649429183524e+01	-2.087125337454523333e+00	-1.099614847772545545e+01	1.163158997906049308e+01
-1.753413866701989576e+01	1.180835646262763161e+00	-2.223269423926127075e+01	-2.634260136200357927e+00	7.299755392133764076e+01	-9.946743865638894011e-01	-5.318254655336782122e+01	-8.278331009155062148e-01	7.771504552811997257e+00	4.826861220676197384e+00	4.576796911104606380e+01	9.729853055964023945e-01	-1.945614901196567992e+00	4.673064090128508097e-01	-1.676993602908153846e+01	-5.997410178530518721e+00	4.622892381249418037e+00	-8.795845898571284849e+00	-8.285796949724485216e+00	2.486100634006403354e+01	-7.759085566464175088e+01	-3.330380047052894366e-02	5.699226866432926641e+00	4.328788382281967984e+01	1.786166096681083459e+01	-1.367056453891909484e+01	-9.044601697507881966e+01	3.376216929485526919e+01	-1.447780624029921981e+01	2.714293879052305059e+01	-2.052198057339281334e+01	4.413569626363592846e+00
-8.619478200206245333e+00	1.328228853628158390e+01	-6.632284848296713164e+00	2.505795279063689307e+01	-4.810659846195092371e+01	3.224933249710498018e+01	-2.045537173257366348e+01	-1.859929883755890856e+01	9.100321457585228302e+01	2.366211819893816326e+01	7.417943224516489131e+00	-7.511385597496170519e+00	6.197690643973590596e+00	1.872810689035376797e+01	5.082976566481504754e+00	2.200940196823054862e+00	6.619423547337405012e+00	-9.393150217513879241e+00	1.410517209769126445e+01	3.563556542746064082e+01	6.516264789779330613e+01	9.631959393450966189e+00	-6.346053529160526807e+01	-2.134205841754308164e+00	3.309907040949750190e+00	-6.684965822441415639e+01	-5.084271386059196374e+00	-1.882841798970678582e+01	4.411571958140719119e+00	-5.627888639666706894e+01	1.014318115068364676e+02	-2.270094383871898813e+01
-1.899928851892216386e+01	-2.205286154089286654e+01	-2.073675078157843288e+01	-4.790791393965683653e+00	7.681604627719419653e+00	4.941334913264991080e+00	-1.618793411256612913e+01	-4.551898300476331372e+01	-5.653861131797884809e+01	-1.726130140271687097e+01	-3.399636992778684430e+01	-1.382135181786336631e+01	-1.936524479920501474e+00	3.151725746514802040e+01	6.943377086306497858e+00	-9.570950380142939196e+00	-5.740273652577899455e+00	-5.189482678883011957e+00	9.501841443978728208e+00	1.359657667491788757e+01	2.804952247814642874e+01	-1.261651358155209124e+01	-1.397283521372043147e+00	-2.846749680676521166e+01	9.561688729683991639e+00	8.715336990769165482e+01	-6.454077965223602575e+01	1.656109085936111924e+01	-8.092042998295298162e+00	2.958544468113828074e+01	3.957200712893919103e+01	-7.706137262554224598e-02
-1.103544719585823009e+00	-1.204087378614819315e+01	3.662492045304043842e+01	-2.826060259067419977e+00	-1.723393643937241038e+01	2.050456517597172024e+01	1.262144097413402122e+01	8.052855605031288633e+01	-2.969071962948221000e+01	-7.648006407959098141e+00	3.446111054352770253e+01	1.202472015728342036e+01	8.416547630806934421e+01	1.103637342716633718e+01	-1.827279617863244709e+01	1.325373019706834832e+01	3.629673991241390008e-01	6.432927956186230034e+00	-5.667410462667955073e+01	-3.277781643984195803e+00	7.704383480957952557e+00	4.627635132316738620e+00	1.487728650052170565e+01	9.692385182865305637e+01	1.779305054358172100e+01	-7.716985352833901857e+00	-7.033994727383412027e+00	3.408572638286072376e+00	2.178228994858492484e+01	-2.717715778518073932e+01	3.153141420824636754e+01	3.834346161046741308e+00
6.498218464170416553e+01	-1.451679449997938320e+01	-7.899422154312149758e+01	2.467938388090222190e+01	-1.129343725733508919e+01	-1.976285933599645261e+01	-1.407556963230851288e+01	-4.654612064679204408e+00	2.327034470598809435e+01	5.050641630403563198e+01	-1.056476934690811476e+01	2.222277242967470556e+01	-5.036886782273690244e+00	-1.757873800124064090e+01	1.789428996187067256e+01	-1.261511995802872121e+01	9.578885697173481262e+00	-4.077963096097279561e+01	-1.284309842635249765e+01	-4.079431624844037430e+01	-6.610150100898458447e+01	-1.100256667351705353e+00	-1.136746715075402214e+01	4.427977785550044842e+01	-1.243699336048870840e+01	3.977475648508576267e+00	4.229967856443133201e+01	1.220231072493246849e+01	3.911221047739712020e+01	5.320122214219375678e+01	8.535892111696739448e+01	-1.002587554501702805e+01
-2.084800868752405023e+01	-2.228883741176473521e+01	-2.776694804580674969e+00	-2.734548543130980747e+01	-2.657929583348142444e+01	3.612920232459389780e+01	1.956641584771727693e+01	-6.831546167518283141e+01	6.844441472110218250e+00	2.839490766344799866e+01	-1.863390801940428432e+01	-5.479478190453733077e+01	7.991700199908986946e+00	-6.923668611530858641e+01	-1.002084189002778629e+02	-6.843007841017644921e+00	-9.832411280211450944e+00	-7.825112374250892344e+00	1.074873987465078251e+01	-1.128695585272584445e+01	6.080680012042727611e+01	2.493771479725644724e+01	-1.287283390558386920e+00	1.229125907370511044e+02	-5.730652828821323652e+00	6.503785292152143960e+00	-1.671115116609613835e+02	8.213161172564976908e+00	4.711459587617144784e+00	6.979675172500591884e+00	3.700316821163078806e-01	6.164149652909821242e+01
-5.797205956400325988e+00	9.091949879878608698e+00	7.490497176397941992e+00	1.657910093433083532e+01	-3.102529098372020844e+00	2.459930075617676071e+00	-9.577111704341408682e+00	-1.014723306069969766e+01	-4.124739744516196183e+00	6.653747510618238437e+01	-1.049793887811711812e+01	-1.910756637059014906e+01	1.310199014936287876e+00	7.142076966881663935e+00	3.041577128297574006e+01	-1.864876265885616036e+01	2.183708701877311853e+01	3.644871523369180721e+01	-4.126761430096451022e+00	5.522014168258843370e+01	4.129063063317079951e+00	2.886742988252031594e+01	2.116234459113885791e+01	2.497936303179720596e+01	-4.104785970512736526e+00	-9.127681413847545500e+00	-6.428196850786571659e+00	1.039121417316187923e+01	-3.454895635815481114e+01	5.542592153957450307e+00	2.406915519565269435e+01	-2.457385311088403412e+00
3.509800145222248258e+00	-6.929831756181766877e+01	1.880802320393240024e+00	3.644621793640270369e+01	2.874671062442495284e+01	7.833821168265170343e+01	2.354834308420789668e+01	2.713505578891390257e+01	7.592446742148878380e-01	-2.882338698774691288e-01	-7.730209015639429637e+00	2.093115295508914731e+00	-1.179193777995979531e+01	-5.345426511339510967e+01	1.975608371204081948e+01	2.955193064318463847e+00	3.272724170351794015e+01	9.807021588810341584e+00	5.096039310462528960e+01	-2.143981254063277220e+01	2.030078696181410436e+01	-2.015643900253328979e+01	-8.022614554087473593e+00	-3.178198036038666174e+01	5.185372582348658455e+01	-9.728510663255185875e+00	6.701747015203839908e+01	-5.903742078494490642e+01	6.686518138421287283e+00	9.490683983992068917e+00	-1.594589572615043593e+01	4.860168156980596166e+01
-8.702639770305745870e+00	1.711357457984260577e+01	3.337459628791940958e+01	4.520275775787781214e+01	4.381429832686512782e+01	-1.176005638546963183e+01	-6.147821219303375528e+01	-3.685283691149708574e+01	-2.095260052267863271e-01	4.958429294594699144e+01	3.229270046105697389e+01	9.820491019180193959e+00	1.502165471653562889e+01	9.541930005523814984e+00	1.195988458047533953e+01	1.230250423768292478e+01	-1.442056309436533512e+00	-1.166174021743956679e+01	-1.906421996046616485e+01	6.072601934521649092e+00	2.650227264390811754e+01	8.911800126221619678e+01	5.720805802668465390e+01	1.214285059372287208e+02	1.722816180246835671e+01	1.135482982106252647e+00	3.698204706679950249e+01	-1.209759987542901172e+01	4.273415907847038397e+00	-4.056690516037971861e+01	2.385662571292956358e+01	7.915053813409126349e+01
-4.645052290274875162e+01	7.331772239850457140e+01	6.883537993711891900e+00	-9.787630491989013137e+00	-7.001649970502185738e+01	1.183046521280084917e+01	-1.231261871901772054e+01	-1.852354681568962391e+01	-2.765160099345366440e+00	3.842293565841717395e+01	3.083991828535972246e+01	5.190299282023686622e+00	-1.323391845265450151e+01	7.791225507785437543e+00	6.124377191583520563e+00	5.465210345581481732e+01	-8.656321121004953056e+01	1.389542469929930668e+01	-1.889441281860456812e+01	1.460651847658602165e+01	8.550631808278193802e+00	-4.840144545478739957e+00	3.385767583253518342e+00	-1.726932483653862604e+01	3.039162267473929191e+01	-1.230246084011389343e+02	-3.104720390301845612e+01	1.107824611919647495e+01	-7.493995198061940144e+00	4.571070793954474709e+01	4.810101568348851231e+01	-1.823835539485465418e+01
5.546459312973556166e+01	3.427524078784383477e+01	2.559161938835111982e+01	1.299372646995547553e+00	1.874941667297415648e+01	-2.837977744993484208e+01	1.350597971218884474e+01	2.835067945786629551e+01	1.524631535289187312e+01	-3.981965032851803699e+00	2.089376583898966189e+00	-2.467611654321561154e+00	3.196865619594111863e+00	3.163508191319622131e+00	-3.849994457546585203e+00	-2.599820605817670938e-02	1.752953011070679423e+01	-1.905304528115362572e+01	-2.993361419716947580e+01	4.048542899704947473e+01	1.291085453749781919e+01	4.438472526247277017e+01	1.166348451909193962e+01	3.443565886070662163e+00	-4.435440567724463712e+00	-5.574108335081564292e+01	2.661518173828429923e+00	4.209297364984982082e+00	3.413381488691467069e+01	2.589631169433833691e+01	-5.553003503406668706e+00	-4.703597558006000767e-01
-5.162397553160861463e+00	-7.678072987246270742e+00	-7.188224200176548173e+00	5.978129681058352851e-01	9.329303564196489162e+01	6.529514371626904179e+00	3.339661450521753494e+01	-7.528969254695780933e+00	-2.828414140730486181e+01	1.343034666644440023e+01	-3.243573737388337008e+01	6.855709021751166254e+00	6.406191135104964474e+01	-2.535137565173695506e+01	1.517768124808688057e+00	1.259821167988958450e+02	5.706984631708907330e+01	-4.395610911884654115e+01	1.087070530989131179e+01	8.108116532462556592e+00	6.447866799325536746e+00	1.358224723145504598e+01	-5.216457855546535738e-01	4.311478421869466615e+01	-2.602175403920475816e+01	3.028732918303174415e+01	-1.872298710980345948e+00	-1.885406487046188850e+00	5.877836664818003598e-01	-1.667511727739265481e+01	-4.441089295848770213e+00	2.403483025700147024e+01
8.396351474550738203e+01	2.490862896520160064e+01	6.289417410341289205e+00	1.351396130380821736e+00	-2.433289478648704574e+01	-3.640823375101859227e+01	1.759272399088138883e+01	2.046635917222281265e+01	4.953754134756070471e+01	3.896730945516680755e+00	-1.596775405206533449e+01	-6.340205671407227683e+00	1.553112802900670886e+01	3.348936303191728570e+01	-3.329771880470973855e+01	9.403545888957715704e+01	3.700092294623674860e+01	1.012689101188033547e+01	-3.287772666735515159e+00	-9.034202704429707964e-01	-9.652367282278273564e-02	4.128094312231905860e+01	9.817586964634545055e+00	-3.612706854366405373e+00	2.305919244494946341e+01	-3.890203844046503434e+01	7.551227215273300430e+01	3.803353118753334261e+00	-3.980795231215049057e+01	-1.356625706210819615e+01	-4.617038234713278655e+01	-2.056067958293278508e+01
-2.585592334929819103e+01	1.304035097758448103e+01	-7.612642348371419132e+01	-1.162133020244562154e+01	-1.207726361220794686e+01	-1.339580616692692558e+02	6.969558915477418459e+00	-6.229787746389141567e+00	7.958980674295530910e+00	1.641128262366175150e+01	-7.082252514650743791e+00	-1.332999537839546722e+00	5.040117061725142289e-01	-4.641777521831932063e+01	-8.317726100103163489e+00	-5.398735329189131349e+00	6.454378856886809679e+00	-5.331442078804526830e+01	5.288757404464016787e+01	-2.500798252124683785e+01	2.018153343272536038e+00	3.937134081814285924e+00	2.359314626693826078e+00	-2.005082080241403375e+01	1.251179468945329454e+01	4.782345886921113021e+01	-2.166822069667652784e+00	1.614241451770860891e+01	1.493801238876818971e+01	-2.081018752525956472e+01	1.376533630787527329e+02	-4.877029061082726713e+01
3.032816624029757691e+01	-4.293905926285036401e+01	2.473339496632925716e+01	6.926755034838999459e-01	4.955489176244916649e+01	-5.737753090204798845e+00	-8.591698154336602045e+01	3.733362232783557033e+01	-1.117893038013993667e+01	4.212312178111560002e+01	-3.839410538991097077e+00	3.032680880279260904e+01	-1.857439057007108474e+01	-4.951475805064095681e+00	4.322132981938460006e+01	-2.634774030297234759e+01	2.092944729350334754e+01	5.183842490996877217e+00	1.734042204152903466e+01	-3.758847854686920620e+00	7.500901807659325016e+00	4.457188939696417407e+01	-2.741395479959499060e+00	5.157643634276110944e+00	3.484646709140313448e+01	6.106696104071105680e+01	-2.919857415205904871e+01	2.566514383908394592e+01	-2.231026823458281072e+00	5.152601386760599667e+01	-2.039928882387785336e+01	2.166550909940413661e+01
-6.367726845238177447e-01	-9.635651076122806913e+00	3.826761587952042731e+01	1.795739496991192752e+01	-2.636178865454938958e+01	-1.812467516649100503e+02	2.965213968993788285e+01	2.347515534437566220e+00	-4.354018997605381713e+01	2.403107978992060367e+01	-1.185857256511440028e+01	-2.931343804654470375e+01	-4.347402172396573405e+01	-4.355996216700083323e+01	8.823895910471364346e+00	-2.385912637654578816e+01	-3.793202835210428958e+01	-1.346567799122401077e+01	-6.654852876336942558e+00	1.249123677131602683e+01	-5.413788519918654174e+00	-5.495866460035713885e+01	-2.501766537802900814e+01	3.352825892998693824e+00	8.842165717849245254e+01	-1.660802363866597631e+01	-1.619100626033109336e+00	-9.277998154049885926e+00	-3.486816431610397871e+01	1.373707916258333306e+01	4.602508324571187970e+00	1.041378157816702732e+01
-6.713574153173780701e+00	-1.645416579168195526e+01	2.812375851709416619e-01	-5.025718867482705576e+00	-4.658021029359809972e+01	-3.647348277330810618e+01	-9.283563203147748411e+00	9.462982252880982159e+00	3.119557996799054767e+00	2.584379124196001598e+01	-4.831787484031104896e+01	4.863820798393352796e+00	-1.060073360199120884e+01	1.720805013180997634e+01	-1.100491593079302355e+01	1.880461558048893878e+01	-2.248328477850173979e+00	-8.270415606247052409e+00	1.957280666052708540e+01	3.181824131849930382e+01	-6.691191867832318962e+01	-5.094459329956394100e+01	4.644716169419711349e+01	4.747726962194720102e+01	4.230929777628579558e+01	7.939504050447803607e+00	-6.720044493404778052e+01	2.442821790763821355e+01	2.523258979287293613e+01	2.314371287953601453e+01	6.306641984022158809e+00	-1.563423470300135065e+01


==> Cifra_figuretem/0.039/DPdataGreen2.0.txt <==
-2.888335210403427311e+01	-2.413743366623222641e+01	2.668411289396465236e+01	-1.138454524690556191e+01	1.332365944460626395e+00	-1.046817190211976900e+01	7.522107880273591896e+00	6.461482672029891461e+00	-1.848730692386621968e+02	1.732656479828711849e+00	6.881191872049751801e+00	-9.640605235373908499e+01	1.831934345121969798e+01	1.281939757601587182e+01	-2.040716336561149902e+01	-2.978324641426906538e+01	-2.774434636455495706e+01	1.163790729350782982e+01	1.176362610061011083e+01	-1.898742423633453313e+01	-5.341430939749278650e+01	8.577144345444780882e+00	-5.752883428787514575e+00	-4.185909577890114264e+01	1.832766668133173127e+01	3.492036748295937798e+01	-3.877615795041057822e+01	-9.427730866201356363e+00	-2.291015732883300160e+01	5.875444628899822419e+01	3.071761046412205687e+01	2.039091334262894861e+01
-3.271319730664126268e+01	-1.366348799624734767e+01	5.901291474810122395e+00	5.649550526001468898e-01	1.354367803458983843e+01	-1.621194318152441838e+01	1.205861345983419675e+01	-1.244584244796068084e+01	-7.916288351730443651e+00	-1.626044420549798808e+00	-3.872485691635075256e+01	-6.583020226744213943e+00	1.654406154016255215e+01	-1.065427304967388977e+01	2.219109095214657401e+01	2.807231205462969825e+01	-1.982791596309354532e+00	8.068166445575292300e+01	-3.749703590282456389e+01	2.713390571546801411e+01	-4.265147742152516130e+00	-8.074300158778994430e+00	3.904151328213863081e+01	-2.928709865354095943e+00	1.084905334167101074e+02	-3.264632028211676129e+01	-8.119322634634000835e-01	1.533504252598132389e-01	4.094796108777107868e+00	7.548378372110117596e+01	-5.348662622057474891e+00	3.841117434240219097e+01
-1.097103010659212252e+01	-3.545791026633868626e+01	-1.431865626444325734e+01	3.329285246484825933e+01	1.669787177377768472e+01	-3.051833065863708327e+01	3.377582164389187369e+01	1.616965621504603234e+01	3.116398589027138755e+01	1.415133485359119803e+01	1.117762464750952311e+00	-2.587814327289935079e+01	1.017170888197171905e+02	-1.713649950297583269e-01	1.252710427342955590e+01	-8.551504820221852654e+00	6.307651742399181671e+01	2.314583010771110949e+01	-7.682577667913172981e-01	1.805669868947176724e+02	1.854723367943415369e+01	-3.234230112023936243e+01	1.983552042007380223e+01	-3.633496565751117657e+01	3.996089230872243547e+01	2.832526038417646941e+00	-1.096178326220798027e+01	5.305716932710287992e+00	3.265929239815785223e+01	-2.472888013641689753e+01	-1.789035485420705118e+00	1.030059495467039632e+01
1.394432311075231610e+02	-9.301836353838444538e+00	7.560564571630834507e+00	-3.352983905682259547e+01	-2.657868304455118036e+01	4.781992134991740073e+01	5.661656871192102614e+01	3.425276657287020043e+01	5.546958134584374367e-01	2.667862372971745444e+01	-2.641277808721672571e+01	2.219978443676738777e+01	9.752093309317155789e-02	1.720952422352292999e+01	-6.812244289369834860e+01	6.999471216239913929e+01	-7.784668077069790115e+01	-1.229616015538847762e+01	-7.248833581293778749e+00	-1.634156698505488237e+01	-6.639871801194372836e+01	4.066507588829356479e+00	-1.343329908954117791e+01	-4.306325663603249154e+01	2.987118489847792091e+01	8.023255168631109768e+00	-2.660248009638946698e+00	-9.710493318646898686e+00	-3.905199211231215628e+01	2.531913036708967724e+00	1.124383066075220938e+01	-3.953596365465362972e+00
8.428730945455891188e+00	5.799946057037235647e+01	3.705501094720649746e+01	3.138704385914688810e+00	4.009268893710122406e+00	1.827039066415154522e+01	-2.270319110991999523e+01	3.760413798495917348e+01	6.311886357482066501e+00	9.044000845351414242e+00	-2.641154134370077955e+00	-4.278554634568654258e-01	-3.718965689481496639e+01	-9.224465287767200650e+00	-2.968322500402816999e+01	-7.584728438192865241e+00	4.632463785221363395e+01	1.286402018874419184e+01	-4.541714413622450763e-01	-6.339266328075137125e+00	6.265502398458505695e+01	-1.197730252819969721e+01	5.468043073192802694e+00	4.226895931090771796e+01	-1.028996717435244612e+01	-2.022543721764378333e+01	-5.360746820320889583e+01	7.098626446867195128e+00	1.656902873184589708e+01	5.031103740205583819e+01	-1.525974638733297439e+01	1.817956003121735620e+01
3.249842562783835831e+01	1.143536564716479944e+02	-3.913557322300167129e+01	5.294506897234188614e+01	4.328946173383948093e+01	5.703998967201533077e+01	8.998334543299312926e+00	8.809439089672953571e+01	1.220512454533302282e+01	2.830257125009091324e-01	9.661207514900015170e+00	-5.400418924986411184e+01	1.490413008085367252e+00	-5.531832327462165022e-01	3.277916092701261164e+01	2.058561671124649806e+01	-8.853573208599527788e+00	8.384332019129658420e+00	1.533917343982429138e+01	8.600029181319829519e+00	-2.284458030857225097e+01	-5.858857755064263984e+01	-9.111475693941027032e+01	-2.503148164666965769e+01	-7.902044618918769459e+01	-2.158531493114469413e+01	5.021346433456897351e+00	1.188627655268341776e+01	-5.060812884496183273e+00	-3.684831988203142394e+00	-1.749375369271202274e+01	5.942784437146979570e+00
-1.365668482983140386e+01	-1.571877830199816017e+01	5.540962348496471179e+01	1.877643237837322587e+01	2.295597310324189166e+01	4.158592546379632182e+01	-2.721998700389994497e+01	-4.108382962526133664e-01	-7.856459957368207014e+00	8.590553275520417031e+00	4.549364447932908462e+01	-5.042588443157801237e+01	1.657929543711515663e+01	-2.072983244735911157e+01	4.862784674662798068e+00	2.203752505036366927e+01	-1.560723317034198754e+00	1.351141888846870254e+00	9.569195786414464777e+00	-2.280608877867199524e+01	6.905377543992895539e+01	-1.061544157320552983e+01	4.042112798279119801e+01	-4.318702648573562186e+01	4.625355389627927138e+01	2.400534555835984918e+01	2.167646472897648380e+01	9.344681866937767722e+01	9.311296084603003465e+01	1.273648197011267769e+01	1.678545446127755270e+01	9.433195996076516820e+00
4.178614263281288999e+01	-9.714774782442722412e+00	-3.640483288501760484e+01	-5.721037709011044825e+01	-7.705507554455918395e+00	5.703174693010814700e+00	9.505595938312854543e+00	2.734588117686791975e+01	2.514735653513064761e+01	2.349966701414189529e+01	7.001862572835624121e+01	1.755815904556515150e+00	4.858306540798917439e+00	-8.828024277207925152e+00	2.097481405068433347e+01	8.425754951253394154e+01	-7.248974685768925674e+00	2.774547567391285341e+01	-2.505992015009177010e+01	3.045286624106455520e+01	-2.652208078671976210e+01	4.429031935881638304e+01	-1.280526688438456802e+02	-3.946936665310050785e+01	6.075442865540383508e+01	-9.416439644718785917e-01	-2.281462674302316174e+01	-1.848640274798448146e+01	9.242396754034883699e+00	-6.689424649173969506e+00	-2.697946067892389976e+01	-6.427534215945931351e+01
2.850051016929483705e+00	-1.420931234641229057e+00	-2.040665311593944597e+00	5.645173357186015650e+00	-1.133047422126437098e+01	-1.436171541488039693e+01	-1.035071684437650958e+02	1.923778418786148947e+01	3.914602293164568181e+01	1.071985048763916559e+01	-4.514890289400903534e+00	-1.899074302056150643e+01	1.655729754071176529e+01	-1.152251572729243723e+00	-7.624398913246592357e+00	5.925703169692524419e+00	5.851234872131853137e+01	4.025320937862485948e+01	-1.900007452843991373e+01	-5.851847410358691270e+00	5.372142358709135479e-01	-5.708560079377481777e+00	-6.443616750750925881e+00	2.264912045025711507e+01	-2.209453868305928381e+01	3.822811180365521722e+01	-2.948820555991677139e+01	-1.170177380410527412e+01	1.377168292728160282e+01	-2.157808591568392842e+01	2.242071695771699780e+01	-3.888131954263455725e+01
1.539147564846038208e+00	-1.590618549360422307e+01	-1.636442638973001351e+01	-1.680523904524505596e+01	-1.472014934562896293e+01	8.525131784987875605e+00	4.069128897977757120e+00	1.161173257944223458e+01	1.760094507036469480e+01	1.871592141881114557e+01	-1.143220325780883400e+02	2.649081799724640973e+01	-1.964867962109769106e+00	-1.015018918268157044e+00	2.643872458193532182e+01	8.894192940501214650e+01	1.369252182629068670e+01	-3.472779585676760661e+01	5.517250232316830960e+01	-5.435286195935563391e+00	-2.031583747802116946e+01	3.287824996675322353e+01	1.926683395561801859e+01	-1.024671127194976705e+01	2.146879992675582116e+01	3.629010542995991795e+00	1.291175145415682479e+01	-7.899541701666754534e+01	1.310669190214741064e+01	-4.226190999598466647e+01	1.659724493804100121e+01	-7.797621008367945805e+00
-2.109333290235293035e+01	-7.958163318633591388e+00	-4.229547036586084374e+01	-3.609391394694128063e-02	1.156567537029770776e+01	-6.867517416738026625e+00	-4.623739141184856294e+00	8.300177758085233393e+01	6.474651822848936256e+00	-9.392197803292416936e+00	9.289060283437946097e+00	-1.786865284946216192e+01	-2.534493759142849001e+01	1.963614910802699498e+01	-5.372361415906997451e+01	9.423904625522096623e+00	-8.446387408476719827e+01	1.725212343141122595e-01	2.378666625113838151e+01	1.072111792823112886e+01	-6.352132608675875147e+00	6.289894768697250171e+00	-7.905966055263194292e+00	1.765102481705009652e+01	6.133427869436308555e+01	-6.205520186852428566e+00	-8.324573008042952083e+00	3.304180587156107407e+00	8.284589075148335979e+00	7.726500794441980702e+01	-6.657030049859710630e+01	2.757485969359132838e+01
1.963128148749198942e+01	-6.524871689885695503e+01	-2.338952884837066293e+01	3.012315883345261458e+00	1.803452522080302600e+01	-8.172199358534864899e+00	-2.620247619539895378e+00	-1.098274893161076093e+01	-2.690299952790475402e+01	2.634972712566245434e+01	1.004189947836096763e+01	-1.214853189016655843e-01	-1.743706123386256479e+01	-2.258576329477650191e+01	7.324810270915645738e+00	-3.631342620072653204e+01	5.340188056736747058e+01	1.606076134190035987e+01	-7.226138144902276572e+00	-3.624947276909806249e+01	3.159454991992436845e+01	-5.808678330097882281e+01	9.819718475538662616e+00	6.071918305595730203e+00	8.072367502052422594e+00	2.018017208362708104e+01	1.894912492647622959e-01	-7.065683844841477423e+01	1.100277716486893276e+01	-2.008202296893711747e+01	-3.316104571060009931e+01	-3.744764006345865681e+01
-2.934373109298538296e+01	4.044839660775994616e+01	2.393176805683055619e+01	-2.067268754107490381e+01	1.104249697985889433e+01	-1.586322984494111310e+01	-7.394319138874053010e+00	-1.672849202719499218e+01	-1.984253425109043345e+00	-6.268741510332794142e+00	2.647533978546944411e+01	-2.313495182792998506e+01	-6.216519171528635646e+00	4.818231219051958192e+01	-4.241113813297149981e+00	4.113276564238881861e+01	1.978178831248391845e+01	-2.333081342703662031e+01	-2.069338761119382752e+01	1.317460066023177845e+01	1.582629032925270351e+01	-5.747133897389295143e+00	6.281468751015410135e+00	1.057126206304846505e+01	1.339229968442857022e+00	4.566858065839824832e+01	1.005909022528866359e+01	4.980387164976816905e+01	-8.371848136909341154e-01	-4.212860803287070155e+01	3.600711947705395932e+00	-4.611804131942453466e+01
-3.303389876023214988e-01	1.364032076602655907e+00	2.936225231294866944e+01	8.691818427906787825e-01	1.127706238625012958e+01	8.156708843341466064e+00	8.904408354971014461e+00	-1.747066972523522210e+01	-7.814355775070899313e+01	-7.477371535558366311e+00	5.940632109891325996e+01	-2.271289060761542089e+01	1.487283487517444325e+00	1.862711076394812437e+01	-5.496158261909118892e+01	-2.283855642097617533e+01	2.411961873840703152e+00	4.328554418619677158e+00	-1.438879551653151978e+01	-2.032577424895152696e+00	1.332602153215858323e+02	2.794815838949581988e+01	2.793289597513773614e+01	-1.220242272711470832e+01	-7.507290597658913711e+00	1.164468611963659139e+00	-4.079660008760670920e+00	-1.781499308402731430e+01	-9.763042641810447009e+00	-1.426826091734888280e+01	6.269176760768132795e+00	6.304975213432295789e+01
2.386545945973838911e+01	2.286020942529518507e+01	-5.300696874035523365e+01	-1.934908915661201689e+01	1.484855860430986496e+01	-5.750431416999968626e+00	-3.484214190533275968e+01	8.157321426923523688e+00	-2.136894076255523345e+01	-7.723888345231173957e+01	-3.864324896558229483e+01	-4.567252521527867515e+01	1.731357248424223272e+01	2.723126704712129964e+01	-1.697168054293895167e+01	-2.989800803810337015e+01	-2.249127314055211002e+01	-3.828406501051412647e+01	3.223477677316039625e+00	3.896970489901355084e+00	-8.857652021540594944e+00	3.239064346390937033e+01	5.052038115806071872e+00	-1.438638796419646759e+01	1.154432152155849955e+01	3.382392074701534312e+01	-9.841710729900313481e+00	4.791005546135630055e+01	4.725581474393149684e+00	-2.124288794018339477e+00	-2.232394162324063913e+01	4.159623851560347418e+01
4.902254126790557365e+01	-2.557287657945277815e+01	2.491468177489267077e+01	-1.356476242206871063e+01	-4.063377722419400584e+01	9.075564076791192036e+00	2.676845371760704850e+01	1.150935049211429373e+01	-2.501149576224444360e+01	1.205829024608251565e+01	3.274286880492085050e+00	9.516465551917287158e+00	-6.821872209481477967e+01	2.857694952879898054e+01	-1.728640580634774881e+00	-1.119502396426262925e+00	-7.755871063754682382e+00	2.670805767135901831e+01	-3.705287139815788322e+01	9.086939965714493894e+01	-2.809675346409690633e+01	7.320889139225396036e+01	-6.127697172212021037e-02	2.096080874684462714e+01	1.617950429805866008e+00	1.192510259251389115e+01	2.461228330988757307e+01	-6.038147780476839976e+00	1.194587549819911132e+01	5.323293079874443379e+01	2.523430879863535203e+00	-2.777149696780629995e+01
5.085160883296295786e+00	-3.912103014570163140e+01	-2.945429001428710336e+01	1.113671464507497610e+01	-6.757302643784912632e+00	-2.600697825801752927e+01	1.114675232554952622e+01	5.960151128658429798e+01	3.910742681503003837e+01	3.104419553798605946e+01	2.716120484620530018e+00	-2.455591900930537008e+01	-1.933543874659201300e+00	-2.268193587694340607e+01	-4.196803523718666717e+00	3.296686335656457412e-01	-1.638064419821554552e+01	-1.063971201142223322e+02	1.004638211028996864e+01	-2.604372259131373823e+01	2.794693657272505050e+01	-1.877960757872588360e+01	-7.483795046952791097e+01	-7.869689894433099298e+00	-9.271190878016344783e+00	-7.887555016651843331e+00	-3.763190508484504448e+01	3.915987239733715319e-01	-1.928308952478976224e+01	-4.021076622286230418e-01	-1.199342096298326510e+01	3.707164393307073258e+00
-2.330622365089932657e+01	8.714368602492847948e-01	-3.728753269373881807e+01	3.470330421217408912e+01	5.389011937515007844e+00	1.752311790857418927e+01	1.742019483510474842e+01	7.813498512431827692e+00	1.003816725659835498e+02	1.621879224287238586e+01	3.846372595174823439e-01	-1.263100577545490211e+01	-4.753127721288713303e+00	2.276325604766358524e+01	2.895714039640152038e+01	1.028337112268435405e+01	2.732574016848178022e+00	6.448455053020256855e+01	2.813470850010675761e+01	-3.748788810740106214e+01	-4.532692315495722113e+01	2.077458741707829688e+02	1.500194938103361686e+00	-6.901308492396844940e+01	-1.007727643442364638e+02	1.248119354153202920e+01	-3.565597278082413446e+00	4.702796133114040344e+01	-3.745668265443232059e+01	7.473380976955849064e+01	-4.832376579859263188e+01	3.813730213006039094e+00
-5.441064306430044795e+00	-3.618901992059844019e+01	-1.618028888215790939e+00	-2.957262670702762364e+01	-1.674454250677511524e+01	-4.154368383255703634e+01	-5.214051107884269953e+00	-1.553460003590623728e+01	-3.839938792834713155e+01	-5.215374641672478440e+00	2.203591262056768230e+01	-1.194872313227590865e+01	-5.703082174391128412e+00	2.506189010339675249e+01	-2.697114605509835528e+01	4.442872655817748750e+01	-3.154424130633128343e+01	-1.429572013972671130e+01	1.985225684065513008e+01	2.012417296394121990e+01	-2.603007696193337850e+01	1.182298741491215743e+01	1.319076043870847492e+01	-1.733781048349922749e+00	-7.146541673229823033e+00	1.258239326171552541e+01	-5.018524911659480381e+01	-3.952300463781310214e+01	-5.509092431341914065e+00	5.987696015235681735e+00	2.252386034073118992e+01	3.726441797887331120e+01
9.374449790126686111e+00	3.903119649014711712e+01	-5.918890055627872471e+01	-2.227870515616675817e+00	1.184480259844061401e+01	5.001367560790058064e+01	1.937624795738333905e+00	9.201560751709836339e+00	-2.410969625833972785e+01	4.124193568552155398e+01	2.934072664281690379e+01	6.458040056034707277e+01	-1.090016766106796808e+01	-1.239931298894800094e+01	-5.181275311621259760e+01	-1.739944225270454581e+01	6.400871967467121060e+00	-8.867586076351710034e-01	-7.385729062745691742e-01	-4.404185154507175071e+01	-6.853903135729794371e+01	1.260568065053393472e+00	2.695413694158932394e+00	-9.503408496601495337e-01	-3.169093716253021853e+01	9.689491794083938458e+00	1.798108994416397977e+01	7.211857677780109555e+00	-5.414024546178119834e+01	6.591627759405648268e-01	-8.611110851832300739e+00	3.931596547523246699e+01
1.475451065173942133e+01	-3.827931714532802943e+01	4.447676952455398691e+01	-1.862345883851401496e+01	1.025558949219433913e+02	-9.793686071725923981e+00	-5.566905963794003043e+01	-2.572851089070766761e+01	1.035911674394007242e+01	-5.419346384381876192e+01	2.163977515320473799e+01	1.449404369669973747e+01	2.019485040827802891e+01	-1.699054372316745543e+01	6.555126143914901604e+01	7.084119623087214279e+01	2.742439932675642922e+01	-2.979633181817002452e+01	2.551281760165678847e+01	7.884117978675809546e+00	1.237423944795037478e+01	-2.467729467893734263e+00	7.350272644901657770e+01	-1.386379889152631328e+00	1.160860312750347134e+01	2.766250032181454799e+01	-2.694486114824577072e+01	-5.095824112393170680e+00	6.456741762046470967e+01	7.603659209792219542e+00	-6.616815836316605726e+01	1.346752291725343866e+02
-1.595991174257568446e+01	-1.060472639776838655e+01	5.535493691951978157e+00	1.330219570884407077e+01	5.589202751704539729e+00	-1.040385727721624853e+01	3.751900667887010599e+01	-3.931787338314498470e+01	6.310478083805002303e-01	-3.316177809265699494e+01	-3.566609501790517811e+01	-5.519048346304322727e-02	-1.005680981136167951e+01	5.687768372166146946e+00	-1.446386426574015083e+01	-9.623505771979554702e-01	-5.657294476738661260e+00	8.327519421522003995e+01	-1.657662388002235332e+01	9.339475293346913176e+00	2.863064291282050533e+01	-4.890222283945274029e+01	6.181474643982798511e+01	3.120247469720962386e+01	9.407554692633183890e+01	5.899012104947823687e+00	-6.505980343840628066e+00	-3.225740177044922774e+01	1.766329354475668634e+00	2.890486539759643847e+01	-5.095725499763283040e+00	1.843101965490022565e+01
3.673756692902845344e+01	3.423083925598692900e+01	-1.587468711198894411e+01	1.725657799352122979e+01	-3.589188807192689268e+01	-1.429164341416445794e+01	-2.651690460633360225e+00	-9.739775137640519276e+00	3.831641329972581644e+01	4.595461412134896051e+01	-5.878766231840108603e+00	-2.839116362958237261e+01	6.408149283063868218e+00	-2.427055844005355567e+00	-1.820644374389232212e+01	1.927328203485903373e+02	8.404399378468529136e+00	6.273586459764285195e+00	1.961520009634550021e+01	1.198989937947520446e+01	-1.043579693579541612e+01	2.039399363125602349e+01	2.302637671091095228e+01	1.400639288335577604e+01	8.074903311562588115e+00	-4.849571647416155429e+00	-3.689027264878028944e+01	-1.515625723372329503e+01	-1.465000148624767462e+01	-8.555481296462642149e+01	-2.042363578164803073e+01	-5.789471595302468643e+01
-5.407415317146003986e+01	2.480612200861914118e+01	3.200833608996023649e+00	1.997728371700235073e+01	-7.605594261727273420e+01	-4.829294039923816939e+01	3.255032462460055598e+01	2.834563226864047181e+01	-2.378161969131809528e+01	3.802118185125124228e+00	-1.262652138018493453e+01	-2.262641585804121291e+01	2.536492549020434240e+01	-6.018217644752464679e+00	-1.822399430094915473e+01	-2.137576428878159263e+01	1.158906618756674156e+01	-3.621061779688383275e+00	-2.033444859113734182e+00	-4.819332144286198627e+01	5.560777868589895867e+00	-1.421434286869322605e+01	-5.309355402362308496e+01	-2.867566312811308293e+01	5.669450144350441256e+00	5.091097824318926968e+01	-5.156807382000851447e+01	-2.526817752094358127e+01	-1.461929709752600992e+01	1.665084562985365935e+01	-1.031978696006461860e+01	-3.810815367253970720e+01
1.125451483027151411e+01	3.154968305614236357e+01	-2.773744803238889389e+01	-1.256891177192831037e+02	-6.488848367601793843e-01	-2.310606696592249421e+01	-2.929676488006156987e+01	2.967793078848521304e+01	2.618872080168676564e-01	-3.305495657365741380e+01	-3.011956949785720994e+01	-3.730095866125096471e+00	-1.542001227931224960e+01	5.002021879019570072e+00	1.010516783813058694e+01	1.285756902101946935e+02	2.635643697109552619e+01	3.894219212677026576e+01	9.045734083097821099e+01	-1.994329622704596261e+01	1.348947019424149403e+02	-1.246525140322385106e+01	3.600461824720449755e+01	-1.119600447796436526e+01	3.364633980009821812e+01	1.137798616678978725e+01	9.864952036627498089e+00	-2.137378785157275729e+01	2.417527819485436602e-01	5.631754855402378013e+01	4.235754035878890988e+00	-6.189525254903500695e+01
-3.501972222111058386e+01	-8.886929453675639579e+00	-1.638916707061988109e+00	-2.052342894899030057e+01	1.900311549585842030e+01	-2.562621968661352057e+00	-1.602582048191744590e+01	3.051133531649405839e+01	-9.315327580819788622e+00	1.274928648180358515e+01	2.164353543049675199e-01	4.520516753091617090e+01	1.125361967038171596e+00	-1.747742835218674884e+01	-3.790674246892968391e+00	5.249134699701500040e+01	-3.738353277633542859e+01	6.580926687460724622e+01	1.147684493444517884e+01	3.064245820117662333e+01	1.741134794679057629e+00	-4.057143741640818035e+01	-8.909436115109908849e-02	4.115244453003293756e+01	1.134075417138472552e+01	2.168884161307677161e+01	1.178447666019804529e+01	7.720322137587132261e+00	6.586911519454866948e+01	5.270349805397370524e+00	-3.691501778233067910e+01	6.294638037145287690e+00
-4.428776771873086204e+01	4.867727879795148027e+01	-1.402612888513859701e+01	-2.399310059993144506e+01	-2.844542687630839950e+01	-8.750045038043010592e+00	6.271639159018138798e+01	8.224230758557536092e+01	1.228206176543946260e+00	-2.122177124912923674e+01	1.313621981582437215e+01	3.117113759279046903e+01	1.128674158359880053e+01	-3.252048076418707723e+01	3.136704512047257509e+01	-3.039120580884012046e+00	8.349964857907779958e+01	-1.697546923579149603e-01	-5.844930004988437133e+01	-1.689793556149880871e+01	-4.381671952268825976e+01	4.900271504985354198e+01	-6.329199256962663611e+01	-2.585063612962693114e+01	4.853089347568036338e+00	3.442269962350635382e+01	3.951240093858652358e+01	1.073277117599952390e+01	5.223452307322364874e+01	-6.057924190178285073e+01	-1.489336985267684987e+01	-8.355964426766728792e-01
-9.924207191918659632e+00	5.323272443854538238e+01	5.445482480534595826e-01	-6.008298632246246385e+00	1.943757015452945680e+01	-5.999424522835491658e+00	4.118652971556065268e+01	-1.088559987832005582e+01	-2.735762510687535709e+01	9.492815986499991254e+00	-2.547458562875760890e+00	4.748117262149954554e-01	9.839386103426065233e+00	-2.806365934147248709e+01	-1.519482746555819830e+01	1.164752717871048304e+01	1.074456609769877602e+01	1.517042296066454732e+01	1.590052378398683741e+00	-2.261661850271990204e+01	-3.940572387627049267e+01	3.430061672932883443e+00	6.110441452751636149e+01	5.845077907221962477e+01	2.501259539054933612e+01	4.834667814887976078e+01	-6.486519060358641298e+01	4.640371894781254980e+01	2.100448448152692649e+01	-2.052864312661310819e+01	-2.231438198113164262e+01	9.087000706234034553e+00
2.907800891895755768e+01	2.512317069274415671e-01	1.248646555032671017e+02	2.802397033060315934e+01	3.675444052348371571e+01	-2.413071585489719695e+01	-1.259213915678266460e+01	-6.408725983268929838e+01	1.308895710952302522e+02	2.145470258838693312e+01	-2.736544221673929300e+00	-5.715847046081464100e+01	-1.041989872442080767e+01	-7.837033368986149995e+00	1.985201327840817953e+01	-8.770951248809697631e+01	1.195080493183497694e+01	1.795217451818025722e+01	3.009380374907522082e+01	2.219101152449825065e+01	1.183831040430925796e+00	3.144321429930668899e+01	-4.544117925477192443e+01	6.827038175351580662e+01	7.081659123187640148e+01	-2.993151890426031159e+01	3.324377601108638913e+01	-7.642364683280197468e+00	-5.509258486616931094e+01	-1.526490119144279234e+01	-5.204014667092867796e+01	6.132641869986371574e+01
3.003627753213744711e+01	-1.527336196448264438e+01	-8.208556119859762745e+00	-2.145524060652093468e+01	2.510816066594197338e+01	-3.776038542576116441e+01	3.872431492973917244e+01	1.778178561881108521e+01	-1.826622624548320584e+00	-1.190573098039817701e+01	-3.997544176073090227e+01	-7.075147008110161728e+00	2.061482172650314340e+02	-2.646415890903109158e+01	-3.667885603853148524e+01	-9.399905268694155325e+00	4.853027194233927588e+00	5.762582353568934224e+00	2.474691015088953616e+00	-2.389642671200093549e+00	-3.517700759049627379e+01	-5.877941398520669658e-01	2.121606384039261073e+01	1.752353893393314266e+01	2.647753456379662751e+01	-5.001738243629813008e-01	5.454705351618235909e+01	1.303594213753120101e+01	-1.450974961830904242e+01	1.813896131247899390e+01	9.269189247885199379e+00	-8.463226518082955785e-01
3.567525257170872521e+01	-2.207182888006833821e+00	2.171886612251593363e+01	-2.470403084938644866e+01	5.330396910061911342e+01	2.315799850797762183e+00	1.442254488643479604e+01	-6.027663009952859419e+00	-2.337475857154828418e+01	-4.102355957176285983e+01	-3.131567181260255950e+01	1.565472372250427568e+01	-3.302700048537879240e+01	2.017553250503640427e+01	5.958945029855216546e+01	1.752921610315533485e+01	-2.720422900021557311e+01	-3.150931937187251108e+01	-1.467489430995729016e+01	1.412261408209698743e+01	3.510697875225209685e+01	4.023550983552837579e+01	3.669235356428481509e+01	1.576122741711249731e+01	-3.256232611449530623e+01	2.210511612250229518e+01	5.473148255889765945e-01	1.447663023218107803e+01	6.076012561283943292e+00	3.513169743417364099e+00	1.155328421457086385e+01	-1.897774794396714171e+01
-1.087118716308382460e+01	9.574217867789029057e+00	1.042699733877170587e+01	-2.091744143266810685e+00	8.538136249688159651e+00	2.039556290703204766e+00	2.429921295085820532e+01	-1.796717136238837220e+00	-5.570758970734212312e+01	-6.218651187012446790e+00	-2.366227304339120963e+01	-9.635959030453788543e+00	-5.937472736096568227e+00	-1.871837499003159522e+01	-5.392318980486712121e+01	5.043305763526463537e+00	1.894910656392653436e+01	-2.643187272226889206e+01	3.465816153167556735e+01	-1.219423300629636628e+02	-3.389608734794334310e+01	-2.568761872368626076e+00	9.282137517457107023e+00	-3.925666709164594259e+00	3.847629434570302465e+01	-3.939347142075246211e+01	-3.990852334268285517e+01	5.334189927473361514e+00	-2.920666331337172128e+00	2.798306089885805648e+01	1.586802134576256584e+01	-2.168504521582326561e+01


==> Cifra_figuretem/0.039/DPdataGreen3.0.txt <==
1.610920566570256440e+01	2.225264508334437341e+00	-6.065542036029377471e+01	-1.480271440466527366e+01	-2.704024456596374648e+01	2.776350332498335849e+00	-4.152239702380782660e+01	-1.277271959656068567e+01	-1.598155174654900179e+01	1.831651153990018210e+00	-3.113406909934187183e+01	3.915458096250571884e+01	7.087796803829222370e+01	6.516085952046175578e+00	2.958178522968271107e+00	-7.423146856301592322e+01	1.170211772584282706e+01	-3.117702585555156247e+01	4.400388252055474680e+01	-2.018380235413936319e+01	-4.682160873704708237e-01	1.528761764056136840e+01	-8.826755449706967127e+00	8.236745804655516423e+00	-5.650755385762096239e+01	4.189789889511786214e+00	2.145692943326678304e+01	1.891544631106698304e+01	1.152827265792997764e+02	1.237638222738186577e+01	-5.681522859763976641e+00	3.141387602709776417e+01
-6.536334230787680610e+00	3.027745346544111538e+00	-9.051305908322255789e+00	-3.038565351637550815e+00	-1.471055131941874805e+01	-1.896228262576382662e+00	5.330491255262242589e+01	1.494885766517783843e+01	5.904897838244528074e+00	2.899452171920257371e+01	3.107416122622575472e+01	6.060490090207750313e+00	-1.681975743006011115e+01	-3.413673182969076958e-01	-2.124369283597129066e+00	1.592612814834410750e+00	2.387798667123138685e+01	-5.372131550212053241e+00	-9.368551437518521041e+00	-3.221177452678948328e+01	-1.046724895275587386e+01	2.462053622549078824e+01	1.699521160246932538e+01	1.219558669616916546e+01	-2.142950916023654884e+01	-2.594159824103768130e+01	-2.690719374737275871e+01	3.229548883798862846e+01	-2.875664875944448973e+00	-4.987394922030804878e+01	-3.391883233397265229e+01	2.667710720325238327e+01
-1.011739837161882178e+02	2.134271428205577692e+00	-3.050639190209012241e+01	3.745823534797883525e+01	2.902434372381755523e+01	2.091984735858776645e+01	7.142866987806695711e+00	-1.136348844517867551e+00	2.188468284794830865e+01	4.327934511234377624e+01	2.996393633868358464e+01	1.104698898583258959e+01	2.458604852697671106e+01	3.633228045741974555e+00	1.568550068400900388e+00	1.203121935982885482e+01	1.219592886396757692e+01	-2.516973865210600625e+00	-4.209037854509148247e+01	-2.552491109498188493e+01	-1.065376506535488801e+02	-6.131185531112205922e+01	7.024473605461285963e+00	-5.505962191824368190e+00	-2.394320048216715691e+01	5.846636083329777023e+01	3.291411015244383265e+01	9.511411432929200771e+00	-5.303415611255600126e+00	-3.580922307735632160e+01	1.868046946006881015e+01	1.719115601637813029e+01
7.458981148202570921e+01	6.971050708435603482e+00	4.745130742991746864e+00	-4.832463613675974301e+01	1.551163689880470464e+01	-9.390495978136566890e+00	3.208719753358219862e+01	-2.047563690882234333e+00	-1.766617477383145030e+01	1.345575951552303593e+02	3.487788806382119855e+00	-2.318271711826763948e+01	1.240758838216455473e+01	-2.280516184232691046e+01	1.119059164681448593e+01	6.533373851878140570e+00	-6.563318650309402535e+00	-2.339297629114251365e+01	-1.288477920456317705e+01	9.563669691043129362e+00	2.322130471620130976e+01	5.922374158716230852e+00	8.617155137097112672e+00	-3.214964841096931281e+01	2.774525209253041780e+01	2.835253911675981442e+01	2.223156012035169482e+01	3.125111397542852387e+01	1.128713367037181037e+01	2.751650668698383839e+01	4.270688612816100971e+01	6.682674190009702642e+00
-2.877722377510171015e+01	1.349813598345341177e+02	-1.038864008611586875e+01	4.689449482317904483e+00	7.785246997862262930e+00	1.737133646809723686e+01	9.101820373518021867e+00	1.761635859349691913e+01	-1.691643693937410120e+01	-1.732992293188899779e+01	-1.735677571190905155e+02	-6.268306380357405061e+00	6.609005904355651495e+00	-8.678690606264803264e+00	-6.168034083307749427e+01	-8.723094134286174750e+00	-5.677580931315734603e+00	1.798938700456665174e+01	5.183846980157098550e+00	2.472211056992161815e+00	-4.569974686768169647e+00	-1.818309799939678939e+01	-6.881022191991085890e+01	-5.895243375630006888e+00	-1.462672663684189267e+01	-6.754583111144436547e-01	-3.188027725663015133e+01	2.072213492340189589e+01	-4.017640971455575283e+01	2.410874158946960222e+01	4.790083698022107228e+01	2.979555568741250227e+01
-5.247056606757421804e+00	-2.882716137403718548e+01	-1.485887658182836901e+01	3.292771940419090715e+00	-6.259456012512478740e-01	9.201641885029950174e+00	5.933205383420101953e+01	4.003614469157464129e+01	1.604731577269948861e+00	3.335540258289633897e+01	-1.051964944569333760e+01	1.171978422399525988e+00	4.474794890687491034e+00	-2.393416794549597526e+01	3.003606940773232648e+00	-3.411387875354249388e+01	-1.094548243254079800e+01	-6.765524763678516962e+00	-2.024314114225424177e+01	-1.813493495606048711e+01	-2.538334139622486063e+01	7.222996815745571553e+01	2.651665757091529407e+00	3.315987104599425805e+01	-6.197795919301294276e+01	-3.464836995189170210e+01	-1.149240851600383451e+02	3.010567415430215377e+01	5.870309473756702801e+01	4.752899534256192737e+01	3.856188578655176258e+01	-8.256865565034310350e-01
-4.510915127475218611e+00	1.917804083859084585e+01	3.361267390908904673e+01	-3.353496994760027405e+01	2.019664498467879810e+01	1.208389870813796563e+01	-2.978056711670538093e+01	-3.859217229360952572e+00	-5.195233306466425560e+00	6.472148581404610468e+00	-1.129834766364327558e+00	-6.477380907703562674e-01	-3.393460971302742379e+00	1.300528567108117528e+01	1.196238965875224025e+01	-1.278244363214759005e+01	2.438629470763286733e+01	5.929627958399113830e+00	-4.102434197036701136e+01	3.047944716392264652e+01	-3.947977066619603015e+00	-3.876627288792332138e+01	-1.931685224071843621e+01	3.995773551340636942e+01	1.949697686476372382e+01	-3.690863930091620837e+00	3.402063451231500224e+00	3.476469262780515379e+00	1.747491078548504717e+01	-4.422542703300104705e+01	1.391239351924981804e+01	9.123834050769833937e+01
7.223363244189370391e+01	7.957820724990274819e+00	-4.221461247119353999e+01	-6.360041992384719833e+01	2.083489910839050108e+00	2.747648674770790667e+00	5.400495449540067483e+01	-4.966621117606507596e+00	-5.303651218288951696e-02	1.597826568997169616e+01	2.640273001312369416e+01	1.992422838088378256e+01	6.471064702803367652e+00	-1.826342542727714502e+01	-2.602835859764448401e+01	-2.087708625108772154e+01	1.235166302246439152e+01	8.531903251283846856e+00	5.870105583085991618e+00	-2.721663708332268783e+00	3.309853365862392849e+01	2.094657711090637520e+01	-6.490708240580055133e+01	-4.909897360497123486e+01	2.782934229326817999e+01	-1.208413006074843921e+00	1.970961686972496807e+01	-3.024124755481748750e+00	7.326102240853690262e+01	3.747312985027719634e+01	-6.110603445244272791e+01	4.454665446384052929e-01
-4.141074320870419712e+01	6.069661334954236764e+00	5.398591882905441253e+01	3.581205081836249349e+01	3.155931395922164651e+00	-5.569525673119630227e+01	-1.875018612925052608e+01	-3.801530570400791476e+01	1.107569792156505528e+01	-3.250332370497665835e+01	-6.829858397562097139e+01	4.182155859221104777e+01	1.745860909010509587e+01	5.903211441446173069e+01	-1.374026322493850705e+00	-4.792940109507860313e+00	1.900705745368341226e+01	3.421698619532437036e+00	2.528695466784007806e+01	4.302306203375506066e-01	-3.169825312044800825e+01	9.410456389197190408e-01	-2.073060329678597569e+01	2.973255107145142961e+00	-4.301813656557300192e+01	5.077396799968062879e+01	5.089108060467061989e+01	5.250208264391181601e+00	4.384665811063909757e+01	-1.624032601837312484e+01	-1.713277066750830357e+01	6.580368461134453728e-01
-2.073038822478759258e+00	4.429370265520395833e+01	-4.437046791434764970e+01	-2.307183794254295961e+01	-8.673378190041431068e+00	1.968784237222175548e+01	-9.688137150314084067e+00	-9.622696409159516406e+00	4.233624404879188319e+01	3.781078146289742925e+00	7.121334343163683300e+00	-1.915578784948465341e+01	6.835385489782018986e+00	1.579543177222504591e+00	8.461687849769134573e+00	-5.927852808909135973e+01	9.043300277994415381e+00	2.341756431125665117e+00	-2.942506700837481048e+01	-2.645573885911899481e+01	-8.706905423364354135e+00	1.365221003735611660e+01	-1.079054159049482386e+01	3.894509760876984306e+00	7.124484112860692164e+01	3.432738488113934494e+01	-2.510737108824874042e+01	1.411569238700938733e+01	-8.464380681357559055e+00	5.830792685903859507e+01	-2.118894750916247105e+01	1.270782905315435762e+01
9.916745411956794598e+00	1.868760001879728705e+01	-3.868830096659031170e+01	-3.000823178758023602e+01	-1.240217726768499951e+01	1.592973615716919689e+01	1.902776208484498000e+01	-6.773573770058812116e+00	1.712520010243914328e+02	-2.158464458367109629e+01	3.936592175233784019e+01	-2.579721884928002851e+01	-1.341943845075992954e+02	3.604459084467420382e+01	-1.870484013406099422e+01	-3.073205427926421507e+01	2.700155257391099539e+01	1.809750173555619623e+00	2.011950919058539000e+01	-3.247812547625605895e+00	-1.387982252609828926e+01	1.589142378655710530e+01	-2.362737998736058742e+01	-7.219630529645137074e+01	1.165284921551271058e+00	-5.080414572863759304e+01	-1.245707559668073117e+01	-2.467505602448573043e+01	-3.448141220567866583e+01	6.165546508489327948e+00	-5.544860532552868371e+00	-1.113840051183989743e+01
6.052441612630891754e+00	-4.352657277657593227e+01	-3.570653928424803070e+01	-5.287190487748648593e+01	1.704554221588728424e+01	4.607052234429602322e+00	-3.539474941164153421e+01	-4.844894707012824142e+01	3.656611625943673261e+01	-1.775444900907532286e+01	-2.589871196090104633e+01	4.787542019993764342e+01	-2.724210407217405816e+01	-2.946674439080788588e+01	-1.435289506211798027e+01	5.166961637028030196e+01	-8.496740706628242989e+00	-1.009717244624019514e+02	2.119937530534531156e+00	3.449401957813079633e+01	-1.399073402609828776e+01	-5.276723025868897565e+01	1.651239242128607998e+01	-2.643288520408856002e+01	9.915125976870628222e+01	-2.264527650583318064e+00	-5.826063785962887209e+00	6.729146054747982220e+00	-1.340885011378233571e+01	6.847705582208881481e+00	3.018601744868068693e+01	-2.061469460579766277e+01
-1.798129791522482979e+00	-6.200917005450493846e+00	5.451588699207593258e+00	-1.530255822473625216e+01	-7.426521638533538194e+00	2.657362224142973961e-01	2.934087202468534272e+01	1.641859949666935847e+01	3.419078144757144777e+00	1.394979748087921223e+02	4.119773084894511328e+00	2.396176521231015322e+00	-9.404529137426429486e+01	1.887745876709915080e+02	-9.249697357258096275e+00	-1.842002209967656512e+00	-1.275473912578450530e+01	1.710380269713880130e+00	-5.794928810239831307e+00	7.863541350379790185e-01	-8.217548015162433828e+00	3.300348731223964904e+01	1.808713803767454209e+01	-2.466218372873663611e+01	3.679468258767659705e+01	2.881622616087828703e+01	-1.546964405518388830e+01	4.880540459587047053e+01	-4.468664394941830764e+00	6.016482718746100744e+01	-1.328257973136012815e+01	3.072654430024671424e+00
1.308059336186615340e+01	2.017515222969794308e+01	1.104612173984396151e-01	5.822430720577884244e+00	8.329362530031956169e+01	1.639947580898659751e+01	2.055762367961403569e+01	-1.346995730233420119e+01	-2.334786490194930764e+01	-6.019438846976470359e+01	-2.900983691079822080e+01	1.987743252694983198e+01	-2.959702655071320976e+01	-2.313893341786780411e+01	2.845042532399425639e+01	-1.789210805829821638e+01	1.891232263140393854e+01	-1.089772475837142629e+01	2.420140147799074271e+00	-4.597471992231336912e+01	3.930055449017933711e+01	-2.518543605821676223e+01	2.497362945685264179e+00	1.869296639211639288e+01	-4.675258762339322516e+01	-3.558995196801897265e+01	-5.574471006780020943e+00	-1.444868987052692688e+01	-2.640992042237320447e+01	5.002259624432568330e+01	-2.161145746519816768e+01	-1.301115405707350625e+01
-1.389047448683322195e+00	-1.024489611371374487e+01	1.666618601507970254e+01	-8.898471528436330047e+00	2.622671864759562155e+00	-8.022054483249803525e+01	-4.547991312580440137e+01	1.222807343901443744e+01	-1.536765260808141065e+01	-1.066272185320779542e+01	-3.201809994393561176e+00	6.304282727947357046e+01	-1.884770368968846910e+01	2.804359014835878838e+01	7.856359313329339678e+00	-1.565468476080666971e-02	1.491048453530466134e+01	-3.486308628499455331e+00	2.458311926895072475e+01	8.893353068096308434e+00	1.197057987592964956e+01	-1.563440900359139789e+02	5.234013926107503778e+01	-1.610780612427492287e+01	-5.980577061618104295e+01	3.144484018482871335e+01	-5.859241205840219457e+00	1.581901936972852063e+01	-4.771002472730435073e+01	-1.034327366513067892e+00	-3.497249800088009408e+01	-6.664451332896160096e+00
8.235193254030679810e+00	5.781517749557920638e+01	1.065394767081100369e-01	-8.287785230106717194e+00	2.455044704807055211e+01	6.392484824719120162e+00	-5.502919635753707794e+00	3.607920989395793043e+01	4.219811144852326223e-01	-1.121373066769264426e+02	-3.442337972481947173e+00	-9.098020023130948175e+01	1.176712141273193168e+01	4.854928348011879002e+00	-3.514144450595161118e+01	-3.627352023429634897e+01	-2.582022719336415761e+01	-6.747289365102753322e+01	4.364869283140019318e-01	1.019567221267329593e+01	7.383628412017046116e+00	4.815569789662126787e+00	-9.097301080698183551e-02	8.638219235902332116e+01	-8.829497139033881226e+00	2.798025357030509697e-01	-3.745031420606541417e+01	1.583739809535150123e+01	6.770887022005225298e+00	8.676685956422602430e+00	4.376336642874419169e+01	3.629197892255691471e+01
3.364866463484921155e+01	-2.830163284928021383e+01	5.567798935393393833e+01	4.231210013336535525e+01	7.784283919027846110e+00	-2.219813955695122232e+01	2.517290447574828782e+00	-1.890987455766112646e+01	-1.641157741828738637e+01	-3.913358130393978485e+01	-4.613786612821812838e+01	-6.171803343456112589e-01	1.118773823274630708e+00	-2.677252322129811679e-01	-8.266724613286257295e+01	9.462588343885142805e+00	-1.909494819122214437e+01	-7.219924513978600800e+00	1.212158708867459289e+01	6.780582274304296675e+01	3.215199415876504929e+01	1.663607180888003256e+01	1.111289242850127756e+01	2.977434090417493628e+00	7.614928308621576036e+01	5.262099436932710539e+00	3.221297984621306654e+01	-2.947764739257937805e+00	4.134687714407369441e+01	-1.878716667211220681e+01	-2.405942761205965841e-01	5.802191094257181447e+01
-1.808738656869461892e+00	6.487779039337652875e+00	4.678481173167515550e+00	-1.909860325842755557e+01	2.761668032253305483e-01	7.771976793947922602e+01	1.698543654409496639e+01	-9.054313299322194197e+00	4.520344655240067233e+00	-1.368984640683417631e+01	1.712550246781394847e+01	-2.143643161810787490e+01	3.161061017657549321e+00	1.946910919724347977e+01	-6.123319048676307830e+00	4.344785902995473847e+00	-2.965782140601953110e+00	-1.127728087611382080e+01	1.839138131644919838e+01	-1.090213280383903793e+02	6.233716916906902661e+00	-4.922226970739848184e+01	1.383482653310863384e+02	2.066552721289065531e+01	-2.781796809729994990e+00	1.982241892220673662e+01	-1.068574987021699485e+02	5.015629220975008629e-01	5.651605595211036004e+00	1.546829072103115088e+01	-7.155532796010933794e+01	-9.849764060288518408e+01
1.066757153372859257e+01	3.666880480344570969e+01	-1.571738441433717881e+01	2.529061371566804794e+01	-3.002012886184927609e+01	6.712507789349315601e+01	-1.539380125035196301e+01	-2.162188285425584411e+01	8.015871711442887459e+00	4.063149545078458047e+00	-3.237411674444719445e+00	-2.593209550474807656e+01	8.052127356854913387e+01	-7.774974721572937142e+01	6.285532198449898544e+01	1.073368243379704978e+01	-1.176109574737844277e+01	5.995472562472954792e+00	7.334443465027776554e+00	1.561690222086887303e+01	-1.581201397830892930e+01	-3.122119011319354875e+00	4.614993962911624337e+00	-3.772544941838294363e+01	8.131602802628401960e+00	1.313139477761226637e+01	-3.393231017013174267e+01	5.067327090957977020e+01	-1.203691874081931701e+01	3.032676053978060793e+01	-2.620403321257661133e+01	-1.159432406845962049e+00
4.118823261236668287e+01	2.413708762351518189e+01	-1.741136968436529742e+01	4.289483036323107967e+01	-3.237815680014030306e+01	-1.852407550222725163e+01	5.925330198484580535e+00	7.150924508288139414e+00	1.352809228098082706e+01	1.447849175320551218e+01	5.111710152520185346e+01	-1.810078750976898831e+01	-1.941830307033415970e+00	-4.614297549504482276e+01	-3.058969316605025579e+00	2.291092540955303569e+00	-1.841900210469843202e+01	3.920884959807417403e+01	1.404090783554834765e+01	-9.546208889072948978e+01	-2.510605462852415481e+00	6.472124373277926779e+00	-8.375965409755032898e-01	3.397943374530024840e+01	-1.023523035803100445e+00	-4.180836819503571888e+01	1.547173393945673325e+00	3.816810568376011181e-01	6.633615411705815923e+00	-4.637995170888243734e+01	1.129800202095702701e+02	-2.242589359261368642e+01
4.200692109711611444e+00	-5.263793771837094937e+01	8.842122464042978081e+00	3.673910251862327669e+01	2.895542359771669183e+01	5.324476370803904501e+01	-6.663435693643160107e+01	-2.252323134554266559e+01	7.070008314312862474e+00	1.229792590571010091e+00	-2.574378240831011855e+00	2.766695387786491622e+01	6.967560107628445465e+00	6.943080746082712551e+01	-1.877143715798482493e+00	1.358893217580186885e+00	-4.076254406026046695e+01	-3.761059790974146466e+01	-7.689482974858545816e+00	-2.668081021903351768e+01	9.818856812490057706e+00	2.245868836838673133e+01	-2.554604237792435129e+01	1.849649707711864011e+01	1.459245635002853447e+01	-2.904944990944197869e+01	-3.096738869504904557e+01	2.459465326660294160e+00	3.210092164921048408e+01	6.997485450855958078e+00	-2.353730737216492486e+01	-9.602570200819451784e+00
-1.202891469968901106e+01	-1.129483960733009411e+02	-3.430928846435639556e+00	-8.189336329998250008e+00	4.967249662060388538e+00	-7.247280740040846325e+00	8.626672464796961037e+00	1.573260919191159068e+00	7.601753459383263589e+01	5.228606176524337457e+01	2.816868286897242513e+01	-2.082344208329072899e+01	3.609729714326935124e+01	-4.427676299159513995e+00	2.121566852879229259e+01	-1.859879207407831103e+01	-2.800570063020362710e+01	2.112659565417125851e+00	-6.071573716960447342e+00	1.177129749445825091e+01	-1.644444908660161531e+01	-1.013282789340871126e+01	1.980616937497650909e+01	1.064158782983576401e+01	-9.654890854548989765e+00	1.098713691001202797e+01	-4.514834613522349827e+01	-4.380819692692341505e+01	-2.292692481980827068e+01	-7.028147813012860468e+01	-7.176535734497718977e+01	2.575052071185603353e+01
-1.326356419496124595e+00	5.552896802704049506e+00	4.355026514472397992e+01	1.158542268080715054e+01	-2.386634392233841595e+01	4.434081863115637567e+00	5.929322277953705367e+01	-3.301428505569896998e+01	-7.834992427798468384e+01	1.102670754281497700e+01	1.365924775668147220e+02	1.618353059604274335e+01	2.257804874419004193e+01	-1.594506860104302959e+01	2.581290302230649925e+00	-3.458939590325265812e+01	-7.009147158098963359e+01	-2.079595645621349576e+01	1.065555028853981945e+01	-8.993236238611621047e+01	-2.618472156376172588e+00	-1.004493704900447071e+01	-9.747181463819920566e+00	2.729419875666522088e+01	1.254850426959117868e+02	2.870013398947708083e+01	-1.115614363735504178e+01	1.912104375222361696e+01	-8.530658693097032597e+01	-1.872973710634363442e+01	1.124977132847168626e+01	-4.500783618731640345e+00
-5.686048898125994899e-01	2.168489663782820642e+01	1.020401756542365916e+02	2.628081226792782488e+01	-2.251429409098157919e-01	-1.414171867432411034e+01	1.528982496869912566e+01	9.577511251363544531e+00	1.648465873108290225e+01	-1.603822719754445458e+01	3.273602910990233372e+00	-3.494627886130364658e+01	-1.453018732224241916e+01	2.584747206070297310e+01	5.504354631017220356e+01	-1.461145978677624946e+01	-8.525404444335858756e+00	3.436843055083504339e+01	1.140321004831536555e+01	1.672109847375095626e+01	4.723717306811109573e+00	-1.697917671533633310e+01	-1.251951915503207502e+01	4.020834538223081012e+00	-1.528281834699142649e+01	-4.993817046115978542e+01	1.056099149423947026e+01	-1.440947516524182959e+01	5.716118117563360190e-01	-2.609954755655093095e+01	-2.746344555778274810e+01	2.544406199350583364e+01
8.821431090515298834e+00	-1.764554872599665813e+01	4.143601085424772634e+01	1.556909407131213108e+01	2.351797680058194828e+01	8.325704618548522618e+00	2.479167207669131656e+01	-1.458364704083373908e+01	-2.779423552001480857e+01	-1.392012881867433727e+01	4.623844015407760111e+01	-1.953501978687829066e+01	-5.678960158574111183e+00	-1.114944295554775344e+01	-8.635766468406151475e+00	5.139806634344800784e+00	5.122904517074530162e+01	1.539089229193073827e+01	5.522619011854926896e+01	-1.218435737173299849e+01	-4.572821898446244759e+00	1.840827564922481452e+00	-9.870649261416254205e+00	-4.192122424534574776e+01	-3.775539075769450470e+00	2.743052942616814249e+01	-1.140178123456480641e+01	-1.036184572820746297e+01	2.277069530718138424e+01	1.715131186588528323e+01	-1.311554799702922480e+01	5.526508596234484116e+01
1.156366704888866792e+01	-1.893602153293815604e+01	1.950700427649745050e+00	-7.098917462444546800e+00	-8.517311475110362551e+01	-4.960718924847068934e+01	4.808182364129542918e-02	-3.200502366298234591e+01	-3.150502664198732106e+01	5.280224212400398187e+00	-1.324268757145185438e+00	-1.409767104139928939e+01	-1.791736363007395916e+00	-2.852648282006613556e+01	-6.661784590723315302e-01	-2.229187761284877212e+01	-1.913225195799827816e+01	3.878834244552820110e+01	7.982009100791023570e+01	-1.952681320425847300e+00	2.542723996154102650e+01	-1.848156369746483207e+01	1.906708123119040721e+01	-1.422641957676085056e+01	-1.654916793586570734e+01	-2.605471697463846770e+00	6.597372915894945677e+00	1.702908012068904187e+00	-1.506844755929638602e+01	1.246507736384673990e+02	-5.742091873691195225e-01	3.599467741089608985e+00
-9.824431666111541617e-01	6.540420009818829783e+01	-2.648840771833790342e+01	1.125731533051598774e+02	-9.712736832829330424e+00	3.789104248126167107e+01	-5.377077962677580203e+00	1.129921712307794337e+02	-1.105930059907659135e+01	3.773257197737257229e+01	1.672262958659065646e+01	-1.174328871218275161e+01	2.671399740472922280e-01	1.915666575588249287e+01	-2.734102934076695135e+01	1.199732176800134198e+01	2.849685241187324536e+01	-2.822458001849277309e+01	3.655451515648459271e+00	-7.097336051863806006e+00	1.451199020072308832e+00	-4.360395686388986292e+01	6.023402886046213212e+00	3.311398273747416710e+01	6.201329033226781462e+01	3.697796766335465168e+00	-2.251520706355214330e+01	-8.731574004598726901e+00	-1.652573382551912218e+01	1.564302940948364018e+01	-5.856500830290528370e+01	-3.176296391369819361e+01
8.043758900873626771e+00	5.649830301454127124e+00	5.433410962986580550e+00	1.585372573187797052e+01	-2.515752117289993706e+01	1.095761082663292996e+01	1.574524588034666195e+01	1.096085932509705074e+01	-2.122533384907445964e+01	2.483254588642500238e+01	2.690603636091107376e+01	4.095439458384207398e+01	4.807434738611140546e+01	9.063075730658100015e-01	7.343077644363835255e+00	1.790874194961183719e+01	6.786697953486549473e+00	5.275886360042372303e+01	-7.267338451413301925e+01	8.569753347013294942e+00	2.675400474819340513e+00	-5.386284028587194683e+00	5.329188393375868138e+00	-1.738416180284870904e+01	3.078983951799116880e+01	-1.153813878332673681e+01	6.688979283844035173e+00	-4.392402704253107970e+01	-6.379145156973763164e+01	-4.053507810098887632e+01	1.739919516274082056e+01	4.468851293775665923e+00
-8.999049285393558861e+00	-2.812431079485288876e+01	-2.203189892256526949e+00	-6.583869711558226356e+01	4.155388242799507914e+00	2.370689583179864357e+01	-2.651151832393569663e+01	1.250445486848342114e+00	1.550994201858678707e+02	1.724314832578300738e+01	1.095178051483618198e+01	-9.831336284334447839e+00	-2.287682813142937732e+01	2.626146023779249461e+01	-1.239198443672795236e+01	7.495786729931234049e+01	6.421104677101818936e+01	-2.504929119108567193e+01	1.352674326035742070e+01	6.133752185855612993e+01	-1.834639037016529883e+01	-3.296379013326030449e+00	-8.968079649031631106e+01	1.145228377684277632e+01	-9.760105138126828450e+00	-1.967368573429659762e+01	-4.643520667846387084e+01	4.043149652877195166e+01	8.035033073052547437e+00	-4.627682574475254107e+00	-5.464880400780509184e+00	2.059771066976209397e+01
-8.051780179693514583e+01	-1.412500658112156060e+01	2.207361767592540769e+00	-1.602902936584198912e+01	-1.775097115027153549e+01	-2.281930509127485607e+01	-8.741098022544245794e+01	1.298515925107616020e+01	-2.364777727052377188e+01	-5.486895756735097329e+00	-7.733676191663940358e+01	1.920397205643815752e+01	6.998484809736190471e+00	-2.894552911277906659e+01	2.975065988810937512e+01	7.059046772144634474e+01	-8.923895727131542444e+00	6.842295661934882922e-01	-6.292210159621134125e+01	-2.130868795131733862e+01	-3.973173682450786259e+01	1.455041071450428660e+02	8.790493265346924767e-01	-4.144411378526665857e+01	1.242831354450985692e+01	3.230326591709175688e+00	-5.603302176770254661e+00	-3.468210895150031092e+01	-4.350044393448479596e+00	4.748335575633309880e+00	-3.976992989370712195e+01	3.967773762430412887e+01
1.011884756190996448e+01	1.568153826858674371e+01	2.317720483302311152e+01	2.917633283342731332e+01	2.222051076202577136e+00	-8.600745574851426056e+01	-2.431172690804674907e-01	3.227613332873955354e-01	-2.575198795279437292e+01	-4.867771950167421124e+01	6.619148233873278109e+00	-2.940827533423043860e+01	-2.684011382511611998e+01	-6.325313244243830013e+01	-1.757714401342417077e+01	3.104788909821615661e+01	6.286280606482799271e+01	-4.156449815861944508e-01	-2.909815564090437334e+01	3.154678236819995263e+01	6.956055242115195369e+01	-2.087328511100482453e-01	-3.179848259063904692e+01	-1.359928557748808409e+01	4.647576863707439543e+01	-6.593721063671650029e+01	-8.620991442836759688e+01	4.429958953652256781e+00	6.668301077859440795e+01	-1.871743269538774257e+01	6.046617728413203885e+00	-3.985308169283543123e+01
5.464513642204559929e+00	-1.716459914507842743e+00	-7.035500750288481875e+00	-1.494875561773024941e+00	2.584674054389939801e+00	2.904011994392809015e+01	2.397442689495949253e+01	1.610419461506730343e+01	-1.115923618175736465e+01	1.049366908202008375e+01	-3.863187831710218489e+01	2.747117038607077344e+00	3.165831307309655074e+01	2.859091464408749506e+00	2.476520449262038071e+00	2.018436099885112611e+01	-2.015547769273000167e+00	1.430394289601965241e+01	2.208256225713038035e+01	4.754785916145345226e+01	-2.255510718454548780e+01	-9.656445276955615498e+00	1.161692659014152085e+01	6.040181512359581006e+01	3.059410063864180351e+00	1.543486006002107835e+01	1.174355126864920607e+01	-3.376157644067505004e+01	-1.760626234130610257e+00	2.802833039204051691e+00	5.519277872735543866e+01	8.412887349723776609e+00


==> Cifra_figuretem/0.039/DPdataGreen4.0.txt <==
-1.297217083144462713e+01	4.157536000977909652e+00	-1.808538837751669703e+01	3.511846295818119135e+00	7.180554619182508702e+01	-5.631340147104911154e+00	-2.805595486799983007e+01	-1.778899951175379712e+01	-3.177467315038607865e+01	-8.755578848908596612e+00	9.287710184519744061e+00	-2.098356909053971542e+00	-4.964987699875415217e+00	8.108941181793854369e+00	-1.433375762099991135e+01	-4.263756536888222115e+01	4.361353034066154777e+01	-1.429212010367574059e+01	-2.164692807264395213e+01	3.627346935205959966e+01	6.019962955277944339e+00	-2.479316876888258392e+01	3.543760917138794753e+01	5.915610011245960642e+00	-1.763378596357340555e+01	6.369694896130326356e+01	2.533723765328315025e+01	1.524392317206641589e+00	-1.300203875171491319e+01	1.907115656470026366e+01	1.985249345669551246e+01	-1.889523168277879961e+01
5.823387287950844149e-01	6.521036947490074454e+01	-8.040040771381917750e+00	-3.619272850653728568e+01	1.919829199949072418e+01	1.895403987108774047e+01	3.125388972983078872e+01	2.032369593633589933e+00	-1.155287216135835138e+01	-1.207717378406666242e+01	1.882250838746180577e+01	-4.608948261485031850e+01	-8.540245630259759579e+00	1.355805244074824500e+01	4.166693822165717265e+00	3.986271804385108908e+01	1.044792066019449095e+01	-6.687597538868189417e+01	-1.778013831810615031e+01	-1.477449671604463255e+01	5.220694125176426503e+00	-1.974043807511046467e+00	-2.247805010295348183e+01	2.180967956429972432e+01	-9.393480465262831203e+00	2.033661007672063903e+01	-5.059451566486448115e+01	-2.219430405383299387e+00	1.539864072398115802e+01	-1.168874930148023772e+01	2.683417174847625208e+00	5.615769684297947606e+01
8.203225799437413457e+01	8.676412130471355511e+01	5.838212511612109523e+00	-7.059763045133969683e+01	-2.269446158060486596e+01	7.520960181837819114e+00	-1.373271475902802585e+01	1.540182438391781083e+01	5.217652222226624303e+01	-2.399347677256470845e+01	-1.400730330184299355e+01	6.304341540246822362e+00	1.667583958025921298e+00	1.311152820505535743e+01	3.052605443279763620e+01	-1.797712134543664853e+00	-1.259569182017500388e+01	-3.905498266557572151e+00	1.903231607134661019e+01	-5.430798113874322208e-01	1.272339934152053331e+01	-8.001418068498633573e+00	-2.242895254196910315e+01	2.612789029419715803e+00	3.553553661780395334e+00	8.045423316833392846e+00	-1.527032911709409113e+01	3.211804482987358256e+01	2.059615015827179363e+01	-4.122958121678142618e+01	-2.648839441708288689e+01	-5.911246187229233229e+00
2.004990732783241469e+01	4.882133009607596819e+01	-1.277127552750775408e+01	-1.099374986515465835e+01	6.870211413500063813e+00	1.289762239040312686e+01	3.960693712164032121e+01	4.388271848046596091e+00	-2.600468834805455742e+01	1.975828903165530548e+01	4.706787813356455530e+01	3.095593245001511207e+01	-4.828979892727102197e+01	1.401641727506142132e-02	-2.383296654670924397e+01	-1.214405758413577452e+00	1.644766669355071764e+00	-3.911137662467601750e+00	2.143811704838228493e+01	3.880004464096589611e+00	-4.241394935069891403e+01	8.909550455817603520e+00	2.502037393226699180e+01	-7.240014270072887115e+00	-4.562585083881150183e+01	-2.925961828983381086e+00	3.064501809682420941e+01	-2.370220177213786883e+01	-5.031906882514201129e+01	2.761242136291987492e+01	6.138900326730278323e+01	-1.270657683495370094e+01
4.296222359973579330e+01	-1.545701603240348199e+01	3.425716962427137746e-01	-2.251093733820115972e+01	-3.077437915066802088e+00	1.046262728365913119e+01	-2.082833787545068560e+01	1.506550842254662115e+01	8.519987668542416515e+00	8.274711629035113036e-01	1.647926599893671096e+01	2.582692910191831359e+01	-7.616554278506497155e+01	-1.766160056291935732e+01	7.220639540395126232e+00	5.241429427191418577e-02	2.330578153363494920e+01	8.226360293200906426e+01	1.698187925896063888e+01	-1.441426327635311466e+01	-1.706729675345481478e+00	-7.985623524522114280e+01	-1.475752167349195076e+01	-4.381747512798332878e+01	-4.831663504285593547e+00	6.242780376752245175e+00	3.620860692489359423e+01	-8.374374364606507015e+01	1.881420805028011856e+01	4.826165344820287828e+01	-5.968837167253875720e+01	3.486360013610168807e+01
2.161415630028418633e+00	-1.233054015775726064e+01	1.144413670688801687e+01	-5.632858930459739355e+01	-1.376266032823444174e+00	3.126127501964071964e+00	-4.379222019585870385e+01	8.574927890166921429e+01	-1.617134446536391934e+01	3.063987278227148892e+00	4.895069500657664996e+00	-4.587640759708837557e+00	7.422346944261944657e+01	3.635839075222811090e+01	1.487697380045519324e+01	-1.093282486837583711e+01	-5.443388700722546503e+01	-3.691739803194641567e+00	4.309900006070144229e+00	1.558085596799490169e+01	-9.007555626493198986e+01	-4.335694028910819675e+00	-3.164139779446463052e+01	2.557823079178538350e+01	5.489093517887386042e+01	9.271040731519845224e+01	-2.131308955285384243e+01	5.953152998370595128e+01	-4.628439412045506884e+01	-7.157417147704203231e+00	1.835385695703919628e+00	2.646850812173774514e+01
7.622245757398754762e+00	6.885066188038628354e+00	2.344594078166887030e+01	2.060648194612260120e-01	1.460795639637695587e+01	-5.862702971780928252e+00	-4.139483294743294906e+00	2.285081335526460578e+01	-5.266887685775094141e+00	7.150954953419891069e+01	4.062448047791062322e+01	1.770800170323217770e+01	-2.053275143794349233e+01	9.635986974099232327e+00	1.278425315519892536e+01	-1.013665894715123983e+01	-1.865607488510439893e+01	-7.356026844985771973e+00	-3.907031125116629866e+00	1.597947148512044002e+01	-7.676526499079973576e+01	-1.338803621048729831e+01	2.076606836444063475e+01	-2.222676380790420581e+01	-1.635832059849698261e+00	-7.227431080360071647e+00	1.642570808757442791e+01	-6.485247106578802345e+01	3.097689804917433953e-01	-7.069669145825754342e-01	3.516279955550162928e+00	5.702069419229572667e+00
5.799244532155462650e+01	-3.167635003694656604e+01	-1.953430736712826388e+01	-4.211390822190650596e+01	-8.374315336435157064e+01	-1.524084873623951708e+01	-7.017018868518157149e+00	-2.107004207229389081e+00	-4.454554618051854220e+01	-4.582826422648321341e+01	-2.436583856710159779e+01	-7.912351930723737325e+00	-1.269304991116771753e+01	-1.167612444880220934e+01	2.202730929536857829e+01	1.206225588035501950e+01	-8.891091014683588867e+00	1.398553982518904881e+01	-8.631564300064551887e+00	-1.110278027060230954e+01	-3.873993843049018437e+01	1.897866779314471941e+01	6.573071813282192011e+01	6.713523525999574915e+00	-1.992427009912925584e+01	9.696060967767387240e+01	5.689927210181438255e+01	-2.553628694778209418e+00	7.894500181641289771e+01	-4.863982690968601474e+01	4.471060926052409457e+00	-7.486645249805285118e+01
1.790924520040881518e+01	-1.270223765759528334e+01	5.487104733088625608e+01	-1.616627751302165450e+01	5.483413629445012205e+00	4.916533827076073493e+01	1.280103750961876941e+01	1.769017091903101502e+01	-2.326189031344352998e+01	-6.574475310698938202e+00	-1.139227135620568987e+01	-2.060873066748778371e+01	-2.466587350265597944e+00	1.550185990490026633e+01	1.320656687774709859e+01	6.951083569051776578e+01	-1.660964731157023522e+01	4.498940045875276184e+00	-5.610325876605376294e+00	2.974837593950350367e+01	3.187458429965819917e+01	6.402264234005277110e+00	3.944306946272940095e+00	-6.984615580543071189e+00	7.141636265520680205e+00	3.836452716174030542e+01	4.630275596552399975e+01	-9.613357086846008315e+00	7.296578542645535492e+01	-3.488613601841507261e+01	-3.253539964898139658e+01	7.687949030956359309e+01
-3.010384808614989183e+01	2.181164191941518027e+01	-8.997310350511357058e+01	7.705091401967503373e+01	-4.615489800044657898e+01	-2.110102973150056016e+01	4.587997702717603943e+01	-3.755768084619631075e+00	5.345257022704367955e+01	-2.455016997782151478e+01	-2.514158897823591232e+01	5.621742493615928993e+01	-6.226507135120968428e+00	-6.751888587583383394e-01	-4.836968510717471759e+01	2.701240483713593932e-01	3.381088126618042367e+00	-5.958114289090576943e-01	-5.212197348448822964e+01	4.116714484475215841e+01	1.285344633169990480e+01	1.888796353968679043e+01	-2.413179604055817862e+01	4.457101999860726949e+01	-1.960834565769411242e+01	1.719584906702705496e+01	-4.745505714848343715e+00	3.495191435119110679e+01	9.618098978962136414e+01	3.406953651297435215e+01	-5.244830887258805419e+00	1.530159898786200756e+01
3.119934273095930166e+01	-5.451765084991836829e+01	2.700258183327270700e+01	4.474121905449504055e+00	-4.015067138915745915e+01	1.178864629254614105e+00	1.421320002373487945e+01	1.446033224466751221e+01	-4.052658007190737521e+01	2.970713069408661422e-01	8.973712109220596034e+00	6.668020567833850976e+01	-2.558521639673055859e+01	6.630134822015848783e+01	2.081253313018277140e+01	-4.069490446579734133e+00	2.881448191794491720e+01	-3.792706460029729243e+01	4.005099782273536135e+01	2.027408556831965303e+00	2.213494146906818671e-01	-7.111677754456995793e+00	1.142365129187505346e+01	3.237165515018116224e+01	-1.299007882643365974e+01	1.640232168630080878e+01	2.784480976291024756e+00	3.213496811672220588e+01	-3.730030773576770287e+01	-7.933098704300666881e+00	7.626934121146790702e+00	2.958712735594334120e+01
-8.140546415991670059e+00	-3.713935427924590016e+01	3.787801229809416981e+01	6.511601343117706620e+01	1.915614463152075331e+01	-4.370101092775522034e+01	1.023861938739876898e+01	-2.732765779094339109e+01	3.760995464497928964e+01	1.589516867963656743e+01	1.057012164746534388e+01	-1.903690285148547900e+01	4.950001965339462018e+00	2.270001933513612258e+01	-1.658925092748411600e+01	2.473759982413449077e+00	-1.913806415670932459e+00	-7.660475880530496440e+00	-6.284942782813626394e+00	1.581679079936825261e+01	4.070808667426715033e+01	8.214261714814137250e+00	3.319183237079345616e+01	5.191785683425398901e+01	1.505814555292984380e+01	4.114755057308845210e+01	-5.031774350833485343e+00	-3.203591999179311589e+00	6.322425113320309009e+01	2.860420412504555543e+01	1.216289597139004286e+01	-3.839544571166339892e+01
3.316534864617613465e+01	1.165731549616400287e+01	2.278101482326109206e+01	4.362125156137631166e+01	5.681565292562157587e+00	-5.181749658225466248e+01	4.758397450881836477e+01	-4.811362359911954911e+01	-8.788327596696788646e+00	6.609008143509640831e+01	-3.206683899933584314e+01	-1.839610418771414757e+01	-5.762740483057505081e+00	1.349912378365429255e+01	3.130133710579332984e+01	8.036831896861659885e+00	-1.605512964186516900e+00	9.365121649380785129e+01	-2.505001481704057653e+01	-1.523304702747964541e+02	1.932161208881109005e+01	-3.696538147255296280e+01	1.641020405991847753e+01	5.401450718135586193e+00	4.117649619774753234e+01	-1.552668293884704287e+00	-1.913287485254004494e+01	-4.854884104287268798e+01	-7.381430267092758868e+01	1.282250751935407607e+02	-3.179861022666530346e+01	-2.613536438526532280e+00
-2.227423467144605596e+01	1.293196757285497824e+02	5.785627326970883555e-01	-1.048778591293201501e+01	4.176336946824177687e+01	5.998061392689760396e+01	3.240435082645217335e+01	5.813941424640385236e+01	2.703301062903874552e+01	2.281913051794057345e+00	-9.185717121127991547e+00	-1.055060654802178277e+01	-2.332501241284798965e+01	-1.184417678343598901e+01	-4.267183619504013592e+00	1.074014161946185375e+01	5.054734274611014655e+00	4.898338186267038452e+01	-1.285130236943011006e+01	-1.657427891730742431e+01	-1.884180596093020199e+01	1.074330749233429572e+01	-5.861288272440646097e+01	-7.885642867761017971e-01	-2.869808788094725571e+01	5.695656750068698670e+01	2.970841628779585974e+01	-8.363961732468489174e+00	2.806724710327088346e+01	-2.867423755712384903e+01	-5.844178272670667695e+00	4.792021549369465561e+00
4.207677276096287500e+01	1.043444233254397169e+01	3.405756649401660496e+01	-6.022655935729183341e+00	3.832579788059128845e+01	-1.524401805090886963e+00	3.009907724941177420e+01	-3.176321948983788701e+01	-9.119588686077941375e+00	-2.596343057000508736e+01	-1.749006723515483586e+01	-1.177814205593706731e+01	3.322629970901959240e+01	-2.400788593145213312e-01	8.391351357467191630e-01	-1.067046303546378283e+01	-2.581917930632069869e+00	-2.389229697399605357e+01	4.385329737904001490e+00	6.769459261378804626e+01	9.869703128178718643e+00	1.258750278541093337e+01	-5.095326789427697634e+01	-3.106699753382564211e+01	-3.408039599141368825e+01	-4.152594818911264696e+01	5.236391896702023274e+01	6.147424826259577202e+00	2.047054002588556187e+00	1.146182826004011872e+02	-1.053948379426946680e+01	1.093238989849870677e+02
1.793941595364492159e+01	5.235255755230324581e+01	-1.284831779947438690e+02	3.659661741087450793e+01	1.012044121819711791e+02	2.069972215625886136e+01	5.817273875739959976e+01	6.874580127481876524e+00	-9.863460243215679668e+01	-1.846819207414583275e+01	-3.454907283987311928e+01	3.524140525290479076e+01	3.303194968256282493e+01	5.616557222724520670e+01	-7.249363356528725433e+01	1.517782085927760871e+00	2.062276416141422430e+01	-2.657714172141414366e+01	2.049245092515324131e+02	1.537464587964299767e+01	4.422829773299534395e+01	2.012423000787142513e+01	-3.359728544619446922e+01	-6.718884467168400931e+01	-4.108026293780002192e+01	-9.600822448470636061e+01	1.151263603918985901e+01	3.261301782703358043e+01	-7.895280170271330888e+00	-6.108601962337671942e+00	-1.893849148155904416e+01	-1.418038126770425755e+01
-2.719768778084368677e+00	-7.472517137239069740e+00	5.935199456993539258e+01	1.487756125514529870e+01	4.175527260560818377e+01	-8.017271401636714145e-01	4.127239719518489558e+00	-1.517681223306312965e+01	3.989685121623872988e+01	-3.626991948419806988e+00	3.988436149329853020e+00	-7.329132735251953079e+00	6.277977235376881993e+01	3.854993445377635997e+00	7.533085619774361419e+00	6.833633634989080718e+00	6.130024002148942941e+00	2.052626174239036150e+00	-8.866061463262664422e-01	3.547377848288354585e+01	-1.356189917334783424e+01	-4.074014786460431736e+01	-2.032719700811123431e+01	-4.700989993926378929e+01	-2.768261918905655250e+01	5.235590832226943547e+00	-6.708600556730583264e+01	5.038192061103730524e+00	5.777648854411275181e+00	-1.762974087954269109e+01	3.844468027989147885e+01	-3.820052250384730996e+01
3.217548556704836304e+00	8.107264172011783288e+00	-2.536860578209282835e+01	-4.671055435992879090e+00	-4.771756051613647998e+01	2.844218365482361932e+01	4.651250839587614649e+00	-4.948509156164541878e+01	-1.242803996187173077e+01	-8.137047327327541879e+00	3.715098917143750867e+01	4.445833603184949112e+01	-1.386115754039647996e+01	-1.852611064967696564e+01	-4.088551557537517311e+00	-2.309336196436832722e+01	-4.857283373031258122e+00	4.983374768978696245e+00	1.485891281683051801e+01	-4.930539404618890131e+01	-1.908994725995911423e+01	-3.609040562585426493e+00	2.824759424431925936e+01	2.113140560492040265e+01	6.057354784369883838e+00	1.995261057966241935e+01	3.390531538493723218e+01	-6.067133971191850605e+01	-4.855542342969754621e+00	-4.043273118733379690e+00	-2.992475555430011980e+00	-3.591109985441806174e+01
2.157527556369040411e+01	2.003314414865429605e+00	-3.219767139847328252e+01	1.377746494750325468e+01	-2.598321866575480144e+01	-4.886055513755062307e+00	9.613867927328840324e+00	3.319143574510296446e+01	1.534257865489841066e+01	-7.613718512470325095e+01	4.879968337609437157e+00	-4.384498454644520393e+01	5.693845940073424572e+01	-5.124463138436576859e-01	3.102239632937258307e+01	-9.276996633726197317e+00	7.356777881032821043e+00	5.627913439287956976e+01	-5.946649998490195799e+01	-1.702617538507470130e+01	-7.330919079955243944e+01	1.515760802831048437e+01	-2.212174388789466661e+01	-4.798892062928169366e+01	-9.294451659647181430e+01	-6.867245482587955863e+00	4.878244780876440423e+00	-3.998359627870227229e+01	2.758683459446918462e+01	-2.829515119881021779e+00	4.237284370868978023e+00	-2.961520355012747796e-02
5.086115233963906235e+01	-4.711495597815493852e+01	1.016358737020499348e+01	-5.279622769412073069e+01	-4.897271422651467532e+01	-2.820491156444352399e+01	-1.099980086855797090e+01	-3.672237308256812049e+00	-2.202641532208975761e+01	1.912301909280682466e+01	5.733652954461753382e+00	-3.160343417949944467e+01	1.210135180423443479e+01	2.794165137802231413e+01	-2.086567377292891834e+01	6.248943500144838481e+01	9.134784514367586539e+00	-6.449344714437199855e+01	1.155461578628324588e+02	1.469962545375283725e+01	5.139044298219423013e+01	-1.859624647300374178e+01	4.747723795372863265e+00	-2.139979241110710007e+01	-7.356956688770214470e+00	9.172144684559881966e-01	-1.632303564653300043e+01	2.683730531004179198e+01	-4.709541743697242211e+00	-1.764392370146762312e-01	1.010087166487606325e+01	2.982466478510231500e+00
8.858247928780217606e+00	5.511214818590512010e+01	-1.090459069801024361e+00	-1.938438854313556803e+01	-3.566890376408786523e+01	9.991130175113710266e+00	-5.742758016343850613e+01	6.712769778152825495e+01	2.814264621901872943e+01	-2.539894951047632077e+01	-4.240373751884494169e+01	-4.477372854738273844e+00	-2.428106340261077634e+01	2.285026821132805086e+00	3.425264568440551383e-01	-5.879788549407390263e+01	2.792981072912524709e+01	7.127489045428153247e+01	-6.080386564355741541e+00	6.873903247436594199e+00	3.651677895795537410e+01	1.713078228036421180e+01	1.813125979684552247e+00	-2.791090122059469536e+01	-7.544738053321532689e+00	-9.667529946433577326e-01	1.320207832993834813e+02	-7.180002881202708132e+00	1.223064958405665514e+01	-3.396589035353746233e+00	-3.695126672716272509e+01	1.766711278970797494e+01
3.658405877877885359e+01	6.627134807831330576e+00	1.251293822063210968e+02	1.045349325506205815e+02	7.625911276650759874e+01	1.043293278093355703e+01	1.485519523275111275e+01	-2.713513769247416274e+00	-1.980560942762126686e+01	-2.998318189627446628e+01	-3.870130976495880759e+01	-1.355276784991399097e+01	1.784411978406860655e+01	1.139228038473799529e+02	1.781707452299565375e+01	5.992463523893102995e+00	-4.527675385406324970e+00	-2.925858767572943364e+01	-2.030167884411558532e+01	4.116015591327411016e+01	2.589212619658548320e+01	6.654809004309950637e+01	3.774330054933790279e+01	9.825037271611854806e+00	-8.818759189296427436e+00	-2.657290424005294138e+00	-3.148334150601661463e+01	3.858233621172009009e+01	-1.224617613721069631e+01	-1.927114412695453538e+01	2.044556367995293389e+00	2.829410073653730961e+01
-2.368756549214381124e+01	-1.436464003356698349e+01	6.590912020455907516e+00	-1.562723643498419790e+01	-7.755860096093183387e+00	1.588808428237967973e+01	-5.391734631492152374e+00	-1.347509421025531573e+01	4.814094851969345257e+01	-4.462073232620505792e+01	-2.269623235738121636e+00	4.986824095568356086e+01	-3.557179095507927968e+01	-1.351953322647145939e+01	-3.784322948615122328e+01	1.625040359848890859e+01	5.737776161774580608e+00	6.032941277900468435e+01	3.532818398860403875e+01	2.333831081338146873e+01	-6.083622534083466427e+00	2.830735789669027280e+00	3.373821576154023205e+01	1.236100829175490112e+01	2.592134711088849031e+01	5.254272973751005082e+01	-2.747292565166580403e+01	-1.603404628341385063e+01	-2.508451120046448679e+01	-4.436120463746303244e+01	-3.508794233750620606e+01	7.555176832399794762e+01
-2.516378898732024894e+01	9.119614483025650031e+01	3.535957112505533217e+01	6.253325380616985285e+01	1.909290423468414843e+01	4.636211456719784962e+00	-1.330899985384788664e+01	-5.138363546157778927e+01	-1.239103068573365718e+00	1.599781117392555885e+01	-3.127468547602326865e+01	8.244873081375997614e+00	7.058493239371848027e+00	2.379961170315676711e+01	-8.858395028740323696e+00	-6.225628466341117218e+01	3.502549115638060329e+01	3.122228578858061709e+00	4.518507508050684152e+01	-2.183104855800620214e+01	-8.040169359638566604e+00	2.631388732940575537e+01	2.422789867267477604e+01	-6.326226514341425577e+00	-7.474649308786665891e+00	8.623147134509485667e+00	-1.419276685072124167e+01	4.469230083847714496e+01	2.415961001351463011e+01	5.690118830062760935e+01	-1.311669845000712975e+01	-3.330326008238386493e+01
7.383107443970991390e+00	3.842187070757960754e+01	3.469925888583770046e+01	1.244204413260331155e+00	1.628869708983356546e+01	1.149384443093370756e+01	2.503414059790200596e+01	3.147697868655438569e+01	-1.118559738998385313e+02	-2.156378260215022102e+00	-3.989638581423230335e+01	-1.368063647679017336e+01	2.241299892088609980e+01	4.871468660649632909e+01	-1.130355687491436640e+02	-2.564417950840853777e+01	-1.295751778497647244e+01	-1.173017808073327117e+01	4.561975596530408517e+00	-3.875946803589182643e+00	5.200983075316051973e+00	-1.865476851459078844e+01	-3.812220380186433744e+01	3.019925776931426853e+01	-3.557275751855517854e+01	-1.087309776172083957e+02	1.827093288000940774e+01	-7.372723661541580498e+01	1.965971189227607496e+01	1.244060002041519652e+01	-1.978000265875465402e+01	-1.359590803418079830e+01
4.498516106247056001e+00	7.335109505454228795e+00	-7.693361659495033678e+01	-7.512135076784889343e-01	-4.105545706598096700e+00	2.615656913001294726e+01	-9.037683109865096043e+00	-6.289444435830930757e+01	1.316702094299374615e+01	-6.919446907373963995e+01	-4.345055159280716284e-01	-1.852190431054023634e+01	1.459861742332859436e+01	5.485190529050303354e+01	-2.939192820587892996e+00	4.576560779989587324e+00	1.628224027596928636e+01	7.119019568639910034e+00	-8.757702693829118701e+00	-1.757395433935034745e+01	-7.754733087950388892e+01	-2.480867565396635399e+01	-5.612114755852356041e+01	-1.730287210750426041e+01	-2.129917125389622079e-01	1.799093398217615158e+00	1.425379968154775945e+01	3.854642911878752187e+01	-5.924051453971827641e+00	-4.040333056708423243e+00	-1.023326794612075474e+01	7.185480338636357267e+00
-2.723075539569608949e+01	-2.270951503563691176e+01	-1.630889058413298187e+01	-4.175526357301589542e+01	3.860638799840907964e+00	-7.037771820765595265e+00	-1.502061075673540635e+01	8.411727217718969030e+00	1.262772381069155614e+01	3.693233718550524713e+01	-1.201454561476136362e+01	-2.262111068113110335e+01	-3.875278304222194947e+01	-9.974363949218300718e+00	8.985313193265014320e+00	-2.246910364877586019e+01	-9.929873936668907675e+01	-1.784936390679831675e+01	-8.850911390910181353e+01	-8.084424008109738935e+00	-3.939196332552100444e+01	8.730271626114285866e+00	-2.404947254781432164e+01	-4.691971725189074505e+01	-3.000075468727632355e+01	3.368644525216088681e+01	1.117759749832120258e-01	-1.472600612901195838e+01	-1.109238489365628055e+01	-1.863979574323121469e+01	-5.764676584429199835e+01	-2.961103004199053146e+01
-8.347257632970244856e+01	2.477088672334204134e+01	2.044292507102898071e+01	-2.414587100824864052e+00	2.649502592893596908e+00	3.490979112784481941e+01	1.082932881937141012e+01	4.101503518676413051e+00	6.012341684183940771e+00	2.643406768489316505e+01	-9.279755894050229159e+00	5.824408553519351273e+00	7.939091828592772515e+00	-2.353993243047565187e+01	1.531430105100684891e+00	-2.019899784402860732e+01	7.741929509085834660e+00	7.782516285032889947e+00	1.437091343065340476e+00	5.045308048998094819e+01	-1.210709829187882463e+02	1.389530604114421841e+01	-2.294538861787344430e+01	1.116843860773320785e+01	5.451251025364939551e+01	-8.898580242974999521e+01	-2.367773691392143931e+01	-1.233225061170865011e+01	-3.278823331485853032e+00	-1.777505405628105351e+01	3.510275980778389204e+00	1.914215202083113354e+01
-3.058235748110061181e+01	-6.431498890093374499e-01	-4.859908590117250782e+01	-4.393654593529209507e+01	-1.077130143770122572e+01	-8.245198301313843459e+00	-2.917110213378646932e+01	2.926394857067802491e+01	1.253376185013377153e+01	-2.925885438793412163e+01	-2.228805235997224088e+01	2.983247190505030133e+01	4.592721633559107453e+00	5.777935184329766827e+00	-4.449976284191227904e+01	-1.202848340729691579e+01	-5.994329230487782656e-01	-1.101114284157442036e+01	4.266903782446938465e+00	5.350321957098083203e+01	1.275179839821032246e+01	6.492230438414265947e-01	-3.793162302490360105e+01	-9.375718631277390358e+00	1.949209022011736536e+01	1.634844546479322203e+00	1.233775529479276223e+01	-2.746743634637763876e+01	1.802874165274616658e+01	2.727023806668667305e+01	9.210369326850891980e+01	1.977998924008500836e+01
8.097454893711500290e+00	-9.886296911711707480e+01	-8.567729023384372056e+01	2.421588093548468823e+00	3.715792464534470696e+01	4.065998458067840460e+01	4.725443898200060744e+01	8.387698591816791804e+01	-4.313226338549268846e+00	-5.948423316762639956e+01	-1.430028844390103870e+01	7.678086000458995919e+00	-1.423451452768160550e+02	-1.377366994442073178e+02	3.855544230245517667e+01	2.191886743515044600e+01	-3.868436927146091442e+00	5.313861248242569957e+01	7.094173025395447496e+01	8.793376174588782845e+00	-1.944298184447727351e+01	-9.525718982936984958e+01	-9.498998705404851250e+00	-5.515641826340416287e+01	1.756368404546330098e+01	2.890829410858808046e+01	-1.024563348938472629e+01	3.365541395149332260e+01	1.840767084573247336e+00	7.764523668648938504e+00	-5.694093550207025345e+01	1.981010469282475484e+00
2.737155032033381019e+01	1.720150557737873598e+01	3.563988836121146164e+01	1.294302600739059130e+02	-2.113158322455092275e+01	-3.477873659050001720e+01	3.264420602771946278e+01	1.240153789999908884e+00	7.575652088981343013e+00	1.300109947518915021e+01	1.247414925475707825e+01	-1.374309519605122709e+01	-1.945569943058856310e+01	-3.966622867260671370e+01	-7.496650078937406647e+00	3.476492921594780849e+00	2.195456122489265738e+01	-3.054107727419792795e+01	-1.478993108594757544e+01	1.303840785824020543e+01	-1.953254385107830338e+00	-2.339614621618843771e+01	-1.577613443918079561e+00	-8.617882676373765705e+00	7.637502707553393577e+01	3.907171831600307144e+01	-1.219968257372287113e+01	-1.632638626672491711e+01	-2.143679202451595245e+01	5.216237824741193130e+00	7.713648408550274560e+00	3.928855844078048776e+00
-1.239306668968967884e+01	-1.065023581201515057e+01	3.667423864372896691e+00	-5.008482381330544797e+00	1.137428122428687516e+01	2.363744765255404090e+01	1.700441390106064432e-01	1.714920065442282748e+01	-4.980382904898085883e+00	1.019891484306998706e+02	1.822313482086894032e+00	-3.071710573941506084e+01	-2.441584998911349302e+01	3.943285556365433564e+01	-5.444693174895396837e+00	1.448370420115213442e+01	-4.193706126315312588e+01	2.055074030141564378e+01	1.512934062124452161e+01	-2.033204535433958782e+01	-1.420474165689235591e+01	-1.749399290373789029e+01	-5.676905198112359585e+01	3.678536843141536394e+01	3.332444926467248081e+01	1.594855814547948825e+01	-2.600945630557117738e+01	9.593922881372304090e+00	4.454234815618979937e+00	1.654864357803434771e+00	3.957569806541550861e+01	7.417667668038355089e+00


==> Cifra_figuretem/0.039/DPdataGreen5.0.txt <==
-1.601948276125315096e-01	1.566031194796919657e+00	7.633965401471463963e+01	1.982291263524342284e+01	-6.925602276506701571e+00	2.709068347203721583e+00	2.781877971026749208e+01	-8.523736493290121174e+00	6.955793386166359937e+01	1.960628712914632388e+01	-1.267612225525192393e+01	4.413666153806516945e+01	-9.258596401859442437e+00	-3.835419085533212069e+01	-3.398905929109452995e+00	-6.371522388317909957e+00	-2.232683049374436735e+01	2.736946205288120026e+01	1.537789175760949334e+01	-1.717820115536788350e+01	-7.566703107568193865e+00	-1.832899224940215532e+01	-6.299463001927618766e-01	6.129619043188137084e+01	7.670473872713062136e+00	2.194857342289914186e+02	2.037081607815701645e+01	2.181602290442316416e+01	9.671239361642213206e-01	1.090960416766931331e+02	2.620739579663084839e+01	-6.000026287087928267e+01
3.232286128748708620e+01	-3.381999337477839873e+01	4.387484393467384614e+00	-5.131582516150412943e+00	7.716169568192963624e+00	-1.147181116386216670e+00	-1.364350438683670319e+01	-6.783973274265972186e+00	-1.114276531201653420e+01	2.038625305722543146e+01	-1.379487483973370310e+01	5.221052107511794382e-01	-9.841228308148608050e+00	-5.306316193424009242e+01	1.134691846481390431e+00	-8.366624677900171037e+01	3.404552922695449269e+01	8.960568340547493404e-01	3.544257799719223723e-01	4.069220833715554875e+01	-5.009649024842759957e+01	-5.493294726288368679e+01	-1.979153637088579032e+01	1.442024502989355739e+01	-1.597340075987796926e+00	-1.499234014450486896e+01	1.337385005257727499e+01	-2.006828109037807550e+01	3.256257642225542259e+00	6.569381811596080922e+00	8.095186359881822113e+00	-4.317054466565173243e+01
-3.860049232055592583e+00	1.072704135651936497e+01	2.868878328098649888e+01	-1.661371767741479388e+01	1.576792439421966208e+01	4.823028024575577888e+01	5.431908274680148452e+01	-2.977001171694967585e+00	3.722887608143004456e+01	-2.751547562458568663e+01	-4.678595529888161764e+01	-7.207517840677056142e+00	3.339550114261563607e+01	2.803240204735012853e+01	-5.297779670557562781e+01	2.210528965964783765e+01	-1.962529931785183734e+01	-4.840910089376492920e+01	-2.705970283231433271e+01	2.330027173138397245e+01	8.045685199199891002e+00	2.374270007039521069e+00	3.854973353690389626e+00	-1.799603346439368678e+01	-2.313069549482793974e+01	1.709629832410438510e+01	5.810700976441330212e+00	-2.618202223396347961e+01	3.077681434241219538e-02	6.330398227137900591e+01	-3.451726992053559684e+01	2.865056493932593185e+01
-4.276974916104666846e+01	7.282995141596155975e+01	7.102699265666990946e+00	4.633241617506884680e+00	-3.261961068498455774e+01	1.569621474678929296e+01	9.311538117123742353e+00	-1.065739114509036085e+02	-7.083284608854642173e+00	2.485872134501117614e+01	-2.423965837388859157e+01	3.211378656790941477e+01	-9.102056965915668485e+00	3.065956701610794610e+01	-1.737219576008728339e+01	-7.722145726148820444e+00	-1.392527889463234914e+00	-3.563753107448990765e+00	2.209271313602002351e+01	-1.786362141401753334e+01	-2.505005470942815649e+01	-1.248986894582187146e+00	4.577049896811153928e+00	-5.235819344570218448e+01	-4.954514898519960298e+00	-7.075947086881510018e+01	5.190939224650882089e+00	9.350350683290598042e+00	-1.953012840039901832e+01	-3.559155345252562341e+01	1.342774525652815498e+02	6.884629420441965131e+00
-8.920263565429392472e+00	-1.467306718187524872e+01	6.340728273500815249e+00	1.657448957264876288e+00	6.342958125210307685e+01	6.869417235099819052e+00	-5.703345738484672722e+01	-1.911305817479118829e+01	7.593288310835608623e-01	-2.253859570340623364e+01	6.887005768145776363e-01	4.416729908383113923e+01	-1.802433968468795111e+00	-8.077675565674178415e+01	-2.595038571134178085e+01	-3.351042146526309295e+01	-1.188391533555332558e+00	-1.773810670224530028e+01	5.876988952661097443e+01	1.926982991143883606e+00	7.382713127904316774e-01	-4.575741879942739132e+01	1.810729893330735418e+00	-3.223915911771956910e+00	7.613477287371527957e+00	-9.675655864241943238e-01	-4.970833668161260377e+00	-3.782358179528448971e+01	2.841230426876416715e+01	8.605412051215713731e+00	-2.509907025621322063e+00	5.644082631390435267e+01
-1.421785494765465074e+01	2.461039935989556326e+01	3.305914482158480272e+00	-1.642044997140288487e+01	4.623812685273189516e+01	-2.110510377711694829e+01	6.527666615807748762e+00	-2.296723185030219128e+01	2.906121540745341747e+01	4.549008872494259492e+01	-1.302255963183576171e+00	3.346716519656432354e+01	9.078180700493328459e+01	-4.266728056140205005e+00	-5.690320554495718142e+01	-3.315642858414312144e+01	-1.222215171542589962e-02	2.903664979391558276e+01	-1.994175829392059995e+01	1.349713680377000902e+00	-9.129609866115348638e+00	8.618865913778724064e+01	1.468582958699818874e+01	1.080444602434770474e+00	-1.395146960331180708e+01	-2.875447963929993023e+01	1.892336316327882528e+01	-3.578224403443086743e+01	-1.809361437117153670e+01	-6.404523097310603319e+00	1.168630009546716941e+01	-8.272675596661198227e+00
-2.169508362078721575e+01	-1.976140093384272589e+01	1.456427067613612536e+01	-8.360443985047810500e+00	1.559566027027705992e+01	2.185172696915213919e+01	-2.020179528558363025e+00	-9.527240827886008390e+01	9.359177694694864158e+01	1.694359722822448688e+01	-2.075886576562813168e-01	7.763610345473850316e+00	-3.511477779180567182e+01	-1.689146730204655000e+01	-2.697982805476678791e+00	5.788428798004525699e-01	-1.531209886589924185e+00	2.162321974717372086e+01	2.868885023006308188e+01	-4.103003150350757977e+01	-3.353111008446770125e+00	-1.821105531379003750e+01	-1.418213718355022479e+01	8.377334863854725810e+00	1.905205260944965673e+01	-2.632587235738141729e+01	8.110705222193690389e+00	5.602907200871781157e+01	-5.604529971159674062e+01	2.664099130975374763e+01	-1.242274156201558100e+02	4.065072787179803981e+01
1.550207767101097289e+01	-3.590147433873894300e+01	-1.107783987350487109e+01	-2.847345109186771861e-02	-1.182905635167079517e+01	-3.167291655555859364e+01	5.607837140449771596e+01	-4.811954669877839308e+01	-3.117262350571834162e+01	1.517994372746750109e+01	1.239725541265998601e+02	-4.383622916706425343e+01	1.411806921762170930e+02	-1.644733024609477567e+01	-1.207795673833191197e+00	-2.376529672731856380e+01	8.105359025218742630e+00	-2.333218463525056663e+01	-5.744181958210926098e+01	-1.140335082337852857e+00	2.653004316860130984e+01	2.176621312659424134e+01	-2.464007153599543365e+00	7.750682149626193507e+00	-3.787118343229685102e+00	2.164336518251068142e+01	1.635556404827499755e+00	1.653645590419881728e+01	4.490568564037025112e+01	5.579091003107001967e+01	8.035868342188294378e+00	-6.613445423889607433e+00
4.702938791964001553e+00	2.198498971907361010e+01	-3.123852601168509580e+01	-1.051311668193658910e+01	-1.666753573640107078e+01	6.234947998760014798e+01	1.415431638558362692e+01	-2.495064666579050083e+01	-3.359859797166105722e+00	4.975248612030703121e+00	7.025439239784934387e+01	2.017856477735730891e+01	-3.570182337763474578e+01	-1.906257641541651182e+01	-1.809190392142894765e+01	3.443862748536376017e+01	-9.702032124772419053e+00	-1.010668168452459348e+01	1.605588768468722094e+01	-2.622462125137394295e+01	-2.685376523576546770e+00	-1.989822995689369733e+01	1.729689078229134580e+01	4.875970249133663970e+01	1.308073959494475424e+01	1.209793010112864486e+01	1.261409139705055082e+01	-8.417256946935301798e+00	-1.152741794103926232e+01	-6.362463934964627299e+01	-2.196582873937589397e+01	-5.063814053041610919e+00
1.328351746266142186e+01	5.439483212574604210e+00	2.270635438544208995e+01	-5.823805638780423788e-01	6.657604797946727615e+01	9.836707484856580308e+00	-3.068000825062605941e+01	7.831103118564780807e+00	2.767847256505070419e+01	1.728929362225055399e+01	1.478534062344468794e+02	3.386249185647717752e+01	-3.065782930846487897e+00	-7.497042220929547973e+00	-3.484418647429065885e+01	-1.670831609136986629e+01	1.047371152554734408e+02	2.166623490153580534e+01	-5.341321623854931033e+01	-1.931436340748147273e+01	-8.045835963171542815e+00	-1.078691552064297987e+01	3.230223686511020276e+01	3.143571478285963394e+01	-4.013461361865117993e+01	2.627787702618742571e+01	-1.815227730581758081e+01	2.233909265598222404e+01	-1.686424078121694237e+01	9.202852239967091563e+00	4.341947461573776224e+01	3.622339404641699190e+01
-1.629823062040494763e+00	-6.291242789213741915e+00	2.032956341018305579e+00	2.094870909322493802e+01	-2.877388445146429774e+01	3.216178200099435891e+00	2.217529614478488753e+01	-2.582145159340853624e+01	6.072712010845862096e-01	-2.036534894295767018e+01	2.899917736418556302e+01	-2.438785471291178908e+01	-4.046127060829495292e+01	1.340842698994296356e+01	1.393678559353760171e+00	-1.636058400711704497e+00	1.476064461947444784e+01	6.950264303456340542e+01	1.920670611756782620e+01	2.494801651004818321e+00	1.412867485381787347e+01	-3.935696093413889685e+01	1.060530778592662848e+01	5.631967659661567538e+00	-3.678089186303898828e+01	1.217620612382042111e+00	1.458503629829443859e+01	2.208587080661342128e+01	-3.266352789540519552e+00	-2.801796100728518724e+01	-5.673300624969262351e+00	3.277906210570388623e+01
-1.138744665554274782e+01	-1.137387127329080450e+01	-2.131044571764778084e+01	1.913634959764277355e+01	2.003396342528294483e+01	-4.316974253185810539e+01	3.142052273453898081e+01	-4.050807356816011229e+00	3.241364484114793054e+00	-6.986260449758592728e+00	2.157889620168663569e+01	-1.120283347412235209e+01	-1.013034475527547507e+01	-1.321869372270729848e+01	-1.688495265712064963e+01	1.828813691809051178e+01	1.321279502088210300e+01	2.638437600708769182e+01	-7.632182137108964426e+00	1.995110987179242201e+01	6.491471276447579264e+00	2.261860155890505197e+01	1.891399384468438427e+01	9.886918148297252174e+01	1.167076980194854841e+01	-4.344849295244735288e+00	-9.212031203626393960e+01	1.772489836440911048e+01	-3.439826203310801844e+01	7.921694001290063625e+00	-4.174197061463002711e+01	8.349226878819766995e+00
3.619982772722900677e+01	-2.922496668063923408e+01	1.272612879878905012e+01	-1.610593383335077178e+01	-8.121910830184214092e+01	2.690905012137311658e+01	-2.295905234297811859e+01	5.093424731462025790e+00	5.335363458456916064e+00	4.124590819770149608e+01	1.887756068399545484e+02	5.931147845073066094e+01	3.059767869337101942e+01	2.094809945526593964e+01	-2.198099923313030946e+00	-3.059518826595073016e+00	-2.389640986025359837e+01	-4.113983702591227143e+01	1.148186395416523595e+02	-1.663279044548081487e+01	-1.276107696438049555e+00	4.114272174475959076e+01	-2.827973370467862235e-02	-3.696812306273526971e+00	3.039823559566385924e+01	3.548221757924296327e+01	3.820556091775237917e+00	-1.637334583092691886e+01	3.840522628812214379e+01	4.084568889923343704e+01	1.660522827089335252e+01	3.193858377757036493e+01
1.951410792888676937e+01	1.439094954929206871e+01	-3.620719149366841805e+01	-3.918225258507359143e+00	1.227581067198063103e+01	4.172632419687379723e+01	-1.322219257424154470e+01	-4.448674049256764462e+00	-5.564523773724625144e+00	9.880173234545093663e+00	-5.455616425040215489e+00	3.906581548764395961e+01	7.703127571516919403e+00	-1.695207764999103972e+01	3.209796779456789295e+01	-4.993902291971086527e+01	3.123241574891795214e+00	-9.211181520057856176e+00	2.514232513837217908e+00	1.147078202715321638e+01	-1.010003217900916894e+01	4.680392837642562398e+01	-8.617066253419478628e-01	9.232002416321304139e+00	-1.106044404396077141e+01	7.489033538491175079e+01	4.192620900860643474e+01	6.587230118135736667e+00	1.360798410396678038e-01	4.711353575308812225e+01	8.504497223169646958e+00	-1.946883487551611935e+01
6.379121431093640382e+00	-1.294108352321762290e+01	-1.267723578112048521e+01	-1.326139066662407906e+01	3.293067108621520589e+01	-2.512567911896708850e+01	2.082602919926810614e+01	1.776004406990851692e+01	2.248267364071099550e+01	5.847612083720908061e+01	2.185833721813531483e+01	1.757884955967015728e+01	-3.600240419015090509e+01	-1.994662593388645533e+01	5.591248917476528746e+00	6.244544098009328081e+01	-9.803429669580611971e+01	-1.542810772556465437e+01	3.070141413132045027e+00	1.120582363544687610e+01	-2.516501196802330753e+01	3.536175919757901198e+01	-6.272544160534529567e+01	-1.206231728443339257e+00	7.259622667038093446e+00	-3.187094788432425929e+01	-7.642833366303261045e+00	-7.146633896022892785e+00	9.696212749394000241e+00	-3.774569572816316665e+00	-1.531682762297896794e+00	-4.438535398667578846e+00
-1.812963832564886957e+01	-2.375458661994009901e+00	-1.810293552772350267e+01	1.243559270665094374e+01	6.991294320495489600e+00	3.326746036315260557e+00	3.394544413089605683e+01	4.055682441774305147e+01	-1.906283167772212739e+00	-2.104180707123359895e+01	6.601273070704537815e+01	-3.124687102994273857e+01	5.128422515923723779e+01	2.761456259215187004e+00	-3.271331765753537724e+01	3.995589337302220656e+00	-3.016759297494408543e+01	1.986250867979041601e+01	3.338959835280916622e+01	-1.641682673627044764e+01	-1.426998940688190665e+00	-9.053530959068538664e+01	-3.167432667006642077e+01	1.817533133520288402e+01	-1.045107771134454744e+00	-2.882190307193831913e+01	-3.521372499643587339e+00	-2.064620106012807099e+01	1.749231090747398198e+01	-1.003943357495521838e+01	5.960021976674675370e-01	3.452806086948376318e+00
3.736296441380648758e+01	1.194004385947789437e+01	-9.527026088327817277e+00	-1.837426774452227463e+01	-1.453651365253097438e+01	-6.701525788729384203e+00	8.964931971424078938e+00	-2.770287295920216764e+01	-4.356517446333601384e+01	2.558644358819623577e+01	-2.889245472280194349e+00	2.248985870403953058e+01	2.570191085300617573e+01	-5.531793300346643960e+00	1.351789308826649894e+01	1.571744139064212042e+01	-3.424538246265568908e+00	1.231379221853437222e+01	-9.974334357797715711e+00	-1.181244160292654044e+01	1.553039834277595332e+01	-1.012161578291172503e+02	1.190991457826390132e+01	-3.382800976442537522e+00	5.396851838535182111e+01	6.974512076375092295e-01	8.700961957372509659e+00	-1.966022468101240150e+01	-4.555574634190135974e+00	-2.682678882319696712e+01	1.182326049066129769e+01	2.107505919726828481e+01
8.333896295531069143e+00	4.306560365758166142e+01	-4.866002080511760397e+01	8.855866597682030772e+00	-2.080770960362908895e+01	-8.711541746331789682e+00	5.380649343316659383e+01	-3.220475546440298764e+00	1.503111994036005683e+01	-3.358238369585865080e+00	-5.250246026893957207e+01	5.582043460025319348e+01	7.873053206075192323e-01	-4.256262154733954972e+00	4.580823439810809106e+01	3.899565181723589458e+00	5.845459606506346262e+01	-3.898710562107790878e+01	-1.274539335498107384e+01	-2.341299526519041763e+01	6.555996250941443115e+00	1.372461513238313557e+01	2.278086203416854083e+00	-1.308547975175051192e+01	-5.701937916870894441e+01	2.030304381845937911e+01	-1.232898404456702934e+01	-3.454174247210141147e+01	8.669564132256009970e+00	-5.454170615275072009e+01	2.212529428970272960e+01	-7.723081012299395809e+01
-2.298473236167406952e+01	3.197705325914510155e+01	-1.025234265592955296e+01	3.125264862076409145e+01	-5.214472813247686389e+01	-2.215680812556276891e+01	9.483897759269321881e-01	2.304613682502307626e+01	1.858691242641909103e+00	-2.248412997477867847e+01	6.320400096484186214e+00	-4.170481975291429055e-01	1.478148022223523128e+01	-1.115069075436004908e+02	6.513236483332160276e+01	5.378273217817079654e+01	2.835160215324545163e+01	8.527091460798114753e+00	4.789017504886885490e+01	8.660844295651317282e+01	5.215908545514042771e+01	-5.497812505003787820e+00	-4.829659916535379516e+00	5.038238112805857583e+01	-3.333078435329677802e+01	1.286673140783258518e+01	1.841686926514366363e+01	9.438270115655184256e+00	4.016083774470168954e+00	-6.417146270631104876e+00	1.890406745088839457e+01	1.052309273112891930e+01
-5.193326017680684714e+01	-1.545823843934485922e+02	-3.730737013616482756e+01	-5.670176961591360509e+01	5.072487112009563148e+00	2.113838742732421849e+01	1.234876329295082842e+00	1.651314388261945965e+01	2.289524624204092618e+01	-3.657036170709875300e+00	-3.174392322634049357e+00	4.846073794231128318e+01	3.732712659143878398e+01	4.340633610309402712e+01	9.846192579027734482e+00	7.231825436184821854e+01	-9.176496396081113005e+00	-9.049910345487194974e+00	-7.067146813371707026e+00	-2.905502430192385077e+01	-1.086478575324804297e+01	-6.994111589291290443e+01	5.219174106333245078e+01	-6.867036586046474156e+01	3.338408833110556628e+01	-3.243514276990983802e+01	1.805735912524836806e+01	1.564230194367972171e+00	3.230103441909876949e+01	1.174295341665179571e+01	-7.932871318721398168e+00	3.651013850621593804e+01
-4.523698536013994698e+01	5.573833815222261734e+00	-1.113534600387407636e+01	-1.488954172955733846e+00	-5.123274260575883687e+01	8.803571375360336049e+01	-5.440228280484890888e+01	-3.964662082046287672e+00	-8.124891276012014885e+00	-1.386021237453328503e+01	2.341531086423144781e-01	-2.022157122899365689e+01	-6.520594510842052216e+00	9.892710766392822208e+00	6.676891128875184211e-01	4.725625496863472108e+00	-3.332168977456630898e+01	-3.331718869192678234e+00	2.080444848959636772e+01	-3.744948550504778240e+01	1.496645155832424479e+01	-5.039738009776105798e+01	3.459130787416165020e+01	-9.979022102796895055e+00	2.937536187846012226e+00	3.725160110584414763e+00	5.414675393927802816e+01	6.285254747497019956e+00	2.796691412527280818e+01	-3.102937126138811053e+01	-2.547996789096460546e+01	2.640385573728015345e+01
-7.240838515996078861e+00	1.404055655549330517e+01	-4.991842757582342216e+01	-3.608130189459902937e+01	-1.040605785357276147e+01	-8.501066596600752234e+01	6.090130362734505809e+01	-6.869350908128939182e+01	1.546594439273207833e+01	2.747136096949061468e+00	1.985039492887426427e+00	-6.257708952642587086e+00	1.270964812141597555e+01	-2.130413374933191051e+01	2.309955326634560180e+01	-1.704405501004896095e+01	-6.622252206647901929e+00	1.934054885039359917e+01	2.138804167777521137e+00	-1.351292294244855530e+00	-4.983792734035031913e+01	2.186697458628829338e+01	-1.297829823187678144e+01	1.760237269353562795e+01	1.623495852407019413e+01	-4.814716053804324503e+01	1.080809852992437481e+00	2.774000421246350934e-01	2.929008781172299436e+01	-4.224693673956532614e+00	2.075355574774133238e+00	8.424782916582896064e+01
-1.216965298807710028e+01	1.577219467386886953e-01	-8.608808795820728221e+01	2.966125864449159621e+01	-7.976461244336381640e+01	-2.403139913634421987e+01	-1.684207344746619128e+01	5.163931353914099986e+01	1.666186428260687968e+00	-4.541701880379982015e+00	7.008218178095892092e+00	1.234601819120233657e+01	-1.230812249840684558e+01	-2.353251658201050844e+01	4.903000556022985457e+00	4.567015739976915256e+01	1.947274893302690657e+01	9.199401830731890328e+00	-3.340930156085954650e+01	5.749028692197018842e+01	1.434367479951743576e+02	-1.686671556682900786e+01	-7.963136062486157130e+00	5.440449082219249988e+01	5.868520820494555323e+01	-2.527160580639138132e+01	-2.536364700164595121e+01	-8.288961271900580741e+00	-5.280421593186797935e+00	-1.818309858301817350e+00	-9.801331591621002204e+00	1.728432203880281071e+00
-2.379745569574154018e+01	-4.680776062927258607e+01	6.265065858983454916e+00	2.302169698022471955e+00	-3.305178747499420666e+01	4.484491847625076844e+01	3.811640075633911806e+01	-8.204934144328441903e+01	5.250046283515743539e+00	2.752110875162121673e+01	-1.683529304660401849e+01	-9.611966838000144620e+00	-4.514676756688448478e+00	-3.251998696698660041e+01	6.583148505890213187e+01	6.136430368272952407e+00	-2.329457582694524831e+01	2.448593219318175329e+01	8.402970110897605593e+01	-5.569698461584091831e+01	4.850808983040468547e+01	-5.898159618549538408e+00	1.188882443114506593e+01	2.222259104378098815e+00	-2.574276097519721418e+00	-1.122104403786746118e+01	2.063950944021114253e+01	-2.051660572214379386e+01	-1.224064011295889998e+01	4.867296905092279302e-01	3.927429466255694024e+01	1.749171815256495961e+02
4.028970170084411251e+01	-3.548318643978424447e+00	-1.808602863823957563e+01	-8.766980716827184494e+00	-1.118468439381834401e+01	-2.485871432693819116e+01	-3.371772217988162623e+01	6.139038151376453589e-01	-2.213058563765457976e+01	-6.276935331830874709e+00	-5.760201624359580563e+01	-3.902448024240273838e+01	3.436427807401500445e+00	3.969784638060040294e+01	-1.233310886499033465e+01	9.780722558852509962e+00	2.974204998759614860e+00	-3.931952952048028038e+01	1.645424560523568669e+00	-5.929699491014953594e+01	-3.414605135714816697e+01	-9.029641011737174949e+01	5.317153415130266580e+01	-9.420290654571394029e+00	-1.316132950852591321e+01	-5.440815590655186185e+01	-1.650534071210659981e+00	5.067809095597401381e+01	2.350510711265492603e+01	-2.888291650576918812e+01	-6.298650090390393075e+01	3.680209009671759901e+01
-3.179083681584907595e+01	-2.523229351306657264e+01	-4.880619617930366250e-01	-5.320746435361609628e-01	-3.288083440441244676e+00	-8.734746274321873116e+00	-5.707786072134164890e+00	-6.972658680795595387e+01	-2.603915278402980249e+01	-3.768449768288138557e+01	-9.667231524598420833e-01	-1.565482376361391559e+01	1.048171518155700532e+01	-8.792405517981654484e+00	2.026977913506209461e+01	8.018475773143112662e+00	1.810741832796062711e+00	5.045919477397228015e+00	-2.680030785317140030e+01	4.282450982328763445e+01	-4.071933493117927583e+01	-1.983043019926116912e+01	-5.905217124786588556e+00	3.671361713519775094e+01	-2.640424793453210839e+01	9.831035928853863126e+00	7.033284684009605492e+00	-6.197198482544688858e+01	-1.006022488079939734e+02	3.294866633056485483e+01	-2.624180341960304474e+01	-3.660625872414827064e+00
-2.695548780365728092e+01	-1.669778028675035486e+01	2.080029978128447610e+01	-1.811755200794772946e+01	-8.612441940260380591e+01	-4.187585621096530986e+01	-1.035286601223162961e+02	3.315658855243197678e+01	4.383687414892266077e+01	-4.022575278935557996e+00	-3.811729834229117486e+00	3.074821425346513237e+01	-8.047623489431924781e+01	1.226139764081354144e+02	-3.401446283084396072e+01	6.540097175635075644e+01	-2.336654759375699442e+00	-4.841752466769326801e+00	-1.813742005405489621e+01	4.201314343185455868e+01	-8.111024519421476953e+01	3.808806749735330754e+01	-1.329236983211382039e+01	-1.861996510489924717e+01	-3.581870784714340061e+01	-1.804043564574526926e+01	1.812843285268790439e+01	8.026219565397797240e+00	2.295003505383108333e+01	5.577180146288038820e-01	4.029007662406034029e+00	-2.443768636862817445e+01
1.277271700066537363e+01	-9.708480786131753248e+00	4.314281214034358669e+01	-1.862950215750761274e+01	4.779664107531845474e+01	-1.461674310827935841e+01	-1.625160663911663761e+01	6.783985565884723457e+00	5.012573990922144951e+00	-7.763244755741182779e+00	-1.795845505908364359e+01	1.782118590754306453e+01	4.374611520290951461e+00	-3.879689063102353686e+01	1.102182768222997744e+01	3.350467988309155487e+00	8.709117647472531587e+00	-7.690882312841547108e-01	-1.848977881477333440e+01	-8.155925592038448713e+01	-2.678403506318266736e+00	-8.981320234176527251e+00	1.185650566834721609e+01	-1.162751903011097632e+01	4.599326033413394299e+01	2.221153705961702585e+00	-3.958754453796673545e+01	-4.536200790055341159e+00	2.137513491908520891e+01	2.998507330984937980e+01	-7.668985138840715088e+00	-8.858431042807677613e+01
-3.472875753067733484e+01	-5.811200204005250392e+00	1.283061164663568654e+01	-1.669310000373621250e+01	1.285320728550324532e+01	1.041275425958698708e+00	-3.237013892633125334e+00	2.907461865304475879e+01	-7.217779903836947675e+00	2.022352565792717982e+01	1.309846312297489490e+00	2.344171702256743473e+01	3.098164918909399823e+00	1.343219651106537782e+01	-1.598880137864423645e+01	4.137867492196944497e+00	1.176317686853294742e+00	-5.292961489631244376e+01	3.436679199617626779e+01	1.673873181149599532e+01	6.714584360284588938e-01	5.599184104559307684e+01	-3.431624927198717590e+00	-5.187775720667985091e+00	-1.030502677197157935e+00	2.175044533858818241e+01	3.977728610328755465e+00	5.991579270419671843e+01	-8.988474785120777355e+00	1.406088009076161249e+01	5.296816957683617488e+01	2.299280794801866534e+01
1.246000071884151339e+01	1.108112857858012461e+02	-1.789160677079946637e+00	-1.606751231009976166e+01	2.130685468036300989e+00	-4.147298648688219913e+01	-1.709351803857124708e+00	-7.630185246190588089e+01	-1.997635226783043905e+01	3.588248850256892553e+01	9.208760707131102663e+01	2.106541121316709564e+01	-1.293996293651995444e+01	-1.695091496241071027e+00	5.964546816900849535e+00	-8.968761330090584849e+00	-5.687258183565555925e+01	-2.417082199329750658e+00	1.730722995349572457e+01	-3.358905100430376223e+01	-1.770848016789113544e+01	-1.991409388480225573e+01	4.101791790358612744e+00	-1.826257107102012611e+01	1.834849214636106041e+01	-2.178283578501988837e-01	-3.045292438905608634e+01	1.534032778219198612e+01	1.292243538973685801e+01	2.039117856414832275e+01	2.885678171394431146e+01	1.774817999383411671e+00
3.387740496044566640e+01	-3.352777284330542074e+01	8.962049697662770598e+00	4.439647836117431190e+00	-1.726165820900123293e+01	-3.366719886309067533e+01	5.921232017286433091e+01	1.148118691418821555e+02	-7.282833415446248182e+00	-1.890502919534017678e+01	2.195123871417611383e+01	9.942220292369496448e+00	7.032117159998822586e+00	8.273127135522505782e+00	4.127395516684343590e+01	-7.950576358999326132e+00	2.073679043433778801e+01	3.987412603202577799e+01	1.755199850049008248e+01	-1.135781077809849648e+01	-1.197691772295646828e+01	-1.865071797662369235e+01	2.357104548223179208e+01	1.118416323980881977e+01	1.591400900365716886e+01	3.057027857959080919e+01	-2.030834624788726828e+01	-3.836456185231940097e+00	8.849033131741995817e+01	-7.052000055899668496e+00	2.154841544566675893e+01	1.194215995226043958e+01
9.165069965467672830e+00	1.800466107967822182e+01	-4.403251244065450010e+01	-7.810355075081437448e+00	1.042227561635881727e+01	5.055057632825138647e+00	3.247584445843644829e+01	-4.782511016527817738e+00	1.610308235808541610e+01	6.605422010868705840e+00	2.777056490431740698e+01	-2.876195651999203573e+00	1.410075359340705781e+01	2.990992053239214954e+01	-1.158529127028237049e+01	1.204404186958787726e+01	-1.295642844080422833e+02	1.744577456303020924e+01	1.417799055634953653e+01	-3.753195100862338762e+01	-4.687896874024830574e+00	3.750171566876186802e+01	1.045291201266412884e+01	-3.637185280282783850e+01	-2.429575689194123100e+01	3.264285899843005723e+01	4.435427000028518307e+01	1.741161632033457307e+00	-1.822494676016260584e+01	-4.138976234471353877e+01	2.727032541145113953e+00	5.925957105607023045e+00


==> Cifra_figuretem/0.039/DPdataGreen6.0.txt <==
4.524900483220238634e+00	-1.505379128967493152e+01	-7.881310323216046854e+00	4.696204566964689064e+01	1.124472392637457574e+00	4.343980662644678148e+01	2.960554993949445546e+00	-2.962294017390841105e+01	-2.856245949499496284e+00	-2.513070518594186709e+01	-1.293348429435800995e+01	-1.861329187571028498e+01	-2.652366354291855899e+01	1.607744945179955209e+01	-3.267379381693536544e+01	1.454234065427386469e+01	1.816621760071070923e+01	-4.182761736688522092e+01	2.668961340067015797e+00	-9.806877710946691806e+00	-2.303725661827634497e+00	3.616354868293912617e+00	2.072060290350233203e+01	-5.790392659023778421e+00	7.197399566948515570e+00	-5.972409821066918312e+00	8.282267468947729583e+00	-4.540975581760082314e+00	5.982559397498638631e+00	-1.167747287043023974e+01	1.048617654974892943e+01	-4.684238530530111966e+00
-1.653704496005195423e+00	-4.122847566703972433e+01	4.710212026320047540e-01	-9.557604392403407090e+00	-1.721964861195774787e+01	1.080346063458606665e+01	7.669517857614359002e+00	3.161947270358460571e+01	-1.287301843370260102e+00	-1.988481015318513556e+01	-1.538897117348101418e+01	-6.875272508786306958e+01	-6.327928083541341842e+00	-6.557513771725943741e+01	-5.128120260389751195e+01	4.411059927751375653e+01	-3.426863111065608258e+00	4.956963666342520014e+01	-9.457989760398426426e+00	7.422601459550971725e+00	5.418678410028873316e+01	2.758310102085323567e+00	9.339076349544347622e+00	1.152329750016959906e+02	7.309550016870931088e+00	-2.185589679530210461e+01	-4.250456342773676965e+01	-2.447011604389560802e+01	-4.831179896655655170e+01	2.007208680858676075e+01	2.372591008990670502e+01	-1.839679952374061855e+01
1.126109837744724018e+02	-1.636422467439638240e+01	-7.727998259988218877e+01	9.424916904242751414e+00	2.173574171274634992e+01	3.552513079907846816e+00	-1.344283143269513658e+01	-2.793398840328685040e+01	-3.615778780391078584e+01	1.270099653271410389e+00	2.090762596996046696e+01	3.187362161232603341e+01	-1.277866118584871913e+01	-5.339418623419438070e+00	-2.364378599362267863e+01	-1.905926880659418643e+01	3.649642936003422822e+00	-3.528540877164114686e+00	4.313460589550623503e+00	-1.192532320608176555e+01	1.674768491345872334e+01	4.667406572422581945e+01	1.036486439826208539e+01	-1.474507634310849302e-01	1.406287057868360968e+01	3.355144467897731175e+01	9.745821020618259389e-01	-8.398782439344989470e+00	-1.892076311725471305e-01	-2.062182668226489568e+01	-3.078926202721123673e+01	-6.176274489785153321e+01
-1.826241282298791191e+01	-9.777238683367304617e+00	-9.835748935751380539e-01	2.437924637978840536e+01	-1.604002033765834412e+01	6.369988254060002930e+01	9.788921683488812420e+00	3.535733777475797979e+00	6.176750559952274955e+01	3.084330132763174248e+01	-2.690085967318050919e+01	-7.284146970452080438e+01	5.991948274753522696e+01	-2.649535847688392209e+01	-1.757429807777495157e+01	-1.367897595575233893e+01	8.091070800282707864e+00	1.657407092065265530e+01	-2.906168102663949782e+01	-1.365064528421337187e+01	1.794549530269645388e+01	6.353187300815886118e+01	-1.531062601122890854e+01	-4.683459061391711309e+00	-3.054739813744740218e+01	-2.140665914118120483e+01	5.951782502694817367e+01	-1.647994834062139091e+01	4.633671081990323160e+01	-8.138472338272569573e+01	-1.961850653427914892e+01	2.306055934363725157e+01
-2.899913034581189919e+01	5.269493825385978880e+01	1.834413447945321352e+01	2.787953841439045988e+01	-3.469193922335290381e+01	2.412588905907767156e+01	2.282344916344802410e+00	-2.531029913889753757e+01	5.521253046176073553e+01	6.654121842871724368e+00	3.643871226211316383e+01	-4.029239511911438854e+01	-3.050570773880905051e+01	-4.825882738329057275e+01	1.636877528077277155e+00	1.809315227404178472e+01	-4.089805645504711151e+01	2.822773797202263779e+01	-1.458730509993971936e+01	-2.291780344117065127e+01	3.599769732909363285e+01	1.913134786742167748e+01	-2.429684519433454426e+00	6.588556809909657375e+01	-2.181411298708803770e+01	-8.395308043000749620e+00	2.399166673889438428e+01	6.306729010406551339e+01	3.406153055683004283e+01	-1.896421185310336810e+01	-3.013762067231023423e+01	-4.559167757534960508e+00
-2.822606214936124047e+01	-1.574944341945667681e+00	-3.331431355514339998e+01	2.680695302079668707e+01	6.027263864753181544e+00	1.844890473146129750e+01	1.704500627846159588e+01	-5.688052149313801920e+01	-2.143156468748676247e+01	-7.657234943422400519e+00	9.357431918118473746e+00	-1.310322493294910728e+01	7.282131722663692130e+01	-4.693149844093460388e+01	-5.934221244014400298e+01	2.722525531205743121e+01	2.591584543997849543e+00	5.030742399693092004e+00	-4.674138531892708670e+01	2.969966283339180002e+00	4.824061976482563807e+01	8.060120627406411131e+01	1.095615032646642995e+01	-1.156487314844279979e+01	-3.421315891637478757e+01	-4.630552346929264207e-01	-3.681518905437595190e+00	-1.651533936957185844e+01	-1.417939410747193030e+01	1.847020430628997545e+01	4.735623959803435312e+00	1.961317466129409581e+01
-6.088665920406238996e+00	5.380541699955343482e-01	-1.545050882439544537e+01	-5.166588817938862377e+00	7.754567410211680567e+01	-7.819914404000025243e+00	-4.258555603830755842e+01	-3.114259612800839960e+00	1.413676340110113294e+01	3.283519266135237302e+01	-3.182836199881509032e+01	1.300026296691935102e+01	-3.378146526477423528e+00	-1.629185506173572762e+01	3.541976394247068782e+01	-5.584872120619261970e+00	-5.182212961699846687e+01	-1.495230302943699918e+01	5.433687042677117773e-01	1.306846854539056935e+01	-5.646076871693171029e+01	2.718774272309991602e+01	2.078121305489510628e-01	-7.981536402831757471e+00	1.534882590588761309e+00	2.987362643554008912e+01	2.235839346598138988e+01	-2.989658308815577570e+01	-3.234582726220686055e+01	1.014883386119770137e+01	-5.060024475876687688e+00	-1.535258930043620751e+01
-4.453759467162587526e+01	-9.544669579292769868e+01	-8.213392085050397640e+00	3.464325271018753227e+01	7.031295860455404068e+01	4.863433483106213706e-02	8.768089049989157502e+01	2.452647127314311248e+01	6.434731409467573826e+01	2.366050689749164349e+01	-2.611859723977795156e+01	-1.310909250103224366e+01	-1.409966504175766744e+01	-4.288702384411811153e+01	-2.082753045557890559e+01	8.053503958193800827e+01	-4.545782700170164503e+01	-6.519261164027335909e+00	2.804142967014534804e+01	1.011939098582583618e+01	-2.795640024984191996e+01	5.183660012225615787e+01	5.391980730471787098e+01	-2.373456689127298347e+01	6.629120614063059236e+01	-1.347530843488172358e+01	-3.337943895044394793e+01	1.384911033853734175e+01	6.732047916111055486e+01	2.531231883697039109e+01	-2.915831322625302491e+01	6.072545818288045183e+01
4.963813511098339859e+01	7.032644920717780579e+00	4.736103112155512918e+01	3.798488048538797734e+00	1.809523294783311442e+01	-7.159907083604910838e+01	6.105137375093269370e+00	-2.234384722916327704e+01	-1.453381038115900026e+01	-2.619537126524847537e+01	-7.115966159215850517e+00	-3.296508240540855894e+01	3.340030928208277405e+00	-7.441857500218513621e+01	2.650504630125457339e+00	2.836146359780737214e+01	-2.688393877778104013e+01	-1.397910015819165075e+01	3.292742035084769725e+01	3.499296053495469128e+00	-7.094933936145919517e+01	-4.814213360744827952e+01	-3.517392786793012505e+01	3.610284697585906599e+01	-2.754347436615370626e+00	-4.577131167056137429e+01	-3.754254096734331370e+01	1.003884312720143335e+01	-1.329680730806403233e+01	-8.141296104420641111e-01	-1.373179561197288834e+01	-2.753675715349260145e+00
-1.585237999765100270e+01	-1.576999595667599507e+01	-5.713530058746744800e+00	-2.298008357006642299e+01	-3.091055899103322702e+01	3.681032536177402648e+01	2.016241973373866614e+01	-5.338045673494934817e+01	-1.188831317645960794e+01	-4.889146112271200906e+01	-9.418222881874708463e+00	1.236573008913908467e+01	-1.157368417720921450e+01	-5.910355730203659164e+01	-1.247227736573988288e+01	-8.316470036458964898e+01	-5.984081087776587538e+01	1.036258510781374653e+01	-7.724050346398104949e+00	-1.884718698329974984e+01	2.034854992948862673e+01	-1.536811233791880049e+01	2.899393660917748505e+01	2.438378918688788133e+01	-2.686579162429757872e+01	-1.162665520020797061e+01	7.651650250995562885e+01	-1.419218513963537021e+01	1.144873146928281926e+01	-7.611978732949092219e+00	2.991993919557899773e+01	2.786836271369724827e+01
-1.273375095297815029e+01	-2.077271611303269871e+00	-1.086731105084541937e+01	-7.887672110493691946e+01	-3.067077747591922421e+00	-5.226542077572538858e+01	-2.652863288139148779e+01	2.991080131353177407e+01	2.084027688848266635e+01	4.420081923198281970e+01	5.029638099584873601e+01	1.122076432602847085e+01	-7.702500016566391494e+00	2.171137158479492157e+01	-7.643652854738260949e+00	3.410261495280454369e+01	-1.271425925579019012e+00	3.770732921980286534e+01	2.463103679609849905e+01	-8.646432656315019472e+01	1.435466030470997012e+01	-2.099795178083625657e+01	8.238997872187736959e+01	8.964297511054475365e+00	-2.822068172328926750e+01	-8.711611988728339639e+00	5.247449100150993750e+00	-3.391570746899542854e+01	3.023340974636560219e+01	5.297541149528384175e+00	-1.705165800583874969e+01	-1.645206879674732647e+01
-3.157286817828783398e+00	7.180804206923586719e+01	1.154989834943387628e+01	1.412758101766152663e+01	1.806894534539399189e+01	1.432349189833984582e+01	-2.340125199290908498e+01	-1.197820346211657139e+01	-6.453787656615477886e+01	5.951491464200072556e+01	-6.296892355184448675e+00	2.432857192781754918e+01	-1.320975090707178223e-01	-2.418320346192896508e+01	6.673642128234151372e+00	-5.259419731560971201e+01	8.568980976562224683e+00	-2.448662196057285190e-01	6.330463638513919022e+00	2.970238678476695871e+00	-3.212047635194900863e+01	5.702927012950807750e+01	-4.084559232356163960e+01	-1.424496252000144514e+00	8.637202190340360630e+00	8.341619678184711617e+00	-1.304579567352056557e+01	-1.766697321534516973e+01	-5.927062540605769314e+00	4.115720787138931414e+00	1.068896345467146780e+01	-2.391198716960097315e+01
-7.282130061239640462e+00	2.015863351371753254e+01	-2.364355088242910341e+01	1.169503888531829894e+01	-2.481753358074150739e+01	2.686137893103992980e+01	3.174812828761886419e+00	3.439244644818073482e+01	-1.769666166848461941e+01	2.081866723133648023e+01	-2.930900810369055876e+01	9.311214193309574227e+00	-3.524885579385791345e+01	-2.210462877140797389e+01	-5.050706250034613731e+01	-4.191263265280402095e+01	-8.599293071514923170e+00	-4.894423230286751192e+00	-3.811830462298353694e+01	-3.789681961964523538e+01	9.658436875895265672e+00	3.234655506752267939e+01	5.597228246761548576e+01	-3.675470062877968047e+01	2.886282306655796326e-02	4.489661777793918951e+00	4.765336140615086258e-01	-2.724564346717689034e+01	-4.754674197709352512e+00	-3.771675782667409749e+01	5.302354627974511203e+01	-1.163231931203307390e+01
4.748422950969142242e+00	-4.798780561716118598e+01	-3.317458991380011213e+00	4.601960397854925588e+01	1.496708814970254053e+01	-4.661074470350900611e+01	1.351783406089044526e+01	-1.308328971900399873e-01	5.541461838758677594e+00	3.886851727657087707e+01	3.199179453531741935e-01	-2.309440109783923845e+01	1.747911901439272242e+01	4.115906990038176172e-01	-1.076202941249667333e+01	-4.941973017466646212e+01	3.581673417371288082e+01	-2.960940815178514640e+01	-1.021271121327013809e+01	6.904960087988190942e+00	-4.137387594675128177e+00	1.431120243589060514e+01	1.400832440683406332e+01	-1.674736956226255913e+01	-7.796972163912938925e+01	-2.377857470273914942e+01	6.135627358454409652e-01	5.140896853614552953e+00	-8.254979782586786996e+00	-7.100839387623486232e+01	-3.938689813677245155e+01	-7.182846148126121655e+00
2.424476915180684955e+01	1.959830771120978099e+01	-4.028372602866268970e+00	-1.417249885483056815e+01	-1.192348468340359204e+02	-4.201916687785079318e+00	-9.578290875201820143e+01	-9.184280590199280780e+00	-5.709648475515122357e+01	-5.462961082239329080e+00	-2.462097534542026622e+01	-3.570755274655879674e+01	-1.173524931993713949e+01	1.847682163116339993e+01	-4.268203284261467445e+01	-4.759135739166806189e+01	6.196603045862593717e+01	1.394382111193135110e+01	-6.789264528602226179e+00	1.587335015559992613e+01	1.008148350189170728e+01	-2.963067016181193836e+00	9.760749457288174114e+00	1.082563617629955957e+02	2.427592822446669274e+01	4.820373136192254826e+00	-4.024143352970435927e+01	-1.308495139983190647e+01	7.374632047547687819e+01	-2.619177536996456013e+01	-6.693229723800801167e+00	-4.423842963740765910e+00
1.703138383165790160e+01	1.544389392233912872e+01	3.914640311196662115e-01	1.725313489097874964e+01	2.188959799963674513e+01	-7.101594436844293590e+00	1.523408608729758384e+01	1.661783204634225797e+01	7.905146858397806398e+00	-1.055119636995284793e+01	-1.657899049427309635e+01	1.112036002214293884e+00	-1.927314519322017361e+01	2.307059320816042103e+01	-2.064809183316832275e+01	7.689918383297730031e+00	1.576034618373621221e+01	-1.234863703322734807e+01	-1.083480396108269694e+01	2.186930161812874829e+01	7.074392174307067016e-01	-4.214898174228980388e+00	1.330450724062269785e+01	7.622471207439467378e+01	3.123859886840936184e+01	-8.519201469324750420e+00	-1.022136681718834872e+01	2.287100475266319677e+01	9.822233344753059647e-01	8.275310310258507940e+00	1.644142815728138984e+01	1.424900695486434499e+00
-6.165014941440890794e+01	-5.640183280476529859e+01	8.794891614017903425e-01	-1.830338353756551228e+01	6.860689639782880711e+00	-1.072349125886267984e+01	-2.263542697128641024e+01	5.761645289915295898e+00	6.527724005106870564e+00	7.840723776009559742e+01	6.464537659196747654e+01	5.856711860780952961e+00	-1.000049548952995693e+01	-3.995205327867031997e+01	3.102670139800042026e+00	9.875299126631226443e+00	6.486154046418976193e+00	-5.576985611270397669e+01	-1.169150512008452836e+01	-4.492966224930302133e+01	4.876790887546956554e+00	-1.510467914453194105e+01	4.432634537354483939e+01	-9.007956471510697227e+00	-5.049832857912072370e+00	1.501084101981046892e+01	1.578948535922278751e+01	3.167230742577273972e+01	3.552411173997625582e+01	-3.741275526484462688e+01	-6.844658674544444921e+01	-3.608164846670598536e+01
2.037657160171547355e-01	5.816838777320827347e+01	-3.741664537520025391e+01	3.199792902477254941e+01	-2.784196991250533415e+01	2.111158233051084565e+01	-1.122298395737688992e+01	-8.976520545558794595e+01	2.777327500290491713e+01	-5.655406568057266270e+00	1.800158362444047455e+01	6.799453691448971426e+01	4.649248268326544320e+01	-8.951368247135653711e-01	-2.892250220712434938e+01	-4.195786627588985596e+01	5.406620527965934997e+01	-9.804316734986542770e+00	-6.603074387820379698e+00	-9.553127726056313662e+00	-2.774150739176058167e+01	2.749191909266057365e+01	3.754060461424458595e+01	-7.409182790976323041e+00	3.897759757458319374e+00	8.635970015060047800e+00	3.401049480136352798e+01	6.287686393276593400e+00	9.053313149577697061e+00	1.743938012423368877e-01	2.288725166603069283e+01	-4.782420569667387156e+01
-4.150059601236573315e+01	1.250654767431363723e+01	-1.134772470756105101e+01	2.648747459107183388e+01	5.120103711794973123e+01	-6.491462772195249897e+01	8.120700270271845511e+01	-4.220427565739624853e+00	-3.357287260373517768e+01	3.863338464222594126e+01	9.605740168619771424e+00	5.745660079090549033e+01	-1.425634670884785038e+01	5.885870600206570202e+01	-2.666849426515931043e+01	5.739349633631734005e-01	-1.207604414931707737e+01	-9.834137743528159614e-01	-1.140797804013434735e+01	4.766354022632305565e+00	2.582147797667172995e+01	-9.329949015335083473e+00	3.166663050864477924e+01	-2.026842864436125780e+01	-4.430611209050092469e+01	6.283912560112849377e+01	4.001584255333170859e+00	-1.519485449595226356e+01	-4.456685994828703912e+01	-2.275953982496955241e+00	2.971281107364432827e+01	-9.726868823333829184e+00
4.436021780313028628e+00	-1.067195211208773031e+01	-5.368178497410223571e+01	-1.220514328080570721e+01	2.207674907095386274e+01	4.721786540809595145e+00	-4.236973817994969949e+01	2.176723509371631238e+01	8.695435234783358780e+00	7.059362832301123092e+01	-1.165349813198524265e+00	7.454163499129636605e+00	2.820702710108452749e+01	1.984029720460561919e+01	1.160337198678178083e+02	-4.035891588361519844e+00	-6.614110845650881920e+00	-4.541621363538844491e+00	2.114344968473987763e+01	5.435660113922349268e-01	5.721572360628370824e+00	3.551554128903645591e+01	-1.421311785053983456e+01	-2.892025019412229891e+00	8.199122566889928976e+01	5.566158253227110109e+00	-5.571534585575881326e-01	1.253578331891786348e+02	-6.856682289946536457e+01	5.408079304165283929e+01	-5.431785482847846680e+00	5.787119015250593890e+01
9.741059155513125845e+00	-2.520926976227008254e+01	8.160146875948605327e+00	1.769825988900108626e+01	2.586227583516572537e+01	3.345569039419266488e+01	-2.177502751966086691e+01	-2.744139895838088705e+01	-3.936085331743544202e+01	-1.002502217279239183e+01	4.907846449064233063e+00	2.952013228295849245e+01	2.755075983666867501e+01	7.184095341248617927e+00	-5.392224819908367550e+00	5.115586189898771607e+01	6.634615112142303417e+01	-7.774743839413671864e+00	-3.122480266801303017e+01	-1.036663607955700961e+01	-2.637203196118456106e+00	8.419155729236995001e+01	-9.714235021388709868e+00	-7.914164142648145273e+00	-9.927088710167386409e+01	1.258820600975796538e+02	-2.219648583472711323e+01	-1.182288174513378465e+01	3.663101538842605720e+01	3.530667221461180816e+01	-3.742311841824506757e+01	1.112330959556521925e+01
2.821281795008109938e+00	-3.904385906958966501e+01	7.887917244092871982e+00	2.117662179369060738e+01	1.253959945365742072e+02	-1.875461697701026864e+01	3.434854837614869183e+01	-2.098926080184473975e+01	-4.282058936024097306e+01	-1.967710951284172793e+01	2.459130938994719795e+00	-2.619304413174234014e+01	1.013737845057505860e+00	-5.719391236636954545e+01	1.437844082993509609e+01	1.946517269723138455e+01	9.201743018441113975e+00	7.372992601797193402e+01	3.381619075158050691e+01	3.090561358811283910e+00	-2.093211579123560284e+01	1.406259337638359241e+01	-4.171868658838163491e+00	-7.020667265574157767e+00	1.443322415043009066e+01	-2.264413665189692892e-01	-3.315924045910348283e+00	4.325884045219179797e+00	2.404281512641147600e+01	8.152486239196619522e+00	-1.430474644580182897e+01	-6.604511134498724800e+01
1.643460660826416131e+01	1.025150929709876380e+01	-3.098053125452937540e+00	3.148406945962883841e-03	8.122236295098010928e-01	-2.096968590762714868e+01	1.785361716654901088e+01	2.379256747808074834e+01	-2.434263496462174103e+01	-7.715311297671538782e+00	2.033365645504196628e+00	-2.182812065101644805e+01	6.616322657400335316e+00	-3.911771331113456540e+00	-3.894464546064101640e+00	5.308631532437409817e+00	9.427038875011245267e+00	-1.899751654026088943e+01	-2.148455659911028803e+01	4.911167397280481595e+01	3.260885745278164194e+01	9.851374188464261383e-01	-1.549932789049661963e+01	-1.962276707595711400e+01	2.634983664921540480e+01	-3.793103855588485729e+00	-1.529439453683653483e+01	-1.959262589071234295e+00	3.927920897334781003e+00	-8.871171101360413758e+00	-4.708833421824446930e+01	-6.563798119494117600e+01
8.825455108863172526e+00	-1.825180570889333964e+01	-2.899436427914020697e+01	-1.535072540686140741e+01	3.167122557878203892e+01	-1.054206671775449955e+01	-1.901499577771181748e+01	-9.068321078414031788e+00	-2.735384950426556117e+01	-7.541418491768624222e+00	8.343058334996829473e+00	5.972551022699884982e+01	3.383503173142297982e+01	1.131483685302639230e+01	-7.870301750123432782e+01	-2.447344880220192209e+01	3.674504441494302398e+01	2.517397826147703199e+01	9.263259024415458498e+01	4.384990733298982946e+01	8.511339828304047117e+00	-6.621792651704002886e+00	-5.693139981333191990e+00	-6.127887579367897075e+01	1.790589971590560125e+01	1.308867941630501264e+01	-1.396591766169736104e+01	-8.956567489437823326e+01	-4.086424380494909769e+01	2.364293849888843368e+01	8.999755701425748988e-01	5.497785765307117600e+00
1.235491895612174140e+01	-8.746162321247788896e+01	-1.039844426528146748e+01	1.393816904481385288e+00	-5.149247690593691118e+01	3.545261346752911180e+01	1.508421008224670068e+00	8.942105720760958221e+00	-4.400763249688891676e+01	6.329547342282665134e+00	3.105513159188204142e+00	-2.509706298063948182e+00	3.301996066161287047e+01	7.246718870567133486e+00	1.879396701276903769e+01	-1.086361310291484195e+01	3.454361361314185075e+01	1.117876059872226691e+01	-1.393619820860886627e+01	7.675524594163467107e+00	3.291419635981682301e+00	1.294136664934411556e+02	-3.302361634167914417e+01	-7.072461670316319449e+00	-1.833908062614295886e+01	-7.858566176368743328e+00	5.932823712215053291e+01	-2.858783405146836643e+01	-6.639137399987549770e+01	1.292485491789359386e+01	-8.736779072550495684e+00	1.523229891080747933e+01
1.627672830561777140e-02	6.906091347467091524e+00	5.659180365686802361e+01	8.959418864090725521e+00	-8.590229472015973755e+00	-3.053638876786888545e+01	-2.232667619223373379e+01	1.494975609519963911e+01	-1.305899796661585732e+01	-9.000870602140442767e-01	1.505739822738198441e+01	-1.145380171412562476e+01	3.434337009445129496e+01	2.096309025467319742e+01	-1.634819247218587890e+01	-1.333893712268711162e+01	-1.854294449143821311e+01	-2.522423930552204041e+00	1.766567554878135411e+02	-4.776888713693825395e+01	4.261705473022885116e+01	7.311431843455594048e+00	-2.039080867031743693e+01	1.122220190550429741e+01	-1.383825005416851006e+01	1.090317167479605409e+01	5.362061549842923114e+01	1.529652491776154699e+00	2.021399976977281199e+01	-1.035291704859644391e-01	1.714198253459688104e+01	-1.432131639634557918e-01
-6.772402982015139017e+00	4.541333151200155349e+00	1.906833292591904083e+01	-1.632386171874857084e+01	-1.469212799726054541e+01	1.191569993605549449e+01	3.050578968660855850e+01	-8.414098045122669589e+01	-1.312919284603259795e+00	1.193085611081374076e+01	6.031530297259075013e+01	-4.006763852113464708e+01	-9.779983632953291206e+00	-8.155789091289494763e+01	-4.635748958042726287e+01	1.423586121667688076e+01	3.404490006930637236e+01	1.601310747722197902e+01	8.960098180578070171e+00	-5.811343157505070023e-01	1.787544567094343151e+01	-6.601588974341962013e-01	2.343866710646705087e+01	-4.838224144256090042e+00	-1.671531124025635195e+00	6.967395784206082965e+01	-1.008127428049925989e+01	-2.143908877900203436e+01	1.825569884768758300e+01	2.100225628613778994e+01	-2.360984426181392948e+01	4.738176655527673375e+01
1.296697484440975074e+02	4.857440367877503107e+00	-6.634167437295421621e+01	-7.810447525576044825e+00	6.739661606974957309e+00	5.504771423975794420e+01	3.480457752398317695e+01	1.749357696062121548e-01	-3.533351661166519619e+01	6.969767647659853083e+01	3.341136469851175406e+00	-2.209450108505844668e+01	5.358672501429941448e+00	4.599556500127906844e+01	3.620802422803328824e+01	-3.359261695891591870e+01	1.264558769714977728e+02	8.423260549741158620e-02	-8.260690818657055345e+00	-4.557399870976291956e-01	-4.966672189404629734e+00	4.792634711195950814e+01	-4.815410833483941389e+01	-3.355202742749895606e+01	-3.902973467444213185e+01	2.936379953662258302e+01	-1.860265650921095570e+01	-2.203888652815351179e+01	-1.494396817521455603e+02	1.474583601077452855e+01	-4.125045861799970792e-01	-9.491523851243839260e+01
2.736548367252883907e+01	2.202697325261731010e+01	1.743070140569023252e+01	-1.394316714025991466e+01	-1.843912228128948882e+01	-8.053923146301437797e+00	-1.671864935822000575e+01	2.352236450334027040e+01	-6.769092839068149736e+00	-1.332600685322935163e+01	-1.598873678020275690e+01	-5.122915567702668937e+01	1.713913474950387483e+00	8.258161549871761764e+00	2.138213532409538686e+01	-5.419490265524353845e+01	4.530943515993954840e+00	9.345602479899948634e+00	1.521809973444158359e+01	-1.641226723643919172e+01	2.140171386190302627e+01	1.814855137598343759e+01	-9.514714750510716357e+00	-1.070798791835186492e+01	2.712081403051711348e+01	-3.953567133656154198e+01	-1.639644801800733021e+01	3.920583457350744094e+00	3.973731949554058929e+01	9.035676984251013266e+01	8.880876969446939384e+00	5.257758696674065391e+01
2.418004235808117741e+00	2.569904273520624116e+00	-3.669454451468278933e+01	5.948640480592166568e+01	-2.272067637775009885e+01	-1.561257631044225391e+01	-8.487391042793674956e-01	4.147808012580097170e+01	2.354728722664981788e+01	7.062441419068613868e+01	3.645204458875623743e+01	1.335465990474979492e+01	1.388808435630694227e+01	6.460834383613851628e+01	-8.123390585250014340e+00	3.941735837704739343e+00	-4.618653697818458426e+01	-1.071616528348539044e+00	1.508126132506471073e+01	8.993299562247639711e-01	2.791473565368283971e+01	5.643826594736935931e+00	3.641924959961591668e+01	4.596631452478109559e+00	-1.365430768400616834e+01	6.327021485233256470e+00	-3.752466260416559951e+00	2.446734820854992165e+01	-9.769689321339553700e+00	1.835416562890597625e+00	1.308292188265497025e+01	5.296091919071251652e+01
4.944765357211190704e+00	1.097154593447846693e+01	2.795119684681524319e+01	2.530091395563165868e+00	-6.393181025697370501e+01	-6.250490223705514836e+01	1.034154342064642940e+01	-2.178576975428622831e+00	-1.152760309355244850e+01	-1.900907078609376910e+00	2.123549116843750539e+01	-1.084329495372673513e+01	-1.933530356897755098e+01	2.729776172672869450e+01	1.130399433547557209e+01	2.113248753456340268e+01	1.728426726312516148e+00	-3.769530957724028752e+01	6.549434006234663741e+01	-9.566174308214719701e+00	-2.977278321736856981e+01	4.622099927884179493e+01	1.392355402936800068e+01	-1.384849885006401493e+00	9.135833475600305675e-01	2.182512591447718009e+01	-4.272894328947373310e+01	-4.452882978224798194e+01	1.867507820315358558e+01	6.178496411930139232e+01	-6.597065762156368862e+01	6.483901763477945224e+00
-3.898857459362440636e+01	2.409748989484088710e+01	-4.915596542499021560e+00	-2.699636856152454190e+00	1.129878817553400516e+01	1.259731616485130701e+01	3.192616252571013646e+01	7.976886011017251121e+01	-1.307527134998129981e+01	-1.860179576733785822e+01	-6.361157922419316435e+00	-2.511599027673375417e+01	-2.629677322612376855e+00	-7.681198417023885838e+00	1.876979487160908988e+01	3.562906825599112182e+01	4.029306543503855309e+00	7.153484733245497296e+01	1.947357537131803795e+01	-4.129343015040694453e+00	1.955579342343976634e+01	3.253670392552990620e+01	1.656012966120229635e+01	-1.269512134484835464e+01	5.775999975533227371e+01	7.054634409822455154e+00	1.293959259440639009e+01	-5.091534900813876163e+00	-2.301744245201278716e+01	3.759210110760408119e-01	5.799541437697060431e+00	-1.091806669481734104e-01


==> Cifra_figuretem/0.039/DPdataGreen7.0.txt <==
9.572093612587272204e+00	4.846095827280390012e+00	-1.503541789584815014e+01	2.381129183115594827e+01	2.370594326140229580e+00	5.348128039117494126e+01	1.826343494848691407e+01	5.680752702047940694e+00	2.487288366294384545e+01	-2.805538415566792843e-01	-2.010205024177949440e+01	-7.741696961212880979e+00	2.182885671758955937e+01	1.189234903189536841e+00	-7.704604370085488263e-02	-5.402222278291075241e+01	-3.212328737867090389e+00	-4.803570012773389664e+01	1.497927566091325424e+01	1.320602069725575767e+01	-3.781941471913640385e+00	1.479432540897762038e+01	1.121539504423708422e+02	7.470013580841838063e+01	-3.758526580091607627e+01	4.159728210346483479e+01	4.322236919866581673e+01	-4.899232150978842348e+00	-5.780207428705026018e+01	2.911624548263844758e+01	1.337615234060849723e+01	-6.599440787312089718e+00
1.756367367848379502e+01	-1.195032148304854935e+00	4.105942388127968457e+01	2.043635103091149818e-01	-1.332588436370514273e+01	-2.314689150707790688e+01	5.712283488552222899e+00	4.281415131067810620e+01	-2.206375126732426750e+01	-4.316113197871232821e+00	-2.127433542923948906e+01	3.104872152393917517e+01	-1.223080914472631342e+01	1.152390896861726510e+01	-1.073964499189353106e+01	7.036765196344875406e+00	-2.590736885419602942e+01	6.878364987580778411e+00	-7.478840086061404691e+01	-5.161495654087513429e+00	-8.418475803552123438e+00	-6.433611773268829381e+00	3.122373519595923597e+01	4.721955979551007432e-01	1.205414033987099787e+00	-2.367308479311199321e+01	2.000569128775928185e+00	-1.931371604901332528e+00	5.855458424433976461e+01	-1.297515777233365952e+01	-2.795441847211303354e+01	-6.054428035370202821e+01
-2.366076914771706896e+00	-4.293941613259761425e+01	5.313770090885309827e+01	7.876287107179322788e+00	5.410628150356540544e+01	1.645254808794265600e+01	5.497732011252592699e+00	-2.888180006754225460e+01	-1.562362155826712140e+01	-6.229111786317170996e+00	1.937896199778978756e+00	-2.346804556249308504e+01	6.223789122143114128e+01	-9.137041068739428340e+00	-1.142147851465185937e+01	-2.726814364756871356e+01	-3.503205852843719725e+01	-1.496297789988610560e+01	2.175917829599126918e+01	-2.371230326053482074e+01	6.566675842753834758e+00	4.293089607000211316e+01	3.809800813621482973e+01	6.137116896030860858e+00	-1.134885311435212252e+01	-1.834852419090847420e+01	-9.764087700441866247e+00	-5.242213728413698703e+00	-1.329410067231891901e+01	3.568838571189731823e+01	-2.329871475873287689e+00	-1.799296377358873400e+01
-1.365595724123591381e+01	-5.395794214987938098e+00	1.635048270913340218e+01	-1.102711537915368467e+01	1.344099484288778257e+01	-9.035589644373195028e+01	-3.641186510681949429e+00	1.446908006171470085e+00	-4.699218251211623709e+01	-4.821227345252474095e+00	-1.372592809883791176e+01	1.016012156957679657e+01	-7.929566655945252762e+01	1.437590219826003413e+01	-4.152097617216463732e+01	3.136646674093425702e+01	3.989366488581426751e+01	-7.547251767223801977e+00	-5.300601796386383846e+00	6.643016257392706514e+00	-5.022764568301424504e+01	3.575357130332791566e+00	-1.104844447783543160e+01	-9.778521086537708129e+00	-8.172761728690332461e+01	1.518175465658621626e+01	7.213154661159456360e+00	-4.796488311980105834e+01	2.464564358320487258e+01	5.299284688463259840e+01	3.305625850970513824e+01	-5.045644607831577311e+00
-8.262739647243281027e+00	-1.006527122572184041e+01	7.845754900522853070e+00	-4.715800526874098786e-01	4.046470037445374146e+01	-9.940031202659868725e+00	2.463231894420428603e+01	-7.491319022449170362e+00	-1.770459226516060358e+00	2.219464022400922332e+01	8.253935512414656728e+00	1.966549210365434064e+01	1.002204746278740899e+01	-2.976769246279447501e+00	4.320532383852571101e+00	1.136497817450540904e+00	4.893653829146732193e+00	1.077796698347045457e+01	1.694647066010398362e+01	9.297014166398110291e+00	-2.540718217440514337e+01	-2.870022351452145415e+01	1.499203001686330339e+01	4.263675541722763995e+01	-1.202678554623827978e+01	2.085220293598255559e+00	-1.673178248406636470e+01	1.969794824594711713e+01	-3.642820060268289950e+01	2.665683326016981880e+01	-1.640874133225480946e+01	1.242404488793294703e+01
-1.463955377609414654e+01	-3.086654498846529648e+01	8.363272325496878068e+01	2.630895549826635360e+01	-5.308316668285766582e+01	1.557496228630932933e+01	7.821452519277052318e+00	-5.465905641793542991e+00	-2.530620945296638169e+00	-2.279595598179888771e+00	2.136492623134833124e+00	1.152753007246365646e+00	1.054557490007006670e+01	6.961892517561581428e+01	3.760720090476218758e+01	-2.505111726375539405e+01	4.496324047718934791e-01	-1.540310006002552967e+00	-2.098959518957728321e+01	7.769991884217900235e+01	6.926843377715167094e+01	-1.997677927985891699e+01	-3.490534372776041749e+01	-1.162951120789427790e+02	3.310201436629122362e+00	1.566826224199996176e+01	1.643208408612249372e+01	1.022279976155659398e+01	-1.804039065614775339e+01	3.436111664229360230e+01	-4.980501369148070978e+01	-1.129426666214227453e+02
-6.840830235626061295e+00	3.359177993347863822e+00	1.927842907279649509e+01	1.186256012771643356e+02	-6.223949074316964314e+00	5.211560897608244858e+01	1.570885453072497739e+01	-3.952602301919951344e+01	-2.175219632937212211e+01	4.526933300568149576e+00	-7.296807167212023160e+01	3.827350359378515066e+01	-1.412870652979636787e+01	-2.911735906802155771e+00	9.429935949197787437e-01	-4.312473186608720255e+00	4.559483508211542357e+01	9.453275564487570648e+01	4.052274060351553686e+01	3.967524409944501951e+00	-1.780934290832953959e+00	3.856528423160116015e-01	-4.632633065476858292e+01	-2.150548176031651337e+01	-2.010796386207448450e+01	-1.498393591897186461e+01	1.441447722093178729e+00	-5.228768766043906879e+01	2.647336016742838893e+01	-1.124527695114704784e+01	1.240100231007104981e+00	1.649142403518703759e+01
-6.768548980116435132e+00	-1.570900143056291753e+01	-7.669250586712428230e+01	1.220219911165256121e+01	3.834137196512921264e+01	-3.009686233412149647e+01	4.104675477508841763e-01	1.151121841292384573e+01	-1.930851319421736179e+01	4.422140269655366751e+01	-4.006335255473171486e+00	4.128971041691042387e+01	3.468719207530881476e+00	-7.166640126706552927e+00	-7.945730180411278099e+00	1.162508519746606339e+01	2.782969711271180646e+00	1.820739646935732381e+01	9.582680157335081716e-01	1.038565711560524818e+01	-4.972363047704948258e+01	4.725055851083781455e+00	-1.444177485858568843e+01	-2.109468485372484281e+01	8.362279463516895106e+00	-3.825077617607967539e+01	-1.998067341688787479e+01	2.568240697228391767e+01	-1.363808494349919265e+01	3.340535292515662746e+01	9.893504966758156272e+00	-3.678407334863668154e+01
2.570707379919095814e+01	-2.395886829638682514e+01	2.755225199643503586e+01	3.435890072329404887e+01	2.188305649050186474e+01	-5.144242767236713831e+01	4.301664829379608257e+00	1.267499719054342044e+01	1.897323032654768937e+01	2.083183990398455521e+01	-7.841604375350267331e-01	-3.045913552100243393e+00	1.500454803162667661e+00	8.851164743884302410e+00	1.312194090463365548e+00	2.010608264008549639e+00	-4.877280901529643131e+01	3.603948087178618209e+01	3.516185873740819146e-01	3.127766751439448356e+01	1.371717276317397172e+01	-2.579473188728721311e+01	2.890391651237852955e+01	1.605821367141908595e+01	1.194130525334905570e+02	1.547565382730827821e+01	2.396680490886133441e+00	4.745234292740859949e+00	3.573832589731725307e+01	1.762099593420143151e+01	3.245617696617138392e+01	9.211975929076045233e+00
-4.669714311980902721e+01	-5.184659896277633351e+01	-9.298912134202058866e+00	-5.149839182164379281e+01	-5.521714522549456206e+01	-4.588433719845884440e+01	5.067870588798759002e+01	4.447985740418396006e+00	5.197524967701788512e+01	5.446180208895503583e+00	2.648568501956982857e+01	-6.150865972513711455e+01	1.328782238975472652e+01	-1.528079855294384970e+01	-4.666024967963812742e+01	-2.070818032183715047e+02	1.191211101858733734e+01	1.571044410908556177e+00	2.756392030349664068e+01	6.263593994403052534e+00	-7.186811364079390785e+01	-1.506068684824926507e+00	7.237530447705537995e+01	2.637855414616209515e+01	5.308808296157743634e+00	3.656942841476932671e+01	-2.449817415190292635e+01	2.502853659319714374e+00	-4.357035292162728979e+01	-4.527383767990565389e+01	-6.667458937297436705e+01	8.943001761971673957e+00
-2.024847312742794969e+01	2.506447020269299486e+01	-5.004500686155953559e+01	-3.403247644083124968e+00	1.607453134674970130e+01	4.239026576662475065e+01	1.608127090042309959e+01	-1.079168051684084695e+00	1.853308913865190632e+01	1.485757795707870699e+01	1.237666302319725631e+01	-5.923509463458668023e+00	3.609263843020771745e+00	6.628369994126479980e+00	-1.160600100522967608e+02	1.702625056895990241e+01	-4.848501153842642353e+00	-2.287772418425681575e+00	1.008292796515550194e+01	-1.205042115170577333e+01	-2.787348524655375925e+01	-1.201479212934026819e+00	-3.857255113546306902e+00	5.159395732918393485e+00	8.708256511755774198e-01	-2.736925666653313627e+01	-1.708860073418795267e+01	-5.255878879039077134e+00	-6.062952894895397904e+00	2.007327043787972798e+01	7.061165373212591412e+00	-4.391003658515337804e+01
9.214503518816377081e+00	1.892916275025876516e+01	-1.947162942595627655e+01	9.304719158418379266e+00	4.213514006970614290e+00	-5.878722932241159072e+01	-4.879317685259058379e+01	-5.583546668299605109e+00	-3.655559936423788514e+00	-1.409847733016633242e+01	-6.302516444905447912e+01	3.739573782347390107e+01	-1.197752400177823873e+01	3.529424107844365111e+00	6.261053412911926408e+00	1.589583580385418138e+01	-2.405781685593245456e+00	-8.126543206481747106e+00	-5.764963544940351881e+01	4.626004083234724362e+01	6.946283168985783618e+01	3.635047350680675748e+01	-5.340793394546781769e+01	6.907162475474915908e+00	1.627006034245616917e+01	-7.346043770348392954e+00	-3.338345240514474455e+01	4.251425179882009786e+01	1.073327663037759905e+01	-6.173643297009457243e+00	8.199231610517243496e+01	-9.392513675096990866e+00
-3.495165035468837544e+01	-8.667322605467203900e+00	1.742305362644229660e+01	2.208086141187078244e+00	2.725650174857075569e+01	-2.180272431172929348e+00	3.122201126997556031e+01	-1.812068029470134789e+01	5.711880258266198496e+00	-9.041570238857259412e+00	1.710514707387482858e+01	3.240311395975906450e+00	-3.540794191867879448e+01	3.697213786867128427e-01	1.954624046323137918e+02	9.489088655383856263e+00	-4.668733308122887671e+00	4.768711799941358720e+01	-2.517175126462407064e+01	-7.398875036525343063e+00	6.299964181676898534e+01	8.209294596666152799e+00	-6.184684013512986134e+00	1.111826008993058679e+01	6.582097374215769570e-01	8.913980251113734710e+00	-2.058943640257629326e+00	-2.600533155907023897e+01	-3.169111901847645640e+01	1.157965316915076848e+01	-1.074898705610341310e+01	5.103897293850553751e+01
-1.531157929919666927e+01	-1.559846476070495314e+01	-8.960018770888535755e+01	1.926940480966355729e+00	1.208941099987049483e+01	3.732249737289790659e+01	6.516645968086248075e+00	-1.742458755065518616e+01	1.424530071626545435e+01	8.132856395367312530e+01	-1.005841676915352423e+01	1.492215435466436979e+01	1.299138654852864505e+01	-4.592837010208509696e+01	3.023586315689572146e+00	-3.658384814883439873e+01	-2.274644381180022989e+00	1.355202677734149042e+01	-3.013113439153833895e+01	6.828885840790388961e+00	-1.658795200217036481e+01	4.303690619096329328e+00	-1.587060798884406054e+01	-1.434642550673351913e+01	3.902418205693122477e+00	-7.225940020267628938e+01	-1.544824564438546588e+01	2.971935064758172373e+01	-1.051420464445766889e+01	-8.705121066263643570e+00	-1.289393004944218468e+01	3.426239895172653149e+01
-1.005288278683709535e+01	4.708134514123709380e+01	8.480454304187636794e-01	1.320123543711176772e+01	2.155425133399829463e+01	5.365082362863952881e+01	-4.235342686763188880e+01	-1.128036616294189365e+01	-1.348557548093631264e-01	9.999375986364551494e-01	1.114562298496633197e+01	6.306423185250909569e+01	6.318691571345466329e+00	-1.717064192318953175e+01	-6.049724809218272270e+00	-2.009052106521124159e+01	5.492920355222841522e+01	8.871485221785933462e+00	1.231316026788335449e+01	-1.783033233773916848e+01	9.292921865890967581e+00	3.914534742774558485e+00	-3.083949153451872149e+01	-3.783138988901050936e+01	3.600651775221827933e+01	2.900237465046573249e+01	-2.666413110205051229e+00	7.292177266461044916e+00	6.300683231593021105e+01	3.848999208434319641e+00	-1.815060411334140866e+01	-9.053906413135941023e+00
7.999074556753902776e+00	-2.688206993978973358e+01	3.253306559863828795e+01	-3.688633219690991893e+01	3.686301356160372222e+01	-2.656700264707865955e+01	8.085109484294005000e+00	-1.082220594116430057e+01	-3.124657898565173753e+01	-2.832934545047053376e+01	5.411259750628246934e+01	-5.850928628215361016e+01	6.171092418622786013e+00	9.233712068088761882e+00	8.440271788822710164e+01	2.555105156107761388e+01	-1.147421325049970076e+00	-1.179189804020705346e+01	-6.680364204439521814e+01	1.504564917952578185e+00	2.308989515619232602e+00	1.655541411208022851e+01	2.078334185461977235e+00	2.653514064949508366e+01	-8.972368207691589603e+00	3.772649220572144912e+00	-6.235250664932028286e-01	3.084806313986170068e+01	-2.395231142172228900e+01	-2.757872829004618964e+01	-2.750426998446939919e+01	8.833502400212495331e+01
-1.391178869578318000e+01	2.475372507553259283e+01	3.587542576128480931e+01	5.073619263406521895e+01	5.708813833482336264e+01	2.299832045225133470e+01	-2.639142525038765896e+01	1.169257091944199978e+01	3.954716723505061537e+01	-1.795179048338240690e+01	2.410703234784843829e+00	-6.737690217491309852e+01	1.398102199273784940e+01	-5.743889649357318206e+01	-1.118818536963581067e+01	-9.376109386753553210e+00	-1.137799754049138379e+01	-2.046716638297865654e+00	-1.831353704420471118e+01	-1.366189718389501095e+01	6.791804180013726544e+00	-7.209972572585296291e+01	-3.148849838463817719e+01	5.929179126413465895e+01	4.212860469261119079e+01	-2.038206435872461419e+00	1.118643321505073551e+01	1.607414825873318875e+01	2.365181557171379367e+01	2.737786495803817033e+01	4.138585507705873567e+01	-3.216689111107474019e+01
3.614968580763263617e+01	6.509161596674617023e+00	1.589598125112999050e+01	6.445741644976382645e+01	-2.684373519489679083e+01	3.052994860126803189e+01	-8.382257969623555738e+00	4.700061256993653958e-01	3.096545487366767091e+01	-6.449302232846228833e+01	6.963274196527637017e+00	-1.878666613161865584e+01	1.191516810169988672e+00	2.555212981652880444e+01	6.985257498150997613e+00	2.396971439014157212e+01	-6.821628508638382016e+01	3.310868988409644231e+01	-4.031881270482384316e+00	-3.607065107702792517e+01	-2.676623221945675368e+00	4.200256042635513154e+01	-7.097492550901846720e+00	1.524822086148939437e+00	6.204646509118967757e+00	-6.809838645168768689e-01	4.723499806529752476e+01	-1.168369785836527797e+01	-3.579430626396237614e+01	2.268646880130014054e+01	-8.522817149511537238e+00	1.195456587127860075e+02
2.183913735769068865e+01	-3.588865729253802073e+01	7.878370588237292971e+00	1.117913577529243163e+01	-1.257627559952577023e+01	1.961525078761877650e+00	1.343101136379139326e+01	1.621314668137035842e+00	-5.589725167127460814e+00	-4.868713806113848364e+01	1.535852658791146741e+00	-3.047778775893905490e+01	1.392668278390842573e+01	4.307294665827681257e+01	-7.599469031417156017e+00	4.420296368571484891e+00	3.795393512104620726e+01	-2.259558462145832891e+01	2.374540352791755993e+01	-1.174818099629218793e+01	2.110677931026312137e+01	3.996035518592200475e+01	6.643003843504175165e+00	2.083082858857718023e+01	1.447590636718442525e+01	8.244763870053024846e+01	1.872914204675061356e+01	1.245069872775916231e+01	2.048707254246949105e+01	1.269943533025102766e+01	6.173057407455738144e+01	3.945935470445294158e+01
4.588647301906975429e+01	-9.803224307817737682e+00	-1.440949747726965136e+01	3.243205976246380740e+00	-4.915243075729048883e+01	6.490049934393196907e+01	-2.441510320779418208e+00	-3.121915666642365750e+01	-6.338510222747220979e+00	1.618039789596054590e+01	-5.211383929427246642e+01	3.486819655705117071e+01	-1.114408184784869960e+01	-3.628832449046002040e+01	2.544134873295301702e+01	-9.196381229147565506e-02	1.610258654771243769e+01	2.685490942203675502e+01	7.524362868671888194e+00	-2.352000802144111447e+01	-2.040538530948948903e+01	1.397639184480317276e+01	-5.294626157113738074e+00	1.252273836540664576e+01	-5.132936959170722346e+00	1.491512757607350181e+01	-2.133210780721098487e+01	4.618956478987568914e+01	4.198172749447871865e+01	-3.495032038772195904e+01	-2.022420428933887404e+00	2.601871951088554624e+01
-4.260566715605425969e+01	-4.448035210988999211e+01	8.065858841033393389e+01	-9.984816354689138507e+01	6.773949565316276278e+01	8.191546253981154990e+00	-1.641546512079090903e+01	-7.903982264500710286e+00	-2.878653091272891373e-01	9.085490602752638978e+00	-7.537156756926775358e+01	-4.773473280211975034e-01	-2.413580819768121444e+01	2.056574969168653411e+01	4.560735031804615858e+01	1.695420179969692143e+01	3.283055583241547026e+01	-4.096975518753356482e+01	-2.620339121511618430e+01	-3.924961246190971309e+01	3.873847301310420477e+01	2.171775272412751789e+01	-1.647203846469890820e+01	-1.996806594411858171e+01	-2.543514773781901184e+01	2.089014062934147731e+01	-1.249691105734362218e+01	-9.515242949984427412e+01	5.763356574428018853e+00	-2.020333316881934405e+00	-2.117540749730239114e+01	-1.013182084306930442e+01
9.682670604304858486e+00	-7.265544263174871276e+01	-4.209384817744266627e+01	1.925067093105984029e+01	1.892807792318010218e+00	8.165607508269449966e+01	4.302640682354928714e+01	8.817815420215280753e+00	1.562318521618243317e+01	1.864416905504207023e+01	-1.184762235029404032e+01	3.852310394540191396e+01	-5.261688391748796789e+01	5.436336156943709419e+00	-7.416886640447179602e+00	1.000500660752268089e+01	2.563101574466987032e+01	6.365355355510103408e+01	2.694917023747579066e+01	4.147274858503261896e+01	-2.231990461121575109e+01	-5.453522944717457577e+00	-1.518387190769377071e+01	3.754180812735637973e-01	6.453575279371827378e+01	-1.990398192685588796e+01	1.423546106009176881e+01	3.774858893701381390e+00	-6.378150752171374904e+01	-8.017349041009275368e+01	-6.480792549441405015e+01	1.589682237118454999e+01
-7.146028250566350160e+00	-2.309117355476970346e+01	1.567994708629653111e+01	-9.747189591550876742e+01	2.870463858863281814e+01	-2.628435401967481155e+01	2.954537037122324961e+01	-8.138691780955268129e+00	1.568062143937881681e+00	5.324587543742597262e+01	-1.012261496618007506e+01	5.448162063124613042e+00	6.295646960792029745e+01	1.380724896048823602e+01	-1.726347491632881370e-01	1.102375268814040865e+01	-2.709561704202886290e+01	-6.605102584329862303e+00	-2.226884353202133582e+01	-1.954516315475692423e+01	-6.661400800530356214e+00	-1.936169936261999780e+01	-2.607603079784788136e+01	-1.049446509027092134e+01	-4.211375211083084480e+01	-1.319819095099404471e+01	-1.630461116621872719e+01	-2.339326226812572429e+01	1.989232894457951151e+00	3.095912104170862733e+01	2.947101524795515459e+01	-1.207838940363316738e+00
2.228416778042647550e+01	9.217783955612103952e+00	7.808758494871374012e+01	-1.387885981612866182e+01	-1.426758924659966432e+01	-2.043498521685360814e+01	4.646731946017943926e+00	-5.814542080447953509e+00	9.427068991030889578e+00	4.587343014691315091e+01	6.850211897824193485e+00	1.236167926770329384e+00	-1.486910710284226234e+01	1.104911919848351687e+01	5.402007243670962566e+01	-6.475385999618727340e+01	-2.989200073633055155e+01	2.953364361348604561e+01	4.798379541763063116e+01	5.010055976568133218e+01	-1.828371663584845663e+01	2.160020379800484136e+01	-3.632472496917727511e+01	-6.753221498826653679e+00	-3.201230290148489388e+01	-1.021437427008931742e+01	-2.636738050298780678e+01	2.188498022844362012e+00	-2.839681447825432414e+01	-6.223622838795938605e+01	8.178628341465228857e+01	-1.157373021892989406e+01
2.950718168705711797e+00	-1.697818782012689098e+01	-6.244254346605740835e+01	3.903556550268798997e+00	-5.232433184568362705e+00	-9.858343342229521511e+01	-3.339710671010594822e+00	5.514348394890413374e+01	-5.499812960435030540e+00	-9.041526058526528686e+01	3.403270132021890326e+00	-4.724475758666685898e+00	-3.679851495546095208e+01	1.659665104427392635e+01	-2.651759503826951914e+01	7.707247225299203031e+00	1.708497664520256194e+02	-8.954888221156195982e+00	-2.500024335796526387e+01	7.044073037923244129e+00	5.088283846153778001e+01	-2.712250335830927384e+01	-5.425303534978712605e+01	-3.922234090542897889e+01	-1.863638103955689118e+01	2.506242347125198222e+01	-2.247647951329688354e+01	1.220385488819553110e+01	1.873269474994091510e+01	-4.231461780344805135e+00	-7.085688399058636122e-01	-2.842968727752342062e+01
2.215512601321993813e+01	-1.706730919024501603e+01	1.186842155050327818e+01	-6.850180971783918160e+00	-4.478425906090359376e+01	-1.357773753110782700e+01	4.085899190516794022e+01	-5.411912842322519168e+01	1.432942742520652146e+01	4.112842603817804132e+01	-3.335021556016820199e+01	4.994470342289258014e+01	8.273972368710076353e+01	7.378214188697209863e+01	-5.379284519625159078e+00	-3.721907774553215376e+01	6.453822128875032149e+01	1.913159076864454633e-01	-1.482194724257432306e+01	-9.993628238601790059e+00	-3.420958927685519058e+01	-6.997629875601950822e+00	2.143093235446250588e+01	-4.756677099415838228e+01	9.229131361316422755e+00	1.339569203566027156e+00	-7.296889820459061582e+01	1.208856418686917955e+01	2.431009030675776117e+01	5.027221339435089931e+01	-1.108428348525431950e+01	2.729519591350117480e+01
-9.939279290648062926e+00	3.334662394938440411e+00	-1.783758463063051281e+01	1.798862571499574159e+01	-1.621416830118895902e+01	2.758315927576101956e+01	-7.562000312405992020e+01	2.259684118885219561e+01	-3.298743089791816629e+00	-2.642655365534587020e+00	8.937947352672843682e-01	-3.286614388965539746e+01	-1.158075759637436919e+00	-1.846186238655955947e+01	-5.306782798543619606e+01	-4.915071286079516710e+00	9.167112647347043719e+01	6.172878691846764809e+01	2.577058802847474794e+01	-2.723609905372614648e+01	-1.288797737586839531e+01	-1.145182712522655955e+01	3.342044934997883843e+01	1.652236340325406871e+01	4.902375286723724201e+01	-8.545285524070123984e+00	5.063258894253191755e+01	5.324367384766810041e+00	-5.107398615931059815e+00	3.166434196565606385e+01	-7.209213030878571260e+01	-1.955142134723764968e+01
-6.335992262530066199e+00	8.404784560809248717e+01	1.174244081091648297e+02	8.040130209466832767e+00	-1.225989723362686235e+01	-2.749696568781824979e+01	9.177049864394106748e+00	8.854012972049654095e+00	-1.312548833098052370e+01	1.142986492529777252e+02	-3.494195766867479591e+01	-5.502753406681402026e+01	6.672466922598536243e+00	-7.482244956655799228e+01	-5.632399090888874582e+01	1.371142220301752701e+01	8.502588835714728788e+00	-1.385988888692106258e+01	-3.223830035782544456e+01	4.765126397322050877e+01	1.693148088221354541e+00	-1.548929029644625288e+01	-2.953025593738809818e+01	1.114029928109705736e+02	3.714747514541351592e+01	4.614496459283817131e+01	-8.808978203763793147e-01	5.848392545649132579e+00	8.223009582813041618e+00	4.062122541688172106e+01	5.121637799575852057e+01	1.474243315738334026e+01
-4.644891677627909132e+01	-5.661696008823122384e+01	7.495234662206733844e+01	-1.745342096720049696e+01	-9.723638142226640468e+00	-2.785882621669036041e+01	-3.028242138258718441e+01	5.704573864992224941e+01	5.818159298694175874e+01	7.342799575906492748e+01	-1.755130688955282459e+00	1.887697360150286841e+01	3.654391174445196100e+01	1.896740642288785494e+01	6.010624648972898854e+01	-1.083713382180195417e+01	-4.427653524065906510e+00	-5.842944261326605471e+01	1.605879550465780881e+01	4.232087990177690529e+01	-2.331071003973604405e+01	1.907596163263039912e+01	-2.608667276727857853e+01	1.594365605971339050e+01	-1.121852100745177836e+02	-2.275595914535139741e+01	4.067794843073174604e+01	2.156853973902418620e+00	-1.629297911649561215e+01	-1.203989260674129191e+01	1.223699941212407438e+01	1.112465664007675947e+01
4.209541054595930376e+01	2.790061301144525219e-01	-7.014351257286122188e-01	1.427202896912164221e+01	-2.571438129609384404e+01	7.494077992079273542e+01	2.505476381754466431e+01	1.275827282178769906e+01	-9.087267090418473359e+00	-1.143157202677138713e+02	-6.564060320737262089e+01	-9.362208874675181391e+01	-5.168718627447184133e-01	7.935593263995833979e+00	-3.987534040027201243e+00	-7.916306703478900531e+00	-4.226766752805279026e+01	5.984548800792323320e+00	2.896288112667226855e+01	4.375754053656168097e+00	1.123281745031198255e+02	-3.264255315234299903e+00	-5.658320760157877771e+00	3.174373311233113171e+01	9.963464728630489731e+01	8.290700564826677521e+01	8.038221195542961084e+01	-7.080329954688203031e+01	-1.699386482359862782e+01	6.715959778511995104e-01	-2.656309631897689982e+01	1.993970255090224342e+01
-2.844119645939231056e+00	1.621538591573309418e+01	3.238406895072415637e+01	-1.243808716964893479e+00	1.616979779570014131e+01	1.072049972356798975e+01	3.155634020051179789e+01	-1.908608136918923748e+01	5.320375242893049972e+01	-4.753041192162316797e+00	3.275847645170159694e+01	3.575838908978268904e+01	-6.553385374203573477e+00	1.632153014679635419e+02	1.734693385988825653e+01	1.483145317608007296e+01	2.286732942777268818e+01	-1.784015131743030835e+01	-2.213427821367781689e+01	-1.346265939788992583e+01	1.655438154056147226e+01	-1.345671755492631405e+01	-6.576619683062250488e+01	-1.019119121867367639e+01	2.537525700292219710e+01	2.853018315908113323e+01	-4.209984994092563770e-01	-6.413658503919877774e+01	-5.024287997866351674e+01	1.478374267160346367e+00	-4.955516384213672154e+01	-3.084849459721668019e+00
1.755783766309556526e+01	8.483407226131740231e+01	6.044499499475386273e+01	2.114260695302495208e+01	2.446892606033895490e+01	-1.220358141824972904e+02	2.428621369688537257e+00	-6.972439357822712225e+01	6.539410113996925134e+01	1.326688624718948688e+02	-1.086230314325205484e+02	2.585632704689899697e+01	5.091499044725409817e+01	-3.822065623497367781e+00	-5.817700674454946430e-01	5.775614221368918777e+00	-4.746762593829000565e+00	-3.277241272346027046e+01	-3.925654404274048215e-01	4.391755712828217639e+01	-3.915022881739887595e+01	1.093158346313742015e+02	-2.500756392868915157e+01	1.804236566252133045e+01	3.146160159153179947e+01	-2.714227761074300194e+00	3.921906194677382729e+01	5.921338284401706176e+00	4.259912743594210838e+01	-2.168277210899117691e+01	3.243795408783496725e+01	-1.756864465891617044e+00


==> Cifra_figuretem/0.039/DPdataGreen8.0.txt <==
1.583745980056712988e+01	-2.397495714210164763e+01	-2.459941012492254231e+01	-1.118539474731543137e+00	-1.775969272699888180e+01	3.659961086785909856e+01	-3.014854456984844688e+01	8.016877742982704547e+01	-3.393332301642271887e+01	4.414819137372207081e+01	3.002195996824685409e+01	-5.023096397058686335e+01	5.511855517824982797e+01	4.511734892146852616e+01	1.607052107434782329e+01	-1.744552731730432171e+01	-2.411960754032668319e+01	-4.634613609819457025e+01	9.596139185671960448e+00	4.259302006970665389e+01	8.265040872530590832e+00	1.038681746713902498e+02	8.746081907852209270e+01	3.913315916942732997e+01	6.125830233128191082e+00	-7.830798096262026053e-03	1.782119077024658083e+01	2.724105351822039722e+01	-3.290178580566641475e+00	-6.345077217505188383e-01	-2.789691621232422847e+01	-4.696099264119638406e+01
3.159195576433918973e+01	1.088259008288519603e+01	-5.249915629298940445e+01	-2.145412343987970871e+01	2.058069744179590543e+01	5.929048069019123801e+01	2.423725322114265879e+01	1.348502111479096044e+01	3.778363034906428908e+01	2.247817055338098058e+01	-3.015040542319060535e+01	-3.301724139021121829e+00	-4.655861476983529457e+01	3.382093820287001051e+01	-4.000442295379750490e+00	1.468900139685568185e+01	1.152790490037601501e+01	-1.996895879634225324e+01	8.475760026947011738e+01	1.759213415793047020e+01	-9.208540725234364288e+00	5.118730924723858600e+00	5.271901316667049642e+00	-1.438734774821400109e+01	-7.011746618505672046e+00	-1.135128462707727515e+01	3.697175229669465324e+01	-4.463912653230199368e+00	2.230602883916685819e+00	-3.115247499132853548e+01	1.537031856331305901e+00	2.975967485521301370e+01
-7.442782852321469989e+01	-1.659911452303461132e+01	-3.205748521148051822e+01	-3.319301532976948010e+01	-1.166248092352283772e+00	2.679456126047366737e+01	-1.298617991098941893e+01	-3.482079306165093158e+01	-2.271791149566863410e+01	-7.051723540819271996e+00	-6.318506227850702039e+00	6.820029935500082630e+00	9.320502840605120909e+00	-1.310153882303047510e+02	1.875122001368600166e+01	-5.937899994800271308e+00	6.779942177427634498e+00	-1.132656930902978587e+01	4.784211168699132344e+01	-1.538509557885663348e+00	-1.241777390783705499e+02	5.721252715993466742e-01	-2.208700185665632887e+01	-7.664986663861705907e-01	-2.336587486756284449e+01	1.526841318324488306e+01	-2.289186019567240749e+01	-1.338933043062403705e+01	-1.516347082516988110e+02	6.114747467953696258e+01	-1.256396064479359964e+01	7.738421337409162959e+01
3.163135716315101931e-03	-8.550722192065078886e+00	-4.311697615574830422e+01	-1.184961386150596212e+02	-3.923200712058745410e+01	-2.961387834059137081e+00	-2.986381920772556597e+00	6.728427383820154262e+01	-1.183814374247029946e+02	-8.547548487621630997e+00	-3.057947670572432486e+01	1.776780897845278773e+01	-1.001969606640093957e+02	-2.953922251387410824e+01	-1.703012091334762346e+01	-6.055504543964504194e+01	-5.685663263084272501e+00	-1.272605916217082545e+01	-2.573029011414646661e+01	-2.185141167716028576e+01	-1.387476317293311467e+01	8.661576051524333408e-01	2.999345860453054868e+01	-3.629160607691727769e+00	-1.335117517501557671e+01	5.165909225248229042e+00	-1.699905119840729029e+01	-4.735660940853448864e+01	-6.697803315780065248e+01	-1.760113597972244293e+01	3.886328776961775144e+00	1.009068717285398264e+01
1.105604575344141125e+02	3.081257866704256898e+01	3.128358691676151793e+01	5.086187273722885749e+01	-4.841464380445863469e+00	2.689410341692563122e+01	-3.002159164836955441e+01	-9.077219123861873129e+00	1.749774909043542692e+01	-3.926753172940252057e+01	1.392956632499229741e+00	-2.154088238191524063e+00	1.083515705577611854e+01	3.999417772975449736e+01	4.708498096956359547e+01	-3.003770058444912650e+01	1.246959777409170078e-01	7.671470658637336726e+01	3.799302231081642134e+01	-3.785083363726072037e+01	6.061082371559972870e+00	1.162985123855949610e+01	-8.953938688694206505e+00	1.642071922862686151e+01	4.211406727637498904e+00	-1.372785301540697667e+00	-3.769488412446295200e+01	7.386140439421197357e+00	-1.045971832283819403e+01	3.736614881423849255e+01	9.510292387210597553e+00	6.363095673346685288e+01
-1.835471761072170693e+01	-4.344119745667645027e-01	-2.223146609685485497e+00	2.655111738644738040e+00	3.935616930347747289e+00	1.232166992047419107e+01	-1.167456039665166756e+01	3.968104711469055701e+01	6.652151022059973329e+00	1.482116844151713853e+00	-2.777427374112059155e+01	1.194693601990801390e+01	1.627064028871161128e+01	-4.377044223690528035e+00	-1.052708774801125884e+02	1.730956006445459749e+01	-1.892167011810419908e+01	-8.033661865983804162e+00	-1.217638379371796198e+00	2.525881211911426760e+01	3.240761887081462334e+01	-2.601786828924672434e+01	8.602905483008598253e-01	1.517344105124232989e+01	-6.658154037475291886e+00	-3.841468942612440429e+01	-7.961895103577495192e+00	-1.753025886153698565e+01	2.813760986156769395e+00	-3.302735997144039715e+01	7.325420987007351670e+00	-8.798407485946816209e+00
-2.780358942187134730e+01	-9.374136963192044902e+01	3.432945689815782853e+00	-3.617858133932247977e+00	2.948752792271401191e+00	5.513320313482220314e+01	5.062887604719867340e+01	-1.954544595514168748e+01	-3.895147528176580920e+01	3.985090721745085496e+00	-6.031801395770967389e+01	7.036460939418240024e+00	3.102070545093608445e+01	-9.668840071332953201e+00	4.076990005781435111e-01	-6.878775119175911357e+01	-6.183535196924612620e+00	-5.713065577281841456e+01	2.819263259337199656e+01	-2.726338352782535779e+01	-1.379555213745897291e+01	-1.896435983306646733e+01	3.058862971756147964e+00	1.125823642866303231e+01	5.694277158768131564e+00	2.855605098397122177e+01	9.324330304205219466e-01	8.027044093862869545e+00	4.178781431402492785e+01	-1.718187566201682115e-01	5.594063969920081547e+01	3.078562118339300469e+01
1.537173810714706690e+01	8.043225448780597642e-01	5.374740924758295080e+01	2.027267573728594030e+01	3.312784716054741807e+01	3.717667687216880523e+01	-3.064644146662735213e+00	-4.897327684044849860e+00	-1.868447186069426280e+00	3.388132299711826079e+01	8.063392517151211081e+00	-1.794563486282158848e+01	-2.034362002528125757e+01	-3.710550126768846013e+01	2.014293844655590959e+01	-1.640200601249789258e+01	-1.355966441205811002e+01	-9.427279223242578610e+00	-2.529486635646697179e-01	-6.292980999192477043e+01	8.625920475899912176e+00	-4.977845351677805397e+00	-5.980828453766133812e-01	1.146810400906326635e+02	1.475406679878248140e+00	1.315625080121405510e+01	-1.111701019918542244e+01	2.773271393514253447e+01	-3.068967551394172233e+01	-4.718024363370755481e+01	2.822734003332165176e-01	4.661561175721372763e+01
-3.659652216982389206e+01	-2.663648207746576446e+01	2.842391710601586041e+01	1.475260534791087075e+01	3.648932964875000806e+01	-2.288728863947647696e+01	8.050000974810853904e+01	2.915183112975930868e+01	7.008393452870988938e+01	-4.587015005667876721e+01	-4.000231541913014155e+01	-5.910182794721251298e+00	2.246696228408000096e+01	-2.674257606024011835e+01	-5.878958779621256348e+00	4.296255900673781269e+00	2.597221528974028715e+01	-4.045995145416247851e+01	4.656225768664200793e+00	-2.307904931191430364e+01	-2.303040272142217848e+00	3.600510738971774316e+01	-1.993439445679020139e+01	3.426111390401632661e+01	-6.066427348849865453e+00	6.952384174443015930e+00	1.033467238667421562e+01	-1.757544686577012794e+00	2.820885853371489227e-01	3.796347846113932434e+01	3.744617148841445253e+00	-8.235705209891902712e+01
6.773205256040528255e+00	-1.499901154051545760e+01	-1.059964070709175559e+02	-1.628112028386297183e+01	1.025772580998951522e-03	-7.691260789133234255e+01	2.942588906032033336e+01	1.117381783304311114e+02	6.496634056762469811e+01	-6.034301864140958038e+00	-2.491150492430064389e+01	-1.524522155307051463e+01	-4.104165871286355127e+01	-2.019016594179914392e+01	3.957748548890693829e+00	5.570088566127448360e+01	7.062190626603659371e-02	-1.925115884347660966e+01	-9.995267977848387275e+00	6.313954662489066294e+01	5.750503771369022132e+01	-1.052379028476860867e+01	1.261867458835632760e+01	6.834380376097709586e+01	-1.766153462876773617e+01	3.524283235059041175e+01	3.559752332552399423e+01	8.142977018392807409e+00	-2.733082615784457214e+00	-3.265315325494481158e+01	-1.218437451733578492e+01	-1.130083440518707150e+01
5.074343936519096587e+01	2.829854705800759263e+01	2.182333448445906399e+01	1.881121812169794438e+01	6.939099618137851699e+00	4.172431693763326166e+01	-8.152832447334857235e+00	2.513431218352201402e+00	-1.584060364538130816e+00	1.244244356534881923e+01	-1.478996250524044376e+00	3.324497494033393963e+01	7.917611723867335805e+00	-1.191551246405502695e+01	8.236881972743081093e+00	2.381944749449980137e+01	1.247040321711645916e+00	-8.193799638114013817e+01	4.074526311502617570e-01	-4.256759272598021893e-01	-1.251443637027561664e+02	-8.885805569071600019e+00	4.222090479386559281e+01	4.344212549616875663e+01	3.158866910040686804e+01	-4.117926708115294332e+01	-5.569978241903623228e+00	1.637423975106332108e+01	-2.670100727168227195e+01	-2.418388705843870667e+00	1.387873259816753091e+01	-2.461744737956867368e+01
1.300756042099689402e+01	-9.738765798419338537e+00	-8.670949360136246398e+00	-2.363641865905630013e+01	-1.274344784242877040e+02	-4.429297934531074077e+01	9.244988096628878438e+00	5.254198381723600875e+01	1.902455441915871681e+00	6.446946389843469660e+01	3.090432265249949850e+00	2.143421192416101917e+01	-1.760441282939648744e+01	5.986564651442438389e+01	1.367297941111888804e+01	5.287763874368891948e+00	6.492292502045312119e+01	3.388608216035809306e+01	-6.155728796399994707e+01	2.001796742325825562e+01	1.200128616448989405e+01	-9.372061992292954002e+00	5.449507680622919281e+01	-2.487573168330267848e+01	-6.091049619796213399e+00	-3.875076605679884523e+01	-3.121685192509343842e+00	-1.524835910018376595e+00	-5.397047341171725066e+01	-1.237951272869068298e+01	-3.436367056577357459e+01	-4.405800979512167537e+00
-9.932474253497471040e+00	7.298384120772886341e+00	-4.653256436215880143e-01	-6.292587547018777983e+00	1.742865776339838391e+01	-5.899565932773329280e+01	2.115304824922461790e+01	1.013408768731669873e+01	-3.600472631974824367e+00	3.327385873416244522e+01	-1.736025280383004699e+01	2.013443540552715660e+01	-1.714867160540320867e+01	-2.265166759210745617e+00	-3.189622532431614088e-01	2.146864110187814845e+01	-1.146447718076649913e+01	4.088347667073020553e+00	2.617229683596116985e+01	-3.916289370196914632e+01	-2.770291589108210317e+01	-1.267689093950973955e+01	1.490661291904117292e+01	3.257477306349683488e+01	-3.798961869951092041e+01	-4.207677095616400020e-01	-9.985387076176875709e+00	8.735168623117187892e+00	-3.124080118785195204e+00	-7.730344006573079962e-01	-7.041949190794409841e-01	4.550756962564753150e-01
-2.035804577416918804e+01	3.109306178655898023e+01	2.902873066094711874e+01	9.306944578989271122e+01	-2.591266288317083877e+01	-4.523646494044060162e-01	3.733061383579564563e+01	1.264310509906326274e+01	-4.529907908001225891e+00	-2.107511638662415976e+01	-2.554730767782183998e-01	-4.729315373970804925e-01	1.250348766004204037e+01	1.526262670209523975e+01	-1.165171038584129803e+01	-6.845590032077506493e-01	4.895613909633169669e+01	-1.881313806000078870e+01	-4.373480883175650291e+01	-1.401344407244677726e+01	9.407560299248963531e+00	-1.974904116874295568e+00	-8.383379512226103003e+00	2.975862748060379204e+00	2.705781145580692382e+01	-8.521278479146310758e+01	2.299746686304915855e+00	2.128664700305540691e+01	3.290285143546708646e+00	-4.757491273422600031e+00	-7.306510714520896954e+01	-1.081800149950719714e+01
2.012734668884652933e+01	-5.716787462074136350e+00	-1.724782414710035638e+01	2.219868247164584218e+01	4.752305498214852264e+01	8.979830164139245596e+01	2.330256698814125116e+01	-1.258331687793770826e+01	-2.405721948030873136e+01	-7.350378542107679891e+01	-4.539924527163503143e+01	2.688154769160903346e+00	-2.658309306685321616e+00	9.238276270214869079e-01	-3.846149815951979178e+01	-3.130474593553112328e+01	6.503510688247018834e+00	7.654512507069971328e+00	-2.878182618680508753e+01	-3.386673573155581352e+01	-6.018672671863625112e+01	-1.426631296949665062e+00	2.111982212291887251e+01	3.766063537412267692e+01	-9.136253615261706429e+00	-1.208706588339598369e+02	-2.718455619030434889e+01	1.976883336702185900e+01	2.597210744150989115e+01	-1.025835686740715325e+01	1.067879564965058670e+01	7.436206485830602730e+00
8.191761207455567018e+00	-1.498115438276651190e+01	-4.928540939333674764e+00	5.067399166929056520e+01	-6.576260271808138214e+01	-1.643300374587890289e+01	-2.155941061124653046e+01	-9.806125780977819062e+00	1.847651655421998029e+01	-2.568724518579964666e+01	1.708652559032908513e+01	-1.579764204151769391e+01	-1.786310620816897199e+01	2.926305125313401945e+01	-5.751581103133533990e-01	1.685609630348822918e+01	-3.091293356953797034e+00	-3.734624190106622166e+01	-7.886927035865549840e+01	-3.191929575609226966e+00	-3.646811265747435726e+01	-5.184842567699153193e+01	-1.666437903589248393e+01	-3.090188865140386909e+01	-1.191811791954523869e+01	-2.073132603141201002e+01	7.276391823427258210e+00	2.373611393325352736e+01	-5.895908785112274586e+01	2.573093099548983531e+01	7.470461023842730697e+01	-8.828462619638656861e+00
9.999873390427300990e+01	4.239421621934229734e+01	-5.259216497959180714e+01	-1.637768411268854862e+01	-2.679500291601389250e+00	5.653403789375061050e-02	-1.616750201092669315e+00	7.356437259669842632e+00	-1.278774354003119385e+01	-5.169654270984032252e+01	6.876835082717621672e-01	-1.647187318738339457e+01	-8.613775069403283524e+00	3.283591772068861658e+00	1.051058578531878425e+02	-1.043065238522627425e+01	-1.678772690942190948e+01	1.610780493341314923e+01	-1.067957518442016607e+01	1.913158939499099276e+01	8.579481047292325968e+00	1.576026698323907738e+01	1.435192715765808646e+00	6.678719081066797347e-01	2.192656314689276087e+01	-3.358082247428757938e+00	-3.455578599818986962e+00	5.980141397454448793e+01	7.250273618993126945e+00	2.076762969287199567e+01	-2.972197493804528889e+01	-3.799724840424067196e+01
-9.604701891970053751e+00	4.231431267239024407e+01	3.438057733448093956e+01	-1.442245599690113567e+00	2.952860550007096307e+01	-6.530385556361647303e+00	3.770446052363189526e+00	4.144513412378813655e+00	7.241041294372212178e+01	1.187970899641436162e+01	-3.086088786121315763e+01	7.211221595549490715e+00	4.098232463161581407e+00	2.254440618220363035e+01	8.985754037116342019e+00	-3.017983843601597549e+00	1.473512126415903083e+02	4.398234372638246015e+01	4.142122848700421400e+01	3.613758992533220038e+01	4.313063054590625001e+00	3.167781598281235844e+00	4.141541951442471614e+00	9.657359308644627660e+00	-6.772892185617701344e+00	1.400751562914922310e+01	-1.883961455643583349e+02	-8.725317998488067417e+01	-5.513803905401808869e+00	9.985304352519699833e+00	-8.582384718473210938e+00	-2.121090951868455932e+01
-1.572505793648285533e+01	6.699559548387247432e+00	-3.392904943697788411e+01	5.491310324035634238e+00	-3.666457516755996693e+01	4.502105927090467929e+01	-7.392891760653000688e+01	-3.142182350009302638e+01	-4.118964359575694800e+01	-7.993338636040361322e+00	-1.161728200427915283e+02	-2.291640920831488870e+01	6.408732721660820530e+00	1.513327402231231531e+02	-8.006133252340937645e+00	-2.933686767888018210e+01	4.745178918481336439e+01	-2.941483394000485418e+01	1.620641668611145558e+00	-1.544943906224613883e+01	4.219568598138151572e+01	-5.265492657338846527e+00	-1.516266267344412988e+01	-1.076523702471545274e+00	-1.607445274978654837e+01	-1.745566958176993211e+01	-3.132486749060719333e+00	-3.648389333862368034e+01	-3.770651497851491030e+01	1.037610529690743455e+01	3.700638442020329766e-01	2.710159764039681818e+01
-1.686812318815808354e+01	6.818676237120683936e+01	-1.497262153830716969e+01	-3.835331135036656747e+01	6.953589562158030901e+01	-4.109826870438660507e+01	4.772301569489049200e+01	5.630308460015957195e+00	1.664937979625610964e+00	-1.858313938664909415e+01	1.294634250787718521e+01	-8.467216085905883816e+00	-3.642987476125019164e+00	-2.176731046586187546e+01	3.542213861696139077e+01	-5.128184868624158455e+00	-1.321010405995290071e+01	1.346653540263145921e+01	4.888518827853726378e+01	-5.843010220286821976e+01	-1.112489685578912102e+01	8.444164505566128298e+00	-3.427271832950159691e+00	2.686619156001082143e+00	-2.246929686188920527e+01	-2.795559108650869717e+01	1.044940502717956798e+00	2.753340291615502977e+01	-9.545674559149990301e+00	1.967462115560964264e+01	-3.412994176571009319e+01	4.765336579010050855e+01
1.334364693375034605e+01	1.573051635678721460e+01	-3.463349392623461398e+01	7.798594352659077522e+00	1.824852024741758783e+01	-1.928663223422249828e+00	1.619137454091347017e+00	4.858225008797648847e+00	1.481809212995675118e+01	6.941707743916737172e+00	-4.138339465477615420e+01	7.979081194502796848e+00	1.996840732370255722e+01	-3.581137622793717945e+00	-7.280053711794884030e+00	-8.670737840320617806e+01	-2.476349883547162900e+00	3.276214050013512491e+01	-2.198303631269937330e+00	-1.815500488051279948e+00	-1.614041456973225053e+01	2.205703408658393094e+00	7.329197527771820209e-01	2.561661007329891504e+01	-6.633868503299004793e+00	2.888863795614189200e+01	1.147727394852842231e+01	-5.619614819948751006e+01	-5.329702434012341428e+01	9.567580839826552719e+00	1.338621687685647821e+01	1.726410308469678156e+01
7.934942731776529001e+01	-6.773919684236568983e+00	5.346478501741970035e+01	-6.187352977857269565e+00	3.893088033183297370e+01	2.087122842086602148e+01	2.577690456552084086e+01	-1.974611267302633166e+01	1.544968046948687679e+01	3.729660891051417337e+01	-2.738406365485387539e+01	-4.539711817225706625e+01	1.878443690235753083e+00	-1.237619262448647106e+01	-3.775379563883821987e+01	9.768288113519918880e+00	-1.047868531387611597e+02	-2.952585125730893978e+01	-7.118969279600839695e-01	3.386461816069198250e+01	3.385732246523348721e+01	4.705666630635784742e+01	-1.500089082259378159e+01	-6.910866273088109324e+01	-1.258266930130116208e+02	2.293749671557927527e+01	2.476142742503161287e+01	2.306191176790157016e+01	6.226159944552050796e+00	3.550334904598940966e+01	4.926152852855420861e+01	-3.663814968966705976e+01
1.866937676632964482e+01	-7.262608044682876240e+00	7.194708801122200903e+00	-5.722547386658020940e+01	-4.751533000082804392e+01	4.811336258519804687e+01	1.043360594997618307e+01	8.204196315869385359e+00	1.931856124626422755e+01	2.528884031256367138e+01	2.756025149669712349e+01	-2.290575365255676843e+01	-3.015979682854820432e+00	-1.878603807203677789e+01	-7.955354821617733307e+01	2.497230126725959209e+01	3.340745891526419342e+01	2.874236666819463881e+00	2.689449538169237996e+01	3.922125977749468007e+01	-2.404042482239207246e+00	1.192923495032429848e+01	-2.233720983101525448e+00	-5.994535478380112181e+01	-2.449425277897703257e+00	-6.625097097539756952e+00	-1.961544699356225863e+01	1.321910186165969847e+01	-8.717600335318399729e+00	5.046835304442004677e+00	-3.187006217354827697e+01	-1.837391813650845052e+01
-1.879135166521477984e+01	-7.468165881450113375e+01	-5.066533996771345727e+01	3.802053687242901603e+00	-1.896271595340370908e+01	3.650541385790983195e+00	-9.833962566480023426e+00	-3.984086831750821744e+01	3.168044100560229026e+01	2.664167520651271559e+01	-2.937633665238979219e+01	-8.119636960621464539e+01	-1.418913176844822033e+02	-1.575758398427703710e+01	6.814557773779475269e+01	1.647484344521926936e+00	-2.235586680954342143e+01	-3.629976044461450613e+01	-3.569872128683226009e+01	4.635455710899908932e-01	-7.960505453916280061e+00	1.553721105501213628e+01	-2.755108027164765261e+01	2.222857055632232459e+00	-5.379668614315903596e+00	1.318356442118707719e+02	-1.652178380920307532e+01	-4.724947528945769903e+01	-3.327784253952082594e+01	5.312867472010746184e+01	1.146451563247295447e+01	5.694889789250793477e+00
-3.505171931821828846e-01	5.518499083758084822e+01	-9.189870047245586093e+00	1.047139447801184531e+01	-2.680878574702557771e+01	7.670172845304843889e+00	6.283024201070959691e+01	3.749753685253961777e+01	4.272561007560312163e+01	-2.390195121562462788e+01	1.169095743912576779e+01	-2.929149939898388766e+01	-4.018511447048470586e+01	-4.632552920995233592e+01	2.295311488941219835e+01	-2.374418019125312185e+01	-2.314308551661069657e+01	1.550996768979198359e+00	7.982186161727596208e+00	-1.146346433145862598e+01	-1.913951753470733408e+01	2.075089864576781018e+00	-3.880382541792989315e+01	6.506411467682840843e+00	-9.372081340023193263e+00	-2.876752186351826168e+00	2.063916234088986457e+01	3.623647814061848038e+01	1.543778352375427154e+01	3.269527294530661932e-01	6.503232324179604973e+01	1.363480777699462898e+01
3.531323223362854691e+01	-1.913134494998548707e+00	1.783289613396840068e+01	-6.533218935906870861e+00	-1.763232683708509185e+01	-6.063767958307153094e+01	4.033309272461650608e+01	3.274669237991778559e+00	3.573580499652052822e+01	-2.582044188718342070e-01	-2.136420004016674312e+01	-1.069968785539969076e+02	-3.267986851199392362e+01	4.561939264018948847e+01	4.545659944033801025e+01	9.261415653158651118e-01	-2.209372366593548875e+01	-7.960993080658781196e+01	-3.139600075728796735e+00	1.635852454280488366e-01	-1.027584628587504412e+01	3.432691513670643246e+01	7.223283392726051488e+01	9.223070715543849607e-01	-5.424577810659158672e+00	3.118303993091244664e+01	-3.602148553826728516e+01	-4.189285388333735227e+01	-5.083929716701200618e+01	1.543285448258483328e+01	4.189595006429887292e+01	1.916137110761300733e+01
-1.897926197467643306e+01	-9.555102159154372998e+00	8.810961978194333710e+01	-1.379532732083367641e+01	-3.018373741071998850e+01	1.689637909273551131e+01	1.276561042416357417e+01	1.905464862784065971e+01	-2.091526601534083873e+00	-5.864885138142650334e+00	3.847487401024649500e+01	-8.440679128721011892e+00	4.942605568901103363e-01	3.481879991500975535e+01	3.210390486650875630e+01	1.066420898633453795e+00	-5.894098313092612784e+00	8.410147527976683079e+00	-1.928114504085236902e+01	-1.042174847406663787e+02	8.885002668650423630e+01	3.173760911735909218e+01	-4.106729358813860031e+00	5.601787488227812872e+01	-1.422529578889263213e+01	-1.688681671379748117e-01	3.317743880100661613e+01	-4.610376617171455749e+00	-5.250041908154866377e+01	-1.109570497157251090e+01	4.068603707451672880e-01	7.663946843156662858e+00
-3.553147264739819899e+00	-2.723145005590835765e+01	-2.251705477052750837e+01	1.736941741399049022e+01	9.356038613664621195e-01	3.707314861211418400e+00	1.968740553444657593e+01	-7.862009795542162394e+00	7.072884601336702382e+00	7.838298673303842889e+00	-3.662833963310985297e+01	2.123884908319854503e+01	5.908697907826304174e+01	-2.833713983534405401e+00	2.915854843572249777e+01	2.726472840819202048e+01	-1.222246494619651003e+02	-6.390912674359935153e+00	-5.546940903695376512e+00	-2.730334479438044681e+01	-2.098898376538376453e+01	-2.546764430030064474e+00	3.508081501908463196e+01	3.869740565866104021e+01	9.598383428870148393e+00	-5.912758830001433097e+01	-1.786305391116507835e+01	-2.311037636831310138e+01	4.680077729912883733e+00	3.329916066020079768e+01	1.163675054764307326e+01	2.941676515433462669e+01
1.621986897770932501e+01	6.241567450612198087e+01	-8.459735269909143085e+01	-4.409266335093105837e+00	3.436294823455136083e+01	1.634359519823308915e+01	5.918062977401783442e+00	9.272835691300670646e+00	6.510239763381922273e+01	-6.100429834014395425e+01	-3.650433559405151840e+01	1.427956612745850684e+01	-2.741746365429504095e+01	1.587396562882968043e+00	-8.969504071717543070e+01	6.957962089685158169e+00	1.487530634043135969e+01	-8.486442810310897755e+01	2.246105800361642579e+01	-1.161287238182442039e+01	1.729609211101186972e+01	3.564852924797830269e+01	8.444841160551249004e+01	2.019336342746974600e-01	-1.794376198954489254e+01	-4.586048065592716938e+00	4.718868687377256066e+01	1.211530503341309384e+01	7.059712180338673093e+00	1.166179687693409406e-01	-2.311615177418965317e+01	7.623869970457430867e+00
1.186358502746046497e+02	1.000735123162607110e+01	-1.872055192395748335e+01	2.985439853717767988e+01	1.411835900824156376e+01	6.899635307233078496e-01	2.336716910480410192e+01	6.874324222931488038e+00	5.863153635864784974e+01	-1.391744684539841792e+00	-4.305555933116084333e+01	-2.351621424930727500e+01	2.235088818966034552e+01	-3.934584338471114506e+01	-7.467850583779598139e+01	-7.619846696881815262e+01	-4.143999626660448854e+01	8.009549132761609513e+00	4.653304568220595350e+00	-3.948255446066846730e+01	1.709296471242959470e+00	-4.527562300802252082e+00	7.179614597486263960e+00	-6.507181919603068820e+01	-2.052861577892278078e+01	8.323647850023820638e+01	6.489686784992343860e+00	-7.377860741695843672e+01	6.573006331782018208e+00	3.007100915430910515e+00	3.502010109712125541e+01	4.178993513753978561e+01
-4.393770633384944446e+00	1.822365319529582806e+01	4.219076114656379772e+00	8.685864683809850106e+00	2.600042367777527375e+01	5.945511589926331908e+01	-7.667572191515020563e+01	-1.636194270365764325e+01	-1.722484249190341643e+01	-1.965362617928466094e+01	2.980527550176018892e+00	-2.312733626500915740e-01	3.576761193009933493e+01	-4.075468078797677407e+01	-1.499839350023410178e+00	8.310616379717249202e+00	6.103633500676206580e+00	-1.286987341925768646e+01	-3.078730598178406197e+01	-1.308853941173396507e+01	3.100721030546989354e+01	-5.486419492546041710e+01	-1.841703179323015149e+01	1.224367866977825736e-01	-1.273248653688381582e+00	1.397688177449119706e+01	1.263535118155149961e+00	-9.074169880003118749e+01	-6.642387758379030060e+01	6.579380379085826291e+01	-3.399685755878942217e+01	-4.470431608716414473e+01
9.886847898725483219e+01	-3.098445733212140674e-02	1.941182535387462949e+01	-3.349421963429434612e+01	-3.053168298072864317e+01	4.165671449231940215e+00	-9.369885159400533325e+01	3.330694876463200416e+01	2.329640384442070200e+01	-7.641110337156845844e+01	1.261117377028355868e+01	1.350407976090981599e+01	2.437013945976315910e+01	4.325744306680663698e+01	5.412572589509198728e+00	-2.379421754300111047e+01	2.925205285643854936e+01	7.615171002812347822e+00	-4.546941549096575841e+01	-1.895789210041982642e+01	-3.326077501437335826e+01	2.901775088777903466e+00	1.100905223473559857e+01	-1.712379666225180870e+02	9.429041729182806364e+00	-1.180724924245102869e+01	1.573799583636007693e+00	-3.229808640158519495e+01	2.780668859266366422e+00	2.916242340431838831e-01	6.072091977400778262e+01	2.477335576342140655e+01


==> Cifra_figuretem/0.039/DPdataGreen9.0.txt <==
-3.899757969071570685e+00	2.815021448250498892e+01	-9.042234443083733808e+00	9.591558869449938740e+00	-9.186855048444448357e+01	-1.367381007247141866e+01	3.549083886297469093e+01	-1.322302030891756708e+01	-1.107289199416485204e+01	5.006869000738710440e+01	-3.171896576915963095e+01	4.995959435259095471e+00	-7.902849809395129377e-01	4.794285909201698814e+01	-1.559102869931268742e+01	4.003244222608757497e+01	2.212274723158471090e+01	2.544165723934943912e+01	2.335945395963740623e+01	5.860439702437587783e+01	3.669402752507261667e+00	-3.602361774308671727e+01	1.736846954113149195e+02	2.126534179469389585e+01	-3.096223979477591115e+01	1.646099573418283057e+01	-4.637188705357136342e+00	-1.272571829894074824e+01	1.079589672001989697e+01	3.252149029947740644e+01	6.602504238411784243e+00	-2.370452193592714707e+01
-2.118123227245291673e+00	-6.628850587576007314e+00	-6.867688790250700670e+00	-5.159901411713363473e+01	-5.317722703865141654e+01	-3.379395677773694473e+01	-3.799945066193965992e+00	5.792832190965619965e+00	-7.259750722724291450e+00	4.616471248856244713e+00	9.080586904396773207e+01	3.410116410474493165e+01	1.835349488059266321e+01	-6.013754846876842208e+01	1.244027775668943070e+00	-8.947469349559922591e+01	5.092974432824964026e+01	5.571716713843873237e+00	5.350340117093218595e+01	-1.751871118026084417e+01	-2.044558580402395265e+01	2.476604355338180241e+00	-6.501326678802229253e+01	-3.882428844805431822e+01	2.447419347495195296e+00	-4.492809688465541029e+01	-6.877832179423603698e+00	-1.706023032453785149e+01	-2.240197358060116883e+01	-3.730276177621976785e+01	-2.250190999339240605e+01	-6.055991409517214663e+01
-1.210180891043278706e+01	-2.440953216160508887e+01	-2.550187817803312740e+01	4.923458236176560199e+00	-7.062296187266690950e+00	3.441429452134940892e+00	1.162178285961729429e+01	-5.043289703637708676e+00	-4.377384899135281948e+00	5.755040813908622255e+01	-3.078763941469823351e+01	3.406530865922567131e+01	-6.896396175437651266e-01	-2.131051955610267612e+00	-1.370453547265262984e+01	4.877767344546395378e+01	-5.551259779565345553e+00	-7.650569144273067224e+00	1.443739268024812894e+00	6.656574800217636323e+01	-1.854768729510402636e+01	5.176889162272621547e+01	2.192826737530553061e+01	3.241485826084988986e+01	-1.772190213603330733e+00	4.021167648142192519e+00	2.436457520551561728e+01	1.120972774011072914e+01	6.239524525050066828e+00	1.218721350650439561e+01	-3.788044352205037058e+01	-1.291692666704573611e+00
-8.792475929888177166e-01	5.499027100825514047e+00	2.039405471840217032e+00	-4.254729555716592948e+00	8.638999853173951138e+00	-2.791030881873406955e+01	-1.150302967775460559e+02	-2.464958631964752911e+01	-1.091445373813414221e+01	2.350868805255867500e+01	-9.552237997722357932e+00	-2.133190570840293177e+01	-1.265992558601494178e+00	-2.728007054644909957e+01	3.261272487341015047e+00	8.184029339480073162e+00	-2.107637854171360292e+00	3.030480563685722117e+01	1.391133010384438684e+01	1.860769355522664270e+01	4.122340363878828384e+01	8.129678233959612044e+01	1.272714957155194071e+01	6.184430338330373900e+01	-3.190463463895025775e+00	-1.366713139831949242e+01	6.068521512791934924e+01	4.212151816185217612e+00	5.735588028775664782e+01	-2.556156580962775138e+01	1.347712747599205585e+01	4.014416315503815724e+00
-3.401705146525814882e+01	-2.121410332868299164e+01	1.081706786084643213e+00	-1.912589780248876270e+00	-1.374445964169121126e+01	-1.661230324562880156e+01	-9.792287018629943773e+00	-1.405774006415050792e+01	1.312797038417051709e+01	-7.489056125746908776e+01	9.939045743841683489e+00	4.261789129175854640e+01	-2.835045435228133925e+01	4.658195974381581506e-01	-2.409093048796225744e+01	-2.412384283662794449e+00	-3.929154759909427952e+01	-2.648738247775463250e+01	1.494319520804221035e+01	-4.013296629551255990e+01	-4.410020681371969786e+00	3.810476956998037679e+01	3.878355308543488977e+00	3.749894422727286525e+01	-2.494815997470182456e+00	1.952758873921781202e+01	-6.736862139813546424e-01	-2.236987644105318918e+00	1.187815596268884804e+02	-6.680254218029607216e+01	1.711657188892271719e+01	3.822114953733120046e+01
-8.555251096830909674e+00	-1.047048878290841856e+01	1.994851223491923164e+01	7.818896933648847636e+00	-1.145966463668464108e+01	2.123561250667072464e+00	5.023550595880395520e+01	-4.287036392013812147e+00	-2.044163055028750620e+01	-1.559971213962577608e+01	1.275541447480209278e+01	-7.609467097040029770e+00	3.945811895767857180e+01	2.321183535640435736e+01	-7.042802065032991443e+00	1.413463112954578094e+01	3.436007591760878443e-01	-5.971180977588360861e+00	-3.978746052488333351e-01	6.296647744918158196e+01	-1.370716609485547632e+00	8.718414009742059534e+01	5.324613808580229701e+00	-5.571731319336558386e+01	5.564888271671310171e+00	2.430079905333420243e+01	-1.061382584105571958e+01	9.933662533402394956e+01	1.659995622281223859e+01	-7.025509452569666280e+01	-1.165144765671038307e+00	2.849412035262582688e+00
-8.292036859589251208e+01	4.465745822422057643e+01	4.397723844039003893e+01	1.420348006828232990e+01	2.527385688312528700e+01	-4.713445559221971592e+01	-1.287516792427960866e+01	-7.566346513235417959e-01	-4.215810028067322435e+01	9.582620676874396892e+00	-2.794929039404851423e+01	-4.062288569253545312e+00	-2.616565288976536507e+00	2.468515437845467275e+01	6.187549609382150706e+00	7.128647582066348320e+01	-4.595177952598490378e+00	-7.857725751935040748e-01	-8.313582380071494526e+01	-6.608161801976359939e+00	1.647320018933488672e+00	7.257068004955328000e+00	-1.371004053641337173e+01	9.172422566888446482e+00	-1.012310320203767589e+01	4.256517197021119969e+00	5.066423115427502921e+01	4.496733711658011501e+00	-9.193089180303222196e-01	-7.054424900682494126e+01	2.702740873852882864e+00	2.943990957989115032e+01
2.178959439564042455e+01	-1.371703015324546904e+01	1.834724270310336536e+01	7.433511725307944573e+01	-4.228491264158718010e+00	-2.075822033719645354e+00	-3.788280035275467839e+01	-5.901570257009267806e+01	7.329031589412308811e+00	3.586824916565570476e+01	-1.147791246923958752e+01	-1.792757637087111178e+01	-1.544707022962567677e+00	-1.580283686712964819e+00	-5.988925277113741430e+01	5.601076945008783170e+00	-1.020690517665640584e+01	-2.734557405637882255e+01	4.425811710300843060e+01	-6.655314578308761497e+00	-4.353506870544187279e+00	-1.926755027552328059e+01	-7.010862627494453214e+00	7.565870506291732411e+00	-2.120064849291834719e+01	5.374775197396535731e+01	2.034244792648007660e+01	3.753654121396888144e+01	-1.569859916234957797e+00	1.049027862926228067e+02	-2.639799644065722362e+01	-3.635631603086891062e+01
2.408779186313411813e+01	7.644417351056806353e+01	3.461612433022051238e+00	-3.448073727725849302e+00	-3.829982580381017954e+01	-4.651814091761420400e+01	-6.717267904155760050e+01	-9.896276793605736088e+00	1.098768519903155294e+01	7.123623145233901610e-01	-4.150546526404343695e+01	2.457175635323642737e+01	2.595255408827236465e+01	6.414602576341633666e-01	-3.966899126904774420e+01	4.629050994882752512e+00	1.662074263602567326e-01	1.707079972593285255e+00	-1.053722901380318078e+01	-4.002483343129114024e-01	-4.360626067961067776e+01	5.262335982620602692e+01	-2.168606579129688328e+01	2.509499055760285202e+01	-1.045473118988708983e+01	4.512497083173879986e+01	2.057073145248756418e+01	-3.039841647485702936e+01	-2.117043891310013848e+01	-1.296920667348616796e+01	3.565133437883348932e+01	7.890389603206865843e+01
-2.015699471838413359e+00	-1.120710274764738124e+01	1.517319492728196906e+01	-2.222391807798986818e+00	-8.963266980747311763e+00	2.962898262991116383e+01	2.679527152017752911e+01	3.019347798559817875e+01	-4.418199790876793998e+01	-8.051649131207245347e+00	-3.476087933342790137e+01	-1.432540772936663842e+01	9.813651332396686300e+00	-3.512673970891625430e+01	-8.802489268775365971e+00	8.342041802336250811e-01	1.591830592297520219e+01	2.678231828769220968e+01	3.751906528383863559e+01	-1.607721132894596838e+00	-9.487488083784957382e+01	-2.396014019409880547e+01	1.224465521765811360e+01	-2.200859058368458676e+01	6.800807504651565694e+01	-4.115856423481608317e+01	3.774914865307449929e+01	-2.651076386814060015e+01	1.054976341595219047e+01	1.562100115533388411e+01	-1.881302993035555815e+01	8.456056799663045354e+00
-1.954529176231120289e+02	-4.263587224143728349e+01	-3.942562274635594832e+00	-5.176317273299455479e+01	2.998525640130200287e+01	1.407122418700174116e+01	-2.849417006788698359e+01	8.985211095116319768e+00	-6.807228479716298075e+00	-5.038201949372383837e+01	6.155528545000265694e+00	-3.555686317581204747e+01	4.246907008543919559e+00	-1.011446144134337430e+02	4.096415001370488085e+01	4.840533479258857597e+01	1.042143838910130604e+01	2.462586544335696104e+01	1.311721978334420058e+01	1.859977539442552086e+01	4.894382483178016940e+01	7.809755849380818127e+00	7.624898646517097234e+01	3.892044057733444973e+00	1.054328074008936511e+01	-1.984196774926178009e+01	-4.237599133840919308e+01	-7.347843074697658494e+01	-5.057661570545390894e+00	-3.686501841962121162e+00	1.942422751661434077e+01	6.136615049104846520e+01
-1.949213501980159435e+01	7.206602555717037673e-01	-1.709043799611572467e+01	-2.417964937450437901e+01	2.129765182738846963e-01	-1.029754887049923795e+01	3.727095675838131683e+01	2.556871594364876898e+01	6.031270127050366581e-01	-1.554858939736612555e+01	2.257779087566203824e+00	-8.914901294876353077e+00	-3.399736133660800164e+01	2.385373388671418482e+01	1.922713352251963315e+01	6.306696990400813974e+01	3.072121073346552933e+01	1.029371492903442054e+01	4.982232398404042861e+00	1.700127000339232097e+01	6.292790596344322296e+01	-3.564882197157802324e+01	-1.498680290070184107e+01	-1.032234813487522445e+02	2.897321580628624815e+01	-3.988052000639729044e+01	1.139499563276131511e+01	-2.250362274122261752e+00	3.179170669139701921e+00	3.268611106091434237e+01	2.174209536844501045e+01	-4.366694018810056122e+01
-6.098237801822097293e-01	2.940351547335078664e+01	-4.252527017382582386e+01	-1.013931860398930951e+01	7.801957393947009223e+01	-3.041082325351892823e+00	-1.704588392204026093e+01	9.184248073496299458e-01	-1.018739607121104029e+01	2.381891502593855492e+01	1.144049468560413629e+01	-5.608498909438264235e+00	4.059442837082838196e+01	7.760040374834980881e+00	-2.052685082789077953e+01	-9.312683927744593859e+00	-1.957009235344083109e+01	8.001632533096820765e+00	6.180444164697561860e+00	2.771768263879310723e+01	-4.898171937146445742e+01	-3.985318782939144455e+01	-1.196612138659819413e+00	4.221505497475639856e+00	2.738936348500981310e+01	2.826942966977508220e+01	1.640023616441677046e+00	-4.744985340847477140e+00	-1.046222471709298851e+01	-2.220993903907079670e+01	6.776825175859634953e+01	-1.354045058148790659e+01
5.132814794783497092e+01	-4.380248921739303114e+01	3.954724962932875343e+01	-2.629451083276913437e+01	-1.437816825386413644e+00	-4.921791338802353977e+01	1.304647084137012314e+01	-1.512495660523674168e+01	-3.327786801108265990e+01	-5.592602292954686760e+01	-9.595620125901206166e+00	-6.321149381823190083e+01	1.227570915299815368e+01	-5.405359485304646228e+01	8.826528526496591809e+00	-1.669289356852678452e+01	3.625663458088842361e+01	-1.423752757449884854e+01	3.012748910691383486e+01	-5.304006107594858577e+00	-1.025607653915664308e+01	3.874463487027732356e+01	6.279391785542004278e+00	3.133919017306000754e+01	1.445140988369313817e+01	1.090830515349608021e+01	3.393064559406445113e+01	-9.909521501512769248e+01	-1.233832726051496964e+00	-4.566169095233418851e+00	4.623429494709297316e+00	5.865585765252522066e+00
4.200809224901354000e+00	-2.430844985792728963e+01	1.631388358813768846e+01	-1.749829454428335040e+01	-1.922927857943370000e+01	-1.818542165195341287e+00	8.267861949439630820e+00	-4.847976673540713932e+00	-6.949767081195644458e+00	-1.687709366384026666e+01	1.132174868688745306e+01	-2.703197744175419359e+01	1.057773426365780089e+01	-4.382890136927522384e+00	9.938817919942986023e+00	3.168622967632562748e+01	7.939446457602888074e+01	3.936870151560417241e+01	9.830304908750484572e+00	2.808519473221672058e+01	-7.141273713549930235e+00	-5.157488020639659965e+01	2.187398087747001441e+01	2.468783933559826593e+01	1.201788646798596005e+01	-1.459170262683328545e+01	-8.449069555675225729e+01	5.489899459035836315e+01	2.809228158383920260e+01	-3.565757659418785863e+01	-1.796514580082266122e+01	-3.091713076140612770e+01
-2.768884212523038180e+00	2.415223474393220471e+01	-2.432223226822279116e+01	1.501210242853487742e+01	1.199970325511967673e+01	1.511661015781963435e+01	8.954798225066664230e+00	-7.305205940826626776e-01	4.482060232192061733e+01	-3.069762159086293352e+00	2.708848896539142359e+01	-8.453869311917511453e+00	-1.081599505510860837e+01	5.517536617911827257e+00	1.075813821979704166e+01	6.147424568803957712e+00	-3.471536352956382387e+01	1.946915707043221089e-01	1.809410201472303825e+01	1.862093698351355897e+01	-2.744898471509887017e+01	-2.173502837587783176e+01	-6.317971296534624415e+00	-8.617093069102901381e+01	3.012489022491410928e+00	1.053390192551104665e+00	-9.083449362877425770e+00	5.756178559253669391e+00	-1.251959575389727775e+01	-1.827241993898579153e+01	1.967417620699008651e+01	6.225855237746080739e-02
-5.029990044083328371e+01	-9.821457563036861682e-01	2.065574791497625995e+01	5.049606896335750150e+01	4.923320918147045866e+00	1.622792024611777462e-01	-1.245513402874611764e+00	1.605344444644669721e+01	-2.001172533214668814e+00	-2.271361548410572340e+01	-3.959208691480720077e+00	-4.520455740878702500e+00	7.516942152582487324e+00	-2.537289362365961054e+01	5.308897062654135413e-01	4.349923963476326350e+01	-4.179485179761440605e+01	-2.842302176700478356e+01	-8.927685011875503562e+00	1.479108713884862869e+00	2.589221289438891205e+01	-4.752585196586950111e+00	2.491355281058043047e+01	4.961593443671949188e+01	1.963776617751268461e+01	8.101454330359246780e-01	2.762838649922861833e+01	1.058283384996644827e+01	-3.447011243525449942e+01	-4.894700703403391628e+01	2.331649474231248576e+01	-3.755227347402025018e+00
6.551489441984573148e+01	-3.981374462723439756e+00	2.598212963246946572e+01	-8.488912481543598787e+00	1.162899253009427536e+00	-3.030913296646186339e+01	-3.893497921685658270e+01	2.650615944836214322e+00	3.945522209806456715e+01	1.015845997729843297e+00	3.325004090925320810e+01	-1.996235145356865104e+01	-6.652441635560011335e-01	-1.632350733149573685e+01	-2.767833106235604035e+01	-2.180359324560171785e+01	-7.525479974611956280e+00	6.090915433164043158e+00	5.042314110268577565e+00	8.139478516086867899e+00	-1.683294790056576673e+01	1.045862476270423969e+01	-1.192981234667876755e+00	2.022527822455076674e+01	1.715198187685074149e+00	2.127134999953551819e+00	6.935436927910397742e+01	4.705044030899453666e+00	2.872861936402174621e+01	-3.075042714839555202e+01	3.024404521333704565e+01	-4.543061346301592307e-01
2.657575398033764813e+01	-3.530381609659359299e+01	1.767090016388859652e+00	-1.187967253544278456e+01	-4.602393446882800987e+01	-2.395000697150583502e+00	-4.019453437640863491e+00	-3.734578461323007303e+01	-1.102620505913586513e+00	-4.739600639905441781e+00	-5.627555553003551836e+01	3.228171955214555311e+01	-2.078944298402802460e+01	8.858473032750499954e+01	3.892365315113335811e+01	1.397960036691372387e+01	5.016357264471673005e+01	7.859195946394618204e+01	1.469612939835700161e+01	5.763506039420762050e+01	-4.657611102997054786e+01	-2.046985686469932730e+01	-3.318434107687757972e+01	-2.503766031908201484e+01	-3.471240534121107402e+01	-9.675432625448065593e+00	3.046407840295210789e+01	-3.931521773208747739e+00	7.400403040996315518e+00	-2.784476581385681726e+01	-1.859190205812198826e+01	-1.138554684005563189e+01
1.970205488840633734e+01	-1.892945321016641458e+01	1.740058891136028407e+01	-2.406450737271729778e+01	-4.053325289496781281e+00	1.134211854460890265e+02	-2.057330795540903523e+01	-2.027164629109962490e+01	-2.071500035379046523e+01	5.738048768408785527e-01	-4.460118605408737835e+01	-2.056777535648065580e+01	-2.249813232974809551e+01	-7.094895173312295356e+00	-7.435656802660886910e+01	7.576950122212285521e+01	-1.229964251547402757e-02	4.981100318288748774e+00	-8.247839030107856573e+00	-3.413217997576841611e+01	-3.586209390671302177e-01	2.663501660324418552e+01	4.414839882030199902e+01	-3.705855683518303323e+01	-4.933379290414379881e+01	1.822388628898988827e+01	7.257345146256556134e+00	4.143230034423017294e+00	4.517645778740507012e+01	1.439165582194732274e+01	1.493719346476090060e-01	-2.606323398886433651e+01
1.103023120190911754e+01	1.134509915584888518e+01	-3.824354784985123246e+01	-8.075850100739187098e+01	-7.226205119701825552e+00	2.850373848392153064e+01	2.799842351000194185e+01	-2.477261801462923074e+01	-2.970229586766932883e-02	-1.936457038521494312e+01	9.373491824135041384e+01	1.052937348334736001e+01	5.173945282777922472e+01	1.650012716313235828e+01	7.608497503247081184e+00	-1.973091676892859470e+00	-7.822023121935406387e+00	1.671765545280432619e+01	-1.236974575168101609e+01	3.446119850506663695e-01	7.115459915051207673e-01	-4.962995810621138304e+01	-7.754658991084613096e-01	-2.935753818252083747e+01	1.558524890235752913e+01	1.288618240901617753e+02	-1.386841994635352471e+01	-2.781645842252927103e+00	6.190627879292178903e+01	2.356848266073680520e+02	-2.177186129793920344e+01	-6.927038086134122530e+00
-1.492414005165809687e+00	-9.136168789001587243e+00	-2.306066449540135288e+00	-2.118904144781341614e+01	-6.278003503839390653e+00	2.600079095906370430e+00	-2.908034344895073886e+01	-9.801951931943328589e+00	-3.741417528509409607e+01	-1.458605587603881482e+00	1.721824625103397821e+01	3.168712588738246794e+01	6.438377025178848356e+00	-1.466498781993716705e+01	-4.685406115904526558e+01	-3.189532712394165248e-01	4.479895212182453434e+01	1.716803647353076201e+01	4.023168960457270771e+01	1.337366316242109576e+02	-1.390847349513313169e+01	1.720983830319134000e+01	6.541392780775153959e+00	8.357349426005061588e+00	-1.102739219015586247e+00	-7.730237873730995801e+00	1.414428370800357015e+02	9.445005133965937105e+00	-3.355776377507470443e+01	8.071921541996488259e+00	-6.129727637633212822e+00	-7.996649003544010981e+00
2.298456627881407144e+01	1.179675324513217305e+01	1.952533396361902707e+00	6.081748755544802432e-01	1.154462656472399473e+01	3.298829322519061691e+01	2.028048464699457654e+00	-3.857486978379336762e+01	-6.123944947472855560e+00	6.732076868327452779e+00	-1.830977280660525608e+01	-1.309438544744467414e+00	-2.142562912337791659e+01	1.428038956383849811e+00	-7.297795869355583775e+00	-6.303692067026241830e+01	-1.236692673780489038e+01	-1.225034670961171770e+02	-7.838652653415958582e+01	-8.692037107636403803e+00	3.949883385376335099e+01	1.254983521988749473e+01	-4.894643885855894894e+01	1.522067228577998810e+00	2.711701994904136725e+01	-3.839830995502480704e+01	2.159948452201897595e+01	-1.061946972749424134e+02	-3.302784019555132744e+01	1.024268719360351021e+00	7.055766858732598124e+00	-8.989237915482782171e+01
-1.399458656682067215e+01	-3.260025056317670789e+01	2.014772083191005336e+01	5.381895940110013044e+01	1.720509214574639145e+02	-2.246705007167244617e+01	-6.841660518995493767e+00	-6.502350485961083670e-01	-2.843505503044109872e+00	6.229634252558911811e+01	1.607712369350638326e+01	3.684127527119839929e+00	-3.520346312662402255e+01	8.187591144091999062e-02	6.329592327684254371e+01	3.896175773809660825e+01	-9.626422064094429132e+00	-1.804008240394799234e+00	6.020904102864363061e+00	-1.956657489915453851e+01	-1.440164667676089039e+01	4.295920718764704560e+01	2.025857007691598710e+01	-1.293744211265455135e+00	5.545612732961898672e+01	-1.183978650632800722e+01	3.019288020143755702e+01	-2.281759187614797924e+01	7.546402956227447589e+01	8.592970073531141395e+01	-1.565597993418479383e+00	-2.811978480388536994e+01
-3.902891744687565989e+01	-2.162146419769841543e+01	-9.148795227981905143e+00	1.801034335323258517e+01	6.899935582120411937e+01	-5.102562048701221187e+01	1.309643126109831712e+01	-5.588229847289617425e+01	1.492664395855739556e+01	5.064792255880739447e+00	5.431041820882288818e+01	-3.040086215674161352e+01	-4.679016386322133769e+01	-4.750545389301027654e+00	-1.856361108258709436e+01	-4.720473243638313221e+00	-2.939812511204856094e+01	6.599275753393540356e+01	-4.119506894872796465e+01	4.683720836360615891e+01	-3.470453779657253079e+01	2.371822393343515500e+01	-1.605907829083200156e+01	5.249363657904461355e+00	3.724561323243177213e+01	2.662475817969894010e+01	-4.970254408872326835e+00	-1.538690208004056892e+01	4.398463011139199352e+01	9.952565562966768642e-01	-3.463834242107800776e+01	-4.717034002800224890e+00
-2.270315058132188568e+01	-3.704649658775544196e+01	-2.674405114707809261e+01	1.305932585773656918e+01	5.216015763122538118e+01	-5.748683798429843783e+00	1.168500199003838391e+00	-3.341363723178344003e+01	-1.078311772823078485e+01	3.160029266808895443e+01	7.061494850080856622e+01	8.246415178200384943e+00	4.057504422414251621e+01	-5.379605814888592619e+01	-2.781774999139767246e+01	3.373425436946818223e+01	7.292933132180185574e+00	7.631584239584499940e+00	4.153299977434175361e+01	1.621871340904388958e+01	-2.857788914861633600e+01	1.392032197778361891e+01	3.145179184589494081e+00	-4.395319866799357555e+01	6.633062695573700651e+00	9.172705254462867330e+00	-9.799815973529000246e+00	1.299686471636637179e+02	1.643912341565841189e+02	4.635103018842767142e+01	2.197805125641901114e+01	5.169951129884211127e+01
-4.064562632524517483e+01	1.227469119207235337e+00	1.983447446240310796e+01	-8.997576996170232633e+01	-4.486077604445003431e+01	-1.805030641891082155e+01	-7.620558224216836818e-01	8.248919579068866881e+01	-3.743879104482023479e+01	-4.700866519724027626e+01	1.122041828144983633e+01	7.982902025322802686e+00	-2.843572042810628275e+01	-2.452233313506208390e+01	3.357077310912284673e+01	-2.069885826218849445e+01	3.573720500592478810e+00	-3.848628429618751845e+00	3.361719696302995430e+01	6.492572009296124769e-01	-5.583472950439605142e+01	-7.457321861603134039e+00	5.315111785448113579e+00	1.572908429748057202e+01	4.164414913403437168e+00	-1.516684174887921976e+01	-3.245075878884275067e+00	1.646488350020332891e+00	-4.372125290222339977e+00	-5.962407323449540719e+00	3.568516780083992757e+01	-1.133990282153650497e+00
-1.007525534206875051e+01	-9.323576452251947444e+01	1.551811473687549636e+01	-1.342343709258463580e+00	-3.082420932791900103e+00	1.019263606274293181e+02	-7.025931694833158758e+01	6.485619477106965292e-01	-1.467545765806922908e+01	1.978646259253847717e+01	-6.008528689317955696e+01	-1.198141364344558646e+01	-3.869798811265359717e+01	-3.506759202842037837e+01	-4.292302704611865583e-01	-7.872163752369015555e+00	-3.645029203893326297e+01	2.399703825837374183e+00	-5.384540578503391828e+01	-1.492546761539752076e+00	7.937001245709805808e+00	4.889062635555071523e+01	1.822321758809583869e+01	-3.051729392616843484e+01	-1.330961936006890198e+02	-2.392367302947509344e+01	8.441824649470729014e+01	-7.223502805367839841e+00	6.929229336889997981e+00	2.340244987764916118e+01	-7.541771849441234110e+01	-6.861467371780898361e+01
-1.976444781147298713e+00	7.342181329507798893e+00	4.065084677780950173e+00	-4.976580302069137929e+00	-1.303619490951454907e+02	1.582859395154788906e+00	2.453641059139806657e+01	3.440167323675806443e+01	-3.948436117923679944e+01	1.260254862927248976e+00	-3.085481850112682878e+01	3.605827253227422702e+00	3.582251312389316666e+01	4.652638348821149350e+01	7.102911288652953736e+00	-2.155037515963874739e+01	-1.573285909071051591e+01	1.876848907358141716e+01	-1.210125773179783693e+01	-1.264858672927273631e+01	-1.614716748711521532e+01	-4.025546607820584910e+01	3.210309046494616325e+01	1.908988761114085975e+01	-8.046995013766407467e+00	2.468204710199636764e+01	-2.927152479780238181e+01	-2.407992638317608680e+02	-3.680673790150131452e+01	5.712079359295204739e+01	6.142465720107261440e+00	-2.780510512676355006e+01
-8.792609057434816577e+00	-1.304563069620625804e+01	6.396224274622937855e+00	3.808192324477521140e+01	-3.020118198675016963e-01	-8.477194452649724710e+00	4.964031691689842596e+00	1.463948033907606083e-01	5.062723678933807037e-01	8.800977799864966755e+01	6.289798740128201615e+01	-1.309659416171899693e+01	1.084204513761041078e+01	6.336524443635149773e-01	-1.627014534958967573e+01	5.734066823465772345e+00	5.362668805851463105e+01	-2.076698341639877299e+01	-4.706447616643895060e+01	-7.373835295132854739e+00	2.319951038037719115e+01	-3.384728675926146124e+00	-4.327002205006464663e+01	-1.609357680403864777e+01	-4.734860906916597401e+01	-3.352062516274865800e+01	-7.556805397128087520e+00	-7.204750254871051141e+00	6.050946764696941704e-01	-1.746783619970910806e+00	1.356441491139801769e+01	4.887345979187651324e+01
-3.745403042398015003e+01	-1.660271105906832023e+00	-1.889846954750776931e+01	-1.085195177586137039e+00	6.620985084512646779e+01	1.725479194017717788e+01	2.090650881381517934e+01	-2.530224478234954688e+01	-2.216828576587797528e+01	-5.628802156974046511e+00	2.989851225522555467e+01	2.016728056619608722e+01	-8.951428931494467278e+00	-7.737968073147367676e+00	-1.333641542510846545e+00	-1.952153065331800974e+01	7.605884028010028430e+01	-8.470022039541571957e+00	4.675021428722876493e+01	-5.149228722771675137e+01	-3.782280798384066145e+01	-1.498978917906769226e+01	-1.746470955113320400e+01	5.344711684358242287e+00	-4.142661102331986456e+01	-1.221901678562399063e+00	-4.928952739414864936e+01	-2.209631878387725479e+01	2.454011340689789122e+01	1.138669543707237253e+01	4.854789429305812121e+01	5.722149920169106707e+01
-2.604311238098666337e+01	-1.995447191959165067e+01	3.876175735025596936e+01	6.369871209139057022e+00	1.637354976852113708e+01	6.659707638011009845e-01	-6.963495434435633058e+01	6.500573207683093813e+01	1.323232598791862635e+01	-2.100835056915925492e+01	-6.779611965281127084e+00	1.033388058005643817e+00	1.079378646067952445e+02	4.772509795350959649e+00	-2.743633557213994578e+01	1.517572809984532434e+01	3.691247999929588985e+01	5.190186201871106242e+00	-1.038448706948515365e+01	1.142712293740326679e+00	-1.801715763710786788e+00	1.002508015369201644e+01	5.659903009002203333e+00	-5.781137121839933002e+01	-4.338361229250585893e+01	-2.879395518270596455e+01	-9.212245761733617755e+00	8.788138639411266695e+01	-1.307757573543226215e+01	-8.704720023759614378e+01	-4.224776413446010537e+01	2.732796436517911332e+01


==> Cifra_figuretem/0.039/DPdataRed0.0.txt <==
5.130646808697311378e+00	8.174295603239290386e+00	-1.066311498328204266e+01	8.157281505661284626e-01	-1.605463891424642142e+01	-1.960315817992685794e+01	1.879526660474731514e+01	2.722700289263598195e-01	-2.318210034376510009e+01	1.988453670787300354e+01	6.100043624605713255e+00	2.752568770645368801e+01	-1.584419488371771934e+01	2.015591471229443243e+01	4.414179813484521153e-01	1.682392259666192658e+01	3.427948385357588279e+00	1.073437700746490187e+01	-2.873372733055647643e+01	4.140994550126562146e+00	1.109442499135821691e+01	3.158198653771438202e+01	3.422674613247501441e+00	6.247153552093170248e+00	4.503434965393716993e+01	-3.077291937736408300e+01	1.432002845252358725e+01	-4.061603691677742489e+01	-9.242788701649091720e-01	7.318829089727756809e+01	-7.263698377487195490e-01	5.720542063924158427e+00
-3.109993851275620003e+01	1.221953762718329699e+02	2.257374287066690499e+01	6.780795897166144925e+01	-1.783087705079259067e+01	5.156757282969540768e+01	6.339395760428178050e+01	1.390735765994469197e+01	3.161608073766248594e+01	3.292968988266543384e+00	-1.254376833023025384e+00	-2.396229809610287731e+01	8.364796914266111116e+01	2.413038726677048018e+01	-2.135864014232842223e+01	1.506413037535963895e+00	-1.295899177377711275e+01	-2.872932554446371967e+00	3.606936144755630291e+00	-3.338031793026844696e+01	6.271991837482207899e+01	6.735606106589551700e+01	-1.075829859445423686e+01	1.024965502260760175e+01	-9.672283214784267003e+00	-6.682541561755263615e+01	-3.797910931423416070e-01	3.877707193617917625e+01	-1.452574585137221597e+01	2.347878352626777598e+01	-6.894619045161902271e+00	5.903319121463152186e+00
-8.263120558114845693e+00	-1.559354225340069533e+01	1.561714962273127583e+01	-6.477531601817857698e+00	1.284936717523795124e+01	5.025390496668760676e+01	5.837685118935931783e+00	1.077930333427694976e+01	7.970102524223051432e+00	-2.841765841106597534e+01	-2.350311652769717430e+00	-2.630765286806715508e+00	-7.534333232672441483e+00	-1.031227913178895150e+01	2.589406151399136391e+01	-3.464417098454344313e+01	-6.232412522903489460e+00	5.651701847167746706e+01	4.593178255973847257e+01	-4.112392025890837033e+01	-1.146408872943315238e+01	-1.634873041381151193e+00	1.488815404409061571e+01	-2.192631529842382676e+01	5.314352654719478153e+01	5.807037486784420999e+00	-4.991268952185617991e+01	-3.268972857167669943e+00	-3.361291486583535715e+01	4.402807998729301175e+00	1.515937833516713962e+00	8.372376716012583486e+00
3.563689579723754974e+01	2.538387290561387566e+00	3.183919849360178578e+00	-1.884935256589002250e+01	-2.090903220430300635e+01	4.487536230472666254e+00	-9.206116423358567502e+00	1.879114792746733542e+01	1.418114575590365511e+01	9.908372115170328343e+00	3.184575522119166835e-01	-1.260600896565530871e+00	2.371638973110548321e+01	2.217059156221324656e+00	3.363303164843798498e+01	1.078883445619772896e+00	-1.077997214453391450e+01	-2.646848030451388567e+01	3.651757905325398212e+01	9.266617762301757821e+00	2.755357055326032523e+01	1.056804590654877085e+00	-5.021024717272557503e+00	2.685770828478428029e+01	3.758369520793277019e+00	3.380196587630849336e+01	4.276527707444569870e+01	8.045505454534516332e+01	7.745424994240589456e+01	-1.308568333540143058e+01	-6.180171379017846078e+00	1.082808235223595261e+01
-7.949601500796310560e-02	2.560084901265165769e+01	1.938240419926525959e+01	7.599815474304620011e+00	-1.948930765336146731e+00	-7.123897861925410524e+00	-5.915719803631000673e+01	2.681891604836427856e+00	1.507105295096506126e+01	1.467678926882089741e+01	-3.144339068994226238e+01	-4.694183702948983239e+00	5.361818169161916003e+00	-7.197893694792603547e+00	-2.646975250096494037e+01	-1.626901337179506246e+00	4.220073786389272641e+01	3.184826095984750083e+01	-4.792229880999889247e+01	-7.123433118866346447e+00	1.933530468777928490e+01	-1.634667854932402165e+01	5.943667339821109152e+01	5.948981420509924511e-01	-2.240511100514587461e+00	-7.471677211552193398e+01	-9.271527145256039049e+00	9.935222532621390101e+00	2.581130052228754579e+01	-1.029603667794476252e+01	1.612526046082187747e+01	-2.395970443174095976e+01
3.187535886550343278e+01	2.931350404263573139e+01	3.419745660738437110e+00	-8.617106749941042665e+01	-1.024716164920852748e+02	-7.398582651048605463e+00	1.542631993919406241e+01	5.578499042421262288e+01	-1.073847089458919690e+01	4.791358131936931386e+01	3.507715877265530935e+01	-2.838999815164799490e+00	2.514665246968129608e+01	3.080931148328511071e+01	-2.831454954318490991e+01	-3.049172071270818130e-01	-1.807914185986181721e+01	-6.183116572677994327e+01	3.606466995911377182e+01	-8.117066861220831697e+01	-1.982417563672787963e+01	8.338117623453477734e+00	-4.114585079396479017e+01	-1.777983816050998556e+01	1.071894447254789773e-01	1.744184114078604075e+00	6.196336528642578223e+00	-2.612861291733577218e+01	-2.233380380376259566e+01	-2.171411562548939145e+01	-2.318964803724231061e+01	-2.327477659411245625e+01
2.647033043205171055e+01	-6.570032175919962469e+00	-1.101830735486637458e+00	2.634496284436405933e+00	-1.186998330887388704e+02	3.272875885167619714e+01	1.698699249655748744e+01	3.908964668675424292e+01	1.655945180819794871e+02	-1.968464096494904947e+00	-1.791035385598171814e+01	7.880334488818609984e-01	8.200502122783195347e+00	-3.027749265261065581e+00	2.400994401794855904e+00	9.927452517842141333e+00	-1.886681434586513006e+01	-1.271226649268421482e+01	-1.758969935915279237e+01	2.955809395286782504e+01	2.021087606629461675e+01	-4.325314495583794638e+01	1.087942539098954775e+01	1.156597993462074037e+01	5.494854757625935804e+01	-3.542378958106987596e+01	1.919694983406687072e+01	2.818243405304527371e+01	4.699971901226996351e+01	-3.343538325701060643e+01	1.882088966203777858e+01	4.284820058948929500e+01
5.603179716034421176e+01	-4.092138280702775432e+01	4.063671955762305776e-01	-3.784789394786457706e+01	-1.785996784950465877e+00	1.345626824893823326e+01	5.190868540675427312e+01	-3.148991585842702534e+01	4.617492346868312580e+01	1.082929536928076573e+02	1.698732269363621228e+01	-8.331693002292022143e+00	-2.536258290041848795e+01	1.353024536654640286e+01	7.011614756576479479e+00	8.255631845549253001e+00	5.471892032413953721e+00	9.315760212152372333e+01	4.828463282487817310e+01	3.982840802537673852e+01	8.107765458964344418e+00	-1.205980258543993777e+01	-2.924631613945809061e+00	-5.166571739179317113e+00	2.164997333069373653e+01	1.522155916073121773e+01	-8.941923608268815826e+00	-2.125411107454004522e+01	3.888043191493363082e+01	3.847546817302322353e+01	-3.350622145859912138e+01	3.863413187240710922e+00
2.021129177897911244e+00	4.202976321863621934e+01	-9.335299192948194502e+01	1.323166451125961807e+01	1.271789537365159362e+01	-1.779515077789384137e+01	3.612880980963695521e+01	1.037078471869854468e+02	-3.768819347420858890e+01	-5.596645011870300834e+00	2.328432840005220328e+01	2.592281494313725121e-01	-5.329152963872381576e+00	-8.848928041348576912e+00	-1.782580137019604294e+01	7.419473215604496907e+00	-5.101791807955717850e-01	-5.238747971866732911e+01	-5.180793250212109768e+01	-1.281672521719743685e+01	1.281909105654217917e+01	7.439134992938127766e+01	6.659337229025389604e+01	-1.356194998160797383e+01	-3.117565265309698219e+01	4.531330988220277689e+00	-2.087161817272385633e+01	6.983099963801713272e+01	1.037128094512522969e+00	-1.236900907720624048e+02	-7.862109416342715207e-01	-1.097401610409886530e+01
2.752130510280832709e+01	1.685177372688699382e+00	-2.705707864406781571e+00	2.822173963225906235e+01	-1.057990924474286842e+01	7.608504492785439766e+01	-5.505874215745063793e+01	2.969265860680095059e+01	3.596218900948638719e+01	2.409838812582869139e+00	-1.810756484126374488e+01	-3.117334193397783437e+01	-7.382879760553288762e+00	5.666844630028927687e-01	2.079564066630874286e-01	-9.578528232258335606e+00	-9.286963214979387260e+00	4.078521804307889909e+01	-5.656189448616104443e+01	-1.330073659725929502e+01	-1.153288587154542739e+02	-2.852598923194785474e+00	1.959504203452629101e+00	-6.609395649872634237e+01	4.891004091903593576e+01	3.536054006392937055e+01	6.385349143785263237e+01	-2.115267313115676728e+01	1.499530502274456900e+01	-2.164710730876171141e+01	-6.152335084850599856e+01	2.074453934302539437e+01
-1.956951509419697999e+01	-8.187854147092564006e+01	5.630732177532336458e+00	-8.951248296462460985e+01	-2.360454331719167964e+00	-4.450116545098955356e+01	-3.077489092946304439e+01	-1.163067843051223065e+02	-7.076737235292881678e+00	4.002034123069933003e+01	6.399403867451551520e+01	4.652403654397721766e+01	-2.003731553856206205e+01	7.972671842190585778e+00	-3.715666904124887537e+00	1.775138842599430333e+01	2.013438421228134700e+01	5.972775400717308969e+01	6.774137330417748615e+01	-1.170534677201322760e+00	-6.295405987121705849e+00	2.240365351884014089e+01	5.763427943587576152e+00	-2.110281257442333924e+01	-1.692295658840024863e+00	1.131674123792287645e+01	-3.792672288939172631e+01	2.640654664112085470e+01	8.766520546969797323e+00	6.660663692465016439e+00	1.484611892466776055e+02	2.112239936906483706e+01
-9.539841684966086088e-01	-4.998825236497659574e+01	-7.362409121402356149e+00	-3.654203642310120959e-01	-2.855497840181534031e+01	1.066915135490777367e+01	5.056983451053170597e+01	-2.464367816589648541e+01	-4.824746571217548308e+01	-2.604912291084468379e+01	6.351123566647294716e+00	1.464013930617131543e+01	1.360890173883205279e+01	-1.319706675480887093e+01	-1.275966268931937364e+01	3.466533755876481848e+01	-3.194811499707083158e+01	-1.741101109349460074e+01	2.721794198812141374e+01	9.932478580149968650e+00	2.961321940943997433e+01	-5.392543642639823531e+01	-5.898495672593710992e+00	-2.137816037270615510e+01	-1.133890248225610264e+01	2.107009984364624700e+01	1.722471495642070849e+01	-1.815742670307533047e+01	-2.448775465785002936e+01	3.356542567726697968e+01	1.443329682940116498e+01	2.985809859858500204e+01
8.135554567577992557e+00	-1.075586699486690456e+01	4.192382689395723894e-02	-4.048689390291849577e+01	-1.542857396342898468e+01	-1.438516153577568879e+01	-8.785540657687711530e+00	-6.785507404738341108e+01	1.055614142241213305e+00	-3.133967498341316116e+01	3.777477155033273704e+01	2.835683943620096770e+01	-4.461788408676049755e+01	7.234755600205267534e+00	4.879593958339405013e+00	2.135092268475787591e+00	7.702385855422318173e+01	-2.160557348693006752e+00	4.661809247743707374e+01	5.497604917667622715e+01	1.643747137434717231e+01	-4.056721375002415364e+00	-1.844387570057731551e+01	-5.821294880529496396e+00	2.518483217137732311e+01	2.982062080718748120e+01	2.805048973605551943e+00	-6.322701383699778077e-01	1.161333914183199489e+01	4.024892988681153838e+01	-1.726123809599796388e+01	-5.689058929640876450e+00
-1.961801098154210266e+01	-5.269850139895496000e+00	-9.127095199226130262e+01	-1.240623670000422685e+01	-1.758117729019452469e+01	8.092874472242368711e+01	-7.470750332139488581e-01	-2.596442924681121056e+01	2.575804886237892788e+01	-2.518064686048163026e+00	-1.578444536622098937e+01	6.246940932224551091e+01	-6.692282919012730247e+01	3.158536309241177342e+00	4.549086982312092964e+00	-7.569861820429951038e+00	1.809854389824667109e+01	-5.366774353452547075e+01	-3.195532419033085159e+00	-1.444935105937708819e+01	2.213620301692516446e+00	-5.107888395211666932e+01	-6.716049569666315833e-01	8.980808148022381587e+00	2.941572328940726511e+00	-5.040059826405804699e+01	1.465589489032096537e+01	-2.354602527339711671e+01	2.512676524509988241e+00	-7.339677916556031079e+00	-2.441405169074485570e+01	2.336814502000099658e+00
2.094661345663459073e+00	4.763227210232784614e+00	7.765734828487139474e+00	1.910171098948131885e+01	3.827214864089828472e-01	1.126793258884063853e+01	2.599055028081894037e+00	-1.682446680886306112e+01	-1.752918071064828354e+01	-8.239190037184066284e+00	-4.697289922109811755e+01	7.143743526680090383e+01	-1.823896027493798044e+01	3.904819970582696698e+01	-1.411887706901413608e+01	1.235563521881200799e+01	1.822987712579956820e+01	-4.243802240120461144e-01	1.677097714988364530e+01	-4.291349665165870420e+01	3.895586144275635210e+00	-2.802692232942328232e+01	-2.417426470822540452e+01	-2.764754722889025729e+01	-2.032993619641881722e+01	-1.072051435335867353e+01	-1.799932135704476011e+01	-1.115840804386951106e+02	-9.721216331215309925e-01	-2.704032898237104021e+01	1.406230945652140285e+01	-9.205267246083446153e-01
1.793163022393730799e+01	8.619974823202031899e+00	-2.192147725571093630e+01	2.076178699121139282e+00	5.546718057647583855e-01	1.600245728366262199e+01	-2.618657420181275697e+01	1.019946590130827779e+01	-1.526921674295937947e+01	1.082147310496346382e+00	7.395225967796088540e+00	2.076808846338406056e+01	1.239673449315801790e+01	9.947908599348252778e+00	-2.091987190043098011e+01	-9.549534078281530114e+00	2.284269260318163575e+01	1.679777959916604857e+01	-1.398402643756373642e+01	-1.103154764939916710e+01	1.073370093870722286e+02	1.790663987272642643e+01	9.958344514476950238e+00	-1.066524122767311233e+01	-4.487945625252900861e+00	4.198397904327428165e+01	-2.045237979572331355e+01	-6.411492345185094166e+01	1.963712455267213386e+01	4.388604274769244640e+00	-2.626160100629106253e+01	3.885554221890230764e+01
5.791586443667741335e+00	-5.815303810583150579e+01	3.468063624157281311e+00	-1.242303078874042086e+02	9.055054354875487377e+00	4.752162221814327836e+01	-7.889141983916267975e+01	-1.812457310651613440e+01	-2.468541256587750699e-01	-8.395004534317505929e+00	6.071573094590331010e+00	4.434685708038739449e+01	3.873784158890671847e+01	-6.036100904231467723e+00	-2.579198108380144561e+01	-5.615602106495369128e+01	-1.443133603803098097e+01	-1.662655741819865440e+01	2.853255935575651847e+01	2.440356318786824374e+01	4.146135923097977383e+01	-7.753219599525440486e+00	-1.805788617140020946e+01	-4.494717828799362103e+00	-1.407986026528882917e+01	-2.636852219447026258e+01	-4.439548921416777461e+01	3.251427883854947964e+01	-2.632078807813917898e-01	2.546366953310051784e+01	-9.203060310801385313e+00	-3.779072507661740588e+01
-7.038603510368904637e+00	-4.470568852838669471e+01	1.468851100208599192e+01	-1.681322409600462109e+01	1.175892626864657586e+01	-2.590862220774446456e+01	-2.668487902557055236e+01	-2.350595511352745248e+01	4.360432796647996767e+00	-1.590615048036351808e+01	3.452159431110272436e+01	-2.836302620099408145e+01	-3.955463509754677176e+01	6.579740090921779938e+01	-6.062499641218423996e+00	-9.991337139500011233e+00	-9.729108936143857633e+00	2.253319120058843694e+01	-1.577816895799539099e+00	-1.340090165515396770e+01	-5.621873627502488091e+00	6.461516142609498026e+00	4.148784339362818230e+01	3.897554132392098136e+00	-4.366304651962759209e+01	-1.782290768360462607e+01	-2.014910832573546529e+01	-2.955290137259193273e+01	2.584179817198409523e+01	-1.664833467994256688e-01	2.503276995561738261e+01	-7.171913343092471393e+01
1.858410165137138748e+01	8.643185177290604315e+00	-3.099783973302167261e+00	-1.302532536746340242e+01	8.073392721421601692e+00	1.490614234515820158e+01	1.704165768965933836e+01	1.005231013241904314e+01	-1.950895482201531905e+01	1.949853644059497881e+01	9.553934286100513873e-01	5.281986434466932678e+01	-4.997548653062358071e+00	4.525406163643138768e+01	1.412565962154354615e+01	-2.396326717641544590e+01	2.992923297095860136e+01	1.008342547694452485e+01	-4.214480225678881453e+01	-2.542637133772074165e+01	5.870940311978664994e+01	-1.767437653212630266e+01	1.653997446960106288e+01	-2.146889829654895365e+01	1.566587364137499350e+01	1.713541465248051310e+01	1.580716359978353402e+01	4.556010363290995713e+01	5.885296540400499765e+00	1.176084472641810041e+00	1.564531864548979812e+01	8.845151698421991782e+00
2.313538475002470918e+01	-1.999811710055708858e+01	1.608883188513103732e+02	-8.569766580252473176e+00	-9.059488949500549282e+00	-1.877074376237416331e+01	8.595640796845746934e+01	2.299303852199147791e+00	-3.335092213602751876e+00	4.290074523539595397e+00	1.947853543663262599e+01	4.154803366409051790e+01	1.080110646214366366e+00	3.239537381123901838e+01	-6.433756162719771510e+01	1.288836316642188429e+01	4.060628997635442161e+00	2.538480766522161503e+01	1.098378463110166514e+01	-6.098860495078733379e+01	-8.434539134179297903e+00	-5.352478992175851324e+00	-6.739427366496910565e+01	6.657450990514770695e+01	-5.966156659525478290e+01	5.260135027699490706e-01	-1.604655624068522002e+02	2.629102359467656314e+01	1.882709973115170499e+01	3.423803413998778922e+01	1.657481014820997967e+00	6.466055117506351735e+01
1.607455880898553602e+01	6.069130848810632983e+01	1.014078309306407633e+00	-4.941804578013830707e+01	-6.891867063533637427e+00	3.661627051413690737e+01	5.972088808048329867e+00	-1.246922335129289650e+01	6.773115502943988986e+01	4.203789149808924819e+00	-1.008796907323728931e+01	9.164537519970490820e+00	5.613630516369337187e+00	8.657627966306094436e+00	1.211536731693659519e+01	-4.382036761516281587e+01	-1.065821161579587795e+01	1.189440653538351000e+01	-1.377811255410898106e+01	1.331174118228600634e+01	-3.367099692175811043e+01	-3.663688653643909277e+00	2.474255068214478825e+01	5.379565197950280542e+00	-1.586327290751997854e+00	6.648541287484930251e+01	-4.097189395686368840e+01	2.622798882656680064e+01	-4.716615366660540332e+01	-1.613094171098400054e+01	7.861193019757855005e+00	-7.172436917253509847e+00
1.331332421287178391e+01	-3.158324973276651804e+01	-1.103586297612214473e+01	2.354997798879820792e+01	-6.237433073483114754e+01	-2.715236965492356092e+01	2.924333294986344356e+01	-5.859606087442335109e+01	-4.560666670517974808e+01	3.965306974306594157e+01	2.143135007682940341e+01	-5.079943236753495484e+01	-8.602573180530665553e+00	1.573504916076831073e+01	2.768234829837142641e+01	-5.133335786085488017e+00	4.345965788102201799e-03	-5.101251802767208687e+01	-4.909431436157198192e+01	1.240385302724860139e+01	8.924244677593195618e+00	-4.485881585544099437e+01	1.683524518308196249e+01	6.977468508955370297e+00	6.137937596226989001e+01	2.115960344888602052e+01	-3.782312703750041472e+00	-1.393980246982084559e+01	-3.072740681646808358e+00	8.053031223436413200e+00	-1.143370342038551257e+01	-4.144089735502987537e+00
3.580349625195789365e+00	4.781165444301110767e+01	1.579313587683654418e+01	2.584525185274956627e+01	1.975232903852780453e+01	3.988530853351181804e+01	8.475910762870758219e+01	1.852588849267700866e+01	-3.575227225527626729e+01	-1.504764354466881038e+01	-2.697570861237819884e+01	4.434941875459725225e+01	5.509741202394453197e+00	8.551789391427142561e+00	-2.640027292437261153e+01	2.596465090457907365e+01	-3.238778053947316948e+01	1.138331023515940643e+01	1.287974398266188558e+01	-4.184622883867185550e+01	4.587221799535308264e+01	3.772715424641329918e+01	-1.112273292870839647e+01	4.756002314242176787e+00	-2.980477871487386210e+01	-5.832717412762259812e+01	6.112525302104190317e-01	-3.063858517738149345e+01	2.171514724205320590e+02	-5.296315904900234273e+01	-2.095031241821243384e+01	7.859134280815138318e+00
-5.025386813544388431e+00	8.921474940666438158e+01	2.600334698185789151e+01	-1.587255085838647162e+01	6.586864966603178217e+00	-4.846329283347276373e+01	5.721328120294796804e+01	-2.503380869300670497e+01	9.448557294980664878e+00	6.191544203934410007e+01	2.062040971983228133e+01	4.469740602657589790e+01	-4.628873581005993998e+01	1.361207150094366902e+01	-3.783537438073470582e+01	6.144704288961519723e+01	-2.240320945875407332e+01	-1.676276467495350175e+01	5.598192049897884459e+01	1.206630243345572318e+01	3.814215162261893965e+01	1.998650880911190697e+01	-1.303733669176959609e+01	-4.754287314524142971e+01	1.256454705915739822e+01	1.093190795370975721e+01	-5.527717346695713019e-01	-2.301324435010182867e+01	-2.368726538949164251e+01	5.846641216489166482e+01	3.521036021781761605e+01	2.326510942911849966e+01
-3.840237200686763686e+01	-3.420687845699100649e+01	-2.213880127242190810e+01	3.152271541024171242e+01	-2.580160272192827176e+00	-1.839033140736469107e+01	-8.167466457875658392e+00	-2.731620918942880039e+01	-4.452299619338928238e+01	-1.801116493113662287e+00	4.532511208056694940e+00	1.918218447576158070e+01	2.747026136490421777e+01	1.291024201805050176e+01	-2.615248011434209729e+01	1.182870863130013817e+01	4.547435258265296909e+01	4.379820985376596809e+00	1.596580279960011595e+01	1.104631031121625284e+01	4.789984594715821054e+00	-9.111248841702048296e+00	1.491578088563937321e+01	1.792862150932687015e+01	4.653170297106225206e+00	3.739892441591083383e+01	7.515517013050192041e+00	-5.499429513260887603e+01	1.594144005911515016e+01	-3.016611028909120762e+01	-1.028599097472294517e+02	-1.287169347966881894e+01
-6.326504323314388500e+01	-6.457152119976145244e+00	4.569806471683709503e+01	-1.089684710687680891e+01	3.356568183183330234e+01	1.945034468750412859e+00	2.206335418880117771e+01	1.910312907908104041e+00	-2.461722911038309292e+01	7.070714924500305365e+00	1.469821933797803126e+01	1.795656570637846627e+01	-8.889413475799671005e+01	-2.100827325230659515e+00	-2.708306810785710539e+01	1.723017214286816312e+00	2.047696947454686267e+01	-1.917998029689082173e+01	-4.349085355580283085e+00	1.558282001346305679e+00	-3.247939025355688791e+00	1.937933202171721803e+01	-3.220985491196568518e+01	-3.904096921686600830e+00	1.139401369722820689e+00	5.379970501523629878e+00	-2.828651223166660600e+01	-8.238012919301418435e-02	-2.305056632677838113e+00	4.644410448374999945e+00	-8.139205813848306548e+00	8.636707180874278578e+00
-7.228340360947378418e-01	-9.428288143884726935e+01	-1.296324702081825642e+01	6.161153498757560243e+01	5.560038060289879525e+01	-8.520865263060478867e+00	-9.377408228002194335e+01	-1.993370865694401317e+01	-7.866730764250702279e+00	4.391740803719675768e+01	-2.456800653693879788e+00	-2.975384161882248080e+01	6.861491273718961281e+01	3.151205467423655815e+00	-1.628629133496246606e+00	-1.540707406349579500e+01	-1.652650998978467811e+01	-3.517908460295671347e+01	1.199157240002591607e+00	1.540012220477074223e+01	-2.111553405478690859e+00	1.137411077891485860e+02	-1.631963486422825227e+01	-5.662477780046566878e+00	-7.338708118016378990e+01	4.290934593082591508e-01	-2.396800859273550444e+01	3.517618282248778883e+01	-6.589377455031381281e+00	3.148678209101920800e+01	-2.576317009132073110e+01	2.768236890705471964e+01
1.534312114139568273e+01	-5.377748252941540841e+01	9.422093942498833030e+00	-3.763443951060677506e+01	-8.088103505851609754e+00	-1.671219620157907215e+01	-1.059762336803196536e+00	1.531290768800155355e+01	-2.926680332134983686e+00	3.908976422349370949e+01	-4.247110228745491867e+01	1.766844623326599972e+01	2.648326616497343622e+01	4.097966089597039741e+01	-2.390169210563001023e+00	-3.753249548003346803e+01	-7.285474862097564674e+00	-2.233400728837322546e-01	-2.648206446407300163e+01	4.824597618692963330e+00	-1.199119027708946383e+01	-8.242125114832401067e+00	5.484966957437892887e+01	3.145518303215609990e+01	6.698790931863473297e+00	9.278857211608587363e+01	-1.447912405120638084e+02	-8.185325457427661888e+01	-1.295279308897175685e+00	3.909371747315316270e+01	9.434223075812784742e+00	-6.672628178903594609e-01
1.617318717765388669e+01	-1.918364906260219627e+01	3.763943359985306358e+01	-1.501901804348725378e+01	4.157715808341316688e+01	5.390922869219926383e+01	-4.535693741760768916e+01	2.737195149039550301e+01	6.010657679582523372e+01	2.861701143670264003e+01	-1.539448079379502943e+01	6.218899434835712725e+00	-1.913155565785440260e+01	-9.098914330204809886e+00	9.887775704512710817e+00	1.011902648579862607e+01	-4.633679110918672350e+00	-1.694491600419371125e+01	-7.579494597874729322e+01	-2.570097040085853024e+01	-1.054795763153086483e+02	3.441865521812086115e+01	4.504275281484827076e+01	5.220589483372485518e+00	-2.944451352738133920e+01	1.505380264606732332e+01	-7.714517790616268300e+00	-1.426656794586241972e+01	1.495699075793690014e+01	-7.979919735990845808e+00	-4.223520220431058192e+01	-4.057607755333720689e+01
4.003926965190602516e+01	-2.429227893237640501e+01	5.852678810404941601e+01	2.813359046076368131e+01	-1.078452085910944547e+01	-2.343599548585163816e+01	-2.509243959561435489e+01	-7.147483567734635557e+00	5.709507153652748634e+00	-1.827970197098406757e+01	1.499275581504665666e+01	-3.303575872489179943e+01	1.908035638732005523e+01	4.127670480761155503e+00	-1.347634683830622215e+01	1.619656518329485451e+01	-3.190720895876054186e+01	3.130335250549171278e+01	1.055241568269196328e+01	-1.112440631218156106e+01	-4.245577100889311950e+00	1.398938181322206198e+01	1.260606518730278758e+01	-3.208828439229955620e+01	1.060578789623789042e+01	1.051503346699913344e+01	-1.240472159286280629e+01	-3.481589766333288338e+01	-1.525066219292012981e+01	4.803344865911183348e+01	-1.700742717841810503e+01	-3.958164894202239736e+01
-2.359933520770139737e+00	-1.222386975413225052e+01	-1.525998332726224049e+01	7.268843312618258778e+01	-5.640448063652088706e+01	7.389747830610033930e+00	-6.523003189963297643e+01	7.428210822098866117e+01	1.376534693410355992e+01	1.806511045145873595e+02	2.650609711489063613e+01	2.660056753204921876e+01	-2.994798956745057694e+00	1.726193893102110799e+00	-5.154037781479953395e+00	-1.068397059592739851e+01	1.660952225782123648e+01	-8.614114441160419133e+00	1.225828778971805200e+01	1.121074325685068516e+02	-1.258175277732590303e+01	-5.533213109539442343e+00	-1.017503522171498531e+01	2.476673859013475010e+01	1.354070831570315647e+01	4.608424531184574846e+01	4.458789273133779574e+01	6.319839360306305309e+01	6.522324018065969398e+00	2.304986494735238267e+01	-1.102257032714613771e+01	-9.264098631808687401e+01
8.859234034769013277e+00	1.032785481193324806e+01	1.976217998130273301e+01	9.089751329982551642e-01	7.115743715987385087e+00	-1.276444741170754860e+01	3.727131032148684131e+00	6.529933498350138166e+01	5.098398360170964594e+01	2.220011462477560116e+01	-1.115151235750343162e+01	-4.725016057406428160e+00	-1.254613446386313491e+01	7.563536064681045445e+00	3.232311464440356019e+01	-1.645049700176883078e+01	2.876424654672359793e+01	-1.164570006678039782e+01	-8.264390018541341476e+01	-3.399294223759595113e+00	5.844470860352441122e+00	-3.079278200053469305e+01	3.956411962679677430e+00	-2.045325981433340345e+01	4.765534326244951302e+01	-1.079466909653599771e+02	-8.223089286411520149e+00	1.600792055855075446e+01	-3.705520663078912946e+01	1.723711967206404694e+01	-2.439030845688693105e+00	4.641877075897081539e+01


==> Cifra_figuretem/0.039/DPdataRed1.0.txt <==
1.512193003750832432e+01	2.207153338408678422e+01	2.676353986223277559e+01	-1.047851316207005112e+02	5.095860637675314386e+00	2.207431141979263245e+01	2.055473440780981775e+01	-1.885482296419154125e+01	2.678398966048998986e+01	-4.103885442112598980e+00	3.679441033667316674e+01	4.250478560038662579e+01	-1.018571203388764879e+01	1.442371330254029971e+01	1.675636292098037927e+01	1.176909592241592861e+01	3.777177896696664039e-01	-5.119794234483895679e+01	-1.953416609583237218e+01	-5.735535063798613464e+01	2.512626042329516807e+01	-2.886968247835159218e+01	-2.965554356164529537e+01	-2.447672299543629748e+01	-1.549886157585481872e+00	-1.123027245228575310e+01	-1.430072932693903009e+00	-4.635245564820552744e+01	5.152441662706185355e+01	-1.819883075875155853e+01	-2.202229847911950245e+01	-6.238004267099523759e+01
-2.890996445441881590e+01	5.104339614931919122e+00	5.646000737313125128e+00	1.205026761927843992e+01	3.673581303545306298e+01	-1.713404323149719488e+01	-2.475725912303570198e+00	-1.398622138279439575e+01	1.515293349333839501e+01	2.370556500462015137e+01	2.276959680716097623e+01	4.177060899729567467e+01	6.187950497394037086e+01	1.717003421390917950e+01	1.078971888594605844e+01	2.344825663703471719e+01	-3.348195190129859355e+01	-1.809830825821726918e+01	-6.525000637695675287e+00	7.089951441472038596e+00	-4.813636783086123927e+01	-2.657234343431337109e+01	-1.183243395966678513e+01	1.766298307476470697e+01	-6.353591833426304181e-01	-3.536569252082276904e+01	8.171859851836137523e+01	-3.383458631414730178e+01	-4.288291889264741030e+01	1.078404423271589607e+01	-9.629345501649665096e+01	-3.718037943983275539e+01
1.295367697560498357e+02	9.824148596802134037e+00	-3.196847553855328528e+01	9.234916194556847202e+00	-1.015992698645233787e+02	7.850386329908884964e-01	-1.899797075742005603e+01	-2.062415836275861380e+01	-2.459588410680368042e+01	1.919576694550454121e+01	-1.140713395297673216e+01	-3.570336491543933732e+01	7.199082822587284625e+01	4.428417157489514366e+00	8.505841023401843870e+01	1.597946723399353175e+01	3.452883923594171023e+01	8.609575602241406500e+00	5.407298501270987856e+01	7.901658300705689975e+00	-8.708937092076432407e+01	-4.352936890767575306e+01	-2.562386165789825654e+01	1.440710391917144584e+01	9.618440488805346433e+01	4.158684794067787749e+01	1.879046910803571890e+01	1.888234624772357151e+01	-8.829483971377731777e+00	4.339787909263571919e+01	7.182126816701450878e+01	2.440159309926894338e+01
-1.031446051498244856e+02	-7.367094103949853867e-01	1.708123966923576731e+01	3.829797240786106727e+01	3.634193429854470736e+01	-3.215678785736095335e+00	3.147877562939949314e+01	2.644972145707463440e+01	-9.112197616327706307e-01	6.614805778770072031e+00	4.165959285482438190e+01	-8.888769334104029696e-01	2.394320753901885723e+01	-5.983548638890415994e+00	3.451074291236725600e+01	-4.272512720888454396e+01	-2.159131614033100277e+01	-4.503122816708008713e+01	2.971252132332375595e+01	-5.397040469405737895e+00	1.476520955275046454e+00	-2.159325155407563201e+01	5.828800352090958370e+00	-5.202325119721082025e+00	-8.047489004897043330e+00	-3.486527673053965515e+01	-1.025757924814090529e+02	-1.925786070949907369e+01	-2.055310609659910170e+01	-1.452910974084605655e+01	1.238190764083402584e+01	1.802763356875110468e+00
6.104800282455132177e+00	-2.600857607571976615e+01	8.131777501193019475e+01	-1.414620736605849416e+01	1.023181516334739349e+01	-3.373849976545425733e+01	-3.297351680304814892e+01	-2.434173067632480780e+01	5.123080553154039762e+01	6.855283168242980452e+00	6.381116809452103134e-01	-3.441999518246943168e-01	6.310388954162032604e+00	-2.153974660856099632e+01	4.119291102723838094e+01	1.464547099998670809e+01	-7.668159341192790635e+00	4.169432948735198607e+01	-1.815823868175735356e+01	1.355411461607495482e+01	1.884941708475229305e+01	-1.593268656933522820e+01	-8.622160217615805422e+00	-1.415829188830356955e+01	1.667897947820866023e+01	1.740900549311735546e+01	-1.003368370560344260e+02	1.667048925368588730e+00	1.086714396503284696e+01	-2.174907333073484850e+01	-4.716710348364131278e+00	7.487422308514183555e+00
5.482377611980488119e+00	1.019927055795928368e+02	-1.072882529741895041e+01	-1.081898449107377580e+01	5.204113121431065281e+01	3.873389711943971037e+01	-4.611672955890897185e+01	1.836680763496445046e+00	-7.520221029294260973e+01	-4.628849505538145337e+01	-1.940810740089376907e+01	8.897316685395990987e+01	-5.328381207686447851e+00	-1.032079341071712797e+01	2.545843340534158017e+01	-1.334611815512749615e+02	6.716250322286987284e+01	-3.146195857161801257e+01	-5.527429459617700047e+00	-1.245451344396910187e+00	-9.350785773714292759e+00	8.851501208795403031e+00	-8.293405820987908328e+01	1.336006648279695064e+01	1.598822131679913028e+01	-1.431580993196386320e+00	-5.335011356626352175e+00	-3.680546600858332340e+01	2.247265237720835529e+00	-2.153285005417548703e+01	-6.666480889075945981e+01	-3.247686576693737237e+01
-3.512919789125290748e+01	-2.984910312754543043e+02	6.776695620666397524e+00	3.664070083655122545e+01	1.394249678126224268e+01	7.989826318426702656e+00	4.177446314393250759e+01	6.689398639596103813e+00	1.323908459677035765e+01	1.325960367464695722e+01	1.419656172279486661e+01	-1.638663283062212273e+01	1.803463308634165330e+01	3.724146671586986201e+01	6.927794589963017780e-01	-5.024732881400706219e+01	4.675754992397908261e+00	-1.524014747422101967e+00	6.659386363910150486e+00	1.945658616987979883e+01	-1.452421694589617118e+00	1.088374023012624114e+01	1.466229651125205757e+00	9.278777276864351720e+00	-3.341400766716768089e+01	1.390506423214559995e+01	-1.199831797212727658e+01	1.202421144967795641e+01	1.765999146958531441e+01	1.362640373311204200e+01	1.043007238891569699e+01	1.387225809115879649e+01
3.855142079994269011e+01	-3.921263782745243276e+01	1.733578042196423752e+01	3.870652388155876622e+01	-2.952841744767951582e+01	3.113782329021881523e+01	-6.247015064577883692e+01	-4.390086692666615420e+01	-1.238665493337272050e+00	1.091455044803968555e+01	4.653446879268712877e+01	7.512775926346591859e+00	-6.972432317235750077e+01	2.201150823621934194e+01	1.963757396305687308e+01	-4.906174890423216084e+00	3.350354900502621192e+00	1.206014606998828498e+01	3.545977228376418822e+00	2.706828642705222165e+01	7.618366314234997105e+01	3.678535639666205981e+01	-1.909629935086451269e+01	5.175119285343717124e+00	-6.025321117722868269e-01	-3.011880960240563843e-01	1.689103173531297486e+01	3.736261563120236673e+01	-4.487565481935223488e+01	1.653279920571736028e+01	3.743253590032446709e+01	-4.609968521418482368e+01
5.331525919997226470e-01	2.454934928997761112e+00	1.533269891720408218e+01	7.359057143992437489e+00	2.945353659431009241e+00	7.124260936200673200e+01	8.290854970169370119e+00	-2.036071695068454090e+01	-4.049539011201761696e+01	2.900438449538617647e+01	-1.028933780391384722e+01	-5.363853676819746674e+00	2.128645987064882661e+01	7.472175902905503486e-02	-3.711972589256117772e+01	-1.317888343255315533e+02	1.736547404403912154e+01	-1.972326512851836711e+01	1.435549184561873659e+01	-5.450362652740584402e+00	6.051753719938196951e+01	-4.659835742479633325e+01	-9.378352981236394825e+00	-8.064284845716333194e+00	-2.840926253621888975e+01	-6.401742524091647013e-01	-5.792631016520584097e-01	1.754220027634829648e+01	-3.098662316856285770e+01	-2.914177691467724785e+01	2.349439004147357579e+01	6.183836747046758830e+01
-1.643291552870862660e+01	1.381298950876172604e+01	5.523358090853274227e+00	3.391402278670129533e+01	-4.234248987839453093e+01	1.575893781530313120e-01	9.297331949362783732e+00	-3.467586487710683940e+01	-2.439866295546641695e+00	1.106549840266466411e+00	-2.248140429617492941e+01	6.362124719013674223e+01	-2.592288595882938296e+01	5.015372115818378518e+01	-4.072069005355997362e+00	5.165155560540997115e+00	-1.192522784479012721e+00	-1.229100638306300231e-01	2.348869587350620591e+01	2.789158554790777345e+01	-6.277740863319157150e+00	1.662990160150986441e+00	4.312013974099163249e+01	7.182063297075949038e+01	-6.114266905706574562e+01	3.173760534627149354e+01	-1.079271394522049121e+01	3.958749690361014473e+01	1.001302662380144426e+01	1.289340344501508540e+01	-9.395371521111146151e+00	4.379027877100165256e+01
-4.594334539963360697e+01	3.810851502958321646e+01	6.042382987318212884e+00	1.512070977388418136e+01	-5.189607156266257704e+01	3.815348382002986227e+01	-1.051910579488687603e+01	-6.515250512762820279e+01	-5.648780569107609750e+01	3.237154582477454134e+00	-1.013806471128689424e+01	-4.295433281099681722e+01	-1.032075664839024398e+01	2.219480166721692527e+01	2.604349495792091318e+01	1.779366221832828643e+01	4.518882939479644278e+01	3.780021690298758585e+01	-2.181895961026566511e+01	-3.051184293550714699e+01	2.482460775528412356e+01	2.023906229833699300e+01	3.162605725602460005e+00	-5.378753874260181256e+00	-4.185329957293139813e+01	-5.783751326334868281e+01	-3.028917092912680786e+01	-3.708275421725553578e+00	-1.177975250699738829e+01	7.047431786802014209e+00	-5.563782218452109873e+01	-5.409565868350669327e+00
-1.783795422746884896e+01	2.526700618178637114e+01	-1.647136951538941574e+01	-1.803235934973239196e+01	1.119773580002794944e+01	1.111968184639466273e+01	-1.891467150993184632e+01	-8.672001595832534715e-02	3.876661676593463834e+00	-6.081845505742295543e+00	1.851467116857980244e+01	1.423531109036120057e+01	3.085681714037035661e+01	1.012504584557043508e+01	3.198703220634346422e+01	-2.710307437058528990e+01	-1.047942409626981686e+01	-5.961410144716468018e+00	-5.332120823535256449e+01	-5.246690274180815550e+01	-8.426853608014544861e+00	-7.482520450777872867e+00	1.254187185406372862e+01	3.145191602806372089e+01	4.055458476690709801e+00	1.142998995862426526e+01	2.572273133197072070e+01	1.802875491735053615e+01	-3.664369428944485030e+00	-6.378228120978832294e+00	2.315105273943018904e+00	5.321458979763648500e+01
-7.537322042073871842e+01	-2.744761725477629088e-02	-6.632394018787710621e+00	4.508187139719450442e+01	4.449471069060284378e+01	4.336966075836912893e+01	-3.095427350478171302e+00	1.732067501426829992e+01	5.087756819567317734e+01	-7.576731631924596755e+00	1.078360677211557288e+02	1.136752359700706272e+01	-7.744946338817461751e+00	-4.332000451601132340e+00	5.616424991337286343e+01	-5.027221326830336068e+00	2.828252725120555056e+01	-2.089704884593931666e+01	2.711684318572278585e+01	-2.551526050936914203e-02	5.512629598806869424e+00	-9.585046901684796694e+01	1.145394011935831902e+00	-1.960410944305325742e+01	2.189764672600971629e+00	-5.427907904309477516e+01	-9.580747231961006527e-01	-2.410401091770745463e+00	2.013873283577835593e+01	-2.489303140494658351e+01	2.188048945342666229e+01	2.435137489842381342e+01
3.057905982255436417e+00	-2.343764185897779839e+01	-2.967663434102998110e+01	-2.464662967100526902e+00	1.332491438565299902e+01	-1.160558357029635168e+01	6.341786785410133831e+01	-3.035545229096805997e+01	-3.063089301119777019e+01	-1.730606696481239837e+01	-1.549348570489491905e+01	-1.680327351667207125e+01	1.716126243187742872e+01	1.674202957192015839e-01	5.220515320088129840e+01	1.281762097373976417e+02	-5.146602057679687192e+01	2.270704100663371250e+01	-2.809904076027629571e+01	-2.596923644501306638e-01	1.788481059183978061e+01	-4.065601836592779961e+01	4.139147767841195957e+01	-4.187824429120056635e+01	-1.026317317381606209e+01	2.701985739896213801e+01	-1.221274248886712144e+01	2.645630805097385618e+01	1.180332633221204830e+01	-1.806083247450176543e+01	4.926219503225827623e+01	1.534407750578278495e+01
-1.063071710073867848e+01	2.722573458957641179e+01	-1.451049667810491783e+01	-3.447704440356933908e+00	6.508659157682189722e+00	5.578023903514151005e-02	-7.007014811691581713e+01	-5.123976611300395945e-01	2.344249810431547232e+01	-3.614903672029199377e+00	-3.277354799257529372e+00	1.499022308839974826e+01	3.567364792376824312e+01	-4.732723314052010011e+01	6.058646536032794572e+00	-5.203034037694277636e+00	-5.595332915057422696e-01	-1.812873512887437499e+01	-4.821193475586456501e+00	1.781939876848177562e+01	-1.989767693495020140e+01	4.660392392101678105e+00	-4.452318741041783312e+01	-2.220216979419292969e+00	3.864422862302807005e+01	-4.302175382829570793e+01	-9.613069718938094255e-01	2.611033627099558885e+01	4.126698236972512035e+00	-3.264083206221524591e+01	-1.280147831865191677e+01	-5.391034413818633908e+00
3.871805258379097125e+01	2.856538538537784788e+01	7.621310128872005407e+01	-1.100027899894940875e+00	7.787027509154296467e+01	1.022139809531874377e+01	-1.025936485181415669e+01	-2.576011760033963682e+01	-1.337338440551771157e+01	-9.310014791914726118e+01	-1.264480070804409273e+00	4.062014019839596557e+01	-5.308762859741056328e-02	6.651208556646040826e+00	3.331689872422123955e+01	1.380218290184182450e+01	3.301441056143260777e+00	1.226941855211578059e+01	-2.315602875379779846e+01	1.527588051520778656e+01	-1.976568786570746639e+01	-2.949729310933501836e+01	-6.622750116318165681e+00	1.568950780006560564e+01	-3.702228894822749083e+00	4.348215867902307963e+01	-1.279912641418629349e+01	4.554587576001097204e+01	1.435278380580340496e+01	6.194160561217885430e+01	-2.111711296863773768e+01	-5.599257380608984391e+01
-9.295288066953832029e+00	-2.827666328022317543e+01	6.134138063106041372e+00	2.395461340687519680e+01	6.082127305722471533e+01	-1.458962579026268003e+01	3.140212478030669629e+01	1.749131747084254584e+01	4.306102198058672315e+01	-4.216326930246782467e+01	7.700444163357572336e+01	-2.291131620887431097e+01	-5.106758682196259969e+01	1.685795107765502721e+01	-6.020746898455484164e+00	6.656021870365549375e+01	2.919900858637859287e+01	-4.030315909795589846e+01	-4.151258885776868190e+00	6.532181459974454185e+01	-2.731672735624310988e+01	1.618912217537135945e+01	-4.160322081566738461e+01	-3.570132800777080462e+01	8.580527282530674427e+00	-8.406037372793987217e+00	5.107584278083865570e+01	-4.001588004829650913e+01	2.014769342860570411e+00	3.479475693318164087e+00	3.937259150890945847e+01	-5.088642500391416412e+00
2.779077672479442285e+01	2.997359733484164579e+01	6.082243471618131281e+00	1.501323869300231628e+01	2.271579273106920205e+00	1.284381483708977978e+00	1.384520074901953279e+00	-5.004809668153328772e+01	3.254505870621284913e+01	2.464853150117219727e+01	-8.610433215158199260e+00	1.489846404435449578e+01	-7.939179726453714636e+01	-4.019647007146269146e+01	9.476553946720660093e+00	-1.586353553835373731e+01	2.124613586632229101e+01	-2.514713805214326570e+01	-9.421794020221311072e+00	-4.646097713604707913e+00	7.637060499860613305e+00	1.915249680072917826e+01	1.512072281705418675e+01	-1.423050521121529677e+01	-4.283045577649190250e+01	1.444483307307681486e+00	1.393096327994063977e+01	-4.760303400531953777e+00	5.128492852629086052e+00	-4.277006239524157039e+00	1.854659996001435829e+01	4.333315592699977969e+01
-2.049222724253796457e+01	-1.917804693509868486e+00	5.816526496731781037e+01	1.214498069351429166e+01	1.242074545196653546e+01	-1.626116960667799205e+01	2.760203802417407815e+01	-5.358768475408091092e+00	4.125360108122011837e+01	2.134708283246692417e+01	-2.355836169796290847e+01	1.146728295952076770e+01	-1.458836911272956982e+01	1.449350009904326875e+01	-2.665942021167125020e+01	5.001132713861352386e+01	-3.436412809460894557e+00	1.154323016160089033e+01	-1.550180894011127242e+00	4.004870580461705742e+01	5.247400441015923178e+01	3.533105411692820752e+01	-6.834733865491374516e+00	1.742744824096613954e+01	1.063837792122575898e+00	-1.238526591418815599e+02	6.918437572934250568e+01	4.450073616708223767e+01	-3.083663958485556122e+01	5.821832564691921164e+01	-1.037487180177341806e+01	5.780854797098430309e-01
-4.279307481868330854e+01	-1.964772929866485995e+01	1.189520203331524861e+01	2.663015905306760089e+01	2.742524428135138859e+00	-1.397110151693682489e+01	-2.907743399226059466e+01	-9.605748395550744334e+00	1.472086543739649089e+00	-3.887008743507542441e+00	-2.921615607456943486e+00	5.983788189066589780e+01	-2.717950292620760422e+01	-1.238253445245783979e+02	2.544498798694523600e+01	-7.852231404626250466e+00	5.187944573371994750e+01	-5.486228162453605250e+01	1.688958956208303874e+01	2.166328987409263362e+01	-2.973758262564984989e+00	-9.959791890209791276e+00	-5.949766569440888020e+01	2.053681427399556370e+01	7.881488877879987420e+00	9.215308611592842425e+00	-1.606171726048384585e+01	-7.612128491871378344e+01	3.748115167835531114e+00	5.291010182469691614e+01	-2.809505519702415199e+01	2.889931903021472692e+01
-2.262287408278787382e+01	-1.636179997549859522e+01	-6.320467919905962617e+01	4.198343484037089901e+00	-6.915623942207864694e+00	1.989997609810548518e+00	-5.033688258122268167e+01	5.673360730068512936e+00	-1.728246006851817285e+01	-3.386413278230306645e+01	3.655106599970388714e+01	-1.320189476389283278e+01	1.816351489674813280e+01	8.844669948862714293e+00	3.891364652887172593e+00	2.187198919287051169e+01	-5.066098825422020724e+00	3.260286300592639464e+00	-1.508314553729915275e+01	2.094314971446332052e+01	2.250272552262688919e+01	-1.734369955485941261e+01	-1.300276343440913074e+01	1.125383616781495988e+01	2.374574543156351680e+01	-1.280583588924292648e+01	-9.291853318869536693e+00	2.229111519410800213e+00	-2.034648433123830102e+01	5.629136258457180020e+00	2.730445771866374827e+01	4.502788500287865148e+00
8.452576270442325068e+00	-5.895213380849622808e+01	1.432078372896002350e+01	5.203452146467623152e+01	4.912735157054699897e+01	1.252195496952791487e+01	1.098911005361201809e+01	-2.363891439459106891e+01	-4.010898974809967044e+00	-6.959511120967151498e+01	-3.766179933931717905e+00	-6.208961854541113468e+01	-2.864794227508104640e+01	2.102425269276017161e+01	6.568613502209794319e+01	-1.313084036153298406e+01	-1.242856988559071851e+01	1.550365310385645934e+01	-7.222704300808203470e+00	-1.427153728967581792e+01	-1.289284167042463380e+01	1.362153961960370729e+01	-1.777674635671236292e+00	5.329375592857167332e-01	-3.809640449742532553e+01	7.504973710682076415e+00	-1.255769491598217158e+00	8.617479357544509000e+00	-8.271376200096485221e+00	-7.724030786043531549e+00	-6.067971544646646453e-01	3.893363201751460778e-01
6.828875445763038954e+00	-1.200127398638420573e+01	-4.393941080940451371e+01	-8.178918720747430982e+00	-4.074295196893402249e+01	-6.205130889570551744e+01	6.966711401163237838e+00	-5.552473428696353963e+00	3.196663929143912242e+01	2.116477944331500893e+01	-2.012709457633414445e+01	4.933797755100766835e+01	-1.436657480469925829e+01	4.578701568609796624e+01	-1.084848565918529033e+02	1.015120437503865958e+01	-2.303790347965121654e+01	-1.134252810007013856e+01	-8.419225776812210071e+00	1.093602215937132360e+00	-1.975703024754472281e+01	2.282796150016158876e+01	-2.977487674155372233e+01	4.458937415120187353e+01	-6.516767664671919036e+00	3.317282671646925696e+00	-7.015878892578306214e+00	4.141641607389567881e+00	2.638163579279412474e+00	6.575881885911228153e+01	1.923445713838354010e+01	-4.977429359690789035e+00
6.055212451927308059e+00	-9.522708408155432380e+01	5.102387818220729399e-01	3.760871296885264314e+01	9.781036663658531083e+00	8.855645743616075549e+01	-2.936770653094043482e+01	-3.304782624233716160e+00	-1.226564657910264344e+02	-7.669742781772795226e+00	1.631549267040022455e+00	-1.078597997973318989e+01	3.542525257462921573e+00	2.495271401613420181e+01	-1.288297366833495232e+02	1.789797648913623362e+01	-1.135215125497959221e+01	4.388801510996087174e+00	-1.181565297157764505e+01	4.262182531170717326e+00	2.445018256515894706e+01	2.206883574975585560e+01	-1.479014044361053992e+00	-2.032915090435034244e+01	4.281779231707447764e+01	-7.664651103231356899e+00	-5.667601405358189481e+01	-5.337357616730875520e+01	-1.821849785287828283e+01	6.217545690460354280e+01	6.257020964162940402e+00	1.026875811741976108e+01
2.912150970907770997e+01	-2.048111720496691390e+01	-3.712171915046612725e+01	-4.270621967569613986e+00	2.365152936758981195e+00	-3.769551445473589268e+01	-4.360098527898018261e+01	-4.469433446622689488e+00	1.681358034095180543e+01	2.929061115589123787e+01	-1.569414366958160656e+01	4.300716586322290880e+01	-1.076943760231704630e+02	-6.956181971071384584e-01	-1.209476475687501384e+01	-3.170598860674271435e+01	1.973474230311034106e+01	-3.666435345869377471e+01	1.076565682684930358e+01	-2.692113900210532762e+00	-4.042563188948452080e+01	-7.499681349920329865e+01	7.574552609334223519e+01	1.193471673438808622e+01	1.380682412228460265e+01	2.353847630825907089e+00	-1.541072300071533618e+01	1.145355405880047073e+01	2.304650690822577275e+01	4.401246275844980183e+00	-1.638106414773676178e+01	2.535904985293339298e+00
-3.892607384914090751e+00	-2.662575685246378754e+01	4.728621239079280514e+01	-2.236275104103912525e+01	-2.816289187022695728e+01	-9.208122250537314812e+01	6.572498070508265844e-01	-1.237688752818881710e+01	-1.019397700094598491e+01	-2.008696142462618539e+01	-4.781107478752163331e+01	-2.426936305994572773e+00	1.066535669372602024e+00	3.270370269758792148e+01	-1.074050162436746625e+01	-1.140311886396192875e+01	-9.579781384600373428e+00	-3.230493104820141070e+00	-1.015866904187448760e+01	-3.506555464344632167e+00	1.572271627756562218e+01	-4.616877744860996557e+00	-6.830526544324404092e+00	-2.722639777538878647e+01	4.253864014985132513e+01	7.736891118979460202e+01	-1.457775748080608480e+01	3.272290969834392627e+01	1.131678971453131943e+01	6.832980330978776884e+00	1.576323903949124272e+01	-3.133174514631464902e+00
2.578395623043648754e+01	4.468205448088156828e+01	3.054092713745526044e+00	2.983113102940970207e-01	-4.533117153176849712e+01	-1.231694362797386511e+01	-2.595062611061616309e+01	-1.603594629443867881e+00	-1.619686491636818548e+00	6.205664856821898923e+01	2.651884330817307145e+01	3.674680339806289719e+00	1.870116524197599261e+01	5.814393187802789242e+01	1.135414159060655415e+01	1.128498766653381438e+02	2.544606804089538343e+01	-5.337393748355586354e+01	-1.650766485024796282e+01	5.387332170959100441e-01	-7.873773187223686421e+01	-6.691426906154648080e+00	1.199734202378209069e+01	7.625542608687124746e-01	1.060351909538540127e+01	2.862399696541915262e+01	-4.281098157559777295e-01	5.990207770622533623e+00	-3.419135229231558526e+01	-2.756279917663801982e+00	2.193867391611825468e+01	2.706889952641675023e+01
4.241841515282709807e+00	2.478058784335531683e+01	-4.374330356258434449e+01	-1.048453256360940600e+01	3.785077731581230154e+01	-1.561230803898850183e+01	3.323352269972835504e+00	4.849290364006719045e+01	-1.727139017561184531e+01	3.697499458375856363e-01	-7.506960441518677385e+01	-6.678380220898167074e+00	-1.893870779072098287e+01	2.538952322286381147e+01	-3.328224995902825389e-01	4.114218123796538507e+00	1.760516644138677478e+01	-3.413462155841097001e+01	2.245476540499646134e+01	3.288895555224817002e+01	1.230777762184215902e+02	-6.022593333085265499e+01	-1.442278426277286307e+01	2.128269000777276432e+01	7.303791991559986485e+00	3.548716449902034498e+01	-4.429111456447221684e+01	3.381512064327307598e+01	1.835707709251693842e+01	-1.719464135452538756e+01	2.934398142050560665e+01	-1.474299735143568313e+01
-4.762567961401577676e+00	6.344525388564611568e+00	1.505896714845684992e+00	8.830870986443718706e+00	-4.721243729893742369e+01	1.703649130166890124e+00	2.232282586805560598e+01	-6.082099403911775948e-01	-1.113261525878287728e+01	-3.591307529332549819e+00	9.629547141218085926e+01	9.580517231181131521e+00	3.645069103545606026e+01	-3.672309389531957180e+01	-3.073199232371935352e+01	4.383414573504466061e-01	8.678470971527785238e+00	-4.252573802729145314e+00	4.185015687948354923e+01	8.308618640057726878e+00	-1.293475364086972412e+01	-1.135653483914377482e+01	7.243902587377386126e+00	-5.176267008673444536e+01	-8.440115112973552414e+01	-1.278666168998959485e+01	1.005068483288593439e+00	-2.586515276689409149e+01	-3.995930118896490058e+01	5.952157904600066018e+01	5.451653231271279765e+01	4.840884498820642534e+00
-3.091760935495368123e+00	-1.007078933696803347e+01	2.492150594347896320e+00	-2.315999800525327856e+01	-1.594715276541087121e+02	-4.114619790611861561e+00	6.572117004139398944e+01	2.467499774382619293e+01	-5.442233667728277879e+00	1.189337887917203851e+01	4.247341158561977181e+01	-5.837240854014804636e-01	-1.384243242563123033e+01	1.045472313732491898e+01	-6.806700694207300728e+01	4.670769687053678787e+00	4.402164152817417175e+01	-3.624202493989155016e+01	2.853457920242964008e+01	-2.011913932171479757e+01	1.754188585204674133e+00	2.772603491112170104e+01	1.901296369104532502e+01	2.065347561741087290e+01	1.417063717374503895e+01	-6.003127960173705979e+00	5.144704061222584812e+01	-6.229636305561359055e-01	-6.214745579325676772e+01	-4.864659145425207498e+01	1.877040507512780110e+01	-4.766160039699612838e+01
3.415613837115736118e+01	-6.178789503156994556e+01	5.319016758933987887e+01	4.229611440480792339e+01	4.802886749944800804e-01	-4.010435396335314806e+01	-3.816644019284382239e+01	-1.830708770433010457e+01	-8.191317787540469908e+00	1.610633474544499677e+01	-1.789962340699860377e+01	-1.121002536352808221e+01	-5.447046010252564940e+01	-6.637153349324617757e+00	3.518492931624048481e+01	6.919590803211713137e+01	-1.790434893473032751e+00	7.662519918928596496e+01	-3.461173530876177296e+01	-2.598761812583374109e+01	7.011177785128030848e+01	-2.220782817567297940e+01	5.477650814440286808e+01	-1.333432901764601652e+01	2.634084390011605947e+01	-1.529064242676419383e+00	-1.959421391098778997e+01	7.097530603965402030e+00	-3.079469556853619672e+00	6.861078573871721709e-01	-7.563747884341841754e+00	-1.269774205317329852e+01
1.310998616974331510e+00	-6.738431476501000716e+00	-2.164694173026691093e+00	-2.077065488525909220e+00	-4.437392019755547068e+01	1.035147917741546841e+01	-1.725133161330605791e+00	6.998263711647891405e+00	6.871939424998633683e+01	-4.720313099344502916e+01	1.037575672687376205e+01	-9.875508324616307121e+00	-5.007548382391028241e+01	3.578907654141526251e+01	-3.987508287895560954e+01	1.244178843785417321e+01	-7.027738497204316559e+01	-1.361745672113622874e+01	3.298833065513628870e+00	1.665656581977062345e+01	2.365970104038959221e+01	-1.451493256426177325e+01	5.243853499073036772e+01	2.307794340117369458e+01	6.406697893387850229e+00	-4.936552549169456938e+01	1.674241932959764156e+01	1.243490750307259063e+01	-5.082187345357235131e+01	1.345773397588180265e+00	4.995741664420823014e+01	1.045263797435326047e+01


==> Cifra_figuretem/0.039/DPdataRed2.0.txt <==
-3.737629495564629423e+01	6.850739694028158056e+01	-1.249499927364146146e+02	-7.285797563410106648e+00	1.442959151685102803e+01	-2.201244805522135195e+01	-1.470880265777243068e+01	1.281508347581703067e+00	7.425239738011582347e+01	-2.750656124019796778e+01	5.564886880304496408e+00	-2.531173991608658369e+01	-1.211101686943187872e+01	2.523670115424073401e+01	5.817688671381705490e+01	4.085871773341536795e+01	6.419439854987662564e+00	3.129871146822269168e+01	-5.593339489898115247e+00	-2.402664493117057631e+01	1.138615737325319976e+01	5.694896317439627609e+01	-1.183932752415873368e+00	-3.745959651692157877e+01	5.816978145555664526e+01	1.174889662915070687e+01	1.017661514530455236e+01	2.241317275763989869e+01	-2.040269304357875058e+01	-3.367773964900987238e+01	-1.580154088754245123e+01	1.126719584495071125e+01
5.292686454769933491e+00	-1.159423571191124935e+01	-4.846935923144945946e+01	-1.097049538928527301e-01	1.069014575952984281e+01	-9.090437783749932166e+00	1.400120835775269157e+01	-2.008006810778157814e+01	2.628592171256033083e+01	2.812689777566043503e+01	2.811919770912211547e+01	5.145265457043625368e+00	4.569144073312241261e+01	3.519127006351163711e-02	3.812276613193404273e+00	-5.704871204382186534e+00	-4.493154884192600207e+01	5.594589349411421608e+01	-2.776872867434961734e+01	-5.293430032723000522e+01	-4.533479169347227611e+00	1.323252487662032451e+01	2.783984741095059778e+00	3.188408273239084778e+01	1.765283537883799525e+01	3.532024343338017047e+01	8.773160373745515983e+01	7.697717007689737212e-01	-3.118286671337295957e+01	2.517375995098206864e+00	1.340527618297193335e+01	-9.080417378864156674e+00
6.456642743908868454e+01	5.470861825885508978e+01	-1.420795429455632863e+01	5.524477986754735070e+01	8.324811650700816301e+01	2.138186204443348259e+01	-1.203788234633556264e+01	-3.847069154246633360e+01	2.368015937949233596e+00	2.955639693377967347e+01	-9.105161931689443122e+01	-1.507344808808304126e+00	-1.957453849038027727e+01	2.298500419183643828e+01	6.803710421495462235e+00	5.622846021105851122e+01	-1.742201798044342809e+01	-2.199641584325471300e+01	-3.954818465007781114e+00	2.795902558339478361e+01	-1.225061742657424446e+01	1.082815591967353868e+02	-2.720146006496706548e+01	1.232267900423899931e+01	-3.599521158741479354e+01	-8.726071943350848414e+01	2.307814636730708102e+01	3.917406898519797664e+01	-9.229766778730195131e-01	-2.332237594265234648e+01	-6.334364238134833158e+01	7.950528330523067844e+00
6.877776654785950683e+00	8.559619015198704517e+01	-1.007156543081411471e+01	-1.348597232129426260e+01	1.840961602915255213e+01	-6.967476134748388006e+00	-1.378470191032474901e+01	-3.124218165732584396e+01	1.532869193634394733e+01	7.201095770678392682e+00	3.699969757943201643e+01	3.693839194577924445e+01	-1.397121833368770005e+01	9.818778901957307070e+00	3.217139595795993046e+01	-1.407744655050102978e+01	9.011580023462919087e+00	-2.744248173495232734e+01	1.948371340826647824e+01	-2.814694178157499849e+01	-4.805779825330475319e+01	6.623653720703717340e+01	6.351896886679694632e+01	1.327695156787150488e+01	7.067907923289528327e+00	5.003963253699466041e-01	2.348208191332189188e+01	-5.403368427577011524e+00	2.877640351752612791e+00	2.127428502281749445e+01	4.571413854493635398e+01	-7.961265720087749287e+01
1.305728185487980575e+01	6.335947333468848086e+00	3.748146980826686558e+01	2.722395923236277326e+01	7.421999204291285679e+00	3.819280285727739965e+01	-2.210284393929822855e+01	1.179134863754758555e+01	-1.087288896045873798e+01	5.212220543338903944e+00	5.655176147172033296e+01	8.274542398228113882e+01	-1.087686284764907363e+01	3.408592591773983571e+01	2.258896131237350247e+01	1.279021827340562467e+01	-7.310491635112493114e+00	1.316025081712356481e+01	-1.018144411437297592e+01	-5.573222898042126872e+01	4.167291469845641139e+00	3.155659157725954511e+00	3.544930646316313272e+01	-2.343570443641515055e+01	2.776447702297039299e+01	3.703399587104927093e+01	6.906958295699522132e+00	4.149087170565359806e+00	5.176006062745934599e+01	-1.429524691489130639e+01	-1.430946974417832429e+01	2.474439852319368249e+00
-4.007727388520051903e+01	-7.754642310701898467e+00	3.044139052520846178e+01	1.853413682836123044e+01	-1.768459332722827071e+00	2.807491036413211560e+01	-2.787673729890078889e+01	4.476357838435446723e+01	-2.789092542071121272e+01	3.675717010725136902e+00	-2.060804662575892365e+01	-2.584690538992949982e+00	-9.179100435770628508e+00	-3.360249112280256867e+01	2.819456751873728706e+01	8.762611404062953113e+01	2.903130644804484817e+01	6.240988500240710124e+01	1.164395302261175402e+01	-6.242380772157485325e+01	2.384312228883002405e+01	1.960534193990624452e+00	9.057359276798581504e+01	-1.435180477332630744e+02	-3.346134840079998618e+00	-2.105946212643517867e+01	-2.739366138468979273e+01	2.408596003971857158e+01	6.226163994053921513e+00	-9.314903636172227053e+00	3.862077330369081807e+01	-4.956036802772098326e+01
1.422624847256554403e+01	-1.527817192335237095e+01	5.848170147168916699e+00	2.751115791776803832e+01	9.594529585020067586e+00	2.595738558474799262e+01	3.513542578154368101e+01	-3.145962545651594411e+01	-4.839393030643825533e+00	1.170563024396589213e+01	7.554116544442821546e-01	-6.391406597825259439e+01	2.143154017310372694e+00	6.664711828458887055e+01	-1.157519801196397680e+01	5.200864384831491094e+01	1.834217504360166728e+01	-5.862345215847602020e+01	-1.720008648090839998e+01	1.800485322671523036e+01	-2.289868006937302880e+01	1.943865305190596260e+01	9.866316180574523642e+00	2.886495304615549173e+01	5.373473398658076050e+00	1.442238374418405478e+01	-4.824047753978813091e+01	-2.785531156281214749e+01	1.177606206565202740e+01	1.024350616694483129e+00	5.696850655739165159e-01	5.370651070984894027e+00
9.382814504603349803e+01	-1.927855056736396566e+00	9.421954208834529609e+00	1.753442378115720013e+00	7.270561210234171767e+01	3.929570226881612172e+00	5.843612158722216066e+01	4.913150601524579386e+00	9.083340515205094334e+01	-1.864454642940551921e+01	1.216078139104104423e+02	2.548813237477303772e+01	6.197128204730288026e+00	3.192215169984368828e+01	-1.146751146488650264e+01	-6.266647031780778576e+01	1.512692064944483050e+01	1.372470989798689267e+01	2.540709267238902669e+01	2.719503368299575286e+01	1.443795646286610079e+01	-1.813980840723512600e+01	1.249759964055813732e+01	-1.848936678256067268e+01	-1.443961935227471649e+01	1.070691713010556612e+01	-7.419099882351563480e+00	1.151383670881272892e+01	2.466406684461953347e+01	-5.736036080379317781e+00	6.104157735608134239e+00	-5.960822003025642246e+00
-1.116339973002688879e+01	-5.374532803582030738e+01	-8.110431772571810427e+01	-2.624379263734630996e+01	6.529606399091651525e+00	4.695246475925284813e+01	3.191483188428378170e+01	2.696984860301952480e+01	-2.061853691789925236e+01	-3.157974792796936825e+00	-4.705591246759217583e-01	4.761612153605936015e+01	2.281626453653845488e+01	-5.029436314334618885e+01	3.198936206658726178e+01	7.605000130425628724e-01	4.310543363730833732e+01	4.752813504821745028e+01	-4.649624065330650780e+01	-6.027813302844307941e+01	-2.006150333055254720e+01	-1.400576235524924016e+02	5.712334069981862328e+00	1.099302666457413835e+01	1.014697545463201855e+01	2.125641174171014569e+01	-8.097564824193010935e+00	-2.329379618807084285e+01	-1.173426666815323571e+01	-4.796775739329859789e+01	-1.576654827483279320e+01	-5.001635610218978201e+01
1.120610816375309149e+01	-2.319493535620719626e+01	-1.918057511092673195e+01	-5.672996185397288116e+00	1.354235929800689320e+01	-1.140855283290701117e+01	3.024687501390585709e+01	1.158525393870291520e+00	6.828602641089734249e+00	-6.483680088909913763e+01	-3.825234489275437966e+01	-1.268636303765875883e+00	3.896342822492722036e+01	1.080861686183451695e+02	-3.686560192738453701e+00	-5.370732713401334024e+01	3.010851996633356009e+00	-1.179910842125317050e+00	-1.704869680952269562e+01	-1.246792142270196280e+01	3.842553046609696565e+01	-9.891770740421819141e-01	4.930212686713463910e+01	3.053413898016733796e+01	-3.961314679437369790e+01	3.892032679724522382e+01	1.479726862039443169e+01	-2.237464872066120236e+01	7.011868760846715531e+01	-3.647239231458275555e+01	-4.559963771611268157e+01	-1.191265292380538625e+02
-1.458170379903027403e+01	1.522278478761977638e+01	8.688462986617521366e+00	-1.033794001410321073e+01	-7.452308827836802152e+00	1.379412410369888153e+00	5.607448282645435000e+01	3.453388018068754395e+00	-1.287458289748254003e+01	2.744180120321321681e+01	7.942130347778441291e+00	-1.382918766948562705e+01	6.074895302578145362e+01	4.964158144738971856e+01	4.923373502392859535e+01	2.376504570903801650e+01	-1.979241882598899593e+01	1.906455186433727533e+01	-2.629275529331984274e+00	-6.629567429413318003e+00	-3.834515477468843159e+01	-1.995159068423649984e+01	2.955104665121231733e+01	5.586734079627044736e+01	2.454663374965929279e+01	-4.528950530920997153e+01	-6.218989575739055198e+01	5.329789068453472112e+01	-2.617057512070005032e+01	-2.681267986781732304e+01	2.142913639011961280e+01	-3.908307891549458191e+01
1.589749219609617548e+01	-3.177294181998173883e+01	1.988419263950154203e+01	-2.335401486690633632e+01	-2.466083088027535553e+01	-7.397265482207600940e+00	-3.692780303454457957e+00	1.090159439065277525e+01	3.098740891801167852e+00	3.595126501096294724e+00	3.654392359784840494e+01	3.018843188850680903e+01	1.212896893319288516e+01	5.659021634973694859e+01	-1.387128257084591532e+01	-1.682538492846811451e+01	-2.148660851761138346e+01	4.085128180759278393e+01	-2.565871099589074333e+01	4.679708184713008023e+01	6.240446525875871941e+01	5.675270817949349578e+01	3.777675361159127476e+01	-6.084071062552109765e+01	-4.203547238298941124e+01	-1.234742836009879774e+00	-1.384879512524143053e+01	6.101187021952725331e+01	-4.911733854381492392e+01	7.297223760955029093e+01	-1.030353130901615089e+02	-6.234679180550831035e+00
-3.307594426613373884e+01	-2.224812447793058823e+01	-7.376476930675234200e+01	5.612473343125536474e+00	-2.421138730634595504e+01	1.914781510532275988e+01	-1.261487401337018177e+01	5.678664850157187916e-01	-8.492170284411788117e+00	3.457210336707756682e+01	-6.411534564323637220e+00	-4.379399897007281339e+01	8.149022369810607813e+01	-1.506149386552798219e+01	-2.672681410704644378e+01	4.196566956910755763e+00	-9.083630214661560842e+01	4.803544855535744063e+00	-2.137915208740867357e+01	-2.524224693082679849e+01	-9.337941623786834455e+00	4.425742381136719672e+01	9.069500453522776340e+00	3.460400464935205633e+01	-6.419778550149952423e+01	-1.355189964924900181e+01	4.650527427125614821e+01	5.821796592653414315e+00	1.257012472865108244e+01	4.563593203785782926e+00	-3.594406647265172694e+01	6.587450075827344165e+01
-7.964293302586908041e+00	7.022110107471680074e+00	-6.556633304546292784e+00	2.252067639059570681e+01	3.778169293999311407e+01	-1.231744412673689126e+01	-9.959283638913547065e+01	-1.019960111086009213e+01	-5.890939625797176404e+01	3.161281793915803817e+01	-1.085580491181264051e+01	1.490148514767700227e+01	-4.500679242460835283e+00	-2.646085340671059605e+00	-3.877763435354744814e+01	7.840672780797945052e+01	1.860698500377287345e+01	-2.746068961515892304e-01	-3.901097562833575694e+01	1.951932270510390310e+01	-1.162385059950980803e+01	2.613956808926574382e+01	-1.062108302979375196e+01	-3.293796129279318308e+00	1.552339230350580834e+01	7.425762626170588021e+01	1.100124718060453333e+01	-1.050009664478007210e+01	-3.050362558722552819e+01	-1.275729183608395090e+01	1.593377260447311450e+01	-2.276192768880653361e+01
6.892312951639302021e+00	-9.169417523509013179e+00	-8.808164822657633408e+01	2.066073830336673822e+01	-4.565227366116485541e+01	2.059716392960646658e+01	-1.538482428499393428e+01	-1.615601523790776284e+01	1.133380826239882566e+01	-2.427946173315816836e+01	3.987729619376329993e+01	-2.476994478704316975e+02	-1.020750867904958881e+01	4.352193091850700313e+01	-3.663711878939454181e+01	-5.814853018556718212e+00	-1.612223236518728342e+01	-8.149500141585508572e+01	-8.571409641811293056e+00	-3.954658655104219633e+01	9.593237580686246702e+01	6.694212176301303430e+01	-9.099376462014284073e+01	1.258351099060362266e+01	-3.609029631938252436e+01	1.217556753526689661e+01	1.090012068761443587e+01	6.454128114883357625e+01	7.130912165179931206e-01	3.816675185638579215e+00	6.170970099993795088e+00	-8.770022598175465589e+01
6.653797173326243808e+01	4.819438846771030960e+00	-2.742896654745685581e+01	-6.764881474679107498e+01	-2.055165201284103205e+01	-1.366878300705865712e+01	-6.446613266289192268e+01	8.316819608540303221e+00	-2.806887586343573915e+01	-1.855971275136858889e+00	3.342917823057460769e+00	2.062071459637506621e+01	-2.582184355999311975e+01	1.410935495846198684e+01	-1.326325084632877704e+01	1.105223059921348323e+02	-1.461043580721839241e+01	1.979756590178751807e+01	-6.372441351466346049e+00	-1.419243390210996214e+00	-1.552537175944326897e+01	-1.557180890883517321e+01	2.017565743858746430e+01	-5.637273199037373672e+01	-1.501493089979948969e+01	1.230219038745640958e+01	-1.895238917246054910e+01	-5.069615313086554664e+00	-2.875905529077747502e+01	1.657415137614151712e+00	-7.578117928693481531e+01	-6.810414443109689131e+00
1.876019387442083186e+01	2.006763122353711637e+01	-5.043449215463638069e+01	3.157942183702068917e+01	3.499782691761163989e+01	-5.941967759064706911e+01	4.201456309404727563e+01	1.804850592044540392e+01	-8.571321716446270500e+00	2.715332905857005130e+01	-6.394499788861025991e+01	1.395078057941935157e+01	-4.898383668896104837e+01	1.624979231013169212e+00	-1.702386910149419563e+01	2.226662634255531970e+01	2.132742313487565866e+01	-2.767505703715399434e+01	3.790379968867507898e+01	5.169741935717050296e+01	3.788338630766215687e+01	-1.395954374656088293e+00	9.305790468948265115e-01	6.789785831182868492e+01	-2.088386214739766800e+01	-1.233523779290482913e+01	5.370612009066513082e+01	3.148540823508495379e+01	2.011884566926548601e+00	1.911335461834307736e+01	-5.194100929930588251e+01	-5.730644229439473492e+01
6.219507010547525994e+01	3.746649772840937231e+01	4.065190243824047656e+01	7.836732060472819228e+00	8.799789007867847346e+00	-7.341583615732012902e+01	5.116745385392262335e+01	-3.258281943665672031e+01	-3.601400530956628643e+01	2.885009868769741459e+01	2.295847816097987959e+01	-1.645652908390500713e+01	-1.380458751794004790e+01	2.488256700711597702e+01	-1.545610249011698301e+01	-3.327905278833781466e+01	7.029891169618728952e+01	1.497645053618165356e+01	2.134028330796038375e+00	-9.415926154662871639e+00	-4.860079100123360263e+01	7.389527703024814542e+00	6.103216469124718202e+01	3.081633880893060251e+01	6.508262010035602430e+01	-5.513133205929014480e+01	-2.491744044378251033e+00	1.079465125699195482e+01	5.205331089335280836e+01	-3.658587406415601428e+00	2.579073469342398539e+01	-4.319770418788629485e+01
-4.333661299186653082e+01	-2.765877798348866179e+01	-1.223319752972720131e+01	-1.615583066464440165e+01	-1.361468169529573657e+01	-4.251849074600996659e+01	2.942287667611702773e+01	-6.770638381086590130e+01	-5.999749132980729627e+01	1.183126124495197118e+01	-9.941933030029856511e+00	-3.101934184731119259e+00	4.033273926973387802e+01	6.412370333551412216e+01	-1.194426142353937692e+01	1.623782714111544934e+01	6.985446742858349012e+01	2.046960787980793839e+00	-4.251912542584031485e+01	4.675003014189300643e+01	-3.381678154516914780e+00	1.615112506820108962e+01	-3.195691481886489527e+01	-3.075444568559142411e+01	-3.788801581707946120e+00	-2.454531893891852334e+00	-1.506642653489823402e+01	-5.586774346499286281e+01	9.856031583631740034e+01	1.636055156758138551e+01	-1.441235574640542154e+02	1.219602384264030093e+01
1.208711010694964045e+02	-1.341981055636550479e+01	-5.690522272871135101e+01	-2.364723128897891868e+01	1.037050202860476134e+01	3.669471088504906930e+01	-3.143034503220361842e+01	2.950225977347700734e+01	7.831984805621612367e+00	-5.556035232510480038e-01	-7.776787677776773045e+00	-1.110661100350940167e+01	-2.897836366589966417e+01	-3.705507853623080550e+00	-1.875936469772365101e+01	2.938105613252444925e+01	-1.984766676585070755e+01	6.606259538207186210e+01	-2.139117373978385306e+00	-2.087210716274844913e+01	-2.984976237517505737e+01	1.337835485312803385e+01	4.763614590217149392e+00	8.839914345074630475e+00	-3.681111889794134129e+01	-4.058231661648429167e+01	8.660826912823551993e+00	2.452129966223221302e+01	-2.062741885396074615e+00	-2.137744962768970858e+00	-5.204481403104519188e+01	-7.587457072937915825e+00
-1.430837197349509715e+01	2.448465672122942749e+01	-4.060389508472631803e+00	1.301288420755784259e+01	-2.576938329906547764e+01	-3.034714284397962558e+01	2.134636476789937021e+01	-1.359862173818615716e+01	7.801500088629424567e+00	-6.493801262895591897e+00	2.368849713256756218e+01	-1.916753951288914948e+01	3.822206271056582949e+00	4.016326605009121309e+00	-3.764659898460778464e+01	-2.350158681493212498e+00	-1.915524339503862805e+00	-1.854557861469643143e+01	3.204703860631835255e+01	-6.540798182840138963e+01	2.317025695317231282e+01	2.313705627791446506e+00	1.452489491180586789e+00	-2.179346083417330160e+00	9.659147262284003332e+00	1.288414900906068716e+01	-1.022827557024358569e+01	-3.144094267505117557e+00	-3.319946131822782753e+00	9.995319472396523963e+00	2.592679742159870848e+00	-9.897893389466991820e+00
-2.292252998771141392e+01	1.080261932745007236e+01	1.583371078385886577e+01	-2.988276758187628168e+00	-5.121579803549986210e+00	2.661226080874313782e-01	1.565779731727035795e+01	-1.015064211393645053e+02	-2.237027778803393119e+01	4.371309576488050297e+00	6.379574072980923916e+01	2.154799800914698338e+01	-2.240502474031335112e+01	2.152963534740418794e+01	-1.898710001520569435e+01	2.356880315969235085e+01	7.999257278870051557e+00	2.281204401744052035e+01	-2.981409907219936173e+01	-2.757567943373929964e+01	1.207851110506781289e+01	1.008719205882255388e+01	1.151916345177659196e+02	-4.318136419946176474e+00	-7.526277743660694242e+00	-3.557525049897887648e+00	-4.064679737667273685e+01	-3.380503118070487645e+00	2.258066662269909930e+00	-7.080257164348116028e+00	-5.195132693510531308e-01	1.008227415075322284e+02
-4.876024923538137656e+00	-3.250133434001900667e+01	-1.817021788820883543e+01	-3.389187732836395384e+01	-1.002121212513241266e+00	-2.528228093381398311e-01	2.124705108123635711e+01	4.980979219589987572e+00	-4.104456939012834482e+01	-2.535909376673772364e+00	2.551951675470522218e+01	-9.505837456833906174e+01	-1.432959297242432983e+00	-4.180066252233215351e+01	-2.380307109511535124e+00	1.129654685871335396e+01	-2.743057868840217850e+01	2.219602424474473423e+01	7.278408877165848878e+01	-3.915889920878385055e+01	-7.341971401160590993e+00	2.715032724834695443e+01	-6.853358302057491080e+00	-5.777560967047930873e+00	3.588636019369104702e+01	-2.190846010256710485e+01	1.536126152461010363e+00	-3.754167588775177222e+01	9.302559275740282629e+00	1.906030645640927057e+00	4.133928577839167673e+01	1.120588980646535902e+02
1.871641864841516778e+01	2.661869066244776927e-01	-9.316916111810259693e+00	-3.562780102961652062e+01	2.257008508216028986e+01	1.872412044787645868e+01	-1.034130550816957061e+01	-1.157207825021638392e+01	-2.070336178153356599e+01	-2.136799055522007329e-01	-4.926296181080708436e+01	8.740211656184540345e+01	-5.585885565859307178e+00	7.754263562547357935e+00	-4.817909814905053167e+01	-6.899338887304388379e+00	4.431412593431191738e+01	-2.051631866773137602e+01	-5.595752614839742023e+01	-5.251431464912136704e+01	-8.327762543107175119e+00	4.959490539033433976e+01	-2.726480131032603538e+01	9.190936218209103004e+01	6.864671718149230628e+01	-3.402033015957892204e+00	1.225957827372559983e+01	-6.849784389067468737e+01	-1.054369743715766994e+01	1.115162905499874171e+02	-1.196835785962126266e+02	2.120780774177889683e+00
-5.457186800706364416e+00	6.316580777128212532e+00	4.530023478169361084e+01	1.537462556634467958e+01	-7.588844671194628688e+01	4.146613005650496575e+01	6.592900606317922296e+00	-1.155124119964139595e+01	1.461288126773398055e+01	1.839743774266167975e+01	-2.548282977013914419e+01	8.313942762075660298e+00	-3.414522044399403455e+01	2.532083927685697233e+01	9.614564720214746174e+00	-2.699091175762379891e+00	-1.018918679354939405e+00	-4.398543651412617272e+00	2.583569998388410482e+01	-1.592925691680343903e+01	-1.637198295969366768e+01	-1.061524582678230644e+01	-9.269239636023725026e+00	1.675211852814730307e+01	-3.012038458146775000e+01	5.235753301468423615e+01	1.183349207717619977e-01	-1.457379548741488762e+01	1.113779735008360383e+01	-3.297700951591167495e+01	-9.017590310085205374e+01	1.550904778595164402e+00
3.721858291933110019e-01	5.078850254645766427e+01	-3.365098161007658017e+00	5.825621299571495371e+01	-3.708325141189914298e+00	9.987306785794136488e+01	4.395333182885258339e+01	8.579064332332977827e+00	3.753460421844225792e+00	-3.681747051670836157e+00	-3.565365384730842635e+00	-4.676384469492842300e+01	-2.090723345141693557e+01	7.568794475102251340e+00	-9.895485659405068191e+00	6.570292915123077115e+00	-8.153872576782013937e+00	-7.834275771759327256e+01	4.344218360171944404e+00	-9.345386086427096117e+00	2.741143100746689498e+01	7.492458644015447078e+01	3.259195045637477506e+01	-1.846806673243540331e+01	-7.020787240515929284e+01	-1.152899720764597902e+01	1.326083740587388604e+01	-1.342021572993955481e+01	-1.359504232760930442e+01	4.596167690525098237e+01	-3.931412479627644530e+01	-1.772716293523440356e+01
-6.643065611133256887e+00	-1.609973614779397266e+01	-2.028774510106459150e-01	-2.086290398130969592e+01	2.423428026793668977e+01	-1.962510177406592859e+01	3.459624329560286426e+00	7.339253537620312784e+01	-3.195557436826918263e+01	2.317423915485966290e+01	-2.613617500631001178e+01	-1.580758199805502429e+01	-1.678427122427090623e+01	-2.930885873781535977e+01	5.375873866945267920e+00	-6.677377192551024621e+01	-8.520412662162534900e+00	7.306122127208929840e+01	6.875049175242858723e+01	2.498193049513401576e+01	9.509115971500312625e+00	-4.026962085416684545e+01	3.265734074919761554e+01	-7.105317283563827857e+01	6.189393190821675717e+01	3.094748151321662277e+01	4.715873327706324725e-01	-1.642327207745926287e+01	-3.054569859552856315e+01	2.418105534705243187e+01	1.951375741785170703e-01	-4.398475754342218380e+00
4.400864945263469963e+01	3.267909471368457019e+01	3.178556443997029035e+01	1.716464331982622227e+01	-6.920060912466334813e+00	1.569237690833260856e+01	1.335877538513507545e+01	1.123096786943829883e+01	1.963305336024835057e+01	3.331224063799864155e+01	-3.086953652091016309e+01	-4.644162598189883973e+00	-7.267029287470883503e+00	5.196138625193587046e+00	-1.266349272281467364e+01	-3.371350945323235493e+01	-1.950979550764187564e+01	-1.245088415479064103e+01	-2.202221551222347973e+00	-1.463559045128324243e+01	-4.056624834535089263e+01	2.636704707849045803e+01	1.117783949867106230e+01	-2.422504015060408733e+01	-1.051903611228445001e+01	1.795578972019039554e+01	3.028110964087413848e+01	8.062269837542395123e+00	-3.657168628435611968e-01	-6.176427735055880675e+01	-6.273297922964937712e+00	2.805619177030859746e+01
-2.714770243500849745e+01	3.836219231730531032e+00	-5.860361384416484576e+00	-4.006825263259622716e+01	-1.474395654946502265e+00	3.483844423483474628e+01	-2.187274459795636172e+00	-7.572846964907333245e+01	-1.401239373149191003e+01	3.062466879692801314e+01	3.154605310065175861e+00	3.929553619485142946e+01	4.991925163596574677e+00	-2.071576038655726926e+00	-3.082081930745655995e+01	1.655996823666103168e+01	1.753196170522741681e-02	-1.231186859334084893e+01	-7.975384757972191707e+00	-1.603565642973704186e+01	1.407770424612510851e+01	-3.439836687392495662e+01	5.715872123004479555e-01	-6.684100533881537132e+00	-1.258961018429379797e+00	-2.443226598077310019e+00	6.117653643142037190e+00	-2.027091540005513082e+01	-1.389431590403949457e+01	-1.209432488934057304e+01	4.026940052873689524e+01	-7.030441265575716692e+00
2.984458334018201597e+00	1.976772075013904839e+01	-1.943560893665418376e+01	4.992601046878578863e+00	2.120742408727906425e-01	-9.481099557727358729e+01	2.900848772632632588e+01	-3.199562078905073292e+01	1.329773628762850990e+00	1.049643144549953178e+01	1.461893034564212535e+01	-2.396327796847330660e+01	1.472421419129696396e+01	3.983489457585944749e+00	1.966231192791687477e+01	3.116669956688479459e+00	2.932552491841980213e+01	-7.963588851536925972e+00	8.046514348276208040e+00	9.524381509371693255e+00	-3.977838417567079432e+01	5.265618800034194891e+01	1.407579140766213266e+00	8.241199741980143756e+01	-2.461518417823525695e+01	1.290487240322735119e+01	5.185354505568481542e+00	-3.483320120047238078e+01	-1.053844214827550907e+01	1.641631675661376466e+00	3.534556097739427916e+00	-1.523955976607427765e+00
-9.615943550188077893e+00	-2.783493577809044162e-01	-7.054450806391947992e+00	-4.806062361135761130e+00	4.321101963301853033e+01	-5.646402091610724927e-01	-1.228761681757864466e+01	-2.146152279207668201e+01	-3.194227282770026655e+00	-2.377181602841322317e+01	3.121063893607277873e+00	3.453271357724639046e+01	2.817141066107350511e+01	-1.744318309402123290e+01	1.432993211755507801e+01	1.063999377901173915e+01	1.284079190832698458e+01	1.393596726087715254e+01	1.610601379856009174e+01	2.822079413894688571e+01	6.211899977372371495e+01	4.075928212158957109e+01	-3.772776477451287747e+01	-7.489606277409616553e+01	-5.833414363589384699e+00	-5.359100786070604805e+00	-2.096742582854517423e+01	-2.409461869265996370e+01	1.602932744817706023e+01	-8.097774750536260058e+00	1.823055865832068534e+01	-5.845349829028554467e+01
-7.914240373310465770e+01	-9.798312744726235479e+00	3.017256639335552748e+01	-1.064702187318606263e+01	-9.024296239167432176e+00	-1.161731260412879152e+01	1.366212330989654617e+02	-4.934633728581818701e+01	5.045934924572868141e+01	-1.815375326397593581e-01	4.846457801850748837e+01	5.923268273620692526e+01	8.486094829852904198e+00	1.713027546394583212e+01	2.136357956916922518e+01	-7.517565635207883190e+01	-1.139034143902946283e+01	6.901383359481599200e+01	-2.744688548068478440e+01	-3.633427392654711952e+01	-6.672898927481071496e+00	2.069117830827480020e+00	4.528550051476347704e+00	1.766232943996018889e+01	8.322223381748013793e+00	-1.387225894692634398e+01	-1.458154321479839943e+01	-1.660835275062964200e+01	1.024474511959741996e+01	-1.604842939941503062e+02	2.788516459638353240e+01	-1.832445808320990821e+01


==> Cifra_figuretem/0.039/DPdataRed3.0.txt <==
3.666951129890538397e+00	-5.505181367591550412e+01	-2.628160475919091965e+00	1.440627929803459928e+01	1.709912010110088421e+00	2.504166997377443304e-01	1.151371834047256471e+01	-4.283703874326306504e+00	6.488933746971537175e+01	-2.276489307450585642e+01	-5.449884567652780731e+00	4.941965641436053147e+01	-4.882320830878739315e+01	5.307168281184743108e+01	8.788142946999602856e+00	-2.548797342609555017e+01	-1.298814963395486899e+01	1.547691730152946299e+01	3.930323451943756652e+01	5.276745099979583742e+00	-2.518397223832701215e+01	8.610249364475735945e+01	3.485361106335541415e+00	-7.111586009466048797e-01	1.932763481035924968e+01	-7.744430163886274698e+00	6.306379818269769544e+01	-1.429881164737735233e+01	2.928502736560636421e+01	-8.027222596323213111e+01	5.454518108518366937e-01	1.596880948157162372e+01
2.161633526923399984e+01	-3.910038034228241699e+00	-3.432306373604649075e+00	-1.143119210378216799e+01	2.110272878171812305e+00	1.247651753351187764e+01	9.911908384957325779e+01	8.026131430614622531e+00	3.988097309810372337e+01	-4.407439111090927497e+01	-4.739437238175443667e+01	-1.421941471173261817e+01	1.218623849405380355e+01	-7.737053058427916241e+00	1.563624962985617550e+01	-3.176413027389224197e+01	6.740186199795854094e+00	-1.842315141405872225e+01	-1.020447256897682031e+01	-1.189158771051248920e+01	-2.315191183616654769e+00	1.114346630655156787e+02	5.725037257640003929e+00	4.634687671928140418e+01	-2.075409779936667753e+00	-1.837386482668616594e+00	5.161186678211158352e+01	2.933443857488468254e+00	-4.557427846214870293e+00	-2.979692467586467330e+01	-4.045066542798233300e+00	2.186575447063378164e+01
-9.757683201032532949e+00	-2.025196838864539473e+01	5.072045854608350446e+00	-2.658569152880098940e+01	3.114969596845736177e+01	1.307464760803414272e+01	-1.210032773088772728e+01	9.169781574951629821e+00	-1.175549761520172787e+01	-2.462503748982076246e+00	2.174216640392355870e+01	5.255328857973150747e+00	-5.692167851999654360e-01	-1.387290621295368886e+01	1.988302425794967832e+01	-4.192483225762413213e+01	2.297534544717618132e+01	-2.705176248134686290e+01	-6.308655542508324743e+01	1.164579928435408362e+01	-1.236690942879732802e+01	-1.443308971295438425e+01	-1.017815167290124734e+01	3.375553789506498248e+01	-5.538583897598057604e+01	-3.139742339660354986e+01	-2.829076283598095820e+00	-1.243138270573823867e+00	-3.012052499695337460e+01	1.026706668704810710e+01	-1.922861604883659936e+01	-1.665563585834744487e+01
-1.134026773082058348e+01	-2.116537235167798059e+01	1.511345516120948140e+01	1.313183666999077559e+01	2.232959539118255954e+00	2.928847814854081122e+01	6.353881144704736528e+01	2.539183137839822990e+01	-3.291274095468145422e+00	2.120800976145762817e+01	1.067282068305050124e+00	-2.058045153974132546e+01	7.486628357787471089e+01	8.048690920666359716e+01	3.005892512268967209e+01	-9.085025935778011430e+00	-4.262193983288988619e+01	-2.325713564091681107e+01	6.941086128352363716e+00	3.211351371864737558e+01	9.486393132946155049e+00	1.994670356765230679e+01	5.986709606981287379e+01	7.753810911128915073e+00	2.678439675070200821e+01	-2.619050615625952361e+01	2.408225689776111267e+01	-2.399370150070597774e+01	8.445243249818986442e+00	4.007693203230206791e+01	1.277733399700350105e+02	-8.383056398250371188e+00
-7.168323245829839152e+01	1.722750039543955936e+01	-3.900388628976231331e+01	2.411779039826138060e+01	2.885594067223617643e+01	7.719806743771194135e+01	8.424174086650516813e+00	-1.680909983190927548e+01	1.593187006884477164e+01	4.087061902730155794e+01	-7.092945910420701772e+00	3.772820600402526026e+01	5.997146562658699054e+01	8.383839257962044655e+01	3.338953647050927742e+01	-2.238472001445550141e+00	6.471559162161156564e+00	-1.357081188069748379e+01	-3.069246299053345695e+01	2.498628863366512576e+01	-3.356058394868491490e+01	-1.242865806812242546e+01	-1.091786933588788067e+01	2.416405339543270259e+01	2.266787988192068681e+01	-4.316840676890911777e-01	-2.812918981206099289e+01	-1.983727380308695842e+01	-2.021104871003754866e+01	1.078677945141559347e+00	3.277040329791665485e+00	-3.266731896795083578e+00
3.969329402451534605e+01	-9.888093082735480266e+01	2.382734005460937965e+01	3.124564863996123165e+01	-5.331066721946157827e+00	2.278419053224091329e+01	7.418604672592010729e+01	5.901449410483283486e+01	7.028519918058463212e+00	1.759755098023371644e+01	6.831788335992572403e-01	-4.792603970208389796e+00	-1.998919256697417879e+01	-4.777155840088826722e+01	-6.454224244784765308e-01	2.827674640488862323e+01	5.439733730667811962e+00	3.585477193595186662e+01	1.847210105308294104e+01	2.406077736750255269e+01	2.153862121643394190e+00	-5.920722678674410488e-01	3.693092631184247665e+01	-1.636069845991069638e+00	2.631027575435200561e+01	6.435809971383599759e+01	4.937289320107480783e+00	5.970889932914716525e+01	-5.030668884936048357e+00	-2.305968146452207890e+01	5.351395892720646685e+01	7.629131575204185722e+00
-5.668002127524977141e+01	-1.464955538890067022e+00	-1.730403608758248524e+01	-2.732322940698717062e+00	2.523917140863875197e+00	-1.864688419346565240e+01	2.708243168441626936e-01	5.427485192186560425e+01	-6.543976632101233371e+00	-9.612058103181112756e+01	-1.098728120331115754e+01	9.978690244793193997e+00	4.931765623247311225e+01	-4.089467047614110129e+01	4.214757978095943969e+01	1.256226831602679361e+01	-7.319170466220303695e+01	-2.035102469232341171e+00	4.887188127417570627e+01	-4.109638992677578528e+01	4.015619704372420529e+01	-6.782266098039521296e+00	-1.025046220176288614e+01	1.060747351026756924e+01	4.133200183607781852e+00	-7.407438403663831217e+00	4.325640861644012070e+00	1.851795590691998949e+00	2.052876208909130540e+01	1.221416803378881788e+01	-4.012736123488766538e+01	-4.097731554498019335e+01
2.212438492089091824e+01	-7.859270278729427162e+01	-7.918979842013689208e+00	6.873178238279764685e+01	7.550864561822340448e+00	3.225421370224498485e+00	4.588124373392970767e+01	7.881694836114314739e+01	2.509572193079926095e+01	-4.952366407314647390e+00	-1.987201254708111620e+01	-3.076905600486811165e-01	2.717636476322257622e+01	-7.857754650439217059e+00	-1.341668927801641331e+01	1.454785788719287076e+01	5.772633432826640210e+00	3.331839961038400588e+01	1.861713126502758442e+01	5.331055007307561766e+01	-2.492942195840790376e+01	-1.388427981922807675e+01	-2.534528681942859052e+01	4.871362175375251979e+01	6.002748408986032125e+00	-1.137657731396243044e+01	3.164072692941277509e+01	-1.740593658229931862e+01	-2.145818067229252790e+01	1.593550672170698590e+02	-2.396649584504664432e+01	4.735423577461775579e+01
-2.109882202873682999e+01	5.629127305246997892e+00	7.419944642546912661e+00	5.535936534127223752e+00	4.062090144510068512e+01	-5.156679381047216992e+01	-2.203990510954774606e+01	-2.847154254295086062e+00	-8.303836563100716717e+00	1.503753121657694614e+01	1.384096142737363699e+01	4.833135350419704324e+00	8.897090233255489977e+01	-5.639849315208748770e+00	-2.019503974414648351e+00	2.067384067706440476e+01	5.038044536501956117e+01	-2.110638098753261716e+01	-3.503420012870598299e+01	3.983515075199444055e+01	-1.136919601666656021e+01	1.800240488031122510e+01	7.392021496841917561e+00	-9.954607497271299010e+00	-2.750371944476788144e+01	3.165170018422145404e+01	5.321200733333890653e-01	-3.364773517276832138e+01	1.634424013998024350e+01	1.237852769171317391e+01	-1.259582898608954338e+01	7.807988543509932766e-01
-2.598613176122713853e+01	-2.229803444743179597e+01	-2.620528451753992272e+01	-3.290570744941281767e+00	-3.748315313469523957e+00	1.203392721298024171e+01	-7.134020796336533188e+00	-5.089311101303075446e+01	5.072620305479391689e-03	3.336170367826840533e+01	-8.599162443377504417e+01	2.160796262516139876e+01	-2.522126471015270965e+01	-5.931198963673946167e+00	1.147630904128441376e+00	6.894668261854073776e+00	1.075419580376001782e+01	7.634926022126784062e+00	7.417143835538318797e+01	-3.893666310113714779e+00	9.112647563358763136e+01	-6.569391520275059015e+00	3.329864596016985701e+00	-5.495565590190204119e+01	9.384763990108652365e+00	-3.499134811054406491e+00	-7.733714908015765843e+01	-1.823582996445120941e+01	-1.465377296871872659e+01	-3.754349206220298107e+00	2.960189350917379780e+00	-6.229235354372912425e+00
9.601257063421478222e+00	-1.269412205598383139e+02	-3.346695883848820330e+01	-2.131790189111741185e+01	1.322640286669924308e+02	-2.540186701062881358e+00	-1.062094669454078488e+00	-2.017618026208813475e+01	9.158775480612447950e+00	-2.400193308980147933e+00	-7.341294263891704475e+00	-1.564671576211194903e+00	9.440411559042178880e+00	1.260737777581346286e+01	7.099890182146194206e+01	-3.170550823454711065e+01	7.276213439779785297e+00	-2.793289103670975049e+00	3.044394735641674732e+00	-1.099070915997482523e+00	-4.100304740788352120e+01	-3.252432880399406656e+01	1.917034050600726403e+01	-6.726794499531938420e+00	1.812518175511765506e+01	-4.573293308277007441e+01	-3.845268377754964462e+01	-2.085703112109634461e+01	-5.256845398039185113e+01	-6.247764617664877562e+01	-1.175602379779209272e+01	-1.020280783974491072e+02
-1.334726699811468897e+01	-2.759177227239989705e+00	3.578898068586876757e+00	-1.119035045740698742e+01	4.600595651423476262e+00	-1.600045205773948709e+01	9.410454274311557299e+01	-4.827847163870235825e+00	-5.539522321282861483e+00	-4.778596984835549222e+01	-5.966684683068874051e+01	-1.879624545200188379e+01	-8.758817484153333055e+01	-1.933899073649336486e+01	-3.574719433335828711e+01	2.401975310963223009e+01	1.460163106280432332e+00	2.445904800891953168e-01	1.836132287287582088e+01	9.687103117255785989e+00	3.647383934314223364e+00	-2.025914851971828412e+01	2.749276301621418028e+01	8.474797779404251230e+01	1.091729084254708226e+01	-1.693983773551512328e+01	2.631624342108278825e+01	-3.899077408673345957e+00	-1.759777264835471655e+01	-2.203407287334979259e+01	1.350058515661257985e+01	-5.564598696475273165e+00
1.342494735611752255e-01	-2.895706357423826205e+01	2.875456533361149525e+01	-9.971885491907222843e+00	3.090818150616178173e+01	-3.552139136382271545e+01	-3.606988364923250145e+00	1.636287090209626927e+00	1.962439811197292272e+01	4.360212238377899396e+00	-5.909607330348897136e+01	3.113534488186408211e+01	-2.007193818632876159e+01	1.339522878145487006e+01	-2.160368981921258325e+01	-1.699774049898143602e+01	1.769552293247285846e+01	1.023889064856252418e+01	1.104963530599953430e+02	-2.968707825730481531e+01	4.383310905007083313e+00	8.440441053607471433e-01	-7.483684061852324021e+01	-7.170125043417972854e+00	2.878787583157756202e+01	6.893342667622491149e+00	-1.061811312311729161e+01	2.542690557345238744e+00	2.922191349554053907e+00	2.397007696555136391e+01	-4.646149187816265957e+00	-6.490964911977464169e+00
-5.358316620215435222e+01	-1.598784984740278503e+01	2.979073367058982313e+01	-4.362740932946312000e+01	7.396752976013428338e+01	2.249398705302184354e+01	-8.527466671307684010e+01	-1.599628782343372180e+01	5.460584188102913572e+01	5.402942211960785812e+01	1.616836468156964557e+01	-1.846646860250177324e-01	-2.256427939633878665e+01	-8.940062929980563400e-02	-4.700189499026319773e+00	-1.914095092402267717e+00	-1.355339991761789875e+01	-4.633037827098300454e+01	5.006829334574762669e+01	-3.086261766746761737e+01	2.128740594610384562e+01	3.588829842094437561e-01	1.108898672207426905e+01	-3.268565218071730527e+01	-6.204154199350426779e+01	9.929390119318805219e+00	1.830736109125899702e+01	5.522345148024125194e+01	8.550045554149323834e+01	-4.101100086585471871e+00	2.178438678563357378e+00	4.216858053529554695e+01
5.289081219520461730e+01	-2.724886839590479326e+01	-8.516889131234453458e+00	-8.828957575979829997e+00	-4.540612232028566098e+01	-9.361681424131120366e+00	-4.279715410549540877e+01	1.042794958765047575e+01	3.913255275119110621e+01	2.238348765186857037e+01	-1.260647918035694204e+00	-6.168724769651132789e+01	-4.628944331741287499e+01	-5.765610139916922350e+01	-1.089268412852427481e+01	3.201538651801918434e+00	-2.285503967487102273e+00	-2.335070934888808836e+01	-3.216250525468081101e+00	-1.591291542879461840e+00	-3.715294539637499582e+01	4.122692356737743324e+01	1.655247616027345714e+01	-5.970264735009839541e+01	4.675438957023056474e+01	-2.690790937626668722e+01	2.019108100015256468e+02	1.255406085103837910e+01	6.707487599462842809e+01	1.847920079652127967e+01	7.934466188613862414e+01	3.434891109779669449e+01
5.368584401091941771e+01	9.447562469600129020e+00	-1.695274672791133863e+00	-9.726280794403821517e+01	-7.085610958743833976e+01	-4.915955560369887678e+00	-2.366050358807925136e+01	1.724215637976238114e+01	-5.777342068313763690e+01	-1.326459295999564780e+01	-4.011495710492474132e+01	-2.837433559318009557e+00	-3.651033339493330487e+01	3.444746841790709624e+01	2.394957507081207382e+01	-3.605029218121722323e+01	2.505477284570652685e+01	-4.714792940631091511e+01	3.378135212269958032e+01	6.709674252486711232e+00	4.344903168191073917e+00	1.992433806999685331e+01	-4.357176190653193615e+00	3.268698402299786920e+01	-1.459444151239359933e+01	3.245819884455467985e+01	-8.253338138013969427e+00	3.354445735319792732e+00	-3.418159529700555765e+01	-6.883933666563333276e+00	1.647034403553738713e+01	-6.244025533144049689e+01
-1.278705922327659295e+01	2.830386002539003343e+01	-1.639411083095021837e+01	4.996364924183143330e+01	-1.025505366804515539e+01	-4.046199740014275648e+01	-1.007414746459835442e+01	2.221190754841364523e+01	-1.479022197599034705e+01	-3.050666439789758044e+00	-8.918852003261479311e+00	6.611847896428335503e+01	-4.210602836381096381e+01	-2.759512224288612092e+00	1.177299321950906652e+01	-1.515887224696661306e+01	-8.049758780466314434e+00	2.685276066449692856e+00	-2.391325262000897567e+01	4.772328820932552063e+00	-4.301710237517063717e+00	-4.977972109228677056e+00	-8.012870775983310523e+01	-7.641338677986952987e+00	-1.786018804058100429e+01	-1.278952804204414662e+01	-2.646070322450024292e+01	-2.514112089036892428e+01	-3.882819489412151714e+00	2.930930218387295838e+00	-4.936663640188345425e+01	-6.351305472106915317e+01
-3.016658239646249129e+00	-2.800155871004021435e+01	-1.096868694426766098e+02	-6.366656553337086244e+00	1.821746856051857932e+01	4.647495358796757681e-01	-1.576155941678184647e+01	-1.137215207248326720e+01	3.615231707485897950e+00	-3.930714882015561784e+01	6.823450591376320062e+01	-5.164244473586907702e+01	-8.391566609127430354e+00	1.331351451198820701e+00	-9.833839256140118223e+00	-8.892444967472950879e+00	2.224977382872277687e+01	3.024714507030560284e+01	-2.167909686119467239e+01	1.094626467560014937e+01	-1.551911397609724830e+01	2.499974088498370861e+01	-3.718864392372596939e+01	-3.871428016367359959e+01	6.187738030662690392e+01	1.166538939213701731e+01	-1.407258460237214681e+00	-1.706417880148038080e+01	-4.607048982566132267e+00	1.949476090812231632e+01	-7.275018627891965650e+01	-6.701663403845484090e+00
1.199938764704137384e+01	1.296569532450554618e+01	-4.820301861228116991e+01	6.726944548673735369e+00	-6.402976321615142297e+00	1.056183253142767171e+02	4.683666246842943082e+00	-9.670543422760704999e+00	-5.031166418820660624e+00	8.483044440616915871e-01	-6.071462327852584906e+01	-1.550504918314385350e+01	-2.395437521795344793e+01	4.306705677348718098e+01	-3.797208351554529315e+01	2.042797072525473823e+01	-1.017410200853039299e+02	1.010740371167330487e+01	4.529397876636886622e+01	-7.839353038910791938e+00	-3.626918251668865167e+01	-3.710225025929386078e+00	1.194543966473561802e+01	-3.371481611743572415e+01	1.140786058974575212e+02	-1.748489971048362790e+01	3.196951407993389083e+01	3.105562795584177138e+01	7.074314921197866113e+01	4.592833756302919790e-01	1.199485544619373201e+01	5.061146006476163528e+00
3.883808700631325994e+00	6.502328994229719683e+01	2.395408521639868127e+01	2.095681740286954664e+01	1.525540619355328920e+00	-3.155948777404683625e+01	-1.266019827419172117e+01	2.641209047838099977e+01	3.276042834063548526e+01	-4.598873120715206042e+00	4.317278113555915553e+01	-5.211597765568816953e+01	1.335315337956098247e+01	2.950656508411492140e+01	4.221771663163871580e+01	7.036166401176988217e+00	-2.911691794681039891e+00	-3.194317801479357399e+01	2.892772280305591437e+01	1.630274587045331680e+00	-1.754729699565342216e+01	-8.191792336281706000e+00	3.070180279616622698e+01	4.484211426190157113e+01	-1.673888785294253267e+01	2.767360534972436525e+01	5.744302199085976213e+01	-1.014534503000971277e+01	-4.009551827350667708e+01	-1.586969117478226110e+01	5.788134530802500954e+00	-4.125954223147693511e+01
2.031179933675880278e+01	-1.291997698969746722e+01	-4.829830007705191974e+01	5.677778748875777381e+00	-2.441817966422229702e+01	1.161540804868426147e-01	8.844258813285554410e+00	-4.963686280355609881e+00	4.300163367650297630e+01	4.001553525257690325e+01	-6.805724707571157239e+01	1.578356336281796057e+00	-1.800854413773131313e+01	-3.063329288153925134e+01	-1.992408800835332272e+01	-6.826477730875502026e-01	-6.362080781106285166e+00	-3.214894057582934295e+01	5.101968271108587061e+01	-6.303352466806646959e+01	1.251888175431178496e+01	-1.014380177567497441e+02	2.208779056539270869e+01	3.759348824367075181e+00	7.195294428010001297e+00	1.723003959831019571e+01	9.939633634110998983e+00	-4.521072493977435158e+00	5.703119678916216628e+01	-5.976730562651249024e-01	1.959757387033235432e+01	2.230503965660872723e+01
-2.271127548875040958e+01	6.712792734264711569e+00	-5.420390251733182652e+01	-5.613436195128113582e+01	-1.240543464619209146e+01	2.177579671378196302e+00	-5.961911040817901153e+01	2.414322328255886418e+01	1.190191294092507768e+01	9.048157917776613601e+00	3.930866783730436964e+01	-2.926711486843736054e+01	3.559692035116890807e+00	1.201052219265311294e+01	-3.719707111749571027e+01	1.343201413562634983e+01	5.040870762702378016e+01	-3.222130041167542203e+01	-7.849045207674295810e+00	1.218700414011984279e+01	1.802793855636597087e+01	5.053121166539718878e+00	6.030157649082615201e+00	-1.405553895467286374e+01	4.189186987459072498e+01	2.041836019604119201e+01	-1.300809383931887169e+02	-3.048194032852136193e-01	-7.644256237558295197e+01	2.835143949156649867e+01	-1.510533283623414746e+01	1.022713971889154116e+01
-1.404457404609679827e+01	-7.025711588653537376e+01	-2.201123548953568587e+01	-8.952480529730371472e+01	6.350124411335091423e+00	-8.974064575181946779e+00	2.577790611944730514e+01	-1.114613004564412924e+00	2.722368991364048441e+01	3.142705872383276855e+01	-2.665391052931171600e+01	2.544852689193108120e+01	3.898035290679334253e+01	-3.766613842292488812e+01	-1.543587734709728387e+01	1.006530360064804341e+01	-7.085588784369731741e+01	4.083165559780434961e+01	-5.663080481978633429e+01	2.596154687116257520e+01	1.901336185554501412e+01	1.027604054202294321e+02	1.658637545193958474e+01	4.270601287767067333e+01	-3.377812663921291758e+00	-1.125035346980708795e+01	3.094581543449332628e+01	-4.439330441354408663e+01	-2.216033125105084878e+00	-3.172870253981060529e+01	8.186564469127556976e+00	-2.312753548991131058e-02
4.786704242100761064e+01	1.517236414695097224e+01	-4.315787711889236533e+01	-8.755622264135223531e+01	-2.361038398119038462e+01	-4.308092535678659374e+01	4.097559718371491044e+01	1.096213231384015785e+01	-1.587153439037446034e+01	3.818136111845618785e+01	2.964494866620202274e+01	2.797280186272972458e+01	-1.178510976601994109e+01	1.741013090315589551e+01	1.131391873314993468e+01	-2.331959773641855094e+01	-1.098308661758080618e+00	1.052555637642716491e+01	-2.896639226403580381e+01	2.703057880646450428e+01	6.263379078129017330e+01	-9.471891932520797308e-01	-3.649876331323721246e+01	2.414221293315338812e+01	1.165372345124550080e+01	-8.108896122674860152e-01	-4.887181486626570148e+01	-2.432293704263327250e+00	4.120760438307844709e+01	-3.114002235682177755e+01	-2.466011193402981050e+01	1.342709688468534779e+01
-2.757065245209824056e+01	3.863848408724851424e+01	-2.276038899388264625e+01	-1.146980036926977142e+00	1.581311512806801822e+00	-1.414290416309897580e+02	-6.901960260469685693e+00	-1.183397256948904754e+02	2.614279777614593669e+01	-3.138671558606923817e+00	1.008557336207889010e+00	-7.600525041845682672e+00	3.621926885441371269e+01	1.257779126505897693e+01	6.168847108534517076e+01	2.244760815750399274e+01	-9.566880317712072923e+00	-3.577576067452854502e-01	-8.459996266818879462e+01	2.711861550060080717e+01	6.916093033114660216e+01	-9.205106939742826455e+00	-8.444335894517726260e+00	-1.008390730205494457e+01	1.487583446278110566e+00	1.089330176202062717e+02	3.414016251579239025e+01	3.978741425714813928e+00	4.066163433599134436e+01	4.595878179031177524e+01	4.473629128846918235e+01	8.721900952733044221e+00
-1.165038214807067263e+01	9.573900024918506446e+00	3.458219882677509105e+01	1.959250876463048385e+01	-1.454420405046331553e+02	-1.006443973448814155e+01	2.456225729901402843e+01	-4.858985390041480201e+01	-1.438116729365684243e+01	1.249197685496750587e+01	-2.117013738801391654e+01	-1.268264231984955188e+02	-3.842471159611378084e+01	7.031899586441944905e+01	2.349789686695298485e+01	-2.809124809761718211e+01	4.024331730356828984e+01	-1.842609334709750524e+00	-4.136976070206966938e+01	2.631135953477257150e+00	-1.913088541731970693e+01	-6.887603239519904719e+00	1.211375233400886309e+01	8.433856329890433656e+00	1.512102401557547937e-01	2.135514504921044576e+01	1.658624849101451915e+01	-8.624899549649649444e+00	-1.023885013101536572e+02	4.969020346620144579e+01	-4.072802547328497891e-01	-5.141335273579451837e+01
7.804079878547787175e-02	3.547569205742330212e+01	-4.336604834175246026e+01	2.109409407118552693e+01	-8.545072953164668306e+00	2.274863410592198676e+01	3.175548168617762013e+00	2.612912871132213866e+01	7.033580061939139760e+00	2.031851179755641112e+01	1.838543718999114418e+01	8.938193002134504184e+01	6.254520596468255889e+01	-3.460090799233164205e+01	2.587235735929260727e+01	-2.287621471173522991e+01	3.547883622316620134e+00	1.116903197532056424e+01	-1.352706623421027032e+01	-1.667353403771846487e+01	-3.107162731065673356e+01	-1.735043711928519983e+01	4.282706774311331088e+01	4.360697043225578540e+01	-4.369088248729415369e+01	-1.646293551144350786e+01	-5.555972552758223770e-01	1.295522747926644769e+01	-2.309369024969447537e+01	1.052909515567546528e+01	2.031631270541857859e+01	-4.442661319780893336e+01
1.554211093461158555e+02	3.882590239920910236e+00	1.470465064821661727e+01	-1.892218045197248344e+00	-4.361923822910011239e+00	9.143568775488899902e+00	9.644823028093505002e+00	-1.827370295850393234e+01	1.065962933884887853e+01	-3.992517704775370158e-01	-7.026524718269252290e+00	1.646203154264793511e+01	4.562657652446915790e+01	1.448495556607402079e+01	-2.395618194591405370e+01	-3.257379702637878438e+01	2.445650789819026727e+01	-2.890737802380741073e+01	-8.092273097886516098e+01	1.671909797858421953e+01	-1.352908291485621639e+01	-3.091469950515364218e+01	-4.180477719931958802e+01	2.804636912700094342e+01	-1.173865685111557866e+01	-4.029136847231951890e+01	2.850691562985502969e+00	1.527417692157068352e+01	1.903203331594644498e-01	1.615270179627792757e+01	2.584252600531574373e+01	-9.589043155705534005e+00
-4.513896656186692447e+00	1.231725348041000245e+01	1.552384865545269221e+00	4.049676097789676987e+01	-5.593620361162411569e+01	-4.223009182285314722e+01	-1.848230068997100517e+00	-2.429682887688223047e+01	-6.642852878722692367e+01	-2.154529175233262706e+00	1.334302953472686681e+01	-2.131298321746958280e+01	1.008691710342423953e+01	1.169869586814633777e+01	2.674052916889077380e+01	1.562670252060057230e+01	6.674828438625237226e+00	-2.063022623457597859e+01	1.435168397389575290e+01	5.497476894323830798e+00	-1.902914835354436729e-01	6.974780910313485904e+00	8.264289452077766551e-01	-6.024846073468633989e+00	2.278463013697228590e+01	3.666010421933159336e+01	1.762781150815418130e+01	7.435714315431185639e+01	1.630864762968497361e+00	5.091611699897195820e+01	-7.326415422756888063e+01	-2.055526409578173386e+01
5.177680861178779459e-01	-2.440675676091773605e-01	-9.765020202770221758e+00	1.184599457842359982e+01	4.166168733170222538e+01	2.368192288818301705e+01	1.793722954442360873e+01	2.572174378418768392e-01	-3.681422727372862802e+00	-1.947321043744190661e+01	3.045376870936766345e+00	4.708978107200093355e+00	-3.585021151571529430e+01	4.847681791018261244e+00	-5.560177357817113197e-01	7.042295871233952731e+00	2.007733714226076494e+00	-4.306231398735169691e+00	3.295389466718955163e+01	-2.495248924332949159e+01	-8.341901694707345882e+01	9.036096688488896689e+00	-1.330922310483727067e+01	-2.253651327412990213e+01	-3.276907417156394331e+01	2.113555780007598983e+01	5.076498472236381332e+01	2.617287102999736703e+01	-3.021737644316840132e+01	-3.497621913735980570e+01	-1.438117829148009541e+01	8.511976867544444048e+00
1.581283994889559619e-02	1.348238419517856244e+02	-1.130520003768046067e+01	-2.410885602709879905e+01	5.231613407181666275e+01	2.101157748737776387e+00	-8.538902222117397400e+01	1.673963150092831809e+00	-7.327140034230945176e+00	-9.820019986618993357e+01	-2.914761565710283264e+01	6.455352294992227513e+00	1.367378066116246238e+01	2.054694284068304455e+01	-1.079612367055856836e+00	3.415185572638602451e+01	1.037705106599511318e+01	5.636471494040140584e+00	-1.006119390259747881e+01	-4.386122447212349584e+01	-9.118467053631122976e-01	-7.745086913511147486e+01	4.721819547534566652e+01	-2.479303898473125400e+01	-2.657484784339634487e+01	-4.054090024499026867e+01	4.940612727170017138e+01	4.607025894663177468e+00	-1.170732743293081768e+01	9.772294306558846344e+00	1.586947120556996360e+01	-3.833037633571397862e+01
-6.127879450519244653e-01	-1.819489532006246790e+01	8.538887621312403553e+01	-1.028276936847857854e+02	5.870882317823643781e+00	4.558392386101024130e+01	-2.815340539349013227e+01	2.950250145110576483e+01	-7.217717805237438000e-01	-6.227297156688143076e+01	5.261758407384765412e+00	-3.401661845754749613e+00	7.639094287847079556e+01	3.291858072602345420e+00	-1.399167768890538355e+01	6.245824007461660443e+00	-2.621618570739798315e+01	1.540034266356454218e+01	5.470832155091416737e+00	-2.579085760242996628e+01	-5.285234710518249557e+01	-4.131051388726835860e+00	-5.530319161406090700e+00	2.936903338753003823e+01	-1.257751230933202464e+02	1.549407386212283555e+01	4.772967908111628788e+01	4.535648351700254466e+01	6.208996285063134168e-01	1.359614345982930184e-01	1.628309276042063658e+01	8.292763004245142611e+01


==> Cifra_figuretem/0.039/DPdataRed4.0.txt <==
-9.082421904060167250e-02	1.070207616363765268e+01	-4.190620049037769235e+01	-5.710695773619077542e+00	-1.667165481028506235e+01	5.013219671545577683e+00	1.601287535008181351e+01	-1.546557779532324517e+01	-3.358612938290696093e+01	-1.328784715141839046e+00	7.299064304775285450e+00	-1.358001391066016339e+01	-2.084719341374939461e+01	4.455387544092170060e+01	3.698597407130376880e+00	-2.341061249830506785e+00	9.322761205820697228e+01	-9.332349338316412002e+00	3.219064889536778651e+01	1.196723146085449052e+01	2.183716765252591507e+00	-2.303080356993990918e+01	1.589537564264736691e+00	-2.000549651232896409e+01	-1.791435340869028181e+01	-2.833026584515662449e+01	-3.728931270638591755e+00	7.737469870364918734e+00	4.954454954716049464e+00	-2.761606599636268911e+01	-2.119079946332935549e+01	-2.988512221288507575e+01
-7.879820758438778228e+01	2.728779246504198142e+01	-2.951476439047713285e+00	-3.734481703841918687e+01	1.306051573359273732e+02	6.432863238661885141e+00	-8.011649787612816098e+00	2.924928225524140046e+01	-8.034108984692947431e+00	7.151558403287563870e+00	2.227789784755183788e+01	-4.107570158612262645e+01	4.782687952296139144e+01	-2.963509506894415679e+01	-3.202706303719051562e+01	-4.865548313037233896e+01	5.887076281619486195e+01	9.588096740284139230e+01	-1.134358344603903035e+01	-2.904370082454533986e+01	-4.079034223207397503e+01	4.266980786532200653e+01	-6.566256608264144923e+00	1.597193265541876706e+01	-1.284681162679151001e+01	1.013918343959455903e+01	-2.346960802267106772e+01	-9.780605551706312184e+00	-8.731085661380307172e+00	-1.961508465842126725e+01	-5.348755452935601085e+01	7.087703549594232655e+00
-5.565254989254528439e+00	8.608906115205767762e-01	-7.798223865403961952e+01	3.733721431185453810e+01	-6.540262570138782650e+00	3.329745168515090725e+00	4.749317555482728181e+01	-1.033478406442013231e+01	1.094845429431103234e+01	-3.938373719394641626e+01	-1.531449020637729497e+01	9.725076579966559720e+00	-2.575725752812363822e+01	1.927735377620269830e+01	6.576672008225266097e+00	-2.956690152925244419e+01	-2.006791580688879151e+01	2.317173248715126732e+01	-2.944298976458638251e+00	-8.671799912461824533e+01	1.859026356468323149e+00	-1.340219350597784675e+01	-6.458344869482111505e+01	-4.211798716756511851e+01	1.582850079316725100e+01	2.572724578657953387e+01	-2.197990341505491685e+01	-3.608803254576675812e+01	2.574145619429077492e+00	-6.234537207726814501e+01	6.288480593294813303e+01	2.871728330512559779e+01
-1.266591780323529193e+01	4.528506107376752965e+01	-2.939716292122795505e+00	2.396368915464656979e+01	-7.466429768618972673e+00	7.669953335960648211e+00	-4.168527557267917238e+00	1.881062982672991879e+00	1.191005044759490943e+02	-5.298930966448391899e+01	2.746144643910378136e+01	1.546815293018317305e+01	2.260776278876575063e+01	1.018448199531370335e+00	4.637540281520472973e+01	-7.455195494306529724e+00	-4.935156893178013426e+00	-2.313666226395243086e+01	-3.617552123944989972e+01	5.859774753567149830e+00	-1.607940547473011295e-01	-1.243832834859821546e+01	-1.457850952648194465e+01	-1.209331439970877113e+02	3.252194864332053470e+01	8.667952296699439785e+01	-1.877425363417697923e+01	3.608611488456391925e+01	1.361744474882508200e+02	3.754158968946872932e+01	3.475167477222944612e+00	3.589618340459880841e+01
-8.157593309944202176e+00	-6.897060437981656911e+00	2.006898131664593166e+01	3.817168076349832262e+01	-2.652961255331085866e+01	-1.097073637540111335e+01	-1.616265018592425307e+01	-2.006650452459867751e+01	-1.980673316301032827e+01	-9.029120672144863136e+00	-4.534284825575263511e+01	1.810173358489171491e+01	9.299437537969448897e+01	1.638392418090180414e+01	4.025215790052591558e+00	-2.458705858639079977e+00	3.018377212256313769e+01	3.727504539095755831e+01	2.328487513079865323e+01	-2.242992174887213253e+00	1.306687718263704312e+01	2.525543697594930848e+01	-1.466761871849725907e+01	-2.634842049710058021e+01	-1.955832294613672673e+01	8.154541770868949868e+01	-1.345572013402698985e+01	-2.934087022143394918e+01	8.978568505681126055e+01	-6.084836781854493282e+00	4.371109318151422940e+01	-2.820557195403134987e+00
-6.081294911732326725e-02	1.484982720740212869e+01	-4.986942739065162300e+01	-3.198948062827473393e+01	8.360592837721836190e+01	2.218333100029503768e+01	2.461066481251310734e+01	8.684628980614947480e+00	-1.351852542659286804e+01	-2.155876916772174567e+01	-1.064482838534059184e+01	-8.570236493090503416e+01	3.132206417044469760e+01	2.392489169416876393e+01	-6.447662263841802144e+01	2.157502731647812411e+01	-5.886928758475070467e+00	3.753313908749967709e+01	3.351383251761756998e+00	-6.455031069708839198e+01	-1.692606421715894172e+01	3.640863776675110586e+01	1.771309845485171408e+01	2.647488203638212312e+01	-2.025616147280886992e+01	1.038043958346828965e+01	-2.710745793339945919e+01	1.436470677251057992e+01	4.223716373434078974e+01	-1.624981041389099445e+01	5.766746657299801626e+00	5.833888264061188522e+01
-2.555836454427565130e+00	-4.268573385555331612e+01	1.327300931009050977e+01	-5.952162354196682514e+01	1.811741541952234158e+01	-2.011371576530939365e+01	1.003552316548541334e+01	7.279530376572619588e+00	-3.204952483667932484e+01	1.438626513476719992e+01	-5.475788874103721326e+01	5.688922142460672404e+00	4.227742444421437540e+01	-4.517330103070474934e+01	-9.872449155758289407e+00	-1.168366296943149649e+02	7.564279442626933303e+00	2.236469757870597164e+01	2.534435035862112162e+00	5.287506609848266592e+00	4.926250212388080918e+00	-2.093596223224079456e+00	5.468198812824292432e+00	4.170470347588665305e+00	3.411857555455936608e-01	1.075488707396043964e+01	-2.940970248709457113e+00	5.064837924766793620e+00	3.607421229996219836e+01	3.717773583104482071e+01	-4.143560097389360486e+00	-7.860308468110366675e+01
-2.904621234809000896e+01	1.964746134779458941e+01	-8.174840015659260217e+00	-3.057269816654086370e+00	2.389453865769919716e+01	2.428560912648856984e+00	-2.037343990266167282e+01	1.484350004690917935e+01	-3.128820691862823633e+00	-1.249834436297066809e+01	1.701614389138032024e+01	4.041500493753785150e+01	-2.476811807690965850e+01	-1.316283532752551189e+01	4.113245297608721529e+01	3.494332571498219409e+01	1.978421760754643799e+01	-2.742134303169875409e+01	2.350481338187202063e+00	1.859099020345113118e+01	-5.705675376479952376e+01	-3.936893523061533529e+01	-6.683245647913702570e+00	-3.205947007648271097e+01	7.877300371643963217e+01	3.611778744345992553e-01	4.650734916496750770e+01	1.069194894592467193e+01	-1.898219328103922621e+01	1.844211459980128254e+01	-7.979708263095867338e+00	-3.128506014887805264e+01
1.059040585386597826e+02	2.530195503119087519e+01	4.289133984435993341e+01	2.985318549420096446e+00	3.760753450525476893e+01	5.102084613820012748e+01	6.846124630203654249e+01	-5.212225164626315355e+00	7.325549935674896318e+00	7.606872793843186287e+01	-2.719411651447200740e+01	2.447658064660362953e+00	-1.373237974552457530e+01	2.837392484497725675e+01	-2.039809917367497061e+00	3.143007570413444185e+01	2.584441691568680710e+01	-1.556253056215201802e+01	1.510341635825894286e+02	9.740523111723096150e+00	-1.195057085583026968e+01	-2.369399237070899744e+01	4.603577604434223502e+01	3.150409534701632452e+01	1.492919745021528755e+01	2.224020804698219678e+01	2.873238022272802539e+01	2.958613553565029974e+01	5.412435772804119694e+01	-2.325478039036814604e+00	-5.307810569670333933e+00	-6.914949063434701948e+00
5.712426729979640072e+00	-2.147885620065897783e+00	1.641282858746892970e+01	3.128692447781443953e+00	-4.540877787782971353e+00	-2.521292458316697349e+00	6.432752218419558687e+00	1.272491048846356243e+01	-1.383434816978938642e+01	1.406667724870598057e+01	3.934848327106679200e+00	5.632988486972379150e+01	-1.083052779742128280e+01	-2.326876535849492100e+01	1.542406990914969711e+01	1.427339201883354214e+01	-2.430572865508018765e+01	-9.573618920936930010e+01	-2.447082652283345539e-01	-1.880950455136814270e+01	2.271705724012743488e+01	-1.390664321039992046e+01	4.915983241937798454e+00	-1.130312075319302068e+01	6.762407043808194906e+00	-2.823188331442489929e+00	4.992047781994154576e+01	1.863198458211821773e+01	-6.550159033403994968e+00	9.575906372631784791e+00	1.978599371987449729e+01	-3.985785718471409922e+01
-1.123179203940453164e+01	-3.454283928604823029e+00	1.951518132277878692e+01	3.364190591115571394e+00	5.288633578118935930e+01	-5.273945684032929648e+01	-2.089548865649812015e+01	2.009241592676849919e+01	-1.553015503480353132e+01	-2.957215264770096752e+01	-4.310476245295860309e+01	-8.498606108528333536e+00	-1.963147918029981565e+00	-3.626105252202751927e+01	-1.778881720379233311e+00	9.259015066012782569e+00	-5.225775515876140531e+01	-9.125248582412015708e+01	-1.514000099657195975e+01	5.686329676513089737e+01	4.517835308170080388e+00	9.277457595947879554e+00	2.352732808558803868e+01	-1.328185417804309942e+01	-1.078564208330639573e+01	-1.128474363530070690e+01	-1.034634945740038603e+01	-2.608251887660263435e+01	-5.086197605606443517e+01	9.620359716296988939e-01	1.200188699774196976e+01	1.086795583463372949e+01
2.755759030307291013e+01	2.971008781348739447e+01	-1.623286763444480130e+01	-4.974817686401814854e+01	-6.929127884145582783e+00	-2.475648055855630147e+01	1.568851691706665719e+00	5.108029535254523523e+00	2.247946588892274988e+01	-4.531602105349171516e+00	-3.259401384206689567e+00	-1.496910968988025914e+01	-3.274373645384013098e+00	3.038925837469439273e+01	3.747288512537324578e+01	3.506715383748421999e+01	2.516379848942289854e+01	-7.879911992203915361e+00	-3.634192776292745464e+01	4.353834149554845823e+00	-2.351536157605450938e+01	-4.094537176803574141e+01	4.697875386584375690e+01	-3.507506894040376721e+01	-7.000300019761702686e+00	7.770792671485146741e+00	4.451274684454923403e+01	-7.515360768756030652e+00	1.475390321619357792e+01	-5.316007800216576840e+01	2.851264417648732774e+01	1.368392844743211789e+01
7.937075094493149408e+00	4.308307628577075832e+01	-5.802445477926826811e+01	1.310444223259435148e+01	1.188260122001384467e+01	7.070731588536218304e+00	-9.957634232141037955e+01	-1.193467537845223703e+01	1.157487480104956887e+02	-2.065354796183602559e+01	1.121316833408174496e+01	-9.220156762743330070e-01	2.698164807195243142e+01	1.598142453909143867e+01	-1.540376885695253151e+01	-2.307200435608643829e+01	-3.186744847917545798e+01	2.175977174109232415e+00	4.037793522172241723e+01	7.349124663190107043e+00	-1.877964901563866462e+01	-4.757126280888893888e+00	4.302077534827689931e+01	1.042824930363077485e+01	6.755792445397865720e+01	2.736618966687282395e+01	5.541881828099823792e+01	1.704467269019832898e+01	-1.028474260994117273e+01	1.302271655184739352e+01	-9.249643194189198425e+01	1.680808585892826201e+01
1.281074950332686591e+00	1.617396059951553156e+01	4.506431382425915011e+00	1.310847959992481115e+01	7.099927324970315645e+00	2.501183422962936476e+01	2.634182506605184315e+01	-3.346664642970119985e+01	1.353872657995870910e+01	-4.434867912953940561e+00	4.401558354354808955e+01	2.996910532394318949e+01	-2.321711934972546576e+00	2.002277688307706782e+01	-8.906543906786344778e+00	1.072377965762956364e+01	4.841128238150248109e+01	-1.743531884369576801e+01	1.693716434376144520e+01	-1.513785032686045717e+01	6.844287860612919161e+00	2.997891665674420736e+01	3.573043145880298965e+01	-4.444616759520886085e+00	3.109940697175747459e+01	-5.611334354026797655e+01	4.229553840846873669e+01	2.001093023809063709e+01	-1.363391960939187975e+01	-2.071597855346480088e+01	3.138626212381564073e+01	-1.007784597655414771e+01
3.716794908112165530e+01	2.273165039292768341e+01	-6.428560810013800619e+01	-6.460877899830165916e+01	5.239863258749974761e+01	7.374456868485352423e+00	-1.562991872278527339e+01	-2.446464371891983802e+01	7.855749103702135017e+01	6.901227548667390010e+01	-7.778426821298125571e-01	-1.709096941434669503e+01	3.481535011412077552e+01	1.891681699688187734e+01	1.972724871874652308e+01	7.110557708491599627e+00	-2.681808907182304580e+01	-4.339940106856361979e+01	-2.095012522586810366e+00	-1.144901707284633474e+01	-4.519483667090806733e-01	2.887733260418165315e+01	5.327437137551400070e+01	1.274442852921339764e+01	-2.340638786460186793e+01	1.292010493561939555e+01	4.983492016646552969e+01	1.756934783018822444e+01	-3.145792642242766135e+01	4.718960101550518971e+01	-1.002562932725987821e+01	-4.729023722979841438e+01
-2.830215399864450276e+01	7.666778565054568162e+01	1.356935064150806891e+00	9.529132521486419094e+00	2.391610695927442265e+01	1.768881258212674012e+01	3.534572143683360679e+01	-3.143041824544782514e+01	2.332570786821214881e+01	1.281803055275183567e-01	-6.550576171137769244e+00	3.440352106067646787e+01	6.154593924175858710e+00	-3.461827629546329277e+00	-3.373685883065554947e+01	-5.619380698969266774e+01	-1.336854543177535248e+01	-4.680618969106834726e+01	-6.927713357908329783e+01	-2.759808114429619863e+01	2.518414935326803050e+00	2.706359978728345439e+01	-3.884792653342705648e+01	4.181708030381351904e+01	-6.556605497747626998e+01	-3.310045575769346105e+00	-2.181717660379739598e+01	2.656971674790500337e+00	-7.271783625506735405e+00	3.807500037380164404e+00	4.525022385522898105e+01	-2.766719303294825139e+01
-1.077043280142574666e+01	-7.619996168562673589e+00	6.791561526120266024e+01	1.470937486026446450e+01	3.211102765302253026e+00	-1.151031123675222290e+01	8.127574136443536545e+00	-3.796241464988622916e+00	4.755427539200645093e+00	3.008996257352933057e+01	3.154554415845231574e+01	-1.269979711180629920e+02	-9.187950478501818452e+00	-1.251305420471035035e+02	-2.370455406610059157e+00	-9.352529232183148622e+01	7.275264558549456240e+01	-4.860816061501935792e+01	-2.926557286674762537e+01	2.000511721771531271e+01	8.728443621825994114e+01	-1.048094843034150969e+01	-5.082256667256809246e-01	-7.318833284636804493e+00	-3.909521517618924413e+00	1.479151202220104544e+01	3.055597466450580502e+00	3.446033578605656800e+01	1.513500258802351617e+00	-3.604653009312662704e+01	-1.793387451525580545e+00	7.108962659548753393e+00
2.845091989219002571e+01	-5.733995752856585248e+00	-2.601215809234051335e+01	-3.465788219601659392e+01	-8.105479773359519413e+01	2.589482193493216400e+01	5.989568391717096318e+01	-2.534209947166954890e+01	-2.047763061358496284e-01	2.316943373312538768e+01	2.612333561716945596e+01	3.609518809817490403e+00	-5.948966886573489887e+01	-3.702764830139346319e+00	-2.083684085058156654e+01	4.405498923748324813e+01	1.860403496213217167e+01	4.157111062743545915e+00	-9.033858738372753550e+00	4.490215859250919550e+01	2.936232735928467363e+01	1.850536538091562733e+01	-4.658514067256424340e+01	4.201288395019675193e+01	4.015198395926610431e+01	2.758109720122060082e+01	-1.302833967761936051e+01	-6.380732594417548142e+00	4.259153816011183835e+01	8.127789401972005834e+00	3.504761659806461438e+01	3.181902566615834971e+01
-1.600251919683146085e+01	-3.904110265734863816e+01	6.646595664988285534e+01	2.217419789252927487e+01	-3.992443705050450120e+01	-2.822052130811908555e+01	3.325217385816362503e-01	1.359594675086341375e+01	-4.790987203630321822e+00	3.735465236453450188e+00	1.797195411769352091e+01	1.019184023255857596e+01	-2.593479620823925469e+00	3.073138728498398109e+01	8.564063356756321355e+00	7.483840966492266489e+00	9.369891486668455727e+00	4.951250807112132613e+00	-3.506749857423296035e+00	-2.105887991167277562e+01	8.104673470630466170e+00	-5.912946076289394171e+00	2.117712207217297760e+01	1.152717340211421160e+01	-1.271187639149193949e+01	-8.259768415746615577e-02	-3.145777092909654016e+01	2.148326192680426239e+00	4.240539382850619887e+01	-2.077532283461074414e+01	-2.157901303516679903e+01	-2.310437479438428454e+01
-2.010906601663994264e-01	6.978610495106088329e+00	1.220492640653951577e+00	7.699090996122865960e+00	-4.915467303004560051e+01	-2.019974842352871036e+01	-1.473755321774548399e+01	7.669607012672797985e+00	-5.592388210347569810e+01	7.907571515642588622e+01	-1.075351967780452078e+01	-9.441876513554794403e-01	-2.586370409345709120e+01	-3.302075414623085070e+00	-7.124576694505060814e+00	-2.588271637591580632e+00	-9.691969694860125273e+00	1.685568103249004537e+02	-2.339608046852217171e+01	2.407957131371041726e+01	-8.622313914591158834e+01	9.731575370836811345e+00	-8.616599254927059803e+00	-4.973954390359673461e+00	3.544492476392603919e+01	-1.108964768625017605e+01	-8.942692519020331687e+00	-3.994187936948793549e+01	6.198768218637122907e+00	-1.938262569501156563e+01	-5.107191576274428968e+01	-8.190249122733947118e+00
2.473545323889580771e+01	1.233611197720685659e+01	-5.129843636687602526e+01	5.800089438309451673e+00	-2.000121650592146239e+01	3.668013662159671640e+01	2.035595393390243046e+01	-4.607689098091186430e+00	-4.063081711530271534e+00	-1.875143776659496275e+00	-1.051076506163001412e+01	-5.222687366537790155e+01	-8.012586630346784489e+01	-1.140860784245544934e+00	2.878775899958205997e+01	1.804778173568846000e+01	-2.057237710432539757e+01	-4.212082054081206195e+01	3.351033750433703773e+01	-2.039419626795202589e+01	2.046780472622367064e+00	5.548538632762724632e+00	-1.029409740550015897e+02	-2.079039775730397466e+01	-7.762722738335861905e+00	-1.844927645742391675e+01	-1.472666182975627081e+01	3.498339795709898681e+01	3.633071941221778189e+01	2.963426804531785308e+01	4.079910089466711298e+01	-3.702922540939339768e+01
8.607155627397093056e+00	4.190823619536881495e+01	4.593710897894002443e+01	3.781324087408863477e+01	8.561915887125412183e+00	4.639306308103140708e+00	-3.319442654098053680e+01	4.551139784875157090e+01	1.344418582659893957e+01	-5.054814897809049512e+01	-4.474013236487860468e+01	-1.633284669409857415e+01	-5.122825715393059198e+00	-6.836564812131031843e+00	-4.706333909864859777e+01	-3.033540924063350630e+01	1.763904683008955132e+01	-3.023954658885168811e+01	1.038782644355510376e-01	1.763315964411677150e+00	2.927070543531675639e+01	3.272384707579848140e+01	1.855902847977149861e+01	2.838732246657060188e+01	-1.679472915497302665e+01	8.487304438747337088e+00	-3.094235799716918223e+01	-2.037746713741753624e+01	-2.292554687351736220e+01	1.197079704837714154e+01	7.707744235502566710e+01	2.792502677365445152e+01
4.212347082140112775e+00	3.685785306785565485e+00	-1.713715407370253985e+01	-3.027028857671968609e+01	-4.474604744851989224e+00	4.138655397985858286e+01	6.201129758768427536e+00	-9.599599525862064553e+00	3.799294272557545327e+01	4.055245302201712576e+01	-5.998018820676419693e+01	-8.431477305271904754e+01	-8.473341094640000293e+00	1.211332995028606696e+01	5.886304160022434395e+00	2.349953120182297539e+01	1.692064640655457364e+00	2.481515366393044486e-01	9.027785313966434444e+01	1.936496708329446426e+00	-5.518015888416703874e+00	4.171465638891631755e+01	3.432897941750429283e+01	7.925712745515460789e+00	1.688217907513038440e+01	-1.638660035005745996e+01	-1.577494311391050630e+01	1.859389469604067457e+01	-1.635628687334958542e+01	-7.559831153465816911e+00	7.935372647759651343e+00	-2.075224058577766328e+01
7.704579213802449544e+01	5.477381944553915361e+00	9.420745780459943930e+00	-1.236575227940330990e+01	9.590594374580114767e-01	-1.350817536301350152e+01	2.663433693960233839e+01	4.834212268147931013e+01	2.866672666952517989e+00	2.245147650926416460e+01	1.643836514000941662e+01	-1.428913658021462396e+01	-3.976971371908030051e+01	-1.406992478078245057e+01	-2.784581087440219704e+01	-3.778010101436131407e+01	8.097600479954497388e+00	-8.278779676484738559e+01	-2.156833342549933974e+01	2.351865551696449685e+01	-7.873474328831637337e+00	2.194346114697115624e+01	5.712708851255010956e+01	4.801873315237131123e+01	-5.765981686409862306e+00	7.890982343956190448e+01	-4.857611485308239452e+01	-2.651606094850383499e+01	1.748688111040159043e+01	-2.957148052505641544e+01	2.120323307918361166e+01	-3.235529786438876698e+01
1.052816090329591781e+01	-3.027075791259648696e+01	-1.600577516131131617e+01	1.077670026532664025e+02	-2.291323287048217239e+01	3.933230326130978227e+01	5.994256766091032862e-01	-8.897304669789480158e+01	-2.086210169424312255e+01	1.149744568729825822e+01	6.805085539830672658e+00	-2.844241190154225762e+01	-3.096602541056837055e+01	4.791690236462744679e+01	5.848445102161448972e+01	-1.537698111654039224e+01	-1.595606930858570083e+00	-8.752193028166741939e+00	-2.968078269677209846e+01	4.771334608098953822e+01	2.624118458356502970e+01	2.712618246016787182e+01	-3.320954688277979017e+01	-7.151249755981135436e+00	-1.206358292123554747e+02	3.555016987495322667e+01	-1.180706932981395951e+01	-2.513345443987900296e+01	3.116335984072011911e+01	1.523517527541775429e+01	1.855747782688346703e+01	2.980394970609008354e+01
2.231650489345684463e+01	-1.673855267873922870e+01	8.126921802182213384e+00	4.842590663737365020e+01	-7.253580442883903245e+00	-2.270546121106690407e+01	-1.143839718228098334e+01	-6.965398893104715228e+01	-1.365262903628427615e+01	-1.661219717271980301e+01	-1.223866810729073151e+01	1.879037350205593881e+01	7.133143155664668278e+00	-2.002598548632872788e+00	-1.299985526994095864e+00	-1.779094180799462066e+01	1.198428725301352671e+01	-4.207964027185671085e+01	-8.988118777675055071e+01	1.039715634724608435e+02	6.858163974782613082e+00	-1.120193490436877326e+01	-1.029689164850907623e+01	3.703858777685405101e+01	-3.619204060600792872e+01	-2.475734476563388409e+00	-6.753252894066375411e+00	3.380404717492766498e+00	6.260895287959443500e+00	-5.454524295981416770e+01	3.889011218897408639e+00	-8.498060641187734632e+00
-5.466231391974742948e+00	1.784417185068393863e+01	-6.851197646543877084e+00	-6.715878042529931591e+00	-9.830656233197696992e+00	3.277826922334686799e+01	2.169920675156983236e+01	8.063979396693883306e-01	2.991164392174758291e+01	-2.674623608975136957e+00	-4.905220586015389905e+00	4.703593758007075820e+01	-2.117695566850106914e+01	1.518724221025197885e+01	-1.191935934500374161e+00	1.161495416623920676e+02	-2.024235515181283418e+01	-1.586243355744992911e+01	-5.434982224360231129e+01	-1.973599845076730830e+01	1.635732008185156960e+00	-1.659720862471684200e+01	-4.210529333916508676e+01	-2.043287504849051750e+00	-5.659107392473254095e+01	2.794954287931074077e+01	4.150761115732759521e+00	-8.738959504008232670e+01	-2.319204700232883454e+01	4.411412207481491521e+01	-1.586200528387426445e+01	-1.387719067838066067e+01
2.366269276434236701e+01	3.133565989965458343e+01	-5.068667871569944339e+01	-4.905072963607619130e+01	7.215063528925011838e+01	6.524211866949929117e+01	-4.471439822411574738e+01	1.590962566462992633e+01	-3.257223109302987041e+01	1.646041689819163656e+00	4.013400056322902643e+00	1.632918915198211351e+01	1.181652684676352472e+01	4.173725062741778791e-01	-6.035841899681005884e+01	1.907366571286523182e+01	4.053660122463401905e+01	5.814596771354641902e+01	6.800448345738493217e+00	3.193767504480097230e+01	-3.510375347026099035e+01	-3.694172678116383501e+00	-1.197899963703124371e+01	2.491384124270783218e+01	-4.327520893725393591e+01	-3.858955817696169532e+01	2.548665776326728150e+01	-4.005173189048391436e+01	3.529815066094706566e+01	-1.359384616968550574e+01	2.721189321201412170e+01	2.423999396766241787e+01
-4.753825592731399929e-01	-5.761585525315601863e+00	1.373401961285270145e+00	6.399677375111798483e+01	-2.423663384330258452e+01	1.600173281024250826e+01	-3.207651623337670621e+00	1.579682598112164715e+00	-3.267010538423609489e+01	4.635738211720809687e+00	-7.863713698341724623e+00	-1.414813265737797465e+01	1.771570732392691738e+01	1.976365331683740578e+01	-3.910204124742401177e+01	3.041360945562430018e+01	2.471991731746728149e+01	2.499948707674580550e+00	2.015676242720555322e+01	8.551786724221194902e+01	2.313659005499103216e+01	-2.450970991693297307e+01	2.766802805286334888e+01	2.809935369636182401e+01	-4.674750502988748480e+01	2.791359902494064116e+01	1.148294034795603835e+01	4.918128365140136538e+01	-2.688433589091900089e+01	4.346040053352733423e+01	-1.282615358121221405e+01	3.106748416878032515e+01
-2.649519429095195377e+01	-1.156581123472544448e+01	1.671505738583615752e+01	-3.195380284312340535e+01	-9.816933434514073298e+00	-4.208368063783862567e+01	-1.594664045931785097e+02	4.034190581778393181e+01	8.936943465907621231e+00	7.933071577678476594e-01	-3.640854402000859125e+01	-2.877131264335746152e+01	1.380452366479253890e+01	-3.187724420662308766e+00	1.579028962438032124e+01	-3.071693430789745349e+01	1.398632703462151916e+01	-1.663530775793889305e+01	-3.529935110204724502e+00	-7.247891011630072100e+00	1.174931688027587739e+01	-9.511537776819031009e+00	4.675776256510193463e+00	-3.270274456255622297e+00	-2.874930501613874867e+00	-1.227803905814472429e+01	1.898085521174471824e+00	-3.080170238962519624e-01	-1.452514760275822248e+01	-1.213472751377042513e+01	-6.068687547406987903e+00	3.599400802722554360e+00
2.483761036722891902e+01	6.700876674135901823e+00	-8.733320685829815133e+00	1.819099206608990826e+01	-4.193798395859374040e+01	-1.816129957558072405e+01	7.084250423213021008e+01	-1.920002932122887884e+01	4.391339911258460127e+00	1.534704250462424113e+01	-2.816944165225378427e+01	-2.044395701766541862e+01	1.286685048500580386e+01	7.649716603666473702e+01	1.206028637442671965e+02	2.751640573744628071e+01	5.752330189143042816e+01	-2.116523293851565768e+01	2.298287953358970981e+01	-6.665690034444872936e+01	3.765545574651696370e+01	9.654152263696492708e-01	-2.050116163134783065e+00	1.394366778950710106e+01	2.664120260222434311e+01	-1.232272182523671589e+01	-1.035879914384973688e+01	-2.437371393992820146e+01	-6.871873724718292920e+01	4.251974717535633630e+01	-2.346738224204908718e+01	6.492734063009753243e+01
1.941788130768365406e+01	3.213005055111624131e+01	-3.446182020045795724e+01	3.793119134859356478e+01	7.228450347220541694e+00	-1.303517815969925095e+02	-2.111762511380320451e+00	5.435256427758442044e+01	3.580027504273749628e+01	-4.958713301877832436e+00	-2.795954211206364004e+00	-4.654917824116775904e+01	-1.614733120675413858e+00	-1.865035177668137223e+01	-1.935902016091641897e+01	1.054004188358383800e+02	8.699168336016873226e+00	2.430974932659077936e+00	1.737548824151672022e+01	-4.319610444027891560e+01	-1.150653026816018922e+02	2.638310595190883134e+01	-2.241680020414516150e+01	-3.780892355013993900e+00	-4.525677537610479817e+01	-5.123177203607464314e+00	-8.528437544933897385e+00	-6.788859445630837541e+00	-2.776304892636453658e+01	6.464542536923597993e+01	5.069823377957204613e+00	-2.059043036892360234e+01


==> Cifra_figuretem/0.039/DPdataRed5.0.txt <==
1.258677213034320896e+00	-3.236163522252987690e+01	-1.189725922849480355e+01	-7.480151198156576697e+00	6.851494679152349221e+00	7.237193033258037644e+01	4.365138080287113809e+00	-1.132184839972754986e+01	6.721457350338963188e+00	8.198640793994076414e-01	-2.524719733101917996e+01	-8.420494592916824672e+00	9.561281572111562710e+00	3.102492574127091896e+00	4.611450516730462823e+01	6.445253182704736794e+00	-1.068472096057899137e+02	1.327763540964524935e+01	-6.420552209971548052e+01	-9.727281668152751593e+01	1.104180625433009055e+01	-3.231243179422313716e+01	8.076278322239804908e+00	-8.376986707882410954e+00	-5.956717756600023961e+01	9.543753567679175376e+00	3.822759065780085308e+01	-6.178105364220279228e+00	4.041971078313467025e+00	-1.129592802290665610e+01	-4.770607048093034042e-01	6.744145035092070373e+01
-2.069469419411596434e+01	-4.235763613654051341e+01	8.126461668556781603e+01	-2.048621087700837506e+01	5.315164026492866611e+01	1.949338963265749847e+00	-1.289937506933259570e+01	-6.636622409324655969e+00	1.338670774052186019e+01	1.886607510474795291e+01	4.137736947190575165e+01	-7.449721232429927120e+00	1.481994248321665708e+01	7.761827958265010707e+00	1.061886876284330157e+02	4.106981387197556899e+00	-2.593276346828103929e-01	4.034839452751739941e+00	-4.569999203309816238e+01	3.775757017589261721e+01	-2.378740171054395702e+01	2.027918129901851607e+00	3.168790293423468540e+01	2.937112289573525103e+01	-1.644848059674467677e+01	-5.500627315101820791e+00	-3.020935359184693425e+01	-1.226629385444884868e+00	1.137304708557895339e+01	-9.254365441691902561e+00	-4.932819522644565247e+00	-4.747705335786839242e+01
2.047924050861950285e+00	3.283388742274405558e+01	1.330490279658894082e+01	1.204940501601635994e+01	8.162505600132634598e+00	3.999767470873064212e+01	-2.054444936560888380e+01	-1.565702432541486111e+01	5.394510032127455723e+00	1.047862771563211659e+01	-3.591153917667244144e+01	5.293400462533579542e+00	4.503913176005725205e+01	-4.900943349903374724e+01	-1.770588206155108324e+01	-1.488780021157092648e+01	3.009225275019822732e+00	2.514169019131172744e-01	4.080934335081644804e+01	-1.570092579223125995e+01	-9.458197383579131312e+00	2.550120364790503302e+00	-3.726289987951628291e+01	1.849073766143294506e+01	-6.174015639900276575e-01	2.272315798794033448e+00	6.445737537219713431e+01	-1.727485593513052820e+01	-2.097471325344039883e+01	8.180669348032793664e+00	-3.630306998076031988e+01	-1.381146809047023183e+01
4.185706909283828736e+01	2.709208657002727616e+00	6.729342432860926593e+00	8.990962784821377340e+01	3.649810720158428268e+01	3.264440264462437113e+01	7.071884319969973909e+00	-3.784344633803035407e+01	-2.328913507108071457e+01	-5.329884704224290459e+01	-3.713554826472196879e+01	2.170903223091128353e+01	-2.421671725340630843e+01	9.153253852291470594e+01	1.254119779848898730e+01	-2.248187787980231178e+01	1.110660108387594924e+01	5.243166360191596986e+00	5.620806079628064111e+00	-3.152760628809374666e+01	-2.502570289428132533e+00	-6.355530667862689143e+01	1.110219125091267500e+01	4.146356902887072238e+01	1.212729154951138710e+01	2.178766456603480961e+01	4.244899226114165458e+01	-3.252518418524481092e+01	-3.329306890353172577e+01	-1.801974380595615344e+01	-6.717951278227236145e+00	-3.065378660468705618e+01
4.395273254371997496e+01	5.871180083838494568e+01	-6.391894592261888164e+00	6.709683465759012222e+01	-3.813400966832787020e+01	6.341040088041674494e+01	1.207063289048893928e+01	1.171710405918160092e+01	1.018979807997508402e+01	3.274663942025738095e+01	1.283180486308611279e+01	2.597341750954025130e+01	2.011327883013761664e+01	6.909307862896547192e+01	2.351267307124297545e+01	-4.821482534291566147e+00	-1.354090890132195923e+01	3.770122180398265499e+01	-8.643736917612020676e+00	-4.315921212978639687e+01	4.902430089491826237e+01	-5.007186288958731524e+01	-3.769485739064726282e+00	-5.096728600951435872e+00	-4.450414222246058316e+00	-5.941171565197839755e+01	2.530967853841434945e+01	-8.807770132330003321e+01	5.396035535063350430e+00	-1.752378039290626432e+01	-1.316450637844996585e+01	-3.448889289529335400e+01
-1.713512098874500467e+01	2.648780133238801682e+01	-4.251387381261566389e+01	-5.346721685774207344e+01	-2.135210822703803046e+01	-5.578139509220949321e+01	4.799076406325053767e+01	9.181845961143579871e+01	-2.144575907720212271e+01	-2.620980267556738852e+01	5.061186579621793413e+00	-1.468351999257660978e+01	-1.258739452134005887e+01	-2.344082414696650929e+01	-2.050348455593793418e+01	-1.276731883074307916e+01	3.063607500821939666e+00	-9.331415205761246057e+00	-2.587290716105561827e+00	3.039966282708393308e+00	-7.911306601133999550e+01	-1.099383767411878843e+01	-1.013077412195312235e+02	-1.713650824645440807e+01	-5.864109866045428276e+00	-5.080246387760440463e+00	-1.946806544753051682e+01	-3.052421519528780536e+01	1.101120341337356479e+01	-1.381566112546655667e+01	-4.279951168058615707e+01	1.609148859003920862e+01
-6.608448979909475440e+00	-8.481606849389207170e+00	2.221259508681497152e+01	-9.470820626672717069e+00	6.403313341272786374e+01	-1.684822712082348772e+01	-8.936612032461908939e+00	-2.106316106459556181e+01	-1.741738441845415508e+01	5.250853694290545270e+00	3.568134460208698755e+01	6.712664662718733410e+00	1.354669808877540049e+01	-8.234932316132610453e-01	-8.052454452056592160e+00	-1.281893612131245419e+01	-2.948363577263598501e+01	-4.988151692397913450e+00	2.808462697664686658e+01	-1.000130916258578218e+01	6.562287942381749950e+00	-1.409057760298042972e+01	-7.884259268643272378e+01	-3.300283863638562565e+01	-1.161159879586223553e+01	1.737256672424782433e+00	1.216097684014025582e+01	-4.488695464585872230e+01	-1.104125940508437864e+01	-4.194625555683200169e+00	1.238730864456803360e+01	-1.326140858293072711e+01
2.557476038437421906e+01	-7.294619096475179276e+01	-3.951841199551012096e+00	3.280888806654899525e+01	9.277229179033176010e+00	4.102604554608579690e+01	4.573163067858217801e+00	-1.390006175135760458e+01	2.811077550808436687e+00	1.517226078140091516e+01	-1.039240825779427979e+01	-3.107604714496814680e+01	2.386704948340316879e+00	5.561533015048575379e+01	2.872426986230130552e+01	-1.203581535518689094e+01	3.262884896667880241e+01	2.315959330644169256e+00	1.948396877989686971e+01	-5.729890529892116291e+01	-1.142156705613970402e+01	1.409763547668156889e+02	-2.175327141454948787e+01	-9.674787194792118683e+00	2.834160143872601179e+00	-2.010051218035611598e+01	4.676758749311960450e+00	1.049462183534949418e+02	-1.717030100215169952e+01	1.660721700026002168e+01	1.143977357968072717e+01	8.525327655341870425e+00
7.151689036067182315e+01	-4.314082988222250492e+01	-1.717527190763155076e+01	-4.517055579627714756e+00	2.997042303667684848e+01	-6.542456790689605839e+00	-6.250893738707251401e+00	-3.064604107957105583e+00	-2.024077501969023629e+01	-9.306099062867338034e+01	-5.181906274362779641e+01	-3.672727809321172288e+01	-5.963542569028510432e-01	-4.258547279431212473e+01	-4.523440520380185070e+00	-2.377583892883072281e+01	5.239885626820631614e+01	2.619766842195714673e+01	-1.403081982795403349e+01	-7.844949565683835502e+00	-1.310561194395553741e+01	-3.599054188047986713e+00	4.053402395192801322e+01	-2.455049142182570066e+01	4.795261982209405360e+00	1.374592135682402017e+01	-3.435732823666318936e+00	-8.263867958339803366e-01	-1.197063611115934512e+00	7.915518578512046766e+00	-5.879893877719130302e+01	-1.994823336755312582e+01
1.123050200618553873e+01	6.775710098323795449e+00	4.087596518636078713e+01	-2.610577965080901208e+01	-1.713919010555669686e+01	3.407010204180714874e-01	4.712640462261813212e+00	4.235276492630047684e+00	-3.970853925441736010e+01	-1.582316294690085723e+00	4.943520310684755614e+00	-1.455932829871150602e+01	-6.366565044388525507e+01	1.749364522704625458e+01	-1.177300274313780371e+01	5.169299909439894236e+01	4.271772303535086479e+01	3.190155980308156458e+01	8.028638780742367942e+01	3.461168208450258277e+01	-1.519265343236043897e+01	1.376415913009303793e+01	3.390108008528077477e+01	-1.304143142685557599e+01	-7.829109206214727834e+00	6.901533060671069642e+00	-4.227636603326956788e+01	4.153734803646806029e+00	1.480365980975931706e+01	-6.243539255214077599e+01	9.085668733208942527e-01	2.573231312607934385e+01
3.059959348400962753e+01	-2.817596008688274978e+01	-6.044509210076397743e+00	-1.249448533437464093e+00	-9.901739298543329681e+00	-8.764212881696289870e+00	-7.955258181112547788e+00	3.978938082117431918e+01	3.558123252291029104e+01	-1.076443311108024936e+01	9.489494762300514807e+00	1.318915162378272665e+00	-2.686326057635809050e+01	1.351766929804961670e+01	1.382245782256017463e+01	1.078473925768040687e+01	-1.235392810098121430e+01	1.261423674101729553e+01	1.581378441394871714e+01	1.405029940268813426e+01	-1.023485108389654386e+01	-8.807987539762551776e-01	-4.190167857415698194e+00	1.401700805061740418e+01	-8.368589170931882393e+01	-3.387472060828056186e+01	1.196451610841987545e+01	9.704748105534962477e+00	8.168028419886152136e+00	1.840896788539186346e+01	4.528293416177938724e+01	-1.517194339690224858e+01
-6.834476086749271317e+00	1.847528114942500466e+01	1.092930836892831259e+01	-8.922475241637057763e+01	2.982726882618495168e+01	3.932894852895969962e+01	-4.235488764368473547e+00	7.585752160631859198e+00	-3.348340379362308994e+01	-6.233636925824029618e+01	1.251894330757735219e+01	6.293947787040218600e+01	-7.232178509712812797e+01	2.172810493289635758e+01	-4.429187298470904466e+01	1.111107177043807326e+02	3.063276326347321543e+01	-4.090751372408334419e+00	-1.493444715255291477e+01	-2.208021640791303142e+01	-9.627784410574825813e+00	2.013793795173231160e+01	1.012852766586325544e+02	-7.508787827101411239e+00	4.067776920755435555e+01	-1.753049097977540072e+01	5.030657366004157183e+01	2.648155575149775132e+01	2.743639250930041840e+01	3.466187171154107460e+01	2.760817784795607244e-01	-2.386594930358513000e+00
6.519773993194240802e+01	5.644555584512077218e+01	-2.225061444865898963e+01	9.268988088774506195e+01	-5.695290945944283756e+00	-1.495842482196559686e+01	-2.313463452468906212e+01	-3.479481507000132723e+01	-1.035164709973865627e+01	-1.476570929827826433e+02	3.753125205720489532e+01	-1.083480118313186580e+02	1.816972383701162030e+01	-3.194460392268926974e+00	2.886337870156668206e+00	1.488643376353221015e+01	2.831717735742137165e+01	-4.019848866712622737e+01	5.781528397718793144e+01	-7.962341705665377134e+00	1.191364854125543182e+01	-9.048827729179185653e+00	5.174140558360915776e+01	5.713056078057692666e+00	5.617978487303059865e+01	-5.348783008905668623e+01	-6.764552100512782218e+00	-3.152626666904447106e+01	-4.650522964248337132e+01	2.364849022206741935e+01	8.393823189430811738e+00	2.192405054307893408e+01
1.370473791930757912e+01	-6.345458092016189156e+00	-2.214819959056789855e+01	4.170937428610146824e+00	6.288594118687753642e+00	-1.589866414960095398e+01	-1.029100014271156454e+02	-2.213402813466050834e+00	-1.413130684476332988e+01	1.667242446106194009e+01	-2.162991715107369473e+01	-1.012681598136477135e+01	2.921549630713943202e+01	-4.454307000033482211e+01	7.639984648441782156e+00	-2.331339974565060924e+00	2.203877280562443275e+01	5.265151889939386365e+01	4.675642032281091076e+01	-3.593317601294177877e+00	-6.235090062011531131e+01	-2.217702649269271831e+01	9.271440423275489451e+00	-3.846394187710126289e+01	3.259651525515645432e+01	-8.687957449868468629e+00	-5.604896012838320729e+01	7.058993432780833643e+01	-2.112058107453459854e+01	-5.849906957279418407e+01	-2.816078704286804513e+00	-9.420573611232833855e+01
2.026823806165966602e+01	-1.773612452438808873e+01	9.129839107602469639e+00	2.676131713094093456e+01	1.221206967536996224e+01	-6.515859002173289838e+00	-3.458937486838939979e-01	-6.959257597871015832e-01	-3.488443226135066055e+01	3.959475593311945119e+01	-1.400829328353011149e+01	5.309624368344393730e+01	3.949095985142133891e+00	1.460732518250400247e+01	8.545971856056112870e+00	3.671640300132541768e+01	-4.283127235105082065e+01	-6.708061981426301834e+00	4.411626455835089899e+01	-1.280476925087090478e+01	4.152155094222678144e+01	-5.249163672931398850e+00	2.412547137238350292e-01	-1.223754706321479091e+02	2.849239715987916099e+01	-1.594753470475749779e+01	2.369226473454718018e+01	8.905224055197939137e+00	-2.582291675326395364e+01	-1.935447617209641979e+00	-2.309207775598267531e+01	2.352403030251222660e+00
2.323024760228311791e+01	-6.688614976879279084e+01	1.630030038451676333e+01	1.052633102634493412e+01	9.089053233550146160e+01	5.557919739962778038e+01	3.810560900649031879e+01	1.122764335766052213e+01	1.750555128130742943e+01	1.801925896269048621e+01	3.496537361539169098e+01	-7.833413436306680921e+01	-1.242576367296569018e+01	3.780208602641616267e+01	1.330842525814644262e+01	-1.478910376279469308e+00	-3.712696594423879759e+01	-1.888859885324056798e-02	3.105626523267922678e+01	-8.237824171276818319e+00	-9.090315528756306662e+00	3.722170256331747140e+01	-7.467263930785131620e+00	4.454243452972955097e+00	3.761621738945247984e+01	4.738098701196361162e+01	3.358518577216208456e+01	-7.893974734727697395e+00	3.939477260270012948e+01	2.983462671309522474e+00	-4.921386421834831992e+00	-2.072336460407348113e+01
-2.171728785859270161e+01	-2.951716125281146574e+00	2.193801945501863315e+01	3.639202174588580618e+01	-4.152378257211347545e+01	1.888608691162793729e+00	9.660562893657671513e-01	5.129818712360370903e+00	-8.239119409252127824e+00	1.096818461942129375e+01	8.671278767861522851e+00	-2.813491012021576410e+01	2.870468147432818640e+01	1.346352070147506463e+00	-2.636742359186188978e+01	-2.307028387538758807e+01	-9.627957691839365850e+01	8.691808429463706887e+01	1.792078907699730195e+01	-4.338991426436516363e+00	1.004643260403502723e+02	-4.196249634820266472e+00	-3.453553756764838667e+00	8.097695447100097255e+00	-8.025437373956049214e+01	1.484810589666334124e+01	2.263225973441639116e+00	-7.699560810465527538e+01	-4.152380039158777292e-01	8.608316912515652675e+00	-1.920360825698888885e+00	2.024201009782599670e+01
1.482990793898783899e+01	-8.010747726175713623e+00	2.975677527993991589e+01	4.461721248020099040e+01	-5.013439678815795020e+01	-2.817455825422826621e+01	2.938252171271722801e+01	3.604933730923420843e-01	2.989956322895535124e+01	-4.052913950938577159e+01	7.326637601896950969e+01	2.347064583684571915e+01	1.168705629078884645e+00	-4.252681325260279976e+01	8.753041154447453565e+00	-6.439294037519222691e+00	-1.364198950819752554e+01	5.959705788157001649e+01	-1.407910705951791819e+01	4.024001430694176662e+01	-2.894059593086708659e+01	-1.837916704314199023e+01	2.216607613733649274e+01	1.324202782956462343e+01	7.820507911887495389e+00	-4.689948994256760706e-01	3.951785317453765600e+01	3.643158199167233136e+01	-5.644838856149363870e+00	-5.364424782121301583e+00	-1.292889325398846623e+01	7.332792511772834132e+01
1.601507170326920004e+01	-4.104371731657850297e+00	2.557332160168035884e+00	-3.444203262327727799e+01	-5.935029867531693526e+01	3.973623765105793382e+01	-1.148890705228108402e+02	2.864986497327383086e-01	-1.485411878265598773e+01	-1.750276043534644721e+00	5.932486975749384328e+00	2.887854613713840557e+00	-2.900896486772976601e+01	7.513992923344556374e+00	-2.821173931791383982e+00	-2.645417253117721756e+01	-1.767333208633158037e+01	1.147127170921430661e+01	1.245744050070251241e+00	-3.023325576119666636e+01	5.075467280581162477e+00	-1.437062285459388455e+01	1.246597985196430614e+01	-6.547331663705151072e+00	-4.325180415127289280e+01	1.538650767970531241e+01	-3.435113239130107132e+01	-1.403342284248389937e+01	-2.501286900214698239e+00	-5.577580397112027555e+01	3.549435074620791397e+01	3.913429480946715167e+00
1.985595135449343474e+01	-2.361566920466384545e+01	3.927193106785443533e+00	-6.297476145314111484e+00	-9.363041173633956937e-01	1.431482760173793878e+01	-9.034282557063910701e+00	1.004952989240134187e+01	1.642430782340575846e+01	-5.185106803421740551e+01	1.310186774883436200e+01	9.178364656754136597e-01	8.823958042556503401e+00	1.851452092898011514e+01	-2.760265179214504094e+00	-7.578597611644870558e-01	-1.474691314426906530e+01	-1.638811451723299228e+01	6.041215521874391259e-01	-4.192804015101576454e+01	4.148866204497662302e+00	2.029897243768177617e+01	5.379968730592028514e+00	-3.039682138589502536e+00	1.854405900870487045e+01	1.540329151186356960e+01	4.992972533404141267e+00	-1.535193767186355096e+01	5.800706703476731008e+01	4.676671643834306558e+00	-5.334999065826573350e-03	1.659991223015023776e+00
1.153140010567931739e+01	-2.008350842858183327e+01	1.538352311864553990e+01	-5.243630736714667506e+00	-3.625578740580196069e+01	-1.474963126801910107e+01	-1.358354730808433786e+01	2.076363573056220702e+01	-8.030026896160480376e+00	-2.220043090303080291e+01	1.130219869735918792e+01	-4.014512638890264640e+01	-2.107996411223840028e+01	-1.708531444303793023e+01	-8.387588659568751837e+01	4.460040149774401996e+00	-1.822834013949994514e+01	-3.089826563115445524e+01	7.561072021104166652e+01	-3.852572588744233251e+00	3.474662132130589498e+01	-8.074505739069468291e+01	4.861225484755471449e+00	-8.182583559270543816e+00	9.695758115342821171e+00	3.533044682981876150e+01	3.862182631333222105e+01	3.933104436664442716e+01	-8.328602797438290395e+01	3.890577511205490424e+01	-1.623431652204961040e+01	-2.652369827488291421e+01
4.126130664047724395e+01	1.529246965679793746e+01	2.546306536432895484e+01	-3.750387167180079473e+00	-5.910551895679176937e-01	6.424201166540136398e+00	-1.709901471586649535e+01	-4.728261014408695928e+01	-2.649621619998679378e+01	2.476046473867120312e+01	-2.928585033402666227e+01	1.394066170372422420e+01	7.676901818429692526e+01	-4.942688740863285801e+00	-2.646538305578526007e+01	-4.932656114921456947e+00	2.721909023315080489e+01	-1.291537317231493809e+01	-1.902028477699179021e+01	-9.287592321322101441e+00	-1.854187233711895288e+01	-1.877149844023887582e+01	6.281686659662477723e+01	6.561644523080256874e+01	-7.631330382448665794e+00	1.191371393995220416e+02	4.895292823528222925e+01	-1.646978625454729794e+01	2.707416648657911651e+01	2.530369556384303564e+01	-1.037642885822983274e+01	2.725715795255163609e-01
1.263870296003118909e+01	-3.173320560548570057e+01	5.223442325355396321e+01	-4.277992291936488556e+00	-2.962061829575512206e+01	-2.995481563685975246e+01	-4.331017194544671156e+01	1.751306145165728267e+01	1.871953246425312756e+01	-2.625142836023795390e+00	2.370080683673885957e+01	-4.233743579670693435e+01	-2.369451631209361508e+01	6.465758742471312814e+01	-1.574681641047714820e+01	-2.424222301260579915e+00	9.351958488971678918e+00	-5.672946842487562868e+00	1.048875079578493086e+01	7.652475437300978456e+01	8.780314810781893797e+00	-3.823638352682883124e+01	-5.296250572029149595e+01	5.724765276861779606e-01	-1.072459478118774712e+01	3.029748234769902027e+01	4.708819575714252892e+01	2.645657398439007046e+00	9.498030918988892290e-01	-2.221793950682178931e+01	-2.489138853975778432e+01	3.236186438306982893e+01
-6.814961608495399048e+01	-5.277566572161506997e+01	-5.690924667708814155e+01	3.495171358068007805e+01	2.609364736484840819e+01	4.923221005255207672e+00	1.859520122020874666e+01	-1.217832069405436073e+02	4.004372583028870736e+01	2.922323528610923660e+01	6.418697356231899676e+01	3.083104801527431960e+01	-7.713659208207799267e+00	7.301021945600416618e-01	1.066234329437936168e+01	-6.053034813526718239e+00	2.602925759280079276e+01	-2.552466299294062679e+01	-4.564033731061674359e+01	7.395661015096782087e+00	1.986547939331244095e+01	3.185296084607621836e+01	-1.714519165538717260e+01	-2.192483524711369469e+01	-7.429765922201166717e+00	1.360427319086315201e+01	-4.507568700444872434e+01	-4.326479211942519498e+00	4.924795599771747412e-02	-4.500423948638919036e+00	-8.970819833072225080e+00	1.220878564785850173e+01
-1.500314103839903623e+01	-1.575686068344569435e+01	-4.733556300224104341e+00	-2.179095830760351049e+01	7.344818384196877048e+00	-1.150840550545051677e+01	5.055866716035311903e+00	-2.856358127772118394e+00	-2.578503348130610107e+01	-9.173897094627044169e+00	-8.727313396708183291e+00	4.507406701235619551e+01	-9.379696977487867571e+00	-8.212253709221315034e+00	-1.589716336888193737e+01	-1.008303774309864664e+01	-6.393582551602460917e+00	-2.277662720000140695e+01	-5.819329619456452107e+00	1.964396225826992648e+01	-1.097884889462896219e+01	-1.065363641233124348e+01	7.259537880211010474e+01	-7.428565802449944577e+00	-1.306937366994748473e+01	-6.578867689914854111e+01	-1.335939053254454656e+01	-1.804993481946866041e+01	-2.197417017114101156e+01	-2.255444516783117948e+01	-4.964261570603607510e+01	-5.510194954182257909e+00
6.705443854015706862e+00	3.052663884887636847e+00	4.676197328261508090e+01	-2.324131874869521752e+01	2.917976126253076075e+01	2.820748243341636297e+01	1.806578566402232511e+01	2.157060249265694551e+01	-8.159451614802980757e+00	3.487255187513593313e+01	-1.645000568218140913e+01	2.665547045559898720e+01	-7.729985837721751807e+01	4.536199572593798734e+01	-1.172658111375318271e+02	9.372345507150355104e+01	-3.858822330229998698e+01	1.448831988740447718e+00	-3.221873155817075940e+01	2.126691481738521361e+01	-1.046942359113005949e+01	2.265770023837004388e+01	-8.411847780588955104e+00	3.986554636856348033e+00	-1.377133736395565355e+00	-2.182894642475265545e+00	-3.323085225954023514e+01	9.549184998656173207e+00	1.450867073594206147e+01	-1.185144409271114263e+01	7.835736465395618744e+00	3.311666898479949661e-01
6.136430531307598812e+01	1.460390327281666067e+01	-1.222552052700889647e+01	-2.860197572900891672e+01	-4.196895121906882764e+01	-2.242853045541004064e+00	2.807152763579133037e+01	1.812935913176668024e+00	2.917921184827238790e+01	1.293177235453440588e+01	2.772915063668970248e+01	4.642594695278542183e+00	2.137533905152235292e+01	2.619716003837892515e+01	1.672138776420597139e+01	7.360969704763535404e+00	5.472711787354454849e+00	-2.354397000245842264e+01	4.951379606519044074e+00	-1.260766835961312715e+01	-4.502330355867115053e+00	5.013260929659325171e+01	3.923126685115850165e+01	-2.996953590836925585e+01	2.194410647583415042e+01	2.187866334569434912e+01	3.908071071027860199e+01	1.619325670331863520e+01	-1.695807601910922813e+01	1.429383285182464114e+01	2.749626898440742195e+01	-2.218963949306147043e+00
5.418689451564587145e+00	3.359034800109885310e+01	4.488371591843614539e+01	7.110005799563605677e+00	1.611132308911624733e+01	-6.123012680260320195e+00	3.864421242281659730e+00	3.777680779553189439e+01	-9.282617374981902003e+01	1.080596957598612562e+02	6.310914348533280815e+00	1.550972181554357121e+01	1.371717754148771462e+01	-1.696522665122979134e+01	1.391788222627301508e+01	3.028885880056937552e+01	-6.024412238645805218e+01	1.391485699519017771e+01	1.668224476381049826e+01	3.303617351894293508e-01	-3.489541600341126149e-01	3.316254299350363510e+01	-1.697776835477719004e+01	-4.669546042382083151e+00	4.005288827487989067e+01	5.047353840483686405e+00	2.993393159350187815e+01	-1.654921685909734563e+01	1.046712557881734540e+01	3.745257959838300366e+01	-1.436620393282733055e+01	-1.100243930490722590e+02
4.360284215684389153e+01	-8.757494957291667603e+00	-1.185171362661052186e+01	-9.297029748098154300e+00	-6.535921373273660961e+00	4.733084467469611312e+00	3.188658279569385812e+01	2.253187531890571194e+01	2.186719037072736782e+01	-5.597201730385926766e+01	-6.087744666939994431e+01	-4.038533109895251272e+00	-4.774094840655116911e+01	-1.648024699161210549e+01	-3.643024929749948182e+00	-4.545880987265530138e+01	-1.107052386513847253e+01	6.798127991553684524e+00	3.115881207287881338e+01	2.732829603245573580e+01	2.963567771980999410e+00	-2.248039082735576244e+01	-2.278161453786276525e+01	2.861683162819440795e+00	1.259504718505115051e+01	-5.920549293501582433e+00	-3.274967458935649489e+01	4.148221220656374442e+00	5.108495703097889873e+01	-2.128982639996890747e+00	3.457156819953878113e+01	-4.423804933353224556e+01
2.690632386067276371e+01	-5.166532044584065630e+01	-1.154792925679176818e+01	2.189328717959130866e-01	2.535306097879023923e+01	1.680260136670876037e+01	2.868733676462670523e+00	-1.203312635395895924e+01	8.839966129464963274e+01	-7.179549568377737501e+01	-3.324101267569221196e+00	1.010950920063180547e+01	5.641780546487181169e+01	-5.186424957102699551e+01	2.309052579577758380e+01	-7.321674928131174909e+01	-3.569026540734127195e+01	-7.273546911142983795e+00	-2.183646832533151283e+01	8.993380437437732411e+00	-2.995995643306392964e+01	9.071196665825583239e+01	-8.194237322886293384e+01	-2.229100641182857245e+01	-6.922377441235822459e+01	3.350286479995715894e+01	3.674199337803307941e+01	2.371644063812514958e+01	-1.142457113396098123e+00	4.196710668705847525e+01	5.635161223095922267e+00	3.409057994146342452e+01
-3.927817652083801647e+01	-7.406201061578261147e+01	-1.068834762598828725e+01	-3.274206400236894243e+00	7.177630997837882276e+00	1.904337629133387466e+01	4.242874366077979431e+01	2.475974300689835061e+01	-2.619399852471187007e+00	-6.632731250538331835e+01	-3.104852401724688349e+01	-4.513809254493118317e+00	3.944013979421006866e+01	2.637096976173926066e+01	3.995842582818082178e+01	-6.939583011955102165e+01	-2.986520253382884960e+01	-1.190987704008752530e+02	1.561799225263674806e+01	2.154250277967689797e+01	-2.473059569730494456e+00	2.564314485637024887e+01	6.266518221688304635e+00	-4.301946073907554080e+01	-4.492909952181611288e+01	2.284267367183521191e+00	1.047004710699664720e+01	-2.299511955894757431e+00	-2.195038938456846012e+01	-2.309096861236078624e+01	-3.332596569392951125e+00	4.737581946134805122e+01
4.788656713455646141e+00	7.568771700952261483e+00	4.058647001839428015e+01	-6.995772615865469390e+00	8.294529845850797756e+01	-4.753938592732652069e+01	2.480356269799150226e+01	1.746965459885828054e+01	3.036506902865799828e-01	-5.706213721775830194e+00	1.054935238538262610e+01	-2.611460029559736640e+01	-2.717921407263102296e+01	2.091871629623340212e+01	-1.736576399824566153e+01	-2.756863970089642635e+01	-5.891848302114911284e+00	-9.849338466300435968e+00	-1.566542059658841302e+00	-2.182559570283607187e+01	3.425603062486612771e+01	-1.901180538656647201e+01	-3.824049841901349112e+01	1.223952178937051194e+01	1.279504392534670210e+01	7.611374926589707712e+00	-7.478401321260031409e+01	2.663144259176266004e+01	3.991961371429983529e+00	1.780194646559751348e+01	3.540040917283695521e+00	2.501114743465774115e+00


==> Cifra_figuretem/0.039/DPdataRed6.0.txt <==
-1.671838005147058581e+01	-7.518516327718137937e+00	-3.267764116467363200e-01	4.926690168512456580e+01	-5.050862407796598319e+01	1.079577609027630380e+01	-2.156828176775674066e+00	-2.228136278129399273e+01	-7.060778673204454492e+01	2.035318808410807989e+01	-1.273786769017053011e+01	-2.462068571258049587e+01	2.761652943998975118e+01	-9.130224330635313024e+00	-4.176790691652988663e+00	2.790609640224434074e+01	-8.902223827822746571e+00	3.523806375258552492e+01	1.607643853024406511e+01	-5.934016311757864059e+01	1.237857712461541748e+00	4.774460591838916201e+01	-2.034419831263611655e+01	4.258195459783930659e+01	-2.833703520888100869e+01	8.227653719676940369e+00	2.545499378312116789e+01	-2.514703636146336407e+00	3.996861772682668601e+01	-3.714197486673769077e+01	4.335494797833629832e+01	-5.657099900438673501e+00
1.144907637655073085e+00	3.548018053189340293e+01	-2.085295824080735105e-01	-8.329484796539320257e+01	-2.835659129486182373e+00	3.159506429206205880e+01	2.244891708321011592e+00	-5.219590739547300018e+01	-4.296339893798894138e+01	-9.353602338418879114e+00	-3.994294442127784350e+01	8.342330447766063628e+01	2.326217002474781026e+00	-4.977797528101160829e+00	-1.143334609482133857e+02	3.411987232173997242e+00	4.153277252341882786e+01	-1.501647505468210797e+00	2.584181607706553407e+01	-2.375654774183623275e+01	-2.893781437621512609e+01	-2.478394306745461506e+01	-8.432186354906660242e+00	-2.694367376539693826e+00	-2.478127171690702824e+01	-3.231658445474193542e+01	3.629729211312227033e+00	-4.323643279491181346e+01	1.221127524830305067e+00	-1.117745458649090473e+01	4.784407906235448138e+01	-3.026194427485137339e+01
3.041775900743224526e+01	-1.573137795570694308e+01	4.354513048480450976e+01	3.738674336421239985e+01	3.666348744674444760e+01	8.220391301383987992e-01	9.946402237992600703e+01	4.348190863405363160e+01	-2.098302267537827603e+01	6.422117156013915462e+01	3.448354012475022756e+01	-6.293769072338304404e+00	-8.996682997868518328e+00	-5.153080459938004765e+01	3.318798455367524269e+01	9.279643714179391267e+00	-1.586171499650325956e+01	7.106638057411462484e+00	-1.664077699380002606e+00	9.259594698227138210e+00	-2.204919130607606803e+00	4.508855488056774874e+01	4.574945290359232786e+01	2.983042041947196665e+01	1.001983162363240254e+00	2.685316174429444036e+00	2.640393654099516141e+01	8.418381523698725388e+00	-1.789959192251644637e+01	-2.691246397147599723e+01	-5.242961916792063448e+01	6.839212227259245935e+00
8.524244491166742321e+00	9.538406895872057589e+00	-2.389905992897634501e+00	-9.090073292518368042e-01	-2.533280703247483245e+01	3.492075053559994480e+00	1.151094556489086962e+01	5.971275095446578973e+00	-4.998574838596638870e+01	1.154038056978273907e+01	-1.017065424659065442e+01	-4.920361650232322193e-01	-5.346723890147255354e+00	2.484542073370950277e+01	5.908465391866032590e+00	7.149800199218185881e+00	-2.061166148593088110e+01	-5.648345107743023341e+00	-1.642344654602178267e+01	-4.597318698615155519e+00	-8.579690092025275661e+00	6.964448800342944779e+00	5.152681935514451794e+01	1.193935096991443601e+01	9.400817389406563862e+00	-3.182912644082446008e+00	-1.277409858914156793e+01	-1.465403366305522814e+00	-8.986133795789204726e+01	-1.184967452845259928e+01	3.823077765713301090e+01	-5.436192212577219607e+01
-1.299503887196610030e+00	-3.692865574427715902e+00	8.334639021557792660e+01	1.986945947598866979e+01	8.103523077985935075e+00	8.169996607390696397e+01	-5.365233672705891621e+01	-1.181101875902177483e+02	-1.438674289576314180e+01	-4.980274863811743558e+01	-9.892601776165608385e+01	-2.207659917904953772e+01	2.534563945064171264e+01	6.333182866177342163e+01	2.303695246797681406e+01	-5.074173876640704961e+00	2.203497527023230163e+01	4.011225727986738931e+00	3.981488602560489198e+01	6.582734470307423535e+00	1.125878135873841046e+01	1.463388728101274960e+00	5.179749182045079614e+00	-2.275512697931868189e+01	-1.896739671734881938e+01	-1.797703362133824001e+01	-7.805896950773973231e+01	9.860897837053562043e+00	7.551182319116622921e+01	5.253244782520355471e+01	-6.249411937203893075e+01	-3.927180990257121351e+01
5.072081731308668573e+00	1.577866245892771246e+01	6.307609563770339633e+01	2.537219906310182349e+00	-5.215341099558073346e+00	2.069780576805436922e+00	-1.472025758827305530e+01	-2.455803798289798578e+01	-1.681409419442726261e+01	1.161112078119905675e+02	-2.455666630003454998e+01	-4.256424745300768819e+01	-3.253455425075983953e+01	5.588746958765042905e+01	-5.843132331303749538e+00	4.478635282734818190e+01	-2.291663048352044285e+01	-8.809429137635607532e+00	5.952908109851583873e+01	1.287639656127501020e+01	-9.693222295129771737e+00	-1.368798580146125587e+01	-5.669858079821019636e+00	4.628694948275172294e+01	3.278392395748219457e+01	1.586558454744484337e+01	-9.824528614195910947e+00	-2.625698433735006176e+01	2.600631816716576949e+00	2.440238647949020390e+01	5.634215360323565136e+01	2.580722247773999811e+01
-2.937697227264792588e+01	-6.169048930667941022e+00	-1.047515486057771028e+01	-4.144054663022252782e+01	-3.186135028413184500e+01	-3.869626488371692830e+01	-1.169894475888536434e+01	4.408745010235028960e-01	2.363070347716158093e+00	-2.734485918913255276e+01	5.913448649643297017e+01	1.479982867267028190e+01	2.130674685462809581e+00	1.338751707218125659e+02	9.450578578744686098e-01	8.576102491781543335e+01	-6.805125371380935206e+00	7.951418386325588017e+01	-3.025914600574217417e+01	2.125685759042107392e+01	4.352002389060893250e+01	6.683755306040040978e+00	-7.567132577955444361e+00	2.129967230872557238e+01	-5.061873619214074971e+00	7.320234882001457777e+01	1.183422237332185745e+01	-1.707567418510607737e+01	1.769487305330063620e+01	2.406161691449793949e+01	-1.819044932728489172e+01	6.548733942631442595e+00
-7.113175473088062972e+00	1.084329215275222325e+01	-4.124934723539422521e+01	-8.045440815962363601e+00	5.580227331727439832e+01	-4.840098080218780296e+00	8.467686497848376348e+01	-9.202293625126081622e+00	3.361187976169072389e+00	-1.304737143300887965e+02	2.096962630286299500e+01	1.965973844091311662e+01	2.901416512394731839e+01	-1.003632893097361256e+00	-1.507059466888250476e+01	-4.033258705230955421e+00	9.723847822635409699e-01	2.025905926542408508e+01	-5.222537926636566574e+00	-1.108109658345624693e+00	-2.971395942609756258e+00	5.482486942918305406e-01	1.772504081494878092e-01	-3.259863585744653136e+01	3.559226020785359879e+01	-2.314289973602118167e+01	1.769140826433530123e+01	-1.064509412577648106e+01	1.817556516445771564e+01	4.069688175523205054e+00	3.346644393505366022e+00	9.278184929591215990e+00
-1.875295614496758745e+01	-1.136822270736691998e+01	-1.020775064992938796e+00	1.724003252613994874e+01	3.014603564239465783e+01	2.316513533415443860e+01	7.230641486923715000e+00	-7.554282688044530403e+00	-3.372884796392586537e+00	-7.310386546458777168e+00	2.633711319753030011e+01	9.929176847789394911e-01	9.443071959664546267e-01	-2.953736242779285259e+00	3.462496246188268145e+01	-2.026153336125438287e+01	6.406914718353104377e+01	1.662157013713027354e+01	-2.452071798928103163e+01	-1.775324090695630730e+01	4.157921010975696774e+00	3.573864363903562236e+01	-4.542503298802802902e+01	-1.143087537804078124e+01	-1.002312967659676275e+02	1.063200463436609056e+01	-6.976761795470109995e+00	3.256659319311852130e+01	4.300241134977346036e+01	-1.040912452808827027e+01	-8.342947557457813446e+01	-2.686176401023618610e+01
-7.617012723964501220e+01	-7.337978808284375987e+01	2.174585527428308751e+01	-4.670818568105199375e+01	-2.245863691995405986e+01	2.783550927596777669e+01	3.339448501742484154e+01	-1.822373759183527042e+01	7.785569699087516504e+00	-3.020710772506684094e+01	-9.481344069832999821e+00	6.779915474844561629e+01	1.011744606663276969e+01	2.480958943999142718e+01	-1.608240657583271016e+01	-2.793796982850723509e+01	1.399819914981687852e+01	1.584491475992879295e+01	-9.767928933070901820e+00	6.178535123097543647e+01	-1.523965595337402412e+01	-6.498837674695330691e+00	-2.177323026194862621e+01	-3.187198527650969027e+01	-1.310270024170745451e+00	-6.035352325851627953e+00	8.248653905248115592e+00	5.919656805238277286e+01	1.072386195029627398e+00	-7.697576801432051141e+00	-1.196337791446580567e+01	6.916006877470367442e+01
-3.000306849377693652e+00	-4.319058154106486525e-01	2.346040332688275143e+01	-7.778623776676276691e+00	1.174015547108485436e+00	4.919640942268290473e+01	8.414835265090081506e+00	2.593582024531122343e+01	-5.825895908753544461e-01	1.096209357218072888e+00	1.127963222257871045e+01	2.574414936020389888e+01	-5.375731278879076314e+00	2.552353881146370895e+01	7.622155346000141662e+00	3.548895908590422721e+01	5.826838229436348549e+00	-6.721268450682335072e+01	-3.326849418802013503e+01	-4.106437567584008796e+00	-6.652646203949022663e+01	5.014361663180812201e+01	3.724445225562203632e+01	1.814913348146072991e+01	3.977935515959269974e+00	-6.761515458549121504e+00	4.310238902542675987e+01	-4.507229269414082040e+01	3.135789612328412801e+01	2.183979074693287892e+00	-3.651317681004315574e+01	-1.270623391680084646e-01
1.623758650837770645e+01	1.680027739750170834e+00	4.343945194075421767e+01	1.257460088365723472e+01	-1.694011806894999239e+01	-1.878161524728059106e+01	-1.000286689342131723e+02	2.484425530762952405e+01	1.396303851629791097e+02	2.484606862126580662e+00	4.279033741784627409e+01	8.591642168816097325e+00	-4.160191597306438283e+00	1.756867663457515549e+00	-2.935684224165233047e+01	1.908960477475400452e+01	-1.644036822335809278e-02	8.182732693734287466e+00	1.217912324529343593e+01	-4.803794104469608861e+00	3.094595029983723933e+01	-1.788000763356393907e+00	-6.441399669893823443e+01	-1.877908123426592368e+01	-9.128996052423532959e+00	3.363724025590979938e+00	-1.573224202093055268e+01	-2.811595941902789164e+00	-1.104571050517878206e+01	-2.814432715718495004e+01	-4.418080757187527752e+01	2.426316913896049865e+00
1.110476260750466793e+01	-1.502447339612590440e+02	8.733619721894660515e+00	-1.005782069969272285e+01	-7.041276088715301640e+00	-5.949706660061132624e+01	-1.759366725733302417e+01	-6.404676659853368648e+00	9.835238886146862924e+00	1.788391334309691993e+00	2.167605729377124746e+01	2.133440466803918412e+01	2.282296907638502681e+00	5.560927397776521452e+00	-2.214322276824396596e+01	-1.519941526782332186e+00	-2.423114923023802803e+01	1.988276792381192537e-01	3.187163160231374359e+00	-4.445482459104484008e+01	9.760949669756730884e+01	2.992923636008585220e+01	-8.345367581624046238e+01	-1.173884262718574600e+00	-9.546402428954343655e-01	8.092647670208854560e-01	-1.077920791361102992e+01	6.027328961385087780e+00	-5.920092046544116471e+00	1.416355995733458251e+01	8.159492539849765080e+00	-5.141110401830492549e+01
4.988639646651589210e+00	-4.969856586278223887e+01	9.683907697792252245e-01	1.092466040259492814e+02	-1.411633115326227816e+01	-1.326841532694760240e+01	-1.739880790553169021e+01	6.333678544616685002e+00	1.752915924670962511e+01	3.107498888934995307e+01	1.199734899282104728e+01	-1.420773860048264581e+01	-1.087153003843561905e+01	9.436073823755000589e+00	3.620807823063753261e+01	4.573283926688969103e+01	-6.694311373263802878e+00	-1.303447492869545954e+01	1.600206408281901194e-01	8.692368030079467189e+01	-1.126134727185090298e+02	5.432060782695738510e+01	-2.176310965354036142e+01	-1.427244269948550937e+01	5.366871794340285362e+01	-5.440412475771785328e-01	-3.853424414346530114e+01	5.996537272224171655e-01	-1.888036828061901673e+01	-1.189279247736801892e+01	-2.472924928793162280e+00	-2.326843898472289140e+01
3.235589351380666301e+01	-1.447320706001603696e+01	-8.588123639766161332e+00	2.593096376514892221e+00	-2.745781319350828031e+00	1.557643058167410572e+02	-2.919332993087659478e+00	-5.151947143563653242e-01	2.810198970540085828e+00	7.646986084979215548e+01	-3.092876058704774422e+01	-5.120000431461614987e+00	4.169040579563642979e+01	-5.624739947688811270e+01	2.110787732126577332e+00	1.845607435306445865e+01	1.289881288595010167e+00	1.388244040068502194e+01	1.023628019450212037e+02	-5.472857623690894258e+01	-1.437875894251101405e+00	3.357717221788436035e+01	4.332327510672990378e+00	1.737921840630837096e+02	-4.334183400795084395e+01	3.867379692748744446e+01	-1.178231757947528280e+01	-2.426933332101096141e+01	-1.849050894361147446e+00	2.941616251658116710e+01	3.280210319555814635e+01	-1.991750325555474888e+01
-4.360904162895903369e+01	-4.232475354646640930e+00	-2.210585850190999935e+01	4.027721535666500330e+01	1.642005524359046831e+01	6.278114226809059950e+00	5.434568972920713037e+01	-1.420076052392617072e+01	1.304629178301044945e+01	4.948975550878546414e+01	3.933183858373796582e+00	-4.219355317864979327e+01	-3.509365700723678572e+01	1.064316773078504852e+01	-9.687535253659847356e+00	-2.302092106137554772e+00	-1.042416748336492027e+01	3.030454388068569926e+01	5.035357508548639061e+00	-2.215084608808197686e+01	5.126220713885049740e+00	6.271701164909441673e+01	-5.041177878937688206e+01	4.993654872285119950e+01	1.082680030018420894e+02	-2.087691565536226790e+01	-1.615305144828238681e+01	1.043934834724351823e+01	-2.099333572532616188e+01	-3.645585052238705970e+01	3.824039310944957193e-01	-2.070389536669452113e+01
-3.360118810297995395e+01	1.853251277123156271e+01	6.536307665065572259e+00	4.575355697789595943e+00	5.431448297161882266e+00	2.954121122301985736e+01	-9.054409637666691424e+01	-3.260204924426917472e+01	1.719776756931706174e+01	2.091623330541505155e+01	-2.105314185247312064e+00	-2.479373814508005935e+01	-9.134847816361526895e+01	-4.166114434454161852e+01	-1.239196738561770239e+01	-4.755884309773496454e+01	4.663684837416433027e+00	2.878894176621689738e+01	-1.646784003272527741e+01	4.253559950399349865e-01	-2.093037214352180797e+01	-1.889030374154417302e+01	-2.655120797079934647e+01	-3.167849323439829590e+01	-1.875012678409639477e+01	2.367364756856609276e+01	-4.202460041998102014e+01	-5.986932881039668075e+01	6.085816367913526870e-01	-1.836925078043793391e+01	-1.603017972795663049e+00	2.111976702557832297e+01
-6.420025884444413578e+00	2.389797054879008087e+01	-1.811575228487230405e+01	2.087837238499574699e-01	2.450325962473979757e+01	1.197935036151034582e+00	5.017866437791362699e+01	5.051416457902084289e+01	-8.980354615388556283e+01	8.138125695533487658e+01	-8.195836376351135044e+00	5.003117948351503941e+01	-4.020179863096884532e+01	9.153636787592101598e+01	-3.561845868629240641e+01	-1.466181241877020369e+00	2.705815411753737010e+01	7.566775237016916833e+01	7.203799111125866794e+00	4.910608610227463089e+01	-1.317939063230437924e+01	4.092790437250125279e+01	2.888661833778730426e+01	2.852955503050652197e+01	-4.358622941033829079e+01	3.526071834934557359e+01	4.017588506209708754e+01	-3.159442182995969262e+01	-1.000125754121873101e+01	6.546496013744490527e-02	2.000992571118399610e+01	-9.702196284429516027e+01
7.460828668984200718e-01	2.007206124598918251e+01	-2.404287973198848505e+01	6.227280927609099237e+00	2.874317668281533500e+01	4.181030334351879318e+00	-3.844998824295691975e+01	5.423252362579779629e+01	-3.471698879110742375e+00	1.146348143872974390e+02	-7.543372184573231110e+00	-5.465529862124283156e+00	2.904006392016076799e+00	6.846747078000036879e+01	4.605425112242664909e+01	1.352785082397078398e+01	-7.599934078362859946e-01	1.482521667183603142e+01	6.299526618153966240e+01	2.077751870787823663e+01	1.003720511405723048e+00	2.502916148665687235e+00	-3.094664226148199404e+01	-6.635195238831148856e+01	5.312435334740916559e+00	2.196016682184007607e+01	6.264606560079533182e+01	3.816822804933369451e+00	-2.741116070634193491e+00	-3.325707896192254509e+01	4.127640799042143271e+01	-1.334421979918892909e+01
6.921403681756599724e+01	9.210093148673429653e+00	-3.225848984911699802e+01	1.525192350295221502e+02	1.641468006583413697e+01	-1.097765388365576733e+01	3.665634664389968833e+01	-1.880771293212062574e+02	4.900130165184285858e+01	2.442726824280444475e+01	1.334573138717340868e+01	8.403687320291057805e-01	1.290313299748798670e+01	-3.639681757173825360e+01	5.611029101819244858e+00	-4.138004809452550603e+01	9.000646271109556551e+01	1.613626981247830106e+00	3.575763774282172847e+01	-2.996507102465068684e+00	-2.265670879352248335e+01	-2.693164563785418508e+01	-3.854575670352374139e+00	6.228584254967690015e+01	4.688225598784937276e+00	-2.967138266508788647e+00	-1.589005978554495968e+01	7.309958152494913008e+01	1.344664831740894329e+01	-6.763722037496563644e+01	1.917366379287990341e+01	1.119551256037567839e+02
-1.718414356811623733e+01	-1.672032880833189949e+01	-3.449839872580615463e+01	-1.732462970967373295e+01	-2.040143385022607347e+01	-3.518429411770463133e+01	-4.495983536505312372e+01	3.099033781212670924e+00	-5.970798373783647151e+01	-5.326572377111171264e+00	-7.395652843338555726e+01	-2.924265983384895762e+01	-1.850946389782984269e+01	4.513786281039556592e+00	3.669918374478532286e+01	-1.275507948433672656e+00	2.373729055618892581e+00	-2.157183402434958452e+01	-4.785450080321195898e+00	-1.159490519062428682e+01	-1.158422195029643120e+01	-2.062452556662355363e+01	-2.991186147317067778e+01	-9.031253202237413902e+00	3.372995190891210626e+01	-5.243639220174558346e+01	-6.271300322849993059e+00	-4.397990160104819068e+01	-1.654997150784832982e+01	1.768982819395520067e+01	8.517575179249988082e+00	-1.089545583327836376e+01
5.568822773198252030e+00	5.163686594515517037e+00	-1.053471591700563081e+01	-1.128030034923900793e+01	-1.262457800298897759e+01	4.775892809277897300e+01	4.862193588597605753e+01	1.726896468977597010e+01	6.383693432074672103e+01	-1.109120244039534242e+01	-1.612130437622285584e+01	-3.959972107703737088e+00	1.061629176285068077e+01	3.418732289603935826e+00	-8.557334398208402249e+00	-5.003533694332639392e+00	1.539227452131083806e+00	1.435807761556015860e+00	2.016760906366078743e+01	1.144687474406679861e+01	2.524949172854060819e+01	-7.129110033240903199e+00	-2.845684229784998820e+01	-4.195783891041666180e+01	8.885334298496576366e+01	-2.980408267839406733e+01	-1.027045938393236391e+01	9.219668423527300760e+00	-1.924797377381577235e+01	-1.555960273059332621e+01	-2.416349096153275511e+01	-1.731529532860394127e+01
-2.778167987980331333e+01	-2.102117421575580636e+01	-2.511268003255918302e+01	1.782334564966939894e+01	-2.022732273606137809e+01	2.026542311713232536e+01	-2.656204787096605813e+01	-1.374030326557697279e+01	-1.905847513270849447e+01	3.146805754059079163e+01	-3.262862840333747272e+01	3.308775850456920242e+00	-2.532091118837960408e+01	2.101931047310624479e+01	1.812516576893585452e+01	-2.899402020318361295e+01	-7.164261196227833750e+00	-2.107658942358794363e+01	1.453256030367923657e+01	-8.639604384639421042e+00	5.239736336855599319e+01	-6.403507410324215776e+00	-3.127207833628231981e+01	-7.043311724969441023e+00	-5.836977255379116514e+01	3.456849291987848183e+00	-2.971836833023761004e-02	-2.166189391719668578e+01	-5.372988995608976914e+00	7.876055296059364252e+01	-2.288578606384939107e+01	3.457449501214707954e+00
2.694086677054267653e+01	1.059069435498858525e+01	-6.629013493401889434e+01	8.772075946162663840e+00	1.637982001495067763e+01	2.655549102703750464e+01	-5.604141469790889118e+01	-5.534917436957794701e-01	9.741522036038492161e+01	-2.344232978598215222e-01	-5.421013695208129235e+01	8.328577437724153043e+00	8.492704713870499234e+01	6.179679960321703192e+01	-4.159093917126008222e+01	-3.823588972273050501e+00	1.357147089384608307e+01	6.143823525006984809e+00	6.004831044911483673e+00	6.950532852589952881e+01	2.627522011670168567e+01	-1.824385309746833883e+01	3.423158491756426258e+01	8.587610541060374914e+00	2.052088661067153197e+01	4.022456535395459554e+01	-7.937142390862002017e+00	2.319754952134042814e+00	2.747169224699685230e+01	-1.373678426973937228e+01	1.238284003268528011e+01	3.942480282346954112e+01
1.937764584255266342e+01	-5.653751154828651693e+01	-7.813357989787155233e+00	-4.739752926335547123e+00	2.057956409601565895e+01	3.465032433575310478e+01	-4.921823294200946997e+00	6.720381998880569085e+00	1.036469351846130493e+01	6.732991741932183061e+01	-3.226151129840733489e+01	-1.981880643184440771e+01	1.238180755107051212e+01	1.070512916480052468e+02	4.129831094626069188e+01	3.467498340878394814e+00	-1.221181814062711801e+01	-1.452933431509187301e+00	2.027082333144785409e+01	1.100422868432193013e+02	-3.198265462301594653e+01	-9.865326216259166614e+00	-3.937251835647963105e+01	4.778977096982472084e+00	1.382243095437247149e+01	-1.578015960259104489e+01	3.459764366027108196e+01	2.347728159756952948e+01	-1.647814299615683042e+00	-1.820497724961651542e+01	-4.062322643371697950e+01	-9.115985239943102059e+00
-3.172976448467034771e+01	6.551343277814551946e+00	3.563177703641631666e+00	1.198437665389989064e+02	4.796830890185776575e+00	-2.672051105994131426e+00	-4.324493344510815795e-01	8.999865576355705343e+01	3.876601984145268176e+01	-1.313387610934830718e+01	-4.672525793697575835e+01	-3.194367086351637752e+01	6.780443994133192875e-01	-5.057669897727276975e+01	2.577313867773550271e+01	-3.770983633664584112e+00	1.011790934213908031e+02	-4.719002461520544145e+00	1.947752133013680975e+01	-1.911496530494132529e+01	-3.598865852889351657e+01	1.398899337658507935e-01	-2.432641199268554288e+01	4.589414317311341307e+01	6.178814472512894618e+00	5.191243656402904527e+00	9.177628706709775486e+00	1.050992616766456536e+02	-4.294926411171456948e+01	9.267367431921434218e+01	-2.353830695657292971e-01	-2.824138701584551825e+01
-2.528594895223701400e+01	-6.277609167973787763e+00	2.568343523608385937e+01	-2.650458181869189644e+01	4.042421209507476476e+01	-6.106735690651930071e+01	1.690854571593031253e+01	4.334563274288706225e+01	3.117709580284122239e+01	1.426046199592898134e+01	-8.600983948187666428e+00	5.228076902931473313e+00	-3.654935840238409384e+01	-1.796467875932397762e+00	2.214191701927689948e+01	-2.520965427449054630e+01	1.193146203930662779e+02	-1.514476746179124156e+01	-2.281881077598226781e+00	-1.237637689496032856e+01	-4.847943807467341770e+01	4.072357366291734948e+00	-8.891675903201374354e+00	1.069772743191885844e+01	-8.282553526862168614e-02	-4.456141835806647578e+00	1.732692065334244802e+01	2.642575432920159528e+01	-8.240902220641041609e+00	-1.722625651236294431e+01	2.087458631210590099e+01	6.356122486462612642e+01
5.255535980648622374e-01	-6.413156921050247661e+01	4.016290057686770609e+01	-9.245356639499073381e+00	4.364387157799860972e+01	-5.239156947570219813e+01	-5.127163640597185434e+00	5.031730532887533514e+01	1.051019418074809586e+01	-2.715879030797639970e+01	-1.369596015872708961e+01	-1.458867335336923965e+01	-8.887488086617926442e+00	-1.363916033961954000e+01	-1.860455802792681013e+01	-1.418484619685024484e+01	7.408376545406794378e+01	-1.926538915667155294e+01	4.091772331735074886e+01	-3.441562179263623733e+01	2.555100752254227392e-01	1.111725345176659019e+01	-1.143910806142260306e+01	2.627514610127026984e+01	-7.422910729932462814e+00	-5.028148501008621452e+01	-2.522911562575028466e+00	2.108271937572990140e+00	2.038120687709140455e+00	1.278813364889528614e+01	-2.833159911156305100e+01	2.988035914527534942e+01
5.503940109055562857e+01	-2.577937083875572455e+01	1.156275532415144552e-01	9.522149391044383293e+00	1.584949869449139648e+01	-1.717344182239989436e+01	-2.329404946951866506e+01	1.678458016144382370e+01	1.549345416646143114e+01	6.271775864150765933e+00	-6.843869304975781631e+01	6.637018022273507256e+01	-6.635784632217867518e+00	-1.285501811528071414e+01	-4.436400360423878197e+00	2.082298193922848384e+01	-2.840971300977812586e+00	-1.373074433105015402e+01	-3.105291923438162627e+01	1.328717801204586024e+01	-6.965863068695572480e-01	-1.669051271556277172e+01	-1.786965895954302752e+01	3.339487143167236383e+00	1.354647621366124355e+01	-4.588814316806736571e+00	-5.125212527733648216e+00	-3.726396683047625835e+00	-3.956980836573502103e+01	2.805741292937263509e+01	-5.437406328415863754e+01	3.143634470120042934e+00
4.090727424008561286e+01	-2.356021668604306285e+01	1.100339168842521076e+01	-9.360295788005542406e+00	3.759593691008925820e+00	-9.775596854653761270e+00	-2.587879100397259435e+01	2.278359607468515335e+01	5.061955231010483836e+00	1.999549116632686818e+01	-4.318199341202509345e+01	-3.211815131962244330e+00	1.863321028200784824e+00	-9.191297435288042550e+00	2.810750939452704600e+01	-5.773404743053606580e+01	7.778552995092618971e+01	3.910753954925878162e+01	9.411672296028198659e+00	1.609111936567207124e+01	5.290513520179838736e+01	-1.849520987175904807e+01	3.121941407614739461e+01	-2.449404882968129193e+00	-7.498441490048864466e+01	1.171575303332041074e+01	8.599519757014010679e+01	5.565061644139641217e+00	4.680014934212579192e+01	-7.049465529882418480e+00	-1.497020466519430926e+01	-1.340991104177317084e+01
-3.122307969891467394e+01	1.004380694999797896e+02	5.493556912411099802e+01	-4.235833666994457047e+01	-1.353755934538914119e+01	-1.308480311637446825e+01	4.036727272344306172e+00	-7.244884907328128065e+00	4.083603587974533866e+01	-6.907927315840696636e+00	9.092167306236701663e+00	1.354558929203359696e+01	6.191606960873062349e+01	-2.274879229387257240e+01	1.146253439340665921e+02	-1.018109259676259448e+01	9.191239702873005513e+00	7.957300204358391582e+00	9.277684800516086128e+00	1.382069567769717366e+01	-5.892106173308989270e+01	4.123039920169130568e+00	-2.060705742741638957e+01	-3.092656605319128360e+01	4.051541820566777119e+01	5.670480746112008319e+01	-6.437754237958074555e+00	4.102427957955306681e+00	3.625388252847715620e+01	9.212814816250482863e+01	1.629621212387138485e+01	2.741679507438422592e-01
-3.639708316421643275e+01	8.582869679474374180e+00	2.596853722466285674e+01	-5.625244346844265664e+01	-1.594660656717328706e+00	1.259128099538346106e+02	4.633798829427160371e+01	2.804007716905237046e+01	-1.261197910578104064e+01	3.917901205785554009e+00	1.231883240882980779e+01	-4.131615398323285859e+01	2.765984770206825427e+00	6.106588684894478547e+01	-3.424382511586281908e+01	-4.833215963187975639e-03	8.247020885505442322e+00	-2.649860172089067589e+01	-2.723858748000110297e-02	-3.778039033791744217e+00	2.827390257283613550e+01	6.446062089079726221e+00	1.255631950876667169e+01	2.147340194583227557e+00	7.513544472246380668e-01	-3.258931035450131475e+01	4.798370975280744233e+01	-1.111182383812016949e+00	-6.261068589182567479e+00	4.408811499630838959e+00	-4.899837733432081066e+00	7.189691209508575653e+00


==> Cifra_figuretem/0.039/DPdataRed7.0.txt <==
-6.488377616736702436e-01	-2.178942535420352655e+00	-2.957452511442275611e+00	7.063102518591865220e+00	1.215361996817407118e+02	-2.045811487965234932e+00	-5.787264624300240001e+01	4.401862695187250551e+01	3.100552692940254484e+00	-3.186232258183142818e+01	-2.648264557245904038e-01	-1.335351136449735066e+01	1.679068537116004833e+01	3.260506340197461217e+00	-1.997300227788761262e+01	6.358655026925919884e+00	9.662538503405702528e+00	4.773516567241635045e+01	4.588152868536178985e+00	-2.115046257757263959e+01	6.166243456937912981e+00	-2.662110132773261384e+01	4.380271476549497223e+00	-7.572621282715633839e+00	3.430752418944293680e+01	6.129274361736893439e+00	4.121660413759154551e+01	4.536704780100930634e+01	-1.894545769809660385e+00	-8.648493884472532311e-01	2.219771028514666789e+00	-1.648417870482905982e+02
-1.748505625733358215e+00	-8.455415766311245029e-01	4.417172081351357349e+01	-4.443064982491338633e+00	3.029140627163393518e+01	-1.947814200537354168e+01	3.228258453974341791e+01	-1.605459344244592756e+01	-6.100270414243182415e+01	4.184343056650145343e+01	-4.334632383063544836e+01	-4.263586351222451754e+01	-4.767285753688726979e-01	-1.984546120916858669e+01	-3.910666521179352095e+00	2.229691858976973506e+01	9.361831184004120843e+00	2.826974101600944422e+01	-4.767390939604863931e+00	1.464426495244886794e+01	9.178289452644794011e+00	1.133565774160999418e+01	6.626517234525286959e+00	-1.416909127833605231e+00	-2.810223939905570845e+01	7.430429606393463615e+00	-3.168702471655569042e+01	-2.852791553014121462e+00	8.159700687575205791e+01	5.115499060084374161e-01	3.709076943718419983e+01	3.139181978338762846e+01
5.098523947201631934e-01	1.899416651011796464e+00	1.689588883651753548e+01	-6.139916157158658194e+01	-5.110307858227838551e+01	4.893158448336211386e+00	-2.531987122600855855e+01	1.964769394629093568e+01	4.170443302326019008e+00	-2.790980612207253841e+01	6.154208076318187004e+00	9.303392895587907496e-01	1.251382767472791535e+00	-3.563367592914921289e+01	-1.032144648326376135e+01	1.016112019562122555e+02	8.811983324738980627e+01	2.768954020833575225e+00	-3.650769329777822314e+00	9.228270749797676586e+00	1.524961866357519114e+01	2.538643314551723762e+01	-8.503327402991956774e+00	4.850171256952829246e+00	1.272905463402052817e+01	-1.389275278924321810e+01	1.095430182907909966e+01	2.477736899757706279e+00	3.055095785675135289e+00	1.039179438058465905e+02	-2.427809863758399089e+01	-4.403020735602297009e+01
-3.037110234674931064e+01	-1.088717260273021914e+01	-2.123220156331857922e+01	-9.161296805781780961e+01	-8.362853490359771769e+00	3.805720576883526007e+01	1.945798708298688950e+01	-1.097492394366713064e+01	-1.174846474196561275e+01	-7.693510608450210952e+00	-8.134466136424419958e+00	-4.103365261870690262e+01	3.644918260343103356e+01	-1.329178698129189229e+01	-1.668436327995561186e+01	2.880950791863458260e+00	3.242440142160591066e+00	-7.482262889593995325e+00	-3.740704112796733760e+00	-1.656892268141900715e+01	-4.535112552827285981e+00	-7.572082285708037830e+01	-1.150395111906046886e+01	-4.662076672750013806e+00	-8.596248014075676736e+01	-5.379021637003123857e+01	-2.119963648280820223e+01	-9.603305626746150736e+00	5.276485895598697340e+01	2.593201354376443390e+01	-1.249075273990537305e+00	-1.960025088854345299e+01
-8.383208050893553320e+01	5.486884840272833941e+01	-2.805192170175070743e+01	5.546023677799313845e+01	2.381888131535280451e+01	-1.798038830060094995e+01	-1.029498214878192375e+00	-9.282086784769957077e+00	1.342054251645092933e+01	4.687286574688329210e+01	-2.405149891990029332e+01	-5.281370342266998641e+00	-9.346726895848702199e+00	-3.770040845964332732e+01	-1.234290766404619433e+01	1.069168428081264040e+02	-2.767114372443079517e+01	1.006678196361894351e+02	5.167220833856389817e+01	-1.252548852711316663e+01	-1.306794617177978424e+01	3.711016369073861565e+00	-2.923973631949029084e+01	2.149819910656246336e+00	2.018223867139921879e+01	-6.952357628996830741e+00	-5.074959153348141072e+00	1.030325855135971302e+01	4.914303486977104285e+01	4.376174741625870013e+01	1.850124279194659849e+01	7.360925132684916328e+00
5.543216647449941092e+01	3.509378826216274838e+00	-2.944363562504792142e+00	-1.179037880363804014e+01	-1.728927979406476467e+01	5.107554974164363415e+01	-6.052596094698324691e+01	7.568840051478812114e+00	2.402635465042921137e+00	-8.838858458797558271e+00	3.310985672170777860e+01	-3.196197448988672818e+01	-6.322509497511352716e-02	-1.931610436598013436e+01	2.856001500105320545e+01	2.433430030380967324e+01	-3.465202979381862036e+01	-9.328464670644768830e+01	-7.152830483361515235e+01	5.528512293555857582e+01	-2.795734924967271695e+01	3.749294991792300191e+00	-2.404266681621833257e+01	-5.749062947458909889e+01	-1.966466243585804463e+00	5.155814929017662251e+00	1.450199793887335353e+01	2.309521110078274830e+01	-3.325501820781818907e+01	-5.722278324867611232e-01	-6.493828491014982163e+00	-1.042917561516001825e+02
3.172514990374480703e+01	-1.603884415018254117e+01	7.064090606986304088e+00	4.657794154535170605e+01	-1.388319465773273009e+01	1.242668018763050108e+00	1.520774912297384951e+01	1.733896559388765413e+00	1.474775504469268128e+01	-1.226521069075018922e+01	-2.486262757629899056e+01	5.796564676859954801e+00	1.092594889999637218e+02	-1.027409496680265155e+00	3.067328493937167000e-01	-1.075297812211343684e+00	1.916626773483234558e+01	2.395367095194893992e+01	3.819154291027121673e+01	2.267893455279480008e+01	3.133121785711645657e+01	-6.301619663527790749e+01	-8.162617403244067305e+01	-4.601362084174343892e+01	-7.316008731811161070e-01	5.405786929221354953e+00	-2.459990493739027784e+01	-3.249583915846181270e+01	-7.151328909335693140e+01	9.250288391833761281e+00	3.259709743324253850e+01	1.676460963913421143e+00
-2.322902595858028008e+01	-2.897848258625929319e+01	-4.764323410727337915e+01	4.753232722616287020e+01	6.009757935359283465e+01	-1.042422920818987109e+01	1.552918595782230504e+01	1.844527191913127595e+01	6.416981856102931481e+00	-1.378006962888865239e+01	9.011143883587730841e+01	7.856150172207651394e+01	-3.625618370746573227e+00	3.532569483609588445e+00	6.062887800720221065e+01	3.924303188527329667e+01	-1.183550541195910810e+01	7.845468295154060634e+00	5.988543545848006033e+01	3.508899035544112621e+01	9.968411628609933572e+00	6.000606270953905153e+01	-8.313108386592880095e-01	-5.275181130736188351e+01	4.946710311227214829e-01	1.962558199705471296e+01	-7.100453855587812946e+00	1.617948244741672426e+01	2.745439122675968591e+01	9.417955769461667614e+01	-6.234258507953192030e+00	6.058056351650743521e-01
1.033534385044197847e+02	1.520798981975920228e+00	-5.557111244206987521e+01	5.880353798731863257e-02	-3.397049832577441641e+00	2.334783906940660358e+01	3.412416201794380299e+01	9.149184147046071303e+00	4.259425123028934479e+01	3.652069094055264031e+01	4.817775107164312232e+00	-7.526595601662369184e+00	6.405997274022926291e+00	-2.811940738268670970e+00	8.964977856179011440e+00	5.894714259656581135e+01	-5.532544859098601364e+01	-6.738461517425467839e+00	1.671079824340561970e+01	-2.645022160325797955e+01	-4.084456987711416076e+00	3.660871531954292379e+01	7.494521870815292175e+01	-7.222528173373141236e+00	2.423837446653579875e+01	-1.086104609923636843e+01	-3.132767743573472430e-02	1.014862898015597992e+01	-1.908302889770716959e+01	-1.701192179537359195e+01	5.486315981354554339e+01	-2.335221804143179369e+00
-1.648724271611132330e+00	2.089187093935293404e+01	-1.938798018228052555e+01	-3.402089483404862058e-01	-1.474258206420685440e+02	-2.071376495399785611e+01	3.271524736534450994e+01	-1.348137607472066435e+01	8.456675920457327322e+01	7.608074255431490940e+01	4.366786345687540205e+01	-1.500101274560170772e+01	-3.476313569604447906e+01	1.859764665357789326e+01	4.451931218446866012e+00	1.018902857294236064e+01	1.653030706686913476e+01	1.860627865944988457e+01	2.845951682109710745e+01	5.677967554325724109e+01	-5.222615603656162619e+00	-4.326721897106310166e+01	-1.573190867253077485e+01	8.346863307162857382e+01	7.288635016367596364e+00	-2.072697783602116317e+01	-5.788945269558977458e+01	-4.606196486717109906e+01	6.105297676788774552e+00	-8.968149012083767957e+01	-6.242393479734754891e+01	4.100368591958735820e+00
7.015086197682732916e+01	-1.292858707935931051e+01	-3.306601925899730787e+01	3.243733160368581281e+00	2.049211423828725742e+01	3.256876626141411890e+01	-2.950503240108422798e+00	-6.834474842549704832e+00	-4.854077963605217860e+01	1.808985232721270719e+01	9.176257368092789690e+00	-1.467076052297480828e+02	2.967765004480578739e+01	4.433759165980742267e+01	-2.709512985397507379e+01	5.904891837963835144e+01	1.262153911147025553e+01	-4.560210221390419427e-01	3.133144777356109500e+01	-8.999377090998899931e+00	-9.504242366178758061e+00	2.672268289518687823e+01	-5.478375552616064681e+00	-3.750531928081670685e+00	7.211787080164045349e+00	3.009526106948234414e+00	1.726799657786921216e+01	5.764069578510604863e+00	7.803057134471316658e+00	-1.188511189055314254e+01	2.117217110237601929e+01	2.081458490734140554e+01
-3.361036790868265456e+01	3.075635810332074982e+01	1.201943701298874512e+00	-4.052850763000454215e+00	3.037187814869727376e+01	-5.285235486797168036e+00	-7.089711849802773713e+01	2.070640566066326826e+01	4.531233973142311555e+01	2.838699325430528830e+01	1.283439555939317600e+01	5.478676779988593815e+00	-2.040660399426469951e+01	9.894732569588663651e+00	3.380181121020925872e+01	-2.148022396761669617e-01	4.393872824552698830e+01	2.783297279461211815e+01	1.843972189378875726e+01	1.716156502116135574e+00	-3.240927430363780282e-01	-1.189739346796507569e+01	-8.523510264459147834e+01	-3.482982564840619233e+01	2.884569951831988988e+01	-4.157784409399701531e+01	-1.727083850277949750e+01	5.045514910860499747e+00	1.194787085059899567e+01	3.728503779130060281e+01	-1.371910032789569556e+01	-9.927986037809756681e+01
1.715566896651037254e+01	-2.498203962697495228e+01	-9.582189868868356442e+00	-1.228580568887654323e+01	4.286401649787403301e+01	2.022728409455286869e+00	-2.154724103953940073e+01	1.221314992852183501e+01	-1.476314750475884274e+01	2.095816814867326983e+01	2.582475745224230224e+01	-4.366741604382686148e+01	-3.788933536303120064e+01	8.150269301318012083e+00	1.412798740070057413e+01	1.999866623021475576e+01	-3.144146293133736236e+01	-7.413120793365870043e+01	-7.644628159909224507e+00	4.404025150906961983e+01	1.846577041080806580e+01	-7.298738421015909417e+00	7.954779359721647403e+00	-1.553614256357958290e+01	6.001523006074668487e+00	3.884945191168593936e+01	2.717709249894775425e+01	-2.504118547949755325e+01	-1.277345902845940628e+01	-2.835293532757830448e+01	8.582216901487053917e+01	1.299677776932473705e+01
1.360414938308622723e+01	1.446589153001349271e+00	-2.287595828070613280e+01	9.303974144718209160e+00	1.006869081148699223e+02	7.204605924204518175e+00	-1.014447586897420805e+01	-9.019145112382988216e+00	-1.383882311238066265e+00	6.242413499324468518e+01	5.263390544698833828e+00	-4.142434010982665882e+01	-4.586027906094998485e+01	-5.650219178254036478e+01	3.719340414266989825e+01	-1.820096632622951560e+01	2.627950765997271887e+01	-3.137817503131246077e-01	-1.738445818654746944e+01	7.384972349255263246e+00	1.380630796185617726e+01	-1.146073490380262783e+01	1.464509608151615350e+00	5.330367256337302706e+01	-3.565394802117866391e+01	2.150783374553751770e+01	8.441218039978284793e+00	5.443238237849182148e+00	3.966231622171518367e+00	1.253482951840777027e+01	-4.539200067585639431e+00	7.029430795585020064e+01
2.219708627204266982e+00	-1.616998496340661617e+01	1.719281999646032677e+00	1.085209528009429292e+01	3.875713827006547518e+01	-1.824673925267600305e-01	7.581927124045905186e-01	-3.982294264063887823e+01	-4.778222850294482527e+01	4.691221131737172811e+00	2.523435743995837299e+01	-2.190510304405486863e+01	2.638960169888918017e+01	3.960697897981776960e-01	-4.781938564304909534e+01	1.004004545374318127e+02	-8.533290724246411330e+00	1.456970627977116406e+00	-7.906186574575419002e+01	4.358875421650463267e+01	5.862400364387456619e+01	-4.565496229412655538e-01	3.395248689161834976e-01	-6.379755183445929845e+00	-4.843195257710094381e+01	-2.064872159653098294e+01	1.785210368225078881e+01	-3.575354702241363469e+01	2.544522184086463312e+01	7.932819368233214163e+01	-3.632930156563033108e+01	-7.083099039514564321e-01
-7.338287997519334738e+01	-5.301744049478623211e+00	7.627892754359232086e+00	-7.001539010040435329e+00	1.175875208654113813e+01	1.504928822172600889e+01	-1.540237422961141434e+01	2.539977496243718491e+01	1.954125656833615210e+01	-5.627034792206363711e+00	-2.508782216850923419e+01	-6.106420252368687329e+01	-8.941904711781905490e+00	-6.829029390027999113e+01	8.357741636657889828e+00	2.001499871163526123e+00	5.595075647187094603e+01	6.329553717018594483e+00	7.707396172717077221e+00	-1.891406070776079673e+01	-1.051044192964390334e+01	3.530189745497738230e+00	8.549983657746784260e+00	4.258896131151996656e+01	-6.457964789522391413e+01	-7.867425160305598908e+00	-2.192114096271854606e+01	9.277245981831390509e+01	4.232276692276588648e+00	-6.679442676190723738e+00	2.958966943032214081e-01	-9.998035271696579684e+00
5.709803442259445205e+01	-1.916283144664610560e+01	3.037745556157626936e+01	-7.100947854332817499e+00	1.330369793816878143e+00	2.795012549218603759e+00	-3.815233458349715612e+00	1.864190686492505833e+01	7.587802560202533186e+01	2.361839458430132055e+01	-1.751767294754720083e+01	-6.771550317139451636e+01	-1.168962529541968465e+01	-2.724195038605976293e+01	-1.030433516720594866e+01	4.363152712713783643e+01	-9.908923619583639208e+00	1.000067392247525788e+02	8.773416429122647742e+01	1.062439393089220907e+01	2.946556219592043391e+00	3.625625974153251008e+01	1.095320114570141499e+02	-5.684148858783453662e+00	-2.029506768783233994e+01	-6.525785949846998335e-01	3.386582484098760659e+01	1.989958691761192888e+00	9.380084521480062776e+00	5.460789920277875353e+01	-3.846034590117609042e+01	6.568662163606758497e+01
7.274593814539151104e+00	-1.143713665268144375e+01	1.027666244803667617e+01	4.502543667203011069e+01	7.720857264325022840e+00	1.298469482659061569e+01	-5.102328467247640731e+01	1.504807180658747541e+02	-1.214960455386470528e+01	-3.463371494901205949e+01	1.035778527018280357e+02	-1.565713552591564905e+01	-3.277841750694231848e+01	-6.443194469700948446e+00	-1.383266811089957393e+01	3.427350742880593515e+01	-7.434107346943756056e+01	4.383987910950055067e+01	-1.209981258595131948e+01	3.870105676552395124e+01	-2.348972984419054555e+00	-3.842101158709049891e+00	7.333146521009786811e-01	-5.481164263317930718e+00	5.114921130434768770e+01	-1.511201059887934584e+01	-1.186532751212217107e+01	-6.507269736558363604e+00	1.423765366130404608e+01	6.176155095854700683e+00	9.955064542357492385e+00	2.633497457791504814e+01
6.011072435933704128e+01	5.465810942986196075e+00	1.600972816021191036e+01	-3.499225009754783144e+01	3.326349690810050674e+01	6.960501964602812563e+01	-6.420331830190836087e+00	1.456797696919402973e+00	-3.955103983486718100e+00	-1.334883380810946107e+01	-1.670469017687122637e+00	-5.580123939336534988e+01	8.575933906816725738e+00	2.364456109806094108e+00	1.168850450048539003e+01	8.200995128948756374e+00	-3.584425849302915879e+01	1.180404356061351834e+01	4.488100332080072974e+01	-6.763168651508951257e+01	-1.046653351735872839e+01	4.541962329074664240e+00	-6.727796973859788920e+00	8.508284452335118653e-01	3.058407092686998396e+01	-3.356595430954489956e+01	3.277169707945771115e+00	-2.145237127668093535e+01	-5.975834018808225956e+00	-4.544960692024646676e+01	1.873899776002454232e+01	2.665761927046039048e+01
9.401999907608582063e+00	3.155294295342146782e+00	2.686716154200315287e+00	-3.214510430857835388e+00	4.505786862502000645e+01	-2.478721428054186049e+00	-1.010142072099373678e+01	3.399291112489111555e+01	-1.157284504314837648e+01	3.085664666928483513e+00	-6.473403013528751160e+01	-6.463946467025985854e+00	-1.361658765100613522e+01	-2.047779612600945143e+01	2.270114985203585434e+01	-2.027224190459610398e+01	4.100808493420324830e+00	9.819470796241125399e+00	2.527306379883307130e+01	-7.352594886226766491e-01	3.555956541952784278e+01	-2.563581004273756392e+01	1.520694317471572177e+01	6.583842380025485497e+00	1.264884554209590561e+01	-2.277978196582510151e+01	5.441555620533829796e+00	-3.362631336836422236e+01	1.147550344081464146e+01	-3.975544670408859815e+01	-1.704477569159475081e+02	-1.411576570034721456e+01
-1.238712865533576135e+01	-5.570651768058777265e+00	-1.272574591179544967e+01	2.119512313205855492e+01	9.332206680103839247e+00	-8.552857334900345165e+00	-2.890761514451819725e+00	-4.546316879068754702e+01	3.850157301496212625e+01	-3.048162035361863254e+00	-1.379521144947623412e+01	-1.833937860980251955e+01	9.835248952425116542e+00	7.873815082064227866e+00	-3.047889144643583137e+01	-2.648445284723887028e+01	-2.231112279626774164e+00	3.655735385471588472e+01	1.750941833586762142e+00	4.227280257131378249e+01	-4.800428849851278557e+01	-4.090827364320774961e+01	-1.547570415921629916e+01	-1.946273888412583375e+01	-1.285854344909291314e+01	-2.369682204333523856e+01	7.846084038545139094e+01	-9.738806476520229793e+00	-7.300173113792586044e+00	-3.491050416016248903e+01	2.820698334815637143e+00	4.415730178468578515e+01
-1.806873455792004890e+01	3.161526803557370613e+01	3.441003346260182383e+01	4.530217126328823229e-01	3.928404980144235736e+01	-2.334008377035771886e+01	-1.790368354603792955e+00	8.960680495382399613e+01	1.054748103178797969e+00	-1.646417215537965717e+01	-7.588131605255010470e+01	-2.874073183878083171e+01	-3.868328244277385153e+01	2.425399321493725324e+01	-2.331813211110306838e+01	1.856972333733043357e+01	5.522613189788195598e+01	-1.910803385013218758e+01	-1.278542583376085062e+00	-1.419211454666716499e+01	-1.733724733801972562e+01	3.154795092234265397e+01	3.490206913597220506e+01	-2.096789248167091557e+01	-3.246300889431575687e+00	-5.558278548575157174e+01	-1.362116554664471124e+00	-8.056913445206124180e+00	-5.677049721002036531e-01	-1.086126566233029962e+02	6.521325501921703349e+00	2.497779601725362753e+01
-9.299203648154055202e+01	2.763762722871223332e+01	9.011934817260816999e+01	-2.197710315187054064e+00	2.504521052837281658e+00	8.057985939832366284e+01	-3.467529684068639284e+01	1.097179044477374887e+01	-2.749209497475652242e+01	1.871706255576773614e+00	-1.131078754045886647e+01	1.022035866698652029e+01	6.943880996202513423e+00	1.709869244546453260e+01	3.577846465343718307e+01	-6.356847159867889729e+01	-3.908514613777565039e-01	-7.741120676983051396e+00	-1.694891366160521784e+01	-2.779727378493314749e+00	3.783488539333837775e+00	-5.154788089384809524e+01	-3.705777105163008400e+01	-2.342592416783425335e+01	-2.407300479090146084e+01	-1.490378881674644163e+00	3.744737961840372265e+01	6.487028315960512259e+01	1.123628807323300016e+01	-6.947416440363612722e+00	4.738544924501493227e+01	-1.390677916211214438e+01
-2.453435301758024423e+01	-8.647242976611492438e+00	-5.452327380172921067e+00	6.847176132048559793e+01	1.944269696640456857e+01	-2.579656492059386075e+00	-3.341440467041142171e+01	9.832970386140479135e+00	-2.304912176998114504e+01	-4.827381060719353023e+00	-8.395913800889250922e+01	-6.253670332434051460e+01	-7.157227301942127973e+00	1.052620179078554514e+02	2.915159716484331476e+00	6.785008724314353401e+01	1.722462779266978217e+01	-6.093161153601249680e+01	1.602411913060595339e+01	4.600964839161503050e+01	-3.769018618530808595e+01	-2.286040962937521215e+01	-6.693433066526833564e+00	1.787200292760410747e+01	3.817264000554171588e+01	2.908735710555990117e+00	-3.331038374073762132e+00	1.401293516301771236e+00	2.338062481806637116e+00	1.142249145967309119e+02	9.498987375136918043e-01	2.211806899234313839e+00
3.044945034933060768e+01	-1.350796581750517511e+01	-4.724485658271042610e+00	-5.251728355124569703e+01	9.761820292943187383e+01	1.032459520521858520e+00	-2.825216003523136976e+01	2.067757686158466868e+01	-3.062079761317572490e+01	-5.422739955058778349e+01	1.493413564601799060e+01	-2.503544097503573340e+01	8.337333159880540023e+00	-2.026213182517938804e+00	-2.618512303317518430e+01	7.019567357965672727e+01	5.720334488791119298e+01	-4.476398802562128054e+01	-4.869913883596136195e+00	4.773088643130448894e+00	-8.834788961258333018e+00	9.353423397129693839e+00	9.532300186544917509e+00	-4.052405253198466539e+01	1.291952438807215842e+01	8.856053090109404025e+01	4.123527782505350103e+01	2.546979730890092952e+01	-1.448815937840202572e+01	1.384558717949050610e+01	-2.150254805433879213e+01	2.644620302108181420e+01
6.412885157341325026e+00	-7.163278936262666718e+01	-6.398965851907834068e-01	2.961093496168940931e+01	1.497970738278957015e+01	2.131261763591249547e+01	-7.699544577652785904e+01	-5.734395320865763068e+01	2.887147215580734638e+01	6.135908842501537919e+01	2.133684135062604526e+01	-1.412038301718613731e+01	-3.474699025027256738e+01	-3.875697200728339453e+01	-5.125456773978048552e+00	-7.586806238329520724e+00	2.099870019761424800e+01	5.232449493589174772e+00	1.731808750203784797e+01	7.846874346235089170e+00	1.852861863906924711e+01	1.012608052712033491e+01	1.599870107880932757e+00	5.265361557650917179e-01	-3.332462622432996824e+01	7.141033200396795344e+00	-3.668734295188897931e-01	4.154275256932069738e+01	-3.935913766322422447e+01	-3.784710877614892333e+00	-2.923360222738644509e+01	4.720763463913769442e+01
-3.473377254481144405e+01	-1.136613067035508884e+01	-1.775405930222867923e+01	2.478643043439952010e+01	6.456428008338698987e+01	-2.577509335685003578e+01	-5.090278941355813913e+01	-2.912529616793635512e+01	5.200578832144898911e+01	1.853234706218943373e+00	3.594618196800977827e+00	1.234348653288206421e+01	-2.408511169008878028e+01	-1.961734008131208462e-01	1.266231804545528661e+01	1.146022962179814186e+02	-3.493944459454718654e+00	-4.690010713604084280e+00	7.644636645140390385e+01	7.762027023588695229e+00	-1.365069314481100804e+01	-1.451712338898815347e+01	-1.082497442346536687e+01	-1.635890343097561317e+00	2.242458173830456758e+00	-2.878087715882690745e+01	-1.027762258005319183e+02	1.142540705256434741e+01	-1.178657357736388889e+01	3.578078689710126525e+01	-5.298685289615424665e+01	-1.120505006543261750e+01
3.669122247962327776e+01	-7.736492420837315365e+00	4.134296944167974885e+00	-1.626221535926820749e+01	-1.641128955195303263e+01	5.804637772975943477e+01	1.394003498263664476e+01	-2.238349467654917646e+01	6.773247465820865898e+00	-1.400343732762614835e+01	-4.939247260009162233e+01	4.457974843709795465e+01	-5.529039961577656648e+00	-3.512574905283674553e+01	2.993737931876611569e+01	-2.725396595063457550e+00	7.414983048570908863e+01	-1.311801968448424560e+01	-3.307389826416241618e+01	-6.092665931292265746e+00	-2.053327277818635110e+00	5.206398625580975548e+00	-6.493614696152296517e+01	-1.016181069689161198e+01	4.919898349351465860e+00	1.236505194613448744e+01	-6.688346787427724394e+01	9.364978803613625757e+01	-3.383089372506107750e+00	-4.266134086599790720e+01	-7.872074030838877690e+00	-9.630805749985142938e+00
2.998805858172076100e+01	-4.786102039024363819e+00	-5.090667019674422278e+01	-9.652432987036675627e+00	4.214226580988790261e+01	6.145476825081940575e+01	6.744324656402852725e+01	2.421277059859468750e+01	-6.289045103342436960e+01	2.175120598355606560e-02	-1.041007898921787955e+02	-7.839783265994723749e+00	2.092843160017249815e+01	6.284643332502405855e+01	-2.635071291394867288e+01	-1.982679944568477026e+01	1.134301452943799404e+02	-5.126557963927490391e+01	2.890527325712838191e+01	2.030955711208507708e+01	2.216251551437913037e+01	3.673438205002597101e+01	-6.276071419407602825e-01	1.221393337127710339e+02	1.081547672505825375e+01	-3.881361149936665811e+01	-5.095638158897375547e+01	-7.529280016849433821e+01	-2.923288838826399783e+00	-1.774620868476033309e+01	-4.676666220271150110e+01	3.423464874632226440e+01
3.725880597791660875e+01	1.625169284128823577e+01	9.723479056474404914e+00	-1.823116717093940906e+02	-9.396093285715767252e+01	1.691274183922723395e+01	2.667265472731198273e+01	-5.521793023441234904e-02	1.428029408591323213e+00	-1.034250769474348530e+01	3.719784916492493920e+01	1.799414600190925384e+01	3.928915760022701420e+01	-1.749383775388970363e+01	-1.704830218565755828e+01	-2.293211601644836506e+01	-2.451889407763038875e+00	-1.050589353476370746e+01	-2.713727123901225013e+01	-1.189944169830682696e+01	-1.343520545698121715e+01	-1.965212250825760520e+01	-4.515713040250957278e+01	-3.146842387077669834e+00	-1.871788685447180356e+01	8.012411819846147409e+01	8.372479146884211332e+01	-1.017938456631595123e+01	1.319282721933717539e+00	-6.665087857607321808e+00	-2.860114922682914340e+01	-8.121359550851951781e+01
-1.951208611506761770e+01	1.685823971137950750e+01	2.289129827633612990e+01	5.136293353123766003e+00	3.055383663743164391e+01	1.798395456493772215e+01	1.558925544450533884e+01	-2.921404503831558586e+01	1.786056964234226996e+01	-1.257701903949869138e+00	-7.688046042422499227e+00	1.359563266132456594e+00	1.443086533951926498e+01	-2.706475584608522311e+01	2.312201989956867099e+00	-2.278867143557660313e+01	-1.625765898451188018e+00	2.578177920304263537e+01	4.193268712586044167e+00	-7.209464947230613596e+00	1.087430421714310746e+01	-2.216034143836426296e+01	-6.579828879842672951e-01	8.779200757114514531e+00	-1.068621478724595342e+00	4.453968634794505732e+01	-3.841472571499113364e+00	-2.716836634764336456e+00	-3.347399670095914104e+01	-5.535361463567949336e-01	-1.322000755767659008e+01	-4.196749444613099200e+01
2.831920509242277717e+01	7.686908707893981330e+01	-1.424864654792457763e+01	-1.884728799690998002e+01	1.692682672854774850e+01	-2.753992792811711254e+01	-4.216161609522274034e+00	-3.998623172731113584e+01	5.174887760636634937e+01	1.678726805484800266e+01	4.953348251820209924e+01	-4.364882781006382828e+01	8.801033755261414626e+01	4.011241514810993891e+00	9.568977141402854159e+00	-8.376163425921685501e+00	1.436611973382174057e+00	-3.622799849281670248e+01	4.069844559784414173e+00	-8.042869149269542106e+00	-6.694685812224476784e+00	6.021324990268094979e+00	-4.091817017436877535e+01	-1.612618589263101043e+01	3.125146651356849326e+00	-5.699359853989329139e+01	5.544501877341226681e+00	1.729505690821982000e+01	1.979414240645411027e+01	-6.367704363986649696e+01	-1.617623526894120900e+01	-3.167635913853442275e+01


==> Cifra_figuretem/0.039/DPdataRed8.0.txt <==
-1.096378952058754841e+01	-1.801560612956938456e+01	7.469647037110063614e+00	-2.256490385091289852e+01	7.477414690276941833e+00	-2.294739671174217577e+01	8.836006854686534240e+00	2.498184077679896120e+01	9.137584037566421458e+00	-5.150562566011737786e+00	-1.008714976078234749e+01	1.480569148147311864e+01	2.209148776274611237e+01	1.120365398725010131e+01	1.356677601653840703e+01	1.754375833930076567e+01	1.426702764423615122e+01	4.938006014460226112e+01	-4.365114317273845046e+01	-3.559709169116766247e+01	-8.373016945745382600e+01	4.325003476782578105e+01	-7.731683496085711482e+00	-2.651147494879978250e+00	-1.026680252269799976e+00	-3.637551624778622283e+01	1.191140523819380093e+01	-2.949284585691710348e+01	-4.393414735393116644e+01	-1.677254830739905955e+01	-7.735914851614962728e+00	5.758088423786657195e+00
-3.263500535466541663e+01	1.076615864767259190e+01	6.413804384173877793e+01	-3.413307298328865702e+00	1.478105905227675798e+01	-1.043485809238325901e-02	-6.173230907975437276e+00	1.955691787163650552e+00	6.665252405043496253e+01	3.020492224919860291e+01	-2.188419380849503781e+01	-6.194570672786242227e+01	2.883015347553861574e+00	3.746895540261220248e+01	3.078018255489736177e+00	-1.818366232599448740e+00	-6.298459406041455821e+00	-1.189146549825666810e+01	1.009675328586371812e+01	-1.227384495865812681e+02	8.031967680932862663e+01	-5.742537372103678450e+01	8.466412485452361469e-01	-3.677986789375016485e+01	1.245577577298599437e+01	7.895326081784204142e-01	2.494381483929129928e+01	-6.308763487065144560e+00	4.227327535640586120e+01	1.270058260594525201e+01	-5.765132122039711149e+00	-2.666883280449326321e+01
-2.734736587606419178e+01	-6.264932953207903665e+00	5.542176046371562848e+01	-4.225881292739964934e+00	5.636294310908265714e+01	-5.329003100472315957e+00	-3.516440692192155382e+01	5.072018245310974294e+01	1.192541145496668342e+01	7.625274853638124739e+01	-1.147591280574009431e+01	-2.976286384673703100e-01	-1.184279049715696601e+02	4.664757126510660612e+01	-5.004161720797097246e+01	2.215345549232027977e+01	8.297631041030217869e-01	3.570708838974341770e+00	1.812513337677894398e+01	-3.960586184313769742e+00	2.630910524302533471e+00	-2.058817032463458219e+01	-3.420787638977716938e+01	9.370456190306985178e+00	-2.035046862921411659e+01	-3.655903162037022724e+01	-1.626909100468291669e+01	2.470198037970920080e+00	-2.586778135875007578e+01	3.014928290172467484e+01	4.714094202564168334e+00	-1.284702444565639468e+01
3.093759599689809292e+01	-4.655377380432853585e+01	-6.049118480144241516e+01	-1.801448771439041607e+01	2.148626939835754968e+01	2.314704175137008590e+01	4.914316946601376301e+00	-7.557581833131106208e+00	-9.830475648965369828e+01	-8.738437331178934286e+00	-1.387240665453090394e+01	1.237098488619015910e+02	-2.133566025676230993e+01	3.474214269470815708e+01	2.905468539716608234e+01	6.037973428983846702e+01	1.739652921639428129e+01	2.768733759425749952e+01	9.662254114997452348e+00	-1.744084428944151810e+01	3.391311679434414472e+00	2.568877016554857562e+01	1.805963803645839150e+01	-2.893317910548868355e+01	-7.163431963631977872e+00	1.610707791457782889e+01	-6.281261341903802276e+01	-9.726020846945697684e+00	3.512588491079647923e+01	3.445905236341673827e+01	4.312185975798152882e+00	-5.114253630965954756e-01
-6.148404965586922799e+01	-1.351953754906859473e+01	2.018897829977411718e+01	-1.146853662020032871e+01	-4.072014356342966046e+00	1.475982226715460115e+02	-1.251092343285638009e+02	-3.089551565916803000e+01	8.021420946352397774e-01	-4.001611297919090759e+01	-9.523564222864548512e+00	7.489782819068663855e+01	-1.231453045881114861e+02	2.422656274622421435e+01	-1.488696772679000269e+01	3.205375992734595059e+01	2.544483255090837304e+01	-5.839702184581274480e+01	8.206989667473807515e+01	-1.019900156235572730e+01	-7.215522846967624915e+00	-4.075161459952522591e+01	-2.030725610080598287e+01	8.433210948854925615e-01	-1.374719581055831341e+01	-1.862008533659464060e+00	-7.673942232962933652e-01	2.537252767479925097e+01	-1.614917070579737057e+01	2.117631323623717066e+01	-3.219215283077936363e+01	-2.178920002921185528e+01
-1.879548329973771814e+01	1.920638579087418307e+01	-1.451512009763831124e+01	1.032139691705159912e+01	-3.155094918155045391e+00	7.696757033746163934e+00	-1.250152131551043766e+01	6.457177580114708881e+00	3.865284520089079479e+01	2.677581926806518098e+01	1.136171287405914043e+01	-3.502855711273851824e+01	-2.186447592559696318e+01	-9.052549320390564702e+00	3.347150267594074080e+00	-9.351428600659546930e+01	-4.661381004692955798e+01	-3.326102415854790451e+01	-2.340752923435937305e+01	5.319882546549008495e+00	5.580977444294174639e+00	2.940230890389042528e+01	3.225373365747467602e+01	2.414563223968113093e+01	-1.904760035306501820e+01	3.788619715023222767e+01	-3.062207761367453784e+01	2.785123727335457744e+01	-6.687062908804096040e+00	1.923758211026942178e+01	-2.406014728053859297e+00	-1.507552860325446176e+01
-6.170922957051420354e+00	-3.806025653203522374e+00	-2.780570248997726424e+00	3.599894198650118060e+00	-4.465622596279273182e+01	2.303561344826979607e+01	3.131324138696449566e+01	2.487269342211152434e+01	-3.427705698559744718e+00	-3.641088079773984276e+01	-4.824328619385377692e+01	6.225656211045247801e+01	1.168118021195602596e+00	-2.825059746307428554e+01	-3.700962580021829496e+01	-1.118903576019715906e+01	5.583087544723804641e+00	2.067711139453228597e+01	4.578287463910695720e+01	-4.366145710539061042e+01	8.531034534013511461e+01	2.784056819848157360e+01	9.492863459243343627e+00	1.211792365871247412e+01	-7.715077754422770440e+00	1.134484499263033008e+01	-1.490327515433141770e+01	3.888831340391401881e+00	1.478472500816018709e+01	2.673521596130606781e+01	-5.331336741601865548e+00	3.142853416845567338e+01
2.289940555695265800e+01	-3.997324503438156285e+01	1.680534123785621503e+00	-1.480776930892110421e+01	6.832092437594318390e+00	-2.786009872909099983e+01	-5.160272622083100913e+01	-1.311721512031753356e+01	2.103340265098548656e+01	2.259069949526737453e+00	3.309097552800950126e+01	6.118577230054440008e+01	-1.627469504364039494e+02	-9.663744167996952683e+00	-5.953085600687897028e+01	1.574722076204155030e+01	9.219678620310599593e-01	2.571099025528416604e+01	-2.000778707853039240e+00	2.460802702839662004e+01	6.584585190729107751e+01	1.354506845090706513e+01	-1.867851556003934377e+01	4.729113667430319801e+00	2.632442856676489740e+01	3.628655802186704449e+01	2.428871027808118299e+01	8.458786854839868141e+00	4.945327043017843494e+01	5.416601109461574026e+01	7.900652765687715684e-02	7.364004564619592852e-01
4.100759615386310841e+00	-2.250717465656725480e+00	-3.818081681240453662e+01	-2.289494958827942028e+01	-5.486069021654171252e+01	9.398901238773909483e+00	-1.373205399040678110e+01	2.265110876966457099e+01	9.343659214227606924e+00	4.846129889427369442e+00	2.739905153872539856e+00	1.771413092058455163e+01	-1.203700312344118295e+01	7.586551053025594626e+01	-1.698163271948281405e+01	-1.179253014110975606e+01	2.696346766486708191e+01	7.703341525532730216e+00	1.735720606525370968e+01	1.875018800165420174e+01	-2.119400082542750496e+01	7.268970344956068530e+00	-3.661563860911643786e+01	8.400672879226581458e+00	1.166757816028232497e+01	3.122116792484663605e+01	-2.031997874332243370e+01	-1.514723490338054646e-01	8.868964303510860958e+00	3.419620634594951802e+00	3.329067916520622106e+01	-3.864458287400663039e+01
-2.126624485079860349e+00	-1.413219403665152996e+01	2.531787067548208725e+01	2.558671946315141810e+01	7.614976970966037761e+00	1.643082676599807357e+01	1.842589482213983487e+01	-2.030543097144730424e+01	1.258485087333862928e+01	-1.456686360212630760e+01	3.183683326557677162e+00	4.116173921972009708e+00	4.351546483100819929e-01	6.183818380476912679e+00	9.578246140788598950e+01	3.736822683569163672e+01	-4.956612066387303628e+01	3.014735230292146895e+01	-4.233470658572959167e+01	1.991997083654274547e+01	6.214007374196447664e+00	6.750799198269501744e+01	-3.021171393580534925e+01	1.200932835794720432e+01	-2.823005617477556584e+01	1.357893802737288524e+01	-5.664384140292554548e+00	3.281717566145064779e+01	1.159919197172433769e+01	-7.391407438489727699e-01	-6.366004925980647045e+00	7.083088014420181366e+01
6.502762310093693543e+00	-7.811862137708976306e+00	5.043245072988952415e+00	4.883048633056802856e+01	-3.045706480664415139e+01	7.784027279039842995e+01	-7.655240990134807078e+01	-3.779453723220526484e+01	9.278570649833602246e+00	2.770258124983468662e+01	-2.202811532012905360e+01	3.024934270383849544e+00	1.910998257414806289e+01	3.403469291515582285e+01	2.719474450998006887e+01	-2.614452876082178534e+01	-2.436366454768394618e+01	3.900941206739963718e+01	2.514238670627491068e+00	-2.308257043844305301e+01	1.720653246914099599e+00	4.139893364254996300e+01	-2.045229477164074439e+01	-1.000166930289050349e+01	6.578324903708697713e-01	-2.018374268672073413e+01	1.510192260393189123e+01	5.753834898370626405e+01	-7.646128151857537603e+01	-4.501325980607656163e+01	3.944495190017324737e-01	-1.116969755478892168e+01
-5.981046676937576478e+01	-1.858106396812609873e+01	-2.064994632104372840e+01	-1.562222024247524814e+02	-2.036420210584956703e+00	-1.899529195687694028e+01	2.149440477473687139e+01	-6.091832588064979070e+00	2.571324374429685378e+01	1.170325102830159558e+01	-7.987758350191734280e+01	5.679865763048643856e+01	1.733792287897241602e+00	-3.972814866036349368e-01	-6.760005206117090104e+00	3.363728322392849890e+01	3.113457892953765693e+01	6.544058860176780001e+01	2.399565967906593755e+01	1.036567666295384349e+01	7.815586662563393361e+01	-4.046427325635934658e+00	3.208908718940316263e+00	3.424867405548410204e+01	5.863771560026776086e+01	1.512047637842116599e+00	5.844367084007026314e+00	5.540111741284873936e+00	-4.391655900360087017e+00	-4.264148066496479927e+00	-3.805936382157072018e+01	9.901933730661081512e+00
-5.317018900124480751e+01	3.723890097154222190e+01	1.185778228732107564e+01	-1.206188432030286251e+01	-2.898486010975316418e+01	6.227787740569493691e-01	3.041509371217471447e+00	6.835380427372064105e+01	4.364430564993408268e+01	-5.620309053677868150e+01	6.562592323966917718e+01	8.607215588216309499e+00	-3.049486579222933713e+01	1.515392411303368192e+01	2.621746543330955603e+01	3.318536874845670326e+01	3.616959560145275532e+01	2.836903913047549963e+00	-1.008325710929211283e+01	2.212165638028807280e+01	-4.744859609099030706e+01	-9.134251856594231000e+00	6.267025266639765846e+01	7.287532870885409864e+01	-2.550176273330250964e+01	-4.485004803529064787e+01	-8.280041297724534388e+01	5.392275994925022786e+01	5.843210175604329493e+01	1.555704703704200256e+02	1.464184614989179778e+01	-8.795888691311027685e+00
8.205211300613750591e-01	1.487358196490518480e+01	-1.306735604568216047e+01	-1.210779642563581682e+01	1.611327064041830681e+01	-4.103754105283196907e+01	2.475106135035953869e+01	3.864340932639618842e+01	-9.423463415975547264e+00	3.422932265314332057e+01	-6.317066728828430655e+01	-4.196418680985186711e+01	-1.187711898597376692e+00	2.450336440164568330e+01	8.999809004593057438e+00	3.010702111534692449e+01	-2.576915095487505525e+00	-3.134995006170568388e+01	-8.430655878397997682e+00	-1.149131203514520223e+02	-2.375359513139051515e+01	1.802230477549181309e+00	-6.865196267705954369e+00	-2.020616126010550317e+01	2.490050708579673611e+01	-7.181323435782239528e+00	1.154859820450422170e+01	2.533764825062156234e+01	4.015629103786929477e+01	7.554704104660932451e+00	-3.132740163354841911e+01	-6.451293978079037572e+01
2.507715801697433733e+01	-7.204579316440280934e+01	-2.114683077600583161e+00	2.499627181766069839e+01	2.429318100915795142e+01	-4.314193054300004349e+01	-6.343924480758605711e+00	-2.358906871964735075e+01	-5.033177862988392093e+01	4.081677851550266212e+01	-5.859855641351394695e+00	-5.545615423065353866e+01	5.792602567030868954e-01	1.505067815705805323e+01	-2.156222026529473368e+01	-4.561870483259735920e+01	-4.485399165220096052e+01	6.980173723340577396e+01	6.699002232245702260e+01	2.487196749717964650e+01	2.491371522452998022e+01	1.419331483808449867e+00	4.307100282842257322e+00	7.658873137897277417e+00	1.073893569130118379e+02	8.871112729218698645e-01	-6.752882587351812127e+00	-1.091666709287688519e+02	1.631798562576375389e+01	-3.312320552679370422e+01	7.944431135556174084e+00	2.228336530855808917e+01
3.049316772341339288e+01	3.430720609976992463e+00	5.887133378453061283e+01	1.581771428293876092e+01	9.454787391448009615e+00	6.524959898737097141e+00	-2.140431515539670215e+01	-1.264579902034487446e+01	-5.197511602965792576e+01	3.102840151148099412e+00	2.973339936724469279e+00	7.009394637233199887e+00	-1.197935059735806895e+01	2.120795140352420916e+01	-4.004823491720432571e+01	1.156412327279478980e+01	4.568647181586518258e+01	-2.201645389783711337e+01	-1.665981105033594289e+01	1.556110456654955954e+01	-2.640136158119027598e+01	4.428629214262368663e+00	-3.377675457121654290e+00	-2.942129172011484606e+00	-6.313932894892570147e+00	5.194008224721071265e+00	1.381468058208989014e+01	2.497698905701248417e+00	1.085904379843771084e+00	3.996273377889958311e+01	4.546496618036873372e+01	-1.292881937450102159e+00
-2.323766269294698006e+01	2.392812830508449906e+01	-1.241129674457939203e+01	-5.854790515003141138e+01	-4.877163097109016121e+01	1.096301938572562733e+02	1.970505775291905337e+01	-4.072904844109646660e+01	1.004115801159800903e+01	1.352779979862867066e+01	-1.541932464670593390e+02	-3.553550286804236436e+01	-2.410233125747894833e-01	-8.770292262662971439e+01	-4.660402139124261112e+01	-3.448012502937849177e+01	-5.217802734897285077e+00	-1.504552430359717086e+01	5.235300843757504907e+01	6.301207017750548545e+01	-3.336187515865085373e+01	-7.318206313348358805e+00	3.965481263835813053e+01	-9.233343064766540920e+01	-2.953138565559851969e+01	-6.658058085987623542e+01	1.169018740137660899e+02	3.345434254068498703e+00	-1.914484794881893936e+00	5.023306843335083727e+01	9.101936727478088685e+00	3.723550953024954424e+01
-2.735366684316766772e-01	-2.410357066713122265e+01	-6.544259119699262328e+01	-1.052758113151404729e+01	5.302708380839729507e+00	-5.793271351732978758e+01	-1.544328986901906831e+01	3.692662713694068799e+01	2.226804413646953407e+01	-4.076923212709575495e+01	-5.037672052628154518e+01	-4.550424545039058799e+00	4.129086084162499226e+00	-1.602553827611367510e+01	1.838876373811847387e+01	4.131494733772532157e+01	3.048202323741824671e+01	4.136905812189397125e+01	3.782789694703292849e+00	-2.052703061341207391e+00	-1.770009252732159766e+01	-9.011112471506426136e-01	4.368587130405981789e+00	-1.388282237455067758e+01	2.166703087683475459e+01	1.450083139634583915e+02	-1.669309646954619453e+01	-7.004023813312950608e+01	-7.316934876160073209e+00	9.898131593167789788e+00	2.142508490011024946e+01	1.630804546927488730e+01
1.220628032028452736e+01	2.015824142137637054e+01	-1.382144881437506356e+01	-3.667384760938013244e+01	-2.830783140533062792e+00	2.168517545520191447e+01	5.291264172416639866e+01	-4.170073301592665160e+01	-6.205140355748969228e+01	-1.057453891072541268e+02	-2.568327310767602611e+01	8.203729893105677462e+00	-2.484171094838733662e+00	9.635984316531336447e+01	2.314368798022271534e+01	2.483336633849236819e+01	6.004535377767571402e-01	-2.148702632403094981e+01	1.040037237181645224e+01	3.273153165643644513e+01	3.961198089201229777e+01	2.076548994281182559e+01	-2.989691607085268599e-01	-2.645608455087043609e+01	-1.505594852957669438e+01	-3.605914606839085490e+00	2.227672738462857893e+01	6.763747539890083260e+00	-7.962778885428961928e+01	-3.762299526420876106e+01	4.921252474496394136e+00	2.266116900872265205e+01
1.546635838638924909e+01	-2.871631561911709696e+01	1.820306826248664223e+01	3.236262384482760979e+01	2.785564754194663806e+01	-2.291554152406334310e+01	6.788589791126268835e+01	-3.573638124028616403e+01	-1.306871604982871133e+02	1.494116302108794514e+01	3.651056986091624879e+01	-2.109544828940117078e+00	5.620922002628723391e+01	3.622318756109788751e+01	-3.942025974504445429e+01	6.712485135939079584e+00	8.315371023891277957e+01	-1.857546810690216077e+01	-1.759195403169108474e+01	-3.179622131729882284e+01	2.774666270617910868e+01	6.759618788097444053e+01	-9.989987748731255834e+00	-5.549934755571244160e-01	-1.583137365853380629e+01	-3.062467652465637258e+01	1.336646959266849422e+01	2.804511799751531598e+01	-1.310364438620328364e+01	5.929776162225223857e+00	-2.297376534537325909e+01	-4.258066448977990603e+01
-2.559618651519274124e+01	6.623082343013186879e+00	-8.628036531905603113e+01	8.478588857751063301e+00	6.459566823609058872e+01	1.046832536465512931e+01	2.793624442426569487e+01	5.058753140879738375e+00	-2.306361521689119698e+01	-1.651530308133051150e+01	-2.303355551666567180e+01	-1.088909125206086657e+02	-3.144083071288557463e+00	2.221048648183543506e+01	8.695720065058158976e-01	-4.082547672624384916e+01	3.013622774453585862e+01	1.397233382054441364e+01	7.329225296760527897e+01	-2.169568101586927256e+01	-5.881727409757369074e+00	-2.347419461203293878e+01	-2.424418270234796324e+01	-6.378884486474746041e+01	1.064401222663608237e+01	4.475936613231004912e+01	-1.942323029522619748e+01	-3.767930954115667674e+01	8.137755476261805399e+00	2.874588897729111636e+00	2.942844983733936814e+01	8.967432988846793407e+00
-1.378630752440371054e+01	-2.807954487753235284e+01	4.393523895610287866e+01	3.965552910108797136e+01	-3.244205272482439995e+01	-5.344529312525698739e-01	1.912905413475324323e+01	3.752799816586277259e+00	1.470249907338740059e+01	-2.339891738719360603e+01	-1.027473373019026468e+02	-3.925047446151912567e+01	4.144105539570863783e+01	4.915341408081683738e-01	1.956106076128436122e+00	9.604120966432125872e-01	-6.594903540438490097e+01	2.962445043461037208e+00	-1.393563022691430842e+00	2.285175092175563805e+01	7.212472229172953497e+00	4.920445959130199753e+01	7.167838682452122612e+01	-3.860023728962993772e+01	9.636955411292164042e-01	7.771486298873456988e+00	9.528814332408442667e+00	1.254138931512085087e+01	1.526545205707662944e+01	-2.099063048991992630e+01	1.921978918804859759e+01	2.213903443446883390e+00
4.410863572638037411e+00	2.256120253003973630e+01	-1.411228534695221448e+01	1.570175315209905165e+01	-3.078108426539682441e+01	4.179339092095490571e+01	-1.281424703937282850e+01	-3.810895733301105537e+00	3.277232902133752646e+01	-5.846917983577775146e+00	-3.949024987205960713e+01	3.054057228104715804e+01	-1.262978769780513666e+01	5.029743849102560560e+00	3.765769699917296265e+01	-2.380859625678909097e+01	1.942845563520801022e+01	-9.315652255851209418e+01	1.569902001510445544e+01	1.448719885368402460e-01	2.961911537601691791e+00	1.774256354426413296e+01	-5.578175900807771370e+00	1.539371545506302619e+00	7.425214944189414723e+01	-8.003870911580335701e+01	5.347323705281943518e+01	-6.363467346630997667e+01	-1.132696246796224138e+01	-1.206816882085610132e+01	3.706897567025098539e+00	-3.557570441309628517e+00
2.058704591835186548e+01	2.640300397859776638e+01	-4.681692004412585106e+01	-2.066858710656514830e+01	-4.228754883548413446e-01	9.421099418263038316e+00	-3.187113459552674755e+01	3.565485172379489143e+01	8.174522699884136046e+01	-4.262630498766131382e+01	1.549234762076557415e+00	6.786766370160751904e+00	5.527618510796077800e+00	4.581829656862721123e+01	-2.018947654072291709e+00	-1.678795371498734212e+01	5.250023342502472268e+00	2.073047974845065156e+01	1.488126018859897037e+00	2.095898559784106752e+01	8.526100616687461553e+00	-2.598417126007276678e+01	-3.654571110000936329e+01	1.988725083265178029e+01	5.222025615900292017e+00	-4.119955816402523396e+01	4.113262333937885984e+01	1.972872182371261607e+00	-1.409337645044767662e+01	3.652479887664559755e+01	1.536959388871790466e+01	-1.452492838970258049e+01
7.474788371756166949e-01	-6.476484992743402813e+01	-2.320591664958179479e+01	-1.248724468472941496e-01	1.692100030399583588e+01	2.358626220874872104e+01	1.707206159449473759e+01	1.608096856128239693e+01	3.156027042987364695e+01	2.329038112753229584e+01	3.246312066320747647e+00	5.670194142833633322e+00	-4.453356951560847321e+00	-2.245319345942588640e+00	1.775505919890602513e+01	-1.060041645287398353e+02	4.512454760352640371e+00	1.690478917313516760e+01	8.674505625167812184e+01	1.978311884532581288e+01	-1.417191821715390176e+01	-3.765278474947324128e+01	1.510580577635115951e+01	-3.612043667650109313e+01	3.440712454305045043e+01	-2.812132036238169874e+01	-3.448372618229354458e+01	-5.257395717443259286e+01	-1.366852794428262463e+01	1.811436579144369219e+01	-7.123332240054382680e+01	1.569877478745505783e+01
-3.111199011536182013e+01	-3.583493418217961413e+00	1.579443521787728244e+01	1.650280012040889233e+01	-4.768233899893825622e+00	-3.126052113927967468e+01	4.157435399420180744e+01	-3.933670297072432653e+00	4.218539165865998086e+01	8.794235159742916252e+00	-1.324744172046145962e+01	2.223084519830515049e+01	7.411106175610460589e+00	1.086524250804963065e+00	1.774478236835136258e+01	-2.826300850661666075e+01	-4.286528662868206396e+01	-1.010435530183086783e+01	-1.750370059431634928e+00	1.558136030220867241e+01	4.431809631644339831e+00	-1.668277194493824211e+01	-2.072332765344158556e+00	2.173862095299422847e+01	4.305707799858504359e+01	-8.174842940082584164e+00	-1.401137782035927160e+01	-9.088897766628488029e+00	-2.634346900331295149e+00	1.364815639530975311e+01	-4.802172685736109337e+00	1.373664881008319405e+01
7.095943623621220553e+00	7.288651740804478862e+00	4.170371350056636572e+01	-5.400658357894499773e+01	8.052716255184844840e+01	-6.537175693755707950e-01	3.621720918564361291e+00	1.998375308470292211e+01	2.563264396944441526e+00	-3.538378371444449755e+01	-1.478558038884196568e+00	-1.341619543615961874e+01	4.164925514851188559e+00	-1.300206463840798143e+01	1.190244043967863874e+01	6.869762644961134868e+00	1.022303743948046417e+01	-2.353691369289073521e+00	1.135582912124314614e+00	8.520485225296495768e-01	-1.155324833795528860e+01	-3.936774477814947204e+01	2.885889554242140775e+01	3.072495649391252215e+01	-9.824183631723466092e+00	-1.490740607712493615e+00	3.074567738895572333e+01	-1.779428819138166418e+01	2.274504631218733053e+01	3.103357954410987496e+00	-5.258997343621199860e+01	-9.404282865916327339e+00
1.814363148765965761e+01	-2.109920301640872253e+01	-4.436165568514049085e+01	2.232967091214924338e+01	1.078742407803747305e+01	2.962972720350207112e+01	-2.124655374943731090e+01	-8.383463203037842959e+01	-2.879232947785602903e+01	-3.565825070072030911e+01	7.702539500421782925e+00	2.745900508057394607e+00	-2.369829852790446978e+01	6.974481971958453208e+00	-1.354038404798984629e+00	1.220535826528952228e+01	9.311897302336936022e+00	-2.271734202740684694e+01	-1.348409785582874498e+01	1.623761992075814931e+01	-2.156879922956643725e+01	1.840389722819969620e+01	1.907070478401371361e+01	-3.345075433190514502e+01	5.443678286401459587e+01	-3.395154426915925683e+01	-1.937398276723152080e+01	-2.653383955075558021e+00	1.889893429317064388e+00	3.601550770790748146e+01	-9.899150805663907704e+00	-1.162747095901183343e+02
1.354283455614874754e+01	3.591240940019334005e+01	6.317954450559147261e+01	-8.263059727807946331e+01	-2.921544554897088375e+01	2.756183329090776013e+01	-1.199481793035942268e+01	-5.666010823125198215e+00	2.852987586301076917e+01	-3.546746534925587468e+01	9.345777505656908346e+00	-3.929969916740239455e+01	-6.965861131144500007e+01	-2.836543788118426690e+01	-8.474078473548015467e+00	-2.563808149103232381e+01	8.025887982621796368e+00	2.634101411301087481e+01	-3.307747959455058862e+01	6.913939420598292429e+01	6.720153166077370344e+00	-4.302932086898886155e+01	-5.189589787972436596e+01	2.054283725040666297e+01	5.646038022794834355e+00	1.031576290586498956e+01	-6.975738702684238035e+01	-8.117982383273748326e+00	9.553504153871960725e+00	-1.562092967737403626e+01	3.104707148890030055e+01	2.640769157251705934e+01
5.853761160814102027e+00	2.408775147107382963e+01	3.286962808837333938e+00	4.449120732602636075e+00	-2.843367732962587269e+00	1.006437568206357192e+01	4.279180377996427254e+00	1.773868934333106395e+01	-2.055645316136653911e+00	-3.201534334611622512e+01	-1.340977295629658528e+01	-1.892389195751001196e+01	3.839272577800561947e+01	8.840819960323875293e+00	3.934652940785888120e+01	9.490591431312898507e+00	-3.658442109657499497e+00	-1.424083257325049523e+01	-7.718376531789477468e+00	-9.793886633043921819e+00	-2.344456220536140378e+01	-7.389226735320902684e+00	6.709610278192356780e+00	-5.738582257692098842e+00	-2.017186588690180216e+01	4.995276406539288949e+00	5.415422860617582046e+00	1.300512228578965424e+00	-7.230288534646753362e+00	4.808983630740843118e+00	-3.545074300040749193e+01	1.786357926434559928e+01
-4.849140262039556859e+01	-4.430067039881433999e+01	-1.243803076897420823e+01	1.554048407638410367e+01	-4.029692753130748173e+01	9.315538417655551129e+00	9.461945669525471203e+01	5.257466254268972961e+00	2.236138783607534153e-01	-2.509763239912321353e+01	2.487275731345952323e+01	-2.832107855691023968e+00	-1.890460861487160216e+01	-1.561121816848102029e+01	-3.244919839851731069e+01	3.329752507255205529e+01	-7.694244473873161461e+00	-1.512019790223074089e+01	1.372224758992661364e+01	-2.041585126142424933e+00	2.360736544656931812e+01	5.161740243655453808e-01	1.006793761225142703e+01	6.165979930164181155e+01	9.309528508975087391e+01	-7.879587929347648512e+00	1.093531944309472124e+02	1.477750523612936604e+02	1.770331154326472145e+01	4.598370063231967464e+01	4.606135785465473198e+00	3.092179831686252101e+01
-6.336576959373569906e+00	-5.207498616522883594e+00	-2.235098030964680405e+01	4.355397061935472713e+00	7.748697249218474781e+01	1.335336163513346719e+01	3.099467481052304407e+01	-3.631841398269382903e+00	2.089246341001939911e+01	-1.511672199402526928e+01	-2.956044233018080725e+00	1.242640033665756150e+01	-2.974935788095994127e+01	9.720947102474917223e-01	-2.983834224217702946e+00	-3.074732026342818614e+01	2.362297523287089973e+01	-9.273660313873864425e+01	5.531290831305648226e+01	1.818285526228246951e+01	-3.683841476407592630e+00	-2.040056701792954641e+01	-5.298661950767851891e+01	1.126321019921731725e+01	1.742794875706494295e+01	1.535451885179898568e+01	1.204174077711842017e+01	1.627981561035547031e+01	-1.264140632762390659e+01	-9.311712439574060696e+00	-7.575374033507249472e+00	-1.402423176161006424e+00


==> Cifra_figuretem/0.039/DPdataRed9.0.txt <==
9.873622117324769576e+00	-3.124525215563458858e+00	-1.114923963204129365e+01	4.354204342748936973e+00	-7.645653236045808399e+01	5.572922950772633044e+01	-4.222437768478481068e+00	-7.342946350176822179e+00	-2.734458144296635851e+01	6.882895905136814463e+01	-3.441331860556366529e+00	-1.214960207335418119e+01	-1.301019728157471889e+01	7.807837783759301153e+00	-3.328647524644982703e+00	-3.565536018562396237e+01	6.782609473109276621e+01	2.301742902354807896e+01	4.184929864948090383e+00	-2.480050817694200660e+00	-1.486791145559945271e+01	-3.966462294567334368e+01	-1.785702016637042533e+00	-8.519333614014138689e+00	-1.921840897976251483e+01	4.724974617627358953e+01	-8.882361048322152897e+00	9.999516585967406002e+01	3.901606654862494850e+01	-1.797423108812894199e+01	-2.239951358846986196e+01	2.937601093396173368e+01
-1.730325458419313733e+01	-2.628497894537671797e+00	-1.604636835414342499e+01	-1.983514293292732233e+01	1.685484101150017011e+01	5.120110436675597043e+01	2.220193043363313734e+01	-1.396391221291267293e+01	4.954543141251679828e+01	1.458084939692171567e+01	-2.005521312203872597e+01	4.270026088414809351e+00	4.686627592796262576e+01	3.140206173214595609e+00	2.794221950590289438e+01	3.940498661200133768e+01	-2.938491760280350107e+01	-5.093298153020655405e+01	1.417621966004031009e+01	-4.611415906683149046e+01	2.094477711082570082e+01	5.211538723809105278e+01	1.241424802206034705e+01	1.559654395117702919e+01	2.884556576448640186e+01	-1.696080603064651982e+01	3.383908201131472282e+01	2.768512162630006657e+01	3.115219720309244877e+01	-2.172044368320738528e+01	-5.466675534194258113e+00	1.102567941970789462e+02
-1.381382723083010866e+01	-3.514896691722696431e+01	2.331204697541543069e+01	3.061019278881660366e+00	2.788902530170715366e+01	-5.045237138289027712e+01	-1.827460165434888850e+01	-1.237859049063827488e+00	1.061956836180613806e+01	-2.280079851589708184e+01	-5.774949718905026508e+00	-4.501005806513418861e+01	2.080043861656496773e+01	2.378395944160704101e+00	-1.127152881654973982e+01	1.115635311030279553e+01	2.122328962274214081e+00	-3.168761134256622825e+01	7.953341864384577775e+01	8.805955204869272634e+00	-1.464255548814135999e+00	5.309542515199251511e+01	-2.524075467332106726e+01	-1.781132030533824917e+01	3.621388049528958764e+00	1.904954025496395253e+00	-1.417697413800027562e+00	-4.303221783443883730e+00	-1.651153878005546360e+00	-1.942926633212664900e+00	-1.191844124701962393e+01	9.507137999316389809e+00
-1.462656321408826443e+01	-6.378169957308492144e+01	-2.197640209018528168e+01	-2.732615449566408827e+01	-1.558835539193793451e+01	3.909318739101097862e+01	2.969063269641176461e+01	-2.161078471703863002e+01	-5.347065935089287336e+01	2.613229725293536276e+01	3.651729497152944592e+00	5.120496284984976221e+00	1.779443411530849728e+00	1.537814950000316649e+00	-4.960559172960169860e+01	7.548310399847228780e+01	-3.305947336413724180e+00	-9.764363310770599824e+00	5.849749798675547119e+00	2.466148207806544335e+01	3.441050344082607637e+01	2.479801904291052495e+01	-4.523467207093341358e+01	1.786795716082502494e+01	-3.239967256802548690e+01	9.244457853858783380e+00	-4.271055192092899233e+01	3.803076915979482209e+01	3.338438911795593356e+01	-2.811517035520583008e+01	-1.090375002684471184e+02	1.003268344328521877e+01
2.075988703844545480e+00	2.798726841670130128e+01	-2.350638822386499349e+00	-2.803216453651493367e+01	1.498788149357451793e+01	-4.178805657628680592e+01	-2.268995767815898645e+01	1.394370311685580965e+01	1.200325307191791868e+00	-5.647912897362181184e+01	-3.722111175312235076e+01	-3.804326105792128487e+01	1.241511858833194992e+01	1.770248104918904275e+01	-7.101488978932101404e+00	-4.685431255112850302e+00	1.620674461464169980e+01	4.474604614555088844e+00	-1.761474386608785991e+01	7.079995410459324034e+01	-5.185165959445537709e+00	-1.426471426856937619e+01	8.196806615395132667e+00	-2.239826134385136669e+01	7.718530310738073830e+00	-2.477142549143924732e+00	3.461134459427397303e+01	-2.266210713434003665e+01	2.493729341850481163e+01	-2.091202554175092487e+01	-2.676877870431457040e+01	-3.585220663529683804e+01
4.341278023760693827e+01	2.068475548773299977e+01	-7.282575181852382684e+01	-3.344754084883969636e-01	1.167443979734681214e+01	-3.353484980700296880e+00	-4.065617829251428361e+01	-1.075969945496021865e+02	-3.650113850433417184e+01	-5.112162366540342617e+00	1.563092948854267661e+01	3.020116739722267241e+00	-3.641007277043208745e+01	-8.258886343118285822e+01	1.961887665872615827e+01	6.513823745266579479e+00	-2.442134474372297603e+01	-2.565799376080062899e+01	1.111863429098642442e+01	2.839530151834485316e+00	1.179387556044077989e+01	-1.701464488767598926e-01	-2.000426342266298008e+00	7.636230744221787603e+00	-2.382422379608464169e+01	6.589987920468545646e+00	1.094259759572135415e+01	2.228159549469271994e+01	1.052121248591717073e+00	7.594514889922884038e+00	-5.528884621582835024e+01	2.540219903926376688e+01
9.556032993021723598e+00	2.092787819401026983e+00	-4.543118858253369297e+01	-5.773216065209055614e+00	-1.216038424624886538e+01	2.236446103273050312e+01	-1.033198901947192994e+01	2.644638118042879071e+01	-6.248242018493954220e+01	2.990986683513594357e+01	1.283783749458770451e+01	-4.140332829887984190e+01	6.505833990114496146e+00	3.065822736557019113e+01	-1.261111230575587072e+01	6.600963354551861073e+01	-2.473330406912806723e+01	-1.076856857185055993e+01	1.713853947318805737e+01	3.983674427542135277e+01	-4.542263882104203176e+00	3.294298120900873528e+01	-1.480520776539830763e+02	2.052462506685649046e+01	-1.671753373893047367e+01	1.451235745255596399e+01	2.631938804465679027e+01	-6.928217297432643917e-01	9.926204253754313811e+00	3.561149324420832318e+00	-2.741173728876789895e+01	-8.425103082053522030e+01
2.076710445986307718e+01	-1.120948662564385678e+01	-3.835499234669918600e+00	-3.559450791517981827e-01	-2.604130517469948813e+01	1.050687835184686492e+01	-1.822019250925536369e+02	-6.096997324859405865e+01	-2.135791363353231631e+01	1.674980455261579948e+01	1.250250216556344540e+01	-5.857039272809405617e+00	-1.901992686848637604e+01	6.550296455785431959e+00	9.778849463072857517e+00	-7.073887416956220875e+01	-2.747598675023797554e+01	4.608988338922907602e+00	-4.887782780093680657e+01	-8.941599360190717505e+01	-7.285184727012417483e+00	-5.052118058078150398e+01	6.176685492085673701e+01	-2.049746183368386454e+01	2.964289515979953649e+01	2.102167154441038122e+01	-3.923978424835527790e+01	3.823904731212265773e+01	-3.011077351727525553e+01	-1.362328040904696991e+01	-6.634118571104410478e+01	-1.195725548349121325e+01
-6.560764276764020408e+00	-4.272009898918112114e+00	3.160994519406687076e+01	1.489359800750526475e+01	-2.945623970958970617e+01	-1.302950521883324342e+01	-4.111581260665889026e+00	-1.419474190869197017e+01	2.914533744217044031e+01	-6.358367328668210305e+00	1.516516304835681517e+01	5.302721373462004806e+01	1.760909158953512943e+01	7.278246816347809123e+00	1.034751284475045630e+01	-8.995791728339915139e+00	2.458209460481279029e-01	4.871617653311861140e+00	3.112528318880387346e+01	-2.288707731049079541e+01	7.868771149249012886e+00	-3.087288175401205592e+01	-1.880970250503947483e+01	-9.749342796702840985e+00	3.004425672109623235e+01	6.249516021098823160e+01	-2.014292441015769342e+01	3.479339871117186789e+00	-1.917531924685166089e+01	9.141193820208974863e-01	9.994058093231048545e+00	-1.804022720968783133e+01
-1.412838364525303270e+01	-3.093062220608672419e+00	2.036308100051051895e+01	-2.600909535870174238e+01	1.417382366063247190e+01	-2.996633385902504187e+01	3.622114396253213897e+01	7.074757651986691709e-01	1.429073884677143269e+01	-6.180039699588238022e+01	7.504102470608933650e+00	4.399688287998634451e+01	5.504103934826313349e+01	2.024819271141480215e+01	1.661053414809301998e+01	-3.256897378908265495e+01	9.079380306844430493e+01	2.096489245142778302e+01	3.282631142963007420e+01	-2.430444154942219370e+01	-4.981586278248654764e+01	3.057508522841216703e+01	-1.668727999584285371e+01	4.199935008387237545e+00	-1.197279599404310630e+02	-4.798172121960382341e+00	-1.441685360230747293e+01	-4.789114960186658720e+00	2.304329735926503275e+01	-5.441905519605726482e+01	-2.908338631325767665e+01	1.591511374708489690e+00
-7.836208355728420827e+01	-4.279477802166457678e+01	1.805291723478005395e+01	4.719648530413572018e+00	-6.775505995938632964e+01	1.383533967154333766e+01	-8.941611974806656349e+01	5.709610882795773534e+01	5.421849278181014142e+01	-7.622878191663774672e+00	-1.259841293430340059e+01	2.472545226174549526e-01	-1.174835873993628788e+01	-1.769541693643209257e+01	-2.742726504308005531e+01	-3.333086099283661508e+00	1.205446797959044503e+01	-1.116245086496327765e+01	5.505802497259097805e+01	-3.918136427010815659e+00	-2.434891654710800779e+01	2.859451575030715276e+01	1.003289479531164652e+01	1.136207618084780258e+01	7.952680443646190867e+00	7.721204192742660233e+00	-1.172643857790259680e+01	-6.514548909405170285e+00	-2.395459413875884991e+01	-1.377028325443857604e+01	-2.290349830415675569e+01	2.168502875359395432e+01
-3.310922098741448849e+01	5.189349755372708728e+01	3.950792131364706705e+01	-1.409502230897651032e+01	-1.767973389173161181e+01	2.812728233210866335e+01	-3.844989553942038185e+01	-5.796927742821540619e+01	9.031423561928624721e+00	-1.713492517443065921e+01	1.466481752046838771e+01	-5.124249209331063781e+01	-1.202819734034181032e+01	1.081465053405709931e+01	-8.212033446176502594e+01	7.326403184063002527e+01	2.425394840760266391e+01	-5.291457318304692015e-01	2.123536817557372203e+01	2.943965409981913695e+01	-2.016503887757526314e+01	3.201690066275963886e+01	-1.342732357965241263e+01	-2.857658323859844884e+01	2.423653309709150605e+00	-2.723591402915460868e+00	1.902031193331508385e+00	-4.551258456152181253e+01	1.710269159043446052e+02	-2.020830468927796275e+00	-5.530912156583002393e+00	-5.940476435648436393e+01
-1.807785774879975094e+01	1.547800491371444309e+01	-1.815169963118828633e+01	7.721852351869003428e+00	-3.872485016310612593e+01	-4.826124246309284160e+01	-5.597230730137138721e+01	3.597850344931970312e+00	-5.117861908943715399e+00	9.007516801060544864e+00	-3.211198119240959770e+00	-3.544457579763022892e+01	2.445615084146813700e+01	9.383525556996216821e+00	-2.780169796687629002e+01	-1.533365812890096436e+01	-5.560699006466637684e+01	-5.677035175332936667e+00	6.018631675001646641e+01	-5.626485721421344266e+01	4.067713460453864727e+00	-4.259511647557064862e+01	2.782698880331475522e+01	1.477953342518805790e+01	-1.658156090116093750e+01	-2.703812484349712975e+01	1.642787953001923285e+01	-3.323140811487333757e+00	-1.791352693099619486e+01	-4.630947522113063819e+00	3.216606461230939118e+01	9.552693713869905068e+00
-4.152174165800116157e+01	4.263232377399159390e+00	-4.251981933134663105e-01	8.585965035449919469e+01	-8.514351470562077751e+00	-1.175184277422946764e+02	4.537093427632673581e+01	-9.620444190516231231e+00	-5.288468588257349445e+00	-6.783692086453751813e+01	-3.133381655719031045e+01	3.607086539441582573e+01	-1.204557422435918035e+01	-2.427590765841638287e+01	5.210891180974524417e+00	-2.675850717860897565e-01	4.645409399478941737e+01	-2.508590239077006956e+00	-2.340614514271937097e+01	4.736861712995305007e-01	-2.555760361351993470e+00	-4.218788856123500963e+00	-1.629104854019689341e+01	1.290550330943422708e+01	5.692611436999002450e+01	3.096748192069701133e+01	-5.609236066103502338e+00	5.832255416802456693e+01	5.112492639922727733e+00	-3.083929930650977536e+00	-2.357454668844471524e+00	7.968710442142217687e+01
-1.868219019562572925e+01	-2.228530257540979775e+01	-2.746672972040008887e+01	1.467689878092875055e+01	4.694234723769097428e+01	4.563439609329728697e+00	3.202118684576605290e+01	2.827493646512715131e+01	-1.281590145642006284e+01	3.483274088910089716e+01	-6.352295909864120915e+01	3.826354230938049739e+01	-2.886043074396703823e+00	-8.296485104996891291e-01	5.326637109084895627e+00	1.779829093760702818e+01	6.720849065209789863e+00	1.680276590561618022e+01	-6.568641839014066619e+00	3.369137718329906050e+01	5.260502932506346241e+01	1.186539829811483493e+01	9.106755100978345396e+00	-9.289642059315212919e+00	4.214956102315735365e+00	4.340634075981955053e-01	-7.545557303384464731e+00	-1.251423721881011630e+01	-7.869603192526469115e+00	-4.711487074271366993e+01	4.215522671087160944e+00	-1.209797187196667423e+01
4.116735768227777648e+00	-6.903118424857871638e+00	-3.073029144242887867e+01	6.450792262818242762e+01	-1.590695172248582523e+01	2.349306581077954803e+01	-4.486156675706510555e+01	-1.707411612185869387e+01	-3.005465392810158676e+00	-6.604126692599662363e+01	1.357143181344023652e+01	3.804996023354245693e+01	2.883979554723657301e+01	1.003105351779094079e+01	2.721007144180987325e+01	1.986400249485853253e+00	3.996196367024187879e+01	4.752075457731133667e+01	2.815199018099563233e+01	-2.550256254674272327e+01	5.206142741583687439e+01	-1.660822979086819728e+01	-3.229456535958996000e+01	-1.939405964363837143e+01	-1.180880092919511704e+01	9.289466968488230947e+00	3.308015379743404427e+00	1.356673238164266948e+01	3.828836791778508797e+01	1.712102132333630422e+01	-5.789128608036250512e+01	7.928208937461451455e+01
1.842554094803284315e+01	-1.959676248400786847e+01	2.366455733842865072e+01	-5.706857057463256666e+00	-2.757439020894160819e+00	2.202281873507254772e+01	7.881230942626451075e+00	-4.101354797486568060e+00	4.630626593319715312e+01	-7.333789449223027113e-01	-2.339241078407128072e+01	1.638633805047880116e+02	1.174142965216307122e-01	-9.445628100276689310e+00	-1.446422636921619898e+01	-7.145605577353859594e+00	5.633968880240020383e+01	7.653033704473428145e+01	3.906068324091276622e+01	4.080199014616277431e+00	1.061471646887125608e+01	-9.608519226319469198e+00	-3.046109245495355466e+01	-4.431017742126893144e-01	2.193492676461101354e+01	6.648800547356455759e+00	-2.873997958753462978e+00	-7.191808704648941841e+00	-4.848407246991659036e+00	-4.158202628856604832e+01	-4.031259192552981041e+00	-1.152645135175697000e+01
-7.313661871285680682e+00	-5.040309275595823202e+00	1.299227131238199462e+01	-7.247586519507642322e+01	3.786619738719213757e+01	-4.732376431215848100e+01	-6.305019135158238974e+00	-8.395333977995967700e+00	-1.781949453640706338e+01	-7.600482244293935707e+00	-7.983440910732046802e+01	-1.231081335116298447e+01	-4.159573439080529056e+01	-3.717005313724717297e+01	1.146699275443468480e+01	1.219384803295658770e+02	4.313908488181466083e+01	1.080762189148372698e+01	-1.348122613728616059e+01	1.862358461155774236e+01	-1.360829562628222789e+01	-2.380443681602460870e+01	-1.945180239693582536e+01	-4.077180790466199412e+00	-2.280039828977099248e+01	-3.930903416285100604e+01	-5.409518660157125680e+00	5.993341439823396399e+00	3.218522551097193318e+00	6.201923729164491306e+00	7.246806674420871275e+01	1.151856612867661056e+01
1.031490133024504132e+02	5.439409142972931477e+01	6.406973200026788717e+00	-1.346774580584175318e+01	4.685839777996361732e+01	1.160410298362800141e+01	1.060972328768321233e+02	3.918371708103280393e-01	-2.978453451102881999e+01	-2.962061049603283891e+01	-3.202576670147024185e+00	-1.971744855723330048e+01	7.830386380838986859e+00	-9.229911096874319654e+00	2.333992382057646253e+01	4.145437742174382123e+01	-2.630107758326671785e+01	-2.953355088872067569e+01	5.628846010487236207e+00	-2.667036847483052142e+01	4.875599515861033950e+01	-3.015552824362864115e+01	4.776991476138230297e+01	3.918176450702802960e+00	1.484882162051104970e+01	3.927541020205021027e+01	-2.434642623900503011e+01	5.958983633332265129e+01	-1.835280646994790743e+01	6.453015526361061127e+00	-1.279982439820714291e+01	5.964134379864451108e-02
1.888284407934156306e+01	-4.703071397938636977e+01	-2.376293526427683389e+01	-2.541139495517899149e+01	-4.747319380721967974e+01	-9.685221619813095373e+00	-1.617347576827633748e+00	1.531282483868755264e+02	2.821218102871247879e+01	5.827543477544100625e+00	-1.303323228779578073e+02	4.373358744105010132e+00	2.980014925914158042e+01	-2.312315127633198131e+01	1.288480078436826659e+01	-2.545999766197387615e+01	3.117500462090821500e+01	2.713510476398599280e+01	-1.264127418739672848e+01	-4.205303060127070225e+00	-1.753998984308121933e+01	-1.976545313197240716e+01	6.010338007161035989e+01	-8.407236802247210150e+00	4.127019507391733733e+00	-1.424899545207850338e+01	1.781467163294062175e+02	-2.862141325903911238e+00	2.064188003629454116e+01	-9.755153544161352386e+00	-4.568479669328603165e+01	2.025293511976062888e+01
4.382455715317802536e+00	-4.700514141040900817e+00	1.229962945461766566e+01	-6.321920476061482219e+00	-1.218604061827221159e+02	-5.553784370821782090e+01	2.368510414896153193e+01	3.221986165180179285e+01	-1.728931786596174902e+01	5.807935291983174153e+01	1.645048775069908942e+01	4.784744365549429723e+00	-6.537706590952750751e+00	-1.086482642570905455e+02	6.557544786898320410e+01	5.030237223872488173e+00	-2.907839320876114542e+01	-1.576230054902047328e+01	-2.867723382800404508e+00	-7.847806631253622989e+00	-5.649083704122737970e+00	9.463684278596286958e+01	1.511584665145838358e+01	2.655336126884768611e-01	-1.719058541289679809e+01	-4.463783385685191973e+01	-5.362986962183198614e+01	9.523712692121904411e+01	1.821590885377287350e+01	-1.690664878172158225e+01	4.085978200780807867e+00	6.862664169571641715e+00
4.114230628588650518e+01	-1.098338663167170770e+00	-3.286524818008308557e+01	2.724579537324684164e+00	-2.576742120505919686e+01	3.641748907518773226e+00	-7.125623886233910298e+00	-1.137344015822396770e+01	-2.436212704687902852e-01	-1.019717598060035080e+01	2.207591648892110925e+01	-2.629347540487448853e+01	-6.838216148289575358e+00	-3.864777695597732432e+00	2.079526970614874415e+01	2.889760433041615784e+00	9.431982814862957198e+00	-5.796761663414434773e-02	-8.872347985019717953e+01	-4.941468455394754500e+01	-6.328599503392474013e+00	-1.243943993299359185e+01	-2.238284089397126309e+01	-3.769787498304654605e+01	6.830608081007000010e+01	-2.297752152126104264e+01	6.972599666571991150e+00	1.111029034484855238e+01	1.624194052472330085e+01	2.381394227665055485e+00	-2.226445822364976124e+00	-8.748764617691660916e+00
-9.120310232505380199e+00	-1.694394577582640693e+02	-8.655333817790170770e+01	2.122048516467333812e+01	-1.432333541303239066e+01	1.995133289609065219e+00	-9.423963398016018900e+00	1.951009714739373280e+01	9.133457587008774681e+01	-3.194058756289688006e+01	2.388905220962990583e+01	3.012663869698666019e+01	-8.310109191453221911e+00	1.684632889593732585e+01	-2.022938139241148292e-01	6.113175443360810846e+01	2.173456732149148252e+01	1.671008417698680404e+01	-1.347523651863149396e+01	-3.618136405951876355e+00	-1.509388134995619879e+01	7.925256645528995136e+01	3.699883636060464998e+00	-6.557897252602474580e+00	-2.891326200629058718e+01	-2.871337114998674522e+01	1.359833548381657842e+01	1.186885142567418683e+01	-7.343647671294225354e+00	-1.496768736726106219e+01	-6.844677389305487303e+00	1.234550063170156875e+01
-1.823940780663771299e+00	-3.222449609602315412e+00	-6.782569239251749593e+00	-1.223032689234586101e+01	4.204422655285134169e+01	-5.180262369958770208e+00	4.130694984482632037e+01	-2.390438944596950321e+01	5.929999087527323098e+01	-4.603030153942948033e+01	-2.708180205128998352e+01	-1.843398255145901743e+01	1.509138529595464995e+01	1.140096945649335058e+00	4.747664961540485784e+00	1.574044066056511681e+01	9.930946011590620515e+00	1.628824837292912520e+01	2.417009923972188972e+02	5.792414580545030667e+00	1.434525937539994622e+01	1.706859718872768639e+01	2.640295382536058000e+01	-1.149456980615285451e-01	-4.770649805898891316e+01	3.728255648787261833e+01	-1.876125713117056293e+01	-1.037518796923229587e+02	-7.622668011424980250e+01	-1.014534173799149341e+00	7.190439063530316588e+00	2.746013900669292074e+00
-1.747723662068326789e+01	6.057187297701941731e+01	8.823706640871050055e+00	-3.564816466030947595e+01	-6.850291867484561870e+00	2.450712914146497212e+01	1.664847462853298055e+01	-3.146939007441074687e-01	-4.432668468138631823e+01	-1.278039400084635702e+01	-2.621738093097644651e+01	-1.541354959284674386e+01	-4.007534878131924927e+01	-3.429861354162284215e+01	-1.348185164776663392e+00	2.027905691612299677e+01	5.466998750195972434e+01	1.193048921820658670e+01	-1.575982343773925365e+01	-2.380711492956922370e+01	6.555031353305116326e+00	2.211208502987894065e+01	-1.156229992002087670e+01	-3.221690329229302563e+01	-5.645761228448450453e+01	-9.085850067293213428e+00	-1.583324428078274115e+00	-1.541915100074022993e+00	1.582507293625032574e+01	-4.405277020498196094e+01	2.797722745260615795e+01	1.526431102104578308e+01
-8.691152299280350491e+00	1.907683669230001655e+01	-3.722177627078710316e+01	5.389606111822441648e+00	-5.205307468856018360e+00	-1.959322490749818257e+01	-1.989866364236071217e+00	-6.290111670776008168e+01	4.004154361770517312e+01	4.661109994918986033e-01	8.794025760172651474e+00	-3.990410600131095720e+00	-7.419444505012856794e+00	-4.244430275737846259e+00	-1.935997768763225224e+01	3.369539239420675614e+01	6.631251173193028592e+00	6.147506286240116857e+00	-7.312223374795344455e+00	9.137600886011136936e+01	1.462220536160031088e+02	9.605966587006525970e+01	2.005062100261066860e+01	1.279149521010547685e+00	3.785428388897046581e+00	6.006483113547088237e+01	4.222239522625445218e+00	-1.416712532690820012e+02	4.276616586313402735e+01	1.126935749768195727e+01	-6.659112158600400733e+01	-1.956275308981338412e+01
-1.507382964529600855e+01	-7.821646133631467990e+01	-5.661615761492267040e+01	-9.679712587329415641e+00	-2.436526793455113449e+01	-2.471162854815911203e+01	7.459145478586320621e+01	3.469543122945165869e+00	-1.430579719974971908e+01	-1.217522716659093476e+02	3.041832897402247937e+01	4.148289381515263941e+00	-3.483628816782924531e+01	-6.784241763988652529e+00	1.296991052911786646e+01	3.495847451750041301e+01	-1.976719866328729225e+01	-5.267200042944491400e+00	-2.576488168079818397e+00	1.046668208869495231e+01	5.723034310111684064e+00	6.350008953062330264e+00	1.910532121889129442e+01	-2.440215088381343023e+01	-1.355399857412795761e+01	9.744865649301733868e+01	-3.416865993652570666e+01	5.430317325656005067e+01	1.052632200262245377e+01	1.319921378381429378e+01	3.235249343938390609e+01	-2.247821495400091152e+01
3.263998607281727971e+00	8.296107632732788062e+00	-9.803014579291121322e+01	9.709797484265770606e+00	3.990908231111970395e+01	6.296088541207276990e+01	9.207461022431827757e+01	8.209672279372082215e+00	2.526023065146942859e+00	2.498153153616835986e+00	8.542562650617522735e+00	2.027701668998718176e-01	-2.954329177256203920e+01	2.338214657324721557e+00	-1.219897080862976821e+02	3.724954247927954043e+01	1.188303293043790099e+01	-2.460726081505539753e+01	6.861717876637380087e+00	3.610115843378756040e+01	-1.307224812212620968e+01	3.214602941525089363e+01	-2.806922717297885228e+01	3.300304379793434162e+00	2.229174128537517419e+01	-1.566205590859852137e+01	-3.314881647689821165e+01	-4.920839109926846078e+01	-1.079978482093148955e+02	3.868922608414403896e+01	-2.555678038464398227e+01	5.169810239382257144e+00
3.453671492682575117e-02	2.768588248522722672e+00	-3.479900527206744698e+00	-1.078071842806063785e+01	-4.167678316905063518e+00	-2.934965937521120694e+01	-1.033549303415918708e+01	-4.227156224120420802e+00	-1.220982774990421937e+01	-6.726000185876141302e+01	-2.359527211760511278e+01	1.770928440857402419e+00	4.713869552795959539e-01	-1.412284482924179230e+01	1.440276158108176219e+00	-4.418764319750355440e+00	1.453944641921332215e+00	-2.612934638114406294e+00	-8.228784383663992230e+01	4.671590991922037972e+00	8.429022300822312630e+00	1.952249662150707499e+00	-1.933559689110157009e+01	1.327307582781064887e+01	-4.853872622686253635e+01	6.811818354987386748e-02	-4.994008835072921926e+01	-4.511641825481941481e+00	8.940548680172885554e+01	2.366181232294507808e+01	-2.912277285253162162e+01	-4.310305700240024862e+01
-6.958577875408647628e+01	3.894326084313910030e+00	1.246066149575802662e+01	-1.887616735867293727e+00	3.692886412070808433e+01	-1.346349561837731201e+01	-2.418316629466879064e+01	-2.050551979082252174e+01	-2.748699385984931354e+00	6.026867267178580789e+01	-4.413410920847047691e+01	9.129535173940929837e+00	3.472694639827673058e+01	3.069984566097458867e+01	-3.237271407339603968e+01	-2.819413482805252968e+01	-7.976472060548728038e+00	-9.953287725475245651e+00	6.469766150081332512e+01	-1.617180228330106218e+01	-7.698038266397864149e+00	1.640813576769038917e+01	2.919106874772665705e+01	-2.148712662464954803e+01	6.293088031569305230e+01	3.601835718418046639e+01	-9.080303300549411816e+00	-3.958119986703295012e+01	1.261410627013773222e+01	-5.302893275839551279e+00	7.703503590618570485e+00	-9.775366242546468243e-01
-3.750799506135349048e+01	-3.215465478337779359e+01	-1.517375439730538744e+02	-1.978591159309951220e+00	-4.217988572933019320e+00	-2.960652212565109664e+01	-2.083586203485653598e+01	-3.614517802098061594e+01	3.086154259420983692e+01	-3.785721683500869972e+01	-2.848792996667965838e+01	1.236410842138339632e+02	-7.847357980139864964e+00	-4.212879037296359286e+01	4.568653989691512862e+01	-3.386787531253276029e+00	8.705795119762496981e+00	3.495726634351591144e+01	-3.384034730858878959e+01	-1.002493917899037257e+01	2.321571490231443491e+00	-2.087674490957883577e+01	5.044853737578252151e+01	3.841273736802901340e+01	-4.019374503579942370e+01	-8.369923927329507407e+00	4.160682374472882117e+01	-9.760175348486924918e+01	1.261672855461964815e+01	3.652623946062185922e+01	-3.151241895265037396e+00	-1.577233253768559962e+01
-9.169871244893800011e+00	-2.222121761496643977e+00	3.063705615962746265e+01	9.183936554508800310e-01	-6.032069046056832917e+00	2.607865457678687449e+01	-1.521077430114308413e+02	1.443373363188376679e+01	1.005913623339165852e+01	1.356680574227466707e+01	4.655856247442952167e+01	2.786347773995419175e+01	-5.104966987992196614e+00	3.109779438789122707e+01	2.294353176001592232e+01	-2.696213669121020340e-01	-1.425734024226419816e+00	-1.209771883299093531e+01	1.883992259335862895e+00	4.008554725977811728e+01	3.604286995541359673e+00	-3.348483037446892041e+01	8.802141828084252495e+01	-5.623485095496872077e+01	9.446177725634150590e+01	6.442643790985860264e+00	2.217121407757922924e+01	-6.532474779617507465e+01	2.421052822465760102e+01	-2.365121945517754654e+01	7.508441995209063080e+00	4.165866804464984341e+01


==> Cifra_figuretem/0.039/RPdataBlue0.0.txt <==
-1.276577460704382272e-01	-1.962135613651003890e-02	1.828767869881525454e-01	2.599791353800015026e-01	3.110920046383686133e-01	1.615178455164844110e-02	-4.875472649754499233e-01	-6.807128628200542764e-01	-8.545029225048326182e-01	-9.961645927535816014e-01	-8.667631211694102333e-01	-8.984710436039115011e-01	-1.048662199386308558e+00	-1.236253889325417132e+00	-2.049347068069991451e+00	-2.563485096822365250e+00	-2.456762294325879559e+00	-2.254433828097653691e+00	-1.938077047536238551e+00	-1.945985727501187812e+00	-1.766730320192233750e+00	-1.334926972918005772e+00	-1.273207787474796016e+00	-1.141915620470643544e+00	-1.529655117734814995e+00	-2.557429043983540318e+00	-2.871634420205419591e+00	-2.136830345544351140e+00	-1.252238253927116407e+00	-3.287092421683935894e-01	-2.678520079886840405e-03	3.240528647247605670e-02
3.330426739663797431e+00	3.172457439860069783e+00	2.545527385383635544e+00	2.166260525885624677e+00	2.182625416874765190e+00	2.221360753923898645e+00	2.475624244291245724e+00	2.784073865568630790e+00	3.315840737958621443e+00	3.832276760782377334e+00	4.107427234700912422e+00	4.604964160237798865e+00	4.801483919993732918e+00	4.762732512013491792e+00	4.286202253898435011e+00	3.793863780284915332e+00	3.467485563416127903e+00	2.891963087210069450e+00	2.424652810413205462e+00	2.039585084411243088e+00	1.344552736044519525e+00	9.775985686929149487e-01	1.138802871668487482e+00	1.631026069516311239e+00	1.972702168134432554e+00	2.520150703075616061e+00	3.439302681748504842e+00	3.960895268149634774e+00	3.875421820786886684e+00	3.571375635387382008e+00	3.492130322413443899e+00	3.456018074805076612e+00
-1.692469778918780143e+00	-1.711431650897164536e+00	-1.638269726896676382e+00	-1.349445409554989928e+00	-9.942927251483963946e-01	-7.503079769115212905e-01	-8.299875864973006445e-01	-1.558675933532612579e+00	-2.251186109775614508e+00	-3.015566106864191909e+00	-3.495462869922175031e+00	-3.155572122046359951e+00	-2.879891843641595894e+00	-2.825653577212032808e+00	-2.636176463949714055e+00	-2.391433853706436796e+00	-2.561646058509446711e+00	-2.643869254294974436e+00	-2.652720120314295826e+00	-2.777350382306474241e+00	-2.642081285704139582e+00	-2.551775242528542265e+00	-2.078244802531546753e+00	-1.703123065086889376e+00	-1.907676886879812406e+00	-1.563090728079284508e+00	-1.047659305552153697e+00	-1.018998522575828902e+00	-1.127412011710443140e+00	-1.601645186404667909e+00	-1.719208798272255256e+00	-1.682340829070278376e+00
-3.981809929901539480e+00	-4.004785781991309079e+00	-3.559977771804470503e+00	-3.285164630462571456e+00	-3.779944814805895170e+00	-4.406419600941153369e+00	-4.982740189953727139e+00	-5.269840785570965913e+00	-4.809389079552085278e+00	-4.752444401944604380e+00	-4.835080384992213709e+00	-4.421191626513243378e+00	-3.753513550541208499e+00	-3.089303638500328297e+00	-2.687127556162364428e+00	-2.319708831213592060e+00	-2.101207184550862639e+00	-2.000960942580187307e+00	-2.281381536023890710e+00	-2.862965999075377521e+00	-3.495209418657293732e+00	-3.841545651414955742e+00	-3.982951924890580919e+00	-4.254213975233877676e+00	-4.169890496877330932e+00	-3.711030612161357656e+00	-4.053365317660577283e+00	-4.293045178082720348e+00	-3.976334328643480021e+00	-3.879294652178730374e+00	-3.793865423995397279e+00	-3.720864886905192570e+00
5.125871307362040774e+00	5.510938325285016148e+00	6.309548844763065212e+00	6.690303952434837775e+00	6.322918397413239688e+00	5.940402904849086063e+00	5.591776991787225981e+00	5.233573179086603133e+00	4.911816514377533416e+00	5.046721730003620898e+00	4.809313557731576871e+00	4.207430981793478963e+00	3.474493868657832163e+00	3.023673034381433311e+00	2.087075228687427675e+00	1.009407916116957349e+00	8.815458062231362746e-01	6.721407101324337052e-01	-3.663013707261784935e-02	-1.864335626075042940e-01	-3.213439667261437926e-01	-5.082639885368738647e-02	-2.078250680198496791e-01	-6.497308560158246982e-01	2.136118658895935427e-02	1.290509162805451915e+00	2.724155632671024563e+00	3.666864032952871888e+00	4.465660157531070595e+00	5.179465035410331986e+00	5.196091620865495031e+00	5.151480783564738708e+00
1.403011007910152763e+01	1.425794504227703285e+01	1.375297830850206182e+01	1.349523408201097041e+01	1.363231421520080033e+01	1.376631655005988542e+01	1.393225475786878143e+01	1.374776777063837763e+01	1.270694785837863527e+01	1.107187554843944177e+01	9.929233028866962130e+00	9.212865302097119624e+00	8.389901066220719628e+00	8.157096665723990725e+00	8.270209380182116377e+00	8.418654766025500891e+00	8.365069700790527918e+00	8.200974207480054901e+00	7.707383550113144466e+00	7.378718871774192500e+00	7.714448603228129642e+00	7.728207092504541187e+00	7.631260152545049635e+00	7.573224508302352831e+00	7.780296299868829202e+00	8.639254940125592697e+00	9.756229586813120136e+00	1.071110845245270760e+01	1.195359058487540338e+01	1.337297243249838097e+01	1.366806768524910964e+01	1.355811112576130384e+01
-7.120510040616014003e+00	-7.070385440333892824e+00	-6.184803036393232034e+00	-5.607493509955828515e+00	-5.835388131626768171e+00	-6.149033139101998557e+00	-6.428362259187212047e+00	-6.289902013066262398e+00	-5.103649177790941849e+00	-3.759234641787701392e+00	-3.637044731225227867e+00	-4.124069110546658479e+00	-4.947233315241885698e+00	-5.331533481807134045e+00	-5.395418388909224205e+00	-5.073158938715979893e+00	-4.687785029001905635e+00	-4.984065509287768592e+00	-5.605445831575742943e+00	-6.070015397332176654e+00	-6.652214300358409105e+00	-7.123961976744523916e+00	-7.362061352819634585e+00	-7.320862115188348618e+00	-7.284484866681648185e+00	-7.075419668646889093e+00	-7.375999191832575796e+00	-7.537266829765097320e+00	-6.445297599267230559e+00	-6.588827811584379468e+00	-6.849737314143427902e+00	-6.761906556844944127e+00
5.068310560461198655e+00	5.158702926494802554e+00	4.819904164648828981e+00	4.480299360797212138e+00	4.474675071182767638e+00	4.550246553420101314e+00	4.806013086193738459e+00	5.331184324225517912e+00	6.035194587018728463e+00	6.826631361816310140e+00	7.476686950774272589e+00	7.666459289076336781e+00	7.473233839037333404e+00	7.293838696968053981e+00	6.652880747616272572e+00	5.816242761203374911e+00	5.553386878821898520e+00	5.099548521888111807e+00	4.559615051029877186e+00	4.404333356448399073e+00	4.846698450117084889e+00	5.507286900398550955e+00	5.479330088810545618e+00	5.469738073393665800e+00	5.802620592368177732e+00	6.375579866219363900e+00	6.318352021939217522e+00	6.366308768852892541e+00	6.049836142483997925e+00	5.017937106600321329e+00	4.633698445231802410e+00	4.526395444237758525e+00
-4.220333256580523162e+00	-4.488285220303878553e+00	-4.829344708983960288e+00	-5.060942948437294753e+00	-5.427787286004822853e+00	-5.660047810973166449e+00	-5.655089924903252019e+00	-5.565348256096273261e+00	-5.044345415374347219e+00	-4.628528711815891761e+00	-4.424630660638758428e+00	-3.777558596723935125e+00	-3.080294222754464961e+00	-2.718008012335423107e+00	-2.552570162668820419e+00	-2.367382541279509756e+00	-1.851204010958955148e+00	-1.031465316787093522e+00	-5.691106388981228559e-01	-4.000943424206147569e-01	-1.024790774974692203e-01	3.062377418754530511e-01	3.867806166074874707e-01	-6.518627839938216928e-01	-1.529429757289517244e+00	-1.406879916192660840e+00	-1.937791758527293906e+00	-2.695733592101198894e+00	-3.499282992738601550e+00	-4.244136293289773043e+00	-4.357758106182001434e+00	-4.311533790425190027e+00
-4.014549126216173214e+00	-4.115229412617413374e+00	-4.124430736991994806e+00	-4.046487739603037426e+00	-3.750560981339061684e+00	-3.185099420776932533e+00	-2.666009866906155601e+00	-2.667885534785984891e+00	-2.909319401197379751e+00	-2.930868759731386941e+00	-2.855608209060197744e+00	-2.622579430114569732e+00	-2.204589461536972550e+00	-2.116581845717112831e+00	-2.243493526501694646e+00	-2.771463542898892740e+00	-3.406836777040762598e+00	-3.835325636815991590e+00	-4.213577328677741818e+00	-4.320771169227766606e+00	-3.947028514967941604e+00	-3.392248026786091497e+00	-2.931106966246208589e+00	-2.678271671599551151e+00	-2.444055423420061324e+00	-2.014918397180792464e+00	-2.405411110503310912e+00	-3.150860759711969550e+00	-3.771738207748268845e+00	-4.024828211828617164e+00	-4.016096604274411952e+00	-3.970032377647828348e+00
4.887703366982679043e+00	4.915276308200971833e+00	4.645002779218833311e+00	4.486500813299747037e+00	4.911934047620646560e+00	5.366229210828136864e+00	5.550470354905770343e+00	4.663184544217917171e+00	3.602908091952012004e+00	3.143932352249144913e+00	2.538204074034805746e+00	2.164533116406576418e+00	2.182901610426075667e+00	2.792101051920833577e+00	3.065445603934468632e+00	2.436216650167501996e+00	2.134455234238604504e+00	1.973868884224094122e+00	1.510204369541214175e+00	1.430821770925881475e+00	2.089502695914350117e+00	3.796745306948347665e+00	5.346557612988283914e+00	5.094983540871232286e+00	4.637637175900156450e+00	4.606040101672397746e+00	4.456129360232446324e+00	4.762296875155673348e+00	4.843495205448687280e+00	4.724238234003704129e+00	4.670329628010549960e+00	4.602367027787862774e+00
2.146233539457744310e+00	2.200674754264958732e+00	1.999367083749209240e+00	1.588848632030804175e+00	1.891897377748031017e+00	2.252165160846829828e+00	2.328544163585414495e+00	2.168729373560310592e+00	1.731227772916960728e+00	1.010546431158037217e+00	2.261016237780013594e-01	-3.945422170166684728e-01	-9.506786373200883933e-01	-1.108649848023886220e+00	-6.753736656709554698e-01	2.361270742064788472e-02	4.724337565490619451e-01	8.781757809067584075e-01	1.303171143160614998e+00	1.426904766693387172e+00	1.085638707254692470e+00	4.511735775280895644e-01	2.742089027936707168e-01	6.568707206767713247e-01	5.757309088465849545e-01	1.210833561056576524e-01	1.629541850420546389e-01	2.752997845234956276e-01	1.051839075699213977e+00	2.049966533537588731e+00	2.237093388702016572e+00	2.266777175222788099e+00
-7.747370832048181555e+00	-7.864743172007513827e+00	-7.481967791707973880e+00	-7.013259350485061105e+00	-7.008138652344451991e+00	-7.057028774523465664e+00	-7.022981953282134704e+00	-6.421805069560185153e+00	-5.605739635157444667e+00	-6.107848085055789689e+00	-6.831188019244668119e+00	-6.914458394470487157e+00	-6.902428459235155245e+00	-6.840308050123939054e+00	-6.640911927368750689e+00	-5.970372727030718529e+00	-5.552369322157351128e+00	-5.365022142465727839e+00	-4.987974421142239656e+00	-4.867043860666939281e+00	-4.958005171795428545e+00	-5.673686667773828241e+00	-6.501131778458163701e+00	-6.513804904382888949e+00	-6.739780319219502047e+00	-7.155567109699186190e+00	-7.378051658382534406e+00	-7.311116285397898373e+00	-7.360579564874313974e+00	-7.613405152078964733e+00	-7.589960599238105843e+00	-7.521598329385358106e+00
1.053350855263295038e+01	1.087123708959560275e+01	1.088251589310296907e+01	1.073483317578702767e+01	1.073956055818033128e+01	1.070903530954968019e+01	1.056389578004734098e+01	1.049364097911224647e+01	1.012666626559198946e+01	8.946685176585312149e+00	8.071305589802781455e+00	7.725405980892102065e+00	7.738834737331737657e+00	7.896373831342582861e+00	7.881917458355042427e+00	7.379161711055695960e+00	6.537398502281822843e+00	6.047333567280658961e+00	5.434646872550746188e+00	4.863007293352664462e+00	4.431353395821355790e+00	4.109437955173838475e+00	4.134389928228437761e+00	4.362954380778511165e+00	5.307486877679155057e+00	6.925250178517285526e+00	8.168197051211992132e+00	8.995304169071131284e+00	9.522830752612293281e+00	1.033939994800307183e+01	1.049361209878376044e+01	1.040904285666043094e+01
7.060650474843185975e+00	7.389198716902754427e+00	7.987649576911048932e+00	8.289357433342596337e+00	8.122995173136780878e+00	7.838860255094177276e+00	7.473256801243889136e+00	7.008545746626785089e+00	6.460140600091546226e+00	5.561467311856475249e+00	4.597636472279443609e+00	4.123866840453787930e+00	3.965348578828427506e+00	4.318452722935306021e+00	4.718107960996460015e+00	4.719198968384971771e+00	4.618113987849422841e+00	4.309890704145532325e+00	3.939185644557325006e+00	4.008554940829117008e+00	4.229557449944567615e+00	4.369350590529982981e+00	4.406952870890196827e+00	4.181368183478332057e+00	3.770362882328126108e+00	4.223258689795152954e+00	5.628943005197112548e+00	6.736707969385818728e+00	7.040017766491683204e+00	6.889665443942108780e+00	6.729081563035069991e+00	6.639383713306447277e+00
-2.923156797070523005e-01	-1.825509093099738356e-01	1.534876300102028246e-02	3.391711588584176984e-01	6.010986824583459676e-01	7.746432101504971968e-01	8.342776385228958258e-01	6.361554356341352356e-01	7.839331070789608003e-01	1.220068313236872370e+00	1.255483650794572137e+00	8.290078246939700524e-01	7.186398783686080982e-01	9.058358632388340270e-01	9.777875735717861394e-01	7.772861201585329338e-01	6.222580518792727444e-01	5.263610582742903610e-01	-3.177178573487179740e-03	-8.464969808278337560e-01	-1.639767157660519503e+00	-1.587938934237657973e+00	-1.019583945199395769e+00	-4.568507832584897121e-01	3.983569643987478481e-01	6.381053468566283415e-01	8.779023494562966379e-01	1.324687612733552511e+00	9.301446629017215972e-01	-6.052772447955693039e-03	-2.556622806577004137e-01	-2.857961881354578182e-01
-2.073858030002201924e-01	-3.335760154805109678e-01	-6.443026653002700277e-01	-8.261745295930711386e-01	-5.417345489860837526e-01	-5.182836624642026546e-01	-6.927847388434071885e-01	-9.436214054646006044e-01	-1.468892216432161391e+00	-1.916471817687109835e+00	-1.602780752139434606e+00	-8.222171980750376807e-01	1.745552676723405583e-01	7.569468419506596435e-01	9.874327259887683006e-01	9.437151496485216562e-01	7.739751249798308974e-01	1.455234552503583023e+00	2.445334851069927318e+00	2.895893184537307707e+00	3.145225337146405398e+00	3.048384947202622097e+00	2.879908802453519101e+00	2.062390802263955880e+00	8.718864760236834099e-01	7.120343896237457670e-01	7.586410173448293603e-01	7.488001753209929667e-01	1.791026539057446743e-01	-3.904890181045968522e-01	-3.863831208336252487e-01	-3.638859399078603341e-01
3.529481181926434896e+00	3.591268699148221000e+00	3.264447340933636088e+00	3.081060881411497476e+00	3.106079873667439539e+00	3.101316113067156710e+00	3.212317657225725931e+00	3.618181060022688911e+00	4.264058764183985772e+00	5.063969786265325901e+00	5.516373161133588887e+00	5.186921642638820273e+00	5.002437449371192280e+00	4.856144579063341737e+00	4.256002024705408004e+00	3.613024430402504983e+00	3.310138352407462570e+00	2.841265631153369497e+00	2.392823482636030619e+00	2.071277529179314403e+00	1.820357906956449723e+00	2.205734631098538845e+00	2.957671305913136095e+00	3.529283818023150499e+00	3.384433278322507288e+00	2.609619970121566546e+00	2.823284513698202769e+00	3.852418860393972189e+00	3.589443917168990694e+00	3.382248549918857705e+00	3.319037691860434958e+00	3.248064159550279051e+00
3.117266398524197513e+00	3.193071978341973871e+00	2.945012043420843995e+00	2.532978502657437403e+00	2.397670662268927888e+00	2.288383250756634624e+00	2.170164515009020523e+00	1.865453481534997016e+00	1.395413901657802436e+00	1.441553715602436059e+00	1.998232817606014677e+00	2.500152159633894478e+00	2.943679131728563103e+00	3.022324960495375912e+00	3.421379754470159185e+00	4.022815510112185855e+00	3.658828250412228922e+00	3.057408814380428552e+00	2.997698502564067891e+00	3.303288145700262302e+00	4.052773250900875368e+00	4.151723488695240327e+00	4.370533281842316597e+00	5.292524687597767397e+00	4.997955969782642782e+00	3.955200631123747090e+00	2.738871013432938817e+00	1.863502900352605129e+00	1.951304689349083299e+00	2.733778759724920349e+00	2.992967935941984514e+00	2.976193351474890392e+00
-5.328726733611842015e+00	-5.420016416835948370e+00	-5.330472812737935939e+00	-5.105534560561340029e+00	-5.151159693793487371e+00	-5.178652304787381588e+00	-4.988673315694537536e+00	-4.449319565679698663e+00	-3.491932975586632626e+00	-1.684013722139073188e+00	-5.869844833575754706e-01	-7.668588728286066525e-01	-1.114463195011504926e+00	-1.185898627474681000e+00	-1.348113028156378901e+00	-1.712985057150002044e+00	-2.055032998214546325e+00	-2.585331536742209835e+00	-3.339573889820087071e+00	-3.399162259704347822e+00	-2.794763406438403486e+00	-2.502148299311955704e+00	-2.838554404889015004e+00	-3.319373906596373214e+00	-3.043019147656557788e+00	-2.734233452741549719e+00	-3.291918164914943823e+00	-3.684244953108835041e+00	-4.229365552560484964e+00	-5.112219700872635997e+00	-5.404298335812222298e+00	-5.436819446227097785e+00
2.225170827875326274e-01	3.090260030060613672e-01	3.748732779533011650e-01	3.244076164543101548e-01	8.407202105591048413e-01	1.435985097850329906e+00	1.831832339763187267e+00	2.094448641254075483e+00	2.290528270932388200e+00	1.719877806385905705e+00	1.370604463142949037e+00	1.595524758914598884e+00	1.904236959102242999e+00	1.939437285522681576e+00	1.875129443309844435e+00	1.655307873780476946e+00	1.063209776237943549e+00	4.864819562428297495e-01	-5.061314468415822887e-01	-1.116000500297076536e+00	-1.426482076092273621e+00	-1.993462767988895878e+00	-2.201096796704858694e+00	-2.332373004730100785e+00	-1.491319689386480407e+00	-2.583042629757219544e-01	-8.130205493973101730e-03	2.162452334500773177e-01	1.479423178525169080e-01	1.364295066966556835e-01	2.051726250153813602e-01	1.966806242147893513e-01
-4.249206963514722268e+00	-4.540778624958209164e+00	-4.987953142636615489e+00	-5.513503485418004502e+00	-5.641406939117404207e+00	-5.531569101635782637e+00	-5.282380554374316972e+00	-4.732958939972979451e+00	-3.968759818524263405e+00	-3.662725041923240887e+00	-3.723823173437323941e+00	-3.895954467749012107e+00	-4.272656950252882169e+00	-4.351257297809010716e+00	-3.609497426530752229e+00	-2.140448476640137709e+00	-1.124105159409284793e+00	-1.474004972027092297e-01	8.388250160195399596e-01	1.464345232443459377e+00	8.902909893974272348e-01	-5.712597268714371124e-01	-1.063133584088774342e+00	-1.472917079146522923e+00	-2.019790359325283724e+00	-2.520388982819733670e+00	-3.407861844787321903e+00	-3.694203167175466707e+00	-3.581633866058952620e+00	-4.046885707134414645e+00	-4.173474610998729517e+00	-4.108510636965212015e+00
7.673013644749378415e+00	7.897719329796776044e+00	7.937149504200236905e+00	7.906164902779837966e+00	7.870995946015446165e+00	7.625673875112937594e+00	7.212117965174085654e+00	6.868148432981382001e+00	6.112575368233695627e+00	4.604775518953490909e+00	3.689346115217773114e+00	3.213861542964009388e+00	2.725431109604246949e+00	2.744567214333928362e+00	2.252118370055892882e+00	1.540844537947274606e+00	1.778263228653670813e+00	2.330734910767549906e+00	3.093523467435435048e+00	3.328233718118265738e+00	3.885210857578695443e+00	5.198474472851795092e+00	5.711682376339049405e+00	5.390028680540287276e+00	4.787705288684523275e+00	4.024581921646286808e+00	4.369583044060319388e+00	5.612094020716428489e+00	6.560314610042855321e+00	7.212920260645748982e+00	7.417494041225534573e+00	7.343030504028604355e+00
5.264140012657837486e-01	4.618522694130764994e-01	7.035654759178335826e-01	8.737810732492282684e-01	3.821583827246066711e-01	-1.019223355748537091e-01	-3.879053389742073144e-01	-5.366640315025448249e-01	-2.077740238778960913e-01	2.008263976058625444e-01	4.286680695175568157e-01	8.750836821948481115e-01	1.562074985328457011e+00	1.792305945789898214e+00	1.927622958015559274e+00	1.832584056750044210e+00	1.459961481597359612e+00	1.367655582885618504e+00	1.157200722996770237e+00	1.284497971534758198e+00	8.104531186356761507e-01	3.809681565927697938e-02	-5.573718323008445413e-02	-7.420122938891959841e-01	-9.175572222534795763e-01	1.282515612420249695e-01	1.339327942607058342e+00	2.096903838983417590e+00	1.370505956429882932e+00	6.546682174703637447e-01	4.646724427200727980e-01	4.450506784585227527e-01
2.609916084708874262e+00	2.728026792160588965e+00	2.611454378541854471e+00	2.410640670073682212e+00	2.790459786020183852e+00	3.322920595485030937e+00	3.612150874542375600e+00	3.658264572072665199e+00	3.867539012917807550e+00	3.754204943097360303e+00	3.124977379424719537e+00	1.848082547823558075e+00	5.006505855205187761e-01	1.024202782157021818e-01	2.530373141257016845e-01	6.178572445784159539e-01	6.111386468772724845e-01	6.430262821558531128e-01	5.054546156415631319e-01	4.489053014770287287e-01	9.599764843094799049e-01	1.002137910431622148e+00	6.670033950043626758e-01	1.897918517620171552e-01	-4.214750830664169140e-02	-1.729451831008690585e-02	-2.567027342117694788e-01	4.463404249053100625e-01	1.739291258572068566e+00	2.376692805061011438e+00	2.455569887539419849e+00	2.432438185484755877e+00
1.779260854723032415e+00	1.656914748521102432e+00	1.041977223507190020e+00	6.472617934740341195e-01	1.051701689947556417e+00	1.451679982607272823e+00	1.621354369174242693e+00	1.366880183340185351e+00	6.230935614483402718e-01	-6.299696256564274455e-01	-1.482061728307044080e+00	-1.020376708622370732e+00	1.007686176660488736e-01	9.325149679922308810e-01	1.226909731687232830e+00	1.275138194365504019e+00	1.312152625425761387e+00	1.403450757340892752e+00	1.596771731624558877e+00	1.561709844351541809e+00	1.188306410838796845e+00	1.074396773070876776e+00	1.040828274238495554e+00	1.655592665445634548e+00	2.426247207447308707e+00	2.182089313602345815e+00	2.072137251663912938e+00	1.877012779235146755e+00	1.357331414461608210e+00	1.740116354118535602e+00	1.966330567236867610e+00	1.980194076450903395e+00
2.262216753891003407e+00	2.512007798310597728e+00	2.998054074827498638e+00	3.056902442944575693e+00	2.723142446645933301e+00	2.247358079578063439e+00	1.736444818996466521e+00	1.433605324974936535e+00	8.745571648142352883e-01	-1.197685904880485958e-01	-7.970589236398990529e-01	-3.396960107722605815e-01	-1.087037241646550585e-02	1.342340751577139613e-01	7.941506925599585154e-01	1.423887624617244496e+00	1.561803277519783428e+00	1.593498551768423921e+00	2.027407337891010020e+00	2.620098402252428738e+00	3.504175948674918217e+00	3.747308281099995586e+00	3.699240312801398645e+00	4.007345239285298177e+00	3.722462451700175201e+00	3.393374038270974946e+00	3.378510490465207017e+00	2.594142442936602233e+00	2.276958015064509677e+00	2.207231009002213362e+00	2.132739519786429394e+00	2.087339321341624920e+00
-9.369754258196771879e-01	-9.540757394224721466e-01	-1.317701724216368664e+00	-1.889290942209731039e+00	-1.978319191084010553e+00	-1.864507469944610696e+00	-1.588427050440723853e+00	-7.371894916559661448e-01	7.862111161060514331e-01	1.746489297843385469e+00	1.531312808132429204e+00	1.212370800578965513e+00	1.075529818753333533e+00	1.341594744938768180e+00	1.603434456319645207e+00	1.834905622315434526e+00	2.027229343688981444e+00	1.569601340117638300e+00	8.894538436232152234e-01	3.849153778737648413e-01	-1.678681371679547896e-01	-2.031990441685418425e-01	-1.221638663261405272e-01	1.253515504072217901e-01	2.024012172394513628e-02	-4.366367434390183710e-01	-1.340209137908888959e+00	-2.018320329514102784e+00	-1.440259263161063341e+00	-8.357233504011215564e-01	-7.930221033034211553e-01	-7.633744520893133156e-01
5.646704605844991676e+00	5.775167796520071839e+00	5.583192522514685230e+00	5.519262600231564342e+00	5.416882440824476674e+00	5.417431232431273891e+00	5.762314985715915050e+00	6.454365553464969985e+00	6.885506910718948603e+00	6.720490190685955767e+00	6.605999837888032467e+00	7.020935884921542858e+00	7.455140825381130654e+00	7.227105588323869512e+00	6.615990077193628416e+00	5.949083896416846429e+00	5.436416331377345479e+00	5.011528706818213941e+00	4.755647329013232394e+00	4.705713545580922919e+00	4.832934135946624465e+00	4.697521323291949713e+00	4.195057342811104206e+00	4.296178675905530930e+00	4.889517000159583127e+00	5.798995959820002710e+00	7.305448218524258408e+00	7.826993201084700758e+00	6.759012468205875201e+00	5.768689472719667144e+00	5.465375709872399845e+00	5.338534248540296900e+00
3.163430087169498250e+00	3.489318113028082813e+00	4.256960894150852326e+00	4.946524842984270087e+00	5.095527679569265445e+00	4.997709085667485063e+00	4.742262942886897648e+00	4.426210394858906660e+00	4.077458621069090405e+00	3.364757575741327500e+00	2.755506222603123945e+00	2.533827359430707471e+00	2.301844353545567490e+00	2.425348440704552466e+00	2.562161880897265043e+00	2.486721192099561772e+00	1.736555610304418851e+00	9.441467343962633985e-01	2.165256548491886757e-01	-1.344131289150466424e-01	7.586728012553396738e-02	-3.287754480866509343e-01	-6.817931227980994491e-01	-6.560109559712129501e-01	-5.238746502669677785e-01	8.759775477016301659e-01	2.215573763302593591e+00	2.941236282500877763e+00	3.376956226637997105e+00	3.213518996264487892e+00	3.104016974389624650e+00	3.052484537134209752e+00
2.511917293255533590e+00	2.576974227538161966e+00	2.622352141975526241e+00	2.315384193243040123e+00	2.267219369719443822e+00	2.258001367587092467e+00	2.089319263712906771e+00	1.645478830145462146e+00	9.537827446166772249e-01	7.006012677949020606e-01	1.006248040634492469e+00	1.616126923744704680e+00	1.970061340781741999e+00	2.175735023130979773e+00	1.928238194675249595e+00	1.313510607618208148e+00	1.169376970130540094e+00	1.109315782544560758e+00	9.083867053294890637e-01	1.274923810317224460e+00	1.848578812927190951e+00	2.198517623640146024e+00	1.665241380713998520e+00	6.741436969510097299e-01	1.105748438642194298e+00	2.337757186295226219e+00	2.590003490749126058e+00	2.359224467528184821e+00	2.391269779401556494e+00	2.449667822443883480e+00	2.452084333304160868e+00	2.421165400195462780e+00
1.849388137989665726e+00	1.663163246477083579e+00	1.206203292886298017e+00	1.215946583258987079e+00	1.274062162586313995e+00	1.444316673703824661e+00	1.995034909346663721e+00	3.080817111402134767e+00	3.441131341351008732e+00	2.434012597771098907e+00	1.692086899376409770e+00	1.249256321524710778e+00	6.631336878866640472e-01	1.929210602369942074e-01	1.273634759859930132e-01	4.539874019597247568e-01	8.189676312988071194e-01	1.345204314637054477e+00	2.039236151968623734e+00	2.643524395770377566e+00	2.917117698242852164e+00	2.528407351401579906e+00	2.096633244914751781e+00	1.330856814801436361e+00	4.164801208679421718e-01	-3.854627856093937460e-02	-3.764300158032185539e-02	2.866350502118955590e-01	7.849380126945739722e-01	1.487190499090056406e+00	1.728006517888144300e+00	1.702443234859106314e+00


==> Cifra_figuretem/0.039/RPdataBlue1.0.txt <==
4.320484197627963885e-04	-1.080251887699306801e+00	-8.898919688068723799e-01	1.541278660146152002e-01	2.767432868143943625e-01	4.868065712294260272e-02	-4.995831400038294179e-01	-3.163961244897784963e-01	-6.504736414312657644e-02	7.932551595888898133e-01	2.504248372893186914e-01	1.558542762617743174e-02	7.213754289153739840e-02	-1.654136015368600776e-01	-6.156531214225342136e-02	-1.243666641056534738e-01	-1.050493602558272427e-01	5.165826892417072491e-01	-1.935057629231637655e-01	7.255598340549350433e-02	4.713662216395537174e-01	2.633437934969228289e-01	3.354246396398802843e-01	3.631661928242122667e-02	-3.573869833175098987e-01	-4.945267048790384368e-01	-5.022522626190870643e-01	-3.802394576028837458e-01	-4.190817947899904694e-01	-6.827131102960101172e-01	-1.542304679798603528e+00	-1.416545706925061099e+00
2.432355846084987672e+00	2.053993866384125511e+00	1.701665589196105000e+00	1.727515606812056737e+00	1.400352213425898773e+00	1.421987670828620764e+00	1.916702852103642440e+00	3.224732313473964052e+00	4.226473925565870537e+00	4.175432826058250058e+00	3.160983786509887317e+00	3.669498016332060519e+00	4.137238165444715676e+00	4.026860306045791482e+00	4.276415667694057454e+00	4.162425138217455078e+00	3.708917072445029106e+00	3.252361939709448535e+00	2.768548892275512152e+00	2.459208421344309059e+00	9.961173580922040305e-01	1.532115843186770743e+00	1.836909976007953249e+00	1.722835993173209346e+00	1.640571898585519328e+00	1.701987333588561135e+00	1.668863163871118660e+00	1.979543364628322921e+00	2.345883428684548022e+00	2.581489348337389078e+00	2.426115165072812108e+00	3.250001199750671255e+00
-1.716947422682272073e+00	-1.418639030702481652e+00	-1.731191224435191467e+00	-2.164918236334071544e+00	-2.560338425243382066e+00	-3.343640212336434825e+00	-3.764185928996828245e+00	-3.394403445391318108e+00	-3.526892155229209624e+00	-3.843981606176247290e+00	-3.471568720367813388e+00	-3.087076852824512940e+00	-3.401179307674981001e+00	-3.697542331906484847e+00	-3.479479635954788819e+00	-3.176504140806877707e+00	-3.086941675806017304e+00	-3.594495548127787821e+00	-3.185450401050646807e+00	-2.649800143787565787e+00	-2.595232350854211223e+00	-2.325962538539606772e+00	-1.925660793252787162e+00	-1.695973534261106419e+00	-1.211746923715310009e+00	-1.133254467173377078e+00	-1.356378132089502753e+00	-1.553205690920941517e+00	-2.260827612419002097e+00	-2.468661418515044836e+00	-2.633073638551771900e+00	-2.598502300051152236e+00
-4.027812044967452820e+00	-3.269453895968759571e+00	-2.656674309592728989e+00	-3.265511968569379420e+00	-3.456883733441105555e+00	-3.511853625996707695e+00	-3.097063482047120342e+00	-2.043766397304814575e+00	-1.841140191239031498e+00	-2.810996925015325942e+00	-2.386841870458592307e+00	-1.507755830816774889e+00	-1.294533507912939641e+00	-1.508736454926185244e+00	-2.457931174242665495e+00	-2.788969135590889881e+00	-2.863759253784853076e+00	-3.125258674188823527e+00	-2.930915161588339313e+00	-2.544146825616107055e+00	-4.267779365695948179e+00	-4.263396161280609498e+00	-4.678180297000419152e+00	-4.467973046210788723e+00	-4.125267515727335521e+00	-4.300762904568386169e+00	-5.036851986725521257e+00	-6.293454934687984448e+00	-6.356285400837203170e+00	-4.815414302842665251e+00	-5.231121417658009420e+00	-5.359594502624416279e+00
3.031617230374753280e+00	2.520525498607578907e+00	1.527651990442802976e+00	1.546466498075877105e+00	1.811314220894677529e+00	2.290850001621188792e+00	3.284965919276892521e+00	3.187293766617279367e+00	3.629526874015650328e+00	4.377922742146666657e+00	3.164939693508683316e+00	2.784229219543628453e+00	3.804705307526762947e+00	4.516644205317882133e+00	5.310821974872519391e+00	5.195727660855804508e+00	4.460949357496674317e+00	3.695954985062294362e+00	3.380586671685920752e+00	2.382063800717427959e+00	2.523841948099875054e+00	3.553200308107153926e+00	4.724669174235371472e+00	4.637569172352665525e+00	3.789179254545878450e+00	3.321442675154806956e+00	3.451889888979069898e+00	3.281197708288297932e+00	2.479537908143800706e+00	1.607987804975089752e+00	2.997784922541050001e+00	4.710188545339211608e+00
1.388496936208995969e+01	1.297658183565928169e+01	1.161680829737873388e+01	1.210077489019708352e+01	1.204776205219085483e+01	1.170354151946383681e+01	1.157546782807607677e+01	1.185389115137832761e+01	1.189928115136785891e+01	1.183704047257436720e+01	1.153269305991754301e+01	1.105213372238904412e+01	1.042625877273671975e+01	9.606064515831217676e+00	9.292471060361441104e+00	8.965866582090525227e+00	9.101968335566484214e+00	7.848154602932965851e+00	7.622325417826343319e+00	9.158609097757821615e+00	9.446358493089446640e+00	9.832730285221247257e+00	9.890457351887993909e+00	1.007106632264498458e+01	1.009891002382187963e+01	9.477831801375343090e+00	9.495150615805954430e+00	9.868587048281687757e+00	1.003851822477601452e+01	1.014790898441394518e+01	1.035450421445600000e+01	1.143941352492840657e+01
-8.518683583304273554e+00	-8.008708022851848796e+00	-6.469179354409541283e+00	-6.610098816763770202e+00	-6.525534255978819864e+00	-6.272998594737648759e+00	-6.070451041716640184e+00	-5.931736602128979463e+00	-5.304235703194908780e+00	-5.384971404183555244e+00	-5.171774580542719768e+00	-3.965677780870978442e+00	-2.811983300680679143e+00	-1.969069500086608526e+00	-1.954548046152438712e+00	-1.775298848809550023e+00	-1.820560732186750963e+00	-1.166911439844997123e+00	-5.911834472304355881e-01	-1.257534014359772856e+00	-3.857284616567698610e+00	-4.680187596825216012e+00	-4.523328131494859683e+00	-4.367731088841866338e+00	-4.367467331072155012e+00	-4.096074695079513717e+00	-4.603091169593089838e+00	-5.920107402892631043e+00	-6.762778408696264343e+00	-6.805956945899383825e+00	-6.533875167053529331e+00	-6.463013992601780444e+00
6.463880796922443217e+00	6.223388211436359008e+00	6.240917507645224127e+00	5.039460053083843150e+00	4.419672090604936265e+00	4.715197911248883322e+00	5.088308722198910061e+00	4.972380395892463056e+00	4.900013429723379943e+00	5.621588841418097893e+00	5.432285984959279723e+00	5.164313428289639241e+00	5.591013709657788766e+00	5.786643537669644566e+00	5.116206454634367518e+00	4.393648487394461455e+00	3.465692611989315886e+00	4.663415984464519326e+00	5.064427028846449019e+00	4.734142490796326541e+00	5.522662269604561303e+00	6.169380471780173458e+00	6.201805765341767973e+00	6.311376624220825349e+00	6.610554580180730611e+00	6.797089449573962661e+00	6.473152485894498653e+00	6.883605365901466655e+00	7.863974333378314974e+00	8.323912376655153267e+00	8.678591810249830729e+00	8.437612214083966222e+00
-2.127670577932543772e+00	-1.071433180975014166e+00	-6.793670807780567422e-01	-1.531235343657912917e+00	-1.605143296773721584e+00	-1.688205112500283045e+00	-1.920451894846620045e+00	-2.199969014014396596e+00	-2.802097460985440325e+00	-3.068568658694923013e+00	-2.504671529341108815e+00	-2.708161139752436330e+00	-2.908128939104284161e+00	-3.238817881905602825e+00	-4.142956913060381829e+00	-4.317360133830157487e+00	-3.857079380656803558e+00	-3.865333831586249769e+00	-3.742947862779589574e+00	-3.622075837756963956e+00	-3.486641002820784596e+00	-3.549885503524906838e+00	-3.766928816036546834e+00	-3.749859745396934674e+00	-3.654033052043489160e+00	-3.949005165529902772e+00	-4.687416286022251910e+00	-4.992180877903367175e+00	-4.195768005859313199e+00	-3.090047445553281147e+00	-3.474194408378779908e+00	-4.307472608010004755e+00
-2.671143119415573253e+00	-2.351794813618039992e+00	-2.445235129702042265e+00	-3.615959654046851046e+00	-3.810298403016067592e+00	-3.829859413233851928e+00	-3.916847173854919095e+00	-4.150144814540958293e+00	-3.563895402779792221e+00	-2.626827856639390113e+00	-2.052169178853971765e+00	-1.984857147906079478e+00	-1.336764346719249152e+00	-5.534554788309963280e-01	-6.925899095198169153e-01	-7.578819704318061623e-01	-1.165110663237359345e+00	-4.375612672253292312e-01	2.312643211941816934e-01	6.816041721303884859e-01	2.634762385789531924e-01	-3.661738095124789649e-01	6.451031404093485744e-01	5.414701863750656097e-01	4.296776087468964223e-01	4.339092912337186858e-01	-3.157564165546284385e-01	-9.762850050793774326e-01	-1.246830138903846752e+00	-1.974750814099153429e+00	-2.951954299786444302e+00	-3.657266317531316258e+00
7.149771194666973528e+00	6.691231467198547556e+00	6.556437342717614136e+00	5.770952788304156478e+00	5.107427990329937550e+00	4.374412659935734027e+00	3.426399567216608766e+00	2.417881249224558271e+00	3.356920121770694099e+00	3.787207932488705797e+00	2.942196958016040309e+00	3.462775463161275713e+00	3.363223690630176677e+00	3.846097520956997862e+00	3.877222072263132535e+00	3.202212496059411162e+00	2.847232404613122103e+00	3.714936919636807833e+00	3.486550150294877692e+00	4.710757190755692214e+00	4.516176144021684991e+00	4.897749093150383537e+00	6.716809368503201760e+00	6.981219933573395764e+00	6.343593786771957177e+00	6.241689741247371082e+00	6.192217799224029484e+00	5.719842659502745619e+00	4.815658550431351159e+00	4.332283443127903588e+00	3.946079835195022589e+00	4.014104970851300358e+00
1.322749226872001804e+00	9.667199546857982995e-01	1.665284419200130817e+00	2.723431676084188791e+00	3.075140185228692147e+00	3.029516308379403888e+00	2.434895344218504842e+00	2.091324069038468014e+00	1.638603271103433956e+00	1.507234348211185626e+00	1.714857617269161638e+00	1.646044496972175475e+00	1.475570257450239176e+00	8.581488240355162889e-01	7.690904413718491206e-01	1.097402651199439028e+00	1.901516436496981655e+00	1.789226429611483704e+00	1.379351758296744945e+00	1.834707680481669989e+00	9.709232375745494581e-01	6.494360648668104710e-03	1.694167276737436681e-02	1.863155052046707935e-02	9.556141225155023733e-02	6.231952899150039471e-02	4.599759921920615335e-01	8.280404802361069905e-01	6.294355990127238343e-01	1.557407434093099063e-01	-3.145410099082009414e-01	-2.400837800741871531e-01
-7.079828648182540540e+00	-6.568251842462722756e+00	-5.408882043323091970e+00	-5.544898158332984828e+00	-6.122427654820097764e+00	-6.105356092185364680e+00	-6.009996160376139152e+00	-5.696383959768951399e+00	-6.601594689355645862e+00	-6.746612630480090189e+00	-4.978994011880230275e+00	-4.922433216374567877e+00	-4.823070675850403610e+00	-4.676200007244263546e+00	-4.585720433004684793e+00	-3.925336123620024154e+00	-3.067218017707967981e+00	-2.948824578394487528e+00	-3.125195618368477479e+00	-2.750499894658455347e+00	-3.155517919033315355e+00	-4.815802651577305582e+00	-5.328394791858388047e+00	-5.029186557224968546e+00	-4.594562811706892624e+00	-4.872296098304699896e+00	-5.474440897443084708e+00	-6.326362363541337963e+00	-6.648750473674327921e+00	-6.684690231103297187e+00	-7.361452599138226027e+00	-7.829008902193936414e+00
8.714912479026519776e+00	8.018948569344383159e+00	6.697478800616909922e+00	5.696649327066410251e+00	5.485157612592315601e+00	6.005930755824338441e+00	7.235547339540325140e+00	8.271406834669154051e+00	8.693497632073654557e+00	8.611944331401122810e+00	8.210903431216749482e+00	8.157369164721794519e+00	8.049363286899790637e+00	7.874194924891339653e+00	7.410003518751299367e+00	6.539581321481794163e+00	5.213758126070748844e+00	4.559064396504419747e+00	4.797681327322842471e+00	4.612994528707573316e+00	5.031914286087712185e+00	6.245505238379165824e+00	6.429009293578037187e+00	6.772954693494440015e+00	7.250789309033392804e+00	7.023585607865742375e+00	6.854300665528395342e+00	6.998139790943246119e+00	7.393563048275337835e+00	8.118491998596034875e+00	9.078410759797121088e+00	1.023844889848505346e+01
7.389325295113968295e+00	7.077754567490666560e+00	5.952472979188826230e+00	5.561119677375461201e+00	5.032469344104884001e+00	4.973537565746031675e+00	5.321178471721994541e+00	5.202829844790997527e+00	5.260293099183489751e+00	4.673567707446602881e+00	4.244819912368105186e+00	4.568332594571532290e+00	4.628476835712532989e+00	4.522229572730255498e+00	5.070014283919585196e+00	4.865709764413161942e+00	5.127031900653224561e+00	4.446282114656709972e+00	3.529759080301623886e+00	3.208420314461636114e+00	4.116497932748489852e+00	5.015697170164683527e+00	5.428641077726115149e+00	5.874933917072974410e+00	5.872852597083671355e+00	5.913413212867850710e+00	6.236333763635959926e+00	5.569518955575821550e+00	4.337761110263743447e+00	4.257952505537284438e+00	5.423037035268595929e+00	6.792703326157861099e+00
-1.487609268572611887e+00	-1.654076748115978601e+00	-2.114737622329236899e+00	-1.702005333036731294e+00	-1.734245019601583726e+00	-2.131950499048755887e+00	-2.076900877398570877e+00	-9.204804411849742962e-01	-1.248314975150810885e-01	-7.775883612245948484e-01	-9.441147501779263429e-01	-5.341106270709385928e-01	-5.052443066884976242e-01	3.154407163960787353e-02	6.373792963459684602e-01	4.615434629944379918e-01	-2.588540780495502958e-01	-1.974586428810739536e-01	-6.852963066369929246e-01	-1.295474671129165145e+00	-1.598735859297216289e+00	-7.500349803379965374e-01	-7.056400878495250328e-01	-5.399438977840072956e-02	3.914248159943845007e-01	7.109423650734074673e-01	1.009659942811154787e+00	1.182521433071760830e+00	6.197872910817646686e-01	4.307573401392882917e-01	1.206153213604564067e+00	1.349097332451894449e+00
1.240366012589970035e+00	1.823305957374499631e+00	1.459358593073578181e+00	1.361165382266141366e+00	1.283269810032101610e+00	1.171918411266011928e+00	9.756058438404301425e-01	1.224021390616130356e+00	1.420557686591038760e+00	1.263750699359950325e+00	9.580266121851251926e-01	1.520552970982662844e+00	6.443258712484137840e-01	-4.373183618151245677e-01	-8.962095406268603126e-01	-8.462371544922104860e-01	1.224230873838462463e-01	-5.504434719140651744e-01	-1.492108987464119574e+00	-1.646609561173510983e+00	-9.368576711723839434e-01	-1.040022416663712646e+00	-1.813989140779467268e+00	-1.444887992655281339e+00	-1.133177566885715359e+00	-1.622729403991797881e+00	-2.020976546651544137e+00	-1.550524977246382274e+00	-1.224275270571030250e+00	-6.826839850036003909e-01	-9.936525721283044899e-01	-1.045392403443553109e+00
3.973243823738668468e+00	2.403105384320264548e+00	1.957449140701789991e+00	2.516611991017271954e+00	2.227133395564764751e+00	2.239747824743598237e+00	2.186410936528800253e+00	2.758613699201354574e+00	3.235167054980648604e+00	2.981167174952250587e+00	1.743160799064169764e+00	1.550946000891547216e+00	1.662653132850794968e+00	2.180342908896348408e+00	3.268953694004216537e+00	3.066138594155602082e+00	2.455375898296068282e+00	3.515185498619375792e+00	2.399873400375750254e+00	1.800230655359588150e+00	3.072414292357569465e+00	4.230146148082845059e+00	3.978473038284631613e+00	3.698431894022323974e+00	3.932650281810553761e+00	4.468976763175450451e+00	4.585245312667574957e+00	5.147968035877245718e+00	5.691460921029817932e+00	5.749468497416779122e+00	6.354621261133319265e+00	6.681457809130399994e+00
4.116177011212406534e+00	3.561483901495976934e+00	4.342431334567782741e+00	4.239230087470454045e+00	4.042212513146378861e+00	3.488554849760285403e+00	2.835640710564922617e+00	2.136192943072089623e+00	1.890947800517725597e+00	1.917435456200169197e+00	1.901251756230340817e+00	1.442919456123400668e+00	1.025177612868325649e+00	3.118703510936505774e-01	-2.895565990332004125e-01	-3.675650754932249797e-01	-7.617130187000127339e-01	4.607755835543613232e-01	1.947065786013964850e+00	2.584041142539140967e+00	2.889030475712102586e+00	3.047843785433645980e+00	2.264511559322696765e+00	1.763401226082294215e+00	1.896185102027601044e+00	2.918720333447057058e+00	4.019617631227571763e+00	4.275358401166735156e+00	4.458904141377276531e+00	4.916233684387992575e+00	4.362757220107345901e+00	3.631324126483042924e+00
-4.408478206649331987e+00	-3.910315210229491800e+00	-3.446509532542369136e+00	-3.974020662713257934e+00	-4.231244426003797798e+00	-4.168694160815493710e+00	-3.855758757174911011e+00	-4.079748594309658749e+00	-3.862895363391865455e+00	-4.015005966274518556e+00	-4.102228046109082982e+00	-3.817937559461975550e+00	-3.473303312716150337e+00	-2.516283811397779679e+00	-2.394557286787689421e+00	-2.265466092619513816e+00	-2.491732699131273154e+00	-1.832157458186168375e+00	-7.106248636344335567e-01	-8.944795034487441621e-01	-8.874511682348452668e-01	-1.065264851336517049e+00	-1.422012982866861730e+00	-1.549738664617634099e+00	-1.761832035139634156e+00	-1.656316394968221806e+00	-2.022936765907365153e+00	-1.894547109535625884e+00	-1.632737531663082109e+00	-1.711575453544702530e+00	-5.806689526283513869e-01	-8.178345542086110642e-01
-1.196119462430978581e-01	2.209605215422782432e-01	-2.359922283050747693e-01	-1.338224887462421853e+00	-1.490066403937169826e+00	-1.228734826061774310e+00	-4.327910067426137819e-01	5.251307888739756846e-01	1.227535292908822129e+00	1.502113845213069121e+00	2.116739172669829472e+00	2.712338383285289201e+00	3.026616245654679904e+00	3.246881602546682011e+00	3.052125944519142653e+00	3.179972435226240624e+00	2.443392297705002214e+00	2.012967747180700151e+00	2.800794355899993704e+00	2.906343037378946725e+00	1.694036655265420244e+00	1.420158301488612551e+00	1.622148299501662061e+00	2.084765352054539278e+00	2.203045617050140681e+00	1.742180289061244336e+00	1.136894615838421441e+00	8.503864393688616019e-01	9.827262640643974478e-01	1.261189661502432724e+00	8.864729242826351330e-01	9.544473744110416602e-01
-4.900418814605611573e+00	-3.795819077858341384e+00	-1.019938742798771170e+00	-2.186602129043555831e-01	-2.685408880018503308e-01	-4.057418635440568910e-01	-1.197265054214236235e+00	-1.876583752189367571e+00	-2.825087911311147337e+00	-2.913323254958289699e+00	-1.955715233060523639e+00	-2.169465807609151309e+00	-2.609253135964655357e+00	-3.470194651329841840e+00	-3.911048489908189207e+00	-2.762415908285098531e+00	-1.342175070619322508e+00	-1.797837730990418326e+00	-2.075102496317557055e+00	-1.901368269977500303e+00	-3.942289239030004833e+00	-5.784910246827732472e+00	-6.334448746780149797e+00	-5.751267321386911213e+00	-5.223903264341337227e+00	-5.919908763103792104e+00	-6.340746138613897465e+00	-5.803142330107904812e+00	-4.642554123538724653e+00	-4.141776982491646386e+00	-4.684627473664271236e+00	-5.675296248872047755e+00
9.888404404265886072e+00	8.734776384483224021e+00	8.063428526661477136e+00	8.545244359185165450e+00	7.804453308147521362e+00	7.153910395473916495e+00	6.253772981893678917e+00	5.999679575661411413e+00	5.763489115272063756e+00	6.837439120090406774e+00	6.420530256622886789e+00	5.730591014487083079e+00	5.510347801079232610e+00	5.186154612686727283e+00	5.059669644340536898e+00	4.234749127568074201e+00	4.651093614537971099e+00	4.777343188526807616e+00	3.160848093219148947e+00	5.279067594018429510e+00	6.526692665720037034e+00	6.340961994165735582e+00	7.448066876393942159e+00	7.781608332399732042e+00	7.618681864681336791e+00	6.590312992266205150e+00	6.037659315663805870e+00	5.779451302422257797e+00	5.694775457261666674e+00	5.333959650582884571e+00	4.099806581868663535e+00	4.380319278506059177e+00
-1.060317371079560200e-01	7.013501465379016198e-01	1.582914113621542718e-01	-7.792510255207510950e-01	-9.827592422767467140e-01	-2.323249666203031361e-01	5.879425815092423901e-01	1.032776726722170579e+00	1.419527978846633287e+00	8.158191947284220147e-01	-1.876042015761472670e-01	5.469023397185636126e-01	9.412077674958121420e-01	9.567297826055616294e-01	1.325347379865526198e+00	1.699255989092919750e+00	2.273729068186891134e+00	6.789618602524238877e-01	-4.338483521712334645e-01	-1.191901049267759749e+00	-1.299370326122791131e+00	-7.238389887172381743e-01	-5.756362906789795897e-01	-4.109160545412565146e-01	-3.429400521420555847e-01	-7.603150373790892314e-01	-1.648801145274594759e+00	-2.228037047450742048e+00	-1.887110380682959443e+00	-9.142431333674816418e-01	7.797759645643748128e-02	9.662378199854526617e-01
2.812342909441279293e+00	3.043463186423554845e+00	3.784046903910173842e+00	3.855126095178532442e+00	3.694520542358651571e+00	3.298259081226878831e+00	3.007823657954050933e+00	2.538184477402746886e+00	2.065662247621756986e+00	2.468284149350705725e+00	3.468634584816816524e+00	3.048558189367819526e+00	2.971444786381895131e+00	3.157915703074692715e+00	2.867062767254989097e+00	3.228718596141724184e+00	3.928924156611793173e+00	3.745761344556170602e+00	4.143717000709584042e+00	5.331238330915500256e+00	5.276626897905734914e+00	3.872645308891083271e+00	3.774061605819049703e+00	3.638361096904053404e+00	3.363684047179642533e+00	2.906591813450138950e+00	2.566668632538730233e+00	2.369701475269470503e+00	1.940401616303768728e+00	1.375433353675689530e+00	2.018933602862149623e+00	2.170988834331754713e+00
1.146356336945197008e+00	8.785102234553290312e-01	9.473226589785964658e-01	1.363965265145060224e+00	1.768281057411770218e+00	2.025535119104607595e+00	1.920868584316401506e+00	1.823124429605552876e+00	1.515245579363246442e+00	1.340479619909498599e+00	1.612736423083427129e+00	1.587898105611066590e+00	1.051624609400085175e+00	6.536465331553018565e-01	4.303056766010129319e-01	4.077823996342760382e-01	4.249584286815521333e-02	1.332520581507814217e-01	-1.229006931443942657e-01	8.371024998308236598e-02	-2.709039155195835935e-01	-8.654421532556043350e-02	2.143697512329829080e-01	-2.054470408250460567e-01	-5.790440632043803992e-01	-6.325947640713470710e-01	2.020702742635810956e-01	1.052604406192240827e+00	1.326589914312910512e+00	1.199195146307477478e+00	-2.991305825875669733e-01	-4.924185411329861650e-01
3.274459636043946187e+00	3.105735357696533416e+00	3.108527599608060132e+00	2.510029036443754524e+00	1.911729918344854173e+00	1.399802737241849782e+00	9.134773544038291559e-01	-7.487727724632524395e-02	-8.823533067938723606e-01	-8.595689861815416499e-01	-4.415677060689199296e-01	-8.787518154689931693e-01	-1.367594010197529686e+00	-2.124426661133163918e+00	-2.483589679350664436e+00	-2.917314911878386319e+00	-3.277503940221031087e+00	-2.742053682184066421e+00	-1.360827379659510061e+00	-9.091484845114709001e-01	-2.887069398857116109e-01	1.871185274164878232e-01	4.635895467966584249e-01	9.975268939806155588e-01	1.342661690608327074e+00	1.682728337729074042e+00	2.797125503994539741e+00	2.841847954551629751e+00	2.535831004170773451e+00	2.710839318796735231e+00	2.275487361737328129e+00	1.993226312568656455e+00
-1.260913526294242581e+00	-1.840942906760349107e+00	-5.581154508865870945e-01	-9.691672011714911328e-01	-6.756270275923957902e-01	-1.125798513014491797e-01	3.323469875926787775e-01	4.492660167526946746e-01	7.120098174787587997e-01	-6.047496590385238041e-02	3.218363665005793961e-01	5.358121934807177356e-01	8.396928739954597765e-01	1.444903851812867623e+00	8.903961829398951977e-01	2.111386721206854888e-01	-1.050028455396798233e+00	9.682168944723538173e-01	2.121814627082131643e+00	1.000360479793567459e+00	-4.284529768915640302e-01	6.416066736195599751e-02	-6.819243537315626824e-01	-1.427602669175325634e+00	-1.631858299622134911e+00	-5.951519957951707518e-01	1.433599779207272995e-01	3.437281217258492672e-01	7.710445665165996942e-01	1.271146658114098216e+00	1.170137655290798051e+00	9.274150219705158404e-01
5.208789444052184692e+00	4.785489124631903124e+00	2.839982916484760089e+00	2.126028247563134244e+00	1.778085902766942672e+00	2.200465133368566306e+00	3.255244481719700822e+00	4.268115697718149804e+00	4.301691234205685888e+00	4.695100289048428799e+00	4.540480571739722748e+00	3.827060047875267212e+00	3.998123229901397124e+00	3.772643181882429531e+00	4.313161915933677371e+00	3.988782140434453893e+00	2.952470357272666046e+00	2.448152577603412539e+00	2.495222913387445729e+00	1.255419729399063433e+00	2.896991640589916539e+00	4.294244324311917715e+00	4.280770432534874104e+00	4.501659483111222215e+00	4.611404301877824352e+00	4.603969902426764627e+00	5.148126149092941084e+00	6.145051775690951068e+00	6.686330500453586012e+00	6.714111645637788506e+00	7.595935344779062959e+00	8.368873628946667864e+00
2.457952186234563019e+00	2.493239789009889851e+00	1.547995984628475874e+00	7.038694818577481138e-01	-1.234240608973607572e-01	-6.077995105603656301e-01	3.704563783321780934e-01	1.492159097869579121e+00	1.938025136160445694e+00	1.476720593648989110e+00	1.673674612913996773e+00	2.418721687430652967e+00	2.447521204291847052e+00	2.409770391312687554e+00	2.805134023313639702e+00	2.861198078254893584e+00	2.419897223485864668e+00	1.447229947700281683e+00	2.204943418934041333e+00	2.097543734544030869e+00	2.045353070710207000e+00	2.435013510012869364e+00	2.219146761612404095e+00	3.121054957618836223e+00	3.778630712718028306e+00	3.624229091048910334e+00	3.359581942615990968e+00	2.702378032787796425e+00	1.409635141019332405e+00	1.357799138528037908e+00	2.874670874706416246e+00	4.226091223148673137e+00
3.220318970735077002e+00	4.077628862482661098e+00	3.940659018834435035e+00	2.914060089775055040e+00	2.706388132153338066e+00	3.045325937210255685e+00	3.435957748146644342e+00	2.870863809664331967e+00	2.856751055346638868e+00	3.707622039796008462e+00	3.295522672406050013e+00	3.467296829528145441e+00	3.872346179987095738e+00	3.414041704353752316e+00	2.410764358366181082e+00	2.202016614618087065e+00	2.292626964964824765e+00	1.402914486858693133e+00	1.832673674846718725e+00	2.791906647138810982e+00	2.145949451872179559e+00	1.963254163826029686e+00	2.898207642538621620e+00	2.823742674187410095e+00	2.112572384908319112e+00	1.127696135438133629e+00	5.647272680294004310e-01	5.438914076608396542e-01	8.833537690065822456e-01	1.092694580273352312e+00	6.033408941121179980e-01	8.458205100995488390e-01
2.558695052742682385e+00	2.415664060542864089e+00	2.331618520080801726e+00	2.560509589217520698e+00	2.607780373494695159e+00	2.780251894689386383e+00	2.810666227160606212e+00	2.346524432867706622e+00	1.673275715901691330e+00	2.134127178009614489e+00	3.026839653560462917e+00	2.080235109119723091e+00	1.359580652076130880e+00	1.414912650804062366e+00	1.749604844390786340e+00	2.203657933525495327e+00	2.983931520925294123e+00	2.565825367124909384e+00	2.353098311994393121e+00	2.351987008341213770e+00	3.347384729660626057e+00	2.300447804867079338e+00	1.720555764038805613e+00	1.833458310028016403e+00	1.678871926658019875e+00	1.084520999613855841e+00	8.135019902976480255e-01	1.044597752336224206e+00	1.540427351062599648e+00	1.198405708442716211e+00	1.177874403454898466e+00	1.180031038213320116e+00


==> Cifra_figuretem/0.039/RPdataBlue2.0.txt <==
-4.068130860346713673e-01	-3.327747503106982530e-01	-2.797273376663783617e-01	-4.541990726499592901e-01	-4.722812320274255571e-01	-1.388638067991030123e-01	3.939153611933540189e-01	5.377792992917920234e-01	-1.582137371472614462e-01	-7.688332811392400989e-01	-9.503253240391583700e-01	-1.051476926611788709e+00	-1.063494046953552097e+00	-1.352322587430241807e+00	-1.772753959669110646e+00	-1.829760518064075248e+00	-1.655838755003554708e+00	-9.841503915803483382e-01	-8.469806737651813799e-01	-9.189684777243907199e-01	-8.399959326770852774e-01	-3.987910485406767624e-01	-5.678158776495285665e-01	-4.145014854457374637e-02	5.804928058565459459e-01	3.981622821258232192e-01	-1.616959825197359646e-01	-2.528729657227712924e-01	-3.960630114455077067e-01	-1.579779168464814920e-01	5.703449128775864990e-02	7.219770596663367679e-02
2.608201543505833886e+00	2.565922962686912001e+00	2.513591979972054968e+00	2.248783033661897246e+00	2.121439393065573498e+00	2.058957105026101964e+00	1.971990426994962853e+00	1.736908348498252375e+00	1.627935456778268453e+00	1.824935087995775085e+00	2.264086503664081373e+00	2.442691223457863270e+00	2.517492184848819203e+00	2.627019214797346791e+00	2.896921015400838240e+00	2.798495620050188037e+00	2.316946413940356830e+00	1.852842591995403909e+00	2.032786881091152686e+00	2.510243095581666584e+00	2.723714978785712226e+00	3.108920576227295118e+00	2.599113798045305845e+00	2.611297392236286097e+00	2.677916786864869891e+00	2.512455453606440514e+00	2.868325647685725954e+00	3.145794133018110283e+00	3.091663892981040274e+00	3.426680141777158184e+00	3.646455163850190306e+00	3.517159352696653585e+00
-1.676072766324108398e+00	-1.719899894484874903e+00	-1.711892466026585957e+00	-1.626010447700507289e+00	-1.715543168331049584e+00	-1.928724078873278458e+00	-1.602951155228703239e+00	-1.688557398927486686e+00	-1.995476984133708331e+00	-1.851239477518988652e+00	-1.428570763083616857e+00	-1.231091897976671401e+00	-1.287175552188262184e+00	-1.107675120042524552e+00	-1.099042401240825084e+00	-1.396476145457865137e+00	-1.489022095248329514e+00	-2.306300533018114329e+00	-2.530107941878922517e+00	-2.175680652687204564e+00	-2.152619822238726055e+00	-2.239931348247225174e+00	-1.953827682040632618e+00	-2.043676932916393074e+00	-2.131634770067400986e+00	-1.691145000642091389e+00	-1.551014575882116553e+00	-1.149187112433905256e+00	-1.429535350932594540e+00	-1.835029593391555913e+00	-1.926727263594726569e+00	-1.752175059584502259e+00
-3.041004598162067030e+00	-3.040357138989566277e+00	-3.009812579040917591e+00	-2.676450515372170713e+00	-2.385190919505006057e+00	-2.410044961007562936e+00	-2.457121164901373778e+00	-2.459469131941478093e+00	-2.006197496470651931e+00	-1.738338529501544771e+00	-1.854117150998043417e+00	-2.127392808605935937e+00	-2.292746548638443294e+00	-2.252264853791287713e+00	-2.770939676397269569e+00	-3.065423213024945692e+00	-3.253475293110528188e+00	-3.316995279692214638e+00	-3.094370682140594297e+00	-2.311942264302518257e+00	-1.930143654900360994e+00	-3.081343786421318232e+00	-3.392416496106513524e+00	-2.867483282482992557e+00	-2.510193566364325335e+00	-2.789486964335313068e+00	-3.148344675355718714e+00	-4.675712861463473757e+00	-4.511871101950059249e+00	-4.230887706770086076e+00	-4.097516357454276559e+00	-3.942332816525484063e+00
3.088891256470639224e+00	3.078738229508092061e+00	3.213498222793662595e+00	3.217321563131037454e+00	2.944421189726848631e+00	2.533728597407652217e+00	1.711927580121134440e+00	1.625970331437193384e+00	1.807386302254765598e+00	2.185684716101035097e+00	2.264775735568562265e+00	2.259808145748819719e+00	2.345505460328433767e+00	1.812201049310689038e+00	1.691713929856748511e+00	1.708484998857336956e+00	1.583919256825565780e+00	1.570759563886920729e+00	1.779864333909977336e+00	1.434977048309438841e+00	1.152802652681086393e+00	2.524121871374830128e+00	3.335319789988619998e+00	3.956966842905837112e+00	3.890303744702165112e+00	4.618183833555465689e+00	5.560168866830037970e+00	5.333444971035397053e+00	4.590059741943819382e+00	3.866831994850401077e+00	3.384099065148141516e+00	3.231402654502030014e+00
9.125834919288703162e+00	9.075647267697204867e+00	9.133622068196229904e+00	9.233381102903690518e+00	9.134474578457112415e+00	8.951643113301594568e+00	9.105831511557260782e+00	9.228903080015863125e+00	8.576320822071449967e+00	7.708667673123012598e+00	7.614454371704489688e+00	7.903378338445635087e+00	7.920140789959628336e+00	7.434628324449917613e+00	7.301829085314409440e+00	6.967644153402782869e+00	6.355534920996791293e+00	5.753311836747289298e+00	5.957437888380101576e+00	6.163300646458305110e+00	6.239494600737865326e+00	6.747845867330201308e+00	7.407909420525226274e+00	7.444801071877410692e+00	7.476785367049347819e+00	8.284494763444579135e+00	8.312387609423048218e+00	8.401638316521808036e+00	8.577825612290052248e+00	8.218109839712404607e+00	7.882152768242248086e+00	7.791030495645894227e+00
-4.652151407990086085e+00	-4.625240849451239811e+00	-4.587319900356543911e+00	-4.699277066378606982e+00	-4.716618034037399987e+00	-4.756244025988132229e+00	-4.942156659139853581e+00	-5.019479061304864764e+00	-4.307468492209979516e+00	-3.450798632844255920e+00	-3.300287548180020902e+00	-3.781195307013871965e+00	-4.139572689403237860e+00	-4.477210665178070315e+00	-4.739221682812654102e+00	-4.843527412040395497e+00	-4.929940159083054496e+00	-4.723635422844838949e+00	-4.608399469224837119e+00	-3.871952303957847175e+00	-3.131225819793859166e+00	-2.335927156343893252e+00	-1.991382058124631760e+00	-2.254946187688256387e+00	-2.402614364469703112e+00	-2.174144966536703638e+00	-1.921059488613725552e+00	-2.794334534254009128e+00	-3.550235280507546332e+00	-3.542271814953547260e+00	-3.384112942421738879e+00	-3.250722021512780113e+00
4.691145686980706664e+00	4.645871598024203131e+00	4.569701569814303532e+00	4.415287260875785158e+00	4.415201278684038222e+00	3.999761856732232612e+00	3.334358186296141113e+00	3.244349043390943432e+00	3.744549222282549383e+00	3.799018342737024323e+00	3.846580912248945161e+00	3.806549173714796730e+00	3.757263472532208048e+00	4.191986566598906450e+00	4.540241071803142958e+00	4.589076015655032315e+00	4.634159896796072431e+00	4.786404880129796702e+00	5.055625798895169609e+00	5.203049970665579060e+00	4.998919531701258023e+00	4.740386283228829711e+00	4.507256291201528597e+00	4.148290588411271074e+00	4.112326685609290600e+00	4.315159413401906008e+00	4.616996063933179073e+00	4.485290296723239756e+00	4.156698485474819016e+00	4.229291659950622062e+00	4.282020974569726413e+00	4.270271745637240102e+00
-2.918274884910702749e+00	-2.945863350395417246e+00	-2.958395381512076483e+00	-2.254876766150834655e+00	-1.706716241017485647e+00	-1.797678309461337331e+00	-1.641383281748772349e+00	-1.813950646276238032e+00	-1.699240549329550820e+00	-1.764973229591485504e+00	-1.760808293564922300e+00	-1.832025972543044334e+00	-1.856962906256841350e+00	-1.461949005664214374e+00	-1.509117254340478720e+00	-1.619195717254065192e+00	-1.570037735556117697e+00	-1.698874891808590082e+00	-1.858253345739862672e+00	-1.903614097546795891e+00	-1.789083155951978865e+00	-2.773557822381100824e+00	-3.024300778376268539e+00	-3.487855320732931030e+00	-3.635493694233062900e+00	-3.744958790501063728e+00	-5.045272521281814804e+00	-6.033897477560947742e+00	-5.161771705766343921e+00	-4.627802458563627930e+00	-4.460745816454400270e+00	-4.204238712170162984e+00
-2.603162096934641401e+00	-2.559337179783731653e+00	-2.594307345572732348e+00	-2.487314127605825487e+00	-2.431667110958088962e+00	-2.734737790869337992e+00	-2.840554540481500467e+00	-2.669886893012603402e+00	-2.058925957092131220e+00	-1.733839531554685731e+00	-1.654670048419086159e+00	-1.630906192412834965e+00	-1.525391699923668520e+00	-1.143037305016924021e+00	-1.346948972640159115e+00	-1.521396968238438507e+00	-1.666126246882770445e+00	-2.025731219300714425e+00	-2.469071724606505036e+00	-2.418386943546247725e+00	-2.034070721627288414e+00	-1.775169680122415494e+00	-1.215518480607876928e+00	-1.142805250642575876e+00	-1.333423178874790338e+00	-1.683015484341686463e+00	-2.088780627459377204e+00	-1.788866911277247951e+00	-2.341977894361926271e+00	-2.515603415298609313e+00	-2.221722710211536000e+00	-1.856078561048519759e+00
3.364469275843736895e+00	3.337093643532671461e+00	3.342312216254645030e+00	3.740609413757790769e+00	3.884541011683187772e+00	3.654763761459484783e+00	3.710880648584922170e+00	3.574356970174839887e+00	3.408613517899084400e+00	2.969880387174037129e+00	2.697733113100500013e+00	2.648809933405018580e+00	2.792969588608609666e+00	2.942629647506551649e+00	2.960608702305943751e+00	2.766977986799851852e+00	2.462729464850347050e+00	2.347616689608802876e+00	1.655344924816257945e+00	1.689401083252968672e+00	2.796094903700319989e+00	2.785007641902849329e+00	2.987656715848146405e+00	3.112687012502815431e+00	3.092031015566209629e+00	3.019003076650188966e+00	1.278852028091877813e+00	1.911699771983907281e+00	2.403494455985359934e+00	2.489201804026394793e+00	2.656385801738768482e+00	2.745474939405923465e+00
9.770167157010419823e-01	9.759982747683768611e-01	9.551916698696785168e-01	7.267761944711663702e-01	7.900685038325215848e-01	1.138338692719872869e+00	1.610713369992709865e+00	1.726777892672871406e+00	1.409656944402218892e+00	1.192510236136340884e+00	1.140994950800531260e+00	1.148516562980703926e+00	1.011695273398413697e+00	3.788136559006005100e-01	1.820562870999167526e-01	1.455407432943020551e-01	-1.616734534576594051e-01	-4.347867440085558810e-01	-4.430327503277514678e-01	-4.876927243175351867e-01	-2.449305924464390272e-01	6.743661760816381801e-01	1.034788431813925769e+00	8.324410570167021239e-01	7.213138552582808449e-01	8.468190421990582362e-01	7.620362160874101232e-01	1.334166148910113536e+00	1.446179556688381274e+00	1.691018536304102371e+00	1.864954944378612200e+00	1.813454425778920021e+00
-5.336283858561463589e+00	-5.317653150878230761e+00	-5.391732512293999413e+00	-5.383387268136011983e+00	-4.963906039410183269e+00	-4.595691051819629891e+00	-4.247666993424283000e+00	-4.389295185902770235e+00	-4.249785228331249165e+00	-4.104831685576407985e+00	-4.438932584496630085e+00	-4.804850863018348406e+00	-5.025828618109279056e+00	-4.890541666589562020e+00	-4.966913748202132162e+00	-5.172085894788469140e+00	-5.203133425928148981e+00	-4.556839717888791164e+00	-3.898004665340194297e+00	-3.662307612162732262e+00	-4.041549004989153815e+00	-4.305560891347653296e+00	-4.012463660398186249e+00	-4.193027291292708902e+00	-4.018515740063232755e+00	-3.653430335843208976e+00	-3.993512205395819858e+00	-5.091736709837739738e+00	-5.740755867083628061e+00	-5.470847970258562398e+00	-5.109342678248659730e+00	-4.892899217614047558e+00
6.972688437854371202e+00	6.932826635710563679e+00	7.041664538358817005e+00	6.764642747649047827e+00	6.284811200133200160e+00	5.715706557677055599e+00	4.867019553295192758e+00	4.963749943381529306e+00	5.481234982975388803e+00	5.534758774386755675e+00	5.505551292967610699e+00	5.729198122469434828e+00	5.833522135475294412e+00	5.551976383501473933e+00	5.448470353120998588e+00	5.378944880702829501e+00	5.156983480410877618e+00	4.851324642334047255e+00	5.282219589492691547e+00	5.616490619039280929e+00	4.972652251247428268e+00	4.598409442566404159e+00	5.087163917869456320e+00	5.718836828806030503e+00	5.837411569428019753e+00	6.589819236863361240e+00	8.122814684156690390e+00	8.306238152809735098e+00	7.879167699388160528e+00	7.083823817154160096e+00	6.447734535010697599e+00	6.182208688442820232e+00
4.769695555041747248e+00	4.725177350787897801e+00	4.728469856630049151e+00	4.702385174817061753e+00	4.887257605534026439e+00	4.962895552020683887e+00	4.651908110032771937e+00	3.849133980153621515e+00	3.562888679719582896e+00	3.532601636627608510e+00	3.447752878196732151e+00	3.551118678446272270e+00	3.684162531905403437e+00	3.656587268573778360e+00	3.941530287408214761e+00	3.635224997155013238e+00	3.344785902207827899e+00	3.430082785870552708e+00	3.666198451244698120e+00	3.495499465494166902e+00	3.173492770647960537e+00	3.090289908176891309e+00	3.455332808609733242e+00	3.548756805226721767e+00	3.758553702141095521e+00	4.785205651189305520e+00	4.516262082969661584e+00	4.215230504501569442e+00	4.535955860621078806e+00	4.730875199506374251e+00	4.691768690670149233e+00	4.570757037773155673e+00
2.485039506311659263e-01	1.947200998717292519e-01	1.621982004065939953e-01	-4.378509758438866445e-02	-6.257910396729061686e-01	-1.009603026340804677e+00	-1.037750685201723089e+00	-5.825677566010565300e-01	-9.389478569152289733e-01	-1.177695184858879252e+00	-9.072394047383260940e-01	-6.375941908447488871e-01	-4.855922874051489813e-01	-1.886994256842988438e-01	2.562241609929532538e-01	5.924349033589814129e-01	6.800686500617912911e-01	3.569122353885174626e-01	3.368650491016697557e-01	8.311033057094849852e-01	1.095521203761354201e+00	7.098640870363642774e-01	2.668479081811205855e-01	4.794542891625507841e-01	3.685725508661946703e-01	4.765309785256367503e-01	1.322475826842555602e+00	1.642539334231293946e+00	1.806665362834237065e+00	1.012474644041112093e+00	5.637067641400647089e-01	3.772818239112408212e-01
-1.834970333855168445e-01	-1.565348719409438705e-01	-1.686674454031752424e-01	2.691593345281918515e-01	6.358579253586258417e-01	7.766911210508210539e-01	1.347488121261723348e+00	1.036573005749500398e+00	4.364879946767175056e-01	-6.977097094664432009e-02	-1.834544481536685978e-02	1.442382343190104221e-01	2.043041506573203547e-01	5.776615729133661725e-01	7.960429881207616853e-01	7.022262138405588328e-01	6.431028392485736989e-01	6.689480525066995309e-01	7.466075278339381338e-01	4.110212564269702940e-01	2.411148666078700431e-01	-4.400583462203090379e-01	-6.860969885174905691e-01	-9.369215807504061022e-01	-9.992131121338220234e-01	-1.007541446424285336e+00	-2.017052188405081381e+00	-2.903301161377663142e+00	-1.857177738449220517e+00	-1.186751380412831569e+00	-1.028195671319795501e+00	-8.900706371448864340e-01
3.356780508431556065e+00	3.363254206898919740e+00	3.280215732361550618e+00	2.811831591374621464e+00	2.342854996415439484e+00	2.076513917348259852e+00	2.186019733540811583e+00	2.226248175676884156e+00	1.712471258890603032e+00	1.097899788476508043e+00	8.906809157864785664e-01	1.172174353762893695e+00	1.531451698613597312e+00	1.688092971418925892e+00	2.278892927266097157e+00	2.574144886513055841e+00	2.919987413667406440e+00	3.673584639337422519e+00	3.757794142143771055e+00	3.586572175163768694e+00	3.423076867573915827e+00	3.029641575858649016e+00	2.565339842145019755e+00	2.865615877093545816e+00	3.162422379976383535e+00	3.264656359869636759e+00	3.703435983165121126e+00	4.411410161715673794e+00	4.504288794602084423e+00	4.441273362383864942e+00	4.427788577995273478e+00	4.334366296274808406e+00
2.366904040163625211e+00	2.367757248996341879e+00	2.306428462934162926e+00	1.813670991064538995e+00	1.644893086133804028e+00	1.968596206473817167e+00	2.326615715710887322e+00	2.201907428164452174e+00	2.354119556541762748e+00	2.953628096284399707e+00	3.056476270901118397e+00	2.898610724341156963e+00	2.795807573833011705e+00	2.585764727387839912e+00	1.891775398606189151e+00	1.736173436731851094e+00	2.196481966875660330e+00	2.358027352262980880e+00	1.866842658488099493e+00	1.855901833803444978e+00	1.751883179449399197e+00	8.847598445911188936e-01	4.225097406388253485e-01	7.421080906192022431e-01	1.116583528398528813e+00	7.883278120606207473e-02	1.619513144736886567e-01	1.544472798174755468e+00	1.767173990812974660e+00	2.223965707436246220e+00	2.728376505095496452e+00	2.822257708208506521e+00
-2.394516685986526561e+00	-2.425958498412110753e+00	-2.417765670504901987e+00	-2.265404301364549067e+00	-2.315532465850631993e+00	-2.597445443466663395e+00	-3.130552538508965199e+00	-3.047348442166789795e+00	-2.486558857799431088e+00	-2.370763356560920965e+00	-2.677692712125371965e+00	-2.989945795513510252e+00	-3.128659661099738809e+00	-2.872454071203617065e+00	-2.450882067493064032e+00	-2.043023488713893610e+00	-1.544882859005769715e+00	-9.321225179147727413e-01	-6.239349602794700411e-01	-4.133719702653648187e-01	-2.681603068342208185e-01	-7.350480714479701305e-01	-9.675460516609851735e-01	-9.762372576634529286e-01	-1.358792545939528917e+00	-1.425641099493830666e+00	-8.127676403105144054e-01	-1.880136955714061475e+00	-2.523630690170911350e+00	-2.910880486510358800e+00	-3.110474778604054080e+00	-2.997470038475444021e+00
4.154229324399141277e-01	4.324747642150931770e-01	4.400242222150516636e-01	4.708852296802546467e-01	1.206580171595803691e-01	-3.965271950009686130e-01	-8.841981104353416887e-01	-3.071078423012181258e-01	5.512905842857349636e-01	7.129184132512408345e-01	4.799814351069394136e-01	4.295308433316625263e-01	5.150033934519527845e-01	8.352586305923301868e-01	7.313886178278352634e-01	4.161851012470484390e-01	2.273868147191415168e-01	3.924260055884714049e-01	7.196541032092758083e-01	1.151406882757462613e+00	1.018299836820135695e+00	3.902077987178911855e-01	1.002874139993529035e+00	1.696475380422139745e+00	1.750473599028106397e+00	1.973850505986620929e+00	2.988097279179346533e+00	2.248774009487249259e+00	1.073351365617508657e+00	2.754786543830730627e-01	1.801558226350878644e-01	3.253484497832295208e-01
-3.283530268197882851e+00	-3.268521750450824381e+00	-3.313568482995050246e+00	-3.034075836951607208e+00	-2.815187057664492176e+00	-2.644838139005674105e+00	-1.814332843884324697e+00	-1.370371002789337656e+00	-1.200893675387525228e+00	-1.114950158661022650e+00	-1.401855778365186378e+00	-1.958363718320812019e+00	-2.319461962557622936e+00	-2.392892286130817947e+00	-2.296353440550597202e+00	-2.300118538029002124e+00	-2.393296429041316564e+00	-1.983313670693678255e+00	-1.702130469552129099e+00	-1.804075840077197457e+00	-1.808468716774523255e+00	-1.921481502782677264e+00	-2.275458853243069068e+00	-3.409745085316723046e+00	-3.691629776496036630e+00	-3.616748052609825681e+00	-4.176907660014880008e+00	-4.207120876010071342e+00	-3.710448437298498270e+00	-3.097110689010322826e+00	-2.846975832113128657e+00	-2.790068019852937731e+00
4.675809205269003677e+00	4.709082140995909604e+00	4.715613670355278231e+00	5.096373139329456237e+00	5.596077459396212817e+00	5.907582332792060242e+00	6.556457030933060537e+00	6.385168132563551424e+00	5.026205348052234179e+00	3.546927079296472218e+00	3.182285603770771854e+00	3.315890975745010127e+00	3.351888238653533580e+00	3.301528716389643403e+00	3.279516908677984066e+00	2.964873048118623622e+00	2.426663824462391261e+00	2.590991080957866899e+00	2.760501774320855972e+00	2.479281577071481113e+00	2.731831485777937107e+00	3.746927954484597034e+00	3.813867978724088115e+00	3.792471833919822455e+00	4.454467323400226775e+00	4.855502072647067457e+00	2.606945929736582013e+00	2.277780112804126844e+00	2.469804190793522647e+00	2.987268375709267065e+00	3.182867435553679236e+00	3.128481572583729164e+00
3.316310227134737776e-01	3.224672660529426804e-01	3.772486405136800114e-01	7.190772444630553206e-01	9.170588723924967267e-01	6.445677051686299341e-01	6.215758790110213067e-02	-2.082784516398598074e-01	3.876896543875452683e-01	2.863809971454857051e-01	-1.971269884913553205e-01	-1.580011901763143378e-01	5.174844066116067454e-02	3.378447789017286484e-01	1.068243960051402652e+00	1.026137222088525203e+00	8.120134048156164575e-01	1.056833511787782953e+00	1.397182772116741800e+00	1.155078211371770802e+00	7.329489315837675045e-01	-1.359493848519519217e-02	-1.693076184413953855e-02	3.506654279363399240e-01	1.356239197246665029e-01	6.478888645377492983e-01	1.054823868505818218e+00	1.471732375695170569e-01	4.082471680830734515e-03	2.665477654750441072e-01	2.317943874158353290e-01	1.899822807346046027e-01
1.728722291099484165e+00	1.711351451610618302e+00	1.742389241498872199e+00	2.050062629671945302e+00	2.191582593597368511e+00	2.219432466219267042e+00	2.248053969995026158e+00	2.444119151635462561e+00	2.654349764236562326e+00	2.459936477847262104e+00	1.643729234509952564e+00	1.066677342020631691e+00	7.009622845577865302e-01	3.640383197381016900e-01	2.009049408211408261e-01	7.461078936879145251e-02	1.953755955777604914e-01	9.335245883942923095e-01	1.360477036804025319e+00	1.694873186159930212e+00	1.740326688776357988e+00	2.071174139834251360e+00	2.903069512204992542e+00	2.665516619132801690e+00	2.561620384289875929e+00	3.170770255046868602e+00	2.860242076732483874e+00	2.112087856289476928e+00	1.256584480417577199e+00	8.064288316585014327e-01	6.286236977591862507e-01	7.350056600076876334e-01
6.725022914547561514e-01	6.900545051218093251e-01	6.237536444717606265e-01	3.118551807921587371e-01	1.999549150011828980e-01	4.252334079465265870e-01	5.769917147540274405e-01	1.074174109142205902e+00	1.123426834074179537e+00	1.104916172496327009e+00	1.040517936951463884e+00	1.206289026370849005e+00	1.338667663885524384e+00	1.279517020977332331e+00	1.012995500761843637e+00	9.012022510615491644e-01	5.710833749737750376e-01	3.680064593923020877e-01	4.882643779774219206e-02	-2.369960761199675081e-01	-1.913025773137985441e-01	-6.885820584736231931e-01	-8.901115545725022393e-01	-5.119099622743250588e-01	-2.064815033488692497e-01	-9.626165250840824639e-01	-6.545319294732743209e-01	3.575938485010412005e-01	8.547645185071901519e-01	8.774931131385905747e-01	9.262002633306058996e-01	8.306530755843627434e-01
1.322785416528784008e+00	1.271634609772867464e+00	1.268650520873867427e+00	9.926848768161616876e-01	1.009572049583293607e+00	1.357738176474362790e+00	1.609188079595329945e+00	1.085195840134760559e+00	6.828093485697213083e-01	1.135976880449495408e+00	1.820284013782088373e+00	1.989925955608346397e+00	1.880605499856642826e+00	1.738540855929473716e+00	1.420254920202639770e+00	1.176943422042989074e+00	1.158587313585584422e+00	6.255907434385233890e-01	3.213914722829922521e-01	5.781115415222358445e-02	-2.958623139204298869e-01	-4.364538136099274657e-01	-6.746327711987359921e-01	-9.368629439759759148e-01	-7.118107685044938737e-01	-6.215088891473634636e-01	-8.191568845662084986e-01	8.993873835998528188e-02	4.910916089139444884e-01	7.709370350199569177e-01	9.292790277158310408e-01	8.471397702750692593e-01
1.532573857479887225e-01	1.343071655426080202e-01	3.073201622234449093e-02	-5.010906837850988005e-01	-8.310382532540334655e-01	-9.457427300820345772e-01	-1.181682707885571393e+00	-1.276122276197900085e+00	-5.331938865264000960e-01	6.190987502518554564e-01	9.394712818552476419e-01	7.180161822190231913e-01	6.141720750747124979e-01	1.990172608237811835e-01	-5.362633458265672060e-01	-6.297296905734760530e-01	-3.113187203351739929e-01	1.864462276023713116e-01	-7.339599712318274627e-02	3.185006787615509705e-01	7.239297250984511045e-01	3.477406446513328087e-01	2.456625091035592456e-01	4.242158431505092808e-02	5.003479640567908282e-01	-1.095140105913844225e-01	1.842453519756051261e-01	3.844122425123486786e-01	9.335303645175131448e-01	1.111448640832026102e+00	1.189589924825345646e+00	1.185092476150365393e+00
4.493551540413162293e+00	4.442636920888758389e+00	4.424231005689432727e+00	3.980001233624272938e+00	3.607586071971950581e+00	3.376914301180270250e+00	2.795921485820507701e+00	2.543975463094779954e+00	2.255817730380387687e+00	2.316229884272369421e+00	3.019525771519964596e+00	3.663150812433577652e+00	3.956937963425821714e+00	4.352149713442882373e+00	4.931274260301127477e+00	4.987190140380185710e+00	4.953105300620735285e+00	4.677404295756998565e+00	5.104299074079798437e+00	4.739738347203133806e+00	3.503714293173484595e+00	3.404538878386149658e+00	3.328781256898843299e+00	3.211637425894532161e+00	3.181989310509881985e+00	3.890042213587262321e+00	5.345882750832137376e+00	5.621991962951736532e+00	5.303344579817911963e+00	4.812966695281983398e+00	4.505650439921206285e+00	4.235635899915624947e+00
2.286747173450268900e+00	2.232838876921797500e+00	2.301623227314628206e+00	2.207451493976991586e+00	1.959530949763143015e+00	1.643955870267830077e+00	1.302716173424655732e+00	7.821522334071131510e-01	8.325485727299101191e-01	1.389077603503265035e+00	1.681058813663139251e+00	1.629534231989814064e+00	1.499088197754628204e+00	1.499212053930269350e+00	1.536250998894786557e+00	1.254040378650171483e+00	1.152079637342553031e+00	9.464149975460094399e-01	1.614995056246398164e+00	2.296980064319611881e+00	1.743038510248632544e+00	1.422430806779408918e+00	2.046286903180124739e+00	2.411925476023543791e+00	2.303308314075400709e+00	3.464045643271573827e+00	4.597518135595710653e+00	3.748506985096963451e+00	2.923212257801151903e+00	2.199158454984196709e+00	1.866169477443378577e+00	1.940460107373523924e+00
1.428358811546491580e+00	1.431141100920888976e+00	1.498033930786815127e+00	2.107053172100977534e+00	2.627941380159338536e+00	2.494612555716794855e+00	1.876686296954224176e+00	1.927807080486404478e+00	2.523618812509512477e+00	2.480024709472081312e+00	2.220196199967124251e+00	2.028943310102761188e+00	1.880770756378175257e+00	1.960330426460785924e+00	1.820001688821270225e+00	1.556712346919145507e+00	1.058121134800315000e+00	7.748011450923740773e-01	9.442532256232398780e-01	7.283932505385841694e-01	8.896217638673701300e-01	1.227929104447549769e+00	1.496024314725027837e+00	1.851316559110964155e+00	1.727615906637825161e+00	1.582249908677109129e+00	1.193936602832273319e+00	-4.689309648106480821e-02	-6.887130907242766664e-01	-5.127286002841451307e-01	-4.184101398281891981e-01	-3.371485577944129397e-01
1.052726639430328959e+00	1.091111737217589139e+00	1.108897142464433605e+00	1.316932075673844738e+00	1.517088246338307522e+00	1.750719875270162262e+00	1.982692946359542852e+00	1.725167994776424019e+00	1.525984685904729021e+00	1.361283739255587211e+00	1.105090584542590015e+00	9.436996798513543894e-01	9.442232706492337257e-01	8.229874730930083482e-01	6.813503054677547688e-01	5.364483162668544081e-01	7.166281853945710711e-01	1.437445897447734433e+00	1.800620778914277187e+00	1.350237022785055085e+00	6.484668026641793315e-01	1.128849242937816744e+00	1.715739823550632481e+00	9.707008943086915531e-01	1.072600666130963942e+00	1.625015162658808743e+00	7.752526471272968012e-01	6.535506207291026382e-01	9.521388442698069943e-01	1.141463829169367505e+00	1.076778741591724931e+00	1.022645635761489258e+00


==> Cifra_figuretem/0.039/RPdataBlue3.0.txt <==
-2.416700239761027935e-01	2.469112739485133379e-01	5.097132105876422958e-01	-3.095155650990197294e-01	-1.533385934451765742e+00	-1.892471392974113709e+00	-1.268193228943956363e+00	-9.318219014927923149e-01	-1.359875223558231649e+00	-1.480561309375958867e+00	-6.191648197765301509e-01	-1.848593302668138649e-01	5.659466749210027015e-01	1.019771054479045480e+00	6.304026007822675914e-02	-5.382542687429318073e-01	-2.534598888321796736e-02	3.031159666248391393e-01	5.552734146642231972e-01	4.487228300889146149e-01	3.956731902516097965e-01	5.004896237623469579e-01	-1.754570074148026348e-01	-2.636985653839459820e-01	-5.977846837330181851e-01	-1.695484945414698519e+00	-1.726243648986130141e+00	-2.235095283122297438e+00	-2.653893695675970665e+00	-2.275577613764328877e+00	-9.504090617562430676e-01	-2.137654904471927020e-01
3.425742642738619725e+00	3.038693465661030491e+00	2.949273931532728987e+00	3.406112652752484760e+00	3.206116868925162233e+00	3.004449303905644353e+00	2.942455681421801028e+00	2.472784217276087659e+00	1.761521249012397261e+00	6.004268870450896189e-01	1.148335118647176994e-01	4.528208406013659038e-01	1.568223674836959347e+00	1.931231814995038931e+00	1.808077014422047268e+00	1.941020774426773343e+00	1.791714372712673198e+00	1.738687246509940332e+00	1.567857361103743630e+00	7.577735023810149295e-01	1.260077653369534145e+00	1.941342736641559208e+00	3.075943050238008514e+00	2.920304566227332366e+00	2.745317982456928263e+00	2.685749230251716746e+00	2.932892700623765503e+00	2.933674748023356482e+00	2.530117202777409702e+00	2.959121952483228846e+00	3.158159348011530199e+00	3.292974952717112380e+00
-1.941707103173896387e+00	-1.969387729478371485e+00	-1.704457597338680186e+00	-1.602933878994022621e+00	-1.421189349550214809e+00	-1.465922033316294337e+00	-1.447740684628583185e+00	-1.617554775152530766e+00	-1.841730176147756026e+00	-1.111568255405710026e+00	-3.387528819187899387e-01	-1.671889331945304757e+00	-2.328691918923878390e+00	-2.974979225407428984e+00	-2.174500983152936051e+00	-1.245230368068500182e+00	-1.545317142756199358e+00	-2.026422446336053174e+00	-1.874704884595709053e+00	-1.898000868821250409e+00	-1.851372963429036789e+00	-1.330863173131024535e+00	-1.180738534843757126e+00	-1.553115025927342741e+00	-1.915391456283811911e+00	-2.002713599059628535e+00	-1.825329551341993595e+00	-1.091137165168703405e+00	-6.747208925301182436e-01	-6.629113546658075284e-01	-1.207180241489779648e+00	-1.518279703649511481e+00
-4.464052479075671265e+00	-3.699568712351524180e+00	-3.960816936549288236e+00	-4.066432063476677072e+00	-3.782846643345953552e+00	-3.713295834923565408e+00	-3.951561485157702336e+00	-4.088476317753222844e+00	-4.059351635584466322e+00	-2.783088204363205698e+00	-9.902225690278311232e-01	-1.582383853128592754e-01	-1.474165897061304520e+00	-2.353895060517727345e+00	-2.670755293627781857e+00	-3.371341615704779304e+00	-3.838542117638894968e+00	-4.164662921988368183e+00	-4.230889250272147351e+00	-3.379465583729333478e+00	-3.668384876772912584e+00	-4.022552778711381727e+00	-3.932333006816763898e+00	-4.147189661675051653e+00	-3.633697822929999877e+00	-3.323379753289859906e+00	-3.940469403231148693e+00	-4.349063701819908978e+00	-4.372758013838237368e+00	-4.324095847806091797e+00	-4.580703830421042788e+00	-4.838382783286491851e+00
5.254701234907209084e+00	5.121478788736028243e+00	5.468292597887411510e+00	4.576302627784987642e+00	3.418525047692194452e+00	3.128107672080866930e+00	3.620442144933171846e+00	4.129825054128644091e+00	4.604580073062109591e+00	4.707173346054700502e+00	3.489554528375402143e+00	2.489892226466422276e+00	1.717971768869020588e+00	1.460416172637320154e+00	2.089477021579322358e+00	3.077550766754164613e+00	3.517067566984092952e+00	3.261540852727354167e+00	2.763919766166292646e+00	1.878864901699034418e+00	3.009641031023001290e+00	4.139548959405219719e+00	4.208201290373951409e+00	4.357486507678329346e+00	3.405779095293144820e+00	1.679982744619288981e+00	2.184887898675178963e+00	3.771006831948849225e+00	3.481381445932294483e+00	3.708667873025226047e+00	4.817674581812380730e+00	5.309845281236857062e+00
1.285234142894991294e+01	1.232509849308360117e+01	1.267652701602316156e+01	1.260935000393312322e+01	1.112470478821395581e+01	1.051041414040325250e+01	1.127078660832340162e+01	1.157902026457657385e+01	1.131581730414229980e+01	9.567141855974623965e+00	7.123892428390713683e+00	6.278922874966379908e+00	7.377982588283686027e+00	8.898241002664002863e+00	1.008728565997448179e+01	1.113421216805117098e+01	1.140884659706585147e+01	1.185011689757428144e+01	1.232274639433768115e+01	1.200146439126392650e+01	1.222057038883438906e+01	1.262407072574729483e+01	1.200800532737494386e+01	1.024043764708486570e+01	8.776325683357576679e+00	7.706391415726110417e+00	6.702406676730385371e+00	7.034675168680774249e+00	8.197274136543956757e+00	9.644600004627344347e+00	1.126283263800044132e+01	1.281391183319836635e+01
-6.315038375131391213e+00	-5.752968302851344085e+00	-6.112238674428131624e+00	-7.327575450808325286e+00	-7.246904700250705211e+00	-7.058314361541929927e+00	-7.040683190731755303e+00	-6.854600738720869835e+00	-6.533743577230124444e+00	-4.748688887822152260e+00	-3.162530595453527216e+00	-2.043497479087268420e+00	-3.358965497526719357e+00	-4.416212060640564374e+00	-4.658872941111937394e+00	-4.807639599174075684e+00	-4.932127082948833063e+00	-5.470030070310359704e+00	-6.158996240172966985e+00	-5.663179066896088187e+00	-5.560966243692397448e+00	-5.853622581452030182e+00	-5.756751800794189577e+00	-5.841074805690792182e+00	-5.257740995859942146e+00	-4.333608967836422465e+00	-3.717717368822764712e+00	-4.452734093211023314e+00	-6.055172441516164739e+00	-7.012295080700142513e+00	-7.042767235035412909e+00	-6.730565496246229351e+00
6.581871560995030457e+00	5.815563019473898088e+00	5.785985074957739727e+00	5.892650113008397916e+00	6.915741130988928731e+00	7.401654518141316252e+00	6.906707390407370362e+00	6.574671551058106189e+00	6.146021703707077677e+00	4.449799191246586183e+00	2.714922860585883502e+00	3.018011844772762409e+00	4.713561718698429992e+00	4.966092316689779018e+00	4.191818253172183262e+00	3.366043572011749863e+00	3.111613032508574683e+00	2.690682897684698816e+00	2.390399065412791124e+00	2.568669352408519568e+00	2.953388742211134232e+00	3.516927608580120435e+00	4.274936915713968055e+00	5.049650299672003406e+00	5.769477096897688284e+00	6.755514904375568008e+00	6.775465756189267275e+00	7.422117240373422575e+00	7.760224942765597156e+00	6.939345649301610131e+00	6.612230084876977720e+00	6.647553735428807897e+00
-4.413164879431974441e+00	-4.462496868759536106e+00	-4.799382035151739778e+00	-4.257859044317030772e+00	-3.284539067765431586e+00	-2.793320572656792677e+00	-3.119318787243261948e+00	-3.595773677720625283e+00	-3.182079587443108259e+00	-2.620794527894559245e+00	-1.789486457972485844e+00	-1.378177491137783317e+00	-1.803248128502139336e+00	-2.176669044462057112e+00	-2.113070046860762385e+00	-3.070814132345728975e+00	-3.544741239680673672e+00	-3.838105600624838409e+00	-3.880578216462175156e+00	-3.262807391386156386e+00	-3.982045294327748675e+00	-4.387787732004031049e+00	-4.187963780410424164e+00	-3.416523414954087734e+00	-2.245891400414841144e+00	-1.783878183145913177e+00	-3.105736423501275212e+00	-2.927262672640219332e+00	-2.364907710642372596e+00	-3.152900323215825029e+00	-4.638834025359326318e+00	-5.016761893065221578e+00
-3.015362727621500483e+00	-3.273120837253944870e+00	-3.429927885652395592e+00	-2.897150782553540971e+00	-1.345959821432809456e+00	-1.086059157492987204e+00	-1.376760011586556809e+00	-1.766460908009375386e+00	-1.093832647264848745e+00	-6.349053626195537703e-01	-3.573163164977499195e-01	-4.379799117079706816e-01	-2.060540573238870632e+00	-3.289892702442830164e+00	-3.567948496383790413e+00	-3.390390088590303552e+00	-3.738850587810444104e+00	-4.276484482309967916e+00	-4.653660003907919673e+00	-4.060932224804184365e+00	-4.580546024140192074e+00	-4.364807566585515275e+00	-3.474316115701315155e+00	-2.665092380404625150e+00	-1.098366792904178935e+00	5.228756062249505510e-01	1.064122046621905016e+00	8.112014429315056452e-01	-2.529758879763484569e-01	-1.733440278621359187e+00	-2.425379838789251341e+00	-2.907901805539241824e+00
4.762555876470973004e+00	4.774175215864785216e+00	4.968477207282596453e+00	4.956860318416396183e+00	4.877533577808714327e+00	5.222971407624532603e+00	5.298036689542206190e+00	4.944839979619443326e+00	5.202381671641358452e+00	4.066546012065490601e+00	2.720804027871871700e+00	2.499128706819851775e+00	4.002715424410937750e+00	4.094627654992691212e+00	3.684859836412561318e+00	4.015767253160177575e+00	3.713077754177114276e+00	3.425804485113730369e+00	3.419883252897796044e+00	3.804252745399895552e+00	3.514260047882644677e+00	3.984868735848093202e+00	4.248614200036040067e+00	4.481140347625496290e+00	5.123529625637011975e+00	5.150422280001077269e+00	4.207127914373846700e+00	4.355009311237546754e+00	4.288208366875869260e+00	4.101959253944012396e+00	4.252379425835319360e+00	4.673466268004403013e+00
1.125804922129264973e+00	1.350633477665457827e+00	1.458925996155900906e+00	1.001299144300173527e+00	-3.200128341584030367e-01	-9.905693581379332313e-01	-2.580128310162429703e-03	4.890788326286345522e-01	3.360582291565839541e-01	-2.858560418755530796e-01	-9.468884810596458479e-01	-4.576706360541530905e-01	2.416626221387796480e-01	6.529861022536507242e-01	1.431542122716079168e+00	2.426886877249325725e+00	3.306078686277936551e+00	3.819849794524451614e+00	4.091821006913038516e+00	4.008833088607783424e+00	3.917699921419216746e+00	3.086911760303545638e+00	1.872423724046335947e+00	8.542085800363862225e-01	3.530666225082168541e-01	9.610432084173126110e-02	-1.351353398661941929e-01	-1.156245254436365499e+00	-1.629243714782225627e+00	-1.426746841129892029e+00	-3.335162520734721858e-01	9.842764700553873203e-01
-7.760997355830291156e+00	-7.383842639904473870e+00	-7.618725433516376100e+00	-7.895312600038772999e+00	-7.352435918336776233e+00	-7.282801969352048488e+00	-7.289790121987678617e+00	-6.996411128075519237e+00	-6.447646065973716034e+00	-4.899730034326664985e+00	-3.247878825060477759e+00	-2.332955490159385192e+00	-3.145642369912686309e+00	-3.671446705991695758e+00	-4.200852055695994736e+00	-4.347899483307506863e+00	-4.551141157025599071e+00	-4.621906572200923158e+00	-4.493800337857011051e+00	-4.117881223888635311e+00	-4.545875348322944376e+00	-4.915872688546582658e+00	-5.144835558222241367e+00	-5.683757227136773338e+00	-5.988422006649960494e+00	-4.974722825816420446e+00	-4.726843610153460773e+00	-5.875686120865230677e+00	-6.256445180252542038e+00	-6.744646982301039095e+00	-6.622683641580443314e+00	-6.960630298568450058e+00
1.022315083932393343e+01	1.035270393823006785e+01	1.101757169844024098e+01	1.092407397177179718e+01	9.773130233499490060e+00	9.330813009588457163e+00	9.567435020294386305e+00	9.850868113143496529e+00	9.128476594984775261e+00	7.962112182084041478e+00	6.999670893290252494e+00	5.156818150614454588e+00	4.998591884608586611e+00	5.252454735385337692e+00	5.621212235968786608e+00	5.934676438638940787e+00	6.050574416410765544e+00	6.054114037004834969e+00	5.817978123940777735e+00	5.630296600497067594e+00	6.461367072048561866e+00	7.433694053620651943e+00	7.753088783173741838e+00	7.277432681566594397e+00	6.931638693909681237e+00	5.652084383437731674e+00	5.716598947608230397e+00	6.667436160739420359e+00	7.486446014929089010e+00	8.648102159520052012e+00	1.009448210266542567e+01	1.058680271313456345e+01
6.300321638331893404e+00	5.987246130685463186e+00	6.194899512553565302e+00	6.007742379600261806e+00	5.605049078965732789e+00	5.650028464384917903e+00	5.671502352114806023e+00	5.950813009898757500e+00	6.089600889500643710e+00	5.568897727595114588e+00	4.251722186578030360e+00	4.519527207432836313e+00	5.714869450682551921e+00	5.854873586326132973e+00	6.222396905231811992e+00	6.864155590505624183e+00	6.741557871677294145e+00	6.823022890531240670e+00	6.914281787650849331e+00	5.819127774828277921e+00	5.957285803311974881e+00	7.235846906753519825e+00	7.537577223941707594e+00	6.957854497754063061e+00	4.917008983118446253e+00	3.335730889980025982e+00	3.070101303486238553e+00	4.003592583920267955e+00	5.599318219737611457e+00	6.847385398922787303e+00	7.229501766844752098e+00	7.231099437537653607e+00
3.704189149661203384e-01	5.857232066374965518e-01	5.868147997470251065e-01	2.873042525376189038e-02	5.428709505267645952e-01	5.371833968304634555e-01	9.263021130912570122e-02	-3.655896103041176848e-01	-5.593597340280005437e-01	-8.659496590000046456e-01	-1.588478833439411320e+00	-1.606362580505396931e+00	-3.425083417549792258e-02	-1.241644035782252797e-01	-9.712888750343742217e-01	-1.721464252595673816e+00	-1.875866045559739570e+00	-2.114238193933793308e+00	-2.401510185989564228e+00	-2.874415340977886313e+00	-1.988338036579294199e+00	-1.292089740204517501e+00	-8.080650018873027918e-01	6.431306340580303371e-02	3.394167171364801949e-01	6.259014108646777652e-01	1.109086280419744774e+00	1.607083880498365591e+00	1.294263557034959877e+00	1.612502933623578327e+00	1.219242293560261148e+00	6.225825954608330548e-01
-1.148883159775118790e+00	-1.148096067249330110e+00	-1.280847252448961804e+00	-7.013394738921909788e-01	-1.821438022579227878e-01	-3.873827230178163439e-01	-5.816089930040385658e-01	-9.967884246983660379e-01	-1.627854173377625280e+00	-2.226199445517306419e+00	-2.363180054629005156e+00	-9.865411857693983100e-01	1.652815215672438054e+00	2.165339479457644600e+00	2.052672450540701909e+00	9.185820471202289506e-01	4.772711553807511553e-01	5.621955379666193631e-01	3.922050959397076486e-01	1.027634185887616736e-01	-7.581990290326744431e-01	-5.951450591404238155e-01	-2.753780428823290882e-01	-2.802190998645339159e-01	-1.463623579656253282e-01	-3.768023070592654844e-01	-1.653683652783222602e+00	-1.789411004465834676e+00	-6.090374262447760811e-01	-1.020080361921031492e-01	-8.683957364966834458e-01	-1.012254260572602815e+00
4.416282880590627791e+00	3.954243284194529195e+00	4.525154220577817910e+00	4.452008034099180556e+00	3.442776035778642552e+00	3.875187082944259398e+00	4.133330838068964397e+00	4.294720349857215957e+00	3.812684191516481746e+00	2.257421546011774360e+00	1.991569020881845731e+00	1.439083255932344763e+00	3.466252694748522156e+00	4.397134072589231835e+00	3.117036661837905065e+00	1.882654434637470731e+00	1.873082314981068031e+00	2.194719895133396381e+00	2.403970106716723176e+00	1.488246719122506390e+00	1.817526117898733640e+00	2.699673336991079253e+00	3.558671281174938805e+00	4.756722103651441991e+00	3.770473340717990229e+00	2.479897223075136825e+00	3.527633626988353921e+00	3.834511215095190106e+00	3.717924403476573936e+00	4.740972933144926849e+00	5.568614864372449347e+00	5.529067527155737238e+00
3.271450692372493751e+00	3.265211469174187364e+00	3.239153921974593064e+00	3.621322557949532950e+00	3.683648385006366599e+00	3.950352309012100438e+00	4.232277705833105585e+00	4.278557067570382344e+00	3.610134694573793546e+00	2.408861420327868430e+00	2.231015211017121302e+00	2.319382903116874228e+00	1.738531599375016778e+00	1.862353914534235155e+00	2.039282320001676752e+00	2.464580276684160243e+00	3.072811915574358732e+00	3.423849951012456039e+00	3.879097336776157423e+00	4.814502082485005552e+00	4.198720866731311396e+00	3.217548426341313217e+00	2.888537991894787549e+00	2.245279473211270638e+00	2.066863902675418974e+00	2.223235448724168783e+00	2.710484752095770666e+00	2.258679522072126744e+00	2.791778878199268732e+00	2.512065785398801321e+00	2.788688387806601110e+00	2.750128302571535510e+00
-3.536581807762428475e+00	-3.845827899379714143e+00	-3.940636260002590152e+00	-4.222596476594532078e+00	-3.654327145197335813e+00	-2.577278653726326585e+00	-2.935127583543390095e+00	-2.927373583483511066e+00	-2.730012342601828568e+00	-2.278414026687980876e+00	-1.854429812890354468e+00	-1.947568359174123298e+00	-1.843106864079441243e+00	-1.696532838760498985e+00	-2.340856866223213650e+00	-3.415382599679545716e+00	-4.296548274967546099e+00	-5.014072181125141192e+00	-5.350311787623564186e+00	-4.613869813604365433e+00	-4.389248075091627399e+00	-4.258708928153336792e+00	-3.951791981294717981e+00	-3.299995172600850957e+00	-2.567769410985960121e+00	-1.311963181718786231e+00	-5.445000828348740551e-01	-1.313422779779133409e-01	-1.186511734344857460e+00	-2.388526559648733727e+00	-2.744195722981815688e+00	-3.207585533434150538e+00
7.570326193117553615e-01	8.614643675676402212e-01	8.109813168401293071e-01	1.191341757865006734e+00	2.113954119325612613e+00	2.123800907309397079e+00	1.802729776473223966e+00	1.859813336054403132e+00	1.711780109491918056e+00	1.206654463084926077e+00	6.915407163905191723e-01	4.542760985086991554e-01	1.338941912992193783e+00	4.552563455904303780e-01	-1.296981139564085117e-01	-6.252709177058145551e-01	-1.117983988896013248e+00	-1.477617094207949400e+00	-1.972857455956479322e+00	-1.303474593145676153e+00	-1.246150817379525044e+00	-1.028645361497471544e+00	3.436112356082497016e-02	1.194683139696671587e-01	5.341339665082273092e-01	1.848868564531310099e+00	2.670582796171825368e+00	2.359873681796974765e+00	1.635497085296045539e+00	1.529863518520204968e+00	1.819448489216402676e+00	1.674409991123944730e+00
-5.788940404245178861e+00	-5.393422277213343996e+00	-5.655554577431774810e+00	-5.633953253705047182e+00	-5.999283184883025477e+00	-5.716381849907667068e+00	-5.482892887488126199e+00	-5.741527145899153695e+00	-5.531722536984928773e+00	-4.996246876220098443e+00	-4.230320300587088411e+00	-3.460572071648746473e+00	-3.126425686928997472e+00	-2.855731326966286954e+00	-1.749777242285664336e+00	-1.559655786011649115e+00	-1.194711922282515548e+00	-7.738733929240299014e-01	-8.713957890739779666e-01	1.022528992968920192e-01	-6.907619059968793662e-01	-2.367788166793608262e+00	-2.884217710388250477e+00	-4.022875011407091250e+00	-4.247583479220865321e+00	-3.305859361911876793e+00	-3.849232264955455118e+00	-5.658540202223560023e+00	-6.000782749500612745e+00	-6.154608714300723094e+00	-6.549876878750656495e+00	-6.199998430947633032e+00
6.636993041018125261e+00	6.535892775889011297e+00	6.929903846617688323e+00	6.623263076697503138e+00	5.516350295985660956e+00	4.892922268269250807e+00	5.304194519237416472e+00	5.266112301580875510e+00	5.490962378991456561e+00	4.938350751921692705e+00	4.031822417098734235e+00	4.763454485065193644e+00	6.187414205253393362e+00	6.889920970079037588e+00	6.143239602589726900e+00	6.599839877650318876e+00	6.799419106478643116e+00	7.335867445502333162e+00	8.102128405922524479e+00	7.660214199826206105e+00	7.707083094034706150e+00	8.342430018773855593e+00	7.240374550819590027e+00	6.226965505899161535e+00	5.457278760944598517e+00	4.684562829659487448e+00	2.904541290077435445e+00	2.373606879274530623e+00	3.489029454669819508e+00	4.628161729234971489e+00	5.729168395158086291e+00	6.566368468232070654e+00
-4.747252871898084425e-01	-5.832915019385352950e-01	-5.075218409016019061e-01	2.731990476416379376e-01	2.135778308703251832e-02	4.741121462891932925e-01	1.812535018988589153e-01	4.148690207858627549e-02	1.206671784560862937e-01	5.932034355338586806e-01	1.155061989388665999e+00	8.623897226288863571e-01	9.636389214641912782e-01	8.688922611364015003e-01	1.510754354684677336e+00	1.344323786368535112e+00	6.625883167807281593e-01	5.943548636287812048e-01	2.314836256211012244e-01	-2.797726958595658786e-01	-2.682988712761746330e-01	6.329032609623186367e-01	1.717535940358786872e+00	1.346493737149178083e+00	4.319851685690439397e-02	-7.617971435631375465e-01	-5.185689735448882898e-01	-1.095155063127431633e-01	3.990857681753459119e-01	1.593969429975104379e+00	1.436083117757036343e+00	7.241409661137580001e-01
2.175631920301654976e+00	2.596395677443892769e+00	2.676438820254900985e+00	1.853461929593113622e+00	1.100729899003999313e+00	8.784744753162808673e-01	1.437309483442098523e+00	2.125826975916752293e+00	2.535176180724687978e+00	2.520495234024679565e+00	1.642310775813297541e+00	1.011927264628623480e+00	1.716838928641244655e+00	2.567375200529279144e+00	3.086865300229017173e+00	3.658670201859293591e+00	3.560795813190680725e+00	3.453490011477853727e+00	3.378280626398642905e+00	4.457414409670656497e+00	4.427944746113996466e+00	4.044716444949487233e+00	2.983886287326145137e+00	1.344478300196346732e+00	9.294849652963476094e-01	1.711786958223499022e+00	1.326829481397657551e+00	5.107662477801243606e-01	4.497177228125699006e-02	-3.540761057651027888e-01	1.279998369780891210e+00	2.316313594787712038e+00
9.504121769309419321e-01	1.233874068109087174e+00	1.300340583625076096e+00	2.021734342106484839e+00	2.165423623900762706e+00	1.637853444888931254e+00	1.772907537422140800e+00	2.059276339449955362e+00	1.602544969554039023e+00	6.453241484941900641e-01	5.569245437163874435e-01	6.785525748460406736e-02	-7.340954636774407183e-01	-7.353444255559389298e-01	-7.798968912392604258e-01	-1.116229344942409191e-01	4.764627124482996301e-01	8.873043915269079873e-01	1.373011459514112742e+00	1.547273800052434201e+00	1.359366137866949487e+00	6.883792265665500398e-01	3.367978674403109829e-01	5.849630937615866166e-01	1.006540320295238988e+00	8.778076365330428343e-01	1.042900233950133648e+00	7.747956899158124910e-01	8.440697939042866027e-01	8.369469842510642854e-01	9.528645265876677373e-01	9.847663675649515058e-01
2.209618776140529040e+00	1.941468397041444582e+00	2.026189411999361312e+00	2.141510634133772406e+00	2.437025676633361559e+00	2.692843426136602769e+00	2.680339933283921283e+00	2.496916676683388125e+00	2.188678166969061589e+00	2.254641221994945433e+00	2.438450132266395620e+00	2.569738846170972035e+00	1.265340268102634669e+00	3.577476112793155916e-01	6.930498946233403235e-01	1.881606112698540612e+00	2.419283075455489485e+00	2.654766324359367768e+00	3.224895959813855129e+00	3.300534042024206638e+00	3.253110761545614515e+00	3.085475226991988063e+00	2.272410982962528525e+00	1.702549738534507862e+00	1.484093194995441678e+00	1.123472269318370298e+00	8.253261582209353575e-01	1.308644804399019090e+00	3.045009123221490643e+00	3.052172699490197871e+00	2.182924136747236510e+00	1.699582438387325256e+00
3.471134420444244584e-01	6.236499395750882968e-01	5.499828966361586247e-01	1.645092461748564813e-02	-4.644918863332883618e-02	5.845095808277845501e-02	4.283948981896628649e-01	8.382954563961656502e-01	5.332149467662061770e-01	-6.531384512684894617e-01	-5.478166736966118000e-01	1.739110194488974470e-01	-2.642730632189338458e-01	-4.866375245595236931e-01	-1.508379065173238942e+00	-2.430338060939255307e+00	-1.879026291955828043e+00	-1.996978701498764108e+00	-2.177680135285412710e+00	-1.630865615573744432e+00	-1.668935720254223432e+00	-2.767984181886988360e+00	-2.406539301083426174e+00	-1.095584115216558407e+00	2.751678888089203467e-01	4.305294222593780140e-01	9.312939992530866462e-01	5.283589939262204327e-01	-3.571516586043265717e-01	-1.437576405555667458e+00	-1.325668138187626965e+00	-5.853233872597465304e-01
6.485881470600593168e+00	5.729070584197296867e+00	5.697836931952771522e+00	6.374288404537812980e+00	7.242764204187892574e+00	7.262715337489940026e+00	6.470454894634714904e+00	6.202045375198318666e+00	5.732941535811583833e+00	4.749053740232866083e+00	3.613270303844701381e+00	2.861053356429296368e+00	3.665083199875178721e+00	3.548049197797439547e+00	3.052564760069556016e+00	2.826433964669699428e+00	2.615641950059152343e+00	2.792295609994570160e+00	2.625599894359201159e+00	1.188431724296091341e+00	2.000542333882459722e+00	3.719847330012284292e+00	4.817675464777549266e+00	5.584860310273954909e+00	5.165542084183610605e+00	4.554851767060959844e+00	5.074420565540085803e+00	6.563014622427015610e+00	8.075507875885376663e+00	8.592392240393721181e+00	8.034426884752244646e+00	7.095325528352656619e+00
3.460585883984891531e+00	3.349094696580511954e+00	3.616506989543542883e+00	3.140973436311181644e+00	3.063340397428436557e+00	3.100302488504798948e+00	3.006187701962435010e+00	3.228895761932416342e+00	2.872513271235796140e+00	3.168965843146707595e+00	2.889160324393267754e+00	2.290468561913842294e+00	2.722698146391839380e+00	2.409029014715914574e+00	2.797489613159985122e+00	3.188568236387087751e+00	2.472206017956599666e+00	1.876885882575620945e+00	1.458001764364346142e+00	1.122559787631785655e+00	1.519853514414373441e+00	2.937202243299798177e+00	3.684432170615548507e+00	2.780273625614213540e+00	1.618873632219001824e+00	1.177972842342629223e+00	1.581953455643673401e+00	2.695736711839087807e+00	3.535603533100101448e+00	4.021150357644620144e+00	4.526361484565616600e+00	4.276207937102395107e+00
2.022184746060051719e+00	1.760841582735483524e+00	1.644936366194707178e+00	2.287621929580468727e+00	2.669081220481809513e+00	2.544431317075546595e+00	2.339889039601080523e+00	2.277254923959621813e+00	2.373824127873011669e+00	2.258187763280230964e+00	1.349018951881443718e+00	1.662226903972435998e+00	1.652406551425720682e+00	1.135048684160393062e+00	1.775092980610961657e+00	2.587482059288455538e+00	2.183882485580335153e+00	1.788979899791131478e+00	1.669150072172044696e+00	2.342227369155120975e+00	2.342369216769590423e+00	2.262391101317747122e+00	2.053704611689294524e+00	1.300144682410652175e+00	1.740520717236935244e+00	2.608544309621784407e+00	1.771926722015378930e+00	2.020434323190724246e+00	2.084970737460622114e+00	1.572858831256677803e+00	1.468346610682254250e+00	1.746104396225470090e+00
1.337760159026463835e+00	1.222469075976709174e+00	1.102759996882068716e+00	1.052452638499334903e+00	7.098495584893521615e-01	6.771514668136657811e-01	8.192529645409805106e-01	1.041689964955296421e+00	1.743905733353333654e+00	1.651806130932839567e+00	1.040594550713983768e+00	1.050497223293348714e+00	1.462900344084175241e+00	2.664209319876736259e+00	2.932846756483229012e+00	2.775170689245900046e+00	2.949116218817457113e+00	3.464638351479312206e+00	3.475102828505911123e+00	3.231560598591550981e+00	2.680878535404212837e+00	2.399143101520175403e+00	2.384245401464649916e+00	1.796757255384856089e+00	1.022514902976176199e+00	5.190138560509343080e-01	-1.772064580221017482e-01	-7.543140996104183982e-01	-1.663786457989480105e-01	2.556273330797637078e-01	7.710252507336431416e-01	1.306515199205035449e+00


==> Cifra_figuretem/0.039/RPdataBlue4.0.txt <==
-6.265102786469359808e-01	-5.319741006127556293e-01	-5.262069837108158676e-01	-1.660053805990832076e-01	-1.769860605926267538e-01	1.390435318212263627e-01	2.967881510049326099e-01	1.904464218992981961e-01	2.948308922445764257e-01	6.353091683102787823e-02	-3.876610386937286989e-01	1.313206775574048135e-01	4.443591849214769129e-01	1.085257845154127820e-01	-2.830611010817098983e-01	-3.235096249549210823e-01	-3.345028461221396521e-01	-3.879156543783883193e-01	-5.544191213111675509e-01	-1.675130747637080045e-02	-2.572807766069742375e-01	1.052408159652849090e-01	9.784438174995070681e-02	2.943795763680220889e-01	3.675197290419243701e-01	3.196528231824328214e-01	-1.394387619961413027e-01	-6.228739952347890352e-01	-4.657117268602565252e-01	-2.087006731572726981e-01	-1.965951345236326975e-01	-4.564609481070980301e-01
1.445619172971534194e+00	9.069734540046711091e-01	1.196614274672134437e+00	1.386725580668598967e+00	1.551666215677978355e+00	2.854340696285457835e+00	1.652589976188084453e+00	1.934262805964786169e+00	2.008407979146835665e+00	1.197511470906160946e+00	6.315692109074265703e-01	5.927207274395314140e-01	1.252249113697510685e+00	1.062142088440239274e+00	7.650824841488905736e-01	9.025047513717803227e-01	8.834046075048918034e-01	6.926564410074748102e-01	1.279922808430185244e+00	1.625226358343314415e+00	1.752265965679785875e+00	1.190520735435509625e+00	1.075613707519804674e+00	1.472393929811939950e+00	1.740512252921762038e+00	1.841358263402325557e+00	1.381531872407844030e+00	1.561056597534744350e+00	1.554750181342468229e+00	1.874174233738518103e+00	1.820598450791365064e+00	1.682818381852051681e+00
-6.998882832002015775e-01	-4.879046796408315623e-01	-4.867118652913232091e-01	2.205831538723889151e-01	-7.032772690884039890e-02	-1.531741430834981266e+00	-1.041978472596019500e+00	-8.658740369700699269e-01	-1.195436936212864287e+00	-1.079033106392711661e+00	-9.876444488324884752e-01	-7.890878042146982629e-01	-9.700418206951159084e-01	-4.994560695235732983e-01	-3.387302785972715058e-01	-5.373451355334395441e-01	-3.333128005045916109e-01	-8.456141871841779678e-02	-8.751892642646970089e-01	-1.181340550218692886e+00	-1.466406306447756824e+00	-1.150712989349155890e+00	-7.566329668735166658e-01	-7.552521979399743346e-01	-4.563440419653110869e-01	-7.833220324236858101e-01	-8.203015991768893844e-01	-5.687230595899519514e-01	-1.088648871008714103e+00	-1.228992184178606228e+00	-1.050946572067023910e+00	-1.209755374415321993e+00
-2.463269430508969737e+00	-2.504389298101171946e+00	-2.370263646952858405e+00	-2.093702070738252097e+00	-2.890866667158999537e+00	-3.779892005283012946e+00	-4.040399328263382550e+00	-3.799091124143706644e+00	-3.271472582496329995e+00	-2.428275617092228611e+00	-2.050148841462404725e+00	-1.459490934224532133e+00	-1.120290904178697700e+00	-1.313457758620549143e+00	-1.714690019670296106e+00	-1.815172858325118321e+00	-2.087348314871964483e+00	-2.933508341190732338e+00	-2.636693426028378529e+00	-2.894770871912698329e+00	-3.338671460656625012e+00	-3.337051815937233989e+00	-2.535149666334249208e+00	-1.635323851612785928e+00	-1.220443983634356799e+00	-1.209080710507279388e+00	-1.745078086251533822e+00	-1.464221110589195129e+00	-1.986164402508914240e+00	-2.493099455708335910e+00	-2.784876486293004660e+00	-2.756410598816456670e+00
3.097637527514947919e+00	3.114805738022738524e+00	2.911975157493072341e+00	2.495176655000334254e+00	3.600782417887806286e+00	7.126117012767884340e+00	6.337559597962365565e+00	5.310377317262902963e+00	4.079284425162851058e+00	2.002390954115796262e+00	1.003906060071629414e+00	1.733909910114814323e+00	2.029948268510295417e+00	2.110501579005097827e+00	2.317668234080894063e+00	2.627378383709475962e+00	2.987224504036384065e+00	3.259676604056567228e+00	2.728261084841326234e+00	2.849473586420423477e+00	3.346368874602452692e+00	3.061036573121513893e+00	2.281205900838549017e+00	2.512379165016819016e+00	2.501871089637270007e+00	2.177269448075247027e+00	2.143594197606440321e+00	1.801863808150043988e+00	1.234091351315435015e+00	1.265056565900697816e+00	1.489993499437020752e+00	1.377158688393227415e+00
5.905182940104259259e+00	5.505926396276417556e+00	6.427191251600557820e+00	7.614867831367782003e+00	7.998915287001099550e+00	9.811403822008641029e+00	9.606847567665692367e+00	8.618407406698903372e+00	8.053181399045085342e+00	7.093679860123620173e+00	6.410103786968351258e+00	5.846734246237408783e+00	5.725754595081128606e+00	6.059822308204012131e+00	5.498381560879457730e+00	5.116835372697457807e+00	5.266829006682863579e+00	5.960579251007372292e+00	5.652840708549351945e+00	5.690390905276832889e+00	5.556670964325000739e+00	5.690625875977167070e+00	5.752037841577769761e+00	5.774967879763082124e+00	6.464485126222958122e+00	6.682722508880336143e+00	6.293290667940207861e+00	5.731904917151352308e+00	6.529040495463450888e+00	6.604232850880029204e+00	6.027911107756486864e+00	6.057128719442938625e+00
-2.254478232192778098e+00	-2.398607833536728240e+00	-3.190087219546054786e+00	-4.818834047428691036e+00	-4.606504020380141284e+00	-2.743180287305507559e+00	-2.920469266574973410e+00	-3.212208378415112531e+00	-3.941082463991294915e+00	-4.502039012328141077e+00	-4.062394990829544028e+00	-3.422493299215457530e+00	-3.388318370508034416e+00	-3.315183493536838721e+00	-3.065288435661617683e+00	-2.561506557387477567e+00	-2.549424884343765463e+00	-3.025580454036027600e+00	-2.269340291819439859e+00	-2.297432846527645456e+00	-2.138604306829265944e+00	-2.880338357348378953e+00	-3.510745293782493004e+00	-3.185203694522123374e+00	-3.106006926970863002e+00	-3.088436802014155713e+00	-3.515747254337773686e+00	-3.207053632433417789e+00	-3.959323573626739812e+00	-4.451587678739389098e+00	-4.230619105190935869e+00	-4.076219630449543274e+00
3.036579781242831899e+00	2.561203923593537546e+00	2.879606019535659200e+00	2.638469903191102972e+00	2.771438799137700304e+00	4.113936823552419852e+00	4.968889791372017584e+00	5.340079898118535340e+00	5.300498840671258982e+00	4.921081165939087398e+00	4.197352344861982054e+00	3.018317358622993218e+00	2.878314438523145391e+00	2.690283064934147816e+00	2.861822032574213637e+00	3.135156419032394837e+00	2.793107069167101386e+00	3.187240025073707628e+00	3.544767899563406655e+00	3.495288501311965224e+00	3.716564111605194398e+00	2.977045017244217551e+00	2.657831980420142237e+00	2.578904047958164636e+00	1.919069210122955838e+00	1.885474923260190838e+00	1.592565937945320087e+00	2.060653805638195113e+00	2.546562916266133847e+00	2.570025088116477896e+00	2.998369650690897004e+00	3.510006461532952926e+00
-3.082498344884949670e+00	-2.726782078302254497e+00	-2.154376066712335724e+00	-1.949273463930198957e+00	-3.229284030059920152e+00	-6.085726747636141631e+00	-5.568417534856403783e+00	-4.526046470728602777e+00	-3.171742253521085075e+00	-1.215895317623106431e+00	-1.024747920728617201e+00	-1.192966485098702734e+00	-1.150796472229804968e+00	-1.447143847975378206e+00	-1.078676007460181108e+00	-1.364715315655201655e+00	-2.045131644160870898e+00	-2.581233203091226613e+00	-2.486819943453959070e+00	-3.205328845869032772e+00	-3.689681623361389384e+00	-3.479651504797318662e+00	-2.785091449154368792e+00	-1.946198649443170003e+00	-1.600355887717044734e+00	-1.435921219176324426e+00	-1.376319643317529984e+00	-1.152030798648454368e+00	-1.121133444119980060e+00	-1.400342465838462447e+00	-1.426631941901113310e+00	-1.353586152455529490e+00
-1.534766107426925208e+00	-1.904726214720852573e+00	-1.660023011226154699e+00	-2.415218775297691689e+00	-3.391094132208427592e+00	-3.790997648762205685e+00	-3.335547102242369721e+00	-2.618103422467781272e+00	-2.192185065538841293e+00	-2.182392289378112693e+00	-1.946342240613730068e+00	-2.480823103114079498e+00	-2.620653769584378345e+00	-1.594358884302177204e+00	-1.103931462583175316e+00	-9.720370096787426251e-01	-1.232616791472190387e+00	-1.187477009230391456e+00	-1.463507367816855531e+00	-1.392063058801696895e+00	-1.190306648581865634e+00	-1.906564915594977982e+00	-2.251607631970934609e+00	-2.713310122279316783e+00	-2.929373729258961223e+00	-3.077389449865626680e+00	-2.870487623351598128e+00	-1.641763086348127176e+00	-2.480588971868492809e+00	-3.207684404833845981e+00	-2.067776032459658797e+00	-1.441319350538058819e+00
1.736006052270169020e+00	1.196515854219366126e+00	1.921363502462548833e+00	2.240346562231316341e+00	1.228750017586219601e+00	1.326124705190794950e+00	2.085706474140006428e+00	2.419740892644488106e+00	2.608260018490068166e+00	2.859202431874464434e+00	2.986848149351668980e+00	2.537658138705301436e+00	2.458674170613827759e+00	2.843784762537191924e+00	2.446777205424459645e+00	2.318409288917130162e+00	1.811859368044062890e+00	2.006503627115907129e+00	1.730338437326935486e+00	1.266404902928688347e+00	1.292154975339427914e+00	1.236369240524326285e+00	1.321052062737847477e+00	1.868089611258316074e+00	2.837164369201333081e+00	2.728281652365604604e+00	1.960133352230362780e+00	2.485134555342765061e+00	2.359590017663434125e+00	2.252490575785297100e+00	2.429579715614005764e+00	2.428286369529494948e+00
6.029557790103847736e-01	5.543662769997690365e-01	7.513185622749462000e-01	1.219231016238151222e+00	9.041106232834850154e-01	6.373094767571945152e-01	4.438934212536404522e-01	2.636714948838921324e-01	1.962510437779002304e-01	-1.638387022304562124e-01	-6.200983966841129569e-02	8.894720343795736728e-03	2.305939331596794650e-01	4.700364058184144378e-01	2.664579810372530444e-01	5.647196414435694256e-02	9.228721156385824576e-02	8.591991400750710606e-02	3.997284127133270137e-02	-6.233686319243545576e-02	-3.624827772686290972e-01	1.557018307197466922e-01	5.891986159657477268e-02	-1.369430865396291941e-01	6.766409586911201757e-01	1.238969599530517440e+00	1.273924340713146641e+00	7.693632551808483599e-01	1.058722714065456483e+00	1.513761681737527676e+00	1.097224318905310136e+00	5.087666434237866353e-01
-3.529083468308266802e+00	-3.453117179554229477e+00	-3.628387226860265713e+00	-3.679102884007490193e+00	-4.422987769801451030e+00	-5.943617160338851235e+00	-5.163955748749144981e+00	-4.755281352695034158e+00	-4.475088555030316328e+00	-3.797107991980052333e+00	-3.113792575451622469e+00	-2.901082023831843326e+00	-3.158577267954912671e+00	-2.784813044226917889e+00	-2.605796825204927725e+00	-2.913634087711407084e+00	-3.026131113896947333e+00	-3.151728230472251369e+00	-3.179706024411023346e+00	-3.309530136576058101e+00	-3.351530951518030932e+00	-3.323112254019688017e+00	-3.449644467008996518e+00	-3.750020272219295681e+00	-3.994944585711177609e+00	-3.594173872213455301e+00	-3.588312556814879706e+00	-3.329373359391254894e+00	-3.730568380061815681e+00	-4.319750593631696667e+00	-4.163945145142013082e+00	-3.931880860895210716e+00
5.491789535699108882e+00	4.861049193085098530e+00	5.140584575336419881e+00	5.923849979491053297e+00	7.161923059842602690e+00	1.025087550434661665e+01	9.414758107785502261e+00	8.053179940105302137e+00	6.824414717259648988e+00	5.297694789261833570e+00	4.414227404734480942e+00	4.283725015120539936e+00	4.652772982428506232e+00	4.985913068944914706e+00	4.276216923365451450e+00	4.225156430699587240e+00	4.636992194321167382e+00	4.884646279605554753e+00	4.515778759866682535e+00	4.679201690890414156e+00	4.949169824305204912e+00	5.141222458147883145e+00	5.141202293874062690e+00	5.168381934015724433e+00	5.097440370605717419e+00	4.453815414203721623e+00	4.300488801655339088e+00	3.635458387152059156e+00	3.869056607310372708e+00	4.298587572730792061e+00	3.899569048405794991e+00	3.933622979805323272e+00
3.910549741906656163e+00	3.501818559416345344e+00	3.325353513319436072e+00	4.293048264362481881e+00	4.818412336065630797e+00	5.704586414575858910e+00	6.193707519763832714e+00	5.742594177753660212e+00	4.809879469364214621e+00	4.258179153079419521e+00	4.123510574766677372e+00	4.203596764292306887e+00	3.820285410033223084e+00	3.730186402873218121e+00	3.368886885649633900e+00	3.231286484195029729e+00	3.547495546110286391e+00	4.066564916683250708e+00	4.050588961367874496e+00	3.482306957773930733e+00	3.235861359798834158e+00	3.633022217884051219e+00	3.396369393368282807e+00	3.771277784584100345e+00	4.077807326854365755e+00	3.807901779707149270e+00	3.480743641386188081e+00	3.432791252179949293e+00	3.619816239332116492e+00	3.472354449298191703e+00	2.876241942492164139e+00	2.458466616019320039e+00
2.976490465105077754e-01	2.830974852154570787e-01	-8.317917784309071527e-02	-5.208028588380568813e-01	1.507093195007649378e-01	1.712471125664877025e+00	1.456742512695026859e+00	1.186608783723067662e+00	9.929637001651947514e-02	-8.170794917572038463e-01	-4.685008851196002105e-02	-9.500553610200718202e-02	-1.759716046669310696e-01	-1.564357915012746028e-02	-4.353847299897695144e-01	-5.580503443775076955e-02	3.140095445397462215e-01	4.729105376169832065e-01	5.648618031118910476e-01	4.913353651748628148e-01	6.305498988896766077e-01	1.625113253448451089e-01	6.561448000708394179e-01	7.410169822703469578e-01	6.626413026171499299e-01	-1.674157289593552755e-01	-5.524798143006682816e-01	9.587940539789628625e-02	-2.237049046051282075e-01	-5.311877033209675414e-01	-6.157199897921648013e-01	2.097011064946201764e-01
-1.087469935558338152e+00	-1.038255140239574548e+00	-9.691306355381498205e-01	-3.681842750417656518e-01	-5.286151348722856191e-01	-2.906256164597757152e+00	-2.748808021122004952e+00	-2.271592378208156404e+00	-1.493705408918328370e+00	-2.299098623735975622e-01	4.247231163450355673e-01	4.998621780365533618e-01	5.008785413940194386e-01	4.216198553908998697e-02	-2.553282103630955535e-01	-4.431166022185616393e-01	-6.274276503051352538e-01	-7.929077481080839540e-01	2.536744188940739855e-03	-5.964985209864261950e-01	-1.513046900958955110e+00	-1.207370708791146274e+00	-6.398145319129060482e-01	2.444113055304458076e-02	4.363025845191154661e-01	4.241209392629428088e-01	6.555777738140402544e-01	8.288430667466087920e-01	1.268098712642249382e+00	9.951160734546545816e-01	4.972476752557182800e-01	4.196675465086119328e-01
2.375832489026350469e+00	2.104268128577846397e+00	1.985099140814184482e+00	2.093527749471133959e+00	3.104730457073583860e+00	5.298226949925519236e+00	5.578987357831369565e+00	5.396598768785521472e+00	4.496728807922064419e+00	3.763253368030617274e+00	3.049682027343753710e+00	2.701336672941927919e+00	2.714854125250282912e+00	2.238737524755609609e+00	1.926803852427481534e+00	1.977438998573082252e+00	2.202682466272552819e+00	2.704102430562720372e+00	2.187870216361171849e+00	2.362479138965122072e+00	3.121892672937322644e+00	3.593958405102334552e+00	3.570358330622256382e+00	3.795465808035129118e+00	2.711661007154532399e+00	1.680176438732156718e+00	1.183831073054683936e+00	8.740912273595716764e-01	1.685541529565996566e+00	2.274094644752977068e+00	2.017099494603363574e+00	2.085160680443775671e+00
1.864299152903435841e+00	1.780522371566564788e+00	1.784362040920927317e+00	2.471611844345877884e+00	2.414728136713043760e+00	1.067379153041569939e+00	1.338893140488392364e+00	1.604878466156671957e+00	2.368230286075176494e+00	2.903974306232529834e+00	2.102721187961344551e+00	1.443918340645613529e+00	1.323448476750709091e+00	9.581960894451798660e-01	8.901696883688027251e-01	8.426726278093297218e-01	9.673717317872171373e-01	1.257009455641437290e+00	1.084545935073257805e+00	1.408100395569510610e+00	1.007137366022418323e+00	1.682510266115137432e+00	1.786210505412063609e+00	1.011910756354748697e+00	8.220666320604953503e-01	1.048364701145443556e+00	1.383738647152304768e+00	9.243268128359064528e-01	1.324838704742788753e+00	2.156895028174182993e+00	2.260825369984941879e+00	1.423556246551817006e+00
-1.478714658223400757e+00	-1.054583702005368107e+00	-1.265391862138988799e+00	-2.919509564021215642e+00	-2.546399859601520266e+00	-1.640446274852903397e+00	-6.913860537830609498e-01	-2.121361447277828327e-01	-6.220317509823322100e-01	-7.540534124752583667e-01	-6.724749776862293249e-01	-1.034023379702748269e+00	-1.419048639011344592e+00	-1.856702507184743611e+00	-1.285720022508788141e+00	-7.449837867107680367e-01	-8.851278532271406041e-01	-7.329342995801315652e-01	-1.138710727976409487e+00	-1.461582458210927804e+00	-5.502614408743309315e-01	-1.181386384913396315e+00	-1.011929100529537440e+00	-1.140795636469185137e+00	-2.179202229014146841e+00	-2.695377510516197894e+00	-2.841476832212657122e+00	-2.413433870765310019e+00	-2.551432207665272678e+00	-2.679887749862361890e+00	-2.061453829339641608e+00	-1.420368207080914713e+00
5.795467785402252936e-01	6.172945942256718999e-02	3.611304914311944669e-01	-3.499421509268500069e-02	1.658313194567245796e-01	1.271806271825875800e+00	9.792428116055038601e-01	8.434338520205978407e-01	4.965089663911243512e-01	-3.778953265817235341e-01	-2.147746215828538752e-01	-6.427940187091476520e-01	-3.823574313819145254e-01	5.251454316004704470e-01	3.753995865805249132e-01	2.330170704021913286e-01	1.944166770751139806e-01	3.047132691031498308e-01	-1.188843943714408026e-02	-4.469432963183313234e-02	6.416027068327051497e-01	1.976508648197963514e-01	-1.677157451417824255e-02	-6.020171752122363551e-02	-7.474490917029378290e-01	-1.255650277933456627e+00	-1.132592221931786991e+00	-3.952031387867179224e-01	-7.848347692307405810e-01	-1.355968592394848571e+00	-9.327547259917878808e-01	2.017289341750883903e-03
-2.764387283224318814e+00	-2.666576142386873460e+00	-2.599187852801474019e+00	-2.808321000951036872e+00	-3.379210219330491594e+00	-5.485594998103223929e+00	-6.113629388888378813e+00	-5.780852670632964596e+00	-4.817415876196337265e+00	-3.611482627362079700e+00	-3.123413938878173202e+00	-2.718474878783907922e+00	-2.396007786737447631e+00	-2.739375028809221124e+00	-2.233833147759667792e+00	-3.132192977600704697e+00	-3.585750709365377986e+00	-3.762445961985283915e+00	-2.915099940336308482e+00	-3.137993524314244720e+00	-3.239984057951462937e+00	-2.959698460902586259e+00	-3.438761698092571706e+00	-3.128971961670771851e+00	-2.353225870841423095e+00	-1.127925262846519727e+00	-7.790249191265828932e-01	-1.430070210567690348e+00	-1.056967633620540692e+00	-8.318586949190607260e-01	-1.467896806164197487e+00	-1.987205101315640210e+00
1.884405608262658793e+00	1.578646069991356260e+00	2.427149444298212000e+00	3.855313706389809969e+00	2.722119770319563425e+00	2.787875647556016467e+00	3.828260248286968981e+00	3.655233892201818158e+00	4.164163635699946298e+00	4.438960975812015874e+00	4.146641537193468174e+00	4.088322450785746298e+00	4.078936949786283073e+00	4.270534863304286333e+00	3.430814646605490292e+00	2.861104258388598165e+00	2.348010521153234720e+00	2.635880048755971483e+00	2.849138262850811731e+00	3.119732291940787050e+00	2.729821090608924194e+00	2.750918025671119871e+00	2.524381767468505178e+00	3.053720481207821802e+00	3.998159073956595311e+00	4.492582602978694162e+00	3.647542361127699806e+00	3.379736889623233154e+00	3.894797328552641158e+00	3.702761138808341013e+00	3.453835564822222981e+00	3.456722534769107735e+00
5.299821252249726777e-01	2.716918504388158850e-01	2.377568595518173289e-01	4.400970230727642152e-01	9.625880411426646077e-01	1.270600123597607878e+00	5.526798671812198638e-01	5.520791213645414031e-01	5.576796024262913321e-01	3.008353640233195625e-01	-1.336389333675260527e-01	5.107893051500580484e-01	9.157891691108364096e-01	5.363274889281597346e-01	5.786248449974337182e-01	2.262277001343318550e-01	2.059036166350069752e-01	1.853152429502511467e-01	1.472123306525087993e-01	-2.438165624893583461e-01	4.405208782401839329e-01	6.241340820687244495e-01	2.016228277471039665e-01	1.098838384610513641e+00	9.605192975240454123e-01	4.802650975721120541e-01	5.733442065755858241e-01	7.390838977235449914e-01	6.620898041917722132e-01	6.584612833554832623e-01	1.590050268866353145e-01	-4.473762801407621947e-01
1.095599004353398520e+00	1.045639879084522494e+00	1.411855031042167585e+00	8.336267000582361364e-01	7.661875687208883345e-01	1.796956027772875331e+00	2.465876745811346638e+00	2.140625637244347956e+00	1.709121778976676165e+00	1.172896408054538098e+00	1.327524653329463566e+00	8.750360653343834949e-01	8.462408266761061171e-01	1.250625960832037809e+00	1.301781142578924300e+00	1.263503995877186981e+00	1.225736394336856883e+00	1.579712958134157352e+00	9.177762210582741664e-01	8.754987836474058538e-01	1.434488374824974377e+00	1.022195102132366529e+00	7.454416432264014958e-01	2.553147108927933395e-01	3.810382289598384653e-01	9.108171023235848152e-01	1.015839729437105987e+00	7.601271785194232411e-01	6.769394386664170371e-01	2.982309634401142384e-01	6.480982761341941290e-01	1.152839723429508689e+00
3.724260172096892640e-01	1.762453633516006951e-02	2.958182587931160179e-01	1.505083032421882461e+00	8.361999987918056210e-01	-7.923014768289498022e-01	-1.509482206709275687e+00	-1.247910952979505828e+00	-5.241132913679024119e-01	-1.981898306618019856e-01	-1.004121128742970909e-01	-1.749208333779149194e-01	8.604655698785355911e-02	3.888401951821199298e-01	9.910416490935639033e-02	-2.011465981370113010e-01	-1.421868876221639155e-01	-3.767996456293972174e-01	-6.831103867247858563e-01	-1.521458528049948744e-01	-6.139862388171009044e-01	-3.418845035229078344e-01	3.826218840465736015e-01	-1.980141119528758820e-01	6.014665629085964860e-02	7.407182853215817930e-01	7.166918616027253552e-01	7.436551834281004414e-01	7.436984069245435869e-01	9.261728410101489617e-01	9.613433471344989822e-01	7.659963728603835786e-01
1.511471801621911304e+00	1.687455395417237991e+00	1.510960562344072278e+00	2.780726638962564223e+00	2.530717296495061497e+00	6.033217508073992486e-01	1.387147507560566817e+00	1.308766524340274184e+00	1.661143518941698094e+00	2.531392184994382788e+00	2.037254994340521819e+00	1.855056888510863589e+00	1.337145529704071079e+00	1.254460959610548931e+00	1.152725363244263335e+00	8.009286191183492276e-01	8.641396330118152891e-01	1.232162288945221285e+00	1.463541141540350754e+00	1.276613567036549934e+00	4.131937679711722433e-01	1.261595393986844726e+00	1.196689052733910463e+00	8.693694217489603693e-01	1.389475481189672124e+00	1.485499236469010942e+00	1.556323659742514520e+00	8.851195406052829728e-01	1.189679923789194405e+00	1.943085522980413815e+00	1.685409667420862512e+00	8.250443587863196537e-01
3.905865102823476986e-01	1.516019481665974167e-01	-6.784262723814249441e-02	-7.688801842505921247e-01	-6.146947386746483000e-01	5.242219862583922252e-01	2.298717599066346651e-01	3.542992587090229017e-01	-2.143252517367000634e-02	1.354871737103348905e-01	2.185791404259834481e-01	-3.040832407287077377e-01	-2.424460270291790287e-01	-5.043762668958254869e-01	-8.025068641161148264e-01	-1.914080126356766665e-01	-2.130890625941584959e-01	-8.084300195416000978e-01	-2.545499738810343415e-01	-3.868697100051854965e-01	-6.123922174488763970e-01	-5.688353245875006348e-01	4.836054681265570220e-03	-6.266015346745364145e-02	-4.906564442121579828e-01	-4.843801513912688317e-01	-7.254770430638477485e-01	-1.305297295153283965e+00	-1.140556018194383681e+00	-4.168569651169868329e-01	-4.084616442844858919e-01	-2.420666761686086632e-01
3.674586739052573936e+00	3.360876764372661363e+00	3.196856813655332807e+00	3.788558885860710657e+00	5.042370983488188685e+00	6.516026444533781437e+00	6.244118634668320844e+00	5.781594006590443868e+00	5.136601161624860801e+00	4.350057164548208455e+00	3.451829362448604943e+00	2.745895163595681421e+00	2.731580781793489621e+00	2.792901950658229993e+00	2.685540626073132930e+00	2.731926025419022075e+00	3.136087631710288370e+00	3.692089495506762908e+00	3.912297496264904861e+00	4.281442135827329132e+00	4.440525908799363819e+00	4.115472696889256987e+00	3.857592481398568030e+00	3.556094935271414403e+00	2.795908701183199341e+00	2.085546729476042138e+00	2.337484117178644016e+00	2.245508743068792779e+00	2.662896965691013751e+00	2.790632994060915362e+00	2.960784947444710991e+00	3.501973341262265116e+00
2.760790407164508409e+00	2.544454781544628119e+00	2.085849699306515426e+00	2.109638236306773162e+00	3.394834150014705010e+00	5.362330764918035619e+00	5.563436601584932362e+00	4.646194249437822776e+00	3.077229860943214490e+00	1.911959903926117033e+00	1.893695926258331941e+00	2.050331496697363143e+00	1.670275015336758040e+00	1.974990223141978030e+00	1.878290002230144307e+00	2.019365022204534288e+00	2.650561244836541874e+00	3.189428645352057501e+00	2.914713120288976000e+00	2.518739843647442189e+00	2.457436209930720761e+00	2.358721330038603625e+00	2.305722383267377662e+00	2.299807520237375780e+00	2.028792703965313304e+00	1.258208287839929662e+00	1.130587669437012277e+00	1.252902111965799481e+00	8.602203003326388542e-01	2.807655425398226656e-01	2.416827688774195459e-01	5.888914092670980427e-01
3.641888074946857401e-01	2.723216925434957525e-01	1.040085250996308996e+00	1.253775506919032168e+00	2.741682412794115842e-01	-4.572365765684152650e-01	-4.606298773411371394e-01	2.997460279542366046e-02	1.039794852067424724e+00	1.062959103888219570e+00	6.054075500251382413e-01	6.429439112909995924e-01	1.058560842312407768e+00	1.098575631160213728e+00	1.280618180962545871e+00	1.116026932376888992e+00	5.034406622412884724e-01	3.135518626467100334e-01	3.589510476814356532e-01	2.270739353723023324e-01	2.678008573091554267e-01	-3.526319819289503443e-01	-5.037779613157543634e-01	-1.361281888756371850e-01	3.401270571707945556e-01	1.047214949283871155e+00	1.040163268603467417e+00	1.500095743820594851e+00	1.191961742109516775e+00	8.765429387542063022e-01	1.328460949385099399e+00	1.253410055414603486e+00
3.879572516330065390e-01	4.558512183264152307e-01	6.178964189729126977e-01	4.526628234314864496e-01	7.982308617230450265e-01	7.757565625494458050e-01	8.385264333978227347e-01	2.960030453023515529e-01	3.764263894335520555e-01	9.539015112330869739e-01	1.212301871555421240e+00	1.015743192093759628e+00	5.822927658945964424e-01	7.768241731092899727e-01	8.931117947650466515e-01	4.113332962022366868e-01	2.517670434291329751e-01	5.191027133061789645e-01	9.858505268808360755e-01	1.013942256565076860e+00	1.185800905080583556e+00	1.398357794642770324e+00	6.063937582602808574e-01	3.566227046447989490e-01	2.662099233169072932e-01	8.217681642861403013e-01	1.394081406725379058e+00	5.329361647182938588e-01	1.075836604312323308e+00	1.132709639751588115e+00	7.710032903006130978e-01	9.388938804353825773e-01


==> Cifra_figuretem/0.039/RPdataBlue5.0.txt <==
8.692203366206555648e-01	1.733260585692054434e+00	1.203304757762719390e+00	9.527452724975045140e-01	1.293848103146279849e+00	1.448032220791431124e+00	7.574349824606648740e-01	-6.203590743690124559e-02	-4.389613238311043664e-01	3.969256484070255442e-01	8.580809888332148194e-01	6.658321093916019784e-01	9.132596777322979920e-01	1.375249181178320956e+00	1.121004067905154722e+00	1.095500514583707563e+00	8.358163411523504838e-01	8.170006922505782532e-01	6.474316464622114076e-01	6.230622919430207629e-01	5.307897542059304419e-01	6.178655098646179678e-01	2.662891210783448481e-01	-1.780685772116044618e-01	-5.781388020992717092e-01	-1.804289449411777546e-01	1.427353810819765867e-01	2.033738365115595748e-01	1.157007153563254370e-01	2.594217606421908573e-01	3.623365479907362796e-01	4.522207839593647138e-01
1.092811074335194865e+00	9.359047760061783849e-01	2.272921508281228409e+00	2.462158532307757053e+00	1.914027954071773063e+00	1.408459514825435077e+00	6.151222705432538573e-01	-5.593482729402302067e-02	-2.183021316920396582e-01	7.931706840322579888e-01	1.888424760077885622e+00	2.438862246426417801e+00	2.556884597149479355e+00	2.422219590894583163e+00	2.225272556519237721e+00	2.335586825610637352e+00	2.567547354119799508e+00	2.762751292018790661e+00	2.491236638427964500e+00	2.310422835154607224e+00	1.877017417119202669e+00	9.446504445461656463e-01	2.990358552813695003e-01	-1.922395183171036193e-01	-3.490647626958725547e-01	-3.429746314584522504e-01	-2.679471228379854963e-01	-1.251338056518750894e-02	8.664728806780135351e-01	1.149764348952204251e+00	9.227582764146753380e-01	1.108581519188255982e+00
-4.405838076257380664e-01	-6.138198809867435601e-01	-6.078916320355303229e-03	6.105389119083556304e-01	7.624469981934407503e-01	1.041496959571298841e+00	1.596305518053182881e+00	1.749610393003317110e+00	1.479242472036274236e+00	1.098354227305729847e+00	3.363419536364383733e-01	3.687499780349238754e-01	3.750125772751211617e-01	1.063579499652124866e-01	2.886425739342964314e-01	2.130672153924582646e-01	1.777516191968858406e-01	-9.726263689024577941e-02	3.885214916773448990e-01	2.928949177165314222e-01	2.567193733434024461e-01	2.614235198164222007e-01	3.540326494975435945e-01	6.891771798199740617e-01	4.100034993842045505e-01	1.926131065464661007e-01	2.811436904954892624e-01	6.492114968237427952e-02	-2.441987775870885224e-01	-4.667140384309487189e-01	-9.819253492106028158e-01	-1.065567151809218460e+00
-1.277997003850553703e+00	-1.024695029092711041e+00	-1.649677888568435780e+00	-2.694848828016271902e+00	-3.143161614102047086e+00	-3.112009254188949914e+00	-2.916114344015286353e+00	-2.590065352095439088e+00	-2.267458654686792308e+00	-1.887262210277304231e+00	-1.723893652556378830e+00	-2.295118538881862680e+00	-2.496086851760590974e+00	-1.727758522598961788e+00	-1.111153301823432082e+00	-9.704150034432529326e-01	-1.067787930656171058e+00	-1.011338709169692374e+00	-1.284255024740894369e+00	-1.105295437709244544e+00	-1.722232961463547651e+00	-2.599457406569297468e+00	-2.628150631339837950e+00	-2.792820529583686096e+00	-2.231876981264362847e+00	-2.479233070907143954e+00	-2.612978251774720651e+00	-2.816768959374828185e+00	-2.164664660912460903e+00	-1.260732491491583618e+00	-1.202046594899922827e+00	-1.350088747098568742e+00
2.752718724300575293e+00	3.649888454519631953e+00	7.258340388629846096e+00	8.473106935919348714e+00	8.337687732876425173e+00	7.289968083657035969e+00	6.318258149559794035e+00	6.527509640551742542e+00	6.151803023532187886e+00	6.419335969940791919e+00	6.103274444862004877e+00	4.852112176232069807e+00	5.863484907660346579e+00	7.030140963396071641e+00	6.214040257555694780e+00	5.917453879471891831e+00	6.273208783377426379e+00	6.358660435773620279e+00	5.845373012821820424e+00	5.387346742972836111e+00	5.412345199530997242e+00	5.233558588830953262e+00	3.942330968429047733e+00	2.887119055909046939e+00	2.601163770652933138e+00	2.778806438444975324e+00	3.103356405882570002e+00	3.226838621100956317e+00	2.746845899527504464e+00	2.718033011359380691e+00	1.958119847965598126e+00	1.477926284508543464e+00
5.814086110940159813e+00	7.372502106557602630e+00	1.028131643113040106e+01	1.117886066670190459e+01	1.098523269213404774e+01	1.106583765398232089e+01	1.170952357106120267e+01	1.140407400674520311e+01	1.136291645453429489e+01	1.128010887073326884e+01	1.108760268515931990e+01	1.192458821002446179e+01	1.149902444454251160e+01	1.090856909832379529e+01	1.101072146635195459e+01	1.075606562308006708e+01	1.058853733838148869e+01	1.009323401610331494e+01	1.008905765170913149e+01	1.008351812259271973e+01	9.272967536089078422e+00	7.868028902397076862e+00	7.472668684750839674e+00	7.006652306952150688e+00	6.227285046604395191e+00	5.347775724592040980e+00	5.652800206074848788e+00	5.955532752198939406e+00	5.568288760562903228e+00	5.742438471157331747e+00	5.174580841492288918e+00	4.118799170793405295e+00
-2.088918551504891585e+00	-1.984413399507013009e+00	-2.378065102471080383e+00	-2.669321544599393192e+00	-3.055911634547222810e+00	-3.883584872532351184e+00	-4.549966467551832316e+00	-4.574696465948235868e+00	-5.504770004844650622e+00	-5.422300320768096427e+00	-5.451033545331280372e+00	-6.026129638663392463e+00	-5.238060513784032146e+00	-3.233594092156205413e+00	-2.944640652133912351e+00	-2.902453472754936481e+00	-2.536242127187279483e+00	-2.324864296296160315e+00	-2.762900642436085352e+00	-2.741914799281202519e+00	-3.235371584917834387e+00	-3.193715875761530487e+00	-3.487937522554753755e+00	-4.607034997351145300e+00	-3.959464944117502494e+00	-3.505831489402143397e+00	-3.692866741765350458e+00	-3.834765353617150208e+00	-3.439648023223397910e+00	-2.261713397007635962e+00	-1.745792022644656383e+00	-2.063796423802330082e+00
1.578725188837481586e+00	9.031568457256727855e-01	1.544763144107640374e+00	1.422290187357657665e+00	1.448408049715883550e+00	9.065254123277570741e-01	3.115534454924813457e-02	-2.050030672505910312e-01	7.456734956009532407e-03	8.980707863110813927e-01	1.863765430394011657e+00	2.159231439968535948e+00	1.794633902607166265e+00	1.006477615345294563e+00	7.288164269751327140e-01	8.490816251071627851e-01	1.140661160976971233e+00	1.457637659496166860e+00	1.366462307537287035e+00	1.543271697426931155e+00	1.607312047715663494e+00	1.335721872447201086e+00	1.468063125191997553e+00	1.315773399307386571e+00	1.165091110273250186e+00	1.122327703653114739e+00	1.017044030612530570e+00	1.056262850771015893e+00	1.293756688669552180e+00	1.308236844905632745e+00	1.705331382272752050e+00	2.103489255242091183e+00
-2.035966613754615295e+00	-2.653115239519102886e+00	-5.136524920920067849e+00	-6.096403980663819056e+00	-5.767467004228088889e+00	-4.914489963573204001e+00	-4.326980082490495150e+00	-3.855274637043940800e+00	-3.400347836713688121e+00	-3.759872045288722209e+00	-3.105561925536386436e+00	-2.694514659557532443e+00	-3.535632578825051109e+00	-4.313779878378215749e+00	-4.023174570661465665e+00	-4.022951014399223091e+00	-4.202308291370178139e+00	-4.205318681901021982e+00	-4.156290937306885702e+00	-4.006073188263520990e+00	-3.535761621469670324e+00	-3.086141513323468644e+00	-2.675916004541926352e+00	-2.108734102654790998e+00	-1.687365096086515859e+00	-1.718155858601804642e+00	-1.870213485569112155e+00	-1.984743267822830726e+00	-1.654943746249078806e+00	-1.671692767503471844e+00	-1.667460954405084461e+00	-1.456034369330526212e+00
-2.152541450985291149e+00	-2.640364255011320882e+00	-2.568500362657088587e+00	-1.914032240925292339e+00	-1.914163730538697372e+00	-2.512932329758375882e+00	-2.751162186060997605e+00	-2.593236411835389887e+00	-3.588094190712388443e+00	-4.794942503246305776e+00	-4.834615931044982773e+00	-3.831254631600049532e+00	-2.759750821336335758e+00	-2.107466363369944418e+00	-2.047040922295441323e+00	-1.823807289915592156e+00	-1.196982158113447436e+00	-1.244269281134527727e+00	-1.195122091058629321e+00	-1.416636135207701708e+00	-1.228180373430709960e+00	-1.768195599619451164e+00	-2.481907448195390220e+00	-2.172534308862125840e+00	-1.922066236715991305e+00	-2.093544516355030805e+00	-1.910688001246940049e+00	-1.333539664019153026e+00	-3.881107551408174983e-01	-4.050048656599033459e-01	-8.779387802676942298e-01	-1.114328701074477346e+00
1.567123626181487817e+00	1.486273788207862490e+00	1.764062693985029684e+00	2.325067648548785115e+00	3.026641269491498143e+00	2.929084110205076641e+00	3.148938542272301078e+00	3.282415094036817749e+00	3.103781319362333146e+00	2.282143791612968986e+00	2.113017170326647598e+00	2.714888069906384871e+00	3.208720587235948773e+00	3.398802600598770152e+00	3.145349720133906679e+00	3.218045957371312937e+00	2.869218323736597576e+00	2.743652470127865950e+00	2.972508021430201985e+00	3.253833053241553586e+00	3.733808180037653912e+00	2.825440681497604523e+00	1.720002880566255499e+00	1.350649508898369877e+00	1.005367401424946516e+00	7.073323633228073559e-01	1.261235887460425031e+00	2.191598871798882797e+00	3.495702056501845512e+00	3.395349994707359986e+00	2.113167647761526879e+00	1.997567607003127854e+00
1.299036338889954845e+00	1.993539626468820103e+00	2.189800524133648452e+00	2.469338703242405231e+00	2.566500918812127718e+00	3.071403218245741584e+00	3.320230176139094880e+00	2.651138468043513718e+00	2.458264543070721952e+00	2.509176381054939675e+00	2.240114919222817136e+00	2.819106014182306108e+00	2.905188828242180499e+00	2.711696362489997458e+00	2.907434008495295874e+00	2.949440961405329631e+00	2.519248295934894077e+00	2.265472834650230638e+00	2.412681163415684615e+00	2.397070981394516132e+00	1.745496669503500131e+00	1.697852674223178981e+00	1.718708103583175495e+00	1.574374195125087805e+00	1.770120340584024454e+00	1.769639529745401729e+00	1.736478442244375975e+00	1.461676959324780478e+00	6.483549690172248914e-01	9.997177121184209758e-01	1.150509410048171421e+00	4.422613068591910168e-01
-2.552913658034758893e+00	-2.532604124579050264e+00	-3.755777057922864426e+00	-4.967419001738702100e+00	-5.286665787477263123e+00	-4.957754335216504771e+00	-4.486295277375456969e+00	-4.326259432136246197e+00	-4.951415889543374860e+00	-5.329708036232715607e+00	-5.876088199825739267e+00	-6.023102600143953822e+00	-5.655687034081189779e+00	-4.820291697608617199e+00	-3.964404790886052687e+00	-3.843315851318379828e+00	-3.672898090277946448e+00	-3.767525279272466943e+00	-3.830203588441861040e+00	-3.730217000559171936e+00	-4.193046813398732198e+00	-4.083450858960318008e+00	-3.206714943167712661e+00	-2.772355617706557140e+00	-2.378150448450713661e+00	-2.566467531626623888e+00	-2.985198990634793326e+00	-3.117167701114497369e+00	-3.214254065933882298e+00	-2.704700145335638961e+00	-2.052655241539641295e+00	-2.179589948225399532e+00
4.513985978313603376e+00	5.479943318196408342e+00	9.508600598211582877e+00	9.888526822941862804e+00	9.573730110018994210e+00	9.230560430699332741e+00	9.258768251412176298e+00	9.347821559199447350e+00	9.563772630765040361e+00	9.579738938839287954e+00	9.064280471445545828e+00	8.775756489764550139e+00	8.616279838696293325e+00	8.260087037802389176e+00	8.056906906129180257e+00	8.126792291508229127e+00	8.191046515382016224e+00	8.169617358472207158e+00	8.237756917934929035e+00	8.134878922897422981e+00	7.390667369278315135e+00	5.930998260693096213e+00	5.381482138416838090e+00	5.136281392220056752e+00	4.636460517696977313e+00	4.249545953339914917e+00	4.467035479568558287e+00	4.143899914935601281e+00	3.222867055972882699e+00	3.389835750238650913e+00	3.388197683342854205e+00	3.039115827840886741e+00
2.722774742050049213e+00	3.278045907532979086e+00	5.250474814462563700e+00	5.211895048557281918e+00	5.291332829006771377e+00	5.204365016273014177e+00	5.747667224793596041e+00	6.117485803802778399e+00	6.358094580493885317e+00	6.485666837721193012e+00	5.850825106923664976e+00	4.814973808584439574e+00	4.918004613217152432e+00	5.159431053634075504e+00	4.889193368534757056e+00	4.717706330262916303e+00	4.678551130007392977e+00	4.424486927912087531e+00	4.366927004408654334e+00	4.508501170511932443e+00	4.250914158504383700e+00	3.659286951149641531e+00	3.742501383679286864e+00	3.529940965056439506e+00	3.325753507232440676e+00	2.478257952253962504e+00	2.314486716389302590e+00	3.042880362829400109e+00	3.146877078443395703e+00	3.126456586560113049e+00	2.565915565103082940e+00	2.281626215683084880e+00
-3.164020232197932714e-01	-7.718659374277072605e-01	1.818787708337362696e-01	5.531868310402282551e-01	3.113395385101952462e-01	-4.343128265757005280e-01	-5.145688315483160080e-01	-2.097731533406889115e-01	1.485430736941630303e-01	-2.543780955591057324e-01	-9.457207034352722586e-01	-1.653189262187859887e+00	-1.180262086151794954e+00	-4.296852004039051764e-01	-4.936084040712239163e-01	-3.305917289594096919e-01	-2.424089418230674642e-01	2.981121421966757001e-01	2.455369344089385619e-01	3.252869474474428535e-01	9.749082432545874699e-02	-3.217770845710693495e-01	-4.294637175384232175e-01	-4.201094837318364861e-01	-4.771643411801259060e-01	-8.510032682678964067e-01	-9.084783469559405411e-01	-1.103504323648249796e+00	-5.397056997386606714e-01	-3.802328127771151811e-01	-4.384004904710124273e-01	-2.119283488484502431e-01
-7.283387781753323242e-01	-1.063604511810310793e+00	-3.333991582091221595e+00	-4.183288767986748091e+00	-3.558294616585678583e+00	-2.783350299056727373e+00	-1.966314251890176834e+00	-1.894829969734400654e+00	-1.228831387651007967e+00	-1.059485352803702041e+00	-1.386133228707014498e+00	-1.035689149107575702e+00	-1.429693984654626826e+00	-2.202494034984287641e+00	-2.165201213321114704e+00	-2.085536354551077665e+00	-2.351734418945488070e+00	-2.627996933303013982e+00	-2.477554863018976317e+00	-2.347389676546408843e+00	-2.166069041378246851e+00	-1.646908143455406259e+00	-1.135102790313689658e+00	-8.610203524524170371e-01	-8.728192026379508750e-01	-1.090521525877972131e+00	-9.972648428899636430e-01	-3.831550896633843517e-01	-1.832729519249909622e-01	-6.444132360178294050e-01	-3.526509599820646379e-01	-1.441301762836963152e-01
1.777004652549886154e+00	1.704774503693378795e+00	2.465412018477221245e+00	1.796762912782153832e+00	1.708162030464190906e+00	1.512598091108236176e+00	6.360424195546867665e-01	5.868889115491342928e-02	3.896913689657600238e-02	8.107662152496469821e-01	1.871118550281573034e+00	1.486877092973104109e+00	1.312250757910051302e+00	9.250834254434086024e-01	3.935668199448957849e-01	6.849156310962586369e-01	7.167026339001719704e-01	1.188608671772108050e+00	1.088554857376096141e+00	1.170463478540504365e+00	1.302810184075072319e+00	7.577030732733299745e-01	5.079946560806648526e-01	6.991724315707584791e-01	2.270100113745560783e-02	1.811343906275016125e-01	1.950692682001866907e-01	4.237673109321020704e-01	6.461642212470707358e-01	7.865155332483080297e-01	9.696803297987739434e-01	1.638340798093843365e+00
9.431157416620797873e-01	7.929138356326917991e-01	-2.372218986921639794e-01	4.200699296326817489e-01	6.573823134317492434e-01	9.377978549961134558e-01	8.847372811869107512e-01	1.769544103574492988e-01	3.619377783994040532e-01	1.308817201836781408e+00	2.501152631030359785e+00	2.946230895403312289e+00	1.608513066775195899e+00	2.157158575201812423e-01	2.933545484504624379e-01	1.190192815616109984e-01	-1.789289147697761817e-01	-3.951159378732658212e-01	1.103389368263586398e-02	5.988973514625129529e-02	1.238912673229695428e-02	5.320375076850412943e-02	6.978326459505701518e-01	1.208351554922794557e+00	1.532814753664100138e+00	1.735333567470264571e+00	1.384422726110229540e+00	1.082404925791834449e+00	7.812681435807248276e-01	5.663705796547294780e-01	8.847840825953883215e-01	1.086284995089417782e+00
-1.733680529692642303e+00	-2.575169632659892738e+00	-3.209695485963706130e+00	-3.782959837766555644e+00	-4.051483367004314218e+00	-5.081918131339015154e+00	-5.597771897374404837e+00	-5.017386031447767181e+00	-4.756449865526278131e+00	-4.810557368380854903e+00	-4.812118647856933329e+00	-4.967810996133867896e+00	-4.837785953599513356e+00	-4.339146548958856542e+00	-4.437316604730383141e+00	-4.428452089339455888e+00	-3.970990482883170358e+00	-3.578160418690511158e+00	-3.731782691722713263e+00	-3.839554229841791955e+00	-3.426401233630923304e+00	-3.326848729838441709e+00	-3.408308126067271182e+00	-3.282679918851976630e+00	-3.284231993581494535e+00	-2.875025363644881704e+00	-2.991822862881395206e+00	-2.865547104630693731e+00	-2.573070616154636614e+00	-2.235986823012696689e+00	-1.702634188427569750e+00	-1.341001144290984604e+00
5.829736523011881666e-02	2.449085548792586664e-01	1.922982127904328209e+00	1.602563429361901326e+00	1.048159564952233502e+00	4.032931193222277777e-01	6.565475340287683093e-01	7.568901918022177266e-01	1.322754448071256916e-01	-5.804049883926603037e-01	-1.495139969507081945e+00	-1.162933751583964614e+00	-1.471263554145585684e-01	4.485790979491718899e-01	1.047518250171190379e+00	1.467900023911104190e+00	1.713712533197865096e+00	1.664738854434276494e+00	1.841097473917233218e+00	1.756370713018534646e+00	8.877976451952668269e-01	-6.504151604848120716e-01	-8.295190338718699818e-01	-3.734576816305346658e-01	-4.267508056617893564e-01	-6.152920449827968818e-01	-4.688200786109172902e-01	-5.339266783658880300e-01	-3.746227785055278869e-01	-6.891758046287653483e-02	3.219256588017710419e-01	6.714044856486599266e-02
-2.090413119041587997e+00	-2.440520112499546368e+00	-5.038596997818324930e+00	-5.747968429537871238e+00	-5.553391861041069077e+00	-4.330244720866057051e+00	-3.629263983564833485e+00	-3.861119488014371104e+00	-4.049714032137764264e+00	-4.551304179848253639e+00	-4.267349487259076923e+00	-3.444827365428263732e+00	-4.158682417739779424e+00	-4.717114757938845493e+00	-3.890384814094017596e+00	-3.682299421078668811e+00	-4.329543118848554251e+00	-4.380701680717769442e+00	-4.357566686384870991e+00	-4.251117187973409095e+00	-4.222005905148991545e+00	-3.013748990649259163e+00	-2.008926010083833980e+00	-2.042240137670748634e+00	-1.435799066830086179e+00	-9.277015241957050629e-01	-1.266179755406689367e+00	-1.533813508997567521e+00	-2.061636679936539540e+00	-2.112164146720313607e+00	-1.343928138156427643e+00	-1.557440790482679027e+00
3.492996553600970611e+00	4.318841560182091754e+00	4.634461387787508713e+00	4.179969898338977252e+00	4.913850371108001269e+00	5.599455914765926856e+00	5.750752568110556240e+00	5.510070474384641592e+00	5.118618082776402289e+00	5.178279362447034906e+00	5.185338678489518571e+00	5.414267398386175323e+00	5.731165489492693332e+00	5.877856348275536824e+00	5.930134754727101942e+00	5.827168179869945064e+00	5.281050993980073827e+00	4.880148528635083416e+00	4.933758028084168856e+00	5.406207015012634010e+00	5.512596354187969006e+00	5.188042879626251214e+00	4.851313792227370136e+00	3.816555687382720663e+00	2.916764894643411932e+00	2.420550407672650284e+00	3.103800392977749123e+00	3.967374590001272239e+00	4.376489536368857181e+00	4.250834628813088933e+00	3.521100418445798574e+00	3.188586053825662070e+00
1.143554891728458534e-01	-1.256674429571768836e-01	1.102170405244312645e+00	2.272485619622162112e-01	-2.357644108941461467e-02	-1.832586727029011930e-01	5.052582493669108971e-02	7.233373661718009995e-01	8.147687837871664396e-01	9.242881095087027710e-01	5.680682727033528057e-01	-1.175115492234539982e-01	2.237472899268404813e-01	5.352783403906004045e-01	4.545709175095442034e-01	6.827526919780441128e-01	8.143992708794098867e-01	8.186703341256713617e-01	6.403256053650087098e-01	2.953689794855374195e-01	3.251006448885588873e-01	-7.512418229775627565e-02	-3.688900905806298258e-01	-5.335111151628655346e-01	-7.188782089840274336e-01	-6.641471719318542410e-01	-4.258263542547678915e-01	2.410887189985364554e-01	5.823120489082694862e-01	3.781406031234573750e-01	-6.403073829963676356e-02	5.012234412144492973e-02
1.718276501941463419e+00	2.405051421958893432e+00	3.186760111468355916e+00	3.371047465017308120e+00	3.171997331579150980e+00	2.994067996271799093e+00	3.619768209397816072e+00	3.835057948257602156e+00	3.192083464470019116e+00	2.088054117238280938e+00	1.172494108881980246e+00	2.088273418011352245e+00	2.493368669900080548e+00	3.191607593894483230e+00	3.846996363172621169e+00	3.777474636359311688e+00	3.636597699319353172e+00	3.360984332534277641e+00	3.381168637659218490e+00	3.156271905990723159e+00	2.589902017316306537e+00	2.140707689030958871e+00	2.242870993430769122e+00	1.817977714626358932e+00	1.449875222437639222e+00	1.372166772451149930e+00	1.681019003622720831e+00	1.753271257840556707e+00	1.256600892822964166e+00	1.669248525938086924e+00	1.951890085975200195e+00	1.061776574811202911e+00
-7.335193215557905821e-02	2.783961891625563734e-01	6.099888882091550890e-01	1.367701958884272040e+00	1.145783170048039201e+00	1.424553945433518987e+00	1.047391843275606638e+00	5.429862616161001965e-01	1.406841171058270890e+00	2.045045347009385228e+00	2.275672958428796910e+00	2.698108187983194739e+00	2.492346202709357694e+00	1.674087658965650149e+00	1.469256355547644333e+00	1.647232419683095195e+00	1.515633452146585514e+00	1.575899513372478244e+00	1.510524823024786745e+00	1.419346612136582975e+00	1.328755537599312309e+00	1.020512688444588090e+00	7.798435003899421014e-01	1.478208070109653605e+00	1.616445287566835365e+00	1.279763940433657154e+00	1.275069034698024906e+00	1.150117997826030525e+00	1.103655167004279569e+00	7.799438606001400931e-01	2.913451729304966653e-01	3.719989766118517172e-01
7.294421524096084131e-01	4.382366474728790484e-01	-2.247955776346752532e-01	1.327388562205824608e-02	8.566453821779858036e-01	1.661944739127864556e+00	2.245416781220255231e+00	2.317116676470656778e+00	2.770828492138399657e+00	3.109987854364722804e+00	3.113101177841273604e+00	2.484120358965547837e+00	1.210722154927482919e+00	-1.379592601924323203e-01	-1.925326068972604832e-01	-6.615635002257178598e-01	-1.102845529423553295e+00	-1.449565708055381430e+00	-7.159331534922782625e-01	-2.856202380426250409e-01	4.717485987985945567e-02	1.010374560860215043e+00	2.098243526470891851e+00	2.436408287437089815e+00	2.822505954948010043e+00	2.638965967271240221e+00	2.048863779113351047e+00	1.629496860588026674e+00	6.541601682452086175e-01	1.910112806858017820e-01	3.789791171716296869e-01	5.949904671677289647e-01
-1.332342514593566341e-01	7.247465328436128451e-02	-8.227471962968281316e-01	-1.342875174767581781e+00	-1.876455633536067591e+00	-2.128261142866799904e+00	-2.931077755455557821e+00	-3.495420690677874642e+00	-3.056360930894475914e+00	-2.371528320621233199e+00	-6.500246074322573175e-01	-5.689301209166288675e-01	-1.550602450311166169e+00	-1.978074260930376305e+00	-1.938947682582630394e+00	-1.860578614251454210e+00	-1.866279015934999341e+00	-1.437277549122273790e+00	-1.675944557436006344e+00	-1.267293245769260945e+00	-1.743937154492657848e+00	-2.494080248131262056e+00	-2.399137104138791887e+00	-2.026752732347251840e+00	-1.100924696226469379e+00	-8.447424402812748756e-01	-1.626248586662017992e+00	-2.554293855146445580e+00	-2.674287367428129336e+00	-1.560911562781639450e+00	-3.859612763533471491e-01	-1.951647929168809914e-01
1.581541313453874498e+00	1.166766298127211776e+00	3.278120478867253329e+00	3.455974391120921752e+00	3.309792607025933364e+00	2.980253139315891087e+00	2.717114472087728050e+00	2.829219568074757607e+00	3.259506375111654641e+00	3.703960987388448256e+00	3.809243132345282223e+00	3.414877810597242380e+00	3.062953151732731971e+00	2.004669090978050683e+00	1.402274708513888246e+00	1.287814843290507660e+00	1.822368972835127332e+00	2.033968811822894018e+00	2.155987495310790703e+00	1.928336868952346794e+00	2.012623774029377977e+00	2.115532352003546723e+00	2.606985557245267593e+00	3.123202256518026854e+00	2.674913551899896991e+00	2.192227654250921365e+00	1.924606234541718308e+00	1.865732614867235517e+00	1.337940790695109516e+00	8.494635244234297611e-01	1.257231158352820399e+00	1.758449916827368398e+00
1.683557041146978905e+00	2.109129007426493452e+00	4.654945273306991815e+00	4.947697910900854090e+00	4.661732594053960455e+00	3.957269763903477067e+00	4.503046925879700346e+00	4.945365070890872516e+00	4.618942147614082394e+00	4.430036145229900413e+00	3.128829064036403373e+00	2.305838691440557309e+00	2.621973709955160547e+00	3.340210610795570911e+00	3.504571713444208036e+00	3.324164283486974458e+00	3.771991570479715339e+00	3.498967509217705718e+00	3.569923646617179536e+00	3.481381197791247217e+00	2.790070846581013786e+00	1.994628134339337722e+00	2.085366209441082752e+00	1.830671289851218519e+00	1.554676776960259854e+00	9.078020236481606497e-01	7.779003903854713187e-01	1.079486050611860648e+00	6.744054039784472820e-01	9.913481458043227335e-01	1.144993318219563294e+00	7.718618214404530109e-01
7.415783711252805777e-01	7.032725618734171347e-01	1.589747647056741764e+00	1.752502497371749568e+00	1.838500076486482060e+00	1.512251838926707892e+00	1.259467999926424442e+00	1.518143693450149101e+00	1.794587802917785302e+00	2.354108843033741572e+00	2.097364657298757429e+00	2.407597826072968239e+00	2.973381663228932936e+00	2.919270040945165512e+00	2.849592190465751518e+00	2.829669067367373447e+00	2.729125832752923309e+00	2.407762431242322254e+00	2.378280672440467480e+00	2.227843419882220566e+00	2.330706442450766414e+00	2.054808369294606418e+00	1.403215535832845529e+00	8.670355302589480839e-01	7.713141633724425184e-01	8.554839190344861732e-01	1.349592185524457033e+00	1.791317332333971946e+00	2.028781433730197037e+00	1.778210432156817067e+00	1.186374818754902360e+00	8.013768948551390769e-01
7.710780518738467038e-01	1.426934319942710472e+00	4.486602380825851499e-01	-2.231863912292544050e-01	-1.112009610808377125e-01	7.745958100397523083e-01	1.850090092300868072e+00	2.043335072764706606e+00	1.443112843035950998e+00	7.907197443324301411e-02	-1.335453915854961926e-01	5.503027067141014195e-01	1.532164693819605128e-01	-1.314627770750236291e-01	3.900613599982392099e-01	1.928898917633291854e-01	1.946965597455120878e-01	-1.915866933528252991e-01	-2.060998580048682138e-01	7.095103044095074120e-03	1.688835210466487768e-01	5.005312154962001658e-01	1.162212647122264908e+00	1.427245712374944242e+00	1.257444171274953781e+00	1.288596661602380955e+00	1.179466327163582351e+00	1.222938340270455893e+00	6.586156267394288610e-01	3.425670401004642374e-01	8.529308895870018059e-01	7.426398091742061336e-01


==> Cifra_figuretem/0.039/RPdataBlue6.0.txt <==
-7.801989445107734844e-02	-1.667877487971019257e-01	-7.360245461310219173e-02	-1.021396424612669995e-01	9.714228522971082858e-02	3.632365662137732598e-01	8.361913934500562195e-01	7.264837419232725857e-01	6.646341900735117658e-01	8.295802141851447153e-01	6.857822139525138194e-01	4.032742552129314206e-01	-6.629197524844094268e-03	-7.612508198224418599e-02	-3.948978242921460380e-01	-4.830897422519583873e-01	-3.644344189941072787e-01	2.429734824499322210e-01	5.184456071251912490e-02	-8.098666610591645498e-02	-1.418257775756631700e-01	-3.260416884887567535e-01	-3.926822524933949454e-01	-8.691955467882073183e-02	-1.281527358625089152e-01	1.096427095218238668e-01	2.533510379131306278e-01	-2.060568458114085399e-01	-2.000080153432916008e-01	-2.551813301123117550e-01	-3.012751552243690401e-01	-2.788037442290710044e-01
6.790983143493943830e-01	5.382048526052738424e-01	7.357036413783972773e-01	5.727245344381106662e-01	3.983987464306376625e-01	7.485934671980506439e-01	9.501528599678233933e-01	5.301180312126581029e-01	3.836789924092446347e-01	7.360714954178821934e-01	4.606669268204304224e-01	1.430795848169060525e-01	4.595409906529302480e-01	5.657774273958430244e-01	4.771868205458728585e-01	7.010023118607004999e-01	9.578435186206875063e-01	9.042580441533842883e-01	8.914273026205408179e-01	9.806989034002536743e-01	9.010339454518677682e-01	7.392924270965983702e-01	8.486916360489099587e-01	8.452126888082134304e-01	6.751882709238571367e-01	9.355872913493797904e-01	1.001102286577402189e+00	8.855043778435514046e-01	9.927416868665207561e-01	1.042609058956873724e+00	1.088137427388590872e+00	1.064177470637207579e+00
-5.213847074495521206e-01	-4.169450432655799621e-01	-4.638638423242829045e-01	-3.503157699031951844e-01	-2.820261395883648659e-01	-1.883799253900321491e-01	-3.518571079627865195e-01	-3.055713074208216695e-01	-1.825302163755446461e-01	-3.872369837986149865e-01	-5.550552040194035586e-01	-3.621591737798025012e-01	-8.744050915295657755e-02	-1.144977338950479429e-01	-1.093138872832320058e-01	-1.734818690989702039e-01	-2.075590121247669895e-01	-4.530686470996220239e-01	-4.487044896317675113e-01	-6.399772219498292003e-01	-7.718926830742753875e-01	-5.865961096479996861e-01	-4.726532650056700091e-01	-6.910702730611960609e-01	-7.086310201783895257e-01	-5.883596243321492780e-01	-6.760354343166294910e-01	-5.826372104563181109e-01	-7.627955210555222854e-01	-8.138318238249164782e-01	-7.116859782542672708e-01	-6.065622373385954891e-01
-9.152165991787311050e-01	-1.004765349851127088e+00	-8.689422860989808317e-01	-6.014151701941119477e-01	-3.797899281018371487e-01	-1.114447144239120724e-01	-1.939838391600395562e-01	-6.758993490206889332e-01	-6.862853438420164487e-01	-2.959899579087131860e-01	-4.636006032987472492e-01	-1.162014568322556896e+00	-3.649936450245483965e-01	-2.375516657659127451e-01	-9.290005347751230103e-01	-1.243857291866827142e+00	-1.031690746775267398e+00	-8.581719637279012769e-01	-5.405273345313339473e-01	-5.543195195238296291e-01	-7.943921979375730968e-01	-7.950706615364045993e-01	-8.409392577350461861e-01	-1.138459394453301465e+00	-8.969314121422502506e-01	-8.499873006539168108e-01	-8.396313173506453342e-01	-7.028924341459144021e-01	-7.748654459122433780e-01	-7.308200223213638935e-01	-8.481012361890402085e-01	-9.260103703769603234e-01
7.526543714921110073e-01	7.369469162681696606e-01	8.439974130398749663e-01	7.268301192192936355e-01	6.093821420946954337e-01	8.577703116209218770e-01	1.706841739081268017e+00	1.942282838952659407e+00	2.085655035924858236e+00	2.163543554158170235e+00	2.215412623327430275e+00	1.463556801058117474e+00	9.829271198526343123e-02	3.033881262556045733e-01	6.894046629677635929e-01	1.400150947580314442e+00	1.359455128526585455e+00	9.061411467185936930e-01	8.252120500270772041e-01	9.810049365229858154e-01	9.908628776988032127e-01	7.456019058262796095e-01	5.332371322245350598e-01	9.249761070618921499e-01	9.599052065407326362e-01	1.006222983620931100e+00	1.469702457697473097e+00	1.084962439190866768e+00	8.281822622767051056e-01	7.618461561507070545e-01	8.152382788043515127e-01	8.797492462208313935e-01
2.532769502888167601e+00	2.617174207826352017e+00	2.786207291972008449e+00	2.451243576791033885e+00	2.711142889471550355e+00	3.375933872203423558e+00	3.530004871889615092e+00	4.004950305189679760e+00	4.457013700419442337e+00	4.418040705838012450e+00	4.094022221472259915e+00	3.106818434117069039e+00	2.884648157413586489e+00	2.660658895611762276e+00	2.472839363934242307e+00	2.965682087096454200e+00	2.678487623858677225e+00	2.866324941619409206e+00	3.226171608363004761e+00	3.198832682950866868e+00	3.199152695943751290e+00	3.046745534072778483e+00	2.701800741297514019e+00	2.819150818070513154e+00	3.219069164108828041e+00	3.232543293899037273e+00	3.367000768731113425e+00	3.171594647245242538e+00	3.238975407739111745e+00	3.188732409651083621e+00	3.350567247828106332e+00	3.386248605514157184e+00
-1.146235235659790241e+00	-1.195518580987018575e+00	-1.324004726771034646e+00	-1.405463509449173420e+00	-1.290490892924391453e+00	-1.052861494441506451e+00	-6.813603216215610159e-01	-1.275159674175455615e+00	-1.380805957473522527e+00	-1.113907491262309701e+00	-1.127469559592472415e+00	-1.678599998463514709e+00	-1.783916746317070201e+00	-1.830195960433742774e+00	-1.751941718258294811e+00	-1.684363440444152094e+00	-1.008069638416219105e+00	-6.305513422663016065e-01	-1.298258763188558707e+00	-1.466019981163611652e+00	-1.485120469044661773e+00	-1.556008053970151739e+00	-1.411121418675316930e+00	-1.338693328431536544e+00	-1.468878435091600432e+00	-1.324837590307572199e+00	-1.300693070074839586e+00	-1.348044918629254685e+00	-1.436933584501210337e+00	-1.627142888193439108e+00	-1.806920683936261263e+00	-1.855077036290122772e+00
1.370893550766890234e+00	1.224755231675334066e+00	1.221548689435957957e+00	1.012705038058662854e+00	9.870348307172815971e-01	4.455471888585884055e-01	5.463941139915097674e-03	-7.670534372251971988e-02	-7.454284886369876018e-02	-1.983244691388948155e-01	-5.812268094243844968e-02	3.728736203399121707e-02	1.540434102733097832e-01	2.712587478369808403e-01	7.511276787138679856e-01	1.001521514640919763e+00	1.271125402307773600e+00	7.006469812351832083e-01	3.296652204652684159e-01	5.249321495129409820e-01	5.572822121681165752e-01	9.541898335685631283e-01	1.251644925850049050e+00	1.468320270084038315e+00	1.605081415092515895e+00	1.326072125348632280e+00	1.267004684888130450e+00	1.110687761779249882e+00	9.823316660106363729e-01	1.117024861861425356e+00	1.188223834912401244e+00	1.294426018968082071e+00
-9.766660833252230889e-01	-1.035632506970540989e+00	-8.399315164697560565e-01	-5.354214888334306588e-01	-5.724331324769565965e-01	-9.108117246255960087e-01	-1.535455429076220568e+00	-1.412151685094947373e+00	-1.514104584852825175e+00	-1.500739834881640755e+00	-1.150984915420900645e+00	-9.213100117509498421e-01	-4.092547948275452319e-01	-2.313493413272965371e-01	-2.959113864097340785e-01	-7.176917327703776772e-01	-1.120614920089776811e+00	-1.426420572944741005e+00	-9.549004502174824882e-01	-7.404431182528442568e-01	-9.022035717157198542e-01	-6.510593401489015442e-01	-6.542985749041088095e-01	-1.061613145592702923e+00	-8.191954957479320454e-01	-1.069909927017129947e+00	-1.192320496213622683e+00	-7.105937483139936894e-01	-7.149270859539442746e-01	-6.821298422544996853e-01	-8.029603709575405812e-01	-8.145810276671693329e-01
-8.137925791712086188e-01	-5.897921858403343265e-01	-7.403067269640273285e-01	-6.358690034840492888e-01	-4.041987540386048905e-01	-2.874878193490055245e-01	-2.660508668198578452e-01	-8.953138992881438663e-01	-1.134683693547905659e+00	-1.904932531866308842e+00	-2.369385613359773046e+00	-1.786851404381953223e+00	-1.064497405067929447e+00	-6.175192100121068561e-01	-7.387333134448631489e-01	-7.563654484521065147e-01	-7.761245448155782434e-01	-1.165561612579625095e+00	-1.160182154065418469e+00	-1.149410958746928779e+00	-1.405952120457670151e+00	-1.246063124897957675e+00	-9.294150286847348008e-01	-7.934288483060393249e-01	-7.620657660313371329e-01	-1.012943429332952450e+00	-1.172774442769897618e+00	-9.346225264730084747e-01	-8.573138963573916360e-01	-8.434316717432334132e-01	-1.104987643569556033e+00	-1.169512633607859398e+00
5.570785336698260704e-01	7.449285765432195339e-01	9.646291762654536361e-01	9.648840393777179392e-01	1.183722244653608424e+00	1.617520287211646313e+00	1.513204583945619852e+00	1.244950370196255429e+00	1.307670687345368288e+00	8.475342093656454967e-01	3.375767205084191369e-01	5.215266447203806832e-01	1.025350669564027983e+00	1.318295583165170815e+00	1.020854293703584936e+00	9.841955024128618001e-01	7.882113987206976757e-01	6.844476077886372245e-01	1.342588934366477194e+00	1.542701253803476780e+00	9.175119533485568413e-01	5.364291086338056624e-01	5.843915307044520446e-01	9.884197190615063855e-01	1.216768462310833243e+00	1.181563811012040777e+00	1.219417154994655528e+00	1.282283905549793435e+00	1.259133364498736141e+00	1.102699136375774769e+00	1.022725600597365725e+00	1.026161624739053035e+00
1.904308046992642944e-01	3.898824679581920361e-01	4.300788327183172610e-01	2.057219919173899070e-01	4.684323077584015560e-01	1.011092435142527002e+00	1.131605484658267713e+00	1.335675395241524122e+00	1.513192517499379219e+00	1.487649581368694074e+00	1.152916524201772486e+00	7.518346812968117465e-01	7.174078953251435964e-01	5.117947797866517767e-01	3.906714423335719832e-01	5.132363629472196376e-01	4.186604219436153573e-01	8.674044203244551943e-01	6.412703668785819655e-01	5.607179491145052319e-01	9.102059518552154671e-01	7.127931899312237585e-01	5.286070498560652142e-01	5.009798933918765407e-01	5.561378081038372834e-01	6.473816698105324674e-01	5.834586770735670225e-01	5.149602059885670657e-01	7.745768488784832151e-01	6.206407954117537651e-01	6.395428334140635940e-01	6.567684549287337026e-01
-1.255342744043351111e+00	-1.328902789647630422e+00	-1.566364713888124927e+00	-1.399770413751497244e+00	-1.048585701689783711e+00	-1.058012166060613657e+00	-1.159919899851710401e+00	-1.551443368081302454e+00	-1.687661539580440628e+00	-1.677204567157663417e+00	-1.599047470094463463e+00	-1.406742502252081195e+00	-1.013500169912616267e+00	-1.079661895036660546e+00	-1.455976297642723294e+00	-1.853676665443807936e+00	-1.502665057209745303e+00	-1.309332804345650247e+00	-1.686549797917356264e+00	-1.944952342096430531e+00	-1.653121703831117006e+00	-1.377689811187295499e+00	-1.437482264094197770e+00	-1.823380026047305869e+00	-1.801041497610617714e+00	-1.827901806464473644e+00	-1.883510133168988743e+00	-1.864741972982373763e+00	-1.807237323368973136e+00	-1.803731055600932498e+00	-1.880806742632116224e+00	-2.005457290076932519e+00
1.929243723160229074e+00	1.885032755339493660e+00	1.965915438306444551e+00	1.919224336721051083e+00	1.952939729315342987e+00	2.055581555688645867e+00	2.344946019302010409e+00	2.688908501369894566e+00	3.116454917314799289e+00	3.349282191961657773e+00	2.812128814941531108e+00	1.746199877850686866e+00	1.471251824003621422e+00	1.470286961932014469e+00	1.423356862833241587e+00	2.150132914086433811e+00	2.035535018971894594e+00	1.760713669078396659e+00	2.075523174517162506e+00	2.332572543166325563e+00	2.025168535344590737e+00	1.969789931729545307e+00	1.939721017858387242e+00	2.153801045652613766e+00	2.349209018528539250e+00	2.229920152566182256e+00	2.601045577898727146e+00	2.107953944161767623e+00	1.921232462300864974e+00	2.025843693163586590e+00	2.223317480846726646e+00	2.378280965483538179e+00
1.339119516071735960e+00	1.232588132778785983e+00	1.284015565215961496e+00	1.321575138645353364e+00	1.467375198649422119e+00	1.544343326301977903e+00	1.384160918846847776e+00	1.733983785390325050e+00	2.077065646585491976e+00	2.266566088016846336e+00	2.618635656141165668e+00	2.091607092021551040e+00	1.531917108095624425e+00	1.451230243141128362e+00	1.438223180359919251e+00	1.586103993028002090e+00	1.483391476372738049e+00	1.497484123964240021e+00	1.821189915741647569e+00	1.776800925860089420e+00	1.698566980617721489e+00	1.400913244956509374e+00	1.428791319518017522e+00	1.409177451137646919e+00	1.496579619239494230e+00	1.377779947425939344e+00	1.513590801195255908e+00	1.505726677324357832e+00	1.349027967192772293e+00	1.459740957219635593e+00	1.729713940163073671e+00	1.663794219521185891e+00
5.982082362717663741e-03	3.258291708197492281e-02	-9.742802411896085701e-02	-1.923530674918721983e-01	-3.597482096639299520e-01	-3.835653904772991507e-01	-3.653733322670819073e-01	-8.132649272194071299e-01	-7.611649614963098553e-01	-5.309583199300147438e-01	-6.320337047758395332e-01	-4.779294105967227813e-01	-2.910658478839577290e-01	-3.177207665922279212e-01	-3.824292068825996954e-02	6.240237506094682696e-02	2.054823505273777606e-01	-5.365029197274952255e-02	-1.712611114017388234e-02	3.246140277943971447e-02	-2.172428177272575089e-01	-4.174802990632196509e-01	-2.218079413186627713e-01	-5.004872301214782077e-02	-1.107844803816385726e-01	-1.176901921010135021e-01	2.053110862696691519e-02	-1.909432247246110048e-01	-3.089546719903857874e-01	-3.115002822676092853e-01	-2.301231350525588248e-01	-1.817813783494777180e-01
-1.256690532178864061e-01	-2.146582727774639099e-01	-1.232895185421772899e-03	1.099687178029123413e-01	-7.065610797542290489e-02	-2.301327211424486763e-01	-7.317551033285045747e-01	-4.141790627423972970e-01	-5.563449493742519403e-01	-3.323961106305767244e-01	9.780864735259635345e-02	4.615681687480767681e-01	7.438491054458211682e-01	6.346475698334643756e-01	3.762439673516028704e-01	-7.674032154871633649e-02	-5.349848173290069342e-01	-2.498100070851119181e-01	4.563435297023669679e-01	5.846496544598500655e-01	3.511782954492195241e-01	2.760206227054432526e-01	1.775826086797396841e-01	4.864986799054503951e-03	5.204002985216460431e-02	-1.325944003027855200e-01	-1.578741058694106136e-01	1.126007251937860831e-01	1.962122782995665837e-01	4.156050160387521619e-01	4.649327604721489315e-01	3.523099182688295694e-01
1.159133753779258091e+00	8.259645787107767756e-01	7.903149460761499379e-01	7.278548218332425712e-01	5.856693628854037215e-01	2.886879080733659730e-01	2.608616517780583122e-01	2.524272703444690458e-01	2.898100837434085530e-01	5.737843621404863370e-01	7.197046811004353950e-01	6.420869173645229466e-01	7.426259235742635467e-02	-4.728472083721785291e-02	4.984324859920721273e-01	8.393886790500134643e-01	9.680482789355012718e-01	9.030420096436997390e-01	5.107478162764074181e-01	6.333114506461948734e-01	5.085973027568810867e-01	3.910567682506420617e-01	8.491249080687461870e-01	1.025198847449880102e+00	6.398718400965643927e-01	7.623317587882474378e-01	8.180081665647530587e-01	2.673521959490160471e-01	3.387045189314004112e-01	3.609713735763014353e-01	5.211504314619898048e-01	6.259461800763507222e-01
8.690542554239548689e-01	9.273527154035737796e-01	7.754080587862796081e-01	6.253965204283820079e-01	8.262681289953048847e-01	5.457839861230886491e-01	2.169391489015535801e-01	7.674922431503738984e-01	7.884154306952890767e-01	5.746583160487911401e-01	5.224766675804690674e-01	4.844439294805769070e-01	3.170655366414759091e-01	4.931775460524938648e-01	2.943591302953657562e-01	2.336976747535118304e-01	5.263948942567351352e-01	7.452642356243982524e-01	4.224700695646161908e-01	2.710737578552830374e-01	4.861704695854666691e-01	6.801323095471705216e-01	1.076130079137622264e+00	1.116940738718243287e+00	7.195859674460430844e-01	8.798577608880813195e-01	7.287261510007067011e-01	7.306691414022314923e-01	7.733878894832394435e-01	8.059657589946709333e-01	8.933372247966659963e-01	9.468473015949553373e-01
-3.451024393369453436e-01	-5.712776118774474110e-01	-7.585270965373283047e-01	-8.403010368406279573e-01	-1.020247407560590069e+00	-1.743159980952573740e+00	-2.075517361902049274e+00	-2.148952920211984807e+00	-2.297759585219732337e+00	-2.354090745924402484e+00	-1.848303299470555716e+00	-1.424392617892443313e+00	-1.767111861472166146e+00	-1.748844338901526685e+00	-1.084961236427111952e+00	-8.421821077075253292e-01	-4.220005036832098488e-01	-1.119976156994161531e+00	-1.606399173891406074e+00	-1.522848350364631065e+00	-1.495578922583333137e+00	-1.151481604478658660e+00	-9.949725922953507329e-01	-9.471779036379119887e-01	-1.168253171600689644e+00	-1.344271246846129086e+00	-1.239559509774667889e+00	-1.309958632562193470e+00	-1.510719632908285037e+00	-1.601910921122573495e+00	-1.710075139216320039e+00	-1.608812562799073920e+00
1.856300472132423329e-01	2.209727136199263753e-01	1.317109499698407848e-01	6.072250253815309612e-02	1.465219649953077574e-01	1.950911090972021755e-01	5.545454251735599804e-01	7.059579945732534501e-02	-1.203444672930303883e-01	-2.511185259526635960e-01	-7.731558903814220729e-01	-9.352106797041723762e-01	-4.203465493684240828e-01	-1.389335989398509108e-01	-3.769374490882222983e-01	-6.690825589736466850e-02	1.886068404410632116e-01	-3.363966825474923317e-01	-2.164027833389691735e-01	-1.253146871520968708e-01	-3.259431107068413991e-01	1.365717386026341247e-02	2.833787299302688648e-02	2.696223344285676032e-02	9.548694751980908030e-03	-3.246440029403047101e-02	5.423427505222228051e-02	-5.266089861157879221e-02	-5.684155996652937720e-02	5.770531869330255276e-02	-1.598354153865774729e-01	-2.078711946818112832e-01
-9.018305232617856992e-01	-8.375586210428984657e-01	-7.634411386657125043e-01	-8.324368548818907865e-01	-1.128065958579126171e+00	-9.002920336542148405e-01	-1.105191362512681019e+00	-9.243796760890257147e-01	-1.305470820689557776e+00	-8.420122091322205238e-01	-6.028737675433090137e-01	-4.555302848872321841e-01	-1.724942327381670248e-01	-3.416023566397945466e-01	-4.325970057088369125e-01	-8.677175446057159292e-01	-7.201109420960148944e-01	-2.074279909771177266e-01	-3.747786988223961724e-01	-3.232261287081356071e-01	-8.523353261760037436e-02	1.549949214881081727e-01	-2.204666597152178942e-01	-7.899183645775196272e-01	-9.330203169268965757e-01	-5.645431740740795012e-01	-6.048097466914581499e-01	-3.909135628029875575e-01	-1.417751604423359568e-01	-2.973335058880821058e-01	-5.102910884136547809e-01	-6.087446112618520866e-01
1.009860516944873554e+00	1.060666190730338299e+00	1.336936139722872952e+00	1.358325024221861632e+00	1.825297534271248967e+00	2.532865968740797502e+00	2.681119964251892807e+00	2.391750665836230638e+00	2.603736656066576671e+00	2.511050121431184223e+00	2.044462696571650806e+00	1.840192512872090624e+00	2.253480436697072431e+00	2.104031793047226984e+00	1.452777920942658785e+00	1.068574370931696160e+00	7.473936949016585229e-01	1.500796882963589596e+00	2.081479879700564251e+00	1.945179824557801584e+00	1.760006297481848225e+00	1.371993516225016529e+00	8.297816897502545697e-01	1.270545948631202071e+00	1.988356891964280004e+00	1.937035726956120252e+00	1.929773723911668126e+00	1.750243538493291284e+00	1.840580318342453392e+00	1.783705397720118713e+00	1.855709263358992223e+00	1.753750697492843846e+00
2.249595284689632213e-01	-4.546578639068771244e-02	6.596691354866303370e-02	3.290487258788256653e-01	-1.076251892094195056e-01	-1.221453460751219938e-01	-2.115858227563109928e-01	-1.185578801337036359e-01	-2.457709257073312226e-01	2.319565778747156859e-01	5.743476921223563680e-01	4.173055966543467443e-01	3.000627718981187519e-01	3.247425012784714293e-01	4.169244554674120251e-01	5.972347307555910811e-01	3.587827171540644011e-01	5.517915018183031789e-02	4.787400422783981147e-01	7.234973415560911336e-01	4.647086430601464202e-01	3.851263680354303220e-01	3.410485807938342107e-01	2.250580914058767160e-02	-1.319555302097898397e-01	-2.599750260460922391e-01	-1.130590526875474011e-01	-4.036667473343220208e-02	4.075905503974312089e-02	2.249414550282935188e-01	2.452630890214317072e-01	1.775013703784731056e-01
6.446822405534299305e-01	7.780956187727144924e-01	5.992508500654785131e-01	3.172116774313978316e-01	5.915845637943856206e-01	8.703960883321283371e-01	1.107541638064554634e+00	1.286676624153387127e+00	1.374886252008995502e+00	1.086689312541582408e+00	9.760884250557130271e-01	6.138091912229082237e-01	3.156760070185941069e-01	3.471587636799715049e-01	2.272776942253872390e-01	2.259614663259794098e-01	4.475238774627608995e-01	8.352119048528647838e-01	6.896849847774801923e-01	4.808693804922446469e-01	6.805308594770611563e-01	7.652496280290338460e-01	4.135190283174424164e-01	5.326287611473106143e-01	6.817654767901002444e-01	6.118891275703401966e-01	9.456525354015766771e-01	7.163092908038666273e-01	6.657740405153986796e-01	4.745495730878956930e-01	3.382609892758952075e-01	3.915978253721465463e-01
-9.898888263625474360e-02	8.157474915414179850e-02	1.814788676070659412e-01	2.425405650173852456e-01	4.362924842171873041e-01	7.598858579763165810e-01	8.477556266484144176e-01	6.684205035807925244e-01	4.637772490559198824e-01	1.481169566111585900e-01	-2.451270375646952548e-01	-7.202341158526419373e-02	7.511333686010273070e-01	9.175743819825468162e-01	2.898197698497791963e-01	1.418172609766644165e-01	2.083346513120697963e-01	1.730955662992992028e-01	1.129554468124142896e-01	2.006583649596311303e-01	4.461998622955665184e-01	4.123547751853966492e-01	3.854508478875934840e-01	3.254764953127450844e-01	3.980417901723744545e-01	4.514485037142749180e-01	2.664673674488764465e-01	3.040035673586657938e-01	5.285379715670793788e-01	6.611796382369705682e-01	6.361527942336362429e-01	5.921491088203737485e-01
3.282335348280594478e-01	3.844493989825350511e-01	3.579158890090147760e-01	4.378923855157231815e-01	7.077662502172789027e-01	2.156217405124090936e-01	-3.121456696032855471e-01	3.569457405967208508e-01	6.318762538321578415e-01	6.511795973633967005e-01	7.623498750149729775e-01	8.218269521203592776e-01	6.133849235042779791e-01	5.000525679848470961e-01	4.903824224369984219e-01	4.515760258469549981e-01	4.527523298502445503e-01	2.822857360255467962e-01	2.670405211101856691e-01	1.813271287831895173e-01	3.269449147118108634e-01	4.903531225980424790e-01	5.467897028534557391e-01	5.440174739842301710e-01	5.855747937105603151e-01	5.098066961718921153e-01	2.956387273326749887e-01	5.567842917682923609e-01	3.583331576968448728e-01	3.512705035345644600e-01	6.272316108197724116e-01	6.453779807152791870e-01
8.444840654948604364e-02	-2.008060257449178349e-02	-5.558552920040686629e-02	-1.958601222148118326e-01	7.164549727944342916e-02	-3.094099363661563240e-01	-2.263281844924868724e-01	-1.020009243589963394e-01	-1.351147260353208757e-01	-7.063329347321969931e-02	-7.587068767148108517e-02	-9.081435049843745722e-01	-1.032363527094706024e+00	-8.912360322893505549e-01	-8.514877173256216736e-01	-6.873911627386586343e-01	-1.284768164841514626e-01	-9.335554212962297871e-02	-6.487989309852796316e-01	-4.410833236651206524e-01	-2.967602049876537640e-01	-2.499569424558407138e-01	2.493728057145207788e-01	3.109281935488497073e-01	1.694197741082579742e-02	1.490107084889449318e-01	1.043154985442621974e-01	-2.207840166241179999e-02	-2.065974116512083597e-02	-9.087234374799685321e-02	-1.183059315530870237e-01	-5.172155910812843704e-02
1.362538135301331499e+00	1.104112560881041372e+00	1.075970676544266924e+00	1.063025660502770364e+00	8.605379625251957654e-01	9.605431374680192813e-02	-4.177285727609870297e-02	2.514070091833805476e-01	3.314649847952813033e-01	6.101709443515020981e-01	1.004796043446611442e+00	1.006814381650522838e+00	3.663041366532993059e-01	4.670749988683948750e-01	1.022395945044101140e+00	1.433563137888187455e+00	1.398002390043900034e+00	7.382914150282687826e-01	6.635181734734318937e-01	8.130517341817176113e-01	9.268565405897163378e-01	1.133412122499088293e+00	1.282959864808780770e+00	1.408456917658226892e+00	1.319678525572466343e+00	9.264017376481666899e-01	1.072430556736154728e+00	9.838441285412461434e-01	8.253019355706174842e-01	1.106634273684401260e+00	1.384280012925907410e+00	1.406851385508662622e+00
8.689683219545909498e-01	7.542610157300734253e-01	6.161545522861729962e-01	5.301889966689586897e-01	6.121699158240000438e-01	5.393612090460561115e-01	5.470869628648296068e-01	7.776100902216107613e-01	1.050941332782463045e+00	1.305187090861530175e+00	1.406498116149411892e+00	8.576697924397231887e-01	2.380459501903448571e-01	1.950667519689193996e-01	3.001674357164657025e-01	7.098015652663887121e-01	1.017876282070425686e+00	7.402646716500442814e-01	7.601860153636476047e-01	6.162420461100833746e-01	4.157648273847362463e-01	5.141833507517180601e-01	5.951250121596165510e-01	5.244575301216992669e-01	4.211246934673684161e-01	4.423978930091856943e-01	8.386331451862836239e-01	6.191240365837825665e-01	1.953072631688578809e-01	2.181288402553981376e-01	4.235328515292547391e-01	4.585133309440974081e-01
1.217520498567276899e-01	2.155056156827939440e-01	5.263304440534943840e-01	5.095020276629028677e-01	5.232118997263109916e-01	7.739655878729894134e-01	8.365231981534757555e-01	6.907285847212236707e-01	5.454535440925341039e-01	2.807821249221532089e-01	1.451435295430558992e-01	9.889293747045362071e-02	5.264397043055556447e-01	8.196090121912590343e-01	4.891049886537275904e-01	5.001220973183450047e-01	4.339939904382895119e-01	-1.321256413698421346e-02	3.547241534089400350e-01	5.150056483353777637e-01	5.645475937777030273e-01	7.624438208572518194e-01	2.288299428794155210e-01	3.106762134270151798e-01	7.563114338193376307e-01	6.052214428415236824e-01	6.088807856121238871e-01	8.656049292520447969e-01	8.253607935443676435e-01	9.032862663350343935e-01	7.360310602502335708e-01	6.807114467438567518e-01
5.017584465571482966e-01	4.474037237634678199e-01	3.953597789735593393e-01	3.836764246078984142e-01	3.287497761405032692e-01	2.221704402968260050e-01	4.472605137699603994e-01	9.913124050953810995e-01	9.720164774379580486e-01	9.350230449228951191e-01	1.128151748848396085e+00	1.218855967999400214e+00	7.072960927514756468e-01	5.054477582548571046e-01	4.227831945157558557e-01	3.179497244662927713e-01	-3.117470698491517714e-02	3.515452237727723639e-01	7.537488586931868628e-01	7.414064790095176161e-01	7.719175475739131764e-01	8.188455894134470947e-01	5.122843345146814720e-01	3.821355187644783213e-01	3.869131961988084845e-01	4.734519351568608481e-01	5.974663351915813214e-01	6.218333602189054510e-01	7.160056624261939007e-01	6.817970874053609354e-01	6.403938377527395032e-01	5.181450368722212430e-01


==> Cifra_figuretem/0.039/RPdataBlue7.0.txt <==
4.084855175013955009e-01	4.206555544839495897e-01	4.032615369264003213e-01	2.423620161567145714e-01	2.437741363263482286e-01	2.964134402008204994e-01	2.703072016455629889e-01	5.746796928953856048e-02	-2.996160216757344161e-02	-2.420394936850363832e-01	8.026607376475766720e-02	-1.992291083599522505e-01	-6.219613247159859748e-01	-7.871819316291536195e-01	-6.073403163522334003e-01	-5.260970670100557633e-01	-3.978186810564172671e-01	-6.649456744739120628e-01	-5.957385338875208491e-01	-7.273300221245313502e-01	-1.468756515978677291e+00	-1.444332069271937913e+00	-7.122776238937995608e-01	-1.187615943656437745e+00	-1.047303961429219443e+00	-2.364266402019583879e-01	-2.594426359663793979e-01	-1.369681604053726021e-01	-1.085594173871028412e-01	-1.552611083406269243e-01	-1.089380603809332049e-01	-1.008722039232354817e-01
7.695036733008600027e-01	6.935862774497210115e-01	7.131653787157284929e-01	9.699686886898253313e-01	5.114309322140245806e-01	1.124778771164729019e+00	1.546158576977828325e+00	9.847868191754037825e-01	7.597050482233953517e-01	1.325038198443220905e+00	1.618624783450543836e+00	1.044648755856397937e+00	1.161947512588930254e+00	1.537179224368468322e+00	1.267885395489566580e+00	1.192060795439703780e+00	1.284902166532837953e+00	1.222393691875822475e+00	1.417271613772871142e+00	1.567785857753211554e+00	1.319715315888502882e+00	1.474615282307848663e+00	1.490148360309423659e+00	8.414921343812568066e-01	5.353961488403125024e-01	1.231267652828547110e+00	2.053333708481945852e+00	1.262984946722942592e+00	9.038394551091587514e-01	1.377704290599594872e+00	1.392767784761377969e+00	1.349489506685235041e+00
3.084892391102367001e-02	2.194425242726680547e-01	5.982506233689261627e-02	6.779012722415358461e-01	9.467342750275440366e-01	-4.917040197171979043e-01	-5.686788882109369281e-01	-3.490136136022555791e-01	-7.428747099856874980e-01	-5.143852513257616277e-01	-6.784073797257712535e-01	-5.701862941860992295e-01	-7.955987631735970123e-01	-8.114913851207192774e-01	-6.393353635562976089e-01	-5.495153163620500880e-01	-4.346177921976019376e-01	-5.566194786770556346e-01	-8.194129423517689803e-01	-9.965420906795141587e-01	-9.908004299698148776e-01	-9.057581092945056200e-01	-1.015181702707041778e+00	-3.723797474949663844e-01	-6.193029881582100965e-02	2.079694941187297808e-01	2.673864703541746213e-01	-1.036295734961560494e-01	-5.876267925802401981e-01	-5.677818993077690113e-01	-3.697555499744439311e-01	-3.724710844328691373e-01
-1.770746451107491737e+00	-1.833035096476593129e+00	-1.810811099819809034e+00	-2.251805617222837341e+00	-2.811313655875854689e+00	-2.110564259722603531e+00	-1.643054400698685580e+00	-2.390242724458324197e+00	-2.581003361762594039e+00	-1.805310855316107466e+00	-1.951227751292079482e+00	-2.036614047945485950e+00	-2.157587242693258300e+00	-2.677731151827959621e+00	-2.637077488432788552e+00	-2.642427620718487358e+00	-2.574720316982229473e+00	-2.436750392412452726e+00	-2.363303795105942129e+00	-2.564533357924593471e+00	-2.175357044454533373e+00	-1.887249283788052345e+00	-2.373635368619289920e+00	-3.040067474358649768e+00	-2.759731370386839799e+00	-2.134204537516308786e+00	-2.013333845870127981e+00	-2.127623006493736924e+00	-2.470932910132064730e+00	-2.416481291685618871e+00	-2.279909572403234108e+00	-2.312506234408028494e+00
3.796544239417123823e+00	3.622296008875903528e+00	3.775621672398490336e+00	3.148454413786074824e+00	2.530777715693800722e+00	3.165403343797040137e+00	3.760502238547568599e+00	3.289720731491367900e+00	3.379004646008607171e+00	2.397446394952807314e+00	1.116683866043156836e+00	1.108388980380985211e+00	6.949042545705372831e-01	1.561191945347231158e+00	1.575051169514773974e+00	1.508222097433199682e+00	1.259295166879313754e+00	1.507978795790902771e+00	1.768036753373410708e+00	1.671469722260331636e+00	1.253346848467141728e+00	1.495442715139668755e+00	1.245117728743239782e+00	1.254608650329176456e+00	2.072685613298028251e+00	3.000352886099743710e+00	3.218492961128420315e+00	2.636616521557026083e+00	2.482755170937382072e+00	2.823573878645717627e+00	3.013626901332187025e+00	3.214851080528204452e+00
5.960909706192659030e+00	5.886113053236444514e+00	6.201354458840143913e+00	6.464688709472935280e+00	6.300705603063603277e+00	5.300270344958221358e+00	5.267938330730935981e+00	4.148703593078209018e+00	3.842843503600857691e+00	2.907901296179523865e+00	2.749202082679122139e+00	3.075848032064126159e+00	3.667048948545698295e+00	4.592978145481890095e+00	4.412708297838882743e+00	4.298039291858548161e+00	4.503510737519559548e+00	4.840259791302637282e+00	5.025404996353429077e+00	4.678685050690105207e+00	4.100689394469991811e+00	4.019165585377540317e+00	4.208463218056438748e+00	4.251735772610325093e+00	5.032870056429296746e+00	7.187745543211459420e+00	7.695422722011104000e+00	6.930819964734217464e+00	6.694554406227237742e+00	7.010666159988766744e+00	7.039455471321907964e+00	7.029599391773302841e+00
-2.398017067942524339e+00	-2.412051000256157263e+00	-2.668875182642466370e+00	-3.313509528767047740e+00	-3.896413671522719113e+00	-1.794340208764249933e+00	-1.129744394302326205e+00	-1.193461994546867189e+00	-1.541250409058915860e+00	-1.027503751232817120e+00	-1.782063970941117015e+00	-2.093500294578229504e+00	-2.683869191788617492e+00	-3.463621452389713529e+00	-3.734016159001225521e+00	-3.719713656366037569e+00	-3.545472923623547601e+00	-2.999475916832336164e+00	-2.865149715425100663e+00	-3.685456944647949484e+00	-3.031206191539379091e+00	-2.401703629264916540e+00	-3.321708981384253523e+00	-4.072882537938204095e+00	-3.919019047749412454e+00	-3.649337346932918447e+00	-3.884318065883502147e+00	-3.679089471845780057e+00	-3.705858117946708497e+00	-3.531546951032017656e+00	-3.442316394440157801e+00	-3.333935026257927703e+00
1.701178637753297362e+00	1.671374465345924376e+00	1.936816155826446062e+00	1.779713775207955040e+00	1.380856558160064695e+00	2.517668653867482398e+00	2.713706197611055249e+00	2.700668271834855805e+00	2.391401536183102916e+00	2.799764179856600421e+00	2.920180302304529629e+00	3.089773253324834101e+00	3.622157385565172305e+00	3.494378959510486382e+00	3.233806084993740448e+00	3.114958728798777887e+00	3.326031542373487859e+00	3.542394458784893452e+00	3.392866601376241853e+00	3.313435608547822486e+00	3.349850774663358788e+00	3.941446675876048023e+00	3.619434264866207673e+00	3.123412541727093927e+00	2.671548885030489373e+00	1.960541895439168902e+00	2.192101962555435435e+00	2.385821908354597731e+00	2.363500807604264065e+00	2.558500683611943494e+00	2.679995842051985377e+00	2.462784133087158711e+00
-2.766611904659040722e+00	-2.709301359558355493e+00	-2.637301334364537730e+00	-2.477224396963044750e+00	-2.457756050669003045e+00	-2.930576583894899834e+00	-3.106831868902877769e+00	-3.015108074906302615e+00	-2.987246399645263839e+00	-2.219039522401842657e+00	-2.179040464236833508e+00	-2.365132836802414040e+00	-1.862225032402672120e+00	-1.927650007928058296e+00	-1.762357117051508437e+00	-1.913446288757020719e+00	-1.873783302411274887e+00	-1.883318354452892640e+00	-2.113743083284234103e+00	-1.988656241488015786e+00	-1.387531274624819844e+00	-1.389814529231792051e+00	-1.673157085745765826e+00	-1.251836877657303670e+00	-1.218542720570852778e+00	-2.030055865595727482e+00	-2.494564723778975868e+00	-2.135126804321432648e+00	-2.283002850040465326e+00	-2.513354748742910871e+00	-2.466204096197107454e+00	-2.710133046247634514e+00
-1.809633078847892040e+00	-1.923135976395044411e+00	-1.952191104960638857e+00	-1.887186950857106416e+00	-2.445813038615553214e+00	-1.196936355799453677e+00	-7.029408625698452262e-01	-1.305192308909631782e+00	-1.084016578846798584e+00	-6.925984655380634791e-01	-9.940428568709349655e-01	-1.255772496494381274e+00	-1.315326064937008654e+00	-2.035517965040927191e+00	-2.235174222573980796e+00	-2.114381473945028844e+00	-2.290740577700663749e+00	-2.601225386856998334e+00	-2.563540022558477904e+00	-2.016885390779895815e+00	-1.145394781632301129e+00	-1.099985894055778290e+00	-1.768185084901260362e+00	-2.017080382520882065e+00	-7.561823144637567218e-01	-6.455871421967832591e-01	-1.033641438416025737e+00	-1.415973266573598899e+00	-1.811273712013377946e+00	-1.712225076868306051e+00	-1.552909332625488359e+00	-1.510905615255952128e+00
1.612333799491111996e+00	1.471070435917049224e+00	1.731800365926828844e+00	2.390584276619132531e+00	1.939039459843153068e+00	1.411028940148612909e+00	1.482952883937245669e+00	3.700565767706454068e-01	3.033011660668615272e-01	4.920058120931861123e-01	8.858797501784290152e-01	7.357419607800359529e-01	8.614200638024540613e-01	9.419967757429004163e-01	8.366322160545828224e-01	7.690679124140623601e-01	8.287993226133345548e-01	6.338197661502791291e-01	7.616199488245563032e-01	7.605289621220410190e-01	8.304185527356131580e-01	1.222711498701685606e+00	1.339903071196888895e+00	3.780185302541369530e-01	2.029321430086571620e+00	4.039633451875046077e+00	3.666095922511988903e+00	2.737962753896511892e+00	2.269579301430550533e+00	2.490663989660208966e+00	2.505511304959697760e+00	2.323427507241741630e+00
4.268004155852305748e-01	7.294650384013134925e-01	7.387016357879282458e-01	8.869546415327481670e-01	7.645157614732325246e-01	6.109463651914657373e-02	3.045175613823427468e-02	-2.080471678688082526e-01	-1.536246883819609999e-01	-4.901944108711311365e-01	-3.530236207160896700e-01	-3.280839712507601647e-01	-1.156371470910548677e-01	-1.309030123494178133e-01	-8.607144375099398670e-02	-9.281736867978453154e-02	-4.086856707729426275e-02	1.791683806257213518e-01	1.404874389285650782e-01	-1.838319704587094150e-01	-3.800877924353534554e-01	-7.405916823894038714e-01	-5.212802254140316283e-01	-1.281175637703409753e-01	3.914057910358911263e-01	1.569597179631937234e+00	1.245954635143042832e+00	7.951957201804681352e-01	1.029794410082870648e+00	1.228352550109559571e+00	1.053039277718472500e+00	1.009650599882796040e+00
-3.092607455211107581e+00	-2.968843843556806750e+00	-3.147685414274740801e+00	-3.440893279858600273e+00	-3.770650312936504545e+00	-2.552521353952676542e+00	-2.032422003617318396e+00	-2.126056344321313407e+00	-2.442049003954551267e+00	-2.347338526631020272e+00	-2.392010891383425708e+00	-2.390370626648668395e+00	-2.689200271842385526e+00	-3.394977125345174596e+00	-3.070270274199460303e+00	-3.006525354103819492e+00	-2.892673738068788580e+00	-2.786512075137291156e+00	-3.045521551878726196e+00	-3.186921416284249631e+00	-3.120923123767280760e+00	-3.272681239865179226e+00	-3.040754854398817653e+00	-3.215321178121632428e+00	-3.754103672670231262e+00	-4.394972807498789713e+00	-4.203292338733383815e+00	-3.924684665315945953e+00	-3.992267012742136689e+00	-3.821189971033735144e+00	-3.714411303103342110e+00	-3.714753176273730695e+00
5.417138274094901007e+00	5.397847515101624083e+00	5.639998909521989567e+00	5.398660790005434862e+00	5.033717634586161616e+00	4.738071037123317453e+00	5.129679120291350536e+00	4.487983833392100941e+00	4.318418006253168961e+00	3.479848126077312642e+00	3.130673928457603949e+00	3.585397027628991484e+00	3.901170266609394588e+00	4.688964772618690269e+00	4.552894858521922217e+00	4.694057732717143772e+00	4.728368659841771127e+00	4.481534402690614982e+00	4.661427088503908855e+00	4.645456184200926764e+00	4.014495881495007801e+00	4.548643752923737793e+00	4.407947779569009406e+00	4.201131661705030496e+00	4.177388088555243684e+00	4.912055877484011290e+00	5.823491477831696628e+00	5.448799284205650295e+00	5.234612820854732895e+00	5.684633318229412424e+00	5.755937166339388789e+00	5.700113590688038023e+00
3.725086827284207036e+00	3.623171869697095815e+00	3.772605492979494102e+00	3.721004457568668045e+00	3.719585553578762305e+00	3.228845653875797250e+00	3.355456073930774608e+00	2.770729876553593485e+00	2.449844347139546130e+00	1.772437534148159743e+00	1.590494902475937611e+00	2.059692766096400618e+00	1.787825355329089261e+00	2.832254138261597554e+00	2.845618829774368308e+00	2.682873688907642773e+00	2.721021734294802208e+00	2.966530360547610545e+00	2.937323429334468550e+00	2.773233936739008865e+00	2.429602334631635774e+00	2.431411468048212399e+00	2.893233690587377449e+00	2.562169470117704684e+00	2.447676471892016981e+00	3.113703009627110774e+00	3.817742382137776502e+00	3.408392673578595211e+00	2.912456369117327526e+00	3.334805286667082314e+00	3.483321795719988234e+00	3.537127938901249102e+00
3.716414321770584728e-01	3.189708634708263713e-01	1.341560369535613750e-01	-7.819354204793854679e-02	-1.766583604789744855e-01	3.883241327978612101e-01	6.206329057557525841e-01	1.096353162470135256e+00	9.145628711771626174e-01	6.205571580890645311e-01	7.147154465874518969e-01	1.214705338489973974e+00	1.161401691551696258e+00	1.152252237978981020e+00	8.594966444774388981e-01	7.473758314931879809e-01	6.263356063591803968e-01	7.269661839243750645e-01	1.055814236560036701e+00	1.010696590802743877e+00	5.958776664720646377e-01	8.926228130317443998e-01	9.087115751764186511e-01	4.601510252414536817e-02	-1.052206208061952752e+00	-6.933210491178261048e-01	2.685265573244234316e-01	-1.970473018094274220e-01	-4.944375592810223985e-02	-3.444793538513141878e-02	-2.063476611314668252e-01	-8.470172370200228229e-02
-1.427441033980835217e+00	-1.439852630569593561e+00	-1.405449014580684830e+00	-4.698876839973277764e-01	7.193524189362025811e-02	-1.327866960135992258e+00	-1.991713756826881454e+00	-1.742086914195639658e+00	-1.894995766884704835e+00	-1.465835876901462553e+00	-7.664711344288936967e-01	-1.028177260881901312e+00	-7.627791679497090138e-01	-9.290312010586418423e-02	1.074830156950802029e-01	3.152861091525079734e-02	1.662337377559473806e-01	-6.243804625762681970e-02	-1.950107820698570860e-01	8.290320872610185132e-02	1.668286077108660781e-01	-1.968962214511038866e-01	1.839869924646520688e-02	6.231352036387242110e-01	6.576391054021303063e-03	-8.746256792832199922e-01	-7.323902756931192082e-01	-3.967915010470002835e-01	-5.384733309866523987e-01	-7.275931561718957941e-01	-8.723000124659222587e-01	-9.354695941167229245e-01
2.315185309614030018e+00	2.222969496753934848e+00	2.238849192834637236e+00	2.247299443176573597e+00	2.458192652721081561e+00	2.790729930482868326e+00	2.908059770005431144e+00	3.275081854010498006e+00	3.235561278348939585e+00	2.668568900166809588e+00	3.181556583268189797e+00	3.490521994943434070e+00	3.325877722270453862e+00	3.715532786721894798e+00	3.414820868850500180e+00	3.280644986267727603e+00	3.213616402896613877e+00	2.862237233279558701e+00	3.034265195410716043e+00	3.353795688405436071e+00	2.425818994418836194e+00	2.789702594594580365e+00	3.826789850517745339e+00	2.496248913134374803e+00	6.018250418444383021e-01	3.988169793294903398e-01	1.392006469738577890e+00	1.855658705981763523e+00	2.102663387658962435e+00	2.203937056807082406e+00	2.083937038657730945e+00	1.970410860395438446e+00
1.027963879159411453e+00	1.124530620115341550e+00	1.181593218098381248e+00	1.162399407228736026e+00	1.837780502820108852e+00	7.720856009175096624e-01	3.292826010823941135e-02	2.322474978763302000e-01	5.962603980755620814e-01	1.012724593693784980e+00	1.447334614504816042e+00	1.991022392529482543e+00	2.314440991181156093e+00	1.217068647751534005e+00	1.166736912808036930e+00	1.444637223969599704e+00	1.519889483663847241e+00	1.265531117286526230e+00	1.190393490692591039e+00	1.157959369992487053e+00	1.528128369099843065e+00	1.500913787041092240e+00	1.475984154014895910e+00	1.345579271477923555e+00	2.387925855373959294e+00	2.322986291648720503e+00	1.237509628561895392e+00	1.798267981357045020e+00	2.013174387764127715e+00	1.557177695655060257e+00	1.584941171966485651e+00	1.658674788539105327e+00
-1.480254886685443916e+00	-1.502827238592445047e+00	-1.522135312630898296e+00	-1.927871418475463505e+00	-1.915816099732662536e+00	-3.893089217498287846e-01	-2.683843900745360722e-01	6.053414508947961847e-01	5.729707176582323758e-01	5.506578795431759099e-01	3.245049112988370177e-01	5.890341822261125904e-01	3.407252356956877448e-01	-2.504654257805489226e-01	-4.065438779271070557e-01	-4.532915946740436186e-01	-3.981969880975934628e-01	-1.948937465198743724e-01	-1.176098315789787102e-01	-4.096136434412391836e-01	-6.788662781130321011e-02	5.061239426812825792e-01	-1.819579986922979786e-01	-1.040327602149013986e+00	-2.006666684607866902e+00	-3.165350541583136224e+00	-3.188294205330927777e+00	-2.303848217737994641e+00	-1.529790734373023486e+00	-1.838301961309647181e+00	-2.087823095453471112e+00	-2.097417882624412311e+00
1.807143398869515694e-01	1.354254165210194982e-01	3.227636644093135332e-01	2.953204929946175450e-01	-6.841495304571233449e-01	7.362768178409041520e-01	1.559514081804654007e+00	1.238885076492574733e+00	9.530506496807992223e-01	9.921515630809135677e-01	4.955246869860411296e-01	7.200561874824192854e-01	1.217197530692337049e+00	7.936458123647797125e-01	5.424333306365815011e-01	6.315313801108985992e-01	5.752902012734844028e-01	4.321643156623788395e-01	5.964173108635612008e-01	9.133060005337984011e-01	1.084226713804087083e+00	1.467436343587211312e+00	8.363749052420772490e-01	3.678794748101551354e-02	3.243640237955564692e-02	9.388938451479590663e-02	5.300073354971452932e-01	5.502069826288650267e-01	2.294885306002680259e-01	4.422601662365017727e-01	6.626497345489769097e-01	7.320721807495537137e-01
-3.674268720527703369e+00	-3.395760014382990910e+00	-3.457202611123474156e+00	-3.088480646659321760e+00	-3.035911855585319064e+00	-3.658628876324300894e+00	-3.894394359485421120e+00	-3.480018276591055670e+00	-3.553067898053212659e+00	-3.030265727091601580e+00	-2.773370616037948544e+00	-3.124876723969416847e+00	-2.591844314177868203e+00	-2.809595487072977793e+00	-2.391880176871199026e+00	-2.271984267376188971e+00	-2.045679055232439758e+00	-1.895551435198509438e+00	-2.017786606119731374e+00	-2.380547139897779552e+00	-2.057359808426536318e+00	-2.159134531757249231e+00	-2.332373128816884744e+00	-1.386893353042495836e+00	-1.444109288899188215e+00	-2.389295756303889462e+00	-3.044093109538627218e+00	-2.805311202675186077e+00	-2.486385395680849708e+00	-2.550984389066036861e+00	-2.805618255625386581e+00	-2.928486716718013749e+00
2.693513798832205541e+00	2.517289131991081064e+00	2.893242398460152742e+00	2.997640752005966025e+00	2.417527082332913579e+00	2.304924033932021388e+00	2.574467040436703158e+00	9.146269055726506947e-01	6.594502172351293101e-01	3.252614863818283908e-01	8.559326145255561347e-01	2.975911109443643565e-01	1.651262820421345312e-01	9.996524889298207261e-01	1.289926858535441534e+00	1.138208014459970441e+00	1.451411397463931108e+00	1.415588119203499584e+00	1.270813084014664529e+00	1.171617487848664929e+00	1.819354548927246962e-01	-1.512726049277857698e-01	1.276216028251360379e+00	1.246623850462155403e+00	1.918687885617518907e+00	3.815177112106777901e+00	4.203241984947031717e+00	3.298413503089618448e+00	2.738361064446658499e+00	3.181515504874056877e+00	3.332902125052064957e+00	3.103015239790928970e+00
4.387750551471558680e-01	2.917123767647042398e-01	4.424807543706212321e-01	6.685223924672560880e-01	2.465131825250858888e-01	3.309464113185568435e-01	7.241285022360081092e-01	4.807791984361017290e-01	5.871519866644481223e-01	4.574058137937319080e-01	1.879762618450460110e-01	-2.829933405279010938e-01	-4.868591698941458490e-01	8.303158309763004619e-01	9.380155167258288351e-01	8.455849706638205454e-01	6.435734352518744927e-01	4.594406807987664321e-01	5.447424027055041140e-01	9.856199074294825779e-01	8.620486409161528529e-01	9.422023013115483625e-01	1.037257683374968709e+00	1.085510011204553038e+00	7.311169595988349645e-02	-5.318522703073935709e-01	4.042477373510090510e-01	3.172673137455080949e-01	2.765456757224948187e-02	2.996390366710964814e-01	2.450903544581086724e-01	1.945959118024237766e-01
1.043735804318521643e+00	1.179334396572190080e+00	1.417916525991712362e+00	1.333917861355140566e+00	9.651206354487078531e-01	1.592899558166613883e+00	1.669822280661562131e+00	1.446725195553811405e+00	1.133003706248646436e+00	1.708185923902450498e-01	-2.663253410768269824e-01	3.913254506912567515e-02	2.955454730924985673e-01	1.787187775122560662e-01	5.089757591698148564e-01	5.552074602059745567e-01	8.003451443085372041e-01	1.159079459540670376e+00	1.217098536364187744e+00	4.540059062065897044e-01	4.107737343816217357e-01	6.462818704863898533e-01	3.265069999519732979e-01	2.123396720647424338e-02	7.491144493816457306e-01	1.753483635448709110e+00	1.462509645044194562e+00	1.741857355106608773e+00	1.848953340465556483e+00	1.657340997788200543e+00	1.642018943431989397e+00	1.716286312419556426e+00
4.033824989280458684e-02	5.287285562103459513e-02	6.394540033564276305e-02	6.076154315158691643e-01	7.654759696459874085e-01	-4.612166068402561714e-01	-5.791408280618624005e-01	-1.141812559905701630e+00	-9.825474407696095369e-01	-4.790533451859887992e-01	2.989629662796124965e-01	3.998156220786404091e-01	5.216289714917751175e-01	-1.781916434692883480e-02	7.024345598234586763e-02	2.603714763587332004e-01	-1.396399288006720529e-01	-4.808393471572929845e-01	-3.649003947106647106e-01	3.103754395809509292e-01	2.942052825497870061e-01	-1.867873482596756618e-01	-1.025310136639728947e-01	1.062586529368145793e-01	1.277610849265640613e+00	1.918167409919378397e+00	1.603971038597479915e+00	6.886237709666216400e-01	3.986052636686577832e-01	7.630809021058055919e-01	8.510756727750050654e-01	8.519840168458593377e-01
1.290207610343694133e+00	1.486682634545726911e+00	1.448475283643983147e+00	1.219461524895258053e+00	1.840286907067403055e+00	1.579481523037710722e-01	-1.879945704619615798e-01	1.685877898418329177e-02	4.944404274448581382e-02	4.836294678773586098e-01	5.768505186542863816e-01	1.117391527736953716e+00	1.173759238197259247e+00	7.509156017717535381e-01	7.613463559256030688e-01	9.805908321326614052e-01	1.221417713038945196e+00	1.133096262561365197e+00	7.267898462602713217e-01	4.339852935999405359e-01	5.731307330402780620e-01	3.836233769850100339e-01	6.735005939404797859e-01	1.594049122360499782e+00	2.223003271965272365e+00	1.609022317677391234e+00	8.883827526338462510e-01	8.876896583433866450e-01	9.182312445285251146e-01	1.061067845429131129e+00	1.148309380669394475e+00	1.047690169557803586e+00
-5.653323118158459781e-01	-5.690109429460310508e-01	-6.491607732171321699e-01	-1.290478932990411387e+00	-1.002749910062258998e+00	5.613759176887633123e-02	-2.500179014468343827e-02	2.716216034525091860e-01	3.040377524649654287e-02	5.588062734148050437e-01	6.697790232132678767e-01	1.289993557527119750e+00	1.733365713106468364e+00	3.738072964889782579e-01	-2.041384338227304474e-01	-2.124174551147866852e-01	-1.340148393188177189e-01	1.112187107438460665e-01	2.174685692307772866e-01	-3.449516736780167819e-02	5.195379869574728859e-01	1.105418029077153141e+00	4.244617481437755746e-01	-8.456944017398820845e-01	-8.137649720875318460e-01	-9.332763091231504049e-01	-1.712414065759677362e+00	-7.798018022811546990e-01	-6.416891294002904367e-01	-6.618051926090393611e-01	-4.677305172457081883e-01	-5.548036884819058656e-01
2.924256907721435539e+00	2.897433277162710930e+00	2.912803092254662385e+00	2.840523451866208582e+00	3.005923067928505166e+00	2.961447530821835539e+00	3.241669331821090960e+00	3.663548734897155157e+00	3.529579914228919257e+00	3.302473167414968547e+00	3.122929974646668327e+00	3.580747556719906743e+00	3.812585417625662387e+00	4.553660918649700129e+00	4.392498740865098839e+00	4.416292898253656674e+00	4.232858423909718226e+00	3.899681935010131717e+00	3.932467150241407694e+00	4.411409891534309402e+00	3.967763039264319502e+00	4.015344828582480652e+00	4.301815022862689020e+00	4.485803812656877554e+00	3.024792509360472170e+00	1.445746429648983034e+00	2.667234802875988908e+00	2.606451600104802591e+00	2.461784456872174065e+00	2.904903092455280333e+00	3.041008320562196499e+00	3.051973663512082435e+00
2.924851917503707099e+00	2.908746207677222362e+00	2.867974965660577968e+00	2.753839590813852212e+00	2.689972138609727725e+00	2.800818963971585251e+00	3.173596218784864309e+00	3.073019359989681565e+00	2.495480974746137726e+00	1.931542575636756354e+00	1.203074269392921947e+00	1.862615729985839019e+00	1.498192217492845923e+00	1.838616601649451399e+00	1.859916135523335123e+00	1.964419091876586032e+00	2.226596972895954263e+00	2.331113040344114040e+00	2.380963938500978205e+00	1.851579209215809652e+00	1.764205550024868341e+00	2.270804672714497929e+00	1.804469415693852330e+00	1.428862041013340578e+00	1.134634576794476990e+00	1.179170525419913629e+00	2.060971618080384538e+00	2.065267713669493688e+00	1.773740577347018288e+00	2.015143973381376519e+00	2.138523949134892632e+00	2.348952927636391852e+00
1.579761292212508161e-01	9.783823375435496406e-02	5.815472776791574816e-01	7.635843238060101568e-01	-1.488615006925407547e-01	5.558584562826451164e-02	4.227519825529820752e-01	-5.964663889618140313e-01	-5.153613744393367169e-01	1.065817344961081520e-01	-2.780051875794622429e-01	-8.404287298071374535e-01	-6.364696877017670396e-01	-4.104949026996100869e-01	-1.546752490726814588e-01	-1.633524297065281627e-01	-1.587307679221693080e-01	-7.057131526568455847e-03	-1.287454244218046440e-01	-1.378527924548101843e-02	3.863055462710853760e-01	3.432725287444695628e-01	-3.616495390193507631e-01	1.705089722794762563e-01	1.799652859026437568e+00	2.370664713179451155e+00	1.835329708577726038e+00	1.141143898039127302e+00	8.491212998606909590e-01	1.092774524261718394e+00	1.234938261597686049e+00	1.123230024146692596e+00
3.313956946291686800e-01	2.231494669674628506e-01	2.135511122805236750e-01	4.081493730370747697e-01	8.054457603286594436e-01	7.956741637640264431e-01	3.431777040501801102e-01	4.792145259046036720e-01	2.834463744730838508e-01	-4.672379096043782765e-01	-4.369602781030979544e-01	-6.195687359094208535e-01	-1.279110584923295879e-01	3.966569177407211488e-01	5.558937704055175733e-01	5.171377869880161571e-01	7.361474946682010634e-01	7.599866722757230297e-01	6.163450086025041852e-01	6.443372880993302187e-01	4.134820004759869327e-01	1.014307663673445770e-01	6.662964515215870076e-01	1.260945466668480286e+00	8.198020853157105270e-01	-9.668445768728983758e-02	-1.620498396591187051e-01	7.440675560573153380e-01	7.468832538782503860e-01	4.953140071263616995e-01	6.176753802233659885e-01	6.428379776908945686e-01


==> Cifra_figuretem/0.039/RPdataBlue8.0.txt <==
-1.377428171004032142e+00	-1.481252500292082663e+00	-1.598058486514309262e+00	-1.564330426708554045e+00	-1.307301114799469755e+00	-9.635102595141374904e-01	-4.943320910318270145e-01	-3.730272178638653902e-01	-3.199407244204329620e-02	4.105701455249225612e-02	3.556010110629159726e-02	-1.556661349049802412e-01	-9.050301335198955854e-01	-1.221427942663832367e+00	-9.160408547755938269e-01	-4.434925372707627100e-01	-6.089369378134136257e-01	-7.074455983926928315e-01	-9.838402168604839515e-01	-1.193378094553237068e+00	-1.235296619978304200e+00	-9.464469565604696211e-01	-7.413192972774158562e-01	-4.559543817834113555e-01	-2.622994582366081628e-01	-1.876489598147649263e-01	-1.619895070995550079e-01	-1.761660367749069145e-01	-2.763572882979155043e-01	-2.427793123452825774e-01	-2.299709962776178840e-01	-2.390308812996992938e-01
2.159817498162637683e+00	2.227220845478609323e+00	2.074726436610630831e+00	1.912205806399669639e+00	1.841215022673720947e+00	2.008486374369153005e+00	2.149716876025256962e+00	2.043370167466937115e+00	1.938097614165350979e+00	1.928354468481923600e+00	2.053533663315128432e+00	2.024759505694889050e+00	1.442818263143513136e+00	1.883109283820138424e+00	1.704063564063499792e+00	1.154003679384651315e+00	1.225161298567322365e+00	1.552322809500277900e+00	1.696410338116469019e+00	1.939235630408451483e+00	2.201844682625487604e+00	2.521794392980002630e+00	2.618840424906728082e+00	2.227805494426680522e+00	1.627975909535559040e+00	1.525108663171474532e+00	1.369385609475752164e+00	1.238315643922800913e+00	1.188572063807170620e+00	1.309864799155174397e+00	1.336006405982328449e+00	1.383402383050048590e+00
-9.845081540023349620e-02	-2.045057773674290591e-01	-2.961135259832063937e-01	-3.278191423882629296e-01	-5.481219716843163114e-01	-5.880193552002428437e-01	-6.219342419730219396e-01	-1.531469256926485167e+00	-2.027590490848467208e+00	-2.063797795020116954e+00	-1.904269114452633360e+00	-1.832672716171209082e+00	-1.492416085529702841e+00	-1.112279733816458061e+00	-1.185050852496738916e+00	-1.338132060617374108e+00	-1.451933171781986109e+00	-1.553806909520503821e+00	-1.145579875914034318e+00	-7.297778171545631354e-01	-4.218419773879550361e-01	-2.839572556640187484e-01	-2.513633889219196171e-01	-3.869380689424975484e-01	-8.219641527507809409e-01	-9.248651464733859129e-01	-9.025012884927642309e-01	-8.584580515057633754e-01	-9.032629582444143823e-01	-1.004500253361660711e+00	-9.583404649504320139e-01	-9.409335486148669991e-01
-3.107565241135290979e+00	-2.922073285855800506e+00	-2.740294831329102898e+00	-2.598887667955851910e+00	-2.622485036037944361e+00	-3.167103109068091893e+00	-3.447119665469705829e+00	-3.334679450865342343e+00	-2.808555387257904545e+00	-2.535426052579856648e+00	-2.357801663970797712e+00	-1.935442082637407912e+00	-1.538971912787014285e+00	-1.978774018459786177e+00	-2.018598571190679092e+00	-1.895515400418360974e+00	-2.006788949658364185e+00	-2.271195522443909987e+00	-2.119928280694373779e+00	-1.918196550587259130e+00	-1.979792784290432373e+00	-2.243786303335949306e+00	-2.406338299699854577e+00	-2.237826512314438077e+00	-2.223662450858487016e+00	-2.290402658219579113e+00	-2.111275778033402606e+00	-1.980031583064884471e+00	-1.944818437579649117e+00	-2.181484593946145800e+00	-2.234406334199327215e+00	-2.105820643531189251e+00
4.162161337978940168e+00	4.456415067479618131e+00	4.650004496635620654e+00	4.398681530756126890e+00	4.128921413152386144e+00	4.378214820008057728e+00	4.528968590642154624e+00	4.473922889826359217e+00	4.176974038775135512e+00	4.552896061502639036e+00	4.684241554038146127e+00	4.325759588418095269e+00	3.913015718293384904e+00	4.568094020277208678e+00	4.929477774915810073e+00	4.983414827107905509e+00	5.279539949740976290e+00	5.213086190684319554e+00	5.155729417994922237e+00	5.326328502731938030e+00	5.553803692879366594e+00	5.692783291168657556e+00	5.547392623801107092e+00	4.097495405719947748e+00	2.996276449388043606e+00	2.820025680895770659e+00	2.703255990472792636e+00	2.677412353683418011e+00	2.807964368369025632e+00	2.861317707919750930e+00	2.742937968492511036e+00	2.579000448602439377e+00
6.778214959276515295e+00	6.635479446068410780e+00	6.604938357467752041e+00	6.586164492910920210e+00	6.749222530768421713e+00	7.149163072546301123e+00	7.254153238273821636e+00	7.233144736718865708e+00	7.053117089333960976e+00	7.415475097482784328e+00	7.199850967601793883e+00	6.590021500341721961e+00	6.124472815990865016e+00	6.786633241523202464e+00	7.737315888131193198e+00	8.224341093666186708e+00	7.957971167067682039e+00	7.604107928373341707e+00	7.703792989021548188e+00	7.962843703726271372e+00	8.302335767205454076e+00	8.514641476998965786e+00	8.343033194361364480e+00	7.368958049311547853e+00	6.671901818446649202e+00	6.463418422706216582e+00	6.454295538115736974e+00	6.243256766207112562e+00	6.188761799209457237e+00	6.124532563653543704e+00	6.065528579460739422e+00	6.032150794618309497e+00
-3.257904848100572348e+00	-3.012780642156079658e+00	-2.788014723868972755e+00	-2.675965563943813130e+00	-3.003632622672841368e+00	-3.508676739306277437e+00	-3.689161101459293324e+00	-3.741236567339950359e+00	-3.286027304033394714e+00	-2.862594335202250484e+00	-2.772001886771829238e+00	-2.719726424797339615e+00	-2.529514229836117511e+00	-2.377364738031581659e+00	-3.063100605699733858e+00	-4.263982500841823509e+00	-4.545298873159284270e+00	-4.750085645705024007e+00	-3.971629075941959020e+00	-2.495935876553741384e+00	-2.283339381219959385e+00	-2.491983346478082062e+00	-2.422257453486037715e+00	-2.156549068786983714e+00	-2.671751446600820312e+00	-2.933656815584523514e+00	-3.047996104475270585e+00	-2.962422031553705981e+00	-2.995657031636895340e+00	-3.156711198878345837e+00	-3.149053181698135084e+00	-2.914181004307501155e+00
3.568103073654232738e+00	3.688481222805191972e+00	3.707390373694955166e+00	3.902534284526441244e+00	3.924793701955934022e+00	3.413374972116130834e+00	2.818830004744141693e+00	2.837938821459776939e+00	3.145077274407962697e+00	3.139363177341115030e+00	3.228630815660776143e+00	3.178525172611651683e+00	2.888509883277025736e+00	2.916782003778807919e+00	2.285568914042994670e+00	1.931668261468315384e+00	2.504256350855584845e+00	2.997236030404998974e+00	3.358268838401629264e+00	3.765388842975943451e+00	3.819721599907670573e+00	3.974979609541984704e+00	3.862836240358416884e+00	3.694067251062275403e+00	3.341468900439894529e+00	3.152333199353439142e+00	3.098477427522238425e+00	2.986986023900769283e+00	2.878847308193376087e+00	2.796942140753131856e+00	2.608839993845779137e+00	2.485603901443844688e+00
-3.828812331867278651e+00	-3.915214758341898360e+00	-3.647050591780564233e+00	-3.263150908259690119e+00	-3.081710769296766905e+00	-3.739002957976792718e+00	-4.284907741919615098e+00	-4.447195621208741123e+00	-4.067703976953972678e+00	-4.059338766687465849e+00	-3.796151945365286995e+00	-3.418773117375241810e+00	-2.657132626782432006e+00	-2.912748523357688413e+00	-3.363590325394752778e+00	-3.649080062360186449e+00	-3.356919516074149179e+00	-2.892994549272562388e+00	-2.512119660515483410e+00	-2.381849714506671489e+00	-2.446286044304523788e+00	-2.741716695798543491e+00	-2.814680546029076691e+00	-2.540120983198753013e+00	-2.404218380782728204e+00	-2.321230039341768414e+00	-2.243188998759620301e+00	-2.212498423106638690e+00	-2.180581240799095433e+00	-2.412860409153356311e+00	-2.455226647834722442e+00	-2.434146453653036613e+00
-1.491306941150309262e+00	-1.398453029909979994e+00	-1.173929740673477440e+00	-7.852004647776328339e-01	-8.874844815267555198e-01	-1.476705749895360631e+00	-2.102320457235024254e+00	-2.257209119783725182e+00	-2.121385804755792748e+00	-2.504670034655748001e+00	-2.755808607532478582e+00	-2.385937012996879325e+00	-1.957770413818894717e+00	-2.365755542047055737e+00	-2.015718519969202482e+00	-1.371803057108416324e+00	-1.068704703183128712e+00	-1.251293672496020193e+00	-1.533339894148992633e+00	-2.018613702270422472e+00	-2.181013362024296853e+00	-2.331871156181372307e+00	-2.408205678368523728e+00	-2.065705040230406908e+00	-1.672229915660321087e+00	-1.770811195199377241e+00	-1.861452682674754611e+00	-1.613163219392345304e+00	-1.475567566422737231e+00	-1.543942938050631097e+00	-1.529954003991662592e+00	-1.444335324076973626e+00
2.797293467113096122e-01	4.375849467212185595e-01	5.488638820817699493e-01	7.529848204113405163e-01	1.091418058112689105e+00	9.557896561815203418e-01	7.573246556135129204e-01	1.448562494326836481e+00	2.056669041611800530e+00	1.936628977213931346e+00	1.888813644402839165e+00	1.901519663501915591e+00	1.615105683982331675e+00	1.710478355126680228e+00	1.581487215716506745e+00	1.310761565805228290e+00	1.552292224179965485e+00	1.564805658664549348e+00	1.579747660795526754e+00	1.764566823751573921e+00	1.729039641238351965e+00	1.873830658195277499e+00	1.781511540881737021e+00	2.048644130834273991e+00	2.387058094289528309e+00	2.403956677087700555e+00	2.316754545548199484e+00	2.350140996479436417e+00	2.364874261814746248e+00	2.166415145465016234e+00	2.109360217681412131e+00	2.095905989927812740e+00
4.764795396709593095e-02	-8.244155048798643137e-02	-3.870904693262086638e-01	-5.521112704200680232e-01	-4.279363831344140667e-01	-5.423034727290234084e-04	3.563357686560171822e-01	4.518940202929010441e-01	4.845456625704037124e-01	8.004038511163901193e-01	7.965683891004644579e-01	5.505714376152585077e-01	2.957410607109415279e-01	6.537988134601528945e-01	7.461144800460360882e-01	3.143978339533707311e-01	-1.647131088837953672e-01	-2.287039328162620566e-01	-2.353736317591983707e-01	-1.525833440434087029e-01	-1.165956794808485977e-02	9.143957873610598225e-03	2.287712218274386422e-01	4.409891645880728017e-01	3.978669485260668548e-01	3.368989205116735830e-01	2.260475780936733181e-01	1.301706365775532337e-01	1.497339920365364507e-01	2.535827886583329471e-01	3.532168846040323884e-01	5.212264036553508895e-01
-4.260577367428514783e+00	-4.224025226373195885e+00	-4.344652087449653699e+00	-4.212138633798915066e+00	-4.297365848478561290e+00	-4.460114336702811322e+00	-4.409438352802536265e+00	-4.333357347297565276e+00	-4.207835039639661545e+00	-4.366332662791551300e+00	-4.326397032190680392e+00	-4.209019633951998962e+00	-4.156247717501650563e+00	-4.133896942773717775e+00	-4.312687190666046888e+00	-4.576475023192757341e+00	-4.538666820695855364e+00	-4.534603849087783800e+00	-4.520402731890805548e+00	-4.470604362615411276e+00	-4.674509256214239628e+00	-4.892365436651531674e+00	-4.923799499702554705e+00	-4.333902808381270511e+00	-3.813359543853805267e+00	-3.605116845354073174e+00	-3.595176670801172758e+00	-3.647837234776916127e+00	-3.611667169849736680e+00	-3.571502251225512126e+00	-3.609898158621947406e+00	-3.602416353207322341e+00
7.480145566133487023e+00	7.663435373651754645e+00	7.496996221005656658e+00	7.125196448483851697e+00	7.010058054508389702e+00	6.913632643046507376e+00	6.527756561290805060e+00	6.757931057032547706e+00	6.582021827904524613e+00	6.758937739049672544e+00	6.749364424709414223e+00	6.517333887677545512e+00	6.038466523046436940e+00	6.419695234214898072e+00	7.041177067821362101e+00	7.844287914753267366e+00	8.138422647769742113e+00	7.960665601595391827e+00	7.877711797029388840e+00	7.587575691432510538e+00	7.684996863901433883e+00	7.650465813832227013e+00	7.277698230377702693e+00	5.938441800742324972e+00	5.301787584637760453e+00	5.000690117890147945e+00	4.993706827765538314e+00	5.082209219113543952e+00	5.121592027815178305e+00	5.006433008553556441e+00	4.921454260424234839e+00	4.966941323469105996e+00
3.515871023028257270e+00	3.709058808364875670e+00	3.711950786033864969e+00	3.353360629927481185e+00	3.357276363715435696e+00	3.801383615499777324e+00	4.157377095457577276e+00	4.513458850325296368e+00	4.112684592363688552e+00	3.921130183487142151e+00	3.825196870908652791e+00	3.509177271003054432e+00	3.018576610920768122e+00	3.842833343198889917e+00	3.928462482020104840e+00	3.517101705279776169e+00	3.625800037835911205e+00	3.392561374540044916e+00	3.685910012599258767e+00	4.367712370871094762e+00	4.330043754699033798e+00	4.255573120532348597e+00	4.014166953961003870e+00	3.492027380890123212e+00	3.458172061693394195e+00	3.639581585513921524e+00	3.636419201704781390e+00	3.552495152122187250e+00	3.571598538873321793e+00	3.493439312423086029e+00	3.363514528293738426e+00	3.299619052530730290e+00
1.607136960154836203e+00	1.561934903193278545e+00	1.369801000201464669e+00	1.086557218730154428e+00	1.027336698488537259e+00	1.279743348141616499e+00	1.605634952154511907e+00	1.526834064373640221e+00	1.205634651720069783e+00	1.382597211465128373e+00	1.518039494611944207e+00	1.221234583653432404e+00	9.259238819381565566e-01	1.448871262326305587e+00	1.187466705246147392e+00	6.617504455631147975e-01	5.516086135153303038e-01	6.762511675972183722e-01	6.178593694389870050e-01	4.445769820377306614e-01	5.298091566408179576e-01	9.252178091105445201e-01	9.165900042252734803e-01	4.724271991202562693e-01	1.737534789617438680e-01	1.349748314720686238e-01	2.133808041248563547e-01	2.597469832045714577e-01	2.082969416440526300e-01	1.275664854466852238e-01	8.957065149856323349e-02	-5.726893379508015552e-02
-1.355667687096607343e+00	-1.642143985647470439e+00	-1.847449441847233809e+00	-2.061326968681267857e+00	-1.868537401505282691e+00	-1.799614065287763021e+00	-1.750461350174326913e+00	-1.908938957812441606e+00	-1.976703804590696611e+00	-2.075693446583051660e+00	-1.919506364608858151e+00	-1.837139027341192055e+00	-1.583631892911523842e+00	-1.557666349845213905e+00	-1.509105632948003706e+00	-1.381202686730926166e+00	-1.418347231209459824e+00	-1.290278800397046011e+00	-9.060208074037762183e-01	-7.559263988118408717e-01	-8.174614464095598665e-01	-6.095705865109773969e-01	-4.996048508930019394e-01	-4.670074992953149873e-01	-5.368422650311042155e-01	-6.190814625522812475e-01	-5.553802488773724733e-01	-5.743048221512409013e-01	-5.931179441618590342e-01	-7.732989727866454999e-01	-8.287272491374503280e-01	-7.118469931943038898e-01
3.225809863401502664e+00	3.243531094788350888e+00	2.957493055543904514e+00	2.695581497929067538e+00	2.871998890618832068e+00	3.291565718900768989e+00	3.522286397896546184e+00	3.881998228906780923e+00	3.413572680690883487e+00	2.891701860675260249e+00	2.696377504292428284e+00	2.094762820298580852e+00	1.160958943040771851e+00	1.775222270850220108e+00	2.139083999820811322e+00	2.117108124549770043e+00	2.412379348339116714e+00	2.664177090331617759e+00	2.328051296740913045e+00	1.953641347992815858e+00	1.889638595949250099e+00	1.974134103873446344e+00	1.913209163301505811e+00	1.766205555275564887e+00	2.217957181424548008e+00	2.419818098614266777e+00	2.285875265942010959e+00	2.103975408186572249e+00	2.064535288950743119e+00	2.260897434547664453e+00	2.108236790973982533e+00	1.952936704293823045e+00
5.570808545219997354e-01	6.491357209501752434e-01	7.635248013078590468e-01	1.130671056380421646e+00	1.090192154324092666e+00	1.075439799060633250e+00	1.025241442347695875e+00	8.343171247433910365e-01	1.044403421311781877e+00	8.665229795139148816e-01	6.596082937160149262e-01	1.263637362656868657e+00	1.264119671855814531e+00	-2.692897412588246553e-01	-3.418421719960443861e-01	5.597142802938898098e-01	5.220991149769220740e-01	4.960628061764066343e-01	1.818807617791915743e-01	-3.124669314078806215e-01	-4.566277268814947221e-01	-5.040433675116895440e-01	-1.768604346143141381e-01	5.344706219403959624e-01	1.206375613611855302e+00	1.460156389436476632e+00	1.501541815313475414e+00	1.514753096661256349e+00	1.378659940176849341e+00	1.439092574184667850e+00	1.528835399645612103e+00	1.665587234036601583e+00
-1.237153879999723260e+00	-1.235653208440859352e+00	-1.037732877448201529e+00	-7.877112634008327507e-01	-8.516231041438353522e-01	-1.262781873853612069e+00	-1.659528755638418174e+00	-1.505322220093113783e+00	-1.253455637524570676e+00	-1.270920772725433023e+00	-1.202875989904400145e+00	-1.302798948736364038e+00	-1.109448831484153297e+00	-1.232322981198650913e+00	-1.910405749354267435e+00	-2.437825957055900883e+00	-1.991389297143915105e+00	-1.431635346219567673e+00	-1.284513553615211023e+00	-1.084188237912014241e+00	-9.078546991928804211e-01	-8.082060953152342409e-01	-9.296520506164241970e-01	-1.134806279212003499e+00	-1.366807593776727225e+00	-1.461167440311932797e+00	-1.411687836569074150e+00	-1.430955366312134158e+00	-1.458155043408770224e+00	-1.519359636407167091e+00	-1.719949486376188386e+00	-1.957173237837770863e+00
2.166877588549539713e+00	2.251510779140248442e+00	2.047955856971169553e+00	2.024312363526967751e+00	1.913137293437807029e+00	1.395462536140231302e+00	6.579363967677936964e-01	7.427772243934426255e-01	9.534400895886827598e-01	1.061597504765646738e+00	1.013433437446078944e+00	1.280679267160341750e+00	1.520667176412476174e+00	1.380028384628242843e+00	2.220241255176067519e+00	3.316469071928540568e+00	3.533330172714499451e+00	3.074480481028707413e+00	2.630729355735857311e+00	1.820319708370739198e+00	1.677555554573178176e+00	1.909226413909133280e+00	1.637016937105047143e+00	9.690676435618361673e-01	6.528722562166611176e-01	2.914579193315915973e-01	1.891459107504946391e-01	2.811535828685271521e-01	3.717897677723127070e-01	2.070560116128601635e-01	4.670324955406720407e-02	5.091236829109184459e-02
-3.936873260368955574e+00	-4.272956270930530209e+00	-4.410965497207577357e+00	-4.197097374463441000e+00	-4.069033352463804043e+00	-4.433862251475644278e+00	-4.734374395488777587e+00	-4.718813963176196502e+00	-4.171043096817679263e+00	-3.800466122871808405e+00	-3.276255407375467055e+00	-3.138667887351373142e+00	-2.853037837418654465e+00	-2.592491315400714313e+00	-3.337820930492884752e+00	-4.389771772514165171e+00	-4.389838696803193052e+00	-3.965561198824070210e+00	-3.440593489754193879e+00	-2.999548542248512195e+00	-3.071954515395705521e+00	-3.211294405595876533e+00	-2.913741076001156838e+00	-2.327066249638101159e+00	-2.595916311776091057e+00	-2.602253673626015562e+00	-2.904511606960184178e+00	-3.044486028006523348e+00	-2.921397780745909944e+00	-2.876801396701344604e+00	-2.702277229394047797e+00	-2.569256188321974221e+00
4.912635843364600574e-01	4.479722569631386375e-01	3.675001652792333484e-01	3.710382520449592714e-01	9.500268817888968265e-01	1.570813449637279868e+00	2.246595200190914632e+00	2.858720816428113931e+00	3.127182568546909014e+00	3.131718949241566463e+00	3.049972980907001308e+00	2.530745386927181428e+00	1.653214949919217469e+00	2.188750562127086852e+00	2.673832380924109131e+00	2.773090009935471389e+00	2.528791258938977826e+00	2.125587137191125464e+00	2.006044749679627426e+00	2.288503472661840288e+00	2.152844688984674626e+00	2.227468409604630217e+00	2.231442188535344151e+00	2.742167245697559874e+00	3.196037628043880918e+00	3.397033009295272077e+00	3.425868594927659050e+00	3.223295052538456495e+00	3.190566378015327498e+00	3.252022590758848697e+00	3.276747853969496749e+00	3.147848325752693910e+00
1.469398907635523832e+00	1.612749218556742470e+00	1.466492584794259146e+00	1.090947872019123466e+00	1.125805725277233549e+00	8.648139756843464809e-01	4.861847297244147881e-01	1.180639465750908057e+00	7.730040964478060994e-01	4.109338794988436350e-01	4.887054220493039502e-01	2.831961308393294852e-01	2.274331479676954815e-01	1.324541276889364738e+00	1.716635813613805572e+00	1.566465247039297459e+00	2.056025177076147070e+00	2.078420269098098849e+00	2.087434652989503370e+00	1.988909624305664536e+00	1.800593115744772099e+00	1.519623117416172731e+00	1.123755112341669138e+00	4.172778592262705866e-01	3.894782132632579885e-01	3.067776342136985246e-01	1.060075928703946013e-01	1.176650310598739008e-01	3.966664020226868814e-01	3.193978408715333339e-01	1.685848484274469206e-01	2.460405922179887128e-01
8.589403818076564168e-01	9.163016629514265654e-01	8.267067347205984129e-01	1.028338371326723122e+00	1.114470649154320592e+00	9.932588711142484872e-01	7.840398131839532159e-01	1.189581624746033128e+00	1.673096953634970241e+00	2.193690091044305124e+00	2.098552613784756549e+00	1.827223785121128152e+00	1.784455755443418834e+00	1.916707951192776704e+00	2.115666910244261789e+00	2.148906946556457864e+00	2.144940744452043191e+00	1.904496455256798892e+00	2.048647650129043818e+00	2.455446286082589857e+00	2.418445818505176259e+00	2.426662043083868348e+00	2.198443670939865591e+00	1.879067608748260065e+00	1.618323871366776245e+00	1.378275795877216714e+00	1.268512214866103438e+00	1.300343190973899832e+00	1.371610270801131515e+00	1.182666442419485930e+00	1.102865622665366363e+00	1.140192528595428412e+00
7.224869680262336891e-01	6.569866751447210884e-01	3.099866053516924791e-01	1.428695899937406089e-01	3.883213741571261285e-02	2.397858068943443111e-01	4.512491033322152956e-01	3.873895728632629765e-01	3.344330946373963442e-01	3.119414429420190871e-01	3.935386819930686286e-01	7.515972674346302895e-01	8.650060246659750929e-01	7.675626062773415192e-01	1.157016632808378187e+00	1.506918846406302581e+00	1.420748234663246734e+00	1.331709398837027214e+00	4.478391320861324632e-01	-1.021520918428880709e+00	-1.237548441328051529e+00	-1.156056495712212362e+00	-9.944009388735882693e-01	-5.842485956090044397e-01	-2.405639610084740754e-02	7.659525787594810564e-02	1.432491825175617184e-01	2.795405959699735488e-01	4.124922488592260295e-01	5.563709382243324786e-01	5.742500078592643886e-01	5.469111497101885044e-01
-1.320278327821903797e-01	-1.627211560079083741e-01	4.283500180096144749e-02	1.119462733545829869e-01	-1.303823425372051259e-02	2.831089786357731675e-01	6.726624230505608981e-01	1.509319827625037191e-01	-1.837114604985491326e-02	-6.454385190564514152e-02	1.584232089487419004e-01	5.922665817769036112e-01	7.547796131026405231e-01	2.590309148246437432e-01	-6.168045796684515913e-01	-1.099512582663374261e+00	-1.263213884486567018e+00	-1.045406527675354580e+00	-7.888357087791125766e-01	-4.874476156338541921e-01	-3.962627960484251255e-01	-5.229344958507204932e-01	-7.565468208405559669e-02	4.865087556487662779e-01	6.979424034831511747e-01	1.127616135892779869e+00	1.240100554010161948e+00	1.179976659054247534e+00	1.016899511421589519e+00	1.071981681783630513e+00	1.236925826487074387e+00	1.200656300221313533e+00
-2.828032116140387076e-01	7.870023023945979523e-02	2.689612709703161908e-01	4.197308492192762253e-01	1.182607167294970479e-01	-2.416190900732657354e-01	-5.013633428735342346e-01	-7.386007569157233554e-01	-2.938408028760403634e-01	-6.118175455210961289e-02	-6.515010992482651864e-02	4.167974067918863157e-01	5.944948106756015038e-01	-3.727060199854306810e-01	-9.132953966934045376e-01	-1.246892899637302543e+00	-1.275048721991979717e+00	-1.146519831286769042e+00	-9.574763782716040339e-01	-6.483673333922826965e-01	-5.107934720783813276e-01	-7.897090424281963950e-01	-6.141425212396733890e-01	-2.523250338102534518e-01	-1.604681844263899371e-01	-1.405731179734543979e-01	-1.174438503379286736e-01	-1.614356708720491307e-01	-3.313819365905030234e-01	-3.140099680661906922e-01	-3.780777339909159318e-01	-2.770876565787365742e-01
5.657407669953736118e+00	5.553844694078240884e+00	5.352713805666499347e+00	5.021468894583754228e+00	4.872110719058806438e+00	5.186609363990185351e+00	5.348354873702294121e+00	4.932142279770695303e+00	4.147582629536340271e+00	3.914414204631517347e+00	4.065075122974879385e+00	4.044244409544077712e+00	3.614973549998423685e+00	4.296718281434127817e+00	4.185362334871244983e+00	4.044455113645287980e+00	4.491130551577831476e+00	4.916605959514841473e+00	4.831713080757997325e+00	4.300713092698432050e+00	4.311298753066895806e+00	4.491358357857434314e+00	4.515558058331205160e+00	3.502273958968752599e+00	3.026205192425134083e+00	3.218380151286989399e+00	3.167468622144238299e+00	3.176653056257994212e+00	3.107814928150208988e+00	3.158389727379755207e+00	3.118866193387979990e+00	2.984544762850826594e+00
3.684031091324283747e+00	3.756736253982503548e+00	3.783205158872345208e+00	3.594742337989111025e+00	3.204764247331796323e+00	3.237122537377502773e+00	3.172382148421267090e+00	2.689889624202019824e+00	2.339434364363574215e+00	2.467909984503713794e+00	2.575587587095259590e+00	2.475550626583393310e+00	2.306371830946258417e+00	2.693332886227273182e+00	2.632882699444349051e+00	2.578194303353530614e+00	2.798687521440630377e+00	2.777187630202578195e+00	3.394269134742709859e+00	4.223684318627583423e+00	4.537149860970160375e+00	4.762724491559505502e+00	4.588567369969414500e+00	3.374290249650824247e+00	2.310407877741397442e+00	2.144606015234326701e+00	2.186897429361462475e+00	2.206194869239972878e+00	2.143779283688349135e+00	1.940547362657494501e+00	1.810288493298506829e+00	1.774119114895266414e+00
2.720248435696427380e-01	3.603350186805195920e-01	5.017825656743818419e-01	6.465701816328502938e-01	7.500348072745124384e-01	3.405673724714050055e-01	-1.678244341996605604e-01	-1.536241969275650536e-02	5.233605085900850939e-01	8.422767518978823142e-01	1.095996861728326222e+00	1.423709588947897009e+00	1.756002988432832534e+00	1.613514470368001996e+00	1.715833573393353184e+00	2.111776924795383259e+00	2.365384139861402168e+00	2.264903439708652488e+00	2.198653274755463460e+00	2.079977720593931156e+00	2.109175177793271239e+00	2.264509070416888203e+00	2.151350128699905717e+00	1.810780397271527509e+00	1.174093253025220163e+00	8.428479495008021072e-01	8.200119275998175583e-01	8.630931103007898342e-01	1.005416214166595879e+00	9.401085816332105383e-01	8.617071890653160704e-01	8.027414050907881737e-01
-1.380277475321301794e-01	-2.289114098898544503e-01	-1.171524706395630222e-01	5.866474564661319085e-02	2.199537913482505491e-01	2.967056546686173690e-01	2.755729703471058167e-01	5.537612977819894589e-01	7.313763628054318344e-01	5.726678643082553366e-01	3.320310506452441301e-01	1.969328673272020269e-01	8.676026977552368791e-02	-1.462664736280046840e-01	2.341077882514058239e-01	8.369698723201023371e-01	9.545006601179579775e-01	8.155820299250973182e-01	9.505087114532598802e-01	1.179571859591095784e+00	1.022960304687506872e+00	8.590984816915618882e-01	7.139946904759087998e-01	6.636566826593590651e-01	8.698178056405775349e-01	1.032014177740920857e+00	9.610751948776448117e-01	7.039218479969493458e-01	6.380714757850336483e-01	6.934222925510751256e-01	7.423717574831372179e-01	6.942953709892666359e-01


==> Cifra_figuretem/0.039/RPdataBlue9.0.txt <==
-1.161926222567976508e+00	-4.411906739298303015e-01	-7.666060736025586131e-01	-1.014661041097043803e+00	-8.339214662903532416e-01	-8.096017110846869258e-01	-6.887596432573317440e-01	-5.590469155643549293e-01	-6.514730776029704629e-01	-1.024960512714674588e+00	-1.186227807941683920e+00	-9.460273239132711565e-01	-5.640749403045431931e-01	-7.825611209641863963e-01	-1.303923414709966977e+00	-1.386864457995982347e+00	-1.067059180629269299e+00	-1.146218208418381401e+00	-1.196727042678243702e+00	-1.636102126083727848e+00	-1.765210362968281821e+00	-1.709893452994331930e+00	-1.748742962315773308e+00	-2.094820884930274740e+00	-2.022934455926400421e+00	-1.649871946053682592e+00	-1.865972846066475066e+00	-1.413377311120326274e+00	-1.211676133372699082e+00	-1.685331054609839896e+00	-1.785156252700261126e+00	-1.043302140333193462e+00
1.501144256725491122e+00	1.407317420390556739e+00	1.516525892709418510e+00	1.726187467901458383e+00	1.693916006676840169e+00	1.727573306102661688e+00	1.758750247145830947e+00	2.174299996177651462e+00	2.361019943653845043e+00	2.417330135193306528e+00	2.424920828445420007e+00	2.308583064296675147e+00	2.393339529629993301e+00	2.260096880726960578e+00	2.173043795010782819e+00	2.356154841088256457e+00	2.650388755996026635e+00	2.915117955640036396e+00	2.705713043025155695e+00	3.063797982517793450e+00	3.077058936814458523e+00	2.835834386327671819e+00	2.929330640738116998e+00	2.644283128306548214e+00	2.055805015315010920e+00	2.049984632564116005e+00	2.084464036094535899e+00	2.644916828246314022e+00	3.329652076893944823e+00	3.250190260655817731e+00	2.959152075142824856e+00	1.911015110974084941e+00
-2.484144757644822565e+00	-2.264811191911547450e+00	-2.323384256205050402e+00	-2.397448770192686318e+00	-2.442438813769432393e+00	-2.393119018187938707e+00	-2.568995506137056850e+00	-2.934709963733187266e+00	-3.303164381253294923e+00	-3.355031313821442485e+00	-3.212838509221446870e+00	-3.261209858594265487e+00	-3.274465024288306658e+00	-3.575740848576544728e+00	-4.255954371122145474e+00	-4.119617838798193432e+00	-4.077104065942642741e+00	-4.713279361456271133e+00	-4.444972699028316931e+00	-3.370717437130573924e+00	-3.127099656333566013e+00	-3.163379580538853819e+00	-3.588408717468527964e+00	-3.217964107362638160e+00	-1.775803884529190579e+00	-1.548697591164091669e+00	-1.442799158372352508e+00	-2.560875198546083809e+00	-2.931570636340448566e+00	-2.525371016198824314e+00	-2.215097466529463599e+00	-2.262316348429623147e+00
-3.029217947385248522e+00	-2.872096646195861247e+00	-2.998621900409243590e+00	-3.139836722493901444e+00	-2.948730759509453847e+00	-2.579862505949362284e+00	-2.420555040991043683e+00	-2.423623585123554136e+00	-2.635871560506557909e+00	-2.766387389257662477e+00	-2.727836857161090922e+00	-2.768256412241294928e+00	-2.705727819355402186e+00	-2.900252821850727969e+00	-3.270136599369620978e+00	-3.136376679993375216e+00	-2.797623091818460583e+00	-2.062185748760186677e+00	-1.839258346167570002e+00	-1.927488024426868174e+00	-2.128766011698274507e+00	-2.323446537559834102e+00	-1.984663365600549678e+00	-1.956056762149028794e+00	-2.887384262207913999e+00	-3.023138265279854853e+00	-2.755126029170338331e+00	-1.495059106547138805e+00	-1.341827166672505012e+00	-2.027369157045554982e+00	-1.724058350360231584e+00	-1.749498544634517483e+00
9.797209411972063187e-01	1.890188043719423505e-01	7.365675592405779293e-01	9.483883654684469589e-01	5.522802185739018599e-01	1.605321566918966603e-01	-3.276604048171249950e-01	-8.445932904238057093e-01	-1.739900150491493491e-01	7.073467215023041543e-01	8.299787119731172336e-01	3.106440312578275242e-01	1.467452165785415319e-01	-3.929100312278266394e-02	-2.525416693547896663e-01	-6.038654508503161766e-01	-7.503088454439476029e-01	-1.347690822950954326e+00	-1.387938188692717789e+00	-1.273917574042068734e+00	-8.618565630735491867e-01	-9.579911198439444719e-01	-1.460481736922879303e+00	-1.665702470980917393e+00	-4.156176185464227069e-01	-4.668354362424275150e-01	-1.159470999433335203e+00	-2.339184208795746400e+00	-2.017025586484693545e+00	-1.002109257187360658e+00	-1.028852719109854208e+00	-1.081481017716388493e+00
8.615114477669679971e+00	8.896768207596117861e+00	8.635584895160189234e+00	8.763652714509996500e+00	8.842320584353400292e+00	8.865108372009295579e+00	8.944714829415962853e+00	8.876009764285948123e+00	8.870289199625455367e+00	8.983091595753887049e+00	9.182568913263558841e+00	8.896358491297554849e+00	9.091774987366632033e+00	8.270097868845907030e+00	6.779467796718360972e+00	6.493290570015710195e+00	6.682354241984553411e+00	6.193659181141253356e+00	6.879990878913776697e+00	7.510009417627089512e+00	8.378788132746386452e+00	8.134399826519288723e+00	7.285450459664092548e+00	7.215360384206944921e+00	9.320175692540015433e+00	9.663853511087779680e+00	9.440998470974646395e+00	8.429952301809725768e+00	7.580166820921163229e+00	7.761126267315169081e+00	9.365650376794771859e+00	1.000943595698917576e+01
-6.509212573701304017e+00	-6.911071574144700413e+00	-6.607520046897801258e+00	-6.657706890115622222e+00	-6.868619151339012241e+00	-6.905604729710056233e+00	-6.942217883327290728e+00	-6.999729825374494396e+00	-6.943333297558028860e+00	-6.725819852251658126e+00	-6.791687772902760045e+00	-6.767665773986333733e+00	-6.903201539989193947e+00	-6.324450382130510029e+00	-4.557882534806009467e+00	-4.584536639290919702e+00	-5.177922725605962562e+00	-4.967746328343460860e+00	-5.492632438356175761e+00	-5.822497016657852242e+00	-5.399603788656468062e+00	-5.305595956211711872e+00	-5.364242463825172891e+00	-6.188373257857581855e+00	-7.843097496168558891e+00	-8.253790366718499527e+00	-8.304680040540141306e+00	-7.170586652037452602e+00	-5.326992705802201300e+00	-5.087437031382775920e+00	-6.792550527551060924e+00	-6.979407122661486440e+00
5.785907204887134725e+00	5.536213446922658044e+00	6.051093452316986365e+00	6.433751008811086969e+00	6.046364480206212200e+00	5.871737420411260011e+00	5.769787667163250866e+00	5.957792681082519692e+00	6.077515457433830370e+00	6.366453194361621826e+00	6.320256565684053029e+00	5.895414875515212039e+00	5.629325972922450738e+00	5.900646565201476790e+00	6.442622973039217271e+00	6.716823004067918212e+00	6.721667639356113000e+00	6.875399711801216007e+00	6.490269567997684064e+00	6.631534563562716755e+00	6.389621274790230565e+00	6.351997918081396577e+00	6.720103270429728326e+00	6.940378057297269976e+00	6.438694022753850277e+00	6.180327266446275836e+00	6.147387108599542849e+00	6.052450789408504228e+00	6.423253845070739487e+00	5.975425113422518031e+00	5.513277736133233908e+00	5.089958713696229431e+00
-9.466433692967393121e-01	-1.427212618506419894e-01	-4.094412705282821086e-01	-8.493594725628805797e-01	-3.997762949152492973e-01	2.334503002751839029e-01	4.779996188906035504e-01	4.747128912170677228e-01	-1.573659282280977789e-01	-3.987606627314798091e-01	-3.594857572531141021e-01	-4.849403761792981382e-01	-5.230114680699260443e-01	-5.123105639259739608e-01	-5.678672577088348383e-01	-4.032920871891875203e-01	-2.778158578341856089e-01	4.255139952966741079e-02	1.666524155841731802e-01	4.795076392237058172e-01	1.834303925759386555e-01	1.723300329981719003e-01	4.455866051844619147e-01	9.235701725468247192e-01	8.416755396381904175e-01	7.507278009477607039e-01	1.106971094461261407e+00	1.181483820272749563e+00	1.196675147540305240e+00	1.005720306296686850e+00	9.421113631885701389e-01	3.387612918065142087e-01
-9.563592324195857586e-01	-9.478205840357588619e-01	-8.437918624788215416e-01	-9.042030781005114815e-01	-1.081425456198471302e+00	-8.161314892320792325e-01	-6.495182858924989366e-01	-8.449100502177900873e-01	-1.065874100247149903e+00	-8.873992094583773582e-01	-7.805581915866580678e-01	-8.780918809817196413e-01	-9.163727767677501967e-01	-1.094287315780583025e+00	-1.271226309036866065e+00	-9.038558062332912035e-01	-9.067030445360010349e-01	-2.128067364869619116e+00	-2.590858120171093848e+00	-1.312001891180350155e+00	-1.434535372334600378e+00	-1.713258326988702063e+00	-1.809706781634043971e+00	-1.781993163013074088e+00	-1.680335968540028313e+00	-1.906505475139325334e+00	-1.570952714424160845e+00	-2.129213346518663119e+00	-1.230832332396992079e+00	-1.422900800140685984e+00	-2.725385997449192299e+00	-1.627010180773568404e+00
5.699936849119367821e+00	6.580589342535360764e+00	6.286058439418217958e+00	5.841189246756766984e+00	6.095590475755875204e+00	6.601532709769777796e+00	6.978411415691375907e+00	6.954071065207611646e+00	6.595959443050613658e+00	6.463715241951377699e+00	6.593224572856054344e+00	6.302836451720929212e+00	6.425174601941241903e+00	5.634794169250064932e+00	4.991126447713435610e+00	5.107853682283538532e+00	4.953159010797464568e+00	4.172196750636052442e+00	4.428705364184805759e+00	6.544762521198356886e+00	7.148227003667964929e+00	6.624571464133961030e+00	5.648062422595490517e+00	5.250610665371430841e+00	6.536799328554130817e+00	6.403842603575245818e+00	6.669881011467753140e+00	6.131289581126853960e+00	6.204736978849539675e+00	5.850448316494263779e+00	5.337336136978474421e+00	6.175657440999299475e+00
6.528205300157314817e-01	9.454890957975273791e-01	6.056233320717109292e-01	6.183316227481809868e-01	7.515007695623863171e-01	6.231139161394659842e-01	7.848180511367300882e-01	8.943174515595608831e-01	7.605972010280561690e-01	4.589221840034406474e-01	3.549891770130796931e-01	5.698448403035235588e-01	7.943372868021756350e-01	5.497398003993821947e-01	2.589981685697619884e-01	-1.178310012331513085e-01	-3.058843296784901078e-01	-7.003708551055183307e-01	-5.199292734272933370e-01	-5.482643958100504866e-01	1.461225220032614236e-01	1.448767531555537891e-01	-5.383563712139075585e-01	-9.417881956041069813e-01	6.776798356217975106e-02	2.999855473019936714e-01	2.869841726835942186e-01	2.557511638821601263e-01	2.477308662365723668e-01	6.826676787322352169e-01	8.868771944812477992e-01	1.167854443486220584e+00
-4.970702031725851455e+00	-4.878337243941737178e+00	-4.965869899536184739e+00	-5.028279410237620262e+00	-4.928367174499428849e+00	-4.821763795347449921e+00	-4.821430861776487831e+00	-4.870853591012006767e+00	-5.369349385463906721e+00	-5.894521763523423274e+00	-6.041529062638987924e+00	-5.694593154394956613e+00	-5.683836929806390437e+00	-5.578918733794721696e+00	-5.799939002485886341e+00	-5.572946225998833825e+00	-5.166226911182709713e+00	-5.410468664730312405e+00	-5.734747218766066190e+00	-6.694576131710070044e+00	-7.307331456046556539e+00	-7.217602047108289121e+00	-6.564872019986207619e+00	-6.125413811892104654e+00	-6.544480661923437914e+00	-6.558282752958885631e+00	-6.450343204535520236e+00	-4.802571082924523616e+00	-4.220664521380486534e+00	-5.330851545262874858e+00	-5.555214142835992241e+00	-5.003763010947927192e+00
5.739763864084910239e+00	4.766057235154796956e+00	4.887995967258083496e+00	5.559302800699109426e+00	5.132592315077517675e+00	4.653214555661743468e+00	4.412875902753935264e+00	4.197647446616384670e+00	4.635918253588253712e+00	5.342046918806721223e+00	5.589882970561177444e+00	4.934026815180811987e+00	4.783459582057470350e+00	4.356031163878380852e+00	3.062278092110083616e+00	2.820554414148126909e+00	3.295665092153035047e+00	3.516947605703382163e+00	3.919388985611744758e+00	3.398001640147749747e+00	3.436281979871979253e+00	3.281876145806053913e+00	3.459181412714635862e+00	4.059912202922412838e+00	5.168318450856977719e+00	5.196307371671965214e+00	4.877040380643883566e+00	4.330940181136572420e+00	3.317665652185429970e+00	3.306323945025143374e+00	5.089159718537058730e+00	5.356061903261115198e+00
4.984318404405196468e+00	4.575851679696012475e+00	4.428139689256831879e+00	4.427276071327631790e+00	4.552412887810968201e+00	4.564257582844568617e+00	4.303234819110515197e+00	4.094857043556618947e+00	3.722225933976784695e+00	3.533328489399610195e+00	3.717516679731879048e+00	3.352567412057644525e+00	3.175078366986505252e+00	2.792704922812106361e+00	2.314200146056086371e+00	2.204078920892628801e+00	2.264004900372411644e+00	2.542221541538796981e+00	3.117090812468957584e+00	3.391466493021824569e+00	3.495995391410635644e+00	3.445591313053801397e+00	3.244785439406374206e+00	3.424792286649992690e+00	4.555297559085932591e+00	4.566878788200257944e+00	4.381949883240808141e+00	4.791513669033126810e+00	4.110405958372047586e+00	4.069193080641183791e+00	5.365545342495983583e+00	5.078537266288813967e+00
-2.210070701829749407e+00	-2.169550860092613664e+00	-1.749194610216107781e+00	-1.717599048644796733e+00	-1.914067058303569491e+00	-2.072504958746645087e+00	-2.329892406219452816e+00	-2.307505460062466707e+00	-1.550481191147224269e+00	-1.263195225418767720e+00	-1.456594609977144739e+00	-1.267866940491832350e+00	-1.282740977686886774e+00	-1.101823116796200930e+00	-2.434610536843153095e-01	2.648032767092098339e-02	-2.381338888776390050e-01	3.156614807634346986e-01	2.996707446765042859e-01	7.698215549861475715e-01	7.671865580096095538e-01	6.192316057866171786e-01	8.126094202706666270e-01	6.123291386819325055e-01	-5.448213888605459854e-01	-5.141074684196662581e-01	-4.542215812317959012e-01	-6.250649546597274453e-01	-8.913800863980201328e-01	-8.442015390434184363e-01	-8.556185464492430670e-01	-1.439339888374639331e+00
5.215760039393368963e-01	1.550949229207547075e+00	9.659028084147356363e-01	5.777312524732375332e-01	1.187512501932130649e+00	1.768643446940370678e+00	2.069112756357310623e+00	2.313415839481038461e+00	1.515772859791310712e+00	9.861543276957518422e-01	1.082760899554841227e+00	1.056177231987585952e+00	1.201589775714549946e+00	1.237465486951374150e+00	1.213699480291933419e+00	1.263563686991697521e+00	1.486712627246471685e+00	2.423151006145205510e+00	2.745505271968504246e+00	2.859072995161200392e+00	2.516255143346455725e+00	2.636065341202220136e+00	2.971723934868107708e+00	3.161217641616785201e+00	2.939304375881392595e+00	3.235743488310732108e+00	3.451359701245013678e+00	3.635139247575700505e+00	3.054201916542914841e+00	3.061583677060614406e+00	3.587329510388223675e+00	2.933147868507698597e+00
2.537762666924882282e+00	2.531424052144619186e+00	2.693648526902165496e+00	2.801100837696884227e+00	2.612084390810367918e+00	2.180026849532450850e+00	1.957995483949760862e+00	2.260738127036153067e+00	2.378608601667666633e+00	2.333397444352203642e+00	2.084486174126998215e+00	2.126199049482871306e+00	1.958427144209205384e+00	2.339028373900421176e+00	2.877787803036014669e+00	2.909957283448600496e+00	3.028176912764352302e+00	4.096239655719938533e+00	4.017191580792373706e+00	2.929316593283034287e+00	2.296973166370298358e+00	2.487387203701014737e+00	3.287424845558800435e+00	3.366011245566474575e+00	2.009302060645186128e+00	1.932489833535222301e+00	1.823306777145156099e+00	2.690797174943486247e+00	2.350616763138945409e+00	1.711989095171483122e+00	2.455205923662415302e+00	2.188563171548603581e+00
4.732771558577262283e+00	4.342906509090751932e+00	3.978299442051839829e+00	4.205314567601018183e+00	3.995521240800528062e+00	3.781694555615437991e+00	4.046638226435025132e+00	4.234311615351514568e+00	4.084882813095255472e+00	3.823197181984916426e+00	3.902100214576543991e+00	4.046608251574900450e+00	4.152007144420850615e+00	4.031204158658461267e+00	3.523246060723862261e+00	3.310805415511928640e+00	3.371776210878269175e+00	3.444763376610539218e+00	3.791075149822227708e+00	3.444967526716150807e+00	3.296183245068164513e+00	3.461238678182370521e+00	3.384161712820740853e+00	3.474986012620957077e+00	3.813168414970640629e+00	3.780595408970104376e+00	3.678941804540154514e+00	3.774091071622557969e+00	3.308959464103133907e+00	2.562896846237337822e+00	2.982527052949093260e+00	4.314712574517111321e+00
-2.782370904973020753e+00	-3.008373028563827489e+00	-2.453505086733147156e+00	-2.409303907717070814e+00	-2.711596053808567497e+00	-3.009582662844410006e+00	-3.151118679412676649e+00	-3.119613120770894366e+00	-2.694495240172079864e+00	-2.110208192969125651e+00	-2.216994636675486685e+00	-2.413506295971457938e+00	-2.797655633339068970e+00	-1.930814485794509539e+00	1.669690643738499028e-02	7.765756917273036741e-02	-4.228910294147374405e-01	5.805872596521975959e-01	7.387257728999487016e-02	-6.105398234438963456e-01	-9.148669405776108654e-01	-7.992066781265807496e-01	-1.777395025849002330e-01	-4.974294038456996692e-01	-3.031877391184234050e+00	-3.719950209018511700e+00	-3.836521839873497708e+00	-3.492285931057407478e+00	-2.781036654879731618e+00	-3.317392753404631023e+00	-4.239440610892043715e+00	-3.916906851464821759e+00
-3.029835038681448055e-03	-5.361008890996227239e-01	-2.358347238212754882e-01	7.318848865544659577e-02	-2.741542868052062598e-01	-2.673077944197136957e-01	-2.130281141431583647e-01	-2.795127560414647494e-01	2.461762745161545918e-01	8.950194039565674275e-01	1.023766302547282070e+00	8.119501674610574149e-01	6.746871916976975303e-01	6.265675553995518898e-01	2.885163361620276049e-02	3.683679597450971732e-01	8.717048460108078878e-01	5.754986538480221236e-01	3.376260827506433193e-01	-8.866127146438186613e-02	-8.013194231127765965e-01	-8.933596710751734449e-01	-6.979383083439147373e-02	5.565001319841517136e-01	1.960453329622176971e-02	-2.547988105835413686e-01	-2.511650429195798617e-01	-3.122356900066362850e-02	3.031505372646034480e-01	-4.712135936659622715e-01	-5.483152940217811411e-01	4.113861499035227354e-01
-3.216206325537823041e+00	-2.569164207341271489e+00	-2.816273015792792656e+00	-3.139643793589104170e+00	-2.793048534147572592e+00	-2.437259417825557772e+00	-2.001466894641426908e+00	-1.695968151481215047e+00	-2.001069510197857060e+00	-2.347027090743952549e+00	-2.538648990789830862e+00	-2.163031362581297579e+00	-2.042159526795717106e+00	-1.679592195074573135e+00	-1.165350137039884215e+00	-1.292982575756123076e+00	-1.431897910407363250e+00	-1.417428568005623113e+00	-1.516628949130056192e+00	-1.925361775715316526e+00	-1.807456018479728144e+00	-1.591374524468952778e+00	-1.544123152751116557e+00	-1.393128738302399139e+00	-1.251429243096693344e+00	-1.125495554113001395e+00	-9.088097250406497185e-01	-4.874132961015039123e-01	3.858687414853046588e-02	-7.509811238219134266e-02	-9.659788458215363693e-01	-2.151187803643233920e+00
6.429908517887135133e+00	7.877995772026085142e+00	7.407139046878063127e+00	6.806432507700911572e+00	7.408747141877613629e+00	8.063911083507385058e+00	8.297246445586910824e+00	8.345527758445221878e+00	7.643843431123846344e+00	6.735338401673510944e+00	6.591846485877978168e+00	6.746380470036277721e+00	7.159290876042357255e+00	6.159256804667776031e+00	4.393227033779542268e+00	4.516862127181750175e+00	5.004736030910289735e+00	3.823927384915101868e+00	4.002348761378640596e+00	5.121252375917700661e+00	5.602899441895600852e+00	5.210943248387740034e+00	4.324012289900126760e+00	4.136653190853177620e+00	6.437893527299642038e+00	7.143455904252176580e+00	7.230041132389612102e+00	7.261785358142391900e+00	6.822634477507737216e+00	6.437432620058265442e+00	6.901639755376001162e+00	7.245579334485347189e+00
-9.830605820308815912e-02	-5.434238003800363481e-01	-4.222450035923753786e-01	-3.813827297245229175e-01	-3.295837841409171021e-01	-2.910204396423045625e-01	-3.752219651311545223e-01	-3.780731875046056678e-01	-6.202730249095042003e-01	-2.761772578814425949e-01	-1.223879454267567390e-01	-7.124664343327402616e-01	-1.011508804377445614e+00	-8.613177114259062961e-01	-9.744406419106534933e-01	-1.012325923521072868e+00	-6.490015497882353213e-01	2.234724411262286603e-01	2.406084389765142106e-01	-9.355261128943180571e-02	-5.826343481025454407e-01	-5.986657820758268800e-01	1.995245592208325439e-02	5.526472961806901951e-01	2.303506275843706375e-01	-1.058220909401433318e-01	6.463874587610450584e-02	5.443095144180301048e-01	8.423188137382886520e-02	1.507407347580649037e-01	1.098894668439204914e+00	-4.806227900217020094e-02
1.874647247496942004e+00	1.901455591318626404e+00	1.900503874598239662e+00	1.770093049930466567e+00	1.709872436665308637e+00	1.811124306408868456e+00	1.997689749402787207e+00	1.800377502269218999e+00	1.829985315911208055e+00	2.060270436376714365e+00	2.038860762573856622e+00	2.062042372329219830e+00	1.956807888413634622e+00	1.986689199620427004e+00	1.994304399293622465e+00	1.828729883060798977e+00	1.559230131383341655e+00	7.742211173730678686e-01	6.316858448970530393e-01	3.562937322295522957e-01	6.671671002875116940e-01	7.415169887741408505e-01	3.566225689953196332e-01	2.490784438979785631e-01	9.429634727457322230e-01	7.918578003398022425e-01	5.522559917568755639e-01	4.914699061535112712e-01	1.026675066150120497e+00	7.173816537020410999e-01	2.829059358289232051e-01	1.843093974387965295e+00
1.893585776885126748e+00	1.926274598384905445e+00	1.939164439918882765e+00	2.264726890075698940e+00	2.197850978724241955e+00	1.883987760486203866e+00	1.919563497436161947e+00	1.940917470995405347e+00	2.349579042961786435e+00	2.250734053963947545e+00	2.208801475505711487e+00	2.403356970493355060e+00	2.747310120699799185e+00	2.037995099384167119e+00	5.009605747953173038e-01	4.869368463679851211e-01	9.355114882585864322e-01	4.453181859722861735e-01	7.394764973488380244e-01	1.245810597696425104e+00	1.095572366803189146e+00	8.651115718851951630e-01	6.872715070857816633e-01	9.830994197070637153e-01	2.188268482469486464e+00	2.397396572198752462e+00	2.587191459851049036e+00	2.073851078389322034e+00	1.190701269623828162e+00	1.080165333949800077e+00	1.491990381955668798e+00	1.669473225823530749e+00
3.320491533357084801e+00	3.191827418417484630e+00	2.849460936715076720e+00	2.881908570192619923e+00	2.947839402920797713e+00	2.843017500771945816e+00	2.706122578434026149e+00	2.495501853292178662e+00	2.195759625718452401e+00	1.740834463891200556e+00	1.842745148610339889e+00	1.845185036114449062e+00	1.949091194677728511e+00	1.515098345370857080e+00	7.374771280544671903e-01	5.633230231533693511e-01	6.380708149802223339e-01	3.716790612180655984e-01	9.376467409070989856e-01	1.068830892590489468e+00	1.352193506865164263e+00	1.388294764795894309e+00	9.776986487356627009e-01	1.420918784609392915e+00	3.287855362280405647e+00	3.565872945564768415e+00	3.386878993360012302e+00	2.922124396631157417e+00	1.994475613594520302e+00	1.858144442761156423e+00	2.666675898407597778e+00	2.609529204208083542e+00
8.276604397677310709e-01	9.303476326175026678e-02	1.879082319867048101e-01	5.853511062271217202e-01	2.458446251953364525e-01	-1.028081141753181549e-01	-6.901645517914095640e-02	1.739817282216295502e-01	4.582349236768955003e-01	5.791279904472356188e-01	5.189860317338635953e-01	6.458924600216459089e-01	4.299474544177663837e-01	9.075145313370368561e-01	1.895357787620786771e+00	1.689710058739285703e+00	1.356777869367407297e+00	2.400392496019049027e+00	2.430693898660481356e+00	5.954770085238688671e-01	2.218838770674577687e-01	5.658589040940036341e-01	1.273555647422778492e+00	1.092774607133913056e+00	-8.252258311827815884e-01	-1.285865754966869279e+00	-1.535435015585706831e+00	-5.777298156011536484e-02	9.560063410213739399e-01	5.453835424727542236e-01	2.903752182998568798e-02	2.887032319491604770e-01
3.835694222639321360e+00	3.007261270965421396e+00	3.460450062005649752e+00	3.864559952184306368e+00	3.593800215220671834e+00	3.193329027956546273e+00	2.561091863803740765e+00	2.470801182168088417e+00	3.006566254980107544e+00	3.355074012545871120e+00	3.319997845162639294e+00	3.066549028627248319e+00	2.840443502192274927e+00	2.990560971099309295e+00	2.996099614957045798e+00	3.166809097803917616e+00	3.495643396631109567e+00	3.938263676775846989e+00	3.927958492195893658e+00	3.252584322924093385e+00	2.498135300868089992e+00	2.597798818750544303e+00	3.501223595192174631e+00	4.394441591381175627e+00	4.517086795054695791e+00	4.700790940935570816e+00	4.366101177777487408e+00	3.981865202489360822e+00	3.224813829868183213e+00	3.343752960405652175e+00	4.401048098772800010e+00	3.306420529739884540e+00
3.285698330229731012e-01	-3.998665961975712557e-01	-3.199021961313580076e-01	-6.418879185655139430e-02	-3.175008788203643739e-01	-5.104167800233269103e-01	-8.690803025831709272e-01	-1.257839571799763023e+00	-1.283817214003958318e+00	-8.880282126477642146e-01	-6.111909121411289725e-01	-1.033161110168852925e+00	-1.303244175567359386e+00	-1.349776117534236208e+00	-1.468278576082239661e+00	-1.499573114016985231e+00	-1.377987321775330232e+00	-9.465357696532532561e-01	-6.301149101641224659e-01	-8.785738597952466034e-01	-9.102486106613960626e-01	-8.993666816417875687e-01	-6.776593613091940194e-01	-3.590745349420803034e-01	-1.117744853036149871e-01	-1.913506102971148926e-01	-6.120868720842158606e-01	-5.539194321507024954e-01	-6.651924119177140549e-01	-9.905086511513322423e-01	-1.241650821906386259e-01	3.392260573918262634e-01
2.966613015526292862e+00	3.180693940765034533e+00	3.431704470079015135e+00	3.440618372437099115e+00	3.470527741303590208e+00	3.749476467667560264e+00	3.885481951977847626e+00	3.755238368069142130e+00	3.786807479796022502e+00	4.148308119662291737e+00	4.330152304953490905e+00	3.812782521803146807e+00	3.842754525964686696e+00	3.377939591178282353e+00	2.557950014498928226e+00	2.585512185901901905e+00	2.766022491794098759e+00	2.006326888519515794e+00	1.909162102083554968e+00	3.118336062862009594e+00	3.420505669102110513e+00	3.033783232226270776e+00	2.508721730395482741e+00	2.450597105640820228e+00	3.555312675331497196e+00	3.441517327966881368e+00	3.476684837290072494e+00	2.494332501459088913e+00	2.748337203985518506e+00	2.989099057589323927e+00	2.447520114016486836e+00	2.535932186402982680e+00
2.064604814593114845e+00	2.018389772638935487e+00	1.527677185177279018e+00	1.365867953460888184e+00	1.692246743043680501e+00	2.052224429113000070e+00	2.299816668868341019e+00	2.406107695314100958e+00	1.984155307940086654e+00	1.655152884267537816e+00	1.767868250036843669e+00	1.942808680655907727e+00	1.900260524355741554e+00	2.011518543105809353e+00	1.463543520940161269e+00	1.376738727292677433e+00	1.678553149679769430e+00	1.223885427878310672e+00	1.190850310371354137e+00	-2.441852114747229130e-01	-6.368631632540244780e-01	-2.816279622072112576e-01	9.265227651097952821e-02	6.012721633787443398e-01	1.193993962319193081e+00	1.386667319396713616e+00	1.138611092893488719e+00	1.801416184264627240e+00	1.940912531670763608e+00	1.636707075205532824e+00	1.989166107366660663e+00	2.445662233907268668e+00


==> Cifra_figuretem/0.039/RPdataGreen0.0.txt <==
-1.195371980935942546e-01	-5.314537535074153642e-03	2.057662886756637943e-01	2.765933709726571266e-01	3.234968672206794404e-01	4.489757833238529339e-02	-4.368025042741603414e-01	-6.085266344315924947e-01	-7.912321597790176186e-01	-9.284280964761071342e-01	-7.916403644736920153e-01	-8.115860788606219511e-01	-9.613153890055515793e-01	-1.110283198527776127e+00	-1.953133948595409564e+00	-2.465807468047386486e+00	-2.375903077370193461e+00	-2.154578938443382885e+00	-1.837428530283182315e+00	-1.758984307036656425e+00	-1.541492461665194380e+00	-1.105759991351593863e+00	-1.036059946461674208e+00	-8.966904050531809833e-01	-1.268592877330478874e+00	-2.323573726484684077e+00	-2.678339306901700745e+00	-1.968055681059143636e+00	-1.070434795965635288e+00	-1.515165936737263297e-01	1.641559537882210373e-01	1.851348242037988145e-01
2.942105993280511811e+00	2.771296781590513181e+00	2.132032269390949697e+00	1.750751669736194449e+00	1.748150930866022357e+00	1.783381067405651166e+00	1.993158472319366492e+00	2.318178856599129478e+00	2.891593941515008925e+00	3.431289045465538479e+00	3.734923255690112409e+00	4.245352258893814401e+00	4.394199414435736806e+00	4.302926621950051711e+00	3.827823295471881604e+00	3.351974727112644548e+00	2.974291845439168025e+00	2.347116458502156444e+00	1.853078042602934516e+00	1.538274078425191815e+00	8.588570470225991293e-01	4.945080451787264852e-01	6.858966643825317178e-01	1.162217508246780717e+00	1.529662694208972828e+00	2.094914530680692000e+00	3.011299118714292344e+00	3.515399908282476726e+00	3.415301481418184348e+00	3.143147244306876864e+00	3.051701713626523205e+00	3.024023382814695626e+00
-1.190898027713319429e+00	-1.217153840143953669e+00	-1.135423487070516657e+00	-8.361567878194744452e-01	-4.603778121753506758e-01	-2.428616988209241767e-01	-3.493331471138193534e-01	-1.119627200946568646e+00	-1.804872677814042703e+00	-2.593415781239685192e+00	-3.113130918565100824e+00	-2.780951212042566123e+00	-2.481838667015232147e+00	-2.429767695430351981e+00	-2.249081548031032884e+00	-2.023455868719162609e+00	-2.209341258412946818e+00	-2.320960076336043176e+00	-2.297380116303540110e+00	-2.368039297603570681e+00	-2.231848597823879565e+00	-2.134451173569512417e+00	-1.632350967032629274e+00	-1.246996357982269821e+00	-1.453182926886282145e+00	-1.108818608095353930e+00	-6.155266740960149141e-01	-5.725997242500295847e-01	-6.943706282530431873e-01	-1.157673894643887369e+00	-1.265888476698336262e+00	-1.239784268531241240e+00
-3.652542635575516172e+00	-3.656482820333939898e+00	-3.210404760483747566e+00	-2.910335604168549306e+00	-3.409004206013894311e+00	-4.035386935730724822e+00	-4.667154523975062475e+00	-4.951221469832876920e+00	-4.449287480345054391e+00	-4.378156877937962044e+00	-4.469049612199234467e+00	-4.055804375061102363e+00	-3.439133109996394655e+00	-2.810852360216500756e+00	-2.407667661729161246e+00	-2.004580505740462648e+00	-1.726595312647608349e+00	-1.582994929713575027e+00	-1.834998695334985719e+00	-2.463801654828622567e+00	-3.141884771663633114e+00	-3.545223683812521287e+00	-3.711230109034520108e+00	-3.982263075214901971e+00	-3.874618721266791521e+00	-3.394510318262386139e+00	-3.723340578890597996e+00	-3.955710896329087234e+00	-3.639110884245722044e+00	-3.528627622081445203e+00	-3.448230076763807883e+00	-3.376931419881689322e+00
4.836065641736597698e+00	5.212036470595680981e+00	5.995442042105427305e+00	6.390721025858979054e+00	6.004670922354927498e+00	5.618305970537837091e+00	5.316394288529934897e+00	4.950579790917671197e+00	4.612791014539626033e+00	4.733089850573515278e+00	4.514381171938151915e+00	3.928729297155414635e+00	3.145817906498368899e+00	2.640259063212179846e+00	1.728551501278953406e+00	6.673164404832460095e-01	5.098507245527605924e-01	2.691792437651088221e-01	-5.014835607414263041e-01	-6.591540341087742672e-01	-7.264165979978401966e-01	-3.077303207632169357e-01	-3.945594326153213371e-01	-8.094534710734287986e-01	-1.258246633953850613e-01	1.144926159172436231e+00	2.568345376375892997e+00	3.508209123540935170e+00	4.293207496887316843e+00	5.002352772341120968e+00	4.998466469856586158e+00	4.955411319953217486e+00
1.302578918850667122e+01	1.323420188785460994e+01	1.272222733852344412e+01	1.248917366863162037e+01	1.260483177415750866e+01	1.275247917410079168e+01	1.296818895490122081e+01	1.275405508205020411e+01	1.168152036999469523e+01	9.996070902588920504e+00	8.803943775204160715e+00	8.066655343509891551e+00	7.285033348009326559e+00	7.089470878099294104e+00	7.165535527699424811e+00	7.293201255932503457e+00	7.227281536487576652e+00	7.065328781743749786e+00	6.569496250032393014e+00	6.262115686723288555e+00	6.652326346186183237e+00	6.752004710207192950e+00	6.749187327288992400e+00	6.714446465038335532e+00	7.001788240775551841e+00	7.793952608020898509e+00	8.807362277465752953e+00	9.730092107417656067e+00	1.095997569781179415e+01	1.236906157017782171e+01	1.263175131606645607e+01	1.251704641200837997e+01
-6.739278061484199611e+00	-6.662429659552298489e+00	-5.787080479967464441e+00	-5.202931982880201645e+00	-5.435187746000678999e+00	-5.761201047379195472e+00	-6.066909482752974370e+00	-5.886676122565781100e+00	-4.645165527966963914e+00	-3.251932927001267348e+00	-3.059090389066944748e+00	-3.508132384477141041e+00	-4.272242887258801858e+00	-4.606290576659581859e+00	-4.712577298265038017e+00	-4.435883021591498832e+00	-4.139484276437352506e+00	-4.530950530763196760e+00	-5.197811332624934444e+00	-5.591900105168381430e+00	-6.151721755100176381e+00	-6.666792379950163827e+00	-6.892656064696183194e+00	-6.834507241808671196e+00	-6.773737036337274198e+00	-6.514600636782855503e+00	-6.824590577471248309e+00	-7.000885142728821897e+00	-5.942962379247449967e+00	-6.123480955096090916e+00	-6.429783796968044030e+00	-6.369848157471164285e+00
4.611075195660198744e+00	4.672827274307672418e+00	4.353065564888233041e+00	3.999394261070421397e+00	3.975610149499431589e+00	4.077846942756097270e+00	4.396111802690300330e+00	4.939754442025714454e+00	5.627842925465101231e+00	6.419813542376394011e+00	7.056978529371510156e+00	7.242391747699563176e+00	7.082505914320859297e+00	6.913223358967849563e+00	6.240576227022353706e+00	5.325053234606293096e+00	4.978272849566684144e+00	4.487641181361529341e+00	3.890281327176587922e+00	3.722274805818579502e+00	4.253036878374267360e+00	4.984253997477960496e+00	4.995812570320209645e+00	4.934679260036367587e+00	5.203057499070277814e+00	5.737910490963237464e+00	5.722729820480260798e+00	5.791229920323281100e+00	5.456777484106723364e+00	4.446786067715858159e+00	4.055490404971788365e+00	3.979420628569044993e+00
-3.816402895870896206e+00	-4.090117636787833355e+00	-4.420805244707717740e+00	-4.652624979226065882e+00	-5.017486349866183026e+00	-5.250141736066471054e+00	-5.271009461657490291e+00	-5.207692679109058531e+00	-4.664837112182686596e+00	-4.255579004102914453e+00	-4.086722999189768224e+00	-3.449407491909041834e+00	-2.750619224689700992e+00	-2.397567146570521501e+00	-2.263364530623332982e+00	-2.076485016561635977e+00	-1.508255581295496306e+00	-6.005887421333956366e-01	-8.686341953429943530e-02	3.004275867318449006e-02	2.445275218114408844e-01	5.883120143407499780e-01	5.949134051064527418e-01	-5.019635465813553354e-01	-1.397455712227252178e+00	-1.249017541484426896e+00	-1.698905385820652869e+00	-2.435577605740046003e+00	-3.247949506203779979e+00	-3.975214408067424987e+00	-4.075593389940016742e+00	-4.008202527775462265e+00
-3.619648780391169218e+00	-3.734065120009059324e+00	-3.736156741537862924e+00	-3.670349410815419322e+00	-3.362643914645534693e+00	-2.841164443477817159e+00	-2.366188234578486593e+00	-2.373725221492717807e+00	-2.633540650389149196e+00	-2.625659215721871220e+00	-2.524251129500515667e+00	-2.295560806978182544e+00	-2.008885410475119482e+00	-2.041982209588023789e+00	-2.109691589017145485e+00	-2.585943496259715424e+00	-3.174283752038367101e+00	-3.570040445032078846e+00	-3.928256972338956654e+00	-4.038187281794853867e+00	-3.631623955339474907e+00	-3.123265724798470533e+00	-2.661485324273162423e+00	-2.430415670110356086e+00	-2.226705977386824742e+00	-1.794026808997039035e+00	-2.173020705167197253e+00	-2.873429700011244314e+00	-3.497754964056935201e+00	-3.731286158835183109e+00	-3.684948958348809978e+00	-3.638491368330630138e+00
4.674872900735046244e+00	4.692541822262104034e+00	4.419048396971923864e+00	4.290310176291423083e+00	4.700500008956655762e+00	5.166192910192932253e+00	5.299616165993566774e+00	4.341507466238820001e+00	3.233827141317824339e+00	2.748660278145738989e+00	2.110643515058880482e+00	1.694040343333300225e+00	1.720291525889087181e+00	2.298172440858329946e+00	2.521332317436488335e+00	1.872127382098804693e+00	1.529369398223484611e+00	1.375761331164345735e+00	9.354794272629696206e-01	9.811322113404954415e-01	1.727675656352408051e+00	3.427540972896000238e+00	4.956536613642921196e+00	4.653842886193222839e+00	4.146265557208810293e+00	4.125671958032851805e+00	4.042443419938368088e+00	4.364487434465572413e+00	4.416501257349022325e+00	4.341277178830069694e+00	4.293653511458188632e+00	4.241790801108336950e+00
1.928150352995281036e+00	1.972147300606394094e+00	1.760412574417274723e+00	1.355936099171222153e+00	1.660044087358324649e+00	2.024097059321724235e+00	2.115721712911930119e+00	1.961749218919419668e+00	1.544459682173523030e+00	8.155128941638463136e-01	3.600146466861640915e-02	-5.814972597248604380e-01	-1.088983352216488010e+00	-1.201348144113529193e+00	-7.869443609370226911e-01	-9.267617480062204094e-02	3.462089021771254660e-01	7.612886426263306694e-01	1.208449570058522937e+00	1.342794687524600850e+00	9.517569083146201203e-01	2.996777202154705666e-01	1.391431617783513985e-01	5.512352079172448960e-01	5.539029068308071180e-01	1.117339426671696001e-01	1.200029591216232039e-01	1.998005176206729683e-01	9.516855190176189971e-01	1.933705189776257161e+00	2.102511542304239534e+00	2.098594272704533026e+00
-7.172168283021645330e+00	-7.277396804311279332e+00	-6.882358285753528371e+00	-6.434208164676945785e+00	-6.400238060126331341e+00	-6.429272831912966168e+00	-6.350750340063872734e+00	-5.689391699748473030e+00	-4.819055010107287984e+00	-5.312421635563581823e+00	-6.022406995367248328e+00	-6.099086195847505998e+00	-6.120749041568877225e+00	-6.095420430031862402e+00	-5.922378048321680133e+00	-5.287134943342378435e+00	-4.838723128351359648e+00	-4.602944769863701602e+00	-4.188063788445671953e+00	-4.095837956235894417e+00	-4.232005490432413808e+00	-5.002330545277551721e+00	-5.857378760036285215e+00	-5.855579966892953792e+00	-6.101562036814297763e+00	-6.491866649277527657e+00	-6.733867339495335003e+00	-6.658429553318884864e+00	-6.710514775197950144e+00	-6.955484029917433197e+00	-6.931369953217169311e+00	-6.860335525384336997e+00
9.892760576400380756e+00	1.022938662131940468e+01	1.022317327348296701e+01	1.010103824690815166e+01	1.008504638333576153e+01	1.005383524221831948e+01	9.918734244786236331e+00	9.834941993779438008e+00	9.469162969444317568e+00	8.246155150603724948e+00	7.335839825629537181e+00	6.966087468356795931e+00	6.915305054508377403e+00	7.045880159088257599e+00	7.099233114851696058e+00	6.629651351471324894e+00	5.784620788523357149e+00	5.278121728460245521e+00	4.611358941969868397e+00	3.918575866085194370e+00	3.532647378283471973e+00	3.350238393168807338e+00	3.475702270332250876e+00	3.757052255517468353e+00	4.740264224272697113e+00	6.323766541703260025e+00	7.537835362954272256e+00	8.380726518906929101e+00	8.903417699706469790e+00	9.730304299136616208e+00	9.881616482862627393e+00	9.794253588278865053e+00
6.644252653603347269e+00	6.973747180416756564e+00	7.577497611283996903e+00	7.886385216107869134e+00	7.731689153921903035e+00	7.473578303021247926e+00	7.119595403072279005e+00	6.633222973778561737e+00	6.050919412431914779e+00	5.101175819619258256e+00	4.104643830094881096e+00	3.594928435520627907e+00	3.501469447982887839e+00	3.890721364191704890e+00	4.215174110252873696e+00	4.144751178641128853e+00	3.993703687492721421e+00	3.673552672374407191e+00	3.292812027034501821e+00	3.379505538552763699e+00	3.632848942101292167e+00	3.832018464263641011e+00	3.876368380585201390e+00	3.663234119147925405e+00	3.267106215012489656e+00	3.715003735369219129e+00	5.122884108674987225e+00	6.232071447373562556e+00	6.530667136583207188e+00	6.399529678652752018e+00	6.226564995591409080e+00	6.172930166294603893e+00
-2.240517392750155934e-01	-1.191867659338449598e-01	9.445621774836188145e-02	4.393685674791563689e-01	7.062166155996411065e-01	8.475859270970561576e-01	8.435463830283141951e-01	6.238875585410057489e-01	7.927092737570639036e-01	1.261763963554281887e+00	1.281299307807082899e+00	8.505461196662882362e-01	7.330343907103236134e-01	8.923861851064339712e-01	1.000817596392099107e+00	7.944625201279655879e-01	5.932510423503931651e-01	4.073966485454583730e-01	-1.807761031187044842e-01	-1.012974955537670585e+00	-1.754142530375271125e+00	-1.653727597734448107e+00	-1.077628867521290612e+00	-5.130724293695206883e-01	3.029166495489068467e-01	5.696769888099129098e-01	8.397104374926458448e-01	1.291228036769812793e+00	9.124928665302663999e-01	9.389049277451025702e-03	-2.529841744803353332e-01	-2.851236806568143711e-01
-2.533230053570493245e-01	-3.657247683794618287e-01	-6.779994149533233871e-01	-8.611410545469272426e-01	-5.644501467116335158e-01	-5.589043166098615067e-01	-8.101715762271831656e-01	-1.068620355354354512e+00	-1.594690176507201684e+00	-2.034813091005177377e+00	-1.768424514807423797e+00	-9.883264176811767943e-01	5.226699827102591206e-02	6.823395761915227453e-01	8.517294109730785268e-01	8.072754341408775458e-01	6.651222721124905313e-01	1.408491189116923170e+00	2.442680449292128575e+00	2.859415906532770890e+00	3.036106553105063721e+00	2.846265976063566683e+00	2.628277238758412349e+00	1.768288376685269947e+00	6.211557114478643005e-01	4.503694810769445223e-01	5.221887139853496063e-01	4.966961533467377232e-01	-5.589069425811245967e-02	-6.003917844522692615e-01	-5.926300414623466573e-01	-5.476507658422808955e-01
3.246383392637745224e+00	3.281669708748857772e+00	2.975245872608937692e+00	2.774700992932722876e+00	2.798658058862433684e+00	2.826851156678399590e+00	2.982600870247843261e+00	3.391252634246557207e+00	4.038895935683727068e+00	4.838396737662486125e+00	5.288257414474500706e+00	4.955337980872018377e+00	4.780780225158816066e+00	4.652089647092751967e+00	4.058590651523486414e+00	3.366267204794028078e+00	2.976432567309065913e+00	2.449726717336204729e+00	1.944196047343151879e+00	1.627286943970116528e+00	1.441137189297560628e+00	1.930530773264665489e+00	2.701308930179597390e+00	3.257676037157464677e+00	3.067118869048258922e+00	2.272147163514221191e+00	2.527875737993288130e+00	3.560336520563490037e+00	3.312712223606753437e+00	3.117137988131201354e+00	3.069744855065728029e+00	3.023605014793187440e+00
2.840000709897891884e+00	2.902131581130449778e+00	2.670664207046930638e+00	2.242247503055025959e+00	2.112489560737572880e+00	2.026561061165890187e+00	1.898907153805621473e+00	1.579789206126202883e+00	1.060480691505848450e+00	1.071988950914853023e+00	1.625088643976901670e+00	2.111119190475156948e+00	2.621611782647585986e+00	2.773921349380468637e+00	3.203108459973534661e+00	3.822615574734348431e+00	3.500810027301110683e+00	2.937059521835826192e+00	2.894049612702028096e+00	3.156314720107307625e+00	3.874005523592029210e+00	3.947214290392377922e+00	4.172552017024497850e+00	5.132582074844416198e+00	4.828026124735262492e+00	3.764408212560011346e+00	2.530556553534564213e+00	1.652240822661311892e+00	1.746380062608694272e+00	2.521387094753032354e+00	2.796815610372724414e+00	2.785555287285151227e+00
-4.977492968506322946e+00	-5.064072222677534540e+00	-4.978288181564382242e+00	-4.743868484482789860e+00	-4.813172947498901344e+00	-4.814895830429572143e+00	-4.567779526109882582e+00	-4.010266478155417147e+00	-3.042896525157630983e+00	-1.199920851070930050e+00	-7.677985303858100852e-02	-2.347730009542967344e-01	-5.063932625459014458e-01	-5.300579782952439256e-01	-7.151945562271415646e-01	-1.159405964517223220e+00	-1.559302819997693712e+00	-2.126969075408948306e+00	-2.914564965745349845e+00	-3.071905848652538129e+00	-2.425931629894211738e+00	-2.069385465064223162e+00	-2.391169241238527476e+00	-2.904333034587699647e+00	-2.701217675217989278e+00	-2.414096637581565563e+00	-2.952882018943685960e+00	-3.339517108240564358e+00	-3.905433830137269524e+00	-4.796309341103330404e+00	-5.083347527925531573e+00	-5.118722891860436164e+00
2.334781353298263640e-01	3.142420284412505427e-01	3.808936285560278745e-01	3.448838595363425408e-01	8.530453617152885526e-01	1.418266190940880023e+00	1.756879433654667144e+00	2.048880348678759677e+00	2.269366368831462477e+00	1.715601304884736278e+00	1.393603849762457436e+00	1.625503707689673893e+00	1.784484221664126569e+00	1.693840706415513875e+00	1.708547066410674109e+00	1.564206867402643253e+00	1.014129643179619400e+00	4.748868704039583277e-01	-5.575583540514326142e-01	-1.317432791897939826e+00	-1.614411447319824777e+00	-2.132564087867095726e+00	-2.278499894135062931e+00	-2.387459044650828588e+00	-1.540951847538524877e+00	-3.294565955949047553e-01	-9.551213601262617536e-02	1.675768669023557089e-01	9.714654107645764869e-02	1.337728498492331830e-01	2.227343730991378778e-01	2.166290730563869005e-01
-4.178952220729631684e+00	-4.472428878855762235e+00	-4.918202461992220442e+00	-5.462783727971882719e+00	-5.585118451912831183e+00	-5.488553675205364968e+00	-5.266563332911641915e+00	-4.673443211946338494e+00	-3.845892108221550032e+00	-3.529324132671962211e+00	-3.569244820642600846e+00	-3.719406522758772038e+00	-4.084667622330206527e+00	-4.147604787856484343e+00	-3.430871247912695488e+00	-1.968510748989040993e+00	-9.555693237506491799e-01	5.141173632833630908e-02	1.071487608802297542e+00	1.709692735227906102e+00	1.017175239697335476e+00	-5.461711388921111077e-01	-1.109081201709761322e+00	-1.513387135787610527e+00	-2.002058517725613829e+00	-2.464942270046642125e+00	-3.316604551907068821e+00	-3.626123488211613566e+00	-3.542160669104568615e+00	-4.033926054605631251e+00	-4.177504662626044585e+00	-4.103017153614093360e+00
7.149101507262365374e+00	7.368262334357421395e+00	7.410346101629203375e+00	7.377894902003629518e+00	7.340747959316284543e+00	7.139395608233333412e+00	6.835938067040888910e+00	6.486348385494709490e+00	5.685623167354414420e+00	4.131477735456553724e+00	3.156642194741428931e+00	2.648293361779982202e+00	2.153985428049614903e+00	2.140486646295793882e+00	1.548173714048620475e+00	7.717408284598160639e-01	9.835149562212491814e-01	1.564284707195794599e+00	2.381109604682729586e+00	2.846860191941051887e+00	3.515920535184315909e+00	4.821609565155545951e+00	5.313605062972638571e+00	4.950990353968253821e+00	4.323331511503719859e+00	3.507286158566291778e+00	3.821562100188356847e+00	5.053053925817959424e+00	6.019781626342482816e+00	6.682302267328228851e+00	6.862706600433681636e+00	6.799301858303171464e+00
4.927228658749656653e-01	4.467221054123562407e-01	6.582165470036762667e-01	8.378701098041242412e-01	3.227607381359788863e-01	-1.506052699031434905e-01	-4.647670278949058709e-01	-6.061180261336175379e-01	-2.429063028236585486e-01	1.660677404513762889e-01	3.943435116063523371e-01	8.453507375891575748e-01	1.445321713209823056e+00	1.586431958409314280e+00	1.720807261463603854e+00	1.645197936869961852e+00	1.273022941417133680e+00	1.224600835959318124e+00	1.016696891617394405e+00	1.028295393802768132e+00	5.130867858870827858e-01	-2.362639874071744417e-01	-3.328930889235988122e-01	-1.030589533470703367e+00	-1.174212051636274179e+00	-1.144905385246570290e-01	1.128759676606129858e+00	1.911833113315060562e+00	1.175575037939183831e+00	4.857697330302560013e-01	3.188879673851047203e-01	3.356736967698977780e-01
2.325856486395912803e+00	2.439010092736936475e+00	2.314815894100013427e+00	2.117624993336787664e+00	2.487086332256851051e+00	3.043214329419773545e+00	3.405890095575700549e+00	3.469129883563437211e+00	3.691802713790920176e+00	3.563044773747459981e+00	2.947075111560537586e+00	1.683424190370364615e+00	3.938968916678957655e-01	3.294688702275203052e-02	1.371415709285363493e-01	4.232654011838954955e-01	4.048947538980213201e-01	4.726763621358775480e-01	3.457232145087162367e-01	2.128571147310956979e-01	7.393690355988247198e-01	8.258427855744070456e-01	5.446151358617417060e-01	1.115417456253753187e-01	-9.589902981890281730e-02	-1.261091580381515365e-01	-4.253768596777067756e-01	2.587169915626548189e-01	1.526678026734352711e+00	2.138292188738526445e+00	2.206012520706170488e+00	2.171945429530784732e+00
1.681481547895528950e+00	1.549098138668670854e+00	9.258650927118919904e-01	5.249459964102508591e-01	9.394452248274880457e-01	1.331636325017924616e+00	1.462575766704963698e+00	1.198742786872970978e+00	4.491696422389076515e-01	-8.184394472634954898e-01	-1.688538848052124397e+00	-1.237861368594500355e+00	-2.471472482294032602e-01	5.088622845191889121e-01	8.873502832491395598e-01	1.040075555804277796e+00	1.179218670653940482e+00	1.321711429835656260e+00	1.536792218549290157e+00	1.407010665481595701e+00	9.617900953845093248e-01	8.291597070828238270e-01	8.021403673257382350e-01	1.428021443572930371e+00	2.214020664031635999e+00	2.016801121088997562e+00	1.973485274158409242e+00	1.793547930246742528e+00	1.278871430832490885e+00	1.683342205853523010e+00	1.954327435115936540e+00	1.972695121278833952e+00
2.325408499439083787e+00	2.579005786075058371e+00	3.068464105502789696e+00	3.126269455941582009e+00	2.816309835179761745e+00	2.360523499891778787e+00	1.883469802860858522e+00	1.553921161422551211e+00	9.512707441447364465e-01	-1.232584692776533125e-01	-8.587462029258194907e-01	-4.467857595978644292e-01	2.207668716299915953e-03	2.413850920973895364e-01	8.710342507199909656e-01	1.462224983113936450e+00	1.589102985217715203e+00	1.593874332725400356e+00	2.044105761909620345e+00	2.709861312713374382e+00	3.578332829984247621e+00	3.819571425870422310e+00	3.742185121767567679e+00	4.065199584179937098e+00	3.732050143371375306e+00	3.437054560418688620e+00	3.441224405638099171e+00	2.669353604788798684e+00	2.345385843460874753e+00	2.275179639974139967e+00	2.183489922040626308e+00	2.136941449587661968e+00
-1.050932107194545440e+00	-1.082723520617968616e+00	-1.443365209008462768e+00	-2.021372056411800511e+00	-2.107446417158605811e+00	-1.981170444037485101e+00	-1.720718593131990160e+00	-8.709042154916531997e-01	7.031502434155479930e-01	1.663712032929526963e+00	1.487616886429293350e+00	1.180788288130330876e+00	1.113613227914846515e+00	1.463442477338863457e+00	1.773192750703935783e+00	2.008891488159338934e+00	2.201658060984553966e+00	1.702737992768644348e+00	9.594764747009062456e-01	3.451420003276798321e-01	-2.723622974130048280e-01	-2.840794866589406720e-01	-2.035069791056610400e-01	7.693368583600142252e-02	-3.997039415538222729e-02	-4.426145738917526273e-01	-1.256041749622794246e+00	-1.939147500459910800e+00	-1.370374858591066669e+00	-7.760792378057496110e-01	-7.466204072944742087e-01	-7.331682825393792680e-01
5.272073082406221189e+00	5.379433146944402111e+00	5.213427718293758062e+00	5.112795333962112387e+00	5.038426746884303142e+00	5.029950331347734505e+00	5.398584244643219066e+00	6.115966979802855086e+00	6.524838550780788893e+00	6.332294468637579499e+00	6.200109894944541011e+00	6.591816381953289117e+00	6.998568042074762907e+00	6.738079125293194416e+00	6.172918484106171277e+00	5.502164045624665434e+00	4.951257080400928601e+00	4.485353733482847716e+00	4.150474048934686522e+00	3.984330813630238666e+00	4.124889219673606000e+00	4.111129102322945705e+00	3.645530267385878265e+00	3.750175258779917531e+00	4.284462164625262304e+00	5.212234658161761125e+00	6.768263990965815324e+00	7.330095407486883374e+00	6.286789720976241114e+00	5.328802725393831707e+00	5.030582676180051394e+00	4.952858925907925425e+00
3.116101788005673612e+00	3.451409236458855556e+00	4.225680684399673481e+00	4.934238977144056015e+00	5.094041439306413288e+00	4.984212007686878110e+00	4.708603831222979430e+00	4.395861943895628343e+00	4.049686148632755334e+00	3.310601068808068703e+00	2.683459960613843176e+00	2.451527248354480104e+00	2.279900741040183476e+00	2.446224497344937188e+00	2.556918157459556085e+00	2.419917640673674875e+00	1.609715425650057652e+00	7.622969429504571348e-01	2.203055767548433002e-03	-3.936016958093169760e-01	-1.390493117785316646e-01	-4.576738743232292572e-01	-7.319393322838718685e-01	-6.607989447791469129e-01	-5.135713511952650911e-01	8.592093647644695187e-01	2.133529097616725601e+00	2.859873358632380569e+00	3.274102446977436909e+00	3.121335473826345019e+00	2.992921977914173137e+00	2.953499118939781898e+00
2.316707250381295768e+00	2.376682614089063783e+00	2.403804589471067565e+00	2.115894566969454882e+00	2.041335686637972380e+00	2.038351036272084027e+00	1.899879386156170469e+00	1.463462854281685877e+00	7.379054978622867633e-01	4.819328220919906758e-01	7.851461603834091196e-01	1.400074288771235631e+00	1.681242654231963618e+00	1.799164067345985218e+00	1.529277168456702585e+00	9.500393262344491996e-01	8.529037851398043601e-01	8.701407809734735821e-01	7.000387909137794074e-01	1.031201664876334911e+00	1.618271223320673302e+00	1.973104576511538255e+00	1.456206404274909660e+00	4.246962165162206926e-01	8.619059844726565389e-01	2.056984234244449983e+00	2.312544888813954813e+00	2.092853999179350666e+00	2.103479868854175816e+00	2.183336672303990866e+00	2.193539773177289209e+00	2.167372681160289360e+00
1.550367675235716947e+00	1.379153692235279838e+00	9.172917503766377934e-01	8.994773005754967965e-01	9.581319429759115325e-01	1.151874358265677856e+00	1.748197344237146345e+00	2.860545348648111830e+00	3.228123771261794062e+00	2.194739708107495524e+00	1.465650190405249909e+00	1.022022231320226515e+00	4.441743045567084214e-01	-9.957461952173054728e-03	-9.603287521296538509e-02	2.206855087349908484e-01	6.125354564561519277e-01	1.200229527341020619e+00	1.911754070270852424e+00	2.531214434001411995e+00	2.785149831552798716e+00	2.374494607525791334e+00	1.914954885255975681e+00	1.170145859846750458e+00	2.654279186427974668e-01	-2.153437860006346960e-01	-2.699068919160382829e-01	3.914443081071112412e-02	5.565224370712674729e-01	1.235055268176600274e+00	1.455787232409174958e+00	1.449106325630923564e+00


==> Cifra_figuretem/0.039/RPdataGreen1.0.txt <==
-1.088476540387219894e-03	-1.086404579753206923e+00	-8.787661380768472252e-01	1.768289377960354236e-01	2.732568639608647931e-01	6.777382107395953093e-02	-4.959903220189697537e-01	-3.261447944723352976e-01	-5.723746951661426441e-02	7.929400343008297103e-01	2.298783621707800873e-01	1.373600149165488810e-02	1.033613049759916774e-01	-1.458461219752610338e-01	-2.839791508406857429e-02	-1.062378526812755158e-01	-5.021576352938824511e-02	5.758588317642531207e-01	-1.380644673941936462e-01	1.159231251086160069e-01	4.651010398232499621e-01	2.153626597774798146e-01	2.853067067826892123e-01	-1.483331209491957695e-02	-4.212581523186113008e-01	-5.304743038974661928e-01	-5.493771573703939426e-01	-4.316225745947984693e-01	-4.812340337119600520e-01	-7.637179603125127114e-01	-1.596996285110795055e+00	-1.422718403415138111e+00
2.429182231030297956e+00	2.048721704576870639e+00	1.681028796502750833e+00	1.679737978086492056e+00	1.369155498311770414e+00	1.386765248024995234e+00	1.874392734552089212e+00	3.216299867548636726e+00	4.258831868455667191e+00	4.182257334261805681e+00	3.152453017861840845e+00	3.667606854354771961e+00	4.133297198464027211e+00	4.038634303294594829e+00	4.279645907518186299e+00	4.161186625600827860e+00	3.698918320869940324e+00	3.222241497496261431e+00	2.723356534094213188e+00	2.422227319276461621e+00	9.411328289109925915e-01	1.446946333583269517e+00	1.768935093375010981e+00	1.643261928361613222e+00	1.574154147354914546e+00	1.654811689668984620e+00	1.626078969056354184e+00	1.929731035380753967e+00	2.308952247524433510e+00	2.562580982231995375e+00	2.429139642458694848e+00	3.257921219840238081e+00
-1.700125509431572146e+00	-1.415288541517002230e+00	-1.731579645348213292e+00	-2.195651942122887945e+00	-2.584267543266252520e+00	-3.363243030627825814e+00	-3.798132708590296946e+00	-3.408519670964831771e+00	-3.537789277164809842e+00	-3.846136862960521263e+00	-3.471698550808692829e+00	-3.109292513639038358e+00	-3.427381095694892466e+00	-3.742369497265702449e+00	-3.513377476278220612e+00	-3.203362812645830004e+00	-3.110411352435220600e+00	-3.593975203053888734e+00	-3.167482552023010989e+00	-2.628207835629077671e+00	-2.560391848627574074e+00	-2.308495605981572663e+00	-1.915128164839125180e+00	-1.681614711656708838e+00	-1.185817975908850075e+00	-1.123874480227154971e+00	-1.331680662186666364e+00	-1.534342755533734781e+00	-2.236188830157803675e+00	-2.438385747136757153e+00	-2.622854935109690810e+00	-2.604406375533994566e+00
-4.039338896479593544e+00	-3.276498338961499890e+00	-2.641182848122849425e+00	-3.234415020432529708e+00	-3.428633104433217227e+00	-3.481854924922210603e+00	-3.089661819759107253e+00	-2.038610705310296201e+00	-1.807576596355661813e+00	-2.800872021053884886e+00	-2.361962765165407152e+00	-1.476403448160670928e+00	-1.256613687599720253e+00	-1.494422011052809252e+00	-2.414930013247534646e+00	-2.757410683489968761e+00	-2.831256537194146716e+00	-3.101114019057663818e+00	-2.885018088363445976e+00	-2.494810657326451686e+00	-4.253441717302117731e+00	-4.255860159506342555e+00	-4.661295248900952259e+00	-4.434937914363779043e+00	-4.101553180025575784e+00	-4.268742023237737548e+00	-4.999992730752286896e+00	-6.239659444239431529e+00	-6.316121356490911332e+00	-4.785454539795973794e+00	-5.201481686728175013e+00	-5.340549177564174244e+00
3.031636723109550680e+00	2.521483274412715581e+00	1.489241395918474709e+00	1.483864791675332473e+00	1.744306426942161981e+00	2.226435845246319545e+00	3.233039822052534262e+00	3.153594139998828094e+00	3.614676563226170369e+00	4.365704030214423881e+00	3.114564480312741690e+00	2.724981742502166515e+00	3.738320572985501578e+00	4.461986434327140039e+00	5.235567894535472000e+00	5.125808885579341556e+00	4.446565458124865700e+00	3.687433328149792189e+00	3.360957580227512675e+00	2.330596531371783353e+00	2.452633050945197457e+00	3.498545792016496403e+00	4.646822842455252456e+00	4.568475265196814128e+00	3.732897910996726409e+00	3.287312361920956327e+00	3.423400191585457275e+00	3.229277647308360422e+00	2.419909763622829058e+00	1.528111913299113223e+00	2.915720109993786835e+00	4.704393541514839683e+00
1.389218850478076028e+01	1.297754090574632357e+01	1.161891269399294124e+01	1.207695482903731943e+01	1.199963087364444903e+01	1.165504008283319060e+01	1.153253333472749631e+01	1.181244446712601182e+01	1.189084073288246302e+01	1.180798373861280837e+01	1.148597870919203956e+01	1.102485100732298484e+01	1.041123391253696795e+01	9.609195756102954178e+00	9.271502324968198039e+00	8.958210584273265553e+00	9.123298708487878272e+00	7.868167226829001493e+00	7.591194212784819761e+00	9.129391309787337150e+00	9.359695760477540816e+00	9.712700993123526416e+00	9.783784035874164786e+00	9.976950592488611491e+00	9.986129933857677443e+00	9.374697357135870490e+00	9.386090959169051118e+00	9.762001607427345462e+00	9.917567638096157268e+00	1.003935525581866806e+01	1.024537988967923319e+01	1.141212084786512904e+01
-8.533445421692160693e+00	-8.006378645229416335e+00	-6.474057491980341972e+00	-6.607142378145510087e+00	-6.508033673112024964e+00	-6.267666768611060313e+00	-6.044158092736807042e+00	-5.895958210528999821e+00	-5.262124124850803497e+00	-5.358534175754292583e+00	-5.141184862404880818e+00	-3.938977993916363385e+00	-2.804828978208022683e+00	-1.962864261313199243e+00	-1.936842077715191790e+00	-1.768229790390538403e+00	-1.814809500565926825e+00	-1.168826468725268075e+00	-5.672011416530488015e-01	-1.248558010731997570e+00	-3.860968108111798358e+00	-4.651198472294380437e+00	-4.510159012525894795e+00	-4.341164008813558794e+00	-4.328204587374240297e+00	-4.027170085932064936e+00	-4.529910520164720289e+00	-5.848370367311443552e+00	-6.700514365142433704e+00	-6.798605605821636644e+00	-6.517610930562179661e+00	-6.432980111707050419e+00
6.502875006014866344e+00	6.265206632079577176e+00	6.244611230080534092e+00	5.027719450737666129e+00	4.407372958073819014e+00	4.711005282940855743e+00	5.088513610434524992e+00	4.961330059675218784e+00	4.853757910231176531e+00	5.573186304085621323e+00	5.375596307452672029e+00	5.101973162147003471e+00	5.537249703896530484e+00	5.745687384152757815e+00	5.051972071614019733e+00	4.327946785512443384e+00	3.414465154315089457e+00	4.608702568056028070e+00	5.012309644797932506e+00	4.688160349808401683e+00	5.508386926630788771e+00	6.149342517758783266e+00	6.196870630290302273e+00	6.290640762618498805e+00	6.595135356766808954e+00	6.795541020355605255e+00	6.466084308867895203e+00	6.873422430161932439e+00	7.872944305764834283e+00	8.349598437166880771e+00	8.716259496303207399e+00	8.446543077431842406e+00
-2.119030869260990713e+00	-1.075735309036123910e+00	-6.514375116786051967e-01	-1.497591172470712051e+00	-1.575939987801252551e+00	-1.657609740906184514e+00	-1.894228771675536827e+00	-2.185812112266045659e+00	-2.801916856967501257e+00	-3.048735264573826154e+00	-2.479423816918798540e+00	-2.683908587979858318e+00	-2.859270402869169114e+00	-3.196761036725231264e+00	-4.092523871460077345e+00	-4.275295285868857320e+00	-3.841716259641121400e+00	-3.864165068143516013e+00	-3.714686376126054679e+00	-3.572089114960348866e+00	-3.423616457637509214e+00	-3.505230752133893901e+00	-3.709441696809894218e+00	-3.699778720213627192e+00	-3.600539505782984318e+00	-3.917479185111908624e+00	-4.641410390098436700e+00	-4.943266257398666319e+00	-4.130179655521885707e+00	-3.001165072063754824e+00	-3.401564119662528363e+00	-4.299883958712475085e+00
-2.667543915044023883e+00	-2.334608137802759220e+00	-2.422079162264062280e+00	-3.613658340836263694e+00	-3.836826292956855067e+00	-3.847991548202924772e+00	-3.945784471009171401e+00	-4.160665233853901412e+00	-3.572284969929439225e+00	-2.643006773834539302e+00	-2.100771794492508615e+00	-2.051477432555238511e+00	-1.420718546465419729e+00	-6.250821345236297066e-01	-7.781164306482831750e-01	-8.399991248217874018e-01	-1.216981122865490317e+00	-4.591561418147386830e-01	2.285857882545750674e-01	6.773189794850581480e-01	3.054252013267680921e-01	-3.076478915668603986e-01	7.033108952736395469e-01	5.958231564807484615e-01	5.166422764683081814e-01	5.602517027248538062e-01	-2.019077122870036045e-01	-8.460665690829813901e-01	-1.114463931494825033e+00	-1.880382999911352160e+00	-2.862955439669528701e+00	-3.622094471139557736e+00
7.154232807869720823e+00	6.702693885403679275e+00	6.572150511920281879e+00	5.746932052483319175e+00	5.060306426045950268e+00	4.317069849538151871e+00	3.373630958545806635e+00	2.409336013150316091e+00	3.362030617050778325e+00	3.777520109051511366e+00	2.914705398438726558e+00	3.415998899274101941e+00	3.330243444600355485e+00	3.824408931388390442e+00	3.841818906402506340e+00	3.163469367241999564e+00	2.826821093557915443e+00	3.692807575868283898e+00	3.468337160182015211e+00	4.670936226887951292e+00	4.502321023534742395e+00	4.895308937479762257e+00	6.713723913133493149e+00	6.968985628185391690e+00	6.346000965626750201e+00	6.254360796260201028e+00	6.205965389680089039e+00	5.740555085258413293e+00	4.848805913016804858e+00	4.361155845334049985e+00	3.983275636873406800e+00	4.014960533154725120e+00
1.298206648610904512e+00	9.439382159381465298e-01	1.663855783827926871e+00	2.729060744297505448e+00	3.069093664781061381e+00	3.011544103470735312e+00	2.431793394687942644e+00	2.093151045495403650e+00	1.669831278610808489e+00	1.542499118514193190e+00	1.738101175860150338e+00	1.680675594443017173e+00	1.530646206707416468e+00	9.290483477136229906e-01	8.304181888453905369e-01	1.142211620721580001e+00	1.944956325555455390e+00	1.813891812291408945e+00	1.388482170433351870e+00	1.847026208058942576e+00	9.492865735028731544e-01	-4.147785023243127228e-02	-2.605445427558759561e-02	-2.516423543200011284e-02	4.948239718238411911e-02	1.387698791257596653e-02	4.176088343047638096e-01	7.761560979198331989e-01	5.719300012672769995e-01	1.030157534832501082e-01	-3.541941272374070082e-01	-2.490162518392920743e-01
-7.080011190195168780e+00	-6.576535775624028801e+00	-5.396229355494759794e+00	-5.506873774597172755e+00	-6.090310809594216224e+00	-6.069773086781423466e+00	-5.982585801793554481e+00	-5.684303139004589056e+00	-6.578034238079484730e+00	-6.735931119844347670e+00	-4.962058568196202835e+00	-4.900247529308393801e+00	-4.789748911993530811e+00	-4.662304551617582504e+00	-4.558469021381302611e+00	-3.907696676206247055e+00	-3.045177034089253887e+00	-2.906972648271559212e+00	-3.070834017448567099e+00	-2.700367367028253973e+00	-3.093953844986589541e+00	-4.765329625463786911e+00	-5.276353460135854156e+00	-4.963946290881052548e+00	-4.523908669864830756e+00	-4.806556183775616553e+00	-5.398905806425972287e+00	-6.250347768971049156e+00	-6.583109784965550659e+00	-6.651355664860843397e+00	-7.333762692459665722e+00	-7.816682190737206604e+00
8.721229503573312059e+00	8.035155175571297548e+00	6.661927738650943454e+00	5.656647106306579964e+00	5.442389447998428942e+00	5.981706765824400307e+00	7.185989208912813453e+00	8.210578577257265920e+00	8.659133233952537978e+00	8.561548254776552014e+00	8.157441019112905423e+00	8.099681404613741975e+00	7.975724855091968379e+00	7.803244626221631286e+00	7.342001863981829857e+00	6.462395369798121791e+00	5.191482891757722484e+00	4.534570793425505286e+00	4.759010513983704449e+00	4.549994161440952034e+00	4.950216879153467531e+00	6.149716036741239122e+00	6.340039140434024389e+00	6.695475807266758395e+00	7.151359144586042049e+00	6.937619379663316543e+00	6.772007422204825211e+00	6.917745236459037272e+00	7.304321175362813889e+00	8.030800786232795474e+00	9.001907173832696785e+00	1.022318275551671185e+01
7.390075933451417001e+00	7.072486833428196285e+00	5.931874340530252532e+00	5.523225502622564065e+00	4.997756373408805963e+00	4.928193990421108950e+00	5.293587850401834771e+00	5.174411104961159857e+00	5.227821442375215177e+00	4.648360266718506217e+00	4.221048004095067974e+00	4.523300836816022574e+00	4.605950688923286407e+00	4.502205413861310568e+00	5.038264130213910619e+00	4.841910425739447632e+00	5.113274968189919001e+00	4.422117191925889479e+00	3.509285657901931810e+00	3.154271829425844942e+00	4.063372969142647229e+00	4.997208322020616045e+00	5.399552567537678982e+00	5.858406676818519898e+00	5.839523372933517642e+00	5.857749310805871801e+00	6.186794987350145547e+00	5.523577091088331059e+00	4.284811794220122927e+00	4.218467715547122410e+00	5.373515908211464520e+00	6.768859911293001019e+00
-1.470875989383949811e+00	-1.653251788030098979e+00	-2.155785732091352269e+00	-1.731276837178342243e+00	-1.758637668247831964e+00	-2.150261805877860422e+00	-2.108707652968035084e+00	-9.376347025039805105e-01	-1.453327593668114204e-01	-8.005931099342231683e-01	-9.550467503595023722e-01	-5.473317002691102662e-01	-5.476851333437067204e-01	-4.603851223672331475e-03	6.003686507405590067e-01	4.155892235507618881e-01	-2.880044504044835807e-01	-2.254027202097781957e-01	-7.187581202726452956e-01	-1.347771668347323981e+00	-1.619953939107820595e+00	-7.451395251699942657e-01	-7.031173212357830771e-01	-4.083311443226685794e-02	3.976958548908997582e-01	7.182282916501148140e-01	1.014835342001578988e+00	1.196766918248498568e+00	6.298920074472823538e-01	4.406677146974963821e-01	1.202830586589402451e+00	1.347233180343935466e+00
1.242046486557377927e+00	1.796569508932872594e+00	1.460859941920729765e+00	1.379821053898515171e+00	1.303489025041681959e+00	1.208400748273477987e+00	1.001037621560163959e+00	1.225916169243500331e+00	1.419725215717237088e+00	1.288299538982071502e+00	9.935879788743950947e-01	1.553000235740636281e+00	7.101040689606922252e-01	-3.534044676599104595e-01	-8.058990353327272205e-01	-7.801512529555263420e-01	1.492756393868315268e-01	-5.600212062520456557e-01	-1.480923229037447220e+00	-1.637473672429798910e+00	-9.165715660085985705e-01	-1.025270346747215511e+00	-1.795120611357155171e+00	-1.426337047065020958e+00	-1.136072615353116433e+00	-1.625484476444482018e+00	-2.034671783912653797e+00	-1.557988216215408617e+00	-1.218755332308951722e+00	-6.618984497075546258e-01	-9.861464201845333566e-01	-1.061417500009976367e+00
3.987889991383247956e+00	2.421758701598261787e+00	1.933281772722335257e+00	2.495463218043150633e+00	2.226916104083608516e+00	2.235051073512343667e+00	2.183891959550626982e+00	2.753223370588359753e+00	3.188446116674112485e+00	2.925006128456508758e+00	1.690039410270532949e+00	1.489071912273514098e+00	1.623132146219076200e+00	2.128382225890550927e+00	3.216093581717937244e+00	3.033482020994830108e+00	2.438049376238577093e+00	3.507872599655165402e+00	2.371998869148806310e+00	1.754508324223838400e+00	3.040876286133452844e+00	4.169237675233286033e+00	3.928032639148153926e+00	3.617788572978760442e+00	3.858389668285755025e+00	4.378283826310750193e+00	4.484116602392210105e+00	5.052232019348874559e+00	5.593528499403515930e+00	5.693759228868024991e+00	6.315597772587760339e+00	6.672715677754433194e+00
4.110762350530302811e+00	3.577680703585687016e+00	4.374474069410463350e+00	4.283754127410932533e+00	4.074449274814706534e+00	3.528622088361188069e+00	2.867647470331278647e+00	2.139948579732285694e+00	1.871978686010363324e+00	1.904829484982967003e+00	1.895630384466411522e+00	1.458270154213599401e+00	1.043808663599584241e+00	2.847138096718747624e-01	-2.849338345072998657e-01	-3.681320878665873542e-01	-7.672410332531224286e-01	4.635635049759372905e-01	1.949396749266224749e+00	2.606114742162255027e+00	2.899432887636168577e+00	3.045244208981130907e+00	2.263881046819248954e+00	1.758932652232512828e+00	1.878773127242266971e+00	2.872265870541777399e+00	3.967723578632077253e+00	4.228860487770151444e+00	4.423959755502217206e+00	4.915973480722606759e+00	4.377408517725852377e+00	3.631386351054454842e+00
-4.374454778020157697e+00	-3.878608649710253431e+00	-3.441216419287608463e+00	-3.947058766797804541e+00	-4.193480893844550472e+00	-4.134893023859109285e+00	-3.801770581889730494e+00	-4.046639790912922585e+00	-3.893075259726931137e+00	-4.048525501866497400e+00	-4.121111995678465867e+00	-3.845818812279832244e+00	-3.505537775474814932e+00	-2.559332241399075780e+00	-2.438637606289435045e+00	-2.294518566127455195e+00	-2.504784891644529665e+00	-1.823599948567504514e+00	-7.110092589485100811e-01	-8.873559475634943405e-01	-8.592815000229877542e-01	-1.019794243369051445e+00	-1.383410958036973337e+00	-1.523028152673361779e+00	-1.711430791402068108e+00	-1.600610617432248750e+00	-1.959168513112371723e+00	-1.838585959273515646e+00	-1.571354925700350513e+00	-1.673346084936401024e+00	-5.449564186605017069e-01	-8.089018293409885318e-01
-1.153610403951910723e-01	2.380512527788546107e-01	-2.358485058289339353e-01	-1.338669400487660921e+00	-1.507653144111662957e+00	-1.231769810262848930e+00	-4.592127476753599669e-01	5.014112168311991580e-01	1.220676789523740036e+00	1.466567674163199220e+00	2.069930059230305819e+00	2.653762200558223761e+00	2.964270040455466049e+00	3.167725874943245312e+00	2.978764055341115657e+00	3.091809258126132942e+00	2.408118443300001132e+00	1.998886362634715530e+00	2.774894626729154101e+00	2.873064976030196949e+00	1.676373698454609151e+00	1.408984679427189191e+00	1.611071431368791718e+00	2.084282046663323396e+00	2.203663156095216014e+00	1.803912724490247976e+00	1.170295744193639909e+00	8.957151788254570368e-01	1.023742788157511407e+00	1.276483610908688338e+00	9.072801539439677709e-01	9.816649711125181588e-01
-4.927970961688854068e+00	-3.836447432032580984e+00	-1.025642313941099504e+00	-1.975583619342489994e-01	-2.347872395975445226e-01	-3.913025509234406285e-01	-1.173993825128916146e+00	-1.833851137308770252e+00	-2.741477648539358380e+00	-2.818298659159186759e+00	-1.843862032401136331e+00	-2.046889389439983109e+00	-2.474877538567078261e+00	-3.335369502100626882e+00	-3.754344186301576070e+00	-2.640848657619677464e+00	-1.297987341846191578e+00	-1.818565475158392841e+00	-2.071477911064579125e+00	-1.892901625295547952e+00	-3.893816041784189608e+00	-5.763031157336832244e+00	-6.296487358545165058e+00	-5.731718916416817855e+00	-5.201952179031754220e+00	-5.910469443169058756e+00	-6.334027619817407029e+00	-5.800803757312269937e+00	-4.610774209954283442e+00	-4.104830629420141541e+00	-4.654498378625651078e+00	-5.675126004383677980e+00
9.900154359270937121e+00	8.730565636521456341e+00	8.081409693125877425e+00	8.536624028918579299e+00	7.766029098722413870e+00	7.120601238060820570e+00	6.206780382402745211e+00	5.977339445393020867e+00	5.781182428964074305e+00	6.826047351894597881e+00	6.390650523948901096e+00	5.717623260403058794e+00	5.532891314657501169e+00	5.235502124097973109e+00	5.079296910693360090e+00	4.262985533073250899e+00	4.690331071407194408e+00	4.808300342260571902e+00	3.187034583160257117e+00	5.282598783935871012e+00	6.504441053472822531e+00	6.282933802831651704e+00	7.405478487584322700e+00	7.743593104028858143e+00	7.559689722888508712e+00	6.549733812744499950e+00	5.988664733919866201e+00	5.733804830384362283e+00	5.635649770566468320e+00	5.267908926069717168e+00	4.044714462079303630e+00	4.365280753944198011e+00
-1.207798246100613426e-01	6.811150745650805804e-01	1.175426753225322363e-01	-8.169444353019041927e-01	-9.993000975189038071e-01	-2.523297641272376213e-01	5.597528913631094616e-01	1.025908198383970849e+00	1.438057469212562056e+00	8.172100302339199152e-01	-1.845828629218597416e-01	5.327343107894890739e-01	9.325102426497103858e-01	9.612889225471659138e-01	1.332254514893258524e+00	1.713999760958805130e+00	2.265819911536217646e+00	6.467503002767568399e-01	-4.582190348671612568e-01	-1.239357584141852708e+00	-1.336008719543857470e+00	-7.417364712992443598e-01	-5.881730951065378132e-01	-4.316679137557637991e-01	-3.476929387429519291e-01	-7.670923422963522587e-01	-1.641844263683502003e+00	-2.220739376768911644e+00	-1.871950417521434096e+00	-8.986281385642302943e-01	8.546025887134572896e-02	9.690281792805295336e-01
2.821825723530503094e+00	3.046280149358584488e+00	3.791239535850797093e+00	3.886864908883652436e+00	3.691623190384476949e+00	3.307169181174954176e+00	3.009006027247484560e+00	2.540980250226640091e+00	2.076541393561238458e+00	2.457090936093760725e+00	3.454868951668864874e+00	3.037031067220489433e+00	2.989599048473464027e+00	3.157926328576182939e+00	2.874832953386093237e+00	3.233620800760561576e+00	3.948150705402531990e+00	3.776312168353168630e+00	4.156457606799121685e+00	5.324854594822542531e+00	5.280235442071641749e+00	3.852317460874298050e+00	3.745368585722995913e+00	3.624465999450039888e+00	3.362070891483245116e+00	2.914593108984572911e+00	2.580426323476274764e+00	2.380174344386228213e+00	1.938015678775315109e+00	1.309214080584522710e+00	1.972960032900463512e+00	2.178063153792458628e+00
1.131329972318765753e+00	8.707336819687299112e-01	9.588550873497684313e-01	1.361526104214499711e+00	1.752277770403505963e+00	2.005013419378683270e+00	1.891607589108091014e+00	1.800550559518675264e+00	1.528235697416214345e+00	1.357793905736250251e+00	1.619533575515232693e+00	1.586706277161689993e+00	1.039291885200472887e+00	6.555383709788471513e-01	4.302586692775934307e-01	4.023723137495623381e-01	2.424135971787116234e-02	1.202338074480487767e-01	-1.258160445491157964e-01	9.069203851960212781e-02	-2.489387433339718125e-01	-9.051121852309272631e-02	2.160506636995571106e-01	-2.091599858216867114e-01	-5.721734541346611413e-01	-6.389629283140915161e-01	1.949149835351739468e-01	1.050923572376946780e+00	1.319566939100511149e+00	1.221191318727901765e+00	-2.716670859724832354e-01	-4.947727484019454613e-01
3.287792245614864051e+00	3.118533249504109151e+00	3.123737723774252739e+00	2.512233405608550463e+00	1.921800520140923396e+00	1.405373208042050237e+00	9.368443394513830125e-01	-8.272364489638910079e-02	-9.129238993407307046e-01	-8.539238765474372883e-01	-4.185635864399425699e-01	-8.457424511745812445e-01	-1.357597885157989959e+00	-2.127379635734401919e+00	-2.478225680241371354e+00	-2.926381567294650932e+00	-3.291098932669125787e+00	-2.764522917606675900e+00	-1.351184543078559397e+00	-8.911128104576525599e-01	-2.713344930582806125e-01	2.280460217988468374e-01	4.967483668065257874e-01	1.041255527183950980e+00	1.349030416520211162e+00	1.643606513454294316e+00	2.773976973308080574e+00	2.806657746295273981e+00	2.519989752551488493e+00	2.746145705266838988e+00	2.285873433835218904e+00	1.964686508801530618e+00
-1.273150781594503123e+00	-1.815771952135968759e+00	-5.431749655929976051e-01	-9.403413924408284830e-01	-6.196743712079945121e-01	-7.126126192036345841e-02	3.952868836462753999e-01	4.796119748906442770e-01	6.835399085208022640e-01	-6.544044174355766186e-02	3.347709648221853795e-01	5.473271818742350137e-01	8.499348586602417654e-01	1.424315273698676165e+00	8.866803946311945239e-01	2.019307515350458604e-01	-1.060366170014894083e+00	9.605295046326952635e-01	2.120587208502584531e+00	1.012659029207970685e+00	-4.275261013356713713e-01	4.447279064223560313e-02	-7.046243572766237584e-01	-1.446550118496487514e+00	-1.661732639769655462e+00	-6.545167614003527534e-01	9.506921785288181825e-02	2.991097775354277233e-01	7.176024513104131142e-01	1.252180615446232270e+00	1.184302647164599875e+00	9.413056085364360781e-01
5.245083717666548573e+00	4.802708336882410833e+00	2.797881419230695776e+00	2.086833299541019482e+00	1.745995387413113997e+00	2.187004497219079191e+00	3.232152061561269552e+00	4.211598363888978902e+00	4.220367289613666806e+00	4.638919743370490956e+00	4.483037201754837220e+00	3.757663373400676576e+00	3.922186116067135853e+00	3.705222145621942964e+00	4.235403611914676070e+00	3.899547039455405262e+00	2.895773810666371073e+00	2.372266784327216271e+00	2.433155105739241542e+00	1.177613316716421554e+00	2.858388054101390630e+00	4.263167070912386336e+00	4.256544981473597389e+00	4.466429254648087266e+00	4.572897276553073098e+00	4.554570391796660900e+00	5.090316515128484376e+00	6.086472881405510016e+00	6.649646006560558931e+00	6.710616091129918637e+00	7.578425500020548711e+00	8.355922481294108195e+00
2.484844487854552142e+00	2.506326783116153312e+00	1.525882224769336659e+00	6.753202031349744283e-01	-1.442248376421776113e-01	-6.176537754679929382e-01	3.542738077981529288e-01	1.459783914183299558e+00	1.902762739932465363e+00	1.437645663970112286e+00	1.644580862622210926e+00	2.370544922139937949e+00	2.392393976973596459e+00	2.332573758537954678e+00	2.742141891554089383e+00	2.791011979013462430e+00	2.393327328030792067e+00	1.436585404057768134e+00	2.194586442336311283e+00	2.059388190754991133e+00	2.020238954086660321e+00	2.427020992831966595e+00	2.193373275566867342e+00	3.116258821075289287e+00	3.765216508609141144e+00	3.615965401128457657e+00	3.354230374387087821e+00	2.693981591510322904e+00	1.399128332976316669e+00	1.320476501288174509e+00	2.818843157174258707e+00	4.209943121437206059e+00
3.225107669575808078e+00	4.082370164685403147e+00	3.962047626524995092e+00	2.906417556130659108e+00	2.681137478712468880e+00	3.017909880745123896e+00	3.408654434949152989e+00	2.865771504868118047e+00	2.884903147027912507e+00	3.720444869245485453e+00	3.284402509856748864e+00	3.448194528944513948e+00	3.873568535776316324e+00	3.434573528845631607e+00	2.409864924242913542e+00	2.195012976794902038e+00	2.294923339458881717e+00	1.386935213761635977e+00	1.825893769326240701e+00	2.796100970894905391e+00	2.134485450200062306e+00	1.953559180096551717e+00	2.892780250638571360e+00	2.811331538100165339e+00	2.115700916456304537e+00	1.182087234986444413e+00	6.076754555772472255e-01	5.775054796033429749e-01	9.262632111871811347e-01	1.122251659710660210e+00	6.363544147524923256e-01	8.583382119813138811e-01
2.544739794715316528e+00	2.401660709997236243e+00	2.339147961149681709e+00	2.582586460832449138e+00	2.630075668944267697e+00	2.808764511862550162e+00	2.841582373530715522e+00	2.356408632539732206e+00	1.677568906507220348e+00	2.147478966888386687e+00	3.043187187393980864e+00	2.114219799410863576e+00	1.400324545229883144e+00	1.447417365677994283e+00	1.783503791067444721e+00	2.244888285846834197e+00	3.012532349149477540e+00	2.598163670887361665e+00	2.359060130547024681e+00	2.354040744281606923e+00	3.350239506626659480e+00	2.292358759888317721e+00	1.712835197909870377e+00	1.840131018303730714e+00	1.660040294086847723e+00	1.053155117076149505e+00	7.811088713461463717e-01	1.010293868328579592e+00	1.505471895771478330e+00	1.139785887255174490e+00	1.125292085986053348e+00	1.165827933873210487e+00


==> Cifra_figuretem/0.039/RPdataGreen2.0.txt <==
-6.714194923492031730e-01	-6.597684695651842013e-01	-6.094574143532092148e-01	-6.414066736228926091e-01	-6.194380369011410759e-01	-3.468533198800766160e-01	1.591134392944659748e-01	3.390012416576408949e-01	-2.502886003922127345e-01	-8.354238843793317937e-01	-1.008414250427930314e+00	-1.089889939182094425e+00	-1.127475498860791348e+00	-1.323748002439668614e+00	-1.599630524354396455e+00	-1.623140310158738275e+00	-1.545196152526296718e+00	-1.015293201170595294e+00	-8.451778717571428734e-01	-9.081966352171926271e-01	-8.489464013993071045e-01	-4.633833908500376020e-01	-6.202357538978093832e-01	-1.028163871759977810e-01	4.921183647359652080e-01	3.828946887964181367e-01	-5.063007330592636523e-02	-1.453964606046590502e-01	-3.355785792589003891e-01	-3.827641131060684904e-02	2.292095559911302705e-01	3.300997950544079518e-01
3.027671087877390921e+00	3.049535684673893243e+00	3.050049589545511974e+00	2.853902435175206698e+00	2.836337338060325397e+00	2.892338096113982182e+00	2.892884691854284984e+00	2.724781341437791937e+00	2.578655193403313728e+00	2.726708788439136999e+00	3.019339531080064809e+00	3.116128215302848670e+00	3.175165881808581503e+00	3.170905849603021576e+00	3.398680162510795633e+00	3.316255891554526158e+00	2.871364909751667582e+00	2.478953944364156836e+00	2.671490073503249629e+00	3.046441249722588562e+00	3.184872010954860944e+00	3.576828632071743286e+00	3.030510191973431411e+00	2.880914422797412833e+00	2.842766321071616531e+00	2.870633761493019520e+00	3.340543198012213111e+00	3.419927733433041350e+00	3.213634432106908356e+00	3.514666720236016229e+00	3.779689616249057860e+00	3.684273287421845122e+00
-2.344042672920283898e+00	-2.373570969936825925e+00	-2.406973900864521010e+00	-2.317078498152493893e+00	-2.359885465437478125e+00	-2.546818236234726029e+00	-2.369553103789452830e+00	-2.454383358713918106e+00	-2.710979072500945275e+00	-2.554212161551240090e+00	-2.216812243466769861e+00	-2.034593433040221111e+00	-2.113091183765336556e+00	-2.019070494368350843e+00	-2.046267361282844810e+00	-2.323957701912724438e+00	-2.399771483556402352e+00	-3.126578740565115755e+00	-3.355145398922440680e+00	-2.944830949148537602e+00	-2.903523492104039150e+00	-2.904456234329177100e+00	-2.509559160772115050e+00	-2.491240015647480099e+00	-2.533284414492136261e+00	-2.204789631481147261e+00	-2.053578794004572217e+00	-1.356644941034681029e+00	-1.534908075907995606e+00	-1.976267897693999354e+00	-2.092532057739923346e+00	-1.935226009656145107e+00
-2.634108294484288404e+00	-2.624277134881966234e+00	-2.592991682744050230e+00	-2.307644531609249761e+00	-2.094892632394240728e+00	-2.122907031604819306e+00	-2.228423705636658259e+00	-2.268448963199687363e+00	-1.924964616562927500e+00	-1.742797756648601704e+00	-1.891451838947852515e+00	-2.144665481734516987e+00	-2.326250228025213307e+00	-2.311603920313693994e+00	-2.791820117760804632e+00	-3.039190251694465328e+00	-3.202661203381938826e+00	-3.359215780128499418e+00	-3.275131318029353533e+00	-2.488918971061970797e+00	-2.177306525955884364e+00	-3.146150757193838299e+00	-3.537010951245969981e+00	-2.961175467375848580e+00	-2.460815018379890251e+00	-2.841425785730066433e+00	-3.291040729906157480e+00	-5.040643919149964347e+00	-4.962883287771189700e+00	-4.699062089202032055e+00	-4.496953631321131795e+00	-4.300386628368979558e+00
1.947005230969878431e+00	1.980463692403790832e+00	2.118487141499974413e+00	2.122391868268469928e+00	1.896419032647260750e+00	1.528554370031813159e+00	9.781041501086954471e-01	9.913582766803553659e-01	1.164206346680896509e+00	1.485747201905418979e+00	1.599224211864116008e+00	1.604837839253014931e+00	1.757878897201268886e+00	1.343827381010135991e+00	1.244031975919771327e+00	1.249274102846640089e+00	1.086290453436610237e+00	1.115239723480680567e+00	1.382631351373061923e+00	9.858843579887714981e-01	6.763540772646942090e-01	1.849494614961228356e+00	2.528541474707155512e+00	3.175078677326791610e+00	3.414842815690164013e+00	4.735956843352798096e+00	6.015608730371699409e+00	5.777296115739524396e+00	4.856146629183456298e+00	4.156605138791466203e+00	3.767679899740671523e+00	3.672024059595513368e+00
8.911619745606612852e+00	8.821853220370124760e+00	8.863461610193885676e+00	8.986296650980765577e+00	8.884688262093385802e+00	8.737075882210904254e+00	8.844320600620894979e+00	8.905455206721782702e+00	8.343653172551965369e+00	7.652023600024594252e+00	7.618519169647357536e+00	7.884207412367573831e+00	7.946746159171768298e+00	7.569942310786959005e+00	7.563706408076510179e+00	7.333633477838565895e+00	6.824779202815655310e+00	6.382544466772184677e+00	6.626145406115340641e+00	6.827265218787022860e+00	6.744072901096156869e+00	7.143812562292870538e+00	7.657015257690082954e+00	7.580599224175609940e+00	7.735721840369590652e+00	8.883721524833983807e+00	9.315265439290746130e+00	9.923064876238193222e+00	1.034132615801485500e+01	1.007853284166560925e+01	9.873730206879976379e+00	9.931367282993738499e+00
-4.932078699382680398e+00	-4.830887294380747043e+00	-4.770694327232654963e+00	-4.851850374279368161e+00	-4.839464503319145905e+00	-4.839472844910385874e+00	-4.889143855886319834e+00	-4.870272424955151891e+00	-4.306561952906907464e+00	-3.542700892701347470e+00	-3.505329922676398979e+00	-3.876289010813922964e+00	-4.040406776998186622e+00	-4.324635574916126934e+00	-4.567707074104867537e+00	-4.727720907278665230e+00	-4.850742776102144660e+00	-4.750652836124791278e+00	-4.660385316143357493e+00	-3.995178650232008355e+00	-3.355496220808149577e+00	-2.657200252049468414e+00	-2.179586311065945914e+00	-2.175755133795994389e+00	-2.138990868631128084e+00	-1.947640884201928380e+00	-1.949045369415937978e+00	-3.442200394367869620e+00	-4.602012436482244340e+00	-4.732129028837563034e+00	-4.596650413015217040e+00	-4.502888221367179256e+00
4.804460384161082231e+00	4.799423712918065021e+00	4.773610852267081484e+00	4.637199888500966871e+00	4.625207534150996835e+00	4.368861990628317926e+00	3.866517205813597258e+00	3.818598953579829924e+00	4.355694129648648882e+00	4.389925448765978899e+00	4.514850751135024431e+00	4.559972419974831048e+00	4.552506954781366133e+00	4.869620256451478113e+00	5.081910918561396429e+00	5.127708069569900218e+00	5.178275942355524464e+00	5.310501058368743088e+00	5.499602374428683049e+00	5.554295175767163251e+00	5.396689323845145658e+00	5.254351502888021663e+00	4.846620242960598901e+00	4.408457550146656523e+00	4.217736321165385327e+00	4.337270628089444635e+00	4.614248094681034473e+00	4.446097079693700493e+00	4.095242658933372581e+00	4.156849275081869521e+00	4.201731424941678839e+00	4.220416571555118956e+00
-2.189211987695605099e+00	-2.204274486090630703e+00	-2.207675084157970868e+00	-1.644732248099258554e+00	-1.214090821785293040e+00	-1.318660759008255523e+00	-1.292925408772954476e+00	-1.444261014359854434e+00	-1.328668248164412313e+00	-1.396778375966944097e+00	-1.335928042425938544e+00	-1.373423696857680731e+00	-1.448700610595060168e+00	-1.117843002848774026e+00	-1.259743550224629027e+00	-1.346519458170285954e+00	-1.264276497360775853e+00	-1.499087874275153665e+00	-1.828174177506746823e+00	-1.716080211093493180e+00	-1.588831401462612369e+00	-2.378816978677402272e+00	-2.832970437496410643e+00	-3.324750731855342867e+00	-3.490303983495476547e+00	-4.042275647269322647e+00	-5.607935037033345615e+00	-6.513130436833910686e+00	-5.488459319663510527e+00	-4.907589006442776736e+00	-4.702449332487957712e+00	-4.426348460798863904e+00
-2.971795722809345008e+00	-2.903512251077990047e+00	-2.909614011760330854e+00	-2.786442618380221337e+00	-2.661120441175913065e+00	-2.865696315914071146e+00	-2.978119983593185083e+00	-2.827623010486479682e+00	-2.176821438285640564e+00	-1.832824947405608640e+00	-1.590084724870142185e+00	-1.525994373132431914e+00	-1.443147683527843173e+00	-1.144063640255719827e+00	-1.339679994427114496e+00	-1.447416382863959461e+00	-1.465954118951930063e+00	-1.781004546486293139e+00	-2.244552077277647051e+00	-2.115748108987758780e+00	-1.695719810040683173e+00	-1.540718798246398125e+00	-1.038368533606835120e+00	-8.615918625401487452e-01	-1.158020214465296682e+00	-1.765200009203727882e+00	-2.150897365370078251e+00	-1.902363868026720972e+00	-2.712247200191313823e+00	-3.088333985037344576e+00	-3.072326896523385642e+00	-2.907033458030785500e+00
3.440330856579927765e+00	3.427128922297457247e+00	3.393076259005649131e+00	3.714703984384831514e+00	3.912127113727332794e+00	3.703360209492942978e+00	3.749069326664915991e+00	3.647157913227630832e+00	3.525065712739856583e+00	3.196394975373727299e+00	3.135719282072679359e+00	3.110588613963931159e+00	3.126128929866093475e+00	3.229885770355274133e+00	3.342987118087183518e+00	3.259944141216704505e+00	3.086449679088640430e+00	2.982405676377772874e+00	2.377665129416062229e+00	2.562853463384242581e+00	3.464084928616377734e+00	3.400720522851766958e+00	3.586937333984537624e+00	3.657856855409499897e+00	3.559771691767320334e+00	3.303102535222106617e+00	1.700500444609850170e+00	2.630130275273602880e+00	3.147828789329567112e+00	3.221020779963775116e+00	3.305762868596694215e+00	3.363279311572186625e+00
1.000560409643518778e+00	9.723415560642022504e-01	9.311091100878968740e-01	7.561564644773753896e-01	8.159692543200628423e-01	1.085086705463895518e+00	1.507846479742843027e+00	1.561169127690423375e+00	1.238238952516991676e+00	1.082827878675399758e+00	1.015596369299255120e+00	1.051236221148806660e+00	1.014552479566593446e+00	5.366468587181768557e-01	4.357637624183030578e-01	3.964631817203858599e-01	1.217901725680684832e-01	-1.364103395298220944e-01	-1.029613969275852137e-01	-1.265203013551117195e-01	5.081418524119463848e-02	8.486333870801353596e-01	1.271270774347131205e+00	1.119703784829516824e+00	1.017869809823149563e+00	1.190190419481310657e+00	1.187837911048470474e+00	1.930879247530219445e+00	2.143712197017311194e+00	2.457129026155417506e+00	2.659896842760844926e+00	2.632024693535898852e+00
-5.578307490930257018e+00	-5.613019499778855170e+00	-5.648428466762252853e+00	-5.651066270028660021e+00	-5.335214564753380628e+00	-4.980353690300357350e+00	-4.726373541119575528e+00	-4.807855927968831544e+00	-4.646052114873485017e+00	-4.490227002807159806e+00	-4.785844269212658375e+00	-5.043001686580604215e+00	-5.148566729828871757e+00	-5.021881411009363028e+00	-5.064417805371673076e+00	-5.244985022613133374e+00	-5.249708755092877155e+00	-4.697565206239784352e+00	-4.136574827282692546e+00	-3.902322546768168809e+00	-4.205456698850714936e+00	-4.462431657529687179e+00	-4.096323338897182254e+00	-4.092898876416572129e+00	-3.952359596305849543e+00	-3.831601487153213359e+00	-4.366511167894520540e+00	-5.537218427607381699e+00	-6.226070652216321832e+00	-6.034604674628941012e+00	-5.763452910234380333e+00	-5.609521394196171684e+00
6.282145217196065445e+00	6.230156762305965046e+00	6.305679319707822472e+00	6.092466320781714018e+00	5.690059635204364419e+00	5.278441834058142490e+00	4.532517136689125259e+00	4.494114765030633230e+00	4.999060081367488806e+00	5.009420110280476734e+00	4.970664324133111656e+00	5.117292253191215501e+00	5.206977179000459088e+00	4.998579644889014517e+00	4.914255646037638314e+00	4.902150397431621620e+00	4.687818291523287328e+00	4.533940845599630620e+00	4.978304764887318434e+00	5.150334133678630799e+00	4.502993561086930718e+00	4.217423970557822699e+00	4.541036557098141024e+00	5.022320599002788377e+00	5.303472059625047308e+00	6.564551886053654250e+00	8.516228435073989189e+00	8.912422782141245392e+00	8.499261070260965667e+00	7.734003940377011332e+00	7.201826943308391016e+00	7.018648798790500187e+00
4.570274419602345262e+00	4.493756809119293649e+00	4.479072878630600663e+00	4.382925179004040217e+00	4.517089553903426591e+00	4.565724616068005837e+00	4.296583802812583563e+00	3.650122376308682970e+00	3.398641745672704939e+00	3.327329709420411508e+00	3.228175531520156127e+00	3.336584293028278303e+00	3.413837630160252434e+00	3.299112197426222526e+00	3.590977957975622470e+00	3.362768146862096685e+00	3.144802781326546892e+00	3.305100547464522087e+00	3.575278791719898486e+00	3.360031516304156529e+00	3.013376828067495072e+00	2.969963150911389516e+00	3.276840071768625240e+00	3.412394475824056528e+00	3.874474936778026013e+00	5.097087621500313581e+00	4.952664359944630945e+00	4.914373097133600155e+00	5.460631669483308137e+00	5.821230172880627052e+00	5.933854248977266543e+00	5.919384238015337196e+00
8.996768753675948860e-02	6.014410166959967274e-02	1.796570727104619333e-02	-2.210517644999590026e-01	-7.242350619030516468e-01	-1.075455473959140207e+00	-1.117429855453870413e+00	-7.069648530987023838e-01	-1.004603171624428803e+00	-1.235280311280506860e+00	-1.037060636284548254e+00	-8.383940333598114414e-01	-7.804778994776848666e-01	-6.086413178545589941e-01	-1.896559989701606941e-01	1.119436769446756075e-01	2.124573770474408319e-01	3.166761182059177337e-02	9.932792669521463280e-02	4.881403579873229703e-01	6.553375055905773516e-01	2.574794226915937401e-01	7.096811274621060706e-02	2.343300241957582963e-01	1.255897237309828440e-01	4.509826406027394041e-01	1.247353628747605692e+00	1.333252269328865758e+00	1.405935633644145311e+00	5.514217162734573741e-01	4.333322596772015700e-02	-2.000255742408428294e-01
9.808570620882338664e-01	9.824984045813331957e-01	9.789606908092971516e-01	1.349769130220360491e+00	1.684050075524984091e+00	1.809483700804003004e+00	2.190508012800929993e+00	1.897779232239244385e+00	1.338241229725501746e+00	7.803137949057419309e-01	7.819460498223156364e-01	8.777755927000364666e-01	8.281543935204225271e-01	1.039861868958175339e+00	1.133712666926151469e+00	1.077753622307587644e+00	1.061089829722627664e+00	1.049617996395908914e+00	1.021476540852832127e+00	8.412596864110843953e-01	6.808563148947144317e-01	1.807313486343509745e-01	-1.008345977961325468e-01	-3.521275007657230782e-01	-4.007212526335997560e-01	-6.589331702407407176e-01	-1.854882835422188014e+00	-2.762244770377526137e+00	-1.589233160086177321e+00	-8.175203717176253715e-01	-5.839282442280080421e-01	-3.941833220475940980e-01
3.127501558930062764e+00	3.136191784141028727e+00	3.085073548393724607e+00	2.636298572866713652e+00	2.284367654452235552e+00	2.135511992077169907e+00	2.266809561385358940e+00	2.375273692358661037e+00	2.018575769182763491e+00	1.464924566158507524e+00	1.211584999564023990e+00	1.411775649310595071e+00	1.648356262937561212e+00	1.762129081534564712e+00	2.404521157556489985e+00	2.610185309205276472e+00	2.896261422286743326e+00	3.667518742826029410e+00	3.841483293404462707e+00	3.492136457121282067e+00	3.298794046252073286e+00	2.954917271820773017e+00	2.463097078007987939e+00	2.549876500719201911e+00	2.721286281320042466e+00	3.034020357675421220e+00	3.494914673125193438e+00	4.081503457040120075e+00	4.333095753560865404e+00	4.396569583622603972e+00	4.485228096202938275e+00	4.447480076006323557e+00
2.685249521385675298e+00	2.675991059850195697e+00	2.557147553764345105e+00	2.157113090128461863e+00	1.989387538891792984e+00	2.255451151742117855e+00	2.578886332103633716e+00	2.430255547932143045e+00	2.520457201602796626e+00	2.985273282421939456e+00	3.093544010620437934e+00	2.986716256465493213e+00	2.851584450563053874e+00	2.765606252223745898e+00	2.169789886203349116e+00	1.988001716676953690e+00	2.348876343754251916e+00	2.372004056529370519e+00	1.862257750035490211e+00	1.817011042297361101e+00	1.821012406660504235e+00	1.199156214787047370e+00	6.757099839080685788e-01	9.225865239037672749e-01	1.110947527216565200e+00	-9.746211745367264201e-02	6.770409351891958083e-02	1.734761254236487638e+00	2.166782714951674738e+00	2.719397402553429544e+00	3.284542119141994565e+00	3.437095058449633367e+00
-2.609768946161133751e+00	-2.562821728319465642e+00	-2.536337959001373488e+00	-2.454188352414304664e+00	-2.552792667320596731e+00	-2.796722003853254979e+00	-3.221976124423704846e+00	-3.100586297887122811e+00	-2.602706624683517322e+00	-2.461666953581992168e+00	-2.695582912716393498e+00	-2.894585896432562144e+00	-2.958372948764798060e+00	-2.683582306770543990e+00	-2.344457940408414931e+00	-2.070902917827122547e+00	-1.637028846880828725e+00	-1.118309883253385761e+00	-8.539420695847435017e-01	-6.979423937171911341e-01	-5.478707099281844295e-01	-1.000100254659434418e+00	-1.206608082267557780e+00	-1.247709445915098136e+00	-1.669716231002139395e+00	-1.793633959801238520e+00	-1.568004313544242967e+00	-3.047157958047011839e+00	-3.704576557616388044e+00	-4.109458465062976629e+00	-4.364500398249029800e+00	-4.309657799647756526e+00
6.726461696160065951e-02	6.738073050240839246e-02	1.019573859768108243e-01	1.400899915335291346e-01	-1.619827090041288109e-01	-4.657813098658917794e-01	-8.891722921113655032e-01	-4.839362762729142453e-01	3.439586731385063656e-01	5.271049711875662735e-01	4.439679923103810877e-01	3.984938744480720496e-01	4.910580070876935377e-01	7.695696771644116030e-01	6.787828490148501981e-01	4.375767059566648132e-01	3.375649742619872828e-01	5.721809939195240391e-01	8.013310129579429564e-01	1.177082577708510325e+00	1.039595782612382280e+00	4.714884959647648310e-01	1.046762884502389523e+00	1.770861054127398360e+00	1.740368464507994428e+00	2.076168667756436825e+00	3.263791998201563960e+00	2.286461633512618441e+00	7.762338227109987221e-01	-2.075046813042054905e-01	-4.786659681819665502e-01	-4.408068533275446010e-01
-2.245966342574261532e+00	-2.193920991205808857e+00	-2.220075940636016210e+00	-1.996155798179209739e+00	-1.829498832963039057e+00	-1.650637055539784903e+00	-1.000756670902163581e+00	-6.668857183721477178e-01	-5.770206300548879064e-01	-5.045526455676869748e-01	-8.090868137206445043e-01	-1.255503410233936634e+00	-1.452741008433251713e+00	-1.447563883489008330e+00	-1.426194947408503610e+00	-1.514126922691686028e+00	-1.597252297180132397e+00	-1.332870674152802026e+00	-1.197598792903334264e+00	-1.172878663363977836e+00	-1.215131892351987597e+00	-1.217203098158257779e+00	-1.541959173884948742e+00	-2.631680019235966395e+00	-2.978379912622023173e+00	-3.260985585225481653e+00	-4.147168570771272655e+00	-4.255629801806295909e+00	-3.772395138772774992e+00	-3.157167084668232260e+00	-2.845411462479848552e+00	-2.782716816607214039e+00
4.643002092566197447e+00	4.590885066576500861e+00	4.618326568479385053e+00	5.009678491165771241e+00	5.495251884066448156e+00	5.756414181422980114e+00	6.315782665174309862e+00	6.238483519785630094e+00	5.152725683992565919e+00	3.908650696664313084e+00	3.674474042236361981e+00	3.811294199624055690e+00	3.840493201491615771e+00	3.748290015331027014e+00	3.869163624412911950e+00	3.718494854446511955e+00	3.271594059500572804e+00	3.440830709605606774e+00	3.665924081609092777e+00	3.505613482436211736e+00	3.635332169391339185e+00	4.409251882670290890e+00	4.360165103966174627e+00	4.339762701441480353e+00	5.013519649639305520e+00	5.374045094711606296e+00	3.439835616187443712e+00	3.598403986004378829e+00	3.864946613529616659e+00	4.449080047344781796e+00	4.702651322842637427e+00	4.750445816959633305e+00
5.394295322606235121e-01	5.830755708109489621e-01	6.930796237941125870e-01	9.503590552442211514e-01	1.177889237204923889e+00	1.036887722459922889e+00	4.918304676315419788e-01	2.008104612828574276e-01	7.760105799303245178e-01	6.664946213933611308e-01	1.420583163434293583e-01	1.087908050567064910e-01	2.516149719560006881e-01	4.218167279282410420e-01	9.692984996051845492e-01	8.674709680436449855e-01	7.188143371895682199e-01	1.015306919113469597e+00	1.259874993470881277e+00	9.931393172565539107e-01	5.761723387433512755e-01	-2.901127597488142862e-02	-2.597568979017430002e-01	4.774146674434603943e-02	7.756112576660469105e-02	7.625649244306359487e-01	1.082373567271495141e+00	-5.420219909040473877e-02	-2.154563604026605295e-01	1.363533772888928242e-01	2.785757210039604415e-01	2.855965732009946856e-01
1.318142294086165345e+00	1.276090384643401743e+00	1.296745643037131579e+00	1.557013574348604878e+00	1.635156609681861495e+00	1.676878111213472744e+00	1.735940898971725099e+00	1.876294012854698101e+00	2.092437427157637142e+00	2.028544105482814164e+00	1.483695430191110720e+00	1.136166030009515104e+00	9.979472700118628969e-01	8.836308407408430821e-01	7.966681553447458874e-01	7.087411656553301853e-01	9.069535528409214953e-01	1.584355882539073557e+00	1.929026213361016540e+00	2.296940525834067603e+00	2.262084987196547381e+00	2.462459016281626667e+00	3.241055824887427050e+00	3.080040740184534442e+00	2.967715638513884535e+00	3.617155708914945755e+00	3.327692672536126217e+00	2.711128867410887100e+00	1.816535867461239073e+00	1.288901058926658516e+00	1.054264879112043696e+00	1.135605868727876722e+00
9.466565241789507423e-01	9.298817701769939159e-01	8.739320997253303691e-01	6.381825393668754121e-01	5.219997952152614085e-01	6.623258321710041585e-01	7.407549135792637074e-01	1.079683011553522753e+00	1.029422217761979619e+00	9.618887760812290244e-01	9.489543534811100134e-01	1.013542300677833463e+00	1.017266518931759567e+00	9.602180222329376180e-01	7.504189814779470558e-01	7.125208257992026173e-01	4.471109929293990981e-01	2.895852562297381305e-01	3.963315465167897844e-02	-2.172046758801703670e-01	-1.340995471161318120e-01	-5.804703624869651524e-01	-6.863908751453461354e-01	-4.472554923967136942e-01	-3.466358305034015763e-01	-1.084610541791346749e+00	-4.899712080872776210e-01	8.393821468145967746e-01	1.450746822341929088e+00	1.473754365971412961e+00	1.420398300224126276e+00	1.269073147427518311e+00
1.159026035349659534e+00	1.087662994990953536e+00	1.007805972644366443e+00	7.542093880755045276e-01	7.085412118766306611e-01	9.201307055236405130e-01	1.087048445314938938e+00	6.583964636912452706e-01	2.569757589225356575e-01	6.072097617317616658e-01	1.152204583023450857e+00	1.302236557291981400e+00	1.182110743120500684e+00	1.038818036169722125e+00	7.417648257737810003e-01	5.071714507806586170e-01	3.829326753962332686e-01	-1.857925780962864371e-01	-4.426670265190188469e-01	-6.859760394023910468e-01	-9.123222278163745091e-01	-9.025281296955792731e-01	-1.073685349322083038e+00	-1.266013629687273934e+00	-9.930184124542309476e-01	-1.108740780348083099e+00	-1.260869990180489619e+00	1.889325630109779663e-01	8.867228297776724721e-01	1.332756339240145582e+00	1.602083612455364348e+00	1.606476213333543956e+00
5.404957825339994359e-01	5.446684017469965999e-01	4.271032886377612026e-01	-1.378699676640834093e-01	-4.972431633739791690e-01	-5.728083331343636342e-01	-6.757369429109192360e-01	-7.207638415450280389e-01	-2.203008508977351565e-01	7.191282561212135604e-01	9.972703591326502748e-01	8.041987503503162937e-01	7.351936777688338198e-01	4.884895228757340502e-01	-6.900443463797475974e-02	-1.508438436118399173e-01	7.083929007116207544e-02	4.051347533006915413e-01	1.587743127500622353e-01	4.116003622707417042e-01	7.823294219105766389e-01	5.180782951900626543e-01	4.033896154257662348e-01	6.374313797517301705e-02	3.354827614534315883e-01	-3.092621792974277195e-01	-3.712189061646812421e-02	-7.613108368508923751e-02	5.058236999331366945e-01	6.769880643421469779e-01	7.285580446507434749e-01	7.065836600099163478e-01
4.202107851162140584e+00	4.146550301836768426e+00	4.152871881237535590e+00	3.740356806467767470e+00	3.386950324150020730e+00	3.245786779601570693e+00	2.750244037588714718e+00	2.567827912009387870e+00	2.422968966266408675e+00	2.384268142328615614e+00	2.968047317071008884e+00	3.498018588684703722e+00	3.728548331021621198e+00	3.959791374723781843e+00	4.373586857767214120e+00	4.437499722423593695e+00	4.371042729794334392e+00	4.264138001413072310e+00	4.687642289110851124e+00	4.147859824231084680e+00	3.086510832687692663e+00	3.086545568270263384e+00	2.946798478582604464e+00	2.709050865102614836e+00	2.632225533404019213e+00	3.628469154465220115e+00	5.268412767257461660e+00	5.649047107806111967e+00	5.353556566474684253e+00	4.919281693451702075e+00	4.680238181769422745e+00	4.458427682651477042e+00
1.468254882850309029e+00	1.430325825202776846e+00	1.455413699880510947e+00	1.367208213649169668e+00	1.136128665744018829e+00	9.134132696772117033e-01	5.952968046651792022e-01	1.838901033376698912e-01	2.171044258041623654e-01	6.660617313422660946e-01	8.638821258030955352e-01	8.544076471523410765e-01	7.843868317057226536e-01	7.349881446438774057e-01	7.427329655804093544e-01	4.921380498218489996e-01	3.949627752211689602e-01	2.757457874905029915e-01	8.929920192854248207e-01	1.469978614345791357e+00	9.291262542102213251e-01	7.212352143905039759e-01	1.407765032775919911e+00	1.918868400270023145e+00	2.074233757494333030e+00	3.502466885458165535e+00	4.672996948327860167e+00	3.837139357878360801e+00	2.972069181006239624e+00	2.239875680582165351e+00	1.964195084644860145e+00	2.084551256620059245e+00
1.671420482375478134e+00	1.711526585514510534e+00	1.802100031586583828e+00	2.378693448088754270e+00	2.811437724008714945e+00	2.705878538845872150e+00	2.212931020717956887e+00	2.195461384093199353e+00	2.719898560960003930e+00	2.701881628957584880e+00	2.627193887674081019e+00	2.512163087404482908e+00	2.426626273808500933e+00	2.472191570404852268e+00	2.234518163651458167e+00	2.032851001193669571e+00	1.621067061935521192e+00	1.299596897203995960e+00	1.353150964505264620e+00	1.283572677462601286e+00	1.436452428588905539e+00	1.745355619279891579e+00	1.762016478828736021e+00	2.158985117129728959e+00	2.085530906133921114e+00	1.916169254465104332e+00	1.665240461971921881e+00	4.784533365102238700e-01	-3.398347219920874740e-01	-1.984469527346870432e-01	-1.283400358170358468e-01	-3.731462139944250606e-02
1.208906927790853958e+00	1.149942433138291475e+00	1.180421580047905650e+00	1.335518011162072582e+00	1.477585876576383628e+00	1.741990549195200577e+00	1.948207419196283041e+00	1.743256618148749659e+00	1.591838954624669400e+00	1.475954288563952943e+00	1.292041539548052898e+00	1.152757275907239531e+00	1.232113220695065792e+00	1.231829439342411847e+00	1.183570150643672436e+00	1.134737868516732640e+00	1.305916530975267609e+00	1.988624147949438647e+00	2.339501176774601010e+00	1.957331453616012462e+00	1.290095303586459297e+00	1.653538231360492938e+00	2.187667773030697038e+00	1.402676993237051084e+00	1.429117345691627072e+00	1.913685552548563651e+00	1.125964282115519799e+00	1.204254072286106592e+00	1.609137943961553630e+00	1.764029066255270228e+00	1.675176371012681242e+00	1.637612103917010398e+00


==> Cifra_figuretem/0.039/RPdataGreen3.0.txt <==
-1.813070123530005073e-01	3.150837715185082488e-01	7.115323342045408728e-01	1.315851816408001029e-01	-1.010822755325541777e+00	-1.540628702992759003e+00	-8.878821011893455184e-01	-5.355088273595569603e-01	-1.136865836301332200e+00	-1.199927672161946512e+00	-2.314345647520755778e-01	1.135935299128288251e-01	5.853198747267731594e-01	1.115643290341401972e+00	2.242085816669652787e-01	-4.176047866589397972e-01	1.676355711058775955e-02	2.926690540658785644e-01	5.088044259399649993e-01	4.078684421375797231e-01	4.194574716894483024e-01	5.595048121022513365e-01	9.618336036443225767e-02	1.120795319731167083e-01	-2.926399891183056323e-01	-1.326815827131675896e+00	-1.172820887899352904e+00	-1.473704446874329221e+00	-1.914688304747442338e+00	-1.736906980172210568e+00	-5.961008469050473879e-01	-2.899793453519888264e-01
2.973507230968602588e+00	2.342917272841416931e+00	2.374402676242603594e+00	2.768390609934427093e+00	2.444407199301637412e+00	2.358789812839842792e+00	2.474632823363823508e+00	2.025055055424111128e+00	1.368828741390756498e+00	5.861000879914772810e-01	2.283894823044584632e-01	3.589300589412080522e-01	1.229795123491723485e+00	1.602111696941266761e+00	1.297856444374752227e+00	1.373119309040757630e+00	1.371695066456353196e+00	1.364060530731393106e+00	1.197373277383183998e+00	4.193444223083166444e-01	7.752154216068681825e-01	1.394301937990760853e+00	2.769930235940162078e+00	2.601388365888499976e+00	2.358644852836686567e+00	2.452494371715969734e+00	2.742495244161265777e+00	2.675233008771868981e+00	2.159800779382575087e+00	2.451601826286898600e+00	2.527958456993167236e+00	2.712989955848504220e+00
-1.550481925375645220e+00	-1.353867853567445767e+00	-1.329235279125036362e+00	-1.681043807304582804e+00	-1.326164387032280789e+00	-1.218821433206828786e+00	-1.342930132351267014e+00	-1.551748049823282294e+00	-1.721966000093853255e+00	-1.307058575238647213e+00	-5.263671598603780755e-01	-1.568544924046718636e+00	-1.956795420042484412e+00	-2.601768433289432636e+00	-1.785566376200372840e+00	-7.993337383933367679e-01	-1.153850798796544286e+00	-1.609783414816076563e+00	-1.444978875731325552e+00	-1.468140031415101632e+00	-1.295302162194959639e+00	-6.909848546549883785e-01	-7.011382428629837626e-01	-1.180210218688603652e+00	-1.583046368244960922e+00	-1.746439400829886024e+00	-1.569158097177176137e+00	-9.517834117344721179e-01	-6.652659160420520967e-01	-5.570492987178544686e-01	-8.904854807942188533e-01	-9.704233644648246893e-01
-3.876036789361755996e+00	-3.113558752287382880e+00	-3.455099521616940450e+00	-3.710441688121258075e+00	-3.521810514868250142e+00	-3.318469307519624323e+00	-3.411525192588308553e+00	-3.671911268432322295e+00	-3.716755302901032731e+00	-2.336696410497826726e+00	-7.837358873436631734e-01	-2.828567266011217107e-01	-1.452624213481473525e+00	-2.169552813395697388e+00	-2.472437032814226221e+00	-2.989784346266518344e+00	-3.486304708831321264e+00	-3.883736685334355343e+00	-3.964135277554771353e+00	-3.087249804239505568e+00	-3.389564553811989622e+00	-3.745714110499385630e+00	-3.574851162729466569e+00	-3.855798212865139796e+00	-3.395482497747529305e+00	-3.092792459617844880e+00	-3.670570292808931434e+00	-3.864961906247108114e+00	-3.611916009662269111e+00	-3.495785744115964544e+00	-3.912520766731848454e+00	-4.281052856455199063e+00
4.508249740132845851e+00	4.703058256046540819e+00	5.100063862712908680e+00	3.941875136777376554e+00	3.060774646370535645e+00	2.928727449692683393e+00	3.383055540723619803e+00	4.027044199762095822e+00	4.385088159563951926e+00	4.249872242994001681e+00	2.914014630624516045e+00	2.059658869269106685e+00	1.692227372289755838e+00	1.655937294604736820e+00	2.283555809018600335e+00	3.080755256941094533e+00	3.545081126619785472e+00	3.383609875697233260e+00	3.012915665179049185e+00	2.254895483309380833e+00	3.354811518412252003e+00	4.496811601992866336e+00	4.708983084168487210e+00	4.650395359545422380e+00	3.414356730090137848e+00	1.661333103601704053e+00	1.993712828490835420e+00	3.587608121045108511e+00	3.412791656094966708e+00	3.414697203260828484e+00	4.280130199432514715e+00	4.594152364383246478e+00
1.072936079537041287e+01	1.032611132503819640e+01	1.082182202558522377e+01	1.098313837137819604e+01	9.878317134371618735e+00	9.241803271614218218e+00	9.801311078633846208e+00	9.992490166886346614e+00	9.768066133301530840e+00	8.466028962475002473e+00	6.260625989261475510e+00	5.440553354245843742e+00	6.525182460493486047e+00	7.711266238466969014e+00	8.699337885531583936e+00	9.725120379828148032e+00	1.019361150407821270e+01	1.080415758248959968e+01	1.131428711089954398e+01	1.102054810897178960e+01	1.130637711306814097e+01	1.164912687653680301e+01	1.089785179638334611e+01	9.268545590770770559e+00	8.048410109263913981e+00	7.175472267621666234e+00	6.285185059708811472e+00	6.097533357671624188e+00	6.681134163934213888e+00	8.220057856906752392e+00	9.772012746139749240e+00	1.110144908827688504e+01
-5.310848949609057179e+00	-4.908567057423478097e+00	-5.107524790195842712e+00	-6.259188737068546615e+00	-6.082587289786607343e+00	-5.790567217294870339e+00	-5.806818028790822872e+00	-5.619576251874912387e+00	-5.475336060981419450e+00	-4.039688499508752528e+00	-2.808807566238396891e+00	-1.855600505363331987e+00	-3.050645927300296822e+00	-3.719606944683561789e+00	-3.848081775602324672e+00	-3.995159910212937593e+00	-4.163798101920758832e+00	-4.752917928049495089e+00	-5.435821448511190646e+00	-4.966716368777030155e+00	-5.002681046656456409e+00	-5.234975204748863575e+00	-4.990579070598352374e+00	-5.087136612883446318e+00	-4.703550210085956529e+00	-4.053065088775693603e+00	-3.540224795792139556e+00	-3.874763141487981066e+00	-4.939666025731781041e+00	-5.705912618783846035e+00	-5.587253865343750903e+00	-5.743447112446207647e+00
5.794036145772794022e+00	4.864509701321100721e+00	4.978735147150619156e+00	5.094656704466912878e+00	5.995241944209153573e+00	6.502057331253159767e+00	6.058377821978202071e+00	5.682256051493522975e+00	5.376482218253208600e+00	4.127401254934288666e+00	2.501180942269038088e+00	2.702534905724522929e+00	4.295280313540959405e+00	4.142627073808403892e+00	3.541412085254143971e+00	2.895918136446611779e+00	2.797090284808040117e+00	2.355657828314148272e+00	1.871051390013038551e+00	1.969630941918214528e+00	2.421189197024498529e+00	2.759093853308850708e+00	3.423145850374173627e+00	4.363019706087849059e+00	5.202404006357327582e+00	6.255763685103386429e+00	6.181416331386435203e+00	6.431508825961638642e+00	6.462782035424400107e+00	5.776908604268470526e+00	5.680138614769244754e+00	5.634233285250720868e+00
-3.927651590256186154e+00	-3.951984562160853365e+00	-4.564421186288191379e+00	-3.973584034670213594e+00	-3.187986163515164062e+00	-2.762342960006209935e+00	-2.765817522930126948e+00	-3.234923009153101159e+00	-2.812141179138695435e+00	-2.049174432030187454e+00	-1.499752205161973162e+00	-1.432156643526741879e+00	-1.710752509171914904e+00	-2.178643692623281947e+00	-2.165618248529624701e+00	-3.032109756787539911e+00	-3.510744070704113540e+00	-3.857238101674184350e+00	-3.960567140918552109e+00	-3.330328565631822890e+00	-3.962457807778126284e+00	-4.373969514691543381e+00	-4.242632692017554774e+00	-3.579081750796748285e+00	-2.327023806635562853e+00	-1.725029449946247073e+00	-3.005985803518560928e+00	-2.715975624003656108e+00	-2.016331975056516956e+00	-2.785504071439500962e+00	-4.229782006042796638e+00	-4.498859797756392886e+00
-2.407252132726754201e+00	-2.936470374347004864e+00	-3.060845130928865121e+00	-2.563289771050131449e+00	-1.384608344319472772e+00	-1.245767629604207727e+00	-1.444709100063908735e+00	-1.940022498552701924e+00	-1.367319557116778883e+00	-9.713377643580562992e-01	-8.362500447379813684e-01	-9.237745557939159857e-01	-2.093591714944828652e+00	-3.063559907310018371e+00	-3.136648507538430941e+00	-2.989821170232408232e+00	-3.250164396740592210e+00	-3.746765927937392604e+00	-4.199404043063982961e+00	-3.631221893984777349e+00	-4.273223535810886098e+00	-4.250994809577843370e+00	-3.518511178787832261e+00	-2.708980655969336127e+00	-1.254224674245541626e+00	9.078678395317595073e-02	5.744425197599402066e-01	4.304375942092972251e-01	-3.815345785887686580e-01	-1.527736907617595730e+00	-1.674982580837474533e+00	-1.952409758434903830e+00
3.814487282114578104e+00	3.885901108025745732e+00	4.301566214373628405e+00	4.353179383923508006e+00	4.013257556897534606e+00	4.357343566588164130e+00	4.693813814724402178e+00	4.145043977168667126e+00	4.304313099443110247e+00	3.730529451921680284e+00	2.359680927899276526e+00	1.713622199628498155e+00	3.134728512592861449e+00	3.455166233059119740e+00	3.171034985982187582e+00	3.226223085232863497e+00	3.110787802194186380e+00	2.910119823936029082e+00	2.821169850630699472e+00	3.290118362649807171e+00	3.013548828218046705e+00	3.265752985164286581e+00	3.632698595846343359e+00	3.831429161005764694e+00	4.304126946007281518e+00	4.483878958230459233e+00	3.648081891694795242e+00	3.765962442116564279e+00	3.602299542084711703e+00	3.740602626774178319e+00	4.313163824668313495e+00	4.283848400416385260e+00
7.249534404837071344e-01	8.943273879579712871e-01	1.100431419099793251e+00	1.127051714839884422e+00	-6.118477975599799501e-03	-9.460136075172663750e-01	-4.526375605156412324e-02	5.520432634971074171e-01	3.417466933464949896e-01	-4.228627767515398816e-01	-9.161567991752849194e-01	-2.605811716114902477e-01	2.405398592050999040e-01	5.924964201722311419e-01	1.033508032011748679e+00	1.819159650006488604e+00	2.781444860738250480e+00	3.412106837676445625e+00	3.774126625542636670e+00	3.702106906758950711e+00	3.538006958210019981e+00	2.866428022250966823e+00	1.756577285123586574e+00	8.213013391378369832e-01	4.625717279060871934e-01	2.209126544997254693e-01	5.861774444791600230e-02	-9.700054453259819853e-01	-1.510430065578352687e+00	-1.264095707150576287e+00	-2.146858941975931800e-01	8.468987285528816189e-01
-6.506466522345610848e+00	-6.162950601032241238e+00	-6.529241090441974649e+00	-6.779417577740183276e+00	-6.201004846617641064e+00	-6.194128681819944582e+00	-6.331995721990700154e+00	-5.985964982601080564e+00	-5.395841209447213238e+00	-4.307630696281051996e+00	-2.868576872682338852e+00	-1.919029358651920036e+00	-2.853628795425238174e+00	-3.389733105133289737e+00	-3.728170589668041934e+00	-3.645254153730527413e+00	-3.881888267585357877e+00	-4.021479534267214717e+00	-3.949150533027091292e+00	-3.675014318628536891e+00	-4.127310198616470416e+00	-4.418786899542535451e+00	-4.771282588594883300e+00	-5.223366197652339338e+00	-5.431035679898781332e+00	-4.634162668838871291e+00	-4.340267138560943927e+00	-5.279536574513444158e+00	-5.299324643967438853e+00	-5.501473884913932189e+00	-5.461882869720366962e+00	-5.732417836154753310e+00
8.728122951943968033e+00	8.981324913240216645e+00	9.775080005526021409e+00	9.329388350129256935e+00	8.479168221131127225e+00	8.332226333557008147e+00	8.326447481213966384e+00	8.409886631974703874e+00	7.744067051213741060e+00	6.909647695715047888e+00	6.213356345964459848e+00	4.560885526308521953e+00	4.692580200760829712e+00	4.815161124535229931e+00	5.206130931293960984e+00	5.678562557852830039e+00	5.704771548712959550e+00	5.739428426609049616e+00	5.583659027214153525e+00	5.443319276407498464e+00	6.371491773398587632e+00	7.249927949072736411e+00	7.492572170411896160e+00	7.007907081060148258e+00	6.643422330601547188e+00	5.405932591516561025e+00	5.425015432753682809e+00	5.914786799920771720e+00	6.225915883347793667e+00	7.228153008891170295e+00	8.650075644100127192e+00	9.197495244393429914e+00
5.368598967994698157e+00	5.402346715395297316e+00	5.500138188306605613e+00	5.178236337749946294e+00	5.021439569330730102e+00	5.132494426632972839e+00	5.115211706908708855e+00	5.397470876630250380e+00	5.526155298474855648e+00	5.142322942732572066e+00	3.811954986680412993e+00	3.982843087139505300e+00	5.059743308952845631e+00	5.207504330961944206e+00	5.704608713974743672e+00	6.342594461059912092e+00	6.309388521789543347e+00	6.453316253335483310e+00	6.561423746005285551e+00	5.467216452135958527e+00	5.632459488669150360e+00	6.944416102152137782e+00	7.173493746749891820e+00	6.530834247481819510e+00	4.540087399352096931e+00	3.071910873103875339e+00	2.755544200229314900e+00	3.439580869980038091e+00	4.856522140295428613e+00	6.112201195202421999e+00	6.431945201298211678e+00	6.433241100773663845e+00
3.723024639515254974e-01	5.885024137404061273e-01	6.312540116673526214e-01	-2.080820922174665688e-01	3.094535551050420219e-01	5.208124697113144519e-01	2.897341768279440011e-01	-1.386456313127488182e-01	-5.218243513844222914e-01	-8.628656212162912897e-01	-1.487903457384722739e+00	-1.473569382231275426e+00	3.890463560334158234e-03	1.211412390235385994e-01	-6.246890242936681270e-01	-1.449034860114200685e+00	-1.685792772932561689e+00	-1.946683069514168807e+00	-2.238909329589575670e+00	-2.660669546787511663e+00	-1.746499300456385129e+00	-1.092038459709156140e+00	-4.709945181806622916e-01	2.924765985103041088e-01	3.533444382713928911e-01	6.195501952799755685e-01	9.694008069763064839e-01	1.439495150406806090e+00	1.182725919694603389e+00	1.505115314360141232e+00	1.112405736080578134e+00	5.925860232708178854e-01
-1.032732291514750989e+00	-1.168125212255137990e+00	-1.600284993948193568e+00	-8.426869785547291825e-01	-3.730470033379083006e-01	-7.654405625139253377e-01	-7.715389556984045827e-01	-1.130434665358873714e+00	-1.673693274892764427e+00	-1.842038419771393265e+00	-2.016901125675092388e+00	-1.068067335366956083e+00	1.270853028781561589e+00	1.691481018498175892e+00	1.444179808711604451e+00	3.471111048329516557e-01	-2.139001561088782824e-02	6.845360166627699472e-02	-1.119330296821120507e-01	-3.992941970745439439e-01	-1.188044379348307533e+00	-9.950696845424492620e-01	-7.445277743830464035e-01	-8.151920202011060379e-01	-4.828050035961631847e-01	-4.030690478207704652e-01	-1.663388344506600003e+00	-1.894113056918393712e+00	-8.004065026882067890e-01	-2.256790145617604271e-01	-1.096218342587761185e+00	-1.033593853753089764e+00
3.863875506756838885e+00	3.589105121878186644e+00	4.525535945872331212e+00	4.338207442583744466e+00	3.278489320828315456e+00	3.861476806646172211e+00	4.270460549038777032e+00	4.315265993731758343e+00	3.710462755150817582e+00	2.506776997709415422e+00	2.426401215206706041e+00	1.768758322716992293e+00	3.332369959119094283e+00	4.145724648871937035e+00	3.212155546701977560e+00	2.036710696099821583e+00	1.862030079134263438e+00	2.044318668161545283e+00	2.153670539193763833e+00	1.186102746198695712e+00	1.565809294743403024e+00	2.482885255216761067e+00	3.536967766982083816e+00	4.826550056045571857e+00	3.762674525500165679e+00	2.544850506106082655e+00	3.661201282178224048e+00	3.986477504981074116e+00	3.623502274889567332e+00	4.198068004722156132e+00	5.024442102598981386e+00	4.909703325171129507e+00
2.854498244206138402e+00	2.832206541881175266e+00	3.043721840435865023e+00	3.642184978353444347e+00	3.539864439287745856e+00	3.539283800651048750e+00	3.474895426028740353e+00	3.265817473018278516e+00	2.772447251546756863e+00	1.775226837355116549e+00	2.029913378587778983e+00	2.458765745422607729e+00	1.775556845254678162e+00	1.550372417842073913e+00	1.625879660774690594e+00	2.141481058185292330e+00	2.797074470430207072e+00	3.171618729213932397e+00	3.552345661409431532e+00	4.350093283440613412e+00	3.742866305003584415e+00	2.813226584703774069e+00	2.340908971328121702e+00	1.988281309463686197e+00	2.118512812675202195e+00	2.223444750038629181e+00	2.775938795145338922e+00	2.062319922405015937e+00	2.091263050456865447e+00	1.747769322549044491e+00	2.368423846713008096e+00	2.437975655501321892e+00
-2.766621825799463252e+00	-2.914339037019082035e+00	-2.906264008580954794e+00	-3.435744181296869648e+00	-2.881032145567599567e+00	-1.604463334779653305e+00	-2.068047867647723415e+00	-2.169818704408590815e+00	-1.957088601800613281e+00	-1.595139120509235120e+00	-1.418776608280711393e+00	-1.553996146472150564e+00	-1.334397000499314645e+00	-1.558689729079167252e+00	-1.892510917511279978e+00	-2.593668710177223335e+00	-3.549398185450180598e+00	-4.426247501396748163e+00	-4.936336459017946154e+00	-4.374472467431242073e+00	-3.975296591781554589e+00	-3.804859831851555629e+00	-3.726913115122991282e+00	-2.944667016685161620e+00	-2.138188100964654836e+00	-1.092148401141944447e+00	-4.581341882623367057e-01	-4.557708926448323679e-05	-9.111842199398161313e-01	-2.049700660486358572e+00	-2.250947053099949802e+00	-2.595656401097625299e+00
7.012721795245262513e-01	7.265116674249784134e-01	9.627271376647387191e-01	1.020584619902664469e+00	1.643564764511744380e+00	1.748200695847444752e+00	1.265989008219451595e+00	1.171544221090918825e+00	1.199394980866834715e+00	8.476785286094895566e-01	3.501883470612862093e-01	8.050510903697005727e-02	1.131721144601584239e+00	2.093089445282461381e-01	-2.466597109123813136e-01	-5.091956289347565612e-01	-9.204514039061820752e-01	-1.217143160262662338e+00	-1.722855174566500391e+00	-1.084609095797828493e+00	-1.112810258234009364e+00	-9.971258432892989854e-01	-7.732477815090361972e-02	1.612793614085392471e-02	5.204983807156181586e-01	1.702212171297111221e+00	2.312080298343854423e+00	1.807250071491152799e+00	1.145782904661020174e+00	1.424891187817045379e+00	1.931956752089095675e+00	2.132581397759809150e+00
-5.399623149443271153e+00	-5.166688583694607040e+00	-5.351156696717309202e+00	-4.814510393265710064e+00	-5.234035630154163954e+00	-5.131095595402110021e+00	-4.946492267034973800e+00	-5.012220978465576238e+00	-4.617605829058136990e+00	-4.250630044839726729e+00	-3.643519323839128354e+00	-3.057236621778783636e+00	-3.059598198153474780e+00	-2.726604907267383915e+00	-2.004815001209573122e+00	-1.987592325285939321e+00	-1.672192464007995483e+00	-1.194556232592863143e+00	-1.152904835358150359e+00	-1.730535760808452894e-01	-1.130573198445792515e+00	-2.598009558616558135e+00	-3.032218992178635997e+00	-4.230190821778805343e+00	-4.248946889562184026e+00	-3.215474032725642139e+00	-3.733265712416825366e+00	-5.270844680108240254e+00	-5.316465266533038303e+00	-5.373407940922753312e+00	-5.994825818733329648e+00	-5.653647476659203086e+00
5.411808649271010907e+00	5.342393493442841645e+00	5.751306929694262493e+00	5.711247282833886274e+00	4.730840473075378583e+00	4.059431746021329168e+00	4.567242149776471472e+00	4.517367285844252400e+00	4.761768243657709121e+00	4.696587565266722386e+00	3.826731081148540436e+00	4.110700481816914831e+00	5.038173177537716541e+00	5.818291671683359922e+00	5.207163123305591945e+00	5.485886180883226437e+00	5.911186942606516226e+00	6.499141122814969584e+00	7.167020486295397674e+00	6.825490718114091138e+00	6.968856585832563511e+00	7.331090911224797502e+00	6.377417533894938373e+00	5.464182655016665890e+00	4.596237011063116995e+00	4.133607160155738036e+00	2.719158547991193053e+00	2.097046093225917396e+00	2.997464650736968217e+00	4.436205353741323520e+00	5.339585774871681068e+00	5.363855695820063829e+00
-4.699682352428868892e-01	-3.080148615147447200e-01	-3.635415416931240817e-01	3.772889175513698123e-02	-1.627522095966073834e-01	5.383874174534736268e-01	1.945209110243353301e-01	2.542941465250952646e-02	2.846961554702301389e-01	8.957646016101226127e-01	1.181729215586644566e+00	6.040188455903722220e-01	7.781899530720530755e-01	7.234874209235248044e-01	1.394191582189066247e+00	1.388637281994965056e+00	6.436201551136631061e-01	5.366009929463100292e-01	2.734120698954758955e-01	-2.503004300931214732e-01	-2.684676061278794545e-01	7.789809608941790087e-01	1.771508948263849970e+00	1.163181331353872805e+00	-7.592181194148955869e-02	-7.999087509436926258e-01	-6.844471977586759071e-01	-2.427094609071148157e-01	4.155473977437494359e-01	1.383518670445647469e+00	9.197305653623153443e-01	7.583745450408562183e-01
1.626241309185759487e+00	2.033977194004176869e+00	2.261940833540718732e+00	1.794511371059845040e+00	1.452806757380665781e+00	1.155682610017245926e+00	1.353660619482520255e+00	1.987209255136258124e+00	2.472613839971073091e+00	2.393165200623790678e+00	1.401946072718638803e+00	7.856226977020276392e-01	1.519327518171862179e+00	2.031238977930038825e+00	2.499332655707113382e+00	3.220411305056449347e+00	3.247278857761024984e+00	3.199667514903451249e+00	3.060024817751153314e+00	4.053336832441061688e+00	4.144558444388195539e+00	3.773431331067167882e+00	2.433434162184570315e+00	1.011608603042333465e+00	8.783387942582778773e-01	1.577030710355176391e+00	1.261192347550577741e+00	2.832003152815376623e-01	-2.659287413407792067e-01	-2.684284180664949226e-01	1.383699372844053199e+00	2.098406947703014502e+00
7.819561617124791697e-01	8.567697101226731116e-01	9.433473127323355190e-01	1.748392663499132249e+00	1.531122500701739275e+00	8.194897211973195539e-01	1.197954082129340847e+00	1.579148170782194827e+00	1.014657848682834151e+00	-4.085347375975436485e-02	1.239859974245987873e-01	-5.281305031442268955e-02	-7.247761383459707663e-01	-6.029554508098754484e-01	-8.527061098827698471e-01	-3.884937282188084540e-01	2.042577098005081970e-01	6.672178722066450796e-01	1.239549362243450581e+00	1.508937950168741438e+00	1.116819018849878553e+00	3.606722127528660393e-01	1.507363531780840649e-01	4.127844063216962178e-01	7.745023495572257444e-01	6.710607436533910786e-01	9.389356542955177298e-01	7.093844619470789370e-01	7.411968492861406022e-01	5.545657285335598985e-01	5.091225057613063543e-01	7.216604878579513382e-01
1.963376256565888767e+00	2.005140229320347967e+00	1.959998968883264636e+00	1.842039241512222869e+00	2.163003575734390171e+00	2.406493109462449542e+00	2.071900010736324571e+00	1.778127206976875208e+00	1.693625589772453033e+00	1.652129468910530363e+00	2.114769618956681807e+00	2.660788985386132843e+00	1.359180424332475878e+00	3.080444212531217585e-01	6.863540814905912946e-01	1.908293601303562292e+00	2.422251504428432067e+00	2.680717875753066970e+00	3.242069110449467217e+00	3.263713281465268068e+00	3.320398162353376037e+00	3.166383887601861957e+00	2.194056567654844248e+00	1.716118913400812573e+00	1.557943250959026305e+00	1.177237768461450784e+00	9.122431566560977867e-01	1.084134083443990981e+00	2.389306638935778437e+00	2.493557610933316848e+00	1.941996469099184663e+00	1.469500365075665060e+00
3.046304887305800180e-01	3.516268083410870604e-01	7.348437857168858001e-01	3.752221833219353542e-01	-1.870790045346988617e-02	7.805571819704401615e-02	6.932973249528715520e-01	9.869791748851417523e-01	5.467410771120118085e-01	-4.207985496105447476e-01	-1.888928565949250793e-01	5.258566448955483974e-01	-6.071563067716028404e-03	-2.883328725269049819e-01	-1.323320996630358959e+00	-2.230396116178598565e+00	-1.717971544865456224e+00	-1.904098363746969502e+00	-2.146419166267755863e+00	-1.609825860580799795e+00	-1.793659274154201011e+00	-2.923829405651513280e+00	-2.239920527123106186e+00	-7.549938404141982584e-01	5.625237976093193648e-01	6.728151528072670029e-01	1.185989591373681540e+00	9.128658220099142850e-01	1.630343564537713912e-03	-1.255622072118915300e+00	-8.757976306497209373e-01	-5.911165279662922156e-01
5.837860020865058175e+00	5.143165513453678450e+00	4.972214303463400320e+00	5.149258093967229222e+00	6.092733313845096532e+00	6.321686425399085429e+00	5.483562997488975910e+00	5.269852205561454284e+00	4.945391536812304700e+00	4.081670739517386792e+00	3.188539841946027575e+00	2.714651072157070910e+00	3.581362720474424943e+00	3.217927262494035823e+00	2.891299017114704384e+00	2.884835593107244467e+00	2.619901774915150749e+00	2.775282697901568785e+00	2.573221201914692280e+00	1.110033100213396295e+00	1.969981319570493827e+00	3.550495976781711693e+00	4.504891179660106104e+00	5.278078012062406010e+00	4.858082448007500886e+00	4.290369648059954244e+00	4.696741983835485357e+00	5.714537446927032249e+00	6.810180553177721308e+00	7.105264511511236059e+00	6.522562832835803626e+00	6.098795721726842700e+00
3.242046769499627334e+00	3.396975237829535033e+00	3.553743309545690288e+00	2.581878122867295566e+00	2.931599889454827412e+00	3.232143255683159744e+00	2.747968667477356242e+00	2.800684604560004676e+00	2.514385475095790579e+00	2.747569936388293055e+00	2.453286165892421877e+00	1.990117202430025101e+00	2.632418969384038743e+00	2.201126865098529617e+00	2.817196893979517558e+00	3.524595741788236758e+00	2.800938848761790112e+00	2.222933554236792730e+00	1.783683873997302216e+00	1.366293274579539307e+00	1.922790542033220973e+00	3.385555589301540547e+00	3.825468253137762176e+00	2.913928212526819550e+00	1.798185793934774734e+00	1.223593435117010575e+00	1.469442734497879322e+00	2.197596808245390054e+00	2.818044611497099172e+00	3.531318645013444169e+00	4.178438882705920676e+00	4.145982842943828572e+00
1.643900956669911873e+00	1.368428969382085247e+00	1.154516650298613278e+00	1.713054916048803555e+00	1.944997567748678824e+00	1.814893729945902701e+00	1.540948521979231378e+00	1.517345162714082152e+00	1.891370784770393110e+00	1.981874545142026767e+00	8.997015345661492081e-01	9.887747839102466463e-01	1.230751156113112366e+00	5.364467636508593040e-01	9.942575767887722460e-01	1.848371350273893432e+00	1.757359094577279457e+00	1.482180060864727755e+00	1.351543971814580969e+00	2.071432693650702817e+00	2.068083664162066793e+00	1.824845981384888294e+00	1.506382450799505834e+00	7.094228759854906974e-01	1.229688917899396161e+00	2.216922618874330730e+00	1.322372932784130706e+00	1.399849774003809388e+00	1.533160792761214086e+00	1.356115561078037324e+00	1.086962382620509482e+00	1.346934728376764090e+00
9.537759694852259162e-01	8.106040647382979358e-01	7.745236036837337412e-01	1.050790438902742929e+00	7.654302841221526377e-01	6.084825358297307751e-01	6.213365495784279879e-01	9.103957592026125090e-01	1.769730678399353829e+00	1.762085010094859516e+00	1.100429907873092361e+00	9.651821821236474808e-01	1.102953275585404791e+00	2.244818037451190573e+00	2.500544418205473018e+00	2.316539248217694524e+00	2.502410522987255970e+00	3.068535254675583968e+00	3.131799672477248997e+00	2.890273703093859226e+00	2.291880606721092395e+00	2.010329243269868282e+00	1.936905783206344989e+00	1.381013810539779341e+00	7.897367049744923317e-01	4.048206227546402580e-01	-2.205876179983513596e-01	-8.092866623014810523e-01	-2.394978681540369247e-01	3.032834250166883683e-01	7.596322231674748071e-01	1.228486244457187571e+00


==> Cifra_figuretem/0.039/RPdataGreen4.0.txt <==
-6.318137768951617161e-01	-6.528499997705624613e-01	-6.099987971143546739e-01	-2.942880118038212478e-01	-3.165811634034261246e-01	1.084058643410133749e-01	7.385411197372881986e-02	-1.378599522230785912e-01	2.101181740600231163e-01	1.952018865280131243e-01	-1.172444449058784449e-01	6.095695016896186536e-01	1.012248300547012647e+00	4.796631153254149460e-01	6.479269811494224596e-02	-7.101178309943632916e-03	-9.974537116798751213e-02	-1.262852191870086627e-01	-1.765560606625551920e-01	4.648989948942384709e-01	1.679182617932080956e-01	4.366086397385528506e-01	4.107683489269386423e-01	5.250069595587938398e-01	4.995659910766634404e-01	3.643955795906680950e-01	-1.223790956935525143e-01	-6.019310471732045587e-01	-4.019615697363053686e-01	-1.576285436474934576e-01	-1.613644919403793010e-01	-4.893401967568424826e-01
1.736866801166491170e+00	1.202027782739273132e+00	1.337033329680251459e+00	1.552126126480763535e+00	1.746140650669549377e+00	2.812649369443172453e+00	1.948696481352307552e+00	2.553901626720939788e+00	2.581098024487924469e+00	1.385628091213758850e+00	3.843924306776592137e-01	2.727128909825241032e-01	1.141661250788383875e+00	1.133047396275216556e+00	9.156849873288231967e-01	1.023507811899024400e+00	8.722565416819196837e-01	6.076555309521771697e-01	1.369015181225659905e+00	1.938179406516925107e+00	2.012834301872314047e+00	1.364491697303523043e+00	1.302115072915046357e+00	1.825885814151052555e+00	2.189923293997925846e+00	2.299614583815091873e+00	1.858752558220726048e+00	2.058325506498919655e+00	2.031089926806223023e+00	2.344717251038372030e+00	2.292953962043596139e+00	2.217054846283021963e+00
-7.771948420493751675e-01	-4.099701008437455219e-01	-4.261066151213752096e-01	1.528716673187610342e-01	-3.020325975693204379e-01	-1.896742634148026241e+00	-1.452293048377295115e+00	-1.448127190740605252e+00	-1.813902477565187521e+00	-1.509496162343786807e+00	-1.206639066507886104e+00	-9.261633211486089978e-01	-1.040977993881506025e+00	-4.526826132022688798e-01	-4.160104550091327513e-01	-6.213238318409567418e-01	-3.224978207596266855e-01	-1.595028110537839439e-01	-1.192271100344071577e+00	-1.642555077798084406e+00	-1.936331736012169902e+00	-1.578103818133997915e+00	-1.188487849136131702e+00	-1.082815956115044553e+00	-7.439010848830621692e-01	-1.091818556505502080e+00	-1.226677265226173930e+00	-1.029436051324775780e+00	-1.549450527209746742e+00	-1.760869762039130038e+00	-1.625438189363415331e+00	-1.611778679337161124e+00
-3.661590524368120381e+00	-3.678572431752230809e+00	-3.387292719449313871e+00	-3.150289319406374133e+00	-3.858492665659093657e+00	-4.303003540376508340e+00	-4.530912056811740918e+00	-4.246695088034083021e+00	-3.463598173868011720e+00	-2.843095914548680270e+00	-2.824088937855703030e+00	-2.092073377081225427e+00	-1.580220501214586459e+00	-1.901780009217691747e+00	-2.376556134685111843e+00	-2.496406881121636001e+00	-2.792416537069621008e+00	-3.797391171015036981e+00	-3.569002592798818707e+00	-3.807175755638456671e+00	-4.287643495327205123e+00	-4.202802517766815349e+00	-3.033396379627792516e+00	-1.895048061787665716e+00	-1.343616137315344794e+00	-1.306287525468041277e+00	-1.918779492522591834e+00	-1.647493123287610883e+00	-2.060831701530062787e+00	-2.451533569732269324e+00	-2.712992402149782656e+00	-2.889358539423795946e+00
4.464618313656712800e+00	4.576614440165318598e+00	4.116542172996420668e+00	3.614488923658512043e+00	4.299370250738251187e+00	7.004137868485480922e+00	6.310071763941992984e+00	5.361284262878220019e+00	4.005326185783149917e+00	2.395070360652016728e+00	1.814649598209773007e+00	2.499791742452203813e+00	2.650585932981481374e+00	2.572607405452548957e+00	2.701773389267148939e+00	2.941793821290750177e+00	3.305396808329780445e+00	3.592972978842433385e+00	3.121531692615096887e+00	3.285979764355472010e+00	3.695648335839969434e+00	3.321636662940878448e+00	2.500830943262741357e+00	2.519893387972313104e+00	2.489894473590331003e+00	2.328211173096476294e+00	2.151270520502195804e+00	1.640285399579839654e+00	1.000952696022172850e+00	8.478130597532442803e-01	1.115800295636304895e+00	1.496362837983504335e+00
8.360626975176435494e+00	7.886306152080380549e+00	8.310817681058360051e+00	9.023710978927642401e+00	9.069180055705903243e+00	1.058515838920283336e+01	1.031924706673124881e+01	9.245993618409521275e+00	8.940585701937719065e+00	8.429715859183001925e+00	7.891249491723280052e+00	7.407353467203103392e+00	7.642453678260362260e+00	8.166890178788371202e+00	7.045575330881362675e+00	6.294546619719840308e+00	6.453150583212003966e+00	7.263534661076844756e+00	7.211907822068166496e+00	7.532136959307150548e+00	7.356814143588562338e+00	7.328644689843681448e+00	7.268480692383135100e+00	7.209445497631964628e+00	8.077475382893929634e+00	8.604677822365466966e+00	8.216784333921385297e+00	7.506711591953339813e+00	8.139272304230356525e+00	8.052311578736773612e+00	7.386518895451241740e+00	7.591481192468781281e+00
-3.406469300866255878e+00	-3.590364142482181720e+00	-4.081476964625591286e+00	-5.417126757940997628e+00	-5.220014305151120304e+00	-3.459595762902840210e+00	-3.547853505136253638e+00	-3.570647942195199320e+00	-4.326445039897209632e+00	-4.927896680942628116e+00	-4.584554199150659315e+00	-3.959017265868817859e+00	-4.194338460806443791e+00	-4.544834290924574027e+00	-3.976272173722955383e+00	-3.280710991079098360e+00	-3.291452728778218262e+00	-3.842889167058479938e+00	-3.138774957469853355e+00	-3.229747655150722707e+00	-3.103185948328612831e+00	-3.721099605918723796e+00	-4.041950116735017140e+00	-3.868591178707626366e+00	-3.925712391827780756e+00	-3.941327320882598073e+00	-4.587438779924458920e+00	-4.374608134443100482e+00	-4.972099819297545409e+00	-5.356684064582999838e+00	-5.060203480056104652e+00	-4.976607614946076730e+00
4.310016144251810566e+00	3.712647696898601524e+00	3.794293086722007935e+00	3.705472111907286425e+00	4.038051765839535179e+00	5.035759823378506361e+00	5.918055727518991560e+00	6.331978822995375289e+00	6.081635567203207415e+00	5.440687038213576798e+00	4.611951756436798000e+00	3.403552638683771558e+00	3.326152493634265461e+00	3.334968531701469008e+00	3.669361797226665889e+00	3.898459658298752739e+00	3.363171144790435108e+00	3.638756039090130123e+00	4.128041644265370458e+00	4.255525302554521438e+00	4.586926432965200640e+00	3.886873555017590132e+00	3.412005469202435748e+00	3.038831758848900666e+00	2.156915122714043953e+00	2.073210985940347140e+00	1.929397186887638282e+00	2.471915988651880891e+00	2.833452653828182566e+00	2.794786143822877822e+00	3.182246732134654366e+00	3.672825486128178163e+00
-4.237048462480154321e+00	-3.841812328211461569e+00	-3.229192986848596458e+00	-3.082798043057042747e+00	-4.029744892268761980e+00	-6.188207051872448794e+00	-5.697216221960044180e+00	-4.659141357354658730e+00	-3.182252839756542162e+00	-1.570725694732122868e+00	-1.655586759241765904e+00	-1.874786880994296689e+00	-1.748796686224216135e+00	-1.909319946147958413e+00	-1.639301370439204542e+00	-1.963486673382655479e+00	-2.655900692580601241e+00	-3.222806213849831014e+00	-3.203169673840911447e+00	-3.985584104536518790e+00	-4.474424991391784623e+00	-4.177137558001438933e+00	-3.273244429949752732e+00	-2.157989575994931464e+00	-1.647157802469238819e+00	-1.458891649350239517e+00	-1.372226770341341329e+00	-1.106154839895214348e+00	-1.068296681732304521e+00	-1.285708677948870893e+00	-1.302063316459401987e+00	-1.342429635423626699e+00
-1.927576191530235183e+00	-2.454967690593948593e+00	-2.305707452846559313e+00	-2.962328829948838393e+00	-3.884391309273571569e+00	-4.589685717938720266e+00	-4.096782613169676956e+00	-2.962520483640221691e+00	-2.312878281200292374e+00	-2.132714776091855668e+00	-1.843993624899195938e+00	-2.921092297076888666e+00	-3.384854952453636656e+00	-1.928838709932169992e+00	-1.292098561748804775e+00	-1.162921637796720864e+00	-1.608354041357013653e+00	-1.842459579427897065e+00	-2.309229007475328554e+00	-2.284237284659124345e+00	-1.985210284239195877e+00	-2.665033275090833431e+00	-3.123212679366959676e+00	-3.581259046752131248e+00	-3.684256759129219461e+00	-3.677566789017436388e+00	-3.508258918097177492e+00	-2.295403721431808819e+00	-3.133842014098614737e+00	-3.901422803437705866e+00	-2.867156498402954501e+00	-2.352446943435243298e+00
2.688769459471147982e+00	1.771688290501550300e+00	2.048186608812249343e+00	2.111963750843861565e+00	1.315736143653199575e+00	1.581065972577443635e+00	2.098889808701582815e+00	2.595641217597735917e+00	3.168961774942233856e+00	3.555885694981602896e+00	3.736508491165249080e+00	3.276641729855161334e+00	3.381831967837751751e+00	4.073186222097239906e+00	3.595138795530362419e+00	3.324723791928863026e+00	2.608821645860978755e+00	2.710175335289951803e+00	2.568767553704214279e+00	2.236431591247975526e+00	2.202095410813069698e+00	2.051218925441826268e+00	2.119811598397826735e+00	2.439154322227526261e+00	3.450230043812490432e+00	3.599062874097006759e+00	2.885478223133355336e+00	3.379157279023984550e+00	3.194183190524813476e+00	3.006891515753897348e+00	3.061356125545007245e+00	2.853540217614048746e+00
7.544546948797110630e-01	6.860124709544621613e-01	8.788490281704022244e-01	1.146438388305226708e+00	6.228150503484299882e-01	4.796528433125608615e-01	2.374037006915027115e-01	8.883110531589302750e-02	2.996528225106482313e-01	1.561883475189585480e-01	1.848610381170198713e-01	1.575010561518421504e-01	4.415591960295679463e-01	7.534191069533776597e-01	3.438172005698426070e-01	2.064084643748875791e-02	1.756181753546730007e-01	3.006450061624741932e-01	3.603470351916793768e-01	3.614779610002892274e-01	6.230757787335925585e-02	4.942486305017630976e-01	3.871249015107476321e-01	4.473883974875759173e-01	1.465858918563056390e+00	2.103457398289381164e+00	2.002393849956233485e+00	1.410300912468499090e+00	1.682824750868685548e+00	2.095072947987423717e+00	1.621945851200391253e+00	9.917400595976847422e-01
-4.863589392914119180e+00	-4.796374354119448569e+00	-4.658163234509435036e+00	-4.560210591898044896e+00	-5.224648677553463294e+00	-6.472623669159037085e+00	-5.817026759411095149e+00	-5.456734551435665104e+00	-5.014838227645717517e+00	-4.152427754656657477e+00	-3.401313531559438719e+00	-3.271022807529446741e+00	-3.698269322876577281e+00	-3.449411574901452671e+00	-3.285534599947522949e+00	-3.567217077608305420e+00	-3.605826502434322567e+00	-3.820456092916935553e+00	-4.066616883591831488e+00	-4.338595789891327215e+00	-4.308803572306626251e+00	-4.162875110834939107e+00	-4.301186719917310164e+00	-4.589318630264675569e+00	-4.878808772851443543e+00	-4.546855345414361871e+00	-4.608512872511014713e+00	-4.334670660542902176e+00	-4.590434899037250993e+00	-5.073987815260523782e+00	-4.854710135993377307e+00	-4.718434520151849831e+00
7.619890026405188976e+00	7.074528160335654015e+00	7.011267513347565483e+00	7.607386292264659566e+00	8.502895862549291195e+00	1.088043917111147252e+01	1.009971498602705076e+01	8.517896342042806879e+00	7.149485085281857444e+00	5.866379050195874356e+00	5.175770788280346757e+00	5.270679287044622185e+00	5.858862664890563288e+00	6.222789823401682519e+00	5.361145134178077143e+00	5.125842412128979397e+00	5.475572452207056351e+00	5.706959910881026055e+00	5.502233214682977547e+00	5.867842799186593794e+00	6.102954630346894227e+00	6.168322249356619658e+00	6.090639173093693515e+00	5.965185108683204618e+00	5.823033521414086700e+00	5.252731269343185794e+00	5.100624441181354385e+00	4.351953655910869578e+00	4.448042564527390219e+00	4.731493400567700292e+00	4.279866630110361392e+00	4.556741065448687955e+00
5.337440844870707579e+00	4.926962659280252232e+00	4.484017839475289868e+00	5.236185603887827611e+00	5.644993102014516317e+00	6.440292338272596950e+00	6.788880784056306794e+00	6.051855528046627519e+00	5.061521358868147580e+00	4.805435202283916851e+00	5.043268036460959891e+00	5.505463393351342383e+00	5.363095073664658763e+00	5.100216160001671106e+00	4.434052734441310761e+00	4.119476630272153272e+00	4.487830164472557115e+00	5.138732440099750498e+00	5.178001000336698745e+00	4.551739047838688990e+00	4.245716100935701398e+00	4.608131776152354142e+00	4.377475847273909260e+00	4.393663843920335488e+00	4.548164191786320032e+00	4.365666420966658912e+00	4.132497052498900203e+00	4.044103433815826598e+00	4.178589063290618633e+00	4.003579066397886521e+00	3.487680738414688619e+00	3.322935664306001069e+00
4.095443057897329431e-01	4.475311574486411370e-01	9.657963378011255595e-02	-1.618478196689430715e-01	5.253895211679298072e-01	1.780500434803707899e+00	1.641585549583462145e+00	1.409362333319178262e+00	-2.007850179465775833e-02	-1.249369635886497631e+00	-5.576333343329704650e-01	-4.025152992123585682e-01	-4.551791534979802156e-01	-4.076399700350233357e-01	-5.341280217071986414e-01	2.537889986565404488e-02	3.875513240917687896e-01	5.255651575235975592e-01	5.998736000234908827e-01	4.883634885966219863e-01	5.718947020644919998e-01	1.223463436867008036e-01	5.759362717968004031e-01	4.248608887112646504e-01	1.136640221838695758e-01	-7.957726675687736284e-01	-1.094746741136486845e+00	-3.287269519604220647e-01	-6.331270536138189353e-01	-8.999413079966550599e-01	-9.577337237162967254e-01	-5.889130328267871972e-02
-1.742300431574153707e+00	-1.639161809946015014e+00	-1.557120872949479873e+00	-1.068848104913257879e+00	-9.386548214452972161e-01	-2.593342561936107682e+00	-2.425093712376801935e+00	-2.051160834676973632e+00	-1.204591426845699864e+00	-3.055584122461132424e-01	5.064799471385358215e-02	2.589113368601198006e-01	4.584938541119758515e-01	-1.652297839820240574e-02	-4.955641919452445365e-01	-7.339522599915094814e-01	-8.759574394199868275e-01	-8.098899289147278857e-01	7.507072131487482758e-02	-5.682496967494742313e-01	-1.527372632230334482e+00	-1.221468538585342101e+00	-5.371349796974521640e-01	2.053383447322773003e-01	6.733984303756216372e-01	7.272580182952242955e-01	1.134768958224296576e+00	1.409042160797021381e+00	1.888603602703730511e+00	1.789920107203378574e+00	1.337640162943405153e+00	1.149493374963321823e+00
3.483394301407408022e+00	3.151656420278559523e+00	2.921142073913318704e+00	3.223086505143605507e+00	4.424276564997767558e+00	6.334467351256270362e+00	6.541813322241550210e+00	6.109381677119430698e+00	4.810975190222563036e+00	3.820916919228575459e+00	3.283320296724399068e+00	3.488678461049124824e+00	3.752006577526437070e+00	3.034231823890011004e+00	2.976354473659417188e+00	3.108373512685744355e+00	3.159526975283144523e+00	3.645222007982287682e+00	3.282110032422250967e+00	3.524126357395863884e+00	4.218110192365205791e+00	4.621808435105611679e+00	4.399056911173366835e+00	4.129895256679573912e+00	2.545222839364002176e+00	1.203139886858201946e+00	9.362665098667614094e-01	8.273014684921975448e-01	1.576962906333122971e+00	2.143345741345537903e+00	1.935506986930668916e+00	2.103644197811034733e+00
2.455192231746787801e+00	2.266608282884612802e+00	2.334864730492345331e+00	2.945567095595844620e+00	2.810363525199225609e+00	1.571593104951396480e+00	1.662957248354178796e+00	1.713054849194091123e+00	2.592323164610710773e+00	3.201188444795219024e+00	2.408633909974231990e+00	1.779340919373083585e+00	1.788760370911387065e+00	1.640681003864006282e+00	1.524791932282895557e+00	1.421917884962177636e+00	1.478358392241672092e+00	1.759339422316563706e+00	1.621221720870744676e+00	2.033266247124170256e+00	1.768595239558878429e+00	2.417488663119276016e+00	2.468534331649129943e+00	1.872778233200394382e+00	1.711368550067936090e+00	1.729181177981200745e+00	2.126223008515451873e+00	1.706544095235014158e+00	2.008984594933995727e+00	2.794336252796956188e+00	2.786136164435448315e+00	1.643560027846543203e+00
-1.867134496958267498e+00	-1.441760529776750843e+00	-1.486393167156338402e+00	-2.733178126368357663e+00	-2.076095279264692728e+00	-1.292667732797754487e+00	-3.400004219665267446e-01	1.289619296245816671e-01	-7.040709087692864632e-01	-1.282004028890891378e+00	-1.270995652749152605e+00	-1.407276076905670470e+00	-1.844968330249810107e+00	-2.533248034309372176e+00	-1.627531430521134137e+00	-9.062073161785461073e-01	-1.106005050812967294e+00	-1.154497016743678550e+00	-1.763472414037277058e+00	-2.202646498051862078e+00	-1.231528667129666577e+00	-1.672921029178178198e+00	-1.492442069972408802e+00	-2.031430621519611623e+00	-3.440567902541938672e+00	-4.141909588009687226e+00	-4.164406419508771329e+00	-3.599004066767481635e+00	-3.696422880354801155e+00	-3.783020236883746890e+00	-3.101447383135270464e+00	-2.404675315518520318e+00
7.899862317659922528e-01	2.510026944963744677e-01	4.554248159693268239e-01	1.819278349832721131e-01	3.568745560921963156e-01	1.015743931592783866e+00	8.473966373106670558e-01	9.035103993614530538e-01	6.047337716793274032e-01	-1.899321591890521799e-01	-1.756824228003581456e-01	-9.810119671108877837e-01	-8.808197552600230962e-01	3.540047417860292533e-01	2.838804969284790536e-01	6.512835731387353611e-02	-1.407601632096870115e-01	-2.124575025687204244e-01	-5.417463064042030707e-01	-4.829775039494431654e-01	2.894816347614178609e-01	-1.653750570084647487e-01	-5.055536726216214305e-01	-6.754878759095845897e-01	-1.364078652697483518e+00	-1.749936887746217140e+00	-1.606073332453156866e+00	-8.548717088539197206e-01	-1.227982080369925066e+00	-1.798436401923187322e+00	-1.415852624644988289e+00	-5.312880444012305636e-01
-4.326888941949470713e+00	-4.240776825808999284e+00	-3.890309352159909473e+00	-4.087845634810265416e+00	-4.480314158279578685e+00	-5.850827797491834126e+00	-6.365830263679970180e+00	-5.850027674530259958e+00	-4.752146097083199905e+00	-3.811554150092121951e+00	-3.712335210717331080e+00	-3.602719581007452820e+00	-3.415892733897938349e+00	-3.807303543779624100e+00	-3.294155952972292578e+00	-4.089560301227174399e+00	-4.374911991780241927e+00	-4.355271070797990696e+00	-3.412592514207911876e+00	-3.655296771052985338e+00	-3.773945687039208963e+00	-3.479682755820071360e+00	-3.766060821043043738e+00	-2.979081168072489127e+00	-1.890404449186080083e+00	-5.768848144007644452e-01	-3.732833589798286167e-01	-1.088348833834761553e+00	-6.235625000395236261e-01	-2.470485166989531967e-01	-8.199606077624799205e-01	-1.521198651141896230e+00
3.135796672640136062e+00	2.463036449569929953e+00	2.847957849219308724e+00	3.834111834335018010e+00	2.811793500290604264e+00	3.190775919278358241e+00	3.887219243776864896e+00	3.712771242123455551e+00	4.845474520147251773e+00	5.657036651204735200e+00	5.647429089384435663e+00	5.678926592479108137e+00	5.906517827688989364e+00	6.218025853753852417e+00	4.985554550170017585e+00	4.126915123055456824e+00	3.504384557965882774e+00	3.818674226292690488e+00	4.305366379552300060e+00	4.786433496541828703e+00	4.306345507840878994e+00	4.158952674597515831e+00	3.797220893294805055e+00	4.146639673347487509e+00	5.164505636193855942e+00	5.968855388015034791e+00	5.137633904470989776e+00	4.766170793772982250e+00	5.240675430750581398e+00	4.965075783178890312e+00	4.644959050914417631e+00	4.565437080126349301e+00
4.119713743071952150e-01	2.918985342089417401e-01	1.567665040957104405e-01	3.664470394675534703e-01	1.000668404733249695e+00	1.336545824567145990e+00	8.653221221379739925e-01	8.911411151547141696e-01	6.515761661365874202e-01	1.140115715319683226e-01	-4.012420339884197329e-01	4.332588929031284120e-01	9.782609185297813648e-01	4.743406477058047521e-01	4.306252472789289798e-01	5.567490474219100038e-02	8.893363000686707598e-02	2.456971185585187650e-02	-9.261870064182962936e-02	-5.904758804713875486e-01	-8.647998125807554101e-03	1.863119274030232697e-01	-1.198570568802321268e-01	7.321427743102932872e-01	6.234852666784665987e-01	2.408698289912822310e-01	4.250651504458137775e-01	6.266567712232452569e-01	5.855619045849567161e-01	6.347874817197702857e-01	2.930282311383725635e-01	2.976426637460668004e-02
1.732283854515684451e+00	1.506950912472306836e+00	1.780181643920492274e+00	1.139110883115102224e+00	1.003754814095112691e+00	1.921701699968170196e+00	2.464234835141683178e+00	2.238363910726895334e+00	2.073077785211821844e+00	1.912470409803863403e+00	2.165595643898524436e+00	1.518842898247726669e+00	1.352790811189464204e+00	1.748535161578775199e+00	1.592104093103878792e+00	1.428149052591762169e+00	1.433262457175457971e+00	1.784550326614021021e+00	1.194185518893532194e+00	1.265999721332919270e+00	1.907223444120276890e+00	1.461622559904798724e+00	1.018700011024112451e+00	3.547064329244519754e-01	5.518477690054826024e-01	1.348243006355810403e+00	1.393556908317446386e+00	9.953877050401337412e-01	9.249059107197845631e-01	5.084614405588673280e-01	8.006906722639040019e-01	1.297582797261024101e+00
2.866857412276196393e-01	-6.490053073999714484e-02	2.196196482436897635e-01	1.297591572513164371e+00	4.625433816442335311e-01	-1.162560083452510051e+00	-1.847032421222813747e+00	-1.577198941880064487e+00	-5.715957454588825870e-01	-1.570285671729218235e-01	-2.254140323991799810e-01	-5.581663980859560281e-01	-2.283241404754389747e-01	4.406768974455873566e-01	1.684008067470691913e-02	-3.581739528833277619e-01	-2.780288536774908614e-01	-5.852863538551946743e-01	-9.014895539691533122e-01	-2.382411205680410871e-01	-6.099703486252927576e-01	-3.926942823718668762e-01	2.599097724273134458e-01	1.488689528426753728e-01	7.207646559261595698e-01	1.415870247229749079e+00	1.339681522150305781e+00	1.358666999450145685e+00	1.334807258858656809e+00	1.518675997888930818e+00	1.435218505790253785e+00	9.493516360297071799e-01
2.133234187256158432e+00	2.341393284377653039e+00	2.168720803511923645e+00	3.234132212398824091e+00	2.846104523296816513e+00	1.109344541656295036e+00	1.574492375569941149e+00	1.008430705099879976e+00	1.338699764652273583e+00	2.556794207316707812e+00	2.459796362420389126e+00	2.502873121386415711e+00	2.107187413537036313e+00	2.118297424365387371e+00	1.873647034295784719e+00	1.436040336875195944e+00	1.558970161494243278e+00	2.010894633775216267e+00	2.148032731132342832e+00	1.838866833012454016e+00	1.021257264336432158e+00	1.912417563950469246e+00	1.938017079106882035e+00	1.689228949706767402e+00	2.128412197958225338e+00	2.027253941044782959e+00	2.040242625887309647e+00	1.314206444036871702e+00	1.518927647234612044e+00	2.193458794110453969e+00	1.893274695323781343e+00	9.863234307973570703e-01
2.324356524199685525e-01	-2.998477547949272154e-02	-2.211567124580934851e-02	-4.892113225182558867e-01	-2.918332692451315324e-01	8.580803583435534510e-01	5.102454137763834385e-01	5.442082078612197060e-01	1.211863447788894960e-01	2.736849167568726135e-02	-2.064328790648981282e-01	-6.831997058268741707e-01	-6.074402409226767885e-01	-9.527961280475611971e-01	-9.581311043751193912e-01	-2.933223787433051344e-01	-5.097105214747891244e-01	-1.096050389109263445e+00	-3.098821774707791743e-01	-2.255900503580504646e-01	-3.849052413912664727e-01	-3.136228318189555608e-01	4.192363755880528786e-01	4.007187642157797325e-01	-2.418253063895051402e-01	-5.715371357693875831e-01	-8.451922636141984135e-01	-1.378425635474109123e+00	-1.235749655944663017e+00	-4.429333865387620195e-01	-4.991214213522785492e-01	-7.633815957821918907e-01
5.082747468960996606e+00	4.985123350856501823e+00	4.622441483169982490e+00	5.338442518422712446e+00	6.521588138566476012e+00	7.331210000991673859e+00	7.229336617404944931e+00	6.545010162788433838e+00	5.350749530471627935e+00	4.490972029828284029e+00	3.834924502616945841e+00	3.233305182201526407e+00	3.257115457550183724e+00	3.422433073550448679e+00	3.395806115590832341e+00	3.411625454872449836e+00	3.735979880398992758e+00	4.319605909331006188e+00	4.578788420413942184e+00	4.929913913945630277e+00	5.134056048240752901e+00	4.783133027412410421e+00	4.348555883049117554e+00	3.789269700901839233e+00	2.762316478191499947e+00	1.886921415623602494e+00	2.282667389941558600e+00	2.266471399769463879e+00	2.544308326969590084e+00	2.601817936200959913e+00	2.825724992269907254e+00	3.717604602947543579e+00
3.829052146896140041e+00	3.747364812434892389e+00	3.215661620038348545e+00	3.230263349223687186e+00	4.266397934243334689e+00	5.715237217873507802e+00	5.902048963703297346e+00	4.727902137756665013e+00	2.887387458542665986e+00	1.964457031661774877e+00	2.287827315836790998e+00	2.788734647910323439e+00	2.494534174123530068e+00	2.527530505265360716e+00	2.329648581128629825e+00	2.424075107063672796e+00	3.092368423159535862e+00	3.643254466223022625e+00	3.255985177788885299e+00	2.752903359041688258e+00	2.677941996467880781e+00	2.633774553687437958e+00	2.600340853155648002e+00	2.153986668346176359e+00	1.613018357522548074e+00	8.553350833096428074e-01	7.474768837980021452e-01	8.147348838545716010e-01	4.224637833244355156e-01	-1.771659363553340361e-01	-1.576703199490401830e-01	5.138891230694695444e-01
5.173846099076616634e-01	3.653755008474285915e-01	8.606286139466927665e-01	8.657068734981515634e-01	-1.034867484799491949e-01	-7.928658749203764122e-01	-6.850866783911876423e-01	1.269107796117889264e-01	1.504030915075851738e+00	1.584529039592478261e+00	8.626969814731783037e-01	4.590979082540843081e-01	8.778640897884786298e-01	1.309841969165980391e+00	1.217326280751053869e+00	8.481489358905007769e-01	1.952515822936748413e-01	-1.582075976098610004e-01	-1.074310596104110643e-01	-1.029127762573938676e-01	3.516598392928188370e-03	-6.219849919312614439e-01	-7.113136854553143706e-01	-9.705044812379517993e-02	7.739827368863518853e-01	1.844275074949714766e+00	1.767021032800487390e+00	2.102159427939021441e+00	1.764404662925913359e+00	1.378403340529445797e+00	1.773460713364213515e+00	1.700005682490729697e+00
6.564692379764736074e-01	6.510864607283035621e-01	8.022007157331425553e-01	5.539042748536353589e-01	9.510701847310865098e-01	1.164287293256439648e+00	1.081849925742541130e+00	4.291015932431726521e-01	6.095702681011269108e-01	1.557248020109220699e+00	2.052280254449841301e+00	1.671563157264334354e+00	1.064571530866793347e+00	1.210498849479755723e+00	1.155934878481999828e+00	5.619104573962312443e-01	4.294757915199438614e-01	9.915796669850674983e-01	1.653155337761080812e+00	1.691853261263733588e+00	1.827793521042801350e+00	1.963083493168173987e+00	1.015339896777278650e+00	6.167101762668570908e-01	5.084346285913676766e-01	1.164462673951145888e+00	1.784337568131964646e+00	8.674758621301658090e-01	1.417257476044659903e+00	1.497890053229201879e+00	1.183213620652934894e+00	1.347585483466978262e+00


==> Cifra_figuretem/0.039/RPdataGreen5.0.txt <==
8.657213111267098027e-01	1.687193382498322958e+00	1.135893866734386082e+00	9.295716813987145999e-01	1.312385963275362721e+00	1.471622508774053983e+00	8.060819683486109000e-01	-3.146117062716167687e-03	-3.552019644185128722e-01	5.061199211474606274e-01	9.613730098397684776e-01	7.563064380999769964e-01	9.462083531892619970e-01	1.374491378079461201e+00	1.071927655280237923e+00	1.036500134713836507e+00	7.105866112457380757e-01	6.763404747761504465e-01	5.098293084876960313e-01	4.936132839585974375e-01	5.022965983473731688e-01	5.365253755474854724e-01	1.130721780087520917e-01	-2.967184863971122355e-01	-7.232656332318145864e-01	-4.201575192063263242e-01	-1.459735046306597506e-01	-1.152437925698485827e-01	-2.467934238613941345e-01	-2.310308004733305220e-01	5.305932738431588802e-02	3.910595947276878648e-01
1.247404882474096199e+00	1.094317236467851284e+00	2.396820277062765570e+00	2.572299508958497682e+00	2.075677417063539476e+00	1.621393063260494927e+00	8.447026005138634774e-01	1.972628400343242883e-01	-1.405291842025284572e-02	9.063346279010475737e-01	1.902460114429379567e+00	2.395324262824684247e+00	2.395953490320507751e+00	2.309600735675901184e+00	2.210065889397024641e+00	2.242508718481269092e+00	2.331156158944428292e+00	2.562791371601929935e+00	2.429458339524138477e+00	2.350311483700003201e+00	1.971981375921689317e+00	1.124842833312364343e+00	5.376324816267162854e-01	-9.401499028862537858e-05	9.222758298506108024e-03	1.436587030612592464e-01	1.518472077005447729e-01	2.766375330765664664e-01	1.095296733712696424e+00	1.329504987717005760e+00	1.249982895798101623e+00	1.528056695924144393e+00
-4.147900683182150772e-01	-5.607843286356026802e-01	-1.073540276415324290e-01	4.648208912355250577e-01	6.174267043702827973e-01	8.446221999610520337e-01	1.363830592464785552e+00	1.453305522390007321e+00	1.148289864709139074e+00	8.630130292499744726e-01	1.330266399658891485e-01	1.409693659352806439e-01	2.154384219957220237e-01	-6.076293790052366556e-02	9.645006274679163161e-02	1.035040885509672937e-01	1.297413895215001334e-01	-1.548316348207276205e-01	2.694292682731569966e-01	1.851708689775147243e-01	1.716777088619463043e-01	1.352395252922764524e-01	4.728222681113314341e-02	4.376126251462963967e-01	6.892064557088571630e-02	-2.245890141122693362e-01	-1.111811651327679340e-01	-3.147818235492886307e-01	-6.309117464052707014e-01	-7.845191230380014202e-01	-1.163281102196248140e+00	-1.269885869226935249e+00
-1.653763134929073342e+00	-1.397230833401694960e+00	-2.012310230095732955e+00	-2.978516592060147961e+00	-3.344911047565837237e+00	-3.253466099669898970e+00	-2.998829912649051632e+00	-2.657129399674698078e+00	-2.414491142328015094e+00	-2.059228598742167904e+00	-1.850088652251732135e+00	-2.404370352275456035e+00	-2.664356268655994064e+00	-1.873211795744062158e+00	-1.260899143611661222e+00	-1.112595970632224374e+00	-1.241047757166870324e+00	-1.149858334116140135e+00	-1.421010714369379091e+00	-1.188495480333211729e+00	-1.696944073986265566e+00	-2.506573181351399615e+00	-2.580777058157660342e+00	-2.726750255425577585e+00	-2.165491504351488405e+00	-2.224965217520835647e+00	-2.373385511743396403e+00	-2.690275724653845568e+00	-2.093603900816046526e+00	-1.359257493730545274e+00	-1.363836474511914032e+00	-1.601971289411935562e+00
3.087736570110607648e+00	3.890242295687810881e+00	7.410058449997272589e+00	8.527826436150425238e+00	8.393824673985426088e+00	7.349069705228352234e+00	6.362462836192577242e+00	6.543035734172776507e+00	6.055322185908194044e+00	6.324694562063905678e+00	6.096021460314867468e+00	4.900862645547987562e+00	5.771185510427359056e+00	6.651711518976302528e+00	5.727310024265771737e+00	5.411653748156188826e+00	5.734561980397043790e+00	5.752069028026967956e+00	5.158138944238143786e+00	4.649175036049050469e+00	4.747802063861879418e+00	4.551400001963922470e+00	3.263210345575826565e+00	2.486539179914029063e+00	2.300987375218731756e+00	2.333099183224543793e+00	2.614051723384477111e+00	2.741199282625382150e+00	2.189085179850667195e+00	2.187239966393982105e+00	1.882043882224901488e+00	1.861841512590304726e+00
6.724600231915200510e+00	8.101828460888516048e+00	1.080382387957946833e+01	1.161278282093092074e+01	1.141030721250058377e+01	1.146528837004423806e+01	1.210157699961446376e+01	1.180744736982193999e+01	1.172956638076945168e+01	1.155184405129891800e+01	1.120452433634347322e+01	1.192868314925101636e+01	1.145088803103271502e+01	1.106764704503502728e+01	1.128708147024351227e+01	1.099631996904043696e+01	1.088876525195741962e+01	1.034391709839058748e+01	1.024859799197967014e+01	1.029431437364344326e+01	9.609525930340796052e+00	8.307932254408072481e+00	7.792565400030917466e+00	7.138530126000390830e+00	6.413938624376929631e+00	5.483273746486380773e+00	5.572133640242439512e+00	5.744265464175149383e+00	5.341603009165694971e+00	5.731795565597848530e+00	5.918749435204867737e+00	5.384479034202324321e+00
-2.736821549467359560e+00	-2.661770290160382135e+00	-2.892488393859504736e+00	-3.099039228174243377e+00	-3.410698756601134640e+00	-4.129825984442623721e+00	-4.801853556474740436e+00	-4.805008900075730338e+00	-5.657587660246332639e+00	-5.498312364685485676e+00	-5.384225500322567193e+00	-5.864778853668018321e+00	-5.196045751087829068e+00	-3.637464524272868704e+00	-3.483967889586998989e+00	-3.492809326460910579e+00	-3.263515825089922995e+00	-3.018620726321036063e+00	-3.401642977267473000e+00	-3.382844518192356098e+00	-3.880745912424181210e+00	-3.772504973613936663e+00	-3.944831411248707287e+00	-4.849292793048371131e+00	-4.118022755132470181e+00	-3.584034079778992243e+00	-3.688395696463869555e+00	-3.841628562380139833e+00	-3.563814331241640598e+00	-2.735104774604629529e+00	-2.434572686061212909e+00	-2.615856095379323953e+00
2.058021813937619182e+00	1.426395418874365717e+00	2.227153616798553948e+00	2.131261651575588889e+00	2.069830345389996218e+00	1.472093516401113300e+00	5.435618282718236438e-01	3.150463362435528270e-01	5.583429513959951018e-01	1.440653257029884893e+00	2.335683652876387573e+00	2.540529100344701696e+00	2.130937377689519518e+00	1.412889744009255599e+00	1.168919580508114064e+00	1.185901947146794200e+00	1.362967623517388871e+00	1.708805318577457655e+00	1.615064542387623536e+00	1.770958949629172219e+00	1.777829480469075962e+00	1.578007565361001063e+00	1.900487614979103457e+00	1.694533212650314091e+00	1.574238315967538160e+00	1.487465218319457660e+00	1.470198081597800188e+00	1.563199717017704327e+00	1.823647776891881289e+00	1.846996393268568681e+00	2.095465778021433856e+00	2.376633327412437158e+00
-2.242181827413360917e+00	-2.778531202204070016e+00	-5.188042566056641824e+00	-6.123881395241142833e+00	-5.839275640949736612e+00	-4.946352261790406324e+00	-4.279286370606514289e+00	-3.745691783351502657e+00	-3.346509424677543976e+00	-3.748918748498581088e+00	-3.123498687586133915e+00	-2.725065335937943534e+00	-3.531876871108355243e+00	-4.095335174278187829e+00	-3.721623458774434567e+00	-3.696502601775556229e+00	-3.852413102914501231e+00	-3.807691213143080233e+00	-3.754313540833268181e+00	-3.606501881326397374e+00	-3.147042351671923033e+00	-2.661062215982958890e+00	-2.241461238606937467e+00	-1.729313801466089595e+00	-1.370383601739729063e+00	-1.320210499493749801e+00	-1.466655276425701260e+00	-1.650127224640855816e+00	-1.311232869384248323e+00	-1.327676605288807599e+00	-1.595999644763322012e+00	-1.753010601609062080e+00
-2.425091281795319187e+00	-2.853816753177300214e+00	-2.824116522957523134e+00	-2.176621833315391719e+00	-2.087666569087548218e+00	-2.577804447935118315e+00	-2.834809874361540860e+00	-2.757068902870543514e+00	-3.677766751245590715e+00	-4.739153489157966526e+00	-4.623531656705781145e+00	-3.574310362060269863e+00	-2.592398385167314245e+00	-2.337696464108206307e+00	-2.290566981849623485e+00	-2.038952789173331226e+00	-1.586311430305185732e+00	-1.666149580649262996e+00	-1.577609754890373805e+00	-1.675767456691253932e+00	-1.444396470573818370e+00	-1.970355993140031181e+00	-2.544068267339003597e+00	-2.207692159648114050e+00	-2.021313296483029820e+00	-2.342551158960123114e+00	-2.162959451766690133e+00	-1.637568882065834952e+00	-8.005279159896092622e-01	-9.108429608288401980e-01	-1.293055743210640207e+00	-1.561960820969184427e+00
2.046642332259138719e+00	1.919026642801862081e+00	2.222768377749976931e+00	2.743644915864089651e+00	3.370981937407565354e+00	3.219243408964827413e+00	3.351832296580266490e+00	3.427152059378673510e+00	3.261416893161861896e+00	2.550516154643087674e+00	2.430496267417407097e+00	2.999487222651281648e+00	3.385224692593645557e+00	3.508786768783900722e+00	3.309208952170643148e+00	3.331152285262301227e+00	2.947291998912502820e+00	2.835872799282012302e+00	2.999791098902906850e+00	3.353184000769682260e+00	3.903658235175875291e+00	3.056925315001830512e+00	2.048659520454488181e+00	1.613100274937656842e+00	1.225534549147184071e+00	7.674994127417181788e-01	1.177118049167685809e+00	1.904198169166860133e+00	3.007907427954076507e+00	2.947775242591475386e+00	2.160473786140961749e+00	2.264572081855078078e+00
1.310774186170399869e+00	1.922384959958815420e+00	2.048578959497508123e+00	2.298170457104621089e+00	2.439053007458805489e+00	2.981604941328651392e+00	3.287838474414569223e+00	2.640837877377008702e+00	2.502673323027095886e+00	2.504200666127348374e+00	2.142026610930314767e+00	2.701433041003446167e+00	2.792714690506175934e+00	2.671480374999835927e+00	2.924227587758648994e+00	2.979794987370035564e+00	2.592480863317893292e+00	2.333173843736563668e+00	2.512539941237676988e+00	2.530436050284572858e+00	1.952546142101872606e+00	1.940380453006987693e+00	1.859682396388898873e+00	1.612443880688498421e+00	1.765602162357198690e+00	1.643790766403973258e+00	1.517544373614685638e+00	1.213215758870205496e+00	4.147552530317145103e-01	8.646901215413572706e-01	1.266911258408552232e+00	8.341342346749819336e-01
-3.140756891179435684e+00	-3.087811508930007776e+00	-4.270288959442678056e+00	-5.397630528657306748e+00	-5.651253437947286073e+00	-5.252524626660944662e+00	-4.740800733297048097e+00	-4.559741796179340945e+00	-5.054197063101457665e+00	-5.347643507919109140e+00	-5.803659471810038717e+00	-5.927135557196445248e+00	-5.539019322234130627e+00	-4.869538897988419102e+00	-4.112358898849048039e+00	-3.945360386421790988e+00	-3.784748586653828184e+00	-3.862821141216980614e+00	-3.936770999165112528e+00	-3.855658351056835631e+00	-4.339696023102776579e+00	-4.234579714362952885e+00	-3.401372899955649842e+00	-2.915055043770535814e+00	-2.579724971222057572e+00	-2.785343161108148280e+00	-3.130822490099871569e+00	-3.251660376890427528e+00	-3.346267306574811418e+00	-2.995566749932993655e+00	-2.579468592511696912e+00	-2.801688770619196855e+00
5.286777409788113502e+00	6.144113656879999219e+00	1.001430401709364482e+01	1.033559889083550942e+01	1.000904102996723744e+01	9.539008292676653511e+00	9.496368199118492726e+00	9.500955119922904757e+00	9.604191695362061409e+00	9.568901273524522466e+00	8.978558436975767165e+00	8.617407256739868515e+00	8.447865839056509785e+00	8.191023736396113364e+00	8.005521207912842385e+00	8.072136398177889305e+00	8.151273393589210770e+00	8.075427372171885665e+00	8.026326758103300207e+00	7.914729510228308840e+00	7.267302742168391561e+00	5.817855378759372975e+00	5.192464976457891623e+00	4.929350973028587823e+00	4.472040404616695497e+00	4.087804890272232150e+00	4.310795971681621985e+00	4.053293504954546655e+00	3.185707433674563660e+00	3.500671058779238898e+00	3.870061674811429153e+00	3.818687387920877807e+00
3.306439300762205047e+00	3.783219700373666505e+00	5.703542667625771223e+00	5.594821074693283158e+00	5.565029313736804539e+00	5.373511638534668400e+00	5.854903481649992081e+00	6.234946369895362217e+00	6.445141844351843119e+00	6.519070566121115462e+00	5.879214137917830207e+00	4.832848149256961712e+00	4.965727528481816755e+00	5.273997098599108924e+00	4.973502159717877014e+00	4.773689349468682508e+00	4.911582420637643942e+00	4.674053641347480692e+00	4.467396873908435317e+00	4.520275411013845890e+00	4.298281806948038408e+00	3.747195684801978288e+00	3.738524883222849482e+00	3.580208103626249194e+00	3.442723724235746463e+00	2.669169544266674521e+00	2.419253768377279457e+00	3.024306495126936944e+00	3.066081920835075358e+00	3.208339804826326969e+00	2.916707875508177672e+00	2.797853096526653260e+00
-3.071543714707837824e-01	-6.903401910179496337e-01	3.103013901409583108e-01	6.803698720899283847e-01	4.036688690434906412e-01	-4.533265611981669441e-01	-6.823167733471647844e-01	-4.753758075911474479e-01	-8.956911513411516812e-02	-3.663184371963277286e-01	-9.853811099594192990e-01	-1.719216963074514215e+00	-1.227967459102616843e+00	-5.851575531500460281e-01	-7.483253541565635381e-01	-6.232828773549877743e-01	-5.349121420610872812e-01	8.971220664836532244e-02	-8.423192539823993585e-04	6.844502494568001361e-02	-2.253019200706884440e-01	-6.923652686637784548e-01	-7.657436427534268786e-01	-6.588663936705242419e-01	-6.182025174839320680e-01	-9.248187705480701570e-01	-9.284037598182919293e-01	-1.088549827376997792e+00	-5.902692758984263710e-01	-4.128788281762563184e-01	-4.685238301404671679e-01	-3.001377853160180353e-01
-8.057239062934048457e-01	-1.048117366188673349e+00	-3.292009034313437166e+00	-4.174737821090785950e+00	-3.587523777810355252e+00	-2.820070982929744563e+00	-1.954149240400105736e+00	-1.816674751409142141e+00	-1.144358076788898115e+00	-1.035846065142365990e+00	-1.437176370176642903e+00	-1.097542263496915860e+00	-1.424338818796251571e+00	-1.920659124119380889e+00	-1.809332509986838922e+00	-1.741923787691459724e+00	-1.898639576782296112e+00	-2.092409162121946498e+00	-1.914998547951642482e+00	-1.803614244054597693e+00	-1.641444850865934946e+00	-1.081294633962476048e+00	-6.013520753915989614e-01	-4.513053196835161152e-01	-4.034603355721609330e-01	-3.698789982154179756e-01	-3.584006129760504700e-01	1.464855904497733563e-01	3.613681669520141249e-01	-1.773509842065381856e-02	6.273175774251667225e-02	4.517435713038100878e-04
2.313418307181466460e+00	2.230364198496202821e+00	3.100262223291412766e+00	2.456447236629928366e+00	2.278652862252046329e+00	1.950423727348377989e+00	9.675336828554618185e-01	3.468999397445293731e-01	3.598717149706980312e-01	1.121183623588775546e+00	2.085020046079781864e+00	1.596095516882996668e+00	1.444554819965258918e+00	1.148716779380187569e+00	5.975577819778475908e-01	8.089604745360531313e-01	7.873498927480770959e-01	1.275422141326535197e+00	1.165820744909594087e+00	1.174635679811556033e+00	1.260729605422619137e+00	6.873571056084004649e-01	4.853086528574932501e-01	7.344062425343299561e-01	8.299899877268350490e-02	2.078352661895406794e-01	3.109950219036233809e-01	6.229546900918973007e-01	8.327649705324927654e-01	9.260113658337268960e-01	9.864255125518361922e-01	1.692790004285364081e+00
1.226093109161587424e+00	1.076905828583411218e+00	-1.901312863896177999e-02	6.608864313576054972e-01	8.783449370236615650e-01	1.148292667291277658e+00	1.125525399828371631e+00	4.486441206778454815e-01	5.817583282330269778e-01	1.422952951594088411e+00	2.478595252619128608e+00	2.880378924197713353e+00	1.659394611037704026e+00	5.600392026044390681e-01	7.559397634449205317e-01	5.947042797945927273e-01	3.366268694155976626e-01	7.827678401350884885e-02	5.104099474870730235e-01	5.988401819140207749e-01	6.261360038533557715e-01	6.793104190966684497e-01	1.264661586240303004e+00	1.530132685852510610e+00	1.674092471540626237e+00	1.823500960854409492e+00	1.497507548301247216e+00	1.281928878000045513e+00	1.142544863368201824e+00	9.801981591227622026e-01	1.196401550644393241e+00	1.275678482341314979e+00
-1.910103930387715199e+00	-2.694997422355275063e+00	-3.111258952746279505e+00	-3.598232465838949068e+00	-3.883219512401474560e+00	-4.882593982126524068e+00	-5.424071349779385542e+00	-4.838074831895299965e+00	-4.514477403305948933e+00	-4.466513741506755508e+00	-4.469625288721330136e+00	-4.693699130315076573e+00	-4.561561704696571518e+00	-4.230266541587234919e+00	-4.402769508771968709e+00	-4.477634929694048083e+00	-4.117027001524395047e+00	-3.705333064086219430e+00	-3.860987739373577643e+00	-4.043259511483684676e+00	-3.742232950634083011e+00	-3.629397709172899056e+00	-3.535293017363611678e+00	-3.261245118837042156e+00	-3.248717741267213022e+00	-2.869111317703334052e+00	-2.801594371898976199e+00	-2.524010748188572073e+00	-2.247005072835698503e+00	-2.147357398087389679e+00	-2.074772227242522415e+00	-1.919731147063188814e+00
-5.915982730817822416e-02	2.249311330761734340e-01	1.835095043252376712e+00	1.525597144783818582e+00	1.070930641042374232e+00	4.849346635009852413e-01	6.886441427260243664e-01	7.088807309960455383e-01	9.341194031511748652e-02	-5.156407964856259962e-01	-1.364742286738633625e+00	-1.058376656476359701e+00	-1.084401333094597436e-01	2.600027922833170746e-01	8.343245651412183328e-01	1.208123420913326473e+00	1.327471115773860344e+00	1.274108591401144075e+00	1.471390750124944580e+00	1.464435840666913791e+00	6.866762637727186203e-01	-7.712027921234304584e-01	-8.629854154068775651e-01	-4.327716059143848493e-01	-4.972147377536740298e-01	-7.026543156034296134e-01	-5.024141468393601428e-01	-4.926470166243648308e-01	-3.408603241705425724e-01	-1.109046849069830754e-01	3.211350482772669657e-01	9.293932634174489893e-02
-2.655410229675681411e+00	-2.980553618180908693e+00	-5.561270725766964240e+00	-6.255550264266512173e+00	-6.026350085107729626e+00	-4.673075344246726104e+00	-3.821209730392055359e+00	-3.927679180745000664e+00	-4.079893048839422498e+00	-4.737700320838388102e+00	-4.532576069953805131e+00	-3.624457418658940000e+00	-4.293603576068214522e+00	-4.664335882248543896e+00	-3.743660944059937989e+00	-3.505936099572978915e+00	-4.087022860252027989e+00	-4.088460073877182133e+00	-3.949933743103978490e+00	-3.839907696602498088e+00	-3.906115499248390854e+00	-2.648627043446314389e+00	-1.631863497393323481e+00	-1.789135096320296547e+00	-1.155947265479591035e+00	-5.001339427423568962e-01	-8.354599225561553100e-01	-1.138151970325733675e+00	-1.588081869262702117e+00	-1.639545186268434485e+00	-1.234174188186187626e+00	-1.593952210993210494e+00
4.040058438271830532e+00	4.731487652119340304e+00	5.069529578507269818e+00	4.588585472603290860e+00	5.260576325860752966e+00	5.881991866385889445e+00	6.037084885486668995e+00	5.814014466935560677e+00	5.491696058215566723e+00	5.556865639145400770e+00	5.605585232480311930e+00	5.837556021818447682e+00	5.982628316458641571e+00	6.202945635739937735e+00	6.257029123639886947e+00	6.126890894625570461e+00	5.589005881139411436e+00	5.139685937024324858e+00	5.088525680102510940e+00	5.587471386884125479e+00	5.751336113578356724e+00	5.427768292767781055e+00	5.070300004034771213e+00	3.987000384294603794e+00	3.111829522888756028e+00	2.448513791982605881e+00	2.898445058641154315e+00	3.493009316020989630e+00	3.718768818993141601e+00	3.692462746508096139e+00	3.637860220036053693e+00	3.736714559356943521e+00
1.789256293802533593e-01	-8.561566709525776642e-02	1.107389758957888715e+00	1.576224742953188929e-01	-8.507169252483709476e-02	-1.905341887374174814e-01	1.257835321947971541e-01	8.416959851017479233e-01	8.192996617894600098e-01	7.938991651709321751e-01	3.986081198271524961e-01	-2.415688856373368887e-01	5.579941285906667853e-02	4.083716911655156379e-01	3.439697544912968530e-01	5.717349972994704155e-01	7.401957381559108873e-01	7.630980088184899923e-01	5.876819769817797079e-01	1.981233462310123816e-01	2.226630631054989373e-01	-1.272044464764295335e-01	-4.061717836163917794e-01	-4.340269314100283493e-01	-4.669341985080153190e-01	-2.503745724482246970e-01	-3.604671671338896544e-02	5.317475825039543746e-01	8.280039836507693263e-01	6.629518922744526144e-01	1.160203654535108680e-01	1.630229888462548793e-01
1.790064383736068798e+00	2.372959837260533167e+00	3.130037135289528649e+00	3.311095919898215723e+00	3.169032125022254842e+00	3.108436244232417600e+00	3.778460453910419847e+00	3.993822916387734345e+00	3.471510092952864390e+00	2.442011590463908366e+00	1.499338969617402650e+00	2.368398436970425625e+00	2.700915958117810156e+00	3.235882828653498855e+00	3.882484770495367332e+00	3.787995626599269805e+00	3.577504768038413552e+00	3.272096286204836613e+00	3.224721307990837005e+00	3.026580348066850057e+00	2.487289026940946002e+00	2.105042657288622276e+00	2.275163591981331557e+00	1.806978737071011309e+00	1.418892377078090794e+00	1.155363812376992039e+00	1.439242712493024268e+00	1.506293300840175098e+00	9.468733718530584209e-01	1.304648830082229649e+00	1.866581685509317134e+00	1.376701279397100075e+00
-5.727790092259461147e-02	2.835557011404616912e-01	4.141776656808479617e-01	1.175581976614902269e+00	1.047061276867699675e+00	1.316023270525003230e+00	9.599390467693962314e-01	4.009390829425669156e-01	1.220320556432397785e+00	1.812528574696077754e+00	1.995911392734608381e+00	2.399691983524784078e+00	2.253073824089939503e+00	1.574770009345447752e+00	1.483855620930839558e+00	1.760662667254730973e+00	1.624958899951487235e+00	1.678001059573761333e+00	1.670780648298814564e+00	1.686779324725232510e+00	1.669707248873666838e+00	1.310615403347991981e+00	9.759319895336201478e-01	1.469876389021037566e+00	1.489007944611358436e+00	1.137695195443823026e+00	1.060234809656012800e+00	9.177132014403157623e-01	9.430273276301203156e-01	7.940710963084510743e-01	5.348099216003820988e-01	5.778728816615965602e-01
1.068608155022038098e+00	7.835468862570402759e-01	1.122177016199105010e-01	3.402758959539352035e-01	1.033503689395780523e+00	1.659801059094524689e+00	2.205129555318494194e+00	2.309413803170503598e+00	2.698437349583520994e+00	2.961594064349474031e+00	2.952503778024471170e+00	2.350718670295873114e+00	1.251511581873375523e+00	1.965138215450299985e-01	1.621916504616306154e-01	-2.549887260592760274e-01	-4.530321207014186835e-01	-8.496098994445516750e-01	-2.285685926892694619e-01	1.068279120143579702e-01	4.204047934356932026e-01	1.305377311622753833e+00	2.221761009227989359e+00	2.488529360989538031e+00	2.710416759179686164e+00	2.504443300051179211e+00	1.949721220837055569e+00	1.611455041430993607e+00	7.700639440912127043e-01	5.192818857769424534e-01	6.048274822268367990e-01	5.942858177963310506e-01
-1.887211282582115512e-01	4.137646855385600231e-02	-6.710043337351266901e-01	-1.052139106039577054e+00	-1.600052707611613112e+00	-1.899735910632835534e+00	-2.766697135565869381e+00	-3.348243202100921412e+00	-2.902224477946482750e+00	-2.230040196610002745e+00	-5.807536202258376523e-01	-5.904096725829749426e-01	-1.529604987440775332e+00	-1.884114530767573958e+00	-1.788334982816893293e+00	-1.782308081944579126e+00	-1.907317198145524806e+00	-1.442338704678491679e+00	-1.600959283409945755e+00	-1.188677839905625033e+00	-1.625801211237978050e+00	-2.282119350007947745e+00	-2.092180831962652920e+00	-1.849869159699370824e+00	-1.040498174851244961e+00	-7.211232474833733086e-01	-1.341023617035679294e+00	-2.101565580871592065e+00	-2.105141466917659354e+00	-1.189864821257105243e+00	-3.722636638635509754e-01	-2.785480267088246142e-01
2.118841802233807581e+00	1.785085842425684133e+00	3.857928167339758740e+00	3.995135392942396724e+00	3.738321164189462031e+00	3.277236476607796600e+00	2.918442291633577046e+00	3.011011359115979946e+00	3.387426058648147276e+00	3.760529087975494900e+00	3.804869013083460150e+00	3.361902902179537467e+00	3.111326196049311044e+00	2.186581464126150731e+00	1.571538765731098630e+00	1.436533768761252050e+00	2.015767999495496898e+00	2.229789513207740104e+00	2.292365433941942587e+00	1.980548750644140377e+00	1.979899915251045028e+00	2.011801726574435012e+00	2.499981054372971911e+00	3.071082254840769465e+00	2.722795617519024436e+00	2.339747083989252907e+00	2.178879751397854392e+00	2.217459363091723645e+00	1.774504739085646321e+00	1.489401390307883988e+00	1.776250170824898778e+00	2.076262345495670125e+00
1.957298430415832291e+00	2.377567488835954812e+00	4.821680117440198643e+00	5.084933274936675573e+00	4.769856401448270056e+00	3.995430403910922301e+00	4.445932929836223124e+00	4.850039911998441866e+00	4.513028679016340305e+00	4.394258252222770444e+00	3.137188830583286681e+00	2.283161790476624819e+00	2.634359794774350227e+00	3.217683955972137522e+00	3.262640525182646911e+00	3.055254464144161464e+00	3.584249231548443770e+00	3.310753501372391661e+00	3.241579066585850821e+00	3.087704713811355361e+00	2.428739458730717615e+00	1.665562712612459029e+00	1.655646968931421048e+00	1.536808023513996035e+00	1.333854201976053311e+00	8.078321789215853199e-01	7.341451194589813101e-01	1.060441717835150621e+00	6.379946365188470248e-01	9.201130371015302511e-01	1.174603622627560240e+00	9.343722175877320346e-01
7.611504951188007295e-01	7.221929618559812525e-01	1.564599217570734391e+00	1.683586911518638596e+00	1.842086594794203558e+00	1.647766327585997059e+00	1.524592968741046661e+00	1.827449789109740985e+00	2.012543318154141669e+00	2.514986655895690593e+00	2.267398684085951022e+00	2.607645177292198024e+00	3.007280824413484321e+00	2.927828571203364927e+00	2.939885310026113530e+00	2.889027358890955632e+00	2.720735453830972261e+00	2.351203913921651178e+00	2.350867500933584431e+00	2.277051060293445506e+00	2.473924583447057124e+00	2.285450919605733766e+00	1.715949200461995394e+00	1.163083385605883535e+00	1.088508626022236081e+00	1.093507617652013542e+00	1.470480999755520379e+00	1.782814637934729829e+00	1.955863888104787840e+00	1.758896551392057361e+00	1.445402866111925588e+00	1.151181889329923047e+00
8.094737264741965754e-01	1.438880631655425457e+00	4.823676062053699476e-01	-1.896846912171265276e-01	-1.379873579749789636e-01	7.514487704382182276e-01	1.830671776870884226e+00	2.086563828443011026e+00	1.566524606773803230e+00	1.952363237283380459e-01	-3.633620453591267230e-02	6.533210355070262487e-01	3.011596490521731839e-01	9.320419498079683673e-02	6.125754126071073502e-01	4.266088512079823647e-01	4.953979604322442665e-01	9.441916323007526479e-02	4.844301096128726669e-02	2.027739961131707902e-01	2.914533999786893537e-01	6.526120320391792795e-01	1.325680314911567681e+00	1.464725930265113663e+00	1.315812376180079513e+00	1.373695798951192870e+00	1.249848106826161986e+00	1.319856445450806381e+00	8.508964833791634597e-01	5.321189998143214250e-01	9.995924256650587925e-01	9.653403992616415019e-01


==> Cifra_figuretem/0.039/RPdataGreen6.0.txt <==
-1.246115754729173325e-01	-2.335425376277377729e-01	-1.423465761887548753e-01	3.527238737698630555e-02	5.124971455584038660e-01	7.302402401685214040e-01	1.106955945528034890e+00	9.513926073188468946e-01	9.359742415779007674e-01	1.029934597928735096e+00	9.741765220042493123e-01	5.193739665876462297e-01	1.532977269880403948e-01	9.411456138984111708e-02	-4.158283735806521109e-01	-4.383454380844983844e-01	-3.817342908662514356e-01	2.881488077262671643e-01	1.535877796554575847e-01	6.609541774512046539e-03	-7.325348071234970282e-02	-2.465603230499169018e-01	-2.741428748371565471e-01	1.943297031218125734e-02	1.029229489919494811e-02	1.767209332406636524e-01	2.863824474095909012e-01	-1.405379489836552642e-01	-2.604420334005028703e-01	-3.150998021398214721e-01	-3.554086144882839249e-01	-3.540398897557230917e-01
1.116510098762234504e+00	9.720578268133739375e-01	9.511545224951717392e-01	6.070869642880543093e-01	6.794483479027976225e-01	1.332312806820451501e+00	1.782841868660248963e+00	1.272524538488363444e+00	8.332255021645078585e-01	1.158140105605297343e+00	8.074452670810984278e-01	2.813917225820837253e-01	6.339998548230737496e-01	7.470048678323290003e-01	7.012493862148861945e-01	1.166952602162816044e+00	1.379168484721177368e+00	1.300872364276048909e+00	1.341233648668027412e+00	1.415899954568192509e+00	1.292484503446125643e+00	1.174208489970646641e+00	1.265052274591140113e+00	1.244220001576977763e+00	1.010597602722655308e+00	1.291828063032378182e+00	1.381352221560568472e+00	1.258249404908554192e+00	1.377336743549013809e+00	1.490276891321901775e+00	1.522810392058630891e+00	1.427944199963273153e+00
-7.221235636020785220e-01	-6.875737776880348484e-01	-5.928221833245695960e-01	-4.080994105335419841e-01	-4.880436896619945730e-01	-3.809030107408934995e-01	-4.750479882323396796e-01	-4.282780340933579621e-01	-2.324603141810942519e-01	-5.542340424092863094e-01	-8.914115599876855089e-01	-5.356218445997461552e-01	-1.570092640365005898e-01	-3.599904888932531355e-01	-3.172550056013008213e-01	-2.415707697820455024e-01	-2.482936382889373850e-01	-4.967595289847631101e-01	-5.337554387484428897e-01	-7.488379377587651708e-01	-8.645377711602941773e-01	-6.737226397448061732e-01	-6.009076555924740548e-01	-8.212326979137541949e-01	-8.092539702931329515e-01	-7.078673059788862520e-01	-8.434630158330863603e-01	-7.723049087459049611e-01	-8.448638567607593686e-01	-9.029086519052005322e-01	-9.143373915480694780e-01	-9.045005229641941424e-01
-1.377661833824541437e+00	-1.408111267564104097e+00	-1.355715383219334491e+00	-1.261438644863866809e+00	-9.087257140377897890e-01	-4.869577336078786400e-01	-5.406766644890380613e-01	-9.582073813340684643e-01	-9.725712371271149070e-01	-4.652807697858754588e-01	-8.535079297773570106e-01	-1.890728374719007121e+00	-9.765137935953340786e-01	-7.345308974467098517e-01	-1.527837459188814861e+00	-1.886546601993318584e+00	-1.691199610536384457e+00	-1.472345767388050009e+00	-9.962642475761054328e-01	-9.789131533088580861e-01	-1.235754674570131995e+00	-1.211504056946757002e+00	-1.343631916123174008e+00	-1.718197156106668899e+00	-1.504639633034639212e+00	-1.434519801086761914e+00	-1.381588060397060280e+00	-1.255167510660545105e+00	-1.366020108984288495e+00	-1.292759633392843277e+00	-1.378915779889849036e+00	-1.507797987402196505e+00
1.296359695824653491e+00	1.241534233559652645e+00	1.315782826604033451e+00	1.393575747913344820e+00	1.218156759908653131e+00	1.512618871532571019e+00	2.864588816647624991e+00	3.249996258073857280e+00	3.330801322387396013e+00	3.412289380106708236e+00	3.749895003478851851e+00	2.712394894899666120e+00	8.867415040826764905e-01	1.104999050958356044e+00	1.721230104691064522e+00	2.517981947220298888e+00	2.355354401951425647e+00	1.837466301997375817e+00	1.720758797992272049e+00	1.905685658303001961e+00	1.936148696060077334e+00	1.759817586929641742e+00	1.659023057025641013e+00	1.995585926757435846e+00	1.974812439203192493e+00	2.021458858624540778e+00	2.411499325927159987e+00	1.908979483018552470e+00	1.506767939891062502e+00	1.392463726965143200e+00	1.358585687529684227e+00	1.328819629225719279e+00
3.841395568260604687e+00	3.845574421467213178e+00	4.123341016525477798e+00	4.157798873040905008e+00	4.489488024729604732e+00	5.333970636561041090e+00	5.767745373537644049e+00	6.396810302356121802e+00	6.923330183368157975e+00	6.775987358669507188e+00	6.629098991646126926e+00	5.362565746546154699e+00	4.807764787204517276e+00	4.474869100357933505e+00	4.332645365662459724e+00	4.996563599407735978e+00	4.519070296330678360e+00	4.572642601362078452e+00	4.962558999474884658e+00	5.034768815232629535e+00	4.852894034539997570e+00	4.727464705826784908e+00	4.491548183854050968e+00	4.609717349872556547e+00	4.903780626637201934e+00	4.895006031033581451e+00	4.917558410207178099e+00	4.617722343656750716e+00	4.607029805251369403e+00	4.581937209893356844e+00	4.694350109680628158e+00	4.774863961877619190e+00
-1.719034951570413305e+00	-1.743889867570137753e+00	-1.998607894858821732e+00	-2.184597836453541664e+00	-2.012773585680805333e+00	-1.663818744883013734e+00	-1.314554456242785774e+00	-1.909804300321022774e+00	-2.227811200167162831e+00	-1.907417177830975197e+00	-1.810911008149394208e+00	-2.606369500074941392e+00	-2.658514324794471140e+00	-2.885246037926298524e+00	-2.927716129254723132e+00	-2.625397928710846429e+00	-1.818393784760827137e+00	-1.347537870679188510e+00	-1.972629325205651485e+00	-2.190750517810942100e+00	-2.143300858958114397e+00	-2.143101826637269891e+00	-2.010291544180899947e+00	-1.958558569469352806e+00	-2.083816701928062454e+00	-1.876528465551745128e+00	-1.712020956064906896e+00	-1.850809297336258652e+00	-2.156039178767072073e+00	-2.335869815494191037e+00	-2.541643186819352973e+00	-2.693394203242110319e+00
1.934798458194000093e+00	1.808503873237762516e+00	1.948113785636703010e+00	2.085896296779285120e+00	1.751500749695036330e+00	7.530655970501148877e-01	3.311204782712031669e-01	1.944127217108891637e-01	1.272845527475146843e-01	-1.654917789135467443e-01	-1.725303167961880074e-02	2.076315255887015432e-01	3.052978915309697006e-01	5.456341099439623310e-01	1.327304816992078029e+00	1.726099285121626359e+00	1.987570845046678691e+00	1.189398870502755612e+00	7.230836972760810166e-01	9.518219090082558065e-01	9.516206950800788489e-01	1.279497527816603641e+00	1.778878681646602233e+00	2.124521840592955790e+00	2.249678034314795738e+00	1.987469876590333140e+00	1.923424551516550007e+00	1.779107885795833122e+00	1.696778394338801732e+00	1.836009149071051727e+00	1.903574502804457502e+00	1.953963599960219621e+00
-1.502172488083054702e+00	-1.469436136918124580e+00	-1.223465962433029963e+00	-1.058014784397457664e+00	-1.241748768407101355e+00	-1.742098333199346261e+00	-2.444801157289364202e+00	-2.178813256516161090e+00	-2.259212520157529269e+00	-2.112500280643993644e+00	-1.898669095625014958e+00	-1.577166905791141716e+00	-9.539501054695251892e-01	-7.065656934376709497e-01	-8.654945683634253095e-01	-1.594461857993184850e+00	-1.954757014124281600e+00	-2.234525941046792141e+00	-1.633660873079785913e+00	-1.333726385074839094e+00	-1.575685099964659663e+00	-1.433181540424756317e+00	-1.495897412422851680e+00	-1.860602142377884904e+00	-1.586526108700205384e+00	-1.839441151283764286e+00	-1.948116070030626590e+00	-1.398401497641102553e+00	-1.310430491622360583e+00	-1.253522961581478024e+00	-1.270532305714234811e+00	-1.278900565864410810e+00
-1.107329864678721743e+00	-9.403425670889888899e-01	-1.055453398412416810e+00	-9.426601515403733034e-01	-8.527931560887009876e-01	-8.370839295747758424e-01	-6.627181515516874510e-01	-1.352095178051535340e+00	-1.724138600238292574e+00	-2.721971779121988622e+00	-3.385765423270698182e+00	-2.674795394216161970e+00	-1.878749187055761771e+00	-1.261678402119482900e+00	-1.223738020428211337e+00	-1.210518005383292017e+00	-1.166381793997359306e+00	-1.664517553718322551e+00	-1.594162626522163562e+00	-1.583515072840044891e+00	-1.866309601178399280e+00	-1.767017117334725995e+00	-1.373007085605376210e+00	-1.163989092447454077e+00	-1.187650873101245619e+00	-1.508367118695948417e+00	-1.667826842388524300e+00	-1.307328538129920670e+00	-1.214064132008015662e+00	-1.216758984812699174e+00	-1.468756674960980835e+00	-1.629881047052851972e+00
1.012203452711495588e+00	1.178121266208790541e+00	1.467449645988746720e+00	1.691446148902537638e+00	2.049692241617078192e+00	2.367414398371519013e+00	2.331342853851078090e+00	2.077376249738616121e+00	2.049190006570512423e+00	1.375355911537543774e+00	6.041900401187205727e-01	8.987569415618582580e-01	1.671083440971010248e+00	2.007263976339245026e+00	1.781126635450468676e+00	1.632584591790761097e+00	1.393279113559497295e+00	1.184200454630164323e+00	1.887406403842744052e+00	2.142872297768348311e+00	1.250911366178676598e+00	7.839261673749053916e-01	1.084870196224965611e+00	1.638304072954227752e+00	1.772926651702178891e+00	1.649767415979318086e+00	1.657296189380265572e+00	1.747852313959869841e+00	1.644402956641695779e+00	1.421522716725676760e+00	1.404797864205671765e+00	1.477666618354281924e+00
3.904587087728584316e-01	5.059346041031278496e-01	5.464192933312829181e-01	3.206861820430696453e-01	8.176228887865538697e-01	1.607454194361425559e+00	1.774287086842054606e+00	1.983035823479852633e+00	2.012890223870643425e+00	1.997879775849342288e+00	1.930905928434718533e+00	1.325786717670293990e+00	1.294994746895476778e+00	8.532006194292834911e-01	4.927407115413683369e-01	6.943282275189518460e-01	6.421092012192221032e-01	1.180867487490043555e+00	9.795821311308197110e-01	9.029479342899853211e-01	1.193687512403868167e+00	1.039790007327822341e+00	7.960333893617115297e-01	7.543903440959627282e-01	7.782459742263571068e-01	8.335516992904756783e-01	7.677385637436441312e-01	6.986119181486277752e-01	8.500226358690680106e-01	7.587005785531539814e-01	8.355849156152096446e-01	8.876669304624741352e-01
-2.022281520907055263e+00	-2.079767414328330677e+00	-2.216580756591372658e+00	-2.010659851207992066e+00	-1.644073959736681356e+00	-1.819520141487551257e+00	-2.174128179102670089e+00	-2.530519565074765609e+00	-2.759135835926004532e+00	-2.801043132109887424e+00	-2.621422124991322544e+00	-2.343927940915164321e+00	-1.788859458340420039e+00	-1.839864700154376420e+00	-2.500437944549510849e+00	-2.905548092812421324e+00	-2.486575256626303077e+00	-2.235633558390722087e+00	-2.594041805927120414e+00	-2.880752589944733266e+00	-2.471480767969432168e+00	-2.199000784173877232e+00	-2.385998709952393160e+00	-2.779247540099717195e+00	-2.699020482655615005e+00	-2.701551920196684886e+00	-2.734954519055471600e+00	-2.681347139228698495e+00	-2.639372152902039304e+00	-2.654118016928554535e+00	-2.687520638134930806e+00	-2.856548330287624005e+00
2.918755132812595132e+00	2.823626138906063066e+00	2.963898344545552899e+00	3.154427363957215125e+00	3.170330715987673020e+00	3.428625901784822183e+00	4.022773516325239385e+00	4.426064374302142390e+00	5.038985341649762084e+00	5.160572083978254732e+00	4.634215643134213636e+00	3.198071824692452214e+00	2.507458175068238315e+00	2.664609214194964881e+00	2.978365588469145120e+00	3.976035579302298562e+00	3.703953964790768882e+00	3.255953233668924085e+00	3.493927556557998582e+00	3.751323008359527478e+00	3.445613380551667770e+00	3.451237145942634310e+00	3.543946881754141298e+00	3.717231192477608914e+00	3.846305349091963866e+00	3.701865774564407019e+00	3.959898100545704125e+00	3.349194142980374878e+00	3.161747218328047726e+00	3.241250951826923909e+00	3.330278634418867956e+00	3.390560296894544745e+00
1.995125450580295334e+00	1.888585157853923668e+00	2.077078655667704776e+00	2.370631962212250698e+00	2.492537319454430911e+00	2.509915190703383203e+00	2.345397204434354510e+00	2.847556780013326350e+00	3.171540335032140057e+00	3.343702486890946179e+00	3.901606060409057886e+00	3.444386051702306162e+00	2.675388551185230224e+00	2.637964949262280534e+00	2.592535002186423299e+00	2.663636983268116154e+00	2.455787200072998111e+00	2.399670802832597705e+00	2.662363014481464063e+00	2.618938654966331825e+00	2.497697111704741957e+00	2.238611230098782379e+00	2.360023267466383246e+00	2.368454199323898113e+00	2.434415056457211346e+00	2.314365287259299020e+00	2.338932327461111349e+00	2.209812706178654995e+00	2.101284066879921308e+00	2.165556631815757971e+00	2.382939065088769848e+00	2.367009184076696471e+00
8.300380887873761923e-03	3.567024702494549226e-02	-1.162703637385266164e-01	-3.545246693178338293e-01	-5.273589870477776165e-01	-3.798261791881148985e-01	-3.342057518388443782e-01	-9.769001478557328699e-01	-9.902030332192752748e-01	-7.476862078635093667e-01	-1.091647442740180551e+00	-9.071735883368446940e-01	-5.152950245201308732e-01	-4.091624809382369277e-01	2.385214540405275474e-01	2.396426664398410011e-01	3.249126776557826890e-01	6.277902574299897009e-02	-9.434389887060886173e-03	-1.474361539472866627e-02	-2.290723205996038625e-01	-3.943762762458035698e-01	-1.146672840854050662e-01	7.737232396497506492e-02	-3.639320347465452993e-02	1.831222248914965434e-03	1.676262748219781995e-01	-9.002034169423561716e-02	-1.861738171409386133e-01	-2.200654622352255507e-01	-2.708275935397168599e-01	-2.517627518725109037e-01
-2.023288354795041155e-01	-2.133273526823252220e-01	-7.756773196994655450e-02	-2.149759221817591770e-01	-2.988811188846878797e-01	-3.708150978805458964e-01	-1.000803252028044543e+00	-5.279567831292654168e-01	-6.363462446614277512e-01	-2.912059370449894824e-01	1.480825707292811322e-01	6.157200386239601864e-01	8.623616485930024611e-01	7.893828683498442800e-01	2.817604991208224607e-01	-4.335416180864702929e-01	-9.196900342575358156e-01	-6.170102230309909563e-01	2.429308804631393481e-01	4.690128897730793667e-01	9.865618235102996403e-02	-8.306411995705129114e-02	-2.765706788658668924e-01	-4.355467580938644501e-01	-3.297621941379525468e-01	-5.024643413624139132e-01	-5.235526674960804261e-01	-1.868353601915455353e-01	9.702698292164982363e-03	2.554364199086522902e-01	3.797179180347795002e-01	3.502451477661779888e-01
1.547096928257499560e+00	1.233653112129230234e+00	1.318987218953443286e+00	1.534211718424548510e+00	1.379104354101324370e+00	9.455159788161501266e-01	6.306182337281205363e-01	4.293988111169695365e-01	5.003822416939458506e-01	7.374375174993447191e-01	8.644646714579340419e-01	9.201672928191593215e-01	3.352801716426290213e-01	4.177450631492222732e-01	1.200556194233063367e+00	1.561560244374384121e+00	1.599413663613335812e+00	1.515685893882767310e+00	9.423555824549630922e-01	9.458578851896477513e-01	9.053173203013004100e-01	8.440583876808256392e-01	1.495244509623037121e+00	1.771463338208961513e+00	1.420603416514502060e+00	1.450127068700800548e+00	1.400478807469027309e+00	8.431215258131398160e-01	9.608113150917811929e-01	9.620356726564228689e-01	1.041831576980719820e+00	1.049707534610159865e+00
1.169807513666514698e+00	1.198068469620893195e+00	1.155244695509963782e+00	1.259692444707414927e+00	1.310882947808266863e+00	7.522054395523886106e-01	1.734191668286947374e-01	6.144149240068705886e-01	8.477544627808498712e-01	6.031191431805215108e-01	5.402782321235770624e-01	5.737415583435206967e-01	4.802930094940269234e-01	6.161447165644184931e-01	2.714839950036985750e-01	4.163202588645170121e-01	8.158733665250301748e-01	1.012343589878210492e+00	6.634629541939648378e-01	4.250954013843922241e-01	6.502170547158795388e-01	8.995836036365446597e-01	1.300335201630305804e+00	1.325161681752255127e+00	9.877834177174920072e-01	1.071254664729756056e+00	8.660044827066524231e-01	9.264080896733413173e-01	1.059225856023291890e+00	1.175053760314912488e+00	1.326861218739904036e+00	1.413530596938270767e+00
-7.181569034822318232e-01	-9.426007383159996644e-01	-9.162764870248624183e-01	-7.662995385459614450e-01	-1.449176213432367799e+00	-2.607543596246585160e+00	-3.193408114976020951e+00	-3.340707102573519549e+00	-3.433044829061764780e+00	-3.403898369625422138e+00	-2.861038983191069196e+00	-2.210388565663004456e+00	-2.588750696846807475e+00	-2.457981006933267931e+00	-1.599014177861765473e+00	-1.417729866341026712e+00	-9.190801918533386683e-01	-1.718981020724061670e+00	-2.291303241540878055e+00	-2.233014430421549346e+00	-2.131972682919931916e+00	-1.785922436215811038e+00	-1.469439127646373855e+00	-1.328266459963330037e+00	-1.530481992997676732e+00	-1.649575302556736789e+00	-1.492798038458965193e+00	-1.601386505103220559e+00	-1.791595095788580005e+00	-1.926965160136337119e+00	-2.067483868854706142e+00	-2.100183188543128132e+00
2.644702632804464826e-01	2.949350065649925523e-01	2.596207277982695016e-01	2.165375156465103035e-01	1.640858071711554789e-01	2.205825510732835615e-01	7.366685475643028891e-01	3.266027861678690303e-01	1.474934140014131090e-01	-1.316685058196605529e-01	-8.134642371136605599e-01	-1.055477036623456044e+00	-8.179083049349890056e-01	-3.003384568752061612e-01	-2.907230030250748665e-01	2.199713210778378725e-01	4.275304272101849712e-01	-2.246769821739568462e-01	-5.606189799253216699e-02	1.745405716936153720e-02	-1.359336007392472345e-01	2.068554908820693927e-01	2.756356354436612643e-01	2.371112850485476153e-01	1.442827145569624825e-01	1.044892401251074077e-01	1.591622319176928813e-01	9.999286527495859778e-02	9.674265707520950108e-02	2.126654293660037165e-01	-4.310938970703120238e-02	-2.455310944496890135e-01
-1.341454678608905660e+00	-1.191125582434054975e+00	-1.356705192965818041e+00	-1.948708553549280298e+00	-2.002742839665743624e+00	-1.480885514300236627e+00	-1.804624296511309067e+00	-1.395771993321889282e+00	-2.027014583080248844e+00	-1.370794523388979558e+00	-9.968818632575945360e-01	-8.097458131161681116e-01	-3.224512114910346172e-01	-8.649882160787369934e-01	-1.444442700973916249e+00	-1.932158507218882715e+00	-1.618253278864916878e+00	-9.413025761484188347e-01	-9.917382090283310969e-01	-9.433533067408630401e-01	-6.818402323438060852e-01	-4.651280453074521093e-01	-1.166099907836456007e+00	-1.796226607030387834e+00	-1.890329074655424435e+00	-1.422181509678339006e+00	-1.319282487382394065e+00	-1.083391049901424541e+00	-9.151531866842351759e-01	-1.002758301178264366e+00	-9.843670938892024047e-01	-9.613310845711521280e-01
1.610909009531109382e+00	1.669485986834455815e+00	1.956773293270888558e+00	2.342625886537784030e+00	3.299217030103252846e+00	3.899433189159765334e+00	4.069147974915553689e+00	3.846686492193191143e+00	4.042466285705217821e+00	3.617856036598544822e+00	3.137895983126265609e+00	2.901906609459361075e+00	3.567396237257725478e+00	3.363740597478616312e+00	2.523970667935111045e+00	2.094684937651020817e+00	1.582388176145250958e+00	2.249027701716995953e+00	2.897573644303944373e+00	2.916278138707721013e+00	2.489780329536665171e+00	1.987614999948690508e+00	1.559640310684039299e+00	2.070563783186670115e+00	2.748512576367882598e+00	2.660919679653755754e+00	2.596484805940066476e+00	2.442383706929248444e+00	2.398317872683865648e+00	2.246491953613227288e+00	2.372508184560933042e+00	2.471163844838365264e+00
3.299666957515253185e-01	1.274394253492020512e-01	1.395472652003304503e-01	1.140342923370756684e-01	-3.212297247864276950e-01	-7.285513201567767050e-02	-8.780416928642513497e-02	2.100369553729071193e-01	1.248559918865478104e-02	6.211289364183775197e-01	1.003514754082669436e+00	8.592134343019852682e-01	4.733963418212474017e-01	6.188380264550565890e-01	7.495425791214364031e-01	7.837790558349772008e-01	4.395645050758821837e-01	6.301252256266329232e-02	5.637915400588593418e-01	8.462568778115417967e-01	6.315610501806656618e-01	5.797574721718841140e-01	4.432491760954906379e-01	4.676865653984749183e-02	-1.181058151153204783e-01	-2.113545708677400381e-01	-8.472717156245287984e-02	-6.267912888002445670e-02	1.059789363217198271e-01	2.780275161030583697e-01	3.071171462928805607e-01	1.972815285186507450e-01
8.775973731517664467e-01	9.575244838211482978e-01	9.726459741295758743e-01	1.042694435171231726e+00	1.236124972479329509e+00	1.305332318638909417e+00	1.571836539135134991e+00	1.908980533333543894e+00	2.064600716554758186e+00	1.621037517475592438e+00	1.746130511709711897e+00	1.322944642577054797e+00	9.652393247849855307e-01	9.022546441767103076e-01	6.781557259984781760e-01	6.861108477142094930e-01	8.836739305961019975e-01	1.185848839612861472e+00	1.080856582529130971e+00	9.135939006200601842e-01	1.026506986013833833e+00	1.131575332873026918e+00	8.653726131823712420e-01	9.739848698203764643e-01	1.115602738890423939e+00	1.087060703722500188e+00	1.411820926311797564e+00	1.118794246796804170e+00	8.790319272983163623e-01	6.391414314567780419e-01	5.957471929785405074e-01	5.986171167675049531e-01
2.787368143224408165e-02	1.169282428624104780e-01	9.116664841364829908e-02	-9.717747382184380167e-03	4.252983573501696313e-01	9.149646380951813596e-01	1.238038997481054171e+00	9.748300152175772837e-01	6.398252402736347433e-01	2.885748635721487876e-01	-2.403819449430087407e-01	-2.269063624880906516e-01	7.923266972437442712e-01	1.054138515785078001e+00	3.969163361302771031e-01	2.501282270763849347e-01	3.336541424843620929e-01	3.319113035952231949e-01	2.721213639687266039e-01	3.224791921753730750e-01	5.836066765914870169e-01	5.737884941461024457e-01	4.522425389351584779e-01	3.384441801328369470e-01	3.747314896465896994e-01	3.463388931291166983e-01	1.366458028994989304e-01	2.894605163131777625e-01	5.782746006004372274e-01	7.615941173549068965e-01	7.949786814464699924e-01	7.968699687036541190e-01
4.676377025142366417e-01	5.049022187401270845e-01	6.335507440280240266e-01	9.932846615873535123e-01	1.086397610131675018e+00	2.689078616329554361e-01	-5.229398053895629728e-01	1.404838983274354081e-01	6.038482417914751155e-01	5.943673351799222404e-01	7.763027833070910155e-01	1.046259670675911080e+00	9.176791029499002939e-01	5.822780679089205602e-01	4.203514493501033789e-01	5.753750157191203085e-01	7.076754424382485364e-01	5.318824355252095293e-01	3.854516970730112457e-01	2.603322068368992825e-01	4.330874930346447771e-01	5.807308171665592766e-01	6.151961859382053532e-01	6.377559710923864644e-01	7.465321193690184209e-01	6.706198040727060494e-01	4.121752370024661660e-01	6.337862321034810620e-01	6.031145528741487238e-01	5.856770994831147492e-01	8.164448586635952854e-01	9.892608938871894075e-01
-6.107012740998401731e-03	-8.384372618996793758e-02	-9.565948313464332775e-02	-9.006187345105080844e-02	1.175694372377656949e-01	-4.759591582666945486e-01	-5.103453533562577471e-01	-5.222663023476195043e-01	-5.623648360456904305e-01	-3.903777800160686540e-01	-3.572990304908406634e-01	-1.512029102780269696e+00	-1.666119974555518857e+00	-1.426347439266651529e+00	-1.377620323400165159e+00	-1.004621508536391206e+00	-2.965504970727764755e-01	-1.177264148674116856e-01	-7.560719144250217516e-01	-6.806257002797605482e-01	-4.701188357479064162e-01	-3.322985541253083985e-01	2.847384881252984501e-01	3.810117253310499885e-01	1.208129819297843049e-01	1.824066083992907372e-01	1.283444641774437178e-01	2.274636247335605141e-03	-5.834424689631217270e-02	-5.298700500153913362e-02	-2.151311829004290757e-02	-8.423366141771683469e-02
1.936566206470774043e+00	1.693353322279919526e+00	1.705556635263108634e+00	1.861590806302297896e+00	1.404752001617922019e+00	4.432288188528610839e-01	3.572088630945286503e-01	6.198518384053984809e-01	7.567427222966104372e-01	9.449032646912008948e-01	1.435688887125559754e+00	1.600295677235139546e+00	6.667040045865302300e-01	1.014423129783582400e+00	1.903936096266310107e+00	2.417086484842434491e+00	2.320276484519931959e+00	1.509917859375771831e+00	1.277753012454041270e+00	1.357961429019489019e+00	1.602364128001913191e+00	1.815605413151792247e+00	2.042796141528368192e+00	2.173046240405176022e+00	2.098786953383522835e+00	1.743604783900482680e+00	1.771208914937450363e+00	1.659211848653933563e+00	1.740001845791880886e+00	1.994296995600938649e+00	2.106677308554552930e+00	2.109406154939767575e+00
1.223570518686449171e+00	1.077891469166923022e+00	1.122111122739179345e+00	1.345531529933218895e+00	1.144402236491861791e+00	9.954078437845123029e-01	1.046468057714523114e+00	1.392672439260871808e+00	1.789942713002702357e+00	1.995322358016122344e+00	2.195926773542689503e+00	1.630693534862578176e+00	6.967353421443389649e-01	6.582432844364574098e-01	8.607954345268129526e-01	1.515140066482677517e+00	1.776837948259640365e+00	1.363289344982788531e+00	1.322061722905638614e+00	1.139761293041886336e+00	9.724206787860879553e-01	1.132402043710911688e+00	1.285463335939995178e+00	1.218989327604284467e+00	1.124757767748239434e+00	1.206504675061588872e+00	1.534619387349304143e+00	1.149636970268428593e+00	7.598350832378353292e-01	7.363486640422329810e-01	7.729618931069152099e-01	6.675516135678858376e-01
3.851474068212618063e-01	4.573657063703991388e-01	6.988183435261080545e-01	7.000829588739613252e-01	6.829713140700152119e-01	8.503412299176057454e-01	1.338859344548416930e+00	1.408730924068518631e+00	1.157798006355367892e+00	8.213293173545748171e-01	7.016621417411642581e-01	5.433953528657309295e-01	8.151999708924553278e-01	1.095414774954838633e+00	7.349913600919245615e-01	7.644438792181822429e-01	6.627316902678273003e-01	4.650430241670502202e-02	5.820412857062960965e-01	9.065988114896783578e-01	8.055687004689500164e-01	9.236505168672231036e-01	3.905357239139319869e-01	4.343247840687648464e-01	7.945320902151368214e-01	6.961860829020053432e-01	7.235924571512859504e-01	1.031903349719817564e+00	9.518676351452557416e-01	1.025991139701202481e+00	9.595851458073796358e-01	9.383028813604982199e-01
5.993012424907051550e-01	6.438924191290636978e-01	6.050663437707128889e-01	6.342328955083118558e-01	6.551147659726912487e-01	4.564590072863912162e-01	4.893850952274599320e-01	1.257523499825267121e+00	1.398949574807844209e+00	1.360986459657192782e+00	1.763600114090367432e+00	1.977871444464891937e+00	1.223281987451382280e+00	9.653065953982570280e-01	6.336292356758154165e-01	4.596371209014451509e-01	6.732458458738231621e-02	5.167026228560159806e-01	9.469314933389971767e-01	9.799219136809307340e-01	1.014505292358994559e+00	9.920686437623211784e-01	6.246324242997780551e-01	4.978518821566814689e-01	5.565718891109406874e-01	6.478827317829838339e-01	7.449069667989771659e-01	7.672297492007891240e-01	7.991532115088130217e-01	7.282970543326919843e-01	7.837985500206309242e-01	7.759209635772548186e-01


==> Cifra_figuretem/0.039/RPdataGreen7.0.txt <==
7.489550868313532561e-01	7.996961197583901670e-01	7.565726067863619564e-01	5.691352852317966837e-01	5.454672717650944636e-01	5.974531273587878610e-01	6.267566426088270193e-01	1.059092548617008162e-01	-2.098371527434278461e-01	-3.373449224152926806e-01	9.099989609614697605e-02	-2.003591057707363732e-01	-6.832543234559825818e-01	-9.522414290340771581e-01	-7.905173053694649621e-01	-7.137238329317058261e-01	-5.443491967727837055e-01	-5.014446576912757747e-01	-4.727429278776226762e-01	-8.770548734765328813e-01	-1.603343238657409575e+00	-1.383472039894019456e+00	-7.251746451394424087e-01	-1.583308332994699530e+00	-1.256974573863539169e+00	2.062213944378284980e-01	6.140091252968158386e-01	4.883048214284024247e-01	1.474813654352045700e-01	1.057375862118553750e-01	3.447713224434103552e-01	2.933073254119154538e-01
1.255748911110395216e+00	8.183177494526280293e-01	9.515217880735802325e-01	1.327221771668886552e+00	9.646236620406315465e-01	1.766631788011153947e+00	2.224500924085880182e+00	1.627490731238954158e+00	1.417192835535992845e+00	1.921628912249470078e+00	2.147276811582216283e+00	1.424498631746017319e+00	1.480759740150781045e+00	1.975831850914850030e+00	1.781891570636703337e+00	1.738428032445401561e+00	2.008849988074250081e+00	2.169606498621733603e+00	2.363186597356626617e+00	2.386944867472736931e+00	2.063429353511990527e+00	2.008431426875376680e+00	1.794668863051457119e+00	1.429070964837154234e+00	1.109362445147245024e+00	1.411831569920010132e+00	1.928047891776381917e+00	1.168998003591378065e+00	9.785624516301661968e-01	1.620003704180731141e+00	1.752707308436817435e+00	1.786176871086257112e+00
3.955799847959753923e-01	6.920903521261163593e-01	4.832633430694018850e-01	8.971317557202544979e-01	7.210824674428563119e-01	-7.196181185338594855e-01	-7.133754812898451814e-01	-6.472690947835407771e-01	-9.858696337576381419e-01	-7.641399068022921570e-01	-1.088952368764798617e+00	-9.089736153667945517e-01	-9.913300150859005733e-01	-9.260347458261788400e-01	-7.254536704789189550e-01	-6.999573347190873873e-01	-6.440094363834711899e-01	-8.753863794110642305e-01	-1.113899383847837044e+00	-1.287011132233052191e+00	-1.352067413682653152e+00	-1.340177989053901397e+00	-1.186146778894560327e+00	-2.613939189371554672e-01	2.715094373648244130e-02	2.043946844295658691e-02	4.572916903241946301e-02	-9.361015200456120067e-02	-3.521752029317586352e-01	-2.123672961149324634e-01	-5.887977960354522436e-03	-2.764535324798374216e-02
-3.608089894703014888e+00	-3.621823588805686889e+00	-3.522663365694344684e+00	-4.153006842214588268e+00	-4.788009103961997859e+00	-3.801515172026351141e+00	-3.314333165141767346e+00	-4.116445657112365986e+00	-4.248400524426917180e+00	-3.253087440763313687e+00	-3.077937015738308801e+00	-2.971586026425525606e+00	-3.122539945481527912e+00	-4.084912201436679879e+00	-4.650338875470097832e+00	-4.643959686068419579e+00	-4.302790690818279806e+00	-4.211106602425274126e+00	-4.101301837491071467e+00	-4.111590086248421372e+00	-3.476477980543871471e+00	-3.050030681308277369e+00	-3.577658014688801735e+00	-4.331029513602976166e+00	-4.061897046478368800e+00	-3.406712893146920162e+00	-3.608230013343481701e+00	-3.992604142857199001e+00	-4.349099223243123369e+00	-4.239559631988830901e+00	-3.991438617179968062e+00	-3.967439463903767116e+00
6.827293669080315652e+00	6.537719913381013548e+00	6.727309270506514061e+00	6.202149795482414518e+00	5.496382034022008867e+00	6.182404434709853014e+00	6.898329850603543534e+00	6.045835021529842201e+00	5.761265861339468941e+00	4.166582337255797519e+00	1.992538622599341114e+00	1.494744645156433682e+00	1.206873589085694309e+00	2.723047962949781908e+00	3.377762894934893900e+00	3.543850849509211809e+00	3.242257367915321264e+00	3.704623903746862013e+00	3.918486276162573834e+00	3.416943758880292226e+00	2.474950384723765939e+00	2.311456127218239232e+00	1.996277380050352601e+00	2.418441096841683624e+00	3.582238815947341060e+00	4.633637760024765129e+00	4.931358667775969096e+00	4.742179567683024288e+00	4.982308795631202436e+00	5.446310222338657248e+00	5.539853502791153517e+00	5.581729854360788501e+00
1.036844439655673789e+01	1.054125336455990514e+01	1.068960663602680228e+01	1.066076352446838982e+01	9.949056110451891755e+00	8.798537659637467812e+00	8.816883977223490376e+00	6.815397465111003861e+00	5.933083691160324413e+00	4.705902557996240354e+00	4.275610359406884164e+00	4.761820708739223917e+00	5.782329518990814599e+00	7.057522455681666251e+00	7.119108639092110558e+00	7.102776070636057426e+00	7.256059924551838236e+00	7.691783865885131632e+00	7.783421872061629720e+00	7.020147560809451903e+00	6.119548820173768888e+00	5.962069486526708317e+00	6.350239480303459416e+00	6.496857870250736688e+00	7.785031299565402740e+00	1.061947719120000144e+01	1.138292392088298932e+01	1.068537523604439521e+01	1.064028710331989735e+01	1.121655324262925468e+01	1.141329385177696309e+01	1.146781148837594699e+01
-4.148009583682110701e+00	-4.700669099705828913e+00	-4.682364785032492094e+00	-4.914599181082555113e+00	-4.895775229438997123e+00	-2.305913313453861857e+00	-1.552502219525352167e+00	-1.716686625140564804e+00	-2.181078441581314475e+00	-1.739389642190334095e+00	-2.740702790362322894e+00	-3.478949811736709918e+00	-4.360098618171273976e+00	-5.189519629950690494e+00	-5.588776318396881493e+00	-5.494074796390832738e+00	-4.994044965156577476e+00	-4.228338771087889469e+00	-4.298197760901723896e+00	-5.338992593830110600e+00	-4.554347026786387254e+00	-3.868105160946948118e+00	-5.131552015871490902e+00	-5.969311870061726033e+00	-5.721735034751003646e+00	-5.267160337312667195e+00	-5.624527868305214895e+00	-5.569915639185474276e+00	-5.663829128699492621e+00	-5.617253654544541952e+00	-5.660147663380853622e+00	-5.633315501494005950e+00
3.502400602653948258e+00	3.320830269652639277e+00	3.544534365542011844e+00	3.500796387544795163e+00	3.311354610587234237e+00	4.323619734977107498e+00	4.570451302633340873e+00	5.026542105948438532e+00	4.927703187560154241e+00	5.222591945327460294e+00	5.216536223673435835e+00	5.193542751827469495e+00	5.682507507511788347e+00	5.858802956553420316e+00	5.867196225574813795e+00	5.783398631871166096e+00	5.809203902960679677e+00	5.926732585015538568e+00	5.957141083938508608e+00	5.957457085696226784e+00	5.719340718771459997e+00	5.931508129043817412e+00	5.421534097688408771e+00	5.036358688846402920e+00	4.570979677516500139e+00	3.649803049129378696e+00	3.568203377953842015e+00	3.833815797761711774e+00	4.024651291523142049e+00	4.236218357595518569e+00	4.307549964141882626e+00	4.307117104064365876e+00
-5.120127208426965559e+00	-4.849763431558401727e+00	-4.802058132826997117e+00	-4.880113025176178176e+00	-5.092672193107577350e+00	-5.630185748693881997e+00	-5.744051600194235441e+00	-5.214596973257440204e+00	-4.852074906720815761e+00	-3.702778428082757145e+00	-3.060538145225916384e+00	-2.830338866881938031e+00	-2.337243089081047831e+00	-3.008249145321021167e+00	-3.470310170112295811e+00	-3.531251731294892782e+00	-3.467393128965066573e+00	-3.852674277995894236e+00	-3.950498634648878848e+00	-3.397289277275366004e+00	-2.584757567547466994e+00	-2.441969386092526229e+00	-2.471133290006576555e+00	-2.273579273281979507e+00	-2.578768446888204391e+00	-3.679223749153058609e+00	-4.193181410396936037e+00	-3.777668245101220013e+00	-3.984679734404993567e+00	-4.325832571756304645e+00	-4.369987563654352591e+00	-4.490397945854857298e+00
-2.940828762616007452e+00	-3.320814031921415665e+00	-3.275507724387006547e+00	-2.848543163330662598e+00	-3.176658540712212542e+00	-1.783353726913770698e+00	-1.314857319733824248e+00	-1.973545394796294650e+00	-1.493514301907514552e+00	-9.765924198027237102e-01	-1.419551207869696796e+00	-1.899874507929976586e+00	-2.244403762606680175e+00	-3.243155659558417447e+00	-3.675702475764310861e+00	-3.692141922386206865e+00	-3.897959269652639946e+00	-4.224250634226602408e+00	-3.902321722499523471e+00	-2.936079017272931413e+00	-1.970678248026459523e+00	-2.082384557344687526e+00	-2.923364856098894293e+00	-3.002798525601797497e+00	-1.810300675548627947e+00	-2.033737998165547012e+00	-2.813134322374540197e+00	-3.233087130391254060e+00	-3.484920221632320736e+00	-3.206292430678630900e+00	-2.936594388421807533e+00	-2.818343405867023144e+00
2.848701023205995497e+00	2.685848331535342748e+00	2.845065596476528569e+00	3.292742964037512987e+00	2.273682325080415900e+00	1.784414337566865072e+00	2.017715216931204480e+00	6.696549817633373758e-01	6.361623210035752818e-01	9.807313882736634625e-01	1.508812929452493901e+00	1.658001512402112132e+00	1.802033870023162621e+00	1.458015806660915237e+00	1.107319619751896633e+00	1.122683670815758372e+00	1.193547773094676634e+00	9.967542042017554227e-01	1.212967550490038793e+00	1.275102699863297051e+00	1.340406358570197520e+00	1.797152100399036945e+00	2.055219421880999153e+00	8.328009007613761394e-01	2.353378805064862078e+00	4.454595945852770633e+00	4.363950628164273482e+00	3.583942189667019829e+00	3.117388249867564465e+00	3.553651743743268199e+00	3.793221436554885528e+00	3.730832621329626786e+00
8.534817755074017853e-01	1.141901309020824540e+00	1.171567107792532259e+00	1.338239712820483263e+00	1.015336902680919584e+00	2.774162989094767773e-01	2.222401648193085000e-01	-7.074039196930025364e-01	-1.011548725619863864e+00	-1.226371280053853541e+00	-9.829417980464113525e-01	-8.143717294635256509e-01	-5.488388771881411721e-01	-6.249407574423558875e-01	-6.246656468197753220e-01	-6.143432794276293407e-01	-4.478892065874002792e-01	-9.198267921560379645e-02	-3.921581244682611489e-01	-1.043410060280667739e+00	-1.154195483500642272e+00	-1.206526745065246375e+00	-9.208329817327759459e-01	-6.929398294417361548e-01	1.227852472633454983e-01	1.955635991709473442e+00	1.919758384252894690e+00	1.331486715090309803e+00	1.432851445985785288e+00	1.618055332794405166e+00	1.471414418420947223e+00	1.396006573215406776e+00
-5.224663447222252621e+00	-5.153575582752975670e+00	-5.219797118137192271e+00	-5.295477271322306834e+00	-5.252068129528636220e+00	-3.941663223028819996e+00	-3.485769867386879994e+00	-3.583251663127180464e+00	-3.920403666506393936e+00	-3.726581500247500678e+00	-3.607035317952850484e+00	-3.592048187932559866e+00	-3.958916101981409863e+00	-4.885594558831398260e+00	-4.940924802721833764e+00	-4.922217945020259222e+00	-4.742664143530090470e+00	-4.690867468664337459e+00	-4.962007805875606969e+00	-5.000530912586299337e+00	-4.781263645649167060e+00	-4.699506540963070300e+00	-4.362052295194210672e+00	-4.869012036207025496e+00	-5.427487033787858905e+00	-5.754217583384326318e+00	-5.795805624992563132e+00	-5.947358690962054162e+00	-6.179312136319208726e+00	-6.079920672387101988e+00	-5.947863624748915612e+00	-5.972399007131925508e+00
9.685043180021805753e+00	9.787104560452350555e+00	9.877187049468016511e+00	9.433739824638561089e+00	8.800737814742989329e+00	8.441129984500271632e+00	8.839492419761636910e+00	7.822392114757150239e+00	7.383812561172906186e+00	6.032198573199199387e+00	5.000511710976489610e+00	5.273846343549414506e+00	5.905955223928812892e+00	7.460248891305264252e+00	7.974316400046545183e+00	8.099690912246254371e+00	8.002165580355447005e+00	7.870766562930904264e+00	8.127769706190132837e+00	7.834444867839438942e+00	6.702163438232047632e+00	6.749307327110584787e+00	6.522176752836121416e+00	6.979331533647667563e+00	7.540832051520486523e+00	8.510298949400272761e+00	9.083678900147843294e+00	8.720829995631500964e+00	8.916157060742092355e+00	9.635219353115207497e+00	9.862918512268040061e+00	9.923498771758044512e+00
6.450741157063438536e+00	6.599170548530061353e+00	6.582514339108213264e+00	6.168119943978796371e+00	5.770139447092928364e+00	5.215739302268487698e+00	5.396310346997614360e+00	4.754837272032145457e+00	4.256961403200970828e+00	3.250818637147055323e+00	2.809777569416917142e+00	3.499617040671248347e+00	3.572666815237245608e+00	4.786205464203179716e+00	5.005512145630871323e+00	5.046066361992111560e+00	4.985758364285261202e+00	5.083799840960803174e+00	5.024010903903096903e+00	4.731172753996678360e+00	4.055893639040411891e+00	3.920215298049597230e+00	4.727365055017589413e+00	4.459119929764803203e+00	4.350986767064596528e+00	5.037046004049201997e+00	5.913108914587249743e+00	5.663070063158621714e+00	5.295581273947290946e+00	5.866779690366288769e+00	6.082163236790579575e+00	6.066362370827730999e+00
7.189951076965833687e-01	4.406440321053890496e-01	3.161399428331988504e-01	1.601989386911626123e-01	2.617113281513165912e-01	1.030511403306809459e+00	1.196696985200750296e+00	1.982359611095352303e+00	1.885545812298133894e+00	1.332589727511066080e+00	1.129537041845542822e+00	1.475420775088956526e+00	1.474567333338745678e+00	1.838524481003317890e+00	1.879133529181218343e+00	1.698445476823958744e+00	1.667127244333975966e+00	1.801224293858881609e+00	2.029988433909735157e+00	1.874753079737115913e+00	1.319520133461330014e+00	1.486664290730985272e+00	1.491510272959575500e+00	8.576951166564954487e-01	-5.188279601383226636e-01	-8.588158969090462502e-01	-1.439272012427861847e-01	-3.822204119023763225e-01	-6.597867544149917107e-02	5.758376137435352454e-02	-1.247175311140467369e-01	-1.018158668575242232e-01
-2.929555612912239759e+00	-2.716520359524001726e+00	-2.734533279343418943e+00	-2.045525139009555016e+00	-1.768978763966073453e+00	-3.257393399806748135e+00	-3.975832591288235740e+00	-3.451021691437350380e+00	-3.373304983667751777e+00	-2.680215186096956081e+00	-1.457201195496857116e+00	-1.206928441865968260e+00	-7.847675086901007013e-01	-5.962787779209426375e-01	-8.337566011180492787e-01	-8.285675358617536901e-01	-6.897155802647367828e-01	-1.164665519413610850e+00	-1.204578030584060544e+00	-7.188623987154335593e-01	-4.853445712338780860e-01	-6.757668879213138968e-01	-2.395947563291280225e-01	9.366181454369308657e-02	-8.830037510359053377e-01	-1.996613674463408872e+00	-1.693717575376699758e+00	-1.360765946005207283e+00	-1.709127997809360311e+00	-1.961880279757922230e+00	-2.089635277776678013e+00	-2.067759002690721548e+00
4.478954964668712790e+00	4.294003379625166872e+00	4.180249557122419191e+00	4.198214126834363569e+00	4.820737864334041944e+00	5.040321476622597885e+00	5.066731304371366207e+00	5.935943176067590699e+00	6.038262258347852018e+00	5.251451475182896012e+00	5.546728135776976210e+00	5.694893746665714573e+00	5.495902003180416884e+00	6.267205938952807642e+00	6.568909720924315465e+00	6.447191559931757077e+00	6.275041777975268076e+00	6.125686129248356870e+00	6.327972462171049806e+00	6.416847953176608499e+00	5.112408061435941065e+00	5.250100672829539405e+00	6.285996431906530013e+00	4.896822932112804949e+00	2.917208393703370373e+00	2.663625044515550488e+00	3.788067765145574306e+00	4.161862635598057025e+00	4.181684963796990395e+00	4.293683436516431584e+00	4.310773922507218359e+00	4.137026294937525606e+00
1.744021512467801571e+00	2.141087236770103264e+00	1.983426745567189897e+00	1.739831462522513528e+00	2.311549621330447390e+00	9.795253398366513542e-01	1.299352745634174411e-01	2.411277154073210860e-01	7.022966833050591218e-01	1.491861615196872437e+00	2.345106889886209078e+00	3.078846758257150817e+00	3.269721513101433441e+00	1.985235334936312324e+00	1.955144652194841681e+00	1.980992027751760309e+00	1.925498007201160711e+00	1.669009453736077564e+00	1.676778264887015757e+00	1.820664960192911463e+00	2.449385274648392841e+00	2.537534753407463484e+00	2.273443886172590744e+00	2.081951357655881019e+00	3.353433865240467604e+00	3.667978116090147012e+00	2.762716858085971783e+00	3.073124319130914994e+00	3.005144402857163222e+00	2.518458144110813368e+00	2.711209971445548206e+00	2.811372305889380030e+00
-2.018454180810084431e+00	-2.384580823584011355e+00	-2.278089935467318750e+00	-2.327719911777088146e+00	-1.582620659069797320e+00	-1.444344114417152498e-02	2.305016036608674782e-02	1.627866201885041164e+00	1.955099151141937330e+00	1.790347165417359276e+00	1.333611363591321153e+00	1.212453930276109482e+00	8.057630855416947346e-01	4.469383840010227593e-01	4.322981286752313190e-01	4.171104718982194814e-01	4.234467813422234661e-01	6.488018292480161042e-01	7.937707201960353398e-01	5.108410848717269692e-01	6.292502307684446627e-01	1.008337616899748657e+00	2.826360553721936064e-01	-7.615249930271378309e-01	-2.035475787183257168e+00	-3.502597040335357459e+00	-3.692679321406948656e+00	-2.683866373743958977e+00	-1.871904286428254904e+00	-2.373856749660467447e+00	-2.879228738202412430e+00	-2.892101520097024370e+00
5.978355135436653756e-01	3.476107596103250041e-01	6.295465107765507717e-01	9.733150123247132912e-01	5.676907442754615118e-01	2.111758382974707970e+00	2.658786274570722252e+00	2.098564458788410469e+00	1.910814366279013576e+00	1.765716942921486732e+00	8.546617493224644146e-01	8.119132301205148616e-01	1.297288546024979006e+00	1.122377737912038098e+00	9.702257627105833615e-01	9.312487994351495990e-01	8.865614645314217057e-01	8.136693525556902840e-01	1.214066482864133434e+00	1.669615145482347351e+00	1.642726020944580423e+00	1.664141074983858326e+00	7.796833717574435108e-01	3.233378595888511398e-01	5.629686901307859870e-01	5.665969437418258980e-01	1.924367248164245425e-01	-1.286368377415998965e-01	-2.171359099329824849e-01	2.465218747042871583e-01	6.919468928728873536e-01	8.584584324403169431e-01
-6.737797461530292686e+00	-6.573695191878240252e+00	-6.498372841161302205e+00	-6.014430250563893132e+00	-5.957588627651450253e+00	-6.554927588788394210e+00	-6.701530478718120243e+00	-6.308308467912556061e+00	-6.529712284982083226e+00	-5.691898831027754291e+00	-4.846862127249970342e+00	-4.985490962621693001e+00	-4.563156048944900789e+00	-5.156656554828195738e+00	-5.113365824509165769e+00	-4.953510686338448821e+00	-4.507793123748885300e+00	-4.453577788189756248e+00	-4.845262449151007011e+00	-5.227351092351802286e+00	-4.459973301430192549e+00	-4.019596887634037330e+00	-4.217374180222266844e+00	-3.858939704613204125e+00	-3.993321315881941391e+00	-4.409989639263661054e+00	-4.982194760187656613e+00	-5.009161272603552817e+00	-4.890791835009128619e+00	-5.218679895855125039e+00	-5.621050308056359412e+00	-5.704887531373068477e+00
4.600524376050961983e+00	4.678366227615749828e+00	4.904913838947443594e+00	4.672086013611068012e+00	3.301501833334372638e+00	3.082063853726835223e+00	3.683008594299393756e+00	1.485049624563114401e+00	7.400212256446487835e-01	4.902758109858966207e-01	1.325310903863708312e+00	1.110070088726613058e+00	1.172371593825657810e+00	1.700229781991311473e+00	1.691990465856128889e+00	1.671949243455423950e+00	1.893498437919905797e+00	1.927078329101007625e+00	1.776223010007315306e+00	1.484534756247607667e+00	5.101626238901678656e-01	4.618310443518771624e-01	2.139711542351437235e+00	1.603006648975788373e+00	2.418086412123264584e+00	5.112799038667456664e+00	6.127485601793172698e+00	5.095838180751199431e+00	4.344309470689221797e+00	4.924658442230628985e+00	5.360889229889698626e+00	5.262301744918019608e+00
5.546116074461211465e-01	3.407863269913061210e-01	5.205918463426760789e-01	7.012363652638650136e-01	2.742326378597681469e-01	3.966209750274528600e-01	7.689755283773641592e-01	9.277939640414414324e-01	1.219374981167235861e+00	8.020146856996668294e-01	2.715456405379057525e-01	-2.196683472810623539e-01	-3.129155897913510898e-01	1.114081324738519507e+00	1.321262874069996984e+00	1.403697510165553108e+00	1.201029033694310799e+00	8.973835842517264849e-01	1.122213281038852761e+00	1.627232765758508615e+00	1.251128012759560315e+00	1.081000995570822187e+00	1.379043046394278660e+00	1.480149085661955022e+00	2.362391846199031475e-01	-6.807999680598169068e-01	-1.309862590667280891e-03	2.624424617637004589e-02	-2.802018682946876005e-02	3.000182187327270489e-01	2.262581263532218723e-01	1.778423767326478278e-01
2.195310565676838355e+00	2.238839655820792807e+00	2.546329267165451604e+00	2.748585933041784557e+00	2.641138670031316416e+00	3.245110795534240200e+00	3.272100261198199522e+00	2.477551706230517681e+00	1.712209538218150362e+00	5.607044937941719764e-01	-1.428711688570777349e-01	6.198299518259925422e-02	4.558139976343080768e-01	5.528731676449423205e-01	8.583098601646872439e-01	9.704250297511617385e-01	1.179254372459505262e+00	1.658175726845495968e+00	1.609684019390270171e+00	4.813879562654703737e-01	2.571871706759999987e-01	6.686205825261660740e-01	5.230584617899368682e-01	-3.124036870224501383e-01	6.616687627794781701e-01	2.651751390462917524e+00	2.621876384366584656e+00	2.753844123314527437e+00	2.822786400208442625e+00	2.612323915154854070e+00	2.626378065233240910e+00	2.748895706822218621e+00
-2.106327582789727926e-01	1.438620907815887744e-02	-1.348373919591331141e-02	3.608747499865908592e-01	1.107266090393908275e-01	-1.216100585575644377e+00	-1.421548908015583867e+00	-2.338755108926750204e+00	-2.180357256213160344e+00	-1.377734420557921835e+00	-3.394199129502672996e-01	-2.531728810416725498e-02	5.701183381665533151e-02	-6.500886013124350660e-01	-7.265440932230025073e-01	-7.367907832035487381e-01	-1.115999302342345567e+00	-1.439968585650186705e+00	-1.289821413571596631e+00	-3.580820096022916954e-01	-9.139196485614367593e-02	-4.245180242905053358e-01	-3.872536185258882435e-01	1.600092241620475197e-02	1.298885368129173878e+00	1.883938613824512220e+00	1.263121331679472936e+00	1.822891166542249530e-01	4.606703942116322967e-04	5.631619527519449164e-01	8.481545306154860686e-01	8.943313998315938207e-01
2.338424445781566607e+00	3.008117974121974569e+00	2.704098874799323760e+00	1.917033299817392233e+00	1.819383674360244729e+00	-1.394156155349915993e-01	-3.027647360184643199e-01	-3.134766268700472924e-02	3.099767507685584345e-03	6.653927201159477445e-01	1.105357176615408665e+00	1.945468283484636407e+00	2.103190967968453506e+00	1.618128838190376007e+00	1.690260775370356461e+00	1.773447321496244067e+00	1.795679299600259737e+00	1.429493090288490142e+00	9.834018207033607961e-01	8.830278080658350293e-01	1.222399386085630368e+00	1.104453744920583347e+00	1.437425490371373238e+00	2.680252224640182312e+00	3.495929741769895571e+00	2.863121918290286949e+00	2.293117044326980825e+00	2.352997804699813678e+00	2.368720406750092877e+00	2.446636514993335787e+00	2.490112134767317631e+00	2.407588977268479979e+00
-9.989833008121639102e-01	-1.062887602270502274e+00	-1.138347409652578301e+00	-1.689882959144614061e+00	-7.242160178344020371e-01	4.361775407922897085e-01	1.850144585946445486e-01	5.010053484320967643e-01	3.145154233670779953e-01	1.102670868527730441e+00	1.438204003960747546e+00	2.007622632269347118e+00	2.184196439973340009e+00	7.324729339714559639e-01	1.464756444052520978e-01	6.197139869819597718e-02	3.130033533774683741e-01	7.046765158323685663e-01	6.963564653783639313e-01	4.691986034034936193e-01	1.180111641385476418e+00	1.718480436518813770e+00	5.672426558713690170e-01	-5.154809838434655234e-01	-1.583607407196984118e-01	-7.305897690474624784e-02	-1.083108265621450350e+00	-6.004952301254965485e-01	-7.730951906100028692e-01	-8.931652142772182890e-01	-6.276877227328391262e-01	-6.856737544749956781e-01
5.383514428808745755e+00	5.446386416205193370e+00	5.340109561339776434e+00	5.203907762724380603e+00	5.506020765451362209e+00	5.253006449754102469e+00	5.455146426361960899e+00	6.429770681972923896e+00	6.478350378902497653e+00	5.818331978706883234e+00	5.195703381439938262e+00	5.440263738600501497e+00	5.875681274645593533e+00	7.356885146080241356e+00	7.879391755403547748e+00	7.843585947111796131e+00	7.354139351452103845e+00	6.837518463164366622e+00	7.046352683850889420e+00	7.617100149538213572e+00	6.733366086411646911e+00	6.235481276320841815e+00	6.572321057736974836e+00	7.523222852741711542e+00	6.037592038541814254e+00	3.627905311526662402e+00	4.351152140625438314e+00	4.538228941900784186e+00	4.735458164037884998e+00	5.292612473461084655e+00	5.399767585674831949e+00	5.443319404310551946e+00
5.459794271351475103e+00	5.415909127371843823e+00	5.342353477063676692e+00	5.165359072829282638e+00	5.126790212799627433e+00	5.343457629245275342e+00	5.707298153914977412e+00	5.504141355907655964e+00	4.819948902948690161e+00	3.731151221601583412e+00	2.311694689094784927e+00	2.770190409052578850e+00	2.714328009578611312e+00	3.622114941696155999e+00	4.043493523489435582e+00	4.201803956527205841e+00	4.398213618058711027e+00	4.515898489732980359e+00	4.595698812444614312e+00	3.829978314088452684e+00	3.286526273693750166e+00	3.407439165242860835e+00	3.029700495911556768e+00	3.064898872020199949e+00	2.965554173591686382e+00	2.888318253787478529e+00	3.530742629963698143e+00	3.682680908232253802e+00	3.709320644387970045e+00	4.102658747403146400e+00	4.218258078243568576e+00	4.379475614272957174e+00
2.331210615337351577e-01	1.607139658792635095e-01	7.355842063114679252e-01	9.447748429563854744e-01	-3.610215871780591557e-01	-1.879951145907241272e-01	2.774310432799447779e-01	-1.045959614625404877e+00	-9.631243811898758667e-01	-2.554741775487096578e-01	-6.082747272177425613e-01	-1.157658009058590398e+00	-9.029885804979123076e-01	-8.739208096701202022e-01	-9.973835213535320321e-01	-8.748139543842993193e-01	-8.964409757765083864e-01	-8.263795394810706796e-01	-7.527020945018493281e-01	-4.641710419169464696e-01	-8.731702043570117866e-02	-2.277555628059570458e-01	-9.494132742034682160e-01	-4.195477361033935759e-01	1.266562559463623838e+00	1.916661044345191245e+00	1.172210133642088703e+00	6.070217462181177748e-01	6.841276621570195893e-01	1.016533890293231490e+00	1.130807031909865312e+00	1.216342543135423782e+00
3.807899239171841366e-01	4.924987369308447271e-01	4.074197186003252757e-01	7.006360766655301830e-01	1.338908973564474358e+00	1.136616161640766620e+00	6.407408365976724474e-01	5.837894500666978015e-01	1.014158352295096155e-01	-7.400185967168050327e-01	-6.003702624013118605e-01	-6.420001889467574774e-01	-4.322552816683396942e-02	4.295289953457265830e-01	6.084223433441817708e-01	6.523025818792931307e-01	7.705202601815290819e-01	7.508176719995385273e-01	5.784698584058352022e-01	5.299985525393308139e-01	3.006322496130614530e-01	8.670652099742838514e-02	6.893529537395611806e-01	1.006323864699283144e+00	8.018851960301477400e-01	5.645901724610323802e-01	7.839834275076719150e-01	1.388479236284638985e+00	1.078568999495086445e+00	7.093966869700609745e-01	8.582177484910326060e-01	8.692009253198895724e-01


==> Cifra_figuretem/0.039/RPdataGreen8.0.txt <==
-1.340999041184819163e+00	-1.461867892288879034e+00	-1.551631936851088689e+00	-1.470552806444122673e+00	-1.191858239437523448e+00	-8.578814369597356215e-01	-4.368215595438830201e-01	-3.708815195162319944e-01	-5.863181178717186137e-02	-5.477702370936172495e-03	4.206675447233938769e-02	-1.436845419558991921e-01	-9.586836798268512094e-01	-1.195939743850976678e+00	-7.918336391149373155e-01	-3.086305036452451911e-01	-4.791153576704869632e-01	-6.970791082043338305e-01	-9.617848858260095168e-01	-1.161403665826222786e+00	-1.193008977910420487e+00	-9.914432483675834629e-01	-7.741642982021922359e-01	-5.194708958975576829e-01	-2.418090342209909260e-01	-1.090980597286309167e-01	-1.112508326701652922e-01	-1.205581178744156851e-01	-2.335180724497023519e-01	-2.118027235369501493e-01	-1.847165693165532530e-01	-2.124279937673866081e-01
2.180363779526010237e+00	2.232632345990129163e+00	2.108311667252305011e+00	2.029009805061737115e+00	1.968129133341767645e+00	2.126203525356606061e+00	2.186252797957545013e+00	2.015824697137990729e+00	1.937318390822710290e+00	1.927297497159712547e+00	2.012279920610622330e+00	1.959517705280312105e+00	1.399915067202432084e+00	1.898827040293574742e+00	1.872822033563150468e+00	1.303963787833122501e+00	1.399099958120563203e+00	1.685999928781617196e+00	1.763320259412048063e+00	1.922917361386287105e+00	2.160709850211507188e+00	2.496926534061390424e+00	2.563521174069484321e+00	2.133459376961578613e+00	1.586575474403486119e+00	1.539424962347998971e+00	1.384685575649199585e+00	1.272865140097024339e+00	1.214273566642472213e+00	1.339151343748435030e+00	1.351786787808365808e+00	1.427566011798222956e+00
-1.003656853166675078e-01	-2.163274723502431329e-01	-3.014345342252082727e-01	-3.235493716736935754e-01	-5.426661141898388996e-01	-5.956139754004667886e-01	-5.957001825714536292e-01	-1.495185310587248129e+00	-1.993101416435073547e+00	-2.002311875099584970e+00	-1.810080165448104017e+00	-1.713710024426210010e+00	-1.400140157619350179e+00	-1.031327670544056163e+00	-1.135067286232468886e+00	-1.283922522872257277e+00	-1.453496868155051081e+00	-1.536300220315271803e+00	-1.162353271854612569e+00	-7.593585496923217493e-01	-4.737260444723336850e-01	-2.928859542464777865e-01	-2.595818858930106221e-01	-4.016303896250858485e-01	-8.275564204227151555e-01	-9.096662460346700563e-01	-8.873805633685653005e-01	-8.236528210551812279e-01	-8.556134372444597069e-01	-9.664093563612683457e-01	-9.081751079502980994e-01	-8.918788678899040034e-01
-3.113538335995875261e+00	-2.937612438944892101e+00	-2.764682116807144041e+00	-2.643283888082943900e+00	-2.648576832309522011e+00	-3.180218248447279628e+00	-3.512103914315016784e+00	-3.427656310626757907e+00	-2.910792799333409064e+00	-2.656904261557587965e+00	-2.505358378630202498e+00	-2.063395092169449274e+00	-1.647406293859159154e+00	-2.169793982288473089e+00	-2.333076237686757537e+00	-2.213426586566688226e+00	-2.299523125089384834e+00	-2.527835453508811003e+00	-2.295172315872610724e+00	-2.069649143433343941e+00	-2.096391381075787486e+00	-2.362528460014883702e+00	-2.483578788242581048e+00	-2.293107354806815934e+00	-2.243659035853055261e+00	-2.297235227493014342e+00	-2.139859583863580994e+00	-2.003764144793012569e+00	-1.958964854293882452e+00	-2.189959691275664255e+00	-2.236704767078038891e+00	-2.109279956263756084e+00
4.342616319037096773e+00	4.640157498053680385e+00	4.804176582568154608e+00	4.468852918438105171e+00	4.157629218477971733e+00	4.375726289214579623e+00	4.540379977676790801e+00	4.526178201155410363e+00	4.243376785231664172e+00	4.642573697899020857e+00	4.742778726942121104e+00	4.335415746035614859e+00	3.941936932589262810e+00	4.590983110583495730e+00	5.093261656022305850e+00	5.126855668792124732e+00	5.397910679573731940e+00	5.420512886214684301e+00	5.372235432412446166e+00	5.481168037586518160e+00	5.666951016442843603e+00	5.749471609717645038e+00	5.635168626400917979e+00	4.191712085440258306e+00	3.041303637400990301e+00	2.793447465557047149e+00	2.723849809680505274e+00	2.691310961181764050e+00	2.799519300521997156e+00	2.832077143658415785e+00	2.705786863960758293e+00	2.574183466471097415e+00
6.767890065590519200e+00	6.621087480148771576e+00	6.603007986845612187e+00	6.596414038079950082e+00	6.739677352873520988e+00	7.124820678186100764e+00	7.245990362976733934e+00	7.250324264157809395e+00	7.055169761926943117e+00	7.408073732834699499e+00	7.176514498425021316e+00	6.450768356677984983e+00	5.908467338976749694e+00	6.681269488390694455e+00	7.933710657253175036e+00	8.382987727496088226e+00	8.091323809838122827e+00	7.667915458335562207e+00	7.716689453883603278e+00	7.931729900802667821e+00	8.226825133268992118e+00	8.463057988478450255e+00	8.332269819290823776e+00	7.413088665791126353e+00	6.642353436311405623e+00	6.377503603287975054e+00	6.377804452087370457e+00	6.181261729735540555e+00	6.151361777248586904e+00	6.104580677194950233e+00	6.034674661260861939e+00	6.011006829741033286e+00
-3.095836275447910513e+00	-2.844448264332937626e+00	-2.669293116917877740e+00	-2.637781797762512426e+00	-2.974481985979491760e+00	-3.452340543881250667e+00	-3.694519292015812084e+00	-3.776544956540772713e+00	-3.311996797350221122e+00	-2.945947296561128415e+00	-2.860830023627833452e+00	-2.692478318881275534e+00	-2.408605865859590356e+00	-2.406423346353816051e+00	-3.247926342319667814e+00	-4.450647130646411043e+00	-4.683743024598708615e+00	-4.803793718866115725e+00	-3.989651939175224538e+00	-2.499459368016379912e+00	-2.298456962574640716e+00	-2.534757715091254138e+00	-2.464337319560579775e+00	-2.237036258034146297e+00	-2.690795645686098858e+00	-2.910095064330207482e+00	-3.031194581515430642e+00	-2.954188680933011568e+00	-3.003997669344180999e+00	-3.161866057430488652e+00	-3.158963402178243118e+00	-2.925366469113319656e+00
3.655222763886602610e+00	3.767642172481711960e+00	3.760987331325348570e+00	3.928367365790084165e+00	3.953905668456829670e+00	3.422023928887546695e+00	2.875721933698444310e+00	2.913947075157511168e+00	3.231572505155740682e+00	3.222566661120776832e+00	3.329503304568450339e+00	3.327291429670149459e+00	3.103571939467485663e+00	3.108848703450898920e+00	2.460752757294061066e+00	2.114178313822432820e+00	2.702498985698517764e+00	3.157190697188612560e+00	3.497913476185380066e+00	3.857433828884606175e+00	3.901347029543220657e+00	4.040167743959856672e+00	3.906820520952541287e+00	3.735071038025468582e+00	3.367778083797459132e+00	3.149068301071671794e+00	3.093970309607119162e+00	2.980801588296062121e+00	2.894493165261121437e+00	2.802397008633212394e+00	2.615832889631446889e+00	2.521515022879654566e+00
-3.887545268140077948e+00	-3.981603794270611729e+00	-3.740211080181443659e+00	-3.386450425276923415e+00	-3.200168893868258646e+00	-3.848366323835614722e+00	-4.351492005834749932e+00	-4.494878172384805026e+00	-4.120646509359097820e+00	-4.115729365118720118e+00	-3.894747162795033191e+00	-3.485038503871477289e+00	-2.747072182876647339e+00	-3.090531891677534393e+00	-3.722027724499442858e+00	-3.998471616867973921e+00	-3.693675102603813709e+00	-3.205518529977356312e+00	-2.771581981644013926e+00	-2.627519129112195095e+00	-2.657888482708200772e+00	-2.863305759832650565e+00	-2.897281281544272336e+00	-2.566502284661631883e+00	-2.382968503352187017e+00	-2.303912204665058638e+00	-2.234412625735803015e+00	-2.206930225031312531e+00	-2.174310369799220322e+00	-2.407581574476939323e+00	-2.449595063266512440e+00	-2.412433556472695084e+00
-1.523606573182982649e+00	-1.409093959794291306e+00	-1.279383791716015573e+00	-1.058199407607045561e+00	-1.156177908982155778e+00	-1.744448137179060110e+00	-2.288111704233807053e+00	-2.374832333058587874e+00	-2.235290864678696643e+00	-2.569825384499881515e+00	-2.663547522023876457e+00	-2.272451571191241637e+00	-1.812635582984126303e+00	-2.282878810282676252e+00	-2.126161653399863294e+00	-1.489758222753332362e+00	-1.203226961755639923e+00	-1.337040391256173688e+00	-1.590435161616487347e+00	-2.070680502821362623e+00	-2.214502138116117624e+00	-2.349399950861752018e+00	-2.429903335678419207e+00	-2.077553751233908397e+00	-1.662518369514442318e+00	-1.766360946075399063e+00	-1.851622858881550426e+00	-1.621771936501058997e+00	-1.489013939004631526e+00	-1.565141940083348837e+00	-1.564031699157254263e+00	-1.497448529185152033e+00
1.502489142673021083e-01	3.239617280220638551e-01	4.206049998149979374e-01	5.973627979864589710e-01	9.438310643026570634e-01	8.188102009875117826e-01	6.206699447717231033e-01	1.298034584660414881e+00	1.899800900465561604e+00	1.802426431611192648e+00	1.797325289782225388e+00	1.843751417400075532e+00	1.503601103830191521e+00	1.693656194324463016e+00	1.636817561863581183e+00	1.321758760640338037e+00	1.566572019998161647e+00	1.626768602174391454e+00	1.643404846376009809e+00	1.748044014467061258e+00	1.659159739584248561e+00	1.712499610149673668e+00	1.607727256240380154e+00	1.901428476025750713e+00	2.332794270753031363e+00	2.404612917795004190e+00	2.298359235909015474e+00	2.328476854565987963e+00	2.342870336207466320e+00	2.133022550365568204e+00	2.057368134024184503e+00	2.126046856630887216e+00
2.036067345517715219e-02	-1.068668162955726808e-01	-3.701352442939985221e-01	-4.564356645387723788e-01	-3.170888850290779493e-01	1.298484366682453872e-01	4.640860747076764325e-01	5.095721167951223762e-01	5.291648599237246398e-01	7.962821273474081085e-01	7.066527477853203898e-01	4.430697113797939513e-01	1.215977044978751448e-01	5.521215069276966814e-01	7.461827786393424589e-01	3.364170377842459758e-01	-1.778197985330073616e-01	-3.495968767181099057e-01	-3.995261546461562063e-01	-2.575771022153633960e-01	-9.581964233473097559e-02	-7.283082488133174603e-02	1.235278225186655643e-01	3.495913772684008936e-01	3.809238465385308414e-01	3.931847558626933581e-01	2.714222658161112856e-01	1.788020998483376423e-01	1.865734234537460012e-01	2.792569227878168858e-01	3.903117323418589524e-01	5.373159955619619677e-01
-4.249103403700408066e+00	-4.208126042685851331e+00	-4.334323124617442957e+00	-4.211026348669478558e+00	-4.284609042110011146e+00	-4.433727565396302417e+00	-4.395309210845296910e+00	-4.345688149508088571e+00	-4.224813326651903900e+00	-4.395872806177705705e+00	-4.334097082501136455e+00	-4.191366059342834127e+00	-4.175270197265585459e+00	-4.204741420713660638e+00	-4.500274229238659274e+00	-4.741122178109296925e+00	-4.693613119360906971e+00	-4.781056605243178659e+00	-4.753241154579813887e+00	-4.618810499390737512e+00	-4.755654249834321057e+00	-4.891594997867607653e+00	-4.907514599394312782e+00	-4.310972514876812767e+00	-3.789536906604867195e+00	-3.563806266402434808e+00	-3.586073826553727528e+00	-3.632844613244109677e+00	-3.601744676506291487e+00	-3.547441760272406874e+00	-3.579949797149095669e+00	-3.599550052830505109e+00
7.572198840526137786e+00	7.734615021454884776e+00	7.582825212241529833e+00	7.236677090457513728e+00	7.103483387832379314e+00	6.979291356142198310e+00	6.646529250750617734e+00	6.909564394666282361e+00	6.755696567516702444e+00	6.942733133405769586e+00	6.878386792741452815e+00	6.565258688188217562e+00	6.143618165530914332e+00	6.590203052380728899e+00	7.405443357228866930e+00	8.206263777661220615e+00	8.473759685613666548e+00	8.280596956910727613e+00	8.157744801289020131e+00	7.740835381336574450e+00	7.798269842705625621e+00	7.756621197834697945e+00	7.389007303714474340e+00	6.063814266088112248e+00	5.315186172264717790e+00	4.916613567456054490e+00	4.948199878976793364e+00	5.037073474401988271e+00	5.119735292748984534e+00	4.992187818518183384e+00	4.907713444846683259e+00	4.929823857383284214e+00
3.483534599371503671e+00	3.695653077386683805e+00	3.716018018912660814e+00	3.391003128054677074e+00	3.366608137616639240e+00	3.805468587064975594e+00	4.092969702014318756e+00	4.414823480070220185e+00	4.030670186516237763e+00	3.873398889742327267e+00	3.843118057184475855e+00	3.460310595682019041e+00	2.896024804063313418e+00	3.811230325642755101e+00	4.108687673756723058e+00	3.684519449446856054e+00	3.791424866106133162e+00	3.559623365909944326e+00	3.776385662844641278e+00	4.372447473720284528e+00	4.293237926269844351e+00	4.275405170744662975e+00	4.046762992505361645e+00	3.564789839171333963e+00	3.449977841480948992e+00	3.542257761740532196e+00	3.566132957226177957e+00	3.483821096942878892e+00	3.511898057844989207e+00	3.423921043759950322e+00	3.288067544263715281e+00	3.285430056090966833e+00
1.568574712929586612e+00	1.531383040251939276e+00	1.376892072469104944e+00	1.149342430950141436e+00	1.084442741280543521e+00	1.322025578969087345e+00	1.617078952801937142e+00	1.526561041510516858e+00	1.219089914896930082e+00	1.405455426781680783e+00	1.512106408058442097e+00	1.238630264938004100e+00	1.025363208738985232e+00	1.577046563521194544e+00	1.424155910971998562e+00	8.995654115323029609e-01	8.031729284576474281e-01	1.009930379773676057e+00	9.557708886075678700e-01	7.368742919732351737e-01	7.727200721027270847e-01	1.067478851033001108e+00	1.026755994212745327e+00	5.480117610312038590e-01	2.091726568094383898e-01	1.664441084219586697e-01	2.442782997891005115e-01	2.916789307493138361e-01	2.362101551570437719e-01	1.566875228521394658e-01	1.224840815461337579e-01	-3.743845119163995063e-03
-1.491194591912533562e+00	-1.789667064692896492e+00	-1.955610608270926809e+00	-2.038039428993915880e+00	-1.840149777628185657e+00	-1.775411646819997191e+00	-1.759220470075189668e+00	-1.963519295976595913e+00	-2.033707086907432071e+00	-2.140270289744476528e+00	-1.981367505004327567e+00	-1.942209210806263187e+00	-1.754857460728090235e+00	-1.734992403207533229e+00	-1.689888260462417691e+00	-1.537605853038281234e+00	-1.577655937258810370e+00	-1.481337339060365910e+00	-1.132909593903228096e+00	-1.009953620169788513e+00	-1.083791373988074680e+00	-8.393971242951921985e-01	-7.015718346838053510e-01	-6.126457984847887284e-01	-5.898769032618581543e-01	-6.346418888442433293e-01	-5.707970124599053285e-01	-5.936399220881986016e-01	-5.978435417095827598e-01	-7.849669423461431705e-01	-8.360280193027420648e-01	-7.446349646273399125e-01
3.273189616354275078e+00	3.295908683743713929e+00	3.051356512606989480e+00	2.859851663728000926e+00	3.005467139992675563e+00	3.422317274879511650e+00	3.611813207420315752e+00	3.938796783059385298e+00	3.485489447742926128e+00	2.989103556106551096e+00	2.835624081462554624e+00	2.238486223509005058e+00	1.327339028154035816e+00	2.115035785847520167e+00	2.720014772815454673e+00	2.727009095337819655e+00	3.040144994597009820e+00	3.253026852856077067e+00	2.815080422313067210e+00	2.339279305612256721e+00	2.183626876356164814e+00	2.227920627242479412e+00	2.105267949896626245e+00	1.895861175574060198e+00	2.307033631499685100e+00	2.468811005028824557e+00	2.356111013117424768e+00	2.175441588398177473e+00	2.125927564377358969e+00	2.308319050378257575e+00	2.159880169295493424e+00	2.037175406762370855e+00
5.283276145602641138e-01	6.307070653590907128e-01	7.452222282795988306e-01	1.099277967570752690e+00	1.081695486738655232e+00	1.090811435888787928e+00	1.034560017594214010e+00	8.345328843846833156e-01	1.018294094322241827e+00	8.186679540200779703e-01	7.182852213627449744e-01	1.381003487468644098e+00	1.381163040213886806e+00	-1.181569360533062801e-01	-3.055132064596330910e-01	5.978568365762580994e-01	5.508873537327177994e-01	4.367280243250468152e-01	1.172437296726552836e-01	-2.959724672958735647e-01	-3.997775730238773972e-01	-4.431472906276944235e-01	-1.672473560357682354e-01	4.994973803045738570e-01	1.177551858827731390e+00	1.440586092746524605e+00	1.453453485145971058e+00	1.471693330438054392e+00	1.358844747622520721e+00	1.431474141223519014e+00	1.532814692343726470e+00	1.643348870449336196e+00
-1.038314433038699081e+00	-1.029213590449743476e+00	-8.928820842057209051e-01	-7.507139956832149519e-01	-8.430815513089089386e-01	-1.267069519221683205e+00	-1.641991971602818179e+00	-1.457145984762953983e+00	-1.189262021719582396e+00	-1.216491972921493137e+00	-1.154360113239306429e+00	-1.170383485475498198e+00	-8.664037821487771129e-01	-1.113953829196745904e+00	-1.906721603904368401e+00	-2.418628883546582564e+00	-1.922701893029812981e+00	-1.258078109445483594e+00	-1.067897403829168645e+00	-8.574408241492210703e-01	-7.057994735660624297e-01	-6.725061037739218373e-01	-7.938001253043874827e-01	-1.010594240046659431e+00	-1.294225642276922716e+00	-1.420952962763390115e+00	-1.373519079308443747e+00	-1.397611988616276335e+00	-1.410611421661378317e+00	-1.468611205493577376e+00	-1.668227084515693015e+00	-1.894802766249478188e+00
2.203753577008196629e+00	2.295829206719347759e+00	2.072919146090816955e+00	1.988391767970333124e+00	1.874460707097515444e+00	1.342955994395808705e+00	6.676273997612218736e-01	8.133178838166352786e-01	1.038499408834089754e+00	1.168829296786471739e+00	1.123707234307195213e+00	1.352216667654660753e+00	1.699259718574061440e+00	1.501344126886846153e+00	2.246615328218762198e+00	3.364139112545064147e+00	3.561704204921426697e+00	3.122109553347681032e+00	2.685885259212258180e+00	1.843954229517039245e+00	1.689073007951445771e+00	1.952065147794296296e+00	1.668822376498684701e+00	1.019680581699840882e+00	6.783599160127699035e-01	3.219606463732561652e-01	2.349789623879155187e-01	3.251146177602040610e-01	4.252185399334513227e-01	2.464650118248579158e-01	9.939761615661321659e-02	7.459280820014579927e-02
-3.969889353193476467e+00	-4.306786381768598737e+00	-4.414265948038123000e+00	-4.133146659757097829e+00	-4.000356308611497269e+00	-4.320522786960860451e+00	-4.597978177721014248e+00	-4.601841850318664662e+00	-4.051822535008522408e+00	-3.771634540062895447e+00	-3.452153718712765329e+00	-3.235109914694091149e+00	-2.946588665313809585e+00	-2.793529768721890960e+00	-3.751768891538913575e+00	-4.790356623168526617e+00	-4.786546863876109725e+00	-4.362071061192640542e+00	-3.812883473390394240e+00	-3.309203175116981921e+00	-3.349815780700480694e+00	-3.413247015167821807e+00	-3.135877433459454355e+00	-2.547225626106486729e+00	-2.678737939304596249e+00	-2.603973505027982860e+00	-2.922673554932955220e+00	-3.056186349359360843e+00	-2.957911359433578191e+00	-2.902278779227099204e+00	-2.733246828091242975e+00	-2.584484354447673660e+00
3.594819226544973545e-01	2.989401552231225057e-01	2.519282120336912567e-01	2.985755480794939909e-01	9.099739739885671641e-01	1.531553224600866736e+00	2.176300541133231015e+00	2.733474912348496488e+00	2.966145113747228113e+00	2.975575147779220497e+00	2.941572629732060129e+00	2.355119651702672900e+00	1.273088319956868331e+00	1.996468484136060928e+00	2.751552376460805860e+00	2.803792446889294965e+00	2.539584728781163481e+00	2.006170770769813760e+00	1.887130822546579711e+00	2.131698352889109138e+00	1.993667238588706203e+00	2.015043734613124471e+00	2.073758190081802066e+00	2.631570221500044937e+00	3.126815916324066524e+00	3.340141626632412208e+00	3.328792309833619623e+00	3.140986720870236226e+00	3.116795857273062076e+00	3.185763721559689898e+00	3.200631963793338919e+00	3.119878492594932773e+00
1.517110732827215758e+00	1.657533020520114420e+00	1.498119208185812123e+00	1.142005671649188869e+00	1.127704429972467892e+00	8.671848433222034691e-01	4.654963232515511584e-01	1.169363787589996484e+00	8.078815884531366232e-01	4.897530821217859764e-01	5.153524930967489093e-01	2.289605480492781509e-01	1.954419221307364118e-01	1.263554221155080537e+00	1.731301774819979489e+00	1.591868784479587351e+00	2.100466307101122698e+00	2.225899347382766624e+00	2.192716988466558270e+00	1.965504020503749949e+00	1.713826119843517404e+00	1.488606423402256462e+00	1.106122824802115989e+00	4.486864738669512076e-01	3.637793091312683802e-01	2.033973418751728601e-01	6.357389474981600674e-02	6.700254978701523922e-02	3.568250902224660015e-01	2.732881801467120786e-01	1.074091895724388346e-01	2.086316000246942193e-01
9.593927410781097898e-01	1.027253563291932847e+00	8.985129591681589867e-01	9.716129979167956732e-01	1.031916264070781963e+00	9.208254879137369731e-01	7.832136880944715607e-01	1.233848439281259868e+00	1.704957561698241308e+00	2.185968345840438420e+00	2.066512424453280872e+00	1.806916210275377521e+00	1.735067872373532216e+00	1.810054462887834559e+00	1.993511230983324278e+00	2.038612886627804155e+00	2.021065392277173967e+00	1.757960008263154794e+00	1.956488845761406470e+00	2.440920354946952919e+00	2.400121558486696838e+00	2.355601199591657480e+00	2.166758288704395241e+00	1.904679238895679916e+00	1.627416457722485221e+00	1.375476698662605246e+00	1.258459985261890290e+00	1.279055428981668685e+00	1.368071839636290754e+00	1.190605847043938237e+00	1.122124508202064330e+00	1.119272755694776134e+00
5.447471846210505397e-01	4.817707377557075565e-01	1.984696428764507470e-01	1.209009783624237916e-01	4.184402258813873371e-02	2.448530134605222397e-01	4.588086546331048288e-01	3.799482594278913439e-01	3.188240520983205983e-01	3.136966305032143354e-01	3.564150146798095720e-01	6.787632413854860491e-01	7.607916292497033384e-01	7.563256719131442596e-01	1.130258102796072528e+00	1.481756195934075038e+00	1.343413580430214971e+00	1.166177487936128854e+00	3.127577257097334251e-01	-1.059223140933590601e+00	-1.210492839479214489e+00	-1.161190872015357201e+00	-1.036399639169435893e+00	-6.580121752851754158e-01	-5.083607015903647552e-02	1.046721906776271055e-01	1.655696982862958355e-01	2.926351712882676037e-01	4.069776132255004675e-01	5.442645352092110311e-01	5.585835851008406072e-01	5.181359417205556595e-01
-1.926955849712668756e-01	-2.235678160781717216e-01	1.419622175684783459e-02	1.482603862558747321e-01	5.705183850668636703e-02	3.691212330091168115e-01	7.334234910905789162e-01	1.686983611560137208e-01	-3.595095981710730478e-03	-7.268669910868487405e-02	1.709412295631782819e-01	6.611924030683508091e-01	7.759432410992311846e-01	3.274055592770021006e-01	-5.970850649422032586e-01	-1.103433580434436623e+00	-1.293108865890087333e+00	-1.136833827075214076e+00	-9.089858537845713071e-01	-5.936963896738275404e-01	-4.473130072710290173e-01	-4.639541757177712555e-01	-4.614789401317653111e-02	4.961925003724588223e-01	6.525290219283105264e-01	1.041678643371752200e+00	1.129685548067582479e+00	1.088384578342264764e+00	9.562893901721082335e-01	1.017478686207922811e+00	1.180366608323071054e+00	1.177392723327560731e+00
-2.116337981149898351e-01	1.543305019277122492e-01	3.564160458117819341e-01	5.080983841679074242e-01	2.194951762951640462e-01	-1.184739854609753867e-01	-3.903697644820997570e-01	-6.650997823488438154e-01	-2.443242827370151193e-01	-6.390486653805185768e-02	-1.113498975238801925e-01	4.735034174001651053e-01	7.456213771980141347e-01	-2.019406166294331895e-01	-8.824264071440705015e-01	-1.183758375915088923e+00	-1.177408595860369056e+00	-1.107994100892794931e+00	-9.210017697736448961e-01	-5.591926812918969203e-01	-3.954885484839787413e-01	-6.348231284768539595e-01	-5.117682163581984689e-01	-2.254039842054677278e-01	-8.664255974540405192e-02	-2.135631086747519919e-02	-1.926942121738058067e-02	-7.259040791372589618e-02	-2.599854650188702654e-01	-2.488328597671986275e-01	-3.029585555451903001e-01	-2.120103356512030579e-01
5.661929220456799250e+00	5.562785527326822965e+00	5.403224106673951255e+00	5.138030104691575062e+00	4.968925819467203908e+00	5.250711361219270401e+00	5.409670503815274145e+00	4.998525399259015067e+00	4.261769755130957016e+00	4.066822515864228826e+00	4.237843255477690363e+00	4.156404224221490473e+00	3.763582809647347371e+00	4.516322443045571511e+00	4.563996291600890487e+00	4.431356673647347755e+00	4.871319038572580418e+00	5.249934817303254064e+00	5.090425259067306030e+00	4.466079825484524868e+00	4.467815495188084185e+00	4.749239514747492841e+00	4.739571507735461431e+00	3.712290365538204906e+00	3.085155828884141194e+00	3.134230107116286135e+00	3.130854883453176640e+00	3.145230603472431774e+00	3.102819863685513102e+00	3.151783663829577531e+00	3.102351367951473371e+00	2.969054625675056514e+00
3.815659759783414540e+00	3.892587740379062300e+00	3.906745518139460138e+00	3.697282055390285649e+00	3.271679401281663679e+00	3.280117557778035486e+00	3.190939514308209546e+00	2.707123795254908760e+00	2.385797972985254312e+00	2.524555353081099796e+00	2.696308865385999010e+00	2.590760121217795309e+00	2.458555802379239541e+00	2.792302746943798208e+00	2.802737738580372451e+00	2.740766152518618881e+00	2.952407650748174905e+00	2.979612620113918364e+00	3.543613383327583133e+00	4.293545950172690695e+00	4.558893803425197788e+00	4.824756034715883324e+00	4.670093308504488228e+00	3.464302173124423678e+00	2.309879797898881648e+00	2.065117097112725730e+00	2.126617821261697738e+00	2.161227614924735363e+00	2.135341705559422376e+00	1.931103867611429159e+00	1.807256541222632018e+00	1.762249202470547171e+00
2.996245498609539926e-01	3.769239654010800300e-01	4.768134866350497991e-01	5.461725098039605930e-01	6.728999310876201401e-01	2.428196166424761437e-01	-2.256530789503768120e-01	-4.251502870710331672e-02	4.987082658120226553e-01	8.226595685136481872e-01	1.015543436688578494e+00	1.296976097553538265e+00	1.600835358834465927e+00	1.375485619988521480e+00	1.377954830439800382e+00	1.752444948394615398e+00	1.974459233694881855e+00	1.914810620172920252e+00	1.922929334831376957e+00	1.823036414345323264e+00	1.886742745085649320e+00	2.006984337419470688e+00	1.944039399698576087e+00	1.682442476450243030e+00	1.106938809412832292e+00	8.001160564590517055e-01	7.785754918577113548e-01	8.276533610505055760e-01	9.846292891180153939e-01	9.004075676376986914e-01	8.211035916142190860e-01	7.854647259576830187e-01
-1.544261634838214881e-01	-2.503290675509281527e-01	-1.409325963659308900e-01	3.411845876160096019e-02	1.815780873310286203e-01	2.608103224837263756e-01	3.003240660033808518e-01	6.090780041369882047e-01	7.620231251289610874e-01	5.980685529206827278e-01	3.562043091043348153e-01	1.597105295380529810e-01	-9.467308798863812574e-03	-2.368551691384634117e-01	1.587793494390721816e-01	7.509808957300638799e-01	9.031386794646324434e-01	6.788100760873048145e-01	7.797014798205693653e-01	9.886186813545007057e-01	8.467711737732318555e-01	8.207621859955388510e-01	7.191467351450003820e-01	6.879147396001605852e-01	8.661240939906416081e-01	1.014451947449206193e+00	9.346330215653114726e-01	6.778718328884832944e-01	5.995672439877287596e-01	6.873371285839231515e-01	7.198694827135109220e-01	6.599631698318552120e-01


==> Cifra_figuretem/0.039/RPdataGreen9.0.txt <==
-1.161926222567976508e+00	-4.411906739298303015e-01	-7.666060736025586131e-01	-1.014661041097043803e+00	-8.339214662903532416e-01	-8.096017110846869258e-01	-6.887596432573317440e-01	-5.590469155643549293e-01	-6.514730776029704629e-01	-1.024960512714674588e+00	-1.186227807941683920e+00	-9.460273239132711565e-01	-5.640749403045431931e-01	-7.825611209641863963e-01	-1.303923414709966977e+00	-1.386864457995982347e+00	-1.067059180629269299e+00	-1.146218208418381401e+00	-1.196727042678243702e+00	-1.636102126083727848e+00	-1.765210362968281821e+00	-1.709893452994331930e+00	-1.748742962315773308e+00	-2.094820884930274740e+00	-2.022934455926400421e+00	-1.649871946053682592e+00	-1.865972846066475066e+00	-1.413377311120326274e+00	-1.209893711472039168e+00	-1.686212414196940790e+00	-1.776967511942598721e+00	-1.002991045361327549e+00
1.501144256725491122e+00	1.407317420390556739e+00	1.516525892709418510e+00	1.726187467901458383e+00	1.693916006676840169e+00	1.727573306102661688e+00	1.758750247145830947e+00	2.174299996177651462e+00	2.361019943653845043e+00	2.417330135193306528e+00	2.424920828445420007e+00	2.308583064296675147e+00	2.393339529629993301e+00	2.260096880726960578e+00	2.173043795010782819e+00	2.356154841088256457e+00	2.650388755996026635e+00	2.915117955640036396e+00	2.705713043025155695e+00	3.063797982517793450e+00	3.077058936814458523e+00	2.835834386327671819e+00	2.929330640738116998e+00	2.644283128306548214e+00	2.055805015315010920e+00	2.049984632564116005e+00	2.084464036094535899e+00	2.644916828246314022e+00	3.327878211125038455e+00	3.244794703976549677e+00	2.959562726158097234e+00	1.992099403209289576e+00
-2.484144757644822565e+00	-2.264811191911547450e+00	-2.323384256205050402e+00	-2.397448770192686318e+00	-2.442438813769432393e+00	-2.393119018187938707e+00	-2.568995506137056850e+00	-2.934709963733187266e+00	-3.303164381253294923e+00	-3.355031313821442485e+00	-3.212838509221446870e+00	-3.261209858594265487e+00	-3.274465024288306658e+00	-3.575740848576544728e+00	-4.255954371122145474e+00	-4.119617838798193432e+00	-4.077104065942642741e+00	-4.713279361456271133e+00	-4.444972699028316931e+00	-3.370717437130573924e+00	-3.127099656333566013e+00	-3.163379580538853819e+00	-3.588408717468527964e+00	-3.217964107362638160e+00	-1.775803884529190579e+00	-1.548697591164091669e+00	-1.442799158372352508e+00	-2.560875198546083809e+00	-2.937281929694212312e+00	-2.526454488897484918e+00	-2.228066240148487420e+00	-2.348628695919015463e+00
-3.029217947385248522e+00	-2.872096646195861247e+00	-2.998621900409243590e+00	-3.139836722493901444e+00	-2.948730759509453847e+00	-2.579862505949362284e+00	-2.420555040991043683e+00	-2.423623585123554136e+00	-2.635871560506557909e+00	-2.766387389257662477e+00	-2.727836857161090922e+00	-2.768256412241294928e+00	-2.705727819355402186e+00	-2.900252821850727969e+00	-3.270136599369620978e+00	-3.136376679993375216e+00	-2.797623091818460583e+00	-2.062185748760186677e+00	-1.839258346167570002e+00	-1.927488024426868174e+00	-2.128766011698274507e+00	-2.323446537559834102e+00	-1.984663365600549678e+00	-1.956056762149028794e+00	-2.887384262207913999e+00	-3.023138265279854853e+00	-2.755126029170338331e+00	-1.495059106547138805e+00	-1.342297635096199260e+00	-2.033809432405910833e+00	-1.725114061156931333e+00	-1.652438200745602437e+00
9.797209411972063187e-01	1.890188043719423505e-01	7.365675592405779293e-01	9.483883654684469589e-01	5.522802185739018599e-01	1.605321566918966603e-01	-3.276604048171249950e-01	-8.445932904238057093e-01	-1.739900150491493491e-01	7.073467215023041543e-01	8.299787119731172336e-01	3.106440312578275242e-01	1.467452165785415319e-01	-3.929100312278266394e-02	-2.525416693547896663e-01	-6.038654508503161766e-01	-7.503088454439476029e-01	-1.347690822950954326e+00	-1.387938188692717789e+00	-1.273917574042068734e+00	-8.618565630735491867e-01	-9.579911198439444719e-01	-1.460481736922879303e+00	-1.665702470980917393e+00	-4.156176185464227069e-01	-4.668354362424275150e-01	-1.159470999433335203e+00	-2.339184208795746400e+00	-2.010606751598209119e+00	-9.996294611958633780e-01	-1.012303588953801015e+00	-9.958932874674770730e-01
8.615114477669679971e+00	8.896768207596117861e+00	8.635584895160189234e+00	8.763652714509996500e+00	8.842320584353400292e+00	8.865108372009295579e+00	8.944714829415962853e+00	8.876009764285948123e+00	8.870289199625455367e+00	8.983091595753887049e+00	9.182568913263558841e+00	8.896358491297554849e+00	9.091774987366632033e+00	8.270097868845907030e+00	6.779467796718360972e+00	6.493290570015710195e+00	6.682354241984553411e+00	6.193659181141253356e+00	6.879990878913776697e+00	7.510009417627089512e+00	8.378788132746386452e+00	8.134399826519288723e+00	7.285450459664092548e+00	7.215360384206944921e+00	9.320175692540015433e+00	9.663853511087779680e+00	9.440998470974646395e+00	8.429952301809725768e+00	7.577009275552797796e+00	7.762693232962082135e+00	9.356321648268435709e+00	9.899743211238288154e+00
-6.509212573701304017e+00	-6.911071574144700413e+00	-6.607520046897801258e+00	-6.657706890115622222e+00	-6.868619151339012241e+00	-6.905604729710056233e+00	-6.942217883327290728e+00	-6.999729825374494396e+00	-6.943333297558028860e+00	-6.725819852251658126e+00	-6.791687772902760045e+00	-6.767665773986333733e+00	-6.903201539989193947e+00	-6.324450382130510029e+00	-4.557882534806009467e+00	-4.584536639290919702e+00	-5.177922725605962562e+00	-4.967746328343460860e+00	-5.492632438356175761e+00	-5.822497016657852242e+00	-5.399603788656468062e+00	-5.305595956211711872e+00	-5.364242463825172891e+00	-6.188373257857581855e+00	-7.843097496168558891e+00	-8.253790366718499527e+00	-8.304680040540141306e+00	-7.170586652037452602e+00	-5.326313050421657813e+00	-5.090738043398165047e+00	-6.791919321294903611e+00	-6.896604737802665142e+00
5.785907204887134725e+00	5.536213446922658044e+00	6.051093452316986365e+00	6.433751008811086969e+00	6.046364480206212200e+00	5.871737420411260011e+00	5.769787667163250866e+00	5.957792681082519692e+00	6.077515457433830370e+00	6.366453194361621826e+00	6.320256565684053029e+00	5.895414875515212039e+00	5.629325972922450738e+00	5.900646565201476790e+00	6.442622973039217271e+00	6.716823004067918212e+00	6.721667639356113000e+00	6.875399711801216007e+00	6.490269567997684064e+00	6.631534563562716755e+00	6.389621274790230565e+00	6.351997918081396577e+00	6.720103270429728326e+00	6.940378057297269976e+00	6.438694022753850277e+00	6.180327266446275836e+00	6.147387108599542849e+00	6.052450789408504228e+00	6.421537801723352423e+00	5.981261231648985266e+00	5.516606682991284316e+00	4.925877162763561579e+00
-9.466433692967393121e-01	-1.427212618506419894e-01	-4.094412705282821086e-01	-8.493594725628805797e-01	-3.997762949152492973e-01	2.334503002751839029e-01	4.779996188906035504e-01	4.747128912170677228e-01	-1.573659282280977789e-01	-3.987606627314798091e-01	-3.594857572531141021e-01	-4.849403761792981382e-01	-5.230114680699260443e-01	-5.123105639259739608e-01	-5.678672577088348383e-01	-4.032920871891875203e-01	-2.778158578341856089e-01	4.255139952966741079e-02	1.666524155841731802e-01	4.795076392237058172e-01	1.834303925759386555e-01	1.723300329981719003e-01	4.455866051844619147e-01	9.235701725468247192e-01	8.416755396381904175e-01	7.507278009477607039e-01	1.106971094461261407e+00	1.181483820272749563e+00	1.200542431025957146e+00	1.007463620243227442e+00	9.527308236243525741e-01	3.835400340632090788e-01
-9.563592324195857586e-01	-9.478205840357588619e-01	-8.437918624788215416e-01	-9.042030781005114815e-01	-1.081425456198471302e+00	-8.161314892320792325e-01	-6.495182858924989366e-01	-8.449100502177900873e-01	-1.065874100247149903e+00	-8.873992094583773582e-01	-7.805581915866580678e-01	-8.780918809817196413e-01	-9.163727767677501967e-01	-1.094287315780583025e+00	-1.271226309036866065e+00	-9.038558062332912035e-01	-9.067030445360010349e-01	-2.128067364869619116e+00	-2.590858120171093848e+00	-1.312001891180350155e+00	-1.434535372334600378e+00	-1.713258326988702063e+00	-1.809706781634043971e+00	-1.781993163013074088e+00	-1.680335968540028313e+00	-1.906505475139325334e+00	-1.570952714424160845e+00	-2.129213346518663119e+00	-1.227988210220071430e+00	-1.420341151640108546e+00	-2.720947469266929986e+00	-1.636541839306082435e+00
5.699936849119367821e+00	6.580589342535360764e+00	6.286058439418217958e+00	5.841189246756766984e+00	6.095590475755875204e+00	6.601532709769777796e+00	6.978411415691375907e+00	6.954071065207611646e+00	6.595959443050613658e+00	6.463715241951377699e+00	6.593224572856054344e+00	6.302836451720929212e+00	6.425174601941241903e+00	5.634794169250064932e+00	4.991126447713435610e+00	5.107853682283538532e+00	4.953159010797464568e+00	4.172196750636052442e+00	4.428705364184805759e+00	6.544762521198356886e+00	7.148227003667964929e+00	6.624571464133961030e+00	5.648062422595490517e+00	5.250610665371430841e+00	6.536799328554130817e+00	6.403842603575245818e+00	6.669881011467753140e+00	6.131289581126853960e+00	6.204614231797382473e+00	5.851017535919152301e+00	5.343815191300530287e+00	6.155509521234456827e+00
6.528205300157314817e-01	9.454890957975273791e-01	6.056233320717109292e-01	6.183316227481809868e-01	7.515007695623863171e-01	6.231139161394659842e-01	7.848180511367300882e-01	8.943174515595608831e-01	7.605972010280561690e-01	4.589221840034406474e-01	3.549891770130796931e-01	5.698448403035235588e-01	7.943372868021756350e-01	5.497398003993821947e-01	2.589981685697619884e-01	-1.178310012331513085e-01	-3.058843296784901078e-01	-7.003708551055183307e-01	-5.199292734272933370e-01	-5.482643958100504866e-01	1.461225220032614236e-01	1.448767531555537891e-01	-5.383563712139075585e-01	-9.417881956041069813e-01	6.776798356217975106e-02	2.999855473019936714e-01	2.869841726835942186e-01	2.557511638821601263e-01	2.524680965401605581e-01	6.846925268032175715e-01	8.894421259675091562e-01	1.234940077181836404e+00
-4.970702031725851455e+00	-4.878337243941737178e+00	-4.965869899536184739e+00	-5.028279410237620262e+00	-4.928367174499428849e+00	-4.821763795347449921e+00	-4.821430861776487831e+00	-4.870853591012006767e+00	-5.369349385463906721e+00	-5.894521763523423274e+00	-6.041529062638987924e+00	-5.694593154394956613e+00	-5.683836929806390437e+00	-5.578918733794721696e+00	-5.799939002485886341e+00	-5.572946225998833825e+00	-5.166226911182709713e+00	-5.410468664730312405e+00	-5.734747218766066190e+00	-6.694576131710070044e+00	-7.307331456046556539e+00	-7.217602047108289121e+00	-6.564872019986207619e+00	-6.125413811892104654e+00	-6.544480661923437914e+00	-6.558282752958885631e+00	-6.450343204535520236e+00	-4.802571082924523616e+00	-4.224185724180116175e+00	-5.327978619776363445e+00	-5.564244723869380849e+00	-5.108613663006168260e+00
5.739763864084910239e+00	4.766057235154796956e+00	4.887995967258083496e+00	5.559302800699109426e+00	5.132592315077517675e+00	4.653214555661743468e+00	4.412875902753935264e+00	4.197647446616384670e+00	4.635918253588253712e+00	5.342046918806721223e+00	5.589882970561177444e+00	4.934026815180811987e+00	4.783459582057470350e+00	4.356031163878380852e+00	3.062278092110083616e+00	2.820554414148126909e+00	3.295665092153035047e+00	3.516947605703382163e+00	3.919388985611744758e+00	3.398001640147749747e+00	3.436281979871979253e+00	3.281876145806053913e+00	3.459181412714635862e+00	4.059912202922412838e+00	5.168318450856977719e+00	5.196307371671965214e+00	4.877040380643883566e+00	4.330940181136572420e+00	3.316219996191261732e+00	3.303377719536211732e+00	5.079533989997244703e+00	5.329149965106454445e+00
4.984318404405196468e+00	4.575851679696012475e+00	4.428139689256831879e+00	4.427276071327631790e+00	4.552412887810968201e+00	4.564257582844568617e+00	4.303234819110515197e+00	4.094857043556618947e+00	3.722225933976784695e+00	3.533328489399610195e+00	3.717516679731879048e+00	3.352567412057644525e+00	3.175078366986505252e+00	2.792704922812106361e+00	2.314200146056086371e+00	2.204078920892628801e+00	2.264004900372411644e+00	2.542221541538796981e+00	3.117090812468957584e+00	3.391466493021824569e+00	3.495995391410635644e+00	3.445591313053801397e+00	3.244785439406374206e+00	3.424792286649992690e+00	4.555297559085932591e+00	4.566878788200257944e+00	4.381949883240808141e+00	4.791513669033126810e+00	4.110867287448304985e+00	4.076268615075484547e+00	5.368039123405625723e+00	4.978257072816252737e+00
-2.210070701829749407e+00	-2.169550860092613664e+00	-1.749194610216107781e+00	-1.717599048644796733e+00	-1.914067058303569491e+00	-2.072504958746645087e+00	-2.329892406219452816e+00	-2.307505460062466707e+00	-1.550481191147224269e+00	-1.263195225418767720e+00	-1.456594609977144739e+00	-1.267866940491832350e+00	-1.282740977686886774e+00	-1.101823116796200930e+00	-2.434610536843153095e-01	2.648032767092098339e-02	-2.381338888776390050e-01	3.156614807634346986e-01	2.996707446765042859e-01	7.698215549861475715e-01	7.671865580096095538e-01	6.192316057866171786e-01	8.126094202706666270e-01	6.123291386819325055e-01	-5.448213888605459854e-01	-5.141074684196662581e-01	-4.542215812317959012e-01	-6.250649546597274453e-01	-8.874021080839396003e-01	-8.475302711578781567e-01	-8.488122574483201177e-01	-1.328028721257627387e+00
5.215760039393368963e-01	1.550949229207547075e+00	9.659028084147356363e-01	5.777312524732375332e-01	1.187512501932130649e+00	1.768643446940370678e+00	2.069112756357310623e+00	2.313415839481038461e+00	1.515772859791310712e+00	9.861543276957518422e-01	1.082760899554841227e+00	1.056177231987585952e+00	1.201589775714549946e+00	1.237465486951374150e+00	1.213699480291933419e+00	1.263563686991697521e+00	1.486712627246471685e+00	2.423151006145205510e+00	2.745505271968504246e+00	2.859072995161200392e+00	2.516255143346455725e+00	2.636065341202220136e+00	2.971723934868107708e+00	3.161217641616785201e+00	2.939304375881392595e+00	3.235743488310732108e+00	3.451359701245013678e+00	3.635139247575700505e+00	3.059154137261630435e+00	3.061233863442827996e+00	3.592052511141234916e+00	3.020430190948031335e+00
2.537762666924882282e+00	2.531424052144619186e+00	2.693648526902165496e+00	2.801100837696884227e+00	2.612084390810367918e+00	2.180026849532450850e+00	1.957995483949760862e+00	2.260738127036153067e+00	2.378608601667666633e+00	2.333397444352203642e+00	2.084486174126998215e+00	2.126199049482871306e+00	1.958427144209205384e+00	2.339028373900421176e+00	2.877787803036014669e+00	2.909957283448600496e+00	3.028176912764352302e+00	4.096239655719938533e+00	4.017191580792373706e+00	2.929316593283034287e+00	2.296973166370298358e+00	2.487387203701014737e+00	3.287424845558800435e+00	3.366011245566474575e+00	2.009302060645186128e+00	1.932489833535222301e+00	1.823306777145156099e+00	2.690797174943486247e+00	2.349648949167206791e+00	1.718841944883147566e+00	2.464268510215502417e+00	2.072801873408509188e+00
4.732771558577262283e+00	4.342906509090751932e+00	3.978299442051839829e+00	4.205314567601018183e+00	3.995521240800528062e+00	3.781694555615437991e+00	4.046638226435025132e+00	4.234311615351514568e+00	4.084882813095255472e+00	3.823197181984916426e+00	3.902100214576543991e+00	4.046608251574900450e+00	4.152007144420850615e+00	4.031204158658461267e+00	3.523246060723862261e+00	3.310805415511928640e+00	3.371776210878269175e+00	3.444763376610539218e+00	3.791075149822227708e+00	3.444967526716150807e+00	3.296183245068164513e+00	3.461238678182370521e+00	3.384161712820740853e+00	3.474986012620957077e+00	3.813168414970640629e+00	3.780595408970104376e+00	3.678941804540154514e+00	3.774091071622557969e+00	3.301470733740917485e+00	2.566142959452039740e+00	2.964566695548280784e+00	4.120541250203384465e+00
-2.782370904973020753e+00	-3.008373028563827489e+00	-2.453505086733147156e+00	-2.409303907717070814e+00	-2.711596053808567497e+00	-3.009582662844410006e+00	-3.151118679412676649e+00	-3.119613120770894366e+00	-2.694495240172079864e+00	-2.110208192969125651e+00	-2.216994636675486685e+00	-2.413506295971457938e+00	-2.797655633339068970e+00	-1.930814485794509539e+00	1.669690643738499028e-02	7.765756917273036741e-02	-4.228910294147374405e-01	5.805872596521975959e-01	7.387257728999487016e-02	-6.105398234438963456e-01	-9.148669405776108654e-01	-7.992066781265807496e-01	-1.777395025849002330e-01	-4.974294038456996692e-01	-3.031877391184234050e+00	-3.719950209018511700e+00	-3.836521839873497708e+00	-3.492285931057407478e+00	-2.785604541805288381e+00	-3.310800366030101305e+00	-4.245835852433221369e+00	-4.129682104532801823e+00
-3.029835038681448055e-03	-5.361008890996227239e-01	-2.358347238212754882e-01	7.318848865544659577e-02	-2.741542868052062598e-01	-2.673077944197136957e-01	-2.130281141431583647e-01	-2.795127560414647494e-01	2.461762745161545918e-01	8.950194039565674275e-01	1.023766302547282070e+00	8.119501674610574149e-01	6.746871916976975303e-01	6.265675553995518898e-01	2.885163361620276049e-02	3.683679597450971732e-01	8.717048460108078878e-01	5.754986538480221236e-01	3.376260827506433193e-01	-8.866127146438186613e-02	-8.013194231127765965e-01	-8.933596710751734449e-01	-6.979383083439147373e-02	5.565001319841517136e-01	1.960453329622176971e-02	-2.547988105835413686e-01	-2.511650429195798617e-01	-3.122356900066362850e-02	3.003739111483480495e-01	-4.712409403636625971e-01	-5.561971293960160656e-01	3.516494167097478085e-01
-3.216206325537823041e+00	-2.569164207341271489e+00	-2.816273015792792656e+00	-3.139643793589104170e+00	-2.793048534147572592e+00	-2.437259417825557772e+00	-2.001466894641426908e+00	-1.695968151481215047e+00	-2.001069510197857060e+00	-2.347027090743952549e+00	-2.538648990789830862e+00	-2.163031362581297579e+00	-2.042159526795717106e+00	-1.679592195074573135e+00	-1.165350137039884215e+00	-1.292982575756123076e+00	-1.431897910407363250e+00	-1.417428568005623113e+00	-1.516628949130056192e+00	-1.925361775715316526e+00	-1.807456018479728144e+00	-1.591374524468952778e+00	-1.544123152751116557e+00	-1.393128738302399139e+00	-1.251429243096693344e+00	-1.125495554113001395e+00	-9.088097250406497185e-01	-4.874132961015039123e-01	3.867010640972696339e-02	-7.707985363835974379e-02	-9.700267500673372956e-01	-2.045342569808787925e+00
6.429908517887135133e+00	7.877995772026085142e+00	7.407139046878063127e+00	6.806432507700911572e+00	7.408747141877613629e+00	8.063911083507385058e+00	8.297246445586910824e+00	8.345527758445221878e+00	7.643843431123846344e+00	6.735338401673510944e+00	6.591846485877978168e+00	6.746380470036277721e+00	7.159290876042357255e+00	6.159256804667776031e+00	4.393227033779542268e+00	4.516862127181750175e+00	5.004736030910289735e+00	3.823927384915101868e+00	4.002348761378640596e+00	5.121252375917700661e+00	5.602899441895600852e+00	5.210943248387740034e+00	4.324012289900126760e+00	4.136653190853177620e+00	6.437893527299642038e+00	7.143455904252176580e+00	7.230041132389612102e+00	7.261785358142391900e+00	6.817636900540922973e+00	6.433495787460050686e+00	6.899388064069508886e+00	7.186181014423199009e+00
-9.830605820308815912e-02	-5.434238003800363481e-01	-4.222450035923753786e-01	-3.813827297245229175e-01	-3.295837841409171021e-01	-2.910204396423045625e-01	-3.752219651311545223e-01	-3.780731875046056678e-01	-6.202730249095042003e-01	-2.761772578814425949e-01	-1.223879454267567390e-01	-7.124664343327402616e-01	-1.011508804377445614e+00	-8.613177114259062961e-01	-9.744406419106534933e-01	-1.012325923521072868e+00	-6.490015497882353213e-01	2.234724411262286603e-01	2.406084389765142106e-01	-9.355261128943180571e-02	-5.826343481025454407e-01	-5.986657820758268800e-01	1.995245592208325439e-02	5.526472961806901951e-01	2.303506275843706375e-01	-1.058220909401433318e-01	6.463874587610450584e-02	5.443095144180301048e-01	8.564932840949912585e-02	1.538939454784097050e-01	1.097594473096084045e+00	-4.318588844320420811e-02
1.874647247496942004e+00	1.901455591318626404e+00	1.900503874598239662e+00	1.770093049930466567e+00	1.709872436665308637e+00	1.811124306408868456e+00	1.997689749402787207e+00	1.800377502269218999e+00	1.829985315911208055e+00	2.060270436376714365e+00	2.038860762573856622e+00	2.062042372329219830e+00	1.956807888413634622e+00	1.986689199620427004e+00	1.994304399293622465e+00	1.828729883060798977e+00	1.559230131383341655e+00	7.742211173730678686e-01	6.316858448970530393e-01	3.562937322295522957e-01	6.671671002875116940e-01	7.415169887741408505e-01	3.566225689953196332e-01	2.490784438979785631e-01	9.429634727457322230e-01	7.918578003398022425e-01	5.522559917568755639e-01	4.914699061535112712e-01	1.020721284740990553e+00	7.198334981416865119e-01	2.647425458760152561e-01	1.658846611938663562e+00
1.893585776885126748e+00	1.926274598384905445e+00	1.939164439918882765e+00	2.264726890075698940e+00	2.197850978724241955e+00	1.883987760486203866e+00	1.919563497436161947e+00	1.940917470995405347e+00	2.349579042961786435e+00	2.250734053963947545e+00	2.208801475505711487e+00	2.403356970493355060e+00	2.747310120699799185e+00	2.037995099384167119e+00	5.009605747953173038e-01	4.869368463679851211e-01	9.355114882585864322e-01	4.453181859722861735e-01	7.394764973488380244e-01	1.245810597696425104e+00	1.095572366803189146e+00	8.651115718851951630e-01	6.872715070857816633e-01	9.830994197070637153e-01	2.188268482469486464e+00	2.397396572198752462e+00	2.587191459851049036e+00	2.073851078389322034e+00	1.196278639380513598e+00	1.077437102659943635e+00	1.503675814887898143e+00	1.825672792286816337e+00
3.320491533357084801e+00	3.191827418417484630e+00	2.849460936715076720e+00	2.881908570192619923e+00	2.947839402920797713e+00	2.843017500771945816e+00	2.706122578434026149e+00	2.495501853292178662e+00	2.195759625718452401e+00	1.740834463891200556e+00	1.842745148610339889e+00	1.845185036114449062e+00	1.949091194677728511e+00	1.515098345370857080e+00	7.374771280544671903e-01	5.633230231533693511e-01	6.380708149802223339e-01	3.716790612180655984e-01	9.376467409070989856e-01	1.068830892590489468e+00	1.352193506865164263e+00	1.388294764795894309e+00	9.776986487356627009e-01	1.420918784609392915e+00	3.287855362280405647e+00	3.565872945564768415e+00	3.386878993360012302e+00	2.922124396631157417e+00	1.987308065616709474e+00	1.859515330209254858e+00	2.648347153899317963e+00	2.440250877552848863e+00
8.276604397677310709e-01	9.303476326175026678e-02	1.879082319867048101e-01	5.853511062271217202e-01	2.458446251953364525e-01	-1.028081141753181549e-01	-6.901645517914095640e-02	1.739817282216295502e-01	4.582349236768955003e-01	5.791279904472356188e-01	5.189860317338635953e-01	6.458924600216459089e-01	4.299474544177663837e-01	9.075145313370368561e-01	1.895357787620786771e+00	1.689710058739285703e+00	1.356777869367407297e+00	2.400392496019049027e+00	2.430693898660481356e+00	5.954770085238688671e-01	2.218838770674577687e-01	5.658589040940036341e-01	1.273555647422778492e+00	1.092774607133913056e+00	-8.252258311827815884e-01	-1.285865754966869279e+00	-1.535435015585706831e+00	-5.777298156011536484e-02	9.582614387386848565e-01	5.453157035763968041e-01	3.936833423439622254e-02	3.449155464661078363e-01
3.835694222639321360e+00	3.007261270965421396e+00	3.460450062005649752e+00	3.864559952184306368e+00	3.593800215220671834e+00	3.193329027956546273e+00	2.561091863803740765e+00	2.470801182168088417e+00	3.006566254980107544e+00	3.355074012545871120e+00	3.319997845162639294e+00	3.066549028627248319e+00	2.840443502192274927e+00	2.990560971099309295e+00	2.996099614957045798e+00	3.166809097803917616e+00	3.495643396631109567e+00	3.938263676775846989e+00	3.927958492195893658e+00	3.252584322924093385e+00	2.498135300868089992e+00	2.597798818750544303e+00	3.501223595192174631e+00	4.394441591381175627e+00	4.517086795054695791e+00	4.700790940935570816e+00	4.366101177777487408e+00	3.981865202489360822e+00	3.223300263989295811e+00	3.345911159223308839e+00	4.398045803955491273e+00	3.211077267190183271e+00
3.285698330229731012e-01	-3.998665961975712557e-01	-3.199021961313580076e-01	-6.418879185655139430e-02	-3.175008788203643739e-01	-5.104167800233269103e-01	-8.690803025831709272e-01	-1.257839571799763023e+00	-1.283817214003958318e+00	-8.880282126477642146e-01	-6.111909121411289725e-01	-1.033161110168852925e+00	-1.303244175567359386e+00	-1.349776117534236208e+00	-1.468278576082239661e+00	-1.499573114016985231e+00	-1.377987321775330232e+00	-9.465357696532532561e-01	-6.301149101641224659e-01	-8.785738597952466034e-01	-9.102486106613960626e-01	-8.993666816417875687e-01	-6.776593613091940194e-01	-3.590745349420803034e-01	-1.117744853036149871e-01	-1.913506102971148926e-01	-6.120868720842158606e-01	-5.539194321507024954e-01	-6.736160557193914267e-01	-9.894999178713713706e-01	-1.447875786922928898e-01	1.438674366683529993e-01
2.966613015526292862e+00	3.180693940765034533e+00	3.431704470079015135e+00	3.440618372437099115e+00	3.470527741303590208e+00	3.749476467667560264e+00	3.885481951977847626e+00	3.755238368069142130e+00	3.786807479796022502e+00	4.148308119662291737e+00	4.330152304953490905e+00	3.812782521803146807e+00	3.842754525964686696e+00	3.377939591178282353e+00	2.557950014498928226e+00	2.585512185901901905e+00	2.766022491794098759e+00	2.006326888519515794e+00	1.909162102083554968e+00	3.118336062862009594e+00	3.420505669102110513e+00	3.033783232226270776e+00	2.508721730395482741e+00	2.450597105640820228e+00	3.555312675331497196e+00	3.441517327966881368e+00	3.476684837290072494e+00	2.494332501459088913e+00	2.745643551299396190e+00	2.986797927578231260e+00	2.444298285211157662e+00	2.516010402664787371e+00
2.064604814593114845e+00	2.018389772638935487e+00	1.527677185177279018e+00	1.365867953460888184e+00	1.692246743043680501e+00	2.052224429113000070e+00	2.299816668868341019e+00	2.406107695314100958e+00	1.984155307940086654e+00	1.655152884267537816e+00	1.767868250036843669e+00	1.942808680655907727e+00	1.900260524355741554e+00	2.011518543105809353e+00	1.463543520940161269e+00	1.376738727292677433e+00	1.678553149679769430e+00	1.223885427878310672e+00	1.190850310371354137e+00	-2.441852114747229130e-01	-6.368631632540244780e-01	-2.816279622072112576e-01	9.265227651097952821e-02	6.012721633787443398e-01	1.193993962319193081e+00	1.386667319396713616e+00	1.138611092893488719e+00	1.801416184264627240e+00	1.938796121366280989e+00	1.639618951205038533e+00	1.984473564942790924e+00	2.379600155761651514e+00


==> Cifra_figuretem/0.039/RPdataRed0.0.txt <==
4.604818035084921879e-02	1.772110215100252129e-01	3.955712508737526667e-01	4.824560837516934098e-01	5.212231615958294872e-01	2.720382715050307931e-01	-1.479252818486906096e-01	-3.362462685155869768e-01	-5.110319925967736765e-01	-6.739184049776386631e-01	-5.532234550924836070e-01	-5.747494612195350738e-01	-8.027203523805682694e-01	-1.018751228102541040e+00	-1.868340352856433739e+00	-2.369815352287072407e+00	-2.236290483131838869e+00	-2.010285476411276750e+00	-1.659984850584427019e+00	-1.632644114734969287e+00	-1.395000485526321166e+00	-8.916814552919638537e-01	-7.892851907288119806e-01	-6.389537141662187114e-01	-1.018127166787775595e+00	-2.148499518007627174e+00	-2.603244799354410777e+00	-1.873038945215147688e+00	-9.570028667084242713e-01	-1.713368319111542581e-02	3.303613205556544252e-01	3.610217794993167972e-01
2.795621515644268751e+00	2.656242624770571936e+00	2.038000245118325005e+00	1.677647534553324604e+00	1.724334193554044159e+00	1.696096893906059000e+00	1.750953070236660247e+00	2.027291986562083537e+00	2.586587224978595501e+00	3.116470703693269950e+00	3.397373544938336209e+00	3.896707705553660084e+00	4.075973057533162525e+00	4.032138677018145323e+00	3.483454105225940456e+00	2.969903542992225809e+00	2.590178503907991647e+00	1.970450058543155469e+00	1.471134215860349537e+00	1.029303824055362027e+00	3.013840131140957390e-01	-7.202505768620935667e-02	1.654695206995218104e-01	6.834370197945512926e-01	1.090612348216347449e+00	1.702120436861040753e+00	2.716864492070656834e+00	3.230670694625122685e+00	3.151366947472777014e+00	2.864399971547669566e+00	2.795761951798945599e+00	2.770898506790331339e+00
-6.646953776959364513e-01	-6.927007444067500019e-01	-6.543543849108748311e-01	-3.675487080834204945e-01	-2.885531064897347078e-02	2.028188135968901906e-01	1.346372501265744592e-01	-6.207290571011153668e-01	-1.302816282247136082e+00	-2.037414276707587568e+00	-2.522440887179918434e+00	-2.196981280528888636e+00	-1.927003343440156335e+00	-1.900257517114661843e+00	-1.719150222096120784e+00	-1.476925892649416427e+00	-1.696841963249781760e+00	-1.853359784883748862e+00	-1.877424024702774030e+00	-1.884243731989388326e+00	-1.725268148616375896e+00	-1.632852730040053713e+00	-1.147699365562328655e+00	-7.648273789974449066e-01	-9.694197697537372260e-01	-6.202611598919970382e-01	-8.350918622017958204e-02	-4.614785787223012192e-02	-1.474202793553260893e-01	-5.965108853164651226e-01	-6.963161759933542694e-01	-6.736227023385795709e-01
-4.291800588979723940e+00	-4.337162219292848064e+00	-3.878260957974914103e+00	-3.606898128372397316e+00	-4.112328166843067123e+00	-4.731802143833562901e+00	-5.299664069048276360e+00	-5.557620475421445327e+00	-5.024053419026944134e+00	-4.943765843622712097e+00	-4.985170172416589551e+00	-4.569311961633421681e+00	-3.932669839960669655e+00	-3.298308722453007658e+00	-2.858063790827702899e+00	-2.421848981414570723e+00	-2.061106933629867299e+00	-1.796862263745981014e+00	-1.930511509393374681e+00	-2.508941757134419248e+00	-3.231066777864677331e+00	-3.733119324197904820e+00	-4.009373517844144530e+00	-4.364281142357647525e+00	-4.278445079950667918e+00	-3.831437687892579547e+00	-4.194701704845118506e+00	-4.417305220510463926e+00	-4.086451697151717077e+00	-3.954124134248781619e+00	-3.852467002750889602e+00	-3.769863604467809992e+00
5.858135867010462405e+00	6.263466296857989946e+00	7.063358642532882925e+00	7.468371054281182531e+00	7.084258866748355032e+00	6.696410932097185409e+00	6.331591543660954891e+00	5.945338932890649630e+00	5.606921985634151007e+00	5.717464554064674687e+00	5.484825710342581928e+00	4.884561607054557442e+00	4.091088276763027665e+00	3.555342551205380008e+00	2.565599670056630366e+00	1.409601227617332642e+00	1.196550032796732443e+00	9.102371906987030137e-01	1.207541924405166611e-01	-1.368878412130448696e-01	-2.754381256090926433e-01	7.787179442643644978e-02	8.229390963007322812e-03	-3.197224841915578541e-01	4.902625623729896520e-01	1.927607433883366639e+00	3.569354494434413994e+00	4.557065245846288803e+00	5.357676261220166936e+00	6.079692246974549796e+00	6.098668475529979816e+00	6.009399873719566187e+00
1.369374253721695922e+01	1.388343629580568006e+01	1.339336020917312275e+01	1.314408957990110771e+01	1.324341140569255160e+01	1.335243452506015061e+01	1.345419254921066710e+01	1.321534985874471602e+01	1.211810605142833985e+01	1.037548643097184886e+01	9.161072190661180059e+00	8.365926505581304795e+00	7.399382759731758519e+00	7.075848721084949666e+00	7.199530424428298936e+00	7.327885458476449898e+00	7.204179548431007163e+00	6.964877345762482186e+00	6.394405663614035618e+00	6.008497953421798599e+00	6.371570131183557528e+00	6.455588331139608727e+00	6.447776664101568578e+00	6.418685779358577648e+00	6.703388763785795845e+00	7.559737064896223657e+00	8.655825448890690055e+00	9.641063169400540644e+00	1.088888259217506693e+01	1.233617053128990726e+01	1.263825605047612122e+01	1.257742858277602416e+01
-7.039537263896862740e+00	-6.981542230570158658e+00	-6.091220865913145488e+00	-5.522822349368904149e+00	-5.740802302300910931e+00	-6.048180383896552215e+00	-6.331648558964600326e+00	-6.112531662536156318e+00	-4.831100370595536653e+00	-3.367557957293732418e+00	-3.113690763357455538e+00	-3.533135238437108860e+00	-4.240697146049917876e+00	-4.532703871695807685e+00	-4.642568677340494609e+00	-4.352552932675825659e+00	-4.014929778429145557e+00	-4.357530684274265376e+00	-4.997066012297106674e+00	-5.375752319176374527e+00	-5.976154340730341907e+00	-6.532365456894024369e+00	-6.772795688795139490e+00	-6.718610714787779159e+00	-6.634508921054766972e+00	-6.349789944200620262e+00	-6.614561970329521756e+00	-6.798999550409373427e+00	-5.766236332975252843e+00	-5.979848689277122098e+00	-6.318135794875536781e+00	-6.291242027405625770e+00
5.479759420113015089e+00	5.598165508249826949e+00	5.290719913511927608e+00	4.970796105889703220e+00	4.985387247299098767e+00	5.035031160768788538e+00	5.223346452145070096e+00	5.687459278764607440e+00	6.331178021804205081e+00	7.054939427405813923e+00	7.615526411419214270e+00	7.775452237946628209e+00	7.571172268246223247e+00	7.375983430670179253e+00	6.630749426714613648e+00	5.621214926444725535e+00	5.137535721517988208e+00	4.468221487639504552e+00	3.793749535854089583e+00	3.650659195167951676e+00	4.282176775023942561e+00	5.183722423138537039e+00	5.355552001154754826e+00	5.384258151635306966e+00	5.687521364083061748e+00	6.242458313960365324e+00	6.256827633418756918e+00	6.278271093007294468e+00	5.966911751758643412e+00	4.928649130734997108e+00	4.531785957523898567e+00	4.409624843087494916e+00
-4.474709472641070995e+00	-4.743430454474280467e+00	-5.064777928913174243e+00	-5.292211049431357672e+00	-5.647840961183752562e+00	-5.898424796646628998e+00	-5.917988704284995016e+00	-5.877749517904108600e+00	-5.364563371102359035e+00	-4.978834059223487429e+00	-4.826034549914068883e+00	-4.206492700994222567e+00	-3.422022543597146971e+00	-3.022756026408590202e+00	-2.890594411226862892e+00	-2.686697337255159024e+00	-2.043455902577727912e+00	-1.016775123414288773e+00	-3.694898813555581585e-01	-1.673831796056889920e-01	8.060597047374930268e-02	4.195965724314529854e-01	3.513183417538612296e-01	-8.844825462317857934e-01	-1.911504405426422526e+00	-1.865302776647653760e+00	-2.372723307417265115e+00	-3.148326504980988538e+00	-3.942211936997805921e+00	-4.672657201415162831e+00	-4.774852676397369322e+00	-4.697587366696614808e+00
-3.666464819843203493e+00	-3.784483510989265387e+00	-3.772638341329846323e+00	-3.696336491973863492e+00	-3.383805519340638224e+00	-2.887732662765760683e+00	-2.481629177368692485e+00	-2.502367286407823688e+00	-2.731702385884447359e+00	-2.705173724315683703e+00	-2.590601092498935554e+00	-2.344732287994257369e+00	-1.937696026243342029e+00	-1.832765490673486042e+00	-1.902839262830551048e+00	-2.415815947630087557e+00	-3.036859746676247696e+00	-3.454755720401721852e+00	-3.832549835210478317e+00	-3.847388038918225117e+00	-3.423576348393426283e+00	-2.859465677022155372e+00	-2.389741550636471423e+00	-2.146157643442119678e+00	-1.950077449082737058e+00	-1.506375564851018645e+00	-1.858026587635415172e+00	-2.555590799114212608e+00	-3.145528342236805663e+00	-3.358562241756101407e+00	-3.304151821924037780e+00	-3.264071255379309200e+00
5.014449003546900485e+00	5.020449986610424631e+00	4.751545007004733812e+00	4.586743761754415338e+00	4.999086550240553706e+00	5.409727613506015942e+00	5.450692938877582883e+00	4.454575793039189158e+00	3.363238894811009239e+00	2.839033583624359203e+00	2.179690633477722628e+00	1.736804040748766154e+00	1.721200033536112617e+00	2.262625257625938691e+00	2.335155367360931766e+00	1.553272632292352462e+00	1.215242866421732071e+00	1.132464702481389862e+00	7.822015866758686986e-01	7.707456883664819403e-01	1.609482285988009354e+00	3.515738929070929331e+00	5.169536837718956335e+00	4.854823317435163155e+00	4.234731697020298391e+00	4.099571180384779190e+00	3.961743347742018084e+00	4.276766707095012165e+00	4.361971635615707221e+00	4.289392270396660933e+00	4.257384236740644923e+00	4.232319629103915126e+00
1.525901891240942776e+00	1.562187559271329906e+00	1.355709220119367231e+00	9.484361770073933551e-01	1.236062956318955131e+00	1.600302753491960495e+00	1.679793934836814495e+00	1.555647455745481134e+00	1.121090555278660972e+00	4.260121582631607451e-01	-3.428927538604701897e-01	-9.673431062668124136e-01	-1.524117528674188593e+00	-1.649205135656673038e+00	-1.170747007994806133e+00	-3.785288125815717275e-01	1.384166193043573911e-01	5.898750937824862595e-01	1.037709986732587852e+00	1.112545006532694947e+00	6.718953851396475274e-01	-4.581267030261181733e-02	-2.829991180811896045e-01	8.111702517090479958e-02	3.945170979146554041e-02	-4.242277927901066947e-01	-4.322170891074968435e-01	-3.319949597728051316e-01	4.189414852513034804e-01	1.397942082305639211e+00	1.554311300184840761e+00	1.607964416848198352e+00
-7.547819295710825216e+00	-7.657308313201861338e+00	-7.278783761615990500e+00	-6.825549734973201055e+00	-6.811271299351195907e+00	-6.776515078856069962e+00	-6.562291741717106497e+00	-5.864984014992548289e+00	-4.994644618692581695e+00	-5.417977817374396210e+00	-6.079958657484581863e+00	-6.124646145740638481e+00	-6.138848223978156327e+00	-6.102328851134283028e+00	-5.849113100781272223e+00	-5.114827559174758065e+00	-4.613969085192818120e+00	-4.369875414720087115e+00	-3.943768810610161157e+00	-3.718561505180921323e+00	-3.805776185618249485e+00	-4.599739136097314329e+00	-5.502343324702182237e+00	-5.627242006379153949e+00	-5.949752953004618483e+00	-6.425668885153521970e+00	-6.709407133360064890e+00	-6.635942186873781345e+00	-6.676712311450737403e+00	-6.908954126804546902e+00	-6.879129594405615222e+00	-6.824338857982328754e+00
1.112435644772184773e+01	1.145264249670249690e+01	1.145446701403234613e+01	1.132557707892706311e+01	1.131294701151125892e+01	1.123724216824986932e+01	1.102324838386320138e+01	1.092059183034680103e+01	1.053155779601310016e+01	9.278571464506542910e+00	8.359291424749811128e+00	7.969322546299503429e+00	7.791119261232975823e+00	7.845365070254669781e+00	7.868010134670939237e+00	7.293748688483558951e+00	6.330108046867855442e+00	5.649505309551087429e+00	4.874342675500845878e+00	4.117889922552240733e+00	3.683973149201606123e+00	3.485983316801056109e+00	3.641521722534581063e+00	4.093112506027628328e+00	5.231488794680590360e+00	6.979930541003962929e+00	8.339951640936586585e+00	9.221311925085101890e+00	9.771101887952106324e+00	1.063142527113487645e+01	1.081712678544360351e+01	1.073292599980855577e+01
7.360381790071641284e+00	7.674195053838088754e+00	8.256713915525445202e+00	8.539057307976126054e+00	8.350537506561261480e+00	8.109503548070478018e+00	7.806669430775257545e+00	7.334607877882467264e+00	6.736806137983602838e+00	5.800164561565237520e+00	4.800012679181243413e+00	4.274401369032560183e+00	4.075040088379208392e+00	4.336260858287968034e+00	4.614476812626672420e+00	4.458037191341244210e+00	4.247656512774320881e+00	3.846368119852401790e+00	3.434206944851240451e+00	3.490536338010715500e+00	3.831079067620227097e+00	4.155859115837192697e+00	4.270764224455845692e+00	4.022716141405343393e+00	3.535302746121330220e+00	3.956218465799965944e+00	5.432982052449000676e+00	6.571604622777720728e+00	6.887950849692550115e+00	6.765639890978329518e+00	6.620889014617687529e+00	6.559939079450765931e+00
2.554377150471289770e-01	3.464334699710165388e-01	5.325871627393826691e-01	8.483865890693071954e-01	1.075874107091012055e+00	1.205629978813285819e+00	1.217247378403935487e+00	1.016770894223119059e+00	1.243383323922483408e+00	1.722823500611899261e+00	1.799342186891719431e+00	1.373672096230867723e+00	1.172335531469495651e+00	1.250796780484671133e+00	1.305749982060328440e+00	1.060165222243505845e+00	8.086786999700155132e-01	6.270644383394100574e-01	2.337035112215354177e-02	-8.418095419841856719e-01	-1.603886674166873583e+00	-1.507574661597290033e+00	-8.684892745831831462e-01	-1.657663761965042781e-01	8.052750248407165579e-01	1.139257127933029246e+00	1.410735358670780926e+00	1.848948842804634118e+00	1.435223625549596260e+00	5.057886888509426360e-01	2.192949494355476148e-01	1.667003113722499152e-01
-1.142581821732282732e+00	-1.284641990896578045e+00	-1.600743119632671352e+00	-1.786456917330818683e+00	-1.523157518397634691e+00	-1.548835142182562796e+00	-1.811339628190313578e+00	-2.069763877157357879e+00	-2.587668520039951847e+00	-3.024927298311749002e+00	-2.734509259410517146e+00	-1.947228091052898513e+00	-9.283929310720531181e-01	-3.357188547631641540e-01	-1.525992776744854451e-01	-1.673822451345977069e-01	-2.252658005367773608e-01	6.428051161459554796e-01	1.772889936124693699e+00	2.234678378612555250e+00	2.431791391358622878e+00	2.240880510533212355e+00	1.926471448463628944e+00	9.479818789848276639e-01	-3.589497563096389898e-01	-6.043756599482155156e-01	-5.924187883232451268e-01	-6.205902284863871188e-01	-1.162878762200323823e+00	-1.719810202684834088e+00	-1.711168906021038216e+00	-1.626997937399483174e+00
4.502098417073777448e+00	4.586359832205764597e+00	4.275923128195721290e+00	4.102304561003940364e+00	4.148932846512065176e+00	4.189115833804518907e+00	4.328854400156414428e+00	4.693006844492101592e+00	5.320887399567735265e+00	6.074191179774363292e+00	6.472429712920662936e+00	6.115149619677418436e+00	5.880697765722426418e+00	5.663944075910674947e+00	4.945394573158312213e+00	4.146311695496070371e+00	3.631345654295467185e+00	2.935484003992163693e+00	2.311213057372510704e+00	1.909931803601348843e+00	1.831079306978184773e+00	2.564754445413874429e+00	3.571540994691165150e+00	4.306033419995473288e+00	4.177133107318963035e+00	3.336157667790279557e+00	3.516923613240069191e+00	4.537058210195926478e+00	4.289263223480883624e+00	4.079146723713919620e+00	4.037360695175968850e+00	3.941038062802131758e+00
2.859974083670136835e+00	2.924638524929102701e+00	2.691926151508068354e+00	2.273612132353554305e+00	2.137090975759302403e+00	2.063692917558948015e+00	1.992684396421877002e+00	1.665781073718988869e+00	1.120420471942473295e+00	1.098122248813634627e+00	1.599196674472358470e+00	2.088339962746325718e+00	2.591556781814214006e+00	2.794320958217674455e+00	3.325808095613222104e+00	3.979270425837760694e+00	3.590843291975427842e+00	2.840912033870551134e+00	2.679946855960542162e+00	2.942018494400719497e+00	3.727534025535514051e+00	3.897993914246834279e+00	4.172953175477517540e+00	5.146524565121821659e+00	4.853207606833519705e+00	3.692023247608345660e+00	2.305606586066728969e+00	1.417902962391947685e+00	1.526300933060064313e+00	2.312774052076372655e+00	2.601694421042376248e+00	2.614701423662095348e+00
-4.245211417137674914e+00	-4.301719363970090804e+00	-4.209433736817993044e+00	-3.967265671758986034e+00	-3.999149973690272475e+00	-3.999005474460537446e+00	-3.723722460637046261e+00	-3.183078170736065360e+00	-2.197970964641691616e+00	-3.851172920063449245e-01	7.248874754312434332e-01	5.635109086939820155e-01	3.053786543591033853e-01	2.882848613435378682e-01	9.320481360974679219e-02	-3.665644768603490422e-01	-8.714660870171331286e-01	-1.576875403479517823e+00	-2.447403692623816518e+00	-2.453892879904483237e+00	-1.711783337337628552e+00	-1.293152000492995279e+00	-1.533423043205752068e+00	-1.996495813775035044e+00	-1.758560358404607893e+00	-1.423713957416087306e+00	-1.939800788299700374e+00	-2.377544589207258863e+00	-2.971651510922167727e+00	-3.907579474564240929e+00	-4.256667884426589943e+00	-4.366546236655225677e+00
5.692788101614345564e-01	6.396607977387063215e-01	6.999358457328195282e-01	6.548805105783676028e-01	1.158960844078721131e+00	1.668241526076898573e+00	1.902492836411308952e+00	2.183939106535041752e+00	2.467501841117165640e+00	1.963807223367207699e+00	1.721716540116600358e+00	1.970175615439605732e+00	2.097044912416440976e+00	2.023477908059990504e+00	2.085980066243520170e+00	1.933627932417173234e+00	1.309827558598522845e+00	6.572938545655723219e-01	-4.275814199730774701e-01	-1.115844056125311123e+00	-1.467914020706041711e+00	-2.062437668698672510e+00	-2.231278280158143446e+00	-2.271553179695963820e+00	-1.297040465967767009e+00	3.758849532965718304e-02	3.306461211316320536e-01	6.294520252370564561e-01	6.081027230757555246e-01	6.619518999802561643e-01	7.962886795170852627e-01	7.964484521231711689e-01
-5.877436661823345787e+00	-6.186787959226600186e+00	-6.622555464841819450e+00	-7.150116273263517286e+00	-7.233737287970939178e+00	-7.159915823176339345e+00	-6.966406660528313033e+00	-6.374440995662432385e+00	-5.570474774540048024e+00	-5.210946382790964115e+00	-5.227307423043524359e+00	-5.359902294570105141e+00	-5.631334035183829023e+00	-5.598340910762868106e+00	-4.751487156485445951e+00	-3.108616801064940649e+00	-1.895711577954697136e+00	-7.015509452802628498e-01	4.251574943674173435e-01	1.001226060564699871e+00	1.847500245771794836e-01	-1.585461137732677495e+00	-2.331964600777951535e+00	-2.884010749505571347e+00	-3.446812781461856545e+00	-3.948970025765921044e+00	-4.878156657045792599e+00	-5.231305144629105008e+00	-5.158317948076468262e+00	-5.691636682226248745e+00	-5.872677577957052364e+00	-5.764869029973372250e+00
7.314401103498026302e+00	7.527745850988815768e+00	7.598847890450898035e+00	7.566389156345123546e+00	7.524792394088723135e+00	7.338419170948969672e+00	6.981521516084007395e+00	6.588665607164171156e+00	5.744309387781701304e+00	4.107059350368556849e+00	3.067176610374127588e+00	2.519380473022022837e+00	1.893599119396740971e+00	1.754349941578394301e+00	1.054208034871642718e+00	2.080038699387023460e-01	4.873107157123994782e-01	1.209018294096088297e+00	2.155983066390103176e+00	2.523625897739151025e+00	3.283944324303318396e+00	4.765241749086232659e+00	5.354262704497817715e+00	4.903510986295075647e+00	4.097815062287927468e+00	3.129666024347883546e+00	3.366063183753971622e+00	4.624573776233401823e+00	5.614056228067517473e+00	6.318378753981164664e+00	6.551699328056246330e+00	6.521100910021095487e+00
4.102634470770392117e-01	3.568087015078414415e-01	5.913885763338503354e-01	7.712289172279855887e-01	3.101567715908400413e-01	-1.866630960025695007e-01	-5.507275048316584432e-01	-7.032084597865129183e-01	-3.637234217332223074e-01	6.222165127462314649e-02	2.967917638919526091e-01	7.371666366010071192e-01	1.415244793412592239e+00	1.618777163967076271e+00	1.736913387217377647e+00	1.628211734502453600e+00	1.277406298967206366e+00	1.235496748153310786e+00	1.033601106861231633e+00	1.040713487441710328e+00	4.802293161045895209e-01	-3.356033890395762054e-01	-5.036952554182788644e-01	-1.228984915312316017e+00	-1.421238600258032614e+00	-2.969131658936695617e-01	1.113808216174557497e+00	1.901450134625511490e+00	1.191023831575967362e+00	4.911652188955120124e-01	3.292172897128412545e-01	3.114045962321748684e-01
2.525461794323731635e+00	2.629669019552898668e+00	2.522561869132887935e+00	2.323242848710470820e+00	2.697905661055385984e+00	3.242903713345191452e+00	3.554556799837637282e+00	3.608177383854556108e+00	3.840695291901235819e+00	3.728181022651403609e+00	3.131625391223756605e+00	1.850412553012854788e+00	4.369442956438089887e-01	-5.276438832324569558e-04	2.026486917425665835e-01	5.604376031357923837e-01	5.475311193985278324e-01	5.738895650439498342e-01	4.126402078236511284e-01	3.683440508319860140e-01	9.074845639202581138e-01	9.388158686338953229e-01	5.833252364670949985e-01	8.135272805038758215e-02	-1.711292323433945828e-01	-1.445564555208562196e-01	-4.047001566346480894e-01	3.105930374034842067e-01	1.578145739651754420e+00	2.208879069427930997e+00	2.256456262364493703e+00	2.234857538128911525e+00
1.105108684231474125e+00	9.713745990616370340e-01	3.290431746298760340e-01	-6.834667094060173365e-02	3.352162656026166920e-01	7.317237201304943595e-01	8.693415401144186649e-01	6.097220416038846569e-01	-1.427206500983878301e-01	-1.384525592985579312e+00	-2.253634615650766726e+00	-1.803159313577948675e+00	-7.812767596839391704e-01	-2.999699528669492066e-03	4.240959440285634319e-01	6.380717128611024247e-01	8.325713368584670704e-01	1.056764925555114365e+00	1.267939191050819092e+00	1.111423512356159549e+00	5.773684515568210385e-01	3.326823239200344395e-01	2.230457846366144248e-01	8.725137034510394018e-01	1.738722956282870991e+00	1.534075228739977037e+00	1.410686341333171834e+00	1.256390776992448277e+00	7.718551015468435583e-01	1.221387521522590669e+00	1.518720337848545876e+00	1.589457551121068901e+00
2.732501655311933231e+00	2.978395811979897889e+00	3.434913691761650956e+00	3.475608732095576858e+00	3.126971733754692728e+00	2.725997366848592840e+00	2.386878921833134548e+00	2.082538229714585576e+00	1.406013508565956638e+00	3.228580041030096326e-01	-4.573334135253822041e-01	-3.844272353618300581e-02	3.796157057338043761e-01	6.081254563467302088e-01	1.244567667239748099e+00	1.808157240826959056e+00	1.880102521860534281e+00	1.767000935159445563e+00	2.165806248552333280e+00	2.826738385577715729e+00	3.804834996354236942e+00	4.168375974593041988e+00	4.186905922772892197e+00	4.486499999670108707e+00	4.115606535473442129e+00	3.688995322130748988e+00	3.600268360380157517e+00	2.790595767362409774e+00	2.469851775693338691e+00	2.386974977790183416e+00	2.313092351483966524e+00	2.282152813837670990e+00
-9.823359880470575733e-01	-9.924859147579607743e-01	-1.345311769330284069e+00	-1.909829391428741863e+00	-1.989921196670996428e+00	-1.869481249551544710e+00	-1.609746288888228793e+00	-7.611777865938118559e-01	7.998415432281555937e-01	1.786189278484829446e+00	1.592196450026325705e+00	1.297086151539529997e+00	1.253240088241402095e+00	1.588689497757959534e+00	1.851721823124213406e+00	2.048837775411389117e+00	2.188776631659295813e+00	1.636446946677492464e+00	8.672286173268933807e-01	1.990891695971331865e-01	-3.959078696052995561e-01	-3.360741433323034544e-01	-1.554462974013234577e-01	2.190460862171578205e-01	1.909415890889551159e-01	-2.638692812140717714e-01	-1.218945087667058447e+00	-1.901954615258714787e+00	-1.331759090566424719e+00	-7.363377634288580387e-01	-6.997211939950586101e-01	-6.662525378075553339e-01
6.340664137079365048e+00	6.487187747031356366e+00	6.291024712207449632e+00	6.224981470702511288e+00	6.130039448595330676e+00	6.113075245497648247e+00	6.449847253725345730e+00	7.129536705811880815e+00	7.504364575119532255e+00	7.295468877098281624e+00	7.130130215734299171e+00	7.517472915373665465e+00	7.864537312950496073e+00	7.564752015864391055e+00	6.948692777510848906e+00	6.155556818311434419e+00	5.446505287183950550e+00	4.768074640915815010e+00	4.301921639072394221e+00	4.140068490726005024e+00	4.325363257199454914e+00	4.388230993588506657e+00	4.044848215369490241e+00	4.281755860657118440e+00	4.964746127906034090e+00	5.974441299418235651e+00	7.643910792051602066e+00	8.183382915227051413e+00	7.157528657531133653e+00	6.185706121049516781e+00	5.916782583624364378e+00	5.794400898321813820e+00
4.271360133872046383e+00	4.591205708803623331e+00	5.319455391704065228e+00	6.003838880442243564e+00	6.117412394822184574e+00	6.010836275267727125e+00	5.783090592586338730e+00	5.487945178754598530e+00	5.176977389983241196e+00	4.486124098310693142e+00	3.922607413940066401e+00	3.698987104762762712e+00	3.397119136428074171e+00	3.453481201170820025e+00	3.575378790205148150e+00	3.386702275409933183e+00	2.439985128256756841e+00	1.388435440973500468e+00	4.986193740664009444e-01	1.909827582106527200e-01	5.036756271386148009e-01	2.095112599558608957e-01	-2.563736008353942677e-02	8.117893237426876407e-02	2.818593853597523013e-01	1.762902451689760674e+00	3.186517908042159952e+00	3.931434967589445773e+00	4.360736981856803141e+00	4.210577673120907249e+00	4.094548969095379576e+00	4.017693563979380045e+00
1.918752871544787464e+00	1.981541804893659275e+00	2.040403757339949387e+00	1.759309415576957525e+00	1.716792645040990939e+00	1.658451898221566356e+00	1.378957165033755095e+00	9.005595517471568501e-01	1.742097750509554732e-01	-1.177161610643102790e-01	1.602390373313488381e-01	7.581736485585344187e-01	1.077686783236835533e+00	1.256865251799348604e+00	9.976004709485843946e-01	4.193473159959205665e-01	3.749997427085973167e-01	4.719183530459167830e-01	4.102418909826077709e-01	7.813158981143298876e-01	1.315505600800264130e+00	1.545916067493233514e+00	9.168860881763286619e-01	-2.191531276772486492e-01	1.612996804579918952e-01	1.428103481383732110e+00	1.802751093143689642e+00	1.593923601373347987e+00	1.650465842622533374e+00	1.735839377286924945e+00	1.767391394681963268e+00	1.755088154616476492e+00
1.221576484644234517e+00	1.048997319124002736e+00	5.994125957852476372e-01	5.964549736976453298e-01	6.674395895202513973e-01	8.546643609358393068e-01	1.452435942469399111e+00	2.553544149881651570e+00	2.892044583343980069e+00	1.858611057442712378e+00	1.119637593910828510e+00	6.893487804120425055e-01	1.053008314280407115e-01	-3.585354237029248492e-01	-4.219995704925175173e-01	-9.229148161475243806e-02	3.288549578809594753e-01	9.430417023652080122e-01	1.674823332314024027e+00	2.255198914393396148e+00	2.521077082999414909e+00	2.126602420981809516e+00	1.663834890907695874e+00	8.271739171507171973e-01	-1.747685613460289444e-01	-7.065530720205147608e-01	-7.826247128409683507e-01	-4.493712750630599606e-01	6.569481700311184669e-02	7.735467228327647105e-01	1.021545660849530801e+00	1.032634907658484869e+00


==> Cifra_figuretem/0.039/RPdataRed1.0.txt <==
-2.217735265960947555e-02	-1.096814783342496602e+00	-9.562543611656846299e-01	9.188980027201612555e-02	2.146363379326624854e-01	-1.173512536642371332e-02	-5.612783381974135732e-01	-3.812353399290665523e-01	-1.017126904135639831e-01	7.582238238809688724e-01	2.160685729460342097e-01	-1.502831777784505336e-02	5.103026077046508152e-02	-1.866487597319994030e-01	-8.663489421064431151e-02	-1.442385604162697843e-01	-1.716840975363915500e-01	4.286330117077930546e-01	-2.327842085370643854e-01	3.620293954492238842e-02	4.076096532901635761e-01	1.671944915223341210e-01	2.409858171930197024e-01	-6.169318514514656598e-02	-4.750259646345539322e-01	-5.929953024468090916e-01	-6.168967075799450805e-01	-4.849734162358601552e-01	-5.111429527991961930e-01	-7.597781636592856325e-01	-1.604750567677634132e+00	-1.435102959619746654e+00
2.372679069845581523e+00	2.007694553730123399e+00	1.700706836570418323e+00	1.717902714248596308e+00	1.384662209212092598e+00	1.397287206376592872e+00	1.893264549291533649e+00	3.216667288471559250e+00	4.262404055494407373e+00	4.244687959896167762e+00	3.281533339825172924e+00	3.779104751267210904e+00	4.165750274520995333e+00	4.036620024339988788e+00	4.288129699055279076e+00	4.162607395144499733e+00	3.652088673154333609e+00	3.171862075941491277e+00	2.687232381640916934e+00	2.398778903431998621e+00	9.024753132100176156e-01	1.397999046242340171e+00	1.712742407273353473e+00	1.585093669059137067e+00	1.492801263626613473e+00	1.548272810316303261e+00	1.504412694051929344e+00	1.807328599376419875e+00	2.221862861652420307e+00	2.572509540491803914e+00	2.435402186812378300e+00	3.227077234455584254e+00
-1.696066828880905986e+00	-1.402152360062593806e+00	-1.713417373381405318e+00	-2.188022346075645164e+00	-2.612769277941037416e+00	-3.380303652124310165e+00	-3.819678306874933593e+00	-3.454579624988180164e+00	-3.604679088113023511e+00	-3.916608062790120748e+00	-3.528951803539125631e+00	-3.142940040786002864e+00	-3.416620427822524508e+00	-3.709697901009333165e+00	-3.502424269761142295e+00	-3.179244352922216521e+00	-3.084705881852984888e+00	-3.585971342149449459e+00	-3.160372282273286260e+00	-2.627058653035676539e+00	-2.583119024214777681e+00	-2.291390477737965892e+00	-1.911164183279901785e+00	-1.672691474049217586e+00	-1.199190061103271754e+00	-1.153647729328989291e+00	-1.366231339373009224e+00	-1.561046086459461524e+00	-2.283648282152148212e+00	-2.549723870523110225e+00	-2.689570808446091643e+00	-2.656007897775553683e+00
-3.904561721140372921e+00	-3.170664223457033692e+00	-2.610505924171897529e+00	-3.198174535086748094e+00	-3.372018341212413173e+00	-3.432336128804084119e+00	-3.030741721602024707e+00	-1.963674485171840844e+00	-1.715091953115086332e+00	-2.670029668597739381e+00	-2.250596963567639275e+00	-1.360995796821595993e+00	-1.109726262559239451e+00	-1.331108666749370784e+00	-2.264253957689442931e+00	-2.615176284083912339e+00	-2.758850279780776571e+00	-3.069543090766011950e+00	-2.871416694376665468e+00	-2.518433735359374204e+00	-4.208651083010151339e+00	-4.166564498153631391e+00	-4.570671612283985219e+00	-4.360653227455838277e+00	-4.045054127839262215e+00	-4.237272464259374871e+00	-4.977015842920418542e+00	-6.224958944964170016e+00	-6.300206219022070009e+00	-4.768603502593594001e+00	-5.190312937617076017e+00	-5.348653985446681247e+00
2.805245918907435243e+00	2.256173128900201608e+00	1.351267828533263993e+00	1.365362601955644184e+00	1.573036953956663542e+00	2.062987725534406014e+00	3.057806931467182743e+00	2.947027020204128878e+00	3.418758127015346648e+00	4.186633869465159918e+00	3.003433717981911943e+00	2.617125827239637825e+00	3.554195481579586424e+00	4.250592711278486036e+00	5.037578745680987957e+00	4.913363946904961033e+00	4.255361785217920634e+00	3.527502275025888423e+00	3.243155225518412177e+00	2.283378861467610932e+00	2.373806071664566364e+00	3.347480688575525054e+00	4.513608360102629113e+00	4.441608331854910219e+00	3.560963737505463023e+00	3.050063600163245958e+00	3.174127062292243284e+00	2.993760519297017364e+00	2.222713628935304886e+00	1.467472076380512025e+00	2.877262959202535608e+00	4.646077355502913342e+00
1.373733612069995580e+01	1.280878480276187759e+01	1.144093376357543512e+01	1.185680692665681235e+01	1.174550363792720553e+01	1.140606253749941068e+01	1.126914128637882939e+01	1.153030731635099215e+01	1.157266427719553725e+01	1.150272844209402834e+01	1.122282430894584770e+01	1.073583241220942774e+01	1.007768747660093922e+01	9.258281670685338582e+00	8.949569810951434334e+00	8.627733247574431275e+00	8.723208508372945147e+00	7.472277562878259616e+00	7.294518677252622929e+00	8.890710895477059950e+00	9.048719429305954520e+00	9.335368391266193555e+00	9.388883402637755893e+00	9.584369599567887477e+00	9.607181162933914109e+00	9.002317233227877580e+00	9.002613301398891821e+00	9.364923576165024244e+00	9.590723786686341512e+00	9.836402371086180096e+00	1.011442290508961150e+01	1.128641527613097040e+01
-8.515376624357447355e+00	-8.025205812212968581e+00	-6.476957360497330285e+00	-6.577752750073657673e+00	-6.482193331963900462e+00	-6.224607732856021869e+00	-6.011450730351609373e+00	-5.875424598631233231e+00	-5.196479963634092591e+00	-5.269207125739037600e+00	-5.013387164814706587e+00	-3.791905447030051945e+00	-2.673211854165148615e+00	-1.832530751291430171e+00	-1.814338398605317204e+00	-1.658438154032187972e+00	-1.678883654629104161e+00	-1.034150404931980072e+00	-4.705814109161503556e-01	-1.126383549549784924e+00	-3.652734175401479710e+00	-4.424818842586849321e+00	-4.258208100391255080e+00	-4.107472095110095367e+00	-4.139795191387889872e+00	-3.907008320792054956e+00	-4.424837511139535273e+00	-5.743377453585137182e+00	-6.588509113789076999e+00	-6.652290056487448311e+00	-6.419758758597531312e+00	-6.398233025372078053e+00
6.357572631805922470e+00	6.129487254681921016e+00	6.191457083658861826e+00	4.952826087372613095e+00	4.300638999459019729e+00	4.605186099745956163e+00	4.977434344892363249e+00	4.845810830220544041e+00	4.730090694293732412e+00	5.469249927050197968e+00	5.294582298958697919e+00	5.016038474397189972e+00	5.381183374788585105e+00	5.579342543370692908e+00	4.888936218800341571e+00	4.189116473061538670e+00	3.449326446839275029e+00	4.692227192326465790e+00	5.070919714475855322e+00	4.728621763213698870e+00	5.518245303603651841e+00	6.159257006636143394e+00	6.195638090552882282e+00	6.295328397761064565e+00	6.605522356582281596e+00	6.791305584513728455e+00	6.468499819447052879e+00	6.868713963128456612e+00	7.878999636505022330e+00	8.400771481944740771e+00	8.760041206470376096e+00	8.465142024341965055e+00
-1.924920112396994787e+00	-8.756456118228881369e-01	-5.303904420990215307e-01	-1.384872592920779466e+00	-1.446142546834452869e+00	-1.518249251514470766e+00	-1.757254246405934861e+00	-2.039579605692571906e+00	-2.664087543649487966e+00	-2.916865269065500144e+00	-2.377854563802730858e+00	-2.568141837594338561e+00	-2.699292974478943119e+00	-3.005210030956868561e+00	-3.912436263662846248e+00	-4.104571449069931433e+00	-3.674169285055294054e+00	-3.736596885558381320e+00	-3.625099583380128276e+00	-3.558130735139660938e+00	-3.380131084251229545e+00	-3.382253768490270929e+00	-3.610284111086266456e+00	-3.597355954623157270e+00	-3.493673329192220400e+00	-3.795229469882949846e+00	-4.516484577085274843e+00	-4.828041756165470488e+00	-4.038371960167270736e+00	-2.996446623140202714e+00	-3.389935143623051594e+00	-4.279328794041646233e+00
-2.599252553061857984e+00	-2.308265636491443562e+00	-2.422648102244688406e+00	-3.640099927167897764e+00	-3.890681309359034667e+00	-3.892253074786585110e+00	-3.982155803819463102e+00	-4.177430738395087495e+00	-3.560186484553820030e+00	-2.555824136269139846e+00	-1.940431439118378343e+00	-1.837710628611867847e+00	-1.160600194039073552e+00	-3.695804694161538562e-01	-5.115622127081517201e-01	-5.810812599765118325e-01	-9.937655755667111901e-01	-2.598805225323723156e-01	3.714726347480329371e-01	7.889567352159820857e-01	5.061281543064435340e-01	-3.565910686260561485e-02	9.742821586030561143e-01	8.863300790636103876e-01	7.441389926989524506e-01	6.535662022662541704e-01	-9.026805780791306855e-02	-7.505112743440267575e-01	-1.047974530884645095e+00	-1.890417967266702304e+00	-2.891484385093145093e+00	-3.651856474946324038e+00
7.176865099248346702e+00	6.691654838844601549e+00	6.544007873516671125e+00	5.673297008451509527e+00	4.947013304916289655e+00	4.214561177038176787e+00	3.269669404149330383e+00	2.247112626908278621e+00	3.155642234013026126e+00	3.639178975653918346e+00	2.842829530577152042e+00	3.373350253686120404e+00	3.319412832202764285e+00	3.797495158604048182e+00	3.817663447460984294e+00	3.150424560050017142e+00	2.806996313223462991e+00	3.652560305798135509e+00	3.409316052833306188e+00	4.620584825548514019e+00	4.473362654106877834e+00	4.862096057508420444e+00	6.670711332023465445e+00	6.946040409582591835e+00	6.310884916188753024e+00	6.181212825779378583e+00	6.119564306105109708e+00	5.668509022544475862e+00	4.746785818075891505e+00	4.212566315574706621e+00	3.846392562252056724e+00	3.903867962101466915e+00
1.349303696371149996e+00	9.854584730807913751e-01	1.642361796608290403e+00	2.690454727614123520e+00	3.047182160437549303e+00	2.992882345647841280e+00	2.401944317937620976e+00	2.049864640408765926e+00	1.607662193461975253e+00	1.480797484193943081e+00	1.683913644913252350e+00	1.642002518954359891e+00	1.483913980399048649e+00	8.840486292120508516e-01	7.779651495075233791e-01	1.083599598423791388e+00	1.794857278056579020e+00	1.652790705230104296e+00	1.248644349179623747e+00	1.747454842625190352e+00	8.436365236671555801e-01	-1.616449226889272173e-01	-1.500295152292254464e-01	-1.432095742703640984e-01	-6.363362002583483612e-02	-1.012115175222829677e-01	2.947995276287687094e-01	6.655658700389317506e-01	4.713269547854533337e-01	2.775340057359533888e-02	-4.174972245631288215e-01	-2.992204223520037454e-01
-6.964856238135872957e+00	-6.434412949070051901e+00	-5.338769952742031144e+00	-5.484777205930759791e+00	-6.026398804618154692e+00	-6.019901449443781694e+00	-5.916082906092499982e+00	-5.609731903554715515e+00	-6.489754221737937812e+00	-6.640610752577623010e+00	-4.884275251804023554e+00	-4.787364334898873253e+00	-4.616940588779198329e+00	-4.459554537153737286e+00	-4.366489525722209386e+00	-3.726614463284537049e+00	-2.885919033781026766e+00	-2.781918652762433997e+00	-2.955881319538133489e+00	-2.600377278480054510e+00	-2.932754218031764726e+00	-4.539169217231782127e+00	-5.042346520984341218e+00	-4.753734383915928952e+00	-4.340474219058729766e+00	-4.643258388186717767e+00	-5.240183069438249852e+00	-6.094776161345661691e+00	-6.447820214951738294e+00	-6.585540018799959761e+00	-7.300056434744152334e+00	-7.788153863662656384e+00
8.461607945717803503e+00	7.727172715095554700e+00	6.476363814892319049e+00	5.477456457138659474e+00	5.225129543016150180e+00	5.753345967910812320e+00	6.960104810002140319e+00	7.980328909456555486e+00	8.406825467137252872e+00	8.319683266342719818e+00	7.919059801048490499e+00	7.838895018019312211e+00	7.622233692295793617e+00	7.433484738110400336e+00	6.964408064305270152e+00	6.110304465028725041e+00	4.885659797814433603e+00	4.317200176207458995e+00	4.568354506408436322e+00	4.409953042550805336e+00	4.711847410524819146e+00	5.826492313109746135e+00	6.019298972383011481e+00	6.381658803658924128e+00	6.866322567435213742e+00	6.635219700415188271e+00	6.473084019149871970e+00	6.622650715965340495e+00	7.040984384414969988e+00	7.932343916650471449e+00	8.945752540781565898e+00	1.016358823739514783e+01
7.268376155093796420e+00	6.974415987751781287e+00	5.893717936571839289e+00	5.456996814660571182e+00	4.901379043298633498e+00	4.829462207917610606e+00	5.194444903356543186e+00	5.037527800410598111e+00	5.053155894747856536e+00	4.457311210919239208e+00	4.021094653524897033e+00	4.327188142602754084e+00	4.402965457797950677e+00	4.296661702579988251e+00	4.835794301176835397e+00	4.629069398277871450e+00	4.952545834332926056e+00	4.295775198840285469e+00	3.403719883282653846e+00	3.100913984868434614e+00	3.937174234432917697e+00	4.792569663385965129e+00	5.193696190686982739e+00	5.648150247169047233e+00	5.664641235951155096e+00	5.724368456087795209e+00	6.036584779415149704e+00	5.394875531020562498e+00	4.155005165808868028e+00	4.104972043031888340e+00	5.290390802409366877e+00	6.713861779790925688e+00
-1.591762694650054710e+00	-1.742330417732598891e+00	-2.118281993366765814e+00	-1.664487764360192301e+00	-1.716448677803149359e+00	-2.092398783470159174e+00	-2.063765881231839128e+00	-9.116533863558498041e-01	-1.482590378707826506e-01	-7.982269485454999147e-01	-9.529571043917224316e-01	-5.767579219869906071e-01	-5.626122484088948994e-01	-3.886774756970153705e-02	5.704761336326484855e-01	4.083228546877175624e-01	-2.241242452687406406e-01	-1.431082282129979566e-01	-6.269870988293499980e-01	-1.245762597057851195e+00	-1.556600252170178056e+00	-7.256434950588271926e-01	-6.858896472483109186e-01	-3.233502987478017315e-02	4.204780194738144683e-01	7.528113840543972923e-01	1.039598488659313480e+00	1.223567089966398180e+00	6.521630333386717604e-01	4.613194605107333035e-01	1.234248633024040531e+00	1.360327568596198855e+00
1.381481764587209726e+00	1.988091088256985994e+00	1.589890075412065507e+00	1.510468721132799619e+00	1.465086904292928649e+00	1.363480477706226157e+00	1.162363440714738738e+00	1.405004222674863135e+00	1.571200922759475649e+00	1.400105989878951407e+00	1.062016178184182147e+00	1.614052071132539234e+00	8.247203915172535149e-01	-2.321093205043641139e-01	-6.994772243430805725e-01	-6.657446980783817692e-01	2.039567538974018934e-01	-5.329874682621275062e-01	-1.456553058356669927e+00	-1.631476935221088498e+00	-9.513545715826725591e-01	-1.041562753848920275e+00	-1.837430310329619454e+00	-1.465219215710142908e+00	-1.128983306321433178e+00	-1.565110266321957155e+00	-1.987260163134685564e+00	-1.495355641958417969e+00	-1.166059089900266299e+00	-6.730069087128587313e-01	-9.804409414376007437e-01	-1.037512453058101913e+00
3.757917332578843528e+00	2.223599557761167578e+00	1.846750849545865991e+00	2.433061234294968234e+00	2.150910163607696823e+00	2.165807621360908541e+00	2.117690248566222344e+00	2.675885837628080743e+00	3.120733559170904226e+00	2.855848340349451231e+00	1.602410721780823888e+00	1.353994288951068103e+00	1.401589039504597123e+00	1.877106903331059007e+00	2.961661864123409593e+00	2.796489089717971943e+00	2.331857584728491695e+00	3.444896895969220552e+00	2.354172072867101839e+00	1.767946303167113431e+00	2.978661225889864372e+00	4.074250190984825437e+00	3.822329035742516812e+00	3.517241795345476429e+00	3.793423885214181279e+00	4.360091796980596790e+00	4.491875805234296415e+00	5.056887749960789158e+00	5.617186205505163343e+00	5.782150926868021124e+00	6.384874435730002240e+00	6.724175273993639124e+00
4.151150730370788189e+00	3.577312416697859820e+00	4.288766692246678502e+00	4.196269455378697444e+00	3.996213881847283655e+00	3.434057115911593794e+00	2.793009339406682834e+00	2.098178292880568563e+00	1.866829374026518051e+00	1.866359366746920934e+00	1.811145471891870029e+00	1.355855555865320250e+00	9.232432160652833675e-01	1.846321375692649147e-01	-3.987045576792467849e-01	-4.579035782765521478e-01	-8.415174755335051993e-01	3.992280278200402432e-01	1.874461202515506297e+00	2.504418496231480606e+00	2.791803668770701297e+00	2.954792451610377846e+00	2.167231219716927004e+00	1.672778259763741726e+00	1.830735866816000978e+00	2.896251006041383302e+00	4.003082476346842888e+00	4.264316521467352850e+00	4.444606818166698226e+00	4.914085471251198101e+00	4.364551253814000553e+00	3.642833155543117485e+00
-4.472937159751870340e+00	-3.964553694091764058e+00	-3.448426597717410669e+00	-3.949821461687243129e+00	-4.198487200331591396e+00	-4.132961871128238762e+00	-3.812170445135637298e+00	-4.049192945460279525e+00	-3.860309376215811383e+00	-4.033980997872893326e+00	-4.099575568407823667e+00	-3.840079679388108236e+00	-3.529672871037580428e+00	-2.585027932268315176e+00	-2.455328713213544400e+00	-2.297065492362631023e+00	-2.327219329282884885e+00	-1.609313796794496598e+00	-5.209407082888569684e-01	-7.209390773851654943e-01	-6.489174730098318244e-01	-7.936942664713292350e-01	-1.146502616071721548e+00	-1.287564599238268714e+00	-1.507213637726384503e+00	-1.428485437632140309e+00	-1.785937084104558092e+00	-1.666723654041090574e+00	-1.401656971477884817e+00	-1.476573857735926421e+00	-3.965401365022908076e-01	-7.062209089166967546e-01
-1.842118022811131683e-01	1.180913631976789474e-01	-3.118581042993534003e-01	-1.408406833782981815e+00	-1.597866789882087746e+00	-1.319120731480025732e+00	-5.300675731455326556e-01	4.524172644125730725e-01	1.214301023860908657e+00	1.516357276231042439e+00	2.157498541815944026e+00	2.753881145171819700e+00	3.023561585527151152e+00	3.223479795196987574e+00	3.026962543930587834e+00	3.148746275460628130e+00	2.455162766847790667e+00	2.063411255923137677e+00	2.823603659051969306e+00	2.922708882181071388e+00	1.766428601708682100e+00	1.524607477349084972e+00	1.732042200116807429e+00	2.201839786733492677e+00	2.292247165613403581e+00	1.775933117463875055e+00	1.158285709053479939e+00	8.769977612405459588e-01	1.018367584483038213e+00	1.312657547843448569e+00	9.390826865229158216e-01	9.761773412422928287e-01
-4.687447930981480937e+00	-3.565190224741522584e+00	-8.522217927234371215e-01	-8.028372888370764737e-03	1.160818119852353135e-02	-1.306782922489377885e-01	-9.077300435831179293e-01	-1.598653481856176617e+00	-2.550688357368254167e+00	-2.648626884201996656e+00	-1.729356444399735349e+00	-1.892488200307538948e+00	-2.299064524276668742e+00	-3.156260860347650965e+00	-3.596691260375521892e+00	-2.495442490776862865e+00	-1.220032176683087499e+00	-1.739333275797144696e+00	-2.037460699881171511e+00	-1.875312687428522640e+00	-3.885141428384395912e+00	-5.697919653846211574e+00	-6.248232235343293084e+00	-5.693195401547176182e+00	-5.133018744868242500e+00	-5.812572950475819233e+00	-6.209886399307532834e+00	-5.695343912067912129e+00	-4.527675121851433282e+00	-4.066523205733127533e+00	-4.622449413594975631e+00	-5.645643863963194065e+00
9.915292862563171994e+00	8.779620036420395124e+00	8.022555402379085265e+00	8.379917874348553397e+00	7.618627293278083634e+00	6.961710206600597139e+00	6.052987387866982871e+00	5.782256396055200476e+00	5.521292641448320992e+00	6.624927186766870868e+00	6.225362863592105889e+00	5.577477976958310713e+00	5.447998866973968290e+00	5.131607305355477600e+00	4.985868884339769380e+00	4.164669347320518078e+00	4.482958327669853915e+00	4.557433812769838610e+00	2.997545624994569113e+00	5.125504233332294213e+00	6.336049744640114945e+00	6.094957191808766162e+00	7.209536922216465804e+00	7.541860212354683846e+00	7.367547412876676916e+00	6.358017199576277534e+00	5.788446264533567032e+00	5.532114644724430264e+00	5.450323989362638955e+00	5.067704163459016087e+00	3.878592671160309813e+00	4.239950932004407314e+00
-1.558462470759697793e-01	6.736224422002933254e-01	1.975286281601351113e-01	-7.315732693605822012e-01	-9.154182023002569446e-01	-1.741982896420694038e-01	6.571647024618330057e-01	1.091993977131757720e+00	1.490545022671639019e+00	8.819113274594970742e-01	-1.184662310465067481e-01	6.075831380692789940e-01	9.766299217345164596e-01	9.823231985555630486e-01	1.352244463633226035e+00	1.699556790693815156e+00	2.268740923811304100e+00	6.871463578704543052e-01	-4.322491482114875772e-01	-1.199423486734876310e+00	-1.325477608617433134e+00	-7.653669293400598983e-01	-6.130196598255603924e-01	-4.509299999412588744e-01	-3.803132834860325495e-01	-8.201345142612657124e-01	-1.690322422442899430e+00	-2.269275907118783575e+00	-1.918437042075040511e+00	-8.843426907556779515e-01	1.012323328578769721e-01	9.795000837737519728e-01
2.778236481913193945e+00	2.983932677162913993e+00	3.686412734804399793e+00	3.723081730802125122e+00	3.541131446472285838e+00	3.162004292872672373e+00	2.860444044096289495e+00	2.361599566913387349e+00	1.906591256764353925e+00	2.298552730163741398e+00	3.325614341715295019e+00	2.934830626514696394e+00	2.867691915264405811e+00	3.052815966629494060e+00	2.765682336714432754e+00	3.125316886135543815e+00	3.829615178623459570e+00	3.669255584812931570e+00	4.081447640111248276e+00	5.301813260971577790e+00	5.268524834054620243e+00	3.838264890759883752e+00	3.741901184341088538e+00	3.626077204180967239e+00	3.323097847402569638e+00	2.809478845870834185e+00	2.478941847915068220e+00	2.271062653820434818e+00	1.849856181351307249e+00	1.302492456269730203e+00	1.958064783183597113e+00	2.134574626762561600e+00
1.232696196493443530e+00	9.420335111886493085e-01	9.848474814803723776e-01	1.386941040982961892e+00	1.776916661455991253e+00	2.013996297021062087e+00	1.901050660378199586e+00	1.819178515145889241e+00	1.530785349473947843e+00	1.393356187446096683e+00	1.666197327762145131e+00	1.642197560606255102e+00	1.122174515634376313e+00	7.426254634113997888e-01	5.091742792487540248e-01	4.875427872069278412e-01	1.110757444131437767e-02	6.779599666684148207e-02	-1.948859393279870622e-01	5.454260465862011131e-03	-3.344726329148013377e-01	-1.626768597971935404e-01	1.451779637016272217e-01	-2.643755733969096466e-01	-6.385415634813255137e-01	-7.000728881207599619e-01	1.374082406759770669e-01	9.975658989570668211e-01	1.243890244681812085e+00	1.101179706899886979e+00	-3.740666992690275805e-01	-5.544462096903384207e-01
3.325919725535994242e+00	3.148154477638480664e+00	3.122540705457387933e+00	2.491966854265183606e+00	1.887241717031334032e+00	1.363326714371225101e+00	8.904264690293682838e-01	-1.301912314064179454e-01	-9.949836537734447761e-01	-1.007522829048193014e+00	-6.291184580091485623e-01	-1.048209293697571987e+00	-1.514099038421168331e+00	-2.256909856246633428e+00	-2.632108290499901582e+00	-3.047168822222412476e+00	-3.337231862014041539e+00	-2.772938511397704975e+00	-1.406227964989753332e+00	-9.681663356122739428e-01	-3.955380823650769262e-01	8.458355735038138035e-02	3.496069948842783770e-01	8.879713117872173322e-01	1.276697059327807526e+00	1.684334423511162138e+00	2.801008644204010967e+00	2.856303755153209334e+00	2.517675440583126534e+00	2.631413858194654676e+00	2.207610094614056440e+00	1.954331433753671021e+00
-1.285514096325417910e+00	-1.927380525942219425e+00	-6.525516242517734877e-01	-9.736448125926541186e-01	-6.554770096441788763e-01	-9.471640848993706507e-02	3.559388857875967482e-01	4.772914663714303840e-01	7.756593392144052190e-01	1.296036618278417762e-02	3.670349554517284840e-01	5.472740292954112462e-01	7.613163772620961112e-01	1.344144972256885673e+00	7.936030803525404576e-01	1.161070645479456709e-01	-1.055068301655592178e+00	9.662326221287519390e-01	2.102644308800036388e+00	9.908064611634183061e-01	-4.378144796636244118e-01	5.956944623439560521e-02	-6.820142554692113501e-01	-1.434246857370238715e+00	-1.607880394537520852e+00	-5.494751297584418159e-01	1.905388410573400915e-01	3.960196813308967667e-01	8.233279167043054958e-01	1.415759994225449070e+00	1.300024628020446826e+00	1.015755259962999535e+00
5.015963313265769052e+00	4.621422502358988105e+00	2.783610264402005985e+00	2.077759516759651870e+00	1.697443817406650846e+00	2.137071300697258813e+00	3.184486736522127437e+00	4.177522227570024782e+00	4.171730811170361264e+00	4.561390532801462783e+00	4.384230359422734757e+00	3.634107733017454933e+00	3.729741382238732417e+00	3.505960083725207177e+00	4.035221283030473671e+00	3.725543868253633040e+00	2.838929380789172896e+00	2.413510709501343499e+00	2.472238317246946870e+00	1.222109159516561183e+00	2.785020841902033695e+00	4.138119141484664532e+00	4.112192382574296978e+00	4.332111156052425471e+00	4.477206162781387278e+00	4.497832961444369282e+00	5.049361117116104580e+00	6.041846820007317653e+00	6.610899602487815940e+00	6.708745011519806845e+00	7.606355817820415588e+00	8.382274602419494514e+00
2.281801802142230606e+00	2.307964396440980170e+00	1.427963751750369159e+00	5.767819695161701121e-01	-2.844704493272838808e-01	-7.573282558293533695e-01	2.141766904851049036e-01	1.306831611202650123e+00	1.743616337143195860e+00	1.256457609660786900e+00	1.472007282748304613e+00	2.191021446021868879e+00	2.194973933381032527e+00	2.137829753590588577e+00	2.535076487553403535e+00	2.609871182333296957e+00	2.297506725817307860e+00	1.395487467472917631e+00	2.174450651409795210e+00	2.085417175434169490e+00	1.984080684574212050e+00	2.356269180185845080e+00	2.124155836664084251e+00	3.034778306285116578e+00	3.682508132091025566e+00	3.513541150243983502e+00	3.240003239595112827e+00	2.596035189588397074e+00	1.313956558956067333e+00	1.295670254230678387e+00	2.821384830909978714e+00	4.190501581251616869e+00
3.306611125143040564e+00	4.139860741999881633e+00	3.967830995625599932e+00	2.865317867675004848e+00	2.628197087945097543e+00	2.955094693355994728e+00	3.348984783425682732e+00	2.798972037512101441e+00	2.811548494938553411e+00	3.708854169118714683e+00	3.333061883260418412e+00	3.547281375552185256e+00	3.968556671139035874e+00	3.520694582614526169e+00	2.499971684358323731e+00	2.275581543860392131e+00	2.302042646665124703e+00	1.381059969291168921e+00	1.786612421399030648e+00	2.739676737378264448e+00	2.135988334224988350e+00	1.977831909878858596e+00	2.917655192952483212e+00	2.849237751221324721e+00	2.097020019833236493e+00	1.055375023667247891e+00	4.771951738828277834e-01	4.524816569452867476e-01	8.083981165212896780e-01	1.032099996568878186e+00	5.638766082416274417e-01	7.883083881233567958e-01
2.569372703348236087e+00	2.431091190169778482e+00	2.306624436882976248e+00	2.548965854386168850e+00	2.636806375148176507e+00	2.805963741823228830e+00	2.855897324640306767e+00	2.384612901305180444e+00	1.718258741556531577e+00	2.138791170300095690e+00	2.991585361922172837e+00	2.052202358411103322e+00	1.338068108257314925e+00	1.396709258242746721e+00	1.753920646539645078e+00	2.185037759293791293e+00	2.914586101452474765e+00	2.492670277681340085e+00	2.302790125040978797e+00	2.312589861257277057e+00	3.278646119666618119e+00	2.218002204292073731e+00	1.640720851625442567e+00	1.745342202676008814e+00	1.607578734769004258e+00	1.067955445217661392e+00	7.943160679856715589e-01	1.008074577249189696e+00	1.525053774540905627e+00	1.170620159010250738e+00	1.145538236769532592e+00	1.189806810931538728e+00


==> Cifra_figuretem/0.039/RPdataRed2.0.txt <==
-7.335423667256499858e-01	-7.481520590314049146e-01	-7.044131432185463115e-01	-6.339308226390989454e-01	-5.596879869450024358e-01	-2.715626058960238232e-01	2.758198322181644735e-01	4.618300483851041638e-01	-1.670022686376037013e-01	-7.786612573659597025e-01	-9.835616297871691005e-01	-1.100299662361265751e+00	-1.142971150803751668e+00	-1.341038795461692246e+00	-1.631686406144511325e+00	-1.632049293391625522e+00	-1.568697798185739067e+00	-1.051530627535468776e+00	-8.953908929538733075e-01	-9.214687450564144067e-01	-8.330142547300212197e-01	-4.394855998239279860e-01	-6.192013004396321740e-01	-8.285393190197705426e-02	5.274828197285723608e-01	4.747281381233623421e-01	1.273405801348511113e-01	-6.876919674914275249e-02	-2.822827298329435575e-01	1.730953254872369049e-02	2.914464610290727342e-01	3.626691854279581184e-01
3.161979417492006394e+00	3.237977452039112691e+00	3.211674510146397044e+00	2.960749941792462092e+00	3.033277859709583968e+00	3.173802922777360980e+00	3.138846399665747189e+00	2.988099113127943518e+00	2.815321923384041636e+00	2.893399296529838960e+00	3.114117519123658084e+00	3.200710427962990767e+00	3.234289162506585491e+00	3.246263082159678959e+00	3.460274936075884433e+00	3.336243122851172860e+00	2.897110218393977199e+00	2.441339799528197130e+00	2.614703896090599056e+00	2.995514393154214972e+00	3.210772361487840509e+00	3.713193951446204899e+00	3.183126869830684935e+00	2.936892911482600343e+00	2.839640213845258998e+00	2.962121674688774853e+00	3.463982785128868258e+00	3.421400888183722344e+00	3.280007681998081903e+00	3.591076955577443108e+00	3.896972816824828101e+00	3.795766619649126206e+00
-2.501754457913961005e+00	-2.515614923179414930e+00	-2.516441787100091698e+00	-2.310209424222867902e+00	-2.298829094142348595e+00	-2.520388972681308459e+00	-2.429463446948421979e+00	-2.500553320150959102e+00	-2.700794345075822722e+00	-2.557723298372105436e+00	-2.187457329973144127e+00	-1.997647639227100536e+00	-2.059818942945957687e+00	-1.990654687313966553e+00	-2.064087426035257966e+00	-2.365422832284397536e+00	-2.442551740601973442e+00	-3.190786066305052238e+00	-3.459045508316374917e+00	-3.085373449389960498e+00	-3.079156744751788466e+00	-3.057907626898842324e+00	-2.702624639610532231e+00	-2.644530233599272862e+00	-2.630939303158025933e+00	-2.251401811760300742e+00	-2.152901117520124252e+00	-1.383631102549242931e+00	-1.534601009247967385e+00	-2.035108439754411691e+00	-2.186042066607961853e+00	-2.013022837020693956e+00
-2.789433043491041708e+00	-2.789784689579281718e+00	-2.758257896904868112e+00	-2.455093959373156220e+00	-2.223444674731395843e+00	-2.281503950906227374e+00	-2.526776899880238236e+00	-2.594137789702919861e+00	-2.229271796152166640e+00	-2.008713753423204906e+00	-2.174185643894671394e+00	-2.447053664955253449e+00	-2.609799466952862801e+00	-2.632760257812108762e+00	-3.069171707603317589e+00	-3.289346126861582675e+00	-3.420858831461968563e+00	-3.599342780228334870e+00	-3.481392824945790387e+00	-2.600017412805270212e+00	-2.268730003187616973e+00	-3.355881111525762961e+00	-3.871926116387758743e+00	-3.334867195632615910e+00	-2.714344503849151380e+00	-3.007152837292586867e+00	-3.595262355729422765e+00	-5.325405763318779684e+00	-5.197277381825579745e+00	-4.923161973404913461e+00	-4.693482678649244733e+00	-4.494132125426039792e+00
2.140060971568879644e+00	2.121466765768032392e+00	2.222475307025599811e+00	2.160300516026689710e+00	1.920123538082755710e+00	1.619387530016134447e+00	1.064222325711294159e+00	1.005923152989048663e+00	1.116740829313570549e+00	1.466973372884930571e+00	1.668512740351615120e+00	1.636480168878077679e+00	1.767583128513505963e+00	1.386276013636520199e+00	1.244097213323116069e+00	1.214003652396031363e+00	1.040066637722303566e+00	1.005317843496620345e+00	1.251783112986396995e+00	8.018545872168066913e-01	4.708020600286602075e-01	1.765121372344383932e+00	2.468710543908135158e+00	3.080801301171744555e+00	3.501075192310505901e+00	4.900621695925626575e+00	6.300226807470179047e+00	5.956529561960895336e+00	4.942664884644662138e+00	4.239238693185293450e+00	3.815050969947542558e+00	3.674544351810033138e+00
9.426179649455550091e+00	9.300969048800205030e+00	9.301159241007972867e+00	9.494252569414124210e+00	9.443808410265582154e+00	9.288732314074321650e+00	9.335072200036563572e+00	9.398005240348483724e+00	8.875919223943906644e+00	8.170316490023152411e+00	8.143915483880293849e+00	8.447359187348656206e+00	8.521176746573718930e+00	8.141502142035026424e+00	8.157425661556649388e+00	7.937188090008225672e+00	7.387146426740011762e+00	6.828091488579440593e+00	7.070669054819779475e+00	7.265843513964274969e+00	7.124905736143663404e+00	7.451368497356677167e+00	7.762121332525207862e+00	7.643003276843280958e+00	7.834026061341647917e+00	9.048311612286060068e+00	9.508817107277634406e+00	1.020708256839345829e+01	1.064175132848222027e+01	1.037436850456517057e+01	1.019477008228464143e+01	1.022513546545649099e+01
-5.186608394218848339e+00	-5.034229485100352619e+00	-5.009792862864599350e+00	-5.124451205819561928e+00	-5.122745953454119316e+00	-5.125003584902282583e+00	-5.171822666547650549e+00	-5.077262456577392058e+00	-4.532977859479097482e+00	-3.859732374907787644e+00	-3.869418234838861270e+00	-4.277382742514868497e+00	-4.512154574450216948e+00	-4.771091500400951091e+00	-4.951797282118721277e+00	-5.128240615998932661e+00	-5.191695305491906609e+00	-5.082987013046507130e+00	-4.997726012257336592e+00	-4.317291753837300128e+00	-3.664702166657936022e+00	-2.851771287285969514e+00	-2.214496079732212852e+00	-2.200294369695219299e+00	-2.033903932427554739e+00	-1.817935333482415317e+00	-1.927222055701919068e+00	-3.470373429588007319e+00	-4.701997495019917928e+00	-4.845154794491138617e+00	-4.738419311836045367e+00	-4.641789248974494519e+00
5.020379316557280980e+00	5.061109111345820644e+00	5.075107171726505051e+00	4.834767313441434844e+00	4.810274216408886971e+00	4.621161746502347789e+00	4.252741801634614127e+00	4.332804154536209040e+00	4.984966249211860045e+00	5.081295669258814485e+00	5.146993304476847442e+00	5.114610356888062981e+00	5.125837232485123351e+00	5.502508280394530438e+00	5.719926128899750495e+00	5.717311676256867869e+00	5.749547736047569302e+00	5.836515921817468922e+00	6.025070015257223410e+00	6.025577684989303684e+00	5.852108354457482342e+00	5.737544121899426308e+00	5.373455973136183950e+00	4.833694695705399447e+00	4.508655093819537996e+00	4.617339333385353406e+00	4.927586950362540463e+00	4.517589157766418673e+00	3.973270758880100395e+00	4.101758448516077848e+00	4.217152764261381748e+00	4.219279811827615134e+00
-2.318054890705673277e+00	-2.361231401471610702e+00	-2.337753421184234348e+00	-1.763668784102052634e+00	-1.309463765147761860e+00	-1.419042389885787792e+00	-1.485837895414817034e+00	-1.642665083987789210e+00	-1.398186917350812575e+00	-1.358367953314737697e+00	-1.272378268951301239e+00	-1.323335652821507891e+00	-1.323692927880208092e+00	-1.030303871280254802e+00	-1.180061953874184777e+00	-1.231812283680025155e+00	-1.087241163249823561e+00	-1.305266948170470620e+00	-1.609443739249706073e+00	-1.435398176903556422e+00	-1.363080144794416304e+00	-2.324370172812179280e+00	-2.908578815009070340e+00	-3.430371180580788604e+00	-3.631875914990076559e+00	-4.223942616265231820e+00	-5.886885540417674534e+00	-6.778675611932925449e+00	-5.681094453268003441e+00	-5.040085492587119020e+00	-4.813968508217892683e+00	-4.552291079682700747e+00
-3.128898858352919365e+00	-3.013004315802454425e+00	-3.054121974362753900e+00	-2.936825271488767264e+00	-2.782120687465419184e+00	-2.950360036204086711e+00	-3.076482341605744075e+00	-2.880332455300926409e+00	-2.128767066945552955e+00	-1.701742918309439023e+00	-1.470189434406175444e+00	-1.463510183715254209e+00	-1.361413582163268465e+00	-1.048497314211648268e+00	-1.319062313937604980e+00	-1.485099168198045216e+00	-1.512316968159476582e+00	-1.926654111029930672e+00	-2.425066579799172839e+00	-2.270749571459913962e+00	-1.771269938193822169e+00	-1.493776638554541014e+00	-8.741138882454535519e-01	-7.496511773797224221e-01	-1.119932276454388198e+00	-1.785469759606590712e+00	-2.239083182683773821e+00	-2.034099233939379747e+00	-3.010641260986702150e+00	-3.323860083369138962e+00	-3.257242912282170444e+00	-3.025983262274821062e+00
3.609585619828769687e+00	3.605011097439032586e+00	3.565119788981705451e+00	3.859604289747466943e+00	4.225981147008092798e+00	4.141773497267630333e+00	4.156214336961925326e+00	4.088833670704707934e+00	4.100260665602304400e+00	3.895000106997765776e+00	3.763658309874998498e+00	3.662338328057682890e+00	3.620521006313348167e+00	3.777396280136677831e+00	3.943889125946900442e+00	3.858895598818450789e+00	3.652601646955121240e+00	3.435849610757012673e+00	2.771888007997048931e+00	2.933900068608907397e+00	3.891943804463106282e+00	3.781006847998058085e+00	3.890909741930358656e+00	3.982984724950092925e+00	3.884689538692688959e+00	3.561085092351934378e+00	1.875999133950460251e+00	2.685850346494670582e+00	3.109038662592610525e+00	3.226207520438189036e+00	3.337483150265369680e+00	3.402098531210311805e+00
1.046588970567342347e+00	1.009642569318646377e+00	9.477258721091816884e-01	8.304826954689401575e-01	8.430422985413916770e-01	1.074046418802016456e+00	1.498973895997740335e+00	1.534251722343599411e+00	1.135385044660930598e+00	8.907328604944430017e-01	8.638452668937381951e-01	9.467613650613754261e-01	8.920179863128252506e-01	4.337930368304348527e-01	3.488614592304518092e-01	3.089961788379795293e-01	1.150886071975868027e-03	-2.490072886073896319e-01	-1.730607863575544247e-01	-1.932553861893865355e-01	-5.574211748503180019e-02	6.715056854348254722e-01	1.073088864153937561e+00	9.933973332652294985e-01	9.201217347539201175e-01	1.116183827929052574e+00	1.172392188655785761e+00	2.051319478093822202e+00	2.374206084633750269e+00	2.651547033818807630e+00	2.859582618137443522e+00	2.856243954116000960e+00
-5.920854824562077567e+00	-5.895697176117344895e+00	-5.887590551592827737e+00	-5.926162394850834403e+00	-5.729125430944892017e+00	-5.436690011616269302e+00	-5.153545380431480361e+00	-5.211581112552138961e+00	-5.013332686611674305e+00	-4.886762551514338249e+00	-5.169787438572531535e+00	-5.378880597816659836e+00	-5.446066030184489648e+00	-5.310086869668119824e+00	-5.363833622095564024e+00	-5.501496323761735141e+00	-5.527472051047729096e+00	-4.958125415588883200e+00	-4.332445433095252874e+00	-4.041048666785563626e+00	-4.352593565556153621e+00	-4.613599528297830155e+00	-4.132485650572448321e+00	-4.053244726203023340e+00	-3.915517281855144471e+00	-3.880857685195593376e+00	-4.454994433438551837e+00	-5.513119883721253167e+00	-6.248878572552099442e+00	-6.041171397792569842e+00	-5.764574290213257513e+00	-5.591846388995162620e+00
6.676223069473140370e+00	6.607979486469193198e+00	6.658419911363608890e+00	6.502644535245723389e+00	6.159996516394036448e+00	5.730024211284977298e+00	4.949556605455637914e+00	4.886508968595863145e+00	5.389570762450526686e+00	5.402811753140090545e+00	5.302918081843760234e+00	5.409199341316529797e+00	5.507191583485233188e+00	5.297130108142257932e+00	5.228905009326487274e+00	5.187789574652712510e+00	4.931368936274203918e+00	4.685626892451510983e+00	5.099779832868794216e+00	5.246720781343432449e+00	4.607935015813980684e+00	4.275799931911683061e+00	4.478841442122979188e+00	4.899996697863664430e+00	5.273793208651023079e+00	6.652482587770506939e+00	8.610054835968256270e+00	8.910911559427022510e+00	8.445723010946103670e+00	7.619016020186692550e+00	7.087113337615204678e+00	6.899202644613452229e+00
4.847889068782583522e+00	4.762284578378859656e+00	4.778391494235593839e+00	4.611262293591099848e+00	4.759890678033306344e+00	4.890987812207013619e+00	4.650591828372554026e+00	3.977765669637600254e+00	3.764067613030362747e+00	3.703695437547605884e+00	3.611488725904453023e+00	3.747331778972715188e+00	3.821056215307623738e+00	3.730204392712148209e+00	4.064204863008517243e+00	3.853231508088856838e+00	3.602435210866072879e+00	3.743316617731230256e+00	4.042006832332560862e+00	3.832505639039323064e+00	3.450398182868877672e+00	3.292166627842622706e+00	3.492414421914961764e+00	3.707489277094127011e+00	4.262323077711602792e+00	5.427362370988587870e+00	5.226944825003222661e+00	5.198731041649830686e+00	5.732833208257810398e+00	6.095476808536195001e+00	6.207700942920194365e+00	6.172608822896527236e+00
6.167096344250611734e-02	5.909359562654012410e-02	1.912219680790634355e-02	-2.311563537803986157e-01	-6.227500254417157599e-01	-9.611716734579587307e-01	-9.958203422181692854e-01	-5.696107854707642693e-01	-9.340222833604204800e-01	-1.227100846119704158e+00	-1.142694786326568401e+00	-9.958105036491250450e-01	-9.488200969945617125e-01	-7.668270041305115248e-01	-2.865142005969708583e-01	-5.417073033983275075e-03	6.522373796939792689e-02	-1.277700991355636417e-01	-1.037328476930345911e-01	2.270937279945542675e-01	4.551355686807356249e-01	2.429144753116379840e-01	1.406814651881875267e-01	3.222318011494209600e-01	2.080770660905708613e-01	5.709002463095398383e-01	1.342582267002229823e+00	1.344740308622868863e+00	1.408356166673500276e+00	5.124083953534519509e-01	-3.862949107944217003e-02	-2.876322374944245697e-01
9.923013183395010817e-01	1.000258473416368643e+00	1.021889786068038264e+00	1.411169835490439617e+00	1.831143470602372814e+00	1.962443612342668953e+00	2.257606490009732791e+00	1.976695182943936757e+00	1.489603585377891726e+00	9.635351170116835950e-01	9.246598305614527336e-01	1.037477972557364403e+00	1.099429712024220906e+00	1.300395230042550310e+00	1.391101882007717228e+00	1.308129844439187117e+00	1.323788637611012176e+00	1.333538349814210155e+00	1.335634740198536008e+00	1.207817208006403131e+00	1.045089859927954556e+00	3.906679974342345818e-01	-5.362060295896323853e-02	-2.101525413630131178e-01	-2.712226006931166000e-01	-6.263733232468203793e-01	-1.947538733274168710e+00	-2.842752810303700972e+00	-1.501983412131483009e+00	-7.041656014935605556e-01	-4.530616867366778489e-01	-2.569962482301367257e-01
3.280096501821479826e+00	3.297685539935672150e+00	3.283110726455502615e+00	2.839890026586783023e+00	2.612918420994045476e+00	2.593874685122453450e+00	2.865371123229210948e+00	3.040903468120110364e+00	2.712335080320057212e+00	2.063276983528727015e+00	1.642635537581959237e+00	1.807765669598172531e+00	2.012096024766476976e+00	2.110576457031107189e+00	2.789879603542706921e+00	3.073877888765876865e+00	3.300891525548743655e+00	4.040451006952481272e+00	4.162638621022161090e+00	3.784614290089972410e+00	3.664835081040445530e+00	3.453531323256774144e+00	3.001335573301930459e+00	3.052279854242724078e+00	3.057903932609155273e+00	3.399861802121892040e+00	3.952364220469079203e+00	4.243584142020647043e+00	4.396024449765715936e+00	4.467730994833190472e+00	4.543856363112711350e+00	4.469823370839284493e+00
2.844338196732980606e+00	2.795526745753162512e+00	2.677730463104526226e+00	2.376130210602769299e+00	2.175983016870032483e+00	2.423603059695242035e+00	2.783964202233697005e+00	2.672316096086240211e+00	2.750762311939473737e+00	3.193444680032706984e+00	3.363560267745590693e+00	3.278244410196017089e+00	3.064910956653533525e+00	2.944855220303927545e+00	2.331979031020674054e+00	2.149424538995038603e+00	2.457788310155172962e+00	2.499045164593037605e+00	1.962191655032626603e+00	1.942180678673978589e+00	2.009341744624440818e+00	1.259463428217023395e+00	6.511064765135661236e-01	8.465360893842140966e-01	9.548666006927750693e-01	-1.835841451374221889e-01	1.924571937066460112e-02	1.749711284752683671e+00	2.174804135499634139e+00	2.708255652156125848e+00	3.339316872465795782e+00	3.538073066009392420e+00
-2.775878381251735139e+00	-2.686066217102342613e+00	-2.644222826078986177e+00	-2.621654669924587289e+00	-2.735730852396470514e+00	-3.013903114541564232e+00	-3.371477242154885534e+00	-3.180082451066833293e+00	-2.584906794936492336e+00	-2.409120925896282905e+00	-2.669418895403679048e+00	-2.905670195053428273e+00	-2.953612635662324237e+00	-2.690691878345155885e+00	-2.302958378381905202e+00	-1.943103657134634066e+00	-1.481437567027388713e+00	-9.724267158028966351e-01	-7.689379825793749568e-01	-6.325833016038775458e-01	-4.348609000569015337e-01	-7.673125904051480983e-01	-8.466503211583695787e-01	-9.362326599616146439e-01	-1.374429073902496024e+00	-1.553009972362726199e+00	-1.367188319591876144e+00	-3.029604604579024141e+00	-3.857572770891303016e+00	-4.257940859184985882e+00	-4.535802766835119293e+00	-4.477712202286803667e+00
9.454382473292281819e-02	1.321387753621965366e-01	1.506008656607522866e-01	1.996631441090086223e-01	-3.247168408767923953e-02	-3.879711008732351085e-01	-9.130952879169990100e-01	-5.197531304100437843e-01	3.282701499104068721e-01	5.613779995850732840e-01	3.904087623280311781e-01	2.932354109377228735e-01	4.817014768649951484e-01	7.970973713676489103e-01	6.720252649520640498e-01	3.852049843111122196e-01	2.369876117363245438e-01	3.581107072735911778e-01	5.425907097177880001e-01	9.520636391976654567e-01	9.624895412269061090e-01	5.186288791815973909e-01	1.129232256908687226e+00	1.834627813525122386e+00	1.872367420916496661e+00	2.141241208192300238e+00	3.196601874218893524e+00	2.160471321564597424e+00	4.999317497712836844e-01	-5.148050968724378063e-01	-7.140594289289329266e-01	-5.756375691832307240e-01
-2.382944533690795730e+00	-2.319080451504296203e+00	-2.322396859729463525e+00	-2.107321198276285834e+00	-1.960975653230990989e+00	-1.896949303704814849e+00	-1.358456161920199134e+00	-1.020235605882303442e+00	-9.656929706676335989e-01	-9.919512551297603453e-01	-1.309323154191369687e+00	-1.717020145010054621e+00	-1.835029899094222650e+00	-1.768312086803145888e+00	-1.714709373273997750e+00	-1.791549592173500960e+00	-1.854448842924467211e+00	-1.530353106564951826e+00	-1.397284911790401374e+00	-1.359945244106100404e+00	-1.429028482427974200e+00	-1.498806953186004431e+00	-1.824711166207907187e+00	-2.846482610117565759e+00	-3.208303220409828072e+00	-3.588210867881367783e+00	-4.506473914461706975e+00	-4.389988063198511092e+00	-3.657133679185338160e+00	-3.044222287018428119e+00	-2.757497237477089858e+00	-2.660851279552309379e+00
4.829579448925482410e+00	4.780086072566558819e+00	4.830691416668174476e+00	5.178100081631775709e+00	5.682581216564163817e+00	6.049084904484282710e+00	6.668640913606892262e+00	6.631092767182376058e+00	5.613176048066241819e+00	4.471172054687111874e+00	4.220269974394560641e+00	4.354133646367480459e+00	4.362670462193428023e+00	4.336200232236914864e+00	4.479931647689901375e+00	4.319090556401045333e+00	3.822983785142822111e+00	3.944500775468389175e+00	4.239811147289445969e+00	4.049801374711758939e+00	4.070618738571138984e+00	4.783332132397742242e+00	4.637085744584124036e+00	4.652351886858494545e+00	5.292962485266823336e+00	5.607337877561204387e+00	3.763301422852363576e+00	3.887614091260714666e+00	4.042726258543646090e+00	4.713659792892215705e+00	5.007041450363289847e+00	4.987718641239882622e+00
5.887717985683882382e-01	6.651610481564739219e-01	7.892483260258025268e-01	9.318856161932048687e-01	1.197839811431500978e+00	1.078736308707372471e+00	4.186296421246097355e-01	7.963393711588298562e-02	7.082292080911976040e-01	6.372693364664872018e-01	5.739908961903944506e-02	5.854667628266191359e-02	3.123157341636827455e-01	4.688762815584157639e-01	1.029120697614554159e+00	9.754188508091227172e-01	8.566424272135551021e-01	1.124135166927403562e+00	1.349079233141690093e+00	1.097264895794948902e+00	7.424166068190874990e-01	1.053098265377842846e-01	-2.112604334693272967e-01	8.789205126585709904e-02	1.899594797125413459e-01	8.094426115984790782e-01	1.020852881924704247e+00	-1.389401241476403703e-01	-2.376108132887716495e-01	1.368932023760857930e-01	2.812486977529602972e-01	2.820690001800995605e-01
1.388961006264881393e+00	1.375329796489156209e+00	1.373416211311606405e+00	1.650521271440036797e+00	1.644198064075327315e+00	1.561290209805699103e+00	1.620706409032097062e+00	1.815019690545505604e+00	2.094621991210484424e+00	2.076216766702891903e+00	1.563538020636861647e+00	1.210719238530777897e+00	1.100236118125129670e+00	1.057668113549760092e+00	1.028717553931948192e+00	9.676714032503740404e-01	1.116746761704001001e+00	1.672688353038381592e+00	1.990670797465395436e+00	2.369692811087920958e+00	2.331772261786118516e+00	2.538821850749404252e+00	3.383657982925546648e+00	3.293919919870129220e+00	3.257092135425119661e+00	3.788221292828781728e+00	3.473006239843377863e+00	2.969422513736083680e+00	1.959525947266970380e+00	1.422004041744190150e+00	1.183789850027769042e+00	1.296650553878808898e+00
9.703399241366821304e-01	9.058578877400597085e-01	8.522159926082391035e-01	6.569761363792008257e-01	4.984667336425496198e-01	5.969440952226040542e-01	6.428273691462982331e-01	8.709516086547581804e-01	7.130586346809849596e-01	6.612967094432407045e-01	7.161382684938724097e-01	7.970703691664565715e-01	8.002416637027872648e-01	7.289029563827799096e-01	4.550200827267789627e-01	3.660722029441169645e-01	4.921119819646638943e-02	-9.651697769854367115e-02	-3.239949704593171886e-01	-5.621379859543018664e-01	-4.318370996038923271e-01	-9.344061723444716527e-01	-1.128055213119941058e+00	-9.294250565747447235e-01	-9.003558179201112122e-01	-1.517111546047918313e+00	-7.876304874141392132e-01	6.366206503018747576e-01	1.403687893514317775e+00	1.429177297322409057e+00	1.387320148614163084e+00	1.263527508293807777e+00
1.234208794149781019e+00	1.117369061771091854e+00	1.075946670213791867e+00	8.797479942099546424e-01	7.924837168410714394e-01	1.002174769468932247e+00	1.216760736142375343e+00	7.808519931555029103e-01	3.645274657915152372e-01	7.150399641925182515e-01	1.371008817049013562e+00	1.576091966437874747e+00	1.369998926775815473e+00	1.193395225448946606e+00	8.817870994242964500e-01	6.176483911695356266e-01	4.889288341540082294e-01	6.888480063184235225e-02	-1.526973745825528361e-01	-4.554190599191529354e-01	-7.843004256082841685e-01	-9.424815879320569412e-01	-1.238943293701516124e+00	-1.415274667464121006e+00	-1.115239841726129111e+00	-1.190627174169546221e+00	-1.307932947581860406e+00	2.572345323734427924e-01	9.551962264437887651e-01	1.339115902440583206e+00	1.609856300831651543e+00	1.620712945317700271e+00
6.211900040097260156e-01	5.775190216254398878e-01	4.337183873978976978e-01	-1.024601608688814475e-01	-4.635090903276761765e-01	-4.686140627327849972e-01	-4.918239338617693690e-01	-5.031286865756716686e-01	-2.274252180856566399e-02	8.041743437632706826e-01	1.052329185447576032e+00	8.024133127869229609e-01	5.924163493762094612e-01	3.247471056561807567e-01	-2.114814407719887157e-01	-2.889458362036568806e-01	-7.952557359525876113e-02	2.955488703720167698e-01	7.377586666776624058e-02	3.662894154881646824e-01	7.677186761903647128e-01	4.664100914815171861e-01	3.880658178435006933e-01	-3.782231268964092452e-02	1.632662861403781362e-01	-3.366609693415109628e-01	-3.625623961877835755e-02	-2.579288442517982949e-01	3.241892895026268206e-01	4.768352116334059199e-01	5.358317661098399576e-01	5.407887037291848609e-01
4.445245487919936345e+00	4.396087385982356821e+00	4.421437002185592213e+00	3.957826016865340080e+00	3.617063761608954930e+00	3.508079678760640085e+00	3.112301094836319226e+00	2.929170365197006465e+00	2.731502489599364480e+00	2.706257706524855422e+00	3.269728188453504991e+00	3.800707077866706030e+00	4.070477878960166329e+00	4.285004330910473946e+00	4.651462978812695326e+00	4.645052978434326185e+00	4.571294908414718527e+00	4.489506025370660680e+00	4.924194429632622771e+00	4.335474186730283286e+00	3.273685567741342783e+00	3.349038782517787638e+00	3.211617262345981327e+00	2.925116623831032214e+00	2.753060276033314935e+00	3.763385845434552568e+00	5.496871052360124743e+00	5.771343008534146612e+00	5.388614824869130793e+00	4.935246250018366254e+00	4.707951153532930810e+00	4.464113442982381663e+00
1.571189682576467073e+00	1.574160410992612169e+00	1.613874247047990096e+00	1.568189911894359190e+00	1.399681909382215927e+00	1.146253381165475593e+00	7.810219955303256967e-01	3.957380163293641728e-01	4.929827886057931985e-01	9.076545453279754039e-01	1.086006087818635724e+00	1.068730337995948299e+00	1.015012980034973644e+00	9.733448442704452086e-01	1.002123260327338006e+00	7.345661727122613227e-01	6.146684893312441833e-01	4.109429622938229332e-01	9.870788243678279006e-01	1.579795727640114444e+00	1.052944652619208332e+00	8.781824073142376896e-01	1.540193299814377026e+00	2.112659933634545517e+00	2.447494988261133653e+00	3.876612872423240486e+00	4.909075895071509876e+00	4.040187384431864537e+00	3.087960137848896558e+00	2.280833403520719393e+00	1.981812487595851158e+00	2.117717130569847228e+00
1.739175625889185728e+00	1.778690150139691895e+00	1.867776974348024588e+00	2.331034619769773553e+00	2.689993592804543532e+00	2.566861450742645712e+00	1.970671085101546094e+00	1.918366091089950043e+00	2.493373489214949057e+00	2.676432114719929256e+00	2.722994358138795423e+00	2.587233058095946170e+00	2.585842779164917449e+00	2.682126952468294689e+00	2.386969528873366109e+00	2.123091553709349988e+00	1.735242705518931228e+00	1.351580480106896465e+00	1.434921040412612259e+00	1.363456851768087397e+00	1.494138977252212674e+00	1.717473761189765247e+00	1.632426823770937618e+00	1.973583530006124853e+00	2.019296650484116995e+00	1.821723191514558193e+00	1.562520612683548915e+00	3.865370621520853311e-01	-4.879156446510206635e-01	-2.996808930025104956e-01	-1.459311247041041870e-01	-2.436550718611308133e-02
1.351178112711481916e+00	1.282209501172059785e+00	1.302092260023095527e+00	1.426446035046260441e+00	1.528771420630157696e+00	1.788515427558065252e+00	2.029903997262295867e+00	1.801448736696661612e+00	1.676736333229769338e+00	1.540488329919167843e+00	1.349750008669128754e+00	1.262588237812843461e+00	1.360853081988127933e+00	1.393758441534734382e+00	1.336874970818972219e+00	1.333899225145672496e+00	1.497284795875242880e+00	2.210483304710406660e+00	2.603591907124463312e+00	2.240198238277468334e+00	1.519009893633036956e+00	1.817199592867338565e+00	2.395047898623352545e+00	1.686527573422186732e+00	1.654304530178539068e+00	1.968767084668760159e+00	1.171545619614401845e+00	1.358131413131909104e+00	1.786023051040744214e+00	1.980098666083649706e+00	1.870747566958450792e+00	1.805668592991670485e+00


==> Cifra_figuretem/0.039/RPdataRed3.0.txt <==
-1.371635095442459706e-01	4.305692750178311545e-01	9.180252669061992332e-01	4.360052239419255904e-01	-6.663664647628062543e-01	-1.199587491015634333e+00	-5.888600739777279935e-01	-2.887151014100587942e-01	-8.523092361942545825e-01	-9.059021416271713090e-01	6.094230383703111431e-02	3.751237812459983223e-01	7.148215126056983726e-01	1.075566801654614046e+00	1.921195573985749194e-01	-3.417090471311733935e-01	8.745519707851149432e-03	2.440831955200219727e-01	4.394858826009596098e-01	2.347646096799157200e-01	3.629809974325004518e-01	6.327876994859134019e-01	1.872096110358953958e-01	2.158887538125267846e-01	-1.658006227635157037e-01	-1.045556173422560686e+00	-6.177091408822409369e-01	-9.638653409621579238e-01	-1.541996599780680155e+00	-1.387878738854610994e+00	-3.041412223479862953e-01	-9.604617212844324126e-02
2.752225426445354728e+00	2.168958265883913050e+00	2.134740824228601674e+00	2.584785291682002661e+00	2.347610309729127653e+00	2.278888116353179338e+00	2.464115100865694519e+00	2.065182814686842061e+00	1.454719175885657467e+00	7.123434423986928499e-01	3.313037628083327357e-01	4.360780964951105343e-01	1.364951494819646838e+00	1.744312168458362677e+00	1.484099356630582234e+00	1.542557182492996004e+00	1.630467605145357046e+00	1.658792098943103088e+00	1.478483911743974533e+00	7.058183616414520634e-01	1.110097519927244925e+00	1.621301026591918548e+00	2.835374741487128425e+00	2.682834711144759243e+00	2.586705313435619491e+00	2.676376262090759184e+00	2.847276679677416933e+00	2.748924650166342687e+00	2.261085242974854026e+00	2.369964144553997620e+00	2.378340119866866331e+00	2.550083140092043621e+00
-1.454811496998330567e+00	-1.299730310571778347e+00	-1.273075244115233984e+00	-1.764433467503437436e+00	-1.566151527982994285e+00	-1.455534454588341964e+00	-1.552395417158095814e+00	-1.659942303962581134e+00	-1.835421910455593997e+00	-1.501043350946353883e+00	-7.370040853564902017e-01	-1.677509222204176087e+00	-1.922248695598630652e+00	-2.452856681499516078e+00	-1.647144784927842665e+00	-7.751955731128449267e-01	-1.075674097504824900e+00	-1.487000685364588071e+00	-1.314572977116893027e+00	-1.340760892715868957e+00	-1.229082768718706253e+00	-5.903002572259133940e-01	-5.452895413915938017e-01	-1.123894808019141323e+00	-1.582148562576864759e+00	-1.786126528922480805e+00	-1.690651386695490421e+00	-1.133842671029214433e+00	-8.480394098334139708e-01	-6.645249061900710963e-01	-9.143130931439333864e-01	-1.009197778990336580e+00
-3.670451414987813799e+00	-2.926443425089166439e+00	-3.205929899526212878e+00	-3.429884273858342603e+00	-3.267998960013739573e+00	-3.202293536511111594e+00	-3.370462761037266830e+00	-3.634896614828711847e+00	-3.680415879836802961e+00	-2.367365177913477226e+00	-1.016733048410461304e+00	-6.531182028349045154e-01	-1.762748358947805460e+00	-2.527277784315046905e+00	-2.760197192557797052e+00	-3.191364042850300287e+00	-3.556738867160631479e+00	-3.866697343339549509e+00	-3.932080804910451199e+00	-3.082552131010495522e+00	-3.437491284799170099e+00	-3.785611574835259230e+00	-3.620213410997954906e+00	-3.967609912272516137e+00	-3.667129501665701952e+00	-3.464490403651515837e+00	-3.929607578553680369e+00	-3.792386543274449018e+00	-3.264413829438100212e+00	-3.133588150665576944e+00	-3.636964727180075130e+00	-4.014561462633117195e+00
4.147192142886390265e+00	4.403926738330688373e+00	4.823935570808540518e+00	3.726620544611381369e+00	2.886936583169025461e+00	2.882556322369755453e+00	3.446946760651994790e+00	4.145811226451528775e+00	4.404476120196022748e+00	4.162788536670236184e+00	2.994735083670184927e+00	2.444196009416735205e+00	2.368355364494829196e+00	2.309697995277907534e+00	2.903369721036118900e+00	3.683808522327241430e+00	4.179864121881903927e+00	4.027066627332004600e+00	3.667492275565119808e+00	3.038146837046312054e+00	4.191000870677645374e+00	5.224087158850007739e+00	5.241910649719963011e+00	5.142560898583075968e+00	3.970761439963497175e+00	2.162508759120054247e+00	2.275321102566485898e+00	3.696467895712882701e+00	3.477125784545173737e+00	3.468995810782786293e+00	4.317622500496009152e+00	4.510523103892309926e+00
9.855831067672250256e+00	9.653093080655354541e+00	1.030826207944609152e+01	1.072417163093539649e+01	9.739104743903343575e+00	9.108643738233629605e+00	9.694683988365415672e+00	9.869184025634547552e+00	9.737390044924360666e+00	8.590347077604109316e+00	6.440286407250962242e+00	5.643647422223604160e+00	6.832071598003157220e+00	7.986929010225900072e+00	8.948722853668735766e+00	9.976736220099095220e+00	1.049734254050347992e+01	1.112811444397798688e+01	1.167852438469601140e+01	1.144397567423442652e+01	1.163546580244455519e+01	1.187238317071216542e+01	1.118148447983753613e+01	9.771983478941963952e+00	8.758514110570281730e+00	8.014032519623397022e+00	7.083987623383145582e+00	6.664183617336868259e+00	6.926001550436345688e+00	8.162255117168758289e+00	9.612851817025283907e+00	1.069324584161144465e+01
-5.017003434074748469e+00	-4.645009437604116442e+00	-4.772926736660163982e+00	-5.754547059471146753e+00	-5.535174126182975662e+00	-5.256120551979767797e+00	-5.236531717805608999e+00	-5.053842681719783236e+00	-5.068182977749286167e+00	-3.853022505023749655e+00	-2.794414240331769772e+00	-1.886778476925694337e+00	-3.077083240574331580e+00	-3.922546888981206514e+00	-4.070221771526062682e+00	-4.138542131501373511e+00	-4.265036978798715239e+00	-4.865055665176449828e+00	-5.519423963444460846e+00	-4.985379780078729617e+00	-4.955390485590991823e+00	-5.235883028208028200e+00	-5.091946492993105089e+00	-5.203498499404330069e+00	-4.891587277613772322e+00	-4.373268296188122406e+00	-3.913148345639330117e+00	-4.054135104420660163e+00	-4.741274992600938987e+00	-5.184061457394590455e+00	-5.203023284907958512e+00	-5.372391799169977666e+00
5.465476877364530139e+00	4.552221969314668826e+00	4.619089802010358348e+00	4.630676337200304360e+00	5.606618709833345093e+00	6.259413759865720017e+00	5.766505254979874096e+00	5.397923167350962004e+00	5.221665466821412416e+00	4.105055261938343136e+00	2.778565528108313920e+00	3.082773258634849523e+00	4.507765566174845695e+00	4.361622653626302970e+00	3.679209179657913165e+00	2.959576888665166550e+00	2.898582654938470338e+00	2.452299577723101365e+00	1.932115763765086314e+00	2.060425354053371461e+00	2.355578220023536229e+00	2.646761830496947354e+00	3.447715245956283869e+00	4.580809570081055604e+00	5.560829318970205826e+00	6.624112898158415419e+00	6.449476517334417736e+00	6.399597987032048962e+00	6.127218602708105699e+00	5.307513998108478681e+00	5.177417437823387480e+00	5.218563387919945562e+00
-3.603025257578018170e+00	-3.719099693124416905e+00	-4.346572066664482925e+00	-3.920368794423127579e+00	-3.200127456609938470e+00	-2.818513627394685361e+00	-2.971563794351641086e+00	-3.481008579165831396e+00	-3.000189459554689630e+00	-2.235102612728533611e+00	-1.844463477420308362e+00	-2.012976428497201375e+00	-2.386877543593692863e+00	-2.733886182891103633e+00	-2.613542461766879654e+00	-3.437340815427254448e+00	-3.845893928366554970e+00	-4.090058565587690431e+00	-4.217577796733275264e+00	-3.701603498824238780e+00	-4.437865240409315959e+00	-4.787827074762384783e+00	-4.578392712965263733e+00	-3.919929262991185492e+00	-2.912067405553286470e+00	-2.447634022596524961e+00	-3.414040252182723556e+00	-2.804161790374049890e+00	-2.017383588323924393e+00	-2.806874154889432926e+00	-4.238318086287502950e+00	-4.406294791754951312e+00
-2.138464640854540022e+00	-2.621009633440955611e+00	-2.774934082659718193e+00	-2.581893139955815375e+00	-1.570697398797632260e+00	-1.460740813049240749e+00	-1.774697016514056758e+00	-2.271926337195244727e+00	-1.682289757072641612e+00	-1.404317671713297244e+00	-1.308675499822806509e+00	-1.331618523539448873e+00	-2.452377461766180211e+00	-3.347839435948507525e+00	-3.412089093961776509e+00	-3.240135085774411117e+00	-3.337990483331611191e+00	-3.816478812226475004e+00	-4.313632540909392965e+00	-3.730028411440426073e+00	-4.510805017789914828e+00	-4.527601661061464000e+00	-3.785505467275443348e+00	-3.070317016014901146e+00	-1.671116385632783308e+00	-4.789079932058994404e-01	-2.634851291695121112e-01	-1.961392561080870789e-01	-5.877652553148620118e-01	-1.539045282561838368e+00	-1.567061761233155215e+00	-1.771625230588534494e+00
3.646647306215012208e+00	3.754851256315543395e+00	4.234089363395792560e+00	4.206838971353200840e+00	3.884878476144538517e+00	4.269766506486408097e+00	4.493413623096285114e+00	3.890392529763096796e+00	4.086202604390138049e+00	3.558186179723406894e+00	2.221193949334529627e+00	1.510918032076126627e+00	2.736004143327873450e+00	3.164656237088290247e+00	3.035140523047275440e+00	3.215520308914159742e+00	3.193047422501106958e+00	3.023518152887284316e+00	2.809352257587143242e+00	3.124311773620398469e+00	2.764470144152734843e+00	3.051625648364029608e+00	3.447690677856956487e+00	3.774702812991266754e+00	4.215886004201951032e+00	4.359897601681419488e+00	3.742864447375997106e+00	3.847414895520640421e+00	3.534057621191447840e+00	3.662755261957299613e+00	4.217168780421553187e+00	4.166822905460346504e+00
5.602428181240428628e-01	8.206251871540219955e-01	1.168276835545603465e+00	1.439292641792810912e+00	3.775318970435756483e-01	-6.319304597692324554e-01	2.431445890681855626e-01	7.949231837107413323e-01	5.166918502502506616e-01	-2.227019483017627088e-01	-8.776111277941237576e-01	-3.707768038974690317e-01	2.100677327155208995e-01	4.184833509734178780e-01	7.923861750515254210e-01	1.613517989482659232e+00	2.568446721122421117e+00	3.209017179394683783e+00	3.598861465391406611e+00	3.519303375880339591e+00	3.430910426779696376e+00	2.765973125066774507e+00	1.650533684926665634e+00	7.859394140392378381e-01	5.052839409491466371e-01	3.988084724980716644e-01	3.489384726198719866e-01	-7.302400645905703369e-01	-1.322183335491885270e+00	-9.996927158695606552e-01	3.545403134006628199e-03	9.220992565906557248e-01
-6.120325363452517209e+00	-5.771471659852621450e+00	-6.075704505246742215e+00	-6.345031723171454807e+00	-5.848668968591209882e+00	-5.925720551556155513e+00	-6.152767253051224294e+00	-5.821907681681905977e+00	-5.231306954416293564e+00	-4.272942671875473941e+00	-3.077958284442197101e+00	-2.369427215448258295e+00	-3.291898771922458167e+00	-3.890246989246654685e+00	-4.272849859327240374e+00	-4.156026740985538481e+00	-4.366174425343539056e+00	-4.467186700136100086e+00	-4.359668307395031306e+00	-4.132705250217407311e+00	-4.588192081468296379e+00	-4.810121910168526860e+00	-5.106592353580571952e+00	-5.628652685739623074e+00	-5.904681927422530840e+00	-5.054028989229774282e+00	-4.646803789518654249e+00	-5.309645314180291287e+00	-5.073292747794623025e+00	-5.146959275653745891e+00	-5.066118651602363521e+00	-5.328804200665113733e+00
8.025633234191037246e+00	8.410087168278193914e+00	9.222144108018795805e+00	8.881011272095566511e+00	8.073599205696742942e+00	7.949188679741130414e+00	8.059376115964250076e+00	8.248392675342769209e+00	7.612465612206266385e+00	6.809855037964119617e+00	6.470645979764379163e+00	5.269939904701536726e+00	5.596877877794386613e+00	5.677292453329919830e+00	6.059452308249032804e+00	6.475584869886103156e+00	6.529705048151400959e+00	6.510815319716489746e+00	6.378672176473109801e+00	6.430288294460611453e+00	7.258452707201957566e+00	8.013715796491958088e+00	8.275924578449927793e+00	7.844118391639760546e+00	7.654998595115340088e+00	6.428288216850817527e+00	6.091637233728282474e+00	6.206672097861860138e+00	6.247452441879699947e+00	6.946185342338664803e+00	8.326842259694110737e+00	8.766245013883303017e+00
4.902836065714565983e+00	4.971114201915183273e+00	5.105509217422304680e+00	4.818678863700984749e+00	4.728758518744889727e+00	4.928735744829160659e+00	4.950997393938932234e+00	5.230592860390531840e+00	5.401456625017342361e+00	5.143595166745701164e+00	3.950126396100981374e+00	4.120259056308533729e+00	5.219331473167102331e+00	5.428094764398654348e+00	5.925604632862421006e+00	6.528158228553944120e+00	6.556714955038642323e+00	6.734571259330648374e+00	6.835464327063266232e+00	5.729833481012338581e+00	5.932351008840151430e+00	7.208342979528571171e+00	7.394657574519963639e+00	6.797381345809510478e+00	4.842175704485473631e+00	3.485442589931634583e+00	3.237912566999845865e+00	3.741288235924721484e+00	4.858823695085790817e+00	5.981724796635711883e+00	6.234171229531881409e+00	6.140893281590380504e+00
3.928687881546413241e-01	5.340481444320069881e-01	4.587281374143604151e-01	-4.334590425419990734e-01	1.230756799617767211e-01	4.389794311485122336e-01	3.294026628081052066e-01	-9.174137188231467482e-03	-3.777155089606878957e-01	-8.195538578603889235e-01	-1.356362062578837735e+00	-1.222038983561634096e+00	2.075918966121841069e-01	4.226488395433493639e-01	-2.598633087048106693e-01	-1.107570556520790950e+00	-1.349414666387680040e+00	-1.631498076434027000e+00	-1.956023885079759994e+00	-2.305725952142101409e+00	-1.406039700015177196e+00	-8.157541532474453794e-01	-3.234821550302933169e-01	3.810785048565950572e-01	5.567091935431484062e-01	8.055757940587606747e-01	9.221333808340010929e-01	1.241777833353330251e+00	9.505957451190777396e-01	1.285765139506468646e+00	8.939685497416874904e-01	4.305031564218372298e-01
-9.819303272734147825e-01	-1.147097318281585787e+00	-1.624309608419904682e+00	-8.749767256247735769e-01	-3.769039187441738936e-01	-7.886288432176951080e-01	-8.176490883764259143e-01	-1.241436513252754059e+00	-1.721457666303867207e+00	-1.849245598950876479e+00	-2.214704860268009057e+00	-1.532588741477991512e+00	6.814829204378742844e-01	1.166009467849331349e+00	1.004323575322944029e+00	-9.121629070711612108e-02	-3.583919342462605351e-01	-1.756971860758320403e-01	-3.726014152099695331e-01	-7.620483050569355488e-01	-1.538070400322761655e+00	-1.329845294968867941e+00	-1.097013071988911292e+00	-1.154710828260189892e+00	-8.958693634338026346e-01	-8.440693907613355806e-01	-1.814457573050547667e+00	-1.854550321494612630e+00	-7.607205100711285084e-01	-3.037738570830280649e-01	-1.187629341950750650e+00	-1.104747092567011757e+00
3.694103437126976530e+00	3.408399236152864997e+00	4.271280473814524470e+00	4.055465057991453293e+00	3.135458131878901877e+00	3.850444250439196914e+00	4.282521759446715315e+00	4.352461733822496903e+00	3.858786444507623870e+00	2.830341103351852183e+00	3.168456741792424314e+00	2.680791440639409551e+00	3.833795342287694918e+00	4.676789844497252879e+00	3.823177412863111080e+00	2.711382510231254539e+00	2.323578079955345377e+00	2.371152902561115994e+00	2.432333300427716338e+00	1.446285294961779488e+00	1.893311261827685721e+00	2.843267354110656342e+00	3.912738422874054933e+00	5.243786571104345207e+00	4.309827278892933933e+00	3.278814845120874288e+00	4.495517144988962599e+00	4.477423096495620314e+00	3.672249730689763236e+00	3.962306114761871001e+00	4.686549201980269252e+00	4.592479743370135203e+00
2.716965481770315272e+00	2.735187262158570221e+00	2.997443462904467282e+00	3.562930252317669577e+00	3.432887378570265824e+00	3.357299272922235289e+00	3.222451722277619446e+00	2.908165535265853308e+00	2.437372662492858222e+00	1.791175527369399223e+00	2.346634405309601323e+00	2.878045375757045221e+00	2.100777733090589461e+00	1.720309945653777151e+00	1.623214810746491210e+00	2.058097734820211855e+00	2.616333784888884129e+00	2.908956592731798185e+00	3.274651025176087860e+00	4.087727223480348115e+00	3.500157077095451097e+00	2.672867931730776636e+00	2.418107263687606867e+00	2.118846718448983868e+00	2.300639069017964555e+00	2.591512364754370523e+00	3.061926538728342084e+00	2.062671155711576887e+00	1.897201511498312732e+00	1.564267115224312388e+00	2.174809076945702024e+00	2.266210072679060161e+00
-2.501830183712045574e+00	-2.732134355438586848e+00	-2.795671170340647826e+00	-3.372885649892231719e+00	-2.803787688196607952e+00	-1.441241284061099748e+00	-1.892439928723347764e+00	-1.994803692931326644e+00	-1.784839733177162824e+00	-1.430103599943935544e+00	-1.127086230341704187e+00	-1.261347642016106496e+00	-1.350155381429523294e+00	-1.500764295858163289e+00	-1.860267848955708070e+00	-2.628891013233450646e+00	-3.653753537195258083e+00	-4.556847261005115612e+00	-5.039630783593319840e+00	-4.395540710442970678e+00	-4.134323946155450180e+00	-3.997049187524857494e+00	-3.787062668878684590e+00	-2.960703961501896853e+00	-2.173529246687565752e+00	-1.165004797659401348e+00	-5.979591581859626803e-01	-1.097804618993529907e-01	-9.722685407370772470e-01	-2.146278410191526209e+00	-2.416674858234162837e+00	-2.643181657252973604e+00
6.129300620798465715e-01	7.136485881712034685e-01	9.060116460267292338e-01	8.605913848365928098e-01	1.403187875420349950e+00	1.460477926331804399e+00	9.484737567791727830e-01	9.447519922011456961e-01	1.002425401624644996e+00	5.088228056113239806e-01	5.120488928399509476e-02	-1.035399210497610877e-02	1.181877419861761203e+00	2.244290940373321330e-01	-2.692213217715401785e-01	-5.260468186845281835e-01	-7.079794884174041014e-01	-9.790708276729267467e-01	-1.477620895566413184e+00	-6.729847220008091657e-01	-8.853598374423590212e-01	-9.339592429647987082e-01	-2.487088596112234026e-02	6.593098942448699304e-03	6.189666869559594664e-01	1.718366814424618916e+00	1.858227361912367925e+00	1.434024487179132334e+00	1.094804189786447557e+00	1.346189721293041153e+00	1.893214052012025750e+00	2.095628063556727483e+00
-5.201507092414182409e+00	-5.040340300432314180e+00	-5.172930285718766008e+00	-4.346967290277429008e+00	-4.670257359623390059e+00	-4.727417398248302760e+00	-4.561964396587833370e+00	-4.642183662873250682e+00	-4.308957224176146461e+00	-4.087893370821587880e+00	-3.926244694182446260e+00	-3.733201467230252923e+00	-3.719442751110521694e+00	-3.493621852004294759e+00	-2.722519369282383028e+00	-2.589483794245249548e+00	-2.254070985060418586e+00	-1.753767781509264934e+00	-1.652044130197455774e+00	-6.837380323969728391e-01	-1.612725484061759973e+00	-3.143894508918088082e+00	-3.608930263423502094e+00	-4.764990447180402988e+00	-4.852988500829167329e+00	-3.875350842129154483e+00	-4.139014795132858637e+00	-5.310856217569342341e+00	-5.121189878177314192e+00	-5.096716381793378936e+00	-5.727071043574184728e+00	-5.391094566975893621e+00
5.054528670757740372e+00	5.102576504187455342e+00	5.674719912528223276e+00	5.757632378464806244e+00	4.877818562219394138e+00	4.239493100437883299e+00	4.647237520310608438e+00	4.505069724605531789e+00	4.858079634871645958e+00	4.854702142075323579e+00	3.865593056115161907e+00	3.901057720409522034e+00	4.731479550608079343e+00	5.477083664220359971e+00	4.937409939836324924e+00	5.355559046461093153e+00	5.804657902698978411e+00	6.440316173823940282e+00	7.037631244678777875e+00	6.407594792602404610e+00	6.586048120672809425e+00	7.104392899780087589e+00	6.215742714222565191e+00	5.510405586663679856e+00	4.687949259183176842e+00	4.362419517050422968e+00	3.520384559754388576e+00	2.855791554926448761e+00	3.336568594502417717e+00	4.636517667015751520e+00	5.514891695791193982e+00	5.379848590450864165e+00
-5.822081212344969448e-01	-4.513545674512038919e-01	-5.839769940747198129e-01	-1.603625137233665732e-01	-3.383768330045984762e-01	3.513282825489981720e-01	9.591136438730546443e-02	6.146461876193051038e-03	2.755946599281985931e-01	8.527838169353870734e-01	1.054748586904896923e+00	4.171643220786131478e-01	6.390873996393410250e-01	7.271600299955777169e-01	1.509187290222259836e+00	1.461580448093346973e+00	8.868771669599574414e-01	8.788089285198562584e-01	6.492577959363453610e-01	2.195789685535508018e-01	1.450485037916016129e-01	1.000815389524567500e+00	1.868398872231525676e+00	1.146617152857133837e+00	-1.445671747986242428e-01	-9.518072437756025517e-01	-8.888162136360698851e-01	-2.019641793049711531e-01	6.324058168502364463e-01	1.316250111763102248e+00	8.104123343130785750e-01	6.422354408253694302e-01
1.409527200462007857e+00	1.934475622411824913e+00	2.345351427009405576e+00	2.110070747834146943e+00	1.811069068129020021e+00	1.491233626371357701e+00	1.662633895293422093e+00	2.310194377441773916e+00	2.812871940835827367e+00	2.629148617390284493e+00	1.444504059426330311e+00	6.468596262318337953e-01	1.330758570945584029e+00	1.758167316110221368e+00	2.171656394396404011e+00	2.905155366300367081e+00	2.951755833809568852e+00	2.933761858855730154e+00	2.858896529411981469e+00	3.932921346906056215e+00	3.863175233384231078e+00	3.409469621762794667e+00	2.203270108497632052e+00	9.808666549226451314e-01	9.677214481443734417e-01	1.713085339366412496e+00	1.401569784261053497e+00	5.208465278817662192e-01	4.284698180601662770e-02	-2.959592594631597147e-04	1.588870944020881693e+00	2.144240913054808129e+00
7.223947411514378691e-01	8.510011252381881608e-01	9.296531734229805943e-01	1.640365808526278002e+00	1.351412063491952198e+00	5.132024095525618002e-01	8.060610561281328357e-01	1.241283256520617106e+00	7.541641201027637909e-01	-2.523317344385242467e-01	-1.325062701874042126e-01	-2.566356193048613954e-01	-7.175978714147303039e-01	-5.784866042116404428e-01	-8.311647020141678111e-01	-3.545288530952636075e-01	2.451894148931209882e-01	7.118422238746076047e-01	1.266094835038947153e+00	1.507680543284096730e+00	1.137726206765908854e+00	4.106741201945065534e-01	1.778078783410891039e-01	3.496863755221634174e-01	7.607616091983527840e-01	6.993908831164945550e-01	8.233873790571691886e-01	5.724506727877606282e-01	6.643226664859840369e-01	4.656905302754634213e-01	5.499680558086184057e-01	7.877171471750116227e-01
1.852139051084956023e+00	1.838419331403510215e+00	1.796397103031854625e+00	1.607538226819832383e+00	1.854483324832477686e+00	2.104093716516310497e+00	1.765677832287274818e+00	1.390851030948414335e+00	1.254199418456417137e+00	1.459580604129261605e+00	2.238515040807837586e+00	2.955091179672631352e+00	1.747837546487066351e+00	6.385800122634106568e-01	8.451707395205838580e-01	1.918942892247158083e+00	2.359829849546091207e+00	2.567394316186998982e+00	3.090934005383646266e+00	3.032474241742472820e+00	3.179053517799445672e+00	3.235164900949430322e+00	2.450834865754829117e+00	1.976236710874265334e+00	1.744838844852259596e+00	1.486900029492573383e+00	1.298392277452853349e+00	1.065401363244136812e+00	1.935938215616926916e+00	2.166888015126663181e+00	1.679271196970274493e+00	1.276913013631264970e+00
3.734389493622914946e-01	4.167842450358797968e-01	8.304002910596667286e-01	4.882593734038127575e-01	1.686924156569272748e-01	2.285534806872606683e-01	7.260075098482676736e-01	9.763747731015183229e-01	4.987135994944582040e-01	-3.406887853177552605e-01	2.063716074200207806e-01	1.090650796250661081e+00	4.056599216627063131e-01	-7.153783365627067181e-02	-1.119721047921082180e+00	-1.908490874128677239e+00	-1.601594466837644948e+00	-1.918461899308298246e+00	-2.198978780954279788e+00	-1.632895556787110625e+00	-1.725433030140860247e+00	-2.769719995446396243e+00	-2.053231189023536629e+00	-4.777197986613831437e-01	8.312309638577175530e-01	9.487560247853873419e-01	1.448405575537261569e+00	9.803431200450829497e-01	-3.665285760200285431e-02	-1.181127618958127234e+00	-9.284916006361233487e-01	-5.677131934711578953e-01
5.472300237141700663e+00	4.755673101748623566e+00	4.379666702966239278e+00	4.370293949096494934e+00	5.309818815920106516e+00	5.701636832448130576e+00	4.999527877686852584e+00	4.895545557112624735e+00	4.687131326923398511e+00	3.944247004263593759e+00	3.457918806237866960e+00	3.339991958992329035e+00	4.323212960847336639e+00	4.057170640513876769e+00	3.635073632165651603e+00	3.418973004491061563e+00	3.143506388117090822e+00	3.255437404262152334e+00	3.045898647889684341e+00	1.684110735414876991e+00	2.545408991238219176e+00	4.089041064725424057e+00	5.011578083511659010e+00	5.745571694982688271e+00	5.495081364570763682e+00	4.969785492104410451e+00	5.009498832003946411e+00	5.610649879459224998e+00	6.364411043068449736e+00	6.412721829329730561e+00	5.895866347662398255e+00	5.570312223033513810e+00
2.924137647962385067e+00	3.120229725105336360e+00	3.278200584941201701e+00	2.335920943548785100e+00	2.665436608934243168e+00	3.037469707405520136e+00	2.696682568953784997e+00	2.813944415848151692e+00	2.494621562128178205e+00	2.688201268220420381e+00	2.579954582847512334e+00	2.354061661218285639e+00	3.116773575657372231e+00	2.692135244756086010e+00	3.227750514777019575e+00	3.800764743814278646e+00	3.162954736046331927e+00	2.591193892765330631e+00	2.202993295330617496e+00	1.933787027165655648e+00	2.429031962130848044e+00	3.802546519732325603e+00	4.250581787582118132e+00	3.315931607934828218e+00	2.292746706975443249e+00	1.724441096738283496e+00	1.651544999845717676e+00	2.186865973569756871e+00	2.765355537360484117e+00	3.406952666903710014e+00	3.999843923782036459e+00	3.891086245051889492e+00
1.473940967647620059e+00	1.253916940433323024e+00	1.085773132807243746e+00	1.648952657003350808e+00	1.850565333891209807e+00	1.669960715791545480e+00	1.318486806962154700e+00	1.293419018780732399e+00	1.666856721364655014e+00	1.714343363252831320e+00	4.182157636721892668e-01	3.973380148490205932e-01	8.796889055583160255e-01	2.074912230445482564e-01	6.065403294314876126e-01	1.416897422311631294e+00	1.599116122880994473e+00	1.485235376552859643e+00	1.365182973548101586e+00	2.064376053093043062e+00	1.900318895877984415e+00	1.572364884784126948e+00	1.287143817589710304e+00	5.536230424037720255e-01	1.045219468978563215e+00	1.899326734636970881e+00	9.991696666755202072e-01	1.288174491498216279e+00	1.589017422056368201e+00	1.371463030228159630e+00	1.143234419648602174e+00	1.368188402572584783e+00
8.624848478304879551e-01	7.765579613591816477e-01	7.859833612926497848e-01	1.167716771429411216e+00	9.133493704911106459e-01	7.440306891615908746e-01	7.343723369051717853e-01	9.354686712886606248e-01	1.795720753323045038e+00	1.770426513211787789e+00	1.043251621507231608e+00	7.927103084665239052e-01	8.953568962396105668e-01	1.976045076414899349e+00	2.298325570604508705e+00	2.227047472365089931e+00	2.297137802924667405e+00	2.802875403976169633e+00	2.887928418883079384e+00	2.614077362807166960e+00	2.082536413624323846e+00	1.814314133665957618e+00	1.726619065449492396e+00	1.274787016901300918e+00	6.799194629583777960e-01	3.179336871873582604e-01	-1.128033238833370117e-01	-5.905761144857371026e-01	-6.776308800862521076e-02	4.181232002768772160e-01	9.007548745022719849e-01	1.303748373647322323e+00


==> Cifra_figuretem/0.039/RPdataRed4.0.txt <==
-7.561054250970137280e-01	-7.600214274286321015e-01	-6.700564566358457874e-01	-2.316534872238432130e-01	-2.046964519646894409e-01	1.663442071394418131e-01	2.068839180167127700e-01	1.646800901008067808e-01	4.292024612475748291e-01	-2.725709646942258216e-02	-3.542421241869151416e-01	5.003023388280064543e-01	8.667174819560191645e-01	4.125588128121427389e-01	-5.325959817474711089e-03	-7.007580980385673397e-02	-1.242170004877228839e-01	-2.820803961679113625e-01	-4.307476737887099283e-01	1.973158888879662509e-01	2.788960029921053879e-02	4.026781249308312161e-01	3.658561564502775809e-01	4.431751957089337113e-01	3.663120794320496310e-01	2.561350042088229584e-01	-3.748721825737118540e-01	-1.000850931120909726e+00	-8.802431477305553420e-01	-6.860437286096742193e-01	-6.656905975870195391e-01	-8.765218981744833382e-01
1.073709179778247869e+00	5.554263717883680673e-01	8.342132418474869082e-01	1.041169928805442346e+00	1.105047821520503293e+00	2.291025252560534131e+00	1.431902504060382331e+00	2.021893757630149224e+00	2.214349214077868222e+00	1.134575481125884355e+00	2.211609805156620479e-01	9.138665559711169062e-02	7.301740582064298879e-01	4.798017326402344573e-01	2.400662861247956359e-01	4.513189138602879402e-01	4.941057247204761471e-01	3.675634531145882677e-01	1.234157873717954379e+00	1.772498871748547256e+00	1.716611981755244765e+00	9.539775360479826327e-01	9.684101703481275969e-01	1.493119501213141298e+00	1.947852785602402159e+00	2.213389790978570026e+00	1.683975630664426015e+00	1.847565007909667933e+00	1.881464474440505796e+00	2.143581652613739230e+00	2.042403773017575919e+00	2.064698557229540210e+00
-4.899952728669347835e-01	-8.015234558994017988e-02	1.159564470926046226e-01	8.533237494676455537e-01	3.410286755097023947e-01	-1.399620468303363063e+00	-9.901492779681575485e-01	-8.474528552945003179e-01	-1.173851135832133297e+00	-1.141596698044958114e+00	-1.276789630663455410e+00	-1.133865974177452385e+00	-9.407001255445619492e-01	4.334215486327999689e-02	6.524471743176760152e-02	-1.685161042322214642e-01	1.123067890231569804e-01	1.917918328636505076e-01	-9.851442589080807721e-01	-1.538324643648011802e+00	-1.687632521617430159e+00	-1.090331444539433869e+00	-5.946312929470763953e-01	-6.374925837115201777e-01	-4.154943351890031944e-01	-7.661093817607584899e-01	-7.336860755089924524e-01	-5.819090056603256622e-01	-1.228073263573712381e+00	-1.313464316807436916e+00	-1.127031615726235003e+00	-1.428662378867918248e+00
-2.777897575093779103e+00	-2.772454867686348745e+00	-2.595769030076035655e+00	-2.349678607049784596e+00	-3.074102025989930542e+00	-3.789565247541312409e+00	-4.281671568475334588e+00	-4.182227955450267487e+00	-3.478895464823261285e+00	-2.873478125679298056e+00	-2.821341826425831645e+00	-2.277493708473126599e+00	-1.924832818115853827e+00	-2.281738398070681573e+00	-2.884590718682746413e+00	-3.073208459402522408e+00	-3.326887700182172392e+00	-4.316166022277780456e+00	-4.156772160664241156e+00	-4.500576730864345620e+00	-5.024051486485867635e+00	-4.906988393422452965e+00	-3.695943668842703644e+00	-2.495868762120442064e+00	-1.700547568083040195e+00	-1.385235854150016044e+00	-1.904907346630203113e+00	-1.671736133969364824e+00	-2.157131212368707196e+00	-2.637002289151193946e+00	-2.954981029393010772e+00	-3.073712451272695656e+00
3.653184091635917508e+00	3.714905162768181501e+00	3.291609875447601752e+00	2.940036633316464698e+00	3.971346793241552042e+00	7.081993122720722234e+00	6.921999469669328775e+00	6.430109672316111968e+00	4.543255275177065400e+00	1.802931994647131164e+00	8.280596422196319084e-01	1.754250693138128758e+00	2.136596383522037623e+00	2.208624414211618703e+00	2.281772434023894291e+00	2.692390816814043575e+00	3.347603122792902841e+00	3.734151308068658803e+00	3.322527034240660537e+00	3.715981581326651462e+00	4.355388731468286423e+00	4.059953125209982971e+00	2.966920965352016992e+00	2.846035167358970774e+00	2.792109996813295858e+00	2.742663915131436259e+00	2.492143765501770414e+00	1.719582334562986592e+00	8.857674289727605066e-01	7.218837444057542019e-01	9.311574168744131130e-01	9.186046727647497745e-01
5.588816315916848687e+00	5.113601771806758123e+00	6.359865434870902945e+00	7.981300037531571689e+00	8.635924003033295548e+00	1.046803494996219541e+01	1.042819396579216473e+01	9.458121533250119839e+00	8.758082098966664120e+00	7.158325066051736130e+00	6.298125070059360731e+00	6.015133602849561889e+00	6.031431635708239369e+00	6.291125976249309026e+00	5.008228989461217751e+00	4.303662184388460155e+00	4.705531527366391131e+00	5.686086365055156300e+00	5.683977421742668845e+00	5.989181633878386535e+00	5.814151786242257813e+00	5.901772777312979557e+00	5.979953335876528442e+00	5.803513504732714878e+00	6.841035301605532304e+00	7.797491068257038194e+00	7.262647571175649297e+00	6.322282498094525138e+00	6.980442964914534976e+00	6.815557349372459939e+00	6.054105086728526430e+00	6.158884941912800670e+00
-1.754078509492466686e+00	-2.041650669269685192e+00	-3.362099285294406048e+00	-5.497604396408274141e+00	-5.576458729296337680e+00	-3.760272750923376428e+00	-3.665582259805064691e+00	-3.575181541626156978e+00	-4.457076835690745753e+00	-5.117243876297769667e+00	-4.503212495668502235e+00	-3.703262109716425332e+00	-3.720800986674641653e+00	-3.751104447166629718e+00	-3.214558677067323789e+00	-2.487403026206812306e+00	-2.468157350970908936e+00	-3.205979374452786690e+00	-2.484986811922727412e+00	-2.376886897629338691e+00	-2.156894114773023396e+00	-2.962020717722402718e+00	-3.680634749134230610e+00	-3.428975902034262724e+00	-3.473905417630412273e+00	-3.636449346077144540e+00	-4.229043423696986714e+00	-4.079426597208940741e+00	-4.928993813689127812e+00	-5.481092208599334548e+00	-5.114757947867826005e+00	-4.638137894516720650e+00
3.101756525451099922e+00	2.483953459919482132e+00	2.732193701773485195e+00	2.489633026142741734e+00	2.577556769885465116e+00	4.072350257933278428e+00	5.469705240574397109e+00	6.218470904274913558e+00	6.200194015689296734e+00	6.077136270078629998e+00	5.752277151987003734e+00	4.792955451660403376e+00	4.624899742139502834e+00	4.257359764741753594e+00	4.806672440378256361e+00	5.135015181781422022e+00	4.540729017245341836e+00	4.775290462787313395e+00	5.327679345665677246e+00	5.442831884645065621e+00	5.697913349244706716e+00	4.851706634412925823e+00	4.303542864579772420e+00	3.860599048423298374e+00	2.732667844674501634e+00	2.323783853350267492e+00	2.067604654485802662e+00	2.705175910119471450e+00	3.218136698205227741e+00	3.183881518821374268e+00	3.533552409798256022e+00	4.030986676318400797e+00
-3.589071453448329674e+00	-3.142188227316858651e+00	-2.354567077217662785e+00	-2.092621941835786537e+00	-3.256648284221427048e+00	-5.918734397871201480e+00	-5.916871576935187171e+00	-5.200567598852693152e+00	-3.397799973376187221e+00	-1.049349306769583601e+00	-1.020490956654952042e+00	-1.545747826532002156e+00	-1.619755732742913068e+00	-2.036231567828238553e+00	-1.822744985649293659e+00	-2.255348294827966615e+00	-3.012904657195377478e+00	-3.529566867434411392e+00	-3.623106354863764977e+00	-4.688020795465310364e+00	-5.369834335649416701e+00	-5.016857014414085825e+00	-3.837926834738857984e+00	-2.657171163194824270e+00	-1.989047340271146380e+00	-1.636373745828534565e+00	-1.414382119322153297e+00	-1.006730821265053200e+00	-7.368155032996553944e-01	-7.930752700238294928e-01	-8.269062502670408987e-01	-1.042710930050259499e+00
-1.185332666820228864e+00	-1.785656615728080432e+00	-1.657961275512190857e+00	-2.795066034633445717e+00	-4.516335488867601278e+00	-5.416207329455483332e+00	-4.974437595162335413e+00	-3.809961410988905062e+00	-2.808010082874523583e+00	-2.168342623060594665e+00	-1.592500819678720037e+00	-2.324705594729497449e+00	-2.369586905558691559e+00	-7.369595334938223719e-01	-8.189422530107080822e-02	-7.223278831883300777e-02	-6.804821208221365492e-01	-9.721269644356057560e-01	-1.346298871241440320e+00	-1.326255739408859435e+00	-1.139964804121741393e+00	-2.054130798552144643e+00	-2.776617328498805382e+00	-3.425853205267597179e+00	-3.718778290560895261e+00	-3.860224030981804777e+00	-3.391460810665488435e+00	-2.152656105140996257e+00	-3.165373932639450771e+00	-3.891291070695966692e+00	-2.586603411096699556e+00	-1.690048750453799320e+00
1.425206142433843581e+00	4.443188463490221896e-01	1.293752703424042583e+00	1.711370309566413450e+00	8.412414519117654699e-01	1.159999626720339405e+00	1.682395708627026476e+00	2.029177599440963320e+00	2.673920395877784628e+00	3.120343394160379535e+00	3.544473582697090563e+00	3.475295734870075481e+00	3.632851880071394035e+00	4.123217360450794011e+00	3.536000269629843373e+00	3.076000574681615252e+00	2.262768491387805447e+00	2.441706075395062125e+00	2.455682477795638530e+00	2.046963358208144346e+00	1.717019154934940506e+00	1.424440573805677124e+00	1.723637596765450697e+00	1.864773243576456352e+00	2.689745363668936129e+00	2.830760312599903461e+00	2.283675110473682324e+00	2.731200225803348758e+00	2.394039879602638976e+00	2.103367804690320586e+00	2.211526072651351704e+00	2.234693418447513125e+00
3.508780058640588728e-01	3.010137867513492105e-01	7.712296556924999047e-01	1.356291831652753910e+00	9.079251528745485578e-01	4.420055380338006046e-01	-9.894220487236268791e-02	-3.373130141487533096e-01	-7.933715295278444268e-02	-6.492363147280153512e-01	-9.000308759439488160e-01	-9.533309386065034197e-01	-7.701629731378440979e-01	-4.443055472677340245e-01	-9.463600254346515861e-01	-1.265821690774345587e+00	-1.045096907699617717e+00	-8.813729518002361152e-01	-9.332849285205508938e-01	-1.074681923077979162e+00	-1.407926839908334893e+00	-9.362494634030839036e-01	-9.692579551517502834e-01	-7.964294452407322256e-01	4.586810230953257683e-01	1.358316388719987167e+00	1.224568528591654548e+00	5.434566555651964004e-01	8.541973149982419189e-01	1.323412407661551216e+00	9.374231961464506435e-01	4.856703325696308804e-01
-3.396924315538361938e+00	-3.259049195555230760e+00	-3.494909122583231387e+00	-3.874912185809158416e+00	-5.029587852969298112e+00	-6.621215713072246878e+00	-6.069252759230777450e+00	-5.605053195493691298e+00	-5.024478158744573264e+00	-4.042486441081183379e+00	-3.138746970345229759e+00	-2.974709888374251765e+00	-3.227140372103060706e+00	-2.688538078339909987e+00	-2.540780459294663896e+00	-2.884306582563572530e+00	-3.029902858339963423e+00	-3.460524554259951202e+00	-3.884329946728896310e+00	-4.173291279252032915e+00	-4.011517010790685234e+00	-3.802728915251312181e+00	-4.150655158114806120e+00	-4.432516274673306889e+00	-4.705831799021076733e+00	-4.416517490003275093e+00	-4.351101045068111794e+00	-4.073353354282211569e+00	-4.478350433801962183e+00	-5.048639981797100162e+00	-4.715423601422592981e+00	-4.239759619336406438e+00
5.669444150919972003e+00	5.097658315479809410e+00	5.465286208308238081e+00	6.621566827637373365e+00	8.141625060619199772e+00	1.116253350143435341e+01	1.092997211938408064e+01	9.728533493426748890e+00	7.901342616159391596e+00	5.610746814211860389e+00	4.565035545725599775e+00	4.750021438195887846e+00	5.343764092294202683e+00	5.745326592576287972e+00	4.875015775494394354e+00	4.820482203141637889e+00	5.412638364305277783e+00	5.680860139953791688e+00	5.482682879343904858e+00	5.919346315570200190e+00	6.282424969711692953e+00	6.477373304432411771e+00	6.439408624020756200e+00	6.160197125135181473e+00	5.988347731436109100e+00	5.580074288614525813e+00	5.216601780171649771e+00	4.272562817516726064e+00	4.331047674763970790e+00	4.586546321878256727e+00	3.977828434391900370e+00	3.839905078340502431e+00
3.863589090329315745e+00	3.478098272665709700e+00	3.302249240096392313e+00	4.561313410734578078e+00	5.623246956952258735e+00	6.853657943768181049e+00	7.558533529089488390e+00	6.933526755729753965e+00	5.344507162785196996e+00	4.431718205106302655e+00	4.536336215156384633e+00	5.083671681536590548e+00	4.957531723813020541e+00	4.735988689668223728e+00	3.980555658737772173e+00	3.667440641434771553e+00	4.134486617820654075e+00	4.804591448270183918e+00	4.894403620674766309e+00	4.449895946405993286e+00	4.275547313121875526e+00	4.818774365225346301e+00	4.667966511744721991e+00	4.507899362484550032e+00	4.568183510814431969e+00	4.443149913055493450e+00	4.122493622350461351e+00	3.917213478449689035e+00	3.941651835089029277e+00	3.582341821151533434e+00	2.827069548385875208e+00	2.395741428934450301e+00
6.254619956799380986e-01	5.975165510478197550e-01	-6.786991674928487261e-02	-7.042263089496606510e-01	2.754926615531133952e-02	1.768564992628148813e+00	1.983172633844850985e+00	1.848763923696073563e+00	3.494894761868230226e-01	-7.980315354399142302e-01	-6.150369021257767743e-02	1.125744182287480716e-01	1.236707221032621734e-01	1.587362524353095883e-01	1.189223586096233715e-01	7.237012409463902118e-01	1.092453221542563524e+00	1.345492074272490290e+00	1.626554354114397416e+00	1.665235951620334998e+00	1.752481252349395113e+00	1.237026692320822630e+00	1.737729670199056109e+00	1.565911042584959612e+00	1.063427146008938617e+00	-1.405736263859285462e-01	-3.924677811611729239e-01	3.803458717251146926e-01	-8.753956682935139233e-02	-5.150575037155805669e-01	-6.558826176880149239e-01	1.879613229507524907e-01
-1.743827351954084337e+00	-1.592673712846778056e+00	-1.446163766425479835e+00	-7.994560281051565909e-01	-4.856902646590671724e-01	-2.256704940399913539e+00	-2.521710694262680796e+00	-2.673625319020628055e+00	-1.803204265697830433e+00	-3.765895607304341475e-01	9.593551213411770362e-02	-4.101554487365645374e-02	-1.754174557848382221e-01	-9.648196005536151532e-01	-1.592771219044994302e+00	-1.956612843490399767e+00	-2.066740668978025663e+00	-1.887684124361252991e+00	-9.471911505852963487e-01	-1.711186643403444174e+00	-2.878595531680521180e+00	-2.550768784979622339e+00	-1.438331862143432227e+00	-6.118700650095489912e-01	6.923319770625416258e-02	3.551992164770645388e-01	8.116026102630411465e-01	1.237324339645707205e+00	1.876395253822815024e+00	1.680885459818952876e+00	1.052143669279632432e+00	8.990456015933352418e-01
2.484873619632625541e+00	2.148449444390547303e+00	1.868608309803478473e+00	2.088524836914383620e+00	3.416492196940245751e+00	5.933105758930074636e+00	6.853274327801416099e+00	6.955231526728336000e+00	5.638837265815777933e+00	4.714775645273868498e+00	4.473688963883784453e+00	4.879971748981396296e+00	5.101838102373671191e+00	4.400525248211240026e+00	4.601558352933530216e+00	4.881015463597163873e+00	4.929907463204787454e+00	5.216542227752443139e+00	4.819009743394959244e+00	5.187297525608223658e+00	6.015445961631971095e+00	6.517095358559610752e+00	6.360180588399583890e+00	5.951365373096786371e+00	3.931567266660446869e+00	2.097407638048044642e+00	1.500920797919996996e+00	1.315687249548064708e+00	2.099604225350462539e+00	2.587040593648790576e+00	2.243785100774366992e+00	2.284446030865121546e+00
1.677113210006281774e+00	1.525843059693109183e+00	1.949296392316557158e+00	3.050262740842483389e+00	3.103770614695552599e+00	1.715904443554283842e+00	1.666061030788705599e+00	1.666845295456473641e+00	2.665951743986703537e+00	3.456275159610588066e+00	2.728793711923304333e+00	2.075020202606389752e+00	2.030973833197876832e+00	1.950379232372192240e+00	2.031604709343528103e+00	1.892789897807953814e+00	1.732833658968354840e+00	1.796102038361075515e+00	1.472206432110450658e+00	1.736513787845297196e+00	1.454527522417754959e+00	2.121348321923008040e+00	2.142586745835432627e+00	1.599836459998174476e+00	1.379106974157879417e+00	1.292405183098401578e+00	1.491730408846487999e+00	1.161473019879985413e+00	1.741734023464466485e+00	2.704944782689569394e+00	2.734399592049970185e+00	1.616567680477273505e+00
-9.063307877181372429e-01	-5.210482218124533604e-01	-1.128917416493878445e+00	-3.256430084675841830e+00	-3.168813664059231705e+00	-2.079648582819652702e+00	-4.859281030202317053e-01	5.318940662384820106e-01	-4.352853172000638315e-02	-2.124654477346697365e-02	4.960261613831308258e-01	5.126269565322866262e-01	2.100169083807927051e-01	-4.492105087789136086e-01	6.955792304750156863e-01	1.536193383299939041e+00	1.239606923568670416e+00	9.306825103230402796e-01	2.032831878755552990e-01	-1.836791392856163552e-01	8.829576022243329492e-01	4.332219262745715671e-01	4.036814708368730020e-01	-1.152784826364608023e-01	-1.821787041319598899e+00	-3.013694838922303276e+00	-3.061792034308410404e+00	-2.405636896159247140e+00	-2.568748750039313578e+00	-2.710431125993545187e+00	-1.991412191001911802e+00	-1.282002397193139798e+00
8.764555578032974248e-01	3.217256639737749446e-01	4.018394051383624710e-01	-3.153548963527789684e-01	-6.321817979697517131e-01	2.298800473546994128e-01	2.985743103592635173e-01	5.893875889935672463e-01	4.772401399901480268e-01	-2.722081747429168086e-01	-2.478767253138903365e-02	-5.412183945034304555e-01	-2.323536217849915819e-01	1.108964976267859504e+00	1.034428095902652833e+00	8.703666778540809501e-01	7.110194743327907796e-01	5.895762644456840063e-01	2.748569511685918787e-01	2.677878680140936551e-01	8.888287191776886864e-01	2.828760476095316112e-01	-1.971347360908184965e-01	-4.905387418257781684e-01	-1.225985536521984942e+00	-1.544629160246444366e+00	-1.291790634469860422e+00	-5.529072429552256418e-01	-1.068332809210745360e+00	-1.738152383044775817e+00	-1.292887143645538695e+00	-5.327596918702614398e-02
-3.330686129418042540e+00	-3.151072870841532314e+00	-2.990274815730609159e+00	-3.205234314826948872e+00	-3.675885927325360569e+00	-5.724630590312027145e+00	-7.106107353932126003e+00	-7.226091171334688923e+00	-5.842265421889747401e+00	-4.371225032279887124e+00	-4.252726962120718213e+00	-4.479857757256206163e+00	-4.582966738337011847e+00	-5.115334330321887002e+00	-4.750922782990373960e+00	-5.607094304341806890e+00	-5.901462379496124733e+00	-5.838078458170922858e+00	-4.968180838828033075e+00	-5.376434436455764576e+00	-5.757949903350592535e+00	-5.666632507991098855e+00	-5.860333702311875115e+00	-4.640758117313678710e+00	-3.022715726012491277e+00	-1.443603707500659361e+00	-1.158525993758841022e+00	-1.705534314515147809e+00	-1.049497459285156031e+00	-6.409026146640286470e-01	-1.201390872291704603e+00	-1.570407242499343159e+00
1.258815602387107990e+00	5.934753102192839025e-01	1.710752789470620261e+00	3.469679417766746710e+00	2.744591139527196244e+00	3.120599248198707709e+00	3.744931419502480985e+00	3.424939516026036301e+00	4.292026862809662724e+00	4.513580346977979829e+00	4.576973481946032152e+00	4.956675853155483757e+00	4.977387642617659758e+00	4.893217714662020157e+00	3.434534994699674826e+00	2.409953644202694534e+00	1.816073938306891788e+00	2.297954606332164307e+00	2.933309842132954426e+00	3.466035543539942587e+00	2.917372388947828021e+00	2.795641624810390802e+00	2.631669097643808186e+00	2.780702066479022960e+00	3.792914933727196125e+00	4.822028706052274849e+00	3.993481788206516114e+00	3.439507081260388510e+00	3.799821844083485445e+00	3.383740688673922747e+00	3.054544957828210450e+00	3.107708623363022227e+00
3.675273063239693494e-01	3.214668857937649782e-01	1.210174528336481758e-01	3.639640955621630258e-01	1.173843457528666034e+00	1.623014150260547517e+00	1.183714831062922190e+00	1.227222154708587309e+00	7.347831313766834960e-01	1.480118466258165122e-01	-4.039587957730352286e-01	2.578366305989489571e-01	7.300083102001485580e-01	1.870372269167538959e-01	2.966832683184146904e-02	-2.719921687194623017e-01	-4.305755614841724060e-02	-4.736177260377177900e-02	-1.514260269299113615e-01	-5.754487308095265208e-01	2.457591099917337540e-02	2.761517930331857662e-01	4.302703104782346077e-02	9.077478674558367988e-01	9.385887615571318898e-01	7.201403348995677467e-01	9.168947825185372880e-01	1.087667008177968908e+00	9.830862486311785498e-01	9.266884914044358768e-01	3.573045525602960848e-01	-2.155350283333283268e-01
1.261250628393274953e+00	1.033029144299183244e+00	1.356992500261409162e+00	5.469461066579029973e-01	1.070198171910858587e-01	1.010986841510093326e+00	1.770565607947592657e+00	1.837786295446493190e+00	1.711191917720163547e+00	1.100537701106288235e+00	1.445163238488903490e+00	1.159939241158734369e+00	1.045051968005509480e+00	1.394824170587119605e+00	1.154285493480919245e+00	1.025498235323018204e+00	1.102330108640434680e+00	1.306991745756020507e+00	6.136320019836541961e-01	6.777186403381455504e-01	1.343270945318214116e+00	8.222109873826812798e-01	1.346440458292824105e-01	-4.249332511145779145e-01	-8.674067081654303346e-02	8.221662227419023194e-01	9.239935984281343329e-01	4.211543682126532850e-01	1.951851338548613313e-01	-3.550193680716995370e-01	7.054144255054944912e-02	1.017193528623561827e+00
7.983857879227760496e-03	-2.586083554217012970e-01	4.723190839183210588e-01	1.917982367939621735e+00	1.059149380896511783e+00	-8.905829010426526970e-01	-2.020021928279166712e+00	-2.044233426825181610e+00	-8.458371983149590712e-01	-4.756791441471878157e-01	-8.459523102848370835e-01	-1.322335381390855824e+00	-1.106133912627081717e+00	-5.420904456003446947e-01	-9.949614838277028861e-01	-1.445733278842463720e+00	-1.438597651293547219e+00	-1.541994557983517922e+00	-1.777928459217543278e+00	-1.293297802340926728e+00	-1.769341968962833134e+00	-1.582894530557267254e+00	-8.613865896644495868e-01	-9.272196882076216840e-01	-1.766460867562210102e-01	7.744924182426260462e-01	7.770918156129137389e-01	8.279545495366993357e-01	8.631585325805996023e-01	1.091582963350118396e+00	1.101159006030557386e+00	8.121527252829837673e-01
1.469704495895159502e+00	1.713533449532030462e+00	1.951912184767727432e+00	3.782406788216022164e+00	4.033221137659923627e+00	2.225044287264390075e+00	2.564864856916941882e+00	1.849880848333840477e+00	1.939787801419652569e+00	3.034281653933003309e+00	2.687033443089225759e+00	2.523373140524494129e+00	2.230019969860903117e+00	2.462655560657109444e+00	2.300689887373917664e+00	1.790144341387746252e+00	1.702787470037565809e+00	2.060428658455618844e+00	2.057840783524162109e+00	1.698356425311096540e+00	9.747896604255419373e-01	2.113723282060636421e+00	2.294092754086033192e+00	1.908563484030972646e+00	2.177191080043614058e+00	1.988184777547549409e+00	1.869352308333973367e+00	1.228728361607078767e+00	1.654878831797511607e+00	2.570554835133700866e+00	2.199198443334370090e+00	7.528695255147036525e-01
3.948754735024794238e-01	6.471664853002198625e-02	-1.733595565221669188e-01	-8.805426909297913163e-01	-7.365805448810845979e-01	5.110477033137514891e-01	3.341870218729168229e-01	4.824710613908309020e-01	3.261812422909832754e-01	5.850973458188085674e-01	6.795210136328379003e-01	2.336920310632316367e-01	1.473038782677730529e-01	-1.759673276674743603e-01	2.039148102215442016e-02	7.753880828671787517e-01	5.001227334048203854e-01	-2.797562327208407695e-01	3.501123702603967658e-01	2.999397702568774582e-01	2.902078405796126165e-02	1.645452083901248821e-02	7.196821909687787233e-01	7.583329824302185163e-01	6.127947625688898170e-02	-4.015037931756456069e-01	-9.500649424371960805e-01	-1.445431171213011234e+00	-1.016877904867079518e+00	-1.649130663052475465e-01	-1.725674472784147762e-01	-1.580059222315242096e-01
3.935198590929243956e+00	3.843392185790833526e+00	3.578773414357947047e+00	4.384322853305589796e+00	5.876746938882118521e+00	7.344233282319986067e+00	7.783647463542386014e+00	7.416096647192236269e+00	6.038608700327645629e+00	5.224687026604581952e+00	4.531181459802347433e+00	3.864509429453917289e+00	3.903714947340596986e+00	3.985232715367339473e+00	4.145110381083805251e+00	4.342395926239382753e+00	4.758696723638744075e+00	5.414774128178803103e+00	5.783436681315044403e+00	6.297698920039799475e+00	6.662652580462459895e+00	6.412857901340853317e+00	5.970358467491138299e+00	5.204859657523233984e+00	3.912577874999348282e+00	2.823085884588335315e+00	2.998353746992300284e+00	3.023467853365707114e+00	3.484421949304307820e+00	3.612499850124569534e+00	3.635057519532051362e+00	4.004384921373858930e+00
3.342420946273971794e+00	3.239281708469826881e+00	2.525879878825625813e+00	2.474248623701778005e+00	3.841649875101280642e+00	5.922016310913179815e+00	6.797332987390145576e+00	6.060782823194029056e+00	3.693848514186400589e+00	2.032772008835833422e+00	2.200962409007691356e+00	2.800503779434961871e+00	2.810001150853265184e+00	3.248046404936465237e+00	3.036852671061624598e+00	3.229188933985064125e+00	4.038743670224725690e+00	4.396063192748815851e+00	3.967241286333021311e+00	3.689165953705753065e+00	3.887496203144163331e+00	4.037588722433116395e+00	3.865445316034588963e+00	3.227589013666782858e+00	2.501096498130308987e+00	1.667795190249441228e+00	1.512276314867260885e+00	1.452769188723904037e+00	8.092686950385944433e-01	2.077805151429365504e-02	-1.177588892603286808e-01	3.069871814431727741e-01
4.815901919917538188e-02	-6.514048998208135655e-02	8.611148816442798504e-01	1.073076581881482472e+00	-2.018497622772328914e-01	-1.176256008673506104e+00	-1.332303675689457068e+00	-6.419850465671844697e-01	8.660529040148619018e-01	9.431578276002648975e-01	2.197200599108332375e-01	-1.241991294151615216e-01	1.649573906327923556e-01	1.944473350992923788e-01	-7.460530785562072276e-02	-4.792124297837802582e-01	-1.029485558603964179e+00	-1.152183088855319060e+00	-1.061144474803486393e+00	-1.226559316190097615e+00	-1.321160753725096004e+00	-2.055637645256344737e+00	-2.161034911100530920e+00	-1.527757701599643525e+00	-3.659911627742790663e-01	1.136049176216992418e+00	1.255390906407009233e+00	1.603446713135569190e+00	1.256974531800404415e+00	9.217830879580531933e-01	1.378211623489783655e+00	1.360122800804913323e+00
2.534166725803423947e-01	2.446961685033761380e-01	3.423493681487078111e-01	2.064181704704799725e-01	8.121332160895368135e-01	1.018099435819245446e+00	7.864126972212126532e-01	-6.670324389864354386e-02	2.467708575828840220e-02	8.874958427261309124e-01	1.497938345063467569e+00	1.228763251384388910e+00	5.502783434277510599e-01	6.858835618501761822e-01	5.183885594852810641e-01	-1.198192662936307107e-01	-2.203293709216733454e-01	3.054778844242221902e-01	9.503302040907085635e-01	1.030774981241440846e+00	1.076672123605281861e+00	1.176113215901067210e+00	3.004336531860057891e-01	-9.464513502437289783e-02	-1.115656566835113161e-01	6.978860829903688057e-01	1.228567228176638659e+00	3.257463583336787094e-01	1.003589497643172290e+00	1.035374443995672022e+00	7.051944856382309501e-01	1.077723739313352747e+00


==> Cifra_figuretem/0.039/RPdataRed5.0.txt <==
9.269457113811927496e-01	1.688283910009383826e+00	1.001242797923752148e+00	8.046233293963487299e-01	1.217182803869354846e+00	1.391594781743780374e+00	7.093745563619077155e-01	-8.137308334777013097e-02	-3.460188353340830081e-01	5.430005658460316242e-01	9.787431980993691605e-01	6.974950642761836850e-01	8.550677157281644236e-01	1.239285139898288257e+00	9.095687559589709092e-01	8.617102860237172424e-01	5.485634970225080620e-01	5.570811986938546401e-01	4.040239525162712675e-01	4.258936750452114728e-01	3.975319594358313058e-01	4.478542412840747500e-01	5.787214480072820633e-02	-3.234505357111416290e-01	-7.717779548798465727e-01	-5.102905265254775724e-01	-2.989394648142611466e-01	-3.029476701474180245e-01	-4.479559652471881148e-01	-3.687309014458404754e-01	-6.561478975238713152e-02	2.580640262415758723e-01
1.553317239049031961e+00	1.459300676167553323e+00	2.600010076132506676e+00	2.605651151851775094e+00	2.060592421193236934e+00	1.661090416076476117e+00	9.537894496487430152e-01	2.794368150618472546e-01	8.883937456520892006e-02	1.177705326526507390e+00	2.170939289753990309e+00	2.494679867846671506e+00	2.428807908565647988e+00	2.288027639976142336e+00	2.136243170908093347e+00	2.217853752479710838e+00	2.424451788258566332e+00	2.653930866183449755e+00	2.425370917851827457e+00	2.347484863369994734e+00	1.950674375957293538e+00	1.139938985332545895e+00	6.048543128129142410e-01	1.594233273529293282e-01	1.640654106610570928e-01	3.235099556581500502e-01	3.370796278896370790e-01	4.268269989872159331e-01	1.168214910841125054e+00	1.330280154778911372e+00	1.273811294843108843e+00	1.693643176748930168e+00
-5.951408133877739148e-01	-7.854587754240047737e-01	-1.944489252024894643e-01	3.414840718988934598e-01	4.235788128684064846e-01	6.932930588175945097e-01	1.237533014766705630e+00	1.360249352294574887e+00	9.425152823963360849e-01	5.362005704005730067e-01	-1.675059256922290796e-01	-2.860756392553955724e-02	2.702773684368306797e-02	-2.586647053256590501e-01	-6.853113960168394359e-02	-8.120343210764525976e-02	-1.217139918343639604e-01	-4.398238470686358093e-01	6.484291887168072699e-02	2.394238316658276258e-02	5.704292639209124910e-02	1.854057980319712140e-02	-8.159711615163912912e-02	2.999490069213324728e-01	1.367818180693572590e-02	-3.129602059213795751e-01	-3.347694542260641337e-01	-5.803025427933046210e-01	-7.996660709348824003e-01	-8.510487927153685961e-01	-1.266481943924316234e+00	-1.403609630141349207e+00
-1.884050711229247721e+00	-1.616836573510562536e+00	-2.323672864433028895e+00	-3.271937561114666160e+00	-3.564964406862315638e+00	-3.417792472011394800e+00	-3.046972429846535935e+00	-2.631615361143654575e+00	-2.406743606056295448e+00	-2.235351967167897413e+00	-2.135548604515578930e+00	-2.641984903079544811e+00	-2.813518548297941013e+00	-1.985650686332117276e+00	-1.345766467561373192e+00	-1.220275916070366229e+00	-1.408684540686549802e+00	-1.389280210769524571e+00	-1.680376475196446284e+00	-1.441924690608218596e+00	-1.875342338939774534e+00	-2.546721324997312408e+00	-2.691496961512738650e+00	-2.872304714871796616e+00	-2.257306536458505430e+00	-2.117641467389556276e+00	-2.282879032150228582e+00	-2.659316064950105307e+00	-2.051402872363395691e+00	-1.381299053661488418e+00	-1.495993789199081325e+00	-1.719019941400329099e+00
3.263705142393980907e+00	4.086687770896876515e+00	7.407706882682615124e+00	8.310853451325943553e+00	8.059005016275268218e+00	7.048795306398027094e+00	6.048454677332130380e+00	6.255309733413543682e+00	5.960423298614599297e+00	6.358644921097360125e+00	6.158338640115617935e+00	4.904496345588345463e+00	5.700799534107961364e+00	6.491865397166172613e+00	5.444017257156795075e+00	5.115272208641025387e+00	5.472919800610808849e+00	5.494901038753759792e+00	4.848708141306013353e+00	4.238829017435473467e+00	4.348817125887043389e+00	4.314146810266081822e+00	3.110828154872401718e+00	2.383889705436939010e+00	2.209697731178810631e+00	2.170355505566514243e+00	2.361656902454696283e+00	2.481287649370444992e+00	2.024671838615328845e+00	2.205356903508655542e+00	1.919726609860531230e+00	1.774566624851120489e+00
7.505809192691134335e+00	8.824385727551122827e+00	1.134069249889600250e+01	1.202296964997709949e+01	1.178119730343999905e+01	1.183562057701014858e+01	1.245326789604093953e+01	1.212814192786571255e+01	1.208592982514702818e+01	1.196906510292542691e+01	1.157525495424374107e+01	1.219039074248152588e+01	1.158032927942741175e+01	1.118751839633482525e+01	1.141821938922007007e+01	1.114305422635071885e+01	1.097047132467071506e+01	1.044323786377079699e+01	1.043688029736514089e+01	1.053553591376621235e+01	9.841009184957988154e+00	8.605589690502338129e+00	8.295837859476243636e+00	7.705768723532741227e+00	6.856972978422735565e+00	5.852207310206543056e+00	5.944838715302529053e+00	6.053445466033834599e+00	5.588440919561279863e+00	5.999821385823968178e+00	6.305582246940827140e+00	5.943638555852918337e+00
-3.152939702249247578e+00	-3.026707684483640470e+00	-3.376216333542284342e+00	-3.614726147481028828e+00	-3.864520227197907776e+00	-4.538451613502975768e+00	-5.104134929464063219e+00	-5.034176358874803192e+00	-5.837174950060607159e+00	-5.709186975647864593e+00	-5.526228504096837746e+00	-5.893025334728494435e+00	-5.275437465477612164e+00	-3.870535198124977150e+00	-3.882400717716917526e+00	-3.862614556151180434e+00	-3.535695862111803756e+00	-3.340140079299250608e+00	-3.854184831028073521e+00	-3.938807908466799734e+00	-4.414170415988373897e+00	-4.214726118957166534e+00	-4.403569406241667039e+00	-5.295702376811259882e+00	-4.519991834545276532e+00	-3.845042779416113721e+00	-3.949550089319275870e+00	-4.123077015397996981e+00	-3.816453546175236244e+00	-3.005526031049674529e+00	-2.811199115649216207e+00	-3.142347474468198953e+00
2.465317039557032963e+00	1.848920003844168436e+00	2.629832787733734190e+00	2.471763637163279181e+00	2.458583213321063443e+00	1.904588982581217449e+00	9.184559379435348614e-01	6.022670328077549540e-01	9.471715009223991011e-01	2.071816978348733240e+00	2.939413081569053343e+00	2.894505621174097598e+00	2.393782388402843075e+00	1.570594895614526809e+00	1.317393572145715064e+00	1.432562224671181994e+00	1.793938243679296995e+00	2.192414463723078466e+00	2.064574762245217521e+00	2.112513810503869216e+00	1.947918753712956752e+00	1.680229466652959802e+00	2.126003382832435395e+00	1.980033160728154717e+00	1.789574710807307012e+00	1.682296417690654078e+00	1.782277490389938324e+00	1.925776274372448027e+00	2.011744526176345360e+00	1.906546541325385702e+00	2.215885869345672443e+00	2.606458071755502370e+00
-2.463655181844597752e+00	-3.012469571003605129e+00	-5.256404933355133480e+00	-6.039679387073856098e+00	-5.686029933380852164e+00	-4.816267938587856179e+00	-4.163120560198473541e+00	-3.665424975190446411e+00	-3.326386582034758899e+00	-3.770362241412061444e+00	-3.219328431814684421e+00	-2.891953957531474551e+00	-3.562366160985970698e+00	-4.018033763006416237e+00	-3.504625319352784096e+00	-3.470428061113636442e+00	-3.616216224161987292e+00	-3.591071303315345187e+00	-3.531990723468353632e+00	-3.392014238739410548e+00	-2.937054179410055088e+00	-2.500661513501438726e+00	-2.163758754088576097e+00	-1.704285355621304676e+00	-1.308993484213352598e+00	-1.147238021169347810e+00	-1.292760023656699175e+00	-1.491364421332802115e+00	-1.194188629720537742e+00	-1.286793988542154654e+00	-1.592793681299202957e+00	-1.723524546314407768e+00
-2.670350415073466710e+00	-3.137464878684592673e+00	-2.955547925525381370e+00	-2.357232004465954489e+00	-2.298120081069857434e+00	-2.774394877508119972e+00	-3.008143449352886023e+00	-2.882774165241289932e+00	-3.739126204626376460e+00	-4.705003550988819505e+00	-4.481153986325903560e+00	-3.374960959960018769e+00	-2.519393900020780119e+00	-2.459545184012892793e+00	-2.546993214412895057e+00	-2.235176333936886639e+00	-1.593759447582475453e+00	-1.670488818454147317e+00	-1.678310776407774485e+00	-1.907836035905723815e+00	-1.628383907346538040e+00	-1.993588148326069343e+00	-2.525781711712990152e+00	-2.261482643331050202e+00	-2.119172339242674674e+00	-2.426584707270087904e+00	-2.310051014303721395e+00	-1.870389885049549061e+00	-1.103789174915594362e+00	-1.165469517921915443e+00	-1.492945237761114319e+00	-1.687592067818550534e+00
2.397850122451320232e+00	2.185899000735861630e+00	2.472267348930772712e+00	2.934698074165904558e+00	3.616855219301346125e+00	3.548894747027328211e+00	3.692478411971796159e+00	3.688145421255193401e+00	3.448298320774426440e+00	2.831903208356269186e+00	2.778510851031673390e+00	3.332837004813326232e+00	3.610175181688809687e+00	3.570840676929508017e+00	3.294776046902421651e+00	3.403077586306450186e+00	3.132823473455573104e+00	3.064876480540189796e+00	3.232713112446204740e+00	3.532622692616462778e+00	4.003161022725401530e+00	3.211929021982830701e+00	2.413931354128751483e+00	1.973911039143628976e+00	1.476534972352879560e+00	1.017812621837404841e+00	1.311711923020095316e+00	1.907940260268449872e+00	2.901303036161438254e+00	2.906938294027963554e+00	2.233613336648270220e+00	2.504774435952096923e+00
1.474080253207367130e+00	2.052329332311767729e+00	2.134436627174104650e+00	2.366085920337483106e+00	2.448913496058878092e+00	2.959777199504857848e+00	3.285096165241917721e+00	2.649334205880094384e+00	2.409408082424889130e+00	2.471482836146563944e+00	2.151284249914543256e+00	2.715163401484462558e+00	2.740045363497736197e+00	2.661380762434042424e+00	2.921669316536050331e+00	2.926757708215375509e+00	2.506904552097912742e+00	2.257239460949960197e+00	2.468901450186866686e+00	2.585038484705731499e+00	2.025926808625943654e+00	1.974306611675937351e+00	1.963379213675685131e+00	1.736329323535962477e+00	1.858561002842051613e+00	1.709310089189575388e+00	1.514495818197915566e+00	1.165081962347783495e+00	4.055979508070332029e-01	8.823026957727203579e-01	1.365992884476747715e+00	9.453113780734323512e-01
-3.606248081860853105e+00	-3.598719080568889339e+00	-4.701173847262859695e+00	-5.685718298224860412e+00	-5.850289531285589817e+00	-5.450464774394387035e+00	-4.897478112279175733e+00	-4.667962191443108644e+00	-5.221176645741208766e+00	-5.591829656264977189e+00	-6.001775376821879782e+00	-5.982463242308280194e+00	-5.636085350750813738e+00	-5.018087523821873397e+00	-4.296336022847428104e+00	-4.143344203435878725e+00	-4.027515064964817704e+00	-4.152990538121797748e+00	-4.208894553620742940e+00	-4.128264991154177999e+00	-4.535086194325786302e+00	-4.356403710990801592e+00	-3.626175645872365294e+00	-3.208162852532028264e+00	-2.846081969757280561e+00	-2.929509330769206166e+00	-3.247838154989330040e+00	-3.363381674067705163e+00	-3.464416380706272669e+00	-3.227540974086121395e+00	-2.906428106870293959e+00	-3.148330779750383002e+00
5.823771911441414595e+00	6.708001580675403197e+00	1.033790607185145305e+01	1.045525188816225004e+01	1.005749705956366746e+01	9.623285563820534350e+00	9.566399465028476712e+00	9.594352566635837576e+00	9.773827765208084273e+00	9.743335694415003800e+00	9.084029829874566531e+00	8.643054645921379731e+00	8.411985000335151952e+00	8.180188844097921574e+00	7.998022243615959148e+00	8.028631086606901945e+00	8.012178693127102846e+00	7.924307923486092697e+00	7.924411017248780276e+00	7.831663344812270999e+00	7.191061363177948529e+00	5.862498112490691859e+00	5.332222983243262604e+00	5.134878015150288633e+00	4.660333060328052390e+00	4.248748615033818510e+00	4.502365531300038803e+00	4.292569001493190761e+00	3.435974424393057003e+00	3.771746295611245525e+00	4.154592307993905997e+00	4.118795601540526263e+00
3.613052441966963180e+00	4.078276106882327667e+00	5.925047862130820242e+00	5.786391166545026721e+00	5.799954754290115311e+00	5.651838925339880859e+00	6.143433454582170938e+00	6.477570463042883198e+00	6.634059190119899085e+00	6.609102392315386432e+00	5.916629186590052214e+00	4.904062066110761009e+00	5.050409080455512623e+00	5.395035164374602843e+00	5.110807288318077291e+00	4.901573708065770418e+00	4.895882495936565881e+00	4.617486126772748278e+00	4.503655055427117304e+00	4.548766413430645805e+00	4.320089402588095595e+00	3.855356820197464174e+00	3.907892005842209304e+00	3.754321128880083513e+00	3.619075590582932378e+00	2.830197387745434945e+00	2.580436173192416138e+00	3.197627651095692247e+00	3.218343118923777002e+00	3.319233265327266924e+00	3.042853743269108513e+00	2.970981625381929447e+00
-2.932553198567993125e-01	-6.270210057088320132e-01	3.312259773393359530e-01	5.716031488390375115e-01	2.622861064371643791e-01	-4.674516139234178858e-01	-5.791092463860604278e-01	-3.672332252668255581e-01	-1.549747953151527080e-01	-5.151104102039100185e-01	-1.055166157539053406e+00	-1.632275610978746627e+00	-1.188543275557069068e+00	-6.770998580261335942e-01	-9.101225506877025362e-01	-7.975129364813695609e-01	-7.006750389396373402e-01	-1.019831276053216190e-01	-1.661440226189906388e-01	-1.040332999732248714e-01	-3.846196412004010967e-01	-9.129885292900514759e-01	-9.775630788258279358e-01	-8.190336376826792275e-01	-6.845068254466091240e-01	-9.686042773449484722e-01	-9.576657399797601222e-01	-1.117636921539904016e+00	-5.866108488186860814e-01	-4.428482633155254589e-01	-5.777953357729314066e-01	-4.504593972170607974e-01
-7.531079560379559945e-01	-1.004823416402352176e+00	-3.147679988817777552e+00	-3.888421908808620486e+00	-3.233259088764025346e+00	-2.470553414790086055e+00	-1.597151455431357503e+00	-1.511072056316599355e+00	-1.024633867289976186e+00	-1.017235319886069078e+00	-1.460626952656613353e+00	-1.133889255745907265e+00	-1.318182541401948127e+00	-1.676284068651743953e+00	-1.440388344292770295e+00	-1.436024019819710729e+00	-1.634506793604825203e+00	-1.826647431334205818e+00	-1.639660410372965282e+00	-1.465294521784993975e+00	-1.280921469093024179e+00	-7.928416110589397992e-01	-3.995122127560412628e-01	-2.935076468566598096e-01	-2.270950177829338668e-01	-1.778823066644791007e-01	-1.250334928495674958e-01	3.806381554728010541e-01	4.945032080514209505e-01	4.068331082790200420e-02	1.842621702484182888e-01	1.872772527979810475e-01
2.590541487727987313e+00	2.526575009992967580e+00	3.246502268099484834e+00	2.570521540052964404e+00	2.458113636471972452e+00	2.176631155874413359e+00	1.145406986744979427e+00	4.595105613580200976e-01	5.232451669924311766e-01	1.397500019689827955e+00	2.329997843252098910e+00	1.698979980640574539e+00	1.502093908307017722e+00	1.138846375211164830e+00	5.663285317834418908e-01	8.486647805252830468e-01	8.561598290839682601e-01	1.364603467117507574e+00	1.302122632361625953e+00	1.266924182758001560e+00	1.223968095413992208e+00	5.602928311022470353e-01	4.362665361215812831e-01	7.802699696330102075e-01	1.565091416171154881e-01	2.380741911249728004e-01	4.553073446570685689e-01	8.238752408425398244e-01	9.616022858235839799e-01	9.228124318756609767e-01	9.382185505819108373e-01	1.626110491195631447e+00
1.465197460396479023e+00	1.258975318268412691e+00	2.382566303210920666e-01	9.826646268197437584e-01	1.186352013338740186e+00	1.367062799056107947e+00	1.262429439223043959e+00	5.890947834303549291e-01	8.016255918501574707e-01	1.625351958896104732e+00	2.562406507349606066e+00	2.854478231141258426e+00	1.685617135718738169e+00	7.286117387838901838e-01	1.053901598615771151e+00	9.183908305298374986e-01	6.030535164267867287e-01	3.826552345657097676e-01	8.802946091747745339e-01	1.044855125583579403e+00	9.999615609720238218e-01	9.161937863608831112e-01	1.540612868314665374e+00	1.817275577532779351e+00	1.888158330805412621e+00	1.959617281508336362e+00	1.634663300236178562e+00	1.427263116708680224e+00	1.267609915097636986e+00	1.105625485539095676e+00	1.425676264280355765e+00	1.575435106429819321e+00
-2.220473350811853486e+00	-2.966343654992330769e+00	-3.333547901037167804e+00	-3.760646454046862264e+00	-3.939211519857022559e+00	-4.898598920794844602e+00	-5.459204545213271587e+00	-4.874579842060369650e+00	-4.440898862988035489e+00	-4.334062459399349088e+00	-4.333979523787394150e+00	-4.601344606765565004e+00	-4.531810485796522237e+00	-4.354247533959160421e+00	-4.588716538523155641e+00	-4.527671449024712302e+00	-4.021769039970328308e+00	-3.600851747099674149e+00	-3.822808108397185656e+00	-4.144625127738905235e+00	-3.957298515679360307e+00	-3.944850822341755769e+00	-3.834862605706855998e+00	-3.511977224301572331e+00	-3.444890125795267100e+00	-3.009212336322893311e+00	-2.837412724146729737e+00	-2.501250676619302116e+00	-2.288701190565577637e+00	-2.284183364712640607e+00	-2.323290748501458669e+00	-2.302529705505783841e+00
-7.357711455087864705e-05	2.587862346847401573e-01	1.798980448514179376e+00	1.368111957332506678e+00	9.012148609573310543e-01	3.717760972835539857e-01	6.565390056139063235e-01	7.344620359414317790e-01	1.010664101051227393e-01	-4.389633064089945580e-01	-1.183230861867580863e+00	-8.185853977420564087e-01	-1.587175702053931006e-02	1.807295451285398091e-01	6.101194179911183513e-01	9.889089845287005742e-01	1.190106117956444054e+00	1.110202975928518354e+00	1.228691434405939198e+00	1.158173052371937128e+00	4.386948517554837279e-01	-8.239253514317678162e-01	-8.798635200565850800e-01	-4.677440665792178542e-01	-5.359039871769785135e-01	-6.089234525944337006e-01	-3.341565925880131127e-01	-3.919908291225121522e-01	-3.393959072897917428e-01	-1.997055954028693625e-01	2.279134207846876259e-01	8.538809365652860750e-02
-2.816960123726547582e+00	-3.184792289539053911e+00	-5.658036651275371476e+00	-6.198229711000108999e+00	-5.952346705395727078e+00	-4.737262528594188282e+00	-3.902116605321622078e+00	-4.006102195868852078e+00	-4.292850662128555150e+00	-4.915584567476682487e+00	-4.690337246712537933e+00	-3.784917344442536802e+00	-4.314362498163387905e+00	-4.484286552937878589e+00	-3.450167481404330161e+00	-3.284466247466248490e+00	-3.897367996415142866e+00	-3.923606383721325752e+00	-3.843732596000488222e+00	-3.663463287785710953e+00	-3.666872418348968932e+00	-2.538182988342124080e+00	-1.648497804953047652e+00	-1.835598778703517953e+00	-1.221549088553950169e+00	-4.968587365010365686e-01	-8.053137632817990443e-01	-1.053591642437034182e+00	-1.460661656151720056e+00	-1.598503206910891317e+00	-1.168198934304147896e+00	-1.507305790229560127e+00
4.538571243996071480e+00	5.126520508676690291e+00	5.325020163517284466e+00	4.869367002152676704e+00	5.633776578583895578e+00	6.293338077723866775e+00	6.384229508666744657e+00	6.068298854791761343e+00	5.792991905715052070e+00	6.001294631469502150e+00	6.012654804384121476e+00	6.107784376378721625e+00	6.176146005020564544e+00	6.326314603134407299e+00	6.344732364473348873e+00	6.215748814063155159e+00	5.699103232021350607e+00	5.349187385466068534e+00	5.369420075475256127e+00	5.868059032515149376e+00	5.969035642653092388e+00	5.764763739452877900e+00	5.557500968652065332e+00	4.442203546102913236e+00	3.389089592642634319e+00	2.656028138747786649e+00	3.029888311899134212e+00	3.543498325521867720e+00	3.666799704309091190e+00	3.707410847559545974e+00	3.774663893378282342e+00	4.072801239901711945e+00
9.816525285930510769e-02	-9.646471148780358384e-02	1.018690078393302167e+00	7.199716811017649321e-02	-1.447314333880278525e-01	-2.661289421065817784e-01	5.093842414859588164e-02	7.712977178628812602e-01	8.093452819083223337e-01	7.709656905169293140e-01	2.851737934379746653e-01	-4.246181320255393299e-01	2.453603886297535744e-03	4.634284522561455399e-01	4.385156957634797625e-01	6.359083480522600418e-01	7.792919216224163392e-01	7.341550722120550043e-01	4.794464249858086946e-01	2.065103241845294216e-02	9.548527930440506295e-02	-1.250091805013050228e-01	-4.926258577289620022e-01	-5.229234635404541587e-01	-4.965679245499873828e-01	-1.962317473072820451e-01	4.574008390081620717e-02	6.557594908273772782e-01	9.659100857414253394e-01	7.371636916836279418e-01	1.319102458314917181e-01	1.682226524973059190e-01
1.943932277208079595e+00	2.403811174568081022e+00	3.128067534206035116e+00	3.363334824717291838e+00	3.261135316164938125e+00	3.172728317416550592e+00	3.804797985948795258e+00	4.073661280639251814e+00	3.601473741448641519e+00	2.702194995094138630e+00	1.825338026903577271e+00	2.689409841078104879e+00	2.820660512528763597e+00	3.205192268673513922e+00	3.761189713657359324e+00	3.700169222552100123e+00	3.588971493506144750e+00	3.322330446443599428e+00	3.260059181862034361e+00	2.994647469698014319e+00	2.427760284137171265e+00	2.062035751465161937e+00	2.373721804477377795e+00	1.924565069685436614e+00	1.446282463049541445e+00	1.234827242234189271e+00	1.520423184846370512e+00	1.545884152599434458e+00	9.265119707425111262e-01	1.278032371065938921e+00	1.882736227372443727e+00	1.402734557551269301e+00
7.382666820136028762e-02	3.898445039175997273e-01	5.693392273155211125e-01	1.246784961293820215e+00	9.914413601913752982e-01	1.256880397670475213e+00	9.198863109281418815e-01	4.192440230753948782e-01	1.169669448146670510e+00	1.709225711842641937e+00	1.898271596655116689e+00	2.326538397651159329e+00	2.175947983594413326e+00	1.592662413941185573e+00	1.564553789241670101e+00	1.806853370122341484e+00	1.598253692151490268e+00	1.621523571512848427e+00	1.659601198429097035e+00	1.793333853759386365e+00	1.859186178678783330e+00	1.538419684847264657e+00	1.212176191604161568e+00	1.673131094163915034e+00	1.651087217858592249e+00	1.198109757986405288e+00	1.041382008716851715e+00	8.910116404352405040e-01	9.906923754030244611e-01	8.948306655671849352e-01	7.173586214168590214e-01	9.063444207214013115e-01
1.125346996134212407e+00	8.388859875283088963e-01	3.111377929381153873e-01	6.052741032373977204e-01	1.292659916535521258e+00	1.872743771635146715e+00	2.334403088345348376e+00	2.379575511232863150e+00	2.725661211841438725e+00	2.837658037015718282e+00	2.722618562863564406e+00	2.126905956114411467e+00	1.169290740634159276e+00	3.446567091297344509e-01	4.748408696258025197e-01	3.507121340528195769e-02	-3.925855001315015080e-01	-7.709442849766446892e-01	8.565154219410259229e-03	4.578767750678545689e-01	7.356186246485402203e-01	1.514152636784079187e+00	2.389516415859950893e+00	2.614893492260818242e+00	2.824098506086667904e+00	2.494483193618580952e+00	1.896263749220379102e+00	1.637235933787377196e+00	8.849624928659340917e-01	6.846879028345157492e-01	8.108921537957733960e-01	7.791159541470055183e-01
-7.480785012539725720e-02	1.825258439997272664e-01	-6.408159976601501828e-01	-1.055488785117026262e+00	-1.571233460829013051e+00	-1.836014450231059802e+00	-2.665804546024825417e+00	-3.247790889220991684e+00	-2.844515428492011999e+00	-2.123870484694870164e+00	-4.700635345790860620e-01	-5.389335772115940726e-01	-1.517600873813139017e+00	-1.915320025254571679e+00	-1.837924725645007751e+00	-1.763194024337648935e+00	-1.879066536315489477e+00	-1.427278911893328228e+00	-1.578325105105921278e+00	-1.152530056375686174e+00	-1.654171609963721590e+00	-2.396128267893384844e+00	-2.146759212158526609e+00	-1.846304197459514684e+00	-1.027854342145295696e+00	-5.957239955134618903e-01	-1.091816209911255386e+00	-1.831575819267980521e+00	-1.907984289056617211e+00	-1.145570575889674148e+00	-3.737913336242242868e-01	-3.264660446254161741e-01
2.385194049105898273e+00	2.138866191740158129e+00	4.221703316082016322e+00	4.251437145968658626e+00	3.943295778281770136e+00	3.491499688915470134e+00	3.074986445286253200e+00	3.127643673745591713e+00	3.578874903639536864e+00	3.977242091419494585e+00	3.967118030795849126e+00	3.404434027740052660e+00	3.157089134222621052e+00	2.298115108570416787e+00	1.735564767371560846e+00	1.605365711358172076e+00	2.140848503699763317e+00	2.346910878463644767e+00	2.451474535427902168e+00	2.119726345367608733e+00	2.092237944886855772e+00	2.101180738619762955e+00	2.547979978969575399e+00	3.163992401147204259e+00	2.875993216783336415e+00	2.376706895754740589e+00	2.322281477528524096e+00	2.512588443250252546e+00	2.058882106872831130e+00	1.668709503429502750e+00	1.940151535450207909e+00	2.252908365401984803e+00
2.020041583490280956e+00	2.430456057839249340e+00	4.810924281999414021e+00	4.985322761405192260e+00	4.688324146068667986e+00	3.993751402188286725e+00	4.498632121066997058e+00	4.945750784207846529e+00	4.583542059940653779e+00	4.302123561720323508e+00	3.038558108361313348e+00	2.317433994171120837e+00	2.595204207327422630e+00	3.103290018904695469e+00	3.092650754166417215e+00	2.887223738492429082e+00	3.319721888275006361e+00	2.988199285128971816e+00	2.964041996824997138e+00	2.781062213412114570e+00	2.154073535640880888e+00	1.485053809814793180e+00	1.494316969878120904e+00	1.405849389980036612e+00	1.273781892614991973e+00	7.778695614046906570e-01	7.203600793732087837e-01	1.067526789779028151e+00	6.402513294770053598e-01	9.047343778615990484e-01	1.097979150972259399e+00	7.992571008449979031e-01
9.151811174466374377e-01	8.496607217356070274e-01	1.686227082621866158e+00	1.740238775889958678e+00	1.876128918083785457e+00	1.677869180606648802e+00	1.534602200559200602e+00	1.843551936508600386e+00	2.169098207871329009e+00	2.842718273162373688e+00	2.556638362073607507e+00	2.719650878856221698e+00	3.093820036389452799e+00	3.006890553930865018e+00	2.990349881816931177e+00	2.963220873334055483e+00	2.932741414737320529e+00	2.608042609892090358e+00	2.492181761287986408e+00	2.349112986735724107e+00	2.528336736715298017e+00	2.496393103518448342e+00	1.994346740488306846e+00	1.404346692004210917e+00	1.243569602134785734e+00	1.258159101838051130e+00	1.558629424845818789e+00	1.798778062008151046e+00	1.912964549817974147e+00	1.800798565434008625e+00	1.601127796828777150e+00	1.435920590991092372e+00
9.231685594943451756e-01	1.500690956701259848e+00	5.480767411194634731e-01	4.184613394012130783e-02	1.597169490393666735e-01	9.483209864187378546e-01	1.938048713152701108e+00	2.114396724855799548e+00	1.565644326911247219e+00	2.449417563098579276e-01	9.301067247652490544e-02	8.281968496575536909e-01	4.728513108643609408e-01	2.812451082466107533e-01	8.144456971302656001e-01	5.953963709833769435e-01	5.805126510579967647e-01	1.972310574969265429e-01	1.882064602295056566e-01	3.745682359583449306e-01	5.028998470684763467e-01	8.700796281562256373e-01	1.498740520631760775e+00	1.598189513822531937e+00	1.344990323138121724e+00	1.422141208088638864e+00	1.425119420554813221e+00	1.543806350153679396e+00	9.822132391620540526e-01	6.026331108833592465e-01	1.095789840421445671e+00	1.095639182359436026e+00


==> Cifra_figuretem/0.039/RPdataRed6.0.txt <==
-3.685070026366658175e-02	-5.725666072159918407e-02	-1.495388944549148023e-02	1.347256240183669629e-01	7.565389593084674846e-01	9.955960750687782301e-01	1.067035308451578013e+00	8.790160585539593674e-01	8.604796973661199555e-01	9.687394672438660592e-01	1.004796179064749495e+00	6.236680091432478257e-01	3.835916457890427567e-01	3.657913251117290709e-01	-1.718784345005695546e-01	-3.117469761392117067e-01	-2.559200035594814682e-01	3.707251388343094645e-01	3.043963834768907417e-01	1.803607824158560968e-01	1.209060454784101901e-01	-6.298691432984718751e-03	2.867140285501237548e-02	3.643962821226283122e-01	3.367777266425685534e-01	3.902730965694951593e-01	3.886256810271159767e-01	-1.519526595705124883e-01	-3.106125740219868869e-01	-3.469204533683740710e-01	-3.030696026091354023e-01	-3.145977432467263468e-01
1.105164512438192359e+00	1.031979217884911870e+00	9.628853750606616302e-01	6.247793766427439666e-01	6.949753218877084970e-01	1.463150347018506103e+00	1.920221196474179326e+00	1.318726427229180320e+00	8.992920142278554296e-01	1.237201338000526452e+00	8.194332984969248113e-01	3.097071470623110057e-01	5.049402199599608565e-01	5.895906288149865837e-01	7.335977160389319796e-01	1.244865598992781042e+00	1.466662587767410431e+00	1.485975721872570210e+00	1.406002655317828864e+00	1.390494249278495298e+00	1.330324804890098189e+00	1.194835166996304654e+00	1.352514331364774058e+00	1.259212643899022099e+00	1.015221104522879614e+00	1.286656451185451466e+00	1.353304059920063862e+00	1.286253592624674091e+00	1.523168866627137907e+00	1.624249621647356312e+00	1.617674437820612710e+00	1.478980234212587064e+00
-6.616813390755834634e-01	-6.277564415713376977e-01	-5.175886085557362959e-01	-3.716171995915398818e-01	-4.616601198145803275e-01	-3.687404447667810281e-01	-5.744124837351262114e-01	-2.025327959423640078e-01	7.341988016133033090e-02	-3.582430611532821385e-01	-7.167731443159841564e-01	-2.856761948684267693e-01	1.401641219930729876e-01	-1.469985221143296494e-01	-1.635520716121392493e-01	7.183917640589353865e-03	3.056232402418256056e-02	-2.596907228502183251e-01	-2.401797933417370301e-01	-4.502596505661512483e-01	-6.168829653540974789e-01	-4.472101865655893072e-01	-3.340804097171072296e-01	-5.903048588851580458e-01	-6.354561551217312587e-01	-6.222326319315251153e-01	-8.314667636530426176e-01	-7.482225214210083131e-01	-9.310899135938162097e-01	-1.029698402789792633e+00	-1.006829608832129797e+00	-9.678224971903783835e-01
-1.441073826999561325e+00	-1.495948437909506268e+00	-1.476871058099906708e+00	-1.305470476214793951e+00	-1.008303575152981191e+00	-6.033757129476832182e-01	-6.470087107518085467e-01	-1.128749539768614030e+00	-1.120753600092845303e+00	-5.577517345429814366e-01	-9.611600788863758904e-01	-2.287674306680883340e+00	-1.394648435592212632e+00	-1.005191917986011152e+00	-1.950735729771925442e+00	-2.266892725604802816e+00	-1.909678090145234597e+00	-1.659551570382437502e+00	-1.358823932259234368e+00	-1.410856849410395686e+00	-1.662867733175208418e+00	-1.778328522818478641e+00	-1.842665981999910940e+00	-2.157292917347499284e+00	-1.909595924582506266e+00	-1.816862010733832689e+00	-1.810750768055737092e+00	-1.783564551099452666e+00	-1.786518883864140594e+00	-1.614071252994010219e+00	-1.671015861355973131e+00	-1.794185697790010137e+00
1.644267108354576790e+00	1.552463237593896928e+00	1.597059642878374985e+00	1.623018322812485259e+00	1.663347794265537472e+00	2.205092101616381139e+00	3.460695818909850008e+00	3.929776275137594421e+00	4.138216179715430876e+00	4.245432802224368807e+00	4.602043001689684942e+00	3.736645394233004680e+00	1.713532147860479915e+00	1.684349549131483492e+00	2.626087217576067001e+00	3.492363324899832921e+00	3.152940308739044628e+00	2.645701074342873049e+00	2.589743452163280946e+00	2.786207364205248282e+00	2.834054686717810245e+00	2.736366761933262115e+00	2.697844196966438624e+00	2.933490382587442546e+00	2.802428456040850335e+00	2.762808983926761552e+00	3.088856748494352100e+00	2.424393476810773773e+00	1.954935275488030255e+00	1.760409442663255275e+00	1.502808562456048103e+00	1.489761052987452983e+00
4.141455827061995443e+00	4.176290975686609563e+00	4.287426288940589636e+00	4.331655373993167579e+00	5.147576684805628133e+00	6.125996334436929480e+00	6.805806873169956361e+00	7.343226120343715912e+00	7.814213830797081428e+00	7.817367055233604312e+00	7.774903276266341479e+00	6.684095432303722717e+00	6.171628132324915583e+00	5.458474560907740525e+00	5.316886440630067767e+00	6.051665078282296939e+00	5.496371929264467937e+00	5.464437581044815140e+00	5.825379516077355824e+00	5.937881915508470776e+00	5.739947392454865849e+00	5.504559496567527965e+00	5.312174834618716979e+00	5.453812779001312450e+00	5.713791299292139136e+00	5.633357052157516698e+00	5.554184309089590599e+00	5.124277159018752137e+00	5.021231442701465042e+00	4.989607883383018638e+00	5.068879027647322566e+00	5.146157452351287631e+00
-1.767842813542854108e+00	-1.838938608330012325e+00	-2.080872934035897348e+00	-2.133895905709123575e+00	-2.022503879462562715e+00	-1.695164599493118374e+00	-1.431675606066390438e+00	-2.190886686173329156e+00	-2.586152041950581904e+00	-2.479225452128360985e+00	-2.500841639210450662e+00	-3.148108887673806144e+00	-3.067712441731392570e+00	-3.296891545219913677e+00	-3.213302220812713550e+00	-2.898743638973608316e+00	-2.056344765853526546e+00	-1.542149488523729906e+00	-2.263122471788319157e+00	-2.482118653553966325e+00	-2.350350829384817430e+00	-2.270351029740733217e+00	-2.198337905317164331e+00	-2.199183495437366354e+00	-2.274947487560847303e+00	-1.983154572249016701e+00	-1.662836975868596356e+00	-1.928381382196640459e+00	-2.263126202019074551e+00	-2.443182605397202334e+00	-2.705383154131923096e+00	-2.909586922233157402e+00
1.897838713277425926e+00	1.823423950614099232e+00	1.947726904223764821e+00	1.852567594520725391e+00	1.693450617564626892e+00	8.875576251644727854e-01	3.942843764360307035e-01	2.880059321146942186e-01	3.382362947502557948e-01	-4.174480593804984901e-02	4.688170540248971785e-02	2.740064434414067329e-01	2.933670667543321064e-01	5.703973769094194957e-01	1.519703770216675798e+00	1.899780136611380232e+00	2.146056859295791597e+00	1.403478185975550296e+00	9.413901418538151988e-01	1.312114511949990625e+00	1.298147779478973085e+00	1.677201349721399115e+00	2.082411210500358045e+00	2.355044382332216468e+00	2.441624865869463701e+00	2.308097988215203511e+00	2.411822265696112577e+00	2.340684953069735563e+00	2.249705323035889215e+00	2.379034168474625233e+00	2.362344151141069659e+00	2.395857655739728642e+00
-1.594188057587097251e+00	-1.613653447854497269e+00	-1.358042975740489045e+00	-1.256819949226118061e+00	-1.593854437348757092e+00	-2.212363809896841005e+00	-2.748573809651714495e+00	-2.380662976526596530e+00	-2.473381725600541703e+00	-2.301571576637668759e+00	-2.104531450456821329e+00	-2.009679379238111352e+00	-1.413938355739790875e+00	-1.040805310815067664e+00	-1.534353004738105097e+00	-2.303865596398070092e+00	-2.507806509248564186e+00	-2.772069462633191428e+00	-2.335982077466951967e+00	-2.116303629983345758e+00	-2.347181259966565570e+00	-2.295853646730796171e+00	-2.302566734574546192e+00	-2.595315742751561849e+00	-2.318081534748266836e+00	-2.478568096847022950e+00	-2.537136338581569728e+00	-1.947104746974137379e+00	-1.759594224638255655e+00	-1.600010668116071288e+00	-1.568418211776860360e+00	-1.525111540586645109e+00
-1.061154711634712422e+00	-9.150714942319174705e-01	-1.060155298150323055e+00	-1.092977069132695878e+00	-1.099244234133289755e+00	-1.046480558651588844e+00	-9.011355271258987276e-01	-1.463699521726212094e+00	-1.826856593305408172e+00	-3.064503983462515180e+00	-3.945886027801099427e+00	-3.396172122517521430e+00	-2.384589438309379972e+00	-1.653014344501340993e+00	-1.574829145249009077e+00	-1.370162769782231171e+00	-1.211166682170215836e+00	-1.765411485103608014e+00	-1.810084817268002633e+00	-1.710445742034350403e+00	-2.013981813501529494e+00	-1.915699551968479630e+00	-1.480908153218268186e+00	-1.337537252593724357e+00	-1.395518124519781189e+00	-1.584404561016752089e+00	-1.681320048318528659e+00	-1.329222679601396173e+00	-1.266381562713360109e+00	-1.319781534513259524e+00	-1.648426164057821275e+00	-1.854034410283803558e+00
1.174180369146751168e+00	1.382454268997274971e+00	1.539769257340976694e+00	1.505033731452816381e+00	2.164382644304468695e+00	2.576703037278216701e+00	2.664804923474246579e+00	2.422298105917103594e+00	2.376846667941420410e+00	1.537820608682678003e+00	5.193968523595928755e-01	7.914049793679266420e-01	1.990869828744157077e+00	2.419989766688182442e+00	2.046144370919914302e+00	2.007241996902201286e+00	1.817435832090749770e+00	1.512322166777766874e+00	1.869456270993475888e+00	2.117521571371490996e+00	1.469298549217401995e+00	1.036271598140416472e+00	1.485672701689033204e+00	1.944786590355036981e+00	1.840542300812443521e+00	1.749971572681391807e+00	1.805418355902309813e+00	1.810710945576246012e+00	1.749181921645688309e+00	1.561043799424662204e+00	1.558756162905199361e+00	1.536651905236489979e+00
4.984826503562744815e-01	6.147296847311147783e-01	5.820030807901863668e-01	4.801266619974526306e-01	1.020367297500213599e+00	1.735063284967549357e+00	1.969933250780088629e+00	2.084538566536179083e+00	1.965171394175084130e+00	2.012658889456885980e+00	1.977275718129207771e+00	1.593145650457548079e+00	1.732643401925074489e+00	1.119207228538908749e+00	5.848388645714729384e-01	8.115280019358938057e-01	7.155046082477575231e-01	1.189791232501096863e+00	1.053366842436901818e+00	9.543627204557663113e-01	1.250755729405618188e+00	1.025438281874970547e+00	7.765319315687662094e-01	7.556856078962895795e-01	8.265752946203401841e-01	8.646206951818814490e-01	7.928985229574790905e-01	6.485540779949442447e-01	7.369707873606583526e-01	6.161284051615283364e-01	7.594802938494173983e-01	8.302350906372910622e-01
-2.177351430325928927e+00	-2.249650598793331735e+00	-2.322554900238172682e+00	-2.037554131261960944e+00	-1.796457789743806766e+00	-2.066359528414138946e+00	-2.649731338271744452e+00	-2.871575910872802950e+00	-3.002045356364184236e+00	-3.234920988466488456e+00	-3.025566500290175487e+00	-2.700904982376089780e+00	-2.134150683272735716e+00	-2.147606273504644836e+00	-2.985598108398345829e+00	-3.381639326009155067e+00	-2.917332370455483215e+00	-2.722875324281445852e+00	-2.976311538961200487e+00	-3.156744071569888455e+00	-2.913790121965557756e+00	-2.687315044643419526e+00	-2.836068312053648288e+00	-3.108680329069125392e+00	-2.934752788916219046e+00	-2.949340832199246254e+00	-2.975083465097805302e+00	-2.917082678150280550e+00	-2.964213609207820621e+00	-2.954401662844565291e+00	-2.929941356419053733e+00	-3.078130743574149175e+00
3.174492449430779129e+00	3.099033890843701844e+00	3.178080454683146705e+00	3.315743920679232737e+00	3.655630216656756915e+00	4.134659811753345515e+00	4.683110716644423910e+00	5.123521802888262755e+00	5.921647764858056107e+00	6.258454151619933903e+00	5.761021981211024823e+00	4.362320793993050394e+00	3.392448423377580902e+00	3.378425742657256592e+00	3.988441773241416577e+00	5.127214110911504363e+00	4.757776497041358077e+00	4.332842648145859066e+00	4.620764815151145122e+00	4.893059171191087131e+00	4.545451463632062428e+00	4.548679222476785355e+00	4.585608275990329830e+00	4.697798367796280239e+00	4.751937729211765493e+00	4.527062951435550708e+00	4.659584213353126003e+00	4.008415381437224312e+00	3.761416666477348958e+00	3.756437489690599651e+00	3.689940827701303494e+00	3.797554681155624223e+00
2.067152687436152103e+00	1.947636696973698012e+00	2.125952119937556617e+00	2.380185391297662711e+00	2.806118604756375312e+00	2.958174257981066368e+00	2.946267940231148241e+00	3.392437868042947446e+00	3.785465328612777736e+00	4.034555923922704679e+00	4.659005012671507906e+00	4.391938131581978766e+00	3.530295095698677166e+00	3.244900815517225645e+00	3.213605146680200697e+00	3.293296777636065098e+00	3.010771984328587614e+00	2.918165857796311879e+00	3.124846659203716293e+00	3.167519975287365508e+00	3.096809962732975041e+00	2.865497805155708733e+00	3.036615980820668970e+00	3.030982825159561855e+00	2.962892512287406355e+00	2.730630986908685109e+00	2.718267667389886011e+00	2.604489662702217601e+00	2.468940325835196514e+00	2.485966988100237529e+00	2.682022205396787928e+00	2.716530822201581152e+00
-9.889852288809323003e-03	4.538953339768141138e-02	-8.749266693198831657e-02	-4.094474535222801248e-01	-5.479751871823690390e-01	-2.784776476650424049e-01	-4.852815299131731930e-01	-1.059341674696762992e+00	-9.628829554151057124e-01	-7.970665080454160112e-01	-1.289800983126141443e+00	-1.111433005149579323e+00	-7.629692334169416723e-01	-4.991502502771937855e-01	4.289246558423606692e-01	5.009179255843684286e-01	4.930077762910898276e-01	2.416571430878352023e-01	1.770673064065893809e-01	1.740676451602382324e-01	-2.498601404275956062e-03	-1.075790891295214796e-01	1.253921000405703035e-01	2.065327976196291715e-01	8.016067586376113274e-02	9.753542172494561457e-02	2.505346277244430153e-01	6.157721795599260112e-02	4.301664447889677612e-02	-2.739897039894039973e-02	-1.114091196593230276e-01	-1.778622134477892969e-01
-3.908061657067163908e-01	-3.846696495068042676e-01	-2.054467772065653175e-01	-3.325932925662243300e-01	-5.403106649757282165e-01	-7.400441429786864811e-01	-1.063538959831972441e+00	-6.332215981346287492e-01	-8.487365424135527858e-01	-3.456094224953661920e-01	1.664412126263755953e-01	5.563346165812046440e-01	7.231554806710503991e-01	6.330969714619960609e-01	-2.043825873987746289e-01	-1.110318219628078307e+00	-1.480303576015707723e+00	-1.079022683822437267e+00	-3.394697022064110947e-01	-2.453899552143500029e-01	-5.713350539888139012e-01	-7.960873756783585220e-01	-9.985179728578740255e-01	-1.119229335284874116e+00	-9.449549833453976255e-01	-1.078888677480412728e+00	-1.125195452206470215e+00	-6.553509650633917438e-01	-3.131927952558323791e-01	-1.499265895403626737e-02	1.982388951944197286e-01	2.333985351358587035e-01
1.528936750709200432e+00	1.299197812385354700e+00	1.396643738852673788e+00	1.470510170570084485e+00	1.604275619616275961e+00	1.290602712516259132e+00	5.469055716900097508e-01	2.789034258759420792e-01	5.069247643199393805e-01	7.322489845704946987e-01	9.217412834492124674e-01	1.244854267918443114e+00	4.368671726268510414e-01	6.264741310992303358e-01	1.764196407753693574e+00	2.041033482324741133e+00	1.879945467828299632e+00	1.811889741225292338e+00	1.386668430468938062e+00	1.558570225192245085e+00	1.578760136965704497e+00	1.659881817527676606e+00	2.293473168786376082e+00	2.554971357470578130e+00	2.100053529531507479e+00	2.033053688948454507e+00	1.944757962580610178e+00	1.501624990703734897e+00	1.581694202316216380e+00	1.496506480064066835e+00	1.594066725291251707e+00	1.573157773478703891e+00
1.078257561055125269e+00	1.115983995889021640e+00	1.019322035886056854e+00	1.171885074473073551e+00	1.218168566514778783e+00	6.101501750481225228e-01	1.779736292674221898e-01	4.222923409071481227e-01	5.463066204888409327e-01	4.699262861291599869e-01	5.705479506825646974e-01	4.285961436091941801e-01	4.801318081523126557e-01	6.939521452603701901e-01	2.285915235105195620e-01	3.306930165679242695e-01	8.089499442206486979e-01	1.004717440782961768e+00	7.432499528580369663e-01	6.189118272439331214e-01	8.453230587345657021e-01	1.026081941143491827e+00	1.343775463798934089e+00	1.426383893639564970e+00	1.103225045020824746e+00	1.138464163926104167e+00	9.842191888276544676e-01	1.077767825364506438e+00	1.139438052705820548e+00	1.256247595628418923e+00	1.524621356981484155e+00	1.655604762536609487e+00
-8.597883468154926545e-01	-1.088097670532393924e+00	-1.040676234840686165e+00	-9.971198002706325170e-01	-1.577507623478446641e+00	-2.759409008382513129e+00	-3.639877731815497341e+00	-3.645797020719669046e+00	-3.641296512032423216e+00	-3.869754944320831225e+00	-3.309087241959630443e+00	-2.535233874839370571e+00	-2.941247743380499546e+00	-2.734423244154174260e+00	-1.707896809578735908e+00	-1.644884145876325920e+00	-1.234147049746565195e+00	-1.920846870189208300e+00	-2.411502582223654656e+00	-2.134438365229299972e+00	-2.061283547638778746e+00	-1.646146804554573739e+00	-1.500943078680922804e+00	-1.377325524390125899e+00	-1.490801515891857276e+00	-1.458389583086280084e+00	-1.154465833389940466e+00	-1.214637760688452861e+00	-1.536403784439848375e+00	-1.674615261625382212e+00	-1.909754639200225590e+00	-1.989998617478312193e+00
3.394109004824426012e-01	3.123259404848164333e-01	2.300499097730604736e-01	1.832253580231260337e-01	1.154652566040000050e-01	2.759893829359951201e-01	5.906258588041781721e-01	3.836792013343620633e-01	3.902646377553374291e-01	6.513453805137696395e-02	-6.495505236748783107e-01	-1.066958398510380102e+00	-1.060627081495597368e+00	-5.016279092080013768e-01	-2.663839094440986210e-01	3.311737667338211510e-01	5.472862069738888557e-01	-5.264835297104058370e-02	1.635659979286794852e-01	3.404528466451344215e-01	8.483985134509690329e-02	3.540769136632201941e-01	3.812121871100344617e-01	3.442457115255957989e-01	3.510316845130282415e-01	3.233343023282342354e-01	3.160406152361353582e-01	3.079449556929189646e-01	3.076945797224622248e-01	3.678102722478442388e-01	-3.760304180551956449e-02	-2.676955358004572405e-01
-1.526922237931666926e+00	-1.463280612483411902e+00	-1.565443579900410720e+00	-1.859484927843656710e+00	-2.285254590469617764e+00	-2.012153119950322644e+00	-1.915962584437843841e+00	-1.598134323029458681e+00	-2.437972089967824996e+00	-1.771002226792467438e+00	-1.352780052908404418e+00	-1.177072157933398477e+00	-7.163597936599156446e-01	-1.269758897043419932e+00	-2.206468429057135250e+00	-2.863287207720612404e+00	-2.546610589546509651e+00	-1.805082410222570655e+00	-1.896364269919846191e+00	-2.058977869581090303e+00	-1.799356610002524670e+00	-1.650880537177861429e+00	-2.340700869786882965e+00	-2.882783270434346790e+00	-2.785284348683402467e+00	-2.289981703346818609e+00	-2.125735545196063558e+00	-1.812845331245660052e+00	-1.512116153155482312e+00	-1.497224756334597284e+00	-1.396717179833310007e+00	-1.350255941031172524e+00
1.781864042509863744e+00	1.971171925934947611e+00	2.169493317009968170e+00	2.391307547652645749e+00	3.741269326738334566e+00	4.440519851518303973e+00	4.643019444720661859e+00	4.387590397498262185e+00	4.590931193387087106e+00	4.080886251304192136e+00	3.517767495528552946e+00	3.366148046954275497e+00	4.353434167301255542e+00	4.106654007998067790e+00	3.008464682430846082e+00	2.621138474716958822e+00	2.151655886400301032e+00	2.622207099489578752e+00	3.063642219414872248e+00	3.008918196523811428e+00	2.657353471768586051e+00	2.165546929727775183e+00	2.001337434108879432e+00	2.590595205270091128e+00	3.076394764922985026e+00	2.899157410072618735e+00	2.774282984799048002e+00	2.430867082317156758e+00	2.387401107061436711e+00	2.337133565265546054e+00	2.574857659467123305e+00	2.604937936001470611e+00
2.884957190363473534e-01	-5.427571866798015267e-03	7.993411120567525674e-02	1.437300842533419665e-01	-3.134831396462466890e-01	-7.801281925620165425e-02	8.827746900881167091e-02	4.483608741880497073e-01	3.241651504536972594e-01	9.924809743676807905e-01	1.443121154979764231e+00	1.348005667587759193e+00	5.211375399129866137e-01	5.500390590240986644e-01	7.894988222560486157e-01	7.419120759810690080e-01	3.049885458408074790e-01	1.002643902720589952e-01	5.106119405781720522e-01	7.216578350004426712e-01	4.895348903077932912e-01	4.437125709704706766e-01	3.354845769615267814e-01	-4.741302322329145336e-02	-2.027958597078082514e-01	-2.610255760021067406e-01	-2.229694306365126721e-01	-8.830325884958109550e-02	1.640733249087747703e-01	2.967479250157808446e-01	2.184788637284803825e-01	1.603671333541795696e-01
1.042097558185926864e+00	1.103694385668902767e+00	9.976379873895890871e-01	1.101834065976428745e+00	1.516038135072942827e+00	1.607562168769504529e+00	1.990819633748180051e+00	2.334366146542202536e+00	2.416113165201453583e+00	1.769467732534941939e+00	1.931976197540643314e+00	1.711619048174930269e+00	1.621387913092379840e+00	1.394827273372820198e+00	9.821706688830154075e-01	9.798595474453679621e-01	1.087695253705358800e+00	1.318148554264653605e+00	1.270179757834956735e+00	1.254717225757876031e+00	1.267421320590794709e+00	1.293318142158134343e+00	9.883030586223938707e-01	1.189536741998855618e+00	1.426124996882483176e+00	1.457379098409157248e+00	1.825023495449022759e+00	1.408443574762263228e+00	1.002793435199150540e+00	7.946138221922122158e-01	6.511707728807222262e-01	6.511480261320286012e-01
6.196445717356118682e-02	2.020386552332384400e-01	1.518873974002257765e-01	6.200316921228011396e-03	2.964390709209452912e-01	8.348468051953865654e-01	1.243740204660234383e+00	9.165538243088648951e-01	5.794833208126234370e-01	3.710987138309594924e-01	-2.792093391747309528e-01	-5.072220627249733882e-01	6.055640038954454019e-01	1.012710754354077647e+00	2.818976716499501101e-01	2.341825234590800831e-01	3.647744778526534892e-01	2.966791162962547079e-01	3.231355631999346945e-01	3.252044484051524464e-01	5.253401281002938461e-01	3.827708808661964834e-01	3.131925730205530889e-01	1.683236062357842400e-01	1.672682549361467208e-01	9.936670263653596402e-02	-2.004952915459561058e-01	-2.503427003866607117e-02	3.612141270341482358e-01	5.500596936553077132e-01	6.658490590178774982e-01	6.814419735726779948e-01
3.961567880266378405e-01	4.279436967101785672e-01	6.032855952735338700e-01	9.407975020672924016e-01	1.075519433350905496e+00	1.756647131717495869e-01	-5.188607840404826366e-01	2.053264113779732225e-01	7.179862901144439258e-01	8.500597728252258234e-01	1.076236967062431216e+00	1.300721078498308536e+00	1.249497351044021931e+00	8.509233521789378862e-01	5.373917004503476758e-01	7.341218385248817757e-01	9.668410851513469240e-01	7.179575005004676935e-01	5.927702098225794414e-01	4.510363140217998890e-01	6.656536294394935771e-01	8.426926894891124675e-01	8.440306906215893079e-01	8.967768006991626573e-01	8.923899885309608537e-01	6.650402108417913238e-01	4.903746594864492603e-01	7.484155761598338952e-01	5.959419197258059020e-01	5.869723389997526519e-01	9.748490268068922271e-01	1.201085083752362781e+00
-9.319325057908378618e-02	-1.340201685820776589e-01	-2.026219089777783200e-01	-1.839152459199878686e-01	7.104805125590304277e-03	-5.500492816588732348e-01	-7.842792149261245127e-01	-1.112535021674363467e+00	-1.110164831472805647e+00	-7.867206812364903046e-01	-7.651346097732860674e-01	-2.033385884590697579e+00	-2.187126531839242105e+00	-1.743723273195931789e+00	-1.602646626398614993e+00	-1.172744244034838346e+00	-4.030126044283841580e-01	-2.377454238559861821e-01	-8.075453574539332990e-01	-6.231962947271977304e-01	-3.103466769974455586e-01	-2.035051476267789039e-01	3.015520018818195758e-01	3.951807284135667175e-01	1.142536807255901121e-01	1.694220111734231482e-01	2.596879021483132766e-01	1.210571779889257488e-01	8.660723681017906683e-02	9.413409896720781322e-02	1.366542827218067968e-01	9.993221854268667659e-02
1.921267304154979261e+00	1.702676458272997184e+00	1.801888280302342826e+00	1.810318079656604962e+00	1.390223666297061289e+00	6.212098926919740194e-01	4.631635786896695639e-01	8.209978667780352124e-01	1.193663541717277843e+00	1.507915154749499553e+00	1.985493511201634753e+00	2.214971866403339096e+00	8.331796546207530518e-01	1.092635235057333842e+00	2.361828121313434004e+00	2.893786469301105502e+00	2.729604229681296790e+00	1.972480792696845731e+00	1.880847606317466170e+00	2.031355764767932559e+00	2.178323371814979037e+00	2.478058004603514330e+00	2.605090297977361136e+00	2.686622643565877766e+00	2.593216179408003974e+00	2.137913589723173580e+00	2.176052039538050487e+00	2.287347553141238610e+00	2.350376007445197146e+00	2.496533288324473965e+00	2.527812410251857766e+00	2.583508683325874244e+00
1.276657757041885999e+00	1.123676388203052268e+00	1.171489481696565527e+00	1.378090997990848665e+00	1.426819684916952324e+00	1.422992418125596403e+00	1.405239037734921093e+00	1.897801501010706549e+00	2.462199877028871775e+00	2.606785518604759933e+00	2.892670559614787251e+00	2.538621942122853081e+00	1.415103608204281382e+00	1.111734582742341715e+00	1.487606910956738471e+00	2.186562134226220699e+00	2.397001809016828577e+00	2.034804818078662869e+00	2.043437792681169984e+00	1.995184427862613186e+00	1.772094927957857058e+00	1.965090493476710609e+00	2.058589303210428323e+00	1.944749209018621583e+00	1.846335606455616896e+00	1.819168414716167526e+00	2.114358267997097585e+00	1.740515705933654678e+00	1.190920582355273538e+00	1.094563881143720163e+00	1.015240721807614266e+00	9.428089580791515489e-01
4.913760362452945785e-01	5.443833920144964811e-01	7.163266872416419462e-01	6.548965803248180118e-01	6.327154014114322322e-01	8.665299426089648760e-01	1.625368694554769400e+00	1.823093889158886816e+00	1.558102548392524378e+00	1.195202525504803770e+00	1.032164434310703705e+00	6.841034021093177486e-01	9.846039138553429604e-01	1.164969549296290596e+00	6.305128317257678860e-01	6.607917398638668560e-01	6.510666037337051737e-01	9.652789920128640455e-02	4.755636074342455832e-01	7.341770073038946798e-01	6.079014542428339274e-01	5.942303578251748597e-01	1.346077828376015806e-01	1.681979435747072149e-01	5.528278642082767869e-01	5.753731708506070186e-01	6.217488556303910618e-01	8.276877403190063820e-01	7.970666605148154504e-01	9.424716662460925765e-01	7.728158972541891991e-01	7.502287786988686147e-01
5.774951168082383957e-01	5.886253303175981166e-01	5.890891664976327657e-01	7.611825179899824878e-01	7.501484940065925588e-01	4.457093970643239422e-01	6.206377444586823611e-01	1.342733559140568023e+00	1.473870713620172301e+00	1.533459300913342149e+00	2.114967432684310644e+00	2.357928209865242319e+00	1.492714772668984446e+00	1.096159073088588842e+00	6.124241427925622983e-01	3.613148471149025265e-01	-4.773425221864270596e-02	3.433359178604630801e-01	8.090473232335908538e-01	8.148119275587539789e-01	8.026056955995507503e-01	8.258788457000121319e-01	5.052974980748603517e-01	5.123388837652108618e-01	6.218573963203530841e-01	6.517493712890145563e-01	7.069689837114629949e-01	7.430509960793112434e-01	7.646777028172444535e-01	7.228876164730909659e-01	7.796956901483590441e-01	8.109938632299622530e-01


==> Cifra_figuretem/0.039/RPdataRed7.0.txt <==
7.795603816164745625e-01	8.271921553534569149e-01	7.792889982206598898e-01	5.509331463258664296e-01	5.107347375641000387e-01	5.941079276203005133e-01	7.005092049858908654e-01	3.178790194758828180e-01	1.248487868466405526e-01	-7.204877173562546089e-02	2.621032047882854155e-01	-2.469596397743498845e-03	-4.511519938129294749e-01	-6.937888044081814698e-01	-4.686163966410225035e-01	-3.772123872324018024e-01	-2.311754564927667455e-01	-3.222843310683176088e-01	-3.484027482290756317e-01	-7.701271715325148648e-01	-1.545332592965765750e+00	-1.391677269026282637e+00	-6.089645574770620184e-01	-1.159386013114123148e+00	-8.871741005568839489e-01	2.149297572233098697e-01	4.086246396377783974e-01	3.167897306873486696e-01	7.183134259571191671e-02	3.344656219516677076e-02	2.489646630750004808e-01	2.639514244391946152e-01
1.071514299717869712e+00	6.929697610261648100e-01	8.098706614222358491e-01	1.034191188485739987e+00	5.393853738008440590e-01	1.463345618783856494e+00	1.965039590353288679e+00	1.313692620786264920e+00	1.054071620940050691e+00	1.650416901423336746e+00	1.997642318284591045e+00	1.401778731771479380e+00	1.437557844644427707e+00	1.800775825578460498e+00	1.537686363122678479e+00	1.463249434181745690e+00	1.727554228968833705e+00	1.803130456626161449e+00	1.982597130158338050e+00	2.034177299591743537e+00	1.767654144307765574e+00	1.778933126309834689e+00	1.693632184906004312e+00	1.436745296584569065e+00	1.136537577803576449e+00	1.447177564787730741e+00	2.005773070119839740e+00	1.263736783561271171e+00	1.020708988558838071e+00	1.608044218749926202e+00	1.721628861763803808e+00	1.678300167375900376e+00
5.113652740865878288e-01	7.958924689959151477e-01	5.726984031563769895e-01	1.076566619240114431e+00	1.038430966085617912e+00	-5.317491628877584198e-01	-5.005992915956370970e-01	-2.456249771134597915e-01	-5.346154450697842009e-01	-3.531571766356263464e-01	-6.786314697125910289e-01	-4.483851732204131024e-01	-5.276554249184409739e-01	-5.162184506004788842e-01	-3.130537957419005091e-01	-2.487450783156118228e-01	-2.050475735776560726e-01	-4.069857807798121230e-01	-6.501708018958296531e-01	-8.332627783557207124e-01	-8.869502307085335158e-01	-8.125936888496074761e-01	-6.868181693145489763e-01	3.935004110558480706e-02	2.200828702848785234e-01	2.215212453956945660e-01	3.093320560406372377e-01	1.581473776267213471e-01	-1.548216262413938393e-01	-3.166375520044184544e-02	1.513866893535893987e-01	6.329879553832798433e-02
-3.275189461348400499e+00	-3.309678758698926249e+00	-3.126657519618162961e+00	-3.793821592320818947e+00	-4.529226152627162882e+00	-3.551246635654371708e+00	-3.003555578193676467e+00	-3.753732544036235463e+00	-3.950849057280568566e+00	-3.005896268913033964e+00	-2.911829414764250945e+00	-2.863848149892832318e+00	-3.085679619963993758e+00	-4.030679658202086735e+00	-4.454794745993802429e+00	-4.400195582648525061e+00	-4.122018536751142825e+00	-3.970816026101141816e+00	-3.864659036747990495e+00	-3.936575317602719171e+00	-3.352453298583139674e+00	-3.005515960465501291e+00	-3.582543652432681469e+00	-4.197423449540591989e+00	-3.904607731079587030e+00	-3.348668045146624639e+00	-3.452152263101263774e+00	-3.715964129078117129e+00	-4.043905649105258959e+00	-3.930650975168022754e+00	-3.693606357173745192e+00	-3.720053455092780847e+00
6.388539673582117828e+00	6.123275442640821353e+00	6.236786614994025868e+00	5.632647706996993797e+00	4.868037869358699865e+00	5.568087501315302390e+00	6.344848860621351783e+00	5.699191369018507203e+00	5.798717602217394074e+00	4.401506526996223911e+00	2.468494140352559985e+00	2.293321343188614136e+00	2.006822633391824429e+00	3.114731446268723669e+00	3.456565056920802625e+00	3.516881796515296088e+00	3.299158064208570718e+00	3.590289948287061161e+00	3.729568142381521234e+00	3.318001264205559409e+00	2.496833209754582672e+00	2.478607155132366735e+00	2.357506759100789662e+00	2.809465797850311919e+00	3.843259096508301553e+00	4.678403073432822801e+00	4.865900597458189480e+00	4.580795336774373894e+00	4.713482379891376972e+00	5.091180423455411663e+00	5.187255203856617314e+00	5.338333514687716885e+00
9.563795644005960384e+00	9.694673268818203127e+00	9.926545468155641316e+00	1.008731433509026409e+01	9.577600436164766862e+00	8.318333575949978353e+00	8.502074002516428308e+00	6.971802176715519828e+00	6.295207590752579740e+00	4.980506356887853592e+00	4.542074489802133463e+00	5.225041805601454037e+00	6.313287321376621186e+00	7.422414681398020520e+00	7.343125209407153520e+00	7.275570551538875108e+00	7.481639417185219187e+00	7.877506712116724152e+00	7.936961700079505633e+00	7.227699117225208525e+00	6.355899400833371793e+00	6.163327390432863595e+00	6.560921210774221635e+00	6.919112716060509705e+00	7.968607238085994915e+00	1.021272698303556936e+01	1.078055022068615187e+01	1.010560977323719634e+01	1.000870472638718489e+01	1.049492791852959428e+01	1.063392789711073405e+01	1.073382825576612909e+01
-3.888959753856840340e+00	-4.344460481980847888e+00	-4.456298263575427576e+00	-5.008031025287839277e+00	-5.337075846618688502e+00	-2.751214854514218988e+00	-1.976939290373866509e+00	-2.109160139132078449e+00	-2.408322881033434282e+00	-1.821294864236282063e+00	-2.738356778943265457e+00	-3.365763563486455112e+00	-4.262855900989659830e+00	-5.168010586416554197e+00	-5.551783852452327750e+00	-5.535545675167106161e+00	-5.150683005653728941e+00	-4.464916970550986797e+00	-4.523794444631996647e+00	-5.558060104504138010e+00	-4.822572012588706158e+00	-4.134133110743437811e+00	-5.188873691462038806e+00	-5.841801223580845637e+00	-5.515409255014639633e+00	-5.111357622792819910e+00	-5.453524110608273467e+00	-5.324979447078407091e+00	-5.390522174240774511e+00	-5.316735905071772628e+00	-5.297900351474423175e+00	-5.267718407189200924e+00
3.089472398912969542e+00	2.923742648994466009e+00	3.142325782931743028e+00	3.002125649216792702e+00	2.768869178406686782e+00	3.899876979243140696e+00	4.070256210462043889e+00	4.244235486863515483e+00	4.073547281708504109e+00	4.477578518342090419e+00	4.579898434981901190e+00	4.575635728300954774e+00	5.056619270672419120e+00	5.195918505648356778e+00	5.078470315318395656e+00	4.950881526119644604e+00	5.021269574714078310e+00	5.177685539367560708e+00	5.171735604258061336e+00	5.202979576615458512e+00	5.058480634826289624e+00	5.343302556878280818e+00	4.800889808307954532e+00	4.307232607432458948e+00	3.872755420548724015e+00	3.204359599154988469e+00	3.230570657756528519e+00	3.455678574764557975e+00	3.601034047626322732e+00	3.775823435452061894e+00	3.888198254242495100e+00	3.948099641957119488e+00
-4.701064928743492466e+00	-4.477931269158986538e+00	-4.337057536512866740e+00	-4.296183969888167198e+00	-4.403669758005015922e+00	-4.919535940086405823e+00	-5.132076327818379191e+00	-4.841693713170709401e+00	-4.718260293265625016e+00	-3.697961132783014637e+00	-3.240780585632242694e+00	-3.245356736329449099e+00	-2.749816865863141224e+00	-3.105262329875178473e+00	-3.411898856537601166e+00	-3.445551785690101898e+00	-3.408324546234940300e+00	-3.634026473710875837e+00	-3.703392173975783574e+00	-3.215932432748470848e+00	-2.424937539610721782e+00	-2.330870495815358101e+00	-2.612474295678828273e+00	-2.541471604251551941e+00	-2.779828536074612444e+00	-3.606366475478281597e+00	-4.001192590975433561e+00	-3.603339681330604893e+00	-3.769372908018212343e+00	-4.082245839163403112e+00	-4.106333743087292376e+00	-4.249459273430402639e+00
-2.814389233478037156e+00	-3.147754538270090663e+00	-3.266887315155941884e+00	-3.130944682611082719e+00	-3.622962012254358655e+00	-2.127498704456862733e+00	-1.546877654285008008e+00	-2.148443739620985227e+00	-1.697891588118675577e+00	-1.156174471258599068e+00	-1.534487891334246346e+00	-1.908534949384578683e+00	-2.209667745668729477e+00	-3.185000835475312542e+00	-3.500374644055097129e+00	-3.430321578718948938e+00	-3.633318835523062784e+00	-3.984897887288506801e+00	-3.726801846417340691e+00	-2.826764729950933752e+00	-1.872788768016789396e+00	-1.897237682324410812e+00	-2.564031429269737039e+00	-2.808898956589787943e+00	-1.710404450131037368e+00	-1.911198295492717136e+00	-2.513034708372174020e+00	-2.836732106033746259e+00	-3.096312468015386621e+00	-2.838776122688736692e+00	-2.604033066381329586e+00	-2.621565540719639209e+00
2.559538186463079956e+00	2.381050966137439939e+00	2.535810913895562457e+00	3.011913091731426295e+00	2.077859754759460831e+00	1.541277259384684850e+00	1.876029675335260771e+00	7.565876592103206733e-01	6.600697405125240946e-01	8.926737102063466711e-01	1.359941219838797011e+00	1.554161975328875123e+00	1.835437449759386830e+00	1.615089161384529515e+00	1.326450841843705541e+00	1.331125849618218338e+00	1.418824279042631087e+00	1.179073843423215084e+00	1.351911608459113179e+00	1.376228253927409551e+00	1.458397531188161622e+00	1.886771266485216092e+00	2.148522324406650696e+00	1.114264349700376133e+00	2.568847954566423120e+00	4.373443686632047189e+00	4.164576752733467835e+00	3.378360114483542009e+00	2.952045461160601292e+00	3.334177758157792049e+00	3.532071288793630082e+00	3.395983271033897744e+00
8.039811028826058248e-01	1.097130120248027474e+00	1.108272132690065082e+00	1.347278160926993262e+00	1.097687800461038199e+00	2.729790713247227107e-01	3.074792779994962588e-01	-3.124634969874562351e-01	-4.855615319683068143e-01	-8.375484756561043520e-01	-7.129451274076764600e-01	-5.287505578105006210e-01	-1.179882411003217030e-01	-7.511032903760948842e-02	-1.229906190906855656e-02	-2.639569083930869836e-02	8.934791752485675420e-02	3.555583836631875938e-01	5.862266503096925235e-02	-5.834795831263248633e-01	-7.850533892119500035e-01	-9.145318253776036910e-01	-5.506832854512283548e-01	-1.411291782912402204e-01	5.356484895264733703e-01	1.959408067924951258e+00	1.797775696737820672e+00	1.281897367302677893e+00	1.413284907251984857e+00	1.621224102984523796e+00	1.471533283493475119e+00	1.352037426756417027e+00
-4.804310655416112574e+00	-4.715802572370675350e+00	-4.872609108928108057e+00	-5.097448435286847435e+00	-5.181740698097918596e+00	-3.875276269309495980e+00	-3.397839973921442880e+00	-3.477274232782287200e+00	-3.795572357450932799e+00	-3.602232890683315869e+00	-3.516827518894101612e+00	-3.585191537852970178e+00	-3.986163483004049990e+00	-4.819998849004157648e+00	-4.733314747567795244e+00	-4.665270856588071169e+00	-4.523649204236009247e+00	-4.403836311190281627e+00	-4.649385146971421356e+00	-4.715847155953943215e+00	-4.534274908967259599e+00	-4.574872106605832656e+00	-4.401244693761389826e+00	-4.814240100894165764e+00	-5.308090242322265340e+00	-5.642645351028422240e+00	-5.616015337448899025e+00	-5.648066831542448263e+00	-5.847315293963958993e+00	-5.718638165142919227e+00	-5.559128562492858805e+00	-5.560828985955614812e+00
9.026580287306085637e+00	9.095479669134419964e+00	9.265703777611889791e+00	8.933182496739798140e+00	8.377238360555020691e+00	7.993117086364757817e+00	8.488418106936384433e+00	7.694742356295672714e+00	7.423280342795414377e+00	6.179038797207021538e+00	5.359853966494595667e+00	5.883824574079808301e+00	6.466214218052770413e+00	7.578414870752131272e+00	7.800502265406337621e+00	7.904569417911647022e+00	7.914106079050919895e+00	7.775880662910665819e+00	7.974333742624225785e+00	7.761644108955382038e+00	6.740825887247583026e+00	6.879914968166142231e+00	6.726224342861514494e+00	7.081527739125696108e+00	7.458009950688598622e+00	8.173241275363269054e+00	8.800300332706923356e+00	8.468992422986630686e+00	8.526353428454237715e+00	9.143507155762735650e+00	9.308309855392700172e+00	9.329121524784440567e+00
5.992252133619921928e+00	6.070429671233820379e+00	6.156968030209099219e+00	5.924647442474953785e+00	5.633728862566021789e+00	4.979271749116494838e+00	5.194734256094902136e+00	4.682381540048012880e+00	4.226444875807700008e+00	3.256760845573732688e+00	2.915984474211739119e+00	3.664225215881795172e+00	3.688739387913844148e+00	4.720668419617567224e+00	4.746772175018882933e+00	4.719976697910122532e+00	4.772680409461065310e+00	4.932165092436211928e+00	4.888592155277232898e+00	4.647091902013812614e+00	4.079774960172300347e+00	3.911803840571643764e+00	4.487679270212217908e+00	4.324340277758452977e+00	4.264603451822287283e+00	4.842618582457567378e+00	5.590394458620788321e+00	5.292251700253976843e+00	4.859348719293945962e+00	5.356921084409483669e+00	5.550476343720903039e+00	5.627337629054638413e+00
6.417899139623325366e-01	4.030479821826432607e-01	2.680429362563153672e-01	7.049668978049487139e-03	-4.586133937995582471e-02	6.795980288881526832e-01	8.230568562814933875e-01	1.510121095669926916e+00	1.416948457830124575e+00	1.061235137401617790e+00	1.092074028746589098e+00	1.504165656168853449e+00	1.399315927914251745e+00	1.506123777022689847e+00	1.384119399910020753e+00	1.193571822550966166e+00	1.183086735452463234e+00	1.302354774246865743e+00	1.556263048279392436e+00	1.452241976872300944e+00	9.843612822977473309e-01	1.189067839941675420e+00	1.166659930832683711e+00	5.876653796463850998e-01	-6.150013137391656670e-01	-7.273910265151508625e-01	1.073754505363698139e-02	-3.102681369404694522e-01	-3.312719398817204342e-02	4.951182323655809597e-02	-1.183638693542923975e-01	-6.495909012544012762e-02
-2.781659510572239924e+00	-2.609800004623887393e+00	-2.543455548363671603e+00	-1.682566488912929925e+00	-1.271578120176520610e+00	-2.794558906993836800e+00	-3.547957091924172079e+00	-3.170247970044270946e+00	-3.344477245550468325e+00	-2.781882457324642122e+00	-1.676986807767189225e+00	-1.640878828053422334e+00	-1.232423228278273664e+00	-7.671310962571964431e-01	-9.212233130883196175e-01	-9.292127795580947813e-01	-7.795228089678886141e-01	-1.149857568939084196e+00	-1.177853282050212114e+00	-7.252011226017156531e-01	-4.943987474996167641e-01	-7.367139951719244850e-01	-4.883693890017086758e-01	-1.816538899829514830e-01	-1.013216962019965806e+00	-1.907688412722268856e+00	-1.622848421921962325e+00	-1.332583132413383886e+00	-1.648249124283349687e+00	-1.891766301757178415e+00	-2.018045740632858465e+00	-1.993575129637538357e+00
4.166639412104093054e+00	3.987963683093251888e+00	3.936515787656029719e+00	3.899088346282583384e+00	4.404231991839964167e+00	4.760080136428163300e+00	4.741260046800699790e+00	5.321498071714029443e+00	5.339512353512201770e+00	4.719152130013190671e+00	5.204301489656506519e+00	5.372856344076430979e+00	5.077982650670373133e+00	5.650824551583667699e+00	5.757241222455721008e+00	5.608430868036256456e+00	5.514126902607700664e+00	5.311214544742678179e+00	5.500787659009212405e+00	5.689515083134590867e+00	4.499770929512277640e+00	4.645567889608213541e+00	5.605899959466018601e+00	4.405760946561416702e+00	2.637419093177055363e+00	2.491453956594307684e+00	3.492548549813244030e+00	3.788046961668931178e+00	3.818937435543501291e+00	3.893752437130819644e+00	3.890946976768778764e+00	3.810685665357582241e+00
1.637205436793968794e+00	1.960794512620553487e+00	1.936566477614468873e+00	1.885835321929486774e+00	2.592424402459938104e+00	1.282044183145931715e+00	4.358666642663491242e-01	5.608278685762678739e-01	8.773735831962898857e-01	1.461880704406045783e+00	2.092579154823635434e+00	2.704850407684197489e+00	2.932174054839790323e+00	1.820567204823145602e+00	1.969106438174534457e+00	2.092484204356191313e+00	2.009501214395387425e+00	1.753234997176888355e+00	1.755329052033064219e+00	1.820388168621411173e+00	2.330073388482252206e+00	2.400602653068085512e+00	2.250770017073931761e+00	1.976713099135583240e+00	3.077589926270959619e+00	3.229918747934403811e+00	2.340516883169589057e+00	2.739832951327966892e+00	2.758569858008415476e+00	2.346895104012586497e+00	2.485804640793061182e+00	2.534025991053985294e+00
-1.895144353850035213e+00	-2.202018731864708201e+00	-2.167695065663278520e+00	-2.457707487050758477e+00	-1.995374605466278206e+00	-3.012216059076306962e-01	-3.818433800119669375e-01	7.991471321390405391e-01	1.079535421701114828e+00	1.164502205157819770e+00	8.967855170457232905e-01	7.565162826540154928e-01	2.586974678300664743e-01	-1.646320116071940121e-01	-2.773359408661201231e-01	-3.654650658789401207e-01	-3.572992602410097751e-01	-1.664921939624639802e-01	-3.153704639666358306e-02	-2.616407761377653185e-01	-6.118505513094946169e-02	3.686951934585364077e-01	-3.955715120088819647e-01	-1.427574964461412188e+00	-2.453825327254484101e+00	-3.464533691483703493e+00	-3.598276162483547314e+00	-2.707305070224748977e+00	-1.893790575654106023e+00	-2.388204337681528955e+00	-2.814634177332702603e+00	-2.712023988954533227e+00
4.620578969918791024e-01	2.445976769536808426e-01	4.042916650186806349e-01	4.478621153022029344e-01	-2.038750782671888417e-01	1.424053325394856406e+00	2.160040104212288092e+00	1.750622045941676364e+00	1.565846397341893903e+00	1.549956419500467808e+00	8.631237117645664814e-01	9.932747766936637079e-01	1.395649375778534873e+00	9.877333399962435756e-01	8.100245946213969761e-01	8.219871414845874025e-01	8.211635858997115012e-01	7.284308249057789286e-01	1.032965862260433410e+00	1.483969102936086415e+00	1.515601179167577861e+00	1.628780509266200660e+00	8.754959682655113484e-01	3.571207555951051438e-01	5.118657643064533636e-01	4.913619627884916463e-01	3.362519440250556491e-01	1.550238122634950422e-01	8.593327909121262209e-03	4.073509548758315613e-01	7.916506239761141872e-01	8.902577386172126905e-01
-6.337085084488198738e+00	-6.143154477756621823e+00	-6.074216449421583341e+00	-5.477275264082338779e+00	-5.315529176011027701e+00	-5.964306107534113721e+00	-6.258406194289360513e+00	-5.973098120929052790e+00	-6.285956709130689823e+00	-5.596785661994234218e+00	-4.979410248969185382e+00	-5.302147008773887116e+00	-4.789817947971526380e+00	-5.033322394898722685e+00	-4.824356217418494630e+00	-4.694625455407274828e+00	-4.383126921848687907e+00	-4.197890751184643499e+00	-4.473108266723418325e+00	-4.874589199558625907e+00	-4.225842592237631479e+00	-3.919319926880977079e+00	-4.182170675468062093e+00	-3.773052449032912925e+00	-3.864461649950133637e+00	-4.273972411014169026e+00	-4.808032632790328442e+00	-4.773227996845170296e+00	-4.606945971560774566e+00	-4.851928587005930993e+00	-5.213222182982067743e+00	-5.375242785523775879e+00
4.210204590537154345e+00	4.251065368155892976e+00	4.508826787454372820e+00	4.403593433249487710e+00	3.285134246835842653e+00	2.994191631672827203e+00	3.677860521990047538e+00	1.821838588080251897e+00	1.229934684908554177e+00	7.760047494900956799e-01	1.392185705060033918e+00	1.199550087877391480e+00	1.420385332429008773e+00	2.099713049879075921e+00	2.162602921271628453e+00	2.153230335454067390e+00	2.388593677452288233e+00	2.414070359164527169e+00	2.216878966147217245e+00	1.904562123208197733e+00	9.032163045069658835e-01	6.893396995134738470e-01	2.258131378641328180e+00	2.077602300035396254e+00	2.781411184680308235e+00	4.860825467663476118e+00	5.575378291226608773e+00	4.577307291494094876e+00	3.880797998625089562e+00	4.420086993248913743e+00	4.831681592273669779e+00	4.815974127350211909e+00
5.096276176571045147e-01	2.865768654550904793e-01	5.015408985846803169e-01	6.938348419377048382e-01	2.243850216070157888e-01	4.433323252271022530e-01	7.637145088126868764e-01	6.965789439561906882e-01	9.007296279338801170e-01	6.507486299502516225e-01	3.255901835279887968e-01	-1.335331674831336801e-01	-3.187952089235418507e-01	9.160340203957866301e-01	9.261564725958888467e-01	9.436686532549314332e-01	8.411406353962642690e-01	5.879061420095595958e-01	7.948386384963093132e-01	1.380001043214355017e+00	1.148678516002460848e+00	1.049266192187008340e+00	1.213910301997777275e+00	1.265197260584997707e+00	2.195441066903277560e-01	-4.587924182718698396e-01	2.816726903351253197e-01	2.328710657698765674e-01	6.607197847249812739e-02	3.387959101159217501e-01	2.381362062153227210e-01	1.824841382020206959e-01
1.954825963089554586e+00	2.013595712041800212e+00	2.215270979122419437e+00	2.306841816278402568e+00	2.146476323827945176e+00	2.715502047355137449e+00	2.841421525848687679e+00	2.318051862405191788e+00	1.768083542430985533e+00	6.311821216089924524e-01	-6.859118269688233016e-02	2.400932423806894089e-01	7.347311957781555991e-01	8.025150118370854013e-01	1.085305104477443328e+00	1.148644581489634664e+00	1.339923722005316398e+00	1.771518011932615266e+00	1.681751677209095464e+00	6.044746700772590797e-01	3.620966607527201786e-01	7.004614816091722096e-01	6.143039366361262577e-01	6.151757071891331141e-02	9.775159823041488227e-01	2.578216708339160501e+00	2.371205308084761487e+00	2.512500621441505544e+00	2.610579287337886356e+00	2.371750848913833476e+00	2.391850249560387720e+00	2.605415424518762624e+00
-1.684822817843340259e-01	2.295713468019186868e-02	2.003188286388005515e-02	5.107781082335979272e-01	4.032013695354567662e-01	-9.288583952230453633e-01	-1.023933331302050886e+00	-1.747686900321840486e+00	-1.677854236505021968e+00	-1.059473639674112455e+00	-1.322435987888692932e-01	1.486973698788625897e-01	2.699438910474581954e-01	-4.053816617022289459e-01	-2.997807428115387696e-01	-1.825635869338391448e-01	-5.700872683066086077e-01	-8.829457894429477705e-01	-7.046722897230035532e-01	1.448569012360142183e-01	3.216459252213851872e-01	-4.094709432537015775e-02	7.083318996388153488e-02	4.042089439955176555e-01	1.498193864725236191e+00	1.865487598347371989e+00	1.342236888512428949e+00	3.891486252149426450e-01	2.144258657067336371e-01	7.787238047639025718e-01	1.010804897083454446e+00	8.871511989804851117e-01
2.296973980528430825e+00	2.873162071043811938e+00	2.736416885211685912e+00	2.359526595237017688e+00	2.596458576485415115e+00	4.695021814034550656e-01	1.944708934649533039e-01	5.174598691113677651e-01	5.055916474463111321e-01	9.520177146008947933e-01	1.151806517604290203e+00	1.853773743025152410e+00	2.029504611480223542e+00	1.704020358940362856e+00	1.874743260778905851e+00	2.011821846115346535e+00	2.024052082050222356e+00	1.807180591205061804e+00	1.434756444424110988e+00	1.251668609623648010e+00	1.513809965234091726e+00	1.357402635515804423e+00	1.530585467026093660e+00	2.451443916536874212e+00	3.082751715196217379e+00	2.439971648063629761e+00	1.959076919858269150e+00	2.064125239819545765e+00	2.079365403719093841e+00	2.229337567190021741e+00	2.274957678161402264e+00	2.155830201786474110e+00
-9.063070973198505964e-01	-9.728641164476522496e-01	-9.588282462852971699e-01	-1.604499396632205199e+00	-8.863204894088196895e-01	3.673259030271626702e-01	1.678158141589454755e-01	3.840515977682967264e-01	8.757426255783566649e-02	8.551420752043088491e-01	1.126847525053984445e+00	1.607838744888453908e+00	1.742122465851549951e+00	3.203077529073395380e-01	-1.652576156463652635e-01	-2.047883352492557429e-01	-2.570426313033048402e-02	3.433183332000016574e-01	3.608851389338539883e-01	8.312524870599662108e-02	6.955180288909665887e-01	1.215599138531052503e+00	1.851244889074551148e-01	-8.225095434466176414e-01	-4.985075199165883708e-01	-4.599597317546019193e-01	-1.378572798940522537e+00	-7.420706744327690840e-01	-8.187950324643354927e-01	-8.903349796508676084e-01	-6.144838083398507234e-01	-7.018165475452770030e-01
4.976304980467427974e+00	5.007302087793372714e+00	4.953961364452441174e+00	4.889067242648103218e+00	5.231206528220415208e+00	5.055244244815327193e+00	5.165335977092927244e+00	5.866038335982791452e+00	5.829692199661739238e+00	5.350538664378055920e+00	4.987716381098723950e+00	5.310958992141656232e+00	5.579868530411817851e+00	6.753709956157440075e+00	6.993601270814238546e+00	6.953613802211595640e+00	6.607252739416107801e+00	6.216481632459672113e+00	6.451147868839091082e+00	7.086346003946395911e+00	6.372323700780103017e+00	5.990897972604356525e+00	6.152759527047782839e+00	6.786158291156149325e+00	5.361539062870457784e+00	3.369249659315581180e+00	4.269888511514217555e+00	4.377207600513294494e+00	4.437119659985449438e+00	4.923342751266428508e+00	5.027720338081667961e+00	5.101150402027470498e+00
5.097715456145483159e+00	5.052303030690969088e+00	4.968521944612096064e+00	4.774721687121110669e+00	4.670143164507591926e+00	4.777741577302469622e+00	5.201219680704357806e+00	5.156312824944534690e+00	4.622832868140811513e+00	3.718969658293958869e+00	2.558676766147641501e+00	3.218297463273965597e+00	3.035769730773435260e+00	3.583619917971442970e+00	3.760523986704074506e+00	3.852991519757708705e+00	4.113087612186122399e+00	4.245627162222102235e+00	4.305466497041912532e+00	3.606581396493441449e+00	3.190052331842514910e+00	3.378578380694155392e+00	2.948616154453032934e+00	2.945073710619160234e+00	2.834167066520304701e+00	2.786221691416316926e+00	3.456465005326682327e+00	3.580161777746364127e+00	3.498482450539566191e+00	3.807855957587188200e+00	3.915669031643118636e+00	4.142905512845554306e+00
1.254340924830139314e-01	5.504632876593729129e-02	5.627419448811245006e-01	7.241878402009136462e-01	-5.094129159453892886e-01	-2.907108153972043363e-01	2.410947225027771090e-01	-9.395353550480330940e-01	-8.061621949081965166e-01	-1.650932546370248721e-01	-5.795579567102019380e-01	-1.049695399587218025e+00	-7.013645487004511736e-01	-5.761796389981200806e-01	-6.383800041761479305e-01	-5.391128495536094967e-01	-5.614683428849404079e-01	-5.243083989450120219e-01	-5.402310199164406246e-01	-2.910646087912830970e-01	9.358610836665738619e-02	6.455443438950460126e-03	-6.201560045597882542e-01	-1.565789805682192837e-01	1.375883991779327298e+00	1.907053723801673817e+00	1.238478307580907378e+00	6.902711827143374057e-01	7.095000915271191255e-01	1.010661466753477677e+00	1.133901140398703600e+00	1.184297687252358955e+00
2.902520609456816225e-01	3.797464267232573132e-01	2.822717130713585099e-01	6.505713678601278138e-01	1.379065559408131136e+00	1.162369046487782276e+00	6.617970168770286321e-01	6.713339066435350944e-01	2.116079505445289666e-01	-7.061750509609282522e-01	-6.605880730801361178e-01	-7.760036342741336579e-01	-1.434549879684984264e-01	4.664923917025228794e-01	6.477966296300183835e-01	6.796972412916407746e-01	8.317224491899586347e-01	8.882329245761477754e-01	7.458554356808244634e-01	7.005493480363138570e-01	4.557228784385191078e-01	1.637688269312373157e-01	6.428279029831622804e-01	9.881280528693950904e-01	7.390981221959187497e-01	3.878402228096855531e-01	5.128383584409428320e-01	1.152302689762253474e+00	8.861006413249574720e-01	5.271043025988751962e-01	6.648999038448907273e-01	7.596377563518250664e-01


==> Cifra_figuretem/0.039/RPdataRed8.0.txt <==
-1.391485482871799961e+00	-1.512915489527202340e+00	-1.586066651194313337e+00	-1.574789155095108528e+00	-1.319299716960826041e+00	-9.938805767029176286e-01	-5.913276450669265882e-01	-4.641235374109531353e-01	-7.178441340068726639e-02	6.803449126810688641e-02	1.121488442352470416e-01	-9.336258206348210797e-02	-7.893483335055752059e-01	-1.121685595582506467e+00	-7.019775409816200185e-01	-2.016729207746836283e-01	-3.685841573503313429e-01	-5.828447716062755690e-01	-8.822337070149175453e-01	-1.084390644994420061e+00	-1.140368372267884345e+00	-9.814338670456571601e-01	-8.024029206548658477e-01	-5.450979622203215857e-01	-3.087697742241051757e-01	-1.884830480270706654e-01	-1.324642899040650024e-01	-1.212705862414762970e-01	-2.193236912776730108e-01	-1.908248190619986351e-01	-1.784865757530469388e-01	-1.953362898395588354e-01
2.052178822260215085e+00	2.105210177845580510e+00	1.974535849538061383e+00	1.862607335926217189e+00	1.815103851697293047e+00	2.015525111180302975e+00	2.104725547358635929e+00	1.952754281393546121e+00	1.824956564828071670e+00	1.800687626835866251e+00	1.974322516025126539e+00	1.901297155719892773e+00	1.266451366694117064e+00	1.822754229867048936e+00	1.751486611489025513e+00	1.188689366095573519e+00	1.280170171228733000e+00	1.605646734627278471e+00	1.698062871003427121e+00	1.849205314338138617e+00	2.054084327571937152e+00	2.352243328828405478e+00	2.409171300182539444e+00	1.982122514091200438e+00	1.415178394877587786e+00	1.362149401966850970e+00	1.181638306754987600e+00	1.039926716509220528e+00	1.010383237827782832e+00	1.120990819666932037e+00	1.142236630866092284e+00	1.196075938818592643e+00
3.701089777745330406e-02	-7.602581760305983372e-02	-1.639951714454088438e-01	-1.829131424686225582e-01	-3.939464190702745561e-01	-4.412226863763766271e-01	-4.667811333656849970e-01	-1.389251369230447786e+00	-1.879995437568988903e+00	-1.938591201505706740e+00	-1.779637216103564068e+00	-1.607821048486975934e+00	-1.224248530926896006e+00	-8.434251594014244846e-01	-1.006302374975957425e+00	-1.208059355292097070e+00	-1.394635074145143872e+00	-1.462844404368266238e+00	-1.061398019489441236e+00	-6.611463022410388746e-01	-3.436322449996192518e-01	-1.585466510714640398e-01	-1.165419948741308470e-01	-2.652836633785756182e-01	-6.881184505833212173e-01	-7.684735232318681275e-01	-7.581296316885973718e-01	-7.100575844692327276e-01	-7.435825977918180119e-01	-8.420112866391322726e-01	-7.863831746339751128e-01	-7.738032626641425660e-01
-2.944358738053589164e+00	-2.768467576485608372e+00	-2.599173528582470194e+00	-2.452057128718061474e+00	-2.488288672793179668e+00	-3.043128017877775537e+00	-3.428972135653639786e+00	-3.346700647914376603e+00	-2.791251568376311276e+00	-2.507403509678075793e+00	-2.451789846742398193e+00	-2.006533135979310600e+00	-1.460234612781188268e+00	-2.088562069054777925e+00	-2.300178605125024145e+00	-2.147222662991808750e+00	-2.220589350874491608e+00	-2.420691402211172960e+00	-2.211300231315366016e+00	-1.946521955005730220e+00	-1.932455916209062208e+00	-2.118069465202371937e+00	-2.233095315280755333e+00	-2.034210659982643055e+00	-1.988307540232503889e+00	-2.029467986665114410e+00	-1.823693976045738019e+00	-1.669257578596962777e+00	-1.644837384175591000e+00	-1.899507493559184024e+00	-1.951403819019245089e+00	-1.817154551261169537e+00
4.361584644843552461e+00	4.663695801247152772e+00	4.782652345677070649e+00	4.379419504901348681e+00	4.155781647466807449e+00	4.457753416285019199e+00	4.678848878996512362e+00	4.650814660507562870e+00	4.314104387805143936e+00	4.687949132278398601e+00	4.925153369120394586e+00	4.613060936798643041e+00	4.009528401174819123e+00	4.901358430599968230e+00	5.371455423855079125e+00	5.364104531669385167e+00	5.599605912887214210e+00	5.581086340508532473e+00	5.515767100281686375e+00	5.588425048028120123e+00	5.774512788928750417e+00	5.859854012109332544e+00	5.686262470370719413e+00	4.132518726872258519e+00	2.870171541811819882e+00	2.534669859677419979e+00	2.373602682281163112e+00	2.293498349821281312e+00	2.440473514013075995e+00	2.496054776811376996e+00	2.367509013855752187e+00	2.224889380629671010e+00
6.109917123666062544e+00	5.972632459514284342e+00	5.903742301536891723e+00	5.822429407532621504e+00	5.987471440494739561e+00	6.420651002565138654e+00	6.583925708281857858e+00	6.592515076779482008e+00	6.437861676240699715e+00	6.785316722547076296e+00	6.718009463376109380e+00	6.153547538684111196e+00	5.512568337630167292e+00	6.429958541425643936e+00	7.655187214895711634e+00	8.048849026338695367e+00	7.724890633151460406e+00	7.204647665495828690e+00	7.226191205719101340e+00	7.457649571643945485e+00	7.782704597505961885e+00	7.977540951097128463e+00	7.735174674987929322e+00	6.709443968629664745e+00	5.883170875572593772e+00	5.586700619019794090e+00	5.529469004395100917e+00	5.277511558072283115e+00	5.237668411149802417e+00	5.182205594428952011e+00	5.114708245358470684e+00	5.099766198405389694e+00
-2.708830076273632592e+00	-2.454445366386753591e+00	-2.285966961923596497e+00	-2.236118235684013023e+00	-2.574731808667442667e+00	-3.090992284536251411e+00	-3.331092980308711926e+00	-3.370158621298581902e+00	-2.876882416350186933e+00	-2.435618890763052491e+00	-2.468018102130154379e+00	-2.539136008421216228e+00	-2.177922024738457640e+00	-2.108298362145127669e+00	-2.957792022831503331e+00	-4.112311012054290060e+00	-4.329563701303588807e+00	-4.374747084088855154e+00	-3.522408445756516571e+00	-2.072122518949738090e+00	-1.857736760381700103e+00	-2.059693040476244352e+00	-1.990966455571961280e+00	-1.742293216262341904e+00	-2.259054891681712807e+00	-2.505915161055447538e+00	-2.600437926002290734e+00	-2.497313792145490208e+00	-2.511415887866902619e+00	-2.675461320634872298e+00	-2.661059433276372399e+00	-2.467794282416689633e+00
3.353660327292240506e+00	3.466285437073046705e+00	3.456730829569712338e+00	3.651798617815533277e+00	3.686496522389474340e+00	3.193071860632836767e+00	2.653697412894762131e+00	2.672693512921723080e+00	2.927341703381580729e+00	2.918045799670419438e+00	3.119142205349386465e+00	3.007036870284490515e+00	2.671390616933106532e+00	2.785791890372639745e+00	2.181770647210579561e+00	1.836802307751460139e+00	2.416200633973539347e+00	2.826037713190087786e+00	3.144283939481121060e+00	3.514982997149386001e+00	3.569087231339392652e+00	3.719325517402226833e+00	3.618038012380663027e+00	3.451299650905818250e+00	3.010192565088565253e+00	2.704248989258018820e+00	2.649629313031124145e+00	2.506263711235949820e+00	2.450331314954719897e+00	2.373148186603517562e+00	2.186642788625884570e+00	2.098697771167763015e+00
-3.869107729128866691e+00	-3.970169549401216358e+00	-3.696555409494194144e+00	-3.294883918245074650e+00	-3.133546175964318614e+00	-3.802746174388159428e+00	-4.365416660133196736e+00	-4.542399376843249570e+00	-4.174459551633067811e+00	-4.185143106458972362e+00	-4.059783003130450041e+00	-3.677241501349694186e+00	-2.810215853727451751e+00	-3.230214252699478816e+00	-3.874143991937065934e+00	-4.160986703210975080e+00	-3.853460507029947912e+00	-3.338484440731407155e+00	-2.893450983701894241e+00	-2.660642743320124737e+00	-2.616480752289680911e+00	-2.771791666182564118e+00	-2.756802276845736532e+00	-2.385230482836096844e+00	-2.150699030720293781e+00	-2.031667663489284514e+00	-1.930444339507494389e+00	-1.884087314657046930e+00	-1.878756565000219814e+00	-2.124419071699918060e+00	-2.167816021789590319e+00	-2.110834276961749190e+00
-1.365385493546221962e+00	-1.264103003088227872e+00	-1.099515613257544766e+00	-8.151216154706106831e-01	-9.173169211551422952e-01	-1.527642024711356905e+00	-2.148160730593592138e+00	-2.299227170611845672e+00	-2.152196090335582124e+00	-2.517446181963234331e+00	-2.732250800243494204e+00	-2.213537685523895515e+00	-1.630602853634758098e+00	-2.191146310555360799e+00	-2.026571477052148129e+00	-1.417740043510018921e+00	-1.157305832233607390e+00	-1.315327027382886316e+00	-1.594237258364077814e+00	-2.055602883123356150e+00	-2.169346947828256322e+00	-2.264639151986005849e+00	-2.301312181059876671e+00	-1.914790114307898028e+00	-1.486372060727073396e+00	-1.564187095690182217e+00	-1.640974557592822292e+00	-1.382677918436533870e+00	-1.196461875254337448e+00	-1.254923592990802250e+00	-1.225069340336012669e+00	-1.188377906702129616e+00
-3.588341778365406465e-01	-1.803916724295879515e-01	-7.446244476420590952e-02	9.814903995592977326e-02	4.307231891090798070e-01	2.932915380226154278e-01	6.420004879872032166e-02	7.611757886435608356e-01	1.388999534725877227e+00	1.327766052721427448e+00	1.362275935207106103e+00	1.387839415692259992e+00	1.171665981824363323e+00	1.366178861136373657e+00	1.381631597002910494e+00	1.027211246717845139e+00	1.204389918209510357e+00	1.239018922001617007e+00	1.230931094091229694e+00	1.377460623302456888e+00	1.285608694406631836e+00	1.305404832140134364e+00	1.197291647057075137e+00	1.507373300754997203e+00	1.935079930579008289e+00	2.025155649236944910e+00	1.953593384052350501e+00	1.993349683438617070e+00	2.041943610760867944e+00	1.829876157061279818e+00	1.776772505386810863e+00	1.819773876130821533e+00
-1.335950122736017098e-01	-2.646585225967822974e-01	-5.163096830924400749e-01	-6.311800292231013465e-01	-5.357767871996542697e-01	-1.208101236578774523e-01	2.199659499322751954e-01	3.136285107029011532e-01	4.220780476135503889e-01	7.173729431370083898e-01	5.450817620709853539e-01	2.662479342791759795e-01	8.643320927880134008e-02	5.072023448192884976e-01	6.850485304966692501e-01	2.419303665016498128e-01	-2.702099754872492321e-01	-4.106155816374129075e-01	-4.278742220412848352e-01	-3.077765615647117814e-01	-1.511051756522060474e-01	-1.730451493885304948e-01	6.188338234298643679e-03	2.104484613674227900e-01	2.563654246809580761e-01	2.818880632942928344e-01	1.885860265712810402e-01	1.046042558817231460e-01	1.019473897719832683e-01	1.970891345056426935e-01	3.025248492241576770e-01	4.353270603771381975e-01
-3.927440999506648822e+00	-3.889258714310145137e+00	-3.996870923307916712e+00	-3.843916919704247981e+00	-3.955433745268612800e+00	-4.141150596690139629e+00	-4.126503561275595366e+00	-4.062704571801432962e+00	-3.908994108096191855e+00	-4.046587154433685996e+00	-4.051834867045081445e+00	-3.984947458845081503e+00	-3.853504358242293204e+00	-3.997136285269772937e+00	-4.301600534318543723e+00	-4.517735429047594842e+00	-4.448918882750047210e+00	-4.519227446197787934e+00	-4.470762349467106489e+00	-4.325999896893908847e+00	-4.445876299003329812e+00	-4.567515540005215868e+00	-4.550991498770764032e+00	-3.928089886600670155e+00	-3.363031135854967157e+00	-3.109766397748191302e+00	-3.086311145339576623e+00	-3.103238136255237034e+00	-3.070252081130714572e+00	-3.016846090780874512e+00	-3.045306757584822943e+00	-3.063554749527904519e+00
7.305978284830493941e+00	7.492639579528582949e+00	7.263987997177793865e+00	6.875448860132710394e+00	6.805085552277675198e+00	6.754963216958520533e+00	6.459039334569349755e+00	6.689821871827944300e+00	6.486685727181512817e+00	6.630297366420622396e+00	6.787322485537623962e+00	6.662831574255208444e+00	5.963641843278512766e+00	6.600081418548095158e+00	7.404018334165745507e+00	8.179962448914189110e+00	8.437859330614987385e+00	8.148494013577153083e+00	7.952273158900026395e+00	7.532197806659656436e+00	7.562326903224113828e+00	7.525611881418118543e+00	7.095129186670517285e+00	5.663422151214662748e+00	4.804842029509298840e+00	4.314106330609310369e+00	4.271466706414906334e+00	4.295218802180007955e+00	4.359573462193877091e+00	4.251771739885652046e+00	4.159599778667669057e+00	4.194090430821407089e+00
3.133397869010503989e+00	3.347565810747950454e+00	3.330415355727587290e+00	2.977647648306294137e+00	2.995578632429667376e+00	3.473341277360628254e+00	3.843192090762712620e+00	4.174901783503976560e+00	3.737758488339934182e+00	3.548039489844718286e+00	3.679299812141501480e+00	3.374282677045465029e+00	2.630754799202029037e+00	3.681207727003416252e+00	3.991073848545553027e+00	3.565929716812986427e+00	3.659857723337122337e+00	3.356533360601903215e+00	3.575182618976828763e+00	4.191395311087402042e+00	4.097322936185496367e+00	4.011400396103561583e+00	3.737660252387711157e+00	3.184304311351613404e+00	3.079625891769685708e+00	3.162316863021737756e+00	3.121621504543454773e+00	3.000490872529435027e+00	3.003499901244023995e+00	2.916028283674144017e+00	2.780009715184504682e+00	2.786379211199324857e+00
1.744647373559994108e+00	1.704426596272883510e+00	1.532103394618122838e+00	1.294064631244823849e+00	1.260950605989271889e+00	1.530452313683966947e+00	1.872684292755816715e+00	1.792417966269695295e+00	1.408335231099568707e+00	1.585159202117500943e+00	1.853038042565929633e+00	1.499673719444936770e+00	1.052243862170512578e+00	1.662923656344770018e+00	1.533689939304496486e+00	1.034586120471649995e+00	9.403320825291124896e-01	1.178168673537054234e+00	1.113576920705338535e+00	8.467323002289329770e-01	8.374961179466432482e-01	1.119214655254139767e+00	1.092414138385525701e+00	6.047866180745459230e-01	2.462923947431717997e-01	1.724528605121920244e-01	2.311815076830486537e-01	2.524426982948958509e-01	2.241157123178016131e-01	1.418954833375286329e-01	1.112339728273212258e-01	-3.797417676699413325e-02
-1.647210407992185655e+00	-1.944660653130749539e+00	-2.092168203920052871e+00	-2.183921452949581177e+00	-1.986124560867380762e+00	-1.935041654750255802e+00	-1.927467427853766679e+00	-2.128062843464119336e+00	-2.208756166950883060e+00	-2.341467033489647687e+00	-2.143843826994469293e+00	-2.071252625402872916e+00	-1.897200162306170723e+00	-1.932009633557788542e+00	-1.903934687556284366e+00	-1.748842186845871893e+00	-1.784370559882622054e+00	-1.671562133561120156e+00	-1.292539380334989607e+00	-1.094090754681786626e+00	-1.125909583640503531e+00	-8.849386338689991804e-01	-7.529065963905554604e-01	-6.499095830148043929e-01	-5.707909904517488586e-01	-5.480644576460298456e-01	-4.774395393335740811e-01	-5.042613343843000973e-01	-5.386381381217358877e-01	-7.368341728413275726e-01	-7.983204627430235956e-01	-6.910404443958186871e-01
3.125295235596169618e+00	3.150310791564047364e+00	2.881693900685574405e+00	2.656781297712346390e+00	2.829835225006573474e+00	3.299701633343851359e+00	3.574326648478346691e+00	3.925303229062210075e+00	3.394035923149581802e+00	2.925286132885807966e+00	3.077084047461082772e+00	2.414104597306597100e+00	1.150177925854553251e+00	2.007548654876957883e+00	2.775219413220822773e+00	2.830075708247361543e+00	3.181498059486500551e+00	3.317543115039752077e+00	2.827942362345798877e+00	2.301113706000299519e+00	2.068640022480610074e+00	1.975214982730044033e+00	1.846690268864964013e+00	1.620547031101215341e+00	2.020517820396147801e+00	2.159499486616978547e+00	1.994381700068273977e+00	1.789689155778447560e+00	1.737377029813063967e+00	1.937653175489485236e+00	1.786610493717836867e+00	1.683384884610701349e+00
2.462323565787586377e-01	3.393423877309697523e-01	4.933065580514588433e-01	8.644876040781869220e-01	7.980148175044431413e-01	7.420083472453434803e-01	6.127024703872512301e-01	4.220312765017765200e-01	6.964923798774595998e-01	5.324859411114586383e-01	1.786080138429378683e-01	8.950814942195207680e-01	1.186981344117691739e+00	-4.935984169441683389e-01	-6.441822414881057668e-01	2.825316416455045943e-01	2.260597884670060842e-01	1.216022863905650842e-01	-2.161115464895926042e-01	-6.786426301112408188e-01	-8.101050213654156229e-01	-8.471842837683530858e-01	-5.227753611230487873e-01	1.756059193668041973e-01	8.780347515885599252e-01	1.141655363319104000e+00	1.233126559720546300e+00	1.289740674591380420e+00	1.130898122255051819e+00	1.173248817375051267e+00	1.265897573067960913e+00	1.416493932211922102e+00
-7.386467624655704833e-01	-7.235645094036647906e-01	-5.947072089622690294e-01	-4.111125264868531470e-01	-4.753051100917543570e-01	-8.657862596296028723e-01	-1.226898447213148780e+00	-1.041073331360553356e+00	-8.624223128585740694e-01	-8.712235632970911636e-01	-7.304923176771896953e-01	-9.819980522512078425e-01	-8.785538553557664665e-01	-1.015407184075977076e+00	-1.715000305024878546e+00	-2.176956750336910940e+00	-1.660828505185375947e+00	-1.028937402563052217e+00	-8.420992928910852049e-01	-6.402741080771198190e-01	-4.732839055809288098e-01	-3.750574924489841200e-01	-4.702860576529865333e-01	-6.595157649366929498e-01	-9.903742562785871062e-01	-1.186557726914538646e+00	-1.153396611379928327e+00	-1.188881634413085697e+00	-1.182020459488980046e+00	-1.229555035217443359e+00	-1.425233843994889948e+00	-1.644125562746388436e+00
2.371542840646838624e+00	2.449742610301303802e+00	2.195483477430214325e+00	2.138908192302747757e+00	2.058637008437499194e+00	1.559149548835561339e+00	8.410483836603936947e-01	9.194776093882736090e-01	1.113094355882806141e+00	1.225740578366371958e+00	1.286249956071376488e+00	1.673787619082627298e+00	1.875676442666097010e+00	1.666131731930003301e+00	2.402918691949519570e+00	3.528702082001471840e+00	3.733356148040125166e+00	3.229767001002405991e+00	2.721156372813149815e+00	1.869396495440040162e+00	1.728564856797422111e+00	2.055368159546052897e+00	1.766424550748847189e+00	1.092608660555633771e+00	7.135099710152483787e-01	3.157683899216365275e-01	2.032646714814605460e-01	2.622153276039488334e-01	4.078189202304881023e-01	2.432367204914745173e-01	1.124894302043807637e-01	6.643480036425976343e-02
-3.935791751485115952e+00	-4.282563950359155491e+00	-4.353027182464781930e+00	-4.049674990255247131e+00	-3.961776753845928312e+00	-4.357295560961008007e+00	-4.649615855133562015e+00	-4.607417534190268782e+00	-4.018794820528595046e+00	-3.654979561176269875e+00	-3.398421960084365701e+00	-3.453006173399301826e+00	-2.999701128692069840e+00	-2.872372784896233711e+00	-3.837902433481893194e+00	-4.898168885432695241e+00	-4.903232954070801952e+00	-4.356722661648888995e+00	-3.722401555460279621e+00	-3.219720283431685814e+00	-3.237448196894753494e+00	-3.293132929418338239e+00	-2.979590419858058947e+00	-2.334505498963058479e+00	-2.396604297054938826e+00	-2.255174154527586516e+00	-2.526025798743267270e+00	-2.611719681339258248e+00	-2.557524637106714405e+00	-2.531075960688748960e+00	-2.361250259438679944e+00	-2.225014016610504797e+00
-3.175316619437824617e-01	-3.601840297549969705e-01	-4.056496921366237740e-01	-4.197712238957326814e-01	1.434449584625281104e-01	7.516962279826544524e-01	1.416163664995448990e+00	2.029869009814064817e+00	2.361970749227692234e+00	2.430431111027709701e+00	2.500812012152935360e+00	1.946741504762815378e+00	1.022469336260310113e+00	1.708238907695701636e+00	2.472120709155155360e+00	2.483000550758764913e+00	2.164352799570333996e+00	1.579983171887214821e+00	1.445268229119154979e+00	1.756264789170343565e+00	1.619038491200515351e+00	1.537171564080499264e+00	1.531532234315156060e+00	2.060143252636043254e+00	2.557241593819272740e+00	2.808550191770994520e+00	2.854020393914584286e+00	2.668091608510336776e+00	2.663471184963718930e+00	2.740045173916933141e+00	2.745705039407257519e+00	2.662015021170067275e+00
1.585973953416245585e+00	1.733420676641417524e+00	1.536790987735186409e+00	1.192477752704018901e+00	1.244388748180401238e+00	1.044969236755169950e+00	7.274696481805758008e-01	1.383323769641579659e+00	8.901503161740508263e-01	5.001771394990562891e-01	8.338029937745594644e-01	6.097933021208173932e-01	1.754275172546269079e-01	1.408079693302757063e+00	1.902275731548726423e+00	1.766334589128512045e+00	2.287490802123750555e+00	2.332098092929820954e+00	2.293793967714552018e+00	2.116367175620561980e+00	1.874971477577874079e+00	1.622951294984595672e+00	1.220336036606014529e+00	5.218895813829707020e-01	4.753768050235166465e-01	3.510193590865593460e-01	9.536658760214652975e-02	5.599658553745828077e-02	3.029539199254464577e-01	2.266848887367440835e-01	6.038204299713084700e-02	1.795340068744385731e-01
8.074901149118506316e-01	8.793781081564787661e-01	7.356822893464078916e-01	7.863613182018130976e-01	8.647715060027818534e-01	7.400985811969703621e-01	6.092118333931257901e-01	1.079349511012798413e+00	1.609545325648878755e+00	2.171207995236095645e+00	2.110127574943498896e+00	1.754526316232436267e+00	1.674441924273108784e+00	1.828907282928137645e+00	2.049337695012555915e+00	2.073357750176739067e+00	2.033792704584778566e+00	1.719961021193661788e+00	1.896849675502190191e+00	2.387685149597911227e+00	2.398850215104955552e+00	2.399394122525125628e+00	2.160210657661786549e+00	1.840134125424050415e+00	1.508811829902058310e+00	1.194435060889702749e+00	1.093231962954743564e+00	1.106949852704343096e+00	1.221723382448827167e+00	1.049798949939402259e+00	9.949027999493861296e-01	9.828267414229141519e-01
4.931059022023867588e-01	4.211366984647003098e-01	1.574012319146163019e-01	7.744981552865759511e-02	-3.279106526178943853e-02	1.507840094254233043e-01	2.967631078996989524e-01	2.047095941688035214e-01	1.848223743671895125e-01	1.687830627645848236e-01	6.833435352573591359e-02	5.520075323616057128e-01	8.265961497019298498e-01	6.345980986381833944e-01	9.664383232444484495e-01	1.259130021502569363e+00	1.108329823408051862e+00	9.743335829036080531e-01	9.077423339146872827e-02	-1.295580191180313090e+00	-1.479561711888357722e+00	-1.398948414884385150e+00	-1.250832062215230467e+00	-8.236562701714248425e-01	-1.804562947400405737e-01	-4.782507640776315115e-04	8.770545757191987313e-02	2.520991002580195151e-01	3.567919544178967395e-01	4.894269059585697468e-01	5.155651952845660135e-01	4.744892745901597153e-01
-4.382799730111834324e-01	-4.601338945334645936e-01	-2.029055120233795306e-01	-4.853696374405364056e-02	-1.854668916101288589e-01	7.238227491305916639e-02	3.993619590829316501e-01	-1.412086604368822662e-01	-2.671128283196411712e-01	-3.642284325517978205e-01	-3.795296580596985714e-01	1.241286352923664238e-01	5.538513890140273066e-01	4.547160498913109528e-02	-9.188236789816563999e-01	-1.441586482146990811e+00	-1.660966122030260728e+00	-1.449410773101512229e+00	-1.164418732152901814e+00	-8.660049287074578217e-01	-7.570217609076482779e-01	-7.993418792833860698e-01	-3.296655601201612940e-01	2.436139440825846603e-01	4.379052808216888915e-01	8.369409017959370534e-01	9.867108088201458349e-01	9.676148193164946232e-01	7.719024894022138428e-01	8.160988234064484592e-01	9.600979038438426372e-01	9.818987542514913125e-01
-1.821754718269730511e-01	1.929350298550708831e-01	3.886194980385753728e-01	5.561833957969344322e-01	2.297030569586409610e-01	-1.427849480099678825e-01	-4.897589730956820597e-01	-7.333805705471425629e-01	-2.483398781161752777e-01	-8.564177801929620439e-04	-2.772074275983323344e-01	2.261345804326890530e-01	6.739534747783682000e-01	-3.855962908960452462e-01	-1.008948330370750934e+00	-1.240042878698829565e+00	-1.190589582778513789e+00	-1.058016930143153234e+00	-8.978733706748577292e-01	-6.027981584982582408e-01	-4.826705285675768620e-01	-6.976275584348128334e-01	-5.243570118053427764e-01	-2.211384850218531539e-01	-1.310823931830883138e-01	-1.190229995468282120e-01	-4.701467374849556402e-02	-7.259073516221203892e-02	-2.588360059689034931e-01	-2.667405320706562888e-01	-3.118550839091625559e-01	-2.329652950404955403e-01
5.607390954603110877e+00	5.500535481934997861e+00	5.313438033234259450e+00	5.031476059051674277e+00	4.940160048373723356e+00	5.295287385964152271e+00	5.528388473575569506e+00	5.071520560557221557e+00	4.179049656194462337e+00	3.887630396260167043e+00	4.221861399952817173e+00	4.262117817931217800e+00	3.551276537458649685e+00	4.429913916573904764e+00	4.463885416515267046e+00	4.333713687605317055e+00	4.777656807295628916e+00	5.138750684176143224e+00	4.956896594525223243e+00	4.319891713673966294e+00	4.270981871913399175e+00	4.511511384866413898e+00	4.519439061521604017e+00	3.453396959919434295e+00	2.805801215114676062e+00	2.795261762218359536e+00	2.698061953956801595e+00	2.660604882088986045e+00	2.613966115291780579e+00	2.671508718732312548e+00	2.625211586080186343e+00	2.514207184499532399e+00
3.851963850216814311e+00	3.935566307088282922e+00	3.896503893697574661e+00	3.658656368836929129e+00	3.311027732452263894e+00	3.375363057274893830e+00	3.329149051852445584e+00	2.843155105718127018e+00	2.445447902972053722e+00	2.556722637863173109e+00	2.854727328480571202e+00	2.775193197895974073e+00	2.439187677474112803e+00	2.968709045027431159e+00	2.946063485402272697e+00	2.891774628638868805e+00	3.089526714661578577e+00	3.075446988212648503e+00	3.641253329807534911e+00	4.377650192305212684e+00	4.657406295900523574e+00	4.952288208987571494e+00	4.748486427718194847e+00	3.469336941388303508e+00	2.233864345286594943e+00	1.908818975463524525e+00	1.905175020037075395e+00	1.883348515641305676e+00	1.863921955884761728e+00	1.663203047948884628e+00	1.539614109947940346e+00	1.501497157185394338e+00
1.266140053101794671e-01	2.036419549433264586e-01	3.062488134739747569e-01	3.950838889168484247e-01	5.181973410464913998e-01	1.129993624625179882e-01	-4.053564997657647662e-01	-2.636294085212480542e-01	2.872168637927269286e-01	5.833127085666700573e-01	7.286127661282632006e-01	1.091899940242833322e+00	1.510445235928693952e+00	1.320033561484217799e+00	1.240484625135260810e+00	1.553101543877061674e+00	1.725861895934930557e+00	1.639459660109812811e+00	1.643401834870152900e+00	1.612413081314476804e+00	1.752675208131734497e+00	1.977036103585802174e+00	1.902252420812581279e+00	1.627413226797054024e+00	1.015801652577360326e+00	6.848294908935226299e-01	6.715613928354853268e-01	7.028407798301518072e-01	8.885554902520926834e-01	8.145394115751219966e-01	7.329671015631326059e-01	6.879004836123169264e-01
-3.453390377916806253e-01	-4.274991191420073333e-01	-3.343530621010015746e-01	-1.887857171279314628e-01	-3.552911248795444926e-02	2.902844515109814089e-02	7.698480216712758062e-02	3.935566458781438182e-01	5.810663148067087835e-01	4.397264250799273744e-01	2.553212418250763727e-01	1.064559011732255089e-01	-6.031813530598782724e-02	-2.930549971621927985e-01	1.115437678671229033e-01	7.238104718588258546e-01	8.826326801150129464e-01	6.211311799168047765e-01	7.262177382591883390e-01	9.613957093972983481e-01	8.190273897978761486e-01	7.512963594732541273e-01	6.046555771030173165e-01	5.487048112237727926e-01	7.521573633004007275e-01	9.446497723890030507e-01	8.512760191017868516e-01	5.962579661114157936e-01	5.069577073894878660e-01	5.827117098446490395e-01	6.213790755869077476e-01	5.700852917450869306e-01


==> Cifra_figuretem/0.039/RPdataRed9.0.txt <==
-1.161926222567976508e+00	-4.411906739298303015e-01	-7.666060736025586131e-01	-1.014661041097043803e+00	-8.339214662903532416e-01	-8.096017110846869258e-01	-6.887596432573317440e-01	-5.590469155643549293e-01	-6.514730776029704629e-01	-1.024960512714674588e+00	-1.186227807941683920e+00	-9.460273239132711565e-01	-5.640749403045431931e-01	-7.825611209641863963e-01	-1.303923414709966977e+00	-1.386864457995982347e+00	-1.067059180629269299e+00	-1.146218208418381401e+00	-1.196727042678243702e+00	-1.636102126083727848e+00	-1.765210362968281821e+00	-1.709893452994331930e+00	-1.748742962315773308e+00	-2.094820884930274740e+00	-2.022934455926400421e+00	-1.649871946053682592e+00	-1.865972846066475066e+00	-1.413377311120326274e+00	-1.209893711472039168e+00	-1.686212414196940790e+00	-1.776967511942598721e+00	-1.010520508058148526e+00
1.501144256725491122e+00	1.407317420390556739e+00	1.516525892709418510e+00	1.726187467901458383e+00	1.693916006676840169e+00	1.727573306102661688e+00	1.758750247145830947e+00	2.174299996177651462e+00	2.361019943653845043e+00	2.417330135193306528e+00	2.424920828445420007e+00	2.308583064296675147e+00	2.393339529629993301e+00	2.260096880726960578e+00	2.173043795010782819e+00	2.356154841088256457e+00	2.650388755996026635e+00	2.915117955640036396e+00	2.705713043025155695e+00	3.063797982517793450e+00	3.077058936814458523e+00	2.835834386327671819e+00	2.929330640738116998e+00	2.644283128306548214e+00	2.055805015315010920e+00	2.049984632564116005e+00	2.084464036094535899e+00	2.644916828246314022e+00	3.327878211125038455e+00	3.244794703976549677e+00	2.959562726158097234e+00	1.976606882944321297e+00
-2.484144757644822565e+00	-2.264811191911547450e+00	-2.323384256205050402e+00	-2.397448770192686318e+00	-2.442438813769432393e+00	-2.393119018187938707e+00	-2.568995506137056850e+00	-2.934709963733187266e+00	-3.303164381253294923e+00	-3.355031313821442485e+00	-3.212838509221446870e+00	-3.261209858594265487e+00	-3.274465024288306658e+00	-3.575740848576544728e+00	-4.255954371122145474e+00	-4.119617838798193432e+00	-4.077104065942642741e+00	-4.713279361456271133e+00	-4.444972699028316931e+00	-3.370717437130573924e+00	-3.127099656333566013e+00	-3.163379580538853819e+00	-3.588408717468527964e+00	-3.217964107362638160e+00	-1.775803884529190579e+00	-1.548697591164091669e+00	-1.442799158372352508e+00	-2.560875198546083809e+00	-2.937281929694212312e+00	-2.526454488897484918e+00	-2.228066240148487420e+00	-2.332291790552158073e+00
-3.029217947385248522e+00	-2.872096646195861247e+00	-2.998621900409243590e+00	-3.139836722493901444e+00	-2.948730759509453847e+00	-2.579862505949362284e+00	-2.420555040991043683e+00	-2.423623585123554136e+00	-2.635871560506557909e+00	-2.766387389257662477e+00	-2.727836857161090922e+00	-2.768256412241294928e+00	-2.705727819355402186e+00	-2.900252821850727969e+00	-3.270136599369620978e+00	-3.136376679993375216e+00	-2.797623091818460583e+00	-2.062185748760186677e+00	-1.839258346167570002e+00	-1.927488024426868174e+00	-2.128766011698274507e+00	-2.323446537559834102e+00	-1.984663365600549678e+00	-1.956056762149028794e+00	-2.887384262207913999e+00	-3.023138265279854853e+00	-2.755126029170338331e+00	-1.495059106547138805e+00	-1.342297635096199260e+00	-2.033809432405910833e+00	-1.725114061156931333e+00	-1.670656308136053259e+00
9.797209411972063187e-01	1.890188043719423505e-01	7.365675592405779293e-01	9.483883654684469589e-01	5.522802185739018599e-01	1.605321566918966603e-01	-3.276604048171249950e-01	-8.445932904238057093e-01	-1.739900150491493491e-01	7.073467215023041543e-01	8.299787119731172336e-01	3.106440312578275242e-01	1.467452165785415319e-01	-3.929100312278266394e-02	-2.525416693547896663e-01	-6.038654508503161766e-01	-7.503088454439476029e-01	-1.347690822950954326e+00	-1.387938188692717789e+00	-1.273917574042068734e+00	-8.618565630735491867e-01	-9.579911198439444719e-01	-1.460481736922879303e+00	-1.665702470980917393e+00	-4.156176185464227069e-01	-4.668354362424275150e-01	-1.159470999433335203e+00	-2.339184208795746400e+00	-2.010606751598209119e+00	-9.996294611958633780e-01	-1.012303588953801015e+00	-1.012223025738262061e+00
8.615114477669679971e+00	8.896768207596117861e+00	8.635584895160189234e+00	8.763652714509996500e+00	8.842320584353400292e+00	8.865108372009295579e+00	8.944714829415962853e+00	8.876009764285948123e+00	8.870289199625455367e+00	8.983091595753887049e+00	9.182568913263558841e+00	8.896358491297554849e+00	9.091774987366632033e+00	8.270097868845907030e+00	6.779467796718360972e+00	6.493290570015710195e+00	6.682354241984553411e+00	6.193659181141253356e+00	6.879990878913776697e+00	7.510009417627089512e+00	8.378788132746386452e+00	8.134399826519288723e+00	7.285450459664092548e+00	7.215360384206944921e+00	9.320175692540015433e+00	9.663853511087779680e+00	9.440998470974646395e+00	8.429952301809725768e+00	7.577009275552797796e+00	7.762693232962082135e+00	9.356321648268435709e+00	9.920736858185410512e+00
-6.509212573701304017e+00	-6.911071574144700413e+00	-6.607520046897801258e+00	-6.657706890115622222e+00	-6.868619151339012241e+00	-6.905604729710056233e+00	-6.942217883327290728e+00	-6.999729825374494396e+00	-6.943333297558028860e+00	-6.725819852251658126e+00	-6.791687772902760045e+00	-6.767665773986333733e+00	-6.903201539989193947e+00	-6.324450382130510029e+00	-4.557882534806009467e+00	-4.584536639290919702e+00	-5.177922725605962562e+00	-4.967746328343460860e+00	-5.492632438356175761e+00	-5.822497016657852242e+00	-5.399603788656468062e+00	-5.305595956211711872e+00	-5.364242463825172891e+00	-6.188373257857581855e+00	-7.843097496168558891e+00	-8.253790366718499527e+00	-8.304680040540141306e+00	-7.170586652037452602e+00	-5.326313050421657813e+00	-5.090738043398165047e+00	-6.791919321294903611e+00	-6.912369081295242523e+00
5.785907204887134725e+00	5.536213446922658044e+00	6.051093452316986365e+00	6.433751008811086969e+00	6.046364480206212200e+00	5.871737420411260011e+00	5.769787667163250866e+00	5.957792681082519692e+00	6.077515457433830370e+00	6.366453194361621826e+00	6.320256565684053029e+00	5.895414875515212039e+00	5.629325972922450738e+00	5.900646565201476790e+00	6.442622973039217271e+00	6.716823004067918212e+00	6.721667639356113000e+00	6.875399711801216007e+00	6.490269567997684064e+00	6.631534563562716755e+00	6.389621274790230565e+00	6.351997918081396577e+00	6.720103270429728326e+00	6.940378057297269976e+00	6.438694022753850277e+00	6.180327266446275836e+00	6.147387108599542849e+00	6.052450789408504228e+00	6.421537801723352423e+00	5.981261231648985266e+00	5.516606682991284316e+00	4.957183040635325000e+00
-9.466433692967393121e-01	-1.427212618506419894e-01	-4.094412705282821086e-01	-8.493594725628805797e-01	-3.997762949152492973e-01	2.334503002751839029e-01	4.779996188906035504e-01	4.747128912170677228e-01	-1.573659282280977789e-01	-3.987606627314798091e-01	-3.594857572531141021e-01	-4.849403761792981382e-01	-5.230114680699260443e-01	-5.123105639259739608e-01	-5.678672577088348383e-01	-4.032920871891875203e-01	-2.778158578341856089e-01	4.255139952966741079e-02	1.666524155841731802e-01	4.795076392237058172e-01	1.834303925759386555e-01	1.723300329981719003e-01	4.455866051844619147e-01	9.235701725468247192e-01	8.416755396381904175e-01	7.507278009477607039e-01	1.106971094461261407e+00	1.181483820272749563e+00	1.200542431025957146e+00	1.007463620243227442e+00	9.527308236243525741e-01	3.750090795196923121e-01
-9.563592324195857586e-01	-9.478205840357588619e-01	-8.437918624788215416e-01	-9.042030781005114815e-01	-1.081425456198471302e+00	-8.161314892320792325e-01	-6.495182858924989366e-01	-8.449100502177900873e-01	-1.065874100247149903e+00	-8.873992094583773582e-01	-7.805581915866580678e-01	-8.780918809817196413e-01	-9.163727767677501967e-01	-1.094287315780583025e+00	-1.271226309036866065e+00	-9.038558062332912035e-01	-9.067030445360010349e-01	-2.128067364869619116e+00	-2.590858120171093848e+00	-1.312001891180350155e+00	-1.434535372334600378e+00	-1.713258326988702063e+00	-1.809706781634043971e+00	-1.781993163013074088e+00	-1.680335968540028313e+00	-1.906505475139325334e+00	-1.570952714424160845e+00	-2.129213346518663119e+00	-1.227988210220071430e+00	-1.420341151640108546e+00	-2.720947469266929986e+00	-1.634578612864310720e+00
5.699936849119367821e+00	6.580589342535360764e+00	6.286058439418217958e+00	5.841189246756766984e+00	6.095590475755875204e+00	6.601532709769777796e+00	6.978411415691375907e+00	6.954071065207611646e+00	6.595959443050613658e+00	6.463715241951377699e+00	6.593224572856054344e+00	6.302836451720929212e+00	6.425174601941241903e+00	5.634794169250064932e+00	4.991126447713435610e+00	5.107853682283538532e+00	4.953159010797464568e+00	4.172196750636052442e+00	4.428705364184805759e+00	6.544762521198356886e+00	7.148227003667964929e+00	6.624571464133961030e+00	5.648062422595490517e+00	5.250610665371430841e+00	6.536799328554130817e+00	6.403842603575245818e+00	6.669881011467753140e+00	6.131289581126853960e+00	6.204614231797382473e+00	5.851017535919152301e+00	5.343815191300530287e+00	6.159400711892016211e+00
6.528205300157314817e-01	9.454890957975273791e-01	6.056233320717109292e-01	6.183316227481809868e-01	7.515007695623863171e-01	6.231139161394659842e-01	7.848180511367300882e-01	8.943174515595608831e-01	7.605972010280561690e-01	4.589221840034406474e-01	3.549891770130796931e-01	5.698448403035235588e-01	7.943372868021756350e-01	5.497398003993821947e-01	2.589981685697619884e-01	-1.178310012331513085e-01	-3.058843296784901078e-01	-7.003708551055183307e-01	-5.199292734272933370e-01	-5.482643958100504866e-01	1.461225220032614236e-01	1.448767531555537891e-01	-5.383563712139075585e-01	-9.417881956041069813e-01	6.776798356217975106e-02	2.999855473019936714e-01	2.869841726835942186e-01	2.557511638821601263e-01	2.524680965401605581e-01	6.846925268032175715e-01	8.894421259675091562e-01	1.222065426889234141e+00
-4.970702031725851455e+00	-4.878337243941737178e+00	-4.965869899536184739e+00	-5.028279410237620262e+00	-4.928367174499428849e+00	-4.821763795347449921e+00	-4.821430861776487831e+00	-4.870853591012006767e+00	-5.369349385463906721e+00	-5.894521763523423274e+00	-6.041529062638987924e+00	-5.694593154394956613e+00	-5.683836929806390437e+00	-5.578918733794721696e+00	-5.799939002485886341e+00	-5.572946225998833825e+00	-5.166226911182709713e+00	-5.410468664730312405e+00	-5.734747218766066190e+00	-6.694576131710070044e+00	-7.307331456046556539e+00	-7.217602047108289121e+00	-6.564872019986207619e+00	-6.125413811892104654e+00	-6.544480661923437914e+00	-6.558282752958885631e+00	-6.450343204535520236e+00	-4.802571082924523616e+00	-4.224185724180116175e+00	-5.327978619776363445e+00	-5.564244723869380849e+00	-5.088922358251747546e+00
5.739763864084910239e+00	4.766057235154796956e+00	4.887995967258083496e+00	5.559302800699109426e+00	5.132592315077517675e+00	4.653214555661743468e+00	4.412875902753935264e+00	4.197647446616384670e+00	4.635918253588253712e+00	5.342046918806721223e+00	5.589882970561177444e+00	4.934026815180811987e+00	4.783459582057470350e+00	4.356031163878380852e+00	3.062278092110083616e+00	2.820554414148126909e+00	3.295665092153035047e+00	3.516947605703382163e+00	3.919388985611744758e+00	3.398001640147749747e+00	3.436281979871979253e+00	3.281876145806053913e+00	3.459181412714635862e+00	4.059912202922412838e+00	5.168318450856977719e+00	5.196307371671965214e+00	4.877040380643883566e+00	4.330940181136572420e+00	3.316219996191261732e+00	3.303377719536211732e+00	5.079533989997244703e+00	5.334832466636339809e+00
4.984318404405196468e+00	4.575851679696012475e+00	4.428139689256831879e+00	4.427276071327631790e+00	4.552412887810968201e+00	4.564257582844568617e+00	4.303234819110515197e+00	4.094857043556618947e+00	3.722225933976784695e+00	3.533328489399610195e+00	3.717516679731879048e+00	3.352567412057644525e+00	3.175078366986505252e+00	2.792704922812106361e+00	2.314200146056086371e+00	2.204078920892628801e+00	2.264004900372411644e+00	2.542221541538796981e+00	3.117090812468957584e+00	3.391466493021824569e+00	3.495995391410635644e+00	3.445591313053801397e+00	3.244785439406374206e+00	3.424792286649992690e+00	4.555297559085932591e+00	4.566878788200257944e+00	4.381949883240808141e+00	4.791513669033126810e+00	4.110867287448304985e+00	4.076268615075484547e+00	5.368039123405625723e+00	4.996990270439155779e+00
-2.210070701829749407e+00	-2.169550860092613664e+00	-1.749194610216107781e+00	-1.717599048644796733e+00	-1.914067058303569491e+00	-2.072504958746645087e+00	-2.329892406219452816e+00	-2.307505460062466707e+00	-1.550481191147224269e+00	-1.263195225418767720e+00	-1.456594609977144739e+00	-1.267866940491832350e+00	-1.282740977686886774e+00	-1.101823116796200930e+00	-2.434610536843153095e-01	2.648032767092098339e-02	-2.381338888776390050e-01	3.156614807634346986e-01	2.996707446765042859e-01	7.698215549861475715e-01	7.671865580096095538e-01	6.192316057866171786e-01	8.126094202706666270e-01	6.123291386819325055e-01	-5.448213888605459854e-01	-5.141074684196662581e-01	-4.542215812317959012e-01	-6.250649546597274453e-01	-8.874021080839396003e-01	-8.475302711578781567e-01	-8.488122574483201177e-01	-1.348829612595321636e+00
5.215760039393368963e-01	1.550949229207547075e+00	9.659028084147356363e-01	5.777312524732375332e-01	1.187512501932130649e+00	1.768643446940370678e+00	2.069112756357310623e+00	2.313415839481038461e+00	1.515772859791310712e+00	9.861543276957518422e-01	1.082760899554841227e+00	1.056177231987585952e+00	1.201589775714549946e+00	1.237465486951374150e+00	1.213699480291933419e+00	1.263563686991697521e+00	1.486712627246471685e+00	2.423151006145205510e+00	2.745505271968504246e+00	2.859072995161200392e+00	2.516255143346455725e+00	2.636065341202220136e+00	2.971723934868107708e+00	3.161217641616785201e+00	2.939304375881392595e+00	3.235743488310732108e+00	3.451359701245013678e+00	3.635139247575700505e+00	3.059154137261630435e+00	3.061233863442827996e+00	3.592052511141234916e+00	3.004034133327265099e+00
2.537762666924882282e+00	2.531424052144619186e+00	2.693648526902165496e+00	2.801100837696884227e+00	2.612084390810367918e+00	2.180026849532450850e+00	1.957995483949760862e+00	2.260738127036153067e+00	2.378608601667666633e+00	2.333397444352203642e+00	2.084486174126998215e+00	2.126199049482871306e+00	1.958427144209205384e+00	2.339028373900421176e+00	2.877787803036014669e+00	2.909957283448600496e+00	3.028176912764352302e+00	4.096239655719938533e+00	4.017191580792373706e+00	2.929316593283034287e+00	2.296973166370298358e+00	2.487387203701014737e+00	3.287424845558800435e+00	3.366011245566474575e+00	2.009302060645186128e+00	1.932489833535222301e+00	1.823306777145156099e+00	2.690797174943486247e+00	2.349648949167206791e+00	1.718841944883147566e+00	2.464268510215502417e+00	2.094390000299847454e+00
4.732771558577262283e+00	4.342906509090751932e+00	3.978299442051839829e+00	4.205314567601018183e+00	3.995521240800528062e+00	3.781694555615437991e+00	4.046638226435025132e+00	4.234311615351514568e+00	4.084882813095255472e+00	3.823197181984916426e+00	3.902100214576543991e+00	4.046608251574900450e+00	4.152007144420850615e+00	4.031204158658461267e+00	3.523246060723862261e+00	3.310805415511928640e+00	3.371776210878269175e+00	3.444763376610539218e+00	3.791075149822227708e+00	3.444967526716150807e+00	3.296183245068164513e+00	3.461238678182370521e+00	3.384161712820740853e+00	3.474986012620957077e+00	3.813168414970640629e+00	3.780595408970104376e+00	3.678941804540154514e+00	3.774091071622557969e+00	3.301470733740917485e+00	2.566142959452039740e+00	2.964566695548280784e+00	4.157228546350745901e+00
-2.782370904973020753e+00	-3.008373028563827489e+00	-2.453505086733147156e+00	-2.409303907717070814e+00	-2.711596053808567497e+00	-3.009582662844410006e+00	-3.151118679412676649e+00	-3.119613120770894366e+00	-2.694495240172079864e+00	-2.110208192969125651e+00	-2.216994636675486685e+00	-2.413506295971457938e+00	-2.797655633339068970e+00	-1.930814485794509539e+00	1.669690643738499028e-02	7.765756917273036741e-02	-4.228910294147374405e-01	5.805872596521975959e-01	7.387257728999487016e-02	-6.105398234438963456e-01	-9.148669405776108654e-01	-7.992066781265807496e-01	-1.777395025849002330e-01	-4.974294038456996692e-01	-3.031877391184234050e+00	-3.719950209018511700e+00	-3.836521839873497708e+00	-3.492285931057407478e+00	-2.785604541805288381e+00	-3.310800366030101305e+00	-4.245835852433221369e+00	-4.089359108779222041e+00
-3.029835038681448055e-03	-5.361008890996227239e-01	-2.358347238212754882e-01	7.318848865544659577e-02	-2.741542868052062598e-01	-2.673077944197136957e-01	-2.130281141431583647e-01	-2.795127560414647494e-01	2.461762745161545918e-01	8.950194039565674275e-01	1.023766302547282070e+00	8.119501674610574149e-01	6.746871916976975303e-01	6.265675553995518898e-01	2.885163361620276049e-02	3.683679597450971732e-01	8.717048460108078878e-01	5.754986538480221236e-01	3.376260827506433193e-01	-8.866127146438186613e-02	-8.013194231127765965e-01	-8.933596710751734449e-01	-6.979383083439147373e-02	5.565001319841517136e-01	1.960453329622176971e-02	-2.547988105835413686e-01	-2.511650429195798617e-01	-3.122356900066362850e-02	3.003739111483480495e-01	-4.712409403636625971e-01	-5.561971293960160656e-01	3.630469074647917904e-01
-3.216206325537823041e+00	-2.569164207341271489e+00	-2.816273015792792656e+00	-3.139643793589104170e+00	-2.793048534147572592e+00	-2.437259417825557772e+00	-2.001466894641426908e+00	-1.695968151481215047e+00	-2.001069510197857060e+00	-2.347027090743952549e+00	-2.538648990789830862e+00	-2.163031362581297579e+00	-2.042159526795717106e+00	-1.679592195074573135e+00	-1.165350137039884215e+00	-1.292982575756123076e+00	-1.431897910407363250e+00	-1.417428568005623113e+00	-1.516628949130056192e+00	-1.925361775715316526e+00	-1.807456018479728144e+00	-1.591374524468952778e+00	-1.544123152751116557e+00	-1.393128738302399139e+00	-1.251429243096693344e+00	-1.125495554113001395e+00	-9.088097250406497185e-01	-4.874132961015039123e-01	3.867010640972696339e-02	-7.707985363835974379e-02	-9.700267500673372956e-01	-2.066098621872204166e+00
6.429908517887135133e+00	7.877995772026085142e+00	7.407139046878063127e+00	6.806432507700911572e+00	7.408747141877613629e+00	8.063911083507385058e+00	8.297246445586910824e+00	8.345527758445221878e+00	7.643843431123846344e+00	6.735338401673510944e+00	6.591846485877978168e+00	6.746380470036277721e+00	7.159290876042357255e+00	6.159256804667776031e+00	4.393227033779542268e+00	4.516862127181750175e+00	5.004736030910289735e+00	3.823927384915101868e+00	4.002348761378640596e+00	5.121252375917700661e+00	5.602899441895600852e+00	5.210943248387740034e+00	4.324012289900126760e+00	4.136653190853177620e+00	6.437893527299642038e+00	7.143455904252176580e+00	7.230041132389612102e+00	7.261785358142391900e+00	6.817636900540922973e+00	6.433495787460050686e+00	6.899388064069508886e+00	7.197848529561909459e+00
-9.830605820308815912e-02	-5.434238003800363481e-01	-4.222450035923753786e-01	-3.813827297245229175e-01	-3.295837841409171021e-01	-2.910204396423045625e-01	-3.752219651311545223e-01	-3.780731875046056678e-01	-6.202730249095042003e-01	-2.761772578814425949e-01	-1.223879454267567390e-01	-7.124664343327402616e-01	-1.011508804377445614e+00	-8.613177114259062961e-01	-9.744406419106534933e-01	-1.012325923521072868e+00	-6.490015497882353213e-01	2.234724411262286603e-01	2.406084389765142106e-01	-9.355261128943180571e-02	-5.826343481025454407e-01	-5.986657820758268800e-01	1.995245592208325439e-02	5.526472961806901951e-01	2.303506275843706375e-01	-1.058220909401433318e-01	6.463874587610450584e-02	5.443095144180301048e-01	8.564932840949912585e-02	1.538939454784097050e-01	1.097594473096084045e+00	-4.450831929193236475e-02
1.874647247496942004e+00	1.901455591318626404e+00	1.900503874598239662e+00	1.770093049930466567e+00	1.709872436665308637e+00	1.811124306408868456e+00	1.997689749402787207e+00	1.800377502269218999e+00	1.829985315911208055e+00	2.060270436376714365e+00	2.038860762573856622e+00	2.062042372329219830e+00	1.956807888413634622e+00	1.986689199620427004e+00	1.994304399293622465e+00	1.828729883060798977e+00	1.559230131383341655e+00	7.742211173730678686e-01	6.316858448970530393e-01	3.562937322295522957e-01	6.671671002875116940e-01	7.415169887741408505e-01	3.566225689953196332e-01	2.490784438979785631e-01	9.429634727457322230e-01	7.918578003398022425e-01	5.522559917568755639e-01	4.914699061535112712e-01	1.020721284740990553e+00	7.198334981416865119e-01	2.647425458760152561e-01	1.694014959258768771e+00
1.893585776885126748e+00	1.926274598384905445e+00	1.939164439918882765e+00	2.264726890075698940e+00	2.197850978724241955e+00	1.883987760486203866e+00	1.919563497436161947e+00	1.940917470995405347e+00	2.349579042961786435e+00	2.250734053963947545e+00	2.208801475505711487e+00	2.403356970493355060e+00	2.747310120699799185e+00	2.037995099384167119e+00	5.009605747953173038e-01	4.869368463679851211e-01	9.355114882585864322e-01	4.453181859722861735e-01	7.394764973488380244e-01	1.245810597696425104e+00	1.095572366803189146e+00	8.651115718851951630e-01	6.872715070857816633e-01	9.830994197070637153e-01	2.188268482469486464e+00	2.397396572198752462e+00	2.587191459851049036e+00	2.073851078389322034e+00	1.196278639380513598e+00	1.077437102659943635e+00	1.503675814887898143e+00	1.796093999203467462e+00
3.320491533357084801e+00	3.191827418417484630e+00	2.849460936715076720e+00	2.881908570192619923e+00	2.947839402920797713e+00	2.843017500771945816e+00	2.706122578434026149e+00	2.495501853292178662e+00	2.195759625718452401e+00	1.740834463891200556e+00	1.842745148610339889e+00	1.845185036114449062e+00	1.949091194677728511e+00	1.515098345370857080e+00	7.374771280544671903e-01	5.633230231533693511e-01	6.380708149802223339e-01	3.716790612180655984e-01	9.376467409070989856e-01	1.068830892590489468e+00	1.352193506865164263e+00	1.388294764795894309e+00	9.776986487356627009e-01	1.420918784609392915e+00	3.287855362280405647e+00	3.565872945564768415e+00	3.386878993360012302e+00	2.922124396631157417e+00	1.987308065616709474e+00	1.859515330209254858e+00	2.648347153899317963e+00	2.472398855798713768e+00
8.276604397677310709e-01	9.303476326175026678e-02	1.879082319867048101e-01	5.853511062271217202e-01	2.458446251953364525e-01	-1.028081141753181549e-01	-6.901645517914095640e-02	1.739817282216295502e-01	4.582349236768955003e-01	5.791279904472356188e-01	5.189860317338635953e-01	6.458924600216459089e-01	4.299474544177663837e-01	9.075145313370368561e-01	1.895357787620786771e+00	1.689710058739285703e+00	1.356777869367407297e+00	2.400392496019049027e+00	2.430693898660481356e+00	5.954770085238688671e-01	2.218838770674577687e-01	5.658589040940036341e-01	1.273555647422778492e+00	1.092774607133913056e+00	-8.252258311827815884e-01	-1.285865754966869279e+00	-1.535435015585706831e+00	-5.777298156011536484e-02	9.582614387386848565e-01	5.453157035763968041e-01	3.936833423439622254e-02	3.341376708854519872e-01
3.835694222639321360e+00	3.007261270965421396e+00	3.460450062005649752e+00	3.864559952184306368e+00	3.593800215220671834e+00	3.193329027956546273e+00	2.561091863803740765e+00	2.470801182168088417e+00	3.006566254980107544e+00	3.355074012545871120e+00	3.319997845162639294e+00	3.066549028627248319e+00	2.840443502192274927e+00	2.990560971099309295e+00	2.996099614957045798e+00	3.166809097803917616e+00	3.495643396631109567e+00	3.938263676775846989e+00	3.927958492195893658e+00	3.252584322924093385e+00	2.498135300868089992e+00	2.597798818750544303e+00	3.501223595192174631e+00	4.394441591381175627e+00	4.517086795054695791e+00	4.700790940935570816e+00	4.366101177777487408e+00	3.981865202489360822e+00	3.223300263989295811e+00	3.345911159223308839e+00	4.398045803955491273e+00	3.229411566760814534e+00
3.285698330229731012e-01	-3.998665961975712557e-01	-3.199021961313580076e-01	-6.418879185655139430e-02	-3.175008788203643739e-01	-5.104167800233269103e-01	-8.690803025831709272e-01	-1.257839571799763023e+00	-1.283817214003958318e+00	-8.880282126477642146e-01	-6.111909121411289725e-01	-1.033161110168852925e+00	-1.303244175567359386e+00	-1.349776117534236208e+00	-1.468278576082239661e+00	-1.499573114016985231e+00	-1.377987321775330232e+00	-9.465357696532532561e-01	-6.301149101641224659e-01	-8.785738597952466034e-01	-9.102486106613960626e-01	-8.993666816417875687e-01	-6.776593613091940194e-01	-3.590745349420803034e-01	-1.117744853036149871e-01	-1.913506102971148926e-01	-6.120868720842158606e-01	-5.539194321507024954e-01	-6.736160557193914267e-01	-9.894999178713713706e-01	-1.447875786922928898e-01	1.810526853967199257e-01
2.966613015526292862e+00	3.180693940765034533e+00	3.431704470079015135e+00	3.440618372437099115e+00	3.470527741303590208e+00	3.749476467667560264e+00	3.885481951977847626e+00	3.755238368069142130e+00	3.786807479796022502e+00	4.148308119662291737e+00	4.330152304953490905e+00	3.812782521803146807e+00	3.842754525964686696e+00	3.377939591178282353e+00	2.557950014498928226e+00	2.585512185901901905e+00	2.766022491794098759e+00	2.006326888519515794e+00	1.909162102083554968e+00	3.118336062862009594e+00	3.420505669102110513e+00	3.033783232226270776e+00	2.508721730395482741e+00	2.450597105640820228e+00	3.555312675331497196e+00	3.441517327966881368e+00	3.476684837290072494e+00	2.494332501459088913e+00	2.745643551299396190e+00	2.986797927578231260e+00	2.444298285211157662e+00	2.519916254877420325e+00
2.064604814593114845e+00	2.018389772638935487e+00	1.527677185177279018e+00	1.365867953460888184e+00	1.692246743043680501e+00	2.052224429113000070e+00	2.299816668868341019e+00	2.406107695314100958e+00	1.984155307940086654e+00	1.655152884267537816e+00	1.767868250036843669e+00	1.942808680655907727e+00	1.900260524355741554e+00	2.011518543105809353e+00	1.463543520940161269e+00	1.376738727292677433e+00	1.678553149679769430e+00	1.223885427878310672e+00	1.190850310371354137e+00	-2.441852114747229130e-01	-6.368631632540244780e-01	-2.816279622072112576e-01	9.265227651097952821e-02	6.012721633787443398e-01	1.193993962319193081e+00	1.386667319396713616e+00	1.138611092893488719e+00	1.801416184264627240e+00	1.938796121366280989e+00	1.639618951205038533e+00	1.984473564942790924e+00	2.391806914129976924e+00


==> Cifra_figuretem/0.039/dp0-gray.txt <==
0 0 96 96 96
0 1 139 139 139
0 2 131 131 131
0 3 129 129 129
0 4 120 120 120
0 5 108 108 108
0 6 108 108 108
0 7 111 111 111
0 8 113 113 113
0 9 102 102 102
0 10 156 156 156
0 11 155 155 155
0 12 115 115 115
0 13 96 96 96
0 14 163 163 163
0 15 126 126 126
0 16 133 133 133
0 17 142 142 142
0 18 129 129 129
0 19 156 156 156
0 20 173 173 173
0 21 153 153 153
0 22 136 136 136
0 23 123 123 123
0 24 198 198 198
0 25 102 102 102
0 26 153 153 153
0 27 107 107 107
0 28 118 118 118
0 29 121 121 121
0 30 136 136 136
0 31 127 127 127

1 0 125 125 125
1 1 170 170 170
1 2 154 154 154
1 3 173 173 173
1 4 85 85 85
1 5 176 176 176
1 6 148 148 148
1 7 159 159 159
1 8 117 117 117
1 9 110 110 110
1 10 121 121 121
1 11 70 70 70
1 12 175 175 175
1 13 147 147 147
1 14 102 102 102
1 15 117 117 117
1 16 105 105 105
1 17 120 120 120
1 18 111 111 111
1 19 112 112 112
1 20 164 164 164
1 21 164 164 164
1 22 99 99 99
1 23 146 146 146
1 24 153 153 153
1 25 86 86 86
1 26 98 98 98
1 27 163 163 163
1 28 96 96 96
1 29 139 139 139
1 30 126 126 126
1 31 137 137 137

2 0 140 140 140
2 1 77 77 77
2 2 119 119 119
2 3 107 107 107
2 4 103 103 103
2 5 150 150 150
2 6 125 125 125
2 7 147 147 147
2 8 83 83 83
2 9 111 111 111
2 10 119 119 119
2 11 146 146 146
2 12 150 150 150
2 13 95 95 95
2 14 171 171 171
2 15 118 118 118
2 16 130 130 130
2 17 137 137 137
2 18 145 145 145
2 19 100 100 100
2 20 145 145 145
2 21 95 95 95
2 22 128 128 128
2 23 99 99 99
2 24 148 148 148
2 25 101 101 101
2 26 122 122 122
2 27 123 123 123
2 28 125 125 125
2 29 146 146 146
2 30 129 129 129
2 31 115 115 115

3 0 147 147 147
3 1 112 112 112
3 2 134 134 134
3 3 121 121 121
3 4 75 75 75
3 5 113 113 113
3 6 119 119 119
3 7 138 138 138
3 8 157 157 157
3 9 119 119 119
3 10 107 107 107
3 11 97 97 97
3 12 140 140 140
3 13 160 160 160
3 14 126 126 126
3 15 137 137 137
3 16 156 156 156
3 17 75 75 75
3 18 132 132 132
3 19 152 152 152
3 20 152 152 152
3 21 125 125 125
3 22 132 132 132
3 23 122 122 122
3 24 132 132 132
3 25 154 154 154
3 26 126 126 126
3 27 125 125 125
3 28 179 179 179
3 29 118 118 118
3 30 124 124 124
3 31 109 109 109

4 0 134 134 134
4 1 165 165 165
4 2 144 144 144
4 3 133 133 133
4 4 128 128 128
4 5 107 107 107
4 6 100 100 100
4 7 96 96 96
4 8 171 171 171
4 9 148 148 148
4 10 94 94 94
4 11 133 133 133
4 12 119 119 119
4 13 128 128 128
4 14 72 72 72
4 15 126 126 126
4 16 167 167 167
4 17 135 135 135
4 18 128 128 128
4 19 138 138 138
4 20 130 130 130
4 21 100 100 100
4 22 134 134 134
4 23 129 129 129
4 24 116 116 116
4 25 97 97 97
4 26 140 140 140
4 27 129 129 129
4 28 99 99 99
4 29 155 155 155
4 30 148 148 148
4 31 101 101 101

5 0 129 129 129
5 1 133 133 133
5 2 151 151 151
5 3 76 76 76
5 4 0 0 0
5 5 87 87 87
5 6 104 104 104
5 7 171 171 171
5 8 139 139 139
5 9 122 122 122
5 10 151 151 151
5 11 161 161 161
5 12 127 127 127
5 13 120 120 120
5 14 151 151 151
5 15 120 120 120
5 16 107 107 107
5 17 119 119 119
5 18 141 141 141
5 19 106 106 106
5 20 152 152 152
5 21 123 123 123
5 22 134 134 134
5 23 120 120 120
5 24 133 133 133
5 25 127 127 127
5 26 160 160 160
5 27 62 62 62
5 28 95 95 95
5 29 124 124 124
5 30 90 90 90
5 31 104 104 104

6 0 142 142 142
6 1 135 135 135
6 2 122 122 122
6 3 107 107 107
6 4 100 100 100
6 5 146 146 146
6 6 141 141 141
6 7 186 186 186
6 8 194 194 194
6 9 149 149 149
6 10 129 129 129
6 11 143 143 143
6 12 162 162 162
6 13 151 151 151
6 14 127 127 127
6 15 130 130 130
6 16 115 115 115
6 17 139 139 139
6 18 94 94 94
6 19 138 138 138
6 20 129 129 129
6 21 104 104 104
6 22 133 133 133
6 23 139 139 139
6 24 165 165 165
6 25 111 111 111
6 26 149 149 149
6 27 144 144 144
6 28 144 144 144
6 29 99 99 99
6 30 141 141 141
6 31 189 189 189

7 0 154 154 154
7 1 89 89 89
7 2 148 148 148
7 3 123 123 123
7 4 113 113 113
7 5 107 107 107
7 6 159 159 159
7 7 131 131 131
7 8 166 166 166
7 9 170 170 170
7 10 138 138 138
7 11 148 148 148
7 12 137 137 137
7 13 137 137 137
7 14 125 125 125
7 15 126 126 126
7 16 148 148 148
7 17 166 166 166
7 18 155 155 155
7 19 176 176 176
7 20 117 117 117
7 21 100 100 100
7 22 147 147 147
7 23 139 139 139
7 24 140 140 140
7 25 103 103 103
7 26 161 161 161
7 27 134 134 134
7 28 155 155 155
7 29 137 137 137
7 30 124 124 124
7 31 150 150 150

8 0 158 158 158
8 1 142 142 142
8 2 114 114 114
8 3 128 128 128
8 4 128 128 128
8 5 163 163 163
8 6 145 145 145
8 7 164 164 164
8 8 134 134 134
8 9 120 120 120
8 10 141 141 141
8 11 137 137 137
8 12 120 120 120
8 13 94 94 94
8 14 155 155 155
8 15 146 146 146
8 16 103 103 103
8 17 126 126 126
8 18 122 122 122
8 19 120 120 120
8 20 140 140 140
8 21 137 137 137
8 22 129 129 129
8 23 126 126 126
8 24 104 104 104
8 25 163 163 163
8 26 114 114 114
8 27 173 173 173
8 28 122 122 122
8 29 77 77 77
8 30 131 131 131
8 31 127 127 127

9 0 153 153 153
9 1 112 112 112
9 2 140 140 140
9 3 131 131 131
9 4 128 128 128
9 5 165 165 165
9 6 100 100 100
9 7 145 145 145
9 8 151 151 151
9 9 134 134 134
9 10 133 133 133
9 11 132 132 132
9 12 115 115 115
9 13 137 137 137
9 14 139 139 139
9 15 167 167 167
9 16 112 112 112
9 17 176 176 176
9 18 131 131 131
9 19 153 153 153
9 20 97 97 97
9 21 142 142 142
9 22 117 117 117
9 23 92 92 92
9 24 153 153 153
9 25 106 106 106
9 26 155 155 155
9 27 124 124 124
9 28 154 154 154
9 29 121 121 121
9 30 112 112 112
9 31 144 144 144

10 0 122 122 122
10 1 103 103 103
10 2 104 104 104
10 3 63 63 63
10 4 117 117 117
10 5 114 114 114
10 6 109 109 109
10 7 81 81 81
10 8 108 108 108
10 9 155 155 155
10 10 133 133 133
10 11 186 186 186
10 12 103 103 103
10 13 111 111 111
10 14 149 149 149
10 15 139 139 139
10 16 142 142 142
10 17 190 190 190
10 18 214 214 214
10 19 117 117 117
10 20 96 96 96
10 21 140 140 140
10 22 121 121 121
10 23 96 96 96
10 24 86 86 86
10 25 127 127 127
10 26 130 130 130
10 27 138 138 138
10 28 125 125 125
10 29 114 114 114
10 30 187 187 187
10 31 136 136 136

11 0 119 119 119
11 1 160 160 160
11 2 130 130 130
11 3 141 141 141
11 4 104 104 104
11 5 164 164 164
11 6 107 107 107
11 7 79 79 79
11 8 82 82 82
11 9 106 106 106
11 10 107 107 107
11 11 122 122 122
11 12 139 139 139
11 13 164 164 164
11 14 122 122 122
11 15 117 117 117
11 16 108 108 108
11 17 105 105 105
11 18 153 153 153
11 19 142 142 142
11 20 153 153 153
11 21 121 121 121
11 22 156 156 156
11 23 143 143 143
11 24 103 103 103
11 25 150 150 150
11 26 132 132 132
11 27 137 137 137
11 28 138 138 138
11 29 131 131 131
11 30 140 140 140
11 31 38 38 38

12 0 101 101 101
12 1 155 155 155
12 2 118 118 118
12 3 114 114 114
12 4 142 142 142
12 5 115 115 115
12 6 142 142 142
12 7 85 85 85
12 8 139 139 139
12 9 99 99 99
12 10 154 154 154
12 11 168 168 168
12 12 93 93 93
12 13 95 95 95
12 14 153 153 153
12 15 114 114 114
12 16 232 232 232
12 17 117 117 117
12 18 178 178 178
12 19 144 144 144
12 20 162 162 162
12 21 105 105 105
12 22 118 118 118
12 23 122 122 122
12 24 160 160 160
12 25 151 151 151
12 26 124 124 124
12 27 116 116 116
12 28 133 133 133
12 29 83 83 83
12 30 114 114 114
12 31 127 127 127

13 0 105 105 105
13 1 174 174 174
13 2 61 61 61
13 3 139 139 139
13 4 125 125 125
13 5 180 180 180
13 6 117 117 117
13 7 100 100 100
13 8 137 137 137
13 9 156 156 156
13 10 104 104 104
13 11 162 162 162
13 12 47 47 47
13 13 153 153 153
13 14 145 145 145
13 15 121 121 121
13 16 138 138 138
13 17 96 96 96
13 18 122 122 122
13 19 131 131 131
13 20 138 138 138
13 21 93 93 93
13 22 139 139 139
13 23 178 178 178
13 24 99 99 99
13 25 68 68 68
13 26 108 108 108
13 27 123 123 123
13 28 125 125 125
13 29 140 140 140
13 30 91 91 91
13 31 129 129 129

14 0 136 136 136
14 1 116 116 116
14 2 145 145 145
14 3 104 104 104
14 4 137 137 137
14 5 135 135 135
14 6 126 126 126
14 7 114 114 114
14 8 116 116 116
14 9 110 110 110
14 10 150 150 150
14 11 180 180 180
14 12 103 103 103
14 13 182 182 182
14 14 119 119 119
14 15 67 67 67
14 16 113 113 113
14 17 133 133 133
14 18 144 144 144
14 19 154 154 154
14 20 166 166 166
14 21 114 114 114
14 22 114 114 114
14 23 85 85 85
14 24 129 129 129
14 25 120 120 120
14 26 139 139 139
14 27 55 55 55
14 28 140 140 140
14 29 121 121 121
14 30 130 130 130
14 31 132 132 132

15 0 126 126 126
15 1 132 132 132
15 2 126 126 126
15 3 141 141 141
15 4 131 131 131
15 5 161 161 161
15 6 111 111 111
15 7 114 114 114
15 8 151 151 151
15 9 192 192 192
15 10 132 132 132
15 11 118 118 118
15 12 144 144 144
15 13 130 130 130
15 14 114 114 114
15 15 120 120 120
15 16 90 90 90
15 17 129 129 129
15 18 114 114 114
15 19 127 127 127
15 20 184 184 184
15 21 140 140 140
15 22 125 125 125
15 23 101 101 101
15 24 125 125 125
15 25 112 112 112
15 26 109 109 109
15 27 114 114 114
15 28 151 151 151
15 29 139 139 139
15 30 60 60 60
15 31 119 119 119

16 0 84 84 84
16 1 104 104 104
16 2 107 107 107
16 3 86 86 86
16 4 94 94 94
16 5 141 141 141
16 6 101 101 101
16 7 119 119 119
16 8 125 125 125
16 9 104 104 104
16 10 119 119 119
16 11 146 146 146
16 12 121 121 121
16 13 129 129 129
16 14 116 116 116
16 15 101 101 101
16 16 106 106 106
16 17 122 122 122
16 18 147 147 147
16 19 127 127 127
16 20 144 144 144
16 21 117 117 117
16 22 98 98 98
16 23 159 159 159
16 24 146 146 146
16 25 148 148 148
16 26 127 127 127
16 27 128 128 128
16 28 133 133 133
16 29 131 131 131
16 30 92 92 92
16 31 95 95 95

17 0 115 115 115
17 1 109 109 109
17 2 128 128 128
17 3 120 120 120
17 4 123 123 123
17 5 119 119 119
17 6 110 110 110
17 7 101 101 101
17 8 154 154 154
17 9 127 127 127
17 10 177 177 177
17 11 139 139 139
17 12 112 112 112
17 13 154 154 154
17 14 121 121 121
17 15 154 154 154
17 16 149 149 149
17 17 123 123 123
17 18 120 120 120
17 19 133 133 133
17 20 144 144 144
17 21 129 129 129
17 22 137 137 137
17 23 169 169 169
17 24 96 96 96
17 25 138 138 138
17 26 119 119 119
17 27 127 127 127
17 28 109 109 109
17 29 154 154 154
17 30 149 149 149
17 31 107 107 107

18 0 179 179 179
18 1 87 87 87
18 2 144 144 144
18 3 130 130 130
18 4 135 135 135
18 5 111 111 111
18 6 151 151 151
18 7 123 123 123
18 8 105 105 105
18 9 151 151 151
18 10 137 137 137
18 11 143 143 143
18 12 101 101 101
18 13 145 145 145
18 14 129 129 129
18 15 98 98 98
18 16 122 122 122
18 17 146 146 146
18 18 105 105 105
18 19 88 88 88
18 20 160 160 160
18 21 136 136 136
18 22 107 107 107
18 23 142 142 142
18 24 102 102 102
18 25 120 120 120
18 26 144 144 144
18 27 134 134 134
18 28 136 136 136
18 29 166 166 166
18 30 109 109 109
18 31 136 136 136

19 0 153 153 153
19 1 152 152 152
19 2 194 194 194
19 3 119 119 119
19 4 104 104 104
19 5 104 104 104
19 6 162 162 162
19 7 124 124 124
19 8 134 134 134
19 9 117 117 117
19 10 123 123 123
19 11 137 137 137
19 12 116 116 116
19 13 126 126 126
19 14 114 114 114
19 15 101 101 101
19 16 129 129 129
19 17 155 155 155
19 18 166 166 166
19 19 161 161 161
19 20 156 156 156
19 21 139 139 139
19 22 112 112 112
19 23 155 155 155
19 24 85 85 85
19 25 125 125 125
19 26 65 65 65
19 27 133 133 133
19 28 118 118 118
19 29 133 133 133
19 30 124 124 124
19 31 176 176 176

20 0 147 147 147
20 1 131 131 131
20 2 131 131 131
20 3 100 100 100
20 4 122 122 122
20 5 182 182 182
20 6 123 123 123
20 7 110 110 110
20 8 163 163 163
20 9 154 154 154
20 10 131 131 131
20 11 137 137 137
20 12 154 154 154
20 13 148 148 148
20 14 83 83 83
20 15 114 114 114
20 16 125 125 125
20 17 122 122 122
20 18 167 167 167
20 19 148 148 148
20 20 158 158 158
20 21 131 131 131
20 22 127 127 127
20 23 142 142 142
20 24 151 151 151
20 25 173 173 173
20 26 95 95 95
20 27 152 152 152
20 28 107 107 107
20 29 131 131 131
20 30 137 137 137
20 31 124 124 124

21 0 145 145 145
21 1 114 114 114
21 2 133 133 133
21 3 150 150 150
21 4 96 96 96
21 5 124 124 124
21 6 117 117 117
21 7 125 125 125
21 8 115 115 115
21 9 160 160 160
21 10 123 123 123
21 11 114 114 114
21 12 125 125 125
21 13 129 129 129
21 14 139 139 139
21 15 163 163 163
21 16 129 129 129
21 17 123 123 123
21 18 134 134 134
21 19 112 112 112
21 20 106 106 106
21 21 103 103 103
21 22 152 152 152
21 23 129 129 129
21 24 156 156 156
21 25 130 130 130
21 26 125 125 125
21 27 128 128 128
21 28 125 125 125
21 29 147 147 147
21 30 125 125 125
21 31 92 92 92

22 0 121 121 121
22 1 101 101 101
22 2 73 73 73
22 3 114 114 114
22 4 142 142 142
22 5 93 93 93
22 6 182 182 182
22 7 153 153 153
22 8 122 122 122
22 9 88 88 88
22 10 118 118 118
22 11 168 168 168
22 12 129 129 129
22 13 89 89 89
22 14 115 115 115
22 15 119 119 119
22 16 128 128 128
22 17 135 135 135
22 18 140 140 140
22 19 68 68 68
22 20 160 160 160
22 21 165 165 165
22 22 107 107 107
22 23 145 145 145
22 24 114 114 114
22 25 102 102 102
22 26 126 126 126
22 27 113 113 113
22 28 215 215 215
22 29 117 117 117
22 30 103 103 103
22 31 169 169 169

23 0 121 121 121
23 1 186 186 186
23 2 105 105 105
23 3 96 96 96
23 4 122 122 122
23 5 101 101 101
23 6 155 155 155
23 7 119 119 119
23 8 139 139 139
23 9 146 146 146
23 10 147 147 147
23 11 159 159 159
23 12 121 121 121
23 13 157 157 157
23 14 92 92 92
23 15 141 141 141
23 16 151 151 151
23 17 132 132 132
23 18 133 133 133
23 19 201 201 201
23 20 149 149 149
23 21 153 153 153
23 22 84 84 84
23 23 80 80 80
23 24 120 120 120
23 25 149 149 149
23 26 126 126 126
23 27 122 122 122
23 28 104 104 104
23 29 140 140 140
23 30 115 115 115
23 31 137 137 137

24 0 114 114 114
24 1 114 114 114
24 2 80 80 80
24 3 177 177 177
24 4 94 94 94
24 5 129 129 129
24 6 122 122 122
24 7 127 127 127
24 8 113 113 113
24 9 137 137 137
24 10 148 148 148
24 11 125 125 125
24 12 125 125 125
24 13 153 153 153
24 14 96 96 96
24 15 130 130 130
24 16 133 133 133
24 17 147 147 147
24 18 123 123 123
24 19 142 142 142
24 20 108 108 108
24 21 120 120 120
24 22 113 113 113
24 23 123 123 123
24 24 142 142 142
24 25 132 132 132
24 26 137 137 137
24 27 64 64 64
24 28 120 120 120
24 29 120 120 120
24 30 91 91 91
24 31 116 116 116

25 0 137 137 137
25 1 118 118 118
25 2 149 149 149
25 3 144 144 144
25 4 99 99 99
25 5 107 107 107
25 6 146 146 146
25 7 148 148 148
25 8 91 91 91
25 9 105 105 105
25 10 144 144 144
25 11 152 152 152
25 12 89 89 89
25 13 153 153 153
25 14 134 134 134
25 15 138 138 138
25 16 141 141 141
25 17 131 131 131
25 18 124 124 124
25 19 114 114 114
25 20 97 97 97
25 21 156 156 156
25 22 112 112 112
25 23 120 120 120
25 24 111 111 111
25 25 148 148 148
25 26 124 124 124
25 27 125 125 125
25 28 148 148 148
25 29 156 156 156
25 30 161 161 161
25 31 157 157 157

26 0 60 60 60
26 1 102 102 102
26 2 127 127 127
26 3 149 149 149
26 4 151 151 151
26 5 140 140 140
26 6 64 64 64
26 7 121 121 121
26 8 110 110 110
26 9 152 152 152
26 10 132 132 132
26 11 107 107 107
26 12 168 168 168
26 13 133 133 133
26 14 144 144 144
26 15 106 106 106
26 16 130 130 130
26 17 116 116 116
26 18 125 125 125
26 19 170 170 170
26 20 111 111 111
26 21 214 214 214
26 22 94 94 94
26 23 131 131 131
26 24 98 98 98
26 25 84 84 84
26 26 101 101 101
26 27 156 156 156
26 28 81 81 81
26 29 136 136 136
26 30 126 126 126
26 31 98 98 98

27 0 148 148 148
27 1 133 133 133
27 2 129 129 129
27 3 89 89 89
27 4 126 126 126
27 5 109 109 109
27 6 135 135 135
27 7 134 134 134
27 8 114 114 114
27 9 134 134 134
27 10 93 93 93
27 11 125 125 125
27 12 151 151 151
27 13 169 169 169
27 14 128 128 128
27 15 121 121 121
27 16 114 114 114
27 17 124 124 124
27 18 120 120 120
27 19 125 125 125
27 20 94 94 94
27 21 122 122 122
27 22 139 139 139
27 23 139 139 139
27 24 143 143 143
27 25 175 175 175
27 26 92 92 92
27 27 66 66 66
27 28 112 112 112
27 29 149 149 149
27 30 124 124 124
27 31 131 131 131

28 0 110 110 110
28 1 94 94 94
28 2 152 152 152
28 3 111 111 111
28 4 117 117 117
28 5 169 169 169
28 6 102 102 102
28 7 122 122 122
28 8 150 150 150
28 9 149 149 149
28 10 120 120 120
28 11 138 138 138
28 12 122 122 122
28 13 113 113 113
28 14 143 143 143
28 15 127 127 127
28 16 131 131 131
28 17 109 109 109
28 18 107 107 107
28 19 138 138 138
28 20 70 70 70
28 21 100 100 100
28 22 141 141 141
28 23 120 120 120
28 24 112 112 112
28 25 141 141 141
28 26 133 133 133
28 27 102 102 102
28 28 133 133 133
28 29 126 126 126
28 30 108 108 108
28 31 102 102 102

29 0 173 173 173
29 1 101 101 101
29 2 147 147 147
29 3 142 142 142
29 4 113 113 113
29 5 101 101 101
29 6 108 108 108
29 7 195 195 195
29 8 141 141 141
29 9 130 130 130
29 10 105 105 105
29 11 118 118 118
29 12 153 153 153
29 13 143 143 143
29 14 117 117 117
29 15 123 123 123
29 16 117 117 117
29 17 114 114 114
29 18 53 53 53
29 19 161 161 161
29 20 165 165 165
29 21 103 103 103
29 22 108 108 108
29 23 123 123 123
29 24 146 146 146
29 25 128 128 128
29 26 121 121 121
29 27 112 112 112
29 28 147 147 147
29 29 162 162 162
29 30 112 112 112
29 31 108 108 108

30 0 114 114 114
30 1 139 139 139
30 2 128 128 128
30 3 155 155 155
30 4 119 119 119
30 5 138 138 138
30 6 92 92 92
30 7 154 154 154
30 8 125 125 125
30 9 220 220 220
30 10 118 118 118
30 11 164 164 164
30 12 137 137 137
30 13 134 134 134
30 14 120 120 120
30 15 113 113 113
30 16 105 105 105
30 17 124 124 124
30 18 131 131 131
30 19 145 145 145
30 20 77 77 77
30 21 110 110 110
30 22 141 141 141
30 23 103 103 103
30 24 135 135 135
30 25 172 172 172
30 26 185 185 185
30 27 145 145 145
30 28 152 152 152
30 29 152 152 152
30 30 145 145 145
30 31 105 105 105

31 0 142 142 142
31 1 137 137 137
31 2 141 141 141
31 3 150 150 150
31 4 140 140 140
31 5 113 113 113
31 6 138 138 138
31 7 168 168 168
31 8 146 146 146
31 9 117 117 117
31 10 108 108 108
31 11 138 138 138
31 12 109 109 109
31 13 132 132 132
31 14 151 151 151
31 15 176 176 176
31 16 132 132 132
31 17 101 101 101
31 18 112 112 112
31 19 115 115 115
31 20 131 131 131
31 21 145 145 145
31 22 114 114 114
31 23 101 101 101
31 24 102 102 102
31 25 101 101 101
31 26 124 124 124
31 27 139 139 139
31 28 119 119 119
31 29 110 110 110
31 30 131 131 131
31 31 129 129 129



==> Cifra_figuretem/0.039/dp0.txt <==
0 0 134 32 121
0 1 255 151 129
0 2 114 128 151
0 3 129 133 126
0 4 107 134 119
0 5 103 108 115
0 6 152 33 139
0 7 128 78 127
0 8 98 120 122
0 9 153 69 83
0 10 135 196 137
0 11 163 195 108
0 12 107 124 112
0 13 153 47 88
0 14 128 173 188
0 15 149 138 92
0 16 132 127 139
0 17 141 131 154
0 18 91 170 127
0 19 133 255 122
0 20 142 165 214
0 21 168 195 95
0 22 132 154 121
0 23 136 126 107
0 24 185 227 183
0 25 88 128 89
0 26 146 160 153
0 27 76 125 121
0 28 126 90 139
0 29 221 59 84
0 30 127 169 111
0 31 135 94 153

1 0 88 116 170
1 1 255 135 90
1 2 157 167 139
1 3 215 121 185
1 4 105 58 92
1 5 194 158 175
1 6 209 132 104
1 7 145 120 211
1 8 168 129 54
1 9 132 94 105
1 10 126 164 74
1 11 97 59 53
1 12 235 126 164
1 13 159 138 143
1 14 100 79 126
1 15 130 174 49
1 16 111 55 148
1 17 124 114 122
1 18 132 124 76
1 19 85 255 145
1 20 208 124 159
1 21 214 190 87
1 22 114 50 132
1 23 141 75 221
1 24 115 113 231
1 25 42 156 60
1 26 127 128 40
1 27 177 311 3
1 28 109 40 138
1 29 158 122 137
1 30 119 160 99
1 31 135 114 161

2 0 117 165 137
2 1 255 11 111
2 2 148 130 78
2 3 119 101 101
2 4 144 46 119
2 5 192 129 130
2 6 135 83 157
2 7 141 160 140
2 8 138 139 0
2 9 91 134 110
2 10 125 132 100
2 11 124 140 174
2 12 118 100 233
2 13 114 89 83
2 14 161 145 206
2 15 83 126 143
2 16 120 154 117
2 17 200 111 99
2 18 186 60 189
2 19 75 255 129
2 20 113 172 151
2 21 126 144 15
2 22 147 162 76
2 23 100 126 71
2 24 196 124 123
2 25 135 0 175
2 26 64 152 149
2 27 123 130 116
2 28 85 164 126
2 29 133 138 168
2 30 130 134 124
2 31 138 124 82

3 0 173 104 164
3 1 255 122 83
3 2 132 139 130
3 3 103 132 128
3 4 101 113 11
3 5 133 141 66
3 6 116 118 122
3 7 152 128 133
3 8 146 143 182
3 9 140 123 94
3 10 128 57 135
3 11 126 103 63
3 12 158 129 133
3 13 130 150 199
3 14 171 82 125
3 15 129 153 129
3 16 114 162 191
3 17 94 16 114
3 18 174 93 128
3 19 140 255 187
3 20 163 152 141
3 21 129 141 105
3 22 121 140 136
3 23 162 158 47
3 24 132 106 159
3 25 171 184 108
3 26 182 112 83
3 27 231 128 15
3 28 227 190 119
3 29 111 102 143
3 30 120 198 56
3 31 142 90 97

4 0 128 145 130
4 1 255 139 196
4 2 152 137 144
4 3 137 118 145
4 4 125 136 124
4 5 119 80 123
4 6 52 111 137
4 7 131 29 128
4 8 147 196 169
4 9 146 58 238
4 10 87 94 102
4 11 122 150 127
4 12 135 94 129
4 13 118 115 152
4 14 94 13 109
4 15 126 129 122
4 16 182 154 165
4 17 168 110 127
4 18 66 161 158
4 19 119 255 162
4 20 152 106 130
4 21 107 84 109
4 22 204 64 134
4 23 128 68 190
4 24 125 112 111
4 25 32 134 126
4 26 116 127 179
4 27 140 129 118
4 28 161 20 117
4 29 114 174 176
4 30 148 120 175
4 31 97 94 113

5 0 168 119 101
5 1 255 92 143
5 2 132 71 251
5 3 17 78 134
5 4 0 105 0
5 5 118 11 131
5 6 147 128 37
5 7 199 190 123
5 8 114 126 179
5 9 189 55 121
5 10 173 153 126
5 11 124 115 242
5 12 160 137 84
5 13 167 115 79
5 14 91 227 135
5 15 127 87 145
5 16 104 106 111
5 17 48 123 186
5 18 174 78 169
5 19 24 255 141
5 20 102 145 208
5 21 138 120 111
5 22 75 140 186
5 23 105 125 129
5 24 128 115 156
5 25 130 132 120
5 26 136 224 120
5 27 94 0 130
5 28 99 95 91
5 29 100 161 111
5 30 98 134 38
5 31 98 80 136

6 0 162 144 121
6 1 255 154 133
6 2 126 120 119
6 3 131 152 37
6 4 0 156 167
6 5 170 140 128
6 6 149 195 79
6 7 178 245 135
6 8 340 97 145
6 9 125 155 167
6 10 105 173 109
6 11 129 129 170
6 12 138 125 222
6 13 124 164 166
6 14 131 127 124
6 15 140 134 114
6 16 103 156 86
6 17 111 136 169
6 18 105 125 51
6 19 166 255 130
6 20 154 100 133
6 21 72 189 51
6 22 142 136 120
6 23 142 187 88
6 24 198 159 139
6 25 82 95 155
6 26 152 177 118
6 27 164 156 113
6 28 188 126 118
6 29 85 102 109
6 30 152 124 147
6 31 183 160 225

7 0 199 135 127
7 1 255 71 121
7 2 128 139 176
7 3 79 130 160
7 4 125 119 94
7 5 145 93 82
7 6 194 153 129
7 7 87 128 179
7 8 187 182 128
7 9 266 120 124
7 10 149 181 84
7 11 117 155 171
7 12 95 176 141
7 13 145 157 109
7 14 137 120 119
7 15 138 107 132
7 16 135 102 209
7 17 247 138 112
7 18 190 124 151
7 19 179 255 176
7 20 138 97 115
7 21 112 133 54
7 22 124 208 109
7 23 121 133 163
7 24 155 4 259
7 25 147 82 80
7 26 116 124 242
7 27 100 133 168
7 28 177 154 133
7 29 177 129 104
7 30 85 84 203
7 31 133 165 152

8 0 130 139 204
8 1 255 120 125
8 2 8 176 158
8 3 145 111 127
8 4 144 130 109
8 5 105 189 194
8 6 174 119 141
8 7 261 111 121
8 8 79 128 195
8 9 120 136 105
8 10 157 143 123
8 11 128 132 152
8 12 121 149 91
8 13 116 71 94
8 14 105 143 218
8 15 137 167 134
8 16 127 32 151
8 17 61 135 184
8 18 61 188 116
8 19 111 255 118
8 20 144 145 130
8 21 223 93 94
8 22 213 133 41
8 23 110 131 138
8 24 88 108 116
8 25 133 195 160
8 26 101 92 150
8 27 217 98 203
8 28 129 127 111
8 29 0 165 98
8 30 127 147 121
8 31 114 153 114

9 0 163 130 166
9 1 255 81 124
9 2 124 158 139
9 3 164 101 128
9 4 114 82 189
9 5 225 78 192
9 6 57 119 125
9 7 166 123 146
9 8 174 121 160
9 9 131 135 137
9 10 104 150 146
9 11 88 150 158
9 12 118 129 97
9 13 128 177 105
9 14 128 174 116
9 15 115 257 129
9 16 116 132 89
9 17 180 268 81
9 18 55 160 177
9 19 111 255 234
9 20 0 177 135
9 21 124 186 116
9 22 130 136 86
9 23 43 118 115
9 24 190 170 97
9 25 173 79 67
9 26 209 146 108
9 27 101 136 135
9 28 147 130 186
9 29 100 135 130
9 30 49 74 212
9 31 154 140 138

10 0 103 135 129
10 1 255 163 122
10 2 135 110 67
10 3 13 58 120
10 4 125 152 75
10 5 71 118 153
10 6 88 122 116
10 7 0 118 146
10 8 119 45 160
10 9 179 125 161
10 10 210 80 111
10 11 187 184 188
10 12 102 155 53
10 13 138 113 80
10 14 123 212 111
10 15 150 103 163
10 16 153 217 57
10 17 204 236 130
10 18 214 192 235
10 19 126 255 117
10 20 120 64 105
10 21 156 187 76
10 22 135 114 115
10 23 101 75 112
10 24 125 34 98
10 25 142 57 181
10 26 79 138 173
10 27 161 92 161
10 28 139 121 117
10 29 136 115 90
10 30 318 138 105
10 31 155 135 117

11 0 126 69 162
11 1 255 312 105
11 2 118 123 149
11 3 127 120 176
11 4 91 119 102
11 5 141 99 253
11 6 192 114 13
11 7 96 110 31
11 8 66 134 47
11 9 94 84 138
11 10 136 104 82
11 11 146 141 79
11 12 145 146 127
11 13 111 213 168
11 14 111 110 145
11 15 172 93 87
11 16 87 83 153
11 17 105 123 86
11 18 163 146 151
11 19 140 255 147
11 20 166 168 126
11 21 59 126 178
11 22 120 206 142
11 23 100 171 156
11 24 113 66 129
11 25 155 154 141
11 26 150 154 91
11 27 104 142 166
11 28 96 121 196
11 29 171 114 108
11 30 146 104 169
11 31 166 147 0

12 0 138 92 73
12 1 255 153 198
12 2 128 97 129
12 3 76 130 136
12 4 108 107 211
12 5 109 147 89
12 6 116 175 134
12 7 41 119 94
12 8 129 140 149
12 9 87 126 83
12 10 176 178 109
12 11 164 162 177
12 12 70 79 130
12 13 137 26 124
12 14 134 185 140
12 15 130 100 112
12 16 226 195 274
12 17 125 74 153
12 18 187 251 95
12 19 198 255 85
12 20 149 144 194
12 21 122 91 102
12 22 104 131 118
12 23 120 139 106
12 24 160 195 124
12 25 166 137 149
12 26 131 78 161
12 27 127 115 106
12 28 143 130 126
12 29 179 0 114
12 30 106 145 92
12 31 120 135 125

13 0 103 109 103
13 1 255 125 276
13 2 11 114 58
13 3 112 150 154
13 4 105 135 134
13 5 231 153 154
13 6 127 89 135
13 7 94 77 129
13 8 161 163 89
13 9 124 143 201
13 10 107 127 78
13 11 208 133 144
13 12 42 35 63
13 13 132 166 162
13 14 133 145 156
13 15 118 102 142
13 16 151 111 151
13 17 59 104 125
13 18 124 135 107
13 19 109 255 141
13 20 130 140 142
13 21 62 116 103
13 22 127 102 189
13 23 139 201 193
13 24 131 34 132
13 25 63 88 53
13 26 146 96 81
13 27 97 139 132
13 28 131 123 121
13 29 118 195 108
13 30 96 70 108
13 31 131 105 150

14 0 130 153 125
14 1 255 91 123
14 2 138 141 156
14 3 152 73 87
14 4 128 156 128
14 5 142 124 140
14 6 131 115 131
14 7 106 124 112
14 8 105 99 143
14 9 117 35 178
14 10 67 227 154
14 11 219 147 176
14 12 104 84 122
14 13 178 239 129
14 14 110 112 134
14 15 143 157 0
14 16 151 66 121
14 17 127 101 170
14 18 149 130 152
14 19 73 255 210
14 20 133 245 119
14 21 92 190 59
14 22 97 137 110
14 23 92 101 62
14 24 102 160 126
14 25 114 106 141
14 26 105 152 159
14 27 0 101 79
14 28 126 126 169
14 29 93 109 161
14 30 146 128 116
14 31 126 138 130

15 0 151 90 138
15 1 255 148 110
15 2 100 122 155
15 3 130 99 195
15 4 128 166 97
15 5 148 112 222
15 6 94 104 135
15 7 141 60 142
15 8 108 92 253
15 9 129 192 255
15 10 137 127 133
15 11 154 67 132
15 12 144 79 209
15 13 140 142 107
15 14 101 135 107
15 15 115 169 77
15 16 157 72 41
15 17 149 137 101
15 18 110 122 109
15 19 114 255 142
15 20 265 154 132
15 21 151 115 156
15 22 140 120 114
15 23 114 56 132
15 24 122 103 149
15 25 181 128 28
15 26 101 144 83
15 27 45 160 135
15 28 153 139 162
15 29 133 155 128
15 30 94 79 8
15 31 177 136 44

16 0 135 135 0
16 1 255 59 199
16 2 132 71 117
16 3 0 142 148
16 4 139 74 68
16 5 189 115 120
16 6 27 148 129
16 7 104 111 143
16 8 127 126 122
16 9 117 92 104
16 10 135 121 102
16 11 184 106 147
16 12 177 83 103
16 13 120 126 140
16 14 95 100 153
16 15 56 150 98
16 16 109 135 73
16 17 106 148 111
16 18 164 105 171
16 19 159 255 157
16 20 181 87 165
16 21 118 123 111
16 22 105 57 133
16 23 122 159 196
16 24 110 183 145
16 25 94 228 123
16 26 71 126 184
16 27 169 131 85
16 28 127 96 175
16 29 160 118 115
16 30 116 25 134
16 31 79 62 143

17 0 119 151 74
17 1 255 130 125
17 2 146 33 203
17 3 106 107 145
17 4 143 51 176
17 5 94 181 80
17 6 93 115 121
17 7 98 74 131
17 8 133 186 142
17 9 107 125 147
17 10 172 100 260
17 11 91 191 135
17 12 77 134 126
17 13 212 127 122
17 14 120 185 58
17 15 115 159 189
17 16 115 185 146
17 17 157 101 111
17 18 126 123 110
17 19 110 255 127
17 20 120 172 138
17 21 136 116 135
17 22 181 118 111
17 23 133 231 143
17 24 72 156 61
17 25 105 132 178
17 26 102 132 123
17 27 90 138 152
17 28 161 128 38
17 29 127 176 157
17 30 160 118 170
17 31 36 129 156

18 0 151 257 130
18 1 255 79 44
18 2 124 186 123
18 3 111 137 141
18 4 138 128 139
18 5 147 99 86
18 6 149 128 175
18 7 141 118 110
18 8 103 104 109
18 9 153 180 121
18 10 129 137 145
18 11 195 105 129
18 12 121 32 149
18 13 186 117 132
18 14 146 160 83
18 15 97 40 158
18 16 166 87 114
18 17 141 150 149
18 18 74 157 84
18 19 95 255 40
18 20 203 137 142
18 21 105 153 150
18 22 149 129 43
18 23 100 214 111
18 24 148 72 85
18 25 150 83 129
18 26 148 127 157
18 27 186 113 102
18 28 135 115 159
18 29 129 193 174
18 30 148 130 49
18 31 139 123 147

19 0 157 158 145
19 1 255 222 132
19 2 334 111 138
19 3 117 127 113
19 4 116 67 129
19 5 104 139 71
19 6 238 169 78
19 7 131 117 124
19 8 123 121 158
19 9 133 88 130
19 10 153 81 136
19 11 181 124 106
19 12 129 79 140
19 13 169 90 120
19 14 45 92 205
19 15 144 23 136
19 16 133 170 84
19 17 160 118 188
19 18 142 218 137
19 19 49 255 138
19 20 117 187 165
19 21 121 114 182
19 22 41 144 151
19 23 213 89 163
19 24 51 83 122
19 25 128 136 110
19 26 0 97 176
19 27 161 107 130
19 28 152 97 105
19 29 172 124 102
19 30 130 110 133
19 31 210 149 168

20 0 148 169 124
20 1 255 117 72
20 2 129 102 163
20 3 64 102 134
20 4 119 126 120
20 5 175 195 176
20 6 135 106 126
20 7 112 116 104
20 8 214 136 137
20 9 133 191 138
20 10 115 124 153
20 11 139 137 135
20 12 135 182 145
20 13 139 226 79
20 14 143 11 95
20 15 71 151 121
20 16 114 126 136
20 17 143 89 133
20 18 110 123 267
20 19 145 255 127
20 20 84 164 226
20 21 123 115 154
20 22 159 120 103
20 23 135 85 208
20 24 126 197 130
20 25 213 175 132
20 26 75 122 87
20 27 161 158 138
20 28 67 156 97
20 29 107 93 193
20 30 138 138 136
20 31 118 72 181

21 0 145 109 181
21 1 255 120 134
21 2 113 138 147
21 3 158 178 115
21 4 48 250 0
21 5 93 178 102
21 6 165 161 23
21 7 53 113 208
21 8 69 126 148
21 9 178 189 113
21 10 155 107 108
21 11 63 185 95
21 12 117 124 135
21 13 148 164 76
21 14 163 128 125
21 15 121 116 252
21 16 128 133 127
21 17 62 161 146
21 18 65 217 121
21 19 144 255 82
21 20 139 112 68
21 21 70 104 136
21 22 149 127 181
21 23 137 110 140
21 24 206 163 97
21 25 155 123 113
21 26 123 128 124
21 27 110 158 116
21 28 124 134 117
21 29 138 154 149
21 30 113 155 106
21 31 122 38 115

22 0 132 111 119
22 1 255 17 97
22 2 148 81 0
22 3 161 135 45
22 4 153 114 159
22 5 179 69 33
22 6 236 196 113
22 7 151 169 137
22 8 82 128 157
22 9 108 66 89
22 10 93 168 94
22 11 184 137 183
22 12 135 112 142
22 13 139 36 92
22 14 94 129 121
22 15 161 106 91
22 16 86 235 61
22 17 142 173 89
22 18 144 127 147
22 19 74 255 0
22 20 186 102 192
22 21 176 167 152
22 22 113 79 130
22 23 134 103 198
22 24 89 110 144
22 25 53 140 114
22 26 128 90 160
22 27 88 116 133
22 28 406 82 156
22 29 60 177 114
22 30 101 72 135
22 31 138 130 241

23 0 121 119 122
23 1 255 158 158
23 2 161 66 86
23 3 107 101 79
23 4 136 117 114
23 5 66 132 106
23 6 201 144 120
23 7 96 118 143
23 8 140 135 141
23 9 207 79 152
23 10 154 186 103
23 11 185 158 134
23 12 68 147 149
23 13 145 137 190
23 14 79 102 95
23 15 206 105 111
23 16 99 157 198
23 17 106 157 133
23 18 199 112 88
23 19 143 255 287
23 20 177 159 112
23 21 153 140 165
23 22 111 12 129
23 23 67 67 106
23 24 144 171 46
23 25 142 212 94
23 26 127 93 158
23 27 98 148 119
23 28 97 56 159
23 29 203 185 33
23 30 173 157 14
23 31 157 114 140

24 0 78 145 118
24 1 255 149 108
24 2 99 79 62
24 3 168 207 157
24 4 124 80 78
24 5 104 170 114
24 6 117 136 113
24 7 93 169 119
24 8 71 133 135
24 9 125 124 161
24 10 133 132 178
24 11 152 131 91
24 12 163 111 100
24 13 144 143 174
24 14 94 119 73
24 15 143 122 124
24 16 186 83 131
24 17 133 231 77
24 18 148 122 99
24 19 142 255 130
24 20 134 197 0
24 21 116 116 127
24 22 147 65 128
24 23 151 115 102
24 24 134 97 197
24 25 176 127 94
24 26 137 112 161
24 27 57 88 47
24 28 148 129 84
24 29 89 135 135
24 30 0 165 111
24 31 111 98 140

25 0 47 203 162
25 1 255 145 91
25 2 186 131 131
25 3 114 251 69
25 4 171 0 126
25 5 130 102 87
25 6 156 220 62
25 7 130 116 197
25 8 96 69 109
25 9 137 56 122
25 10 146 164 122
25 11 151 147 158
25 12 14 139 114
25 13 125 123 210
25 14 93 146 163
25 15 130 192 92
25 16 154 144 126
25 17 103 167 123
25 18 122 108 143
25 19 130 255 79
25 20 123 46 120
25 21 152 126 189
25 22 86 126 123
25 23 123 138 99
25 24 129 105 99
25 25 135 175 135
25 26 91 126 153
25 27 128 134 113
25 28 125 109 209
25 29 134 139 197
25 30 117 195 171
25 31 139 189 144

26 0 127 119 0
26 1 255 163 137
26 2 111 146 125
26 3 207 145 96
26 4 199 127 128
26 5 117 139 164
26 6 7 125 58
26 7 102 133 127
26 8 118 88 125
26 9 184 147 127
26 10 124 126 146
26 11 90 82 150
26 12 216 159 131
26 13 132 190 76
26 14 126 141 166
26 15 108 69 140
26 16 106 163 120
26 17 83 112 153
26 18 129 111 133
26 19 147 255 130
26 20 125 104 104
26 21 273 173 196
26 22 107 127 47
26 23 120 139 133
26 24 34 134 127
26 25 128 31 93
26 26 97 144 62
26 27 173 118 176
26 28 119 73 52
26 29 168 100 141
26 30 95 99 185
26 31 163 124 7

27 0 147 152 145
27 1 255 163 178
27 2 140 120 127
27 3 79 74 112
27 4 117 164 97
27 5 106 92 128
27 6 126 131 148
27 7 147 28 227
27 8 124 107 111
27 9 178 97 128
27 10 73 117 89
27 11 150 99 126
27 12 162 133 159
27 13 180 213 114
27 14 125 133 126
27 15 80 128 156
27 16 118 89 134
27 17 127 77 167
27 18 94 126 140
27 19 134 255 96
27 20 112 108 63
27 21 117 124 125
27 22 198 191 29
27 23 168 126 121
27 24 136 149 144
27 25 247 113 165
27 26 0 226 109
27 27 23 73 103
27 28 126 105 105
27 29 178 134 135
27 30 140 194 37
27 31 127 139 128

28 0 148 118 64
28 1 255 57 121
28 2 176 126 154
28 3 108 148 77
28 4 181 92 76
28 5 197 142 168
28 6 70 189 49
28 7 163 95 110
28 8 205 116 130
28 9 164 165 117
28 10 108 159 92
28 11 136 192 88
28 12 103 126 137
28 13 116 79 142
28 14 140 161 129
28 15 141 108 131
28 16 122 84 187
28 17 106 118 104
28 18 31 161 131
28 19 95 255 155
28 20 0 175 42
28 21 172 116 11
28 22 185 132 106
28 23 134 116 109
28 24 90 118 129
28 25 147 141 133
28 26 118 123 159
28 27 109 125 72
28 28 147 169 82
28 29 117 126 133
28 30 74 126 126
28 31 76 96 134

29 0 179 144 195
29 1 255 125 81
29 2 203 112 127
29 3 164 144 117
29 4 114 139 86
29 5 98 101 103
29 6 95 99 130
29 7 118 97 370
29 8 135 123 164
29 9 104 167 121
29 10 147 46 123
29 11 85 112 157
29 12 152 127 180
29 13 133 173 124
29 14 110 192 50
29 15 148 92 131
29 16 87 139 126
29 17 168 56 119
29 18 141 135 0
29 19 113 255 158
29 20 122 245 128
29 21 146 128 34
29 22 144 65 114
29 23 87 170 114
29 24 141 167 130
29 25 141 116 126
29 26 112 169 83
29 27 83 141 112
29 28 108 152 181
29 29 189 149 148
29 30 106 146 84
29 31 77 136 110

30 0 125 88 128
30 1 255 169 136
30 2 108 127 150
30 3 221 128 117
30 4 55 152 148
30 5 137 94 183
30 6 44 88 144
30 7 223 127 111
30 8 145 109 121
30 9 359 125 177
30 10 162 130 63
30 11 162 163 169
30 12 124 157 131
30 13 130 132 139
30 14 121 139 98
30 15 114 110 116
30 16 149 131 36
30 17 117 149 108
30 18 143 129 121
30 19 271 255 153
30 20 112 58 63
30 21 121 148 61
30 22 115 164 144
30 23 159 38 112
30 24 145 143 117
30 25 187 171 159
30 26 185 233 137
30 27 209 107 120
30 28 136 140 180
30 29 157 125 172
30 30 114 167 153
30 31 9 138 168

31 0 139 184 103
31 1 255 131 139
31 2 153 127 143
31 3 129 148 172
31 4 137 173 111
31 5 111 70 158
31 6 132 98 183
31 7 211 168 124
31 8 193 132 113
31 9 156 126 70
31 10 113 86 124
31 11 122 116 178
31 12 112 89 127
31 13 137 156 103
31 14 169 206 77
31 15 107 299 122
31 16 164 108 125
31 17 113 74 116
31 18 22 171 142
31 19 123 255 117
31 20 135 116 142
31 21 88 227 119
31 22 133 161 49
31 23 101 107 93
31 24 189 110 8
31 25 0 121 192
31 26 117 109 145
31 27 148 130 140
31 28 80 196 82
31 29 150 72 107
31 30 125 118 151
31 31 187 66 135



==> Cifra_figuretem/0.039/dp1-gray.txt <==
0 0 156 156 156
0 1 133 133 133
0 2 147 147 147
0 3 71 71 71
0 4 157 157 157
0 5 138 138 138
0 6 147 147 147
0 7 119 119 119
0 8 193 193 193
0 9 128 128 128
0 10 185 185 185
0 11 155 155 155
0 12 122 122 122
0 13 161 161 161
0 14 158 158 158
0 15 74 74 74
0 16 108 108 108
0 17 53 53 53
0 18 124 124 124
0 19 126 126 126
0 20 138 138 138
0 21 73 73 73
0 22 139 139 139
0 23 149 149 149
0 24 118 118 118
0 25 121 121 121
0 26 128 128 128
0 27 95 95 95
0 28 109 109 109
0 29 124 124 124
0 30 131 131 131
0 31 95 95 95

1 0 103 103 103
1 1 176 176 176
1 2 168 168 168
1 3 140 140 140
1 4 132 132 132
1 5 120 120 120
1 6 134 134 134
1 7 136 136 136
1 8 123 123 123
1 9 128 128 128
1 10 139 139 139
1 11 129 129 129
1 12 116 116 116
1 13 155 155 155
1 14 129 129 129
1 15 145 145 145
1 16 155 155 155
1 17 77 77 77
1 18 113 113 113
1 19 217 217 217
1 20 116 116 116
1 21 120 120 120
1 22 139 139 139
1 23 168 168 168
1 24 139 139 139
1 25 88 88 88
1 26 181 181 181
1 27 106 106 106
1 28 93 93 93
1 29 132 132 132
1 30 59 59 59
1 31 91 91 91

2 0 196 196 196
2 1 155 155 155
2 2 96 96 96
2 3 134 134 134
2 4 83 83 83
2 5 106 106 106
2 6 152 152 152
2 7 101 101 101
2 8 146 146 146
2 9 138 138 138
2 10 126 126 126
2 11 129 129 129
2 12 151 151 151
2 13 147 147 147
2 14 147 147 147
2 15 178 178 178
2 16 159 159 159
2 17 103 103 103
2 18 152 152 152
2 19 145 145 145
2 20 79 79 79
2 21 103 103 103
2 22 108 108 108
2 23 180 180 180
2 24 167 167 167
2 25 150 150 150
2 26 169 169 169
2 27 89 89 89
2 28 108 108 108
2 29 212 212 212
2 30 178 178 178
2 31 140 140 140

3 0 89 89 89
3 1 149 149 149
3 2 143 143 143
3 3 156 156 156
3 4 140 140 140
3 5 194 194 194
3 6 160 160 160
3 7 177 177 177
3 8 144 144 144
3 9 146 146 146
3 10 131 131 131
3 11 132 132 132
3 12 124 124 124
3 13 155 155 155
3 14 151 151 151
3 15 108 108 108
3 16 83 83 83
3 17 94 94 94
3 18 138 138 138
3 19 148 148 148
3 20 116 116 116
3 21 108 108 108
3 22 145 145 145
3 23 87 87 87
3 24 125 125 125
3 25 107 107 107
3 26 75 75 75
3 27 90 90 90
3 28 130 130 130
3 29 140 140 140
3 30 159 159 159
3 31 138 138 138

4 0 160 160 160
4 1 113 113 113
4 2 172 172 172
4 3 122 122 122
4 4 109 109 109
4 5 169 169 169
4 6 92 92 92
4 7 109 109 109
4 8 146 146 146
4 9 107 107 107
4 10 160 160 160
4 11 115 115 115
4 12 124 124 124
4 13 60 60 60
4 14 132 132 132
4 15 146 146 146
4 16 114 114 114
4 17 103 103 103
4 18 85 85 85
4 19 149 149 149
4 20 143 143 143
4 21 132 132 132
4 22 155 155 155
4 23 119 119 119
4 24 152 152 152
4 25 134 134 134
4 26 89 89 89
4 27 157 157 157
4 28 144 144 144
4 29 124 124 124
4 30 124 124 124
4 31 136 136 136

5 0 144 144 144
5 1 177 177 177
5 2 104 104 104
5 3 138 138 138
5 4 149 149 149
5 5 153 153 153
5 6 115 115 115
5 7 167 167 167
5 8 75 75 75
5 9 105 105 105
5 10 141 141 141
5 11 165 165 165
5 12 129 129 129
5 13 104 104 104
5 14 148 148 148
5 15 57 57 57
5 16 172 172 172
5 17 127 127 127
5 18 125 125 125
5 19 116 116 116
5 20 115 115 115
5 21 142 142 142
5 22 110 110 110
5 23 151 151 151
5 24 122 122 122
5 25 124 124 124
5 26 95 95 95
5 27 128 128 128
5 28 139 139 139
5 29 139 139 139
5 30 107 107 107
5 31 131 131 131

6 0 102 102 102
6 1 27 27 27
6 2 136 136 136
6 3 121 121 121
6 4 128 128 128
6 5 129 129 129
6 6 130 130 130
6 7 165 165 165
6 8 113 113 113
6 9 91 91 91
6 10 149 149 149
6 11 140 140 140
6 12 119 119 119
6 13 197 197 197
6 14 124 124 124
6 15 135 135 135
6 16 111 111 111
6 17 87 87 87
6 18 151 151 151
6 19 146 146 146
6 20 150 150 150
6 21 125 125 125
6 22 164 164 164
6 23 126 126 126
6 24 110 110 110
6 25 141 141 141
6 26 138 138 138
6 27 108 108 108
6 28 133 133 133
6 29 117 117 117
6 30 146 146 146
6 31 165 165 165

7 0 126 126 126
7 1 102 102 102
7 2 120 120 120
7 3 145 145 145
7 4 106 106 106
7 5 181 181 181
7 6 151 151 151
7 7 62 62 62
7 8 168 168 168
7 9 162 162 162
7 10 147 147 147
7 11 148 148 148
7 12 100 100 100
7 13 159 159 159
7 14 144 144 144
7 15 127 127 127
7 16 154 154 154
7 17 98 98 98
7 18 135 135 135
7 19 124 124 124
7 20 163 163 163
7 21 163 163 163
7 22 81 81 81
7 23 107 107 107
7 24 145 145 145
7 25 160 160 160
7 26 146 146 146
7 27 145 145 145
7 28 89 89 89
7 29 116 116 116
7 30 113 113 113
7 31 152 152 152

8 0 155 155 155
8 1 120 120 120
8 2 155 155 155
8 3 151 151 151
8 4 138 138 138
8 5 147 147 147
8 6 125 125 125
8 7 43 43 43
8 8 143 143 143
8 9 138 138 138
8 10 88 88 88
8 11 107 107 107
8 12 142 142 142
8 13 163 163 163
8 14 115 115 115
8 15 70 70 70
8 16 164 164 164
8 17 101 101 101
8 18 121 121 121
8 19 58 58 58
8 20 141 141 141
8 21 167 167 167
8 22 122 122 122
8 23 121 121 121
8 24 102 102 102
8 25 149 149 149
8 26 107 107 107
8 27 121 121 121
8 28 112 112 112
8 29 150 150 150
8 30 178 178 178
8 31 165 165 165

9 0 89 89 89
9 1 147 147 147
9 2 146 146 146
9 3 131 131 131
9 4 100 100 100
9 5 137 137 137
9 6 116 116 116
9 7 90 90 90
9 8 137 137 137
9 9 146 146 146
9 10 99 99 99
9 11 115 115 115
9 12 110 110 110
9 13 130 130 130
9 14 123 123 123
9 15 140 140 140
9 16 138 138 138
9 17 132 132 132
9 18 162 162 162
9 19 124 124 124
9 20 111 111 111
9 21 131 131 131
9 22 130 130 130
9 23 173 173 173
9 24 80 80 80
9 25 190 190 190
9 26 112 112 112
9 27 199 199 199
9 28 143 143 143
9 29 143 143 143
9 30 154 154 154
9 31 149 149 149

10 0 111 111 111
10 1 189 189 189
10 2 146 146 146
10 3 143 143 143
10 4 104 104 104
10 5 124 124 124
10 6 126 126 126
10 7 153 153 153
10 8 102 102 102
10 9 154 154 154
10 10 133 133 133
10 11 107 107 107
10 12 141 141 141
10 13 106 106 106
10 14 163 163 163
10 15 137 137 137
10 16 178 178 178
10 17 126 126 126
10 18 79 79 79
10 19 78 78 78
10 20 141 141 141
10 21 157 157 157
10 22 141 141 141
10 23 135 135 135
10 24 90 90 90
10 25 111 111 111
10 26 99 99 99
10 27 113 113 113
10 28 79 79 79
10 29 143 143 143
10 30 157 157 157
10 31 105 105 105

11 0 165 165 165
11 1 147 147 147
11 2 119 119 119
11 3 129 129 129
11 4 187 187 187
11 5 153 153 153
11 6 127 127 127
11 7 125 125 125
11 8 136 136 136
11 9 128 128 128
11 10 172 172 172
11 11 118 118 118
11 12 169 169 169
11 13 118 118 118
11 14 96 96 96
11 15 72 72 72
11 16 137 137 137
11 17 174 174 174
11 18 30 30 30
11 19 100 100 100
11 20 109 109 109
11 21 124 124 124
11 22 125 125 125
11 23 189 189 189
11 24 141 141 141
11 25 153 153 153
11 26 164 164 164
11 27 89 89 89
11 28 113 113 113
11 29 113 113 113
11 30 168 168 168
11 31 161 161 161

12 0 101 101 101
12 1 109 109 109
12 2 109 109 109
12 3 151 151 151
12 4 156 156 156
12 5 150 150 150
12 6 138 138 138
12 7 71 71 71
12 8 149 149 149
12 9 109 109 109
12 10 164 164 164
12 11 157 157 157
12 12 143 143 143
12 13 119 119 119
12 14 156 156 156
12 15 185 185 185
12 16 103 103 103
12 17 129 129 129
12 18 130 130 130
12 19 139 139 139
12 20 116 116 116
12 21 83 83 83
12 22 123 123 123
12 23 120 120 120
12 24 110 110 110
12 25 107 107 107
12 26 139 139 139
12 27 128 128 128
12 28 158 158 158
12 29 161 161 161
12 30 114 114 114
12 31 148 148 148

13 0 144 144 144
13 1 117 117 117
13 2 76 76 76
13 3 101 101 101
13 4 136 136 136
13 5 126 126 126
13 6 151 151 151
13 7 116 116 116
13 8 110 110 110
13 9 121 121 121
13 10 107 107 107
13 11 143 143 143
13 12 119 119 119
13 13 108 108 108
13 14 173 173 173
13 15 208 208 208
13 16 132 132 132
13 17 129 129 129
13 18 119 119 119
13 19 112 112 112
13 20 136 136 136
13 21 97 97 97
13 22 132 132 132
13 23 109 109 109
13 24 108 108 108
13 25 147 147 147
13 26 99 99 99
13 27 94 94 94
13 28 153 153 153
13 29 122 122 122
13 30 150 150 150
13 31 119 119 119

14 0 140 140 140
14 1 131 131 131
14 2 109 109 109
14 3 98 98 98
14 4 144 144 144
14 5 129 129 129
14 6 75 75 75
14 7 129 129 129
14 8 147 147 147
14 9 116 116 116
14 10 149 149 149
14 11 189 189 189
14 12 147 147 147
14 13 105 105 105
14 14 117 117 117
14 15 125 125 125
14 16 113 113 113
14 17 118 118 118
14 18 176 176 176
14 19 157 157 157
14 20 134 134 134
14 21 108 108 108
14 22 124 124 124
14 23 138 138 138
14 24 150 150 150
14 25 98 98 98
14 26 142 142 142
14 27 111 111 111
14 28 113 113 113
14 29 101 101 101
14 30 108 108 108
14 31 126 126 126

15 0 115 115 115
15 1 140 140 140
15 2 143 143 143
15 3 120 120 120
15 4 208 208 208
15 5 137 137 137
15 6 116 116 116
15 7 116 116 116
15 8 155 155 155
15 9 103 103 103
15 10 80 80 80
15 11 141 141 141
15 12 134 134 134
15 13 132 132 132
15 14 117 117 117
15 15 138 138 138
15 16 108 108 108
15 17 132 132 132
15 18 75 75 75
15 19 123 123 123
15 20 118 118 118
15 21 109 109 109
15 22 154 154 154
15 23 138 138 138
15 24 118 118 118
15 25 141 141 141
15 26 90 90 90
15 27 158 158 158
15 28 118 118 118
15 29 166 166 166
15 30 118 118 118
15 31 94 94 94

16 0 124 124 124
16 1 89 89 89
16 2 121 121 121
16 3 134 134 134
16 4 156 156 156
16 5 122 122 122
16 6 134 134 134
16 7 120 120 120
16 8 201 201 201
16 9 138 138 138
16 10 164 164 164
16 11 103 103 103
16 12 117 117 117
16 13 118 118 118
16 14 150 150 150
16 15 164 164 164
16 16 133 133 133
16 17 108 108 108
16 18 130 130 130
16 19 180 180 180
16 20 149 149 149
16 21 147 147 147
16 22 91 91 91
16 23 126 126 126
16 24 133 133 133
16 25 63 63 63
16 26 139 139 139
16 27 114 114 114
16 28 122 122 122
16 29 64 64 64
16 30 195 195 195
16 31 104 104 104

17 0 130 130 130
17 1 141 141 141
17 2 107 107 107
17 3 105 105 105
17 4 133 133 133
17 5 140 140 140
17 6 125 125 125
17 7 84 84 84
17 8 129 129 129
17 9 149 149 149
17 10 108 108 108
17 11 109 109 109
17 12 71 71 71
17 13 137 137 137
17 14 136 136 136
17 15 131 131 131
17 16 130 130 130
17 17 98 98 98
17 18 138 138 138
17 19 158 158 158
17 20 145 145 145
17 21 138 138 138
17 22 143 143 143
17 23 132 132 132
17 24 148 148 148
17 25 132 132 132
17 26 105 105 105
17 27 139 139 139
17 28 108 108 108
17 29 158 158 158
17 30 160 160 160
17 31 154 154 154

18 0 111 111 111
18 1 138 138 138
18 2 166 166 166
18 3 136 136 136
18 4 121 121 121
18 5 125 125 125
18 6 147 147 147
18 7 184 184 184
18 8 150 150 150
18 9 154 154 154
18 10 130 130 130
18 11 137 137 137
18 12 158 158 158
18 13 119 119 119
18 14 104 104 104
18 15 150 150 150
18 16 129 129 129
18 17 110 110 110
18 18 97 97 97
18 19 144 144 144
18 20 170 170 170
18 21 136 136 136
18 22 131 131 131
18 23 176 176 176
18 24 177 177 177
18 25 83 83 83
18 26 159 159 159
18 27 153 153 153
18 28 142 142 142
18 29 147 147 147
18 30 170 170 170
18 31 118 118 118

19 0 94 94 94
19 1 108 108 108
19 2 95 95 95
19 3 138 138 138
19 4 95 95 95
19 5 95 95 95
19 6 104 104 104
19 7 121 121 121
19 8 143 143 143
19 9 116 116 116
19 10 136 136 136
19 11 156 156 156
19 12 103 103 103
19 13 116 116 116
19 14 140 140 140
19 15 124 124 124
19 16 177 177 177
19 17 109 109 109
19 18 150 150 150
19 19 121 121 121
19 20 102 102 102
19 21 122 122 122
19 22 68 68 68
19 23 180 180 180
19 24 119 119 119
19 25 127 127 127
19 26 91 91 91
19 27 108 108 108
19 28 131 131 131
19 29 175 175 175
19 30 150 150 150
19 31 137 137 137

20 0 100 100 100
20 1 122 122 122
20 2 129 129 129
20 3 107 107 107
20 4 106 106 106
20 5 141 141 141
20 6 156 156 156
20 7 121 121 121
20 8 123 123 123
20 9 134 134 134
20 10 158 158 158
20 11 93 93 93
20 12 125 125 125
20 13 86 86 86
20 14 111 111 111
20 15 139 139 139
20 16 127 127 127
20 17 126 126 126
20 18 126 126 126
20 19 142 142 142
20 20 138 138 138
20 21 155 155 155
20 22 123 123 123
20 23 190 190 190
20 24 144 144 144
20 25 131 131 131
20 26 49 49 49
20 27 114 114 114
20 28 142 142 142
20 29 129 129 129
20 30 139 139 139
20 31 103 103 103

21 0 157 157 157
21 1 87 87 87
21 2 123 123 123
21 3 161 161 161
21 4 148 148 148
21 5 149 149 149
21 6 143 143 143
21 7 100 100 100
21 8 136 136 136
21 9 161 161 161
21 10 107 107 107
21 11 92 92 92
21 12 116 116 116
21 13 139 139 139
21 14 174 174 174
21 15 88 88 88
21 16 135 135 135
21 17 164 164 164
21 18 136 136 136
21 19 147 147 147
21 20 126 126 126
21 21 141 141 141
21 22 134 134 134
21 23 129 129 129
21 24 91 91 91
21 25 142 142 142
21 26 136 136 136
21 27 136 136 136
21 28 117 117 117
21 29 113 113 113
21 30 144 144 144
21 31 108 108 108

22 0 138 138 138
22 1 109 109 109
22 2 130 130 130
22 3 120 120 120
22 4 129 129 129
22 5 122 122 122
22 6 109 109 109
22 7 147 147 147
22 8 147 147 147
22 9 130 130 130
22 10 117 117 117
22 11 153 153 153
22 12 133 133 133
22 13 155 155 155
22 14 76 76 76
22 15 133 133 133
22 16 144 144 144
22 17 124 124 124
22 18 171 171 171
22 19 108 108 108
22 20 123 123 123
22 21 135 135 135
22 22 107 107 107
22 23 124 124 124
22 24 159 159 159
22 25 125 125 125
22 26 141 141 141
22 27 110 110 110
22 28 145 145 145
22 29 143 143 143
22 30 130 130 130
22 31 144 144 144

23 0 117 117 117
23 1 107 107 107
23 2 131 131 131
23 3 173 173 173
23 4 153 153 153
23 5 140 140 140
23 6 87 87 87
23 7 122 122 122
23 8 84 84 84
23 9 159 159 159
23 10 133 133 133
23 11 128 128 128
23 12 145 145 145
23 13 109 109 109
23 14 39 39 39
23 15 166 166 166
23 16 117 117 117
23 17 126 126 126
23 18 117 117 117
23 19 159 159 159
23 20 155 155 155
23 21 172 172 172
23 22 148 148 148
23 23 171 171 171
23 24 119 119 119
23 25 113 113 113
23 26 113 113 113
23 27 88 88 88
23 28 125 125 125
23 29 134 134 134
23 30 132 132 132
23 31 164 164 164

24 0 140 140 140
24 1 144 144 144
24 2 119 119 119
24 3 122 122 122
24 4 96 96 96
24 5 113 113 113
24 6 99 99 99
24 7 85 85 85
24 8 112 112 112
24 9 142 142 142
24 10 117 117 117
24 11 145 145 145
24 12 86 86 86
24 13 115 115 115
24 14 128 128 128
24 15 148 148 148
24 16 100 100 100
24 17 114 114 114
24 18 112 112 112
24 19 131 131 131
24 20 135 135 135
24 21 82 82 82
24 22 157 157 157
24 23 113 113 113
24 24 148 148 148
24 25 67 67 67
24 26 128 128 128
24 27 105 105 105
24 28 154 154 154
24 29 161 161 161
24 30 125 125 125
24 31 129 129 129

25 0 163 163 163
25 1 119 119 119
25 2 165 165 165
25 3 105 105 105
25 4 124 124 124
25 5 74 74 74
25 6 137 137 137
25 7 136 136 136
25 8 129 129 129
25 9 120 120 120
25 10 115 115 115
25 11 96 96 96
25 12 132 132 132
25 13 139 139 139
25 14 130 130 130
25 15 121 121 121
25 16 119 119 119
25 17 142 142 142
25 18 123 123 123
25 19 138 138 138
25 20 140 140 140
25 21 135 135 135
25 22 128 128 128
25 23 118 118 118
25 24 148 148 148
25 25 149 149 149
25 26 132 132 132
25 27 123 123 123
25 28 158 158 158
25 29 127 127 127
25 30 134 134 134
25 31 129 129 129

26 0 149 149 149
26 1 143 143 143
26 2 127 127 127
26 3 179 179 179
26 4 139 139 139
26 5 72 72 72
26 6 130 130 130
26 7 124 124 124
26 8 133 133 133
26 9 166 166 166
26 10 121 121 121
26 11 129 129 129
26 12 156 156 156
26 13 149 149 149
26 14 121 121 121
26 15 230 230 230
26 16 145 145 145
26 17 61 61 61
26 18 121 121 121
26 19 133 133 133
26 20 97 97 97
26 21 137 137 137
26 22 147 147 147
26 23 225 225 225
26 24 124 124 124
26 25 148 148 148
26 26 166 166 166
26 27 123 123 123
26 28 68 68 68
26 29 117 117 117
26 30 106 106 106
26 31 110 110 110

27 0 163 163 163
27 1 129 129 129
27 2 94 94 94
27 3 122 122 122
27 4 129 129 129
27 5 115 115 115
27 6 133 133 133
27 7 138 138 138
27 8 119 119 119
27 9 132 132 132
27 10 91 91 91
27 11 134 134 134
27 12 128 128 128
27 13 152 152 152
27 14 104 104 104
27 15 184 184 184
27 16 163 163 163
27 17 104 104 104
27 18 128 128 128
27 19 142 142 142
27 20 178 178 178
27 21 128 128 128
27 22 105 105 105
27 23 173 173 173
27 24 162 162 162
27 25 127 127 127
27 26 149 149 149
27 27 143 143 143
27 28 124 124 124
27 29 64 64 64
27 30 115 115 115
27 31 90 90 90

28 0 114 114 114
28 1 133 133 133
28 2 95 95 95
28 3 101 101 101
28 4 95 95 95
28 5 73 73 73
28 6 137 137 137
28 7 135 135 135
28 8 118 118 118
28 9 122 122 122
28 10 167 167 167
28 11 158 158 158
28 12 142 142 142
28 13 89 89 89
28 14 122 122 122
28 15 139 139 139
28 16 133 133 133
28 17 96 96 96
28 18 158 158 158
28 19 121 121 121
28 20 120 120 120
28 21 137 137 137
28 22 129 129 129
28 23 84 84 84
28 24 94 94 94
28 25 152 152 152
28 26 136 136 136
28 27 142 142 142
28 28 120 120 120
28 29 139 139 139
28 30 214 214 214
28 31 105 105 105

29 0 156 156 156
29 1 109 109 109
29 2 126 126 126
29 3 96 96 96
29 4 75 75 75
29 5 124 124 124
29 6 115 115 115
29 7 159 159 159
29 8 103 103 103
29 9 140 140 140
29 10 109 109 109
29 11 171 171 171
29 12 94 94 94
29 13 129 129 129
29 14 104 104 104
29 15 119 119 119
29 16 151 151 151
29 17 108 108 108
29 18 160 160 160
29 19 95 95 95
29 20 117 117 117
29 21 160 160 160
29 22 125 125 125
29 23 130 130 130
29 24 169 169 169
29 25 150 150 150
29 26 134 134 134
29 27 132 132 132
29 28 87 87 87
29 29 140 140 140
29 30 128 128 128
29 31 131 131 131

30 0 172 172 172
30 1 96 96 96
30 2 200 200 200
30 3 142 142 142
30 4 126 126 126
30 5 18 18 18
30 6 109 109 109
30 7 104 104 104
30 8 135 135 135
30 9 159 159 159
30 10 73 73 73
30 11 102 102 102
30 12 92 92 92
30 13 112 112 112
30 14 187 187 187
30 15 147 147 147
30 16 104 104 104
30 17 162 162 162
30 18 66 66 66
30 19 136 136 136
30 20 161 161 161
30 21 73 73 73
30 22 154 154 154
30 23 119 119 119
30 24 171 171 171
30 25 118 118 118
30 26 61 61 61
30 27 88 88 88
30 28 87 87 87
30 29 184 184 184
30 30 131 131 131
30 31 158 158 158

31 0 112 112 112
31 1 115 115 115
31 2 112 112 112
31 3 112 112 112
31 4 88 88 88
31 5 121 121 121
31 6 117 117 117
31 7 149 149 149
31 8 167 167 167
31 9 100 100 100
31 10 100 100 100
31 11 107 107 107
31 12 115 115 115
31 13 141 141 141
31 14 111 111 111
31 15 151 151 151
31 16 109 109 109
31 17 153 153 153
31 18 152 152 152
31 19 133 133 133
31 20 163 163 163
31 21 90 90 90
31 22 141 141 141
31 23 132 132 132
31 24 140 140 140
31 25 111 111 111
31 26 102 102 102
31 27 141 141 141
31 28 109 109 109
31 29 138 138 138
31 30 146 146 146
31 31 130 130 130



==> Cifra_figuretem/0.039/dp1.txt <==
0 0 147 187 135
0 1 156 188 56
0 2 162 193 85
0 3 0 97 121
0 4 134 142 195
0 5 156 110 149
0 6 154 195 94
0 7 103 149 105
0 8 162 224 192
0 9 122 181 81
0 10 175 164 215
0 11 182 153 130
0 12 115 144 107
0 13 146 143 194
0 14 149 146 179
0 15 143 0 90
0 16 128 125 70
0 17 62 82 14
0 18 103 178 90
0 19 54 134 191
0 20 160 122 131
0 21 91 40 89
0 22 90 163 165
0 23 96 255 149
0 24 126 119 109
0 25 113 115 135
0 26 126 106 151
0 27 68 76 142
0 28 194 0 137
0 29 104 145 123
0 30 99 133 162
0 31 48 128 111

1 0 91 123 97
1 1 134 167 227
1 2 135 200 169
1 3 143 125 150
1 4 175 114 106
1 5 106 158 98
1 6 124 150 127
1 7 110 136 162
1 8 147 126 95
1 9 158 89 138
1 10 157 131 130
1 11 181 77 130
1 12 207 123 18
1 13 150 153 163
1 14 141 98 148
1 15 158 105 173
1 16 85 204 176
1 17 104 153 0
1 18 119 122 97
1 19 137 359 156
1 20 66 108 173
1 21 94 150 116
1 22 112 96 209
1 23 150 255 215
1 24 127 159 132
1 25 82 149 32
1 26 232 205 105
1 27 84 103 130
1 28 73 175 30
1 29 141 161 93
1 30 4 43 129
1 31 80 54 141

2 0 294 92 203
2 1 140 144 179
2 2 87 90 112
2 3 139 98 165
2 4 0 100 150
2 5 129 130 60
2 6 103 256 96
2 7 101 152 49
2 8 96 174 167
2 9 152 83 180
2 10 113 140 126
2 11 82 200 106
2 12 220 117 116
2 13 133 159 149
2 14 237 76 127
2 15 148 196 190
2 16 172 204 102
2 17 139 34 137
2 18 197 125 133
2 19 138 166 130
2 20 16 100 120
2 21 72 132 104
2 22 95 102 128
2 23 146 255 204
2 24 251 153 98
2 25 181 136 132
2 26 152 147 209
2 27 152 95 21
2 28 116 107 102
2 29 183 238 215
2 30 220 132 183
2 31 159 130 131

3 0 0 115 157
3 1 127 152 168
3 2 150 188 91
3 3 177 154 138
3 4 174 133 112
3 5 124 199 261
3 6 168 172 140
3 7 162 210 161
3 8 126 105 201
3 9 136 144 157
3 10 181 108 105
3 11 127 123 147
3 12 158 106 108
3 13 120 113 231
3 14 172 141 139
3 15 73 122 129
3 16 100 35 113
3 17 70 122 91
3 18 166 90 160
3 19 121 138 185
3 20 130 111 106
3 21 100 100 124
3 22 135 198 101
3 23 121 255 2
3 24 117 80 179
3 25 83 109 130
3 26 0 106 124
3 27 103 49 118
3 28 101 159 130
3 29 109 181 131
3 30 144 144 189
3 31 130 170 113

4 0 135 185 159
4 1 94 87 158
4 2 232 137 146
4 3 110 135 121
4 4 141 146 40
4 5 84 295 128
4 6 85 92 98
4 7 96 129 103
4 8 193 118 127
4 9 136 134 50
4 10 128 164 187
4 11 127 88 131
4 12 136 104 131
4 13 100 68 14
4 14 180 81 136
4 15 146 110 181
4 16 118 85 139
4 17 181 54 74
4 18 104 0 150
4 19 145 140 163
4 20 152 158 120
4 21 107 139 149
4 22 117 154 195
4 23 109 255 125
4 24 149 146 160
4 25 150 118 135
4 26 0 118 151
4 27 130 140 202
4 28 142 151 139
4 29 100 132 140
4 30 122 105 146
4 31 137 132 138

5 0 135 125 174
5 1 258 142 129
5 2 114 110 87
5 3 114 203 97
5 4 194 130 121
5 5 177 163 120
5 6 69 142 136
5 7 130 135 235
5 8 31 132 62
5 9 68 133 114
5 10 103 186 134
5 11 242 149 104
5 12 121 143 123
5 13 114 94 104
5 14 160 109 175
5 15 0 65 149
5 16 214 184 118
5 17 87 183 111
5 18 121 133 122
5 19 126 111 111
5 20 116 103 125
5 21 139 135 154
5 22 21 163 147
5 23 145 255 153
5 24 148 96 123
5 25 126 155 92
5 26 121 77 88
5 27 80 144 160
5 28 131 147 138
5 29 100 138 179
5 30 42 145 134
5 31 86 186 120

6 0 83 141 84
6 1 0 164 171
6 2 136 134 137
6 3 175 128 60
6 4 146 95 143
6 5 138 129 120
6 6 181 51 157
6 7 136 236 124
6 8 145 123 71
6 9 145 16 113
6 10 146 161 140
6 11 107 196 117
6 12 151 105 100
6 13 175 193 224
6 14 129 144 98
6 15 63 244 98
6 16 134 98 101
6 17 126 99 37
6 18 136 170 145
6 19 153 150 136
6 20 126 125 200
6 21 142 101 133
6 22 130 223 140
6 23 140 255 121
6 24 85 139 106
6 25 145 152 124
6 26 112 184 119
6 27 143 124 58
6 28 150 114 135
6 29 145 56 149
6 30 141 181 117
6 31 145 132 218

7 0 177 166 35
7 1 77 121 109
7 2 150 110 99
7 3 177 103 155
7 4 90 113 114
7 5 168 159 217
7 6 48 248 159
7 7 71 124 0
7 8 126 221 157
7 9 142 169 176
7 10 187 116 137
7 11 137 174 132
7 12 38 105 158
7 13 156 159 163
7 14 153 132 147
7 15 121 113 146
7 16 132 114 215
7 17 143 0 168
7 18 132 183 89
7 19 162 104 107
7 20 225 127 137
7 21 175 131 183
7 22 103 41 98
7 23 134 255 54
7 24 127 149 160
7 25 127 142 209
7 26 149 150 138
7 27 176 139 122
7 28 70 186 10
7 29 149 71 127
7 30 176 104 58
7 31 69 125 263

8 0 128 122 213
8 1 131 117 112
8 2 147 98 221
8 3 137 170 144
8 4 131 153 129
8 5 219 133 89
8 6 138 101 135
8 7 102 0 54
8 8 76 197 155
8 9 165 139 110
8 10 114 35 114
8 11 121 71 130
8 12 155 155 116
8 13 128 184 176
8 14 80 137 127
8 15 0 127 123
8 16 150 138 204
8 17 102 92 108
8 18 146 125 93
8 19 121 0 82
8 20 205 24 194
8 21 68 153 280
8 22 116 114 135
8 23 117 255 115
8 24 91 115 98
8 25 127 199 120
8 26 127 128 66
8 27 150 141 72
8 28 88 92 156
8 29 90 132 229
8 30 158 193 183
8 31 207 109 178

9 0 107 74 87
9 1 145 133 162
9 2 135 131 172
9 3 171 71 150
9 4 73 137 88
9 5 128 111 172
9 6 140 72 136
9 7 83 119 67
9 8 125 136 152
9 9 129 232 75
9 10 99 68 131
9 11 209 4 131
9 12 94 128 106
9 13 192 131 67
9 14 122 116 130
9 15 134 149 136
9 16 126 118 170
9 17 127 126 143
9 18 158 139 190
9 19 163 127 82
9 20 120 90 122
9 21 130 99 165
9 22 183 81 128
9 23 220 255 130
9 24 49 134 58
9 25 168 201 199
9 26 114 109 113
9 27 178 187 231
9 28 140 144 145
9 29 144 156 129
9 30 116 137 210
9 31 184 96 167

10 0 69 143 121
10 1 176 151 238
10 2 135 178 125
10 3 147 168 114
10 4 61 108 144
10 5 177 81 115
10 6 114 142 121
10 7 44 224 189
10 8 55 142 109
10 9 132 189 141
10 10 115 159 125
10 11 73 138 111
10 12 114 161 147
10 13 156 81 80
10 14 161 229 99
10 15 150 138 123
10 16 186 128 220
10 17 176 113 88
10 18 100 48 88
10 19 89 1 145
10 20 159 151 114
10 21 154 164 153
10 22 132 159 131
10 23 121 255 187
10 24 74 93 103
10 25 54 149 129
10 26 89 114 95
10 27 123 98 118
10 28 113 31 95
10 29 137 155 136
10 30 56 237 176
10 31 121 96 99

11 0 105 143 249
11 1 160 144 135
11 2 107 115 137
11 3 105 153 129
11 4 142 247 170
11 5 142 146 170
11 6 103 131 146
11 7 128 105 143
11 8 133 117 159
11 9 120 98 166
11 10 151 193 171
11 11 146 98 111
11 12 167 140 199
11 13 141 131 84
11 14 169 40 81
11 15 93 112 12
11 16 114 149 149
11 17 120 134 269
11 18 59 0 66
11 19 60 140 101
11 20 117 100 111
11 21 118 88 167
11 22 144 91 140
11 23 168 255 151
11 24 133 179 112
11 25 142 153 163
11 26 161 198 133
11 27 151 42 74
11 28 123 110 107
11 29 119 138 82
11 30 131 137 237
11 31 196 183 104

12 0 31 151 122
12 1 128 144 57
12 2 119 80 127
12 3 185 135 131
12 4 185 132 151
12 5 183 112 154
12 6 124 158 131
12 7 150 0 112
12 8 193 135 118
12 9 118 46 162
12 10 266 89 138
12 11 142 201 126
12 12 118 146 167
12 13 122 131 104
12 14 200 132 137
12 15 121 240 193
12 16 164 5 139
12 17 101 173 114
12 18 162 79 149
12 19 128 151 139
12 20 135 61 152
12 21 5 147 98
12 22 129 122 116
12 23 103 255 88
12 24 130 96 103
12 25 58 120 143
12 26 126 196 94
12 27 125 135 125
12 28 153 132 187
12 29 96 140 246
12 30 156 200 0
12 31 159 154 131

13 0 132 154 148
13 1 98 137 117
13 2 90 70 68
13 3 124 75 102
13 4 145 141 122
13 5 113 132 134
13 6 209 138 105
13 7 89 91 170
13 8 88 97 144
13 9 105 161 97
13 10 108 76 138
13 11 106 141 182
13 12 150 143 66
13 13 128 77 118
13 14 195 133 191
13 15 292 216 118
13 16 62 149 185
13 17 157 77 152
13 18 92 132 134
13 19 127 188 22
13 20 151 138 120
13 21 76 139 76
13 22 181 90 125
13 23 74 255 124
13 24 114 96 113
13 25 162 101 178
13 26 112 134 49
13 27 162 100 20
13 28 143 218 98
13 29 104 120 143
13 30 191 102 158
13 31 147 53 156

14 0 114 140 168
14 1 163 104 126
14 2 109 118 99
14 3 123 96 74
14 4 136 107 190
14 5 128 120 139
14 6 38 107 79
14 7 127 120 140
14 8 158 128 156
14 9 123 130 95
14 10 123 151 173
14 11 147 147 274
14 12 173 138 130
14 13 67 140 107
14 14 135 162 52
14 15 121 128 125
14 16 127 99 114
14 17 104 131 118
14 18 121 178 228
14 19 150 174 148
14 20 102 107 191
14 21 134 82 110
14 22 71 167 134
14 23 125 255 169
14 24 177 150 124
14 25 73 97 124
14 26 126 140 159
14 27 161 42 129
14 28 133 98 108
14 29 86 125 93
14 30 111 114 98
14 31 121 143 115

15 0 177 105 62
15 1 164 129 126
15 2 225 99 104
15 3 126 124 110
15 4 227 221 174
15 5 141 126 143
15 6 114 59 175
15 7 95 127 128
15 8 111 138 218
15 9 8 134 166
15 10 126 186 0
15 11 180 129 114
15 12 128 125 151
15 13 136 128 131
15 14 170 106 73
15 15 145 120 149
15 16 132 134 59
15 17 143 116 135
15 18 98 117 10
15 19 147 159 62
15 20 102 28 224
15 21 90 128 109
15 22 119 135 207
15 23 148 255 83
15 24 123 151 81
15 25 183 110 130
15 26 111 12 148
15 27 186 171 118
15 28 146 109 98
15 29 207 162 128
15 30 101 101 152
15 31 56 133 93

16 0 116 117 141
16 1 91 145 31
16 2 136 119 109
16 3 158 160 84
16 4 206 66 197
16 5 109 169 88
16 6 168 101 134
16 7 150 104 105
16 8 183 244 175
16 9 74 158 184
16 10 226 137 129
16 11 98 118 91
16 12 62 136 153
16 13 149 152 52
16 14 120 134 195
16 15 213 130 149
16 16 165 136 98
16 17 76 116 133
16 18 122 146 121
16 19 211 173 156
16 20 93 211 145
16 21 148 140 154
16 22 74 46 152
16 23 82 255 172
16 24 139 132 128
16 25 117 42 29
16 26 193 121 102
16 27 76 104 163
16 28 130 133 101
16 29 132 56 3
16 30 178 258 150
16 31 121 99 91

17 0 163 103 124
17 1 166 99 158
17 2 135 101 85
17 3 147 122 46
17 4 131 137 132
17 5 129 134 158
17 6 129 107 140
17 7 64 69 119
17 8 169 55 164
17 9 159 106 181
17 10 117 84 122
17 11 147 110 70
17 12 26 125 62
17 13 76 168 166
17 14 140 137 131
17 15 107 115 171
17 16 155 120 114
17 17 95 121 77
17 18 116 140 160
17 19 122 145 207
17 20 137 164 134
17 21 152 111 150
17 22 147 126 156
17 23 109 255 197
17 24 73 140 231
17 25 129 239 28
17 26 145 45 125
17 27 122 149 148
17 28 134 117 74
17 29 122 166 186
17 30 151 178 150
17 31 183 128 153

18 0 101 126 104
18 1 125 112 176
18 2 202 175 120
18 3 143 124 141
18 4 144 106 114
18 5 107 154 113
18 6 163 144 133
18 7 121 231 201
18 8 181 90 181
18 9 155 118 189
18 10 97 172 121
18 11 142 143 125
18 12 109 235 129
18 13 146 142 70
18 14 93 104 116
18 15 192 145 113
18 16 123 128 136
18 17 142 136 51
18 18 126 55 110
18 19 179 123 130
18 20 195 138 178
18 21 173 134 100
18 22 119 147 126
18 23 150 255 125
18 24 129 150 251
18 25 0 118 161
18 26 216 119 141
18 27 185 132 142
18 28 88 156 183
18 29 202 93 146
18 30 114 168 226
18 31 128 133 94

19 0 73 211 0
19 1 102 109 114
19 2 143 26 116
19 3 162 159 94
19 4 131 113 41
19 5 110 102 72
19 6 90 110 113
19 7 115 122 126
19 8 130 157 143
19 9 123 192 32
19 10 124 114 171
19 11 204 156 108
19 12 93 121 94
19 13 0 105 274
19 14 160 151 110
19 15 118 111 144
19 16 194 140 198
19 17 57 75 194
19 18 149 111 189
19 19 155 75 132
19 20 124 43 140
19 21 115 126 124
19 22 51 113 40
19 23 154 255 201
19 24 138 112 106
19 25 139 133 108
19 26 107 182 0
19 27 30 143 149
19 28 132 178 83
19 29 195 196 133
19 30 92 237 120
19 31 165 115 132

20 0 99 101 100
20 1 107 99 160
20 2 47 124 216
20 3 133 93 95
20 4 119 94 107
20 5 130 174 120
20 6 63 153 251
20 7 135 40 187
20 8 105 136 126
20 9 84 164 153
20 10 174 104 196
20 11 111 57 111
20 12 151 138 86
20 13 139 39 79
20 14 133 0 202
20 15 156 119 142
20 16 121 115 145
20 17 132 118 130
20 18 108 141 127
20 19 154 113 159
20 20 156 206 52
20 21 105 160 199
20 22 111 126 133
20 23 142 255 143
20 24 158 120 153
20 25 111 136 146
20 26 116 0 116
20 27 130 138 73
20 28 102 134 190
20 29 135 137 115
20 30 163 128 126
20 31 133 207 0

21 0 138 120 212
21 1 52 139 71
21 2 146 137 87
21 3 194 149 140
21 4 191 124 129
21 5 144 131 172
21 6 142 115 170
21 7 97 115 87
21 8 123 122 162
21 9 38 213 232
21 10 123 114 84
21 11 48 103 123
21 12 91 129 128
21 13 155 137 127
21 14 212 167 143
21 15 111 104 51
21 16 112 156 137
21 17 148 174 171
21 18 118 122 167
21 19 109 198 135
21 20 111 133 133
21 21 145 165 113
21 22 125 155 122
21 23 128 255 100
21 24 79 122 73
21 25 137 116 172
21 26 126 119 164
21 27 139 141 127
21 28 117 83 150
21 29 118 135 87
21 30 127 158 147
21 31 128 124 72

22 0 136 132 145
22 1 112 39 175
22 2 71 130 187
22 3 117 174 69
22 4 75 164 147
22 5 48 228 90
22 6 137 158 34
22 7 121 162 160
22 8 169 129 143
22 9 155 127 107
22 10 102 118 132
22 11 191 130 137
22 12 109 113 178
22 13 186 59 218
22 14 0 153 88
22 15 141 131 128
22 16 98 170 163
22 17 113 140 120
22 18 117 193 204
22 19 129 100 96
22 20 102 154 112
22 21 157 102 145
22 22 89 117 114
22 23 185 255 100
22 24 119 194 163
22 25 132 115 127
22 26 119 214 91
22 27 133 52 144
22 28 131 136 167
22 29 212 140 77
22 30 152 107 130
22 31 121 190 120

23 0 135 116 99
23 1 6 150 165
23 2 128 170 93
23 3 176 186 157
23 4 140 184 135
23 5 241 113 65
23 6 90 49 123
23 7 123 80 164
23 8 0 127 155
23 9 118 191 167
23 10 130 169 102
23 11 114 140 131
23 12 132 147 156
23 13 160 140 28
23 14 0 143 10
23 15 151 143 204
23 16 113 126 112
23 17 133 113 133
23 18 113 103 134
23 19 133 135 210
23 20 159 162 144
23 21 156 242 118
23 22 126 201 118
23 23 102 255 128
23 24 183 150 26
23 25 118 129 92
23 26 55 175 108
23 27 59 112 94
23 28 104 133 138
23 29 207 76 120
23 30 136 158 103
23 31 141 229 124

24 0 165 68 188
24 1 101 222 109
24 2 80 136 141
24 3 122 115 129
24 4 131 38 120
24 5 79 143 118
24 6 72 112 113
24 7 122 104 30
24 8 149 124 63
24 9 165 177 85
24 10 108 167 77
24 11 183 134 117
24 12 0 111 158
24 13 127 138 81
24 14 112 135 138
24 15 87 198 159
24 16 153 17 129
24 17 81 145 115
24 18 141 103 91
24 19 124 146 121
24 20 76 139 190
24 21 32 121 92
24 22 225 132 114
24 23 143 255 89
24 24 145 167 133
24 25 131 0 100
24 26 108 88 188
24 27 142 142 31
24 28 157 118 186
24 29 133 186 164
24 30 107 189 80
24 31 131 104 151

25 0 123 199 166
25 1 94 172 90
25 2 188 160 145
25 3 99 129 86
25 4 92 152 129
25 5 10 91 121
25 6 128 145 137
25 7 112 164 134
25 8 115 147 124
25 9 102 123 136
25 10 66 130 149
25 11 125 124 38
25 12 129 132 135
25 13 170 132 116
25 14 114 123 154
25 15 113 128 122
25 16 115 150 92
25 17 124 103 198
25 18 115 89 165
25 19 123 180 112
25 20 148 144 128
25 21 122 185 100
25 22 119 143 122
25 23 93 255 130
25 24 182 122 139
25 25 227 56 163
25 26 109 131 156
25 27 170 133 67
25 28 142 171 161
25 29 136 161 85
25 30 148 121 132
25 31 124 127 135

26 0 161 121 165
26 1 185 118 126
26 2 132 118 132
26 3 128 128 281
26 4 70 247 99
26 5 112 136 0
26 6 94 170 124
26 7 126 118 129
26 8 126 91 182
26 9 207 145 145
26 10 162 86 115
26 11 132 136 118
26 12 152 210 107
26 13 202 95 149
26 14 142 130 91
26 15 272 289 128
26 16 160 201 74
26 17 59 71 51
26 18 106 142 114
26 19 128 138 133
26 20 27 136 127
26 21 119 145 148
26 22 143 127 171
26 23 129 255 362
26 24 141 94 138
26 25 164 166 113
26 26 127 125 246
26 27 135 125 109
26 28 84 128 0
26 29 124 106 121
26 30 156 122 40
26 31 162 158 8

27 0 133 235 121
27 1 159 160 67
27 2 72 136 75
27 3 114 129 122
27 4 176 96 113
27 5 108 81 156
27 6 132 150 116
27 7 190 154 71
27 8 106 191 61
27 9 128 133 134
27 10 31 107 135
27 11 119 120 162
27 12 103 148 134
27 13 160 171 125
27 14 127 85 100
27 15 133 248 172
27 16 150 175 164
27 17 84 141 89
27 18 156 123 104
27 19 170 126 129
27 20 285 128 120
27 21 50 181 153
27 22 109 140 64
27 23 155 255 242
27 24 137 157 191
27 25 173 78 131
27 26 71 224 151
27 27 171 133 124
27 28 151 77 144
27 29 106 110 0
27 30 165 68 110
27 31 109 101 60

28 0 122 95 126
28 1 136 144 117
28 2 130 30 125
28 3 139 113 52
28 4 67 112 105
28 5 130 0 132
28 6 156 137 120
28 7 127 120 158
28 8 113 138 102
28 9 123 149 94
28 10 251 119 132
28 11 140 126 207
28 12 174 128 125
28 13 81 68 119
28 14 88 117 162
28 15 128 121 169
28 16 139 136 124
28 17 122 59 108
28 18 181 195 99
28 19 138 96 129
28 20 111 130 120
28 21 113 133 166
28 22 137 131 119
28 23 61 255 90
28 24 19 144 118
28 25 111 189 157
28 26 129 125 154
28 27 94 148 182
28 28 76 147 136
28 29 204 101 112
28 30 197 304 139
28 31 134 65 115

29 0 124 167 178
29 1 115 73 141
29 2 131 159 87
29 3 98 129 63
29 4 0 191 111
29 5 122 120 128
29 6 212 18 117
29 7 159 175 142
29 8 121 113 75
29 9 143 182 96
29 10 182 123 21
29 11 127 167 220
29 12 110 104 68
29 13 141 121 125
29 14 40 183 88
29 15 134 94 130
29 16 184 154 113
29 17 81 134 109
29 18 164 150 165
29 19 102 123 59
29 20 130 137 85
29 21 163 185 131
29 22 152 124 100
29 23 154 255 102
29 24 146 172 190
29 25 120 206 124
29 26 194 90 119
29 27 127 161 108
29 28 48 125 89
29 29 65 194 161
29 30 152 102 132
29 31 67 155 172

30 0 171 127 217
30 1 48 115 125
30 2 196 177 229
30 3 182 151 94
30 4 128 94 156
30 5 76 0 81
30 6 79 166 83
30 7 104 131 76
30 8 117 72 215
30 9 148 158 171
30 10 105 112 1
30 11 113 90 103
30 12 58 72 146
30 13 119 72 144
30 14 173 139 248
30 15 216 97 129
30 16 125 79 109
30 17 226 110 150
30 18 83 119 0
30 19 94 144 171
30 20 217 121 144
30 21 99 57 63
30 22 198 96 168
30 23 111 255 114
30 24 161 241 112
30 25 126 106 120
30 26 103 126 0
30 27 137 116 10
30 28 124 83 55
30 29 129 145 277
30 30 118 134 142
30 31 111 141 221

31 0 129 119 87
31 1 119 107 120
31 2 125 128 82
31 3 125 121 89
31 4 71 68 126
31 5 141 81 140
31 6 125 116 109
31 7 137 140 172
31 8 216 132 154
31 9 67 161 71
31 10 141 66 94
31 11 115 134 73
31 12 63 114 166
31 13 174 150 101
31 14 77 114 143
31 15 144 152 157
31 16 38 125 164
31 17 110 117 232
31 18 132 153 170
31 19 149 168 82
31 20 158 42 290
31 21 109 62 97
31 22 195 187 42
31 23 157 255 51
31 24 136 182 102
31 25 64 138 132
31 26 149 42 114
31 27 144 159 120
31 28 63 160 104
31 29 129 157 126
31 30 192 136 109
31 31 141 108 141



==> Cifra_figuretem/0.039/dp2-gray.txt <==
0 0 96 96 96
0 1 157 157 157
0 2 92 92 92
0 3 99 99 99
0 4 160 160 160
0 5 112 112 112
0 6 126 126 126
0 7 168 168 168
0 8 80 80 80
0 9 95 95 95
0 10 109 109 109
0 11 86 86 86
0 12 133 133 133
0 13 154 154 154
0 14 137 137 137
0 15 130 130 130
0 16 132 132 132
0 17 141 141 141
0 18 134 134 134
0 19 113 113 113
0 20 79 79 79
0 21 136 136 136
0 22 125 125 125
0 23 85 85 85
0 24 173 173 173
0 25 152 152 152
0 26 115 115 115
0 27 134 134 134
0 28 112 112 112
0 29 116 116 116
0 30 137 137 137
0 31 140 140 140

1 0 116 116 116
1 1 129 129 129
1 2 123 123 123
1 3 118 118 118
1 4 143 143 143
1 5 103 103 103
1 6 141 141 141
1 7 85 85 85
1 8 139 139 139
1 9 152 152 152
1 10 135 135 135
1 11 126 126 126
1 12 165 165 165
1 13 112 112 112
1 14 138 138 138
1 15 142 142 142
1 16 96 96 96
1 17 192 192 192
1 18 103 103 103
1 19 119 119 119
1 20 139 139 139
1 21 131 131 131
1 22 151 151 151
1 23 139 139 139
1 24 207 207 207
1 25 123 123 123
1 26 164 164 164
1 27 151 151 151
1 28 111 111 111
1 29 161 161 161
1 30 121 121 121
1 31 172 172 172

2 0 160 160 160
2 1 156 156 156
2 2 110 110 110
2 3 173 173 173
2 4 188 188 188
2 5 133 133 133
2 6 147 147 147
2 7 114 114 114
2 8 168 168 168
2 9 133 133 133
2 10 87 87 87
2 11 124 124 124
2 12 164 164 164
2 13 148 148 148
2 14 160 160 160
2 15 145 145 145
2 16 145 145 145
2 17 146 146 146
2 18 112 112 112
2 19 223 223 223
2 20 132 132 132
2 21 170 170 170
2 22 118 118 118
2 23 111 111 111
2 24 129 129 129
2 25 91 91 91
2 26 122 122 122
2 27 151 151 151
2 28 128 128 128
2 29 102 102 102
2 30 107 107 107
2 31 172 172 172

3 0 198 198 198
3 1 156 156 156
3 2 134 134 134
3 3 91 91 91
3 4 131 131 131
3 5 183 183 183
3 6 174 174 174
3 7 132 132 132
3 8 151 151 151
3 9 134 134 134
3 10 131 131 131
3 11 145 145 145
3 12 107 107 107
3 13 160 160 160
3 14 87 87 87
3 15 147 147 147
3 16 67 67 67
3 17 118 118 118
3 18 133 133 133
3 19 112 112 112
3 20 77 77 77
3 21 162 162 162
3 22 144 144 144
3 23 106 106 106
3 24 142 142 142
3 25 109 109 109
3 26 99 99 99
3 27 117 117 117
3 28 117 117 117
3 29 144 144 144
3 30 139 139 139
3 31 98 98 98

4 0 119 119 119
4 1 160 160 160
4 2 172 172 172
4 3 184 184 184
4 4 132 132 132
4 5 147 147 147
4 6 115 115 115
4 7 155 155 155
4 8 168 168 168
4 9 118 118 118
4 10 171 171 171
4 11 147 147 147
4 12 106 106 106
4 13 146 146 146
4 14 138 138 138
4 15 151 151 151
4 16 124 124 124
4 17 169 169 169
4 18 123 123 123
4 19 86 86 86
4 20 165 165 165
4 21 123 123 123
4 22 132 132 132
4 23 124 124 124
4 24 126 126 126
4 25 135 135 135
4 26 111 111 111
4 27 133 133 133
4 28 137 137 137
4 29 132 132 132
4 30 103 103 103
4 31 137 137 137

5 0 110 110 110
5 1 173 173 173
5 2 124 124 124
5 3 165 165 165
5 4 122 122 122
5 5 161 161 161
5 6 114 114 114
5 7 196 196 196
5 8 110 110 110
5 9 185 185 185
5 10 114 114 114
5 11 86 86 86
5 12 113 113 113
5 13 141 141 141
5 14 161 161 161
5 15 176 176 176
5 16 147 147 147
5 17 158 158 158
5 18 159 159 159
5 19 98 98 98
5 20 145 145 145
5 21 110 110 110
5 22 138 138 138
5 23 32 32 32
5 24 89 89 89
5 25 139 139 139
5 26 112 112 112
5 27 142 142 142
5 28 115 115 115
5 29 127 127 127
5 30 138 138 138
5 31 104 104 104

6 0 138 138 138
6 1 113 113 113
6 2 171 171 171
6 3 135 135 135
6 4 169 169 169
6 5 152 152 152
6 6 128 128 128
6 7 94 94 94
6 8 138 138 138
6 9 136 136 136
6 10 138 138 138
6 11 84 84 84
6 12 118 118 118
6 13 147 147 147
6 14 136 136 136
6 15 151 151 151
6 16 142 142 142
6 17 93 93 93
6 18 138 138 138
6 19 153 153 153
6 20 135 135 135
6 21 134 134 134
6 22 154 154 154
6 23 140 140 140
6 24 146 146 146
6 25 155 155 155
6 26 123 123 123
6 27 174 174 174
6 28 179 179 179
6 29 143 143 143
6 30 160 160 160
6 31 139 139 139

7 0 180 180 180
7 1 130 130 130
7 2 110 110 110
7 3 109 109 109
7 4 149 149 149
7 5 125 125 125
7 6 168 168 168
7 7 142 142 142
7 8 178 178 178
7 9 170 170 170
7 10 196 196 196
7 11 122 122 122
7 12 133 133 133
7 13 139 139 139
7 14 150 150 150
7 15 152 152 152
7 16 131 131 131
7 17 156 156 156
7 18 125 125 125
7 19 147 147 147
7 20 126 126 126
7 21 142 142 142
7 22 75 75 75
7 23 90 90 90
7 24 144 144 144
7 25 132 132 132
7 26 118 118 118
7 27 123 123 123
7 28 124 124 124
7 29 137 137 137
7 30 122 122 122
7 31 66 66 66

8 0 131 131 131
8 1 115 115 115
8 2 97 97 97
8 3 133 133 133
8 4 119 119 119
8 5 144 144 144
8 6 87 87 87
8 7 117 117 117
8 8 140 140 140
8 9 106 106 106
8 10 119 119 119
8 11 143 143 143
8 12 105 105 105
8 13 106 106 106
8 14 155 155 155
8 15 123 123 123
8 16 147 147 147
8 17 163 163 163
8 18 100 100 100
8 19 101 101 101
8 20 152 152 152
8 21 43 43 43
8 22 131 131 131
8 23 126 126 126
8 24 128 128 128
8 25 141 141 141
8 26 117 117 117
8 27 109 109 109
8 28 129 129 129
8 29 102 102 102
8 30 120 120 120
8 31 89 89 89

9 0 162 162 162
9 1 123 123 123
9 2 133 133 133
9 3 115 115 115
9 4 104 104 104
9 5 206 206 206
9 6 137 137 137
9 7 149 149 149
9 8 132 132 132
9 9 107 107 107
9 10 85 85 85
9 11 146 146 146
9 12 120 120 120
9 13 146 146 146
9 14 130 130 130
9 15 139 139 139
9 16 143 143 143
9 17 107 107 107
9 18 147 147 147
9 19 116 116 116
9 20 111 111 111
9 21 140 140 140
9 22 153 153 153
9 23 131 131 131
9 24 125 125 125
9 25 148 148 148
9 26 144 144 144
9 27 93 93 93
9 28 156 156 156
9 29 102 102 102
9 30 118 118 118
9 31 71 71 71

10 0 106 106 106
10 1 136 136 136
10 2 121 121 121
10 3 127 127 127
10 4 119 119 119
10 5 141 141 141
10 6 161 161 161
10 7 183 183 183
10 8 127 127 127
10 9 158 158 158
10 10 128 128 128
10 11 72 72 72
10 12 121 121 121
10 13 163 163 163
10 14 131 131 131
10 15 138 138 138
10 16 71 71 71
10 17 134 134 134
10 18 134 134 134
10 19 155 155 155
10 20 91 91 91
10 21 141 141 141
10 22 135 135 135
10 23 162 162 162
10 24 168 168 168
10 25 101 101 101
10 26 98 98 98
10 27 149 149 149
10 28 114 114 114
10 29 126 126 126
10 30 109 109 109
10 31 152 152 152

11 0 128 128 128
11 1 76 76 76
11 2 107 107 107
11 3 124 124 124
11 4 128 128 128
11 5 112 112 112
11 6 127 127 127
11 7 131 131 131
11 8 84 84 84
11 9 143 143 143
11 10 158 158 158
11 11 124 124 124
11 12 126 126 126
11 13 154 154 154
11 14 128 128 128
11 15 86 86 86
11 16 132 132 132
11 17 145 145 145
11 18 115 115 115
11 19 132 132 132
11 20 156 156 156
11 21 91 91 91
11 22 162 162 162
11 23 108 108 108
11 24 123 123 123
11 25 126 126 126
11 26 144 144 144
11 27 128 128 128
11 28 110 110 110
11 29 156 156 156
11 30 18 18 18
11 31 81 81 81

12 0 70 70 70
12 1 135 135 135
12 2 105 105 105
12 3 115 115 115
12 4 122 122 122
12 5 133 133 133
12 6 127 127 127
12 7 125 125 125
12 8 136 136 136
12 9 139 139 139
12 10 146 146 146
12 11 100 100 100
12 12 164 164 164
12 13 133 133 133
12 14 119 119 119
12 15 148 148 148
12 16 78 78 78
12 17 112 112 112
12 18 107 107 107
12 19 122 122 122
12 20 133 133 133
12 21 170 170 170
12 22 139 139 139
12 23 130 130 130
12 24 127 127 127
12 25 136 136 136
12 26 107 107 107
12 27 134 134 134
12 28 148 148 148
12 29 109 109 109
12 30 132 132 132
12 31 138 138 138

13 0 125 125 125
13 1 139 139 139
13 2 143 143 143
13 3 136 136 136
13 4 90 90 90
13 5 132 132 132
13 6 80 80 80
13 7 96 96 96
13 8 78 78 78
13 9 139 139 139
13 10 164 164 164
13 11 109 109 109
13 12 129 129 129
13 13 122 122 122
13 14 90 90 90
13 15 151 151 151
13 16 139 139 139
13 17 157 157 157
13 18 117 117 117
13 19 118 118 118
13 20 172 172 172
13 21 148 148 148
13 22 135 135 135
13 23 115 115 115
13 24 111 111 111
13 25 170 170 170
13 26 125 125 125
13 27 121 121 121
13 28 110 110 110
13 29 119 119 119
13 30 160 160 160
13 31 151 151 151

14 0 162 162 162
14 1 126 126 126
14 2 71 71 71
14 3 135 135 135
14 4 116 116 116
14 5 139 139 139
14 6 112 112 112
14 7 105 105 105
14 8 119 119 119
14 9 86 86 86
14 10 144 144 144
14 11 6 6 6
14 12 132 132 132
14 13 166 166 166
14 14 90 90 90
14 15 117 117 117
14 16 104 104 104
14 17 84 84 84
14 18 153 153 153
14 19 109 109 109
14 20 155 155 155
14 21 165 165 165
14 22 99 99 99
14 23 134 134 134
14 24 108 108 108
14 25 134 134 134
14 26 105 105 105
14 27 201 201 201
14 28 132 132 132
14 29 147 147 147
14 30 166 166 166
14 31 104 104 104

15 0 170 170 170
15 1 114 114 114
15 2 122 122 122
15 3 90 90 90
15 4 140 140 140
15 5 117 117 117
15 6 70 70 70
15 7 110 110 110
15 8 106 106 106
15 9 125 125 125
15 10 117 117 117
15 11 130 130 130
15 12 82 82 82
15 13 152 152 152
15 14 129 129 129
15 15 181 181 181
15 16 131 131 131
15 17 143 143 143
15 18 105 105 105
15 19 169 169 169
15 20 104 104 104
15 21 167 167 167
15 22 137 137 137
15 23 94 94 94
15 24 137 137 137
15 25 154 154 154
15 26 136 136 136
15 27 127 127 127
15 28 79 79 79
15 29 123 123 123
15 30 90 90 90
15 31 99 99 99

16 0 123 123 123
16 1 113 113 113
16 2 107 107 107
16 3 136 136 136
16 4 137 137 137
16 5 107 107 107
16 6 152 152 152
16 7 159 159 159
16 8 140 140 140
16 9 119 119 119
16 10 98 98 98
16 11 149 149 149
16 12 102 102 102
16 13 120 120 120
16 14 118 118 118
16 15 122 122 122
16 16 158 158 158
16 17 79 79 79
16 18 156 156 156
16 19 149 149 149
16 20 131 131 131
16 21 105 105 105
16 22 97 97 97
16 23 162 162 162
16 24 135 135 135
16 25 131 131 131
16 26 145 145 145
16 27 150 150 150
16 28 121 121 121
16 29 142 142 142
16 30 97 97 97
16 31 81 81 81

17 0 144 144 144
17 1 133 133 133
17 2 157 157 157
17 3 114 114 114
17 4 136 136 136
17 5 153 153 153
17 6 164 164 164
17 7 89 89 89
17 8 144 144 144
17 9 130 130 130
17 10 96 96 96
17 11 109 109 109
17 12 116 116 116
17 13 153 153 153
17 14 123 123 123
17 15 123 123 123
17 16 175 175 175
17 17 184 184 184
17 18 130 130 130
17 19 104 104 104
17 20 95 95 95
17 21 226 226 226
17 22 158 158 158
17 23 121 121 121
17 24 125 125 125
17 25 118 118 118
17 26 121 121 121
17 27 157 157 157
17 28 133 133 133
17 29 153 153 153
17 30 122 122 122
17 31 124 124 124

18 0 142 142 142
18 1 86 86 86
18 2 133 133 133
18 3 96 96 96
18 4 116 116 116
18 5 89 89 89
18 6 160 160 160
18 7 86 86 86
18 8 85 85 85
18 9 142 142 142
18 10 141 141 141
18 11 129 129 129
18 12 133 133 133
18 13 171 171 171
18 14 103 103 103
18 15 159 159 159
18 16 143 143 143
18 17 141 141 141
18 18 106 106 106
18 19 144 144 144
18 20 131 131 131
18 21 136 136 136
18 22 105 105 105
18 23 121 121 121
18 24 156 156 156
18 25 144 144 144
18 26 90 90 90
18 27 94 94 94
18 28 164 164 164
18 29 138 138 138
18 30 78 78 78
18 31 156 156 156

19 0 182 182 182
19 1 150 150 150
19 2 105 105 105
19 3 120 120 120
19 4 133 133 133
19 5 160 160 160
19 6 131 131 131
19 7 147 147 147
19 8 150 150 150
19 9 158 158 158
19 10 146 146 146
19 11 147 147 147
19 12 107 107 107
19 13 105 105 105
19 14 111 111 111
19 15 133 133 133
19 16 160 160 160
19 17 159 159 159
19 18 149 149 149
19 19 94 94 94
19 20 81 81 81
19 21 131 131 131
19 22 153 153 153
19 23 131 131 131
19 24 87 87 87
19 25 121 121 121
19 26 134 134 134
19 27 143 143 143
19 28 99 99 99
19 29 127 127 127
19 30 84 84 84
19 31 174 174 174

20 0 128 128 128
20 1 138 138 138
20 2 139 139 139
20 3 117 117 117
20 4 167 167 167
20 5 100 100 100
20 6 137 137 137
20 7 109 109 109
20 8 133 133 133
20 9 87 87 87
20 10 133 133 133
20 11 126 126 126
20 12 144 144 144
20 13 101 101 101
20 14 119 119 119
20 15 181 181 181
20 16 131 131 131
20 17 109 109 109
20 18 148 148 148
20 19 47 47 47
20 20 150 150 150
20 21 106 106 106
20 22 134 134 134
20 23 125 125 125
20 24 151 151 151
20 25 144 144 144
20 26 102 102 102
20 27 112 112 112
20 28 167 167 167
20 29 130 130 130
20 30 110 110 110
20 31 176 176 176

21 0 132 132 132
21 1 130 130 130
21 2 137 137 137
21 3 134 134 134
21 4 137 137 137
21 5 125 125 125
21 6 148 148 148
21 7 75 75 75
21 8 148 148 148
21 9 83 83 83
21 10 131 131 131
21 11 146 146 146
21 12 113 113 113
21 13 143 143 143
21 14 114 114 114
21 15 146 146 146
21 16 152 152 152
21 17 184 184 184
21 18 107 107 107
21 19 122 122 122
21 20 154 154 154
21 21 127 127 127
21 22 197 197 197
21 23 139 139 139
21 24 151 151 151
21 25 118 118 118
21 26 106 106 106
21 27 113 113 113
21 28 129 129 129
21 29 134 134 134
21 30 113 113 113
21 31 181 181 181

22 0 137 137 137
22 1 128 128 128
22 2 102 102 102
22 3 140 140 140
22 4 131 131 131
22 5 126 126 126
22 6 140 140 140
22 7 113 113 113
22 8 125 125 125
22 9 143 143 143
22 10 148 148 148
22 11 65 65 65
22 12 134 134 134
22 13 106 106 106
22 14 98 98 98
22 15 227 227 227
22 16 144 144 144
22 17 149 149 149
22 18 151 151 151
22 19 56 56 56
22 20 105 105 105
22 21 160 160 160
22 22 152 152 152
22 23 131 131 131
22 24 139 139 139
22 25 100 100 100
22 26 98 98 98
22 27 105 105 105
22 28 159 159 159
22 29 108 108 108
22 30 139 139 139
22 31 150 150 150

23 0 116 116 116
23 1 147 147 147
23 2 135 135 135
23 3 135 135 135
23 4 110 110 110
23 5 118 118 118
23 6 138 138 138
23 7 138 138 138
23 8 85 85 85
23 9 118 118 118
23 10 103 103 103
23 11 161 161 161
23 12 148 148 148
23 13 126 126 126
23 14 91 91 91
23 15 126 126 126
23 16 177 177 177
23 17 107 107 107
23 18 107 107 107
23 19 72 72 72
23 20 141 141 141
23 21 177 177 177
23 22 97 97 97
23 23 154 154 154
23 24 169 169 169
23 25 137 137 137
23 26 116 116 116
23 27 93 93 93
23 28 109 109 109
23 29 183 183 183
23 30 68 68 68
23 31 120 120 120

24 0 124 124 124
24 1 127 127 127
24 2 139 139 139
24 3 118 118 118
24 4 95 95 95
24 5 118 118 118
24 6 133 133 133
24 7 145 145 145
24 8 109 109 109
24 9 84 84 84
24 10 124 124 124
24 11 138 138 138
24 12 113 113 113
24 13 134 134 134
24 14 155 155 155
24 15 182 182 182
24 16 140 140 140
24 17 149 149 149
24 18 173 173 173
24 19 107 107 107
24 20 176 176 176
24 21 107 107 107
24 22 143 143 143
24 23 135 135 135
24 24 135 135 135
24 25 144 144 144
24 26 143 143 143
24 27 98 98 98
24 28 144 144 144
24 29 148 148 148
24 30 93 93 93
24 31 144 144 144

25 0 121 121 121
25 1 126 126 126
25 2 115 115 115
25 3 126 126 126
25 4 137 137 137
25 5 180 180 180
25 6 160 160 160
25 7 137 137 137
25 8 137 137 137
25 9 128 128 128
25 10 127 127 127
25 11 128 128 128
25 12 129 129 129
25 13 123 123 123
25 14 120 120 120
25 15 152 152 152
25 16 95 95 95
25 17 119 119 119
25 18 133 133 133
25 19 133 133 133
25 20 137 137 137
25 21 163 163 163
25 22 132 132 132
25 23 126 126 126
25 24 92 92 92
25 25 100 100 100
25 26 153 153 153
25 27 124 124 124
25 28 140 140 140
25 29 118 118 118
25 30 96 96 96
25 31 125 125 125

26 0 116 116 116
26 1 173 173 173
26 2 120 120 120
26 3 130 130 130
26 4 134 134 134
26 5 129 129 129
26 6 166 166 166
26 7 160 160 160
26 8 110 110 110
26 9 130 130 130
26 10 117 117 117
26 11 154 154 154
26 12 112 112 112
26 13 94 94 94
26 14 152 152 152
26 15 104 104 104
26 16 129 129 129
26 17 170 170 170
26 18 134 134 134
26 19 115 115 115
26 20 112 112 112
26 21 132 132 132
26 22 145 145 145
26 23 89 89 89
26 24 154 154 154
26 25 156 156 156
26 26 148 148 148
26 27 129 129 129
26 28 114 114 114
26 29 112 112 112
26 30 105 105 105
26 31 155 155 155

27 0 153 153 153
27 1 170 170 170
27 2 156 156 156
27 3 119 119 119
27 4 136 136 136
27 5 127 127 127
27 6 153 153 153
27 7 130 130 130
27 8 117 117 117
27 9 138 138 138
27 10 101 101 101
27 11 127 127 127
27 12 141 141 141
27 13 152 152 152
27 14 107 107 107
27 15 105 105 105
27 16 138 138 138
27 17 129 129 129
27 18 126 126 126
27 19 117 117 117
27 20 103 103 103
27 21 134 134 134
27 22 146 146 146
27 23 155 155 155
27 24 117 117 117
27 25 151 151 151
27 26 107 107 107
27 27 155 155 155
27 28 126 126 126
27 29 110 110 110
27 30 85 85 85
27 31 153 153 153

28 0 112 112 112
28 1 133 133 133
28 2 179 179 179
28 3 123 123 123
28 4 153 153 153
28 5 139 139 139
28 6 139 139 139
28 7 55 55 55
28 8 150 150 150
28 9 135 135 135
28 10 138 138 138
28 11 126 126 126
28 12 100 100 100
28 13 132 132 132
28 14 126 126 126
28 15 96 96 96
28 16 134 134 134
28 17 110 110 110
28 18 127 127 127
28 19 107 107 107
28 20 141 141 141
28 21 125 125 125
28 22 97 97 97
28 23 165 165 165
28 24 154 154 154
28 25 126 126 126
28 26 174 174 174
28 27 156 156 156
28 28 76 76 76
28 29 86 86 86
28 30 132 132 132
28 31 161 161 161

29 0 144 144 144
29 1 124 124 124
29 2 144 144 144
29 3 118 118 118
29 4 172 172 172
29 5 70 70 70
29 6 175 175 175
29 7 121 121 121
29 8 79 79 79
29 9 130 130 130
29 10 119 119 119
29 11 120 120 120
29 12 228 228 228
29 13 123 123 123
29 14 114 114 114
29 15 116 116 116
29 16 131 131 131
29 17 134 134 134
29 18 137 137 137
29 19 125 125 125
29 20 116 116 116
29 21 174 174 174
29 22 143 143 143
29 23 125 125 125
29 24 139 139 139
29 25 134 134 134
29 26 154 154 154
29 27 112 112 112
29 28 118 118 118
29 29 138 138 138
29 30 117 117 117
29 31 128 128 128

30 0 121 121 121
30 1 121 121 121
30 2 151 151 151
30 3 118 118 118
30 4 185 185 185
30 5 135 135 135
30 6 133 133 133
30 7 63 63 63
30 8 136 136 136
30 9 101 101 101
30 10 101 101 101
30 11 127 127 127
30 12 171 171 171
30 13 145 145 145
30 14 170 170 170
30 15 145 145 145
30 16 116 116 116
30 17 136 136 136
30 18 128 128 128
30 19 144 144 144
30 20 187 187 187
30 21 159 159 159
30 22 133 133 133
30 23 102 102 102
30 24 110 110 110
30 25 126 126 126
30 26 130 130 130
30 27 89 89 89
30 28 132 132 132
30 29 116 116 116
30 30 137 137 137
30 31 65 65 65

31 0 122 122 122
31 1 138 138 138
31 2 179 179 179
31 3 128 128 128
31 4 124 124 124
31 5 99 99 99
31 6 205 205 205
31 7 106 106 106
31 8 132 132 132
31 9 127 127 127
31 10 131 131 131
31 11 148 148 148
31 12 128 128 128
31 13 137 137 137
31 14 122 122 122
31 15 85 85 85
31 16 132 132 132
31 17 151 151 151
31 18 126 126 126
31 19 54 54 54
31 20 84 84 84
31 21 137 137 137
31 22 135 135 135
31 23 115 115 115
31 24 149 149 149
31 25 107 107 107
31 26 62 62 62
31 27 103 103 103
31 28 97 97 97
31 29 72 72 72
31 30 149 149 149
31 31 114 114 114



==> Cifra_figuretem/0.039/dp2.txt <==
0 0 80 91 117
0 1 215 97 159
0 2 0 162 147
0 3 118 113 66
0 4 146 129 205
0 5 99 114 121
0 6 109 137 131
0 7 129 136 238
0 8 223 0 128
0 9 92 130 63
0 10 135 136 57
0 11 95 4 160
0 12 112 151 136
0 13 160 144 158
0 14 202 101 106
0 15 255 89 120
0 16 136 92 167
0 17 168 143 113
0 18 120 143 138
0 19 97 103 139
0 20 142 59 36
0 21 201 139 68
0 22 126 120 129
0 23 80 74 101
0 24 202 151 165
0 25 143 172 140
0 26 141 78 128
0 27 156 116 131
0 28 101 98 135
0 29 84 203 59
0 30 107 167 138
0 31 142 154 123

1 0 134 86 127
1 1 113 110 164
1 2 66 135 170
1 3 128 128 97
1 4 141 145 142
1 5 116 107 85
1 6 146 143 134
1 7 102 112 40
1 8 161 117 138
1 9 164 126 167
1 10 164 78 164
1 11 134 119 125
1 12 186 149 159
1 13 128 114 94
1 14 133 156 125
1 15 255 164 143
1 16 70 125 93
1 17 199 231 147
1 18 92 80 138
1 19 60 162 135
1 20 122 122 173
1 21 145 117 131
1 22 131 178 144
1 23 168 124 124
1 24 150 267 204
1 25 173 86 109
1 26 240 127 124
1 27 129 128 195
1 28 88 133 113
1 29 131 224 128
1 30 145 121 98
1 31 116 177 223

2 0 210 114 155
2 1 198 82 187
2 2 109 109 111
2 3 198 170 150
2 4 234 149 180
2 5 155 89 154
2 6 112 171 159
2 7 78 148 117
2 8 131 168 204
2 9 166 146 87
2 10 11 129 120
2 11 126 94 153
2 12 103 258 131
2 13 157 127 159
2 14 136 144 200
2 15 255 117 119
2 16 105 208 122
2 17 99 157 181
2 18 123 127 88
2 19 163 359 145
2 20 112 151 132
2 21 266 86 158
2 22 93 153 109
2 23 143 81 108
2 24 82 179 127
2 25 16 131 125
2 26 157 114 94
2 27 178 134 140
2 28 126 169 88
2 29 98 96 113
2 30 46 125 150
2 31 138 141 236

3 0 136 306 150
3 1 237 116 116
3 2 115 137 150
3 3 110 85 77
3 4 151 94 147
3 5 119 189 243
3 6 110 200 211
3 7 88 172 137
3 8 147 128 176
3 9 137 162 102
3 10 175 94 125
3 11 175 156 103
3 12 110 128 83
3 13 140 150 190
3 14 169 40 53
3 15 255 217 114
3 16 139 28 33
3 17 92 112 151
3 18 153 118 127
3 19 92 107 139
3 20 66 43 121
3 21 213 133 142
3 22 209 110 113
3 23 145 72 101
3 24 137 166 124
3 25 128 138 60
3 26 158 124 16
3 27 121 115 114
3 28 131 78 143
3 29 155 131 147
3 30 186 142 88
3 31 26 123 147

4 0 144 138 74
4 1 136 202 143
4 2 176 175 167
4 3 163 132 259
4 4 137 133 127
4 5 177 151 112
4 6 99 99 147
4 7 143 176 145
4 8 114 136 255
4 9 134 139 79
4 10 200 124 187
4 11 234 127 79
4 12 114 80 124
4 13 171 116 150
4 14 157 90 169
4 15 255 118 192
4 16 118 187 68
4 17 145 144 220
4 18 115 127 129
4 19 56 120 84
4 20 133 208 154
4 21 132 112 124
4 22 173 135 88
4 23 98 182 93
4 24 163 114 101
4 25 175 102 128
4 26 136 59 138
4 27 133 137 129
4 28 194 149 69
4 29 109 192 94
4 30 109 108 91
4 31 131 151 130

5 0 76 169 84
5 1 118 274 128
5 2 167 77 128
5 3 151 195 149
5 4 125 183 59
5 5 164 201 118
5 6 92 139 110
5 7 185 241 161
5 8 92 143 96
5 9 132 128 293
5 10 101 140 100
5 11 124 58 75
5 12 116 130 94
5 13 85 127 212
5 14 164 170 149
5 15 255 154 135
5 16 165 116 161
5 17 208 138 127
5 18 143 147 187
5 19 48 139 109
5 20 158 98 179
5 21 130 53 146
5 22 244 11 159
5 23 0 96 56
5 24 123 26 118
5 25 101 100 217
5 26 93 134 110
5 27 159 143 124
5 28 136 121 90
5 29 116 123 141
5 30 177 105 131
5 31 64 135 113

6 0 146 110 157
6 1 108 107 122
6 2 135 199 179
6 3 163 152 91
6 4 140 157 211
6 5 161 181 115
6 6 173 93 119
6 7 87 127 68
6 8 121 118 175
6 9 143 139 127
6 10 129 186 98
6 11 46 63 142
6 12 130 149 74
6 13 213 101 127
6 14 113 134 162
6 15 255 156 104
6 16 151 126 150
6 17 53 129 99
6 18 106 140 170
6 19 151 98 209
6 20 98 216 90
6 21 153 114 135
6 22 140 179 141
6 23 165 72 182
6 24 135 187 116
6 25 146 158 161
6 26 66 155 148
6 27 92 247 182
6 28 143 247 148
6 29 129 144 156
6 30 128 149 204
6 31 135 140 142

7 0 248 181 111
7 1 125 115 149
7 2 140 81 110
7 3 130 54 142
7 4 221 118 110
7 5 133 135 107
7 6 203 140 163
7 7 134 163 131
7 8 244 160 129
7 9 104 158 249
7 10 283 217 87
7 11 160 130 76
7 12 136 134 131
7 13 169 116 132
7 14 113 155 182
7 15 255 236 174
7 16 147 118 127
7 17 145 163 159
7 18 160 96 119
7 19 162 167 113
7 20 146 94 138
7 21 104 184 136
7 22 144 0 119
7 23 104 77 88
7 24 109 205 116
7 25 141 126 130
7 26 118 98 137
7 27 142 104 122
7 28 159 139 72
7 29 120 119 171
7 30 135 93 138
7 31 120 45 34

8 0 113 131 148
8 1 59 126 160
8 2 24 125 142
8 3 94 135 171
8 4 136 113 108
8 5 188 109 134
8 6 169 0 97
8 7 162 152 38
8 8 101 178 142
8 9 124 141 52
8 10 127 122 107
8 11 189 103 137
8 12 157 149 9
8 13 63 126 130
8 14 169 118 179
8 15 255 135 104
8 16 183 203 55
8 17 189 179 122
8 18 68 103 130
8 19 50 120 133
8 20 102 128 226
8 21 0 120 62
8 22 135 119 137
8 23 142 157 81
8 24 141 99 144
8 25 155 177 92
8 26 117 90 145
8 27 98 113 116
8 28 113 145 129
8 29 66 100 141
8 30 107 156 95
8 31 64 78 125

9 0 142 130 214
9 1 98 107 163
9 2 103 107 189
9 3 120 106 118
9 4 145 109 57
9 5 113 139 365
9 6 166 133 111
9 7 129 143 174
9 8 136 150 110
9 9 45 152 124
9 10 79 0 196
9 11 126 162 150
9 12 178 125 57
9 13 266 126 45
9 14 123 162 105
9 15 255 242 118
9 16 131 145 153
9 17 126 83 113
9 18 106 198 137
9 19 112 121 115
9 20 177 102 55
9 21 126 170 123
9 22 191 152 116
9 23 167 115 111
9 24 77 155 143
9 25 178 132 135
9 26 147 144 141
9 27 99 26 152
9 28 217 144 106
9 29 81 73 151
9 30 69 149 137
9 31 0 118 120

10 0 109 101 107
10 1 147 117 144
10 2 139 73 152
10 3 114 128 138
10 4 118 142 97
10 5 129 119 174
10 6 199 122 161
10 7 132 234 183
10 8 111 136 134
10 9 163 116 194
10 10 138 140 107
10 11 110 105 1
10 12 205 95 63
10 13 191 153 145
10 14 191 59 145
10 15 255 140 115
10 16 102 19 92
10 17 152 128 122
10 18 124 158 121
10 19 119 141 204
10 20 79 120 76
10 21 102 136 187
10 22 166 118 123
10 23 199 150 137
10 24 159 206 139
10 25 70 120 115
10 26 48 117 129
10 27 196 132 118
10 28 94 138 108
10 29 93 227 57
10 30 155 42 130
10 31 78 163 216

11 0 148 153 84
11 1 87 44 97
11 2 153 98 69
11 3 98 132 142
11 4 96 151 137
11 5 118 117 100
11 6 123 124 135
11 7 142 114 136
11 8 132 93 27
11 9 132 161 136
11 10 174 141 160
11 11 166 127 79
11 12 143 105 129
11 13 200 99 162
11 14 110 137 136
11 15 255 81 70
11 16 100 196 100
11 17 180 148 108
11 18 95 118 131
11 19 188 81 127
11 20 208 168 91
11 21 200 53 21
11 22 176 140 169
11 23 50 135 140
11 24 74 138 157
11 25 126 153 99
11 26 110 128 194
11 27 206 37 141
11 28 65 142 124
11 29 221 102 144
11 30 0 85 0
11 31 120 80 42

12 0 85 90 34
12 1 99 179 127
12 2 33 158 123
12 3 135 101 109
12 4 97 142 129
12 5 152 107 140
12 6 111 118 150
12 7 128 106 140
12 8 117 125 165
12 9 172 120 125
12 10 119 162 156
12 11 72 98 130
12 12 232 120 140
12 13 108 189 101
12 14 93 122 143
12 15 255 180 131
12 16 11 153 69
12 17 134 98 105
12 18 100 101 121
12 19 95 145 127
12 20 116 148 137
12 21 184 120 207
12 22 139 136 141
12 23 172 141 76
12 24 45 129 207
12 25 110 186 111
12 26 187 141 0
12 27 135 191 75
12 28 144 127 172
12 29 133 74 121
12 30 82 132 181
12 31 212 69 133

13 0 117 127 132
13 1 137 129 150
13 2 119 165 144
13 3 156 129 123
13 4 176 142 0
13 5 112 138 145
13 6 0 139 102
13 7 115 105 68
13 8 52 28 155
13 9 168 118 132
13 10 114 204 175
13 11 147 99 82
13 12 122 130 135
13 13 124 152 91
13 14 78 57 134
13 15 255 98 128
13 16 151 131 136
13 17 127 133 209
13 18 78 109 164
13 19 153 125 75
13 20 113 298 106
13 21 161 163 119
13 22 114 163 127
13 23 123 112 111
13 24 148 118 67
13 25 223 129 157
13 26 142 122 110
13 27 114 105 144
13 28 89 115 126
13 29 111 109 136
13 30 148 136 197
13 31 98 208 146

14 0 136 158 193
14 1 116 157 107
14 2 15 60 139
14 3 154 103 148
14 4 69 147 132
14 5 154 120 143
14 6 108 83 146
14 7 107 138 69
14 8 142 100 114
14 9 97 29 132
14 10 179 78 174
14 11 0 69 138
14 12 115 150 131
14 13 183 163 152
14 14 81 106 84
14 15 255 89 141
14 16 107 99 107
14 17 23 79 151
14 18 117 132 210
14 19 77 133 117
14 20 251 116 98
14 21 213 169 112
14 22 11 134 151
14 23 144 109 149
14 24 81 142 102
14 25 143 171 87
14 26 142 115 58
14 27 210 189 205
14 28 129 134 135
14 29 133 125 184
14 30 136 99 263
14 31 15 181 115

15 0 213 190 106
15 1 134 95 114
15 2 92 160 113
15 3 41 110 119
15 4 101 76 244
15 5 110 139 103
15 6 45 162 4
15 7 138 142 48
15 8 92 96 131
15 9 125 143 107
15 10 132 132 86
15 11 154 140 95
15 12 95 40 110
15 13 146 164 147
15 14 111 125 151
15 15 255 126 149
15 16 109 118 165
15 17 153 162 114
15 18 119 80 114
15 19 126 244 136
15 20 108 92 113
15 21 108 221 173
15 22 153 128 130
15 23 55 155 71
15 24 108 130 174
15 25 143 143 176
15 26 103 159 144
15 27 121 120 140
15 28 91 143 5
15 29 130 196 45
15 30 31 131 109
15 31 119 92 87

16 0 152 134 82
16 1 153 78 108
16 2 63 90 169
16 3 168 142 99
16 4 172 119 119
16 5 51 94 175
16 6 181 142 133
16 7 151 204 123
16 8 117 178 126
16 9 162 167 28
16 10 46 131 116
16 11 146 96 206
16 12 65 125 115
16 13 130 99 130
16 14 106 122 125
16 15 255 128 81
16 16 155 107 211
16 17 92 0 152
16 18 176 141 152
16 19 194 94 160
16 20 176 163 54
16 21 126 104 86
16 22 129 32 129
16 23 215 118 155
16 24 101 116 189
16 25 112 118 162
16 26 196 79 159
16 27 168 128 153
16 28 130 103 130
16 29 152 127 147
16 30 61 112 116
16 31 54 132 57

17 0 207 98 127
17 1 176 129 93
17 2 180 80 212
17 3 138 172 32
17 4 139 135 134
17 5 34 150 274
17 6 193 150 148
17 7 86 138 42
17 8 81 256 94
17 9 165 148 78
17 10 157 128 3
17 11 107 111 110
17 12 110 122 115
17 13 160 157 143
17 14 108 165 96
17 15 255 141 143
17 16 218 131 176
17 17 147 210 194
17 18 130 164 95
17 19 116 80 118
17 20 65 70 150
17 21 137 394 148
17 22 206 130 138
17 23 167 39 156
17 24 211 0 167
17 25 57 144 154
17 26 124 123 115
17 27 141 188 141
17 28 194 80 126
17 29 123 223 113
17 30 161 66 139
17 31 72 133 166

18 0 72 121 234
18 1 92 81 85
18 2 112 126 163
18 3 107 90 92
18 4 110 106 132
18 5 73 74 118
18 6 165 121 193
18 7 41 108 109
18 8 51 78 126
18 9 143 121 162
18 10 115 156 151
18 11 124 112 151
18 12 179 120 99
18 13 210 160 144
18 14 112 93 104
18 15 255 185 145
18 16 217 87 126
18 17 130 109 184
18 18 73 153 91
18 19 188 153 92
18 20 123 94 176
18 21 148 143 117
18 22 87 145 82
18 23 88 125 150
18 24 123 118 228
18 25 124 144 163
18 26 108 63 100
18 27 56 77 150
18 28 254 121 116
18 29 149 135 129
18 30 0 157 134
18 31 143 175 149

19 0 283 140 123
19 1 110 178 163
19 2 55 52 207
19 3 97 125 137
19 4 141 143 114
19 5 175 192 115
19 6 87 130 176
19 7 165 139 135
19 8 138 97 215
19 9 127 180 168
19 10 118 165 156
19 11 113 210 118
19 12 91 114 117
19 13 123 112 79
19 14 104 61 168
19 15 255 105 129
19 16 102 136 242
19 17 212 127 138
19 18 125 127 194
19 19 101 71 109
19 20 89 40 115
19 21 145 129 120
19 22 134 131 195
19 23 139 126 127
19 24 80 87 92
19 25 76 140 147
19 26 139 151 113
19 27 159 137 133
19 28 125 58 115
19 29 125 128 128
19 30 61 117 73
19 31 118 178 227

20 0 109 147 128
20 1 159 79 175
20 2 122 185 109
20 3 144 104 102
20 4 95 259 148
20 5 89 115 97
20 6 155 56 200
20 7 110 95 122
20 8 138 141 120
20 9 119 58 85
20 10 158 155 87
20 11 103 146 129
20 12 133 154 146
20 13 133 106 64
20 14 79 212 65
20 15 255 218 201
20 16 125 163 105
20 17 104 89 132
20 18 169 160 114
20 19 44 138 0
20 20 157 143 150
20 21 131 124 62
20 22 130 222 52
20 23 125 126 126
20 24 140 143 169
20 25 144 163 124
20 26 115 93 99
20 27 124 121 92
20 28 123 210 167
20 29 140 137 114
20 30 131 43 156
20 31 115 300 113

21 0 98 107 189
21 1 141 114 133
21 2 148 135 129
21 3 124 145 133
21 4 121 135 155
21 5 128 114 133
21 6 148 176 122
21 7 0 77 149
21 8 99 128 216
21 9 133 85 31
21 10 209 82 102
21 11 155 128 156
21 12 99 115 124
21 13 155 135 138
21 14 103 109 131
21 15 255 126 155
21 16 138 120 199
21 17 157 234 160
21 18 89 106 126
21 19 92 140 134
21 20 143 164 153
21 21 141 65 176
21 22 275 207 108
21 23 122 168 126
21 24 118 248 86
21 25 123 135 95
21 26 76 119 122
21 27 123 86 131
21 28 131 130 126
21 29 119 165 119
21 30 127 121 92
21 31 257 151 135

22 0 121 175 115
22 1 86 172 127
22 2 104 107 95
22 3 84 150 185
22 4 126 82 186
22 5 127 109 142
22 6 155 124 140
22 7 134 115 90
22 8 75 177 124
22 9 124 187 119
22 10 160 120 163
22 11 6 91 99
22 12 126 136 141
22 13 74 125 120
22 14 125 104 66
22 15 255 375 166
22 16 92 138 201
22 17 156 136 154
22 18 221 153 81
22 19 77 143 0
22 20 118 114 82
22 21 162 154 163
22 22 119 157 180
22 23 120 146 127
22 24 174 138 105
22 25 100 121 79
22 26 130 80 85
22 27 80 108 126
22 28 140 109 228
22 29 130 18 176
22 30 181 101 134
22 31 271 53 124

23 0 152 58 138
23 1 128 159 154
23 2 116 132 158
23 3 82 153 170
23 4 157 30 142
23 5 152 66 135
23 6 114 169 129
23 7 113 164 138
23 8 101 97 58
23 9 127 133 94
23 10 65 111 134
23 11 240 99 145
23 12 120 160 162
23 13 138 120 120
23 14 66 104 103
23 15 255 100 158
23 16 184 142 205
23 17 101 123 96
23 18 56 125 140
23 19 60 66 90
23 20 117 135 171
23 21 191 109 229
23 22 93 60 140
23 23 245 91 126
23 24 216 135 156
23 25 123 193 95
23 26 143 62 143
23 27 40 95 145
23 28 114 109 104
23 29 271 149 131
23 30 0 114 115
23 31 130 79 149

24 0 121 142 108
24 1 136 168 77
24 2 186 92 139
24 3 147 0 242
24 4 30 127 129
24 5 181 98 75
24 6 136 90 173
24 7 113 166 157
24 8 146 128 53
24 9 151 85 14
24 10 95 89 188
24 11 138 123 153
24 12 84 108 148
24 13 160 134 109
24 14 140 141 184
24 15 255 292 129
24 16 126 161 131
24 17 122 178 148
24 18 161 244 114
24 19 107 102 112
24 20 107 300 120
24 21 114 112 95
24 22 116 174 139
24 23 149 113 142
24 24 89 171 145
24 25 195 142 94
24 26 128 140 160
24 27 109 100 85
24 28 142 128 161
24 29 85 200 160
24 30 12 133 133
24 31 130 48 254

25 0 128 83 153
25 1 193 116 68
25 2 123 126 96
25 3 202 101 75
25 4 123 152 137
25 5 256 124 161
25 6 184 107 190
25 7 139 167 107
25 8 132 116 162
25 9 123 144 117
25 10 123 128 131
25 11 68 186 130
25 12 101 129 157
25 13 137 105 127
25 14 115 123 121
25 15 255 195 124
25 16 117 80 89
25 17 27 212 116
25 18 133 142 124
25 19 116 167 115
25 20 163 130 118
25 21 224 76 191
25 22 169 128 99
25 23 104 180 94
25 24 38 142 98
25 25 113 155 33
25 26 145 143 172
25 27 110 138 125
25 28 110 212 97
25 29 187 134 32
25 30 77 80 130
25 31 105 136 135

26 0 119 71 157
26 1 107 190 221
26 2 127 110 124
26 3 101 97 191
26 4 159 91 151
26 5 102 116 169
26 6 132 208 157
26 7 222 233 25
26 8 87 129 114
26 9 157 100 133
26 10 94 144 113
26 11 107 168 186
26 12 106 142 88
26 13 90 86 107
26 14 135 168 153
26 15 255 124 146
26 16 117 235 36
26 17 221 127 162
26 18 216 53 135
26 19 160 106 79
26 20 140 71 124
26 21 76 190 130
26 22 169 47 219
26 23 37 95 137
26 24 207 134 122
26 25 167 172 130
26 26 128 178 138
26 27 107 141 139
26 28 88 195 60
26 29 159 50 128
26 30 128 109 77
26 31 122 127 215

27 0 184 115 159
27 1 170 196 146
27 2 168 128 173
27 3 150 120 86
27 4 119 153 138
27 5 148 120 113
27 6 145 180 135
27 7 142 114 134
27 8 153 93 105
27 9 170 140 103
27 10 88 124 92
27 11 122 128 132
27 12 118 140 165
27 13 134 92 229
27 14 111 108 101
27 15 255 143 89
27 16 103 141 169
27 17 112 147 129
27 18 125 130 122
27 19 109 99 144
27 20 76 77 155
27 21 161 132 108
27 22 142 206 89
27 23 97 203 165
27 24 114 160 76
27 25 151 190 113
27 26 166 45 112
27 27 138 187 140
27 28 127 155 98
27 29 48 101 180
27 30 120 99 38
27 31 164 139 156

28 0 93 165 78
28 1 133 128 137
28 2 120 288 129
28 3 76 164 130
28 4 126 175 158
28 5 172 97 147
28 6 125 112 182
28 7 31 46 89
28 8 110 295 45
28 9 167 155 82
28 10 132 124 159
28 11 178 54 147
28 12 134 114 53
28 13 125 118 152
28 14 88 153 137
28 15 255 15 125
28 16 128 143 131
28 17 112 151 69
28 18 117 166 97
28 19 107 156 59
28 20 146 129 147
28 21 84 168 124
28 22 128 69 93
28 23 119 215 160
28 24 126 218 118
28 25 125 89 165
28 26 135 170 215
28 27 102 118 249
28 28 110 57 60
28 29 112 108 39
28 30 179 61 157
28 31 119 206 158

29 0 131 166 134
29 1 153 108 110
29 2 103 117 212
29 3 134 100 120
29 4 128 160 228
29 5 6 79 123
29 6 165 177 183
29 7 87 150 125
29 8 129 125 0
29 9 141 112 136
29 10 146 76 134
29 11 97 119 143
29 12 147 392 147
29 13 133 94 144
29 14 153 81 108
29 15 255 116 101
29 16 165 134 94
29 17 117 135 150
29 18 138 131 143
29 19 140 125 109
29 20 77 83 190
29 21 195 127 200
29 22 129 155 143
29 23 233 150 0
29 24 96 162 161
29 25 144 127 131
29 26 134 198 129
29 27 83 144 110
29 28 114 109 132
29 29 130 151 134
29 30 132 140 80
29 31 126 127 130

30 0 115 173 75
30 1 127 125 111
30 2 119 155 179
30 3 121 96 136
30 4 183 196 177
30 5 127 131 147
30 6 112 146 139
30 7 100 120 0
30 8 124 98 187
30 9 97 75 130
30 10 132 88 83
30 11 172 148 62
30 12 164 85 263
30 13 105 153 176
30 14 146 204 160
30 15 255 150 142
30 16 144 93 112
30 17 145 87 174
30 18 148 109 127
30 19 164 146 122
30 20 207 173 180
30 21 180 179 118
30 22 79 175 145
30 23 32 148 126
30 24 120 86 122
30 25 121 156 100
30 26 101 128 161
30 27 97 146 24
30 28 148 135 112
30 29 117 132 99
30 30 151 142 118
30 31 53 103 39

31 0 26 114 227
31 1 115 140 158
31 2 166 141 229
31 3 114 125 145
31 4 116 139 118
31 5 113 130 55
31 6 303 159 152
31 7 64 125 128
31 8 192 56 147
31 9 127 120 134
31 10 190 97 107
31 11 204 115 125
31 12 139 120 126
31 13 150 104 159
31 14 155 59 152
31 15 255 134 89
31 16 113 152 130
31 17 216 94 144
31 18 92 172 112
31 19 81 0 109
31 20 119 84 49
31 21 130 124 156
31 22 133 140 132
31 23 150 123 72
31 24 138 177 130
31 25 110 77 134
31 26 109 77 0
31 27 106 134 70
31 28 141 124 26
31 29 0 163 130
31 30 163 148 135
31 31 104 100 138



==> Cifra_figuretem/0.039/dp3-gray.txt <==
0 0 135 135 135
0 1 97 97 97
0 2 103 103 103
0 3 127 127 127
0 4 118 118 118
0 5 133 133 133
0 6 110 110 110
0 7 136 136 136
0 8 155 155 155
0 9 117 117 117
0 10 145 145 145
0 11 167 167 167
0 12 177 177 177
0 13 159 159 159
0 14 106 106 106
0 15 75 75 75
0 16 148 148 148
0 17 121 121 121
0 18 148 148 148
0 19 124 124 124
0 20 105 105 105
0 21 169 169 169
0 22 87 87 87
0 23 133 133 133
0 24 109 109 109
0 25 132 132 132
0 26 134 134 134
0 27 127 127 127
0 28 190 190 190
0 29 101 101 101
0 30 115 115 115
0 31 131 131 131

1 0 109 109 109
1 1 138 138 138
1 2 125 125 125
1 3 120 120 120
1 4 125 125 125
1 5 124 124 124
1 6 190 190 190
1 7 148 148 148
1 8 124 124 124
1 9 129 129 129
1 10 124 124 124
1 11 115 115 115
1 12 82 82 82
1 13 123 123 123
1 14 134 134 134
1 15 131 131 131
1 16 154 154 154
1 17 114 114 114
1 18 119 119 119
1 19 126 126 126
1 20 135 135 135
1 21 172 172 172
1 22 151 151 151
1 23 158 158 158
1 24 91 91 91
1 25 117 117 117
1 26 118 118 118
1 27 157 157 157
1 28 125 125 125
1 29 103 103 103
1 30 84 84 84
1 31 145 145 145

2 0 89 89 89
2 1 130 130 130
2 2 105 105 105
2 3 134 134 134
2 4 147 147 147
2 5 148 148 148
2 6 113 113 113
2 7 97 97 97
2 8 112 112 112
2 9 150 150 150
2 10 141 141 141
2 11 132 132 132
2 12 144 144 144
2 13 133 133 133
2 14 144 144 144
2 15 114 114 114
2 16 140 140 140
2 17 93 93 93
2 18 87 87 87
2 19 143 143 143
2 20 78 78 78
2 21 83 83 83
2 22 126 126 126
2 23 140 140 140
2 24 97 97 97
2 25 137 137 137
2 26 91 91 91
2 27 160 160 160
2 28 87 87 87
2 29 111 111 111
2 30 142 142 142
2 31 90 90 90

3 0 158 158 158
3 1 133 133 133
3 2 147 147 147
3 3 36 36 36
3 4 120 120 120
3 5 144 144 144
3 6 183 183 183
3 7 161 161 161
3 8 122 122 122
3 9 189 189 189
3 10 205 205 205
3 11 105 105 105
3 12 180 180 180
3 13 153 153 153
3 14 143 143 143
3 15 125 125 125
3 16 97 97 97
3 17 94 94 94
3 18 140 140 140
3 19 129 129 129
3 20 122 122 122
3 21 128 128 128
3 22 136 136 136
3 23 78 78 78
3 24 194 194 194
3 25 117 117 117
3 26 151 151 151
3 27 133 133 133
3 28 133 133 133
3 29 155 155 155
3 30 164 164 164
3 31 120 120 120

4 0 84 84 84
4 1 173 173 173
4 2 108 108 108
4 3 154 154 154
4 4 139 139 139
4 5 159 159 159
4 6 151 151 151
4 7 136 136 136
4 8 118 118 118
4 9 140 140 140
4 10 52 52 52
4 11 135 135 135
4 12 147 147 147
4 13 160 160 160
4 14 123 123 123
4 15 121 121 121
4 16 123 123 123
4 17 143 143 143
4 18 103 103 103
4 19 142 142 142
4 20 100 100 100
4 21 114 114 114
4 22 93 93 93
4 23 151 151 151
4 24 140 140 140
4 25 122 122 122
4 26 108 108 108
4 27 111 111 111
4 28 124 124 124
4 29 132 132 132
4 30 143 143 143
4 31 111 111 111

5 0 149 149 149
5 1 31 31 31
5 2 140 140 140
5 3 134 134 134
5 4 87 87 87
5 5 124 124 124
5 6 173 173 173
5 7 173 173 173
5 8 109 109 109
5 9 124 124 124
5 10 124 124 124
5 11 134 134 134
5 12 105 105 105
5 13 89 89 89
5 14 122 122 122
5 15 121 121 121
5 16 123 123 123
5 17 151 151 151
5 18 147 147 147
5 19 136 136 136
5 20 136 136 136
5 21 157 157 157
5 22 155 155 155
5 23 124 124 124
5 24 127 127 127
5 25 143 143 143
5 26 52 52 52
5 27 202 202 202
5 28 168 168 168
5 29 142 142 142
5 30 156 156 156
5 31 109 109 109

6 0 102 102 102
6 1 128 128 128
6 2 113 113 113
6 3 109 109 109
6 4 138 138 138
6 5 133 133 133
6 6 97 97 97
6 7 155 155 155
6 8 121 121 121
6 9 60 60 60
6 10 150 150 150
6 11 127 127 127
6 12 149 149 149
6 13 108 108 108
6 14 134 134 134
6 15 130 130 130
6 16 132 132 132
6 17 116 116 116
6 18 135 135 135
6 19 88 88 88
6 20 160 160 160
6 21 119 119 119
6 22 86 86 86
6 23 162 162 162
6 24 175 175 175
6 25 139 139 139
6 26 126 126 126
6 27 138 138 138
6 28 146 146 146
6 29 122 122 122
6 30 125 125 125
6 31 112 112 112

7 0 180 180 180
7 1 90 90 90
7 2 105 105 105
7 3 138 138 138
7 4 92 92 92
7 5 134 134 134
7 6 158 158 158
7 7 131 131 131
7 8 143 143 143
7 9 118 118 118
7 10 151 151 151
7 11 146 146 146
7 12 153 153 153
7 13 110 110 110
7 14 79 79 79
7 15 126 126 126
7 16 94 94 94
7 17 153 153 153
7 18 137 137 137
7 19 158 158 158
7 20 124 124 124
7 21 114 114 114
7 22 81 81 81
7 23 100 100 100
7 24 138 138 138
7 25 116 116 116
7 26 151 151 151
7 27 106 106 106
7 28 151 151 151
7 29 207 207 207
7 30 97 97 97
7 31 149 149 149

8 0 106 106 106
8 1 130 130 130
8 2 138 138 138
8 3 127 127 127
8 4 199 199 199
8 5 99 99 99
8 6 106 106 106
8 7 91 91 91
8 8 130 130 130
8 9 114 114 114
8 10 79 79 79
8 11 184 184 184
8 12 192 192 192
8 13 160 160 160
8 14 116 116 116
8 15 212 212 212
8 16 147 147 147
8 17 143 143 143
8 18 110 110 110
8 19 160 160 160
8 20 111 111 111
8 21 138 138 138
8 22 125 125 125
8 23 124 124 124
8 24 95 95 95
8 25 179 179 179
8 26 136 136 136
8 27 110 110 110
8 28 151 151 151
8 29 130 130 130
8 30 116 116 116
8 31 150 150 150

9 0 100 100 100
9 1 162 162 162
9 2 87 87 87
9 3 105 105 105
9 4 115 115 115
9 5 146 146 146
9 6 102 102 102
9 7 67 67 67
9 8 133 133 133
9 9 139 139 139
9 10 102 102 102
9 11 137 137 137
9 12 102 102 102
9 13 110 110 110
9 14 158 158 158
9 15 102 102 102
9 16 145 145 145
9 17 144 144 144
9 18 166 166 166
9 19 108 108 108
9 20 151 151 151
9 21 135 135 135
9 22 147 147 147
9 23 113 113 113
9 24 152 152 152
9 25 144 144 144
9 26 95 95 95
9 27 126 126 126
9 28 106 106 106
9 29 144 144 144
9 30 117 117 117
9 31 127 127 127

10 0 135 135 135
10 1 77 77 77
10 2 95 95 95
10 3 76 76 76
10 4 178 178 178
10 5 133 133 133
10 6 145 145 145
10 7 126 126 126
10 8 200 200 200
10 9 95 95 95
10 10 135 135 135
10 11 119 119 119
10 12 76 76 76
10 13 145 145 145
10 14 150 150 150
10 15 122 122 122
10 16 150 150 150
10 17 120 120 120
10 18 114 114 114
10 19 130 130 130
10 20 109 109 109
10 21 135 135 135
10 22 132 132 132
10 23 79 79 79
10 24 165 165 165
10 25 89 89 89
10 26 81 81 81
10 27 98 98 98
10 28 97 97 97
10 29 113 113 113
10 30 123 123 123
10 31 62 62 62

11 0 123 123 123
11 1 112 112 112
11 2 97 97 97
11 3 93 93 93
11 4 143 143 143
11 5 132 132 132
11 6 133 133 133
11 7 102 102 102
11 8 135 135 135
11 9 79 79 79
11 10 95 95 95
11 11 130 130 130
11 12 57 57 57
11 13 93 93 93
11 14 98 98 98
11 15 145 145 145
11 16 108 108 108
11 17 86 86 86
11 18 96 96 96
11 19 168 168 168
11 20 136 136 136
11 21 96 96 96
11 22 148 148 148
11 23 158 158 158
11 24 176 176 176
11 25 113 113 113
11 26 127 127 127
11 27 139 139 139
11 28 127 127 127
11 29 75 75 75
11 30 120 120 120
11 31 140 140 140

12 0 133 133 133
12 1 111 111 111
12 2 128 128 128
12 3 131 131 131
12 4 134 134 134
12 5 124 124 124
12 6 135 135 135
12 7 124 124 124
12 8 137 137 137
12 9 189 189 189
12 10 94 94 94
12 11 137 137 137
12 12 97 97 97
12 13 190 190 190
12 14 121 121 121
12 15 144 144 144
12 16 173 173 173
12 17 135 135 135
12 18 178 178 178
12 19 120 120 120
12 20 137 137 137
12 21 130 130 130
12 22 122 122 122
12 23 111 111 111
12 24 135 135 135
12 25 135 135 135
12 26 112 112 112
12 27 149 149 149
12 28 106 106 106
12 29 160 160 160
12 30 101 101 101
12 31 83 83 83

13 0 132 132 132
13 1 125 125 125
13 2 143 143 143
13 3 151 151 151
13 4 196 196 196
13 5 159 159 159
13 6 100 100 100
13 7 144 144 144
13 8 126 126 126
13 9 121 121 121
13 10 133 133 133
13 11 167 167 167
13 12 140 140 140
13 13 111 111 111
13 14 148 148 148
13 15 114 114 114
13 16 137 137 137
13 17 110 110 110
13 18 145 145 145
13 19 100 100 100
13 20 144 144 144
13 21 125 125 125
13 22 134 134 134
13 23 119 119 119
13 24 37 37 37
13 25 121 121 121
13 26 127 127 127
13 27 169 169 169
13 28 137 137 137
13 29 165 165 165
13 30 104 104 104
13 31 143 143 143

14 0 164 164 164
14 1 92 92 92
14 2 133 133 133
14 3 132 132 132
14 4 108 108 108
14 5 91 91 91
14 6 82 82 82
14 7 140 140 140
14 8 144 144 144
14 9 147 147 147
14 10 125 125 125
14 11 91 91 91
14 12 69 69 69
14 13 94 94 94
14 14 106 106 106
14 15 115 115 115
14 16 133 133 133
14 17 144 144 144
14 18 118 118 118
14 19 131 131 131
14 20 123 123 123
14 21 72 72 72
14 22 142 142 142
14 23 102 102 102
14 24 119 119 119
14 25 134 134 134
14 26 224 224 224
14 27 128 128 128
14 28 124 124 124
14 29 174 174 174
14 30 142 142 142
14 31 135 135 135

15 0 145 145 145
15 1 162 162 162
15 2 133 133 133
15 3 92 92 92
15 4 104 104 104
15 5 134 134 134
15 6 114 114 114
15 7 159 159 159
15 8 106 106 106
15 9 84 84 84
15 10 115 115 115
15 11 89 89 89
15 12 118 118 118
15 13 162 162 162
15 14 128 128 128
15 15 48 48 48
15 16 151 151 151
15 17 108 108 108
15 18 130 130 130
15 19 145 145 145
15 20 143 143 143
15 21 141 141 141
15 22 130 130 130
15 23 179 179 179
15 24 105 105 105
15 25 141 141 141
15 26 125 125 125
15 27 134 134 134
15 28 104 104 104
15 29 126 126 126
15 30 145 145 145
15 31 121 121 121

16 0 148 148 148
16 1 124 124 124
16 2 159 159 159
16 3 181 181 181
16 4 139 139 139
16 5 91 91 91
16 6 112 112 112
16 7 184 184 184
16 8 78 78 78
16 9 91 91 91
16 10 98 98 98
16 11 157 157 157
16 12 119 119 119
16 13 118 118 118
16 14 95 95 95
16 15 142 142 142
16 16 107 107 107
16 17 132 132 132
16 18 132 132 132
16 19 151 151 151
16 20 140 140 140
16 21 132 132 132
16 22 90 90 90
16 23 142 142 142
16 24 161 161 161
16 25 125 125 125
16 26 147 147 147
16 27 127 127 127
16 28 142 142 142
16 29 119 119 119
16 30 108 108 108
16 31 152 152 152

17 0 122 122 122
17 1 120 120 120
17 2 105 105 105
17 3 113 113 113
17 4 134 134 134
17 5 155 155 155
17 6 145 145 145
17 7 84 84 84
17 8 134 134 134
17 9 101 101 101
17 10 156 156 156
17 11 101 101 101
17 12 116 116 116
17 13 149 149 149
17 14 131 131 131
17 15 153 153 153
17 16 146 146 146
17 17 122 122 122
17 18 136 136 136
17 19 92 92 92
17 20 129 129 129
17 21 90 90 90
17 22 170 170 170
17 23 117 117 117
17 24 142 142 142
17 25 131 131 131
17 26 67 67 67
17 27 121 121 121
17 28 89 89 89
17 29 142 142 142
17 30 58 58 58
17 31 86 86 86

18 0 129 129 129
18 1 148 148 148
18 2 65 65 65
18 3 135 135 135
18 4 115 115 115
18 5 201 201 201
18 6 121 121 121
18 7 91 91 91
18 8 100 100 100
18 9 121 121 121
18 10 95 95 95
18 11 115 115 115
18 12 115 115 115
18 13 125 125 125
18 14 158 158 158
18 15 142 142 142
18 16 99 99 99
18 17 110 110 110
18 18 159 159 159
18 19 138 138 138
18 20 120 120 120
18 21 125 125 125
18 22 117 117 117
18 23 91 91 91
18 24 183 183 183
18 25 123 123 123
18 26 134 134 134
18 27 113 113 113
18 28 119 119 119
18 29 146 146 146
18 30 100 100 100
18 31 132 132 132

19 0 155 155 155
19 1 162 162 162
19 2 144 144 144
19 3 139 139 139
19 4 116 116 116
19 5 102 102 102
19 6 110 110 110
19 7 151 151 151
19 8 158 158 158
19 9 141 141 141
19 10 165 165 165
19 11 79 79 79
19 12 139 139 139
19 13 127 127 127
19 14 127 127 127
19 15 130 130 130
19 16 118 118 118
19 17 126 126 126
19 18 171 171 171
19 19 66 66 66
19 20 115 115 115
19 21 135 135 135
19 22 144 144 144
19 23 162 162 162
19 24 80 80 80
19 25 117 117 117
19 26 154 154 154
19 27 133 133 133
19 28 115 115 115
19 29 92 92 92
19 30 192 192 192
19 31 99 99 99

20 0 129 129 129
20 1 101 101 101
20 2 126 126 126
20 3 163 163 163
20 4 128 128 128
20 5 160 160 160
20 6 109 109 109
20 7 114 114 114
20 8 180 180 180
20 9 153 153 153
20 10 70 70 70
20 11 161 161 161
20 12 150 150 150
20 13 144 144 144
20 14 74 74 74
20 15 126 126 126
20 16 110 110 110
20 17 119 119 119
20 18 91 91 91
20 19 89 89 89
20 20 140 140 140
20 21 107 107 107
20 22 205 205 205
20 23 136 136 136
20 24 145 145 145
20 25 105 105 105
20 26 147 147 147
20 27 149 149 149
20 28 131 131 131
20 29 131 131 131
20 30 128 128 128
20 31 136 136 136

21 0 104 104 104
21 1 79 79 79
21 2 110 110 110
21 3 146 146 146
21 4 128 128 128
21 5 121 121 121
21 6 106 106 106
21 7 142 142 142
21 8 159 159 159
21 9 147 147 147
21 10 135 135 135
21 11 104 104 104
21 12 122 122 122
21 13 124 124 124
21 14 137 137 137
21 15 125 125 125
21 16 129 129 129
21 17 120 120 120
21 18 114 114 114
21 19 137 137 137
21 20 146 146 146
21 21 125 125 125
21 22 135 135 135
21 23 134 134 134
21 24 105 105 105
21 25 141 141 141
21 26 67 67 67
21 27 115 115 115
21 28 85 85 85
21 29 112 112 112
21 30 120 120 120
21 31 142 142 142

22 0 115 115 115
22 1 100 100 100
22 2 170 170 170
22 3 95 95 95
22 4 126 126 126
22 5 133 133 133
22 6 179 179 179
22 7 60 60 60
22 8 102 102 102
22 9 177 177 177
22 10 146 146 146
22 11 135 135 135
22 12 191 191 191
22 13 111 111 111
22 14 123 123 123
22 15 96 96 96
22 16 69 69 69
22 17 89 89 89
22 18 114 114 114
22 19 113 113 113
22 20 147 147 147
22 21 156 156 156
22 22 147 147 147
22 23 143 143 143
22 24 189 189 189
22 25 133 133 133
22 26 155 155 155
22 27 117 117 117
22 28 101 101 101
22 29 109 109 109
22 30 152 152 152
22 31 128 128 128

23 0 163 163 163
23 1 148 148 148
23 2 85 85 85
23 3 102 102 102
23 4 123 123 123
23 5 86 86 86
23 6 165 165 165
23 7 78 78 78
23 8 122 122 122
23 9 148 148 148
23 10 140 140 140
23 11 136 136 136
23 12 122 122 122
23 13 144 144 144
23 14 174 174 174
23 15 104 104 104
23 16 131 131 131
23 17 145 145 145
23 18 120 120 120
23 19 150 150 150
23 20 146 146 146
23 21 104 104 104
23 22 85 85 85
23 23 145 145 145
23 24 133 133 133
23 25 104 104 104
23 26 108 108 108
23 27 119 119 119
23 28 141 141 141
23 29 111 111 111
23 30 105 105 105
23 31 167 167 167

24 0 123 123 123
24 1 173 173 173
24 2 142 142 142
24 3 106 106 106
24 4 153 153 153
24 5 70 70 70
24 6 146 146 146
24 7 75 75 75
24 8 118 118 118
24 9 122 122 122
24 10 119 119 119
24 11 115 115 115
24 12 144 144 144
24 13 134 134 134
24 14 112 112 112
24 15 149 149 149
24 16 168 168 168
24 17 131 131 131
24 18 106 106 106
24 19 136 136 136
24 20 156 156 156
24 21 126 126 126
24 22 87 87 87
24 23 117 117 117
24 24 181 181 181
24 25 183 183 183
24 26 156 156 156
24 27 76 76 76
24 28 141 141 141
24 29 129 129 129
24 30 155 155 155
24 31 157 157 157

25 0 140 140 140
25 1 116 116 116
25 2 147 147 147
25 3 133 133 133
25 4 24 24 24
25 5 103 103 103
25 6 153 153 153
25 7 123 123 123
25 8 119 119 119
25 9 162 162 162
25 10 111 111 111
25 11 77 77 77
25 12 132 132 132
25 13 140 140 140
25 14 143 143 143
25 15 112 112 112
25 16 150 150 150
25 17 139 139 139
25 18 138 138 138
25 19 130 130 130
25 20 120 120 120
25 21 118 118 118
25 22 169 169 169
25 23 187 187 187
25 24 112 112 112
25 25 141 141 141
25 26 137 137 137
25 27 120 120 120
25 28 67 67 67
25 29 204 204 204
25 30 126 126 126
25 31 106 106 106

26 0 125 125 125
26 1 183 183 183
26 2 115 115 115
26 3 191 191 191
26 4 114 114 114
26 5 147 147 147
26 6 132 132 132
26 7 187 187 187
26 8 125 125 125
26 9 153 153 153
26 10 147 147 147
26 11 158 158 158
26 12 154 154 154
26 13 132 132 132
26 14 130 130 130
26 15 148 148 148
26 16 138 138 138
26 17 118 118 118
26 18 129 129 129
26 19 118 118 118
26 20 115 115 115
26 21 107 107 107
26 22 160 160 160
26 23 162 162 162
26 24 129 129 129
26 25 167 167 167
26 26 112 112 112
26 27 120 120 120
26 28 115 115 115
26 29 138 138 138
26 30 106 106 106
26 31 93 93 93

27 0 191 191 191
27 1 137 137 137
27 2 136 136 136
27 3 166 166 166
27 4 90 90 90
27 5 135 135 135
27 6 124 124 124
27 7 128 128 128
27 8 126 126 126
27 9 137 137 137
27 10 167 167 167
27 11 151 151 151
27 12 146 146 146
27 13 140 140 140
27 14 117 117 117
27 15 122 122 122
27 16 153 153 153
27 17 127 127 127
27 18 10 10 10
27 19 130 130 130
27 20 124 124 124
27 21 116 116 116
27 22 113 113 113
27 23 146 146 146
27 24 138 138 138
27 25 109 109 109
27 26 112 112 112
27 27 123 123 123
27 28 96 96 96
27 29 125 125 125
27 30 151 151 151
27 31 112 112 112

28 0 107 107 107
28 1 57 57 57
28 2 138 138 138
28 3 115 115 115
28 4 89 89 89
28 5 113 113 113
28 6 123 123 123
28 7 96 96 96
28 8 167 167 167
28 9 137 137 137
28 10 143 143 143
28 11 99 99 99
28 12 120 120 120
28 13 179 179 179
28 14 155 155 155
28 15 171 171 171
28 16 160 160 160
28 17 103 103 103
28 18 127 127 127
28 19 157 157 157
28 20 115 115 115
28 21 120 120 120
28 22 82 82 82
28 23 130 130 130
28 24 136 136 136
28 25 131 131 131
28 26 122 122 122
28 27 164 164 164
28 28 169 169 169
28 29 179 179 179
28 30 96 96 96
28 31 123 123 123

29 0 89 89 89
29 1 109 109 109
29 2 110 110 110
29 3 82 82 82
29 4 133 133 133
29 5 153 153 153
29 6 103 103 103
29 7 134 134 134
29 8 128 128 128
29 9 113 113 113
29 10 102 102 102
29 11 141 141 141
29 12 111 111 111
29 13 115 115 115
29 14 144 144 144
29 15 209 209 209
29 16 91 91 91
29 17 123 123 123
29 18 136 136 136
29 19 104 104 104
29 20 84 84 84
29 21 187 187 187
29 22 124 124 124
29 23 97 97 97
29 24 124 124 124
29 25 133 133 133
29 26 155 155 155
29 27 124 124 124
29 28 113 113 113
29 29 112 112 112
29 30 107 107 107
29 31 150 150 150

30 0 105 105 105
30 1 198 198 198
30 2 152 152 152
30 3 131 131 131
30 4 158 158 158
30 5 104 104 104
30 6 108 108 108
30 7 134 134 134
30 8 115 115 115
30 9 65 65 65
30 10 123 123 123
30 11 117 117 117
30 12 113 113 113
30 13 99 99 99
30 14 120 120 120
30 15 158 158 158
30 16 161 161 161
30 17 106 106 106
30 18 118 118 118
30 19 102 102 102
30 20 163 163 163
30 21 76 76 76
30 22 176 176 176
30 23 112 112 112
30 24 147 147 147
30 25 82 82 82
30 26 121 121 121
30 27 160 160 160
30 28 150 150 150
30 29 128 128 128
30 30 129 129 129
30 31 96 96 96

31 0 121 121 121
31 1 116 116 116
31 2 158 158 158
31 3 105 105 105
31 4 106 106 106
31 5 136 136 136
31 6 140 140 140
31 7 154 154 154
31 8 112 112 112
31 9 111 111 111
31 10 117 117 117
31 11 118 118 118
31 12 178 178 178
31 13 113 113 113
31 14 134 134 134
31 15 139 139 139
31 16 129 129 129
31 17 162 162 162
31 18 134 134 134
31 19 119 119 119
31 20 110 110 110
31 21 126 126 126
31 22 145 145 145
31 23 203 203 203
31 24 81 81 81
31 25 137 137 137
31 26 154 154 154
31 27 133 133 133
31 28 131 131 131
31 29 129 129 129
31 30 165 165 165
31 31 163 163 163



==> Cifra_figuretem/0.039/dp3.txt <==
0 0 132 148 125
0 1 57 130 102
0 2 124 50 134
0 3 146 109 126
0 4 130 93 132
0 5 128 131 140
0 6 142 74 114
0 7 122 111 176
0 8 211 107 146
0 9 98 130 121
0 10 121 88 227
0 11 191 178 132
0 12 65 218 248
0 13 196 136 146
0 14 139 131 48
0 15 95 33 98
0 16 111 143 191
0 17 147 88 127
0 18 178 184 82
0 19 134 102 136
0 20 95 127 92
0 21 238 147 123
0 22 132 116 13
0 23 127 138 133
0 24 152 55 255
0 25 118 133 147
0 26 208 155 38
0 27 109 152 119
0 28 165 275 130
0 29 25 143 134
0 30 128 120 97
0 31 148 168 78

1 0 155 119 51
1 1 123 132 159
1 2 123 116 134
1 3 113 124 124
1 4 130 109 136
1 5 144 125 104
1 6 255 196 118
1 7 138 147 159
1 8 179 135 58
1 9 71 165 152
1 10 67 167 137
1 11 109 135 101
1 12 143 106 0
1 13 118 127 123
1 14 148 125 128
1 15 87 130 176
1 16 136 158 167
1 17 104 121 117
1 18 115 116 127
1 19 112 86 179
1 20 125 114 166
1 21 270 159 86
1 22 135 149 169
1 23 187 143 144
1 24 125 100 255
1 25 125 94 132
1 26 194 93 66
1 27 131 169 170
1 28 122 124 129
1 29 89 64 156
1 30 122 84 46
1 31 156 162 118

2 0 115 0 154
2 1 102 130 159
2 2 134 89 92
2 3 94 176 134
2 4 168 165 107
2 5 144 154 144
2 6 112 137 91
2 7 139 126 27
2 8 113 156 68
2 9 124 183 142
2 10 156 166 101
2 11 134 142 120
2 12 127 159 146
2 13 110 132 156
2 14 153 130 148
2 15 74 143 125
2 16 157 143 120
2 17 93 124 63
2 18 47 74 139
2 19 143 95 192
2 20 112 0 131
2 21 109 49 90
2 22 115 137 127
2 23 171 121 128
2 24 57 97 255
2 25 87 203 120
2 26 124 170 0
2 27 126 140 214
2 28 89 121 52
2 29 141 82 110
2 30 103 152 173
2 31 106 150 15

3 0 113 223 136
3 1 101 137 162
3 2 147 134 159
3 3 144 66 0
3 4 131 148 82
3 5 165 116 152
3 6 209 169 172
3 7 160 125 199
3 8 123 105 137
3 9 155 300 111
3 10 129 132 354
3 11 101 98 114
3 12 224 144 172
3 13 231 98 129
3 14 166 142 121
3 15 116 136 122
3 16 73 119 100
3 17 98 98 87
3 18 137 111 173
3 19 169 140 80
3 20 140 157 67
3 21 153 135 97
3 22 204 139 64
3 23 138 86 9
3 24 162 163 255
3 25 94 164 92
3 26 158 156 139
3 27 97 168 134
3 28 138 142 117
3 29 179 163 122
3 30 291 182 17
3 31 117 136 108

4 0 36 91 126
4 1 150 301 68
4 2 78 114 132
4 3 159 134 170
4 4 165 138 115
4 5 227 150 100
4 6 138 139 176
4 7 106 150 151
4 8 148 106 100
4 9 180 105 136
4 10 119 0 131
4 11 176 120 111
4 12 204 136 100
4 13 235 117 129
4 14 170 49 151
4 15 125 116 122
4 16 136 120 112
4 17 110 151 169
4 18 88 134 86
4 19 160 131 136
4 20 85 122 93
4 21 112 104 125
4 22 114 39 126
4 23 159 120 176
4 24 157 109 255
4 25 127 127 114
4 26 92 87 146
4 27 102 154 76
4 28 102 76 194
4 29 129 159 110
4 30 132 189 107
4 31 123 166 45

5 0 179 121 146
5 1 1 91 1
5 2 158 109 154
5 3 168 132 102
5 4 121 127 12
5 5 157 139 75
5 6 223 204 91
5 7 203 179 136
5 8 137 130 59
5 9 150 170 51
5 10 129 114 129
5 11 121 129 151
5 12 102 133 78
5 13 66 97 104
5 14 127 131 108
5 15 164 84 115
5 16 135 114 120
5 17 174 119 160
5 18 151 102 187
5 19 158 104 144
5 20 130 95 182
5 21 127 220 125
5 22 175 131 159
5 23 126 170 76
5 24 161 48 255
5 25 210 83 136
5 26 134 0 42
5 27 204 166 237
5 28 121 203 179
5 29 98 189 139
5 30 196 177 96
5 31 137 127 62

6 0 55 122 131
6 1 126 152 105
6 2 105 171 62
6 3 124 85 119
6 4 131 154 128
6 5 104 143 151
6 6 128 89 74
6 7 197 123 144
6 8 119 121 124
6 9 4 136 39
6 10 114 126 210
6 11 140 127 112
6 12 191 123 134
6 13 75 144 106
6 14 182 143 76
6 15 144 111 135
6 16 34 159 202
6 17 125 135 87
6 18 190 75 138
6 19 75 167 21
6 20 179 123 179
6 21 119 78 161
6 22 115 103 41
6 23 141 179 166
6 24 133 153 255
6 25 118 123 176
6 26 133 132 113
6 27 130 132 153
6 28 154 150 134
6 29 143 71 152
6 30 76 145 152
6 31 75 245 17

7 0 156 220 163
7 1 27 138 106
7 2 117 74 123
7 3 216 46 153
7 4 137 130 8
7 5 132 131 138
7 6 186 197 92
7 7 229 121 42
7 8 160 128 142
7 9 121 148 86
7 10 102 161 190
7 11 127 153 159
7 12 162 136 161
7 13 118 104 107
7 14 110 94 33
7 15 146 101 132
7 16 135 143 3
7 17 170 139 151
7 18 151 135 125
7 19 196 124 155
7 20 96 170 105
7 21 110 154 78
7 22 95 44 102
7 23 190 65 46
7 24 135 163 255
7 25 113 126 108
7 26 168 153 132
7 27 105 124 90
7 28 100 222 130
7 29 332 176 112
7 30 97 49 145
7 31 188 128 132

8 0 101 75 143
8 1 135 135 121
8 2 137 197 80
8 3 135 174 73
8 4 180 132 285
8 5 62 56 180
8 6 99 104 114
8 7 124 79 69
8 8 117 142 131
8 9 147 86 110
8 10 145 40 53
8 11 134 181 237
8 12 242 150 185
8 13 120 203 156
8 14 125 126 98
8 15 154 121 360
8 16 192 152 97
8 17 101 132 197
8 18 83 160 87
8 19 179 128 174
8 20 113 87 133
8 21 151 129 135
8 22 137 101 137
8 23 115 131 124
8 24 92 73 255
8 25 168 193 175
8 26 128 193 86
8 27 85 134 111
8 28 149 184 121
8 29 144 107 139
8 30 112 106 131
8 31 129 128 192

9 0 94 125 80
9 1 99 184 202
9 2 94 71 96
9 3 123 98 94
9 4 123 117 107
9 5 143 153 142
9 6 118 115 72
9 7 62 115 25
9 8 128 182 90
9 9 170 132 114
9 10 17 137 151
9 11 155 103 152
9 12 95 136 73
9 13 120 130 80
9 14 129 138 206
9 15 136 52 117
9 16 141 139 154
9 17 137 131 163
9 18 223 90 186
9 19 123 94 106
9 20 244 116 92
9 21 119 145 139
9 22 132 114 196
9 23 57 133 148
9 24 140 219 255
9 25 123 172 137
9 26 29 95 160
9 27 104 146 127
9 28 109 117 92
9 29 123 202 106
9 30 131 100 119
9 31 120 144 119

10 0 140 140 125
10 1 0 152 115
10 2 85 78 121
10 3 100 89 37
10 4 297 112 125
10 5 124 148 127
10 6 126 152 156
10 7 102 119 158
10 8 139 347 114
10 9 125 100 61
10 10 118 178 108
10 11 126 95 136
10 12 140 0 133
10 13 144 174 118
10 14 219 104 129
10 15 87 88 191
10 16 137 162 150
10 17 124 130 107
10 18 132 153 58
10 19 126 123 139
10 20 75 110 143
10 21 86 148 172
10 22 152 97 147
10 23 119 35 81
10 24 151 129 255
10 25 69 63 137
10 26 78 112 54
10 27 101 96 98
10 28 60 83 147
10 29 48 136 155
10 30 113 121 135
10 31 0 113 75

11 0 111 135 122
11 1 124 72 141
11 2 132 82 78
11 3 113 60 106
11 4 134 149 145
11 5 107 134 157
11 6 248 82 69
11 7 121 66 120
11 8 121 174 110
11 9 66 105 67
11 10 51 94 141
11 11 104 189 99
11 12 15 93 63
11 13 103 90 85
11 14 82 109 101
11 15 158 194 82
11 16 130 117 76
11 17 128 0 130
11 18 151 130 6
11 19 140 172 191
11 20 132 110 166
11 21 102 60 128
11 22 163 149 131
11 23 236 94 145
11 24 142 255 255
11 25 106 125 109
11 26 161 120 101
11 27 123 136 157
11 28 105 110 165
11 29 99 136 0
11 30 145 166 47
11 31 121 101 198

12 0 128 125 144
12 1 91 120 122
12 2 164 135 84
12 3 115 108 170
12 4 167 118 116
12 5 82 128 161
12 6 123 165 118
12 7 130 149 92
12 8 153 132 127
12 9 133 306 128
12 10 52 133 97
12 11 168 131 114
12 12 102 7 183
12 13 145 370 55
12 14 100 116 149
12 15 106 125 200
12 16 150 111 256
12 17 141 130 134
12 18 269 120 144
12 19 90 129 141
12 20 133 117 159
12 21 129 170 90
12 22 32 151 184
12 23 118 96 118
12 24 165 175 255
12 25 136 165 104
12 26 114 108 115
12 27 131 190 126
12 28 131 122 64
12 29 158 205 116
12 30 122 111 71
12 31 119 132 0

13 0 59 144 193
13 1 107 153 115
13 2 166 128 134
13 3 72 135 246
13 4 222 234 132
13 5 156 149 171
13 6 18 154 129
13 7 107 110 215
13 8 198 98 82
13 9 197 51 115
13 10 148 90 159
13 11 127 153 221
13 12 99 90 230
13 13 128 98 109
13 14 122 164 157
13 15 125 105 114
13 16 110 152 148
13 17 68 114 148
13 18 192 131 113
13 19 88 69 144
13 20 155 178 98
13 21 128 95 153
13 22 142 131 131
13 23 86 152 119
13 24 48 68 0
13 25 140 82 141
13 26 151 120 110
13 27 198 109 200
13 28 237 94 79
13 29 122 192 180
13 30 130 100 81
13 31 182 111 136

14 0 195 126 171
14 1 93 115 69
14 2 117 149 134
14 3 116 116 164
14 4 69 131 124
14 5 116 25 133
14 6 73 69 103
14 7 141 143 134
14 8 178 108 146
14 9 156 114 172
14 10 126 124 125
14 11 49 208 17
14 12 68 103 36
14 13 54 164 65
14 14 114 138 67
14 15 132 128 85
14 16 125 147 129
14 17 98 123 212
14 18 124 159 70
14 19 126 139 128
14 20 80 143 147
14 21 180 0 109
14 22 149 195 82
14 23 51 107 148
14 24 188 51 255
14 25 93 168 139
14 26 386 120 165
14 27 144 148 92
14 28 214 67 92
14 29 151 126 243
14 30 229 83 113
14 31 172 119 113

15 0 196 138 101
15 1 140 202 145
15 2 125 128 145
15 3 3 117 156
15 4 37 159 116
15 5 121 136 145
15 6 97 121 125
15 7 150 174 153
15 8 54 128 137
15 9 111 0 157
15 10 76 123 147
15 11 124 11 131
15 12 81 143 129
15 13 172 134 181
15 14 158 83 142
15 15 81 81 0
15 16 160 95 197
15 17 67 41 216
15 18 171 128 92
15 19 136 141 158
15 20 133 137 158
15 21 153 134 137
15 22 122 128 140
15 23 170 238 129
15 24 109 116 255
15 25 169 128 127
15 26 117 80 179
15 27 132 148 122
15 28 84 136 91
15 29 119 139 121
15 30 149 184 102
15 31 48 174 141

16 0 111 171 162
16 1 164 91 117
16 2 107 199 170
16 3 192 182 169
16 4 114 138 164
16 5 76 99 99
16 6 115 131 90
16 7 156 103 291
16 8 109 107 18
16 9 124 77 72
16 10 116 69 109
16 11 212 127 131
16 12 74 129 154
16 13 124 127 101
16 14 143 22 120
16 15 108 140 178
16 16 117 103 101
16 17 131 118 146
16 18 97 143 157
16 19 134 215 105
16 20 122 169 128
16 21 121 149 127
16 22 25 142 104
16 23 118 131 177
16 24 105 225 255
16 25 111 134 130
16 26 94 169 179
16 27 95 124 162
16 28 123 181 121
16 29 131 104 122
16 30 64 127 131
16 31 46 202 209

17 0 124 125 116
17 1 92 136 133
17 2 0 134 195
17 3 119 103 117
17 4 151 128 124
17 5 128 227 109
17 6 107 149 177
17 7 113 116 22
17 8 132 133 136
17 9 77 110 115
17 10 215 150 103
17 11 61 100 142
17 12 117 132 100
17 13 129 153 164
17 14 115 120 159
17 15 116 133 208
17 16 156 124 157
17 17 166 113 86
17 18 100 151 156
17 19 142 0 145
17 20 108 136 143
17 21 160 65 47
17 22 80 305 125
17 23 78 154 117
17 24 207 124 255
17 25 143 153 99
17 26 126 0 84
17 27 106 128 128
17 28 122 135 11
17 29 153 147 127
17 30 34 36 103
17 31 119 1 136

18 0 143 141 104
18 1 144 175 126
18 2 66 108 21
18 3 136 160 108
18 4 119 89 135
18 5 263 214 125
18 6 134 108 122
18 7 115 100 58
18 8 121 138 41
18 9 129 133 101
18 10 50 123 113
18 11 108 94 141
18 12 97 231 18
18 13 183 28 164
18 14 79 208 188
18 15 154 141 131
18 16 0 113 186
18 17 141 135 54
18 18 186 137 153
18 19 118 148 149
18 20 81 107 170
18 21 123 124 130
18 22 143 134 75
18 23 84 79 110
18 24 274 138 255
18 25 105 144 119
18 26 169 84 150
18 27 167 193 0
18 28 218 112 25
18 29 128 167 142
18 30 143 94 62
18 31 134 126 136

19 0 133 180 151
19 1 211 159 118
19 2 158 105 167
19 3 154 183 80
19 4 130 86 133
19 5 87 104 116
19 6 111 135 84
19 7 161 137 153
19 8 170 145 158
19 9 122 146 154
19 10 183 193 119
19 11 61 104 72
19 12 145 125 147
19 13 165 69 148
19 14 182 124 75
19 15 137 131 124
19 16 124 104 125
19 17 87 178 114
19 18 165 146 204
19 19 130 5 63
19 20 105 124 114
19 21 117 136 153
19 22 167 127 139
19 23 185 171 129
19 24 106 126 255
19 25 163 74 115
19 26 201 130 132
19 27 115 128 157
19 28 76 136 131
19 29 107 68 101
19 30 135 272 167
19 31 75 99 122

20 0 154 133 99
20 1 111 60 133
20 2 66 139 174
20 3 135 175 179
20 4 96 165 122
20 5 128 196 157
20 6 139 42 146
20 7 121 99 123
20 8 183 137 220
20 9 179 129 149
20 10 40 124 46
20 11 130 163 192
20 12 105 137 209
20 13 88 217 126
20 14 102 125 0
20 15 127 129 123
20 16 119 75 135
20 17 86 79 192
20 18 193 118 0
20 19 47 93 127
20 20 144 140 137
20 21 0 156 167
20 22 156 95 364
20 23 132 151 125
20 24 137 146 255
20 25 150 90 75
20 26 140 88 213
20 27 122 131 195
20 28 201 169 24
20 29 127 137 129
20 30 153 97 133
20 31 156 115 137

21 0 99 112 103
21 1 136 0 118
21 2 58 123 147
21 3 56 117 264
21 4 112 134 138
21 5 130 118 115
21 6 51 139 128
21 7 159 130 138
21 8 143 225 110
21 9 139 195 107
21 10 178 164 64
21 11 90 101 121
21 12 132 174 60
21 13 143 122 106
21 14 80 155 177
21 15 145 104 126
21 16 192 92 102
21 17 86 130 144
21 18 118 120 106
21 19 143 143 125
21 20 151 107 182
21 21 134 115 125
21 22 135 153 117
21 23 110 141 153
21 24 181 115 255
21 25 154 142 128
21 26 0 70 170
21 27 127 72 147
21 28 30 98 128
21 29 164 38 134
21 30 108 36 216
21 31 141 161 125

22 0 110 126 111
22 1 38 135 127
22 2 99 183 226
22 3 13 142 131
22 4 136 97 144
22 5 116 133 151
22 6 161 204 173
22 7 126 85 0
22 8 163 27 117
22 9 168 142 221
22 10 93 303 42
22 11 160 148 97
22 12 178 157 240
22 13 79 107 145
22 14 108 131 130
22 15 141 83 64
22 16 37 38 131
22 17 180 101 0
22 18 55 141 145
22 19 161 12 165
22 20 152 124 164
22 21 259 115 95
22 22 149 115 176
22 23 182 163 83
22 24 123 288 255
22 25 113 164 120
22 26 167 113 185
22 27 71 152 128
22 28 125 18 161
22 29 87 104 138
22 30 138 142 175
22 31 128 122 134

23 0 189 127 173
23 1 147 155 140
23 2 72 258 0
23 3 15 161 128
23 4 97 127 144
23 5 72 110 76
23 6 180 147 166
23 7 142 140 0
23 8 107 149 111
23 9 177 107 161
23 10 166 132 123
23 11 163 83 162
23 12 113 109 145
23 13 150 161 122
23 14 142 198 181
23 15 98 109 107
23 16 126 117 149
23 17 141 172 123
23 18 91 142 127
23 19 162 149 137
23 20 208 134 95
23 21 126 106 80
23 22 81 112 62
23 23 159 133 144
23 24 143 108 255
23 25 127 64 122
23 26 65 141 116
23 27 125 109 123
23 28 180 128 114
23 29 88 94 152
23 30 96 92 126
23 31 145 160 196

24 0 92 139 137
24 1 177 105 236
24 2 98 181 148
24 3 126 148 44
24 4 130 158 173
24 5 0 138 124
24 6 119 159 161
24 7 0 109 141
24 8 161 92 102
24 9 124 110 133
24 10 129 187 41
24 11 118 103 124
24 12 174 120 137
24 13 144 113 146
24 14 207 117 14
24 15 156 134 157
24 16 115 193 194
24 17 127 147 117
24 18 19 198 100
24 19 162 112 134
24 20 216 122 131
24 21 116 130 133
24 22 117 115 31
24 23 115 74 162
24 24 130 123 255
24 25 267 163 118
24 26 171 113 184
24 27 133 114 0
24 28 180 157 86
24 29 187 150 52
24 30 185 111 170
24 31 139 198 134

25 0 113 142 163
25 1 140 103 104
25 2 172 130 137
25 3 153 119 127
25 4 0 18 112
25 5 115 64 131
25 6 159 128 172
25 7 65 87 218
25 8 109 87 161
25 9 144 134 208
25 10 101 126 106
25 11 0 110 155
25 12 78 125 192
25 13 218 91 112
25 14 158 127 146
25 15 92 99 144
25 16 179 103 168
25 17 125 177 115
25 18 75 230 111
25 19 131 125 135
25 20 103 160 97
25 21 119 104 131
25 22 143 152 211
25 23 138 109 312
25 24 128 106 255
25 25 155 124 144
25 26 149 136 127
25 27 117 130 115
25 28 0 108 96
25 29 191 287 134
25 30 127 127 123
25 31 62 132 123

26 0 128 126 120
26 1 173 211 163
26 2 72 94 178
26 3 155 272 145
26 4 117 115 112
26 5 157 176 107
26 6 132 121 142
26 7 161 272 129
26 8 137 113 126
26 9 154 176 128
26 10 151 149 141
26 11 242 113 119
26 12 208 128 126
26 13 83 152 161
26 14 161 93 136
26 15 98 143 203
26 16 132 164 118
26 17 142 91 120
26 18 110 132 143
26 19 106 119 128
26 20 88 130 126
26 21 105 72 145
26 22 183 135 162
26 23 184 170 131
26 24 72 207 255
26 25 107 132 263
26 26 127 99 110
26 27 144 116 99
26 28 98 106 142
26 29 141 148 126
26 30 154 53 111
26 31 71 87 122

27 0 327 138 109
27 1 133 135 143
27 2 146 135 128
27 3 125 148 224
27 4 122 95 53
27 5 139 142 125
27 6 140 148 84
27 7 104 142 138
27 8 141 100 137
27 9 127 159 126
27 10 119 162 219
27 11 149 180 124
27 12 186 189 63
27 13 146 129 144
27 14 97 137 118
27 15 86 151 130
27 16 159 136 165
27 17 91 195 94
27 18 24 35 0
27 19 149 139 101
27 20 110 131 131
27 21 88 121 141
27 22 74 134 130
27 23 164 105 169
27 24 113 167 255
27 25 76 113 138
27 26 131 136 70
27 27 147 71 151
27 28 128 46 114
27 29 148 76 150
27 30 161 150 143
27 31 115 133 88

28 0 122 116 84
28 1 143 92 0
28 2 130 125 160
28 3 180 43 123
28 4 56 133 78
28 5 74 158 108
28 6 125 94 151
28 7 97 129 62
28 8 43 326 132
28 9 125 150 137
28 10 145 142 143
28 11 100 115 82
28 12 141 98 120
28 13 143 161 232
28 14 162 112 190
28 15 148 224 141
28 16 136 210 135
28 17 101 96 112
28 18 146 145 90
28 19 135 206 130
28 20 127 104 113
28 21 137 123 100
28 22 129 13 103
28 23 120 142 128
28 24 157 115 255
28 25 175 102 116
28 26 150 68 148
28 27 223 179 89
28 28 130 138 239
28 29 193 122 223
28 30 34 121 134
28 31 101 154 114

29 0 128 24 114
29 1 127 110 91
29 2 115 130 85
29 3 143 107 0
29 4 181 105 114
29 5 158 98 204
29 6 151 16 143
29 7 128 144 129
29 8 123 97 163
29 9 103 121 116
29 10 132 29 146
29 11 134 152 138
29 12 82 137 116
29 13 134 91 121
29 14 127 166 141
29 15 137 218 273
29 16 130 116 27
29 17 122 129 118
29 18 170 47 191
29 19 96 100 116
29 20 21 77 153
29 21 139 314 108
29 22 111 129 133
29 23 99 75 118
29 24 86 144 255
29 25 155 132 112
29 26 193 120 153
29 27 161 83 127
29 28 89 122 128
29 29 83 134 119
29 30 109 77 134
29 31 139 178 132

30 0 128 141 47
30 1 300 148 147
30 2 113 157 185
30 3 97 165 130
30 4 195 130 148
30 5 130 17 166
30 6 18 127 179
30 7 130 128 144
30 8 118 95 134
30 9 2 65 128
30 10 90 136 144
30 11 136 90 126
30 12 145 93 102
30 13 154 47 97
30 14 126 105 128
30 15 171 167 134
30 16 141 208 134
30 17 135 127 57
30 18 115 90 148
30 19 71 168 66
30 20 126 217 147
30 21 28 127 72
30 22 188 87 252
30 23 96 110 129
30 24 94 187 255
30 25 76 43 128
30 26 191 17 156
30 27 134 133 215
30 28 113 213 126
30 29 140 104 140
30 30 148 135 104
30 31 79 77 133

31 0 127 135 103
31 1 104 125 119
31 2 237 119 119
31 3 0 126 195
31 4 135 131 52
31 5 186 165 56
31 6 92 158 171
31 7 165 148 147
31 8 127 113 95
31 9 48 141 143
31 10 134 78 137
31 11 123 131 99
31 12 226 168 141
31 13 132 131 75
31 14 110 131 162
31 15 136 154 128
31 16 94 125 167
31 17 147 146 191
31 18 135 156 112
31 19 95 189 73
31 20 60 99 170
31 21 122 115 140
31 22 121 143 172
31 23 165 205 240
31 24 0 132 255
31 25 147 147 117
31 26 189 143 131
31 27 186 84 130
31 28 128 125 140
31 29 128 131 127
31 30 149 198 149
31 31 234 138 117



==> Cifra_figuretem/0.039/dp4-gray.txt <==
0 0 127 127 127
0 1 135 135 135
0 2 105 105 105
0 3 123 123 123
0 4 151 151 151
0 5 133 133 133
0 6 105 105 105
0 7 116 116 116
0 8 95 95 95
0 9 161 161 161
0 10 132 132 132
0 11 126 126 126
0 12 113 113 113
0 13 156 156 156
0 14 113 113 113
0 15 114 114 114
0 16 185 185 185
0 17 125 125 125
0 18 136 136 136
0 19 112 112 112
0 20 132 132 132
0 21 108 108 108
0 22 149 149 149
0 23 126 126 126
0 24 124 124 124
0 25 152 152 152
0 26 87 87 87
0 27 136 136 136
0 28 148 148 148
0 29 117 117 117
0 30 133 133 133
0 31 111 111 111

1 0 84 84 84
1 1 160 160 160
1 2 111 111 111
1 3 102 102 102
1 4 182 182 182
1 5 107 107 107
1 6 128 128 128
1 7 143 143 143
1 8 125 125 125
1 9 132 132 132
1 10 150 150 150
1 11 99 99 99
1 12 120 120 120
1 13 125 125 125
1 14 140 140 140
1 15 127 127 127
1 16 163 163 163
1 17 147 147 147
1 18 103 103 103
1 19 161 161 161
1 20 106 106 106
1 21 100 100 100
1 22 113 113 113
1 23 145 145 145
1 24 100 100 100
1 25 133 133 133
1 26 106 106 106
1 27 102 102 102
1 28 109 109 109
1 29 92 92 92
1 30 108 108 108
1 31 159 159 159

2 0 183 183 183
2 1 165 165 165
2 2 69 69 69
2 3 132 132 132
2 4 93 93 93
2 5 133 133 133
2 6 149 149 149
2 7 123 123 123
2 8 177 177 177
2 9 104 104 104
2 10 122 122 122
2 11 135 135 135
2 12 139 139 139
2 13 132 132 132
2 14 99 99 99
2 15 119 119 119
2 16 125 125 125
2 17 120 120 120
2 18 143 143 143
2 19 92 92 92
2 20 131 131 131
2 21 115 115 115
2 22 73 73 73
2 23 107 107 107
2 24 143 143 143
2 25 155 155 155
2 26 109 109 109
2 27 124 124 124
2 28 133 133 133
2 29 104 104 104
2 30 130 130 130
2 31 145 145 145

3 0 131 131 131
3 1 170 170 170
3 2 98 98 98
3 3 116 116 116
3 4 114 114 114
3 5 109 109 109
3 6 130 130 130
3 7 143 143 143
3 8 178 178 178
3 9 138 138 138
3 10 128 128 128
3 11 175 175 175
3 12 128 128 128
3 13 125 125 125
3 14 136 136 136
3 15 109 109 109
3 16 120 120 120
3 17 74 74 74
3 18 107 107 107
3 19 125 125 125
3 20 107 107 107
3 21 139 139 139
3 22 114 114 114
3 23 73 73 73
3 24 121 121 121
3 25 172 172 172
3 26 139 139 139
3 27 125 125 125
3 28 164 164 164
3 29 146 146 146
3 30 156 156 156
3 31 132 132 132

4 0 147 147 147
4 1 107 107 107
4 2 122 122 122
4 3 149 149 149
4 4 117 117 117
4 5 101 101 101
4 6 114 114 114
4 7 128 128 128
4 8 137 137 137
4 9 130 130 130
4 10 109 109 109
4 11 141 141 141
4 12 119 119 119
4 13 120 120 120
4 14 148 148 148
4 15 129 129 129
4 16 141 141 141
4 17 177 177 177
4 18 98 98 98
4 19 121 121 121
4 20 123 123 123
4 21 94 94 94
4 22 109 109 109
4 23 100 100 100
4 24 121 121 121
4 25 162 162 162
4 26 150 150 150
4 27 91 91 91
4 28 187 187 187
4 29 155 155 155
4 30 117 117 117
4 31 139 139 139

5 0 119 119 119
5 1 144 144 144
5 2 118 118 118
5 3 107 107 107
5 4 159 159 159
5 5 130 130 130
5 6 135 135 135
5 7 165 165 165
5 8 110 110 110
5 9 117 117 117
5 10 119 119 119
5 11 80 80 80
5 12 170 170 170
5 13 151 151 151
5 14 60 60 60
5 15 135 135 135
5 16 108 108 108
5 17 140 140 140
5 18 126 126 126
5 19 71 71 71
5 20 73 73 73
5 21 147 147 147
5 22 83 83 83
5 23 128 128 128
5 24 159 159 159
5 25 173 173 173
5 26 69 69 69
5 27 163 163 163
5 28 126 126 126
5 29 92 92 92
5 30 138 138 138
5 31 169 169 169

6 0 130 130 130
6 1 87 87 87
6 2 141 141 141
6 3 121 121 121
6 4 142 142 142
6 5 105 105 105
6 6 108 108 108
6 7 133 133 133
6 8 110 110 110
6 9 162 162 162
6 10 105 105 105
6 11 104 104 104
6 12 121 121 121
6 13 82 82 82
6 14 133 133 133
6 15 73 73 73
6 16 119 119 119
6 17 134 134 134
6 18 123 123 123
6 19 136 136 136
6 20 112 112 112
6 21 119 119 119
6 22 139 139 139
6 23 127 127 127
6 24 134 134 134
6 25 119 119 119
6 26 129 129 129
6 27 106 106 106
6 28 143 143 143
6 29 146 146 146
6 30 130 130 130
6 31 133 133 133

7 0 134 134 134
7 1 110 110 110
7 2 118 118 118
7 3 102 102 102
7 4 120 120 120
7 5 118 118 118
7 6 120 120 120
7 7 133 133 133
7 8 83 83 83
7 9 114 114 114
7 10 127 127 127
7 11 147 147 147
7 12 98 98 98
7 13 97 97 97
7 14 130 130 130
7 15 148 148 148
7 16 94 94 94
7 17 134 134 134
7 18 169 169 169
7 19 130 130 130
7 20 71 71 71
7 21 123 123 123
7 22 149 149 149
7 23 103 103 103
7 24 152 152 152
7 25 165 165 165
7 26 187 187 187
7 27 130 130 130
7 28 145 145 145
7 29 102 102 102
7 30 123 123 123
7 31 75 75 75

8 0 186 186 186
8 1 117 117 117
8 2 172 172 172
8 3 136 136 136
8 4 140 140 140
8 5 147 147 147
8 6 159 159 159
8 7 135 135 135
8 8 116 116 116
8 9 179 179 179
8 10 109 109 109
8 11 126 126 126
8 12 108 108 108
8 13 158 158 158
8 14 127 127 127
8 15 172 172 172
8 16 135 135 135
8 17 120 120 120
8 18 200 200 200
8 19 138 138 138
8 20 135 135 135
8 21 120 120 120
8 22 147 147 147
8 23 134 134 134
8 24 135 135 135
8 25 132 132 132
8 26 160 160 160
8 27 136 136 136
8 28 191 191 191
8 29 109 109 109
8 30 78 78 78
8 31 142 142 142

9 0 150 150 150
9 1 122 122 122
9 2 99 99 99
9 3 151 151 151
9 4 102 102 102
9 5 111 111 111
9 6 159 159 159
9 7 163 163 163
9 8 144 144 144
9 9 124 124 124
9 10 101 101 101
9 11 171 171 171
9 12 123 123 123
9 13 91 91 91
9 14 121 121 121
9 15 134 134 134
9 16 120 120 120
9 17 106 106 106
9 18 98 98 98
9 19 156 156 156
9 20 143 143 143
9 21 133 133 133
9 22 120 120 120
9 23 130 130 130
9 24 121 121 121
9 25 148 148 148
9 26 154 154 154
9 27 152 152 152
9 28 159 159 159
9 29 148 148 148
9 30 145 145 145
9 31 122 122 122

10 0 126 126 126
10 1 91 91 91
10 2 146 146 146
10 3 134 134 134
10 4 142 142 142
10 5 102 102 102
10 6 134 134 134
10 7 133 133 133
10 8 92 92 92
10 9 126 126 126
10 10 113 113 113
10 11 98 98 98
10 12 127 127 127
10 13 128 128 128
10 14 134 134 134
10 15 128 128 128
10 16 113 113 113
10 17 107 107 107
10 18 144 144 144
10 19 150 150 150
10 20 134 134 134
10 21 147 147 147
10 22 139 139 139
10 23 146 146 146
10 24 117 117 117
10 25 136 136 136
10 26 115 115 115
10 27 167 167 167
10 28 102 102 102
10 29 119 119 119
10 30 112 112 112
10 31 158 158 158

11 0 128 128 128
11 1 117 117 117
11 2 153 153 153
11 3 144 144 144
11 4 152 152 152
11 5 101 101 101
11 6 134 134 134
11 7 123 123 123
11 8 152 152 152
11 9 136 136 136
11 10 124 124 124
11 11 115 115 115
11 12 136 136 136
11 13 133 133 133
11 14 148 148 148
11 15 127 127 127
11 16 133 133 133
11 17 116 116 116
11 18 81 81 81
11 19 141 141 141
11 20 138 138 138
11 21 114 114 114
11 22 191 191 191
11 23 132 132 132
11 24 136 136 136
11 25 131 131 131
11 26 147 147 147
11 27 130 130 130
11 28 196 196 196
11 29 121 121 121
11 30 138 138 138
11 31 92 92 92

12 0 145 145 145
12 1 162 162 162
12 2 126 126 126
12 3 157 157 157
12 4 144 144 144
12 5 97 97 97
12 6 109 109 109
12 7 111 111 111
12 8 192 192 192
12 9 148 148 148
12 10 130 130 130
12 11 115 115 115
12 12 130 130 130
12 13 111 111 111
12 14 134 134 134
12 15 123 123 123
12 16 131 131 131
12 17 168 168 168
12 18 156 156 156
12 19 77 77 77
12 20 135 135 135
12 21 89 89 89
12 22 161 161 161
12 23 186 186 186
12 24 165 165 165
12 25 108 108 108
12 26 141 141 141
12 27 112 112 112
12 28 79 79 79
12 29 204 204 204
12 30 64 64 64
12 31 143 143 143

13 0 104 104 104
13 1 216 216 216
13 2 122 122 122
13 3 137 137 137
13 4 123 123 123
13 5 150 150 150
13 6 173 173 173
13 7 140 140 140
13 8 162 162 162
13 9 105 105 105
13 10 140 140 140
13 11 143 143 143
13 12 121 121 121
13 13 129 129 129
13 14 136 136 136
13 15 135 135 135
13 16 150 150 150
13 17 146 146 146
13 18 116 116 116
13 19 117 117 117
13 20 132 132 132
13 21 158 158 158
13 22 119 119 119
13 23 111 111 111
13 24 136 136 136
13 25 113 113 113
13 26 174 174 174
13 27 135 135 135
13 28 134 134 134
13 29 124 124 124
13 30 118 118 118
13 31 172 172 172

14 0 160 160 160
14 1 141 141 141
14 2 132 132 132
14 3 141 141 141
14 4 104 104 104
14 5 127 127 127
14 6 85 85 85
14 7 103 103 103
14 8 147 147 147
14 9 162 162 162
14 10 125 125 125
14 11 122 122 122
14 12 130 130 130
14 13 135 135 135
14 14 142 142 142
14 15 118 118 118
14 16 113 113 113
14 17 124 124 124
14 18 136 136 136
14 19 213 213 213
14 20 129 129 129
14 21 154 154 154
14 22 168 168 168
14 23 100 100 100
14 24 96 96 96
14 25 114 114 114
14 26 182 182 182
14 27 138 138 138
14 28 110 110 110
14 29 194 194 194
14 30 98 98 98
14 31 167 167 167

15 0 112 112 112
15 1 149 149 149
15 2 67 67 67
15 3 134 134 134
15 4 176 176 176
15 5 62 62 62
15 6 172 172 172
15 7 115 115 115
15 8 91 91 91
15 9 121 121 121
15 10 170 170 170
15 11 167 167 167
15 12 133 133 133
15 13 153 153 153
15 14 134 134 134
15 15 90 90 90
15 16 128 128 128
15 17 68 68 68
15 18 178 178 178
15 19 134 134 134
15 20 151 151 151
15 21 142 142 142
15 22 94 94 94
15 23 94 94 94
15 24 82 82 82
15 25 88 88 88
15 26 113 113 113
15 27 154 154 154
15 28 120 120 120
15 29 132 132 132
15 30 165 165 165
15 31 114 114 114

16 0 110 110 110
16 1 122 122 122
16 2 197 197 197
16 3 137 137 137
16 4 146 146 146
16 5 115 115 115
16 6 132 132 132
16 7 128 128 128
16 8 155 155 155
16 9 155 155 155
16 10 154 154 154
16 11 73 73 73
16 12 146 146 146
16 13 93 93 93
16 14 123 123 123
16 15 72 72 72
16 16 156 156 156
16 17 38 38 38
16 18 112 112 112
16 19 170 170 170
16 20 101 101 101
16 21 119 119 119
16 22 130 130 130
16 23 92 92 92
16 24 113 113 113
16 25 146 146 146
16 26 102 102 102
16 27 116 116 116
16 28 129 129 129
16 29 102 102 102
16 30 147 147 147
16 31 116 116 116

17 0 128 128 128
17 1 137 137 137
17 2 97 97 97
17 3 97 97 97
17 4 97 97 97
17 5 150 150 150
17 6 182 182 182
17 7 87 87 87
17 8 114 114 114
17 9 144 144 144
17 10 167 167 167
17 11 141 141 141
17 12 95 95 95
17 13 114 114 114
17 14 131 131 131
17 15 142 142 142
17 16 144 144 144
17 17 143 143 143
17 18 126 126 126
17 19 115 115 115
17 20 130 130 130
17 21 133 133 133
17 22 122 122 122
17 23 95 95 95
17 24 154 154 154
17 25 208 208 208
17 26 139 139 139
17 27 103 103 103
17 28 142 142 142
17 29 113 113 113
17 30 133 133 133
17 31 124 124 124

18 0 127 127 127
18 1 115 115 115
18 2 143 143 143
18 3 142 142 142
18 4 114 114 114
18 5 118 118 118
18 6 113 113 113
18 7 145 145 145
18 8 135 135 135
18 9 98 98 98
18 10 132 132 132
18 11 135 135 135
18 12 116 116 116
18 13 139 139 139
18 14 145 145 145
18 15 85 85 85
18 16 123 123 123
18 17 159 159 159
18 18 108 108 108
18 19 99 99 99
18 20 74 74 74
18 21 159 159 159
18 22 128 128 128
18 23 131 131 131
18 24 85 85 85
18 25 115 115 115
18 26 99 99 99
18 27 125 125 125
18 28 161 161 161
18 29 131 131 131
18 30 135 135 135
18 31 121 121 121

19 0 150 150 150
19 1 115 115 115
19 2 168 168 168
19 3 110 110 110
19 4 84 84 84
19 5 104 104 104
19 6 99 99 99
19 7 155 155 155
19 8 80 80 80
19 9 150 150 150
19 10 139 139 139
19 11 150 150 150
19 12 133 133 133
19 13 129 129 129
19 14 120 120 120
19 15 131 131 131
19 16 119 119 119
19 17 170 170 170
19 18 181 181 181
19 19 146 146 146
19 20 108 108 108
19 21 124 124 124
19 22 135 135 135
19 23 109 109 109
19 24 139 139 139
19 25 124 124 124
19 26 122 122 122
19 27 147 147 147
19 28 128 128 128
19 29 124 124 124
19 30 106 106 106
19 31 117 117 117

20 0 158 158 158
20 1 167 167 167
20 2 113 113 113
20 3 124 124 124
20 4 99 99 99
20 5 167 167 167
20 6 96 96 96
20 7 161 161 161
20 8 139 139 139
20 9 127 127 127
20 10 102 102 102
20 11 100 100 100
20 12 88 88 88
20 13 139 139 139
20 14 136 136 136
20 15 127 127 127
20 16 132 132 132
20 17 123 123 123
20 18 145 145 145
20 19 124 124 124
20 20 125 125 125
20 21 160 160 160
20 22 84 84 84
20 23 156 156 156
20 24 122 122 122
20 25 111 111 111
20 26 185 185 185
20 27 142 142 142
20 28 145 145 145
20 29 145 145 145
20 30 130 130 130
20 31 127 127 127

21 0 92 92 92
21 1 154 154 154
21 2 173 173 173
21 3 181 181 181
21 4 170 170 170
21 5 138 138 138
21 6 119 119 119
21 7 154 154 154
21 8 124 124 124
21 9 82 82 82
21 10 101 101 101
21 11 120 120 120
21 12 154 154 154
21 13 167 167 167
21 14 126 126 126
21 15 113 113 113
21 16 128 128 128
21 17 99 99 99
21 18 126 126 126
21 19 149 149 149
21 20 164 164 164
21 21 177 177 177
21 22 163 163 163
21 23 142 142 142
21 24 147 147 147
21 25 124 124 124
21 26 98 98 98
21 27 122 122 122
21 28 106 106 106
21 29 106 106 106
21 30 145 145 145
21 31 145 145 145

22 0 143 143 143
22 1 150 150 150
22 2 137 137 137
22 3 116 116 116
22 4 129 129 129
22 5 128 128 128
22 6 123 123 123
22 7 100 100 100
22 8 165 165 165
22 9 134 134 134
22 10 108 108 108
22 11 107 107 107
22 12 104 104 104
22 13 142 142 142
22 14 165 165 165
22 15 150 150 150
22 16 131 131 131
22 17 151 151 151
22 18 186 186 186
22 19 148 148 148
22 20 125 125 125
22 21 117 117 117
22 22 114 114 114
22 23 130 130 130
22 24 143 143 143
22 25 131 131 131
22 26 108 108 108
22 27 116 116 116
22 28 111 111 111
22 29 87 87 87
22 30 110 110 110
22 31 140 140 140

23 0 203 203 203
23 1 165 165 165
23 2 147 147 147
23 3 151 151 151
23 4 137 137 137
23 5 116 116 116
23 6 143 143 143
23 7 131 131 131
23 8 99 99 99
23 9 134 134 134
23 10 117 117 117
23 11 125 125 125
23 12 118 118 118
23 13 149 149 149
23 14 117 117 117
23 15 80 80 80
23 16 110 110 110
23 17 91 91 91
23 18 154 154 154
23 19 109 109 109
23 20 126 126 126
23 21 134 134 134
23 22 155 155 155
23 23 154 154 154
23 24 133 133 133
23 25 167 167 167
23 26 114 114 114
23 27 140 140 140
23 28 146 146 146
23 29 132 132 132
23 30 112 112 112
23 31 90 90 90

24 0 134 134 134
24 1 122 122 122
24 2 143 143 143
24 3 174 174 174
24 4 121 121 121
24 5 129 129 129
24 6 148 148 148
24 7 63 63 63
24 8 45 45 45
24 9 144 144 144
24 10 113 113 113
24 11 123 123 123
24 12 115 115 115
24 13 174 174 174
24 14 97 97 97
24 15 113 113 113
24 16 120 120 120
24 17 129 129 129
24 18 100 100 100
24 19 124 124 124
24 20 141 141 141
24 21 137 137 137
24 22 112 112 112
24 23 85 85 85
24 24 36 36 36
24 25 101 101 101
24 26 148 148 148
24 27 83 83 83
24 28 144 144 144
24 29 139 139 139
24 30 150 150 150
24 31 141 141 141

25 0 142 142 142
25 1 121 121 121
25 2 89 89 89
25 3 118 118 118
25 4 119 119 119
25 5 107 107 107
25 6 84 84 84
25 7 84 84 84
25 8 122 122 122
25 9 85 85 85
25 10 124 124 124
25 11 126 126 126
25 12 170 170 170
25 13 135 135 135
25 14 124 124 124
25 15 124 124 124
25 16 130 130 130
25 17 112 112 112
25 18 91 91 91
25 19 192 192 192
25 20 101 101 101
25 21 111 111 111
25 22 101 101 101
25 23 132 132 132
25 24 113 113 113
25 25 128 128 128
25 26 99 99 99
25 27 153 153 153
25 28 128 128 128
25 29 97 97 97
25 30 114 114 114
25 31 141 141 141

26 0 112 112 112
26 1 132 132 132
26 2 112 112 112
26 3 113 113 113
26 4 136 136 136
26 5 140 140 140
26 6 158 158 158
26 7 113 113 113
26 8 157 157 157
26 9 149 149 149
26 10 111 111 111
26 11 102 102 102
26 12 90 90 90
26 13 130 130 130
26 14 131 131 131
26 15 184 184 184
26 16 79 79 79
26 17 109 109 109
26 18 95 95 95
26 19 101 101 101
26 20 102 102 102
26 21 140 140 140
26 22 104 104 104
26 23 99 99 99
26 24 99 99 99
26 25 169 169 169
26 26 123 123 123
26 27 76 76 76
26 28 111 111 111
26 29 146 146 146
26 30 97 97 97
26 31 102 102 102

27 0 103 103 103
27 1 161 161 161
27 2 128 128 128
27 3 75 75 75
27 4 141 141 141
27 5 167 167 167
27 6 108 108 108
27 7 138 138 138
27 8 94 94 94
27 9 154 154 154
27 10 142 142 142
27 11 142 142 142
27 12 102 102 102
27 13 104 104 104
27 14 102 102 102
27 15 143 143 143
27 16 102 102 102
27 17 175 175 175
27 18 134 134 134
27 19 161 161 161
27 20 96 96 96
27 21 144 144 144
27 22 109 109 109
27 23 152 152 152
27 24 138 138 138
27 25 63 63 63
27 26 133 133 133
27 27 132 132 132
27 28 143 143 143
27 29 121 121 121
27 30 199 199 199
27 31 146 146 146

28 0 112 112 112
28 1 126 126 126
28 2 96 96 96
28 3 138 138 138
28 4 115 115 115
28 5 169 169 169
28 6 113 113 113
28 7 149 149 149
28 8 108 108 108
28 9 119 119 119
28 10 102 102 102
28 11 120 120 120
28 12 135 135 135
28 13 136 136 136
28 14 76 76 76
28 15 147 147 147
28 16 135 135 135
28 17 125 125 125
28 18 150 150 150
28 19 196 196 196
28 20 156 156 156
28 21 105 105 105
28 22 119 119 119
28 23 149 149 149
28 24 106 106 106
28 25 142 142 142
28 26 140 140 140
28 27 124 124 124
28 28 139 139 139
28 29 136 136 136
28 30 163 163 163
28 31 190 190 190

29 0 122 122 122
29 1 114 114 114
29 2 99 99 99
29 3 135 135 135
29 4 88 88 88
29 5 166 166 166
29 6 83 83 83
29 7 186 186 186
29 8 137 137 137
29 9 103 103 103
29 10 119 119 119
29 11 152 152 152
29 12 71 71 71
29 13 74 74 74
29 14 175 175 175
29 15 149 149 149
29 16 144 144 144
29 17 140 140 140
29 18 157 157 157
29 19 105 105 105
29 20 129 129 129
29 21 57 57 57
29 22 148 148 148
29 23 83 83 83
29 24 149 149 149
29 25 129 129 129
29 26 111 111 111
29 27 139 139 139
29 28 123 123 123
29 29 121 121 121
29 30 43 43 43
29 31 136 136 136

30 0 167 167 167
30 1 129 129 129
30 2 146 146 146
30 3 188 188 188
30 4 89 89 89
30 5 90 90 90
30 6 167 167 167
30 7 125 125 125
30 8 118 118 118
30 9 117 117 117
30 10 142 142 142
30 11 115 115 115
30 12 123 123 123
30 13 150 150 150
30 14 176 176 176
30 15 134 134 134
30 16 163 163 163
30 17 103 103 103
30 18 142 142 142
30 19 106 106 106
30 20 138 138 138
30 21 150 150 150
30 22 126 126 126
30 23 141 141 141
30 24 181 181 181
30 25 131 131 131
30 26 119 119 119
30 27 114 114 114
30 28 90 90 90
30 29 153 153 153
30 30 103 103 103
30 31 140 140 140

31 0 133 133 133
31 1 139 139 139
31 2 102 102 102
31 3 136 136 136
31 4 138 138 138
31 5 97 97 97
31 6 149 149 149
31 7 178 178 178
31 8 151 151 151
31 9 174 174 174
31 10 101 101 101
31 11 104 104 104
31 12 110 110 110
31 13 97 97 97
31 14 126 126 126
31 15 181 181 181
31 16 116 116 116
31 17 130 130 130
31 18 158 158 158
31 19 102 102 102
31 20 83 83 83
31 21 152 152 152
31 22 107 107 107
31 23 126 126 126
31 24 110 110 110
31 25 151 151 151
31 26 120 120 120
31 27 112 112 112
31 28 126 126 126
31 29 171 171 171
31 30 145 145 145
31 31 112 112 112



==> Cifra_figuretem/0.039/dp4.txt <==
0 0 128 111 142
0 1 141 133 131
0 2 74 104 137
0 3 120 132 117
0 4 106 220 126
0 5 134 120 145
0 6 148 92 74
0 7 108 105 137
0 8 85 87 115
0 9 126 116 241
0 10 137 140 120
0 11 110 125 142
0 12 101 121 117
0 13 185 138 146
0 14 132 109 96
0 15 125 73 144
0 16 247 184 125
0 17 116 109 149
0 18 169 100 139
0 19 143 174 18
0 20 130 135 132
0 21 98 96 131
0 22 130 173 145
0 23 102 135 142
0 24 105 105 161
0 25 91 209 155
0 26 123 160 0
0 27 138 130 141
0 28 134 111 200
0 29 92 152 108
0 30 100 153 146
0 31 89 103 139

1 0 27 128 97
1 1 163 211 107
1 2 124 117 92
1 3 80 81 145
1 4 295 152 99
1 5 136 152 33
1 6 117 168 100
1 7 165 130 133
1 8 117 113 146
1 9 137 112 148
1 10 156 152 143
1 11 75 69 152
1 12 189 117 56
1 13 90 145 139
1 14 87 133 200
1 15 65 179 137
1 16 203 141 144
1 17 251 42 148
1 18 113 105 91
1 19 90 109 284
1 20 75 134 109
1 21 182 125 0
1 22 119 99 122
1 23 148 156 132
1 24 111 116 74
1 25 141 154 106
1 26 98 63 158
1 27 115 125 65
1 28 116 147 64
1 29 103 113 61
1 30 59 131 135
1 31 137 200 140

2 0 121 233 196
2 1 129 239 129
2 2 28 135 44
2 3 175 37 184
2 4 119 99 61
2 5 132 137 131
2 6 188 110 149
2 7 114 147 109
2 8 142 195 194
2 9 77 97 137
2 10 108 110 149
2 11 140 136 128
2 12 95 130 194
2 13 152 144 99
2 14 136 167 0
2 15 90 125 141
2 16 102 112 160
2 17 157 123 79
2 18 124 152 154
2 19 17 127 134
2 20 130 144 119
2 21 110 117 116
2 22 45 99 76
2 23 74 131 118
2 24 148 132 150
2 25 161 138 166
2 26 99 108 119
2 27 81 169 121
2 28 131 154 114
2 29 48 75 190
2 30 208 94 87
2 31 164 120 149

3 0 111 153 130
3 1 186 190 133
3 2 124 111 60
3 3 158 114 77
3 4 118 136 87
3 5 137 144 47
3 6 122 178 91
3 7 130 133 166
3 8 280 94 159
3 9 60 153 201
3 10 163 188 32
3 11 147 167 211
3 12 157 66 161
3 13 129 128 117
3 14 187 97 123
3 15 118 126 83
3 16 121 130 109
3 17 98 123 2
3 18 81 155 85
3 19 135 133 107
3 20 127 73 120
3 21 112 139 167
3 22 109 160 74
3 23 0 118 129
3 24 169 69 125
3 25 239 124 154
3 26 104 167 145
3 27 174 97 105
3 28 302 63 126
3 29 176 163 98
3 30 132 206 128
3 31 174 111 112

4 0 117 183 141
4 1 119 108 93
4 2 153 128 84
4 3 177 99 170
4 4 94 124 133
4 5 114 141 50
4 6 107 101 133
4 7 102 147 134
4 8 102 139 169
4 9 116 129 145
4 10 70 149 108
4 11 151 161 112
4 12 247 30 79
4 13 149 105 106
4 14 133 137 174
4 15 124 128 134
4 16 166 158 101
4 17 175 233 123
4 18 157 149 0
4 19 125 109 129
4 20 144 125 98
4 21 160 25 98
4 22 109 109 109
4 23 94 71 136
4 24 103 121 140
4 25 232 136 118
4 26 110 174 165
4 27 90 20 162
4 28 243 152 166
4 29 120 189 157
4 30 184 51 117
4 31 124 172 120

5 0 128 130 100
5 1 147 112 174
5 2 64 142 149
5 3 87 55 178
5 4 235 126 115
5 5 156 132 101
5 6 159 72 176
5 7 139 238 119
5 8 110 107 112
5 9 100 132 120
5 10 114 134 110
5 11 18 122 101
5 12 168 223 119
5 13 158 174 121
5 14 45 147 0
5 15 155 114 137
5 16 120 58 147
5 17 176 123 120
5 18 132 133 112
5 19 45 148 20
5 20 106 12 102
5 21 174 122 145
5 22 150 87 11
5 23 162 160 63
5 24 102 198 178
5 25 141 246 131
5 26 93 100 13
5 27 146 204 138
5 28 182 68 128
5 29 107 118 51
5 30 135 130 148
5 31 202 162 143

6 0 124 137 127
6 1 73 136 52
6 2 145 158 120
6 3 51 128 184
6 4 151 146 128
6 5 102 120 92
6 6 141 122 61
6 7 137 157 105
6 8 87 121 124
6 9 146 219 120
6 10 57 180 78
6 11 135 150 25
6 12 182 101 79
6 13 70 140 35
6 14 115 144 140
6 15 0 115 128
6 16 137 104 117
6 17 156 118 127
6 18 131 123 115
6 19 134 148 126
6 20 134 29 172
6 21 125 110 121
6 22 135 154 129
6 23 133 99 149
6 24 128 126 148
6 25 141 118 97
6 26 124 149 115
6 27 134 45 139
6 28 174 128 126
6 29 175 127 135
6 30 122 132 136
6 31 27 135 238

7 0 90 202 109
7 1 153 87 91
7 2 117 103 135
7 3 124 74 108
7 4 158 20 181
7 5 131 108 114
7 6 102 119 139
7 7 147 125 129
7 8 124 71 54
7 9 112 69 162
7 10 149 96 134
7 11 179 118 144
7 12 96 111 88
7 13 111 113 68
7 14 180 156 52
7 15 172 143 128
7 16 153 116 12
7 17 93 146 164
7 18 131 117 260
7 19 151 113 125
7 20 55 78 80
7 21 77 152 141
7 22 119 212 115
7 23 87 136 88
7 24 229 102 127
7 25 128 252 115
7 26 187 201 175
7 27 141 124 124
7 28 103 229 103
7 29 151 65 89
7 30 117 133 118
7 31 88 32 107

8 0 263 151 144
8 1 160 111 79
8 2 183 198 135
8 3 131 107 168
8 4 176 135 110
8 5 193 191 59
8 6 215 144 118
8 7 121 150 133
8 8 137 98 112
8 9 225 119 193
8 10 93 113 120
8 11 131 101 145
8 12 110 124 90
8 13 164 148 162
8 14 125 145 112
8 15 168 217 131
8 16 161 106 139
8 17 108 133 118
8 18 321 120 159
8 19 140 166 107
8 20 112 168 123
8 21 97 136 126
8 22 187 133 121
8 23 168 119 115
8 24 147 137 120
8 25 156 177 62
8 26 164 187 130
8 27 166 115 127
8 28 197 221 156
8 29 125 83 120
8 30 121 86 27
8 31 119 226 80

9 0 135 89 227
9 1 125 156 86
9 2 149 12 136
9 3 132 226 96
9 4 122 68 116
9 5 124 101 107
9 6 136 186 155
9 7 144 123 223
9 8 110 196 126
9 9 146 96 129
9 10 133 95 74
9 11 200 200 113
9 12 114 120 135
9 13 98 127 49
9 14 147 66 151
9 15 146 128 128
9 16 96 132 132
9 17 5 127 186
9 18 127 61 105
9 19 104 180 185
9 20 157 144 129
9 21 110 152 138
9 22 134 97 130
9 23 113 185 92
9 24 136 103 126
9 25 124 150 171
9 26 192 122 149
9 27 152 172 132
9 28 119 251 108
9 29 140 171 132
9 30 153 121 162
9 31 77 147 141

10 0 113 168 97
10 1 123 58 92
10 2 153 162 124
10 3 132 133 136
10 4 195 76 154
10 5 60 129 116
10 6 101 146 155
10 7 153 146 99
10 8 108 76 93
10 9 90 128 160
10 10 72 139 128
10 11 117 213 0
10 12 125 95 160
10 13 81 213 89
10 14 125 154 122
10 15 140 122 122
10 16 61 165 114
10 17 11 79 233
10 18 108 179 143
10 19 201 130 119
10 20 133 128 142
10 21 140 119 183
10 22 158 142 118
10 23 111 169 159
10 24 114 111 126
10 25 113 149 145
10 26 114 131 101
10 27 94 169 239
10 28 62 80 163
10 29 129 117 111
10 30 143 137 55
10 31 142 166 166

11 0 163 117 103
11 1 166 80 105
11 2 107 176 175
11 3 64 211 157
11 4 119 152 184
11 5 96 72 136
11 6 130 141 130
11 7 134 93 142
11 8 156 176 125
11 9 122 148 137
11 10 123 141 106
11 11 108 103 134
11 12 123 134 151
11 13 167 157 76
11 14 176 106 163
11 15 173 131 78
11 16 160 125 115
11 17 118 118 113
11 18 81 120 43
11 19 133 148 141
11 20 98 180 137
11 21 75 138 129
11 22 188 170 216
11 23 83 194 120
11 24 119 147 142
11 25 138 180 76
11 26 185 121 134
11 27 118 124 149
11 28 147 209 234
11 29 60 164 138
11 30 164 143 106
11 31 145 78 52

12 0 138 170 126
12 1 183 143 161
12 2 53 157 169
12 3 144 184 143
12 4 143 135 155
12 5 137 61 93
12 6 0 189 139
12 7 112 66 155
12 8 276 116 184
12 9 101 212 130
12 10 142 87 163
12 11 126 104 116
12 12 162 120 107
12 13 148 145 40
12 14 108 168 125
12 15 98 138 132
12 16 87 126 179
12 17 130 248 126
12 18 179 96 192
12 19 137 0 163
12 20 104 152 148
12 21 122 80 65
12 22 183 149 150
12 23 141 135 284
12 24 214 180 102
12 25 163 126 36
12 26 199 103 122
12 27 149 65 120
12 28 114 33 88
12 29 144 292 176
12 30 9 87 97
12 31 149 124 156

13 0 129 99 84
13 1 148 293 206
13 2 133 128 104
13 3 144 114 153
13 4 137 181 52
13 5 160 205 85
13 6 161 169 188
13 7 85 202 135
13 8 145 162 179
13 9 122 131 64
13 10 184 116 121
13 11 166 114 150
13 12 125 98 140
13 13 153 112 120
13 14 116 122 168
13 15 141 141 123
13 16 190 134 125
13 17 105 190 141
13 18 149 111 89
13 19 108 106 137
13 20 136 103 157
13 21 166 141 166
13 22 173 53 132
13 23 122 127 84
13 24 167 91 150
13 25 56 201 82
13 26 182 166 174
13 27 153 117 136
13 28 110 164 128
13 29 101 91 181
13 30 168 120 67
13 31 115 134 268

14 0 175 182 124
14 1 157 141 126
14 2 45 171 180
14 3 45 120 257
14 4 195 177 0
14 5 137 126 117
14 6 108 166 0
14 7 96 87 126
14 8 228 116 98
14 9 216 94 175
14 10 127 105 143
14 11 106 113 149
14 12 172 170 47
14 13 152 127 126
14 14 153 129 145
14 15 137 114 104
14 16 93 124 121
14 17 72 97 203
14 18 125 133 151
14 19 113 214 312
14 20 127 140 121
14 21 165 144 153
14 22 196 62 244
14 23 144 88 69
14 24 98 84 107
14 25 144 74 123
14 26 191 195 159
14 27 150 136 127
14 28 87 130 112
14 29 188 275 120
14 30 115 114 66
14 31 67 268 167

15 0 91 151 95
15 1 226 195 27
15 2 129 0 110
15 3 140 175 87
15 4 158 257 112
15 5 150 154 0
15 6 173 202 142
15 7 87 136 122
15 8 158 1 115
15 9 128 104 131
15 10 119 83 306
15 11 172 173 155
15 12 136 170 93
15 13 123 200 136
15 14 84 35 283
15 15 56 130 84
15 16 111 154 120
15 17 68 94 42
15 18 39 390 106
15 19 92 147 161
15 20 131 184 137
15 21 162 153 110
15 22 78 85 119
15 23 181 42 58
15 24 44 75 127
15 25 123 5 135
15 26 100 142 96
15 27 131 169 162
15 28 118 118 125
15 29 133 120 144
15 30 186 103 207
15 31 92 109 141

16 0 114 124 92
16 1 118 118 131
16 2 215 204 172
16 3 146 147 117
16 4 132 181 126
16 5 113 127 105
16 6 138 133 124
16 7 123 108 152
16 8 134 179 152
16 9 166 123 175
16 10 168 133 162
16 11 0 118 136
16 12 116 208 113
16 13 0 133 181
16 14 125 137 107
16 15 8 136 73
16 16 221 135 111
16 17 65 130 0
16 18 90 127 118
16 19 153 173 183
16 20 239 110 0
16 21 114 75 169
16 22 127 102 162
16 23 118 67 91
16 24 123 92 123
16 25 147 134 159
16 26 132 42 132
16 27 172 134 42
16 28 130 135 123
16 29 81 105 118
16 30 125 177 139
16 31 137 79 132

17 0 164 132 88
17 1 120 138 152
17 2 94 95 101
17 3 83 122 85
17 4 24 66 200
17 5 161 164 124
17 6 204 134 208
17 7 95 64 102
17 8 127 112 101
17 9 157 117 157
17 10 161 175 165
17 11 132 185 106
17 12 51 110 123
17 13 123 104 115
17 14 101 122 171
17 15 184 98 145
17 16 151 121 160
17 17 133 134 162
17 18 116 147 117
17 19 185 64 96
17 20 165 103 123
17 21 151 123 125
17 22 68 164 135
17 23 181 155 0
17 24 179 135 146
17 25 163 153 309
17 26 111 171 136
17 27 119 50 138
17 28 182 121 122
17 29 138 122 78
17 30 173 124 104
17 31 168 82 123

18 0 107 155 120
18 1 78 130 137
18 2 213 86 131
18 3 156 145 126
18 4 76 94 171
18 5 91 121 141
18 6 128 140 71
18 7 145 170 120
18 8 122 147 137
18 9 132 30 132
18 10 151 134 111
18 11 141 71 192
18 12 124 201 24
18 13 167 127 124
18 14 139 167 128
18 15 137 116 1
18 16 140 137 93
18 17 134 200 142
18 18 123 51 148
18 19 101 106 90
18 20 138 34 49
18 21 120 147 210
18 22 155 99 130
18 23 142 66 183
18 24 111 9 135
18 25 128 119 99
18 26 87 134 74
18 27 130 76 167
18 28 182 163 137
18 29 101 124 167
18 30 100 133 173
18 31 98 128 138

19 0 127 193 129
19 1 137 67 142
19 2 129 141 234
19 3 138 60 131
19 4 65 65 122
19 5 102 91 118
19 6 109 114 76
19 7 137 123 205
19 8 56 99 85
19 9 229 152 69
19 10 114 135 168
19 11 126 87 238
19 12 94 143 163
19 13 123 163 100
19 14 119 101 140
19 15 124 208 60
19 16 115 139 104
19 17 344 45 121
19 18 98 276 168
19 19 158 146 132
19 20 17 193 113
19 21 140 104 129
19 22 117 134 154
19 23 121 100 105
19 24 173 118 126
19 25 113 129 129
19 26 116 107 143
19 27 76 162 201
19 28 136 122 128
19 29 103 127 141
19 30 62 141 115
19 31 117 131 102

20 0 159 139 177
20 1 143 198 161
20 2 62 126 149
20 3 135 103 133
20 4 102 82 114
20 5 175 140 187
20 6 154 54 79
20 7 122 214 149
20 8 122 164 132
20 9 125 95 161
20 10 114 73 119
20 11 61 122 118
20 12 25 97 142
20 13 126 131 160
20 14 165 128 116
20 15 151 52 178
20 16 101 163 133
20 17 74 219 76
20 18 171 120 144
20 19 102 136 134
20 20 130 174 71
20 21 135 150 197
20 22 0 130 127
20 23 101 92 274
20 24 118 118 131
20 25 104 126 104
20 26 109 297 149
20 27 172 118 134
20 28 174 143 119
20 29 166 123 146
20 30 180 80 129
20 31 80 150 150

21 0 139 175 0
21 1 181 136 145
21 2 187 288 45
21 3 176 262 106
21 4 139 225 147
21 5 134 141 141
21 6 85 147 126
21 7 186 124 153
21 8 145 102 124
21 9 63 89 94
21 10 70 78 154
21 11 107 110 142
21 12 121 151 189
21 13 119 274 109
21 14 67 150 159
21 15 89 135 115
21 16 150 122 112
21 17 89 90 119
21 18 128 102 150
21 19 130 180 136
21 20 165 161 167
21 21 170 213 148
21 22 151 176 161
21 23 164 140 121
21 24 106 116 220
21 25 139 124 110
21 26 88 87 119
21 27 102 177 87
21 28 98 112 108
21 29 143 103 73
21 30 226 130 78
21 31 163 164 108

22 0 133 97 197
22 1 132 109 209
22 2 106 136 171
22 3 89 108 151
22 4 122 118 146
22 5 181 148 55
22 6 136 121 112
22 7 115 110 76
22 8 176 189 131
22 9 180 70 151
22 10 51 125 148
22 11 20 192 109
22 12 117 82 112
22 13 143 110 172
22 14 135 79 281
22 15 158 148 143
22 16 130 135 127
22 17 128 205 119
22 18 243 173 142
22 19 130 158 155
22 20 121 120 133
22 21 181 131 40
22 22 172 171 0
22 23 138 143 109
22 24 149 161 118
22 25 107 195 92
22 26 107 92 124
22 27 151 107 90
22 28 107 95 131
22 29 118 71 71
22 30 138 83 109
22 31 101 224 96

23 0 226 95 287
23 1 135 245 115
23 2 140 173 128
23 3 112 208 133
23 4 129 152 129
23 5 110 134 105
23 6 162 111 158
23 7 190 62 141
23 8 131 126 40
23 9 156 148 96
23 10 149 88 116
23 11 109 138 127
23 12 77 137 141
23 13 110 158 180
23 14 92 116 142
23 15 79 48 114
23 16 138 173 18
23 17 22 132 120
23 18 100 186 177
23 19 158 100 71
23 20 118 117 142
23 21 156 161 85
23 22 201 159 104
23 23 189 120 154
23 24 120 118 162
23 25 229 139 134
23 26 65 109 167
23 27 94 185 140
23 28 150 159 129
23 29 90 201 105
23 30 155 111 70
23 31 86 85 100

24 0 141 137 123
24 1 89 177 102
24 2 107 172 151
24 3 266 129 128
24 4 98 149 116
24 5 178 142 66
24 6 128 160 155
24 7 14 168 8
24 8 101 0 50
24 9 142 125 164
24 10 136 77 126
24 11 91 110 169
24 12 88 156 100
24 13 189 190 144
24 14 203 0 106
24 15 108 95 138
24 16 126 111 124
24 17 116 113 157
24 18 90 133 78
24 19 189 123 60
24 20 161 134 128
24 21 162 104 146
24 22 85 79 171
24 23 118 166 0
24 24 0 82 52
24 25 173 0 142
24 26 113 151 181
24 27 95 33 121
24 28 168 153 112
24 29 147 144 127
24 30 151 102 195
24 31 166 110 146

25 0 156 133 135
25 1 106 137 119
25 2 138 29 98
25 3 190 127 39
25 4 118 122 117
25 5 99 161 60
25 6 113 116 24
25 7 38 47 168
25 8 110 145 111
25 9 106 39 111
25 10 112 127 134
25 11 152 104 121
25 12 137 146 226
25 13 125 198 81
25 14 126 124 121
25 15 105 134 133
25 16 143 149 98
25 17 74 137 126
25 18 12 116 144
25 19 261 105 210
25 20 136 28 138
25 21 113 96 125
25 22 114 56 132
25 23 175 105 114
25 24 81 127 130
25 25 124 130 128
25 26 119 146 34
25 27 132 177 149
25 28 136 120 127
25 29 58 122 111
25 30 133 115 94
25 31 117 137 168

26 0 121 93 124
26 1 151 99 147
26 2 119 107 110
26 3 119 74 146
26 4 115 133 159
26 5 170 119 131
26 6 155 108 211
26 7 129 138 71
26 8 166 144 162
26 9 124 175 147
26 10 121 112 99
26 11 188 99 19
26 12 101 78 92
26 13 147 115 127
26 14 126 139 128
26 15 276 99 176
26 16 102 0 135
26 17 107 105 114
26 18 58 14 213
26 19 102 117 84
26 20 130 77 99
26 21 106 139 174
26 22 74 97 141
26 23 125 68 106
26 24 55 89 154
26 25 163 171 174
26 26 133 128 109
26 27 16 109 103
26 28 98 113 122
26 29 184 104 149
26 30 107 54 130
26 31 110 90 108

27 0 158 21 131
27 1 168 159 156
27 2 63 154 168
27 3 65 125 36
27 4 220 131 72
27 5 211 172 118
27 6 70 142 111
27 7 148 133 133
27 8 86 135 62
27 9 130 162 170
27 10 133 116 177
27 11 149 135 141
27 12 143 138 25
27 13 128 97 88
27 14 50 130 125
27 15 152 102 175
27 16 180 138 0
27 17 202 138 184
27 18 136 129 136
27 19 169 192 122
27 20 83 0 233
27 21 123 145 164
27 22 112 98 116
27 23 160 142 155
27 24 72 197 144
27 25 78 14 98
27 26 160 97 140
27 27 76 112 209
27 28 173 123 132
27 29 110 105 148
27 30 163 132 302
27 31 159 152 128

28 0 127 88 120
28 1 120 127 131
28 2 129 65 93
28 3 210 71 134
28 4 97 114 134
28 5 148 117 241
28 6 124 90 125
28 7 130 165 151
28 8 86 144 96
28 9 134 90 134
28 10 118 99 88
28 11 110 166 85
28 12 150 134 121
28 13 153 135 121
28 14 78 71 81
28 15 167 112 161
28 16 159 127 120
28 17 131 114 132
28 18 153 133 163
28 19 237 196 155
28 20 157 144 168
28 21 96 128 91
28 22 163 79 114
28 23 164 116 166
28 24 68 153 97
28 25 163 130 134
28 26 142 143 135
28 27 191 92 89
28 28 93 151 172
28 29 183 163 62
28 30 111 246 131
28 31 167 153 249

29 0 94 138 133
29 1 113 1 227
29 2 149 18 130
29 3 87 131 189
29 4 115 175 0
29 5 74 180 244
29 6 0 188 136
29 7 179 235 144
29 8 139 122 150
29 9 129 51 130
29 10 81 109 167
29 11 91 137 227
29 12 145 0 123
29 13 124 0 148
29 14 148 177 201
29 15 88 156 203
29 16 146 123 163
29 17 106 196 117
29 18 123 219 129
29 19 118 139 59
29 20 143 103 140
29 21 115 6 50
29 22 134 115 196
29 23 123 57 69
29 24 124 150 173
29 25 112 165 112
29 26 130 115 89
29 27 127 171 119
29 28 109 130 131
29 29 112 138 115
29 30 120 55 0
29 31 132 130 146

30 0 159 163 177
30 1 136 150 100
30 2 116 173 148
30 3 151 293 121
30 4 74 101 91
30 5 104 83 83
30 6 218 169 113
30 7 103 129 143
30 8 133 137 83
30 9 147 144 60
30 10 92 144 190
30 11 101 110 134
30 12 144 103 123
30 13 226 77 147
30 14 282 118 129
30 15 163 132 107
30 16 201 156 133
30 17 101 89 121
30 18 157 109 161
30 19 42 144 133
30 20 176 125 112
30 21 129 98 222
30 22 125 126 128
30 23 146 117 161
30 24 162 226 157
30 25 112 178 104
30 26 114 112 129
30 27 96 107 139
30 28 40 100 129
30 29 182 134 142
30 30 98 138 75
30 31 211 133 77

31 0 153 112 135
31 1 169 114 134
31 2 83 132 90
31 3 176 121 110
31 4 137 142 136
31 5 0 158 172
31 6 125 128 194
31 7 197 150 188
31 8 174 121 159
31 9 121 258 141
31 10 124 130 49
31 11 68 88 155
31 12 126 96 109
31 13 104 178 8
31 14 103 121 155
31 15 263 146 135
31 16 139 74 135
31 17 131 154 105
31 18 150 147 176
31 19 72 102 132
31 20 0 109 159
31 21 161 105 190
31 22 99 55 167
31 23 123 175 80
31 24 70 170 91
31 25 121 148 182
31 26 117 94 150
31 27 119 140 76
31 28 92 133 154
31 29 210 130 172
31 30 134 178 124
31 31 101 137 97



==> Cifra_figuretem/0.039/dp5-gray.txt <==
0 0 129 129 129
0 1 132 132 132
0 2 146 146 146
0 3 132 132 132
0 4 118 118 118
0 5 189 189 189
0 6 147 147 147
0 7 117 117 117
0 8 161 161 161
0 9 117 117 117
0 10 112 112 112
0 11 170 170 170
0 12 114 114 114
0 13 108 108 108
0 14 120 120 120
0 15 123 123 123
0 16 78 78 78
0 17 154 154 154
0 18 115 115 115
0 19 76 76 76
0 20 67 67 67
0 21 85 85 85
0 22 120 120 120
0 23 150 150 150
0 24 91 91 91
0 25 226 226 226
0 26 188 188 188
0 27 128 128 128
0 28 141 141 141
0 29 183 183 183
0 30 130 130 130
0 31 181 181 181

1 0 114 114 114
1 1 104 104 104
1 2 194 194 194
1 3 131 131 131
1 4 163 163 163
1 5 128 128 128
1 6 146 146 146
1 7 105 105 105
1 8 130 130 130
1 9 156 156 156
1 10 148 148 148
1 11 144 144 144
1 12 130 130 130
1 13 108 108 108
1 14 196 196 196
1 15 122 122 122
1 16 147 147 147
1 17 135 135 135
1 18 102 102 102
1 19 172 172 172
1 20 91 91 91
1 21 91 91 91
1 22 132 132 132
1 23 144 144 144
1 24 121 121 121
1 25 134 134 134
1 26 121 121 121
1 27 102 102 102
1 28 121 121 121
1 29 128 128 128
1 30 120 120 120
1 31 63 63 63

2 0 151 151 151
2 1 151 151 151
2 2 126 126 126
2 3 60 60 60
2 4 144 144 144
2 5 147 147 147
2 6 130 130 130
2 7 118 118 118
2 8 161 161 161
2 9 151 151 151
2 10 86 86 86
2 11 126 126 126
2 12 134 134 134
2 13 93 93 93
2 14 92 92 92
2 15 146 146 146
2 16 129 129 129
2 17 128 128 128
2 18 136 136 136
2 19 135 135 135
2 20 123 123 123
2 21 114 114 114
2 22 94 94 94
2 23 137 137 137
2 24 108 108 108
2 25 146 146 146
2 26 153 153 153
2 27 103 103 103
2 28 114 114 114
2 29 147 147 147
2 30 64 64 64
2 31 131 131 131

3 0 128 128 128
3 1 159 159 159
3 2 115 115 115
3 3 170 170 170
3 4 95 95 95
3 5 148 148 148
3 6 130 130 130
3 7 66 66 66
3 8 110 110 110
3 9 119 119 119
3 10 95 95 95
3 11 142 142 142
3 12 119 119 119
3 13 180 180 180
3 14 123 123 123
3 15 114 114 114
3 16 138 138 138
3 17 128 128 128
3 18 117 117 117
3 19 86 86 86
3 20 118 118 118
3 21 101 101 101
3 22 173 173 173
3 23 131 131 131
3 24 168 168 168
3 25 111 111 111
3 26 148 148 148
3 27 119 119 119
3 28 108 108 108
3 29 110 110 110
3 30 197 197 197
3 31 98 98 98

4 0 157 157 157
4 1 141 141 141
4 2 107 107 107
4 3 168 168 168
4 4 146 146 146
4 5 178 178 178
4 6 105 105 105
4 7 116 116 116
4 8 137 137 137
4 9 137 137 137
4 10 129 129 129
4 11 178 178 178
4 12 108 108 108
4 13 138 138 138
4 14 128 128 128
4 15 117 117 117
4 16 147 147 147
4 17 130 130 130
4 18 139 139 139
4 19 104 104 104
4 20 151 151 151
4 21 60 60 60
4 22 131 131 131
4 23 134 134 134
4 24 132 132 132
4 25 110 110 110
4 26 131 131 131
4 27 75 75 75
4 28 166 166 166
4 29 123 123 123
4 30 102 102 102
4 31 136 136 136

5 0 111 111 111
5 1 176 176 176
5 2 116 116 116
5 3 108 108 108
5 4 145 145 145
5 5 95 95 95
5 6 161 161 161
5 7 154 154 154
5 8 125 125 125
5 9 139 139 139
5 10 143 143 143
5 11 156 156 156
5 12 163 163 163
5 13 116 116 116
5 14 86 86 86
5 15 124 124 124
5 16 128 128 128
5 17 166 166 166
5 18 130 130 130
5 19 128 128 128
5 20 95 95 95
5 21 165 165 165
5 22 87 87 87
5 23 74 74 74
5 24 110 110 110
5 25 117 117 117
5 26 128 128 128
5 27 86 86 86
5 28 119 119 119
5 29 149 149 149
5 30 118 118 118
5 31 144 144 144

6 0 105 105 105
6 1 144 144 144
6 2 143 143 143
6 3 112 112 112
6 4 157 157 157
6 5 126 126 126
6 6 117 117 117
6 7 77 77 77
6 8 179 179 179
6 9 131 131 131
6 10 138 138 138
6 11 132 132 132
6 12 132 132 132
6 13 132 132 132
6 14 128 128 128
6 15 126 126 126
6 16 70 70 70
6 17 137 137 137
6 18 167 167 167
6 19 107 107 107
6 20 151 151 151
6 21 108 108 108
6 22 87 87 87
6 23 145 145 145
6 24 132 132 132
6 25 94 94 94
6 26 137 137 137
6 27 139 139 139
6 28 92 92 92
6 29 149 149 149
6 30 72 72 72
6 31 172 172 172

7 0 153 153 153
7 1 79 79 79
7 2 134 134 134
7 3 144 144 144
7 4 126 126 126
7 5 142 142 142
7 6 169 169 169
7 7 112 112 112
7 8 128 128 128
7 9 147 147 147
7 10 189 189 189
7 11 103 103 103
7 12 218 218 218
7 13 157 157 157
7 14 166 166 166
7 15 121 121 121
7 16 148 148 148
7 17 155 155 155
7 18 157 157 157
7 19 155 155 155
7 20 157 157 157
7 21 197 197 197
7 22 91 91 91
7 23 126 126 126
7 24 128 128 128
7 25 154 154 154
7 26 92 92 92
7 27 207 207 207
7 28 137 137 137
7 29 163 163 163
7 30 136 136 136
7 31 129 129 129

8 0 162 162 162
8 1 117 117 117
8 2 86 86 86
8 3 121 121 121
8 4 142 142 142
8 5 151 151 151
8 6 151 151 151
8 7 111 111 111
8 8 125 125 125
8 9 93 93 93
8 10 137 137 137
8 11 125 125 125
8 12 122 122 122
8 13 107 107 107
8 14 85 85 85
8 15 115 115 115
8 16 160 160 160
8 17 151 151 151
8 18 125 125 125
8 19 128 128 128
8 20 126 126 126
8 21 150 150 150
8 22 155 155 155
8 23 161 161 161
8 24 140 140 140
8 25 141 141 141
8 26 129 129 129
8 27 144 144 144
8 28 109 109 109
8 29 114 114 114
8 30 59 59 59
8 31 108 108 108

9 0 142 142 142
9 1 135 135 135
9 2 163 163 163
9 3 137 137 137
9 4 160 160 160
9 5 134 134 134
9 6 134 134 134
9 7 146 146 146
9 8 116 116 116
9 9 135 135 135
9 10 168 168 168
9 11 117 117 117
9 12 109 109 109
9 13 98 98 98
9 14 120 120 120
9 15 145 145 145
9 16 191 191 191
9 17 188 188 188
9 18 139 139 139
9 19 117 117 117
9 20 96 96 96
9 21 124 124 124
9 22 185 185 185
9 23 131 131 131
9 24 106 106 106
9 25 129 129 129
9 26 106 106 106
9 27 157 157 157
9 28 122 122 122
9 29 109 109 109
9 30 139 139 139
9 31 160 160 160

10 0 128 128 128
10 1 93 93 93
10 2 106 106 106
10 3 162 162 162
10 4 114 114 114
10 5 103 103 103
10 6 105 105 105
10 7 139 139 139
10 8 130 130 130
10 9 124 124 124
10 10 153 153 153
10 11 123 123 123
10 12 101 101 101
10 13 84 84 84
10 14 149 149 149
10 15 167 167 167
10 16 128 128 128
10 17 176 176 176
10 18 147 147 147
10 19 134 134 134
10 20 126 126 126
10 21 120 120 120
10 22 134 134 134
10 23 100 100 100
10 24 66 66 66
10 25 150 150 150
10 26 140 140 140
10 27 137 137 137
10 28 117 117 117
10 29 119 119 119
10 30 143 143 143
10 31 135 135 135

11 0 74 74 74
11 1 129 129 129
11 2 124 124 124
11 3 88 88 88
11 4 164 164 164
11 5 135 135 135
11 6 136 136 136
11 7 168 168 168
11 8 113 113 113
11 9 99 99 99
11 10 148 148 148
11 11 159 159 159
11 12 96 96 96
11 13 104 104 104
11 14 126 126 126
11 15 169 169 169
11 16 163 163 163
11 17 140 140 140
11 18 143 143 143
11 19 141 141 141
11 20 122 122 122
11 21 127 127 127
11 22 157 157 157
11 23 179 179 179
11 24 153 153 153
11 25 121 121 121
11 26 105 105 105
11 27 119 119 119
11 28 123 123 123
11 29 143 143 143
11 30 116 116 116
11 31 155 155 155

12 0 159 159 159
12 1 138 138 138
12 2 112 112 112
12 3 174 174 174
12 4 89 89 89
12 5 129 129 129
12 6 135 135 135
12 7 131 131 131
12 8 120 120 120
12 9 85 85 85
12 10 229 229 229
12 11 106 106 106
12 12 161 161 161
12 13 129 129 129
12 14 133 133 133
12 15 124 124 124
12 16 131 131 131
12 17 97 97 97
12 18 208 208 208
12 19 112 112 112
12 20 133 133 133
12 21 119 119 119
12 22 158 158 158
12 23 125 125 125
12 24 165 165 165
12 25 126 126 126
12 26 169 169 169
12 27 113 113 113
12 28 127 127 127
12 29 156 156 156
12 30 168 168 168
12 31 131 131 131

13 0 130 130 130
13 1 123 123 123
13 2 130 130 130
13 3 140 140 140
13 4 149 149 149
13 5 146 146 146
13 6 31 31 31
13 7 128 128 128
13 8 122 122 122
13 9 140 140 140
13 10 97 97 97
13 11 124 124 124
13 12 165 165 165
13 13 112 112 112
13 14 147 147 147
13 15 151 151 151
13 16 140 140 140
13 17 155 155 155
13 18 177 177 177
13 19 150 150 150
13 20 86 86 86
13 21 127 127 127
13 22 110 110 110
13 23 122 122 122
13 24 128 128 128
13 25 143 143 143
13 26 97 97 97
13 27 155 155 155
13 28 118 118 118
13 29 142 142 142
13 30 137 137 137
13 31 77 77 77

14 0 137 137 137
14 1 109 109 109
14 2 128 128 128
14 3 126 126 126
14 4 167 167 167
14 5 128 128 128
14 6 119 119 119
14 7 140 140 140
14 8 136 136 136
14 9 172 172 172
14 10 135 135 135
14 11 198 198 198
14 12 117 117 117
14 13 152 152 152
14 14 150 150 150
14 15 162 162 162
14 16 47 47 47
14 17 120 120 120
14 18 157 157 157
14 19 143 143 143
14 20 159 159 159
14 21 160 160 160
14 22 101 101 101
14 23 51 51 51
14 24 145 145 145
14 25 129 129 129
14 26 123 123 123
14 27 129 129 129
14 28 118 118 118
14 29 105 105 105
14 30 122 122 122
14 31 128 128 128

15 0 133 133 133
15 1 104 104 104
15 2 131 131 131
15 3 137 137 137
15 4 139 139 139
15 5 146 146 146
15 6 142 142 142
15 7 152 152 152
15 8 144 144 144
15 9 101 101 101
15 10 173 173 173
15 11 86 86 86
15 12 143 143 143
15 13 141 141 141
15 14 110 110 110
15 15 132 132 132
15 16 102 102 102
15 17 136 136 136
15 18 166 166 166
15 19 95 95 95
15 20 125 125 125
15 21 144 144 144
15 22 115 115 115
15 23 110 110 110
15 24 139 139 139
15 25 87 87 87
15 26 130 130 130
15 27 120 120 120
15 28 137 137 137
15 29 128 128 128
15 30 114 114 114
15 31 99 99 99

16 0 127 127 127
16 1 143 143 143
16 2 123 123 123
16 3 118 118 118
16 4 120 120 120
16 5 146 146 146
16 6 131 131 131
16 7 85 85 85
16 8 97 97 97
16 9 140 140 140
16 10 137 137 137
16 11 136 136 136
16 12 164 164 164
16 13 142 142 142
16 14 104 104 104
16 15 124 124 124
16 16 80 80 80
16 17 156 156 156
16 18 104 104 104
16 19 123 123 123
16 20 220 220 220
16 21 80 80 80
16 22 189 189 189
16 23 124 124 124
16 24 102 102 102
16 25 115 115 115
16 26 131 131 131
16 27 100 100 100
16 28 158 158 158
16 29 125 125 125
16 30 131 131 131
16 31 145 145 145

17 0 111 111 111
17 1 128 128 128
17 2 109 109 109
17 3 146 146 146
17 4 133 133 133
17 5 111 111 111
17 6 170 170 170
17 7 134 134 134
17 8 150 150 150
17 9 98 98 98
17 10 120 120 120
17 11 134 134 134
17 12 140 140 140
17 13 132 132 132
17 14 147 147 147
17 15 128 128 128
17 16 138 138 138
17 17 156 156 156
17 18 117 117 117
17 19 144 144 144
17 20 120 120 120
17 21 109 109 109
17 22 156 156 156
17 23 141 141 141
17 24 105 105 105
17 25 125 125 125
17 26 130 130 130
17 27 151 151 151
17 28 133 133 133
17 29 96 96 96
17 30 128 128 128
17 31 114 114 114

18 0 146 146 146
18 1 166 166 166
18 2 126 126 126
18 3 153 153 153
18 4 64 64 64
18 5 127 127 127
18 6 65 65 65
18 7 144 144 144
18 8 136 136 136
18 9 143 143 143
18 10 150 150 150
18 11 142 142 142
18 12 122 122 122
18 13 67 67 67
18 14 149 149 149
18 15 143 143 143
18 16 136 136 136
18 17 140 140 140
18 18 143 143 143
18 19 144 144 144
18 20 163 163 163
18 21 120 120 120
18 22 135 135 135
18 23 146 146 146
18 24 93 93 93
18 25 141 141 141
18 26 117 117 117
18 27 149 149 149
18 28 118 118 118
18 29 98 98 98
18 30 164 164 164
18 31 122 122 122

19 0 119 119 119
19 1 43 43 43
19 2 126 126 126
19 3 108 108 108
19 4 123 123 123
19 5 112 112 112
19 6 117 117 117
19 7 135 135 135
19 8 128 128 128
19 9 105 105 105
19 10 130 130 130
19 11 136 136 136
19 12 149 149 149
19 13 159 159 159
19 14 124 124 124
19 15 167 167 167
19 16 90 90 90
19 17 126 126 126
19 18 105 105 105
19 19 96 96 96
19 20 130 130 130
19 21 100 100 100
19 22 152 152 152
19 23 94 94 94
19 24 146 146 146
19 25 131 131 131
19 26 132 132 132
19 27 101 101 101
19 28 164 164 164
19 29 122 122 122
19 30 128 128 128
19 31 139 139 139

20 0 116 116 116
20 1 131 131 131
20 2 123 123 123
20 3 101 101 101
20 4 120 120 120
20 5 180 180 180
20 6 92 92 92
20 7 140 140 140
20 8 113 113 113
20 9 79 79 79
20 10 120 120 120
20 11 152 152 152
20 12 109 109 109
20 13 134 134 134
20 14 111 111 111
20 15 119 119 119
20 16 117 117 117
20 17 114 114 114
20 18 168 168 168
20 19 107 107 107
20 20 151 151 151
20 21 70 70 70
20 22 148 148 148
20 23 115 115 115
20 24 146 146 146
20 25 142 142 142
20 26 168 168 168
20 27 175 175 175
20 28 66 66 66
20 29 145 145 145
20 30 136 136 136
20 31 127 127 127

21 0 158 158 158
21 1 132 132 132
21 2 118 118 118
21 3 117 117 117
21 4 118 118 118
21 5 76 76 76
21 6 154 154 154
21 7 44 44 44
21 8 131 131 131
21 9 124 124 124
21 10 121 121 121
21 11 122 122 122
21 12 169 169 169
21 13 102 102 102
21 14 143 143 143
21 15 112 112 112
21 16 134 134 134
21 17 129 129 129
21 18 145 145 145
21 19 145 145 145
21 20 84 84 84
21 21 135 135 135
21 22 137 137 137
21 23 146 146 146
21 24 128 128 128
21 25 129 129 129
21 26 157 157 157
21 27 130 130 130
21 28 166 166 166
21 29 122 122 122
21 30 121 121 121
21 31 162 162 162

22 0 125 125 125
22 1 106 106 106
22 2 113 113 113
22 3 115 115 115
22 4 95 95 95
22 5 115 115 115
22 6 101 101 101
22 7 168 168 168
22 8 133 133 133
22 9 175 175 175
22 10 118 118 118
22 11 108 108 108
22 12 130 130 130
22 13 148 148 148
22 14 124 124 124
22 15 152 152 152
22 16 117 117 117
22 17 132 132 132
22 18 118 118 118
22 19 165 165 165
22 20 188 188 188
22 21 99 99 99
22 22 64 64 64
22 23 156 156 156
22 24 160 160 160
22 25 167 167 167
22 26 155 155 155
22 27 104 104 104
22 28 130 130 130
22 29 130 130 130
22 30 115 115 115
22 31 148 148 148

23 0 91 91 91
23 1 106 106 106
23 2 122 122 122
23 3 135 135 135
23 4 133 133 133
23 5 149 149 149
23 6 152 152 152
23 7 34 34 34
23 8 146 146 146
23 9 140 140 140
23 10 158 158 158
23 11 136 136 136
23 12 126 126 126
23 13 86 86 86
23 14 172 172 172
23 15 129 129 129
23 16 129 129 129
23 17 142 142 142
23 18 174 174 174
23 19 101 101 101
23 20 170 170 170
23 21 131 131 131
23 22 104 104 104
23 23 122 122 122
23 24 125 125 125
23 25 158 158 158
23 26 115 115 115
23 27 111 111 111
23 28 144 144 144
23 29 127 127 127
23 30 141 141 141
23 31 190 190 190

24 0 136 136 136
24 1 139 139 139
24 2 113 113 113
24 3 126 126 126
24 4 123 123 123
24 5 124 124 124
24 6 117 117 117
24 7 141 141 141
24 8 103 103 103
24 9 114 114 114
24 10 97 97 97
24 11 133 133 133
24 12 195 195 195
24 13 153 153 153
24 14 130 130 130
24 15 124 124 124
24 16 127 127 127
24 17 100 100 100
24 18 127 127 127
24 19 111 111 111
24 20 126 126 126
24 21 88 88 88
24 22 180 180 180
24 23 131 131 131
24 24 90 90 90
24 25 75 75 75
24 26 123 123 123
24 27 147 147 147
24 28 132 132 132
24 29 104 104 104
24 30 77 77 77
24 31 150 150 150

25 0 152 152 152
25 1 109 109 109
25 2 124 124 124
25 3 115 115 115
25 4 129 129 129
25 5 131 131 131
25 6 123 123 123
25 7 92 92 92
25 8 118 118 118
25 9 135 135 135
25 10 101 101 101
25 11 132 132 132
25 12 110 110 110
25 13 137 137 137
25 14 84 84 84
25 15 166 166 166
25 16 118 118 118
25 17 130 130 130
25 18 103 103 103
25 19 137 137 137
25 20 112 112 112
25 21 212 212 212
25 22 119 119 119
25 23 137 137 137
25 24 82 82 82
25 25 151 151 151
25 26 87 87 87
25 27 109 109 109
25 28 93 93 93
25 29 136 136 136
25 30 114 114 114
25 31 132 132 132

26 0 162 162 162
26 1 107 107 107
26 2 137 137 137
26 3 104 104 104
26 4 60 60 60
26 5 97 97 97
26 6 107 107 107
26 7 129 129 129
26 8 164 164 164
26 9 125 125 125
26 10 134 134 134
26 11 140 140 140
26 12 102 102 102
26 13 182 182 182
26 14 121 121 121
26 15 160 160 160
26 16 131 131 131
26 17 102 102 102
26 18 122 122 122
26 19 145 145 145
26 20 105 105 105
26 21 167 167 167
26 22 135 135 135
26 23 107 107 107
26 24 98 98 98
26 25 119 119 119
26 26 137 137 137
26 27 135 135 135
26 28 152 152 152
26 29 135 135 135
26 30 127 127 127
26 31 113 113 113

27 0 130 130 130
27 1 164 164 164
27 2 158 158 158
27 3 116 116 116
27 4 154 154 154
27 5 116 116 116
27 6 142 142 142
27 7 125 125 125
27 8 96 96 96
27 9 162 162 162
27 10 129 129 129
27 11 142 142 142
27 12 134 134 134
27 13 101 101 101
27 14 149 149 149
27 15 154 154 154
27 16 121 121 121
27 17 134 134 134
27 18 120 120 120
27 19 79 79 79
27 20 115 115 115
27 21 160 160 160
27 22 117 117 117
27 23 132 132 132
27 24 162 162 162
27 25 76 76 76
27 26 120 120 120
27 27 130 130 130
27 28 132 132 132
27 29 139 139 139
27 30 145 145 145
27 31 33 33 33

28 0 138 138 138
28 1 102 102 102
28 2 108 108 108
28 3 98 98 98
28 4 132 132 132
28 5 155 155 155
28 6 151 151 151
28 7 147 147 147
28 8 126 126 126
28 9 105 105 105
28 10 126 126 126
28 11 145 145 145
28 12 118 118 118
28 13 137 137 137
28 14 121 121 121
28 15 112 112 112
28 16 125 125 125
28 17 122 122 122
28 18 165 165 165
28 19 149 149 149
28 20 140 140 140
28 21 141 141 141
28 22 94 94 94
28 23 131 131 131
28 24 159 159 159
28 25 124 124 124
28 26 141 141 141
28 27 160 160 160
28 28 155 155 155
28 29 147 147 147
28 30 167 167 167
28 31 117 117 117

29 0 142 142 142
29 1 148 148 148
29 2 114 114 114
29 3 139 139 139
29 4 111 111 111
29 5 114 114 114
29 6 139 139 139
29 7 96 96 96
29 8 123 123 123
29 9 109 109 109
29 10 171 171 171
29 11 122 122 122
29 12 124 124 124
29 13 114 114 114
29 14 139 139 139
29 15 103 103 103
29 16 90 90 90
29 17 123 123 123
29 18 129 129 129
29 19 96 96 96
29 20 81 81 81
29 21 161 161 161
29 22 90 90 90
29 23 117 117 117
29 24 96 96 96
29 25 150 150 150
29 26 173 173 173
29 27 130 130 130
29 28 129 129 129
29 29 160 160 160
29 30 141 141 141
29 31 151 151 151

30 0 131 131 131
30 1 78 78 78
30 2 127 127 127
30 3 132 132 132
30 4 118 118 118
30 5 121 121 121
30 6 195 195 195
30 7 181 181 181
30 8 117 117 117
30 9 76 76 76
30 10 120 120 120
30 11 142 142 142
30 12 138 138 138
30 13 139 139 139
30 14 156 156 156
30 15 103 103 103
30 16 127 127 127
30 17 74 74 74
30 18 130 130 130
30 19 147 147 147
30 20 121 121 121
30 21 141 141 141
30 22 115 115 115
30 23 105 105 105
30 24 135 135 135
30 25 142 142 142
30 26 113 113 113
30 27 124 124 124
30 28 162 162 162
30 29 116 116 116
30 30 137 137 137
30 31 141 141 141

31 0 140 140 140
31 1 147 147 147
31 2 121 121 121
31 3 125 125 125
31 4 167 167 167
31 5 113 113 113
31 6 149 149 149
31 7 131 131 131
31 8 135 135 135
31 9 150 150 150
31 10 143 143 143
31 11 109 109 109
31 12 134 134 134
31 13 147 147 147
31 14 123 123 123
31 15 123 123 123
31 16 57 57 57
31 17 133 133 133
31 18 130 130 130
31 19 95 95 95
31 20 136 136 136
31 21 131 131 131
31 22 106 106 106
31 23 96 96 96
31 24 129 129 129
31 25 165 165 165
31 26 124 124 124
31 27 138 138 138
31 28 117 117 117
31 29 117 117 117
31 30 134 134 134
31 31 148 148 148



==> Cifra_figuretem/0.039/dp5.txt <==
0 0 129 127 129
0 1 86 130 180
0 2 112 225 101
0 3 118 153 124
0 4 136 119 100
0 5 220 131 215
0 6 133 163 143
0 7 113 117 122
0 8 136 217 131
0 9 129 153 69
0 10 95 111 130
0 11 117 184 209
0 12 140 116 85
0 13 132 78 114
0 14 187 123 51
0 15 136 119 114
0 16 0 99 144
0 17 145 163 156
0 18 45 147 153
0 19 3 106 121
0 20 142 118 0
0 21 86 104 63
0 22 138 127 94
0 23 117 206 126
0 24 51 137 83
0 25 140 409 129
0 26 177 154 234
0 27 120 156 107
0 28 133 129 161
0 29 113 267 168
0 30 127 161 102
0 31 214 51 277

1 0 101 169 71
1 1 73 84 153
1 2 232 133 217
1 3 101 121 171
1 4 196 138 155
1 5 130 126 128
1 6 111 110 216
1 7 119 119 78
1 8 145 113 132
1 9 152 154 161
1 10 181 110 154
1 11 118 128 187
1 12 147 115 127
1 13 138 60 126
1 14 264 129 195
1 15 133 20 212
1 16 127 171 142
1 17 133 129 142
1 18 69 128 109
1 19 176 180 159
1 20 97 63 112
1 21 130 57 85
1 22 168 102 127
1 23 165 146 121
1 24 107 126 132
1 25 121 108 172
1 26 89 145 130
1 27 126 102 77
1 28 142 132 88
1 29 116 136 133
1 30 121 138 100
1 31 67 72 49

2 0 130 123 201
2 1 170 141 143
2 2 145 164 70
2 3 143 106 0
2 4 138 148 146
2 5 179 189 74
2 6 101 197 90
2 7 108 124 123
2 8 135 175 175
2 9 141 92 221
2 10 82 68 109
2 11 134 118 124
2 12 185 170 47
2 13 65 164 51
2 14 105 60 112
2 15 109 156 173
2 16 131 102 152
2 17 128 66 190
2 18 180 93 136
2 19 108 157 141
2 20 116 138 114
2 21 131 131 81
2 22 80 133 70
2 23 151 105 156
2 24 127 98 100
2 25 131 150 158
2 26 210 135 113
2 27 106 94 111
2 28 101 128 114
2 29 138 209 96
2 30 81 83 29
2 31 110 164 119

3 0 181 73 131
3 1 131 221 124
3 2 136 137 72
3 3 243 134 132
3 4 174 86 25
3 5 169 148 126
3 6 137 140 112
3 7 79 0 127
3 8 98 119 114
3 9 59 159 140
3 10 80 97 109
3 11 155 169 102
3 12 97 116 143
3 13 245 167 129
3 14 144 105 121
3 15 99 118 125
3 16 142 126 146
3 17 134 123 125
3 18 135 156 61
3 19 87 105 65
3 20 124 96 133
3 21 46 126 131
3 22 142 134 245
3 23 181 61 151
3 24 143 121 240
3 25 156 37 140
3 26 182 134 128
3 27 86 140 131
3 28 85 103 137
3 29 105 82 144
3 30 119 300 173
3 31 88 136 70

4 0 184 116 171
4 1 203 109 112
4 2 119 136 65
4 3 214 130 162
4 4 79 209 150
4 5 209 136 187
4 6 143 55 118
4 7 143 103 103
4 8 141 129 141
4 9 170 99 142
4 10 144 129 115
4 11 161 184 188
4 12 153 125 45
4 13 216 24 174
4 14 158 94 132
4 15 121 85 144
4 16 110 126 205
4 17 176 105 109
4 18 117 203 97
4 19 72 130 110
4 20 190 129 134
4 21 63 69 49
4 22 123 130 141
4 23 121 124 156
4 24 122 137 136
4 25 52 126 153
4 26 160 121 112
4 27 15 79 131
4 28 135 164 199
4 29 105 139 124
4 30 111 124 72
4 31 83 200 124

5 0 106 109 119
5 1 162 159 207
5 2 73 132 142
5 3 59 107 159
5 4 100 187 147
5 5 56 101 129
5 6 189 136 157
5 7 245 98 118
5 8 100 165 109
5 9 94 186 138
5 10 134 126 170
5 11 109 171 190
5 12 112 244 133
5 13 98 122 128
5 14 101 55 101
5 15 111 85 176
5 16 132 128 125
5 17 116 165 217
5 18 124 102 163
5 19 132 129 124
5 20 26 116 142
5 21 114 238 143
5 22 0 146 118
5 23 106 129 0
5 24 120 110 101
5 25 121 91 139
5 26 103 152 129
5 27 89 82 87
5 28 142 104 110
5 29 110 119 217
5 30 73 143 139
5 31 148 117 168

6 0 119 100 97
6 1 117 102 214
6 2 156 146 127
6 3 116 117 102
6 4 210 148 114
6 5 106 156 115
6 6 116 125 109
6 7 101 6 125
6 8 105 248 186
6 9 134 149 109
6 10 173 127 113
6 11 136 138 123
6 12 145 83 169
6 13 127 106 164
6 14 117 124 143
6 15 111 128 138
6 16 90 126 0
6 17 121 155 134
6 18 164 164 172
6 19 115 75 131
6 20 136 123 195
6 21 110 104 111
6 22 27 109 126
6 23 85 138 211
6 24 113 152 132
6 25 130 94 59
6 26 143 138 130
6 27 70 199 147
6 28 113 56 107
6 29 122 162 163
6 30 144 0 105
6 31 111 180 227

7 0 160 148 152
7 1 34 82 123
7 2 123 113 166
7 3 170 128 135
7 4 140 112 126
7 5 180 87 158
7 6 134 199 175
7 7 110 66 161
7 8 131 88 166
7 9 147 147 148
7 10 114 287 167
7 11 88 71 149
7 12 131 309 216
7 13 199 107 166
7 14 164 126 207
7 15 112 97 154
7 16 169 138 136
7 17 131 98 238
7 18 153 54 264
7 19 54 126 286
7 20 113 162 196
7 21 308 156 128
7 22 100 124 50
7 23 115 138 124
7 24 131 123 130
7 25 102 155 206
7 26 134 130 11
7 27 262 149 210
7 28 106 185 120
7 29 149 199 141
7 30 142 138 127
7 31 139 119 128

8 0 219 134 133
8 1 72 156 124
8 2 106 88 66
8 3 122 114 126
8 4 166 106 153
8 5 119 208 127
8 6 120 146 188
8 7 124 96 114
8 8 102 123 151
8 9 8 134 137
8 10 61 218 132
8 11 81 153 141
8 12 127 82 157
8 13 73 103 143
8 14 122 104 28
8 15 97 172 77
8 16 195 115 171
8 17 161 115 179
8 18 110 148 117
8 19 118 94 174
8 20 111 124 144
8 21 123 102 224
8 22 180 150 134
8 23 96 190 197
8 24 134 144 143
8 25 145 143 136
8 26 123 144 119
8 27 127 117 190
8 28 126 113 87
8 29 138 46 157
8 30 52 99 25
8 31 102 121 101

9 0 142 145 138
9 1 136 135 133
9 2 180 157 151
9 3 94 127 189
9 4 106 213 161
9 5 128 140 134
9 6 134 88 181
9 7 133 138 166
9 8 77 163 109
9 9 126 150 128
9 10 134 317 53
9 11 109 171 72
9 12 46 124 156
9 13 150 118 25
9 14 113 83 166
9 15 194 106 136
9 16 182 262 129
9 17 169 155 241
9 18 231 59 127
9 19 172 103 77
9 20 108 117 63
9 21 145 114 112
9 22 171 169 214
9 23 111 168 114
9 24 118 76 125
9 25 136 161 90
9 26 73 104 140
9 27 133 156 182
9 28 147 106 113
9 29 48 139 140
9 30 129 183 105
9 31 161 174 146

10 0 167 126 91
10 1 92 120 67
10 2 120 130 67
10 3 126 154 205
10 4 115 91 138
10 5 116 132 61
10 6 117 156 40
10 7 179 95 143
10 8 173 128 87
10 9 114 102 156
10 10 140 165 155
10 11 129 96 145
10 12 93 76 134
10 13 145 145 0
10 14 145 129 172
10 15 141 126 235
10 16 112 147 127
10 17 144 217 167
10 18 148 152 141
10 19 146 131 126
10 20 115 146 118
10 21 127 77 157
10 22 122 141 139
10 23 146 135 20
10 24 20 81 98
10 25 84 129 236
10 26 143 146 131
10 27 140 156 116
10 28 138 123 89
10 29 151 92 114
10 30 186 120 124
10 31 108 170 129

11 0 119 113 0
11 1 151 113 123
11 2 142 100 129
11 3 13 152 99
11 4 166 153 172
11 5 178 72 153
11 6 122 168 119
11 7 137 122 244
11 8 85 132 122
11 9 48 119 130
11 10 144 155 146
11 11 208 113 154
11 12 35 115 138
11 13 155 111 47
11 14 71 106 201
11 15 270 151 86
11 16 167 145 177
11 17 122 161 136
11 18 109 118 202
11 19 99 153 170
11 20 115 136 114
11 21 153 157 70
11 22 257 152 60
11 23 118 254 164
11 24 180 143 135
11 25 105 122 135
11 26 192 10 114
11 27 162 150 45
11 28 163 84 123
11 29 172 138 120
11 30 128 74 145
11 31 125 138 202

12 0 211 174 91
12 1 200 90 124
12 2 99 144 94
12 3 246 107 168
12 4 120 24 122
12 5 108 162 116
12 6 98 98 210
12 7 83 134 174
12 8 114 134 111
12 9 0 180 135
12 10 176 370 141
12 11 0 204 125
12 12 151 167 167
12 13 124 154 110
12 14 131 125 144
12 15 147 124 101
12 16 164 97 132
12 17 76 75 141
12 18 202 275 146
12 19 117 106 113
12 20 143 126 130
12 21 116 180 59
12 22 194 128 152
12 23 135 123 116
12 24 200 167 127
12 25 59 173 146
12 26 119 133 255
12 27 87 107 145
12 28 68 177 135
12 29 158 180 129
12 30 138 149 216
12 31 156 169 70

13 0 145 153 91
13 1 120 146 105
13 2 99 81 209
13 3 133 123 165
13 4 136 143 168
13 5 107 181 151
13 6 0 111 0
13 7 125 122 137
13 8 110 121 136
13 9 149 140 131
13 10 100 121 69
13 11 115 178 78
13 12 165 138 192
13 13 71 106 159
13 14 137 169 134
13 15 125 64 265
13 16 156 132 132
13 17 195 116 153
13 18 188 131 214
13 19 123 142 184
13 20 48 115 95
13 21 99 188 93
13 22 140 127 65
13 23 78 139 150
13 24 169 113 100
13 25 117 224 90
13 26 56 181 54
13 27 218 136 110
13 28 101 128 126
13 29 53 188 187
13 30 124 139 149
13 31 7 103 122

14 0 154 136 121
14 1 105 111 112
14 2 139 111 132
14 3 162 111 106
14 4 143 170 187
14 5 119 95 169
14 6 127 154 75
14 7 127 150 144
14 8 83 156 167
14 9 178 203 134
14 10 110 156 138
14 11 196 150 247
14 12 133 82 138
14 13 146 102 209
14 14 139 135 178
14 15 175 208 103
14 16 73 2 66
14 17 119 108 134
14 18 184 132 155
14 19 111 142 177
14 20 181 95 199
14 21 121 173 186
14 22 128 47 128
14 23 0 126 56
14 24 164 137 135
14 25 107 87 194
14 26 158 118 93
14 27 139 118 131
14 28 95 140 119
14 29 125 123 66
14 30 98 126 143
14 31 131 122 132

15 0 157 104 136
15 1 42 125 145
15 2 149 104 140
15 3 141 144 125
15 4 244 137 37
15 5 199 132 106
15 6 176 171 78
15 7 142 180 134
15 8 150 125 158
15 9 151 101 51
15 10 172 212 134
15 11 27 88 144
15 12 112 193 123
15 13 176 131 116
15 14 145 86 99
15 15 126 133 136
15 16 80 89 136
15 17 128 153 129
15 18 167 170 161
15 19 117 107 61
15 20 116 126 134
15 21 175 12 245
15 22 118 87 139
15 23 133 151 47
15 24 176 126 116
15 25 188 91 0
15 26 171 123 96
15 27 118 101 140
15 28 178 150 83
15 29 131 115 138
15 30 121 128 93
15 31 101 132 63

16 0 100 176 107
16 1 124 143 163
16 2 156 115 97
16 3 174 104 77
16 4 74 109 177
16 5 130 119 188
16 6 129 139 126
16 7 134 92 30
16 8 117 72 102
16 9 142 160 119
16 10 139 124 148
16 11 92 156 160
16 12 164 161 166
16 13 129 121 175
16 14 94 145 73
16 15 98 148 127
16 16 4 123 113
16 17 239 143 85
16 18 151 115 47
16 19 122 113 135
16 20 256 148 256
16 21 122 0 120
16 22 123 143 300
16 23 138 123 109
16 24 25 197 84
16 25 147 129 70
16 26 131 139 123
16 27 29 102 169
16 28 127 122 226
16 29 139 93 143
16 30 125 143 125
16 31 154 155 127

17 0 147 138 47
17 1 117 183 85
17 2 166 65 96
17 3 185 139 113
17 4 63 101 235
17 5 92 116 125
17 6 165 197 150
17 7 128 124 151
17 8 166 147 136
17 9 76 123 94
17 10 222 60 78
17 11 158 199 45
17 12 129 129 163
17 13 73 122 201
17 14 139 186 115
17 15 119 133 131
17 16 110 203 103
17 17 204 78 186
17 18 110 111 130
17 19 179 98 156
17 20 91 136 134
17 21 104 145 77
17 22 156 131 182
17 23 145 111 166
17 24 138 55 123
17 25 127 154 94
17 26 178 112 100
17 27 174 83 195
17 28 120 139 139
17 29 121 58 111
17 30 111 156 118
17 31 222 29 93

18 0 148 98 192
18 1 122 169 208
18 2 131 115 133
18 3 84 168 208
18 4 52 61 80
18 5 179 99 104
18 6 0 129 87
18 7 128 157 147
18 8 109 130 169
18 9 125 99 204
18 10 135 136 179
18 11 131 127 169
18 12 90 147 128
18 13 137 0 80
18 14 124 211 113
18 15 94 197 139
18 16 105 164 140
18 17 142 139 140
18 18 129 189 110
18 19 89 239 105
18 20 134 194 162
18 21 109 121 129
18 22 144 121 140
18 23 119 192 127
18 24 72 85 122
18 25 147 144 131
18 26 84 151 115
18 27 110 140 197
18 28 124 133 96
18 29 56 119 117
18 30 173 152 167
18 31 133 141 93

19 0 153 61 144
19 1 97 0 101
19 2 133 80 165
19 3 120 55 150
19 4 126 134 108
19 5 146 155 36
19 6 116 129 104
19 7 141 149 116
19 8 149 157 78
19 9 61 123 132
19 10 144 124 123
19 11 129 190 90
19 12 139 175 133
19 13 151 183 141
19 14 124 140 109
19 15 127 220 153
19 16 109 116 47
19 17 107 116 156
19 18 128 119 69
19 19 74 90 124
19 20 133 114 144
19 21 154 38 107
19 22 135 195 127
19 23 124 40 119
19 24 151 170 115
19 25 147 86 160
19 26 134 151 112
19 27 108 130 64
19 28 202 169 121
19 29 134 143 90
19 30 128 117 138
19 31 130 174 113

20 0 142 70 136
20 1 102 135 155
20 2 147 113 107
20 3 121 126 56
20 4 81 62 217
20 5 109 240 191
20 6 110 58 108
20 7 154 123 142
20 8 117 117 104
20 9 99 110 27
20 10 142 128 91
20 11 76 102 278
20 12 101 119 106
20 13 106 140 157
20 14 20 128 185
20 15 133 134 89
20 16 104 85 162
20 17 88 123 131
20 18 225 154 124
20 19 123 80 120
20 20 172 147 133
20 21 24 63 123
20 22 134 172 137
20 23 117 115 114
20 24 140 131 167
20 25 173 132 119
20 26 177 197 128
20 27 178 136 210
20 28 21 163 14
20 29 177 88 170
20 30 107 95 206
20 31 94 161 127

21 0 181 118 174
21 1 147 146 104
21 2 160 64 130
21 3 123 81 146
21 4 127 114 112
21 5 136 19 74
21 6 106 206 151
21 7 67 40 25
21 8 94 147 153
21 9 159 131 82
21 10 90 130 144
21 11 146 120 99
21 12 226 144 137
21 13 121 100 83
21 14 94 157 178
21 15 121 106 109
21 16 163 119 120
21 17 111 152 123
21 18 103 130 202
21 19 116 126 193
21 20 104 64 85
21 21 104 156 147
21 22 208 111 92
21 23 212 150 76
21 24 118 148 118
21 25 280 66 41
21 26 190 129 151
21 27 107 128 156
21 28 162 165 172
21 29 160 122 85
21 30 114 130 117
21 31 128 236 121

22 0 144 112 118
22 1 87 128 103
22 2 195 17 128
22 3 122 166 56
22 4 90 25 171
22 5 89 97 159
22 6 72 106 124
22 7 150 194 160
22 8 152 130 116
22 9 124 122 278
22 10 158 137 58
22 11 73 143 108
22 12 97 112 180
22 13 210 97 137
22 14 107 134 129
22 15 125 186 144
22 16 140 153 60
22 17 120 139 136
22 18 141 85 129
22 19 226 201 67
22 20 139 311 115
22 21 79 106 113
22 22 60 117 14
22 23 128 197 141
22 24 114 203 162
22 25 166 95 238
22 26 188 95 183
22 27 131 117 65
22 28 129 121 140
22 29 99 125 166
22 30 96 115 134
22 31 169 130 145

23 0 40 97 134
23 1 60 68 191
23 2 55 136 177
23 3 172 131 102
23 4 161 85 154
23 5 134 185 128
23 6 151 176 127
23 7 0 23 107
23 8 179 134 124
23 9 165 163 92
23 10 210 106 157
23 11 167 115 125
23 12 118 122 139
23 13 129 86 43
23 14 141 212 161
23 15 120 136 133
23 16 161 98 128
23 17 95 159 173
23 18 69 235 219
23 19 137 56 110
23 20 153 190 167
23 21 168 120 104
23 22 106 143 65
23 23 100 130 137
23 24 118 124 132
23 25 145 113 217
23 26 70 154 122
23 27 122 101 109
23 28 128 112 192
23 29 122 128 130
23 30 116 178 128
23 31 143 352 74

24 0 108 179 120
24 1 107 123 188
24 2 122 104 113
24 3 100 116 161
24 4 137 113 120
24 5 113 96 164
24 6 134 84 131
24 7 124 128 169
24 8 95 99 114
24 9 116 120 107
24 10 116 54 121
24 11 185 78 137
24 12 116 132 338
24 13 117 179 162
24 14 107 112 172
24 15 115 140 116
24 16 119 131 129
24 17 98 77 124
24 18 120 130 132
24 19 153 52 127
24 20 114 84 180
24 21 114 12 137
24 22 221 196 125
24 23 118 116 161
24 24 111 111 49
24 25 43 58 124
24 26 111 126 132
24 27 105 193 143
24 28 99 158 137
24 29 99 91 121
24 30 64 47 120
24 31 121 175 153

25 0 136 87 233
25 1 132 95 101
25 2 188 127 58
25 3 98 127 120
25 4 165 123 100
25 5 164 116 114
25 6 151 120 99
25 7 155 38 83
25 8 117 94 142
25 9 172 79 153
25 10 107 126 70
25 11 162 108 126
25 12 29 141 160
25 13 186 116 108
25 14 0 154 120
25 15 248 138 111
25 16 78 130 147
25 17 129 134 125
25 18 86 93 130
25 19 155 183 75
25 20 114 75 147
25 21 157 102 376
25 22 117 120 121
25 23 133 175 103
25 24 126 94 27
25 25 125 140 188
25 26 85 137 40
25 27 140 48 138
25 28 146 0 135
25 29 112 170 126
25 30 138 94 109
25 31 128 123 144

26 0 206 93 188
26 1 146 106 67
26 2 112 154 144
26 3 91 104 116
26 4 74 17 90
26 5 125 74 93
26 6 164 0 164
26 7 130 170 87
26 8 165 184 143
26 9 144 122 109
26 10 163 123 117
26 11 134 167 119
26 12 155 25 127
26 13 161 285 101
26 14 149 84 130
26 15 137 211 131
26 16 135 125 134
26 17 97 121 88
26 18 134 104 129
26 19 111 181 141
26 20 122 24 169
26 21 192 176 133
26 22 178 111 117
26 23 89 104 128
26 24 156 82 57
26 25 156 105 95
26 26 178 151 83
26 27 148 138 119
26 28 106 157 192
26 29 146 128 131
26 30 163 133 85
26 31 125 96 119

27 0 135 144 110
27 1 171 115 205
27 2 185 183 107
27 3 137 104 107
27 4 148 189 126
27 5 120 109 120
27 6 133 107 188
27 7 176 136 63
27 8 9 134 144
27 9 266 118 101
27 10 136 105 146
27 11 148 150 127
27 12 145 133 123
27 13 106 78 120
27 14 145 142 159
27 15 166 132 163
27 16 50 139 175
27 17 145 127 129
27 18 149 104 108
27 19 128 23 86
27 20 127 124 95
27 21 170 116 193
27 22 106 143 103
27 23 122 113 163
27 24 179 187 120
27 25 134 130 0
27 26 166 77 118
27 27 106 122 163
27 28 141 155 100
27 29 176 166 74
27 30 109 118 207
27 31 0 14 99

28 0 184 83 147
28 1 116 120 69
28 2 112 144 67
28 3 116 106 71
28 4 119 144 133
28 5 134 129 203
28 6 169 123 160
28 7 157 165 120
28 8 156 118 103
28 9 56 154 107
28 10 50 129 198
28 11 122 158 155
28 12 66 132 155
28 13 107 145 160
28 14 123 107 133
28 15 69 133 133
28 16 113 129 132
28 17 136 60 170
28 18 168 172 156
28 19 163 149 136
28 20 131 129 160
28 21 99 199 124
28 22 98 123 61
28 23 131 121 140
28 24 144 126 206
28 25 120 156 96
28 26 86 133 205
28 27 133 204 143
28 28 193 116 157
28 29 125 146 170
28 30 172 196 134
28 31 71 157 123

29 0 162 144 120
29 1 61 270 114
29 2 113 125 105
29 3 128 107 182
29 4 160 130 43
29 5 149 74 119
29 6 131 125 160
29 7 112 30 144
29 8 241 102 25
29 9 36 174 116
29 10 123 246 144
29 11 141 155 69
29 12 200 111 61
29 13 61 125 157
29 14 157 135 123
29 15 34 116 159
29 16 82 55 134
29 17 118 125 125
29 18 100 150 138
29 19 139 85 65
29 20 89 105 48
29 21 244 102 136
29 22 23 133 114
29 23 99 104 148
29 24 39 151 99
29 25 171 127 152
29 26 175 89 257
29 27 158 147 85
29 28 126 144 116
29 29 181 154 146
29 30 135 165 125
29 31 171 130 150

30 0 77 171 144
30 1 33 85 115
30 2 114 139 127
30 3 123 133 140
30 4 137 106 111
30 5 152 84 126
30 6 182 204 198
30 7 159 275 107
30 8 124 118 108
30 9 43 103 83
30 10 88 156 118
30 11 122 140 165
30 12 178 137 100
30 13 161 138 117
30 14 179 181 109
30 15 39 117 152
30 16 89 154 138
30 17 0 179 69
30 18 148 150 93
30 19 155 113 172
30 20 124 112 128
30 21 161 104 158
30 22 136 158 52
30 23 73 142 99
30 24 70 148 188
30 25 131 167 130
30 26 141 102 96
30 27 125 123 125
30 28 100 241 146
30 29 98 119 130
30 30 123 155 131
30 31 188 143 92

31 0 134 139 148
31 1 137 151 154
31 2 180 71 112
31 3 119 118 139
31 4 234 141 125
31 5 67 134 137
31 6 159 169 119
31 7 150 122 121
31 8 128 148 127
31 9 120 136 193
31 10 141 163 126
31 11 94 124 108
31 12 93 146 163
31 13 154 166 121
31 14 105 113 150
31 15 92 143 133
31 16 120 0 89
31 17 115 150 133
31 18 126 146 119
31 19 100 80 105
31 20 172 122 116
31 21 103 176 115
31 22 79 141 99
31 23 143 81 63
31 24 144 97 145
31 25 137 169 189
31 26 32 184 155
31 27 162 130 121
31 28 133 104 115
31 29 150 75 125
31 30 132 131 140
31 31 131 135 178



==> Cifra_figuretem/0.039/dp6-gray.txt <==
0 0 117 117 117
0 1 73 73 73
0 2 117 117 117
0 3 148 148 148
0 4 128 128 128
0 5 140 140 140
0 6 128 128 128
0 7 112 112 112
0 8 91 91 91
0 9 124 124 124
0 10 107 107 107
0 11 114 114 114
0 12 140 140 140
0 13 131 131 131
0 14 124 124 124
0 15 144 144 144
0 16 143 143 143
0 17 114 114 114
0 18 164 164 164
0 19 89 89 89
0 20 135 135 135
0 21 151 151 151
0 22 121 121 121
0 23 142 142 142
0 24 118 118 118
0 25 134 134 134
0 26 152 152 152
0 27 124 124 124
0 28 161 161 161
0 29 100 100 100
0 30 140 140 140
0 31 130 130 130

1 0 127 127 127
1 1 134 134 134
1 2 132 132 132
1 3 109 109 109
1 4 118 118 118
1 5 172 172 172
1 6 136 136 136
1 7 115 115 115
1 8 94 94 94
1 9 111 111 111
1 10 93 93 93
1 11 137 137 137
1 12 125 125 125
1 13 59 59 59
1 14 56 56 56
1 15 153 153 153
1 16 160 160 160
1 17 141 141 141
1 18 136 136 136
1 19 137 137 137
1 20 163 163 163
1 21 128 128 128
1 22 138 138 138
1 23 192 192 192
1 24 113 113 113
1 25 107 107 107
1 26 105 105 105
1 27 85 85 85
1 28 98 98 98
1 29 133 133 133
1 30 206 206 206
1 31 127 127 127

2 0 195 195 195
2 1 105 105 105
2 2 119 119 119
2 3 149 149 149
2 4 153 153 153
2 5 133 133 133
2 6 160 160 160
2 7 148 148 148
2 8 98 98 98
2 9 167 167 167
2 10 163 163 163
2 11 134 134 134
2 12 118 118 118
2 13 99 99 99
2 14 131 131 131
2 15 128 128 128
2 16 133 133 133
2 17 114 114 114
2 18 116 116 116
2 19 136 136 136
2 20 152 152 152
2 21 167 167 167
2 22 158 158 158
2 23 141 141 141
2 24 135 135 135
2 25 156 156 156
2 26 132 132 132
2 27 126 126 126
2 28 142 142 142
2 29 111 111 111
2 30 83 83 83
2 31 119 119 119

3 0 120 120 120
3 1 143 143 143
3 2 130 130 130
3 3 143 143 143
3 4 92 92 92
3 5 184 184 184
3 6 132 132 132
3 7 142 142 142
3 8 131 131 131
3 9 126 126 126
3 10 103 103 103
3 11 80 80 80
3 12 141 141 141
3 13 125 125 125
3 14 131 131 131
3 15 135 135 135
3 16 110 110 110
3 17 147 147 147
3 18 92 92 92
3 19 120 120 120
3 20 112 112 112
3 21 169 169 169
3 22 131 131 131
3 23 143 143 143
3 24 118 118 118
3 25 100 100 100
3 26 132 132 132
3 27 130 130 130
3 28 135 135 135
3 29 87 87 87
3 30 131 131 131
3 31 104 104 104

4 0 126 126 126
4 1 166 166 166
4 2 189 189 189
4 3 154 154 154
4 4 114 114 114
4 5 150 150 150
4 6 97 97 97
4 7 78 78 78
4 8 170 170 170
4 9 118 118 118
4 10 95 95 95
4 11 112 112 112
4 12 158 158 158
4 13 136 136 136
4 14 119 119 119
4 15 127 127 127
4 16 140 140 140
4 17 149 149 149
4 18 124 124 124
4 19 100 100 100
4 20 153 153 153
4 21 145 145 145
4 22 126 126 126
4 23 145 145 145
4 24 122 122 122
4 25 143 143 143
4 26 89 89 89
4 27 182 182 182
4 28 195 195 195
4 29 146 146 146
4 30 115 115 115
4 31 122 122 122

5 0 120 120 120
5 1 118 118 118
5 2 142 142 142
5 3 142 142 142
5 4 120 120 120
5 5 140 140 140
5 6 118 118 118
5 7 96 96 96
5 8 114 114 114
5 9 158 158 158
5 10 117 117 117
5 11 109 109 109
5 12 165 165 165
5 13 134 134 134
5 14 122 122 122
5 15 163 163 163
5 16 120 120 120
5 17 116 116 116
5 18 132 132 132
5 19 139 139 139
5 20 117 117 117
5 21 161 161 161
5 22 127 127 127
5 23 154 154 154
5 24 124 124 124
5 25 136 136 136
5 26 87 87 87
5 27 95 95 95
5 28 141 141 141
5 29 148 148 148
5 30 149 149 149
5 31 135 135 135

6 0 100 100 100
6 1 115 115 115
6 2 126 126 126
6 3 83 83 83
6 4 153 153 153
6 5 130 130 130
6 6 101 101 101
6 7 124 124 124
6 8 136 136 136
6 9 146 146 146
6 10 143 143 143
6 11 144 144 144
6 12 146 146 146
6 13 152 152 152
6 14 138 138 138
6 15 165 165 165
6 16 98 98 98
6 17 114 114 114
6 18 99 99 99
6 19 145 145 145
6 20 119 119 119
6 21 153 153 153
6 22 131 131 131
6 23 111 111 111
6 24 143 143 143
6 25 161 161 161
6 26 145 145 145
6 27 106 106 106
6 28 133 133 133
6 29 144 144 144
6 30 142 142 142
6 31 129 129 129

7 0 59 59 59
7 1 107 107 107
7 2 112 112 112
7 3 121 121 121
7 4 209 209 209
7 5 134 134 134
7 6 218 218 218
7 7 144 144 144
7 8 151 151 151
7 9 84 84 84
7 10 146 146 146
7 11 119 119 119
7 12 127 127 127
7 13 110 110 110
7 14 90 90 90
7 15 170 170 170
7 16 104 104 104
7 17 120 120 120
7 18 140 140 140
7 19 130 130 130
7 20 132 132 132
7 21 149 149 149
7 22 152 152 152
7 23 104 104 104
7 24 169 169 169
7 25 113 113 113
7 26 144 144 144
7 27 122 122 122
7 28 160 160 160
7 29 156 156 156
7 30 119 119 119
7 31 159 159 159

8 0 134 134 134
8 1 116 116 116
8 2 156 156 156
8 3 139 139 139
8 4 142 142 142
8 5 108 108 108
8 6 134 134 134
8 7 103 103 103
8 8 140 140 140
8 9 102 102 102
8 10 133 133 133
8 11 119 119 119
8 12 142 142 142
8 13 97 97 97
8 14 154 154 154
8 15 136 136 136
8 16 150 150 150
8 17 130 130 130
8 18 133 133 133
8 19 113 113 113
8 20 97 97 97
8 21 155 155 155
8 22 81 81 81
8 23 154 154 154
8 24 65 65 65
8 25 133 133 133
8 26 136 136 136
8 27 144 144 144
8 28 146 146 146
8 29 120 120 120
8 30 81 81 81
8 31 100 100 100

9 0 83 83 83
9 1 99 99 99
9 2 129 129 129
9 3 142 142 142
9 4 108 108 108
9 5 162 162 162
9 6 141 141 141
9 7 92 92 92
9 8 112 112 112
9 9 99 99 99
9 10 124 124 124
9 11 165 165 165
9 12 104 104 104
9 13 122 122 122
9 14 123 123 123
9 15 82 82 82
9 16 89 89 89
9 17 129 129 129
9 18 128 128 128
9 19 147 147 147
9 20 117 117 117
9 21 120 120 120
9 22 146 146 146
9 23 126 126 126
9 24 119 119 119
9 25 118 118 118
9 26 172 172 172
9 27 162 162 162
9 28 118 118 118
9 29 97 97 97
9 30 136 136 136
9 31 182 182 182

10 0 138 138 138
10 1 120 120 120
10 2 154 154 154
10 3 81 81 81
10 4 124 124 124
10 5 127 127 127
10 6 127 127 127
10 7 159 159 159
10 8 143 143 143
10 9 132 132 132
10 10 141 141 141
10 11 150 150 150
10 12 118 118 118
10 13 167 167 167
10 14 129 129 129
10 15 162 162 162
10 16 121 121 121
10 17 123 123 123
10 18 150 150 150
10 19 110 110 110
10 20 85 85 85
10 21 131 131 131
10 22 160 160 160
10 23 132 132 132
10 24 125 125 125
10 25 129 129 129
10 26 158 158 158
10 27 101 101 101
10 28 149 149 149
10 29 126 126 126
10 30 101 101 101
10 31 122 122 122

11 0 136 136 136
11 1 161 161 161
11 2 194 194 194
11 3 168 168 168
11 4 111 111 111
11 5 128 128 128
11 6 53 53 53
11 7 135 135 135
11 8 175 175 175
11 9 159 159 159
11 10 130 130 130
11 11 161 161 161
11 12 133 133 133
11 13 113 113 113
11 14 108 108 108
11 15 109 109 109
11 16 124 124 124
11 17 136 136 136
11 18 134 134 134
11 19 115 115 115
11 20 134 134 134
11 21 141 141 141
11 22 100 100 100
11 23 76 76 76
11 24 129 129 129
11 25 82 82 82
11 26 128 128 128
11 27 152 152 152
11 28 122 122 122
11 29 78 78 78
11 30 116 116 116
11 31 123 123 123

12 0 113 113 113
12 1 74 74 74
12 2 119 119 119
12 3 126 126 126
12 4 126 126 126
12 5 114 114 114
12 6 127 127 127
12 7 130 130 130
12 8 122 122 122
12 9 174 174 174
12 10 119 119 119
12 11 146 146 146
12 12 118 118 118
12 13 116 116 116
12 14 95 95 95
12 15 113 113 113
12 16 120 120 120
12 17 127 127 127
12 18 122 122 122
12 19 105 105 105
12 20 155 155 155
12 21 158 158 158
12 22 141 141 141
12 23 104 104 104
12 24 137 137 137
12 25 119 119 119
12 26 117 117 117
12 27 117 117 117
12 28 131 131 131
12 29 116 116 116
12 30 166 166 166
12 31 100 100 100

13 0 117 117 117
13 1 102 102 102
13 2 111 111 111
13 3 196 196 196
13 4 122 122 122
13 5 98 98 98
13 6 127 127 127
13 7 144 144 144
13 8 158 158 158
13 9 147 147 147
13 10 143 143 143
13 11 128 128 128
13 12 141 141 141
13 13 134 134 134
13 14 147 147 147
13 15 141 141 141
13 16 144 144 144
13 17 107 107 107
13 18 136 136 136
13 19 134 134 134
13 20 77 77 77
13 21 164 164 164
13 22 138 138 138
13 23 109 109 109
13 24 126 126 126
13 25 125 125 125
13 26 115 115 115
13 27 135 135 135
13 28 108 108 108
13 29 97 97 97
13 30 108 108 108
13 31 139 139 139

14 0 133 133 133
14 1 121 121 121
14 2 125 125 125
14 3 128 128 128
14 4 76 76 76
14 5 170 170 170
14 6 78 78 78
14 7 124 124 124
14 8 116 116 116
14 9 158 158 158
14 10 111 111 111
14 11 118 118 118
14 12 137 137 137
14 13 114 114 114
14 14 106 106 106
14 15 124 124 124
14 16 152 152 152
14 17 144 144 144
14 18 155 155 155
14 19 124 124 124
14 20 122 122 122
14 21 143 143 143
14 22 123 123 123
14 23 245 245 245
14 24 131 131 131
14 25 146 146 146
14 26 84 84 84
14 27 96 96 96
14 28 182 182 182
14 29 134 134 134
14 30 133 133 133
14 31 134 134 134

15 0 118 118 118
15 1 150 150 150
15 2 62 62 62
15 3 94 94 94
15 4 135 135 135
15 5 157 157 157
15 6 163 163 163
15 7 159 159 159
15 8 144 144 144
15 9 168 168 168
15 10 157 157 157
15 11 105 105 105
15 12 117 117 117
15 13 159 159 159
15 14 103 103 103
15 15 131 131 131
15 16 129 129 129
15 17 147 147 147
15 18 98 98 98
15 19 125 125 125
15 20 143 143 143
15 21 161 161 161
15 22 113 113 113
15 23 225 225 225
15 24 180 180 180
15 25 131 131 131
15 26 124 124 124
15 27 131 131 131
15 28 125 125 125
15 29 137 137 137
15 30 130 130 130
15 31 111 111 111

16 0 86 86 86
16 1 137 137 137
16 2 144 144 144
16 3 132 132 132
16 4 151 151 151
16 5 125 125 125
16 6 72 72 72
16 7 118 118 118
16 8 128 128 128
16 9 164 164 164
16 10 159 159 159
16 11 122 122 122
16 12 81 81 81
16 13 120 120 120
16 14 114 114 114
16 15 87 87 87
16 16 123 123 123
16 17 117 117 117
16 18 133 133 133
16 19 133 133 133
16 20 107 107 107
16 21 123 123 123
16 22 132 132 132
16 23 105 105 105
16 24 151 151 151
16 25 146 146 146
16 26 141 141 141
16 27 122 122 122
16 28 173 173 173
16 29 115 115 115
16 30 66 66 66
16 31 120 120 120

17 0 124 124 124
17 1 155 155 155
17 2 115 115 115
17 3 146 146 146
17 4 132 132 132
17 5 140 140 140
17 6 148 148 148
17 7 95 95 95
17 8 123 123 123
17 9 152 152 152
17 10 143 143 143
17 11 174 174 174
17 12 150 150 150
17 13 165 165 165
17 14 72 72 72
17 15 123 123 123
17 16 168 168 168
17 17 185 185 185
17 18 102 102 102
17 19 142 142 142
17 20 161 161 161
17 21 153 153 153
17 22 154 154 154
17 23 158 158 158
17 24 112 112 112
17 25 156 156 156
17 26 167 167 167
17 27 130 130 130
17 28 163 163 163
17 29 135 135 135
17 30 144 144 144
17 31 43 43 43

18 0 123 123 123
18 1 122 122 122
18 2 122 122 122
18 3 130 130 130
18 4 170 170 170
18 5 134 134 134
18 6 147 147 147
18 7 139 139 139
18 8 117 117 117
18 9 199 199 199
18 10 174 174 174
18 11 159 159 159
18 12 124 124 124
18 13 179 179 179
18 14 137 137 137
18 15 124 124 124
18 16 111 111 111
18 17 113 113 113
18 18 143 143 143
18 19 129 129 129
18 20 162 162 162
18 21 138 138 138
18 22 147 147 147
18 23 87 87 87
18 24 114 114 114
18 25 137 137 137
18 26 152 152 152
18 27 129 129 129
18 28 98 98 98
18 29 112 112 112
18 30 175 175 175
18 31 115 115 115

19 0 133 133 133
19 1 135 135 135
19 2 88 88 88
19 3 192 192 192
19 4 148 148 148
19 5 168 168 168
19 6 132 132 132
19 7 60 60 60
19 8 132 132 132
19 9 181 181 181
19 10 115 115 115
19 11 142 142 142
19 12 168 168 168
19 13 104 104 104
19 14 177 177 177
19 15 110 110 110
19 16 160 160 160
19 17 125 125 125
19 18 126 126 126
19 19 89 89 89
19 20 103 103 103
19 21 135 135 135
19 22 99 99 99
19 23 216 216 216
19 24 190 190 190
19 25 93 93 93
19 26 91 91 91
19 27 177 177 177
19 28 104 104 104
19 29 102 102 102
19 30 177 177 177
19 31 200 200 200

20 0 125 125 125
20 1 99 99 99
20 2 115 115 115
20 3 128 128 128
20 4 122 122 122
20 5 119 119 119
20 6 123 123 123
20 7 111 111 111
20 8 102 102 102
20 9 101 101 101
20 10 118 118 118
20 11 155 155 155
20 12 157 157 157
20 13 89 89 89
20 14 157 157 157
20 15 151 151 151
20 16 156 156 156
20 17 125 125 125
20 18 113 113 113
20 19 119 119 119
20 20 109 109 109
20 21 156 156 156
20 22 117 117 117
20 23 127 127 127
20 24 115 115 115
20 25 169 169 169
20 26 123 123 123
20 27 117 117 117
20 28 135 135 135
20 29 142 142 142
20 30 117 117 117
20 31 107 107 107

21 0 134 134 134
21 1 121 121 121
21 2 114 114 114
21 3 130 130 130
21 4 188 188 188
21 5 141 141 141
21 6 184 184 184
21 7 89 89 89
21 8 146 146 146
21 9 108 108 108
21 10 115 115 115
21 11 143 143 143
21 12 132 132 132
21 13 95 95 95
21 14 127 127 127
21 15 128 128 128
21 16 120 120 120
21 17 185 185 185
21 18 148 148 148
21 19 119 119 119
21 20 126 126 126
21 21 132 132 132
21 22 103 103 103
21 23 93 93 93
21 24 187 187 187
21 25 122 122 122
21 26 110 110 110
21 27 142 142 142
21 28 142 142 142
21 29 102 102 102
21 30 114 114 114
21 31 84 84 84

22 0 123 123 123
22 1 123 123 123
22 2 116 116 116
22 3 139 139 139
22 4 121 121 121
22 5 135 135 135
22 6 124 124 124
22 7 133 133 133
22 8 100 100 100
22 9 132 132 132
22 10 116 116 116
22 11 124 124 124
22 12 137 137 137
22 13 153 153 153
22 14 172 172 172
22 15 91 91 91
22 16 135 135 135
22 17 89 89 89
22 18 126 126 126
22 19 141 141 141
22 20 180 180 180
22 21 113 113 113
22 22 110 110 110
22 23 106 106 106
22 24 114 114 114
22 25 117 117 117
22 26 144 144 144
22 27 136 136 136
22 28 122 122 122
22 29 158 158 158
22 30 81 81 81
22 31 83 83 83

23 0 140 140 140
23 1 131 131 131
23 2 91 91 91
23 3 125 125 125
23 4 140 140 140
23 5 143 143 143
23 6 93 93 93
23 7 122 122 122
23 8 165 165 165
23 9 123 123 123
23 10 95 95 95
23 11 156 156 156
23 12 191 191 191
23 13 157 157 157
23 14 69 69 69
23 15 84 84 84
23 16 142 142 142
23 17 152 152 152
23 18 174 174 174
23 19 175 175 175
23 20 145 145 145
23 21 125 125 125
23 22 138 138 138
23 23 110 110 110
23 24 168 168 168
23 25 131 131 131
23 26 123 123 123
23 27 91 91 91
23 28 127 127 127
23 29 118 118 118
23 30 130 130 130
23 31 173 173 173

24 0 145 145 145
24 1 86 86 86
24 2 109 109 109
24 3 116 116 116
24 4 102 102 102
24 5 161 161 161
24 6 130 130 130
24 7 133 133 133
24 8 108 108 108
24 9 152 152 152
24 10 118 118 118
24 11 118 118 118
24 12 144 144 144
24 13 176 176 176
24 14 143 143 143
24 15 119 119 119
24 16 140 140 140
24 17 174 174 174
24 18 120 120 120
24 19 185 185 185
24 20 122 122 122
24 21 198 198 198
24 22 96 96 96
24 23 128 128 128
24 24 99 99 99
24 25 133 133 133
24 26 169 169 169
24 27 134 134 134
24 28 99 99 99
24 29 119 119 119
24 30 99 99 99
24 31 110 110 110

25 0 123 123 123
25 1 129 129 129
25 2 151 151 151
25 3 175 175 175
25 4 113 113 113
25 5 109 109 109
25 6 118 118 118
25 7 169 169 169
25 8 134 134 134
25 9 134 134 134
25 10 146 146 146
25 11 112 112 112
25 12 146 146 146
25 13 112 112 112
25 14 127 127 127
25 15 127 127 127
25 16 129 129 129
25 17 101 101 101
25 18 207 207 207
25 19 115 115 115
25 20 132 132 132
25 21 152 152 152
25 22 112 112 112
25 23 157 157 157
25 24 147 147 147
25 25 116 116 116
25 26 160 160 160
25 27 149 149 149
25 28 141 141 141
25 29 224 224 224
25 30 140 140 140
25 31 109 109 109

26 0 82 82 82
26 1 143 143 143
26 2 146 146 146
26 3 98 98 98
26 4 131 131 131
26 5 116 116 116
26 6 160 160 160
26 7 83 83 83
26 8 140 140 140
26 9 137 137 137
26 10 156 156 156
26 11 124 124 124
26 12 75 75 75
26 13 73 73 73
26 14 125 125 125
26 15 106 106 106
26 16 202 202 202
26 17 116 116 116
26 18 109 109 109
26 19 91 91 91
26 20 137 137 137
26 21 162 162 162
26 22 143 143 143
26 23 124 124 124
26 24 138 138 138
26 25 128 128 128
26 26 130 130 130
26 27 128 128 128
26 28 131 131 131
26 29 133 133 133
26 30 122 122 122
26 31 192 192 192

27 0 185 185 185
27 1 103 103 103
27 2 125 125 125
27 3 131 131 131
27 4 146 146 146
27 5 137 137 137
27 6 136 136 136
27 7 153 153 153
27 8 131 131 131
27 9 145 145 145
27 10 109 109 109
27 11 110 110 110
27 12 128 128 128
27 13 138 138 138
27 14 135 135 135
27 15 104 104 104
27 16 212 212 212
27 17 123 123 123
27 18 150 150 150
27 19 117 117 117
27 20 123 123 123
27 21 180 180 180
27 22 112 112 112
27 23 116 116 116
27 24 112 112 112
27 25 115 115 115
27 26 118 118 118
27 27 128 128 128
27 28 65 65 65
27 29 142 142 142
27 30 113 113 113
27 31 101 101 101

28 0 161 161 161
28 1 123 123 123
28 2 136 136 136
28 3 131 131 131
28 4 138 138 138
28 5 123 123 123
28 6 80 80 80
28 7 180 180 180
28 8 133 133 133
28 9 122 122 122
28 10 98 98 98
28 11 161 161 161
28 12 119 119 119
28 13 122 122 122
28 14 139 139 139
28 15 105 105 105
28 16 133 133 133
28 17 133 133 133
28 18 142 142 142
28 19 119 119 119
28 20 139 139 139
28 21 159 159 159
28 22 125 125 125
28 23 106 106 106
28 24 154 154 154
28 25 93 93 93
28 26 106 106 106
28 27 103 103 103
28 28 112 112 112
28 29 173 173 173
28 30 119 119 119
28 31 153 153 153

29 0 160 160 160
29 1 110 110 110
29 2 86 86 86
29 3 151 151 151
29 4 102 102 102
29 5 96 96 96
29 6 95 95 95
29 7 174 174 174
29 8 147 147 147
29 9 169 169 169
29 10 135 135 135
29 11 126 126 126
29 12 146 146 146
29 13 164 164 164
29 14 130 130 130
29 15 131 131 131
29 16 133 133 133
29 17 141 141 141
29 18 137 137 137
29 19 132 132 132
29 20 89 89 89
29 21 133 133 133
29 22 164 164 164
29 23 142 142 142
29 24 86 86 86
29 25 139 139 139
29 26 127 127 127
29 27 109 109 109
29 28 163 163 163
29 29 123 123 123
29 30 167 167 167
29 31 126 126 126

30 0 79 79 79
30 1 181 181 181
30 2 159 159 159
30 3 111 111 111
30 4 102 102 102
30 5 72 72 72
30 6 128 128 128
30 7 126 126 126
30 8 122 122 122
30 9 132 132 132
30 10 154 154 154
30 11 164 164 164
30 12 151 151 151
30 13 114 114 114
30 14 149 149 149
30 15 136 136 136
30 16 149 149 149
30 17 156 156 156
30 18 157 157 157
30 19 116 116 116
30 20 84 84 84
30 21 164 164 164
30 22 101 101 101
30 23 109 109 109
30 24 145 145 145
30 25 159 159 159
30 26 107 107 107
30 27 114 114 114
30 28 140 140 140
30 29 191 191 191
30 30 98 98 98
30 31 131 131 131

31 0 70 70 70
31 1 176 176 176
31 2 142 142 142
31 3 111 111 111
31 4 120 120 120
31 5 188 188 188
31 6 156 156 156
31 7 138 138 138
31 8 98 98 98
31 9 103 103 103
31 10 120 120 120
31 11 93 93 93
31 12 140 140 140
31 13 152 152 152
31 14 117 117 117
31 15 166 166 166
31 16 68 68 68
31 17 148 148 148
31 18 136 136 136
31 19 131 131 131
31 20 153 153 153
31 21 144 144 144
31 22 139 139 139
31 23 110 110 110
31 24 160 160 160
31 25 112 112 112
31 26 166 166 166
31 27 134 134 134
31 28 95 95 95
31 29 149 149 149
31 30 133 133 133
31 31 115 115 115



==> Cifra_figuretem/0.039/dp6.txt <==
0 0 106 133 110
0 1 118 108 0
0 2 127 118 107
0 3 191 188 66
0 4 63 129 191
0 5 141 183 95
0 6 125 131 127
0 7 99 90 146
0 8 37 124 113
0 9 154 95 123
0 10 111 111 98
0 11 96 104 141
0 12 163 94 162
0 13 116 148 128
0 14 122 86 163
0 15 163 146 122
0 16 116 151 162
0 17 173 74 94
0 18 148 131 214
0 19 52 115 102
0 20 129 125 152
0 21 189 132 132
0 22 102 154 107
0 23 182 120 124
0 24 91 137 125
0 25 138 120 144
0 26 160 138 156
0 27 124 122 126
0 28 179 135 169
0 29 80 113 108
0 30 183 141 94
0 31 120 122 149

1 0 129 126 125
1 1 173 75 153
1 2 127 128 139
1 3 21 115 191
1 4 124 106 123
1 5 168 141 205
1 6 131 137 139
1 7 61 168 116
1 8 73 126 83
1 9 116 102 116
1 10 76 108 94
1 11 235 40 137
1 12 131 120 124
1 13 121 44 13
1 14 0 62 124
1 15 132 184 144
1 16 181 123 177
1 17 126 191 107
1 18 161 116 131
1 19 97 137 177
1 20 91 197 200
1 21 96 131 156
1 22 117 140 156
1 23 124 275 176
1 24 96 137 105
1 25 86 100 135
1 26 132 73 108
1 27 72 96 87
1 28 129 66 99
1 29 113 153 133
1 30 189 158 270
1 31 89 104 189

2 0 167 272 146
2 1 107 107 101
2 2 183 29 146
2 3 176 140 130
2 4 175 155 129
2 5 129 132 138
2 6 255 110 115
2 7 183 92 169
2 8 101 81 113
2 9 210 129 161
2 10 172 154 162
2 11 120 168 113
2 12 116 111 126
2 13 62 121 116
2 14 170 97 125
2 15 140 103 141
2 16 107 132 159
2 17 137 123 83
2 18 126 133 91
2 19 140 112 156
2 20 125 149 181
2 21 185 187 127
2 22 186 141 148
2 23 166 127 129
2 24 129 146 130
2 25 131 171 165
2 26 161 129 105
2 27 138 117 123
2 28 105 127 193
2 29 93 101 139
2 30 60 88 101
2 31 136 48 173

3 0 139 104 117
3 1 140 115 175
3 2 125 126 138
3 3 126 159 142
3 4 95 107 73
3 5 132 209 212
3 6 142 140 112
3 7 135 132 159
3 8 64 207 123
3 9 142 167 70
3 10 115 93 100
3 11 127 34 78
3 12 121 204 97
3 13 159 94 121
3 14 135 105 153
3 15 137 110 158
3 16 101 138 91
3 17 120 149 172
3 18 107 90 78
3 19 122 110 127
3 20 117 151 69
3 21 137 209 161
3 22 194 108 90
3 23 143 122 163
3 24 140 88 127
3 25 124 100 75
3 26 111 204 81
3 27 126 107 157
3 28 12 187 205
3 29 112 23 124
3 30 177 103 115
3 31 58 157 97

4 0 126 90 162
4 1 123 195 181
4 2 234 151 183
4 3 153 163 146
4 4 138 83 122
4 5 232 159 60
4 6 59 131 102
4 7 0 95 162
4 8 109 198 202
4 9 64 136 154
4 10 1 174 109
4 11 99 76 162
4 12 160 89 224
4 13 209 66 134
4 14 157 130 69
4 15 121 151 109
4 16 156 75 190
4 17 133 164 151
4 18 179 109 85
4 19 136 98 65
4 20 142 174 143
4 21 130 152 153
4 22 134 125 118
4 23 98 212 123
4 24 103 100 163
4 25 105 117 208
4 26 28 158 82
4 27 140 208 198
4 28 224 171 190
4 29 195 103 139
4 30 48 89 208
4 31 77 122 167

5 0 134 91 134
5 1 148 126 80
5 2 208 85 132
5 3 131 162 134
5 4 121 135 103
5 5 130 151 139
5 6 109 149 95
5 7 96 55 137
5 8 106 100 134
5 9 276 118 79
5 10 96 140 116
5 11 73 111 143
5 12 86 221 187
5 13 199 68 137
5 14 120 52 195
5 15 185 163 140
5 16 98 131 130
5 17 116 134 97
5 18 204 68 126
5 19 144 131 142
5 20 115 189 46
5 21 110 231 142
5 22 120 142 118
5 23 187 113 164
5 24 170 84 117
5 25 148 127 132
5 26 115 123 24
5 27 94 106 86
5 28 131 109 182
5 29 159 151 133
5 30 200 134 112
5 31 161 153 92

6 0 90 120 90
6 1 120 128 97
6 2 114 108 154
6 3 75 121 52
6 4 87 227 144
6 5 78 118 195
6 6 113 73 117
6 7 128 124 121
6 8 131 146 130
6 9 93 170 175
6 10 203 87 139
6 11 147 144 141
6 12 130 123 184
6 13 299 107 51
6 14 129 173 112
6 15 238 120 138
6 16 119 61 114
6 17 230 108 3
6 18 89 128 79
6 19 155 144 135
6 20 183 55 120
6 21 136 162 160
6 22 118 128 148
6 23 155 117 62
6 24 121 130 177
6 25 221 166 97
6 26 143 156 137
6 27 106 89 123
6 28 150 86 162
6 29 158 141 133
6 30 104 121 201
6 31 136 108 142

7 0 119 71 0
7 1 142 5 173
7 2 75 117 143
7 3 117 172 75
7 4 199 218 211
7 5 121 128 154
7 6 236 240 177
7 7 116 159 156
7 8 132 210 111
7 9 0 158 132
7 10 155 94 191
7 11 153 111 94
7 12 165 110 106
7 13 126 73 131
7 14 108 101 62
7 15 122 231 158
7 16 129 69 114
7 17 154 119 89
7 18 121 164 134
7 19 126 141 124
7 20 124 92 181
7 21 128 194 123
7 22 128 197 130
7 23 86 97 127
7 24 173 213 122
7 25 98 110 129
7 26 150 85 196
7 27 114 145 107
7 28 151 214 114
7 29 133 160 175
7 30 132 90 135
7 31 140 205 131

8 0 104 191 107
8 1 113 137 99
8 2 126 188 153
8 3 150 133 135
8 4 166 151 109
8 5 157 36 131
8 6 137 135 130
8 7 118 99 91
8 8 123 109 188
8 9 118 94 95
8 10 161 119 119
8 11 129 85 142
8 12 129 132 165
8 13 124 32 135
8 14 172 131 160
8 15 102 164 142
8 16 210 93 146
8 17 149 110 130
8 18 96 170 132
8 19 105 132 102
8 20 133 37 122
8 21 173 66 225
8 22 69 83 90
8 23 113 174 175
8 24 0 124 72
8 25 141 69 187
8 26 119 80 209
8 27 169 141 122
8 28 183 111 144
8 29 114 127 119
8 30 21 110 111
8 31 93 124 84

9 0 30 107 113
9 1 34 107 156
9 2 156 120 110
9 3 68 98 260
9 4 99 88 136
9 5 163 175 148
9 6 170 153 98
9 7 104 59 113
9 8 138 112 86
9 9 89 65 143
9 10 115 116 140
9 11 215 143 136
9 12 141 113 58
9 13 159 52 156
9 14 107 112 151
9 15 92 21 135
9 16 146 51 70
9 17 148 141 97
9 18 115 118 152
9 19 207 103 129
9 20 108 154 89
9 21 119 108 132
9 22 100 165 172
9 23 87 159 132
9 24 126 93 138
9 25 120 113 120
9 26 138 226 151
9 27 203 109 172
9 28 129 142 82
9 29 118 118 56
9 30 112 166 130
9 31 216 163 166

10 0 124 111 179
10 1 127 125 108
10 2 158 114 190
10 3 118 27 99
10 4 129 124 120
10 5 191 61 130
10 6 138 94 149
10 7 161 166 149
10 8 127 154 149
10 9 129 184 82
10 10 142 192 89
10 11 161 142 146
10 12 121 118 116
10 13 160 155 187
10 14 137 118 133
10 15 173 171 141
10 16 135 126 103
10 17 42 176 151
10 18 85 159 205
10 19 122 17 192
10 20 42 146 67
10 21 192 101 101
10 22 175 233 71
10 23 151 139 107
10 24 133 91 150
10 25 119 116 150
10 26 183 134 158
10 27 70 84 149
10 28 168 166 112
10 29 130 134 112
10 30 81 106 117
10 31 127 107 132

11 0 148 124 137
11 1 130 220 134
11 2 183 142 258
11 3 144 146 215
11 4 106 151 77
11 5 104 146 136
11 6 0 98 63
11 7 159 112 133
11 8 307 45 175
11 9 131 204 142
11 10 182 120 87
11 11 139 159 185
11 12 122 127 151
11 13 130 97 113
11 14 90 136 99
11 15 152 60 113
11 16 128 139 106
11 17 138 127 142
11 18 143 136 123
11 19 121 131 94
11 20 167 86 148
11 21 125 201 96
11 22 45 75 179
11 23 104 126 0
11 24 116 139 132
11 25 132 138 0
11 26 107 111 165
11 27 124 105 227
11 28 113 120 133
11 29 92 133 8
11 30 71 141 137
11 31 131 97 142

12 0 142 118 80
12 1 0 153 134
12 2 139 97 121
12 3 115 143 122
12 4 119 96 163
12 5 51 162 130
12 6 105 132 145
12 7 119 172 98
12 8 140 105 120
12 9 130 154 239
12 10 155 90 111
12 11 155 140 144
12 12 131 82 141
12 13 135 99 113
12 14 99 63 123
12 15 126 74 139
12 16 97 117 147
12 17 128 121 133
12 18 132 79 154
12 19 71 79 166
12 20 253 140 73
12 21 166 169 138
12 22 21 199 202
12 23 126 81 106
12 24 126 128 157
12 25 129 133 95
12 26 114 128 109
12 27 135 93 123
12 28 120 122 151
12 29 146 79 123
12 30 138 196 163
12 31 62 113 127

13 0 134 134 83
13 1 64 66 175
13 2 129 123 80
13 3 268 187 134
13 4 110 147 109
13 5 111 68 116
13 6 105 145 131
13 7 136 127 169
13 8 150 135 190
13 9 167 177 97
13 10 143 128 158
13 11 109 98 176
13 12 114 150 159
13 13 140 128 134
13 14 174 114 153
13 15 186 64 172
13 16 119 174 139
13 17 111 90 122
13 18 128 115 165
13 19 239 136 28
13 20 0 122 126
13 21 197 146 149
13 22 100 146 168
13 23 109 106 112
13 24 196 28 154
13 25 127 97 152
13 26 78 128 138
13 27 128 134 143
13 28 103 117 102
13 29 112 37 143
13 30 124 77 122
13 31 98 118 200

14 0 169 159 73
14 1 109 153 101
14 2 117 122 136
14 3 131 109 142
14 4 124 0 128
14 5 327 122 59
14 6 124 5 106
14 7 127 116 129
14 8 131 54 162
14 9 226 121 129
14 10 88 96 148
14 11 121 82 150
14 12 181 113 118
14 13 56 151 135
14 14 130 73 113
14 15 151 67 155
14 16 129 207 119
14 17 145 146 140
14 18 259 119 88
14 19 58 148 165
14 20 126 141 100
14 21 171 124 135
14 22 133 140 95
14 23 350 266 117
14 24 72 159 163
14 25 177 134 128
14 26 113 76 62
14 27 97 111 81
14 28 125 222 200
14 29 165 94 143
14 30 170 119 109
14 31 102 122 177

15 0 72 149 131
15 1 122 147 180
15 2 99 128 0
15 3 179 150 0
15 4 149 156 102
15 5 136 119 218
15 6 197 147 144
15 7 109 149 218
15 8 144 138 150
15 9 191 114 199
15 10 133 106 233
15 11 74 129 113
15 12 83 103 165
15 13 141 157 178
15 14 115 101 93
15 15 125 137 131
15 16 114 148 125
15 17 166 112 164
15 18 134 114 47
15 19 99 156 120
15 20 134 129 166
15 21 208 122 152
15 22 63 145 130
15 23 192 225 259
15 24 266 168 105
15 25 101 117 174
15 26 107 115 151
15 27 141 157 94
15 28 101 129 147
15 29 81 138 192
15 30 128 149 112
15 31 101 129 104

16 0 85 49 125
16 1 151 55 206
16 2 136 129 168
16 3 134 104 158
16 4 135 136 182
16 5 165 114 96
16 6 12 99 106
16 7 86 135 133
16 8 150 136 99
16 9 154 228 108
16 10 125 210 141
16 11 96 135 134
16 12 11 115 117
16 13 74 76 210
16 14 112 132 97
16 15 67 140 55
16 16 134 136 99
16 17 165 56 132
16 18 107 113 180
16 19 128 70 202
16 20 101 134 87
16 21 103 108 157
16 22 94 184 119
16 23 87 116 113
16 24 104 121 229
16 25 158 147 134
16 26 74 148 201
16 27 51 168 148
16 28 128 173 218
16 29 104 80 162
16 30 126 40 31
16 31 155 81 124

17 0 119 128 125
17 1 158 202 104
17 2 104 80 161
17 3 128 169 142
17 4 159 92 144
17 5 129 155 136
17 6 192 113 138
17 7 192 13 80
17 8 13 163 192
17 9 232 120 105
17 10 117 151 162
17 11 192 215 114
17 12 76 187 187
17 13 245 126 125
17 14 82 91 42
17 15 126 74 169
17 16 162 197 146
17 17 225 115 215
17 18 137 119 51
17 19 191 115 122
17 20 111 92 279
17 21 180 163 117
17 22 165 176 122
17 23 164 118 193
17 24 72 133 133
17 25 173 139 157
17 26 179 171 151
17 27 87 136 168
17 28 115 139 234
17 29 128 128 149
17 30 153 157 123
17 31 3 66 60

18 0 129 74 167
18 1 153 144 68
18 2 97 113 155
18 3 136 162 94
18 4 164 193 151
18 5 133 44 226
18 6 78 232 130
18 7 197 122 99
18 8 123 85 143
18 9 275 177 146
18 10 118 140 264
18 11 121 201 156
18 12 131 109 131
18 13 215 203 117
18 14 187 93 132
18 15 145 128 99
18 16 127 112 96
18 17 147 126 65
18 18 208 113 108
18 19 154 134 98
18 20 129 161 195
18 21 131 116 168
18 22 88 168 184
18 23 43 102 117
18 24 134 71 136
18 25 156 208 48
18 26 208 133 115
18 27 133 108 145
18 28 124 71 100
18 29 85 125 128
18 30 181 166 179
18 31 111 115 120

19 0 216 133 50
19 1 139 114 153
19 2 86 59 117
19 3 323 112 140
19 4 149 156 140
19 5 114 134 258
19 6 175 73 149
19 7 0 156 139
19 8 190 139 67
19 9 159 218 166
19 10 145 126 74
19 11 129 137 160
19 12 144 164 195
19 13 81 153 78
19 14 135 276 119
19 15 75 122 131
19 16 243 119 118
19 17 130 122 123
19 18 173 155 51
19 19 124 128 16
19 20 99 135 77
19 21 93 173 140
19 22 123 109 66
19 23 207 124 318
19 24 134 233 204
19 25 124 135 21
19 26 107 127 39
19 27 221 288 21
19 28 145 40 127
19 29 41 197 68
19 30 152 121 259
19 31 271 202 128

20 0 106 140 129
20 1 106 95 95
20 2 83 138 124
20 3 105 150 129
20 4 101 161 105
20 5 83 171 105
20 6 70 100 200
20 7 132 92 109
20 8 51 77 178
20 9 121 115 67
20 10 33 134 187
20 11 90 165 209
20 12 104 163 204
20 13 133 137 0
20 14 175 121 175
20 15 126 193 133
20 16 131 213 123
20 17 100 118 157
20 18 122 88 130
20 19 113 114 130
20 20 113 124 91
20 21 101 236 130
20 22 89 115 147
20 23 116 117 147
20 24 171 0 174
20 25 60 289 158
20 26 120 99 151
20 27 71 112 167
20 28 106 175 124
20 29 150 173 104
20 30 139 80 132
20 31 114 142 64

21 0 135 131 135
21 1 134 78 150
21 2 114 138 90
21 3 113 155 123
21 4 111 288 165
21 5 189 104 132
21 6 190 172 190
21 7 150 101 15
21 8 209 73 155
21 9 113 102 109
21 10 107 131 106
21 11 123 94 214
21 12 141 129 126
21 13 132 54 99
21 14 117 146 119
21 15 121 153 109
21 16 130 139 90
21 17 129 222 204
21 18 153 171 121
21 19 142 132 83
21 20 160 101 116
21 21 119 146 133
21 22 91 122 95
21 23 74 119 86
21 24 241 146 172
21 25 89 127 148
21 26 114 123 92
21 27 139 133 155
21 28 103 158 165
21 29 108 138 62
21 30 97 109 137
21 31 105 43 103

22 0 92 149 129
22 1 101 141 128
22 2 95 124 129
22 3 150 128 138
22 4 102 129 133
22 5 154 101 149
22 6 94 151 128
22 7 110 158 132
22 8 103 96 101
22 9 168 118 109
22 10 86 130 133
22 11 132 100 141
22 12 95 136 180
22 13 155 123 182
22 14 151 123 244
22 15 90 134 48
22 16 118 140 148
22 17 101 103 63
22 18 146 100 132
22 19 117 191 116
22 20 195 169 176
22 21 119 129 90
22 22 88 108 133
22 23 119 102 97
22 24 53 161 127
22 25 132 123 97
22 26 128 108 198
22 27 100 125 183
22 28 121 133 112
22 29 229 116 130
22 30 98 67 77
22 31 132 44 74

23 0 162 139 120
23 1 141 104 148
23 2 43 90 140
23 3 139 108 127
23 4 149 168 103
23 5 162 114 153
23 6 56 103 119
23 7 127 116 123
23 8 252 93 149
23 9 127 118 123
23 10 58 138 88
23 11 138 204 126
23 12 236 171 165
23 13 207 142 121
23 14 74 27 105
23 15 123 96 33
23 16 145 175 106
23 17 136 160 161
23 18 135 246 140
23 19 217 184 126
23 20 161 139 136
23 21 104 119 153
23 22 172 120 123
23 23 139 49 141
23 24 154 151 200
23 25 179 144 70
23 26 117 110 140
23 27 131 13 128
23 28 163 75 144
23 29 110 158 85
23 30 144 129 119
23 31 178 135 205

24 0 152 143 139
24 1 55 16 187
24 2 118 114 96
24 3 122 129 97
24 4 154 62 91
24 5 172 173 138
24 6 121 130 139
24 7 136 139 122
24 8 141 71 112
24 9 214 136 105
24 10 86 132 135
24 11 102 124 128
24 12 144 170 117
24 13 265 137 128
24 14 181 152 96
24 15 132 114 111
24 16 112 172 136
24 17 126 142 255
24 18 154 110 98
24 19 269 137 148
24 20 87 132 148
24 21 115 293 186
24 22 77 85 125
24 23 134 119 133
24 24 145 104 48
24 25 107 118 175
24 26 172 204 131
24 27 158 91 155
24 28 126 43 129
24 29 104 144 108
24 30 76 116 104
24 31 116 147 65

25 0 87 128 155
25 1 136 136 114
25 2 132 200 120
25 3 281 139 103
25 4 134 117 88
25 5 124 89 113
25 6 127 99 129
25 7 243 147 117
25 8 177 111 114
25 9 111 126 166
25 10 68 147 223
25 11 87 113 138
25 12 129 172 137
25 13 63 155 119
25 14 161 107 115
25 15 123 111 148
25 16 257 104 25
25 17 122 124 57
25 18 153 354 116
25 19 103 66 176
25 20 82 182 132
25 21 128 137 190
25 22 96 102 139
25 23 186 142 143
25 24 136 110 195
25 25 134 142 73
25 26 139 196 145
25 27 262 130 56
25 28 73 154 198
25 29 246 128 299
25 30 127 150 144
25 31 91 127 108

26 0 95 119 31
26 1 120 133 175
26 2 161 152 124
26 3 94 107 93
26 4 179 109 106
26 5 49 143 157
26 6 149 167 164
26 7 183 20 47
26 8 168 126 126
26 9 146 143 122
26 10 117 205 146
26 11 134 76 162
26 12 81 115 28
26 13 125 23 69
26 14 156 68 151
26 15 95 146 78
26 16 281 171 154
26 17 108 148 93
26 18 125 139 64
26 19 112 127 36
26 20 66 151 194
26 21 133 127 227
26 22 116 158 157
26 23 141 121 110
26 24 128 125 161
26 25 122 217 46
26 26 150 115 126
26 27 162 100 123
26 28 117 151 124
26 29 106 155 138
26 30 154 97 113
26 31 209 188 179

27 0 128 294 132
27 1 45 134 128
27 2 179 43 154
27 3 116 118 158
27 4 184 136 117
27 5 61 198 153
27 6 121 172 115
27 7 192 128 138
27 8 141 82 171
27 9 93 217 125
27 10 110 132 86
27 11 109 99 123
27 12 116 135 133
27 13 110 187 116
27 14 104 174 126
27 15 109 85 119
27 16 223 290 123
27 17 103 128 139
27 18 180 117 153
27 19 84 127 141
27 20 128 121 119
27 21 142 189 208
27 22 113 66 158
27 23 161 85 101
27 24 118 78 141
27 25 63 165 116
27 26 124 104 125
27 27 130 99 155
27 28 130 0 130
27 29 144 147 135
27 30 91 127 120
27 31 166 6 132

28 0 198 163 121
28 1 95 156 118
28 2 128 150 130
28 3 140 110 144
28 4 148 104 162
28 5 106 117 146
28 6 98 106 35
28 7 149 158 234
28 8 147 119 132
28 9 136 111 120
28 10 40 107 146
28 11 213 62 208
28 12 119 130 107
28 13 111 138 117
28 14 122 155 139
28 15 154 58 104
28 16 124 133 141
28 17 110 140 149
28 18 88 147 190
28 19 145 107 106
28 20 127 155 135
28 21 106 151 219
28 22 105 115 154
28 23 132 114 73
28 24 145 162 154
28 25 122 77 80
28 26 121 107 92
28 27 123 133 54
28 28 77 179 79
28 29 164 243 113
28 30 58 139 159
28 31 132 195 131

29 0 180 131 169
29 1 97 131 101
29 2 142 81 36
29 3 116 204 134
29 4 132 99 75
29 5 115 108 64
29 6 94 127 64
29 7 157 181 184
29 8 134 158 148
29 9 153 218 135
29 10 72 174 158
29 11 124 145 110
29 12 130 145 162
29 13 116 210 166
29 14 164 117 110
29 15 54 133 206
29 16 227 68 104
29 17 178 126 118
29 18 140 147 124
29 19 148 129 118
29 20 195 163 0
29 21 104 135 159
29 22 168 174 149
29 23 125 134 168
29 24 32 110 117
29 25 143 136 139
29 26 238 123 21
29 27 135 159 33
29 28 188 115 186
29 29 119 130 120
29 30 108 144 248
29 31 110 196 71

30 0 88 134 17
30 1 256 142 146
30 2 198 163 115
30 3 73 131 129
30 4 110 46 151
30 5 111 48 58
30 6 133 141 109
30 7 118 125 134
30 8 180 113 74
30 9 119 125 153
30 10 139 155 167
30 11 145 114 233
30 12 207 103 144
30 13 98 163 80
30 14 275 142 31
30 15 115 155 138
30 16 139 130 177
30 17 138 79 251
30 18 140 212 121
30 19 145 115 87
30 20 52 89 112
30 21 133 187 172
30 22 101 145 56
30 23 88 126 112
30 24 180 129 127
30 25 200 156 121
30 26 119 73 129
30 27 133 71 137
30 28 174 152 94
30 29 246 207 119
30 30 149 43 103
30 31 128 136 129

31 0 81 78 51
31 1 139 159 231
31 2 161 121 143
31 3 56 124 154
31 4 126 142 93
31 5 289 144 132
31 6 187 169 111
31 7 164 230 20
31 8 111 111 71
31 9 133 104 74
31 10 143 119 98
31 11 75 95 109
31 12 131 124 165
31 13 206 118 132
31 14 84 152 115
31 15 128 173 198
31 16 138 133 0
31 17 94 219 130
31 18 128 153 129
31 19 123 122 146
31 20 164 153 142
31 21 136 169 125
31 22 144 149 124
31 23 130 111 90
31 24 129 202 149
31 25 86 137 115
31 26 189 144 166
31 27 126 121 155
31 28 120 98 67
31 29 133 128 186
31 30 121 135 142
31 31 137 128 81



==> Cifra_figuretem/0.039/dp7-gray.txt <==
0 0 129 129 129
0 1 150 150 150
0 2 146 146 146
0 3 144 144 144
0 4 181 181 181
0 5 136 136 136
0 6 109 109 109
0 7 147 147 147
0 8 151 151 151
0 9 113 113 113
0 10 142 142 142
0 11 116 116 116
0 12 157 157 157
0 13 143 143 143
0 14 119 119 119
0 15 107 107 107
0 16 141 141 141
0 17 124 124 124
0 18 158 158 158
0 19 129 129 129
0 20 125 125 125
0 21 115 115 115
0 22 163 163 163
0 23 150 150 150
0 24 96 96 96
0 25 139 139 139
0 26 175 175 175
0 27 124 124 124
0 28 114 114 114
0 29 151 151 151
0 30 124 124 124
0 31 18 18 18

1 0 120 120 120
1 1 126 126 126
1 2 150 150 150
1 3 123 123 123
1 4 147 147 147
1 5 94 94 94
1 6 143 143 143
1 7 127 127 127
1 8 108 108 108
1 9 144 144 144
1 10 107 107 107
1 11 119 119 119
1 12 82 82 82
1 13 119 119 119
1 14 118 118 118
1 15 127 127 127
1 16 119 119 119
1 17 137 137 137
1 18 84 84 84
1 19 123 123 123
1 20 122 122 122
1 21 132 132 132
1 22 167 167 167
1 23 150 150 150
1 24 124 124 124
1 25 138 138 138
1 26 122 122 122
1 27 126 126 126
1 28 173 173 173
1 29 113 113 113
1 30 131 131 131
1 31 105 105 105

2 0 128 128 128
2 1 111 111 111
2 2 153 153 153
2 3 112 112 112
2 4 126 126 126
2 5 147 147 147
2 6 121 121 121
2 7 142 142 142
2 8 132 132 132
2 9 99 99 99
2 10 153 153 153
2 11 103 103 103
2 12 154 154 154
2 13 102 102 102
2 14 131 131 131
2 15 155 155 155
2 16 149 149 149
2 17 125 125 125
2 18 138 138 138
2 19 143 143 143
2 20 147 147 147
2 21 191 191 191
2 22 129 129 129
2 23 123 123 123
2 24 129 129 129
2 25 118 118 118
2 26 124 124 124
2 27 119 119 119
2 28 124 124 124
2 29 189 189 189
2 30 103 103 103
2 31 103 103 103

3 0 132 132 132
3 1 110 110 110
3 2 124 124 124
3 3 63 63 63
3 4 141 141 141
3 5 112 112 112
3 6 135 135 135
3 7 135 135 135
3 8 108 108 108
3 9 102 102 102
3 10 115 115 115
3 11 119 119 119
3 12 132 132 132
3 13 94 94 94
3 14 123 123 123
3 15 136 136 136
3 16 145 145 145
3 17 120 120 120
3 18 116 116 116
3 19 137 137 137
3 20 104 104 104
3 21 97 97 97
3 22 137 137 137
3 23 116 116 116
3 24 57 57 57
3 25 104 104 104
3 26 109 109 109
3 27 103 103 103
3 28 169 169 169
3 29 163 163 163
3 30 152 152 152
3 31 97 97 97

4 0 101 101 101
4 1 153 153 153
4 2 94 94 94
4 3 106 106 106
4 4 154 154 154
4 5 110 110 110
4 6 181 181 181
4 7 135 135 135
4 8 148 148 148
4 9 128 128 128
4 10 119 119 119
4 11 150 150 150
4 12 124 124 124
4 13 110 110 110
4 14 133 133 133
4 15 164 164 164
4 16 113 113 113
4 17 177 177 177
4 18 177 177 177
4 19 130 130 130
4 20 110 110 110
4 21 126 126 126
4 22 126 126 126
4 23 146 146 146
4 24 96 96 96
4 25 119 119 119
4 26 129 129 129
4 27 147 147 147
4 28 116 116 116
4 29 142 142 142
4 30 119 119 119
4 31 136 136 136

5 0 150 150 150
5 1 115 115 115
5 2 157 157 157
5 3 136 136 136
5 4 103 103 103
5 5 164 164 164
5 6 114 114 114
5 7 143 143 143
5 8 98 98 98
5 9 128 128 128
5 10 150 150 150
5 11 113 113 113
5 12 139 139 139
5 13 162 162 162
5 14 154 154 154
5 15 115 115 115
5 16 120 120 120
5 17 72 72 72
5 18 80 80 80
5 19 164 164 164
5 20 150 150 150
5 21 105 105 105
5 22 115 115 115
5 23 54 54 54
5 24 125 125 125
5 25 140 140 140
5 26 154 154 154
5 27 152 152 152
5 28 88 88 88
5 29 144 144 144
5 30 114 114 114
5 31 35 35 35

6 0 139 139 139
6 1 118 118 118
6 2 147 147 147
6 3 171 171 171
6 4 114 114 114
6 5 130 130 130
6 6 143 143 143
6 7 113 113 113
6 8 113 113 113
6 9 142 142 142
6 10 82 82 82
6 11 122 122 122
6 12 166 166 166
6 13 91 91 91
6 14 133 133 133
6 15 126 126 126
6 16 138 138 138
6 17 179 179 179
6 18 163 163 163
6 19 139 139 139
6 20 134 134 134
6 21 79 79 79
6 22 78 78 78
6 23 83 83 83
6 24 132 132 132
6 25 138 138 138
6 26 117 117 117
6 27 89 89 89
6 28 113 113 113
6 29 95 95 95
6 30 162 162 162
6 31 129 129 129

7 0 137 137 137
7 1 114 114 114
7 2 63 63 63
7 3 148 148 148
7 4 167 167 167
7 5 118 118 118
7 6 128 128 128
7 7 144 144 144
7 8 122 122 122
7 9 112 112 112
7 10 162 162 162
7 11 179 179 179
7 12 139 139 139
7 13 113 113 113
7 14 155 155 155
7 15 147 147 147
7 16 148 148 148
7 17 135 135 135
7 18 145 145 145
7 19 145 145 145
7 20 156 156 156
7 21 152 152 152
7 22 130 130 130
7 23 94 94 94
7 24 143 143 143
7 25 114 114 114
7 26 132 132 132
7 27 144 144 144
7 28 194 194 194
7 29 162 162 162
7 30 126 126 126
7 31 103 103 103

8 0 176 176 176
8 1 126 126 126
8 2 84 84 84
8 3 140 140 140
8 4 135 135 135
8 5 114 114 114
8 6 144 144 144
8 7 103 103 103
8 8 150 150 150
8 9 144 144 144
8 10 133 133 133
8 11 157 157 157
8 12 128 128 128
8 13 121 121 121
8 14 121 121 121
8 15 186 186 186
8 16 101 101 101
8 17 138 138 138
8 18 131 131 131
8 19 132 132 132
8 20 134 134 134
8 21 130 130 130
8 22 183 183 183
8 23 129 129 129
8 24 137 137 137
8 25 157 157 157
8 26 121 121 121
8 27 136 136 136
8 28 123 123 123
8 29 113 113 113
8 30 159 159 159
8 31 124 124 124

9 0 107 107 107
9 1 91 91 91
9 2 97 97 97
9 3 108 108 108
9 4 24 24 24
9 5 104 104 104
9 6 152 152 152
9 7 124 124 124
9 8 194 194 194
9 9 170 170 170
9 10 170 170 170
9 11 110 110 110
9 12 121 121 121
9 13 112 112 112
9 14 107 107 107
9 15 40 40 40
9 16 138 138 138
9 17 137 137 137
9 18 180 180 180
9 19 158 158 158
9 20 81 81 81
9 21 102 102 102
9 22 151 151 151
9 23 193 193 193
9 24 143 143 143
9 25 174 174 174
9 26 96 96 96
9 27 117 117 117
9 28 109 109 109
9 29 78 78 78
9 30 78 78 78
9 31 125 125 125

10 0 128 128 128
10 1 131 131 131
10 2 103 103 103
10 3 126 126 126
10 4 158 158 158
10 5 179 179 179
10 6 138 138 138
10 7 137 137 137
10 8 122 122 122
10 9 144 144 144
10 10 118 118 118
10 11 60 60 60
10 12 146 146 146
10 13 151 151 151
10 14 35 35 35
10 15 153 153 153
10 16 138 138 138
10 17 123 123 123
10 18 143 143 143
10 19 115 115 115
10 20 107 107 107
10 21 130 130 130
10 22 143 143 143
10 23 118 118 118
10 24 144 144 144
10 25 110 110 110
10 26 127 127 127
10 27 129 129 129
10 28 125 125 125
10 29 127 127 127
10 30 117 117 117
10 31 109 109 109

11 0 117 117 117
11 1 119 119 119
11 2 118 118 118
11 3 129 129 129
11 4 129 129 129
11 5 126 126 126
11 6 50 50 50
11 7 168 168 168
11 8 153 153 153
11 9 129 129 129
11 10 105 105 105
11 11 136 136 136
11 12 118 118 118
11 13 145 145 145
11 14 141 141 141
11 15 135 135 135
11 16 150 150 150
11 17 145 145 145
11 18 112 112 112
11 19 165 165 165
11 20 142 142 142
11 21 124 124 124
11 22 97 97 97
11 23 109 109 109
11 24 156 156 156
11 25 53 53 53
11 26 161 161 161
11 27 178 178 178
11 28 140 140 140
11 29 144 144 144
11 30 162 162 162
11 31 69 69 69

12 0 116 116 116
12 1 105 105 105
12 2 149 149 149
12 3 85 85 85
12 4 161 161 161
12 5 126 126 126
12 6 125 125 125
12 7 132 132 132
12 8 130 130 130
12 9 132 132 132
12 10 158 158 158
12 11 104 104 104
12 12 84 84 84
12 13 79 79 79
12 14 211 211 211
12 15 150 150 150
12 16 111 111 111
12 17 105 105 105
12 18 81 81 81
12 19 144 144 144
12 20 166 166 166
12 21 90 90 90
12 22 121 121 121
12 23 154 154 154
12 24 145 145 145
12 25 149 149 149
12 26 116 116 116
12 27 133 133 133
12 28 118 118 118
12 29 111 111 111
12 30 160 160 160
12 31 149 149 149

13 0 130 130 130
13 1 123 123 123
13 2 71 71 71
13 3 124 124 124
13 4 167 167 167
13 5 141 141 141
13 6 125 125 125
13 7 107 107 107
13 8 131 131 131
13 9 202 202 202
13 10 151 151 151
13 11 127 127 127
13 12 112 112 112
13 13 85 85 85
13 14 145 145 145
13 15 116 116 116
13 16 138 138 138
13 17 129 129 129
13 18 92 92 92
13 19 119 119 119
13 20 147 147 147
13 21 126 126 126
13 22 121 121 121
13 23 125 125 125
13 24 109 109 109
13 25 106 106 106
13 26 118 118 118
13 27 144 144 144
13 28 127 127 127
13 29 110 110 110
13 30 117 117 117
13 31 184 184 184

14 0 133 133 133
14 1 135 135 135
14 2 134 134 134
14 3 129 129 129
14 4 192 192 192
14 5 153 153 153
14 6 110 110 110
14 7 108 108 108
14 8 112 112 112
14 9 131 131 131
14 10 158 158 158
14 11 146 146 146
14 12 145 145 145
14 13 150 150 150
14 14 118 118 118
14 15 156 156 156
14 16 145 145 145
14 17 120 120 120
14 18 83 83 83
14 19 147 147 147
14 20 132 132 132
14 21 107 107 107
14 22 170 170 170
14 23 110 110 110
14 24 112 112 112
14 25 129 129 129
14 26 126 126 126
14 27 116 116 116
14 28 168 168 168
14 29 157 157 157
14 30 104 104 104
14 31 132 132 132

15 0 105 105 105
15 1 103 103 103
15 2 144 144 144
15 3 185 185 185
15 4 160 160 160
15 5 125 125 125
15 6 129 129 129
15 7 129 129 129
15 8 120 120 120
15 9 105 105 105
15 10 132 132 132
15 11 94 94 94
15 12 121 121 121
15 13 96 96 96
15 14 170 170 170
15 15 163 163 163
15 16 213 213 213
15 17 116 116 116
15 18 81 81 81
15 19 136 136 136
15 20 131 131 131
15 21 141 141 141
15 22 142 142 142
15 23 158 158 158
15 24 90 90 90
15 25 144 144 144
15 26 78 78 78
15 27 174 174 174
15 28 119 119 119
15 29 134 134 134
15 30 113 113 113
15 31 168 168 168

16 0 139 139 139
16 1 138 138 138
16 2 145 145 145
16 3 169 169 169
16 4 158 158 158
16 5 151 151 151
16 6 127 127 127
16 7 137 137 137
16 8 173 173 173
16 9 135 135 135
16 10 113 113 113
16 11 97 97 97
16 12 131 131 131
16 13 92 92 92
16 14 101 101 101
16 15 173 173 173
16 16 116 116 116
16 17 171 171 171
16 18 151 151 151
16 19 134 134 134
16 20 130 130 130
16 21 108 108 108
16 22 152 152 152
16 23 165 165 165
16 24 133 133 133
16 25 138 138 138
16 26 148 148 148
16 27 146 146 146
16 28 140 140 140
16 29 161 161 161
16 30 116 116 116
16 31 128 128 128

17 0 140 140 140
17 1 121 121 121
17 2 139 139 139
17 3 175 175 175
17 4 122 122 122
17 5 140 140 140
17 6 118 118 118
17 7 196 196 196
17 8 133 133 133
17 9 102 102 102
17 10 173 173 173
17 11 100 100 100
17 12 147 147 147
17 13 153 153 153
17 14 111 111 111
17 15 153 153 153
17 16 69 69 69
17 17 156 156 156
17 18 107 107 107
17 19 104 104 104
17 20 127 127 127
17 21 159 159 159
17 22 147 147 147
17 23 92 92 92
17 24 143 143 143
17 25 119 119 119
17 26 119 119 119
17 27 122 122 122
17 28 120 120 120
17 29 142 142 142
17 30 132 132 132
17 31 212 212 212

18 0 133 133 133
18 1 114 114 114
18 2 144 144 144
18 3 130 130 130
18 4 123 123 123
18 5 118 118 118
18 6 135 135 135
18 7 122 122 122
18 8 115 115 115
18 9 103 103 103
18 10 134 134 134
18 11 103 103 103
18 12 152 152 152
18 13 146 146 146
18 14 140 140 140
18 15 135 135 135
18 16 103 103 103
18 17 121 121 121
18 18 155 155 155
18 19 78 78 78
18 20 131 131 131
18 21 127 127 127
18 22 128 128 128
18 23 142 142 142
18 24 156 156 156
18 25 147 147 147
18 26 129 129 129
18 27 124 124 124
18 28 120 120 120
18 29 105 105 105
18 30 158 158 158
18 31 151 151 151

19 0 153 153 153
19 1 118 118 118
19 2 151 151 151
19 3 119 119 119
19 4 120 120 120
19 5 155 155 155
19 6 120 120 120
19 7 144 144 144
19 8 112 112 112
19 9 144 144 144
19 10 75 75 75
19 11 148 148 148
19 12 85 85 85
19 13 84 84 84
19 14 152 152 152
19 15 114 114 114
19 16 124 124 124
19 17 146 146 146
19 18 136 136 136
19 19 120 120 120
19 20 140 140 140
19 21 121 121 121
19 22 132 132 132
19 23 138 138 138
19 24 133 133 133
19 25 135 135 135
19 26 124 124 124
19 27 124 124 124
19 28 143 143 143
19 29 106 106 106
19 30 54 54 54
19 31 149 149 149

20 0 98 98 98
20 1 152 152 152
20 2 159 159 159
20 3 105 105 105
20 4 162 162 162
20 5 111 111 111
20 6 129 129 129
20 7 109 109 109
20 8 132 132 132
20 9 121 121 121
20 10 100 100 100
20 11 113 113 113
20 12 115 115 115
20 13 116 116 116
20 14 130 130 130
20 15 124 124 124
20 16 126 126 126
20 17 125 125 125
20 18 115 115 115
20 19 138 138 138
20 20 123 123 123
20 21 103 103 103
20 22 107 107 107
20 23 156 156 156
20 24 113 113 113
20 25 121 121 121
20 26 189 189 189
20 27 63 63 63
20 28 127 127 127
20 29 100 100 100
20 30 122 122 122
20 31 133 133 133

21 0 140 140 140
21 1 105 105 105
21 2 98 98 98
21 3 126 126 126
21 4 134 134 134
21 5 149 149 149
21 6 156 156 156
21 7 192 192 192
21 8 111 111 111
21 9 145 145 145
21 10 93 93 93
21 11 131 131 131
21 12 76 76 76
21 13 119 119 119
21 14 120 120 120
21 15 102 102 102
21 16 158 158 158
21 17 143 143 143
21 18 160 160 160
21 19 145 145 145
21 20 139 139 139
21 21 166 166 166
21 22 132 132 132
21 23 111 111 111
21 24 160 160 160
21 25 95 95 95
21 26 145 145 145
21 27 135 135 135
21 28 93 93 93
21 29 54 54 54
21 30 122 122 122
21 31 138 138 138

22 0 116 116 116
22 1 137 137 137
22 2 177 177 177
22 3 91 91 91
22 4 144 144 144
22 5 152 152 152
22 6 128 128 128
22 7 121 121 121
22 8 107 107 107
22 9 186 186 186
22 10 109 109 109
22 11 103 103 103
22 12 157 157 157
22 13 143 143 143
22 14 148 148 148
22 15 88 88 88
22 16 110 110 110
22 17 140 140 140
22 18 112 112 112
22 19 122 122 122
22 20 123 123 123
22 21 93 93 93
22 22 97 97 97
22 23 137 137 137
22 24 60 60 60
22 25 120 120 120
22 26 128 128 128
22 27 142 142 142
22 28 130 130 130
22 29 141 141 141
22 30 164 164 164
22 31 152 152 152

23 0 118 118 118
23 1 129 129 129
23 2 163 163 163
23 3 139 139 139
23 4 131 131 131
23 5 113 113 113
23 6 118 118 118
23 7 136 136 136
23 8 120 120 120
23 9 129 129 129
23 10 80 80 80
23 11 93 93 93
23 12 122 122 122
23 13 184 184 184
23 14 167 167 167
23 15 93 93 93
23 16 125 125 125
23 17 108 108 108
23 18 167 167 167
23 19 169 169 169
23 20 136 136 136
23 21 121 121 121
23 22 100 100 100
23 23 135 135 135
23 24 148 148 148
23 25 105 105 105
23 26 134 134 134
23 27 132 132 132
23 28 92 92 92
23 29 140 140 140
23 30 173 173 173
23 31 116 116 116

24 0 110 110 110
24 1 115 115 115
24 2 84 84 84
24 3 97 97 97
24 4 166 166 166
24 5 90 90 90
24 6 129 129 129
24 7 155 155 155
24 8 121 121 121
24 9 64 64 64
24 10 135 135 135
24 11 144 144 144
24 12 133 133 133
24 13 120 120 120
24 14 100 100 100
24 15 162 162 162
24 16 242 242 242
24 17 115 115 115
24 18 121 121 121
24 19 127 127 127
24 20 148 148 148
24 21 112 112 112
24 22 110 110 110
24 23 106 106 106
24 24 124 124 124
24 25 170 170 170
24 26 128 128 128
24 27 194 194 194
24 28 144 144 144
24 29 133 133 133
24 30 131 131 131
24 31 119 119 119

25 0 106 106 106
25 1 75 75 75
25 2 130 130 130
25 3 140 140 140
25 4 105 105 105
25 5 134 134 134
25 6 116 116 116
25 7 73 73 73
25 8 134 134 134
25 9 172 172 172
25 10 95 95 95
25 11 146 146 146
25 12 154 154 154
25 13 141 141 141
25 14 129 129 129
25 15 78 78 78
25 16 172 172 172
25 17 107 107 107
25 18 142 142 142
25 19 86 86 86
25 20 118 118 118
25 21 130 130 130
25 22 155 155 155
25 23 113 113 113
25 24 106 106 106
25 25 138 138 138
25 26 139 139 139
25 27 153 153 153
25 28 115 115 115
25 29 116 116 116
25 30 99 99 99
25 31 156 156 156

26 0 130 130 130
26 1 132 132 132
26 2 100 100 100
26 3 190 190 190
26 4 127 127 127
26 5 156 156 156
26 6 71 71 71
26 7 130 130 130
26 8 154 154 154
26 9 138 138 138
26 10 114 114 114
26 11 130 130 130
26 12 111 111 111
26 13 116 116 116
26 14 132 132 132
26 15 176 176 176
26 16 142 142 142
26 17 138 138 138
26 18 155 155 155
26 19 113 113 113
26 20 105 105 105
26 21 105 105 105
26 22 129 129 129
26 23 155 155 155
26 24 139 139 139
26 25 114 114 114
26 26 120 120 120
26 27 157 157 157
26 28 118 118 118
26 29 152 152 152
26 30 54 54 54
26 31 112 112 112

27 0 139 139 139
27 1 157 157 157
27 2 152 152 152
27 3 125 125 125
27 4 153 153 153
27 5 120 120 120
27 6 149 149 149
27 7 141 141 141
27 8 150 150 150
27 9 177 177 177
27 10 87 87 87
27 11 149 149 149
27 12 126 126 126
27 13 100 100 100
27 14 114 114 114
27 15 128 128 128
27 16 165 165 165
27 17 122 122 122
27 18 107 107 107
27 19 177 177 177
27 20 130 130 130
27 21 109 109 109
27 22 88 88 88
27 23 174 174 174
27 24 161 161 161
27 25 152 152 152
27 26 98 98 98
27 27 171 171 171
27 28 116 116 116
27 29 144 144 144
27 30 126 126 126
27 31 139 139 139

28 0 120 120 120
28 1 109 109 109
28 2 126 126 126
28 3 120 120 120
28 4 158 158 158
28 5 170 170 170
28 6 139 139 139
28 7 159 159 159
28 8 122 122 122
28 9 148 148 148
28 10 75 75 75
28 11 142 142 142
28 12 149 149 149
28 13 174 174 174
28 14 135 135 135
28 15 122 122 122
28 16 174 174 174
28 17 79 79 79
28 18 142 142 142
28 19 163 163 163
28 20 134 134 134
28 21 150 150 150
28 22 106 106 106
28 23 184 184 184
28 24 98 98 98
28 25 88 88 88
28 26 126 126 126
28 27 83 83 83
28 28 126 126 126
28 29 107 107 107
28 30 85 85 85
28 31 161 161 161

29 0 166 166 166
29 1 137 137 137
29 2 134 134 134
29 3 58 58 58
29 4 68 68 68
29 5 147 147 147
29 6 116 116 116
29 7 117 117 117
29 8 135 135 135
29 9 81 81 81
29 10 71 71 71
29 11 115 115 115
29 12 117 117 117
29 13 114 114 114
29 14 102 102 102
29 15 121 121 121
29 16 123 123 123
29 17 134 134 134
29 18 128 128 128
29 19 136 136 136
29 20 167 167 167
29 21 109 109 109
29 22 95 95 95
29 23 128 128 128
29 24 163 163 163
29 25 145 145 145
29 26 204 204 204
29 27 102 102 102
29 28 106 106 106
29 29 131 131 131
29 30 107 107 107
29 31 98 98 98

30 0 122 122 122
30 1 160 160 160
30 2 127 127 127
30 3 127 127 127
30 4 156 156 156
30 5 175 175 175
30 6 161 161 161
30 7 88 88 88
30 8 152 152 152
30 9 124 124 124
30 10 149 149 149
30 11 163 163 163
30 12 104 104 104
30 13 188 188 188
30 14 131 131 131
30 15 154 154 154
30 16 127 127 127
30 17 157 157 157
30 18 123 123 123
30 19 137 137 137
30 20 142 142 142
30 21 99 99 99
30 22 89 89 89
30 23 125 125 125
30 24 140 140 140
30 25 146 146 146
30 26 129 129 129
30 27 81 81 81
30 28 85 85 85
30 29 138 138 138
30 30 103 103 103
30 31 124 124 124

31 0 140 140 140
31 1 209 209 209
31 2 154 154 154
31 3 104 104 104
31 4 155 155 155
31 5 64 64 64
31 6 120 120 120
31 7 74 74 74
31 8 201 201 201
31 9 189 189 189
31 10 69 69 69
31 11 115 115 115
31 12 164 164 164
31 13 138 138 138
31 14 128 128 128
31 15 133 133 133
31 16 136 136 136
31 17 105 105 105
31 18 106 106 106
31 19 126 126 126
31 20 112 112 112
31 21 159 159 159
31 22 93 93 93
31 23 124 124 124
31 24 126 126 126
31 25 114 114 114
31 26 156 156 156
31 27 128 128 128
31 28 146 146 146
31 29 67 67 67
31 30 128 128 128
31 31 109 109 109



==> Cifra_figuretem/0.039/dp7.txt <==
0 0 127 140 121
0 1 125 134 190
0 2 124 108 205
0 3 137 158 138
0 4 283 131 128
0 5 125 196 86
0 6 53 151 122
0 7 184 135 123
0 8 132 160 163
0 9 87 127 126
0 10 127 102 196
0 11 111 118 119
0 12 149 156 168
0 13 132 129 167
0 14 102 128 127
0 15 136 58 126
0 16 140 124 159
0 17 189 66 116
0 18 134 147 193
0 19 101 145 141
0 20 136 123 116
0 21 94 147 104
0 22 133 271 84
0 23 118 223 110
0 24 172 79 36
0 25 135 181 101
0 26 180 183 160
0 27 186 121 66
0 28 125 54 162
0 29 127 165 162
0 30 130 145 95
0 31 0 119 17

1 0 125 150 86
1 1 127 126 125
1 2 184 180 84
1 3 122 128 120
1 4 166 111 164
1 5 103 98 82
1 6 169 135 124
1 7 107 183 91
1 8 49 99 174
1 9 181 122 128
1 10 72 100 149
1 11 73 167 117
1 12 127 112 8
1 13 102 142 111
1 14 123 114 116
1 15 156 137 90
1 16 140 94 122
1 17 164 136 111
1 18 122 32 99
1 19 146 121 102
1 20 139 117 110
1 21 142 119 133
1 22 136 168 196
1 23 126 128 196
1 24 92 129 150
1 25 137 97 178
1 26 87 130 149
1 27 124 125 129
1 28 232 203 85
1 29 128 111 99
1 30 175 92 127
1 31 168 50 96

2 0 128 125 130
2 1 130 73 129
2 2 149 196 114
2 3 49 138 148
2 4 62 197 120
2 5 134 149 158
2 6 95 135 133
2 7 153 91 181
2 8 133 108 157
2 9 92 120 86
2 10 136 130 193
2 11 129 98 82
2 12 129 207 126
2 13 82 116 107
2 14 114 113 166
2 15 258 93 114
2 16 241 83 124
2 17 131 108 136
2 18 123 156 134
2 19 139 97 192
2 20 147 136 159
2 21 160 183 231
2 22 117 176 93
2 23 134 136 101
2 24 144 113 129
2 25 110 104 140
2 26 142 115 116
2 27 131 121 106
2 28 132 111 130
2 29 261 173 134
2 30 97 125 88
2 31 71 105 133

3 0 89 110 196
3 1 114 121 95
3 2 100 149 123
3 3 10 114 67
3 4 117 145 161
3 5 176 12 148
3 6 153 123 131
3 7 114 129 162
3 8 113 67 144
3 9 118 121 68
3 10 117 110 116
3 11 75 141 142
3 12 174 26 195
3 13 111 146 26
3 14 106 74 189
3 15 131 168 109
3 16 132 179 126
3 17 118 118 123
3 18 123 121 105
3 19 106 136 170
3 20 122 63 126
3 21 31 132 130
3 22 113 113 186
3 23 122 115 111
3 24 17 23 131
3 25 59 147 106
3 26 100 137 89
3 27 115 66 127
3 28 195 159 151
3 29 161 196 132
3 30 126 170 160
3 31 103 121 66

4 0 20 117 166
4 1 198 115 146
4 2 92 138 52
4 3 199 127 0
4 4 158 179 126
4 5 105 115 111
4 6 126 159 258
4 7 116 118 170
4 8 145 125 174
4 9 188 156 40
4 10 97 138 122
4 11 121 153 177
4 12 116 140 115
4 13 79 124 127
4 14 112 133 153
4 15 265 129 98
4 16 92 134 114
4 17 257 141 133
4 18 194 149 187
4 19 112 140 140
4 20 111 95 125
4 21 132 91 154
4 22 90 147 141
4 23 130 182 125
4 24 154 112 21
4 25 119 130 108
4 26 121 106 160
4 27 141 153 148
4 28 191 81 76
4 29 184 162 80
4 30 151 107 100
4 31 137 144 126

5 0 199 109 141
5 1 132 88 125
5 2 124 235 113
5 3 113 161 135
5 4 105 60 143
5 5 193 148 151
5 6 50 138 153
5 7 137 121 172
5 8 131 124 38
5 9 116 125 144
5 10 170 130 151
5 11 87 129 124
5 12 128 141 149
5 13 103 217 165
5 14 164 176 122
5 15 159 96 92
5 16 83 128 149
5 17 8 126 83
5 18 36 101 103
5 19 198 227 65
5 20 92 216 141
5 21 132 102 80
5 22 97 83 164
5 23 54 0 130
5 24 125 132 119
5 25 134 148 137
5 26 146 149 167
5 27 157 141 158
5 28 85 105 75
5 29 127 172 134
5 30 119 64 160
5 31 0 0 128

6 0 168 119 130
6 1 107 132 114
6 2 137 152 152
6 3 187 280 45
6 4 110 120 112
6 5 129 194 66
6 6 147 148 135
6 7 130 77 133
6 8 147 100 94
6 9 112 133 179
6 10 96 34 116
6 11 135 177 55
6 12 268 110 120
6 13 126 124 23
6 14 128 129 143
6 15 126 122 131
6 16 152 186 75
6 17 158 249 130
6 18 177 180 134
6 19 157 133 128
6 20 168 125 108
6 21 47 128 63
6 22 23 68 143
6 23 69 100 82
6 24 127 102 167
6 25 135 108 170
6 26 96 129 125
6 27 86 61 120
6 28 36 162 140
6 29 139 113 32
6 30 169 129 186
6 31 130 149 109

7 0 98 119 194
7 1 91 108 143
7 2 67 29 93
7 3 189 143 111
7 4 205 177 120
7 5 114 89 151
7 6 148 128 109
7 7 151 142 138
7 8 136 103 128
7 9 110 184 41
7 10 243 123 119
7 11 228 181 129
7 12 123 132 163
7 13 132 118 89
7 14 205 117 142
7 15 178 143 122
7 16 112 131 202
7 17 138 151 116
7 18 204 129 102
7 19 173 141 123
7 20 140 64 265
7 21 205 134 119
7 22 127 109 155
7 23 60 101 120
7 24 128 138 164
7 25 153 79 111
7 26 119 102 175
7 27 148 161 123
7 28 163 110 310
7 29 248 170 66
7 30 120 140 119
7 31 128 81 101

8 0 260 161 106
8 1 130 97 150
8 2 56 163 34
8 3 128 172 121
8 4 123 156 126
8 5 158 62 122
8 6 171 133 127
8 7 139 144 26
8 8 182 152 115
8 9 174 154 103
8 10 134 127 140
8 11 118 124 230
8 12 136 130 118
8 13 124 139 101
8 14 139 129 95
8 15 203 130 223
8 16 57 65 181
8 17 119 174 121
8 18 149 128 116
8 19 94 168 134
8 20 122 145 133
8 21 175 95 120
8 22 224 165 161
8 23 118 148 121
8 24 159 281 0
8 25 114 147 209
8 26 128 131 105
8 27 141 134 134
8 28 103 173 91
8 29 106 150 84
8 30 198 169 109
8 31 125 139 107

9 0 126 68 128
9 1 154 61 57
9 2 103 116 73
9 3 127 62 136
9 4 0 57 77
9 5 101 69 142
9 6 170 193 95
9 7 110 133 129
9 8 236 194 151
9 9 225 135 150
9 10 184 162 166
9 11 108 49 173
9 12 83 145 135
9 13 151 108 76
9 14 133 68 119
9 15 141 0 116
9 16 149 143 121
9 17 151 130 130
9 18 164 163 214
9 19 200 136 139
9 20 121 36 87
9 21 72 126 109
9 22 107 220 126
9 23 235 161 184
9 24 137 134 157
9 25 101 175 247
9 26 53 96 139
9 27 69 131 152
9 28 135 72 120
9 29 13 70 150
9 30 48 42 144
9 31 133 139 104

10 0 218 102 66
10 1 111 160 122
10 2 85 64 161
10 3 132 123 122
10 4 154 148 171
10 5 169 182 186
10 6 124 148 143
10 7 119 126 166
10 8 65 151 149
10 9 151 147 133
10 10 139 144 72
10 11 0 120 121
10 12 166 132 139
10 13 184 136 133
10 14 93 0 33
10 15 203 149 107
10 16 144 121 149
10 17 127 125 117
10 18 168 141 121
10 19 116 112 118
10 20 115 92 112
10 21 162 126 101
10 22 121 123 187
10 23 123 134 97
10 24 137 129 167
10 25 131 93 107
10 26 150 106 125
10 27 135 121 130
10 28 138 120 119
10 29 112 153 114
10 30 155 137 60
10 31 154 71 102

11 0 85 139 126
11 1 167 152 38
11 2 129 103 122
11 3 122 140 124
11 4 167 133 87
11 5 121 52 204
11 6 37 65 48
11 7 154 120 228
11 8 186 123 151
11 9 164 110 115
11 10 144 47 125
11 11 135 176 99
11 12 101 112 139
11 13 140 132 164
11 14 171 136 115
11 15 127 148 129
11 16 184 125 141
11 17 163 117 154
11 18 151 54 130
11 19 130 187 179
11 20 127 217 83
11 21 112 174 86
11 22 18 59 214
11 23 83 136 108
11 24 165 148 156
11 25 74 118 0
11 26 106 85 293
11 27 134 182 217
11 28 143 141 134
11 29 175 120 137
11 30 110 233 145
11 31 0 116 90

12 0 150 83 114
12 1 96 117 102
12 2 115 150 181
12 3 112 130 13
12 4 183 163 137
12 5 130 125 123
12 6 100 168 107
12 7 143 104 148
12 8 109 135 147
12 9 154 116 126
12 10 161 150 163
12 11 72 132 107
12 12 79 82 90
12 13 138 128 0
12 14 146 378 109
12 15 153 140 158
12 16 87 122 124
12 17 33 189 93
12 18 118 95 30
12 19 184 118 131
12 20 151 208 138
12 21 118 138 15
12 22 138 120 107
12 23 108 142 213
12 24 135 128 173
12 25 177 139 130
12 26 162 125 60
12 27 96 94 209
12 28 111 87 157
12 29 91 142 101
12 30 238 114 127
12 31 144 193 109

13 0 145 108 137
13 1 129 108 132
13 2 98 13 103
13 3 140 130 102
13 4 257 143 102
13 5 137 175 112
13 6 115 136 123
13 7 116 105 100
13 8 126 146 120
13 9 208 232 168
13 10 134 115 203
13 11 75 147 160
13 12 69 144 124
13 13 55 69 132
13 14 175 132 128
13 15 104 81 162
13 16 161 125 128
13 17 127 145 115
13 18 105 89 80
13 19 137 136 85
13 20 145 106 188
13 21 113 133 132
13 22 130 107 125
13 23 196 109 71
13 24 82 133 114
13 25 155 35 126
13 26 138 108 107
13 27 135 166 132
13 28 133 114 133
13 29 144 116 70
13 30 122 111 118
13 31 218 172 162

14 0 130 115 152
14 1 107 188 109
14 2 130 129 145
14 3 142 145 100
14 4 177 155 242
14 5 127 196 136
14 6 129 73 127
14 7 77 113 134
14 8 66 127 143
14 9 134 129 130
14 10 160 142 171
14 11 100 208 130
14 12 161 136 137
14 13 128 106 215
14 14 66 120 167
14 15 256 102 109
14 16 117 198 121
14 17 130 139 92
14 18 26 143 79
14 19 183 105 152
14 20 203 140 53
14 21 127 133 61
14 22 128 88 294
14 23 119 79 130
14 24 66 174 96
14 25 101 165 121
14 26 151 124 105
14 27 82 137 130
14 28 160 208 134
14 29 229 133 108
14 30 81 104 125
14 31 127 116 153

15 0 34 138 142
15 1 121 93 95
15 2 137 169 125
15 3 119 80 355
15 4 143 175 163
15 5 147 94 134
15 6 108 138 142
15 7 160 114 113
15 8 153 88 121
15 9 120 91 102
15 10 95 197 104
15 11 49 53 179
15 12 116 136 112
15 13 40 139 109
15 14 138 236 135
15 15 130 160 200
15 16 199 126 315
15 17 136 113 99
15 18 138 42 63
15 19 103 130 174
15 20 114 131 147
15 21 132 149 141
15 22 139 130 158
15 23 182 162 130
15 24 45 116 108
15 25 118 132 181
15 26 100 127 9
15 27 247 167 109
15 28 133 97 127
15 29 119 92 192
15 30 128 92 117
15 31 115 241 148

16 0 201 110 107
16 1 103 159 151
16 2 167 174 94
16 3 119 193 197
16 4 129 201 145
16 5 131 157 164
16 6 123 94 164
16 7 152 143 117
16 8 225 178 116
16 9 158 105 144
16 10 105 131 104
16 11 41 41 210
16 12 113 146 135
16 13 93 54 128
16 14 114 113 75
16 15 184 116 219
16 16 115 113 119
16 17 256 125 131
16 18 240 104 108
16 19 141 110 151
16 20 131 136 121
16 21 174 35 114
16 22 268 87 100
16 23 120 204 172
16 24 102 182 116
16 25 127 125 162
16 26 171 142 130
16 27 130 148 160
16 28 140 158 122
16 29 198 163 122
16 30 78 181 90
16 31 212 86 87

17 0 137 174 110
17 1 113 136 114
17 2 141 148 127
17 3 185 210 129
17 4 138 93 134
17 5 144 167 109
17 6 62 117 176
17 7 320 128 138
17 8 112 167 120
17 9 83 45 177
17 10 260 137 122
17 11 108 104 89
17 12 86 129 228
17 13 119 160 178
17 14 110 137 85
17 15 172 158 130
17 16 32 40 136
17 17 184 170 115
17 18 112 122 87
17 19 177 81 55
17 20 125 124 132
17 21 123 181 174
17 22 129 119 194
17 23 121 130 25
17 24 193 136 99
17 25 108 127 123
17 26 112 188 56
17 27 119 113 133
17 28 146 82 132
17 29 136 157 133
17 30 140 117 139
17 31 161 281 195

18 0 205 156 38
18 1 135 82 127
18 2 148 138 146
18 3 83 142 167
18 4 170 112 88
18 5 217 130 6
18 6 119 145 142
18 7 130 130 107
18 8 123 120 102
18 9 111 65 133
18 10 126 130 147
18 11 56 89 164
18 12 139 145 173
18 13 131 183 123
18 14 143 118 159
18 15 138 133 134
18 16 82 176 52
18 17 143 99 123
18 18 185 158 121
18 19 41 113 80
18 20 114 155 124
18 21 133 179 68
18 22 119 136 129
18 23 129 154 142
18 24 167 146 155
18 25 85 233 124
18 26 132 152 102
18 27 100 144 127
18 28 120 154 86
18 29 69 144 103
18 30 152 207 116
18 31 162 178 113

19 0 140 186 134
19 1 132 115 106
19 2 131 109 214
19 3 124 132 101
19 4 185 65 110
19 5 124 211 130
19 6 115 125 120
19 7 171 88 173
19 8 113 120 103
19 9 132 148 151
19 10 45 61 120
19 11 119 172 152
19 12 110 113 31
19 13 101 81 69
19 14 157 160 139
19 15 102 128 114
19 16 133 148 91
19 17 140 162 137
19 18 160 137 110
19 19 127 98 137
19 20 173 101 146
19 21 95 146 123
19 22 147 121 127
19 23 136 144 136
19 24 144 121 134
19 25 98 147 161
19 26 135 100 138
19 27 85 187 102
19 28 142 181 104
19 29 77 83 160
19 30 0 125 129
19 31 110 161 175

20 0 112 73 109
20 1 121 71 266
20 2 111 231 134
20 3 155 0 160
20 4 140 214 132
20 5 117 138 79
20 6 124 107 158
20 7 69 118 140
20 8 177 127 91
20 9 124 139 100
20 10 110 31 160
20 11 104 127 107
20 12 140 97 109
20 13 138 154 57
20 14 89 186 115
20 15 94 149 128
20 16 125 170 84
20 17 174 75 126
20 18 130 94 120
20 19 182 77 154
20 20 66 177 127
20 21 75 155 79
20 22 108 107 107
20 23 103 102 264
20 24 111 95 133
20 25 97 154 111
20 26 228 112 227
20 27 115 6 67
20 28 118 135 129
20 29 83 125 91
20 30 131 101 134
20 31 184 115 100

21 0 104 140 176
21 1 168 35 112
21 2 172 74 47
21 3 128 152 98
21 4 178 130 93
21 5 98 232 118
21 6 125 183 159
21 7 242 139 194
21 8 129 148 56
21 9 107 152 176
21 10 30 112 137
21 11 91 177 125
21 12 78 60 90
21 13 159 135 65
21 14 98 118 145
21 15 151 140 14
21 16 198 160 114
21 17 103 209 117
21 18 126 162 192
21 19 109 181 145
21 20 105 99 213
21 21 168 121 208
21 22 172 108 115
21 23 101 128 105
21 24 123 210 146
21 25 56 102 127
21 26 126 146 162
21 27 117 132 155
21 28 127 46 105
21 29 0 25 149
21 30 136 45 186
21 31 160 148 106

22 0 8 118 220
22 1 163 98 150
22 2 243 148 140
22 3 125 3 147
22 4 131 164 136
22 5 231 94 132
22 6 83 166 134
22 7 142 117 104
22 8 92 130 98
22 9 130 196 233
22 10 113 115 100
22 11 141 135 32
22 12 137 208 125
22 13 150 145 136
22 14 173 127 144
22 15 46 142 75
22 16 127 93 110
22 17 118 119 183
22 18 106 99 130
22 19 124 103 138
22 20 132 119 117
22 21 62 103 115
22 22 80 94 116
22 23 98 114 200
22 24 97 74 9
22 25 126 111 124
22 26 176 107 100
22 27 211 98 118
22 28 142 130 119
22 29 119 167 136
22 30 188 165 140
22 31 110 126 219

23 0 96 156 101
23 1 117 139 130
23 2 121 228 141
23 3 215 110 92
23 4 153 109 130
23 5 124 101 113
23 6 85 134 135
23 7 140 120 148
23 8 98 140 122
23 9 121 186 80
23 10 20 136 84
23 11 48 129 102
23 12 118 109 138
23 13 263 142 147
23 14 131 197 173
23 15 215 45 19
23 16 150 89 136
23 17 50 165 108
23 18 148 189 165
23 19 187 192 129
23 20 79 104 225
23 21 98 155 110
23 22 119 81 99
23 23 151 119 136
23 24 177 87 181
23 25 131 115 70
23 26 123 94 185
23 27 129 130 135
23 28 131 91 53
23 29 274 48 99
23 30 129 232 159
23 31 130 113 106

24 0 167 131 31
24 1 110 106 130
24 2 122 48 82
24 3 60 133 98
24 4 253 121 124
24 5 129 1 140
24 6 91 123 171
24 7 154 198 114
24 8 88 121 155
24 9 58 12 123
24 10 147 132 126
24 11 96 122 214
24 12 138 80 181
24 13 125 149 86
24 14 94 94 113
24 15 218 138 132
24 16 201 347 180
24 17 70 116 160
24 18 121 96 146
24 19 134 137 111
24 20 116 193 136
24 21 140 93 104
24 22 140 58 133
24 23 76 77 166
24 24 144 104 124
24 25 241 160 109
24 26 180 99 103
24 27 160 143 279
24 28 109 152 171
24 29 145 122 130
24 30 100 127 166
24 31 162 91 105

25 0 136 156 26
25 1 36 106 83
25 2 127 143 120
25 3 166 119 135
25 4 147 70 99
25 5 155 110 138
25 6 29 180 139
25 7 54 58 106
25 8 165 146 93
25 9 206 180 131
25 10 155 85 45
25 11 110 192 135
25 12 83 234 146
25 13 78 222 121
25 14 121 121 145
25 15 118 80 37
25 16 155 210 152
25 17 134 128 57
25 18 150 109 166
25 19 138 115 6
25 20 151 84 120
25 21 141 119 132
25 22 130 155 180
25 23 128 67 145
25 24 85 139 95
25 25 137 129 147
25 26 127 34 257
25 27 181 143 134
25 28 77 159 110
25 29 123 192 34
25 30 90 113 93
25 31 188 163 116

26 0 83 115 191
26 1 113 132 152
26 2 105 105 90
26 3 159 151 261
26 4 210 107 65
26 5 95 163 212
26 6 62 31 121
26 7 90 157 144
26 8 194 123 143
26 9 130 124 159
26 10 132 129 82
26 11 143 86 160
26 12 97 126 110
26 13 127 104 116
26 14 144 60 192
26 15 274 121 132
26 16 123 245 59
26 17 122 207 85
26 18 226 161 79
26 19 138 93 110
26 20 110 111 95
26 21 109 113 94
26 22 114 170 103
26 23 126 149 189
26 24 131 190 96
26 25 91 117 135
26 26 0 193 172
26 27 142 134 193
26 28 113 121 119
26 29 173 168 113
26 30 60 35 67
26 31 113 103 120

27 0 175 120 123
27 1 118 235 119
27 2 133 278 45
27 3 107 138 129
27 4 107 112 239
27 5 202 92 65
27 6 146 139 163
27 7 99 139 186
27 8 136 111 202
27 9 110 274 148
27 10 64 83 114
27 11 185 57 205
27 12 121 136 120
27 13 83 32 187
27 14 166 55 121
27 15 124 145 115
27 16 223 139 133
27 17 111 110 144
27 18 85 86 148
27 19 120 189 223
27 20 125 130 135
27 21 134 108 86
27 22 44 90 130
27 23 115 270 137
27 24 134 175 173
27 25 143 187 125
27 26 42 127 126
27 27 248 135 129
27 28 123 138 85
27 29 73 180 179
27 30 118 193 68
27 31 115 147 156

28 0 166 68 125
28 1 122 55 151
28 2 62 224 91
28 3 115 105 139
28 4 182 115 177
28 5 206 92 213
28 6 214 89 113
28 7 159 201 119
28 8 47 202 116
28 9 128 222 93
28 10 0 125 106
28 11 118 152 157
28 12 154 174 119
28 13 208 152 161
28 14 94 205 105
28 15 102 114 151
28 16 273 122 128
28 17 62 53 123
28 18 165 148 114
28 19 154 182 152
28 20 156 98 147
28 21 175 152 123
28 22 127 94 97
28 23 284 148 121
28 24 141 0 168
28 25 78 98 87
28 26 62 180 137
28 27 31 130 88
28 28 124 107 149
28 29 105 112 103
28 30 68 143 45
28 31 172 142 171

29 0 175 182 142
29 1 148 128 135
29 2 140 127 135
29 3 0 146 134
29 4 7 95 103
29 5 149 224 69
29 6 162 160 27
29 7 128 144 81
29 8 129 116 160
29 9 114 0 147
29 10 175 44 0
29 11 151 8 188
29 12 178 127 46
29 13 105 138 98
29 14 106 123 76
29 15 98 117 147
29 16 124 73 171
29 17 114 135 151
29 18 93 165 127
29 19 112 133 161
29 20 110 272 118
29 21 102 123 101
29 22 70 120 96
29 23 124 168 92
29 24 104 255 131
29 25 230 234 0
29 26 235 231 148
29 27 115 37 156
29 28 129 106 83
29 29 119 129 146
29 30 91 94 138
29 31 24 153 116

30 0 103 124 139
30 1 149 148 183
30 2 157 169 54
30 3 134 126 122
30 4 167 148 154
30 5 151 141 232
30 6 148 168 169
30 7 90 103 69
30 8 151 196 108
30 9 126 122 124
30 10 118 170 160
30 11 129 173 185
30 12 146 119 46
30 13 93 337 134
30 14 131 150 113
30 15 98 147 218
30 16 126 157 100
30 17 161 105 205
30 18 133 99 137
30 19 118 110 181
30 20 142 149 135
30 21 99 110 89
30 22 127 43 96
30 23 139 115 123
30 24 126 160 135
30 25 185 164 88
30 26 123 127 136
30 27 124 45 72
30 28 85 63 106
30 29 127 130 156
30 30 111 64 133
30 31 74 124 175

31 0 164 150 107
31 1 226 236 164
31 2 109 205 147
31 3 103 155 54
31 4 149 159 158
31 5 92 0 129
31 6 122 131 106
31 7 76 38 107
31 8 194 211 198
31 9 149 298 120
31 10 191 0 28
31 11 72 161 113
31 12 240 193 58
31 13 133 123 158
31 14 140 127 119
31 15 117 135 147
31 16 129 122 156
31 17 81 86 148
31 18 133 127 58
31 19 117 184 77
31 20 119 77 140
31 21 135 268 73
31 22 75 96 108
31 23 107 151 113
31 24 132 168 80
31 25 55 124 163
31 26 135 178 154
31 27 150 135 100
31 28 153 182 102
31 29 46 100 56
31 30 107 169 108
31 31 87 125 116



==> Cifra_figuretem/0.039/dp8-gray.txt <==
0 0 130 130 130
0 1 93 93 93
0 2 134 134 134
0 3 114 114 114
0 4 116 116 116
0 5 133 133 133
0 6 150 150 150
0 7 158 158 158
0 8 112 112 112
0 9 150 150 150
0 10 124 124 124
0 11 106 106 106
0 12 161 161 161
0 13 153 153 153
0 14 144 144 144
0 15 124 124 124
0 16 119 119 119
0 17 101 101 101
0 18 120 120 120
0 19 149 149 149
0 20 103 103 103
0 21 189 189 189
0 22 164 164 164
0 23 149 149 149
0 24 124 124 124
0 25 115 115 115
0 26 150 150 150
0 27 117 117 117
0 28 105 105 105
0 29 117 117 117
0 30 132 132 132
0 31 121 121 121

1 0 136 136 136
1 1 137 137 137
1 2 132 132 132
1 3 114 114 114
1 4 143 143 143
1 5 155 155 155
1 6 139 139 139
1 7 136 136 136
1 8 165 165 165
1 9 150 150 150
1 10 102 102 102
1 11 118 118 118
1 12 105 105 105
1 13 165 165 165
1 14 97 97 97
1 15 134 134 134
1 16 121 121 121
1 17 106 106 106
1 18 190 190 190
1 19 63 63 63
1 20 143 143 143
1 21 92 92 92
1 22 137 137 137
1 23 101 101 101
1 24 144 144 144
1 25 112 112 112
1 26 155 155 155
1 27 137 137 137
1 28 149 149 149
1 29 122 122 122
1 30 120 120 120
1 31 132 132 132

2 0 93 93 93
2 1 110 110 110
2 2 131 131 131
2 3 103 103 103
2 4 157 157 157
2 5 126 126 126
2 6 105 105 105
2 7 100 100 100
2 8 122 122 122
2 9 158 158 158
2 10 125 125 125
2 11 119 119 119
2 12 78 78 78
2 13 93 93 93
2 14 133 133 133
2 15 141 141 141
2 16 143 143 143
2 17 131 131 131
2 18 173 173 173
2 19 131 131 131
2 20 97 97 97
2 21 131 131 131
2 22 109 109 109
2 23 120 120 120
2 24 88 88 88
2 25 139 139 139
2 26 106 106 106
2 27 123 123 123
2 28 54 54 54
2 29 140 140 140
2 30 123 123 123
2 31 154 154 154

3 0 136 136 136
3 1 110 110 110
3 2 87 87 87
3 3 141 141 141
3 4 113 113 113
3 5 127 127 127
3 6 136 136 136
3 7 134 134 134
3 8 51 51 51
3 9 130 130 130
3 10 99 99 99
3 11 188 188 188
3 12 71 71 71
3 13 109 109 109
3 14 113 113 113
3 15 138 138 138
3 16 134 134 134
3 17 157 157 157
3 18 127 127 127
3 19 126 126 126
3 20 137 137 137
3 21 154 154 154
3 22 184 184 184
3 23 121 121 121
3 24 122 122 122
3 25 119 119 119
3 26 97 97 97
3 27 111 111 111
3 28 118 118 118
3 29 140 140 140
3 30 110 110 110
3 31 132 132 132

4 0 139 139 139
4 1 136 136 136
4 2 147 147 147
4 3 153 153 153
4 4 119 119 119
4 5 187 187 187
4 6 43 43 43
4 7 125 125 125
4 8 126 126 126
4 9 102 102 102
4 10 108 108 108
4 11 156 156 156
4 12 100 100 100
4 13 155 155 155
4 14 144 144 144
4 15 129 129 129
4 16 135 135 135
4 17 140 140 140
4 18 177 177 177
4 19 97 97 97
4 20 130 130 130
4 21 110 110 110
4 22 127 127 127
4 23 122 122 122
4 24 127 127 127
4 25 133 133 133
4 26 112 112 112
4 27 154 154 154
4 28 96 96 96
4 29 145 145 145
4 30 84 84 84
4 31 147 147 147

5 0 125 125 125
5 1 128 128 128
5 2 113 113 113
5 3 140 140 140
5 4 130 130 130
5 5 135 135 135
5 6 113 113 113
5 7 164 164 164
5 8 142 142 142
5 9 121 121 121
5 10 123 123 123
5 11 118 118 118
5 12 128 128 128
5 13 123 123 123
5 14 85 85 85
5 15 123 123 123
5 16 119 119 119
5 17 136 136 136
5 18 107 107 107
5 19 146 146 146
5 20 137 137 137
5 21 156 156 156
5 22 148 148 148
5 23 143 143 143
5 24 118 118 118
5 25 127 127 127
5 26 109 109 109
5 27 133 133 133
5 28 121 121 121
5 29 113 113 113
5 30 132 132 132
5 31 85 85 85

6 0 116 116 116
6 1 78 78 78
6 2 127 127 127
6 3 127 127 127
6 4 119 119 119
6 5 175 175 175
6 6 159 159 159
6 7 143 143 143
6 8 112 112 112
6 9 115 115 115
6 10 87 87 87
6 11 176 176 176
6 12 174 174 174
6 13 82 82 82
6 14 97 97 97
6 15 88 88 88
6 16 108 108 108
6 17 115 115 115
6 18 160 160 160
6 19 88 88 88
6 20 184 184 184
6 21 107 107 107
6 22 136 136 136
6 23 123 123 123
6 24 118 118 118
6 25 158 158 158
6 26 122 122 122
6 27 141 141 141
6 28 153 153 153
6 29 139 139 139
6 30 162 162 162
6 31 151 151 151

7 0 162 162 162
7 1 103 103 103
7 2 143 143 143
7 3 113 113 113
7 4 146 146 146
7 5 128 128 128
7 6 96 96 96
7 7 127 127 127
7 8 136 136 136
7 9 122 122 122
7 10 132 132 132
7 11 134 134 134
7 12 23 23 23
7 13 105 105 105
7 14 106 106 106
7 15 129 129 129
7 16 124 124 124
7 17 152 152 152
7 18 159 159 159
7 19 94 94 94
7 20 156 156 156
7 21 134 134 134
7 22 113 113 113
7 23 182 182 182
7 24 140 140 140
7 25 169 169 169
7 26 136 136 136
7 27 152 152 152
7 28 127 127 127
7 29 133 133 133
7 30 130 130 130
7 31 160 160 160

8 0 118 118 118
8 1 120 120 120
8 2 93 93 93
8 3 98 98 98
8 4 123 123 123
8 5 93 93 93
8 6 151 151 151
8 7 153 153 153
8 8 160 160 160
8 9 117 117 117
8 10 98 98 98
8 11 127 127 127
8 12 114 114 114
8 13 148 148 148
8 14 107 107 107
8 15 109 109 109
8 16 125 125 125
8 17 108 108 108
8 18 133 133 133
8 19 132 132 132
8 20 120 120 120
8 21 127 127 127
8 22 57 57 57
8 23 143 143 143
8 24 113 113 113
8 25 150 150 150
8 26 130 130 130
8 27 138 138 138
8 28 124 124 124
8 29 122 122 122
8 30 139 139 139
8 31 54 54 54

9 0 93 93 93
9 1 114 114 114
9 2 115 115 115
9 3 131 131 131
9 4 159 159 159
9 5 110 110 110
9 6 155 155 155
9 7 173 173 173
9 8 170 170 170
9 9 75 75 75
9 10 99 99 99
9 11 114 114 114
9 12 100 100 100
9 13 119 119 119
9 14 154 154 154
9 15 164 164 164
9 16 96 96 96
9 17 134 134 134
9 18 108 108 108
9 19 169 169 169
9 20 176 176 176
9 21 179 179 179
9 22 120 120 120
9 23 169 169 169
9 24 116 116 116
9 25 146 146 146
9 26 146 146 146
9 27 144 144 144
9 28 141 141 141
9 29 113 113 113
9 30 111 111 111
9 31 158 158 158

10 0 163 163 163
10 1 166 166 166
10 2 137 137 137
10 3 165 165 165
10 4 108 108 108
10 5 197 197 197
10 6 90 90 90
10 7 70 70 70
10 8 126 126 126
10 9 151 151 151
10 10 115 115 115
10 11 107 107 107
10 12 128 128 128
10 13 130 130 130
10 14 134 134 134
10 15 129 129 129
10 16 122 122 122
10 17 99 99 99
10 18 138 138 138
10 19 92 92 92
10 20 78 78 78
10 21 155 155 155
10 22 149 149 149
10 23 156 156 156
10 24 139 139 139
10 25 97 97 97
10 26 136 136 136
10 27 157 157 157
10 28 64 64 64
10 29 98 98 98
10 30 116 116 116
10 31 113 113 113

11 0 127 127 127
11 1 114 114 114
11 2 144 144 144
11 3 52 52 52
11 4 66 66 66
11 5 100 100 100
11 6 135 135 135
11 7 150 150 150
11 8 114 114 114
11 9 161 161 161
11 10 95 95 95
11 11 142 142 142
11 12 134 134 134
11 13 158 158 158
11 14 129 129 129
11 15 144 144 144
11 16 167 167 167
11 17 166 166 166
11 18 115 115 115
11 19 140 140 140
11 20 186 186 186
11 21 116 116 116
11 22 157 157 157
11 23 126 126 126
11 24 141 141 141
11 25 98 98 98
11 26 125 125 125
11 27 96 96 96
11 28 86 86 86
11 29 128 128 128
11 30 69 69 69
11 31 135 135 135

12 0 101 101 101
12 1 162 162 162
12 2 153 153 153
12 3 134 134 134
12 4 109 109 109
12 5 112 112 112
12 6 176 176 176
12 7 171 171 171
12 8 161 161 161
12 9 123 123 123
12 10 178 178 178
12 11 145 145 145
12 12 102 102 102
12 13 113 113 113
12 14 145 145 145
12 15 162 162 162
12 16 143 143 143
12 17 133 133 133
12 18 140 140 140
12 19 125 125 125
12 20 104 104 104
12 21 119 119 119
12 22 168 168 168
12 23 187 187 187
12 24 103 103 103
12 25 117 117 117
12 26 91 91 91
12 27 159 159 159
12 28 150 150 150
12 29 202 202 202
12 30 136 136 136
12 31 109 109 109

13 0 116 116 116
13 1 146 146 146
13 2 142 142 142
13 3 167 167 167
13 4 138 138 138
13 5 99 99 99
13 6 137 137 137
13 7 150 150 150
13 8 146 146 146
13 9 134 134 134
13 10 105 105 105
13 11 100 100 100
13 12 126 126 126
13 13 145 145 145
13 14 104 104 104
13 15 134 134 134
13 16 148 148 148
13 17 103 103 103
13 18 121 121 121
13 19 67 67 67
13 20 108 108 108
13 21 141 141 141
13 22 128 128 128
13 23 113 113 113
13 24 136 136 136
13 25 76 76 76
13 26 127 127 127
13 27 167 167 167
13 28 149 149 149
13 29 150 150 150
13 30 79 79 79
13 31 104 104 104

14 0 140 140 140
14 1 96 96 96
14 2 124 124 124
14 3 144 144 144
14 4 165 165 165
14 5 133 133 133
14 6 136 136 136
14 7 115 115 115
14 8 96 96 96
14 9 95 95 95
14 10 101 101 101
14 11 116 116 116
14 12 149 149 149
14 13 132 132 132
14 14 94 94 94
14 15 131 131 131
14 16 112 112 112
14 17 161 161 161
14 18 158 158 158
14 19 135 135 135
14 20 106 106 106
14 21 126 126 126
14 22 121 121 121
14 23 148 148 148
14 24 168 168 168
14 25 86 86 86
14 26 124 124 124
14 27 103 103 103
14 28 154 154 154
14 29 116 116 116
14 30 136 136 136
14 31 156 156 156

15 0 136 136 136
15 1 127 127 127
15 2 157 157 157
15 3 138 138 138
15 4 93 93 93
15 5 134 134 134
15 6 111 111 111
15 7 123 123 123
15 8 147 147 147
15 9 120 120 120
15 10 137 137 137
15 11 128 128 128
15 12 104 104 104
15 13 138 138 138
15 14 87 87 87
15 15 124 124 124
15 16 153 153 153
15 17 112 112 112
15 18 88 88 88
15 19 134 134 134
15 20 89 89 89
15 21 106 106 106
15 22 123 123 123
15 23 100 100 100
15 24 136 136 136
15 25 127 127 127
15 26 133 133 133
15 27 130 130 130
15 28 116 116 116
15 29 121 121 121
15 30 181 181 181
15 31 128 128 128

16 0 164 164 164
16 1 167 167 167
16 2 92 92 92
16 3 86 86 86
16 4 85 85 85
16 5 189 189 189
16 6 155 155 155
16 7 99 99 99
16 8 143 143 143
16 9 79 79 79
16 10 70 70 70
16 11 112 112 112
16 12 123 123 123
16 13 97 97 97
16 14 153 153 153
16 15 134 134 134
16 16 120 120 120
16 17 119 119 119
16 18 138 138 138
16 19 185 185 185
16 20 134 134 134
16 21 119 119 119
16 22 143 143 143
16 23 58 58 58
16 24 87 87 87
16 25 84 84 84
16 26 176 176 176
16 27 146 146 146
16 28 122 122 122
16 29 167 167 167
16 30 75 75 75
16 31 123 123 123

17 0 115 115 115
17 1 132 132 132
17 2 133 133 133
17 3 118 118 118
17 4 136 136 136
17 5 97 97 97
17 6 120 120 120
17 7 164 164 164
17 8 181 181 181
17 9 110 110 110
17 10 103 103 103
17 11 167 167 167
17 12 118 118 118
17 13 131 131 131
17 14 106 106 106
17 15 130 130 130
17 16 178 178 178
17 17 167 167 167
17 18 141 141 141
17 19 133 133 133
17 20 126 126 126
17 21 122 122 122
17 22 133 133 133
17 23 126 126 126
17 24 130 130 130
17 25 212 212 212
17 26 39 39 39
17 27 48 48 48
17 28 121 121 121
17 29 192 192 192
17 30 138 138 138
17 31 124 124 124

18 0 130 130 130
18 1 129 129 129
18 2 121 121 121
18 3 110 110 110
18 4 120 120 120
18 5 144 144 144
18 6 117 117 117
18 7 106 106 106
18 8 82 82 82
18 9 92 92 92
18 10 75 75 75
18 11 125 125 125
18 12 186 186 186
18 13 242 242 242
18 14 128 128 128
18 15 126 126 126
18 16 144 144 144
18 17 90 90 90
18 18 109 109 109
18 19 119 119 119
18 20 168 168 168
18 21 140 140 140
18 22 124 124 124
18 23 113 113 113
18 24 115 115 115
18 25 134 134 134
18 26 136 136 136
18 27 104 104 104
18 28 80 80 80
18 29 120 120 120
18 30 127 127 127
18 31 164 164 164

19 0 126 126 126
19 1 141 141 141
19 2 133 133 133
19 3 128 128 128
19 4 155 155 155
19 5 98 98 98
19 6 175 175 175
19 7 116 116 116
19 8 70 70 70
19 9 115 115 115
19 10 167 167 167
19 11 97 97 97
19 12 159 159 159
19 13 139 139 139
19 14 126 126 126
19 15 136 136 136
19 16 154 154 154
19 17 120 120 120
19 18 155 155 155
19 19 132 132 132
19 20 129 129 129
19 21 158 158 158
19 22 135 135 135
19 23 135 135 135
19 24 97 97 97
19 25 96 96 96
19 26 154 154 154
19 27 158 158 158
19 28 133 133 133
19 29 134 134 134
19 30 103 103 103
19 31 136 136 136

20 0 122 122 122
20 1 149 149 149
20 2 61 61 61
20 3 124 124 124
20 4 162 162 162
20 5 122 122 122
20 6 141 141 141
20 7 119 119 119
20 8 120 120 120
20 9 133 133 133
20 10 128 128 128
20 11 71 71 71
20 12 138 138 138
20 13 120 120 120
20 14 127 127 127
20 15 83 83 83
20 16 138 138 138
20 17 147 147 147
20 18 137 137 137
20 19 108 108 108
20 20 103 103 103
20 21 167 167 167
20 22 114 114 114
20 23 111 111 111
20 24 156 156 156
20 25 148 148 148
20 26 127 127 127
20 27 88 88 88
20 28 96 96 96
20 29 135 135 135
20 30 154 154 154
20 31 107 107 107

21 0 138 138 138
21 1 103 103 103
21 2 174 174 174
21 3 166 166 166
21 4 127 127 127
21 5 120 120 120
21 6 143 143 143
21 7 148 148 148
21 8 124 124 124
21 9 118 118 118
21 10 76 76 76
21 11 97 97 97
21 12 152 152 152
21 13 130 130 130
21 14 100 100 100
21 15 146 146 146
21 16 51 51 51
21 17 120 120 120
21 18 132 132 132
21 19 107 107 107
21 20 146 146 146
21 21 175 175 175
21 22 145 145 145
21 23 17 17 17
21 24 60 60 60
21 25 142 142 142
21 26 146 146 146
21 27 147 147 147
21 28 126 126 126
21 29 145 145 145
21 30 146 146 146
21 31 109 109 109

22 0 149 149 149
22 1 134 134 134
22 2 120 120 120
22 3 104 104 104
22 4 95 95 95
22 5 181 181 181
22 6 133 133 133
22 7 130 130 130
22 8 133 133 133
22 9 165 165 165
22 10 124 124 124
22 11 133 133 133
22 12 117 117 117
22 13 123 123 123
22 14 108 108 108
22 15 128 128 128
22 16 167 167 167
22 17 85 85 85
22 18 144 144 144
22 19 125 125 125
22 20 121 121 121
22 21 126 126 126
22 22 127 127 127
22 23 112 112 112
22 24 160 160 160
22 25 106 106 106
22 26 142 142 142
22 27 117 117 117
22 28 119 119 119
22 29 125 125 125
22 30 104 104 104
22 31 137 137 137

23 0 130 130 130
23 1 102 102 102
23 2 88 88 88
23 3 121 121 121
23 4 119 119 119
23 5 159 159 159
23 6 132 132 132
23 7 114 114 114
23 8 174 174 174
23 9 114 114 114
23 10 120 120 120
23 11 71 71 71
23 12 72 72 72
23 13 136 136 136
23 14 173 173 173
23 15 100 100 100
23 16 131 131 131
23 17 126 126 126
23 18 129 129 129
23 19 115 115 115
23 20 158 158 158
23 21 125 125 125
23 22 127 127 127
23 23 130 130 130
23 24 128 128 128
23 25 167 167 167
23 26 134 134 134
23 27 117 117 117
23 28 113 113 113
23 29 190 190 190
23 30 131 131 131
23 31 111 111 111

24 0 118 118 118
24 1 123 123 123
24 2 121 121 121
24 3 123 123 123
24 4 117 117 117
24 5 127 127 127
24 6 173 173 173
24 7 151 151 151
24 8 160 160 160
24 9 131 131 131
24 10 119 119 119
24 11 111 111 111
24 12 105 105 105
24 13 105 105 105
24 14 146 146 146
24 15 79 79 79
24 16 140 140 140
24 17 163 163 163
24 18 159 159 159
24 19 131 131 131
24 20 114 114 114
24 21 120 120 120
24 22 110 110 110
24 23 121 121 121
24 24 150 150 150
24 25 130 130 130
24 26 95 95 95
24 27 142 142 142
24 28 124 124 124
24 29 127 127 127
24 30 126 126 126
24 31 134 134 134

25 0 123 123 123
25 1 131 131 131
25 2 159 159 159
25 3 132 132 132
25 4 130 130 130
25 5 93 93 93
25 6 187 187 187
25 7 115 115 115
25 8 163 163 163
25 9 136 136 136
25 10 107 107 107
25 11 96 96 96
25 12 110 110 110
25 13 153 153 153
25 14 154 154 154
25 15 86 86 86
25 16 93 93 93
25 17 96 96 96
25 18 142 142 142
25 19 141 141 141
25 20 139 139 139
25 21 107 107 107
25 22 153 153 153
25 23 129 129 129
25 24 146 146 146
25 25 127 127 127
25 26 99 99 99
25 27 105 105 105
25 28 98 98 98
25 29 132 132 132
25 30 160 160 160
25 31 142 142 142

26 0 129 129 129
26 1 117 117 117
26 2 184 184 184
26 3 101 101 101
26 4 146 146 146
26 5 138 138 138
26 6 131 131 131
26 7 192 192 192
26 8 121 121 121
26 9 113 113 113
26 10 136 136 136
26 11 111 111 111
26 12 158 158 158
26 13 135 135 135
26 14 150 150 150
26 15 129 129 129
26 16 104 104 104
26 17 132 132 132
26 18 177 177 177
26 19 74 74 74
26 20 153 153 153
26 21 115 115 115
26 22 135 135 135
26 23 154 154 154
26 24 113 113 113
26 25 116 116 116
26 26 147 147 147
26 27 152 152 152
26 28 98 98 98
26 29 127 127 127
26 30 108 108 108
26 31 122 122 122

27 0 140 140 140
27 1 104 104 104
27 2 101 101 101
27 3 137 137 137
27 4 111 111 111
27 5 149 149 149
27 6 101 101 101
27 7 91 91 91
27 8 120 120 120
27 9 127 127 127
27 10 107 107 107
27 11 123 123 123
27 12 136 136 136
27 13 134 134 134
27 14 139 139 139
27 15 142 142 142
27 16 64 64 64
27 17 104 104 104
27 18 107 107 107
27 19 116 116 116
27 20 105 105 105
27 21 138 138 138
27 22 151 151 151
27 23 128 128 128
27 24 150 150 150
27 25 82 82 82
27 26 111 111 111
27 27 107 107 107
27 28 124 124 124
27 29 164 164 164
27 30 125 125 125
27 31 97 97 97

28 0 137 137 137
28 1 164 164 164
28 2 117 117 117
28 3 69 69 69
28 4 138 138 138
28 5 113 113 113
28 6 154 154 154
28 7 128 128 128
28 8 158 158 158
28 9 46 46 46
28 10 117 117 117
28 11 108 108 108
28 12 80 80 80
28 13 112 112 112
28 14 95 95 95
28 15 125 125 125
28 16 144 144 144
28 17 112 112 112
28 18 126 126 126
28 19 144 144 144
28 20 164 164 164
28 21 76 76 76
28 22 146 146 146
28 23 164 164 164
28 24 111 111 111
28 25 105 105 105
28 26 87 87 87
28 27 138 138 138
28 28 133 133 133
28 29 98 98 98
28 30 142 142 142
28 31 160 160 160

29 0 173 173 173
29 1 143 143 143
29 2 130 130 130
29 3 147 147 147
29 4 118 118 118
29 5 137 137 137
29 6 139 139 139
29 7 143 143 143
29 8 158 158 158
29 9 110 110 110
29 10 112 112 112
29 11 110 110 110
29 12 150 150 150
29 13 143 143 143
29 14 126 126 126
29 15 94 94 94
29 16 106 106 106
29 17 120 120 120
29 18 51 51 51
29 19 119 119 119
29 20 117 117 117
29 21 123 123 123
29 22 135 135 135
29 23 118 118 118
29 24 106 106 106
29 25 170 170 170
29 26 141 141 141
29 27 120 120 120
29 28 161 161 161
29 29 147 147 147
29 30 133 133 133
29 31 154 154 154

30 0 129 129 129
30 1 114 114 114
30 2 148 148 148
30 3 119 119 119
30 4 106 106 106
30 5 151 151 151
30 6 131 131 131
30 7 132 132 132
30 8 107 107 107
30 9 116 116 116
30 10 140 140 140
30 11 90 90 90
30 12 158 158 158
30 13 69 69 69
30 14 86 86 86
30 15 164 164 164
30 16 127 127 127
30 17 96 96 96
30 18 122 122 122
30 19 89 89 89
30 20 137 137 137
30 21 96 96 96
30 22 117 117 117
30 23 171 171 171
30 24 171 171 171
30 25 184 184 184
30 26 175 175 175
30 27 140 140 140
30 28 113 113 113
30 29 181 181 181
30 30 129 129 129
30 31 140 140 140

31 0 180 180 180
31 1 142 142 142
31 2 122 122 122
31 3 117 117 117
31 4 149 149 149
31 5 118 118 118
31 6 108 108 108
31 7 162 162 162
31 8 136 136 136
31 9 88 88 88
31 10 139 139 139
31 11 137 137 137
31 12 118 118 118
31 13 169 169 169
31 14 118 118 118
31 15 109 109 109
31 16 171 171 171
31 17 102 102 102
31 18 135 135 135
31 19 138 138 138
31 20 93 93 93
31 21 113 113 113
31 22 115 115 115
31 23 65 65 65
31 24 141 141 141
31 25 133 133 133
31 26 131 131 131
31 27 163 163 163
31 28 106 106 106
31 29 120 120 120
31 30 148 148 148
31 31 169 169 169



==> Cifra_figuretem/0.039/dp8.txt <==
0 0 114 148 129
0 1 105 97 77
0 2 137 96 169
0 3 99 126 255
0 4 137 105 105
0 5 98 175 125
0 6 139 89 221
0 7 160 230 85
0 8 139 84 112
0 9 121 184 144
0 10 115 166 90
0 11 147 63 107
0 12 156 198 128
0 13 142 185 133
0 14 145 148 139
0 15 150 105 115
0 16 146 97 113
0 17 191 68 43
0 18 72 140 148
0 19 82 182 255
0 20 20 138 151
0 21 183 261 122
0 22 118 240 134
0 23 124 178 144
0 24 126 135 109
0 25 81 128 135
0 26 143 150 157
0 27 90 163 99
0 28 71 123 120
0 29 106 127 118
0 30 118 92 185
0 31 135 67 160

1 0 86 168 155
1 1 141 142 129
1 2 210 60 127
1 3 123 100 255
1 4 147 154 128
1 5 128 204 134
1 6 120 159 140
1 7 130 145 133
1 8 213 176 105
1 9 166 156 127
1 10 100 89 116
1 11 48 123 182
1 12 131 68 117
1 13 176 171 148
1 14 132 123 36
1 15 125 146 130
1 16 120 142 102
1 17 112 102 103
1 18 141 236 194
1 19 0 150 255
1 20 231 116 82
1 21 54 134 89
1 22 129 134 147
1 23 81 109 114
1 24 144 119 169
1 25 129 113 94
1 26 160 175 132
1 27 120 122 169
1 28 182 130 134
1 29 144 88 134
1 30 120 130 110
1 31 93 166 135

2 0 93 32 155
2 1 120 106 105
2 2 199 87 107
2 3 122 85 255
2 4 200 126 144
2 5 121 162 94
2 6 83 111 123
2 7 193 83 25
2 8 143 99 126
2 9 225 119 130
2 10 113 120 143
2 11 127 136 93
2 12 0 140 117
2 13 187 0 133
2 14 64 152 184
2 15 156 120 148
2 16 129 136 163
2 17 132 113 147
2 18 151 189 179
2 19 123 126 255
2 20 131 0 193
2 21 101 128 162
2 22 84 99 144
2 23 140 127 94
2 24 102 98 64
2 25 81 147 188
2 26 107 98 114
2 27 131 110 127
2 28 94 0 135
2 29 166 206 49
2 30 134 112 124
2 31 111 227 123

3 0 167 128 113
3 1 68 117 146
3 2 50 72 140
3 3 105 0 255
3 4 155 77 107
3 5 157 124 101
3 6 134 124 150
3 7 118 214 70
3 8 2 0 174
3 9 116 117 156
3 10 110 88 99
3 11 286 150 129
3 12 100 0 113
3 13 172 90 66
3 14 165 106 67
3 15 205 50 159
3 16 150 120 133
3 17 163 111 196
3 18 140 95 148
3 19 105 100 255
3 20 132 110 169
3 21 161 129 173
3 22 151 166 236
3 23 91 123 151
3 24 118 111 137
3 25 148 134 75
3 26 47 106 139
3 27 115 67 151
3 28 173 42 140
3 29 172 105 142
3 30 133 133 65
3 31 127 141 129

4 0 49 269 99
4 1 110 167 130
4 2 154 168 118
4 3 113 193 255
4 4 122 121 114
4 5 317 162 81
4 6 0 89 74
4 7 88 116 172
4 8 129 150 100
4 9 76 77 152
4 10 115 129 80
4 11 224 125 119
4 12 0 142 190
4 13 159 179 128
4 14 109 188 136
4 15 169 89 129
4 16 160 128 116
4 17 53 226 141
4 18 233 176 122
4 19 115 79 255
4 20 118 135 136
4 21 75 143 112
4 22 102 116 163
4 23 129 149 87
4 24 110 133 138
4 25 125 126 149
4 26 127 79 131
4 27 160 137 165
4 28 107 114 66
4 29 155 176 106
4 30 86 140 26
4 31 100 209 132

5 0 104 104 168
5 1 152 127 104
5 2 109 125 106
5 3 141 131 255
5 4 124 133 133
5 5 138 143 125
5 6 112 113 115
5 7 136 178 177
5 8 177 136 114
5 9 162 130 71
5 10 142 92 136
5 11 83 143 127
5 12 100 148 136
5 13 116 122 130
5 14 132 0 132
5 15 8 150 213
5 16 68 103 185
5 17 85 117 207
5 18 98 126 98
5 19 134 160 255
5 20 135 169 107
5 21 165 94 208
5 22 169 129 148
5 23 159 147 123
5 24 103 119 132
5 25 176 78 127
5 26 88 117 121
5 27 163 105 130
5 28 119 131 112
5 29 152 85 102
5 30 125 137 134
5 31 108 116 29

6 0 120 92 138
6 1 123 8 104
6 2 124 132 124
6 3 132 123 255
6 4 70 131 155
6 5 157 198 168
6 6 168 193 118
6 7 160 103 167
6 8 123 78 135
6 9 81 133 131
6 10 66 50 145
6 11 207 137 185
6 12 129 167 224
6 13 91 115 39
6 14 80 128 82
6 15 113 39 112
6 16 135 120 70
6 17 154 54 135
6 18 186 164 131
6 19 72 93 255
6 20 237 110 206
6 21 163 103 54
6 22 140 132 138
6 23 143 142 83
6 24 118 135 100
6 25 142 164 167
6 26 109 129 128
6 27 133 138 151
6 28 147 181 132
6 29 162 127 127
6 30 121 199 166
6 31 168 167 119

7 0 157 147 183
7 1 76 129 104
7 2 130 197 103
7 3 109 154 255
7 4 136 170 131
7 5 92 175 118
7 6 62 124 104
7 7 111 121 149
7 8 155 125 128
7 9 131 171 63
7 10 170 138 88
7 11 206 105 90
7 12 0 102 47
7 13 115 80 119
7 14 51 153 113
7 15 148 107 134
7 16 129 110 132
7 17 161 116 181
7 18 125 127 225
7 19 159 47 255
7 20 212 139 117
7 21 145 121 137
7 22 104 127 109
7 23 134 275 138
7 24 161 130 129
7 25 174 144 189
7 26 159 113 135
7 27 138 163 155
7 28 191 88 103
7 29 197 67 134
7 30 128 128 133
7 31 129 187 165

8 0 133 81 140
8 1 125 94 141
8 2 79 164 35
8 3 98 147 255
8 4 57 174 136
8 5 140 98 42
8 6 110 231 113
8 7 157 165 137
8 8 140 217 123
8 9 134 69 147
8 10 131 76 86
8 11 150 120 110
8 12 112 156 74
8 13 225 93 126
8 14 106 120 95
8 15 113 133 82
8 16 162 161 51
8 17 138 76 112
8 18 150 134 117
8 19 152 98 255
8 20 100 125 136
8 21 137 174 71
8 22 81 102 0
8 23 138 172 118
8 24 143 120 77
8 25 168 137 146
8 26 102 141 147
8 27 127 125 160
8 28 139 128 104
8 29 132 176 56
8 30 170 132 115
8 31 78 22 61

9 0 125 136 18
9 1 110 108 123
9 2 160 0 194
9 3 160 107 255
9 4 137 128 211
9 5 149 29 153
9 6 151 165 148
9 7 102 271 146
9 8 144 211 156
9 9 109 120 0
9 10 132 96 71
9 11 133 108 101
9 12 128 75 96
9 13 136 102 120
9 14 250 133 79
9 15 176 199 118
9 16 64 128 97
9 17 166 103 132
9 18 73 115 135
9 19 153 209 255
9 20 136 201 191
9 21 214 114 208
9 22 89 144 128
9 23 143 215 147
9 24 91 105 151
9 25 145 173 121
9 26 120 173 143
9 27 170 138 125
9 28 143 124 155
9 29 127 86 127
9 30 119 112 101
9 31 218 113 143

10 0 136 193 161
10 1 118 164 217
10 2 134 156 121
10 3 190 152 255
10 4 89 137 98
10 5 227 181 182
10 6 30 117 124
10 7 79 131 0
10 8 140 126 113
10 9 163 144 146
10 10 99 126 119
10 11 132 170 20
10 12 152 138 95
10 13 171 112 106
10 14 162 138 101
10 15 94 158 135
10 16 96 129 142
10 17 178 23 97
10 18 131 128 155
10 19 98 127 255
10 20 130 0 137
10 21 181 116 169
10 22 101 182 163
10 23 115 183 170
10 24 128 168 121
10 25 102 75 115
10 26 147 121 141
10 27 201 149 120
10 28 30 93 69
10 29 70 125 98
10 30 128 145 73
10 31 113 96 130

11 0 51 144 185
11 1 104 115 122
11 2 101 117 213
11 3 0 97 255
11 4 125 0 108
11 5 103 71 127
11 6 155 139 109
11 7 120 195 136
11 8 161 130 50
11 9 143 210 129
11 10 25 132 128
11 11 200 155 71
11 12 130 105 168
11 13 127 204 142
11 14 119 145 123
11 15 171 134 126
11 16 168 211 122
11 17 211 171 116
11 18 158 49 138
11 19 141 153 255
11 20 228 143 186
11 21 122 116 111
11 22 132 197 140
11 23 172 96 110
11 24 203 120 101
11 25 130 78 86
11 26 135 124 117
11 27 135 126 27
11 28 122 58 78
11 29 122 112 151
11 30 79 84 45
11 31 140 122 144

12 0 60 115 130
12 1 175 137 174
12 2 143 127 190
12 3 112 120 255
12 4 90 150 86
12 5 128 52 155
12 6 132 155 243
12 7 215 141 158
12 8 184 123 177
12 9 56 170 144
12 10 212 105 216
12 11 139 153 144
12 12 89 106 112
12 13 147 125 68
12 14 161 127 146
12 15 170 155 160
12 16 174 113 142
12 17 131 133 135
12 18 115 161 144
12 19 156 77 255
12 20 67 92 154
12 21 116 111 128
12 22 208 147 148
12 23 221 169 171
12 24 95 79 135
12 25 70 127 155
12 26 22 115 137
12 27 197 139 140
12 28 203 124 123
12 29 327 127 153
12 30 146 127 135
12 31 116 128 82

13 0 129 102 118
13 1 147 167 122
13 2 111 165 151
13 3 112 247 255
13 4 148 94 170
13 5 75 127 95
13 6 159 175 75
13 7 177 144 128
13 8 116 122 202
13 9 172 101 129
13 10 47 127 140
13 11 74 127 99
13 12 126 144 109
13 13 159 147 130
13 14 139 113 61
13 15 166 127 111
13 16 124 190 130
13 17 87 104 118
13 18 117 72 175
13 19 0 110 255
13 20 97 140 86
13 21 130 125 169
13 22 119 117 150
13 23 102 131 104
13 24 160 162 85
13 25 118 18 91
13 26 142 131 109
13 27 160 155 185
13 28 179 132 135
13 29 137 122 190
13 30 87 34 116
13 31 45 114 153

14 0 160 153 107
14 1 35 120 134
14 2 125 106 141
14 3 160 156 255
14 4 159 189 149
14 5 72 243 85
14 6 120 158 132
14 7 97 112 135
14 8 63 97 128
14 9 180 33 72
14 10 120 69 112
14 11 57 131 160
14 12 128 124 193
14 13 147 129 121
14 14 100 78 103
14 15 69 88 236
14 16 70 136 129
14 17 217 137 128
14 18 213 91 169
14 19 160 84 255
14 20 160 51 108
14 21 129 126 123
14 22 133 155 75
14 23 137 176 130
14 24 265 116 121
14 25 129 0 157
14 26 119 93 161
14 27 0 153 169
14 28 149 161 153
14 29 85 114 148
14 30 138 141 127
14 31 156 137 176

15 0 167 138 104
15 1 132 108 139
15 2 203 121 146
15 3 148 193 255
15 4 140 43 97
15 5 136 107 158
15 6 100 100 133
15 7 111 115 143
15 8 61 151 227
15 9 132 95 135
15 10 131 150 131
15 11 137 107 141
15 12 112 105 95
15 13 155 165 95
15 14 76 127 58
15 15 142 149 80
15 16 186 124 150
15 17 99 80 157
15 18 106 27 133
15 19 148 124 255
15 20 94 81 93
15 21 133 61 124
15 22 123 106 141
15 23 124 88 90
15 24 120 112 177
15 25 134 101 145
15 26 145 137 116
15 27 131 158 102
15 28 129 52 166
15 29 179 161 23
15 30 186 223 135
15 31 126 116 141

16 0 98 256 138
16 1 158 182 161
16 2 112 60 103
16 3 53 107 255
16 4 65 124 64
16 5 268 128 172
16 6 153 126 187
16 7 75 137 84
16 8 141 111 178
16 9 145 61 30
16 10 0 129 151
16 11 82 107 146
16 12 127 117 126
16 13 15 132 145
16 14 68 262 130
16 15 83 114 206
16 16 121 106 133
16 17 108 148 101
16 18 195 114 105
16 19 208 152 255
16 20 85 139 177
16 21 118 148 92
16 22 178 129 122
16 23 9 128 38
16 24 90 156 16
16 25 42 123 87
16 26 277 123 127
16 27 132 204 103
16 28 125 137 104
16 29 192 154 154
16 30 139 90 0
16 31 175 79 116

17 0 127 115 102
17 1 97 182 118
17 2 44 172 184
17 3 114 126 255
17 4 134 165 109
17 5 53 119 118
17 6 108 132 119
17 7 175 133 186
17 8 156 220 165
17 9 75 143 113
17 10 63 88 158
17 11 122 137 241
17 12 133 133 88
17 13 107 157 129
17 14 151 139 28
17 15 181 124 86
17 16 167 316 51
17 17 181 184 136
17 18 132 181 111
17 19 125 174 255
17 20 105 133 141
17 21 126 132 107
17 22 133 133 133
17 23 110 140 128
17 24 155 119 117
17 25 313 146 176
17 26 106 0 123
17 27 38 16 92
17 28 118 121 123
17 29 140 140 297
17 30 155 117 141
17 31 149 100 124

18 0 143 107 140
18 1 153 136 96
18 2 110 84 170
18 3 81 135 255
18 4 124 81 154
18 5 155 185 92
18 6 195 33 121
18 7 74 87 157
18 8 48 75 124
18 9 0 117 167
18 10 95 0 152
18 11 138 98 137
18 12 124 136 297
18 13 251 322 153
18 14 157 117 109
18 15 159 90 127
18 16 128 188 116
18 17 100 90 80
18 18 141 130 55
18 19 170 108 255
18 20 178 182 145
18 21 154 121 144
18 22 127 108 135
18 23 94 126 118
18 24 108 107 131
18 25 123 105 173
18 26 156 124 129
18 27 136 81 96
18 28 26 79 134
18 29 79 141 139
18 30 134 128 120
18 31 157 162 174

19 0 147 106 125
19 1 91 215 117
19 2 151 108 139
19 3 169 78 255
19 4 163 217 86
19 5 98 75 122
19 6 215 189 120
19 7 82 135 131
19 8 0 130 121
19 9 147 104 93
19 10 174 144 182
19 11 125 117 50
19 12 200 123 154
19 13 174 100 142
19 14 77 173 127
19 15 136 121 149
19 16 234 111 118
19 17 104 145 112
19 18 105 190 169
19 19 87 53 255
19 20 163 113 110
19 21 214 138 120
19 22 115 123 166
19 23 127 131 146
19 24 107 99 86
19 25 88 92 109
19 26 145 129 188
19 27 164 163 148
19 28 111 115 172
19 29 135 153 113
19 30 98 84 128
19 31 73 189 147

20 0 95 145 125
20 1 136 148 163
20 2 17 83 81
20 3 139 138 255
20 4 210 151 124
20 5 141 125 100
20 6 163 130 130
20 7 134 134 89
20 8 98 147 115
20 9 106 137 155
20 10 98 75 212
20 11 0 138 86
20 12 124 153 138
20 13 156 123 81
20 14 129 118 132
20 15 75 17 158
20 16 166 124 124
20 17 146 170 127
20 18 222 125 66
20 19 100 125 255
20 20 120 107 81
20 21 98 130 274
20 22 97 129 118
20 23 46 160 126
20 24 141 119 206
20 25 185 165 95
20 26 103 142 136
20 27 79 56 128
20 28 138 59 92
20 29 131 140 134
20 30 165 145 152
20 31 139 150 33

21 0 110 229 73
21 1 92 119 99
21 2 184 196 142
21 3 178 120 255
21 4 86 178 117
21 5 127 154 79
21 6 152 161 118
21 7 132 102 209
21 8 146 147 79
21 9 98 175 80
21 10 0 93 140
21 11 77 69 143
21 12 181 130 147
21 13 128 112 151
21 14 130 79 91
21 15 129 140 170
21 16 43 0 116
21 17 131 90 139
21 18 126 127 142
21 19 157 171 0
21 20 137 171 129
21 21 191 188 145
21 22 219 108 107
21 23 78 39 0
21 24 129 0 85
21 25 138 157 131
21 26 140 159 139
21 27 144 157 140
21 28 147 136 94
21 29 101 173 162
21 30 152 191 96
21 31 130 81 115

22 0 133 152 162
22 1 157 118 126
22 2 110 137 113
22 3 148 54 255
22 4 88 67 131
22 5 181 189 174
22 6 111 141 147
22 7 123 138 129
22 8 170 152 76
22 9 120 160 215
22 10 77 163 131
22 11 167 98 133
22 12 111 124 117
22 13 134 104 131
22 14 176 26 123
22 15 97 160 126
22 16 153 170 179
22 17 8 131 115
22 18 148 162 122
22 19 128 178 255
22 20 131 125 107
22 21 150 143 85
22 22 120 125 135
22 23 130 51 156
22 24 223 125 134
22 25 25 119 173
22 26 196 103 128
22 27 46 145 159
22 28 113 116 127
22 29 112 134 130
22 30 132 87 92
22 31 123 104 183

23 0 154 104 133
23 1 161 32 112
23 2 68 63 134
23 3 101 133 255
23 4 127 103 128
23 5 140 132 204
23 6 87 115 194
23 7 173 77 93
23 8 232 168 121
23 9 73 162 107
23 10 130 90 140
23 11 136 24 53
23 12 135 0 137
23 13 186 107 115
23 14 125 215 178
23 15 106 130 65
23 16 134 99 158
23 17 154 81 142
23 18 130 82 176
23 19 154 128 255
23 20 139 117 219
23 21 94 148 134
23 22 81 92 208
23 23 153 130 105
23 24 134 121 129
23 25 75 297 129
23 26 180 106 115
23 27 130 67 154
23 28 110 85 144
23 29 174 196 200
23 30 147 142 104
23 31 109 135 88

24 0 129 127 98
24 1 45 198 127
24 2 98 116 150
24 3 127 141 255
24 4 149 93 108
24 5 158 137 84
24 6 150 208 162
24 7 148 176 130
24 8 168 182 128
24 9 157 97 138
24 10 132 143 82
24 11 135 90 109
24 12 122 76 117
24 13 125 68 123
24 14 150 157 131
24 15 0 97 147
24 16 133 98 188
24 17 149 130 212
24 18 239 138 100
24 19 153 113 255
24 20 109 103 129
24 21 79 130 150
24 22 147 78 105
24 23 81 136 145
24 24 172 116 162
24 25 92 124 175
24 26 83 154 46
24 27 60 174 192
24 28 110 147 115
24 29 151 128 103
24 30 36 211 129
24 31 148 145 108

25 0 88 173 107
25 1 123 125 144
25 2 148 150 178
25 3 149 119 255
25 4 122 105 164
25 5 88 50 142
25 6 181 179 200
25 7 123 132 91
25 8 182 173 135
25 9 139 127 143
25 10 111 100 110
25 11 156 0 141
25 12 137 86 108
25 13 129 186 142
25 14 150 186 126
25 15 91 129 38
25 16 73 99 107
25 17 115 26 146
25 18 125 124 176
25 19 148 128 255
25 20 133 114 169
25 21 106 172 44
25 22 125 220 113
25 23 155 129 104
25 24 183 121 135
25 25 117 168 98
25 26 110 81 105
25 27 116 74 124
25 28 124 62 108
25 29 145 147 103
25 30 121 181 176
25 31 145 152 128

26 0 137 103 148
26 1 137 115 100
26 2 181 241 130
26 3 58 110 255
26 4 231 89 119
26 5 127 149 137
26 6 132 144 116
26 7 153 152 269
26 8 131 125 107
26 9 82 120 137
26 10 126 177 107
26 11 110 117 106
26 12 133 128 213
26 13 111 172 122
26 14 143 169 137
26 15 136 129 121
26 16 141 120 51
26 17 125 138 132
26 18 129 103 300
26 19 129 0 255
26 20 113 241 106
26 21 77 168 98
26 22 165 122 118
26 23 167 199 95
26 24 115 109 114
26 25 126 127 95
26 26 167 170 103
26 27 105 122 230
26 28 157 60 77
26 29 132 113 135
26 30 60 128 135
26 31 116 137 113

27 0 151 123 146
27 1 101 93 119
27 2 71 99 133
27 3 156 150 255
27 4 141 129 62
27 5 166 132 149
27 6 100 153 51
27 7 20 118 135
27 8 91 137 131
27 9 82 138 162
27 10 138 81 101
27 11 131 155 82
27 12 97 203 106
27 13 137 124 142
27 14 126 165 127
27 15 143 163 119
27 16 140 0 80
27 17 99 119 93
27 18 110 121 90
27 19 148 93 255
27 20 100 101 115
27 21 151 124 137
27 22 152 173 129
27 23 85 177 121
27 24 197 140 113
27 25 84 52 111
27 26 103 105 124
27 27 124 98 99
27 28 130 134 107
27 29 174 170 148
27 30 115 143 118
27 31 0 165 147

28 0 145 148 119
28 1 174 208 112
28 2 209 19 122
28 3 22 122 255
28 4 90 172 153
28 5 163 149 27
28 6 112 135 214
28 7 120 140 124
28 8 164 211 99
28 9 82 49 6
28 10 140 81 132
28 11 77 146 100
28 12 38 93 109
28 13 91 130 115
28 14 117 13 156
28 15 95 137 144
28 16 138 147 147
28 17 161 19 157
28 18 85 156 137
28 19 216 113 255
28 20 136 150 206
28 21 73 173 0
28 22 61 236 140
28 23 154 128 210
28 24 135 105 94
28 25 141 122 53
28 26 38 188 35
28 27 117 143 153
28 28 140 137 122
28 29 108 128 58
28 30 167 98 161
28 31 161 137 180

29 0 135 280 105
29 1 159 140 131
29 2 132 104 154
29 3 133 166 255
29 4 124 146 86
29 5 141 129 143
29 6 133 158 127
29 7 150 136 142
29 8 125 203 146
29 9 87 126 116
29 10 110 72 154
29 11 103 98 128
29 12 177 156 116
29 13 139 77 213
29 14 178 32 167
29 15 140 30 114
29 16 123 75 120
29 17 109 138 113
29 18 118 134 0
29 19 115 77 255
29 20 98 130 124
29 21 118 122 129
29 22 136 137 132
29 23 120 44 189
29 24 102 101 115
29 25 134 234 143
29 26 135 136 153
29 27 129 33 199
29 28 118 136 230
29 29 134 131 176
29 30 82 173 143
29 31 151 181 129

30 0 66 122 198
30 1 71 151 120
30 2 112 133 200
30 3 148 139 255
30 4 76 161 81
30 5 140 204 109
30 6 249 29 113
30 7 134 107 155
30 8 128 106 86
30 9 95 102 150
30 10 160 131 129
30 11 124 127 18
30 12 103 173 198
30 13 108 75 25
30 14 86 126 48
30 15 170 138 185
30 16 118 135 127
30 17 108 111 69
30 18 145 88 134
30 19 125 111 255
30 20 158 167 87
30 21 128 57 102
30 22 141 104 105
30 23 207 128 178
30 24 247 126 141
30 25 118 146 288
30 26 268 129 129
30 27 317 11 91
30 28 150 43 147
30 29 187 212 144
30 30 134 84 168
30 31 167 70 182

31 0 120 254 167
31 1 121 128 176
31 2 99 153 114
31 3 133 85 255
31 4 227 89 132
31 5 145 133 75
31 6 167 8 150
31 7 123 170 193
31 8 154 157 96
31 9 108 30 126
31 10 124 144 151
31 11 144 145 122
31 12 90 159 104
31 13 129 183 197
31 14 124 135 96
31 15 88 97 141
31 16 158 165 191
31 17 9 137 159
31 18 199 69 136
31 19 151 103 255
31 20 123 85 70
31 21 101 131 106
31 22 60 142 142
31 23 142 0 146
31 24 150 140 133
31 25 147 113 139
31 26 143 130 121
31 27 149 86 255
31 28 111 131 76
31 29 116 128 117
31 30 118 205 120
31 31 126 159 221



==> Cifra_figuretem/0.039/dp9-gray.txt <==
0 0 123 123 123
0 1 102 102 102
0 2 120 120 120
0 3 134 134 134
0 4 70 70 70
0 5 141 141 141
0 6 143 143 143
0 7 129 129 129
0 8 109 109 109
0 9 175 175 175
0 10 122 122 122
0 11 96 96 96
0 12 122 122 122
0 13 157 157 157
0 14 127 127 127
0 15 122 122 122
0 16 153 153 153
0 17 148 148 148
0 18 138 138 138
0 19 151 151 151
0 20 107 107 107
0 21 94 94 94
0 22 208 208 208
0 23 131 131 131
0 24 94 94 94
0 25 166 166 166
0 26 132 132 132
0 27 167 167 167
0 28 154 154 154
0 29 135 135 135
0 30 104 104 104
0 31 130 130 130

1 0 41 41 41
1 1 95 95 95
1 2 111 111 111
1 3 102 102 102
1 4 87 87 87
1 5 129 129 129
1 6 153 153 153
1 7 125 125 125
1 8 132 132 132
1 9 142 142 142
1 10 170 170 170
1 11 144 144 144
1 12 153 153 153
1 13 97 97 97
1 14 142 142 142
1 15 121 121 121
1 16 127 127 127
1 17 108 108 108
1 18 153 153 153
1 19 132 132 132
1 20 131 131 131
1 21 142 142 142
1 22 83 83 83
1 23 126 126 126
1 24 130 130 130
1 25 92 92 92
1 26 145 145 145
1 27 138 138 138
1 28 134 134 134
1 29 95 95 95
1 30 125 125 125
1 31 165 165 165

2 0 141 141 141
2 1 101 101 101
2 2 137 137 137
2 3 125 125 125
2 4 139 139 139
2 5 92 92 92
2 6 124 124 124
2 7 121 121 121
2 8 118 118 118
2 9 151 151 151
2 10 112 112 112
2 11 130 130 130
2 12 145 145 145
2 13 122 122 122
2 14 118 118 118
2 15 152 152 152
2 16 120 120 120
2 17 74 74 74
2 18 158 158 158
2 19 162 162 162
2 20 127 127 127
2 21 210 210 210
2 22 132 132 132
2 23 139 139 139
2 24 144 144 144
2 25 135 135 135
2 26 106 106 106
2 27 139 139 139
2 28 148 148 148
2 29 148 148 148
2 30 85 85 85
2 31 122 122 122

3 0 134 134 134
3 1 147 147 147
3 2 110 110 110
3 3 106 106 106
3 4 105 105 105
3 5 137 137 137
3 6 91 91 91
3 7 84 84 84
3 8 129 129 129
3 9 124 124 124
3 10 96 96 96
3 11 122 122 122
3 12 129 129 129
3 13 138 138 138
3 14 116 116 116
3 15 220 220 220
3 16 142 142 142
3 17 137 137 137
3 18 134 134 134
3 19 152 152 152
3 20 120 120 120
3 21 163 163 163
3 22 136 136 136
3 23 150 150 150
3 24 131 131 131
3 25 122 122 122
3 26 142 142 142
3 27 175 175 175
3 28 165 165 165
3 29 100 100 100
3 30 84 84 84
3 31 166 166 166

4 0 116 116 116
4 1 145 145 145
4 2 136 136 136
4 3 116 116 116
4 4 141 141 141
4 5 58 58 58
4 6 90 90 90
4 7 132 132 132
4 8 145 145 145
4 9 123 123 123
4 10 126 126 126
4 11 130 130 130
4 12 118 118 118
4 13 140 140 140
4 14 108 108 108
4 15 101 101 101
4 16 108 108 108
4 17 124 124 124
4 18 143 143 143
4 19 133 133 133
4 20 120 120 120
4 21 145 145 145
4 22 114 114 114
4 23 145 145 145
4 24 86 86 86
4 25 136 136 136
4 26 98 98 98
4 27 99 99 99
4 28 198 198 198
4 29 97 97 97
4 30 151 151 151
4 31 138 138 138

5 0 90 90 90
5 1 123 123 123
5 2 86 86 86
5 3 132 132 132
5 4 124 124 124
5 5 124 124 124
5 6 108 108 108
5 7 70 70 70
5 8 97 97 97
5 9 120 120 120
5 10 133 133 133
5 11 131 131 131
5 12 112 112 112
5 13 91 91 91
5 14 140 140 140
5 15 139 139 139
5 16 115 115 115
5 17 107 107 107
5 18 131 131 131
5 19 141 141 141
5 20 140 140 140
5 21 150 150 150
5 22 122 122 122
5 23 111 111 111
5 24 128 128 128
5 25 137 137 137
5 26 138 138 138
5 27 184 184 184
5 28 138 138 138
5 29 109 109 109
5 30 90 90 90
5 31 156 156 156

6 0 121 121 121
6 1 175 175 175
6 2 128 128 128
6 3 133 133 133
6 4 90 90 90
6 5 111 111 111
6 6 125 125 125
6 7 133 133 133
6 8 77 77 77
6 9 156 156 156
6 10 145 145 145
6 11 107 107 107
6 12 146 146 146
6 13 161 161 161
6 14 119 119 119
6 15 197 197 197
6 16 98 98 98
6 17 137 137 137
6 18 84 84 84
6 19 143 143 143
6 20 123 123 123
6 21 140 140 140
6 22 57 57 57
6 23 132 132 132
6 24 112 112 112
6 25 139 139 139
6 26 160 160 160
6 27 119 119 119
6 28 106 106 106
6 29 76 76 76
6 30 115 115 115
6 31 103 103 103

7 0 158 158 158
7 1 126 126 126
7 2 141 141 141
7 3 189 189 189
7 4 112 112 112
7 5 114 114 114
7 6 36 36 36
7 7 95 95 95
7 8 125 125 125
7 9 158 158 158
7 10 131 131 131
7 11 126 126 126
7 12 105 105 105
7 13 131 131 131
7 14 112 112 112
7 15 103 103 103
7 16 104 104 104
7 17 110 110 110
7 18 124 124 124
7 19 87 87 87
7 20 107 107 107
7 21 108 108 108
7 22 142 142 142
7 23 127 127 127
7 24 132 132 132
7 25 176 176 176
7 26 118 118 118
7 27 169 169 169
7 28 110 110 110
7 29 175 175 175
7 30 99 99 99
7 31 107 107 107

8 0 102 102 102
8 1 156 156 156
8 2 137 137 137
8 3 150 150 150
8 4 78 78 78
8 5 91 91 91
8 6 98 98 98
8 7 116 116 116
8 8 131 131 131
8 9 121 121 121
8 10 130 130 130
8 11 169 169 169
8 12 147 147 147
8 13 132 132 132
8 14 110 110 110
8 15 93 93 93
8 16 170 170 170
8 17 119 119 119
8 18 159 159 159
8 19 149 149 149
8 20 101 101 101
8 21 140 140 140
8 22 81 81 81
8 23 135 135 135
8 24 112 112 112
8 25 160 160 160
8 26 129 129 129
8 27 134 134 134
8 28 110 110 110
8 29 122 122 122
8 30 131 131 131
8 31 160 160 160

9 0 119 119 119
9 1 118 118 118
9 2 140 140 140
9 3 105 105 105
9 4 155 155 155
9 5 136 136 136
9 6 148 148 148
9 7 164 164 164
9 8 116 116 116
9 9 165 165 165
9 10 107 107 107
9 11 163 163 163
9 12 180 180 180
9 13 128 128 128
9 14 126 126 126
9 15 98 98 98
9 16 163 163 163
9 17 130 130 130
9 18 172 172 172
9 19 118 118 118
9 20 75 75 75
9 21 122 122 122
9 22 85 85 85
9 23 128 128 128
9 24 95 95 95
9 25 112 112 112
9 26 144 144 144
9 27 119 119 119
9 28 104 104 104
9 29 88 88 88
9 30 138 138 138
9 31 133 133 133

10 0 10 10 10
10 1 92 92 92
10 2 126 126 126
10 3 94 94 94
10 4 123 123 123
10 5 149 149 149
10 6 76 76 76
10 7 184 184 184
10 8 129 129 129
10 9 107 107 107
10 10 132 132 132
10 11 93 93 93
10 12 136 136 136
10 13 77 77 77
10 14 134 134 134
10 15 130 130 130
10 16 152 152 152
10 17 105 105 105
10 18 162 162 162
10 19 119 119 119
10 20 118 118 118
10 21 142 142 142
10 22 168 168 168
10 23 131 131 131
10 24 142 142 142
10 25 129 129 129
10 26 107 107 107
10 27 71 71 71
10 28 118 118 118
10 29 132 132 132
10 30 120 120 120
10 31 175 175 175

11 0 115 115 115
11 1 158 158 158
11 2 105 105 105
11 3 118 118 118
11 4 117 117 117
11 5 127 127 127
11 6 84 84 84
11 7 102 102 102
11 8 125 125 125
11 9 56 56 56
11 10 123 123 123
11 11 107 107 107
11 12 102 102 102
11 13 140 140 140
11 14 104 104 104
11 15 191 191 191
11 16 132 132 132
11 17 124 124 124
11 18 163 163 163
11 19 164 164 164
11 20 182 182 182
11 21 127 127 127
11 22 117 117 117
11 23 99 99 99
11 24 156 156 156
11 25 123 123 123
11 26 141 141 141
11 27 109 109 109
11 28 180 180 180
11 29 141 141 141
11 30 121 121 121
11 31 95 95 95

12 0 116 116 116
12 1 153 153 153
12 2 98 98 98
12 3 116 116 116
12 4 141 141 141
12 5 108 108 108
12 6 102 102 102
12 7 134 134 134
12 8 97 97 97
12 9 132 132 132
12 10 135 135 135
12 11 133 133 133
12 12 180 180 180
12 13 141 141 141
12 14 110 110 110
12 15 105 105 105
12 16 98 98 98
12 17 147 147 147
12 18 167 167 167
12 19 122 122 122
12 20 72 72 72
12 21 110 110 110
12 22 121 121 121
12 23 137 137 137
12 24 142 142 142
12 25 127 127 127
12 26 152 152 152
12 27 132 132 132
12 28 105 105 105
12 29 116 116 116
12 30 155 155 155
12 31 106 106 106

13 0 142 142 142
13 1 110 110 110
13 2 161 161 161
13 3 166 166 166
13 4 119 119 119
13 5 58 58 58
13 6 132 132 132
13 7 105 105 105
13 8 112 112 112
13 9 71 71 71
13 10 109 109 109
13 11 111 111 111
13 12 118 118 118
13 13 97 97 97
13 14 142 142 142
13 15 115 115 115
13 16 182 182 182
13 17 134 134 134
13 18 153 153 153
13 19 129 129 129
13 20 115 115 115
13 21 151 151 151
13 22 123 123 123
13 23 156 156 156
13 24 149 149 149
13 25 147 147 147
13 26 136 136 136
13 27 118 118 118
13 28 120 120 120
13 29 139 139 139
13 30 144 144 144
13 31 162 162 162

14 0 123 123 123
14 1 91 91 91
14 2 118 118 118
14 3 170 170 170
14 4 140 140 140
14 5 131 131 131
14 6 109 109 109
14 7 156 156 156
14 8 118 118 118
14 9 134 134 134
14 10 105 105 105
14 11 135 135 135
14 12 129 129 129
14 13 118 118 118
14 14 135 135 135
14 15 154 154 154
14 16 183 183 183
14 17 151 151 151
14 18 145 145 145
14 19 151 151 151
14 20 138 138 138
14 21 102 102 102
14 22 199 199 199
14 23 179 179 179
14 24 139 139 139
14 25 93 93 93
14 26 111 111 111
14 27 143 143 143
14 28 122 122 122
14 29 89 89 89
14 30 129 129 129
14 31 94 94 94

15 0 129 129 129
15 1 124 124 124
15 2 108 108 108
15 3 161 161 161
15 4 120 120 120
15 5 139 139 139
15 6 121 121 121
15 7 137 137 137
15 8 134 134 134
15 9 74 74 74
15 10 124 124 124
15 11 148 148 148
15 12 133 133 133
15 13 112 112 112
15 14 123 123 123
15 15 132 132 132
15 16 123 123 123
15 17 152 152 152
15 18 163 163 163
15 19 118 118 118
15 20 130 130 130
15 21 109 109 109
15 22 109 109 109
15 23 76 76 76
15 24 117 117 117
15 25 131 131 131
15 26 106 106 106
15 27 137 137 137
15 28 142 142 142
15 29 121 121 121
15 30 86 86 86
15 31 158 158 158

16 0 74 74 74
16 1 97 97 97
16 2 127 127 127
16 3 163 163 163
16 4 118 118 118
16 5 129 129 129
16 6 119 119 119
16 7 124 124 124
16 8 119 119 119
16 9 110 110 110
16 10 117 117 117
16 11 179 179 179
16 12 134 134 134
16 13 98 98 98
16 14 125 125 125
16 15 141 141 141
16 16 151 151 151
16 17 126 126 126
16 18 162 162 162
16 19 140 140 140
16 20 156 156 156
16 21 127 127 127
16 22 145 145 145
16 23 146 146 146
16 24 143 143 143
16 25 136 136 136
16 26 132 132 132
16 27 127 127 127
16 28 102 102 102
16 29 50 50 50
16 30 142 142 142
16 31 111 111 111

17 0 162 162 162
17 1 124 124 124
17 2 168 168 168
17 3 83 83 83
17 4 169 169 169
17 5 73 73 73
17 6 107 107 107
17 7 131 131 131
17 8 165 165 165
17 9 115 115 115
17 10 126 126 126
17 11 129 129 129
17 12 101 101 101
17 13 96 96 96
17 14 109 109 109
17 15 165 165 165
17 16 173 173 173
17 17 120 120 120
17 18 129 129 129
17 19 139 139 139
17 20 97 97 97
17 21 136 136 136
17 22 118 118 118
17 23 134 134 134
17 24 119 119 119
17 25 123 123 123
17 26 146 146 146
17 27 130 130 130
17 28 156 156 156
17 29 102 102 102
17 30 125 125 125
17 31 138 138 138

18 0 166 166 166
18 1 152 152 152
18 2 148 148 148
18 3 119 119 119
18 4 121 121 121
18 5 107 107 107
18 6 204 204 204
18 7 122 122 122
18 8 116 116 116
18 9 117 117 117
18 10 97 97 97
18 11 138 138 138
18 12 121 121 121
18 13 163 163 163
18 14 161 161 161
18 15 108 108 108
18 16 154 154 154
18 17 136 136 136
18 18 131 131 131
18 19 144 144 144
18 20 122 122 122
18 21 130 130 130
18 22 127 127 127
18 23 110 110 110
18 24 116 116 116
18 25 142 142 142
18 26 131 131 131
18 27 164 164 164
18 28 116 116 116
18 29 152 152 152
18 30 139 139 139
18 31 163 163 163

19 0 150 150 150
19 1 83 83 83
19 2 120 120 120
19 3 147 147 147
19 4 106 106 106
19 5 160 160 160
19 6 119 119 119
19 7 189 189 189
19 8 131 131 131
19 9 130 130 130
19 10 49 49 49
19 11 101 101 101
19 12 144 144 144
19 13 127 127 127
19 14 93 93 93
19 15 181 181 181
19 16 143 143 143
19 17 158 158 158
19 18 117 117 117
19 19 119 119 119
19 20 125 125 125
19 21 130 130 130
19 22 188 188 188
19 23 87 87 87
19 24 109 109 109
19 25 130 130 130
19 26 218 218 218
19 27 132 132 132
19 28 153 153 153
19 29 134 134 134
19 30 96 96 96
19 31 136 136 136

20 0 128 128 128
20 1 129 129 129
20 2 117 117 117
20 3 88 88 88
20 4 69 69 69
20 5 109 109 109
20 6 151 151 151
20 7 168 168 168
20 8 138 138 138
20 9 146 146 146
20 10 175 175 175
20 11 126 126 126
20 12 163 163 163
20 13 97 97 97
20 14 154 154 154
20 15 127 127 127
20 16 125 125 125
20 17 135 135 135
20 18 127 127 127
20 19 135 135 135
20 20 119 119 119
20 21 134 134 134
20 22 123 123 123
20 23 146 146 146
20 24 143 143 143
20 25 184 184 184
20 26 63 63 63
20 27 147 147 147
20 28 158 158 158
20 29 220 220 220
20 30 117 117 117
20 31 151 151 151

21 0 154 154 154
21 1 106 106 106
21 2 126 126 126
21 3 118 118 118
21 4 102 102 102
21 5 130 130 130
21 6 102 102 102
21 7 113 113 113
21 8 112 112 112
21 9 122 122 122
21 10 138 138 138
21 11 129 129 129
21 12 136 136 136
21 13 117 117 117
21 14 114 114 114
21 15 145 145 145
21 16 133 133 133
21 17 134 134 134
21 18 123 123 123
21 19 163 163 163
21 20 136 136 136
21 21 133 133 133
21 22 106 106 106
21 23 60 60 60
21 24 176 176 176
21 25 102 102 102
21 26 199 199 199
21 27 157 157 157
21 28 101 101 101
21 29 149 149 149
21 30 131 131 131
21 31 103 103 103

22 0 127 127 127
22 1 52 52 52
22 2 97 97 97
22 3 125 125 125
22 4 112 112 112
22 5 133 133 133
22 6 124 124 124
22 7 101 101 101
22 8 158 158 158
22 9 113 113 113
22 10 139 139 139
22 11 145 145 145
22 12 98 98 98
22 13 91 91 91
22 14 123 123 123
22 15 131 131 131
22 16 139 139 139
22 17 82 82 82
22 18 83 83 83
22 19 119 119 119
22 20 135 135 135
22 21 179 179 179
22 22 106 106 106
22 23 173 173 173
22 24 120 120 120
22 25 93 93 93
22 26 97 97 97
22 27 120 120 120
22 28 91 91 91
22 29 116 116 116
22 30 104 104 104
22 31 94 94 94

23 0 127 127 127
23 1 98 98 98
23 2 128 128 128
23 3 141 141 141
23 4 225 225 225
23 5 128 128 128
23 6 142 142 142
23 7 133 133 133
23 8 156 156 156
23 9 145 145 145
23 10 112 112 112
23 11 105 105 105
23 12 150 150 150
23 13 126 126 126
23 14 146 146 146
23 15 165 165 165
23 16 153 153 153
23 17 135 135 135
23 18 236 236 236
23 19 101 101 101
23 20 129 129 129
23 21 161 161 161
23 22 149 149 149
23 23 132 132 132
23 24 136 136 136
23 25 138 138 138
23 26 136 136 136
23 27 87 87 87
23 28 147 147 147
23 29 161 161 161
23 30 123 123 123
23 31 119 119 119

24 0 99 99 99
24 1 145 145 145
24 2 130 130 130
24 3 116 116 116
24 4 160 160 160
24 5 100 100 100
24 6 159 159 159
24 7 119 119 119
24 8 94 94 94
24 9 110 110 110
24 10 136 136 136
24 11 123 123 123
24 12 87 87 87
24 13 104 104 104
24 14 128 128 128
24 15 153 153 153
24 16 134 134 134
24 17 212 212 212
24 18 103 103 103
24 19 144 144 144
24 20 100 100 100
24 21 141 141 141
24 22 119 119 119
24 23 104 104 104
24 24 129 129 129
24 25 126 126 126
24 26 121 121 121
24 27 135 135 135
24 28 154 154 154
24 29 110 110 110
24 30 135 135 135
24 31 129 129 129

25 0 109 109 109
25 1 119 119 119
25 2 95 95 95
25 3 113 113 113
25 4 153 153 153
25 5 114 114 114
25 6 135 135 135
25 7 106 106 106
25 8 132 132 132
25 9 151 151 151
25 10 161 161 161
25 11 129 129 129
25 12 149 149 149
25 13 93 93 93
25 14 128 128 128
25 15 160 160 160
25 16 141 141 141
25 17 134 134 134
25 18 145 145 145
25 19 168 168 168
25 20 179 179 179
25 21 165 165 165
25 22 151 151 151
25 23 107 107 107
25 24 141 141 141
25 25 161 161 161
25 26 105 105 105
25 27 125 125 125
25 28 211 211 211
25 29 157 157 157
25 30 82 82 82
25 31 141 141 141

26 0 132 132 132
26 1 92 92 92
26 2 121 121 121
26 3 91 91 91
26 4 90 90 90
26 5 107 107 107
26 6 157 157 157
26 7 181 181 181
26 8 107 107 107
26 9 104 104 104
26 10 97 97 97
26 11 135 135 135
26 12 89 89 89
26 13 111 111 111
26 14 158 158 158
26 15 157 157 157
26 16 120 120 120
26 17 118 118 118
26 18 115 115 115
26 19 127 127 127
26 20 102 102 102
26 21 129 129 129
26 22 120 120 120
26 23 99 99 99
26 24 134 134 134
26 25 156 156 156
26 26 126 126 126
26 27 138 138 138
26 28 120 120 120
26 29 132 132 132
26 30 149 149 149
26 31 118 118 118

27 0 119 119 119
27 1 109 109 109
27 2 88 88 88
27 3 147 147 147
27 4 155 155 155
27 5 211 211 211
27 6 126 126 126
27 7 109 109 109
27 8 118 118 118
27 9 174 174 174
27 10 121 121 121
27 11 132 132 132
27 12 84 84 84
27 13 121 121 121
27 14 138 138 138
27 15 140 140 140
27 16 115 115 115
27 17 116 116 116
27 18 98 98 98
27 19 132 132 132
27 20 126 126 126
27 21 170 170 170
27 22 124 124 124
27 23 120 120 120
27 24 77 77 77
27 25 106 106 106
27 26 152 152 152
27 27 104 104 104
27 28 93 93 93
27 29 141 141 141
27 30 87 87 87
27 31 97 97 97

28 0 128 128 128
28 1 86 86 86
28 2 146 146 146
28 3 118 118 118
28 4 89 89 89
28 5 119 119 119
28 6 137 137 137
28 7 147 147 147
28 8 129 129 129
28 9 93 93 93
28 10 105 105 105
28 11 136 136 136
28 12 152 152 152
28 13 149 149 149
28 14 141 141 141
28 15 125 125 125
28 16 113 113 113
28 17 136 136 136
28 18 104 104 104
28 19 99 99 99
28 20 118 118 118
28 21 98 98 98
28 22 124 124 124
28 23 136 136 136
28 24 77 77 77
28 25 159 159 159
28 26 102 102 102
28 27 23 23 23
28 28 150 150 150
28 29 162 162 162
28 30 113 113 113
28 31 103 103 103

29 0 101 101 101
29 1 123 123 123
29 2 146 146 146
29 3 133 133 133
29 4 138 138 138
29 5 139 139 139
29 6 88 88 88
29 7 93 93 93
29 8 115 115 115
29 9 195 195 195
29 10 135 135 135
29 11 134 134 134
29 12 169 169 169
29 13 141 141 141
29 14 108 108 108
29 15 149 149 149
29 16 147 147 147
29 17 129 129 129
29 18 154 154 154
29 19 135 135 135
29 20 127 127 127
29 21 139 139 139
29 22 123 123 123
29 23 115 115 115
29 24 131 131 131
29 25 157 157 157
29 26 174 174 174
29 27 91 91 91
29 28 138 138 138
29 29 127 127 127
29 30 155 155 155
29 31 144 144 144

30 0 110 110 110
30 1 94 94 94
30 2 73 73 73
30 3 138 138 138
30 4 146 146 146
30 5 124 124 124
30 6 139 139 139
30 7 98 98 98
30 8 125 125 125
30 9 115 115 115
30 10 124 124 124
30 11 195 195 195
30 12 120 120 120
30 13 104 104 104
30 14 147 147 147
30 15 117 117 117
30 16 169 169 169
30 17 200 200 200
30 18 132 132 132
30 19 105 105 105
30 20 111 111 111
30 21 105 105 105
30 22 97 97 97
30 23 122 122 122
30 24 106 106 106
30 25 127 127 127
30 26 125 125 125
30 27 113 113 113
30 28 146 146 146
30 29 165 165 165
30 30 129 129 129
30 31 147 147 147

31 0 115 115 115
31 1 108 108 108
31 2 158 158 158
31 3 157 157 157
31 4 155 155 155
31 5 158 158 158
31 6 40 40 40
31 7 162 162 162
31 8 143 143 143
31 9 148 148 148
31 10 145 145 145
31 11 134 134 134
31 12 203 203 203
31 13 96 96 96
31 14 135 135 135
31 15 127 127 127
31 16 142 142 142
31 17 127 127 127
31 18 140 140 140
31 19 194 194 194
31 20 123 123 123
31 21 111 111 111
31 22 173 173 173
31 23 78 78 78
31 24 133 133 133
31 25 107 107 107
31 26 133 133 133
31 27 125 125 125
31 28 124 124 124
31 29 56 56 56
31 30 101 101 101
31 31 141 141 141



==> Cifra_figuretem/0.039/dp9.txt <==
0 0 140 123 107
0 1 124 164 17
0 2 113 116 130
0 3 133 140 130
0 4 30 10 170
0 5 199 110 114
0 6 122 173 133
0 7 118 111 158
0 8 93 113 120
0 9 216 192 255
0 10 123 87 155
0 11 112 134 41
0 12 111 127 127
0 13 138 189 146
0 14 123 108 151
0 15 82 179 107
0 16 215 156 87
0 17 157 160 126
0 18 133 158 122
0 19 124 203 126
0 20 109 132 81
0 21 77 81 123
0 22 125 350 148
0 23 117 155 122
0 24 103 88 92
0 25 188 149 162
0 26 116 122 158
0 27 256 111 134
0 28 178 141 142
0 29 105 169 130
0 30 99 136 76
0 31 165 97 127

1 0 105 125 0
1 1 124 119 42
1 2 107 119 108
1 3 102 62 141
1 4 149 59 54
1 5 193 84 111
1 6 156 123 179
1 7 110 135 130
1 8 191 118 87
1 9 146 134 255
1 10 102 244 165
1 11 133 171 128
1 12 188 151 121
1 13 132 51 108
1 14 163 129 134
1 15 178 13 172
1 16 90 193 98
1 17 62 135 128
1 18 146 196 117
1 19 69 105 223
1 20 154 101 138
1 21 194 131 102
1 22 144 44 60
1 23 148 78 152
1 24 165 131 94
1 25 106 70 101
1 26 171 119 145
1 27 163 106 146
1 28 168 99 136
1 29 100 80 107
1 30 121 99 156
1 31 269 50 175

2 0 110 112 202
2 1 83 96 123
2 2 158 95 158
2 3 132 134 110
2 4 163 119 135
2 5 63 132 81
2 6 104 143 125
2 7 126 121 114
2 8 141 122 92
2 9 98 201 255
2 10 120 88 129
2 11 70 171 148
2 12 154 127 155
2 13 131 125 112
2 14 113 110 131
2 15 142 190 125
2 16 130 121 109
2 17 87 118 16
2 18 230 129 114
2 19 139 213 133
2 20 126 104 152
2 21 196 194 242
2 22 95 156 144
2 23 105 169 142
2 24 132 125 174
2 25 130 133 141
2 26 126 159 33
2 27 122 142 154
2 28 126 136 182
2 29 125 143 177
2 30 112 79 65
2 31 140 126 102

3 0 109 127 167
3 1 46 135 259
3 2 99 130 99
3 3 93 122 104
3 4 108 139 68
3 5 178 92 142
3 6 166 0 126
3 7 100 96 55
3 8 59 114 213
3 9 161 158 255
3 10 132 115 39
3 11 134 100 131
3 12 130 126 130
3 13 130 93 192
3 14 64 132 152
3 15 224 138 299
3 16 123 125 179
3 17 115 166 131
3 18 135 145 120
3 19 159 151 144
3 20 172 180 8
3 21 159 232 97
3 22 70 144 195
3 23 151 207 92
3 24 86 124 182
3 25 139 110 116
3 26 73 205 149
3 27 176 133 217
3 28 170 201 122
3 29 92 95 115
3 30 0 145 120
3 31 140 133 225

4 0 130 84 132
4 1 164 100 171
4 2 125 129 156
4 3 92 125 132
4 4 147 110 165
4 5 74 106 0
4 6 99 115 55
4 7 146 110 141
4 8 129 144 162
4 9 55 32 255
4 10 80 140 158
4 11 79 182 129
4 12 144 91 118
4 13 150 128 141
4 14 119 97 110
4 15 122 125 57
4 16 148 77 100
4 17 133 94 144
4 18 105 147 176
4 19 218 76 106
4 20 121 122 116
4 21 109 176 150
4 22 138 133 72
4 23 99 176 161
4 24 138 124 0
4 25 124 153 131
4 26 172 127 0
4 27 99 125 73
4 28 160 280 155
4 29 101 42 148
4 30 93 150 209
4 31 82 177 155

5 0 183 117 0
5 1 154 114 102
5 2 34 153 72
5 3 127 138 131
5 4 143 113 115
5 5 123 130 119
5 6 76 192 58
5 7 0 122 98
5 8 81 101 108
5 9 121 108 255
5 10 148 144 108
5 11 132 118 142
5 12 81 178 76
5 13 22 157 95
5 14 153 119 148
5 15 136 146 137
5 16 96 128 121
5 17 95 120 108
5 18 142 127 124
5 19 131 208 82
5 20 143 126 151
5 21 127 239 82
5 22 125 134 108
5 23 137 56 141
5 24 97 135 153
5 25 136 159 116
5 26 142 114 159
5 27 156 255 140
5 28 129 149 135
5 29 137 38 151
5 30 57 126 86
5 31 160 131 175

6 0 140 21 201
6 1 130 185 210
6 2 69 184 131
6 3 120 146 132
6 4 112 160 0
6 5 156 67 110
6 6 114 111 150
6 7 162 127 110
6 8 48 74 109
6 9 166 140 255
6 10 144 92 200
6 11 75 122 125
6 12 136 124 176
6 13 167 159 157
6 14 111 136 111
6 15 212 219 158
6 16 96 122 77
6 17 114 127 171
6 18 150 21 83
6 19 179 119 130
6 20 122 130 118
6 21 170 137 113
6 22 0 110 123
6 23 154 139 102
6 24 106 115 114
6 25 146 133 139
6 26 161 193 125
6 27 127 133 98
6 28 140 126 52
6 29 132 37 60
6 30 93 131 122
6 31 20 165 123

7 0 154 156 164
7 1 113 110 155
7 2 123 151 151
7 3 127 223 217
7 4 94 122 121
7 5 141 125 76
7 6 0 79 134
7 7 50 52 182
7 8 100 137 136
7 9 149 174 255
7 10 144 113 136
7 11 120 105 153
7 12 103 126 85
7 13 136 126 130
7 14 140 51 145
7 15 37 135 136
7 16 92 115 104
7 17 134 93 105
7 18 65 184 124
7 19 13 119 129
7 20 118 122 80
7 21 63 103 157
7 22 207 119 99
7 23 101 137 142
7 24 166 100 130
7 25 155 197 176
7 26 77 154 122
7 27 177 176 155
7 28 89 126 114
7 29 110 262 153
7 30 43 94 160
7 31 112 81 129

8 0 119 159 28
8 1 122 226 119
8 2 168 132 109
8 3 147 123 180
8 4 90 79 65
8 5 111 68 94
8 6 122 42 130
8 7 109 115 123
8 8 165 142 86
8 9 119 129 255
8 10 147 74 168
8 11 196 159 153
8 12 150 161 130
8 13 137 128 130
8 14 141 77 111
8 15 116 134 30
8 16 128 128 255
8 17 134 130 93
8 18 168 114 194
8 19 98 127 223
8 20 138 72 92
8 21 88 195 138
8 22 104 100 41
8 23 115 160 130
8 24 166 114 56
8 25 208 185 86
8 26 102 154 131
8 27 132 89 181
8 28 103 101 126
8 29 129 111 125
8 30 140 173 80
8 31 105 229 148

9 0 110 125 122
9 1 124 113 117
9 2 154 147 118
9 3 94 125 95
9 4 146 116 204
9 5 89 166 153
9 6 174 162 107
9 7 129 166 196
9 8 146 71 130
9 9 48 117 255
9 10 137 83 101
9 11 184 109 196
9 12 198 140 201
9 13 154 83 147
9 14 149 116 114
9 15 86 129 81
9 16 244 148 96
9 17 155 162 75
9 18 170 176 170
9 19 96 126 132
9 20 64 6 154
9 21 167 97 103
9 22 106 143 5
9 23 133 99 150
9 24 0 215 95
9 25 121 75 140
9 26 109 176 148
9 27 122 94 141
9 28 157 141 15
9 29 58 148 59
9 30 90 104 219
9 31 130 138 132

10 0 27 0 125
10 1 73 73 129
10 2 151 123 105
10 3 134 61 87
10 4 41 166 162
10 5 145 146 157
10 6 13 91 125
10 7 201 139 211
10 8 197 119 71
10 9 118 63 255
10 10 111 136 150
10 11 128 82 70
10 12 113 133 162
10 13 105 0 128
10 14 92 180 128
10 15 123 190 76
10 16 143 141 171
10 17 113 159 41
10 18 198 144 144
10 19 123 151 83
10 20 96 190 68
10 21 164 138 123
10 22 140 225 139
10 23 142 133 119
10 24 138 141 148
10 25 138 102 147
10 26 113 73 134
10 27 119 33 62
10 28 97 121 135
10 29 110 123 163
10 30 98 153 111
10 31 155 206 162

11 0 85 103 158
11 1 194 129 151
11 2 178 106 31
11 3 110 97 147
11 4 105 128 119
11 5 164 114 104
11 6 78 175 0
11 7 53 160 93
11 8 139 128 106
11 9 106 108 0
11 10 146 131 93
11 11 62 116 144
11 12 112 84 111
11 13 141 158 120
11 14 22 152 137
11 15 222 208 143
11 16 159 167 71
11 17 127 141 105
11 18 155 134 202
11 19 165 149 176
11 20 102 208 237
11 21 169 82 131
11 22 110 108 134
11 23 91 0 210
11 24 131 165 173
11 25 124 77 168
11 26 130 142 151
11 27 69 125 133
11 28 347 132 61
11 29 125 170 128
11 30 121 156 87
11 31 52 72 161

12 0 104 127 116
12 1 147 165 146
12 2 104 73 117
12 3 138 115 94
12 4 78 228 117
12 5 66 124 134
12 6 56 106 145
12 7 132 129 140
12 8 121 115 54
12 9 139 158 255
12 10 124 142 140
12 11 82 120 197
12 12 159 180 201
12 13 140 138 146
12 14 92 101 137
12 15 108 116 90
12 16 56 103 135
12 17 120 138 183
12 18 205 136 161
12 19 56 163 148
12 20 133 65 17
12 21 73 77 182
12 22 163 126 73
12 23 147 133 132
12 24 106 163 155
12 25 93 164 125
12 26 149 130 179
12 27 123 122 151
12 28 105 114 97
12 29 122 99 128
12 30 169 214 83
12 31 140 110 68

13 0 74 193 157
13 1 133 72 124
13 2 127 178 179
13 3 238 94 166
13 4 117 126 113
13 5 0 65 133
13 6 186 144 67
13 7 115 108 93
13 8 121 85 129
13 9 41 56 255
13 10 87 115 123
13 11 174 47 114
13 12 112 143 97
13 13 97 58 136
13 14 134 139 153
13 15 127 106 111
13 16 187 174 184
13 17 124 109 168
13 18 98 166 195
13 19 128 121 137
13 20 124 114 106
13 21 122 177 155
13 22 107 136 128
13 23 144 168 155
13 24 201 146 101
13 25 167 142 132
13 26 120 171 117
13 27 202 1 152
13 28 134 126 101
13 29 124 122 171
13 30 125 134 173
13 31 230 135 122

14 0 104 133 131
14 1 99 96 79
14 2 92 149 114
14 3 146 105 259
14 4 188 103 129
14 5 133 125 134
14 6 169 138 20
14 7 164 121 183
14 8 111 119 123
14 9 172 106 255
14 10 46 142 127
14 11 177 93 134
14 12 124 141 120
14 13 127 122 106
14 14 134 140 131
14 15 150 168 145
14 16 136 229 182
14 17 149 178 125
14 18 119 140 176
14 19 171 164 117
14 20 195 118 101
14 21 143 62 100
14 22 139 156 301
14 23 116 159 262
14 24 133 143 142
14 25 128 109 41
14 26 118 19 195
14 27 112 198 120
14 28 118 164 85
14 29 67 82 119
14 30 133 105 150
14 31 112 88 82

15 0 133 124 130
15 1 119 159 94
15 2 88 96 140
15 3 210 147 127
15 4 107 143 110
15 5 158 147 112
15 6 70 139 155
15 7 106 127 179
15 8 124 185 94
15 9 43 124 255
15 10 145 162 65
15 11 176 117 151
15 12 165 114 120
15 13 140 135 60
15 14 163 141 64
15 15 130 136 131
15 16 179 83 107
15 17 189 128 140
15 18 164 151 175
15 19 95 152 109
15 20 194 92 104
15 21 106 100 121
15 22 86 120 120
15 23 103 17 108
15 24 113 132 107
15 25 140 129 125
15 26 132 116 69
15 27 145 135 130
15 28 177 112 137
15 29 150 104 110
15 30 53 153 51
15 31 229 128 117

16 0 151 63 8
16 1 103 126 63
16 2 158 154 70
16 3 120 192 176
16 4 124 134 95
16 5 156 128 102
16 6 138 126 94
16 7 122 148 102
16 8 187 125 45
16 9 127 99 255
16 10 98 123 129
16 11 338 122 78
16 12 128 137 138
16 13 116 95 82
16 14 109 128 137
16 15 118 183 122
16 16 200 74 179
16 17 226 91 60
16 18 178 116 193
16 19 133 130 158
16 20 141 161 165
16 21 115 122 143
16 22 89 160 187
16 23 127 191 119
16 24 156 153 122
16 25 136 129 143
16 26 124 163 109
16 27 118 141 123
16 28 121 83 101
16 29 74 65 10
16 30 122 158 145
16 31 113 123 96

17 0 118 212 156
17 1 121 123 129
17 2 144 161 198
17 3 35 117 98
17 4 176 129 201
17 5 67 89 64
17 6 120 78 123
17 7 117 131 145
17 8 105 178 212
17 9 118 129 255
17 10 25 170 184
17 11 112 102 173
17 12 74 127 101
17 13 80 107 101
17 14 142 92 93
17 15 284 100 110
17 16 183 118 218
17 17 141 135 83
17 18 110 134 142
17 19 152 138 129
17 20 110 106 76
17 21 97 141 171
17 22 103 126 127
17 23 122 154 127
17 24 98 130 128
17 25 77 130 162
17 26 121 217 101
17 27 135 134 120
17 28 132 164 172
17 29 136 88 83
17 30 221 166 0
17 31 142 127 144

18 0 260 162 76
18 1 197 82 176
18 2 136 130 178
18 3 110 112 134
18 4 188 69 105
18 5 143 125 54
18 6 264 122 226
18 7 128 80 158
18 8 89 126 132
18 9 90 122 255
18 10 124 56 113
18 11 102 169 143
18 12 138 101 126
18 13 116 241 134
18 14 158 178 149
18 15 181 146 0
18 16 94 192 176
18 17 90 228 91
18 18 135 146 111
18 19 93 201 136
18 20 190 68 107
18 21 89 101 201
18 22 189 85 108
18 23 133 96 101
18 24 147 83 117
18 25 178 115 131
18 26 96 167 129
18 27 204 123 165
18 28 104 137 107
18 29 136 92 228
18 30 111 104 202
18 31 128 113 248

19 0 152 153 144
19 1 67 103 79
19 2 97 150 113
19 3 95 97 251
19 4 67 122 129
19 5 115 273 93
19 6 126 101 129
19 7 324 102 141
19 8 164 101 129
19 9 135 128 255
19 10 0 70 115
19 11 133 101 69
19 12 166 99 166
19 13 98 119 163
19 14 144 32 103
19 15 95 225 223
19 16 168 128 133
19 17 162 134 176
19 18 111 117 124
19 19 122 84 151
19 20 105 127 142
19 21 102 162 125
19 22 205 184 174
19 23 117 80 65
19 24 133 64 130
19 25 109 151 131
19 26 356 137 160
19 27 124 133 138
19 28 154 186 118
19 29 115 146 142
19 30 69 128 92
19 31 154 94 160

20 0 133 142 110
20 1 122 142 124
20 2 143 79 129
20 3 120 24 121
20 4 0 118 117
20 5 56 164 106
20 6 158 164 132
20 7 169 96 239
20 8 105 128 179
20 9 202 103 255
20 10 149 248 130
20 11 134 141 104
20 12 119 194 176
20 13 0 149 154
20 14 212 137 112
20 15 134 125 123
20 16 90 118 168
20 17 107 149 149
20 18 124 112 144
20 19 118 128 160
20 20 120 129 108
20 21 249 64 89
20 22 147 127 95
20 23 128 90 220
20 24 106 148 175
20 25 70 293 190
20 26 59 110 19
20 27 250 124 66
20 28 151 207 117
20 29 106 430 124
20 30 133 100 119
20 31 136 119 198

21 0 180 126 156
21 1 126 116 75
21 2 86 125 169
21 3 131 100 121
21 4 95 120 90
21 5 132 131 126
21 6 119 90 98
21 7 113 115 112
21 8 127 80 129
21 9 115 126 255
21 10 156 150 108
21 11 94 168 126
21 12 119 136 153
21 13 123 109 119
21 14 154 68 119
21 15 131 127 177
21 16 140 185 75
21 17 128 150 126
21 18 14 179 177
21 19 64 299 125
21 20 120 110 177
21 21 112 150 136
21 22 99 136 82
21 23 79 138 0
21 24 215 126 187
21 25 98 118 90
21 26 137 309 150
21 27 142 140 191
21 28 148 85 71
21 29 131 138 179
21 30 125 120 149
21 31 116 117 75

22 0 116 157 108
22 1 0 143 101
22 2 17 130 145
22 3 155 128 91
22 4 109 142 85
22 5 130 170 98
22 6 116 130 125
22 7 153 78 71
22 8 245 120 109
22 9 87 136 255
22 10 158 104 156
22 11 166 126 143
22 12 117 100 75
22 13 149 129 0
22 14 127 118 123
22 15 206 47 140
22 16 155 112 149
22 17 149 0 127
22 18 110 27 113
22 19 123 117 119
22 20 108 178 120
22 21 229 144 164
22 22 132 65 120
22 23 119 130 271
22 24 91 162 108
22 25 91 78 111
22 26 145 155 0
22 27 143 0 224
22 28 118 85 68
22 29 108 129 110
22 30 119 137 56
22 31 143 12 127

23 0 125 110 146
23 1 124 86 83
23 2 119 153 113
23 3 112 197 114
23 4 182 348 146
23 5 121 99 165
23 6 181 119 125
23 7 97 127 176
23 8 204 124 142
23 9 69 207 255
23 10 93 148 96
23 11 104 132 77
23 12 147 83 221
23 13 129 128 120
23 14 134 209 97
23 15 148 178 168
23 16 140 115 204
23 17 149 125 132
23 18 437 135 136
23 19 135 103 67
23 20 146 109 132
23 21 150 183 150
23 22 161 154 131
23 23 127 126 141
23 24 67 199 142
23 25 175 112 127
23 26 104 166 139
23 27 0 98 169
23 28 30 224 187
23 29 126 238 120
23 30 137 126 106
23 31 131 92 133

24 0 105 78 116
24 1 205 100 130
24 2 139 116 134
24 3 82 151 116
24 4 119 216 146
24 5 159 62 78
24 6 149 144 184
24 7 127 56 174
24 8 71 147 65
24 9 111 134 255
24 10 94 197 116
24 11 108 89 173
24 12 76 68 117
24 13 84 122 107
24 14 126 104 155
24 15 154 122 185
24 16 198 90 116
24 17 143 212 280
24 18 107 75 127
24 19 97 188 146
24 20 136 83 80
24 21 156 158 110
24 22 113 107 137
24 23 86 134 93
24 24 55 175 156
24 25 116 162 101
24 26 126 121 117
24 27 126 108 170
24 28 148 184 130
24 29 71 129 130
24 30 163 83 159
24 31 147 122 118

25 0 117 99 111
25 1 152 80 125
25 2 80 93 111
25 3 135 144 59
25 4 121 194 142
25 5 103 120 119
25 6 125 129 150
25 7 47 85 185
25 8 179 114 104
25 9 128 168 255
25 10 139 218 127
25 11 123 138 127
25 12 118 180 149
25 13 122 59 98
25 14 103 92 189
25 15 171 171 138
25 16 136 137 149
25 17 136 137 129
25 18 118 181 136
25 19 245 148 110
25 20 315 91 131
25 21 251 145 99
25 22 153 132 168
25 23 129 71 119
25 24 132 136 155
25 25 205 139 140
25 26 133 115 68
25 27 0 294 136
25 28 182 338 111
25 29 142 187 143
25 30 42 156 48
25 31 103 194 125

26 0 108 76 211
26 1 27 129 119
26 2 55 153 154
26 3 115 12 146
26 4 96 70 102
26 5 96 105 121
26 6 223 127 122
26 7 132 233 177
26 8 109 80 133
26 9 0 67 255
26 10 167 142 0
26 11 133 138 133
26 12 83 91 92
26 13 119 96 117
26 14 144 171 158
26 15 172 101 197
26 16 102 132 125
26 17 121 123 110
26 18 124 171 49
26 19 141 128 110
26 20 135 56 115
26 21 136 118 134
26 22 152 134 74
26 23 96 148 53
26 24 110 133 159
26 25 253 108 107
26 26 84 123 171
26 27 197 130 89
26 28 141 122 97
26 29 145 120 131
26 30 169 173 105
26 31 99 126 129

27 0 132 115 110
27 1 138 8 181
27 2 2 148 115
27 3 140 126 175
27 4 179 124 163
27 5 208 258 166
27 6 246 38 94
27 7 138 128 59
27 8 131 109 115
27 9 131 153 255
27 10 139 51 173
27 11 128 112 157
27 12 90 78 85
27 13 131 83 149
27 14 0 127 314
27 15 175 118 128
27 16 143 81 122
27 17 96 131 121
27 18 136 59 99
27 19 174 126 97
27 20 111 138 131
27 21 169 190 151
27 22 92 151 130
27 23 132 89 139
27 24 156 0 119
27 25 108 97 114
27 26 85 236 135
27 27 65 118 128
27 28 0 137 155
27 29 177 158 87
27 30 95 31 136
27 31 134 40 118

28 0 128 125 131
28 1 131 137 0
28 2 123 133 181
28 3 114 121 119
28 4 122 0 185
28 5 90 130 138
28 6 114 159 138
28 7 122 172 148
28 8 112 77 198
28 9 41 129 255
28 10 97 88 131
28 11 130 132 145
28 12 128 174 153
28 13 110 187 149
28 14 129 137 156
28 15 122 100 152
28 16 130 107 103
28 17 124 152 132
28 18 22 112 176
28 19 134 111 52
28 20 138 107 108
28 21 130 76 87
28 22 103 169 100
28 23 145 152 113
28 24 65 117 49
28 25 128 159 189
28 26 64 90 151
28 27 122 0 127
28 28 242 80 128
28 29 158 201 126
28 30 90 136 114
28 31 72 92 146

29 0 38 116 149
29 1 133 111 126
29 2 144 136 158
29 3 125 176 96
29 4 175 127 111
29 5 110 117 190
29 6 97 134 32
29 7 101 128 51
29 8 124 128 93
29 9 205 240 255
29 10 71 208 127
29 11 139 111 151
29 12 172 142 195
29 13 167 128 126
29 14 86 107 132
29 15 92 135 222
29 16 117 196 127
29 17 115 101 172
29 18 211 67 185
29 19 107 118 180
29 20 118 157 107
29 21 149 123 146
29 22 165 72 132
29 23 100 107 138
29 24 208 67 118
29 25 174 85 212
29 26 116 118 287
29 27 77 118 79
29 28 144 128 141
29 29 121 125 134
29 30 138 145 183
29 31 126 190 116

30 0 80 80 170
30 1 86 126 71
30 2 0 103 183
30 3 125 126 163
30 4 122 212 104
30 5 90 150 134
30 6 101 154 161
30 7 81 95 117
30 8 167 99 108
30 9 79 120 255
30 10 91 166 114
30 11 286 153 144
30 12 118 116 128
30 13 74 118 122
30 14 186 126 130
30 15 123 103 124
30 16 139 225 144
30 17 172 117 311
30 18 84 188 125
30 19 115 62 137
30 20 131 79 123
30 21 101 108 105
30 22 192 105 0
30 23 177 134 55
30 24 76 75 166
30 25 117 126 137
30 26 181 64 130
30 27 3 99 237
30 28 144 159 134
30 29 174 142 178
30 30 124 190 75
30 31 107 201 131

31 0 116 94 135
31 1 125 102 98
31 2 167 177 131
31 3 129 136 206
31 4 120 149 198
31 5 161 128 186
31 6 0 38 148
31 7 146 211 128
31 8 141 145 145
31 9 145 101 255
31 10 187 119 127
31 11 163 129 109
31 12 121 266 223
31 13 167 134 0
31 14 157 92 155
31 15 127 147 107
31 16 126 175 124
31 17 112 134 134
31 18 130 114 176
31 19 179 129 275
31 20 132 125 112
31 21 85 140 107
31 22 240 135 143
31 23 56 54 124
31 24 249 72 78
31 25 136 91 94
31 26 156 116 128
31 27 44 240 92
31 28 159 111 102
31 29 97 16 54
31 30 137 74 92
31 31 181 163 78



==> Cifra_figuretem/0.039/orig0.txt <==
0 0 168 193 223
0 1 172 198 228
0 2 173 199 229
0 3 173 199 230
0 4 174 199 230
0 5 174 200 231
0 6 172 201 233
0 7 172 202 233
0 8 171 201 233
0 9 170 200 232
0 10 170 200 232
0 11 170 200 232
0 12 171 199 232
0 13 171 198 231
0 14 170 196 229
0 15 169 196 229
0 16 170 197 230
0 17 169 195 228
0 18 167 194 228
0 19 167 195 230
0 20 166 195 230
0 21 164 193 229
0 22 163 192 228
0 23 162 191 227
0 24 161 190 226
0 25 159 188 224
0 26 158 187 222
0 27 156 185 220
0 28 155 184 219
0 29 152 181 217
0 30 149 178 214
0 31 148 177 211

1 0 176 195 223
1 1 182 201 229
1 2 186 205 233
1 3 190 209 237
1 4 188 207 236
1 5 183 204 233
1 6 179 204 234
1 7 179 205 235
1 8 179 205 235
1 9 176 202 232
1 10 176 202 232
1 11 176 202 232
1 12 175 202 231
1 13 174 201 231
1 14 174 200 230
1 15 174 200 230
1 16 174 201 231
1 17 174 201 230
1 18 173 200 230
1 19 171 200 231
1 20 170 199 230
1 21 168 197 229
1 22 168 196 228
1 23 166 195 227
1 24 164 193 225
1 25 163 192 224
1 26 160 189 221
1 27 159 188 220
1 28 158 187 219
1 29 157 186 217
1 30 155 184 216
1 31 154 182 213

2 0 186 200 226
2 1 192 206 233
2 2 173 187 214
2 3 133 147 174
2 4 162 176 203
2 5 189 206 233
2 6 189 212 240
2 7 186 210 238
2 8 185 209 237
2 9 183 207 235
2 10 183 207 235
2 11 183 207 235
2 12 181 207 234
2 13 180 207 233
2 14 180 207 234
2 15 180 207 234
2 16 180 207 234
2 17 180 208 234
2 18 180 207 234
2 19 177 206 235
2 20 175 204 234
2 21 174 203 233
2 22 174 203 233
2 23 172 201 231
2 24 170 200 229
2 25 169 198 228
2 26 166 196 225
2 27 165 194 224
2 28 163 192 222
2 29 161 191 220
2 30 160 190 219
2 31 160 188 217

3 0 194 205 230
3 1 173 183 209
3 2 92 101 127
3 3 54 62 89
3 4 77 84 111
3 5 111 121 147
3 6 158 174 200
3 7 192 210 236
3 8 199 218 244
3 9 193 214 240
3 10 189 212 238
3 11 189 213 239
3 12 188 213 238
3 13 188 213 237
3 14 187 213 237
3 15 187 213 237
3 16 187 213 237
3 17 187 212 236
3 18 186 212 236
3 19 183 211 237
3 20 181 210 237
3 21 180 209 236
3 22 180 209 235
3 23 178 207 234
3 24 176 205 232
3 25 175 204 231
3 26 173 202 228
3 27 171 200 227
3 28 170 199 226
3 29 168 197 224
3 30 167 196 223
3 31 166 194 220

4 0 203 211 234
4 1 194 201 225
4 2 143 146 171
4 3 92 93 119
4 4 69 66 93
4 5 57 56 82
4 6 66 70 93
4 7 110 117 141
4 8 167 179 202
4 9 201 218 242
4 10 203 226 250
4 11 196 221 245
4 12 195 217 241
4 13 198 217 240
4 14 199 217 240
4 15 198 216 240
4 16 197 215 238
4 17 196 214 237
4 18 194 213 236
4 19 189 214 237
4 20 187 213 237
4 21 186 212 235
4 22 185 211 235
4 23 185 210 234
4 24 183 209 232
4 25 182 207 231
4 26 180 206 229
4 27 179 204 228
4 28 177 203 226
4 29 176 201 225
4 30 175 200 224
4 31 174 198 222

5 0 211 217 238
5 1 217 222 244
5 2 217 220 242
5 3 191 193 215
5 4 140 140 163
5 5 96 96 118
5 6 68 71 92
5 7 54 59 80
5 8 64 72 94
5 9 113 125 148
5 10 168 184 208
5 11 200 218 242
5 12 210 227 250
5 13 207 223 245
5 14 206 221 243
5 15 206 221 243
5 16 205 220 242
5 17 203 219 241
5 18 202 218 240
5 19 199 219 241
5 20 197 218 241
5 21 196 217 239
5 22 195 216 238
5 23 194 215 238
5 24 193 214 236
5 25 190 212 235
5 26 188 211 233
5 27 186 210 232
5 28 185 208 230
5 29 183 207 229
5 30 182 205 227
5 31 181 204 225

6 0 219 222 241
6 1 223 227 245
6 2 221 225 244
6 3 224 229 247
6 4 220 225 244
6 5 192 197 214
6 6 152 155 173
6 7 111 114 133
6 8 74 78 98
6 9 58 64 85
6 10 70 77 101
6 11 113 121 145
6 12 172 182 203
6 13 211 224 241
6 14 217 230 249
6 15 214 227 246
6 16 211 224 243
6 17 211 224 243
6 18 210 224 243
6 19 208 223 245
6 20 207 222 245
6 21 206 221 244
6 22 204 220 242
6 23 203 218 241
6 24 202 217 239
6 25 199 216 238
6 26 195 215 235
6 27 193 213 234
6 28 192 212 233
6 29 192 212 233
6 30 191 211 232
6 31 190 210 230

7 0 227 227 243
7 1 231 233 249
7 2 227 232 247
7 3 226 233 247
7 4 225 235 248
7 5 229 238 251
7 6 234 237 252
7 7 217 218 235
7 8 171 171 190
7 9 116 115 136
7 10 80 78 102
7 11 59 57 83
7 12 62 66 87
7 13 108 120 136
7 14 179 190 206
7 15 218 229 246
7 16 223 235 251
7 17 219 230 247
7 18 217 228 245
7 19 216 227 247
7 20 215 225 247
7 21 214 224 245
7 22 212 222 244
7 23 211 221 242
7 24 210 220 241
7 25 207 219 240
7 26 202 219 238
7 27 200 218 237
7 28 199 217 236
7 29 198 216 235
7 30 197 215 234
7 31 197 213 231

8 0 233 230 245
8 1 238 236 251
8 2 236 236 250
8 3 235 237 251
8 4 234 238 251
8 5 234 237 249
8 6 237 237 249
8 7 240 239 252
8 8 239 240 253
8 9 171 172 188
8 10 101 101 120
8 11 85 85 106
8 12 67 71 91
8 13 51 59 77
8 14 68 75 94
8 15 120 127 146
8 16 177 184 202
8 17 215 223 240
8 18 230 237 255
8 19 223 232 249
8 20 220 229 247
8 21 218 227 245
8 22 218 226 245
8 23 217 226 244
8 24 215 223 242
8 25 212 223 240
8 26 209 223 239
8 27 208 222 238
8 28 206 221 237
8 29 205 220 236
8 30 204 218 235
8 31 204 217 233

9 0 238 234 247
9 1 244 239 252
9 2 243 239 252
9 3 244 239 253
9 4 244 239 253
9 5 244 239 253
9 6 244 241 252
9 7 243 241 252
9 8 195 196 209
9 9 114 116 132
9 10 81 85 103
9 11 80 84 103
9 12 74 78 98
9 13 62 66 87
9 14 56 60 80
9 15 53 57 77
9 16 66 70 90
9 17 109 113 132
9 18 172 177 195
9 19 213 221 236
9 20 226 235 249
9 21 225 234 248
9 22 223 232 246
9 23 222 231 245
9 24 220 229 243
9 25 219 227 242
9 26 218 226 241
9 27 216 225 239
9 28 215 224 238
9 29 215 223 238
9 30 214 222 237
9 31 213 221 235

10 0 245 237 248
10 1 250 242 253
10 2 250 242 253
10 3 250 242 253
10 4 250 243 254
10 5 249 242 254
10 6 246 240 252
10 7 202 197 212
10 8 114 110 130
10 9 87 85 107
10 10 83 84 107
10 11 79 80 104
10 12 72 74 96
10 13 68 69 90
10 14 67 67 89
10 15 61 62 83
10 16 56 57 78
10 17 48 49 70
10 18 54 55 76
10 19 98 103 118
10 20 169 175 187
10 21 222 228 240
10 22 236 242 254
10 23 232 238 250
10 24 227 233 246
10 25 226 231 244
10 26 226 230 243
10 27 225 229 242
10 28 224 228 241
10 29 224 228 241
10 30 223 227 240
10 31 222 225 238

11 0 251 240 248
11 1 255 244 253
11 2 254 243 252
11 3 254 244 252
11 4 254 243 252
11 5 254 244 253
11 6 235 227 237
11 7 154 147 161
11 8 86 80 96
11 9 81 77 94
11 10 84 82 101
11 11 77 77 97
11 12 75 74 95
11 13 76 73 96
11 14 80 77 100
11 15 80 77 100
11 16 77 74 97
11 17 73 70 93
11 18 64 62 83
11 19 57 58 73
11 20 65 67 79
11 21 109 111 123
11 22 174 177 188
11 23 223 225 236
11 24 240 242 253
11 25 238 239 251
11 26 235 233 246
11 27 234 232 245
11 28 233 231 245
11 29 232 229 243
11 30 230 228 241
11 31 229 227 240

12 0 252 239 246
12 1 255 243 251
12 2 255 242 250
12 3 255 243 250
12 4 255 243 250
12 5 254 243 250
12 6 250 241 247
12 7 231 222 229
12 8 179 171 179
12 9 104 99 108
12 10 52 48 59
12 11 38 35 48
12 12 45 42 60
12 13 75 70 93
12 14 97 92 115
12 15 95 90 113
12 16 88 83 106
12 17 77 72 96
12 18 64 60 82
12 19 55 54 70
12 20 45 45 57
12 21 38 38 50
12 22 51 51 62
12 23 96 96 108
12 24 159 159 170
12 25 215 213 224
12 26 243 238 250
12 27 245 239 251
12 28 240 234 247
12 29 239 232 244
12 30 238 231 243
12 31 236 229 241

13 0 250 237 245
13 1 254 241 249
13 2 253 240 249
13 3 254 241 250
13 4 254 241 250
13 5 254 241 250
13 6 253 242 251
13 7 255 245 254
13 8 255 247 255
13 9 170 159 170
13 10 70 59 71
13 11 67 57 70
13 12 75 68 85
13 13 97 93 114
13 14 112 108 129
13 15 105 102 123
13 16 98 95 116
13 17 89 85 106
13 18 69 66 87
13 19 57 56 77
13 20 52 52 73
13 21 51 51 70
13 22 50 50 67
13 23 42 43 59
13 24 49 50 65
13 25 85 87 100
13 26 151 152 163
13 27 212 211 220
13 28 241 236 246
13 29 242 234 242
13 30 242 230 238
13 31 243 229 236

14 0 238 229 244
14 1 242 234 249
14 2 242 233 248
14 3 243 234 249
14 4 242 234 249
14 5 243 235 250
14 6 244 236 251
14 7 243 235 250
14 8 203 194 211
14 9 124 115 133
14 10 105 96 114
14 11 113 104 122
14 12 106 100 122
14 13 102 99 123
14 14 102 98 120
14 15 87 84 103
14 16 69 67 82
14 17 54 52 65
14 18 41 39 51
14 19 33 34 44
14 20 30 33 41
14 21 30 33 40
14 22 31 35 40
14 23 32 36 39
14 24 30 34 35
14 25 27 31 36
14 26 33 38 48
14 27 65 66 76
14 28 134 132 140
14 29 211 205 213
14 30 239 228 236
14 31 241 228 236

15 0 206 202 223
15 1 213 209 230
15 2 214 210 232
15 3 216 212 233
15 4 216 212 234
15 5 218 214 235
15 6 218 214 234
15 7 214 210 230
15 8 173 169 189
15 9 115 111 132
15 10 86 82 103
15 11 74 70 91
15 12 63 59 82
15 13 62 58 81
15 14 58 55 75
15 15 50 48 64
15 16 45 43 55
15 17 45 44 52
15 18 48 47 54
15 19 46 47 58
15 20 43 45 58
15 21 44 47 58
15 22 42 45 54
15 23 35 38 45
15 24 30 33 38
15 25 30 34 40
15 26 33 36 45
15 27 23 24 34
15 28 62 61 72
15 29 192 189 201
15 30 232 227 239
15 31 233 226 239

16 0 202 193 215
16 1 209 201 223
16 2 212 203 225
16 3 212 203 225
16 4 211 203 225
16 5 214 206 227
16 6 215 208 226
16 7 216 208 226
16 8 213 205 223
16 9 194 186 205
16 10 146 138 156
16 11 85 78 96
16 12 48 44 57
16 13 38 36 45
16 14 38 36 46
16 15 54 53 64
16 16 78 76 89
16 17 85 83 96
16 18 77 75 89
16 19 67 67 85
16 20 57 58 77
16 21 53 54 71
16 22 47 49 64
16 23 39 41 54
16 24 30 32 42
16 25 30 32 41
16 26 31 32 41
16 27 33 33 43
16 28 112 113 124
16 29 196 196 210
16 30 202 203 219
16 31 202 202 219

17 0 215 199 218
17 1 221 205 224
17 2 224 208 227
17 3 224 209 227
17 4 223 207 226
17 5 224 208 226
17 6 225 209 225
17 7 224 208 223
17 8 224 208 223
17 9 225 209 224
17 10 225 209 224
17 11 175 160 174
17 12 70 62 69
17 13 36 36 35
17 14 38 38 42
17 15 52 50 60
17 16 74 71 87
17 17 72 68 90
17 18 58 54 77
17 19 48 48 60
17 20 38 40 47
17 21 31 34 39
17 22 29 32 34
17 23 31 34 35
17 24 29 33 31
17 25 30 32 34
17 26 29 29 37
17 27 72 72 83
17 28 177 177 190
17 29 195 196 212
17 30 187 188 207
17 31 185 186 206

18 0 216 197 216
18 1 221 202 221
18 2 221 202 220
18 3 222 203 221
18 4 223 204 222
18 5 224 205 222
18 6 227 206 222
18 7 227 207 222
18 8 228 207 222
18 9 226 206 221
18 10 219 199 214
18 11 156 136 151
18 12 83 72 86
18 13 75 72 84
18 14 72 68 83
18 15 70 65 84
18 16 67 60 82
18 17 62 55 78
18 18 60 52 76
18 19 55 51 71
18 20 50 47 63
18 21 46 44 57
18 22 41 40 52
18 23 42 41 51
18 24 40 39 48
18 25 35 31 43
18 26 50 44 59
18 27 147 140 157
18 28 206 199 216
18 29 202 195 212
18 30 201 194 212
18 31 199 193 210

19 0 215 194 211
19 1 220 199 216
19 2 220 199 216
19 3 221 200 217
19 4 220 199 216
19 5 221 199 216
19 6 223 202 217
19 7 224 203 218
19 8 224 203 218
19 9 224 203 218
19 10 213 192 207
19 11 168 148 163
19 12 117 103 118
19 13 89 81 96
19 14 78 70 87
19 15 77 69 88
19 16 74 66 87
19 17 69 61 83
19 18 66 59 82
19 19 60 56 77
19 20 54 51 70
19 21 50 48 64
19 22 46 44 59
19 23 44 41 55
19 24 40 38 50
19 25 40 34 48
19 26 106 95 112
19 27 194 181 199
19 28 205 193 210
19 29 202 190 207
19 30 202 190 207
19 31 200 188 205

20 0 211 187 201
20 1 216 191 206
20 2 215 191 205
20 3 220 195 210
20 4 220 196 210
20 5 219 196 211
20 6 221 199 214
20 7 219 198 213
20 8 217 196 211
20 9 218 197 212
20 10 219 198 213
20 11 217 197 212
20 12 201 183 197
20 13 165 149 163
20 14 119 105 120
20 15 89 78 94
20 16 79 70 88
20 17 76 70 89
20 18 74 69 89
20 19 65 62 81
20 20 56 53 72
20 21 51 49 64
20 22 45 43 57
20 23 42 40 53
20 24 35 32 44
20 25 66 59 72
20 26 168 151 167
20 27 210 192 209
20 28 207 189 205
20 29 206 188 204
20 30 204 185 202
20 31 201 183 199

21 0 208 182 194
21 1 211 184 196
21 2 210 183 196
21 3 212 185 198
21 4 209 182 195
21 5 208 183 196
21 6 210 189 203
21 7 210 189 204
21 8 208 187 202
21 9 209 188 204
21 10 212 191 206
21 11 216 195 210
21 12 221 198 212
21 13 222 199 213
21 14 203 184 198
21 15 159 145 160
21 16 116 107 122
21 17 88 83 99
21 18 74 72 88
21 19 69 67 85
21 20 61 58 76
21 21 54 51 67
21 22 47 44 58
21 23 40 38 51
21 24 37 36 47
21 25 115 106 118
21 26 201 180 194
21 27 210 186 201
21 28 211 188 203
21 29 209 185 200
21 30 205 181 196
21 31 202 180 194

22 0 211 181 192
22 1 215 185 196
22 2 216 186 197
22 3 217 187 197
22 4 215 184 195
22 5 214 186 198
22 6 214 190 203
22 7 213 190 204
22 8 210 187 201
22 9 209 186 200
22 10 209 186 200
22 11 209 186 200
22 12 208 185 201
22 13 207 183 200
22 14 209 185 200
22 15 204 183 196
22 16 188 171 184
22 17 153 142 155
22 18 101 92 108
22 19 83 74 96
22 20 72 67 88
22 21 56 56 73
22 22 45 47 61
22 23 35 32 45
22 24 77 68 80
22 25 177 159 172
22 26 213 186 199
22 27 210 183 195
22 28 213 185 198
22 29 210 182 195
22 30 204 176 189
22 31 202 175 188

23 0 208 177 189
23 1 217 186 199
23 2 217 186 199
23 3 217 186 198
23 4 218 187 200
23 5 217 187 201
23 6 215 188 201
23 7 215 189 202
23 8 215 188 201
23 9 215 189 202
23 10 215 188 202
23 11 214 188 201
23 12 211 187 204
23 13 207 184 204
23 14 209 182 197
23 15 212 183 195
23 16 213 188 199
23 17 199 178 191
23 18 140 124 141
23 19 103 88 113
23 20 78 70 94
23 21 51 53 70
23 22 35 39 52
23 23 46 41 53
23 24 147 127 140
23 25 211 182 195
23 26 211 181 192
23 27 211 181 191
23 28 210 180 190
23 29 207 177 187
23 30 202 172 182
23 31 198 169 179

24 0 190 163 179
24 1 197 169 185
24 2 197 170 186
24 3 199 172 188
24 4 202 174 191
24 5 204 176 192
24 6 207 177 192
24 7 209 179 193
24 8 208 178 193
24 9 209 179 194
24 10 207 178 192
24 11 209 180 194
24 12 210 183 199
24 13 208 181 198
24 14 211 182 195
24 15 213 184 195
24 16 211 186 198
24 17 170 152 167
24 18 116 104 123
24 19 91 82 105
24 20 64 59 80
24 21 46 45 61
24 22 38 35 48
24 23 98 86 97
24 24 199 174 187
24 25 213 183 195
24 26 212 181 192
24 27 213 183 193
24 28 214 184 194
24 29 210 180 190
24 30 202 172 182
24 31 197 168 178

25 0 189 158 171
25 1 197 165 179
25 2 198 167 180
25 3 201 169 183
25 4 203 172 185
25 5 203 171 185
25 6 204 172 187
25 7 206 174 189
25 8 205 174 189
25 9 206 174 189
25 10 206 175 190
25 11 207 175 190
25 12 208 177 192
25 13 210 179 193
25 14 211 180 191
25 15 214 184 195
25 16 184 160 173
25 17 124 109 127
25 18 92 86 107
25 19 72 70 89
25 20 52 50 67
25 21 42 36 52
25 22 63 51 64
25 23 161 140 151
25 24 201 172 183
25 25 198 167 177
25 26 196 166 176
25 27 196 166 176
25 28 199 169 179
25 29 195 165 175
25 30 192 162 172
25 31 191 162 172

26 0 198 159 165
26 1 203 163 169
26 2 201 162 168
26 3 203 164 170
26 4 206 166 173
26 5 204 166 175
26 6 202 167 181
26 7 204 170 185
26 8 204 170 185
26 9 201 167 183
26 10 201 167 182
26 11 201 167 183
26 12 201 167 182
26 13 201 166 179
26 14 204 171 181
26 15 188 159 169
26 16 135 113 128
26 17 96 84 104
26 18 74 71 93
26 19 53 55 72
26 20 44 44 58
26 21 48 38 52
26 22 118 99 111
26 23 192 164 175
26 24 196 163 172
26 25 194 160 169
26 26 187 156 166
26 27 186 156 165
26 28 187 157 167
26 29 184 154 164
26 30 182 152 162
26 31 181 151 161

27 0 203 155 160
27 1 208 160 165
27 2 209 160 166
27 3 211 163 168
27 4 213 164 170
27 5 212 165 171
27 6 210 167 175
27 7 209 167 177
27 8 209 168 178
27 9 205 166 177
27 10 200 162 174
27 11 198 160 173
27 12 198 159 172
27 13 194 154 168
27 14 185 155 167
27 15 141 120 132
27 16 103 87 103
27 17 89 76 97
27 18 69 58 81
27 19 53 50 66
27 20 44 38 49
27 21 86 68 77
27 22 177 147 156
27 23 204 165 175
27 24 201 159 172
27 25 199 160 172
27 26 193 157 167
27 27 189 154 163
27 28 188 153 162
27 29 183 149 157
27 30 178 143 152
27 31 174 140 149

28 0 199 149 156
28 1 207 155 163
28 2 209 158 165
28 3 212 161 168
28 4 214 163 170
28 5 214 163 169
28 6 213 165 169
28 7 213 167 172
28 8 211 165 172
28 9 207 164 172
28 10 204 163 172
28 11 201 161 171
28 12 197 157 167
28 13 195 159 169
28 14 145 120 130
28 15 78 62 73
28 16 80 69 83
28 17 76 66 83
28 18 60 49 68
28 19 48 40 54
28 20 61 48 57
28 21 146 121 127
28 22 201 164 170
28 23 201 158 167
28 24 203 158 171
28 25 196 154 167
28 26 188 150 159
28 27 184 147 155
28 28 184 147 155
28 29 182 145 153
28 30 178 140 148
28 31 174 138 145

29 0 194 144 151
29 1 204 153 160
29 2 206 155 162
29 3 209 158 165
29 4 210 160 167
29 5 209 158 164
29 6 209 159 162
29 7 211 162 165
29 8 208 160 165
29 9 204 159 165
29 10 204 161 169
29 11 202 160 169
29 12 195 158 164
29 13 191 159 162
29 14 160 133 137
29 15 100 79 86
29 16 66 51 60
29 17 56 46 57
29 18 56 49 61
29 19 48 36 48
29 20 99 80 88
29 21 179 149 155
29 22 196 158 162
29 23 195 153 159
29 24 192 150 159
29 25 190 150 160
29 26 185 147 156
29 27 180 143 151
29 28 177 140 148
29 29 173 136 144
29 30 170 133 141
29 31 166 130 138

30 0 187 136 143
30 1 195 144 151
30 2 197 146 153
30 3 200 149 156
30 4 203 152 159
30 5 205 153 158
30 6 208 156 156
30 7 208 157 157
30 8 205 155 157
30 9 201 153 157
30 10 198 152 157
30 11 197 152 158
30 12 194 154 155
30 13 190 152 151
30 14 192 154 155
30 15 182 147 152
30 16 139 111 118
30 17 83 65 73
30 18 51 39 47
30 19 62 44 54
30 20 137 111 118
30 21 182 148 152
30 22 187 146 148
30 23 187 145 147
30 24 180 139 145
30 25 176 137 145
30 26 173 135 144
30 27 169 132 140
30 28 168 131 139
30 29 165 128 136
30 30 161 124 132
30 31 155 119 127

31 0 181 133 139
31 1 186 137 144
31 2 188 138 145
31 3 191 141 148
31 4 196 145 153
31 5 198 147 152
31 6 201 148 149
31 7 201 149 150
31 8 198 148 150
31 9 196 148 151
31 10 192 146 150
31 11 193 149 153
31 12 195 152 153
31 13 189 146 145
31 14 186 140 142
31 15 185 138 144
31 16 181 140 148
31 17 158 129 136
31 18 109 88 95
31 19 111 86 96
31 20 155 124 132
31 21 167 129 133
31 22 169 127 129
31 23 167 125 128
31 24 164 124 128
31 25 158 121 127
31 26 152 116 123
31 27 148 112 119
31 28 148 111 119
31 29 145 108 116
31 30 138 101 109
31 31 133 98 105



==> Cifra_figuretem/0.039/orig1.txt <==
0 0 240 240 240
0 1 236 236 236
0 2 234 234 234
0 3 234 234 234
0 4 235 235 235
0 5 237 237 237
0 6 237 237 237
0 7 237 237 237
0 8 237 237 237
0 9 237 237 237
0 10 236 236 236
0 11 235 235 235
0 12 234 233 234
0 13 234 234 234
0 14 237 237 237
0 15 239 239 239
0 16 236 236 238
0 17 235 234 237
0 18 236 236 238
0 19 237 236 239
0 20 236 237 237
0 21 236 238 237
0 22 218 220 219
0 23 226 228 227
0 24 235 236 235
0 25 234 234 233
0 26 235 234 234
0 27 235 235 234
0 28 237 237 236
0 29 237 237 237
0 30 238 238 238
0 31 237 237 237

1 0 244 244 244
1 1 240 240 240
1 2 238 238 238
1 3 238 238 238
1 4 240 240 240
1 5 240 240 240
1 6 240 240 240
1 7 240 240 240
1 8 240 240 240
1 9 241 241 241
1 10 240 240 240
1 11 237 238 237
1 12 239 239 239
1 13 239 240 239
1 14 230 230 230
1 15 220 221 221
1 16 214 214 215
1 17 211 212 213
1 18 207 207 209
1 19 207 207 209
1 20 207 208 209
1 21 208 210 210
1 22 183 185 185
1 23 210 213 212
1 24 225 227 227
1 25 232 232 232
1 26 236 237 237
1 27 238 239 239
1 28 239 239 239
1 29 240 240 240
1 30 241 241 241
1 31 240 240 240

2 0 242 242 242
2 1 238 238 238
2 2 236 236 236
2 3 237 237 237
2 4 238 238 238
2 5 238 238 238
2 6 238 238 238
2 7 238 238 238
2 8 239 239 239
2 9 240 240 240
2 10 237 237 237
2 11 237 237 237
2 12 229 231 230
2 13 206 208 207
2 14 187 190 189
2 15 179 181 181
2 16 177 179 180
2 17 179 180 182
2 18 176 178 180
2 19 175 176 178
2 20 173 176 177
2 21 171 175 176
2 22 159 163 164
2 23 160 164 165
2 24 165 167 169
2 25 177 179 180
2 26 202 204 206
2 27 230 231 233
2 28 236 237 239
2 29 237 237 238
2 30 239 239 239
2 31 238 238 238

3 0 243 243 243
3 1 238 238 238
3 2 235 235 235
3 3 238 238 238
3 4 238 238 238
3 5 239 239 239
3 6 239 239 239
3 7 239 239 239
3 8 239 239 239
3 9 239 239 239
3 10 238 238 238
3 11 221 222 222
3 12 180 184 183
3 13 164 168 167
3 14 159 162 161
3 15 163 166 165
3 16 166 170 170
3 17 170 174 175
3 18 174 177 179
3 19 176 179 180
3 20 176 181 182
3 21 173 178 181
3 22 159 165 167
3 23 125 130 133
3 24 100 105 107
3 25 99 102 105
3 26 123 126 129
3 27 185 189 192
3 28 231 234 236
3 29 238 238 239
3 30 239 239 239
3 31 238 239 239

4 0 241 241 241
4 1 238 238 238
4 2 235 235 235
4 3 236 236 236
4 4 238 238 238
4 5 240 240 240
4 6 240 240 240
4 7 239 239 239
4 8 238 238 238
4 9 238 238 238
4 10 228 228 228
4 11 168 169 168
4 12 160 165 164
4 13 157 162 161
4 14 121 125 124
4 15 93 98 96
4 16 81 86 86
4 17 82 86 87
4 18 86 90 91
4 19 90 95 95
4 20 87 94 95
4 21 114 122 125
4 22 114 122 124
4 23 73 81 83
4 24 59 65 68
4 25 63 67 71
4 26 74 78 81
4 27 113 118 121
4 28 199 203 206
4 29 237 237 238
4 30 237 237 237
4 31 238 238 238

5 0 241 241 241
5 1 238 238 238
5 2 237 237 237
5 3 236 236 236
5 4 237 237 237
5 5 239 239 239
5 6 240 240 240
5 7 240 240 240
5 8 240 240 240
5 9 237 237 237
5 10 175 176 176
5 11 155 157 156
5 12 170 175 173
5 13 123 129 127
5 14 87 93 91
5 15 65 71 69
5 16 54 60 59
5 17 49 54 55
5 18 47 52 53
5 19 45 51 51
5 20 36 43 45
5 21 94 102 105
5 22 81 90 92
5 23 62 70 73
5 24 62 69 72
5 25 67 72 76
5 26 81 85 89
5 27 91 96 100
5 28 149 153 156
5 29 227 228 228
5 30 233 233 233
5 31 238 238 238

6 0 242 242 242
6 1 238 238 238
6 2 238 238 238
6 3 238 237 237
6 4 237 236 235
6 5 238 238 237
6 6 239 239 238
6 7 239 239 239
6 8 242 243 243
6 9 195 198 198
6 10 128 133 132
6 11 175 182 181
6 12 136 143 142
6 13 93 100 99
6 14 68 76 74
6 15 53 60 58
6 16 48 53 53
6 17 44 49 50
6 18 41 46 46
6 19 38 43 43
6 20 40 48 49
6 21 100 110 111
6 22 64 74 75
6 23 63 73 74
6 24 72 80 82
6 25 81 84 87
6 26 104 108 111
6 27 126 129 132
6 28 141 144 147
6 29 207 209 210
6 30 207 208 209
6 31 226 226 227

7 0 240 240 240
7 1 237 237 237
7 2 240 240 240
7 3 239 238 238
7 4 237 236 235
7 5 239 238 238
7 6 239 239 238
7 7 222 222 222
7 8 199 201 203
7 9 124 129 129
7 10 146 156 154
7 11 160 171 170
7 12 106 115 114
7 13 75 84 83
7 14 57 66 65
7 15 45 53 52
7 16 42 47 47
7 17 40 44 45
7 18 36 40 41
7 19 30 34 35
7 20 57 65 65
7 21 100 110 109
7 22 60 71 70
7 23 75 86 85
7 24 95 102 102
7 25 114 115 118
7 26 154 155 158
7 27 179 180 182
7 28 163 165 167
7 29 186 190 190
7 30 220 222 223
7 31 227 227 229

8 0 239 239 239
8 1 236 236 236
8 2 240 240 240
8 3 239 239 239
8 4 238 238 238
8 5 238 238 238
8 6 233 233 233
8 7 201 202 203
8 8 127 131 131
8 9 105 112 112
8 10 170 180 179
8 11 129 140 138
8 12 85 95 94
8 13 61 69 69
8 14 48 57 56
8 15 41 49 49
8 16 39 44 45
8 17 36 40 41
8 18 34 38 39
8 19 27 31 32
8 20 85 93 93
8 21 95 105 104
8 22 71 81 80
8 23 105 116 114
8 24 141 148 148
8 25 158 159 161
8 26 196 197 199
8 27 175 176 178
8 28 175 177 179
8 29 218 223 223
8 30 233 236 237
8 31 211 212 213

9 0 241 241 241
9 1 236 236 236
9 2 237 237 237
9 3 237 238 239
9 4 238 239 240
9 5 238 239 240
9 6 232 233 234
9 7 163 165 166
9 8 88 94 94
9 9 145 153 152
9 10 162 172 171
9 11 107 116 115
9 12 74 81 81
9 13 52 59 58
9 14 42 49 49
9 15 37 44 44
9 16 35 40 41
9 17 34 38 39
9 18 32 36 37
9 19 31 35 36
9 20 113 121 120
9 21 99 108 107
9 22 115 124 123
9 23 159 168 167
9 24 192 199 199
9 25 159 163 164
9 26 161 164 165
9 27 193 196 198
9 28 224 228 229
9 29 208 215 215
9 30 198 203 204
9 31 181 183 184

10 0 242 242 242
10 1 236 236 236
10 2 235 235 235
10 3 234 235 237
10 4 237 240 243
10 5 237 240 243
10 6 194 197 199
10 7 72 77 78
10 8 71 79 79
10 9 149 158 157
10 10 116 123 123
10 11 78 84 84
10 12 63 68 69
10 13 50 55 55
10 14 45 49 50
10 15 44 48 49
10 16 40 44 45
10 17 37 41 42
10 18 34 38 39
10 19 49 53 54
10 20 123 128 129
10 21 148 155 154
10 22 215 222 222
10 23 206 212 212
10 24 157 163 163
10 25 161 166 166
10 26 210 216 216
10 27 238 243 244
10 28 222 228 228
10 29 168 177 176
10 30 166 173 173
10 31 169 173 174

11 0 241 241 241
11 1 236 236 236
11 2 236 236 236
11 3 237 239 241
11 4 230 234 237
11 5 185 189 192
11 6 136 140 144
11 7 106 113 114
11 8 96 106 105
11 9 91 99 99
11 10 63 68 69
11 11 49 53 54
11 12 51 53 55
11 13 52 54 56
11 14 49 51 53
11 15 46 48 49
11 16 41 44 46
11 17 38 42 43
11 18 30 34 35
11 19 78 82 83
11 20 103 108 108
11 21 140 146 146
11 22 185 191 191
11 23 177 182 182
11 24 186 193 192
11 25 218 226 226
11 26 232 240 239
11 27 207 215 214
11 28 167 176 175
11 29 157 167 166
11 30 170 178 177
11 31 162 168 168

12 0 242 242 242
12 1 237 237 237
12 2 236 236 236
12 3 225 228 230
12 4 175 180 183
12 5 138 143 147
12 6 142 147 151
12 7 146 153 155
12 8 140 152 150
12 9 143 151 151
12 10 148 153 154
12 11 149 152 153
12 12 149 150 152
12 13 140 142 143
12 14 124 125 127
12 15 103 104 106
12 16 87 90 91
12 17 72 75 76
12 18 66 70 71
12 19 137 141 142
12 20 80 84 85
12 21 71 76 77
12 22 137 142 142
12 23 186 191 191
12 24 221 227 227
12 25 189 198 197
12 26 179 188 187
12 27 156 165 164
12 28 141 151 150
12 29 142 153 151
12 30 120 129 128
12 31 134 141 141

13 0 242 242 242
13 1 235 237 237
13 2 213 215 215
13 3 165 169 171
13 4 140 146 149
13 5 144 150 153
13 6 147 153 156
13 7 150 158 160
13 8 163 172 172
13 9 185 191 191
13 10 210 213 214
13 11 228 229 231
13 12 236 237 239
13 13 235 236 237
13 14 227 228 230
13 15 212 214 216
13 16 193 198 199
13 17 171 177 178
13 18 158 164 164
13 19 180 185 186
13 20 122 127 128
13 21 134 139 141
13 22 209 214 216
13 23 225 230 231
13 24 198 204 205
13 25 153 161 162
13 26 145 154 154
13 27 137 146 146
13 28 128 137 137
13 29 122 131 131
13 30 60 67 67
13 31 106 112 112

14 0 240 241 242
14 1 208 212 212
14 2 154 162 161
14 3 139 147 147
14 4 146 154 155
14 5 151 160 160
14 6 164 172 173
14 7 189 195 196
14 8 217 220 221
14 9 234 236 237
14 10 235 237 239
14 11 229 231 233
14 12 217 220 221
14 13 204 207 209
14 14 196 198 200
14 15 189 192 193
14 16 174 184 183
14 17 161 173 171
14 18 163 172 171
14 19 180 188 187
14 20 186 193 195
14 21 206 213 216
14 22 211 218 221
14 23 183 190 192
14 24 155 162 165
14 25 139 147 149
14 26 131 139 142
14 27 124 133 135
14 28 119 126 129
14 29 118 122 126
14 30 75 78 81
14 31 106 109 109

15 0 219 221 222
15 1 155 161 161
15 2 138 148 147
15 3 150 159 158
15 4 166 174 173
15 5 187 196 195
15 6 210 219 218
15 7 226 233 233
15 8 226 230 230
15 9 215 219 219
15 10 202 206 207
15 11 189 194 194
15 12 177 183 183
15 13 174 181 181
15 14 177 184 184
15 15 171 178 178
15 16 155 167 165
15 17 151 164 161
15 18 172 182 181
15 19 207 215 214
15 20 207 215 216
15 21 191 199 202
15 22 163 171 174
15 23 144 152 155
15 24 135 143 146
15 25 127 135 138
15 26 120 128 131
15 27 118 126 129
15 28 114 120 124
15 29 107 108 113
15 30 95 96 100
15 31 126 127 128

16 0 174 177 178
16 1 137 143 143
16 2 159 167 167
16 3 187 195 194
16 4 208 216 215
16 5 220 227 227
16 6 214 222 221
16 7 199 207 207
16 8 187 194 194
16 9 175 182 182
16 10 166 174 174
16 11 166 174 174
16 12 174 184 183
16 13 175 185 184
16 14 166 176 175
16 15 151 162 161
16 16 156 168 166
16 17 170 181 180
16 18 187 196 195
16 19 215 221 221
16 20 174 181 183
16 21 147 155 158
16 22 138 146 149
16 23 130 138 141
16 24 124 132 135
16 25 120 128 131
16 26 117 125 128
16 27 112 120 123
16 28 101 107 111
16 29 97 98 103
16 30 118 119 123
16 31 143 145 145

17 0 144 149 149
17 1 132 137 137
17 2 177 182 182
17 3 207 212 213
17 4 207 212 213
17 5 195 200 201
17 6 181 187 187
17 7 171 179 178
17 8 164 173 172
17 9 161 171 170
17 10 173 182 181
17 11 182 191 190
17 12 171 183 181
17 13 159 171 169
17 14 147 159 157
17 15 160 171 169
17 16 182 193 191
17 17 188 198 197
17 18 185 193 193
17 19 185 190 190
17 20 145 151 153
17 21 130 138 141
17 22 126 134 137
17 23 121 129 132
17 24 121 129 132
17 25 117 125 128
17 26 108 116 119
17 27 102 111 114
17 28 88 95 98
17 29 89 90 95
17 30 132 132 136
17 31 158 160 161

18 0 137 144 144
18 1 121 125 126
18 2 165 167 169
18 3 198 201 202
18 4 169 171 173
18 5 161 164 165
18 6 165 167 169
18 7 166 171 172
18 8 169 177 176
18 9 185 193 193
18 10 190 198 198
18 11 169 177 177
18 12 155 166 164
18 13 152 163 162
18 14 166 177 175
18 15 186 196 195
18 16 211 221 219
18 17 196 204 203
18 18 113 118 118
18 19 99 101 103
18 20 137 142 144
18 21 121 129 132
18 22 119 127 130
18 23 122 130 133
18 24 116 124 127
18 25 105 113 116
18 26 100 108 111
18 27 99 107 110
18 28 80 87 90
18 29 74 75 80
18 30 150 151 155
18 31 194 196 197

19 0 141 149 149
19 1 119 123 124
19 2 64 64 66
19 3 116 117 119
19 4 127 128 130
19 5 145 146 148
19 6 149 150 152
19 7 165 168 169
19 8 171 176 176
19 9 165 170 171
19 10 143 147 148
19 11 122 127 128
19 12 123 130 130
19 13 123 131 130
19 14 166 173 173
19 15 180 188 187
19 16 217 226 225
19 17 147 155 154
19 18 37 41 42
19 19 30 31 33
19 20 108 112 115
19 21 122 130 133
19 22 122 130 133
19 23 111 119 122
19 24 103 111 114
19 25 99 107 110
19 26 96 104 107
19 27 99 107 110
19 28 92 98 102
19 29 76 78 82
19 30 134 135 139
19 31 188 189 190

20 0 155 163 162
20 1 137 141 142
20 2 25 25 27
20 3 57 57 59
20 4 57 58 60
20 5 33 34 35
20 6 54 55 57
20 7 148 149 151
20 8 162 163 165
20 9 151 153 154
20 10 126 127 129
20 11 92 94 96
20 12 107 111 112
20 13 91 95 96
20 14 149 153 154
20 15 166 170 171
20 16 178 185 185
20 17 87 92 93
20 18 59 61 62
20 19 32 32 34
20 20 77 82 84
20 21 114 121 124
20 22 106 114 117
20 23 101 109 112
20 24 98 106 109
20 25 96 104 107
20 26 99 107 110
20 27 119 127 130
20 28 88 94 97
20 29 55 57 61
20 30 121 121 125
20 31 193 194 195

21 0 139 146 146
21 1 157 165 165
21 2 64 66 67
21 3 28 29 31
21 4 20 23 24
21 5 8 11 12
21 6 102 105 106
21 7 142 145 146
21 8 157 159 160
21 9 133 136 137
21 10 106 108 109
21 11 109 112 114
21 12 119 125 127
21 13 139 145 148
21 14 171 176 179
21 15 157 163 165
21 16 137 141 143
21 17 78 81 82
21 18 106 108 110
21 19 39 39 41
21 20 64 67 69
21 21 106 112 113
21 22 102 107 109
21 23 102 107 108
21 24 98 104 105
21 25 104 110 112
21 26 123 130 131
21 27 99 105 107
21 28 36 41 43
21 29 25 25 27
21 30 139 139 141
21 31 231 232 232

22 0 105 112 112
22 1 127 136 135
22 2 128 132 133
22 3 52 54 56
22 4 55 59 60
22 5 114 118 119
22 6 169 173 174
22 7 167 171 172
22 8 173 177 178
22 9 166 170 171
22 10 167 171 172
22 11 179 183 185
22 12 185 193 196
22 13 190 198 201
22 14 150 158 161
22 15 137 145 148
22 16 101 104 106
22 17 77 77 79
22 18 99 100 102
22 19 54 55 57
22 20 60 63 65
22 21 105 109 110
22 22 101 105 106
22 23 99 103 104
22 24 112 116 117
22 25 123 129 129
22 26 95 101 101
22 27 87 93 93
22 28 120 125 125
22 29 167 167 167
22 30 226 225 225
22 31 241 241 241

23 0 88 95 94
23 1 90 99 98
23 2 101 105 106
23 3 112 114 115
23 4 128 132 133
23 5 138 141 142
23 6 149 153 154
23 7 161 165 166
23 8 163 167 168
23 9 160 164 165
23 10 152 156 157
23 11 141 146 147
23 12 131 138 141
23 13 129 137 140
23 14 118 126 129
23 15 125 132 135
23 16 74 77 79
23 17 58 59 61
23 18 108 109 111
23 19 111 112 114
23 20 58 61 62
23 21 102 106 107
23 22 103 107 108
23 23 118 122 123
23 24 118 122 123
23 25 89 94 94
23 26 103 107 108
23 27 161 166 167
23 28 215 219 220
23 29 238 239 239
23 30 241 240 241
23 31 238 238 238

24 0 58 65 65
24 1 39 47 46
24 2 51 54 55
24 3 59 61 62
24 4 78 81 82
24 5 105 109 110
24 6 116 120 121
24 7 116 120 121
24 8 111 115 116
24 9 105 109 110
24 10 100 104 105
24 11 98 103 104
24 12 102 110 113
24 13 112 120 123
24 14 113 121 124
24 15 113 120 123
24 16 59 62 64
24 17 87 87 89
24 18 126 127 129
24 19 90 91 93
24 20 64 66 68
24 21 107 112 113
24 22 118 122 123
24 23 105 109 110
24 24 87 91 92
24 25 119 122 123
24 26 179 182 183
24 27 223 226 227
24 28 237 240 241
24 29 239 239 240
24 30 239 239 239
24 31 238 238 238

25 0 86 93 93
25 1 35 43 42
25 2 71 75 76
25 3 70 72 74
25 4 55 59 60
25 5 67 71 72
25 6 81 85 86
25 7 92 96 97
25 8 102 106 107
25 9 103 107 108
25 10 100 104 105
25 11 101 106 107
25 12 106 113 116
25 13 110 118 121
25 14 113 121 124
25 15 100 107 110
25 16 45 47 50
25 17 113 114 116
25 18 113 114 116
25 19 70 70 72
25 20 74 77 78
25 21 113 117 118
25 22 93 97 98
25 23 91 95 96
25 24 136 139 140
25 25 195 196 198
25 26 230 231 233
25 27 238 239 241
25 28 237 238 240
25 29 238 238 238
25 30 239 239 239
25 31 238 238 238

26 0 140 147 147
26 1 89 98 97
26 2 66 70 70
26 3 70 72 73
26 4 67 71 72
26 5 25 28 29
26 6 16 19 20
26 7 34 37 38
26 8 82 86 87
26 9 99 103 104
26 10 69 72 73
26 11 81 86 87
26 12 79 86 89
26 13 93 101 104
26 14 112 120 123
26 15 87 94 97
26 16 23 26 28
26 17 77 78 79
26 18 126 127 129
26 19 98 99 101
26 20 62 65 66
26 21 87 91 92
26 22 104 108 109
26 23 156 160 161
26 24 207 209 211
26 25 233 234 236
26 26 239 239 241
26 27 239 239 241
26 28 239 239 240
26 29 239 239 239
26 30 237 237 237
26 31 237 237 237

27 0 181 187 187
27 1 134 143 142
27 2 115 119 120
27 3 77 79 81
27 4 51 55 56
27 5 25 28 29
27 6 13 16 17
27 7 15 19 19
27 8 76 80 81
27 9 90 94 95
27 10 28 32 33
27 11 45 50 51
27 12 40 46 49
27 13 79 87 90
27 14 111 119 122
27 15 75 82 85
27 16 15 17 19
27 17 83 83 85
27 18 116 117 119
27 19 103 103 106
27 20 71 73 75
27 21 122 126 127
27 22 177 181 182
27 23 215 219 220
27 24 233 234 236
27 25 239 238 240
27 26 240 239 241
27 27 239 238 240
27 28 240 240 241
27 29 239 239 239
27 30 236 236 236
27 31 236 236 236

28 0 218 224 223
28 1 160 168 166
28 2 126 131 130
28 3 114 118 119
28 4 106 112 112
28 5 102 107 108
28 6 114 120 120
28 7 101 107 107
28 8 102 108 110
28 9 118 123 125
28 10 77 82 84
28 11 72 78 81
28 12 80 87 90
28 13 116 124 127
28 14 133 141 145
28 15 82 89 92
28 16 18 19 21
28 17 95 96 97
28 18 102 103 104
28 19 90 91 92
28 20 131 133 133
28 21 192 194 194
28 22 224 226 226
28 23 233 235 236
28 24 235 236 237
28 25 237 237 238
28 26 239 238 240
28 27 238 237 239
28 28 240 239 241
28 29 240 240 240
28 30 238 238 238
28 31 237 237 237

29 0 232 238 236
29 1 197 204 202
29 2 139 144 143
29 3 100 107 106
29 4 89 97 97
29 5 90 98 97
29 6 102 111 110
29 7 96 104 105
29 8 98 106 109
29 9 137 145 148
29 10 131 138 141
29 11 121 129 132
29 12 122 130 133
29 13 137 145 147
29 14 113 121 124
29 15 52 58 61
29 16 9 10 11
29 17 77 77 77
29 18 106 106 106
29 19 118 118 118
29 20 200 200 200
29 21 227 228 228
29 22 237 238 238
29 23 237 237 237
29 24 236 236 236
29 25 236 236 236
29 26 238 238 238
29 27 238 238 238
29 28 239 239 239
29 29 240 240 240
29 30 240 240 240
29 31 237 237 237

30 0 238 243 241
30 1 224 229 227
30 2 196 201 200
30 3 149 157 156
30 4 103 112 111
30 5 75 84 83
30 6 62 71 70
30 7 55 64 64
30 8 57 65 67
30 9 65 73 76
30 10 65 73 75
30 11 65 73 75
30 12 61 69 71
30 13 60 68 71
30 14 51 59 62
30 15 31 38 40
30 16 18 20 21
30 17 37 37 37
30 18 110 110 110
30 19 200 200 200
30 20 232 232 232
30 21 236 236 236
30 22 239 239 239
30 23 238 238 238
30 24 236 236 236
30 25 236 236 236
30 26 239 239 239
30 27 240 240 240
30 28 239 239 239
30 29 239 239 239
30 30 239 239 239
30 31 238 238 238

31 0 238 242 241
31 1 233 237 236
31 2 227 231 230
31 3 213 219 218
31 4 191 198 198
31 5 160 167 167
31 6 132 139 138
31 7 107 114 114
31 8 89 95 97
31 9 75 82 84
31 10 66 72 75
31 11 63 69 72
31 12 62 69 71
31 13 67 73 76
31 14 81 87 90
31 15 105 111 113
31 16 134 135 136
31 17 158 158 158
31 18 207 207 207
31 19 238 238 238
31 20 238 238 238
31 21 237 237 237
31 22 238 238 238
31 23 239 239 239
31 24 236 236 236
31 25 236 236 236
31 26 238 238 238
31 27 241 241 241
31 28 240 240 240
31 29 238 238 238
31 30 239 239 239
31 31 238 238 238



==> Cifra_figuretem/0.039/orig2.txt <==
0 0 207 196 168
0 1 210 198 170
0 2 209 198 168
0 3 203 197 167
0 4 201 196 166
0 5 204 198 166
0 6 208 200 167
0 7 211 202 168
0 8 210 202 168
0 9 210 201 170
0 10 214 205 174
0 11 215 206 175
0 12 215 206 175
0 13 216 205 177
0 14 216 204 177
0 15 210 201 172
0 16 206 198 165
0 17 207 199 164
0 18 208 198 163
0 19 207 197 162
0 20 203 193 159
0 21 199 189 157
0 22 198 188 156
0 23 196 186 152
0 24 188 181 146
0 25 178 174 138
0 26 176 173 136
0 27 181 176 141
0 28 190 185 154
0 29 199 191 161
0 30 201 192 163
0 31 199 190 162

1 0 216 205 176
1 1 216 204 175
1 2 214 202 172
1 3 206 199 169
1 4 203 197 167
1 5 207 199 167
1 6 210 201 166
1 7 211 201 165
1 8 209 199 164
1 9 209 199 165
1 10 214 204 170
1 11 216 206 172
1 12 216 206 172
1 13 220 207 175
1 14 222 209 178
1 15 218 208 174
1 16 214 206 170
1 17 213 205 168
1 18 213 203 167
1 19 213 203 167
1 20 210 200 165
1 21 209 199 165
1 22 208 197 164
1 23 205 194 161
1 24 200 191 158
1 25 192 185 151
1 26 184 179 144
1 27 184 179 146
1 28 194 189 160
1 29 205 197 170
1 30 211 200 175
1 31 208 197 172

2 0 215 205 174
2 1 214 203 173
2 2 210 199 169
2 3 204 195 166
2 4 203 194 165
2 5 206 197 166
2 6 208 198 164
2 7 206 195 163
2 8 203 193 162
2 9 203 192 162
2 10 208 197 164
2 11 211 201 167
2 12 212 201 167
2 13 216 202 170
2 14 220 206 175
2 15 219 208 175
2 16 216 207 171
2 17 213 205 168
2 18 213 204 167
2 19 212 203 166
2 20 212 202 166
2 21 210 202 165
2 22 208 200 164
2 23 204 194 160
2 24 189 180 153
2 25 179 174 146
2 26 181 177 147
2 27 188 184 154
2 28 195 190 161
2 29 202 198 169
2 30 206 199 173
2 31 204 194 169

3 0 214 203 171
3 1 212 201 169
3 2 209 199 166
3 3 205 196 165
3 4 205 196 166
3 5 208 199 167
3 6 209 199 166
3 7 206 195 164
3 8 203 192 163
3 9 203 192 163
3 10 206 196 164
3 11 208 197 166
3 12 208 198 166
3 13 211 201 167
3 14 215 204 171
3 15 219 208 174
3 16 219 208 172
3 17 216 207 169
3 18 215 206 168
3 19 213 205 167
3 20 212 203 167
3 21 212 205 167
3 22 205 199 162
3 23 154 150 125
3 24 121 125 117
3 25 108 112 106
3 26 114 114 102
3 27 159 158 137
3 28 198 193 163
3 29 203 197 168
3 30 201 195 166
3 31 195 190 160

4 0 213 201 169
4 1 210 200 166
4 2 208 200 164
4 3 208 199 165
4 4 209 200 166
4 5 210 201 167
4 6 210 201 167
4 7 206 197 163
4 8 203 193 161
4 9 202 193 162
4 10 205 195 164
4 11 206 196 165
4 12 206 197 165
4 13 209 201 166
4 14 211 203 167
4 15 215 205 168
4 16 217 206 169
4 17 215 204 169
4 18 209 200 165
4 19 203 194 161
4 20 199 191 158
4 21 198 191 157
4 22 144 140 118
4 23 73 78 75
4 24 78 91 95
4 25 67 76 80
4 26 52 55 57
4 27 88 91 82
4 28 159 157 133
4 29 192 188 159
4 30 191 187 153
4 31 184 181 144

5 0 211 200 167
5 1 210 202 166
5 2 211 203 166
5 3 211 203 166
5 4 212 204 168
5 5 215 205 170
5 6 213 205 169
5 7 210 202 166
5 8 206 199 163
5 9 202 194 160
5 10 201 192 161
5 11 202 192 162
5 12 202 192 163
5 13 198 190 161
5 14 193 184 159
5 15 186 177 157
5 16 182 172 155
5 17 176 165 152
5 18 166 155 148
5 19 158 147 143
5 20 158 147 142
5 21 135 128 112
5 22 59 62 61
5 23 61 71 77
5 24 83 94 97
5 25 66 71 71
5 26 73 74 71
5 27 71 74 70
5 28 99 100 91
5 29 142 142 122
5 30 174 171 135
5 31 179 177 132

6 0 211 202 167
6 1 210 203 167
6 2 213 204 168
6 3 212 203 166
6 4 212 202 166
6 5 213 203 169
6 6 208 200 167
6 7 200 193 162
6 8 189 183 158
6 9 178 171 153
6 10 170 162 151
6 11 169 160 154
6 12 161 152 152
6 13 151 144 147
6 14 147 138 144
6 15 142 133 141
6 16 138 129 140
6 17 137 125 139
6 18 135 122 136
6 19 131 119 133
6 20 132 120 135
6 21 80 77 78
6 22 37 46 46
6 23 57 67 72
6 24 73 81 82
6 25 58 60 58
6 26 78 80 77
6 27 70 74 68
6 28 130 127 107
6 29 161 158 128
6 30 170 167 126
6 31 171 170 121

7 0 204 193 164
7 1 197 189 162
7 2 193 183 160
7 3 183 173 155
7 4 173 163 152
7 5 166 156 150
7 6 158 148 148
7 7 150 142 145
7 8 143 135 144
7 9 137 131 144
7 10 134 128 141
7 11 135 128 142
7 12 129 123 143
7 13 126 121 142
7 14 128 120 139
7 15 129 120 137
7 16 129 121 137
7 17 133 122 136
7 18 134 121 133
7 19 134 121 133
7 20 127 117 131
7 21 60 61 65
7 22 43 53 52
7 23 40 47 49
7 24 54 60 59
7 25 63 67 66
7 26 64 70 69
7 27 92 94 78
7 28 180 174 140
7 29 182 178 137
7 30 167 165 120
7 31 161 159 111

8 0 153 143 145
8 1 143 135 142
8 2 142 132 141
8 3 140 129 140
8 4 132 123 138
8 5 129 123 139
8 6 129 122 141
8 7 127 121 142
8 8 126 121 140
8 9 127 122 139
8 10 126 121 137
8 11 128 121 138
8 12 127 121 139
8 13 127 121 138
8 14 129 121 138
8 15 130 122 137
8 16 129 122 137
8 17 133 123 135
8 18 134 122 133
8 19 133 122 134
8 20 102 96 107
8 21 53 56 59
8 22 66 73 74
8 23 48 52 51
8 24 36 40 39
8 25 67 74 76
8 26 75 83 80
8 27 146 143 116
8 28 188 182 145
8 29 174 170 132
8 30 164 161 120
8 31 157 156 111

9 0 128 120 135
9 1 125 119 136
9 2 129 120 138
9 3 132 122 137
9 4 127 121 135
9 5 126 122 136
9 6 128 122 137
9 7 127 123 141
9 8 126 123 138
9 9 128 123 137
9 10 130 122 135
9 11 129 120 134
9 12 131 121 132
9 13 135 121 130
9 14 132 120 134
9 15 131 123 136
9 16 128 122 137
9 17 131 122 135
9 18 133 123 137
9 19 93 87 97
9 20 46 47 49
9 21 66 71 72
9 22 82 88 90
9 23 56 59 58
9 24 49 53 52
9 25 68 75 79
9 26 83 85 78
9 27 176 173 139
9 28 185 181 143
9 29 180 175 137
9 30 170 166 127
9 31 163 161 120

10 0 128 120 135
10 1 125 120 134
10 2 126 121 138
10 3 132 126 140
10 4 131 125 137
10 5 125 119 136
10 6 125 120 136
10 7 130 125 142
10 8 129 123 140
10 9 130 121 136
10 10 136 122 130
10 11 135 121 128
10 12 134 121 131
10 13 134 120 128
10 14 131 121 132
10 15 129 122 133
10 16 129 121 134
10 17 129 121 135
10 18 90 87 95
10 19 43 44 44
10 20 49 51 49
10 21 75 79 78
10 22 86 93 94
10 23 66 74 76
10 24 59 66 67
10 25 60 67 70
10 26 53 55 48
10 27 167 163 130
10 28 185 179 143
10 29 181 175 138
10 30 176 171 134
10 31 172 168 129

11 0 128 123 141
11 1 127 122 138
11 2 125 120 138
11 3 131 125 141
11 4 134 128 140
11 5 125 119 133
11 6 123 119 134
11 7 125 121 139
11 8 126 121 137
11 9 130 122 135
11 10 134 122 132
11 11 136 125 133
11 12 130 121 133
11 13 130 120 133
11 14 129 119 133
11 15 130 121 135
11 16 130 123 133
11 17 83 80 85
11 18 46 46 47
11 19 61 64 62
11 20 83 87 88
11 21 77 82 83
11 22 62 69 71
11 23 73 82 85
11 24 64 73 73
11 25 50 55 54
11 26 47 50 42
11 27 162 159 128
11 28 183 178 140
11 29 180 174 136
11 30 180 174 136
11 31 178 173 135

12 0 128 123 142
12 1 128 122 139
12 2 128 121 138
12 3 128 121 136
12 4 135 127 140
12 5 129 121 134
12 6 124 119 135
12 7 123 119 137
12 8 124 119 136
12 9 127 121 136
12 10 130 123 137
12 11 130 123 137
12 12 127 121 134
12 13 126 118 135
12 14 130 121 137
12 15 127 119 133
12 16 91 86 93
12 17 43 43 43
12 18 53 54 52
12 19 70 72 70
12 20 77 80 81
12 21 84 87 89
12 22 80 86 87
12 23 76 85 87
12 24 75 83 82
12 25 93 97 95
12 26 108 110 97
12 27 169 167 133
12 28 176 174 134
12 29 175 172 132
12 30 177 173 134
12 31 177 173 134

13 0 128 121 138
13 1 125 119 137
13 2 127 121 137
13 3 127 120 135
13 4 130 121 136
13 5 133 123 136
13 6 126 120 135
13 7 123 120 135
13 8 123 119 136
13 9 123 118 135
13 10 124 119 133
13 11 124 119 134
13 12 126 120 135
13 13 127 119 136
13 14 120 114 127
13 15 84 81 84
13 16 48 47 44
13 17 51 52 47
13 18 56 57 53
13 19 58 59 54
13 20 60 60 57
13 21 71 71 68
13 22 86 92 91
13 23 75 83 84
13 24 120 126 126
13 25 162 165 164
13 26 156 158 138
13 27 169 170 130
13 28 167 168 127
13 29 168 168 127
13 30 171 170 129
13 31 172 170 128

14 0 130 120 132
14 1 126 119 136
14 2 126 121 138
14 3 128 121 137
14 4 126 119 136
14 5 132 122 137
14 6 128 120 134
14 7 122 117 133
14 8 122 118 134
14 9 122 117 135
14 10 124 118 131
14 11 123 117 131
14 12 126 120 136
14 13 120 114 127
14 14 81 78 80
14 15 57 55 48
14 16 52 52 44
14 17 57 59 51
14 18 60 60 52
14 19 62 61 52
14 20 56 54 45
14 21 67 67 61
14 22 76 81 81
14 23 103 109 111
14 24 157 161 164
14 25 160 162 157
14 26 162 163 134
14 27 168 168 128
14 28 165 167 126
14 29 165 166 126
14 30 168 167 127
14 31 172 170 128

15 0 130 120 133
15 1 128 120 136
15 2 126 121 139
15 3 126 120 136
15 4 124 119 136
15 5 128 120 136
15 6 130 122 136
15 7 123 118 132
15 8 122 117 133
15 9 121 117 133
15 10 124 117 131
15 11 126 118 134
15 12 126 121 137
15 13 94 91 94
15 14 61 60 50
15 15 62 59 46
15 16 55 54 42
15 17 48 49 38
15 18 60 57 43
15 19 64 58 43
15 20 57 52 40
15 21 66 67 63
15 22 94 99 102
15 23 147 152 156
15 24 155 157 156
15 25 157 155 139
15 26 177 173 143
15 27 173 171 135
15 28 169 167 130
15 29 168 166 127
15 30 168 165 126
15 31 172 169 129

16 0 128 119 134
16 1 127 120 135
16 2 127 122 139
16 3 126 119 135
16 4 124 119 136
16 5 123 118 136
16 6 128 121 135
16 7 127 119 133
16 8 123 117 132
16 9 121 117 132
16 10 123 117 134
16 11 126 120 135
16 12 120 118 125
16 13 82 80 73
16 14 66 61 46
16 15 64 58 42
16 16 56 50 35
16 17 49 44 30
16 18 55 47 31
16 19 54 45 30
16 20 57 53 44
16 21 103 105 105
16 22 152 156 159
16 23 147 149 148
16 24 147 145 135
16 25 182 176 157
16 26 192 185 160
16 27 185 178 151
16 28 180 174 145
16 29 177 171 140
16 30 173 168 133
16 31 174 171 132

17 0 126 119 133
17 1 125 118 133
17 2 126 120 136
17 3 127 120 135
17 4 124 118 136
17 5 122 117 135
17 6 124 117 132
17 7 127 117 131
17 8 126 116 133
17 9 123 118 133
17 10 112 109 123
17 11 91 89 94
17 12 78 78 73
17 13 65 62 51
17 14 58 50 35
17 15 52 43 28
17 16 49 39 25
17 17 53 44 32
17 18 75 66 54
17 19 112 106 96
17 20 120 119 117
17 21 154 154 156
17 22 158 158 156
17 23 139 137 130
17 24 163 156 144
17 25 208 200 182
17 26 204 195 175
17 27 200 189 167
17 28 197 185 162
17 29 190 180 156
17 30 181 174 143
17 31 178 173 136

18 0 126 120 133
18 1 124 117 132
18 2 126 118 134
18 3 124 117 133
18 4 124 116 133
18 5 122 116 132
18 6 122 115 130
18 7 125 116 131
18 8 128 118 131
18 9 109 102 114
18 10 64 62 65
18 11 36 36 30
18 12 33 31 22
18 13 40 34 21
18 14 57 47 33
18 15 68 55 41
18 16 79 68 54
18 17 135 130 120
18 18 170 169 160
18 19 180 179 173
18 20 159 156 154
18 21 144 141 136
18 22 139 134 130
18 23 134 125 125
18 24 157 145 143
18 25 212 203 188
18 26 211 200 182
18 27 209 197 175
18 28 206 192 169
18 29 198 185 161
18 30 187 177 147
18 31 179 171 136

19 0 124 118 133
19 1 122 115 132
19 2 124 117 133
19 3 123 117 133
19 4 124 117 131
19 5 125 118 132
19 6 126 118 133
19 7 128 120 135
19 8 105 97 104
19 9 58 53 49
19 10 25 24 18
19 11 36 33 29
19 12 50 44 42
19 13 52 46 46
19 14 97 90 92
19 15 110 100 103
19 16 107 97 97
19 17 136 129 122
19 18 155 150 139
19 19 137 132 125
19 20 119 114 110
19 21 128 119 122
19 22 133 123 129
19 23 130 118 128
19 24 136 124 127
19 25 200 191 175
19 26 213 202 183
19 27 210 197 177
19 28 208 193 171
19 29 199 185 160
19 30 186 174 144
19 31 175 165 132

20 0 124 117 133
20 1 122 114 131
20 2 122 116 133
20 3 121 116 133
20 4 122 115 131
20 5 126 117 133
20 6 129 119 134
20 7 106 98 104
20 8 51 47 42
20 9 36 33 30
20 10 78 72 79
20 11 110 103 113
20 12 120 111 122
20 13 113 105 121
20 14 122 116 134
20 15 123 118 133
20 16 120 114 128
20 17 77 72 76
20 18 101 94 96
20 19 105 98 103
20 20 68 64 68
20 21 122 114 127
20 22 126 117 131
20 23 128 117 132
20 24 126 114 121
20 25 183 171 157
20 26 213 199 180
20 27 205 190 168
20 28 205 188 164
20 29 194 178 151
20 30 183 168 137
20 31 175 162 128

21 0 129 118 133
21 1 127 116 129
21 2 127 117 131
21 3 123 115 133
21 4 124 118 135
21 5 127 119 135
21 6 92 85 89
21 7 33 30 22
21 8 39 36 35
21 9 103 98 108
21 10 129 119 134
21 11 128 117 133
21 12 129 121 134
21 13 126 117 131
21 14 122 113 132
21 15 122 115 132
21 16 125 118 134
21 17 99 96 106
21 18 114 111 123
21 19 123 118 135
21 20 87 83 95
21 21 108 104 115
21 22 128 122 137
21 23 126 119 135
21 24 123 110 119
21 25 164 152 144
21 26 206 196 180
21 27 197 188 170
21 28 193 184 165
21 29 181 173 155
21 30 169 162 141
21 31 165 159 137

22 0 125 116 133
22 1 125 116 131
22 2 128 119 135
22 3 127 120 136
22 4 119 112 128
22 5 86 80 86
22 6 31 28 26
22 7 33 29 34
22 8 104 96 108
22 9 129 120 136
22 10 125 117 131
22 11 120 115 128
22 12 123 115 128
22 13 125 117 130
22 14 120 114 133
22 15 119 114 133
22 16 120 113 132
22 17 109 105 121
22 18 111 109 127
22 19 115 114 135
22 20 98 98 118
22 21 72 76 88
22 22 92 98 121
22 23 88 98 123
22 24 78 84 101
22 25 122 125 132
22 26 192 199 203
22 27 176 186 193
22 28 152 162 173
22 29 120 131 146
22 30 95 106 121
22 31 92 103 117

23 0 124 117 136
23 1 123 119 135
23 2 126 122 137
23 3 123 118 133
23 4 85 79 93
23 5 47 46 55
23 6 28 31 38
23 7 81 86 106
23 8 93 103 126
23 9 86 96 119
23 10 89 98 119
23 11 90 101 124
23 12 93 101 123
23 13 92 100 119
23 14 88 97 117
23 15 86 97 121
23 16 81 94 120
23 17 76 89 112
23 18 77 93 116
23 19 69 90 116
23 20 67 86 114
23 21 55 66 91
23 22 52 66 88
23 23 63 83 111
23 24 63 81 109
23 25 83 94 106
23 26 197 203 206
23 27 197 204 209
23 28 171 179 186
23 29 105 115 123
23 30 68 79 87
23 31 63 73 81

24 0 124 118 137
24 1 122 117 136
24 2 122 117 136
24 3 87 85 97
24 4 54 57 69
24 5 49 55 68
24 6 22 23 26
24 7 43 47 59
24 8 61 75 93
24 9 71 86 109
24 10 77 90 115
24 11 78 92 118
24 12 74 90 117
24 13 69 84 109
24 14 65 80 105
24 15 69 86 112
24 16 68 87 117
24 17 70 85 112
24 18 75 90 111
24 19 66 86 116
24 20 62 80 107
24 21 60 75 101
24 22 48 60 77
24 23 60 76 99
24 24 66 83 112
24 25 67 77 90
24 26 185 187 188
24 27 245 247 248
24 28 218 221 223
24 29 187 192 195
24 30 170 175 180
24 31 147 152 157

25 0 123 117 135
25 1 125 118 134
25 2 120 112 128
25 3 79 69 77
25 4 55 45 46
25 5 51 38 34
25 6 59 41 35
25 7 67 44 37
25 8 82 60 56
25 9 107 94 98
25 10 116 106 117
25 11 116 107 120
25 12 111 107 121
25 13 106 102 118
25 14 101 99 115
25 15 96 98 117
25 16 93 98 120
25 17 90 96 116
25 18 82 90 106
25 19 82 92 118
25 20 77 85 107
25 21 77 80 94
25 22 79 78 88
25 23 72 75 86
25 24 71 80 95
25 25 79 79 88
25 26 161 156 158
25 27 251 250 250
25 28 246 245 246
25 29 238 238 241
25 30 244 244 247
25 31 242 242 245

26 0 123 114 131
26 1 125 116 131
26 2 123 115 132
26 3 109 90 98
26 4 91 60 55
26 5 89 56 46
26 6 101 68 60
26 7 101 67 58
26 8 95 61 52
26 9 109 82 76
26 10 120 102 106
26 11 120 105 114
26 12 121 110 122
26 13 124 112 124
26 14 127 113 123
26 15 123 111 121
26 16 123 113 126
26 17 107 99 108
26 18 82 81 88
26 19 100 98 112
26 20 109 102 115
26 21 116 102 109
26 22 109 94 94
26 23 98 85 88
26 24 100 90 95
26 25 105 92 98
26 26 135 126 127
26 27 228 228 228
26 28 234 236 240
26 29 217 221 226
26 30 221 225 230
26 31 223 226 231

27 0 123 114 130
27 1 125 116 130
27 2 124 116 131
27 3 115 106 123
27 4 103 83 90
27 5 93 65 64
27 6 97 68 65
27 7 100 69 64
27 8 96 64 56
27 9 102 72 65
27 10 114 92 90
27 11 117 98 103
27 12 119 106 115
27 13 120 106 116
27 14 125 108 113
27 15 124 108 114
27 16 124 110 119
27 17 112 97 103
27 18 88 76 76
27 19 85 79 81
27 20 104 95 102
27 21 127 111 119
27 22 125 108 111
27 23 123 107 115
27 24 126 112 123
27 25 122 108 118
27 26 120 108 110
27 27 177 177 180
27 28 183 190 195
27 29 165 173 178
27 30 159 168 172
27 31 154 163 168

28 0 122 115 131
28 1 121 116 132
28 2 122 115 131
28 3 118 112 129
28 4 114 104 119
28 5 107 89 101
28 6 104 80 86
28 7 105 80 80
28 8 98 71 68
28 9 99 69 65
28 10 110 83 79
28 11 113 90 90
28 12 115 97 101
28 13 117 98 105
28 14 120 100 104
28 15 125 106 109
28 16 123 105 110
28 17 123 105 109
28 18 115 96 96
28 19 104 87 89
28 20 111 97 101
28 21 121 105 111
28 22 123 107 113
28 23 127 113 120
28 24 125 114 125
28 25 127 114 125
28 26 123 107 110
28 27 126 125 126
28 28 124 132 134
28 29 113 119 121
28 30 106 112 115
28 31 104 113 115

29 0 119 114 132
29 1 118 113 132
29 2 119 114 133
29 3 119 112 129
29 4 118 111 128
29 5 118 109 127
29 6 114 98 113
29 7 111 91 102
29 8 107 83 89
29 9 99 70 73
29 10 105 78 78
29 11 112 87 88
29 12 111 89 90
29 13 113 92 94
29 14 114 91 94
29 15 119 98 100
29 16 121 100 103
29 17 123 103 105
29 18 123 102 104
29 19 122 102 107
29 20 122 104 107
29 21 120 102 106
29 22 122 105 111
29 23 127 112 117
29 24 125 113 121
29 25 128 115 125
29 26 126 111 116
29 27 108 103 103
29 28 83 90 91
29 29 71 77 77
29 30 67 72 72
29 31 68 75 74

30 0 119 115 133
30 1 120 114 131
30 2 120 113 131
30 3 121 114 132
30 4 119 113 132
30 5 119 114 132
30 6 120 112 130
30 7 118 105 121
30 8 115 97 109
30 9 109 87 94
30 10 111 88 93
30 11 120 96 99
30 12 115 93 93
30 13 119 98 98
30 14 128 106 105
30 15 120 97 96
30 16 120 98 98
30 17 123 102 102
30 18 126 106 106
30 19 128 110 112
30 20 129 111 112
30 21 122 103 104
30 22 124 106 109
30 23 128 112 115
30 24 128 113 119
30 25 128 114 123
30 26 128 115 124
30 27 111 101 102
30 28 57 59 56
30 29 45 48 44
30 30 49 50 46
30 31 55 55 50

31 0 120 114 131
31 1 119 113 130
31 2 120 113 128
31 3 118 112 129
31 4 117 112 132
31 5 117 112 131
31 6 120 112 130
31 7 120 111 127
31 8 122 110 123
31 9 116 102 114
31 10 117 100 109
31 11 122 104 108
31 12 123 103 105
31 13 123 103 104
31 14 124 103 101
31 15 115 90 89
31 16 119 97 95
31 17 117 95 95
31 18 121 99 100
31 19 119 99 100
31 20 121 100 101
31 21 119 98 98
31 22 120 101 102
31 23 124 106 108
31 24 124 108 111
31 25 123 110 117
31 26 125 112 122
31 27 124 112 113
31 28 127 122 104
31 29 141 134 108
31 30 154 145 117
31 31 166 156 126



==> Cifra_figuretem/0.039/orig3.txt <==
0 0 174 187 221
0 1 142 153 199
0 2 135 147 187
0 3 168 178 204
0 4 199 205 237
0 5 191 197 235
0 6 174 179 216
0 7 172 180 219
0 8 179 186 225
0 9 163 166 192
0 10 108 110 136
0 11 137 141 175
0 12 151 155 192
0 13 174 179 209
0 14 180 185 213
0 15 179 183 216
0 16 180 183 209
0 17 197 201 224
0 18 190 194 217
0 19 188 191 214
0 20 160 162 194
0 21 146 152 193
0 22 156 165 209
0 23 151 157 198
0 24 150 151 190
0 25 168 171 209
0 26 146 156 195
0 27 125 134 179
0 28 168 173 218
0 29 182 188 224
0 30 169 175 210
0 31 161 167 202

1 0 185 198 233
1 1 157 168 215
1 2 147 158 200
1 3 164 174 201
1 4 195 201 235
1 5 174 178 222
1 6 166 170 215
1 7 155 163 208
1 8 160 169 207
1 9 110 114 135
1 10 3 6 19
1 11 83 90 109
1 12 160 165 199
1 13 172 180 217
1 14 151 162 206
1 15 135 147 196
1 16 167 175 210
1 17 182 188 217
1 18 172 179 209
1 19 166 172 202
1 20 168 174 208
1 21 143 153 193
1 22 151 164 204
1 23 146 154 192
1 24 154 155 185
1 25 205 205 229
1 26 171 178 208
1 27 141 151 197
1 28 164 174 225
1 29 178 186 220
1 30 160 168 200
1 31 170 178 210

2 0 172 184 223
2 1 145 155 205
2 2 151 162 206
2 3 182 191 221
2 4 192 197 233
2 5 161 165 209
2 6 164 169 212
2 7 173 179 220
2 8 154 159 192
2 9 82 83 97
2 10 0 0 3
2 11 29 32 41
2 12 148 152 177
2 13 149 155 191
2 14 134 142 189
2 15 129 138 189
2 16 150 156 195
2 17 164 169 202
2 18 157 163 197
2 19 153 159 193
2 20 150 157 193
2 21 126 136 176
2 22 131 141 180
2 23 139 143 178
2 24 161 158 184
2 25 201 196 213
2 26 180 178 198
2 27 140 144 179
2 28 135 144 190
2 29 148 159 194
2 30 153 164 197
2 31 170 181 215

3 0 167 179 219
3 1 150 160 212
3 2 142 153 199
3 3 186 194 229
3 4 186 191 230
3 5 185 190 230
3 6 187 193 224
3 7 182 187 215
3 8 174 173 198
3 9 122 116 125
3 10 71 66 68
3 11 10 9 13
3 12 57 60 70
3 13 123 123 149
3 14 132 129 167
3 15 130 127 167
3 16 124 125 161
3 17 135 137 171
3 18 135 137 172
3 19 135 137 171
3 20 119 123 161
3 21 105 111 153
3 22 124 129 169
3 23 135 132 166
3 24 167 159 185
3 25 176 168 184
3 26 159 149 159
3 27 148 141 158
3 28 128 128 160
3 29 106 117 156
3 30 125 137 176
3 31 152 164 203

4 0 164 176 218
4 1 136 147 194
4 2 144 156 199
4 3 179 188 222
4 4 161 166 203
4 5 177 183 217
4 6 193 200 226
4 7 174 180 204
4 8 178 176 198
4 9 153 143 148
4 10 158 145 146
4 11 116 108 112
4 12 47 43 47
4 13 79 73 92
4 14 99 89 120
4 15 107 97 127
4 16 119 114 145
4 17 128 125 157
4 18 144 140 173
4 19 149 145 179
4 20 156 154 189
4 21 146 146 183
4 22 152 149 184
4 23 156 146 175
4 24 169 158 180
4 25 159 147 160
4 26 157 139 142
4 27 155 139 144
4 28 148 143 164
4 29 122 131 173
4 30 107 119 166
4 31 114 125 172

5 0 159 173 211
5 1 156 171 202
5 2 154 169 198
5 3 186 197 225
5 4 171 177 206
5 5 186 193 222
5 6 187 194 223
5 7 158 166 199
5 8 141 145 171
5 9 145 136 141
5 10 157 141 140
5 11 168 153 157
5 12 150 137 145
5 13 135 124 145
5 14 134 127 156
5 15 127 123 148
5 16 144 138 162
5 17 162 154 180
5 18 177 169 196
5 19 183 175 203
5 20 190 182 209
5 21 189 181 205
5 22 185 174 195
5 23 172 159 177
5 24 157 144 155
5 25 133 116 117
5 26 130 107 105
5 27 130 113 117
5 28 146 141 161
5 29 148 155 195
5 30 129 142 193
5 31 121 134 184

6 0 162 177 205
6 1 173 189 209
6 2 180 196 216
6 3 192 203 229
6 4 175 182 211
6 5 180 188 215
6 6 180 187 213
6 7 183 192 222
6 8 127 134 161
6 9 105 100 111
6 10 119 107 111
6 11 130 117 124
6 12 165 155 168
6 13 188 179 200
6 14 192 183 208
6 15 176 170 192
6 16 172 167 189
6 17 177 171 195
6 18 189 183 206
6 19 196 191 214
6 20 189 182 204
6 21 186 178 198
6 22 181 170 188
6 23 168 155 172
6 24 140 127 139
6 25 100 84 85
6 26 86 64 65
6 27 99 86 95
6 28 138 138 161
6 29 165 174 209
6 30 148 161 207
6 31 147 160 205

7 0 153 167 201
7 1 165 181 209
7 2 170 185 216
7 3 178 190 221
7 4 181 190 219
7 5 185 196 223
7 6 177 188 211
7 7 178 189 215
7 8 167 176 204
7 9 140 142 162
7 10 99 94 106
7 11 104 97 106
7 12 141 136 150
7 13 172 164 182
7 14 185 176 195
7 15 182 172 192
7 16 173 168 191
7 17 181 178 201
7 18 202 199 220
7 19 205 202 221
7 20 191 188 205
7 21 175 170 187
7 22 166 158 176
7 23 162 151 169
7 24 141 130 144
7 25 112 98 105
7 26 83 66 73
7 27 86 78 96
7 28 138 145 175
7 29 168 179 212
7 30 152 164 202
7 31 158 170 208

8 0 153 166 210
8 1 160 174 214
8 2 153 166 211
8 3 157 170 207
8 4 180 193 222
8 5 168 180 211
8 6 157 169 202
8 7 171 183 215
8 8 182 193 222
8 9 167 176 206
8 10 140 143 164
8 11 107 105 116
8 12 119 112 126
8 13 135 128 141
8 14 153 146 161
8 15 156 148 169
8 16 171 167 192
8 17 197 195 217
8 18 214 213 230
8 19 219 218 231
8 20 218 217 229
8 21 189 186 200
8 22 167 161 178
8 23 165 156 176
8 24 147 138 155
8 25 130 119 130
8 26 85 74 86
8 27 72 72 97
8 28 130 144 181
8 29 170 184 218
8 30 162 172 207
8 31 155 164 200

9 0 161 175 212
9 1 158 172 208
9 2 168 181 223
9 3 179 192 227
9 4 174 188 218
9 5 155 167 205
9 6 150 161 209
9 7 160 171 211
9 8 170 183 213
9 9 144 158 195
9 10 100 109 136
9 11 80 80 91
9 12 79 68 78
9 13 85 76 84
9 14 116 111 124
9 15 146 143 168
9 16 184 183 209
9 17 208 209 230
9 18 218 219 234
9 19 223 225 235
9 20 229 230 239
9 21 213 212 224
9 22 178 174 190
9 23 164 157 178
9 24 151 143 163
9 25 136 128 142
9 26 105 96 112
9 27 100 104 134
9 28 137 156 199
9 29 152 167 205
9 30 153 160 197
9 31 157 164 202

10 0 166 178 212
10 1 162 174 205
10 2 167 178 216
10 3 174 188 221
10 4 170 187 216
10 5 165 179 216
10 6 165 177 223
10 7 158 169 210
10 8 166 177 212
10 9 134 144 186
10 10 77 85 118
10 11 39 41 57
10 12 34 28 33
10 13 55 46 48
10 14 97 91 103
10 15 152 150 179
10 16 193 190 217
10 17 203 200 220
10 18 214 213 228
10 19 223 222 233
10 20 230 230 238
10 21 225 225 235
10 22 196 194 209
10 23 168 164 183
10 24 149 145 165
10 25 128 124 139
10 26 117 116 132
10 27 144 153 178
10 28 155 173 211
10 29 149 163 205
10 30 150 157 195
10 31 158 165 202

11 0 165 176 214
11 1 164 174 207
11 2 174 181 220
11 3 176 187 223
11 4 170 184 213
11 5 165 178 210
11 6 173 185 218
11 7 161 171 206
11 8 162 171 211
11 9 145 151 195
11 10 104 111 148
11 11 44 51 75
11 12 14 15 24
11 13 35 29 32
11 14 97 90 103
11 15 161 158 186
11 16 184 178 201
11 17 183 174 191
11 18 199 191 206
11 19 216 208 220
11 20 227 224 234
11 21 227 227 238
11 22 205 204 218
11 23 170 169 188
11 24 145 142 164
11 25 134 131 153
11 26 124 127 147
11 27 147 155 182
11 28 151 161 198
11 29 152 161 200
11 30 160 165 199
11 31 153 161 192

12 0 160 177 211
12 1 155 168 199
12 2 172 182 215
12 3 176 185 222
12 4 164 173 211
12 5 167 178 213
12 6 179 191 224
12 7 162 173 206
12 8 163 172 210
12 9 153 162 203
12 10 131 143 180
12 11 102 114 145
12 12 53 54 74
12 13 41 39 51
12 14 84 82 96
12 15 157 155 178
12 16 178 168 186
12 17 179 167 179
12 18 194 182 192
12 19 207 196 203
12 20 213 207 218
12 21 225 222 238
12 22 218 214 231
12 23 177 172 191
12 24 157 150 175
12 25 166 158 186
12 26 154 150 176
12 27 155 155 187
12 28 154 157 193
12 29 175 179 206
12 30 198 200 222
12 31 189 194 217

13 0 145 163 196
13 1 164 177 207
13 2 178 187 212
13 3 168 178 215
13 4 159 172 217
13 5 153 169 211
13 6 159 179 218
13 7 165 180 218
13 8 171 180 216
13 9 153 164 198
13 10 142 155 189
13 11 140 151 183
13 12 125 123 149
13 13 100 99 117
13 14 95 94 110
13 15 146 144 161
13 16 173 162 175
13 17 181 167 176
13 18 194 181 188
13 19 194 182 186
13 20 191 181 193
13 21 221 212 230
13 22 228 220 236
13 23 187 179 195
13 24 155 145 163
13 25 137 126 142
13 26 132 124 135
13 27 127 120 136
13 28 157 152 172
13 29 181 179 192
13 30 199 196 207
13 31 211 212 228

14 0 164 178 211
14 1 186 193 223
14 2 206 208 228
14 3 204 206 230
14 4 179 184 215
14 5 155 164 197
14 6 156 169 205
14 7 157 171 210
14 8 168 178 215
14 9 165 173 201
14 10 155 160 183
14 11 146 145 170
14 12 129 120 142
14 13 136 132 150
14 14 138 134 151
14 15 158 149 166
14 16 177 166 179
14 17 189 179 188
14 18 203 193 200
14 19 203 193 197
14 20 181 170 180
14 21 193 181 195
14 22 204 193 203
14 23 175 164 172
14 24 135 123 129
14 25 79 65 67
14 26 83 69 67
14 27 81 67 66
14 28 96 82 87
14 29 136 125 131
14 30 192 181 189
14 31 210 207 222

15 0 171 182 216
15 1 177 179 211
15 2 216 211 230
15 3 230 218 224
15 4 147 133 137
15 5 101 92 103
15 6 144 138 156
15 7 170 172 202
15 8 170 179 212
15 9 150 153 173
15 10 133 128 142
15 11 144 132 147
15 12 117 102 115
15 13 144 137 150
15 14 153 146 161
15 15 174 160 178
15 16 191 183 197
15 17 211 206 217
15 18 223 218 226
15 19 221 216 222
15 20 205 195 203
15 21 175 162 171
15 22 157 145 149
15 23 142 129 129
15 24 143 128 129
15 25 88 70 72
15 26 74 55 52
15 27 52 34 32
15 28 35 16 18
15 29 44 28 30
15 30 130 116 121
15 31 177 171 190

16 0 145 160 199
16 1 165 175 213
16 2 196 196 221
16 3 182 166 172
16 4 110 87 76
16 5 78 56 47
16 6 119 98 95
16 7 165 148 148
16 8 164 154 162
16 9 158 146 153
16 10 131 118 127
16 11 136 121 131
16 12 112 96 103
16 13 123 118 125
16 14 150 146 159
16 15 181 172 190
16 16 204 201 217
16 17 222 222 235
16 18 224 222 233
16 19 230 227 236
16 20 231 224 234
16 21 204 196 205
16 22 158 149 152
16 23 140 122 120
16 24 128 109 107
16 25 91 71 71
16 26 69 42 38
16 27 44 22 18
16 28 21 6 4
16 29 27 8 3
16 30 89 78 70
16 31 135 133 161

17 0 134 152 191
17 1 157 172 208
17 2 179 185 213
17 3 144 131 143
17 4 114 94 81
17 5 120 99 83
17 6 133 109 98
17 7 144 119 104
17 8 135 109 101
17 9 143 122 118
17 10 114 98 98
17 11 70 58 62
17 12 94 85 94
17 13 148 145 155
17 14 187 184 197
17 15 209 201 218
17 16 209 205 224
17 17 201 199 217
17 18 204 199 215
17 19 221 214 229
17 20 230 223 237
17 21 232 227 237
17 22 198 192 197
17 23 146 130 131
17 24 108 88 88
17 25 66 44 41
17 26 60 28 21
17 27 51 24 14
17 28 30 12 5
17 29 49 32 27
17 30 111 102 105
17 31 139 140 177

18 0 108 124 157
18 1 156 169 199
18 2 182 190 219
18 3 149 143 160
18 4 110 97 87
18 5 116 101 87
18 6 129 109 99
18 7 145 120 104
18 8 144 113 102
18 9 130 107 97
18 10 102 86 77
18 11 29 20 18
18 12 102 99 112
18 13 185 183 197
18 14 197 190 204
18 15 192 180 195
18 16 185 176 198
18 17 184 176 199
18 18 179 169 190
18 19 182 169 189
18 20 204 193 207
18 21 238 232 241
18 22 232 228 234
18 23 179 169 175
18 24 104 87 91
18 25 49 26 23
18 26 59 28 20
18 27 56 25 14
18 28 46 23 15
18 29 76 66 70
18 30 156 150 179
18 31 161 163 205

19 0 117 131 159
19 1 117 129 152
19 2 129 141 172
19 3 135 140 168
19 4 102 102 105
19 5 88 84 81
19 6 104 93 92
19 7 128 111 104
19 8 134 112 107
19 9 120 102 97
19 10 82 70 65
19 11 34 27 25
19 12 101 97 108
19 13 168 158 172
19 14 182 168 182
19 15 183 169 183
19 16 175 162 180
19 17 197 183 202
19 18 216 200 216
19 19 153 135 150
19 20 189 171 180
19 21 237 225 229
19 22 229 222 227
19 23 194 186 194
19 24 105 90 96
19 25 53 32 31
19 26 66 43 38
19 27 71 48 46
19 28 79 63 66
19 29 140 139 157
19 30 168 169 212
19 31 177 184 222

20 0 166 177 200
20 1 133 143 158
20 2 109 124 155
20 3 99 115 157
20 4 105 120 140
20 5 89 97 111
20 6 90 89 102
20 7 96 93 98
20 8 101 97 105
20 9 100 95 104
20 10 54 48 56
20 11 42 35 42
20 12 99 84 90
20 13 126 105 114
20 14 159 137 151
20 15 181 166 179
20 16 166 151 160
20 17 178 161 166
20 18 176 157 161
20 19 71 51 54
20 20 114 89 88
20 21 207 185 183
20 22 224 212 212
20 23 203 194 200
20 24 136 121 129
20 25 69 53 56
20 26 50 40 43
20 27 98 92 106
20 28 136 135 157
20 29 164 172 203
20 30 150 158 202
20 31 151 164 193

21 0 174 187 208
21 1 160 172 189
21 2 137 153 186
21 3 127 147 195
21 4 149 170 203
21 5 149 164 189
21 6 147 155 180
21 7 161 167 188
21 8 160 169 189
21 9 159 167 186
21 10 108 109 131
21 11 67 59 78
21 12 76 56 57
21 13 79 53 58
21 14 127 102 113
21 15 164 147 156
21 16 147 128 130
21 17 124 103 101
21 18 94 71 67
21 19 43 15 9
21 20 77 47 40
21 21 143 119 111
21 22 187 171 169
21 23 184 169 175
21 24 152 136 144
21 25 90 79 84
21 26 69 71 84
21 27 147 155 182
21 28 171 179 215
21 29 163 175 216
21 30 167 180 220
21 31 153 167 192

22 0 159 175 201
22 1 150 165 191
22 2 162 178 205
22 3 156 173 214
22 4 165 183 218
22 5 183 200 223
22 6 165 179 209
22 7 174 182 215
22 8 172 181 208
22 9 150 164 188
22 10 119 125 151
22 11 65 55 76
22 12 66 46 43
22 13 60 38 40
22 14 110 87 92
22 15 115 94 93
22 16 104 79 81
22 17 76 51 51
22 18 52 25 20
22 19 79 41 34
22 20 89 60 51
22 21 85 66 59
22 22 130 111 110
22 23 135 115 122
22 24 146 125 131
22 25 132 120 127
22 26 115 122 141
22 27 155 166 198
22 28 163 171 207
22 29 150 163 204
22 30 148 160 201
22 31 175 187 215

23 0 158 173 205
23 1 162 178 200
23 2 185 204 209
23 3 162 179 204
23 4 160 176 210
23 5 183 199 222
23 6 175 188 217
23 7 186 193 222
23 8 174 180 205
23 9 127 135 168
23 10 94 92 119
23 11 69 50 58
23 12 76 47 38
23 13 59 31 28
23 14 66 42 41
23 15 68 47 44
23 16 79 57 58
23 17 75 55 54
23 18 78 56 51
23 19 133 100 93
23 20 162 136 132
23 21 134 115 113
23 22 125 105 104
23 23 131 112 112
23 24 139 113 114
23 25 157 134 139
23 26 167 167 183
23 27 181 192 217
23 28 168 180 208
23 29 166 181 212
23 30 159 172 209
23 31 170 182 209

24 0 170 184 207
24 1 179 193 215
24 2 185 202 210
24 3 164 180 200
24 4 168 184 212
24 5 179 194 217
24 6 153 164 194
24 7 174 180 206
24 8 151 156 181
24 9 100 101 141
24 10 86 74 97
24 11 95 67 61
24 12 78 40 28
24 13 70 36 27
24 14 53 26 20
24 15 77 56 51
24 16 103 85 83
24 17 109 95 92
24 18 120 105 99
24 19 135 112 106
24 20 176 153 154
24 21 160 140 144
24 22 149 129 128
24 23 155 136 131
24 24 152 123 120
24 25 157 124 128
24 26 193 183 194
24 27 186 195 214
24 28 163 179 204
24 29 152 167 202
24 30 161 173 214
24 31 166 176 210

25 0 180 193 208
25 1 162 173 202
25 2 186 198 219
25 3 175 190 210
25 4 182 196 216
25 5 172 184 206
25 6 182 191 217
25 7 180 186 215
25 8 133 138 171
25 9 72 72 110
25 10 91 73 90
25 11 112 77 70
25 12 88 50 44
25 13 83 50 40
25 14 70 43 31
25 15 78 54 47
25 16 109 90 87
25 17 102 89 86
25 18 99 87 83
25 19 91 73 70
25 20 107 86 89
25 21 105 85 89
25 22 147 127 126
25 23 171 152 146
25 24 167 139 137
25 25 160 127 132
25 26 212 198 206
25 27 191 200 217
25 28 166 183 215
25 29 154 168 212
25 30 182 195 228
25 31 182 193 223

26 0 179 189 214
26 1 171 180 210
26 2 199 211 223
26 3 187 202 213
26 4 173 187 205
26 5 193 204 226
26 6 204 211 236
26 7 167 174 211
26 8 118 126 171
26 9 81 84 113
26 10 113 95 105
26 11 123 85 87
26 12 121 89 93
26 13 108 81 73
26 14 91 65 50
26 15 66 40 30
26 16 79 55 53
26 17 75 59 57
26 18 57 43 41
26 19 56 38 38
26 20 62 41 43
26 21 90 70 71
26 22 142 122 121
26 23 176 157 154
26 24 197 173 174
26 25 182 155 161
26 26 210 198 207
26 27 191 199 217
26 28 154 171 209
26 29 155 169 211
26 30 181 198 204
26 31 182 197 200

27 0 169 175 211
27 1 173 181 206
27 2 210 222 222
27 3 174 189 208
27 4 150 163 199
27 5 201 209 232
27 6 207 213 233
27 7 155 164 197
27 8 144 157 189
27 9 128 137 147
27 10 138 124 126
27 11 124 92 102
27 12 133 110 128
27 13 123 101 102
27 14 101 74 61
27 15 78 47 44
27 16 78 51 52
27 17 67 47 48
27 18 43 29 30
27 19 40 27 25
27 20 57 40 41
27 21 88 68 74
27 22 141 123 117
27 23 189 170 168
27 24 209 190 203
27 25 182 165 176
27 26 197 180 194
27 27 197 198 212
27 28 160 176 200
27 29 182 196 217
27 30 202 218 208
27 31 181 194 198

28 0 194 198 228
28 1 172 178 204
28 2 197 205 219
28 3 174 190 212
28 4 164 177 213
28 5 188 194 223
28 6 195 205 215
28 7 197 209 223
28 8 190 202 225
28 9 170 178 183
28 10 156 144 148
28 11 142 115 130
28 12 157 139 157
28 13 153 134 142
28 14 110 88 77
28 15 69 41 38
28 16 56 35 32
28 17 42 26 26
28 18 33 22 27
28 19 12 8 7
28 20 28 21 20
28 21 46 32 44
28 22 87 72 70
28 23 192 173 173
28 24 214 197 216
28 25 185 170 184
28 26 182 159 172
28 27 220 213 225
28 28 205 218 233
28 29 195 206 222
28 30 192 204 208
28 31 171 179 211

29 0 191 198 219
29 1 184 189 215
29 2 185 190 218
29 3 168 179 209
29 4 198 209 234
29 5 201 206 230
29 6 192 199 220
29 7 182 191 221
29 8 160 165 201
29 9 160 159 178
29 10 165 148 162
29 11 166 139 153
29 12 176 159 167
29 13 164 147 165
29 14 105 92 92
29 15 68 58 48
29 16 52 45 35
29 17 37 32 28
29 18 25 23 29
29 19 24 25 33
29 20 44 48 46
29 21 75 72 83
29 22 59 47 65
29 23 121 103 110
29 24 197 177 188
29 25 206 184 196
29 26 186 162 169
29 27 189 181 201
29 28 179 188 226
29 29 151 163 196
29 30 175 189 206
29 31 159 170 205

30 0 160 169 186
30 1 146 154 161
30 2 161 168 169
30 3 159 167 187
30 4 170 179 194
30 5 202 209 212
30 6 168 175 203
30 7 155 163 208
30 8 159 165 193
30 9 168 164 180
30 10 179 163 174
30 11 175 155 161
30 12 164 152 161
30 13 133 121 157
30 14 118 113 134
30 15 154 157 156
30 16 125 129 122
30 17 114 119 115
30 18 127 132 139
30 19 145 151 167
30 20 159 171 175
30 21 176 184 195
30 22 155 149 179
30 23 126 113 127
30 24 129 112 116
30 25 182 160 169
30 26 189 169 173
30 27 159 151 177
30 28 156 162 211
30 29 166 178 208
30 30 184 198 212
30 31 170 183 200

31 0 139 150 172
31 1 121 130 128
31 2 134 141 125
31 3 122 131 118
31 4 130 139 133
31 5 178 184 184
31 6 175 186 196
31 7 180 196 210
31 8 196 208 220
31 9 167 166 180
31 10 131 119 134
31 11 146 137 145
31 12 160 160 167
31 13 150 150 179
31 14 175 180 200
31 15 195 204 214
31 16 197 205 209
31 17 193 201 203
31 18 200 207 215
31 19 211 216 234
31 20 190 200 218
31 21 209 220 232
31 22 196 198 224
31 23 191 189 205
31 24 147 143 142
31 25 153 141 147
31 26 178 166 178
31 27 178 174 195
31 28 173 178 206
31 29 165 173 194
31 30 184 195 199
31 31 199 212 206



==> Cifra_figuretem/0.039/orig4.txt <==
0 0 120 155 122
0 1 83 121 95
0 2 62 106 85
0 3 48 92 71
0 4 86 117 95
0 5 150 164 146
0 6 136 150 128
0 7 100 132 102
0 8 93 139 108
0 9 103 140 107
0 10 131 152 118
0 11 110 124 98
0 12 78 97 77
0 13 70 102 82
0 14 68 104 85
0 15 54 94 76
0 16 49 91 75
0 17 78 113 91
0 18 151 168 139
0 19 188 192 161
0 20 176 186 153
0 21 131 156 123
0 22 93 126 95
0 23 70 101 78
0 24 69 97 73
0 25 95 124 91
0 26 108 138 100
0 27 127 153 117
0 28 139 164 129
0 29 100 135 96
0 30 97 136 97
0 31 132 153 121

1 0 97 136 104
1 1 78 119 93
1 2 71 112 91
1 3 58 97 78
1 4 79 110 91
1 5 123 141 123
1 6 118 139 118
1 7 105 141 112
1 8 111 151 119
1 9 100 130 99
1 10 125 141 118
1 11 92 102 91
1 12 62 80 72
1 13 59 93 77
1 14 51 87 72
1 15 53 92 80
1 16 49 89 78
1 17 78 110 92
1 18 149 169 142
1 19 153 169 136
1 20 124 151 116
1 21 86 125 91
1 22 68 107 79
1 23 59 95 71
1 24 63 95 69
1 25 84 114 81
1 26 102 132 93
1 27 132 158 118
1 28 146 167 129
1 29 125 153 113
1 30 115 146 107
1 31 137 155 122

2 0 80 124 95
2 1 62 106 80
2 2 77 112 93
2 3 82 114 97
2 4 84 119 99
2 5 93 123 102
2 6 84 119 94
2 7 90 134 103
2 8 110 144 110
2 9 106 123 97
2 10 113 121 110
2 11 70 77 77
2 12 67 85 84
2 13 64 100 86
2 14 51 88 76
2 15 51 87 79
2 16 46 81 75
2 17 64 93 80
2 18 100 124 100
2 19 94 123 91
2 20 77 119 83
2 21 58 108 76
2 22 59 102 76
2 23 58 96 69
2 24 69 102 71
2 25 91 119 83
2 26 109 139 97
2 27 125 149 106
2 28 150 166 126
2 29 153 170 129
2 30 146 164 126
2 31 166 170 139

3 0 59 108 82
3 1 44 92 67
3 2 87 117 99
3 3 108 131 115
3 4 105 135 113
3 5 96 128 103
3 6 74 113 82
3 7 81 125 90
3 8 120 144 109
3 9 151 156 135
3 10 124 125 121
3 11 70 73 77
3 12 74 94 90
3 13 62 102 84
3 14 53 91 77
3 15 48 84 74
3 16 38 71 64
3 17 44 71 61
3 18 58 85 64
3 19 71 108 76
3 20 76 123 89
3 21 55 107 77
3 22 72 114 88
3 23 71 108 74
3 24 97 127 86
3 25 139 162 120
3 26 140 167 122
3 27 121 144 98
3 28 159 169 127
3 29 185 192 151
3 30 181 187 149
3 31 191 187 156

4 0 50 104 79
4 1 49 100 76
4 2 101 128 111
4 3 137 143 129
4 4 124 126 107
4 5 106 116 93
4 6 81 100 70
4 7 120 142 108
4 8 166 175 142
4 9 183 179 162
4 10 126 121 118
4 11 88 91 89
4 12 98 121 108
4 13 55 99 75
4 14 53 94 74
4 15 51 86 71
4 16 39 70 59
4 17 37 64 55
4 18 51 82 64
4 19 68 107 78
4 20 69 114 85
4 21 55 100 75
4 22 78 116 88
4 23 102 135 92
4 24 133 157 106
4 25 169 185 136
4 26 156 182 131
4 27 116 140 90
4 28 154 160 116
4 29 212 210 168
4 30 203 202 162
4 31 177 185 145

5 0 61 114 91
5 1 64 113 89
5 2 96 123 105
5 3 168 162 150
5 4 189 162 147
5 5 182 161 136
5 6 154 140 110
5 7 164 154 126
5 8 206 200 173
5 9 207 198 187
5 10 117 109 110
5 11 115 119 110
5 12 147 172 147
5 13 78 122 94
5 14 65 106 83
5 15 57 94 75
5 16 50 83 67
5 17 43 72 59
5 18 54 87 67
5 19 68 106 79
5 20 62 101 75
5 21 81 117 93
5 22 97 128 95
5 23 150 176 129
5 24 175 191 138
5 25 182 190 141
5 26 160 180 130
5 27 134 154 103
5 28 175 179 133
5 29 220 216 172
5 30 192 197 152
5 31 126 153 106

6 0 93 139 114
6 1 92 135 107
6 2 94 126 98
6 3 171 176 155
6 4 231 202 180
6 5 221 179 141
6 6 210 169 133
6 7 169 138 120
6 8 164 149 135
6 9 171 161 162
6 10 142 136 146
6 11 168 177 161
6 12 169 195 157
6 13 101 139 110
6 14 67 105 85
6 15 57 96 78
6 16 62 101 80
6 17 68 103 78
6 18 90 123 95
6 19 88 123 92
6 20 57 92 62
6 21 92 121 89
6 22 149 165 123
6 23 177 189 145
6 24 187 194 152
6 25 190 192 155
6 26 169 179 136
6 27 161 168 122
6 28 193 194 149
6 29 210 216 167
6 30 161 180 130
6 31 104 134 92

7 0 110 153 122
7 1 108 150 116
7 2 108 141 106
7 3 171 178 151
7 4 226 195 171
7 5 223 180 140
7 6 221 178 147
7 7 161 133 124
7 8 111 100 95
7 9 133 130 127
7 10 165 171 166
7 11 165 183 159
7 12 137 167 129
7 13 106 141 112
7 14 69 105 85
7 15 57 97 79
7 16 75 118 94
7 17 98 136 102
7 18 121 156 118
7 19 96 130 93
7 20 56 91 54
7 21 93 123 84
7 22 158 175 132
7 23 154 168 126
7 24 170 180 142
7 25 175 182 147
7 26 165 176 136
7 27 152 160 118
7 28 184 187 147
7 29 186 195 151
7 30 133 152 108
7 31 111 138 103

8 0 97 143 103
8 1 93 137 96
8 2 110 141 102
8 3 183 183 153
8 4 224 190 167
8 5 213 174 145
8 6 191 160 140
8 7 110 94 92
8 8 96 94 94
8 9 140 150 133
8 10 148 171 140
8 11 121 151 119
8 12 96 129 99
8 13 110 145 114
8 14 97 134 112
8 15 61 101 82
8 16 70 114 88
8 17 100 139 99
8 18 109 144 99
8 19 101 136 92
8 20 82 118 73
8 21 122 155 112
8 22 116 142 104
8 23 108 131 93
8 24 121 142 102
8 25 140 158 117
8 26 150 171 130
8 27 123 140 102
8 28 162 171 137
8 29 156 162 130
8 30 109 122 90
8 31 102 126 96

9 0 102 150 102
9 1 104 150 103
9 2 116 142 102
9 3 178 171 143
9 4 206 173 154
9 5 170 138 123
9 6 160 142 135
9 7 97 92 96
9 8 100 104 106
9 9 122 142 118
9 10 104 142 96
9 11 85 125 91
9 12 69 105 81
9 13 95 130 98
9 14 106 143 118
9 15 70 110 88
9 16 72 116 87
9 17 110 149 109
9 18 117 153 108
9 19 122 157 113
9 20 108 144 99
9 21 134 170 129
9 22 85 117 88
9 23 71 102 68
9 24 81 110 70
9 25 120 147 101
9 26 153 179 137
9 27 111 134 98
9 28 141 158 127
9 29 156 165 140
9 30 136 146 123
9 31 103 128 101

10 0 112 161 112
10 1 115 162 117
10 2 134 154 120
10 3 179 168 146
10 4 183 155 145
10 5 124 103 102
10 6 110 100 105
10 7 99 99 105
10 8 115 121 122
10 9 108 132 110
10 10 70 115 74
10 11 60 103 75
10 12 53 89 67
10 13 61 97 62
10 14 72 109 82
10 15 68 109 84
10 16 79 123 94
10 17 124 162 128
10 18 109 143 109
10 19 115 149 115
10 20 102 136 101
10 21 103 138 108
10 22 70 106 84
10 23 50 85 57
10 24 92 126 86
10 25 128 159 111
10 26 144 170 126
10 27 126 151 113
10 28 126 150 118
10 29 152 169 145
10 30 163 178 158
10 31 110 139 113

11 0 98 147 100
11 1 91 139 97
11 2 126 142 114
11 3 176 162 149
11 4 141 121 120
11 5 98 85 97
11 6 91 87 98
11 7 105 105 108
11 8 122 125 120
11 9 91 113 99
11 10 57 100 79
11 11 53 94 77
11 12 63 97 75
11 13 84 120 83
11 14 86 124 96
11 15 76 118 92
11 16 82 127 96
11 17 103 140 115
11 18 58 89 70
11 19 66 98 78
11 20 61 92 72
11 21 59 91 74
11 22 55 88 77
11 23 52 84 62
11 24 107 139 101
11 25 132 163 114
11 26 135 156 109
11 27 154 178 136
11 28 118 149 112
11 29 114 140 112
11 30 122 144 122
11 31 85 118 90

12 0 93 144 101
12 1 62 111 74
12 2 112 128 106
12 3 184 172 165
12 4 125 111 114
12 5 105 97 111
12 6 103 101 115
12 7 113 112 118
12 8 126 129 121
12 9 94 121 103
12 10 66 108 88
12 11 65 102 85
12 12 86 118 90
12 13 130 163 119
12 14 113 150 117
12 15 78 118 92
12 16 73 114 87
12 17 81 114 98
12 18 54 84 73
12 19 50 82 67
12 20 41 74 59
12 21 42 74 61
12 22 45 77 63
12 23 51 88 64
12 24 113 148 110
12 25 156 184 135
12 26 128 147 104
12 27 134 158 120
12 28 107 141 107
12 29 94 128 101
12 30 84 115 92
12 31 65 101 75

13 0 101 154 115
13 1 61 110 76
13 2 98 119 98
13 3 179 176 167
13 4 141 132 131
13 5 117 111 118
13 6 113 110 122
13 7 117 114 128
13 8 126 130 125
13 9 106 142 111
13 10 86 131 92
13 11 86 122 91
13 12 104 137 100
13 13 157 186 133
13 14 106 143 105
13 15 62 101 77
13 16 55 90 71
13 17 60 92 80
13 18 64 96 81
13 19 72 108 85
13 20 57 95 72
13 21 52 87 67
13 22 49 83 61
13 23 56 102 75
13 24 104 146 112
13 25 152 176 134
13 26 111 132 98
13 27 91 120 94
13 28 73 107 82
13 29 68 107 84
13 30 64 103 83
13 31 57 91 73

14 0 86 134 94
14 1 68 116 79
14 2 93 123 95
14 3 145 152 137
14 4 144 139 135
14 5 152 147 149
14 6 137 133 142
14 7 117 112 125
14 8 119 125 118
14 9 98 140 105
14 10 84 133 89
14 11 96 134 97
14 12 103 141 101
14 13 132 165 116
14 14 77 116 83
14 15 50 91 71
14 16 50 86 72
14 17 54 89 75
14 18 56 94 72
14 19 84 124 94
14 20 77 117 88
14 21 82 119 96
14 22 69 105 85
14 23 57 104 82
14 24 73 116 89
14 25 107 132 99
14 26 97 125 94
14 27 64 101 75
14 28 53 92 67
14 29 55 96 74
14 30 51 91 72
14 31 47 80 65

15 0 90 132 89
15 1 81 127 87
15 2 101 138 103
15 3 106 124 101
15 4 130 132 123
15 5 215 214 210
15 6 175 169 172
15 7 120 112 118
15 8 113 120 110
15 9 74 119 86
15 10 67 118 77
15 11 88 130 90
15 12 83 126 84
15 13 101 139 100
15 14 67 111 84
15 15 51 96 79
15 16 55 94 80
15 17 55 95 75
15 18 57 99 71
15 19 76 117 81
15 20 67 107 73
15 21 92 129 100
15 22 87 125 99
15 23 67 110 85
15 24 75 114 86
15 25 93 117 84
15 26 92 125 93
15 27 44 87 59
15 28 51 93 67
15 29 54 96 74
15 30 45 84 66
15 31 44 77 63

16 0 115 152 109
16 1 102 145 104
16 2 100 141 104
16 3 92 120 92
16 4 117 126 110
16 5 228 230 219
16 6 230 224 219
16 7 172 159 157
16 8 122 126 114
16 9 74 117 88
16 10 68 118 82
16 11 83 124 82
16 12 75 119 75
16 13 77 119 88
16 14 54 100 78
16 15 54 98 82
16 16 62 99 82
16 17 62 101 77
16 18 79 121 86
16 19 83 122 80
16 20 78 113 73
16 21 85 119 82
16 22 83 121 78
16 23 87 124 86
16 24 114 145 107
16 25 134 157 114
16 26 112 143 108
16 27 50 91 64
16 28 66 107 82
16 29 66 108 86
16 30 48 89 69
16 31 48 83 65

17 0 107 144 105
17 1 94 132 97
17 2 89 128 95
17 3 80 112 84
17 4 118 133 113
17 5 229 234 217
17 6 240 231 219
17 7 205 188 179
17 8 139 137 125
17 9 81 118 94
17 10 73 116 86
17 11 110 145 104
17 12 110 150 105
17 13 73 112 86
17 14 55 99 79
17 15 54 94 76
17 16 68 100 78
17 17 80 115 86
17 18 98 135 96
17 19 121 153 108
17 20 130 155 114
17 21 120 145 105
17 22 88 118 73
17 23 89 114 77
17 24 130 148 114
17 25 176 189 150
17 26 125 144 113
17 27 69 96 74
17 28 74 108 85
17 29 72 113 92
17 30 48 91 69
17 31 49 86 60

18 0 90 129 94
18 1 75 110 80
18 2 70 105 78
18 3 82 113 87
18 4 132 151 127
18 5 232 239 219
18 6 235 226 209
18 7 218 196 183
18 8 153 145 133
18 9 76 105 87
18 10 69 105 79
18 11 116 145 105
18 12 135 170 125
18 13 84 121 96
18 14 60 100 79
18 15 61 96 74
18 16 93 118 92
18 17 114 143 111
18 18 100 131 90
18 19 121 145 99
18 20 148 163 121
18 21 144 158 122
18 22 116 135 105
18 23 114 124 106
18 24 133 136 122
18 25 158 159 140
18 26 131 136 116
18 27 86 99 81
18 28 81 106 86
18 29 73 112 92
18 30 49 94 70
18 31 54 94 60

19 0 84 124 86
19 1 88 125 84
19 2 82 117 84
19 3 100 131 100
19 4 152 170 143
19 5 236 240 225
19 6 238 226 206
19 7 226 202 184
19 8 157 148 139
19 9 71 93 80
19 10 62 96 73
19 11 90 122 87
19 12 100 137 97
19 13 74 115 87
19 14 49 94 73
19 15 56 95 75
19 16 101 128 102
19 17 133 156 124
19 18 115 134 98
19 19 132 141 105
19 20 165 164 133
19 21 169 162 137
19 22 150 143 129
19 23 144 136 134
19 24 133 123 124
19 25 123 110 106
19 26 118 109 100
19 27 101 100 90
19 28 117 124 114
19 29 105 121 112
19 30 79 102 88
19 31 92 123 88

20 0 97 133 90
20 1 121 159 103
20 2 110 146 101
20 3 120 150 110
20 4 172 188 158
20 5 241 239 232
20 6 237 221 201
20 7 226 201 179
20 8 153 145 138
20 9 78 92 84
20 10 59 89 71
20 11 66 102 78
20 12 68 104 76
20 13 64 102 78
20 14 52 94 79
20 15 59 94 83
20 16 97 117 103
20 17 133 144 122
20 18 149 154 131
20 19 168 163 144
20 20 166 151 137
20 21 148 124 114
20 22 140 113 106
20 23 130 111 112
20 24 138 121 124
20 25 121 98 97
20 26 132 114 109
20 27 126 114 111
20 28 112 100 100
20 29 91 78 82
20 30 93 87 87
20 31 124 140 111

21 0 133 164 121
21 1 142 174 120
21 2 121 152 106
21 3 112 139 96
21 4 165 180 148
21 5 240 238 231
21 6 232 215 196
21 7 221 194 174
21 8 150 136 130
21 9 89 94 88
21 10 59 78 69
21 11 56 79 70
21 12 70 89 80
21 13 72 87 80
21 14 79 96 95
21 15 116 126 128
21 16 159 157 156
21 17 154 150 144
21 18 136 132 125
21 19 121 111 106
21 20 129 114 110
21 21 123 102 100
21 22 117 97 95
21 23 110 94 97
21 24 100 84 86
21 25 102 79 77
21 26 134 113 109
21 27 119 100 100
21 28 88 69 72
21 29 76 56 63
21 30 76 62 66
21 31 76 81 65

22 0 149 174 132
22 1 142 168 117
22 2 140 165 120
22 3 125 149 103
22 4 166 182 147
22 5 243 241 233
22 6 235 218 200
22 7 216 188 171
22 8 155 134 131
22 9 94 88 87
22 10 65 70 70
22 11 57 64 68
22 12 58 61 67
22 13 65 66 71
22 14 82 82 87
22 15 98 91 97
22 16 114 99 104
22 17 120 103 109
22 18 117 100 106
22 19 103 86 89
22 20 120 101 103
22 21 108 90 91
22 22 97 83 84
22 23 99 84 86
22 24 84 66 66
22 25 79 57 53
22 26 88 66 63
22 27 88 67 67
22 28 81 60 64
22 29 80 57 65
22 30 73 54 62
22 31 71 67 64

23 0 139 161 119
23 1 147 169 121
23 2 149 171 125
23 3 144 167 117
23 4 179 195 157
23 5 243 241 232
23 6 233 216 200
23 7 209 181 167
23 8 165 140 139
23 9 99 87 88
23 10 69 65 68
23 11 57 52 60
23 12 56 50 60
23 13 64 62 66
23 14 78 70 70
23 15 75 60 58
23 16 83 66 64
23 17 109 85 89
23 18 93 65 70
23 19 115 87 87
23 20 146 118 115
23 21 126 101 96
23 22 128 110 107
23 23 121 101 96
23 24 97 75 70
23 25 86 66 61
23 26 76 58 56
23 27 73 55 54
23 28 73 54 57
23 29 75 55 61
23 30 76 58 66
23 31 101 91 97

24 0 163 188 144
24 1 153 178 131
24 2 138 163 114
24 3 153 178 122
24 4 185 202 160
24 5 242 240 230
24 6 234 217 202
24 7 218 189 178
24 8 173 147 149
24 9 101 87 88
24 10 73 66 66
24 11 64 54 56
24 12 63 51 54
24 13 66 54 52
24 14 76 54 43
24 15 92 63 49
24 16 103 77 62
24 17 116 85 76
24 18 123 87 79
24 19 175 136 123
24 20 205 161 143
24 21 182 142 123
24 22 156 127 113
24 23 115 84 68
24 24 90 64 51
24 25 85 68 63
24 26 67 56 53
24 27 66 54 51
24 28 61 49 49
24 29 88 75 79
24 30 93 80 86
24 31 83 73 81

25 0 172 201 155
25 1 141 170 123
25 2 112 142 91
25 3 136 164 106
25 4 178 195 152
25 5 242 240 229
25 6 238 220 206
25 7 224 196 187
25 8 167 143 146
25 9 105 91 91
25 10 80 71 65
25 11 70 58 49
25 12 72 52 44
25 13 90 56 48
25 14 111 65 45
25 15 142 92 66
25 16 172 126 102
25 17 184 145 122
25 18 194 153 128
25 19 228 180 150
25 20 224 167 133
25 21 224 170 137
25 22 195 153 128
25 23 150 109 84
25 24 102 71 54
25 25 65 51 47
25 26 53 47 44
25 27 54 49 44
25 28 57 51 50
25 29 78 72 73
25 30 76 70 74
25 31 55 49 56

26 0 142 179 129
26 1 106 147 103
26 2 84 124 84
26 3 87 120 77
26 4 148 165 125
26 5 241 236 217
26 6 240 221 204
26 7 214 191 178
26 8 159 140 138
26 9 118 101 98
26 10 104 82 69
26 11 99 68 46
26 12 115 71 47
26 13 155 91 65
26 14 179 107 64
26 15 189 115 68
26 16 195 126 88
26 17 200 143 104
26 18 208 149 104
26 19 223 159 112
26 20 216 154 110
26 21 233 174 134
26 22 212 151 113
26 23 194 141 115
26 24 144 110 98
26 25 70 54 52
26 26 58 51 48
26 27 48 42 37
26 28 62 55 54
26 29 85 77 79
26 30 70 64 69
26 31 54 53 59

27 0 117 159 107
27 1 83 132 89
27 2 72 118 87
27 3 67 105 74
27 4 118 139 101
27 5 230 226 198
27 6 240 220 200
27 7 209 187 171
27 8 161 144 137
27 9 150 128 120
27 10 157 121 102
27 11 171 121 91
27 12 182 122 89
27 13 211 142 105
27 14 207 133 80
27 15 202 129 74
27 16 175 107 65
27 17 185 121 79
27 18 212 144 93
27 19 211 139 86
27 20 221 158 112
27 21 228 169 127
27 22 207 136 93
27 23 201 144 120
27 24 168 133 127
27 25 93 76 76
27 26 70 60 58
27 27 55 46 42
27 28 55 45 45
27 29 93 81 85
27 30 77 68 74
27 31 61 61 70

28 0 91 133 82
28 1 69 116 72
28 2 65 108 75
28 3 69 107 73
28 4 92 121 80
28 5 197 202 171
28 6 240 222 201
28 7 217 190 176
28 8 187 164 154
28 9 199 172 159
28 10 206 166 141
28 11 210 156 121
28 12 203 146 109
28 13 201 148 114
28 14 215 156 112
28 15 222 164 119
28 16 194 141 107
28 17 190 137 104
28 18 199 139 97
28 19 207 142 96
28 20 208 145 101
28 21 212 150 107
28 22 215 149 109
28 23 207 153 133
28 24 138 105 101
28 25 89 73 74
28 26 60 50 48
28 27 59 50 46
28 28 78 68 68
28 29 67 56 60
28 30 66 57 63
28 31 84 81 93

29 0 92 134 82
29 1 71 117 72
29 2 76 114 78
29 3 81 119 81
29 4 92 129 85
29 5 164 179 145
29 6 234 221 198
29 7 226 197 183
29 8 216 190 177
29 9 228 200 182
29 10 229 186 157
29 11 210 154 114
29 12 209 151 108
29 13 210 159 116
29 14 202 144 97
29 15 224 166 122
29 16 208 155 120
29 17 197 149 119
29 18 194 143 110
29 19 213 158 121
29 20 215 155 115
29 21 205 143 102
29 22 211 151 115
29 23 172 123 106
29 24 116 85 83
29 25 70 54 56
29 26 51 41 39
29 27 55 46 42
29 28 71 61 61
29 29 58 48 51
29 30 77 67 74
29 31 102 97 109

30 0 106 148 95
30 1 99 142 95
30 2 112 146 107
30 3 122 155 116
30 4 119 157 113
30 5 138 160 124
30 6 222 218 192
30 7 234 209 193
30 8 228 203 189
30 9 236 209 189
30 10 235 193 163
30 11 216 161 120
30 12 205 145 96
30 13 216 156 102
30 14 208 141 90
30 15 207 139 93
30 16 192 130 90
30 17 201 150 120
30 18 175 129 103
30 19 181 133 106
30 20 210 157 125
30 21 203 145 110
30 22 201 147 117
30 23 154 110 98
30 24 101 73 73
30 25 65 50 53
30 26 53 43 41
30 27 56 46 43
30 28 67 57 57
30 29 68 58 61
30 30 91 80 86
30 31 101 93 101

31 0 119 161 108
31 1 118 159 110
31 2 137 167 125
31 3 145 173 132
31 4 131 167 124
31 5 114 140 102
31 6 202 207 179
31 7 239 221 203
31 8 234 214 200
31 9 239 216 197
31 10 238 201 171
31 11 225 175 135
31 12 204 146 97
31 13 211 150 95
31 14 230 161 115
31 15 203 132 94
31 16 178 114 78
31 17 207 153 123
31 18 158 113 91
31 19 133 92 73
31 20 163 119 96
31 21 184 133 105
31 22 159 111 86
31 23 125 86 77
31 24 86 61 62
31 25 67 54 58
31 26 58 49 47
31 27 76 67 63
31 28 82 72 72
31 29 85 74 78
31 30 95 84 88
31 31 91 81 81



==> Cifra_figuretem/0.039/orig5.txt <==
0 0 53 40 34
0 1 54 41 36
0 2 59 46 40
0 3 74 60 55
0 4 70 55 51
0 5 60 47 42
0 6 54 43 38
0 7 60 49 43
0 8 71 58 49
0 9 66 53 48
0 10 72 59 53
0 11 84 71 61
0 12 78 64 55
0 13 83 68 61
0 14 89 75 67
0 15 87 73 66
0 16 102 87 80
0 17 99 84 76
0 18 84 71 63
0 19 85 75 66
0 20 83 72 66
0 21 93 79 71
0 22 108 93 78
0 23 78 65 55
0 24 80 73 58
0 25 68 64 40
0 26 69 61 40
0 27 102 91 75
0 28 117 110 95
0 29 112 107 89
0 30 114 104 85
0 31 117 101 82

1 0 85 67 61
1 1 81 63 55
1 2 73 56 45
1 3 88 72 62
1 4 85 69 62
1 5 69 52 45
1 6 76 58 52
1 7 71 56 48
1 8 70 59 49
1 9 85 70 61
1 10 94 77 68
1 11 94 77 67
1 12 87 71 63
1 13 86 73 62
1 14 100 88 77
1 15 93 82 74
1 16 99 85 77
1 17 97 82 71
1 18 91 77 65
1 19 109 95 82
1 20 92 79 67
1 21 88 76 59
1 22 113 99 77
1 23 89 75 60
1 24 99 90 71
1 25 88 78 56
1 26 86 73 54
1 27 95 83 67
1 28 104 98 80
1 29 97 93 71
1 30 116 107 82
1 31 117 101 77

2 0 89 69 60
2 1 78 59 47
2 2 87 68 54
2 3 82 64 52
2 4 83 66 55
2 5 89 72 61
2 6 96 79 68
2 7 77 62 51
2 8 89 80 67
2 9 105 89 78
2 10 101 82 75
2 11 123 108 103
2 12 121 109 104
2 13 94 82 71
2 14 105 94 78
2 15 107 96 84
2 16 91 77 65
2 17 92 75 61
2 18 107 91 75
2 19 117 100 82
2 20 95 81 62
2 21 85 74 52
2 22 110 95 68
2 23 106 90 72
2 24 105 92 73
2 25 106 93 73
2 26 106 90 72
2 27 101 86 68
2 28 92 83 64
2 29 90 85 59
2 30 113 102 75
2 31 117 100 74

3 0 92 74 58
3 1 87 69 54
3 2 80 62 48
3 3 95 77 63
3 4 79 62 48
3 5 96 81 66
3 6 99 86 71
3 7 80 70 54
3 8 104 95 79
3 9 106 90 77
3 10 133 116 113
3 11 201 191 195
3 12 156 150 152
3 13 100 93 82
3 14 107 97 77
3 15 109 96 77
3 16 112 96 80
3 17 119 102 85
3 18 121 104 83
3 19 116 97 73
3 20 118 101 79
3 21 99 88 63
3 22 103 88 60
3 23 117 99 83
3 24 101 86 69
3 25 99 86 67
3 26 101 84 66
3 27 93 75 57
3 28 100 86 65
3 29 95 86 62
3 30 100 88 62
3 31 114 96 70

4 0 111 95 75
4 1 103 86 70
4 2 105 89 74
4 3 105 89 74
4 4 86 72 57
4 5 96 86 69
4 6 79 73 52
4 7 74 70 46
4 8 104 94 74
4 9 104 85 75
4 10 191 178 178
4 11 232 234 239
4 12 164 164 169
4 13 119 113 102
4 14 128 116 94
4 15 121 105 84
4 16 112 95 77
4 17 126 107 90
4 18 119 100 80
4 19 115 96 73
4 20 121 105 82
4 21 102 91 67
4 22 108 95 68
4 23 107 90 72
4 24 107 93 73
4 25 112 100 77
4 26 100 85 64
4 27 93 75 56
4 28 106 90 69
4 29 105 93 68
4 30 107 94 69
4 31 115 97 74

5 0 122 107 88
5 1 113 96 79
5 2 108 96 79
5 3 97 86 70
5 4 102 91 76
5 5 109 101 85
5 6 81 76 54
5 7 65 61 34
5 8 97 83 65
5 9 172 154 150
5 10 237 232 236
5 11 205 217 221
5 12 155 158 164
5 13 131 122 109
5 14 127 110 90
5 15 122 105 87
5 16 105 88 69
5 17 112 94 77
5 18 109 92 72
5 19 102 85 65
5 20 104 91 68
5 21 106 96 71
5 22 111 101 77
5 23 92 80 58
5 24 99 87 64
5 25 110 99 71
5 26 104 92 67
5 27 102 89 67
5 28 109 95 71
5 29 108 96 68
5 30 107 93 68
5 31 114 98 77

6 0 112 98 80
6 1 118 102 86
6 2 98 86 70
6 3 90 77 61
6 4 98 84 70
6 5 103 88 79
6 6 86 72 62
6 7 80 67 55
6 8 150 138 132
6 9 235 231 232
6 10 232 236 244
6 11 184 192 202
6 12 141 141 147
6 13 125 115 102
6 14 121 103 86
6 15 117 100 83
6 16 101 91 68
6 17 101 92 67
6 18 99 87 63
6 19 109 93 71
6 20 110 96 73
6 21 112 101 77
6 22 111 100 80
6 23 93 81 67
6 24 88 77 63
6 25 97 90 65
6 26 98 90 67
6 27 106 95 73
6 28 107 95 69
6 29 104 92 61
6 30 90 76 49
6 31 109 93 73

7 0 88 75 57
7 1 104 92 75
7 2 103 89 74
7 3 107 92 76
7 4 105 88 77
7 5 116 98 96
7 6 157 138 140
7 7 173 155 158
7 8 238 230 235
7 9 227 233 241
7 10 197 207 218
7 11 170 173 186
7 12 129 126 130
7 13 108 97 84
7 14 112 94 79
7 15 110 94 78
7 16 90 86 58
7 17 87 86 56
7 18 92 83 58
7 19 120 105 84
7 20 119 103 84
7 21 101 90 70
7 22 127 116 103
7 23 152 142 137
7 24 162 151 149
7 25 123 113 101
7 26 99 86 74
7 27 103 87 74
7 28 98 81 62
7 29 97 83 55
7 30 99 85 59
7 31 91 75 56

8 0 101 89 72
8 1 113 102 86
8 2 111 98 84
8 3 112 95 83
8 4 118 101 96
8 5 173 159 162
8 6 229 217 224
8 7 235 226 233
8 8 235 234 242
8 9 195 202 212
8 10 171 177 187
8 11 156 156 165
8 12 112 108 109
8 13 88 75 63
8 14 120 101 88
8 15 110 95 79
8 16 83 80 53
8 17 80 78 50
8 18 98 88 67
8 19 122 106 89
8 20 113 96 82
8 21 138 125 114
8 22 199 188 182
8 23 214 205 207
8 24 211 204 210
8 25 194 187 191
8 26 176 165 169
8 27 131 117 117
8 28 98 81 74
8 29 92 78 57
8 30 96 82 60
8 31 99 83 66

9 0 109 97 81
9 1 108 98 83
9 2 110 95 84
9 3 141 124 117
9 4 176 163 162
9 5 222 214 219
9 6 237 236 242
9 7 228 231 236
9 8 215 219 225
9 9 199 200 208
9 10 178 178 185
9 11 179 179 182
9 12 161 157 156
9 13 115 103 92
9 14 118 100 90
9 15 112 100 85
9 16 101 94 71
9 17 84 75 55
9 18 101 88 72
9 19 115 98 86
9 20 140 123 116
9 21 205 191 188
9 22 232 220 221
9 23 221 212 217
9 24 200 196 205
9 25 194 198 213
9 26 202 207 222
9 27 195 196 206
9 28 126 123 125
9 29 87 77 65
9 30 100 84 68
9 31 106 89 73

10 0 101 90 70
10 1 92 84 67
10 2 109 94 86
10 3 213 201 199
10 4 251 245 246
10 5 245 243 245
10 6 237 240 242
10 7 229 234 235
10 8 224 225 231
10 9 228 227 234
10 10 231 229 235
10 11 238 238 241
10 12 234 232 234
10 13 202 196 196
10 14 161 152 149
10 15 142 133 127
10 16 129 120 109
10 17 117 105 97
10 18 127 114 108
10 19 120 105 99
10 20 174 161 155
10 21 226 218 216
10 22 213 202 203
10 23 199 188 191
10 24 170 163 169
10 25 160 164 181
10 26 163 175 198
10 27 174 187 211
10 28 175 183 205
10 29 125 120 129
10 30 98 85 75
10 31 103 88 71

11 0 107 96 75
11 1 87 79 63
11 2 159 147 141
11 3 249 242 242
11 4 252 252 252
11 5 246 246 246
11 6 240 241 240
11 7 240 240 242
11 8 237 236 242
11 9 236 234 240
11 10 238 237 243
11 11 246 245 250
11 12 241 241 248
11 13 236 236 242
11 14 231 229 232
11 15 228 226 225
11 16 220 216 214
11 17 217 212 211
11 18 222 215 217
11 19 214 207 204
11 20 229 223 217
11 21 222 217 213
11 22 192 181 180
11 23 168 156 157
11 24 149 140 143
11 25 126 123 136
11 26 131 139 159
11 27 126 138 165
11 28 153 160 191
11 29 146 142 162
11 30 90 81 73
11 31 96 82 64

12 0 111 100 82
12 1 110 100 87
12 2 219 210 206
12 3 255 254 253
12 4 248 251 248
12 5 248 249 247
12 6 249 247 246
12 7 243 241 242
12 8 235 234 237
12 9 228 226 230
12 10 220 219 222
12 11 233 232 236
12 12 237 240 247
12 13 236 239 246
12 14 243 246 250
12 15 250 252 254
12 16 251 255 255
12 17 246 251 253
12 18 244 247 252
12 19 252 254 254
12 20 241 241 237
12 21 201 195 191
12 22 170 159 159
12 23 152 141 143
12 24 152 144 146
12 25 109 104 110
12 26 96 97 110
12 27 101 105 126
12 28 118 119 145
12 29 137 135 153
12 30 110 105 97
12 31 101 88 70

13 0 127 114 99
13 1 170 160 149
13 2 250 244 242
13 3 251 252 250
13 4 244 247 243
13 5 245 245 242
13 6 251 249 247
13 7 246 243 242
13 8 232 230 231
13 9 226 223 225
13 10 223 220 221
13 11 231 229 231
13 12 235 237 242
13 13 237 241 247
13 14 243 248 252
13 15 246 251 253
13 16 242 250 253
13 17 226 237 241
13 18 222 231 237
13 19 230 238 241
13 20 213 217 214
13 21 165 158 152
13 22 150 139 138
13 23 142 132 134
13 24 132 125 129
13 25 90 83 88
13 26 82 79 89
13 27 97 96 113
13 28 102 101 121
13 29 113 112 128
13 30 117 114 107
13 31 114 102 83

14 0 134 120 108
14 1 198 188 179
14 2 250 247 246
14 3 250 250 249
14 4 240 241 236
14 5 242 243 238
14 6 251 252 247
14 7 242 242 239
14 8 231 227 227
14 9 223 219 219
14 10 223 220 219
14 11 230 227 227
14 12 233 232 235
14 13 240 241 244
14 14 244 247 249
14 15 241 246 247
14 16 237 246 248
14 17 213 222 228
14 18 208 215 222
14 19 213 219 223
14 20 202 204 200
14 21 147 138 131
14 22 123 111 109
14 23 122 112 115
14 24 106 100 106
14 25 85 79 86
14 26 86 80 92
14 27 89 87 101
14 28 94 95 108
14 29 97 95 110
14 30 105 100 95
14 31 105 95 75

15 0 145 132 122
15 1 211 200 195
15 2 250 248 246
15 3 250 249 247
15 4 245 244 240
15 5 247 247 243
15 6 246 248 242
15 7 232 233 228
15 8 226 223 218
15 9 228 224 220
15 10 226 222 219
15 11 230 226 223
15 12 227 226 226
15 13 234 234 235
15 14 235 238 239
15 15 229 233 234
15 16 229 236 238
15 17 204 210 216
15 18 196 201 208
15 19 203 206 212
15 20 191 192 191
15 21 155 149 145
15 22 114 104 103
15 23 101 92 95
15 24 95 91 97
15 25 90 86 96
15 26 94 90 104
15 27 96 94 108
15 28 61 62 73
15 29 85 82 96
15 30 105 98 95
15 31 93 86 65

16 0 155 144 134
16 1 210 199 197
16 2 243 241 237
16 3 249 248 243
16 4 244 242 238
16 5 247 246 241
16 6 243 243 238
16 7 230 229 223
16 8 222 218 210
16 9 226 221 214
16 10 222 217 213
16 11 228 223 220
16 12 213 213 212
16 13 223 225 226
16 14 226 230 232
16 15 218 222 225
16 16 214 219 223
16 17 198 203 208
16 18 188 192 200
16 19 194 198 207
16 20 168 173 179
16 21 157 160 162
16 22 137 134 137
16 23 98 93 96
16 24 94 92 95
16 25 94 92 100
16 26 100 99 108
16 27 85 84 94
16 28 32 30 41
16 29 83 79 92
16 30 114 109 108
16 31 86 85 62

17 0 138 125 114
17 1 184 174 171
17 2 231 230 227
17 3 241 242 238
17 4 237 236 231
17 5 240 239 235
17 6 238 237 233
17 7 226 225 220
17 8 220 217 210
17 9 219 215 209
17 10 207 203 199
17 11 208 205 202
17 12 192 192 192
17 13 219 221 223
17 14 218 222 225
17 15 210 214 219
17 16 198 203 207
17 17 198 203 208
17 18 179 183 190
17 19 179 183 192
17 20 156 162 171
17 21 148 155 161
17 22 147 148 156
17 23 100 98 105
17 24 91 91 95
17 25 90 90 92
17 26 85 84 88
17 27 74 73 78
17 28 60 59 66
17 29 83 81 94
17 30 94 92 94
17 31 88 88 68

18 0 133 120 106
18 1 160 152 144
18 2 226 226 223
18 3 232 233 231
18 4 227 226 223
18 5 222 221 218
18 6 228 227 224
18 7 226 224 221
18 8 218 215 211
18 9 208 204 200
18 10 187 183 181
18 11 170 167 167
18 12 176 176 178
18 13 213 215 218
18 14 202 205 210
18 15 203 207 213
18 16 186 191 196
18 17 200 205 209
18 18 173 177 185
18 19 158 162 172
18 20 148 153 163
18 21 131 138 149
18 22 130 134 147
18 23 110 110 120
18 24 84 84 88
18 25 79 78 82
18 26 83 82 88
18 27 91 89 98
18 28 96 94 106
18 29 89 88 102
18 30 93 93 94
18 31 103 103 84

19 0 127 118 102
19 1 150 141 130
19 2 234 231 225
19 3 228 227 225
19 4 214 213 211
19 5 207 206 204
19 6 221 220 218
19 7 222 221 219
19 8 210 208 205
19 9 200 197 196
19 10 174 171 172
19 11 159 157 159
19 12 186 186 190
19 13 208 209 214
19 14 188 191 197
19 15 188 192 199
19 16 182 187 192
19 17 185 190 195
19 18 174 178 185
19 19 158 162 171
19 20 149 153 163
19 21 135 139 151
19 22 130 133 148
19 23 126 126 136
19 24 86 84 86
19 25 67 66 69
19 26 81 79 87
19 27 99 97 109
19 28 102 99 115
19 29 90 88 98
19 30 84 84 79
19 31 87 87 67

20 0 98 91 77
20 1 113 104 89
20 2 216 208 199
20 3 232 228 224
20 4 210 210 208
20 5 197 196 194
20 6 206 205 203
20 7 219 218 216
20 8 215 213 212
20 9 199 197 198
20 10 179 177 180
20 11 171 170 174
20 12 185 186 190
20 13 193 195 200
20 14 176 179 186
20 15 154 158 166
20 16 179 184 190
20 17 171 176 181
20 18 165 169 177
20 19 138 143 152
20 20 129 132 141
20 21 127 128 139
20 22 112 114 129
20 23 110 109 117
20 24 95 90 87
20 25 72 71 63
20 26 72 73 68
20 27 84 83 84
20 28 75 74 79
20 29 78 76 75
20 30 69 68 53
20 31 66 66 44

21 0 91 85 70
21 1 89 80 65
21 2 204 197 186
21 3 234 231 225
21 4 203 204 200
21 5 180 180 176
21 6 190 189 187
21 7 214 214 212
21 8 209 208 211
21 9 198 196 200
21 10 184 182 187
21 11 168 166 173
21 12 172 172 179
21 13 174 174 182
21 14 157 158 166
21 15 137 138 147
21 16 173 175 182
21 17 164 167 175
21 18 151 155 165
21 19 127 133 144
21 20 121 126 136
21 21 107 109 117
21 22 86 88 96
21 23 81 81 85
21 24 91 88 86
21 25 86 82 73
21 26 83 78 69
21 27 89 84 75
21 28 79 74 65
21 29 80 74 63
21 30 65 60 44
21 31 64 62 43

22 0 87 79 66
22 1 97 87 75
22 2 209 202 194
22 3 224 224 218
22 4 199 202 196
22 5 171 174 169
22 6 164 167 163
22 7 181 183 181
22 8 189 188 192
22 9 193 192 197
22 10 183 182 188
22 11 166 166 173
22 12 159 159 166
22 13 144 144 152
22 14 134 134 141
22 15 139 139 146
22 16 149 149 157
22 17 151 153 161
22 18 140 144 154
22 19 133 139 150
22 20 126 132 142
22 21 101 104 111
22 22 86 88 94
22 23 91 91 96
22 24 91 90 93
22 25 98 95 97
22 26 103 98 96
22 27 84 77 70
22 28 69 62 50
22 29 68 60 45
22 30 62 55 40
22 31 54 48 32

23 0 86 76 67
23 1 99 88 78
23 2 190 182 176
23 3 223 224 218
23 4 197 204 196
23 5 159 165 159
23 6 125 131 127
23 7 132 135 134
23 8 169 169 173
23 9 190 189 194
23 10 177 176 182
23 11 151 151 158
23 12 139 140 146
23 13 126 127 132
23 14 125 126 131
23 15 129 130 135
23 16 127 129 135
23 17 143 146 153
23 18 137 140 148
23 19 130 134 142
23 20 120 123 132
23 21 103 106 116
23 22 97 98 107
23 23 102 101 110
23 24 95 94 104
23 25 93 96 107
23 26 99 100 107
23 27 80 78 76
23 28 57 50 43
23 29 60 51 39
23 30 67 58 44
23 31 60 52 38

24 0 73 63 53
24 1 81 68 59
24 2 177 168 162
24 3 219 219 211
24 4 186 192 183
24 5 141 146 141
24 6 86 91 89
24 7 74 77 78
24 8 121 120 124
24 9 175 174 179
24 10 172 171 178
24 11 135 134 142
24 12 127 128 133
24 13 118 119 123
24 14 99 100 105
24 15 101 102 106
24 16 103 106 111
24 17 123 127 132
24 18 118 121 126
24 19 116 117 122
24 20 103 105 111
24 21 87 90 99
24 22 88 89 98
24 23 94 92 103
24 24 95 94 106
24 25 92 97 112
24 26 87 92 102
24 27 62 62 64
24 28 53 48 44
24 29 54 47 38
24 30 54 47 36
24 31 73 65 54

25 0 79 67 53
25 1 74 61 48
25 2 136 125 116
25 3 192 189 180
25 4 173 175 166
25 5 144 145 141
25 6 88 88 89
25 7 37 36 40
25 8 24 23 27
25 9 87 86 91
25 10 140 139 145
25 11 124 123 130
25 12 102 103 107
25 13 77 78 82
25 14 57 58 62
25 15 64 65 68
25 16 76 78 83
25 17 92 95 100
25 18 89 90 93
25 19 94 93 95
25 20 74 74 76
25 21 59 63 66
25 22 67 69 74
25 23 68 67 75
25 24 77 76 86
25 25 66 70 80
25 26 47 50 56
25 27 34 35 35
25 28 34 33 27
25 29 35 34 26
25 30 48 45 39
25 31 61 57 50

26 0 93 81 63
26 1 93 80 61
26 2 108 98 82
26 3 142 138 122
26 4 155 153 141
26 5 147 144 138
26 6 133 129 131
26 7 86 84 88
26 8 32 32 36
26 9 11 11 14
26 10 49 48 52
26 11 70 68 73
26 12 55 54 56
26 13 32 33 34
26 14 25 26 28
26 15 31 32 35
26 16 42 43 47
26 17 44 46 50
26 18 60 61 64
26 19 74 73 75
26 20 63 64 65
26 21 36 40 41
26 22 28 30 32
26 23 24 23 28
26 24 24 23 29
26 25 26 27 30
26 26 29 29 29
26 27 39 39 35
26 28 31 32 26
26 29 28 29 25
26 30 46 46 44
26 31 61 60 58

27 0 103 91 69
27 1 86 72 49
27 2 108 100 69
27 3 99 95 65
27 4 127 122 99
27 5 120 112 99
27 6 106 99 95
27 7 100 99 99
27 8 70 72 73
27 9 32 29 26
27 10 44 38 32
27 11 35 29 23
27 12 32 26 21
27 13 22 20 16
27 14 10 11 9
27 15 13 13 14
27 16 8 8 9
27 17 18 16 18
27 18 40 37 41
27 19 57 56 62
27 20 71 73 81
27 21 46 48 56
27 22 24 22 25
27 23 11 8 9
27 24 8 7 9
27 25 23 23 27
27 26 33 31 32
27 27 38 36 33
27 28 45 45 44
27 29 45 44 45
27 30 40 38 40
27 31 63 63 64

28 0 96 84 63
28 1 96 83 61
28 2 112 104 73
28 3 98 93 60
28 4 112 104 78
28 5 110 98 81
28 6 57 47 38
28 7 37 32 26
28 8 43 36 30
28 9 76 65 55
28 10 117 105 91
28 11 82 73 60
28 12 75 68 57
28 13 54 52 42
28 14 22 23 16
28 15 26 24 20
28 16 31 27 25
28 17 45 39 38
28 18 41 33 35
28 19 63 58 63
28 20 83 84 91
28 21 79 79 87
28 22 60 55 58
28 23 51 46 46
28 24 31 28 31
28 25 29 28 34
28 26 42 38 41
28 27 44 40 40
28 28 45 44 46
28 29 50 49 53
28 30 41 40 43
28 31 70 69 72

29 0 100 91 70
29 1 97 87 67
29 2 104 96 69
29 3 100 92 63
29 4 123 111 86
29 5 109 94 75
29 6 79 67 53
29 7 73 63 51
29 8 89 73 58
29 9 110 92 73
29 10 113 98 78
29 11 108 99 82
29 12 97 92 76
29 13 78 77 62
29 14 52 52 39
29 15 49 46 35
29 16 65 58 50
29 17 72 62 56
29 18 76 64 62
29 19 78 69 69
29 20 81 78 79
29 21 77 75 78
29 22 80 73 72
29 23 71 64 62
29 24 48 43 44
29 25 27 25 30
29 26 43 38 41
29 27 53 47 47
29 28 40 38 40
29 29 46 45 48
29 30 65 63 65
29 31 76 75 77

30 0 105 98 78
30 1 86 80 61
30 2 112 105 82
30 3 104 95 70
30 4 110 96 74
30 5 87 72 52
30 6 91 80 62
30 7 103 93 75
30 8 110 93 73
30 9 126 107 85
30 10 111 96 76
30 11 116 106 90
30 12 95 90 74
30 13 70 69 51
30 14 80 80 62
30 15 72 66 51
30 16 75 67 53
30 17 59 48 37
30 18 85 72 65
30 19 89 79 73
30 20 83 79 74
30 21 61 58 52
30 22 85 77 69
30 23 82 73 66
30 24 45 39 35
30 25 29 25 27
30 26 42 36 35
30 27 61 54 51
30 28 51 48 46
30 29 53 52 51
30 30 69 68 66
30 31 71 68 66

31 0 88 82 63
31 1 88 84 66
31 2 114 107 87
31 3 108 98 78
31 4 107 95 77
31 5 94 82 64
31 6 89 80 62
31 7 96 89 70
31 8 110 100 79
31 9 118 104 83
31 10 111 98 82
31 11 108 99 88
31 12 93 88 74
31 13 81 79 63
31 14 94 91 74
31 15 90 82 67
31 16 102 94 77
31 17 94 86 69
31 18 99 88 75
31 19 89 82 71
31 20 77 74 62
31 21 55 52 37
31 22 68 59 43
31 23 84 74 60
31 24 79 72 62
31 25 64 60 56
31 26 54 48 43
31 27 75 68 61
31 28 70 67 60
31 29 81 82 74
31 30 69 68 61
31 31 64 61 55



==> Cifra_figuretem/0.039/orig6.txt <==
0 0 69 73 50
0 1 72 76 51
0 2 63 66 48
0 3 53 56 41
0 4 53 56 39
0 5 62 61 43
0 6 85 61 41
0 7 71 65 42
0 8 53 53 32
0 9 52 50 29
0 10 57 58 36
0 11 60 65 42
0 12 62 66 43
0 13 62 66 43
0 14 62 66 43
0 15 61 65 43
0 16 63 66 45
0 17 70 73 56
0 18 70 78 60
0 19 71 80 61
0 20 71 79 62
0 21 68 75 59
0 22 69 76 60
0 23 72 79 63
0 24 72 79 63
0 25 73 77 59
0 26 81 80 60
0 27 91 88 68
0 28 99 92 73
0 29 103 95 77
0 30 104 96 76
0 31 100 94 67

1 0 69 73 50
1 1 77 81 55
1 2 69 73 50
1 3 53 56 36
1 4 51 55 34
1 5 58 58 38
1 6 67 56 33
1 7 65 62 38
1 8 56 55 34
1 9 53 50 30
1 10 56 53 32
1 11 59 61 39
1 12 63 67 44
1 13 63 67 44
1 14 63 67 44
1 15 61 65 42
1 16 59 62 41
1 17 60 62 45
1 18 64 69 50
1 19 70 76 53
1 20 70 76 58
1 21 65 72 56
1 22 66 73 57
1 23 71 79 62
1 24 72 79 63
1 25 73 77 59
1 26 80 79 59
1 27 87 85 64
1 28 97 90 71
1 29 103 95 74
1 30 106 99 76
1 31 104 99 71

2 0 64 65 43
2 1 70 70 48
2 2 70 73 51
2 3 55 59 38
2 4 53 58 36
2 5 54 56 35
2 6 62 55 30
2 7 62 61 36
2 8 56 58 36
2 9 54 52 31
2 10 52 50 27
2 11 56 55 31
2 12 60 60 38
2 13 63 63 41
2 14 62 66 43
2 15 62 67 44
2 16 59 64 41
2 17 57 61 40
2 18 64 68 47
2 19 70 74 52
2 20 74 77 60
2 21 70 76 60
2 22 68 76 58
2 23 72 80 61
2 24 73 79 61
2 25 74 78 59
2 26 77 78 59
2 27 86 83 62
2 28 96 89 67
2 29 101 94 71
2 30 105 99 72
2 31 106 100 71

3 0 69 69 47
3 1 68 66 44
3 2 70 71 52
3 3 61 63 44
3 4 56 59 38
3 5 51 54 33
3 6 59 51 27
3 7 63 61 37
3 8 56 58 36
3 9 54 51 30
3 10 52 50 29
3 11 51 50 30
3 12 63 60 40
3 13 67 65 44
3 14 63 65 43
3 15 64 67 45
3 16 62 65 43
3 17 62 64 42
3 18 68 71 49
3 19 73 77 55
3 20 77 80 61
3 21 75 81 63
3 22 73 81 61
3 23 73 81 60
3 24 73 79 59
3 25 76 79 60
3 26 75 77 59
3 27 82 80 60
3 28 93 88 66
3 29 98 92 68
3 30 103 97 69
3 31 107 100 71

4 0 70 70 48
4 1 66 64 42
4 2 67 69 49
4 3 66 66 48
4 4 63 61 42
4 5 55 53 34
4 6 59 47 24
4 7 67 62 39
4 8 61 59 39
4 9 76 67 45
4 10 88 77 53
4 11 56 52 33
4 12 62 60 40
4 13 68 66 45
4 14 67 66 45
4 15 65 64 43
4 16 64 63 42
4 17 66 65 44
4 18 70 71 50
4 19 74 77 56
4 20 77 80 60
4 21 76 83 61
4 22 76 83 62
4 23 75 79 59
4 24 75 79 60
4 25 76 79 60
4 26 74 77 59
4 27 78 79 62
4 28 90 87 66
4 29 97 91 68
4 30 102 97 68
4 31 107 100 71

5 0 67 67 45
5 1 59 60 36
5 2 64 67 48
5 3 66 67 48
5 4 64 62 42
5 5 58 56 35
5 6 59 45 23
5 7 65 60 37
5 8 62 61 37
5 9 108 95 65
5 10 128 109 77
5 11 78 67 44
5 12 59 56 36
5 13 64 61 41
5 14 65 62 42
5 15 64 66 44
5 16 65 66 46
5 17 71 67 49
5 18 71 71 50
5 19 72 76 54
5 20 78 79 58
5 21 77 82 59
5 22 77 82 61
5 23 75 77 60
5 24 75 77 60
5 25 76 79 61
5 26 71 74 57
5 27 72 74 58
5 28 81 79 59
5 29 94 89 65
5 30 103 96 70
5 31 109 100 72

6 0 64 70 48
6 1 57 61 38
6 2 66 69 49
6 3 67 70 50
6 4 67 65 44
6 5 63 60 38
6 6 51 37 18
6 7 62 58 37
6 8 67 65 38
6 9 104 89 54
6 10 121 101 68
6 11 99 84 57
6 12 100 90 63
6 13 90 79 54
6 14 71 64 42
6 15 64 65 42
6 16 68 68 47
6 17 74 68 49
6 18 80 74 55
6 19 85 82 61
6 20 85 79 60
6 21 81 77 57
6 22 79 78 59
6 23 75 75 58
6 24 74 76 57
6 25 76 78 60
6 26 70 73 55
6 27 68 70 53
6 28 74 72 51
6 29 88 84 61
6 30 103 94 71
6 31 109 98 71

7 0 53 58 40
7 1 56 60 42
7 2 62 65 44
7 3 65 68 45
7 4 71 69 48
7 5 63 61 40
7 6 47 32 16
7 7 68 62 44
7 8 85 80 55
7 9 112 95 62
7 10 132 112 81
7 11 114 99 67
7 12 118 101 69
7 13 105 89 56
7 14 90 81 49
7 15 75 67 43
7 16 74 66 42
7 17 78 72 46
7 18 88 82 61
7 19 93 86 67
7 20 92 82 64
7 21 86 79 60
7 22 85 81 61
7 23 74 71 50
7 24 77 76 55
7 25 76 79 57
7 26 72 76 56
7 27 76 77 61
7 28 76 74 54
7 29 82 78 58
7 30 99 90 70
7 31 108 97 70

8 0 53 50 37
8 1 58 59 42
8 2 61 60 39
8 3 66 64 42
8 4 66 64 43
8 5 56 53 34
8 6 50 36 22
8 7 76 64 45
8 8 106 92 64
8 9 123 100 70
8 10 124 100 72
8 11 123 102 70
8 12 117 101 67
8 13 104 88 58
8 14 102 91 58
8 15 97 83 54
8 16 77 64 37
8 17 74 67 38
8 18 81 72 49
8 19 79 74 51
8 20 84 81 57
8 21 89 86 64
8 22 84 80 61
8 23 72 65 46
8 24 84 81 60
8 25 78 80 58
8 26 75 77 56
8 27 77 77 59
8 28 78 76 56
8 29 81 77 58
8 30 94 87 68
8 31 105 96 69

9 0 51 46 28
9 1 62 59 39
9 2 67 59 40
9 3 67 59 40
9 4 57 54 33
9 5 49 46 29
9 6 59 45 25
9 7 104 82 54
9 8 119 96 62
9 9 108 80 53
9 10 104 75 44
9 11 136 107 66
9 12 124 99 59
9 13 101 81 52
9 14 99 84 57
9 15 99 84 53
9 16 76 63 32
9 17 73 63 35
9 18 79 64 40
9 19 77 70 42
9 20 82 78 50
9 21 91 83 61
9 22 72 62 46
9 23 74 65 48
9 24 88 83 63
9 25 84 82 62
9 26 80 78 58
9 27 79 77 56
9 28 77 75 54
9 29 77 75 55
9 30 85 83 61
9 31 99 94 64

10 0 59 51 27
10 1 69 62 41
10 2 69 62 43
10 3 63 59 38
10 4 50 46 26
10 5 51 46 30
10 6 85 64 35
10 7 125 98 64
10 8 120 99 65
10 9 89 68 40
10 10 103 84 52
10 11 142 123 79
10 12 125 93 49
10 13 115 90 56
10 14 113 90 59
10 15 106 86 55
10 16 95 77 45
10 17 90 74 45
10 18 87 72 44
10 19 87 76 46
10 20 85 71 46
10 21 83 66 43
10 22 77 59 36
10 23 90 78 55
10 24 83 77 54
10 25 82 78 56
10 26 80 76 55
10 27 79 77 56
10 28 75 73 52
10 29 75 73 52
10 30 80 79 56
10 31 93 91 61

11 0 61 51 28
11 1 73 63 45
11 2 69 63 43
11 3 62 61 41
11 4 65 59 39
11 5 107 95 68
11 6 128 103 60
11 7 124 97 59
11 8 126 105 69
11 9 90 74 44
11 10 51 40 23
11 11 67 59 38
11 12 119 95 56
11 13 120 96 65
11 14 126 106 65
11 15 130 102 64
11 16 114 88 53
11 17 100 78 48
11 18 100 83 54
11 19 94 79 48
11 20 83 67 42
11 21 73 59 33
11 22 89 69 42
11 23 86 71 44
11 24 80 73 49
11 25 87 78 56
11 26 83 76 54
11 27 79 77 56
11 28 77 75 54
11 29 72 70 49
11 30 76 74 53
11 31 83 83 60

12 0 58 50 25
12 1 65 56 36
12 2 68 63 43
12 3 66 65 44
12 4 97 87 59
12 5 153 136 96
12 6 158 137 82
12 7 137 109 55
12 8 140 110 71
12 9 120 95 64
12 10 65 49 25
12 11 50 35 16
12 12 120 97 66
12 13 120 101 73
12 14 101 83 51
12 15 127 97 58
12 16 130 100 62
12 17 103 77 46
12 18 102 83 53
12 19 100 83 51
12 20 93 76 48
12 21 86 73 45
12 22 86 66 39
12 23 80 65 35
12 24 90 81 58
12 25 92 83 61
12 26 85 78 56
12 27 78 76 55
12 28 77 75 54
12 29 75 73 52
12 30 77 76 55
12 31 76 77 55

13 0 59 51 29
13 1 58 49 30
13 2 62 56 37
13 3 73 69 41
13 4 116 104 65
13 5 145 127 88
13 6 173 154 103
13 7 176 151 91
13 8 168 135 85
13 9 153 120 83
13 10 130 104 65
13 11 83 61 31
13 12 115 91 62
13 13 116 98 69
13 14 72 54 31
13 15 91 66 30
13 16 108 80 46
13 17 102 79 48
13 18 107 87 54
13 19 106 86 53
13 20 99 80 48
13 21 95 80 47
13 22 94 73 40
13 23 95 74 43
13 24 100 85 57
13 25 90 82 56
13 26 80 76 54
13 27 76 74 53
13 28 76 74 53
13 29 80 78 57
13 30 79 77 56
13 31 74 71 51

14 0 65 57 37
14 1 66 57 38
14 2 67 62 43
14 3 85 76 46
14 4 116 101 63
14 5 138 120 81
14 6 177 161 114
14 7 183 169 116
14 8 196 180 117
14 9 191 163 107
14 10 180 143 88
14 11 117 94 51
14 12 102 79 53
14 13 105 87 56
14 14 66 49 20
14 15 78 58 21
14 16 73 49 19
14 17 87 67 36
14 18 118 97 62
14 19 113 90 54
14 20 101 79 43
14 21 94 76 39
14 22 96 73 34
14 23 103 76 42
14 24 107 81 49
14 25 109 90 62
14 26 91 83 61
14 27 79 77 54
14 28 74 72 51
14 29 81 79 58
14 30 79 77 56
14 31 76 72 51

15 0 66 58 38
15 1 69 59 41
15 2 70 64 45
15 3 79 72 40
15 4 111 93 55
15 5 137 118 76
15 6 169 151 103
15 7 185 178 128
15 8 201 194 134
15 9 206 189 125
15 10 199 174 102
15 11 147 120 69
15 12 95 69 37
15 13 87 67 33
15 14 69 52 22
15 15 107 85 50
15 16 85 63 32
15 17 87 68 36
15 18 104 84 49
15 19 119 97 60
15 20 114 91 58
15 21 102 81 47
15 22 102 77 39
15 23 109 81 43
15 24 106 80 43
15 25 106 83 51
15 26 112 93 65
15 27 92 82 54
15 28 85 81 61
15 29 76 73 53
15 30 77 74 53
15 31 75 72 51

16 0 67 58 39
16 1 68 59 41
16 2 69 64 45
16 3 75 66 34
16 4 110 89 51
16 5 138 115 73
16 6 160 132 87
16 7 170 157 107
16 8 186 179 127
16 9 188 178 126
16 10 194 184 116
16 11 136 109 60
16 12 97 63 25
16 13 71 47 17
16 14 66 44 22
16 15 94 70 41
16 16 90 68 38
16 17 116 98 66
16 18 102 84 51
16 19 106 86 52
16 20 116 93 63
16 21 106 83 50
16 22 98 77 39
16 23 111 90 51
16 24 118 98 60
16 25 111 90 55
16 26 120 94 61
16 27 99 84 54
16 28 88 79 61
16 29 74 67 48
16 30 73 67 48
16 31 76 69 50

17 0 68 60 40
17 1 67 58 40
17 2 68 63 44
17 3 72 62 31
17 4 95 71 35
17 5 120 95 55
17 6 147 117 74
17 7 150 127 79
17 8 154 138 90
17 9 171 155 106
17 10 187 165 106
17 11 139 108 61
17 12 125 82 39
17 13 72 42 17
17 14 70 43 21
17 15 87 63 31
17 16 99 79 49
17 17 129 111 78
17 18 116 99 68
17 19 104 87 56
17 20 103 82 52
17 21 104 81 49
17 22 97 75 40
17 23 97 75 41
17 24 107 84 51
17 25 134 113 76
17 26 143 124 84
17 27 106 95 65
17 28 75 68 49
17 29 67 57 39
17 30 69 59 41
17 31 74 65 46

18 0 68 62 43
18 1 65 57 38
18 2 62 56 37
18 3 64 56 32
18 4 78 59 23
18 5 105 80 40
18 6 127 102 59
18 7 137 112 63
18 8 139 114 68
18 9 157 135 91
18 10 183 155 103
18 11 163 126 78
18 12 131 91 42
18 13 122 88 38
18 14 108 75 29
18 15 89 63 23
18 16 88 72 39
18 17 120 104 71
18 18 121 103 71
18 19 116 96 66
18 20 106 87 57
18 21 100 79 46
18 22 93 70 36
18 23 93 70 38
18 24 91 67 35
18 25 108 89 54
18 26 129 118 84
18 27 83 74 47
18 28 63 53 34
18 29 61 49 33
18 30 65 57 37
18 31 70 61 42

19 0 68 62 42
19 1 63 56 37
19 2 61 54 35
19 3 59 50 33
19 4 66 47 20
19 5 99 77 36
19 6 116 96 51
19 7 121 100 54
19 8 128 107 63
19 9 140 121 78
19 10 168 145 94
19 11 178 138 85
19 12 135 102 56
19 13 113 90 41
19 14 135 103 51
19 15 124 96 53
19 16 90 73 40
19 17 111 95 62
19 18 116 96 65
19 19 112 91 60
19 20 110 92 61
19 21 98 78 44
19 22 90 68 34
19 23 89 66 34
19 24 88 65 34
19 25 86 67 34
19 26 86 75 45
19 27 66 53 28
19 28 70 57 33
19 29 69 58 36
19 30 71 63 44
19 31 73 65 46

20 0 66 61 41
20 1 60 53 34
20 2 63 56 37
20 3 60 54 33
20 4 51 41 23
20 5 67 50 24
20 6 92 73 36
20 7 109 89 51
20 8 121 99 60
20 9 140 115 74
20 10 170 140 91
20 11 171 130 80
20 12 93 65 29
20 13 78 64 27
20 14 117 96 53
20 15 132 109 70
20 16 100 80 48
20 17 90 70 39
20 18 110 89 58
20 19 104 83 52
20 20 102 84 53
20 21 94 74 41
20 22 92 69 35
20 23 88 65 33
20 24 84 60 29
20 25 78 60 26
20 26 87 74 45
20 27 89 73 48
20 28 85 71 41
20 29 80 70 42
20 30 79 72 52
20 31 77 69 50

21 0 61 55 35
21 1 57 53 32
21 2 60 57 35
21 3 61 58 35
21 4 40 37 25
21 5 40 29 16
21 6 70 49 21
21 7 96 74 41
21 8 121 96 60
21 9 133 103 63
21 10 148 114 68
21 11 127 90 48
21 12 57 34 11
21 13 66 55 27
21 14 89 73 37
21 15 112 90 53
21 16 98 77 43
21 17 78 53 22
21 18 101 78 48
21 19 98 76 45
21 20 98 76 46
21 21 90 68 36
21 22 96 73 40
21 23 87 67 35
21 24 80 63 31
21 25 79 63 29
21 26 94 79 48
21 27 94 78 53
21 28 79 63 34
21 29 80 67 39
21 30 77 75 50
21 31 77 70 52

22 0 64 59 39
22 1 60 58 38
22 2 63 60 39
22 3 61 58 39
22 4 31 27 22
22 5 34 23 14
22 6 59 44 16
22 7 87 67 32
22 8 103 78 40
22 9 107 77 37
22 10 113 81 42
22 11 82 52 20
22 12 34 19 8
22 13 32 24 10
22 14 78 58 28
22 15 113 91 54
22 16 105 86 51
22 17 72 48 19
22 18 70 44 17
22 19 90 63 35
22 20 79 55 25
22 21 96 72 41
22 22 99 80 47
22 23 85 72 40
22 24 85 72 42
22 25 87 70 39
22 26 92 76 46
22 27 82 66 40
22 28 74 57 31
22 29 78 64 37
22 30 68 64 39
22 31 73 66 47

23 0 64 59 39
23 1 61 58 40
23 2 59 56 39
23 3 48 45 27
23 4 27 22 17
23 5 29 17 11
23 6 50 43 23
23 7 60 47 25
23 8 60 40 16
23 9 69 45 19
23 10 62 39 17
23 11 35 20 5
23 12 12 9 3
23 13 16 11 5
23 14 67 45 20
23 15 102 80 46
23 16 114 99 66
23 17 73 55 27
23 18 58 29 6
23 19 70 39 17
23 20 79 53 25
23 21 100 77 46
23 22 86 69 37
23 23 85 71 43
23 24 87 69 44
23 25 92 75 48
23 26 93 77 50
23 27 80 64 38
23 28 76 60 34
23 29 77 62 35
23 30 64 54 31
23 31 64 56 35

24 0 64 63 42
24 1 62 60 43
24 2 54 51 36
24 3 47 44 26
24 4 39 37 23
24 5 36 26 14
24 6 48 46 27
24 7 31 31 21
24 8 32 27 18
24 9 33 23 16
24 10 21 13 8
24 11 6 5 4
24 12 5 7 4
24 13 9 7 3
24 14 50 30 11
24 15 85 63 32
24 16 110 93 61
24 17 87 69 40
24 18 56 27 7
24 19 56 23 8
24 20 78 49 25
24 21 92 62 33
24 22 92 69 38
24 23 95 77 50
24 24 87 68 44
24 25 92 74 49
24 26 89 71 45
24 27 76 57 32
24 28 74 55 29
24 29 76 60 33
24 30 74 59 36
24 31 78 65 40

25 0 63 65 44
25 1 65 64 46
25 2 52 49 33
25 3 44 42 23
25 4 46 44 25
25 5 57 47 25
25 6 54 50 24
25 7 33 36 22
25 8 33 34 26
25 9 27 26 24
25 10 15 16 15
25 11 5 3 6
25 12 6 6 4
25 13 7 5 4
25 14 38 20 11
25 15 74 51 22
25 16 102 82 50
25 17 107 87 56
25 18 61 32 10
25 19 55 22 7
25 20 68 36 15
25 21 80 45 19
25 22 111 80 54
25 23 110 86 59
25 24 89 69 40
25 25 94 77 51
25 26 89 70 45
25 27 69 47 23
25 28 70 49 23
25 29 75 59 29
25 30 84 68 42
25 31 86 69 48

26 0 62 59 39
26 1 66 63 43
26 2 60 58 37
26 3 53 52 29
26 4 57 51 28
26 5 66 58 28
26 6 48 47 27
26 7 39 39 27
26 8 48 47 33
26 9 52 50 42
26 10 7 8 9
26 11 5 3 2
26 12 5 5 2
26 13 6 4 3
26 14 42 23 14
26 15 86 63 34
26 16 96 73 41
26 17 101 77 47
26 18 88 66 40
26 19 79 58 38
26 20 63 35 14
26 21 68 32 10
26 22 101 68 43
26 23 110 83 53
26 24 86 64 34
26 25 89 72 46
26 26 89 71 45
26 27 79 57 33
26 28 76 55 30
26 29 68 52 24
26 30 64 48 26
26 31 63 49 32

27 0 52 49 32
27 1 54 51 31
27 2 57 54 34
27 3 58 60 34
27 4 65 58 31
27 5 56 48 22
27 6 41 44 28
27 7 36 37 26
27 8 54 48 31
27 9 55 47 36
27 10 3 1 3
27 11 4 4 2
27 12 3 5 2
27 13 11 6 4
27 14 53 35 18
27 15 93 69 41
27 16 86 63 35
27 17 68 45 18
27 18 77 62 41
27 19 84 73 54
27 20 60 36 18
27 21 56 22 6
27 22 84 49 23
27 23 109 78 47
27 24 90 69 39
27 25 89 72 46
27 26 89 70 45
27 27 80 60 36
27 28 75 55 31
27 29 62 45 24
27 30 60 43 26
27 31 59 46 28

28 0 40 35 23
28 1 42 34 19
28 2 55 47 29
28 3 59 65 31
28 4 73 68 36
28 5 56 42 25
28 6 42 41 26
28 7 23 24 14
28 8 44 37 23
28 9 32 26 17
28 10 3 4 5
28 11 5 5 4
28 12 3 4 1
28 13 21 13 4
28 14 62 44 20
28 15 80 58 31
28 16 74 52 27
28 17 50 32 9
28 18 40 25 9
28 19 51 35 19
28 20 46 22 8
28 21 47 16 6
28 22 72 37 15
28 23 93 62 32
28 24 94 75 45
28 25 88 71 45
28 26 84 63 39
28 27 75 57 32
28 28 66 47 24
28 29 60 41 21
28 30 59 40 24
28 31 59 43 27

29 0 50 46 33
29 1 50 42 30
29 2 57 51 30
29 3 67 76 30
29 4 92 86 48
29 5 52 41 25
29 6 26 23 14
29 7 14 12 10
29 8 41 35 23
29 9 18 15 13
29 10 1 5 4
29 11 1 2 2
29 12 13 5 4
29 13 29 17 6
29 14 51 35 11
29 15 63 44 17
29 16 61 39 14
29 17 46 27 10
29 18 39 22 9
29 19 47 25 10
29 20 39 15 4
29 21 39 11 4
29 22 56 32 12
29 23 88 65 39
29 24 102 85 58
29 25 76 56 31
29 26 79 53 30
29 27 69 45 22
29 28 55 37 13
29 29 55 37 16
29 30 56 38 22
29 31 59 42 27

30 0 63 66 50
30 1 58 58 44
30 2 62 64 37
30 3 78 86 31
30 4 92 85 45
30 5 49 41 26
30 6 13 10 8
30 7 20 13 14
30 8 44 32 21
30 9 11 8 9
30 10 10 7 9
30 11 32 22 12
30 12 39 23 12
30 13 36 22 11
30 14 43 27 14
30 15 59 43 18
30 16 78 61 35
30 17 59 43 27
30 18 46 29 17
30 19 47 20 8
30 20 47 22 12
30 21 60 35 25
30 22 62 41 22
30 23 82 58 36
30 24 84 61 38
30 25 72 49 25
30 26 72 43 22
30 27 72 43 23
30 28 60 42 18
30 29 55 37 16
30 30 57 38 21
30 31 57 40 23

31 0 73 73 55
31 1 61 63 48
31 2 71 76 42
31 3 86 94 34
31 4 89 82 47
31 5 50 42 30
31 6 8 6 7
31 7 30 23 21
31 8 36 26 22
31 9 16 9 6
31 10 47 32 19
31 11 70 50 24
31 12 49 29 11
31 13 39 26 10
31 14 61 48 29
31 15 82 72 51
31 16 88 82 60
31 17 45 39 24
31 18 33 20 9
31 19 43 15 4
31 20 53 28 15
31 21 70 46 32
31 22 85 65 43
31 23 89 66 40
31 24 83 59 34
31 25 76 50 28
31 26 66 37 19
31 27 71 41 23
31 28 64 44 22
31 29 60 43 21
31 30 59 41 20
31 31 56 38 19



==> Cifra_figuretem/0.039/orig7.txt <==
0 0 57 74 54
0 1 43 60 40
0 2 47 64 45
0 3 61 77 55
0 4 67 82 56
0 5 84 99 73
0 6 80 95 69
0 7 52 68 41
0 8 50 69 46
0 9 53 73 52
0 10 57 77 56
0 11 59 79 58
0 12 64 84 65
0 13 69 88 72
0 14 60 79 63
0 15 62 81 65
0 16 62 81 66
0 17 67 82 69
0 18 82 95 80
0 19 99 113 91
0 20 125 140 111
0 21 112 128 100
0 22 94 108 90
0 23 94 108 91
0 24 110 123 106
0 25 96 110 93
0 26 97 111 96
0 27 95 108 95
0 28 85 98 85
0 29 88 101 88
0 30 92 105 91
0 31 100 113 98

1 0 57 72 50
1 1 44 59 37
1 2 51 66 44
1 3 45 61 36
1 4 41 58 28
1 5 77 94 66
1 6 64 80 55
1 7 49 65 42
1 8 47 64 44
1 9 46 63 44
1 10 55 72 49
1 11 62 81 54
1 12 90 107 80
1 13 94 108 83
1 14 83 98 72
1 15 73 88 62
1 16 75 89 64
1 17 91 106 85
1 18 95 111 90
1 19 99 116 92
1 20 110 127 99
1 21 98 114 89
1 22 84 99 84
1 23 84 98 85
1 24 87 102 88
1 25 88 102 89
1 26 83 98 86
1 27 82 97 86
1 28 77 91 81
1 29 74 88 77
1 30 79 93 81
1 31 89 99 86

2 0 42 54 29
2 1 46 58 34
2 2 59 71 47
2 3 78 90 62
2 4 76 87 55
2 5 63 74 47
2 6 51 60 40
2 7 50 58 43
2 8 45 58 43
2 9 48 63 44
2 10 66 82 57
2 11 83 100 68
2 12 125 140 104
2 13 139 149 113
2 14 134 143 108
2 15 129 139 103
2 16 134 144 109
2 17 136 146 113
2 18 133 144 111
2 19 137 148 115
2 20 137 148 116
2 21 129 140 109
2 22 124 134 107
2 23 118 128 101
2 24 117 127 100
2 25 125 134 108
2 26 116 125 101
2 27 113 122 100
2 28 116 125 103
2 29 115 124 102
2 30 113 122 98
2 31 116 125 96

3 0 51 60 35
3 1 56 65 40
3 2 58 66 42
3 3 113 118 92
3 4 139 140 111
3 5 86 84 62
3 6 57 55 38
3 7 58 58 44
3 8 39 47 32
3 9 54 66 46
3 10 94 108 78
3 11 93 109 72
3 12 136 150 110
3 13 148 157 115
3 14 147 155 113
3 15 146 155 113
3 16 146 155 113
3 17 144 151 109
3 18 148 153 111
3 19 152 156 116
3 20 150 154 115
3 21 152 157 117
3 22 151 157 115
3 23 149 154 112
3 24 149 155 113
3 25 150 156 113
3 26 150 155 115
3 27 147 152 113
3 28 149 154 115
3 29 147 153 113
3 30 146 152 110
3 31 144 154 105

4 0 72 78 51
4 1 73 80 50
4 2 84 83 57
4 3 64 57 38
4 4 83 72 57
4 5 82 64 55
4 6 68 55 39
4 7 64 64 37
4 8 52 57 36
4 9 56 63 36
4 10 86 99 56
4 11 79 94 49
4 12 106 121 78
4 13 124 139 94
4 14 116 131 86
4 15 114 128 83
4 16 119 133 89
4 17 123 133 90
4 18 127 134 93
4 19 132 139 95
4 20 132 140 93
4 21 132 141 93
4 22 133 143 96
4 23 131 142 95
4 24 131 142 95
4 25 131 142 95
4 26 131 142 92
4 27 131 142 92
4 28 134 145 94
4 29 133 144 93
4 30 130 142 90
4 31 128 141 83

5 0 107 114 75
5 1 114 124 76
5 2 132 132 90
5 3 101 91 67
5 4 85 69 61
5 5 62 41 39
5 6 61 45 38
5 7 52 47 28
5 8 65 65 44
5 9 95 99 70
5 10 107 117 71
5 11 106 120 68
5 12 115 130 79
5 13 126 140 91
5 14 123 137 88
5 15 124 138 88
5 16 124 138 89
5 17 124 136 89
5 18 128 140 91
5 19 131 143 91
5 20 130 143 88
5 21 131 144 89
5 22 133 146 95
5 23 136 148 97
5 24 137 149 98
5 25 138 151 100
5 26 139 152 98
5 27 140 154 98
5 28 141 155 99
5 29 141 154 99
5 30 140 154 97
5 31 138 152 91

6 0 134 144 93
6 1 142 155 88
6 2 150 154 94
6 3 174 163 128
6 4 184 163 155
6 5 83 65 64
6 6 52 36 34
6 7 51 38 28
6 8 44 38 22
6 9 84 84 60
6 10 129 134 96
6 11 142 153 100
6 12 142 155 96
6 13 147 158 104
6 14 146 156 103
6 15 148 159 105
6 16 148 159 105
6 17 146 155 105
6 18 149 157 106
6 19 151 160 107
6 20 149 159 101
6 21 150 161 102
6 22 149 162 104
6 23 152 166 108
6 24 153 166 109
6 25 153 166 109
6 26 154 168 107
6 27 154 169 107
6 28 154 169 107
6 29 154 168 107
6 30 153 167 105
6 31 154 168 104

7 0 137 146 95
7 1 154 168 93
7 2 154 158 93
7 3 155 141 103
7 4 190 166 150
7 5 91 76 66
7 6 50 36 29
7 7 61 44 35
7 8 42 32 24
7 9 29 25 15
7 10 66 66 44
7 11 136 144 97
7 12 154 165 103
7 13 152 162 102
7 14 150 161 102
7 15 153 163 104
7 16 156 165 107
7 17 162 163 116
7 18 161 157 116
7 19 156 153 108
7 20 160 158 110
7 21 163 166 112
7 22 155 170 106
7 23 155 170 105
7 24 156 170 106
7 25 156 170 107
7 26 155 170 104
7 27 161 176 109
7 28 161 176 109
7 29 161 176 108
7 30 159 174 106
7 31 157 172 104

8 0 136 146 89
8 1 163 177 96
8 2 159 167 96
8 3 160 150 99
8 4 164 137 109
8 5 71 55 39
8 6 57 45 28
8 7 73 54 40
8 8 59 42 37
8 9 30 20 19
8 10 26 22 14
8 11 75 76 49
8 12 135 137 94
8 13 158 157 107
8 14 170 169 113
8 15 168 167 111
8 16 166 164 114
8 17 168 155 122
8 18 157 139 111
8 19 149 131 101
8 20 136 118 86
8 21 133 120 83
8 22 154 156 109
8 23 177 188 136
8 24 170 186 125
8 25 165 182 111
8 26 167 182 110
8 27 171 186 114
8 28 169 185 110
8 29 168 183 110
8 30 170 185 114
8 31 167 181 109

9 0 146 158 87
9 1 167 181 92
9 2 164 178 98
9 3 184 182 113
9 4 182 158 124
9 5 77 60 45
9 6 59 48 22
9 7 65 48 30
9 8 66 43 36
9 9 40 25 22
9 10 34 26 24
9 11 33 27 20
9 12 69 56 42
9 13 115 96 70
9 14 154 137 93
9 15 158 141 98
9 16 144 125 98
9 17 134 110 94
9 18 115 90 74
9 19 118 93 77
9 20 100 76 60
9 21 85 60 44
9 22 108 86 69
9 23 196 192 169
9 24 224 233 194
9 25 187 199 139
9 26 174 185 115
9 27 178 190 115
9 28 179 193 111
9 29 179 192 113
9 30 180 193 119
9 31 180 193 115

10 0 168 180 105
10 1 174 188 101
10 2 170 184 104
10 3 191 192 125
10 4 200 184 158
10 5 83 72 59
10 6 48 40 16
10 7 56 40 26
10 8 71 50 42
10 9 51 36 30
10 10 41 32 29
10 11 44 32 25
10 12 54 36 24
10 13 78 57 41
10 14 105 85 57
10 15 111 92 64
10 16 91 70 54
10 17 79 60 50
10 18 75 56 46
10 19 73 55 45
10 20 70 52 42
10 21 75 53 40
10 22 88 61 41
10 23 129 112 95
10 24 221 214 198
10 25 243 242 222
10 26 203 208 162
10 27 190 201 130
10 28 193 205 124
10 29 191 203 119
10 30 187 200 120
10 31 188 201 122

11 0 175 188 108
11 1 179 193 109
11 2 180 193 114
11 3 190 195 130
11 4 156 148 127
11 5 80 77 59
11 6 75 72 43
11 7 44 30 15
11 8 63 44 34
11 9 53 38 28
11 10 46 34 30
11 11 55 38 29
11 12 61 37 25
11 13 71 49 37
11 14 83 62 46
11 15 83 61 46
11 16 75 53 41
11 17 72 53 43
11 18 72 54 44
11 19 68 50 41
11 20 68 50 40
11 21 70 49 37
11 22 84 57 36
11 23 99 75 55
11 24 172 156 141
11 25 249 244 234
11 26 243 243 216
11 27 203 208 155
11 28 201 208 138
11 29 199 207 128
11 30 198 208 128
11 31 197 210 131

12 0 174 188 103
12 1 176 189 108
12 2 180 193 114
12 3 172 181 113
12 4 95 95 70
12 5 78 83 54
12 6 132 135 92
12 7 53 42 19
12 8 50 33 19
12 9 53 39 27
12 10 53 39 31
12 11 63 40 31
12 12 71 44 30
12 13 70 48 32
12 14 72 50 36
12 15 74 52 39
12 16 75 53 37
12 17 78 55 40
12 18 78 54 40
12 19 77 53 38
12 20 72 47 33
12 21 71 48 33
12 22 75 53 34
12 23 84 63 32
12 24 151 140 102
12 25 219 223 187
12 26 230 230 208
12 27 145 141 112
12 28 154 155 101
12 29 204 208 139
12 30 200 205 132
12 31 195 207 129

13 0 177 189 110
13 1 177 191 105
13 2 182 195 112
13 3 177 188 116
13 4 132 140 89
13 5 135 144 90
13 6 183 183 122
13 7 106 88 56
13 8 52 29 14
13 9 62 44 30
13 10 60 43 33
13 11 67 44 29
13 12 72 48 28
13 13 64 49 28
13 14 59 42 25
13 15 66 45 30
13 16 70 47 32
13 17 75 49 34
13 18 77 51 35
13 19 77 54 35
13 20 67 45 26
13 21 68 47 31
13 22 74 53 34
13 23 80 56 25
13 24 146 134 85
13 25 199 210 146
13 26 198 206 161
13 27 142 140 109
13 28 91 91 49
13 29 155 159 98
13 30 196 204 126
13 31 192 205 122

14 0 183 195 120
14 1 187 202 110
14 2 189 202 117
14 3 183 196 117
14 4 181 193 117
14 5 180 191 116
14 6 183 182 111
14 7 123 101 68
14 8 92 64 48
14 9 73 52 36
14 10 63 46 33
14 11 69 47 30
14 12 72 50 29
14 13 62 46 29
14 14 58 39 24
14 15 67 43 30
14 16 75 49 37
14 17 78 54 33
14 18 80 60 32
14 19 89 72 44
14 20 74 60 33
14 21 62 48 26
14 22 70 47 34
14 23 75 47 27
14 24 139 124 78
14 25 195 207 129
14 26 192 207 129
14 27 186 192 135
14 28 143 148 97
14 29 151 158 94
14 30 192 204 121
14 31 198 211 128

15 0 184 197 117
15 1 183 197 108
15 2 186 200 115
15 3 181 194 109
15 4 176 190 104
15 5 173 187 105
15 6 178 182 106
15 7 106 91 55
15 8 123 100 79
15 9 80 62 42
15 10 57 42 29
15 11 67 48 33
15 12 75 52 35
15 13 70 46 34
15 14 66 41 28
15 15 74 48 33
15 16 79 53 36
15 17 76 58 25
15 18 82 68 34
15 19 84 71 47
15 20 74 64 43
15 21 56 47 29
15 22 54 36 30
15 23 61 35 24
15 24 127 113 70
15 25 195 207 122
15 26 183 201 104
15 27 187 200 117
15 28 189 200 128
15 29 189 200 127
15 30 194 207 127
15 31 193 206 128

16 0 183 197 112
16 1 184 198 113
16 2 188 202 117
16 3 186 198 112
16 4 179 191 105
16 5 173 189 102
16 6 182 193 105
16 7 130 124 72
16 8 119 102 72
16 9 87 73 48
16 10 48 37 22
16 11 57 41 28
16 12 69 47 31
16 13 76 53 34
16 14 72 52 28
16 15 70 54 23
16 16 71 57 21
16 17 94 85 41
16 18 89 81 49
16 19 37 27 18
16 20 35 28 24
16 21 48 44 34
16 22 40 31 21
16 23 49 28 21
16 24 103 89 55
16 25 186 197 116
16 26 175 195 93
16 27 177 194 98
16 28 182 197 110
16 29 185 200 118
16 30 185 199 119
16 31 184 196 118

17 0 180 195 107
17 1 187 201 117
17 2 187 201 116
17 3 183 195 111
17 4 182 192 113
17 5 179 196 109
17 6 184 200 102
17 7 167 169 99
17 8 110 98 58
17 9 75 64 36
17 10 52 43 27
17 11 57 42 31
17 12 60 42 23
17 13 77 64 30
17 14 82 74 32
17 15 90 88 36
17 16 129 131 71
17 17 174 177 103
17 18 156 157 99
17 19 66 64 37
17 20 38 38 18
17 21 69 73 46
17 22 58 56 32
17 23 50 32 24
17 24 81 67 41
17 25 165 172 101
17 26 179 197 106
17 27 184 202 112
17 28 180 198 108
17 29 175 194 106
17 30 178 195 110
17 31 180 194 109

18 0 184 198 111
18 1 185 199 115
18 2 187 201 117
18 3 182 195 111
18 4 183 195 113
18 5 184 198 113
18 6 182 197 107
18 7 180 191 109
18 8 141 143 84
18 9 59 55 19
18 10 58 48 28
18 11 74 58 40
18 12 73 58 26
18 13 119 116 62
18 14 155 163 94
18 15 164 177 99
18 16 181 192 112
18 17 193 205 114
18 18 192 203 121
18 19 137 142 88
18 20 68 68 32
18 21 102 107 63
18 22 137 145 89
18 23 83 70 46
18 24 75 56 32
18 25 145 139 78
18 26 189 197 117
18 27 178 191 111
18 28 176 190 110
18 29 173 191 108
18 30 170 188 101
18 31 177 189 104

19 0 187 201 115
19 1 182 196 111
19 2 184 198 113
19 3 181 195 110
19 4 187 201 115
19 5 185 199 114
19 6 186 200 116
19 7 193 207 123
19 8 183 191 121
19 9 93 92 47
19 10 82 71 47
19 11 86 69 47
19 12 84 70 32
19 13 173 173 111
19 14 188 201 121
19 15 181 198 110
19 16 178 190 105
19 17 183 197 107
19 18 185 199 115
19 19 172 179 116
19 20 102 102 60
19 21 92 93 52
19 22 156 164 101
19 23 146 141 90
19 24 78 63 21
19 25 113 100 55
19 26 180 180 118
19 27 169 177 104
19 28 166 177 101
19 29 173 188 108
19 30 164 180 99
19 31 167 176 100

20 0 188 202 116
20 1 186 200 115
20 2 182 196 111
20 3 185 199 114
20 4 193 207 122
20 5 183 197 112
20 6 189 203 118
20 7 191 205 120
20 8 184 193 116
20 9 127 128 74
20 10 85 76 46
20 11 85 68 44
20 12 86 73 34
20 13 169 168 107
20 14 173 186 107
20 15 169 185 98
20 16 173 185 101
20 17 170 183 98
20 18 176 189 105
20 19 173 182 111
20 20 133 135 85
20 21 101 99 64
20 22 130 132 83
20 23 173 175 104
20 24 118 116 51
20 25 98 89 55
20 26 168 164 122
20 27 165 169 102
20 28 159 168 91
20 29 160 173 92
20 30 159 172 95
20 31 167 175 106

21 0 186 200 114
21 1 184 198 113
21 2 186 200 115
21 3 185 199 114
21 4 186 200 116
21 5 181 195 110
21 6 181 195 111
21 7 185 199 113
21 8 186 197 111
21 9 146 149 85
21 10 89 81 45
21 11 94 78 50
21 12 103 90 50
21 13 166 166 104
21 14 175 187 109
21 15 173 190 102
21 16 171 183 99
21 17 175 188 107
21 18 177 191 106
21 19 173 183 103
21 20 170 173 115
21 21 151 147 113
21 22 132 129 91
21 23 166 173 103
21 24 170 178 106
21 25 138 134 91
21 26 161 155 119
21 27 175 175 117
21 28 172 178 100
21 29 169 179 97
21 30 168 178 103
21 31 183 191 118

22 0 177 191 105
22 1 172 186 101
22 2 178 192 107
22 3 178 192 106
22 4 172 186 100
22 5 173 187 101
22 6 172 186 101
22 7 177 191 105
22 8 178 189 99
22 9 157 160 90
22 10 105 98 57
22 11 113 98 68
22 12 137 125 87
22 13 170 171 109
22 14 172 185 104
22 15 174 190 104
22 16 172 185 102
22 17 176 188 110
22 18 178 192 108
22 19 179 190 107
22 20 178 183 119
22 21 199 196 157
22 22 144 138 104
22 23 165 173 115
22 24 182 194 124
22 25 165 169 106
22 26 153 149 107
22 27 168 166 113
22 28 178 183 105
22 29 183 191 109
22 30 184 192 117
22 31 183 192 112

23 0 177 192 105
23 1 173 187 101
23 2 181 195 108
23 3 175 189 99
23 4 167 182 87
23 5 162 177 85
23 6 171 186 98
23 7 182 196 111
23 8 178 186 105
23 9 174 177 108
23 10 138 134 86
23 11 158 147 118
23 12 176 169 139
23 13 167 175 113
23 14 174 188 99
23 15 174 187 105
23 16 159 172 92
23 17 172 185 103
23 18 188 201 120
23 19 190 202 123
23 20 179 190 118
23 21 189 195 136
23 22 145 143 97
23 23 160 166 98
23 24 177 189 108
23 25 169 181 105
23 26 149 153 104
23 27 140 143 91
23 28 173 180 107
23 29 183 191 113
23 30 182 190 115
23 31 186 194 120

24 0 176 190 104
24 1 175 189 105
24 2 174 188 104
24 3 160 174 87
24 4 163 178 86
24 5 172 186 97
24 6 170 184 99
24 7 180 193 110
24 8 179 188 108
24 9 184 189 118
24 10 183 182 128
24 11 193 187 150
24 12 186 182 149
24 13 167 177 114
24 14 178 193 101
24 15 179 192 110
24 16 165 177 98
24 17 177 191 106
24 18 184 197 115
24 19 182 195 116
24 20 166 179 102
24 21 170 179 113
24 22 147 147 98
24 23 152 158 87
24 24 168 180 96
24 25 165 178 100
24 26 151 158 102
24 27 131 136 80
24 28 153 161 90
24 29 168 176 100
24 30 175 183 107
24 31 176 186 112

25 0 171 185 99
25 1 166 179 98
25 2 151 163 86
25 3 143 155 78
25 4 165 178 98
25 5 166 179 98
25 6 161 174 93
25 7 170 183 102
25 8 168 179 98
25 9 172 180 105
25 10 176 179 118
25 11 194 192 144
25 12 181 181 139
25 13 160 171 107
25 14 170 185 93
25 15 171 184 102
25 16 166 179 99
25 17 169 184 97
25 18 169 183 98
25 19 167 180 99
25 20 160 173 94
25 21 171 180 112
25 22 157 157 108
25 23 153 160 89
25 24 164 176 92
25 25 155 168 90
25 26 152 161 95
25 27 141 147 84
25 28 137 145 76
25 29 157 165 90
25 30 165 174 95
25 31 165 177 99

26 0 173 187 101
26 1 166 179 102
26 2 151 162 92
26 3 140 151 83
26 4 149 161 91
26 5 148 160 87
26 6 151 163 86
26 7 165 178 98
26 8 165 179 96
26 9 164 176 97
26 10 168 175 107
26 11 174 176 118
26 12 174 176 127
26 13 165 175 112
26 14 163 177 85
26 15 160 173 92
26 16 166 178 99
26 17 154 168 80
26 18 165 179 91
26 19 155 169 85
26 20 153 167 85
26 21 168 177 108
26 22 159 159 110
26 23 155 161 90
26 24 154 167 82
26 25 142 155 77
26 26 152 162 89
26 27 158 165 96
26 28 149 155 90
26 29 160 167 94
26 30 164 175 93
26 31 163 179 97

27 0 163 177 94
27 1 153 166 89
27 2 146 157 88
27 3 147 157 92
27 4 135 146 82
27 5 139 150 84
27 6 155 167 95
27 7 160 173 94
27 8 159 173 90
27 9 166 179 98
27 10 166 176 102
27 11 158 165 98
27 12 163 169 110
27 13 164 174 109
27 14 152 166 77
27 15 151 165 80
27 16 159 172 89
27 17 145 159 70
27 18 151 166 75
27 19 154 169 80
27 20 142 156 70
27 21 158 168 96
27 22 162 166 113
27 23 147 157 83
27 24 141 154 70
27 25 138 153 75
27 26 148 160 83
27 27 151 161 87
27 28 145 155 86
27 29 154 164 91
27 30 160 172 91
27 31 152 168 86

28 0 155 168 89
28 1 149 162 80
28 2 151 163 87
28 3 143 155 86
28 4 128 138 74
28 5 137 147 86
28 6 157 168 101
28 7 149 162 84
28 8 153 167 82
28 9 167 181 97
28 10 164 177 97
28 11 168 180 103
28 12 167 179 105
28 13 167 179 103
28 14 160 174 87
28 15 154 169 78
28 16 148 162 76
28 17 146 160 73
28 18 148 163 71
28 19 159 174 80
28 20 145 158 72
28 21 151 163 90
28 22 157 171 106
28 23 139 155 77
28 24 136 154 71
28 25 130 146 71
28 26 132 148 72
28 27 139 156 77
28 28 133 149 71
28 29 143 160 82
28 30 155 171 92
28 31 151 165 83

29 0 156 169 86
29 1 158 172 85
29 2 159 172 91
29 3 142 155 79
29 4 136 148 74
29 5 153 164 95
29 6 165 176 104
29 7 163 177 95
29 8 166 180 93
29 9 166 180 94
29 10 168 181 99
29 11 177 190 111
29 12 178 191 111
29 13 175 189 101
29 14 169 184 91
29 15 167 182 92
29 16 162 175 96
29 17 154 166 88
29 18 158 172 86
29 19 155 169 81
29 20 144 157 77
29 21 146 159 88
29 22 149 164 94
29 23 135 152 74
29 24 132 150 68
29 25 124 141 62
29 26 133 150 71
29 27 146 164 83
29 28 148 165 85
29 29 155 173 92
29 30 159 176 93
29 31 162 177 86

30 0 164 178 88
30 1 163 178 85
30 2 170 184 96
30 3 165 179 94
30 4 170 184 96
30 5 176 189 109
30 6 181 194 114
30 7 177 191 105
30 8 172 187 97
30 9 177 191 102
30 10 174 188 102
30 11 187 200 118
30 12 184 198 113
30 13 174 189 95
30 14 173 188 90
30 15 172 186 94
30 16 172 185 105
30 17 168 180 102
30 18 168 182 97
30 19 154 168 82
30 20 150 163 84
30 21 155 168 96
30 22 158 174 98
30 23 137 154 77
30 24 137 154 74
30 25 140 158 73
30 26 140 158 72
30 27 153 171 87
30 28 159 177 93
30 29 161 179 95
30 30 166 184 97
30 31 171 186 93

31 0 172 187 91
31 1 178 194 95
31 2 181 196 103
31 3 186 201 107
31 4 185 201 100
31 5 182 196 106
31 6 184 197 111
31 7 184 199 109
31 8 175 190 97
31 9 174 189 96
31 10 165 179 90
31 11 184 198 112
31 12 191 205 120
31 13 174 188 100
31 14 165 180 83
31 15 161 177 79
31 16 162 176 85
31 17 175 189 102
31 18 174 189 98
31 19 170 185 92
31 20 171 185 101
31 21 164 178 100
31 22 162 179 97
31 23 136 152 76
31 24 140 157 78
31 25 151 170 80
31 26 146 165 75
31 27 156 174 87
31 28 169 187 100
31 29 167 185 97
31 30 170 188 100
31 31 174 188 103



==> Cifra_figuretem/0.039/orig8.txt <==
0 0 84 98 102
0 1 84 98 101
0 2 90 104 108
0 3 92 106 112
0 4 90 103 110
0 5 92 106 112
0 6 93 106 113
0 7 95 108 115
0 8 97 111 117
0 9 100 113 119
0 10 99 113 116
0 11 100 115 118
0 12 100 115 118
0 13 103 117 121
0 14 106 119 125
0 15 102 115 122
0 16 106 120 126
0 17 106 120 124
0 18 108 122 125
0 19 109 123 126
0 20 95 109 112
0 21 90 104 107
0 22 94 109 112
0 23 97 111 114
0 24 96 110 114
0 25 95 108 115
0 26 90 104 110
0 27 95 108 115
0 28 102 115 122
0 29 100 114 120
0 30 102 115 122
0 31 104 117 124

1 0 84 98 101
1 1 86 100 103
1 2 87 101 104
1 3 93 107 109
1 4 95 109 111
1 5 95 109 111
1 6 96 110 112
1 7 102 116 118
1 8 106 120 123
1 9 113 127 130
1 10 111 125 127
1 11 109 123 126
1 12 100 114 117
1 13 93 107 110
1 14 92 106 108
1 15 90 103 106
1 16 90 104 106
1 17 91 105 108
1 18 94 108 111
1 19 95 109 112
1 20 91 105 108
1 21 99 113 116
1 22 103 117 120
1 23 102 116 119
1 24 100 114 117
1 25 101 115 117
1 26 102 115 118
1 27 92 106 109
1 28 90 103 106
1 29 87 101 103
1 30 84 98 100
1 31 82 96 98

2 0 84 98 101
2 1 85 99 102
2 2 77 91 93
2 3 69 83 83
2 4 75 89 88
2 5 87 101 100
2 6 87 101 100
2 7 87 101 101
2 8 92 106 105
2 9 101 115 115
2 10 100 114 116
2 11 102 116 119
2 12 100 114 117
2 13 95 109 110
2 14 96 110 110
2 15 102 116 115
2 16 96 110 110
2 17 97 111 113
2 18 96 110 113
2 19 90 104 107
2 20 84 98 101
2 21 97 111 114
2 22 100 114 118
2 23 93 107 110
2 24 85 99 100
2 25 80 95 94
2 26 77 91 90
2 27 76 91 90
2 28 77 91 90
2 29 76 90 90
2 30 78 92 91
2 31 78 93 92

3 0 86 100 103
3 1 83 97 100
3 2 75 89 90
3 3 79 94 92
3 4 81 96 94
3 5 81 96 94
3 6 75 90 87
3 7 76 91 88
3 8 84 99 96
3 9 85 100 98
3 10 79 93 95
3 11 83 97 100
3 12 83 97 100
3 13 82 96 97
3 14 80 94 92
3 15 77 92 90
3 16 83 98 95
3 17 92 106 107
3 18 94 108 111
3 19 94 108 110
3 20 101 115 117
3 21 110 124 125
3 22 106 120 122
3 23 97 111 113
3 24 89 103 103
3 25 86 100 98
3 26 81 96 94
3 27 75 90 88
3 28 70 85 83
3 29 72 88 85
3 30 72 87 85
3 31 75 90 88

4 0 67 82 80
4 1 68 82 81
4 2 80 94 94
4 3 85 99 101
4 4 89 103 105
4 5 92 106 108
4 6 95 109 109
4 7 94 108 107
4 8 93 107 106
4 9 93 107 107
4 10 90 104 106
4 11 87 101 104
4 12 85 99 102
4 13 83 97 98
4 14 75 89 88
4 15 65 79 79
4 16 70 84 83
4 17 79 93 94
4 18 84 98 98
4 19 90 103 104
4 20 94 108 108
4 21 85 100 96
4 22 84 99 94
4 23 84 99 95
4 24 85 99 98
4 25 90 104 106
4 26 89 103 105
4 27 85 99 101
4 28 82 98 100
4 29 87 104 105
4 30 91 108 110
4 31 87 104 104

5 0 63 77 76
5 1 65 80 79
5 2 71 85 83
5 3 74 88 85
5 4 79 94 91
5 5 80 95 91
5 6 79 93 92
5 7 82 96 96
5 8 82 96 96
5 9 88 102 103
5 10 94 108 111
5 11 101 115 118
5 12 98 112 115
5 13 89 103 105
5 14 87 101 101
5 15 85 99 99
5 16 86 100 100
5 17 93 107 107
5 18 87 101 101
5 19 84 98 98
5 20 83 97 97
5 21 75 90 90
5 22 83 97 98
5 23 85 100 100
5 24 83 97 98
5 25 83 97 101
5 26 82 96 99
5 27 79 93 96
5 28 79 96 98
5 29 81 99 101
5 30 79 98 100
5 31 86 103 104

6 0 82 96 98
6 1 83 96 99
6 2 77 91 91
6 3 67 82 75
6 4 63 78 71
6 5 69 84 77
6 6 74 89 86
6 7 71 85 85
6 8 69 83 83
6 9 75 89 90
6 10 83 97 100
6 11 88 102 105
6 12 92 106 109
6 13 91 105 107
6 14 89 103 103
6 15 89 103 103
6 16 83 97 97
6 17 81 95 95
6 18 86 100 100
6 19 88 102 102
6 20 89 103 104
6 21 94 107 112
6 22 98 112 117
6 23 98 111 117
6 24 93 107 111
6 25 89 103 106
6 26 97 111 114
6 27 95 109 112
6 28 92 109 111
6 29 86 104 106
6 30 78 97 99
6 31 81 98 99

7 0 91 104 111
7 1 89 102 108
7 2 92 106 109
7 3 92 106 104
7 4 90 105 103
7 5 93 108 106
7 6 93 108 107
7 7 94 108 108
7 8 92 106 107
7 9 91 105 106
7 10 93 107 110
7 11 97 111 114
7 12 98 112 116
7 13 92 107 108
7 14 78 92 92
7 15 71 85 85
7 16 72 86 86
7 17 73 87 86
7 18 80 94 94
7 19 87 101 100
7 20 86 101 100
7 21 84 98 97
7 22 81 95 95
7 23 83 98 97
7 24 88 102 103
7 25 91 105 108
7 26 101 115 118
7 27 101 115 118
7 28 96 113 115
7 29 93 111 113
7 30 90 108 110
7 31 89 106 107

8 0 79 92 99
8 1 82 95 102
8 2 83 97 102
8 3 86 100 102
8 4 85 99 101
8 5 82 97 98
8 6 79 93 92
8 7 84 99 96
8 8 84 99 95
8 9 91 106 103
8 10 89 103 104
8 11 88 102 103
8 12 100 113 114
8 13 106 118 118
8 14 99 112 111
8 15 93 107 107
8 16 90 104 104
8 17 94 108 110
8 18 103 117 119
8 19 104 118 120
8 20 89 103 104
8 21 81 96 92
8 22 73 88 84
8 23 69 84 79
8 24 80 94 94
8 25 89 103 106
8 26 91 105 108
8 27 89 103 106
8 28 84 100 103
8 29 78 95 97
8 30 81 98 100
8 31 84 100 101

9 0 91 105 108
9 1 82 96 100
9 2 74 88 90
9 3 74 88 87
9 4 74 88 87
9 5 72 87 86
9 6 71 86 79
9 7 71 87 77
9 8 70 85 76
9 9 72 88 79
9 10 75 91 85
9 11 74 87 82
9 12 82 91 88
9 13 92 98 95
9 14 90 98 96
9 15 99 111 110
9 16 102 116 118
9 17 98 112 117
9 18 101 114 120
9 19 96 109 115
9 20 90 103 108
9 21 86 100 103
9 22 86 100 103
9 23 91 105 108
9 24 91 105 108
9 25 92 106 109
9 26 91 105 108
9 27 82 96 99
9 28 81 96 99
9 29 86 100 103
9 30 88 103 106
9 31 85 99 102

10 0 82 96 99
10 1 81 95 98
10 2 89 102 106
10 3 96 110 115
10 4 96 109 114
10 5 93 106 112
10 6 91 105 107
10 7 91 106 104
10 8 87 101 100
10 9 80 95 93
10 10 80 96 92
10 11 83 96 92
10 12 81 89 87
10 13 79 85 82
10 14 73 80 77
10 15 77 88 88
10 16 79 94 96
10 17 80 95 95
10 18 81 95 94
10 19 77 91 90
10 20 78 92 92
10 21 88 102 105
10 22 94 108 111
10 23 96 110 113
10 24 98 112 115
10 25 101 115 118
10 26 98 112 115
10 27 98 112 115
10 28 94 108 111
10 29 95 109 112
10 30 97 111 115
10 31 96 110 112

11 0 77 91 94
11 1 84 98 101
11 2 90 103 108
11 3 95 108 117
11 4 97 110 119
11 5 98 111 120
11 6 100 113 120
11 7 99 113 118
11 8 93 106 111
11 9 94 108 111
11 10 92 107 107
11 11 89 102 101
11 12 87 95 96
11 13 95 101 101
11 14 93 100 98
11 15 88 99 99
11 16 84 98 100
11 17 87 102 100
11 18 85 100 96
11 19 84 99 95
11 20 82 96 93
11 21 77 91 94
11 22 72 86 89
11 23 77 91 94
11 24 84 98 101
11 25 83 97 100
11 26 83 97 100
11 27 91 105 108
11 28 97 111 114
11 29 94 108 111
11 30 100 114 117
11 31 102 116 117

12 0 79 93 96
12 1 81 95 98
12 2 80 94 97
12 3 79 92 95
12 4 76 90 92
12 5 82 96 98
12 6 84 98 100
12 7 90 104 106
12 8 93 107 108
12 9 94 109 110
12 10 98 113 115
12 11 94 107 110
12 12 88 96 100
12 13 119 124 126
12 14 119 127 124
12 15 100 112 112
12 16 97 112 114
12 17 97 112 114
12 18 94 108 110
12 19 91 105 108
12 20 99 113 115
12 21 99 113 116
12 22 92 106 109
12 23 88 102 105
12 24 80 94 97
12 25 82 96 99
12 26 83 97 101
12 27 81 95 98
12 28 86 100 103
12 29 91 105 108
12 30 92 106 110
12 31 88 103 103

13 0 94 106 109
13 1 98 110 113
13 2 88 101 102
13 3 83 97 96
13 4 76 90 89
13 5 73 87 86
13 6 75 91 90
13 7 74 90 90
13 8 77 91 92
13 9 85 99 99
13 10 95 109 109
13 11 107 113 115
13 12 101 101 106
13 13 148 150 151
13 14 160 165 163
13 15 130 138 137
13 16 127 137 138
13 17 97 107 113
13 18 92 103 110
13 19 96 106 114
13 20 99 110 117
13 21 103 115 117
13 22 101 114 116
13 23 101 115 117
13 24 98 112 114
13 25 98 112 114
13 26 93 107 109
13 27 90 104 106
13 28 93 107 109
13 29 87 101 103
13 30 81 94 97
13 31 80 94 95

14 0 83 93 94
14 1 92 102 103
14 2 98 109 110
14 3 96 109 112
14 4 96 110 112
14 5 100 114 117
14 6 100 117 119
14 7 94 112 113
14 8 102 114 118
14 9 100 112 114
14 10 85 99 95
14 11 108 105 106
14 12 106 96 100
14 13 58 55 56
14 14 118 118 118
14 15 215 215 215
14 16 204 204 205
14 17 138 142 147
14 18 114 121 127
14 19 108 115 121
14 20 106 113 118
14 21 110 117 120
14 22 100 110 111
14 23 93 107 107
14 24 95 110 110
14 25 88 102 102
14 26 92 106 106
14 27 90 104 104
14 28 88 102 102
14 29 90 104 104
14 30 89 103 103
14 31 89 103 104

15 0 66 77 75
15 1 72 82 80
15 2 82 93 92
15 3 86 100 100
15 4 88 103 103
15 5 99 113 113
15 6 96 112 112
15 7 103 118 119
15 8 116 127 129
15 9 117 127 129
15 10 102 116 118
15 11 106 112 117
15 12 91 91 99
15 13 56 57 61
15 14 105 105 105
15 15 168 168 168
15 16 174 174 174
15 17 172 175 178
15 18 145 150 154
15 19 112 117 121
15 20 115 120 123
15 21 107 112 115
15 22 109 117 119
15 23 84 95 96
15 24 80 94 94
15 25 79 93 93
15 26 79 93 93
15 27 77 91 91
15 28 82 96 96
15 29 91 105 105
15 30 92 106 106
15 31 94 107 110

16 0 68 79 75
16 1 71 81 77
16 2 71 83 79
16 3 69 83 80
16 4 72 86 84
16 5 74 89 86
16 6 75 89 86
16 7 85 97 95
16 8 102 110 109
16 9 127 132 134
16 10 114 123 128
16 11 99 109 114
16 12 91 98 105
16 13 117 119 124
16 14 138 138 138
16 15 122 122 122
16 16 104 104 104
16 17 86 86 88
16 18 106 107 109
16 19 139 141 142
16 20 153 154 156
16 21 133 135 138
16 22 131 136 138
16 23 115 123 125
16 24 93 105 105
16 25 85 99 99
16 26 82 96 96
16 27 79 93 93
16 28 76 90 90
16 29 71 85 85
16 30 72 86 86
16 31 82 96 97

17 0 67 78 71
17 1 68 79 72
17 2 75 87 80
17 3 77 92 86
17 4 75 91 85
17 5 72 88 82
17 6 73 87 82
17 7 72 82 78
17 8 104 110 107
17 9 137 138 138
17 10 141 139 142
17 11 110 119 119
17 12 93 99 99
17 13 104 102 105
17 14 75 75 76
17 15 42 43 44
17 16 31 32 32
17 17 21 22 22
17 18 68 67 68
17 19 166 166 167
17 20 184 183 185
17 21 189 188 193
17 22 181 184 188
17 23 171 177 180
17 24 116 127 128
17 25 91 105 105
17 26 87 101 101
17 27 83 97 97
17 28 78 92 92
17 29 75 89 89
17 30 77 91 91
17 31 80 95 94

18 0 101 109 105
18 1 107 115 111
18 2 97 106 101
18 3 89 102 96
18 4 98 109 104
18 5 102 111 107
18 6 108 113 109
18 7 150 152 148
18 8 168 171 167
18 9 177 175 172
18 10 196 177 176
18 11 158 148 147
18 12 87 89 89
18 13 114 109 108
18 14 115 108 99
18 15 114 107 98
18 16 136 130 120
18 17 138 134 125
18 18 149 146 137
18 19 177 174 167
18 20 167 165 160
18 21 174 173 174
18 22 153 155 155
18 23 120 126 125
18 24 103 112 111
18 25 95 107 107
18 26 88 101 101
18 27 86 100 100
18 28 86 100 100
18 29 84 98 98
18 30 80 94 94
18 31 78 92 91

19 0 165 168 168
19 1 161 164 164
19 2 144 149 148
19 3 121 129 126
19 4 134 139 138
19 5 166 167 167
19 6 192 186 187
19 7 223 217 217
19 8 183 181 180
19 9 170 169 166
19 10 177 155 152
19 11 123 100 103
19 12 56 56 62
19 13 140 132 132
19 14 198 188 171
19 15 194 184 167
19 16 192 181 164
19 17 178 172 155
19 18 165 160 146
19 19 160 154 144
19 20 150 145 139
19 21 148 148 143
19 22 127 131 125
19 23 92 100 92
19 24 95 102 100
19 25 93 100 102
19 26 85 97 97
19 27 79 94 94
19 28 82 97 97
19 29 88 102 102
19 30 85 99 99
19 31 82 96 96

20 0 153 154 152
20 1 141 142 140
20 2 146 148 146
20 3 130 136 134
20 4 136 138 137
20 5 184 182 183
20 6 226 219 223
20 7 184 177 183
20 8 137 135 139
20 9 137 139 141
20 10 150 146 145
20 11 132 122 126
20 12 86 87 95
20 13 137 130 135
20 14 151 148 140
20 15 141 138 130
20 16 140 137 129
20 17 156 153 145
20 18 170 166 161
20 19 182 177 177
20 20 195 190 191
20 21 212 210 207
20 22 215 216 211
20 23 145 150 144
20 24 84 90 88
20 25 85 92 95
20 26 80 92 93
20 27 80 95 95
20 28 80 94 94
20 29 82 96 96
20 30 91 105 105
20 31 86 100 100

21 0 171 171 166
21 1 191 191 186
21 2 197 199 195
21 3 173 176 175
21 4 150 148 149
21 5 170 165 167
21 6 180 172 175
21 7 162 156 158
21 8 133 132 132
21 9 133 137 135
21 10 128 131 127
21 11 141 136 136
21 12 150 154 153
21 13 151 145 147
21 14 151 150 147
21 15 160 159 157
21 16 171 170 168
21 17 174 174 169
21 18 195 194 192
21 19 233 232 233
21 20 245 243 245
21 21 249 245 243
21 22 229 227 223
21 23 155 157 152
21 24 102 106 105
21 25 92 99 101
21 26 95 107 107
21 27 91 106 106
21 28 91 105 105
21 29 90 104 104
21 30 87 101 101
21 31 86 100 100

22 0 239 237 230
22 1 251 248 242
22 2 255 255 252
22 3 255 254 254
22 4 245 241 242
22 5 197 189 192
22 6 141 133 130
22 7 138 134 126
22 8 137 137 128
22 9 135 138 128
22 10 142 137 130
22 11 145 136 130
22 12 146 150 138
22 13 157 151 144
22 14 156 151 148
22 15 182 178 175
22 16 212 208 205
22 17 215 215 207
22 18 237 239 231
22 19 248 249 246
22 20 255 254 253
22 21 253 248 246
22 22 228 224 221
22 23 172 171 167
22 24 123 127 126
22 25 92 100 102
22 26 87 99 99
22 27 89 104 104
22 28 91 106 105
22 29 82 96 96
22 30 76 90 90
22 31 79 93 93

23 0 233 228 224
23 1 225 220 216
23 2 219 216 211
23 3 216 213 209
23 4 204 199 196
23 5 194 187 185
23 6 181 175 169
23 7 157 153 143
23 8 149 147 137
23 9 181 179 170
23 10 198 192 190
23 11 198 191 188
23 12 213 214 204
23 13 231 228 221
23 14 243 240 237
23 15 255 254 251
23 16 255 255 254
23 17 255 255 249
23 18 235 237 227
23 19 186 192 180
23 20 194 200 189
23 21 213 215 208
23 22 216 218 212
23 23 170 173 169
23 24 115 122 121
23 25 93 104 105
23 26 91 104 104
23 27 89 103 103
23 28 94 108 108
23 29 93 107 107
23 30 86 100 100
23 31 72 86 85

24 0 191 188 186
24 1 195 192 190
24 2 187 185 181
24 3 183 181 175
24 4 176 174 167
24 5 178 175 169
24 6 184 181 175
24 7 190 187 181
24 8 194 192 186
24 9 206 204 198
24 10 207 207 204
24 11 215 215 211
24 12 198 199 190
24 13 194 195 185
24 14 174 176 166
24 15 169 171 161
24 16 169 171 161
24 17 165 166 157
24 18 136 139 128
24 19 95 102 89
24 20 91 102 87
24 21 101 110 100
24 22 103 111 104
24 23 99 106 103
24 24 89 99 99
24 25 83 97 97
24 26 85 99 99
24 27 89 103 103
24 28 87 101 101
24 29 92 106 106
24 30 93 107 107
24 31 86 100 99

25 0 203 205 204
25 1 215 217 216
25 2 207 209 207
25 3 204 206 201
25 4 178 180 175
25 5 174 176 171
25 6 170 172 167
25 7 143 145 140
25 8 117 119 114
25 9 103 105 100
25 10 99 102 93
25 11 102 105 93
25 12 83 87 71
25 13 80 84 65
25 14 75 78 58
25 15 75 78 58
25 16 78 81 62
25 17 79 81 65
25 18 79 81 69
25 19 78 85 73
25 20 78 88 77
25 21 76 88 78
25 22 82 92 86
25 23 85 95 94
25 24 87 99 99
25 25 84 98 98
25 26 81 95 95
25 27 79 93 93
25 28 73 87 87
25 29 82 96 96
25 30 81 95 95
25 31 86 100 101

26 0 128 135 134
26 1 119 127 126
26 2 115 123 121
26 3 119 127 123
26 4 113 120 117
26 5 111 119 115
26 6 105 113 109
26 7 97 104 100
26 8 97 105 101
26 9 91 98 94
26 10 87 94 85
26 11 90 97 85
26 12 81 89 72
26 13 76 82 63
26 14 79 83 61
26 15 75 78 57
26 16 74 77 56
26 17 77 79 59
26 18 78 81 66
26 19 78 84 75
26 20 80 90 84
26 21 82 96 88
26 22 86 100 96
26 23 88 100 101
26 24 89 102 103
26 25 90 104 104
26 26 87 101 101
26 27 84 98 98
26 28 75 89 89
26 29 70 84 84
26 30 73 87 87
26 31 78 92 92

27 0 71 83 83
27 1 80 91 91
27 2 84 96 95
27 3 80 92 89
27 4 80 92 89
27 5 84 97 93
27 6 84 97 93
27 7 91 103 100
27 8 92 104 101
27 9 86 98 95
27 10 88 97 94
27 11 91 100 94
27 12 85 95 85
27 13 86 93 79
27 14 87 90 73
27 15 86 88 72
27 16 88 91 74
27 17 87 90 70
27 18 87 90 74
27 19 91 97 89
27 20 90 100 96
27 21 87 102 98
27 22 92 106 105
27 23 90 104 106
27 24 89 104 105
27 25 91 105 105
27 26 84 98 98
27 27 76 90 90
27 28 72 86 86
27 29 72 86 86
27 30 73 87 88
27 31 74 89 87

28 0 62 73 74
28 1 69 80 81
28 2 76 88 88
28 3 76 88 88
28 4 77 89 89
28 5 79 90 90
28 6 76 87 87
28 7 75 86 86
28 8 82 94 94
28 9 81 92 91
28 10 81 91 89
28 11 79 90 86
28 12 79 90 85
28 13 83 92 83
28 14 90 96 84
28 15 88 94 83
28 16 96 102 91
28 17 99 106 94
28 18 95 104 93
28 19 98 108 100
28 20 97 108 102
28 21 91 104 100
28 22 87 100 97
28 23 88 100 99
28 24 87 102 100
28 25 88 105 103
28 26 92 109 107
28 27 86 103 101
28 28 82 97 96
28 29 85 99 99
28 30 79 93 93
28 31 72 86 83

29 0 72 82 82
29 1 75 85 85
29 2 73 83 83
29 3 72 82 83
29 4 73 83 84
29 5 73 83 84
29 6 75 85 86
29 7 81 91 92
29 8 87 97 98
29 9 89 99 100
29 10 84 95 92
29 11 82 93 89
29 12 83 94 90
29 13 77 87 81
29 14 79 87 77
29 15 79 87 77
29 16 80 88 78
29 17 80 90 83
29 18 75 87 80
29 19 77 88 81
29 20 77 88 81
29 21 72 83 79
29 22 71 82 78
29 23 76 87 82
29 24 83 97 95
29 25 75 92 93
29 26 85 101 102
29 27 89 105 107
29 28 86 101 101
29 29 80 94 94
29 30 73 87 87
29 31 73 86 88

30 0 73 84 81
30 1 74 84 81
30 2 74 85 83
30 3 81 91 92
30 4 84 94 95
30 5 88 98 99
30 6 89 99 100
30 7 89 99 100
30 8 85 95 96
30 9 79 89 90
30 10 77 87 84
30 11 79 90 86
30 12 75 86 83
30 13 74 84 79
30 14 77 84 77
30 15 79 85 79
30 16 77 84 78
30 17 67 77 72
30 18 66 77 72
30 19 70 81 76
30 20 76 87 83
30 21 78 89 85
30 22 81 92 88
30 23 87 98 94
30 24 88 100 101
30 25 89 103 107
30 26 92 105 110
30 27 89 103 107
30 28 85 99 100
30 29 84 98 98
30 30 81 95 95
30 31 77 90 90

31 0 61 72 67
31 1 59 70 64
31 2 64 75 71
31 3 71 81 81
31 4 73 83 84
31 5 81 91 92
31 6 84 94 95
31 7 78 88 89
31 8 77 87 88
31 9 77 87 88
31 10 76 87 84
31 11 70 81 77
31 12 72 83 79
31 13 78 87 84
31 14 80 86 84
31 15 78 84 81
31 16 83 89 86
31 17 78 88 86
31 18 75 85 84
31 19 80 91 89
31 20 86 96 94
31 21 94 105 101
31 22 95 106 102
31 23 93 104 100
31 24 88 99 97
31 25 88 100 100
31 26 85 98 98
31 27 76 89 89
31 28 77 91 91
31 29 74 88 88
31 30 66 80 80
31 31 57 70 67



==> Cifra_figuretem/0.039/orig9.txt <==
0 0 235 235 235
0 1 230 230 230
0 2 234 234 234
0 3 236 236 236
0 4 235 235 235
0 5 238 238 238
0 6 242 242 242
0 7 245 245 245
0 8 247 247 247
0 9 247 247 247
0 10 247 247 247
0 11 248 248 248
0 12 248 248 248
0 13 248 248 248
0 14 248 248 248
0 15 248 248 248
0 16 248 248 248
0 17 248 248 248
0 18 248 248 248
0 19 248 248 248
0 20 248 248 248
0 21 248 248 248
0 22 248 248 248
0 23 248 248 248
0 24 248 248 248
0 25 248 248 248
0 26 249 249 249
0 27 249 249 249
0 28 249 249 249
0 29 248 248 248
0 30 248 248 248
0 31 249 249 249

1 0 216 216 216
1 1 213 213 213
1 2 215 215 215
1 3 221 221 221
1 4 218 218 218
1 5 224 224 224
1 6 234 234 234
1 7 246 246 246
1 8 251 251 251
1 9 251 251 251
1 10 252 252 252
1 11 252 252 252
1 12 252 252 252
1 13 252 252 252
1 14 253 253 253
1 15 254 254 254
1 16 253 253 253
1 17 253 253 253
1 18 253 253 253
1 19 253 253 253
1 20 253 253 253
1 21 254 254 254
1 22 253 253 253
1 23 253 253 253
1 24 253 253 253
1 25 253 253 253
1 26 253 253 253
1 27 253 253 253
1 28 253 253 253
1 29 254 254 254
1 30 253 253 253
1 31 253 253 253

2 0 213 213 213
2 1 217 217 217
2 2 215 215 215
2 3 223 223 223
2 4 223 223 223
2 5 226 226 226
2 6 234 234 234
2 7 246 246 246
2 8 252 252 252
2 9 251 251 251
2 10 252 252 252
2 11 252 252 252
2 12 253 253 253
2 13 253 253 253
2 14 253 253 253
2 15 254 254 254
2 16 254 254 254
2 17 253 253 253
2 18 253 253 253
2 19 254 254 254
2 20 254 254 254
2 21 254 254 254
2 22 254 254 254
2 23 254 254 254
2 24 254 254 254
2 25 254 254 254
2 26 253 253 253
2 27 253 253 253
2 28 254 254 254
2 29 255 255 255
2 30 254 254 254
2 31 254 254 254

3 0 212 212 212
3 1 211 211 211
3 2 208 208 208
3 3 215 215 215
3 4 219 219 219
3 5 221 221 221
3 6 228 228 228
3 7 244 244 244
3 8 249 249 249
3 9 248 248 248
3 10 249 249 249
3 11 251 251 251
3 12 251 251 251
3 13 252 252 252
3 14 252 252 252
3 15 253 253 253
3 16 252 252 252
3 17 253 253 253
3 18 253 253 253
3 19 253 253 253
3 20 253 253 253
3 21 253 253 253
3 22 253 253 253
3 23 253 253 253
3 24 253 253 253
3 25 253 253 253
3 26 253 253 253
3 27 253 253 253
3 28 253 253 253
3 29 253 253 253
3 30 254 254 254
3 31 243 243 243

4 0 214 214 214
4 1 209 209 209
4 2 205 205 205
4 3 205 205 205
4 4 211 211 211
4 5 220 220 220
4 6 228 228 228
4 7 243 243 243
4 8 250 250 250
4 9 249 249 249
4 10 249 249 249
4 11 248 248 248
4 12 248 248 248
4 13 248 248 248
4 14 245 245 245
4 15 244 244 244
4 16 246 246 246
4 17 252 252 252
4 18 253 253 253
4 19 253 253 253
4 20 253 253 253
4 21 253 253 253
4 22 253 253 253
4 23 253 253 253
4 24 253 253 253
4 25 253 253 253
4 26 253 253 253
4 27 253 253 253
4 28 253 253 253
4 29 252 252 252
4 30 255 255 255
4 31 205 205 205

5 0 203 203 203
5 1 201 201 201
5 2 202 202 202
5 3 200 200 200
5 4 203 203 203
5 5 205 205 205
5 6 206 206 206
5 7 216 216 216
5 8 219 219 219
5 9 219 219 219
5 10 215 215 215
5 11 207 207 207
5 12 208 208 208
5 13 206 206 206
5 14 199 199 199
5 15 193 193 193
5 16 199 199 199
5 17 239 239 239
5 18 253 253 253
5 19 251 251 251
5 20 251 251 251
5 21 251 251 251
5 22 252 252 252
5 23 252 252 252
5 24 253 253 253
5 25 254 254 254
5 26 253 253 253
5 27 254 254 254
5 28 231 231 231
5 29 228 228 228
5 30 255 255 255
5 31 204 204 204

6 0 192 192 192
6 1 198 198 198
6 2 195 195 195
6 3 206 206 206
6 4 207 207 207
6 5 193 193 193
6 6 193 193 193
6 7 201 201 201
6 8 199 199 199
6 9 195 195 195
6 10 200 200 200
6 11 186 186 186
6 12 192 192 192
6 13 183 183 183
6 14 162 162 162
6 15 149 149 149
6 16 161 161 161
6 17 226 226 226
6 18 255 255 255
6 19 253 253 253
6 20 255 255 255
6 21 255 255 255
6 22 253 253 253
6 23 251 251 251
6 24 251 251 251
6 25 253 253 253
6 26 253 253 253
6 27 252 252 252
6 28 184 184 184
6 29 183 183 183
6 30 251 251 251
6 31 224 224 224

7 0 195 195 195
7 1 188 188 188
7 2 181 181 181
7 3 192 192 192
7 4 194 194 194
7 5 183 183 183
7 6 178 178 178
7 7 175 175 175
7 8 172 172 172
7 9 163 163 163
7 10 168 168 168
7 11 167 167 167
7 12 163 163 163
7 13 153 153 153
7 14 144 144 144
7 15 134 134 134
7 16 122 122 122
7 17 177 177 177
7 18 226 226 226
7 19 218 218 218
7 20 223 223 223
7 21 227 227 227
7 22 228 228 228
7 23 239 239 239
7 24 250 250 250
7 25 251 251 251
7 26 251 251 251
7 27 250 250 250
7 28 188 188 188
7 29 176 176 176
7 30 241 241 241
7 31 231 231 231

8 0 183 183 183
8 1 175 175 175
8 2 166 166 166
8 3 178 178 178
8 4 179 179 179
8 5 177 177 177
8 6 174 174 174
8 7 164 164 164
8 8 162 162 162
8 9 152 152 152
8 10 157 157 157
8 11 159 159 159
8 12 164 164 164
8 13 144 144 144
8 14 85 85 85
8 15 86 86 86
8 16 106 106 106
8 17 78 78 78
8 18 101 101 101
8 19 87 87 87
8 20 91 91 91
8 21 93 93 93
8 22 91 91 91
8 23 143 143 143
8 24 239 239 239
8 25 250 250 250
8 26 249 249 249
8 27 244 244 244
8 28 187 187 187
8 29 172 172 172
8 30 240 240 240
8 31 231 231 231

9 0 192 192 192
9 1 181 181 181
9 2 175 175 175
9 3 182 182 182
9 4 181 181 181
9 5 178 178 178
9 6 178 178 178
9 7 168 168 168
9 8 162 162 162
9 9 158 158 158
9 10 162 162 162
9 11 158 158 158
9 12 158 158 158
9 13 144 144 144
9 14 82 82 82
9 15 75 75 75
9 16 88 88 88
9 17 23 23 23
9 18 28 28 28
9 19 40 40 40
9 20 51 51 51
9 21 58 58 58
9 22 32 32 32
9 23 74 74 74
9 24 227 227 227
9 25 252 252 252
9 26 246 246 246
9 27 170 170 170
9 28 114 114 114
9 29 147 147 147
9 30 169 169 169
9 31 144 144 144

10 0 163 163 163
10 1 170 170 170
10 2 172 172 172
10 3 173 173 173
10 4 165 165 165
10 5 160 160 160
10 6 162 162 162
10 7 147 147 147
10 8 149 149 149
10 9 160 160 160
10 10 173 173 173
10 11 158 158 158
10 12 170 170 170
10 13 142 142 142
10 14 115 115 115
10 15 105 105 105
10 16 86 86 86
10 17 11 11 11
10 18 24 24 24
10 19 129 129 129
10 20 169 169 169
10 21 162 162 162
10 22 96 96 96
10 23 91 91 91
10 24 236 236 236
10 25 246 246 246
10 26 238 238 238
10 27 109 109 109
10 28 80 80 80
10 29 124 124 124
10 30 92 92 92
10 31 97 97 97

11 0 174 174 174
11 1 181 181 181
11 2 184 184 184
11 3 185 185 185
11 4 175 175 175
11 5 174 174 174
11 6 178 178 178
11 7 166 166 166
11 8 164 164 164
11 9 169 169 169
11 10 175 175 175
11 11 166 166 166
11 12 173 173 173
11 13 137 137 137
11 14 84 84 84
11 15 84 84 84
11 16 75 75 75
11 17 9 9 9
11 18 22 22 22
11 19 153 153 153
11 20 203 203 203
11 21 181 181 181
11 22 105 105 105
11 23 93 93 93
11 24 208 208 208
11 25 212 212 212
11 26 227 227 227
11 27 131 131 131
11 28 97 97 97
11 29 128 128 128
11 30 134 134 134
11 31 148 148 148

12 0 157 157 157
12 1 161 161 161
12 2 161 161 161
12 3 169 169 169
12 4 168 168 168
12 5 170 170 170
12 6 171 171 171
12 7 165 165 165
12 8 165 165 165
12 9 159 159 159
12 10 163 163 163
12 11 153 153 153
12 12 164 164 164
12 13 114 114 114
12 14 43 43 43
12 15 50 50 50
12 16 67 67 67
12 17 12 12 12
12 18 23 23 23
12 19 138 138 138
12 20 181 181 181
12 21 142 142 142
12 22 90 90 90
12 23 84 84 84
12 24 186 186 186
12 25 196 196 196
12 26 210 210 210
12 27 181 181 181
12 28 152 152 152
12 29 134 134 134
12 30 154 154 154
12 31 147 147 147

13 0 179 179 179
13 1 175 175 175
13 2 173 173 173
13 3 172 172 172
13 4 176 176 176
13 5 185 185 185
13 6 183 183 183
13 7 172 172 172
13 8 171 171 171
13 9 167 167 167
13 10 172 172 172
13 11 163 163 163
13 12 169 169 169
13 13 123 123 123
13 14 33 33 33
13 15 41 41 41
13 16 69 69 69
13 17 21 21 21
13 18 37 37 37
13 19 67 67 67
13 20 61 61 61
13 21 51 51 51
13 22 42 42 42
13 23 71 71 71
13 24 184 184 184
13 25 194 194 194
13 26 193 193 193
13 27 192 192 192
13 28 187 187 187
13 29 170 170 170
13 30 180 180 180
13 31 169 169 169

14 0 164 164 164
14 1 146 146 146
14 2 130 130 130
14 3 132 132 132
14 4 134 134 134
14 5 147 147 147
14 6 152 152 152
14 7 147 147 147
14 8 138 138 138
14 9 130 130 130
14 10 142 142 142
14 11 144 144 144
14 12 148 148 148
14 13 121 121 121
14 14 34 34 34
14 15 37 37 37
14 16 63 63 63
14 17 31 31 31
14 18 49 49 49
14 19 31 31 31
14 20 15 15 15
14 21 19 19 19
14 22 20 20 20
14 23 28 28 28
14 24 75 75 75
14 25 90 90 90
14 26 78 78 78
14 27 87 87 87
14 28 85 85 85
14 29 71 71 71
14 30 103 103 103
14 31 161 161 161

15 0 180 180 180
15 1 179 179 179
15 2 157 157 157
15 3 171 171 171
15 4 169 169 169
15 5 156 156 156
15 6 165 165 165
15 7 162 162 162
15 8 151 151 151
15 9 155 155 155
15 10 163 163 163
15 11 156 156 156
15 12 162 162 162
15 13 140 140 140
15 14 70 70 70
15 15 40 40 40
15 16 58 58 58
15 17 63 63 63
15 18 81 81 81
15 19 6 6 6
15 20 13 13 13
15 21 12 12 12
15 22 10 10 10
15 23 5 5 5
15 24 24 24 24
15 25 24 24 24
15 26 5 5 5
15 27 17 17 17
15 28 20 20 20
15 29 6 6 6
15 30 62 62 62
15 31 163 163 163

16 0 115 115 115
16 1 109 109 109
16 2 102 102 102
16 3 102 102 102
16 4 101 101 101
16 5 89 89 89
16 6 89 89 89
16 7 84 84 84
16 8 78 78 78
16 9 82 82 82
16 10 80 80 80
16 11 75 75 75
16 12 72 72 72
16 13 74 74 74
16 14 97 97 97
16 15 62 62 62
16 16 34 34 34
16 17 40 40 40
16 18 52 52 52
16 19 13 13 13
16 20 55 55 55
16 21 61 61 61
16 22 31 31 31
16 23 1 1 1
16 24 22 22 22
16 25 23 23 23
16 26 10 10 10
16 27 14 14 14
16 28 21 21 21
16 29 67 67 67
16 30 95 95 95
16 31 130 130 130

17 0 38 38 38
17 1 36 36 36
17 2 36 36 36
17 3 37 37 37
17 4 35 35 35
17 5 34 34 34
17 6 33 33 33
17 7 30 30 30
17 8 28 28 28
17 9 28 28 28
17 10 29 29 29
17 11 29 29 29
17 12 28 28 28
17 13 31 31 31
17 14 47 47 47
17 15 42 42 42
17 16 21 21 21
17 17 11 11 11
17 18 17 17 17
17 19 20 20 20
17 20 67 67 67
17 21 73 73 73
17 22 35 35 35
17 23 1 1 1
17 24 21 21 21
17 25 25 25 25
17 26 9 9 9
17 27 13 13 13
17 28 59 59 59
17 29 63 63 63
17 30 33 33 33
17 31 26 26 26

18 0 19 19 19
18 1 17 17 17
18 2 17 17 17
18 3 18 18 18
18 4 16 16 16
18 5 14 14 14
18 6 13 13 13
18 7 13 13 13
18 8 14 14 14
18 9 14 14 14
18 10 12 12 12
18 11 10 10 10
18 12 11 11 11
18 13 9 9 9
18 14 4 4 4
18 15 4 4 4
18 16 7 7 7
18 17 8 8 8
18 18 11 11 11
18 19 8 8 8
18 20 7 7 7
18 21 7 7 7
18 22 5 5 5
18 23 2 2 2
18 24 22 22 22
18 25 27 27 27
18 26 11 11 11
18 27 40 40 40
18 28 48 48 48
18 29 5 5 5
18 30 3 3 3
18 31 8 8 8

19 0 7 7 7
19 1 12 12 12
19 2 16 16 16
19 3 15 15 15
19 4 19 19 19
19 5 13 13 13
19 6 2 2 2
19 7 2 2 2
19 8 4 4 4
19 9 5 5 5
19 10 2 2 2
19 11 1 1 1
19 12 1 1 1
19 13 1 1 1
19 14 2 2 2
19 15 2 2 2
19 16 3 3 3
19 17 9 9 9
19 18 12 12 12
19 19 11 11 11
19 20 13 13 13
19 21 15 15 15
19 22 16 16 16
19 23 17 17 17
19 24 30 30 30
19 25 38 38 38
19 26 36 36 36
19 27 34 34 34
19 28 8 8 8
19 29 22 22 22
19 30 62 62 62
19 31 30 30 30

20 0 25 25 25
20 1 25 25 25
20 2 24 24 24
20 3 14 14 14
20 4 25 25 25
20 5 32 32 32
20 6 9 9 9
20 7 2 2 2
20 8 6 6 6
20 9 7 7 7
20 10 7 7 7
20 11 7 7 7
20 12 5 5 5
20 13 5 5 5
20 14 5 5 5
20 15 5 5 5
20 16 7 7 7
20 17 12 12 12
20 18 17 17 17
20 19 18 18 18
20 20 20 20 20
20 21 21 21 21
20 22 20 20 20
20 23 18 18 18
20 24 29 29 29
20 25 52 52 52
20 26 34 34 34
20 27 7 7 7
20 28 7 7 7
20 29 54 54 54
20 30 101 101 101
20 31 64 64 64

21 0 100 100 100
21 1 22 22 22
21 2 21 21 21
21 3 35 35 35
21 4 32 32 32
21 5 35 35 35
21 6 19 19 19
21 7 6 6 6
21 8 10 10 10
21 9 32 32 32
21 10 54 54 54
21 11 31 31 31
21 12 7 7 7
21 13 11 11 11
21 14 11 11 11
21 15 7 7 7
21 16 8 8 8
21 17 12 12 12
21 18 16 16 16
21 19 15 15 15
21 20 16 16 16
21 21 17 17 17
21 22 11 11 11
21 23 16 16 16
21 24 36 36 36
21 25 25 25 25
21 26 1 1 1
21 27 6 6 6
21 28 13 13 13
21 29 51 51 51
21 30 77 77 77
21 31 58 58 58

22 0 75 75 75
22 1 24 24 24
22 2 50 50 50
22 3 89 89 89
22 4 57 57 57
22 5 34 34 34
22 6 24 24 24
22 7 12 12 12
22 8 21 21 21
22 9 69 69 69
22 10 88 88 88
22 11 45 45 45
22 12 27 27 27
22 13 34 34 34
22 14 33 33 33
22 15 27 27 27
22 16 25 25 25
22 17 34 34 34
22 18 38 38 38
22 19 38 38 38
22 20 41 41 41
22 21 41 41 41
22 22 53 53 53
22 23 79 79 79
22 24 88 88 88
22 25 67 67 67
22 26 63 63 63
22 27 13 13 13
22 28 9 9 9
22 29 33 33 33
22 30 55 55 55
22 31 38 38 38

23 0 49 49 49
23 1 32 32 32
23 2 78 78 78
23 3 100 100 100
23 4 68 68 68
23 5 36 36 36
23 6 20 20 20
23 7 9 9 9
23 8 80 80 80
23 9 133 133 133
23 10 127 127 127
23 11 121 121 121
23 12 120 120 120
23 13 123 123 123
23 14 121 121 121
23 15 117 117 117
23 16 114 114 114
23 17 118 118 118
23 18 123 123 123
23 19 118 118 118
23 20 118 118 118
23 21 116 116 116
23 22 125 125 125
23 23 140 140 140
23 24 144 144 144
23 25 142 142 142
23 26 129 129 129
23 27 44 44 44
23 28 7 7 7
23 29 20 20 20
23 30 33 33 33
23 31 21 21 21

24 0 100 100 100
24 1 41 41 41
24 2 80 80 80
24 3 118 118 118
24 4 82 82 82
24 5 35 35 35
24 6 16 16 16
24 7 18 18 18
24 8 86 86 86
24 9 116 116 116
24 10 109 109 109
24 11 108 108 108
24 12 108 108 108
24 13 108 108 108
24 14 106 106 106
24 15 104 104 104
24 16 101 101 101
24 17 98 98 98
24 18 94 94 94
24 19 82 82 82
24 20 81 81 81
24 21 79 79 79
24 22 80 80 80
24 23 80 80 80
24 24 74 74 74
24 25 68 68 68
24 26 59 59 59
24 27 31 31 31
24 28 4 4 4
24 29 10 10 10
24 30 17 17 17
24 31 8 8 8

25 0 80 80 80
25 1 34 34 34
25 2 50 50 50
25 3 91 91 91
25 4 54 54 54
25 5 16 16 16
25 6 4 4 4
25 7 7 7 7
25 8 13 13 13
25 9 17 17 17
25 10 18 18 18
25 11 18 18 18
25 12 17 17 17
25 13 19 19 19
25 14 20 20 20
25 15 20 20 20
25 16 20 20 20
25 17 19 19 19
25 18 19 19 19
25 19 20 20 20
25 20 20 20 20
25 21 24 24 24
25 22 28 28 28
25 23 34 34 34
25 24 44 44 44
25 25 45 45 45
25 26 40 40 40
25 27 35 35 35
25 28 32 32 32
25 29 25 25 25
25 30 26 26 26
25 31 18 18 18

26 0 95 95 95
26 1 67 67 67
26 2 47 47 47
26 3 50 50 50
26 4 43 43 43
26 5 40 40 40
26 6 50 50 50
26 7 61 61 61
26 8 72 72 72
26 9 79 79 79
26 10 84 84 84
26 11 83 83 83
26 12 81 81 81
26 13 82 82 82
26 14 87 87 87
26 15 90 90 90
26 16 92 92 92
26 17 97 97 97
26 18 101 101 101
26 19 107 107 107
26 20 110 110 110
26 21 115 115 115
26 22 115 115 115
26 23 118 118 118
26 24 123 123 123
26 25 125 125 125
26 26 125 125 125
26 27 121 121 121
26 28 117 117 117
26 29 107 107 107
26 30 103 103 103
26 31 102 102 102

27 0 155 155 155
27 1 150 150 150
27 2 142 142 142
27 3 134 134 134
27 4 131 131 131
27 5 138 138 138
27 6 143 143 143
27 7 148 148 148
27 8 154 154 154
27 9 160 160 160
27 10 162 162 162
27 11 157 157 157
27 12 151 151 151
27 13 150 150 150
27 14 152 152 152
27 15 155 155 155
27 16 154 154 154
27 17 154 154 154
27 18 154 154 154
27 19 155 155 155
27 20 160 160 160
27 21 157 157 157
27 22 156 156 156
27 23 154 154 154
27 24 154 154 154
27 25 153 153 153
27 26 149 149 149
27 27 147 147 147
27 28 146 146 146
27 29 141 141 141
27 30 140 140 140
27 31 138 138 138

28 0 180 180 180
28 1 184 184 184
28 2 195 195 195
28 3 195 195 195
28 4 191 191 191
28 5 187 187 187
28 6 177 177 177
28 7 174 174 174
28 8 181 181 181
28 9 183 183 183
28 10 180 180 180
28 11 174 174 174
28 12 167 167 167
28 13 163 163 163
28 14 163 163 163
28 15 169 169 169
28 16 170 170 170
28 17 170 170 170
28 18 169 169 169
28 19 172 172 172
28 20 172 172 172
28 21 168 168 168
28 22 168 168 168
28 23 168 168 168
28 24 168 168 168
28 25 167 167 167
28 26 162 162 162
28 27 159 159 159
28 28 156 156 156
28 29 157 157 157
28 30 157 157 156
28 31 147 147 147

29 0 195 195 195
29 1 200 200 200
29 2 202 202 202
29 3 203 203 203
29 4 201 201 201
29 5 197 197 197
29 6 190 190 190
29 7 184 184 184
29 8 185 185 185
29 9 186 186 186
29 10 183 183 183
29 11 175 175 175
29 12 173 173 173
29 13 169 169 169
29 14 173 173 173
29 15 178 178 178
29 16 179 179 179
29 17 184 184 184
29 18 179 179 179
29 19 177 177 177
29 20 177 177 177
29 21 173 173 173
29 22 175 175 175
29 23 175 175 175
29 24 174 174 174
29 25 174 174 174
29 26 169 169 169
29 27 164 164 164
29 28 151 151 151
29 29 138 138 138
29 30 143 143 143
29 31 172 171 176

30 0 205 205 205
30 1 205 205 205
30 2 211 211 211
30 3 210 210 210
30 4 203 203 203
30 5 198 198 198
30 6 194 194 194
30 7 191 191 191
30 8 188 188 188
30 9 189 189 189
30 10 189 189 189
30 11 183 183 183
30 12 176 176 176
30 13 175 175 175
30 14 179 179 179
30 15 180 180 180
30 16 177 177 177
30 17 180 180 180
30 18 181 181 181
30 19 175 175 175
30 20 174 174 174
30 21 172 172 172
30 22 174 174 174
30 23 177 177 177
30 24 174 174 174
30 25 167 167 167
30 26 162 162 162
30 27 159 159 159
30 28 141 141 142
30 29 112 112 112
30 30 130 130 132
30 31 167 163 184

31 0 210 210 210
31 1 209 209 209
31 2 213 213 213
31 3 210 210 210
31 4 205 205 205
31 5 198 198 198
31 6 196 196 196
31 7 195 195 195
31 8 195 195 195
31 9 197 197 197
31 10 196 196 196
31 11 188 188 188
31 12 181 181 181
31 13 183 183 183
31 14 183 183 183
31 15 181 181 181
31 16 181 181 181
31 17 181 181 181
31 18 183 183 183
31 19 181 181 181
31 20 178 178 178
31 21 180 180 180
31 22 178 178 178
31 23 177 177 177
31 24 176 176 176
31 25 164 164 164
31 26 158 158 158
31 27 158 158 158
31 28 148 148 148
31 29 120 120 119
31 30 146 146 146
31 31 177 174 190



==> Cifra_figuretem/0.039/originaldataBlue0.0.txt <==
8.745098114013671875e-01	8.941176533699035645e-01	8.980392217636108398e-01	9.019607901573181152e-01	9.019607901573181152e-01	9.058823585510253906e-01	9.137254953384399414e-01	9.137254953384399414e-01	9.137254953384399414e-01	9.098039269447326660e-01	9.098039269447326660e-01	9.098039269447326660e-01	9.098039269447326660e-01	9.058823585510253906e-01	8.980392217636108398e-01	8.980392217636108398e-01	9.019607901573181152e-01	8.941176533699035645e-01	8.941176533699035645e-01	9.019607901573181152e-01	9.019607901573181152e-01	8.980392217636108398e-01	8.941176533699035645e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.784313797950744629e-01	8.705882430076599121e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.509804010391235352e-01	8.392156958580017090e-01	8.274509906768798828e-01
8.745098114013671875e-01	8.980392217636108398e-01	9.137254953384399414e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.137254953384399414e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.215686321258544922e-01	9.098039269447326660e-01	9.098039269447326660e-01	9.098039269447326660e-01	9.058823585510253906e-01	9.058823585510253906e-01	9.019607901573181152e-01	9.019607901573181152e-01	9.058823585510253906e-01	9.019607901573181152e-01	9.019607901573181152e-01	9.058823585510253906e-01	9.019607901573181152e-01	8.980392217636108398e-01	8.941176533699035645e-01	8.901960849761962891e-01	8.823529481887817383e-01	8.784313797950744629e-01	8.666666746139526367e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.509804010391235352e-01	8.470588326454162598e-01	8.352941274642944336e-01
8.862745165824890137e-01	9.137254953384399414e-01	8.392156958580017090e-01	6.823529601097106934e-01	7.960784435272216797e-01	9.137254953384399414e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.215686321258544922e-01	9.215686321258544922e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.137254953384399414e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.137254953384399414e-01	9.137254953384399414e-01	9.058823585510253906e-01	8.980392217636108398e-01	8.941176533699035645e-01	8.823529481887817383e-01	8.784313797950744629e-01	8.705882430076599121e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.509804010391235352e-01
9.019607901573181152e-01	8.196078538894653320e-01	4.980392158031463623e-01	3.490196168422698975e-01	4.352941215038299561e-01	5.764706134796142578e-01	7.843137383460998535e-01	9.254902005195617676e-01	9.568627476692199707e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.098039269447326660e-01	9.058823585510253906e-01	8.941176533699035645e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.784313797950744629e-01	8.745098114013671875e-01	8.627451062202453613e-01
9.176470637321472168e-01	8.823529481887817383e-01	6.705882549285888672e-01	4.666666686534881592e-01	3.647058904170989990e-01	3.215686380863189697e-01	3.647058904170989990e-01	5.529412031173706055e-01	7.921568751335144043e-01	9.490196108818054199e-01	9.803921580314636230e-01	9.607843160629272461e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.215686321258544922e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.098039269447326660e-01	9.058823585510253906e-01	8.980392217636108398e-01	8.941176533699035645e-01	8.862745165824890137e-01	8.823529481887817383e-01	8.784313797950744629e-01	8.705882430076599121e-01
9.333333373069763184e-01	9.568627476692199707e-01	9.490196108818054199e-01	8.431372642517089844e-01	6.392157077789306641e-01	4.627451002597808838e-01	3.607843220233917236e-01	3.137255012989044189e-01	3.686274588108062744e-01	5.803921818733215332e-01	8.156862854957580566e-01	9.490196108818054199e-01	9.803921580314636230e-01	9.607843160629272461e-01	9.529411792755126953e-01	9.529411792755126953e-01	9.490196108818054199e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.450980424880981445e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.137254953384399414e-01	9.098039269447326660e-01	9.019607901573181152e-01	8.980392217636108398e-01	8.901960849761962891e-01	8.823529481887817383e-01
9.450980424880981445e-01	9.607843160629272461e-01	9.568627476692199707e-01	9.686274528503417969e-01	9.568627476692199707e-01	8.392156958580017090e-01	6.784313917160034180e-01	5.215686559677124023e-01	3.843137323856353760e-01	3.333333432674407959e-01	3.960784375667572021e-01	5.686274766921997070e-01	7.960784435272216797e-01	9.450980424880981445e-01	9.764705896377563477e-01	9.647058844566345215e-01	9.529411792755126953e-01	9.529411792755126953e-01	9.529411792755126953e-01	9.607843160629272461e-01	9.607843160629272461e-01	9.568627476692199707e-01	9.490196108818054199e-01	9.450980424880981445e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.137254953384399414e-01	9.137254953384399414e-01	9.098039269447326660e-01	9.019607901573181152e-01
9.529411792755126953e-01	9.764705896377563477e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.725490212440490723e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.215686321258544922e-01	7.450980544090270996e-01	5.333333611488342285e-01	4.000000059604644775e-01	3.254902064800262451e-01	3.411764800548553467e-01	5.333333611488342285e-01	8.078431487083435059e-01	9.647058844566345215e-01	9.843137264251708984e-01	9.686274528503417969e-01	9.607843160629272461e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.607843160629272461e-01	9.568627476692199707e-01	9.490196108818054199e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.058823585510253906e-01
9.607843160629272461e-01	9.843137264251708984e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.882352948188781738e-01	9.921568632125854492e-01	7.372549176216125488e-01	4.705882370471954346e-01	4.156862795352935791e-01	3.568627536296844482e-01	3.019607961177825928e-01	3.686274588108062744e-01	5.725490450859069824e-01	7.921568751335144043e-01	9.411764740943908691e-01	1.000000000000000000e+00	9.764705896377563477e-01	9.686274528503417969e-01	9.607843160629272461e-01	9.607843160629272461e-01	9.568627476692199707e-01	9.490196108818054199e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.137254953384399414e-01
9.686274528503417969e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.882352948188781738e-01	9.882352948188781738e-01	8.196078538894653320e-01	5.176470875740051270e-01	4.039215743541717529e-01	4.039215743541717529e-01	3.843137323856353760e-01	3.411764800548553467e-01	3.137255012989044189e-01	3.019607961177825928e-01	3.529411852359771729e-01	5.176470875740051270e-01	7.647058963775634766e-01	9.254902005195617676e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.647058844566345215e-01	9.607843160629272461e-01	9.529411792755126953e-01	9.490196108818054199e-01	9.450980424880981445e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.215686321258544922e-01
9.725490212440490723e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.882352948188781738e-01	8.313725590705871582e-01	5.098039507865905762e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.078431427478790283e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.254902064800262451e-01	3.058823645114898682e-01	2.745098173618316650e-01	2.980392277240753174e-01	4.627451002597808838e-01	7.333333492279052734e-01	9.411764740943908691e-01	9.960784316062927246e-01	9.803921580314636230e-01	9.647058844566345215e-01	9.568627476692199707e-01	9.529411792755126953e-01	9.490196108818054199e-01	9.450980424880981445e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01
9.725490212440490723e-01	9.921568632125854492e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.294117689132690430e-01	6.313725709915161133e-01	3.764705955982208252e-01	3.686274588108062744e-01	3.960784375667572021e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.764705955982208252e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.647058904170989990e-01	3.254902064800262451e-01	2.862745225429534912e-01	3.098039329051971436e-01	4.823529422283172607e-01	7.372549176216125488e-01	9.254902005195617676e-01	9.921568632125854492e-01	9.843137264251708984e-01	9.647058844566345215e-01	9.607843160629272461e-01	9.607843160629272461e-01	9.529411792755126953e-01	9.450980424880981445e-01	9.411764740943908691e-01
9.647058844566345215e-01	9.843137264251708984e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.686274528503417969e-01	8.980392217636108398e-01	7.019608020782470703e-01	4.235294163227081299e-01	2.313725501298904419e-01	1.882352977991104126e-01	2.352941185235977173e-01	3.647058904170989990e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.156862795352935791e-01	3.764705955982208252e-01	3.215686380863189697e-01	2.745098173618316650e-01	2.235294133424758911e-01	1.960784345865249634e-01	2.431372553110122681e-01	4.235294163227081299e-01	6.666666865348815918e-01	8.784313797950744629e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.686274528503417969e-01	9.568627476692199707e-01	9.529411792755126953e-01	9.450980424880981445e-01
9.607843160629272461e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.960784316062927246e-01	1.000000000000000000e+00	6.666666865348815918e-01	2.784313857555389404e-01	2.745098173618316650e-01	3.333333432674407959e-01	4.470588266849517822e-01	5.058823823928833008e-01	4.823529422283172607e-01	4.549019634723663330e-01	4.156862795352935791e-01	3.411764800548553467e-01	3.019607961177825928e-01	2.862745225429534912e-01	2.745098173618316650e-01	2.627451121807098389e-01	2.313725501298904419e-01	2.549019753932952881e-01	3.921568691730499268e-01	6.392157077789306641e-01	8.627451062202453613e-01	9.647058844566345215e-01	9.490196108818054199e-01	9.333333373069763184e-01	9.254902005195617676e-01
9.568627476692199707e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.803921580314636230e-01	8.274509906768798828e-01	5.215686559677124023e-01	4.470588266849517822e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.823529422283172607e-01	4.705882370471954346e-01	4.039215743541717529e-01	3.215686380863189697e-01	2.549019753932952881e-01	2.000000029802322388e-01	1.725490242242813110e-01	1.607843190431594849e-01	1.568627506494522095e-01	1.568627506494522095e-01	1.529411822557449341e-01	1.372549086809158325e-01	1.411764770746231079e-01	1.882352977991104126e-01	2.980392277240753174e-01	5.490196347236633301e-01	8.352941274642944336e-01	9.254902005195617676e-01	9.254902005195617676e-01
8.745098114013671875e-01	9.019607901573181152e-01	9.098039269447326660e-01	9.137254953384399414e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.019607901573181152e-01	7.411764860153198242e-01	5.176470875740051270e-01	4.039215743541717529e-01	3.568627536296844482e-01	3.215686380863189697e-01	3.176470696926116943e-01	2.941176593303680420e-01	2.509804069995880127e-01	2.156862765550613403e-01	2.039215713739395142e-01	2.117647081613540649e-01	2.274509817361831665e-01	2.274509817361831665e-01	2.274509817361831665e-01	2.117647081613540649e-01	1.764705926179885864e-01	1.490196138620376587e-01	1.568627506494522095e-01	1.764705926179885864e-01	1.333333402872085571e-01	2.823529541492462158e-01	7.882353067398071289e-01	9.372549057006835938e-01	9.372549057006835938e-01
8.431372642517089844e-01	8.745098114013671875e-01	8.823529481887817383e-01	8.823529481887817383e-01	8.823529481887817383e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.862745165824890137e-01	8.745098114013671875e-01	8.039215803146362305e-01	6.117647290229797363e-01	3.764705955982208252e-01	2.235294133424758911e-01	1.764705926179885864e-01	1.803921610116958618e-01	2.509804069995880127e-01	3.490196168422698975e-01	3.764705955982208252e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.019607961177825928e-01	2.784313857555389404e-01	2.509804069995880127e-01	2.117647081613540649e-01	1.647058874368667603e-01	1.607843190431594849e-01	1.607843190431594849e-01	1.686274558305740356e-01	4.862745106220245361e-01	8.235294222831726074e-01	8.588235378265380859e-01	8.588235378265380859e-01
8.549019694328308105e-01	8.784313797950744629e-01	8.901960849761962891e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.862745165824890137e-01	8.823529481887817383e-01	8.745098114013671875e-01	8.745098114013671875e-01	8.784313797950744629e-01	8.784313797950744629e-01	6.823529601097106934e-01	2.705882489681243896e-01	1.372549086809158325e-01	1.647058874368667603e-01	2.352941185235977173e-01	3.411764800548553467e-01	3.529411852359771729e-01	3.019607961177825928e-01	2.352941185235977173e-01	1.843137294054031372e-01	1.529411822557449341e-01	1.333333402872085571e-01	1.372549086809158325e-01	1.215686276555061340e-01	1.333333402872085571e-01	1.450980454683303833e-01	3.254902064800262451e-01	7.450980544090270996e-01	8.313725590705871582e-01	8.117647171020507812e-01	8.078431487083435059e-01
8.470588326454162598e-01	8.666666746139526367e-01	8.627451062202453613e-01	8.666666746139526367e-01	8.705882430076599121e-01	8.705882430076599121e-01	8.705882430076599121e-01	8.705882430076599121e-01	8.705882430076599121e-01	8.666666746139526367e-01	8.392156958580017090e-01	5.921568870544433594e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.254902064800262451e-01	3.294117748737335205e-01	3.215686380863189697e-01	3.058823645114898682e-01	2.980392277240753174e-01	2.784313857555389404e-01	2.470588237047195435e-01	2.235294133424758911e-01	2.039215713739395142e-01	2.000000029802322388e-01	1.882352977991104126e-01	1.686274558305740356e-01	2.313725501298904419e-01	6.156862974166870117e-01	8.470588326454162598e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.235294222831726074e-01
8.274509906768798828e-01	8.470588326454162598e-01	8.470588326454162598e-01	8.509804010391235352e-01	8.470588326454162598e-01	8.470588326454162598e-01	8.509804010391235352e-01	8.549019694328308105e-01	8.549019694328308105e-01	8.549019694328308105e-01	8.117647171020507812e-01	6.392157077789306641e-01	4.627451002597808838e-01	3.764705955982208252e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.019607961177825928e-01	2.745098173618316650e-01	2.509804069995880127e-01	2.313725501298904419e-01	2.156862765550613403e-01	1.960784345865249634e-01	1.882352977991104126e-01	4.392156898975372314e-01	7.803921699523925781e-01	8.235294222831726074e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.039215803146362305e-01
7.882353067398071289e-01	8.078431487083435059e-01	8.039215803146362305e-01	8.235294222831726074e-01	8.235294222831726074e-01	8.274509906768798828e-01	8.392156958580017090e-01	8.352941274642944336e-01	8.274509906768798828e-01	8.313725590705871582e-01	8.352941274642944336e-01	8.313725590705871582e-01	7.725490331649780273e-01	6.392157077789306641e-01	4.705882370471954346e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.176470696926116943e-01	2.823529541492462158e-01	2.509804069995880127e-01	2.235294133424758911e-01	2.078431397676467896e-01	1.725490242242813110e-01	2.823529541492462158e-01	6.549019813537597656e-01	8.196078538894653320e-01	8.039215803146362305e-01	8.000000119209289551e-01	7.921568751335144043e-01	7.803921699523925781e-01
7.607843279838562012e-01	7.686274647712707520e-01	7.686274647712707520e-01	7.764706015586853027e-01	7.647058963775634766e-01	7.686274647712707520e-01	7.960784435272216797e-01	8.000000119209289551e-01	7.921568751335144043e-01	8.000000119209289551e-01	8.078431487083435059e-01	8.235294222831726074e-01	8.313725590705871582e-01	8.352941274642944336e-01	7.764706015586853027e-01	6.274510025978088379e-01	4.784313738346099854e-01	3.882353007793426514e-01	3.450980484485626221e-01	3.333333432674407959e-01	2.980392277240753174e-01	2.627451121807098389e-01	2.274509817361831665e-01	2.000000029802322388e-01	1.843137294054031372e-01	4.627451002597808838e-01	7.607843279838562012e-01	7.882353067398071289e-01	7.960784435272216797e-01	7.843137383460998535e-01	7.686274647712707520e-01	7.607843279838562012e-01
7.529411911964416504e-01	7.686274647712707520e-01	7.725490331649780273e-01	7.725490331649780273e-01	7.647058963775634766e-01	7.764706015586853027e-01	7.960784435272216797e-01	8.000000119209289551e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.686274647712707520e-01	7.215686440467834473e-01	6.078431606292724609e-01	4.235294163227081299e-01	3.764705955982208252e-01	3.450980484485626221e-01	2.862745225429534912e-01	2.392156869173049927e-01	1.764705926179885864e-01	3.137255012989044189e-01	6.745098233222961426e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.764706015586853027e-01	7.647058963775634766e-01	7.411764860153198242e-01	7.372549176216125488e-01
7.411764860153198242e-01	7.803921699523925781e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.843137383460998535e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.882353067398071289e-01	8.000000119209289551e-01	8.000000119209289551e-01	7.725490331649780273e-01	7.647058963775634766e-01	7.803921699523925781e-01	7.490196228027343750e-01	5.529412031173706055e-01	4.431372582912445068e-01	3.686274588108062744e-01	2.745098173618316650e-01	2.039215713739395142e-01	2.078431397676467896e-01	5.490196347236633301e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.490196228027343750e-01	7.450980544090270996e-01	7.333333492279052734e-01	7.137255072593688965e-01	7.019608020782470703e-01
7.019608020782470703e-01	7.254902124404907227e-01	7.294117808341979980e-01	7.372549176216125488e-01	7.490196228027343750e-01	7.529411911964416504e-01	7.529411911964416504e-01	7.568627595901489258e-01	7.568627595901489258e-01	7.607843279838562012e-01	7.529411911964416504e-01	7.607843279838562012e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.764706015586853027e-01	6.549019813537597656e-01	4.823529422283172607e-01	4.117647111415863037e-01	3.137255012989044189e-01	2.392156869173049927e-01	1.882352977991104126e-01	3.803921639919281006e-01	7.333333492279052734e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.568627595901489258e-01	7.607843279838562012e-01	7.450980544090270996e-01	7.137255072593688965e-01	6.980392336845397949e-01
6.705882549285888672e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.176470756530761719e-01	7.254902124404907227e-01	7.254902124404907227e-01	7.333333492279052734e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.450980544090270996e-01	7.450980544090270996e-01	7.529411911964416504e-01	7.568627595901489258e-01	7.490196228027343750e-01	7.647058963775634766e-01	6.784313917160034180e-01	4.980392158031463623e-01	4.196078479290008545e-01	3.490196168422698975e-01	2.627451121807098389e-01	2.039215713739395142e-01	2.509804069995880127e-01	5.921568870544433594e-01	7.176470756530761719e-01	6.941176652908325195e-01	6.901960968971252441e-01	6.901960968971252441e-01	7.019608020782470703e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.745098233222961426e-01
6.470588445663452148e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.784313917160034180e-01	6.862745285034179688e-01	7.098039388656616211e-01	7.254902124404907227e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.137255072593688965e-01	7.176470756530761719e-01	7.137255072593688965e-01	7.019608020782470703e-01	7.098039388656616211e-01	6.627451181411743164e-01	5.019608139991760254e-01	4.078431427478790283e-01	3.647058904170989990e-01	2.823529541492462158e-01	2.274509817361831665e-01	2.039215713739395142e-01	4.352941215038299561e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.627451181411743164e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.549019813537597656e-01	6.431372761726379395e-01	6.352941393852233887e-01	6.313725709915161133e-01
6.274510025978088379e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.705882549285888672e-01	6.862745285034179688e-01	6.941176652908325195e-01	6.980392336845397949e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.588235497474670410e-01	6.549019813537597656e-01	5.176470875740051270e-01	4.039215743541717529e-01	3.803921639919281006e-01	3.176470696926116943e-01	2.588235437870025635e-01	1.921568661928176880e-01	3.019607961177825928e-01	6.117647290229797363e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.352941393852233887e-01	6.156862974166870117e-01	5.960784554481506348e-01	5.843137502670288086e-01
6.117647290229797363e-01	6.392157077789306641e-01	6.470588445663452148e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.627451181411743164e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.627451181411743164e-01	5.098039507865905762e-01	2.862745225429534912e-01	3.254902064800262451e-01	3.254902064800262451e-01	2.666666805744171143e-01	2.117647081613540649e-01	2.235294133424758911e-01	4.980392158031463623e-01	6.666666865348815918e-01	6.549019813537597656e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.235294342041015625e-01	6.078431606292724609e-01	6.078431606292724609e-01	6.000000238418579102e-01	5.803921818733215332e-01	5.686274766921997070e-01
5.921568870544433594e-01	6.274510025978088379e-01	6.352941393852233887e-01	6.470588445663452148e-01	6.549019813537597656e-01	6.431372761726379395e-01	6.352941393852233887e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.627451181411743164e-01	6.627451181411743164e-01	6.431372761726379395e-01	6.352941393852233887e-01	5.372549295425415039e-01	3.372549116611480713e-01	2.352941185235977173e-01	2.235294133424758911e-01	2.392156869173049927e-01	1.882352977991104126e-01	3.450980484485626221e-01	6.078431606292724609e-01	6.352941393852233887e-01	6.235294342041015625e-01	6.235294342041015625e-01	6.274510025978088379e-01	6.117647290229797363e-01	5.921568870544433594e-01	5.803921818733215332e-01	5.647059082984924316e-01	5.529412031173706055e-01	5.411764979362487793e-01
5.607843399047851562e-01	5.921568870544433594e-01	6.000000238418579102e-01	6.117647290229797363e-01	6.235294342041015625e-01	6.196078658103942871e-01	6.117647290229797363e-01	6.156862974166870117e-01	6.156862974166870117e-01	6.156862974166870117e-01	6.156862974166870117e-01	6.196078658103942871e-01	6.078431606292724609e-01	5.921568870544433594e-01	6.078431606292724609e-01	5.960784554481506348e-01	4.627451002597808838e-01	2.862745225429534912e-01	1.843137294054031372e-01	2.117647081613540649e-01	4.627451002597808838e-01	5.960784554481506348e-01	5.803921818733215332e-01	5.764706134796142578e-01	5.686274766921997070e-01	5.686274766921997070e-01	5.647059082984924316e-01	5.490196347236633301e-01	5.450980663299560547e-01	5.333333611488342285e-01	5.176470875740051270e-01	4.980392158031463623e-01
5.450980663299560547e-01	5.647059082984924316e-01	5.686274766921997070e-01	5.803921818733215332e-01	6.000000238418579102e-01	5.960784554481506348e-01	5.843137502670288086e-01	5.882353186607360840e-01	5.882353186607360840e-01	5.921568870544433594e-01	5.882353186607360840e-01	6.000000238418579102e-01	6.000000238418579102e-01	5.686274766921997070e-01	5.568627715110778809e-01	5.647059082984924316e-01	5.803921818733215332e-01	5.333333611488342285e-01	3.725490272045135498e-01	3.764705955982208252e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.058823823928833008e-01	5.019608139991760254e-01	5.019608139991760254e-01	4.980392158031463623e-01	4.823529422283172607e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.549019634723663330e-01	4.274509847164154053e-01	4.117647111415863037e-01


==> Cifra_figuretem/0.039/originaldataBlue1.0.txt <==
9.411764740943908691e-01	9.254902005195617676e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.294117689132690430e-01	9.294117689132690430e-01	8.588235378265380859e-01	8.901960849761962891e-01	9.215686321258544922e-01	9.137254953384399414e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.294117689132690430e-01
9.568627476692199707e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.019607901573181152e-01	8.666666746139526367e-01	8.431372642517089844e-01	8.352941274642944336e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.235294222831726074e-01	7.254902124404907227e-01	8.313725590705871582e-01	8.901960849761962891e-01	9.098039269447326660e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.411764740943908691e-01
9.490196108818054199e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.019607901573181152e-01	8.117647171020507812e-01	7.411764860153198242e-01	7.098039388656616211e-01	7.058823704719543457e-01	7.137255072593688965e-01	7.058823704719543457e-01	6.980392336845397949e-01	6.941176652908325195e-01	6.901960968971252441e-01	6.431372761726379395e-01	6.470588445663452148e-01	6.627451181411743164e-01	7.058823704719543457e-01	8.078431487083435059e-01	9.137254953384399414e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01
9.529411792755126953e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01	8.705882430076599121e-01	7.176470756530761719e-01	6.549019813537597656e-01	6.313725709915161133e-01	6.470588445663452148e-01	6.666666865348815918e-01	6.862745285034179688e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.137255072593688965e-01	7.098039388656616211e-01	6.549019813537597656e-01	5.215686559677124023e-01	4.196078479290008545e-01	4.117647111415863037e-01	5.058823823928833008e-01	7.529411911964416504e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01
9.450980424880981445e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	8.941176533699035645e-01	6.588235497474670410e-01	6.431372761726379395e-01	6.313725709915161133e-01	4.862745106220245361e-01	3.764705955982208252e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.725490272045135498e-01	3.725490272045135498e-01	4.901960790157318115e-01	4.862745106220245361e-01	3.254902064800262451e-01	2.666666805744171143e-01	2.784313857555389404e-01	3.176470696926116943e-01	4.745098054409027100e-01	8.078431487083435059e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.333333373069763184e-01
9.450980424880981445e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.294117689132690430e-01	6.901960968971252441e-01	6.117647290229797363e-01	6.784313917160034180e-01	4.980392158031463623e-01	3.568627536296844482e-01	2.705882489681243896e-01	2.313725501298904419e-01	2.156862765550613403e-01	2.078431397676467896e-01	2.000000029802322388e-01	1.764705926179885864e-01	4.117647111415863037e-01	3.607843220233917236e-01	2.862745225429534912e-01	2.823529541492462158e-01	2.980392277240753174e-01	3.490196168422698975e-01	3.921568691730499268e-01	6.117647290229797363e-01	8.941176533699035645e-01	9.137254953384399414e-01	9.333333373069763184e-01
9.490196108818054199e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.529411792755126953e-01	7.764706015586853027e-01	5.176470875740051270e-01	7.098039388656616211e-01	5.568627715110778809e-01	3.882353007793426514e-01	2.901960909366607666e-01	2.274509817361831665e-01	2.078431397676467896e-01	1.960784345865249634e-01	1.803921610116958618e-01	1.686274558305740356e-01	1.921568661928176880e-01	4.352941215038299561e-01	2.941176593303680420e-01	2.901960909366607666e-01	3.215686380863189697e-01	3.411764800548553467e-01	4.352941215038299561e-01	5.176470875740051270e-01	5.764706134796142578e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.901960849761962891e-01
9.411764740943908691e-01	9.294117689132690430e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.333333373069763184e-01	8.705882430076599121e-01	7.960784435272216797e-01	5.058823823928833008e-01	6.039215922355651855e-01	6.666666865348815918e-01	4.470588266849517822e-01	3.254902064800262451e-01	2.549019753932952881e-01	2.039215713739395142e-01	1.843137294054031372e-01	1.764705926179885864e-01	1.607843190431594849e-01	1.372549086809158325e-01	2.549019753932952881e-01	4.274509847164154053e-01	2.745098173618316650e-01	3.333333432674407959e-01	4.000000059604644775e-01	4.627451002597808838e-01	6.196078658103942871e-01	7.137255072593688965e-01	6.549019813537597656e-01	7.450980544090270996e-01	8.745098114013671875e-01	8.980392217636108398e-01
9.372549057006835938e-01	9.254902005195617676e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.137254953384399414e-01	7.960784435272216797e-01	5.137255191802978516e-01	4.392156898975372314e-01	7.019608020782470703e-01	5.411764979362487793e-01	3.686274588108062744e-01	2.705882489681243896e-01	2.196078449487686157e-01	1.921568661928176880e-01	1.764705926179885864e-01	1.607843190431594849e-01	1.529411822557449341e-01	1.254902034997940063e-01	3.647058904170989990e-01	4.078431427478790283e-01	3.137255012989044189e-01	4.470588266849517822e-01	5.803921818733215332e-01	6.313725709915161133e-01	7.803921699523925781e-01	6.980392336845397949e-01	7.019608020782470703e-01	8.745098114013671875e-01	9.294117689132690430e-01	8.352941274642944336e-01
9.450980424880981445e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.176470637321472168e-01	6.509804129600524902e-01	3.686274588108062744e-01	5.960784554481506348e-01	6.705882549285888672e-01	4.509803950786590576e-01	3.176470696926116943e-01	2.274509817361831665e-01	1.921568661928176880e-01	1.725490242242813110e-01	1.607843190431594849e-01	1.529411822557449341e-01	1.450980454683303833e-01	1.411764770746231079e-01	4.705882370471954346e-01	4.196078479290008545e-01	4.823529422283172607e-01	6.549019813537597656e-01	7.803921699523925781e-01	6.431372761726379395e-01	6.470588445663452148e-01	7.764706015586853027e-01	8.980392217636108398e-01	8.431372642517089844e-01	8.000000119209289551e-01	7.215686440467834473e-01
9.490196108818054199e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.529411792755126953e-01	9.529411792755126953e-01	7.803921699523925781e-01	3.058823645114898682e-01	3.098039329051971436e-01	6.156862974166870117e-01	4.823529422283172607e-01	3.294117748737335205e-01	2.705882489681243896e-01	2.156862765550613403e-01	1.960784345865249634e-01	1.921568661928176880e-01	1.764705926179885864e-01	1.647058874368667603e-01	1.529411822557449341e-01	2.117647081613540649e-01	5.058823823928833008e-01	6.039215922355651855e-01	8.705882430076599121e-01	8.313725590705871582e-01	6.392157077789306641e-01	6.509804129600524902e-01	8.470588326454162598e-01	9.568627476692199707e-01	8.941176533699035645e-01	6.901960968971252441e-01	6.784313917160034180e-01	6.823529601097106934e-01
9.450980424880981445e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.450980424880981445e-01	9.294117689132690430e-01	7.529411911964416504e-01	5.647059082984924316e-01	4.470588266849517822e-01	4.117647111415863037e-01	3.882353007793426514e-01	2.705882489681243896e-01	2.117647081613540649e-01	2.156862765550613403e-01	2.196078449487686157e-01	2.078431397676467896e-01	1.921568661928176880e-01	1.803921610116958618e-01	1.686274558305740356e-01	1.372549086809158325e-01	3.254902064800262451e-01	4.235294163227081299e-01	5.725490450859069824e-01	7.490196228027343750e-01	7.137255072593688965e-01	7.529411911964416504e-01	8.862745165824890137e-01	9.372549057006835938e-01	8.392156958580017090e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.941176652908325195e-01	6.588235497474670410e-01
9.490196108818054199e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.019607901573181152e-01	7.176470756530761719e-01	5.764706134796142578e-01	5.921568870544433594e-01	6.078431606292724609e-01	5.882353186607360840e-01	5.921568870544433594e-01	6.039215922355651855e-01	6.000000238418579102e-01	5.960784554481506348e-01	5.607843399047851562e-01	4.980392158031463623e-01	4.156862795352935791e-01	3.568627536296844482e-01	2.980392277240753174e-01	2.784313857555389404e-01	5.568627715110778809e-01	3.333333432674407959e-01	3.019607961177825928e-01	5.568627715110778809e-01	7.490196228027343750e-01	8.901960849761962891e-01	7.725490331649780273e-01	7.333333492279052734e-01	6.431372761726379395e-01	5.882353186607360840e-01	5.921568870544433594e-01	5.019608139991760254e-01	5.529412031173706055e-01
9.490196108818054199e-01	9.294117689132690430e-01	8.431372642517089844e-01	6.705882549285888672e-01	5.843137502670288086e-01	6.000000238418579102e-01	6.117647290229797363e-01	6.274510025978088379e-01	6.745098233222961426e-01	7.490196228027343750e-01	8.392156958580017090e-01	9.058823585510253906e-01	9.372549057006835938e-01	9.294117689132690430e-01	9.019607901573181152e-01	8.470588326454162598e-01	7.803921699523925781e-01	6.980392336845397949e-01	6.431372761726379395e-01	7.294117808341979980e-01	5.019608139991760254e-01	5.529412031173706055e-01	8.470588326454162598e-01	9.058823585510253906e-01	8.039215803146362305e-01	6.352941393852233887e-01	6.039215922355651855e-01	5.725490450859069824e-01	5.372549295425415039e-01	5.137255191802978516e-01	2.627451121807098389e-01	4.392156898975372314e-01
9.490196108818054199e-01	8.313725590705871582e-01	6.313725709915161133e-01	5.764706134796142578e-01	6.078431606292724609e-01	6.274510025978088379e-01	6.784313917160034180e-01	7.686274647712707520e-01	8.666666746139526367e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.137254953384399414e-01	8.666666746139526367e-01	8.196078538894653320e-01	7.843137383460998535e-01	7.568627595901489258e-01	7.176470756530761719e-01	6.705882549285888672e-01	6.705882549285888672e-01	7.333333492279052734e-01	7.647058963775634766e-01	8.470588326454162598e-01	8.666666746139526367e-01	7.529411911964416504e-01	6.470588445663452148e-01	5.843137502670288086e-01	5.568627715110778809e-01	5.294117927551269531e-01	5.058823823928833008e-01	4.941176474094390869e-01	3.176470696926116943e-01	4.274509847164154053e-01
8.705882430076599121e-01	6.313725709915161133e-01	5.764706134796142578e-01	6.196078658103942871e-01	6.784313917160034180e-01	7.647058963775634766e-01	8.549019694328308105e-01	9.137254953384399414e-01	9.019607901573181152e-01	8.588235378265380859e-01	8.117647171020507812e-01	7.607843279838562012e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.215686440467834473e-01	6.980392336845397949e-01	6.470588445663452148e-01	6.313725709915161133e-01	7.098039388656616211e-01	8.392156958580017090e-01	8.470588326454162598e-01	7.921568751335144043e-01	6.823529601097106934e-01	6.078431606292724609e-01	5.725490450859069824e-01	5.411764979362487793e-01	5.137255191802978516e-01	5.058823823928833008e-01	4.862745106220245361e-01	4.431372582912445068e-01	3.921568691730499268e-01	5.019608139991760254e-01
6.980392336845397949e-01	5.607843399047851562e-01	6.549019813537597656e-01	7.607843279838562012e-01	8.431372642517089844e-01	8.901960849761962891e-01	8.666666746139526367e-01	8.117647171020507812e-01	7.607843279838562012e-01	7.137255072593688965e-01	6.823529601097106934e-01	6.823529601097106934e-01	7.176470756530761719e-01	7.215686440467834473e-01	6.862745285034179688e-01	6.313725709915161133e-01	6.509804129600524902e-01	7.058823704719543457e-01	7.647058963775634766e-01	8.666666746139526367e-01	7.176470756530761719e-01	6.196078658103942871e-01	5.843137502670288086e-01	5.529412031173706055e-01	5.294117927551269531e-01	5.137255191802978516e-01	5.019608139991760254e-01	4.823529422283172607e-01	4.352941215038299561e-01	4.039215743541717529e-01	4.823529422283172607e-01	5.686274766921997070e-01
5.843137502670288086e-01	5.372549295425415039e-01	7.137255072593688965e-01	8.352941274642944336e-01	8.352941274642944336e-01	7.882353067398071289e-01	7.333333492279052734e-01	6.980392336845397949e-01	6.745098233222961426e-01	6.666666865348815918e-01	7.098039388656616211e-01	7.450980544090270996e-01	7.098039388656616211e-01	6.627451181411743164e-01	6.156862974166870117e-01	6.627451181411743164e-01	7.490196228027343750e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.450980544090270996e-01	6.000000238418579102e-01	5.529412031173706055e-01	5.372549295425415039e-01	5.176470875740051270e-01	5.176470875740051270e-01	5.019608139991760254e-01	4.666666686534881592e-01	4.470588266849517822e-01	3.843137323856353760e-01	3.725490272045135498e-01	5.333333611488342285e-01	6.313725709915161133e-01
5.647059082984924316e-01	4.941176474094390869e-01	6.627451181411743164e-01	7.921568751335144043e-01	6.784313917160034180e-01	6.470588445663452148e-01	6.627451181411743164e-01	6.745098233222961426e-01	6.901960968971252441e-01	7.568627595901489258e-01	7.764706015586853027e-01	6.941176652908325195e-01	6.431372761726379395e-01	6.352941393852233887e-01	6.862745285034179688e-01	7.647058963775634766e-01	8.588235378265380859e-01	7.960784435272216797e-01	4.627451002597808838e-01	4.039215743541717529e-01	5.647059082984924316e-01	5.176470875740051270e-01	5.098039507865905762e-01	5.215686559677124023e-01	4.980392158031463623e-01	4.549019634723663330e-01	4.352941215038299561e-01	4.313725531101226807e-01	3.529411852359771729e-01	3.137255012989044189e-01	6.078431606292724609e-01	7.725490331649780273e-01
5.843137502670288086e-01	4.862745106220245361e-01	2.588235437870025635e-01	4.666666686534881592e-01	5.098039507865905762e-01	5.803921818733215332e-01	5.960784554481506348e-01	6.627451181411743164e-01	6.901960968971252441e-01	6.705882549285888672e-01	5.803921818733215332e-01	5.019608139991760254e-01	5.098039507865905762e-01	5.098039507865905762e-01	6.784313917160034180e-01	7.333333492279052734e-01	8.823529481887817383e-01	6.039215922355651855e-01	1.647058874368667603e-01	1.294117718935012817e-01	4.509803950786590576e-01	5.215686559677124023e-01	5.215686559677124023e-01	4.784313738346099854e-01	4.470588266849517822e-01	4.313725531101226807e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.000000059604644775e-01	3.215686380863189697e-01	5.450980663299560547e-01	7.450980544090270996e-01
6.352941393852233887e-01	5.568627715110778809e-01	1.058823540806770325e-01	2.313725501298904419e-01	2.352941185235977173e-01	1.372549086809158325e-01	2.235294133424758911e-01	5.921568870544433594e-01	6.470588445663452148e-01	6.039215922355651855e-01	5.058823823928833008e-01	3.764705955982208252e-01	4.392156898975372314e-01	3.764705955982208252e-01	6.039215922355651855e-01	6.705882549285888672e-01	7.254902124404907227e-01	3.647058904170989990e-01	2.431372553110122681e-01	1.333333402872085571e-01	3.294117748737335205e-01	4.862745106220245361e-01	4.588235318660736084e-01	4.392156898975372314e-01	4.274509847164154053e-01	4.196078479290008545e-01	4.313725531101226807e-01	5.098039507865905762e-01	3.803921639919281006e-01	2.392156869173049927e-01	4.901960790157318115e-01	7.647058963775634766e-01
5.725490450859069824e-01	6.470588445663452148e-01	2.627451121807098389e-01	1.215686276555061340e-01	9.411764889955520630e-02	4.705882444977760315e-02	4.156862795352935791e-01	5.725490450859069824e-01	6.274510025978088379e-01	5.372549295425415039e-01	4.274509847164154053e-01	4.470588266849517822e-01	4.980392158031463623e-01	5.803921818733215332e-01	7.019608020782470703e-01	6.470588445663452148e-01	5.607843399047851562e-01	3.215686380863189697e-01	4.313725531101226807e-01	1.607843190431594849e-01	2.705882489681243896e-01	4.431372582912445068e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.117647111415863037e-01	4.392156898975372314e-01	5.137255191802978516e-01	4.196078479290008545e-01	1.686274558305740356e-01	1.058823540806770325e-01	5.529412031173706055e-01	9.098039269447326660e-01
4.392156898975372314e-01	5.294117927551269531e-01	5.215686559677124023e-01	2.196078449487686157e-01	2.352941185235977173e-01	4.666666686534881592e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.980392336845397949e-01	6.705882549285888672e-01	6.745098233222961426e-01	7.254902124404907227e-01	7.686274647712707520e-01	7.882353067398071289e-01	6.313725709915161133e-01	5.803921818733215332e-01	4.156862795352935791e-01	3.098039329051971436e-01	4.000000059604644775e-01	2.235294133424758911e-01	2.549019753932952881e-01	4.313725531101226807e-01	4.156862795352935791e-01	4.078431427478790283e-01	4.588235318660736084e-01	5.058823823928833008e-01	3.960784375667572021e-01	3.647058904170989990e-01	4.901960790157318115e-01	6.549019813537597656e-01	8.823529481887817383e-01	9.450980424880981445e-01
3.686274588108062744e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.509803950786590576e-01	5.215686559677124023e-01	5.568627715110778809e-01	6.039215922355651855e-01	6.509804129600524902e-01	6.588235497474670410e-01	6.470588445663452148e-01	6.156862974166870117e-01	5.764706134796142578e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.058823823928833008e-01	5.294117927551269531e-01	3.098039329051971436e-01	2.392156869173049927e-01	4.352941215038299561e-01	4.470588266849517822e-01	2.431372553110122681e-01	4.196078479290008545e-01	4.235294163227081299e-01	4.823529422283172607e-01	4.823529422283172607e-01	3.686274588108062744e-01	4.235294163227081299e-01	6.549019813537597656e-01	8.627451062202453613e-01	9.372549057006835938e-01	9.450980424880981445e-01	9.333333373069763184e-01
2.549019753932952881e-01	1.803921610116958618e-01	2.156862765550613403e-01	2.431372553110122681e-01	3.215686380863189697e-01	4.313725531101226807e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.549019634723663330e-01	4.313725531101226807e-01	4.117647111415863037e-01	4.078431427478790283e-01	4.431372582912445068e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.823529422283172607e-01	2.509804069995880127e-01	3.490196168422698975e-01	5.058823823928833008e-01	3.647058904170989990e-01	2.666666805744171143e-01	4.431372582912445068e-01	4.823529422283172607e-01	4.313725531101226807e-01	3.607843220233917236e-01	4.823529422283172607e-01	7.176470756530761719e-01	8.901960849761962891e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01
3.647058904170989990e-01	1.647058874368667603e-01	2.980392277240753174e-01	2.901960909366607666e-01	2.352941185235977173e-01	2.823529541492462158e-01	3.372549116611480713e-01	3.803921639919281006e-01	4.196078479290008545e-01	4.235294163227081299e-01	4.117647111415863037e-01	4.196078479290008545e-01	4.549019634723663330e-01	4.745098054409027100e-01	4.862745106220245361e-01	4.313725531101226807e-01	1.960784345865249634e-01	4.549019634723663330e-01	4.549019634723663330e-01	2.823529541492462158e-01	3.058823645114898682e-01	4.627451002597808838e-01	3.843137323856353760e-01	3.764705955982208252e-01	5.490196347236633301e-01	7.764706015586853027e-01	9.137254953384399414e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01
5.764706134796142578e-01	3.803921639919281006e-01	2.745098173618316650e-01	2.862745225429534912e-01	2.823529541492462158e-01	1.137254908680915833e-01	7.843137532472610474e-02	1.490196138620376587e-01	3.411764800548553467e-01	4.078431427478790283e-01	2.862745225429534912e-01	3.411764800548553467e-01	3.490196168422698975e-01	4.078431427478790283e-01	4.823529422283172607e-01	3.803921639919281006e-01	1.098039224743843079e-01	3.098039329051971436e-01	5.058823823928833008e-01	3.960784375667572021e-01	2.588235437870025635e-01	3.607843220233917236e-01	4.274509847164154053e-01	6.313725709915161133e-01	8.274509906768798828e-01	9.254902005195617676e-01	9.450980424880981445e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.294117689132690430e-01	9.294117689132690430e-01
7.333333492279052734e-01	5.568627715110778809e-01	4.705882370471954346e-01	3.176470696926116943e-01	2.196078449487686157e-01	1.137254908680915833e-01	6.666667014360427856e-02	7.450980693101882935e-02	3.176470696926116943e-01	3.725490272045135498e-01	1.294117718935012817e-01	2.000000029802322388e-01	1.921568661928176880e-01	3.529411852359771729e-01	4.784313738346099854e-01	3.333333432674407959e-01	7.450980693101882935e-02	3.333333432674407959e-01	4.666666686534881592e-01	4.156862795352935791e-01	2.941176593303680420e-01	4.980392158031463623e-01	7.137255072593688965e-01	8.627451062202453613e-01	9.254902005195617676e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.254902005195617676e-01
8.745098114013671875e-01	6.509804129600524902e-01	5.098039507865905762e-01	4.666666686534881592e-01	4.392156898975372314e-01	4.235294163227081299e-01	4.705882370471954346e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.901960790157318115e-01	3.294117748737335205e-01	3.176470696926116943e-01	3.529411852359771729e-01	4.980392158031463623e-01	5.686274766921997070e-01	3.607843220233917236e-01	8.235294371843338013e-02	3.803921639919281006e-01	4.078431427478790283e-01	3.607843220233917236e-01	5.215686559677124023e-01	7.607843279838562012e-01	8.862745165824890137e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.294117689132690430e-01
9.254902005195617676e-01	7.921568751335144043e-01	5.607843399047851562e-01	4.156862795352935791e-01	3.803921639919281006e-01	3.803921639919281006e-01	4.313725531101226807e-01	4.117647111415863037e-01	4.274509847164154053e-01	5.803921818733215332e-01	5.529412031173706055e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.764706134796142578e-01	4.862745106220245361e-01	2.392156869173049927e-01	4.313725605607032776e-02	3.019607961177825928e-01	4.156862795352935791e-01	4.627451002597808838e-01	7.843137383460998535e-01	8.941176533699035645e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.294117689132690430e-01
9.450980424880981445e-01	8.901960849761962891e-01	7.843137383460998535e-01	6.117647290229797363e-01	4.352941215038299561e-01	3.254902064800262451e-01	2.745098173618316650e-01	2.509804069995880127e-01	2.627451121807098389e-01	2.980392277240753174e-01	2.941176593303680420e-01	2.941176593303680420e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.431372553110122681e-01	1.568627506494522095e-01	8.235294371843338013e-02	1.450980454683303833e-01	4.313725531101226807e-01	7.843137383460998535e-01	9.098039269447326660e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01
9.450980424880981445e-01	9.254902005195617676e-01	9.019607901573181152e-01	8.549019694328308105e-01	7.764706015586853027e-01	6.549019813537597656e-01	5.411764979362487793e-01	4.470588266849517822e-01	3.803921639919281006e-01	3.294117748737335205e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.784313857555389404e-01	2.980392277240753174e-01	3.529411852359771729e-01	4.431372582912445068e-01	5.333333611488342285e-01	6.196078658103942871e-01	8.117647171020507812e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01


==> Cifra_figuretem/0.039/originaldataBlue2.0.txt <==
6.588235497474670410e-01	6.666666865348815918e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.549019813537597656e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.823529601097106934e-01	6.862745285034179688e-01	6.862745285034179688e-01	6.941176652908325195e-01	6.941176652908325195e-01	6.745098233222961426e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.352941393852233887e-01	6.235294342041015625e-01	6.156862974166870117e-01	6.117647290229797363e-01	5.960784554481506348e-01	5.725490450859069824e-01	5.411764979362487793e-01	5.333333611488342285e-01	5.529412031173706055e-01	6.039215922355651855e-01	6.313725709915161133e-01	6.392157077789306641e-01	6.352941393852233887e-01
6.901960968971252441e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.470588445663452148e-01	6.666666865348815918e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.862745285034179688e-01	6.980392336845397949e-01	6.823529601097106934e-01	6.666666865348815918e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.313725709915161133e-01	6.196078658103942871e-01	5.921568870544433594e-01	5.647059082984924316e-01	5.725490450859069824e-01	6.274510025978088379e-01	6.666666865348815918e-01	6.862745285034179688e-01	6.745098233222961426e-01
6.823529601097106934e-01	6.784313917160034180e-01	6.627451181411743164e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.352941393852233887e-01	6.352941393852233887e-01	6.431372761726379395e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.666666865348815918e-01	6.862745285034179688e-01	6.862745285034179688e-01	6.705882549285888672e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.274510025978088379e-01	6.000000238418579102e-01	5.725490450859069824e-01	5.764706134796142578e-01	6.039215922355651855e-01	6.313725709915161133e-01	6.627451181411743164e-01	6.784313917160034180e-01	6.627451181411743164e-01
6.705882549285888672e-01	6.627451181411743164e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.392157077789306641e-01	6.431372761726379395e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.549019813537597656e-01	6.705882549285888672e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.352941393852233887e-01	4.901960790157318115e-01	4.588235318660736084e-01	4.156862795352935791e-01	4.000000059604644775e-01	5.372549295425415039e-01	6.392157077789306641e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.274510025978088379e-01
6.627451181411743164e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.313725709915161133e-01	6.352941393852233887e-01	6.431372761726379395e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.549019813537597656e-01	6.588235497474670410e-01	6.627451181411743164e-01	6.627451181411743164e-01	6.470588445663452148e-01	6.313725709915161133e-01	6.196078658103942871e-01	6.156862974166870117e-01	4.627451002597808838e-01	2.941176593303680420e-01	3.725490272045135498e-01	3.137255012989044189e-01	2.235294133424758911e-01	3.215686380863189697e-01	5.215686559677124023e-01	6.235294342041015625e-01	6.000000238418579102e-01	5.647059082984924316e-01
6.549019813537597656e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.509804129600524902e-01	6.392157077789306641e-01	6.274510025978088379e-01	6.313725709915161133e-01	6.352941393852233887e-01	6.392157077789306641e-01	6.313725709915161133e-01	6.235294342041015625e-01	6.156862974166870117e-01	6.078431606292724609e-01	5.960784554481506348e-01	5.803921818733215332e-01	5.607843399047851562e-01	5.568627715110778809e-01	4.392156898975372314e-01	2.392156869173049927e-01	3.019607961177825928e-01	3.803921639919281006e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.745098173618316650e-01	3.568627536296844482e-01	4.784313738346099854e-01	5.294117927551269531e-01	5.176470875740051270e-01
6.549019813537597656e-01	6.549019813537597656e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.196078658103942871e-01	6.000000238418579102e-01	5.921568870544433594e-01	6.039215922355651855e-01	5.960784554481506348e-01	5.764706134796142578e-01	5.647059082984924316e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.450980663299560547e-01	5.333333611488342285e-01	5.215686559677124023e-01	5.294117927551269531e-01	3.058823645114898682e-01	1.803921610116958618e-01	2.823529541492462158e-01	3.215686380863189697e-01	2.274509817361831665e-01	3.019607961177825928e-01	2.666666805744171143e-01	4.196078479290008545e-01	5.019608139991760254e-01	4.941176474094390869e-01	4.745098054409027100e-01
6.431372761726379395e-01	6.352941393852233887e-01	6.274510025978088379e-01	6.078431606292724609e-01	5.960784554481506348e-01	5.882353186607360840e-01	5.803921818733215332e-01	5.686274766921997070e-01	5.647059082984924316e-01	5.647059082984924316e-01	5.529412031173706055e-01	5.568627715110778809e-01	5.607843399047851562e-01	5.568627715110778809e-01	5.450980663299560547e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.333333611488342285e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.137255191802978516e-01	2.549019753932952881e-01	2.039215713739395142e-01	1.921568661928176880e-01	2.313725501298904419e-01	2.588235437870025635e-01	2.705882489681243896e-01	3.058823645114898682e-01	5.490196347236633301e-01	5.372549295425415039e-01	4.705882370471954346e-01	4.352941215038299561e-01
5.686274766921997070e-01	5.568627715110778809e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.411764979362487793e-01	5.450980663299560547e-01	5.529412031173706055e-01	5.568627715110778809e-01	5.490196347236633301e-01	5.450980663299560547e-01	5.372549295425415039e-01	5.411764979362487793e-01	5.450980663299560547e-01	5.411764979362487793e-01	5.411764979362487793e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.215686559677124023e-01	5.254902243614196777e-01	4.196078479290008545e-01	2.313725501298904419e-01	2.901960909366607666e-01	2.000000029802322388e-01	1.529411822557449341e-01	2.980392277240753174e-01	3.137255012989044189e-01	4.549019634723663330e-01	5.686274766921997070e-01	5.176470875740051270e-01	4.705882370471954346e-01	4.352941215038299561e-01
5.294117927551269531e-01	5.333333611488342285e-01	5.411764979362487793e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.333333611488342285e-01	5.372549295425415039e-01	5.529412031173706055e-01	5.411764979362487793e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.254902243614196777e-01	5.176470875740051270e-01	5.098039507865905762e-01	5.254902243614196777e-01	5.333333611488342285e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.372549295425415039e-01	3.803921639919281006e-01	1.921568661928176880e-01	2.823529541492462158e-01	3.529411852359771729e-01	2.274509817361831665e-01	2.039215713739395142e-01	3.098039329051971436e-01	3.058823645114898682e-01	5.450980663299560547e-01	5.607843399047851562e-01	5.372549295425415039e-01	4.980392158031463623e-01	4.705882370471954346e-01
5.294117927551269531e-01	5.254902243614196777e-01	5.411764979362487793e-01	5.490196347236633301e-01	5.372549295425415039e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.568627715110778809e-01	5.490196347236633301e-01	5.333333611488342285e-01	5.098039507865905762e-01	5.019608139991760254e-01	5.137255191802978516e-01	5.019608139991760254e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.294117927551269531e-01	3.725490272045135498e-01	1.725490242242813110e-01	1.921568661928176880e-01	3.058823645114898682e-01	3.686274588108062744e-01	2.980392277240753174e-01	2.627451121807098389e-01	2.745098173618316650e-01	1.882352977991104126e-01	5.098039507865905762e-01	5.607843399047851562e-01	5.411764979362487793e-01	5.254902243614196777e-01	5.058823823928833008e-01
5.529412031173706055e-01	5.411764979362487793e-01	5.411764979362487793e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.450980663299560547e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.294117927551269531e-01	5.215686559677124023e-01	3.333333432674407959e-01	1.843137294054031372e-01	2.431372553110122681e-01	3.450980484485626221e-01	3.254902064800262451e-01	2.784313857555389404e-01	3.333333432674407959e-01	2.862745225429534912e-01	2.117647081613540649e-01	1.647058874368667603e-01	5.019608139991760254e-01	5.490196347236633301e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.294117927551269531e-01
5.568627715110778809e-01	5.450980663299560547e-01	5.411764979362487793e-01	5.333333611488342285e-01	5.490196347236633301e-01	5.254902243614196777e-01	5.294117927551269531e-01	5.372549295425415039e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.254902243614196777e-01	5.294117927551269531e-01	5.372549295425415039e-01	5.215686559677124023e-01	3.647058904170989990e-01	1.686274558305740356e-01	2.039215713739395142e-01	2.745098173618316650e-01	3.176470696926116943e-01	3.490196168422698975e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.215686380863189697e-01	3.725490272045135498e-01	3.803921639919281006e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.176470875740051270e-01	5.254902243614196777e-01	5.254902243614196777e-01
5.411764979362487793e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.294117927551269531e-01	5.294117927551269531e-01	5.333333611488342285e-01	5.294117927551269531e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.294117927551269531e-01	5.333333611488342285e-01	4.980392158031463623e-01	3.294117748737335205e-01	1.725490242242813110e-01	1.843137294054031372e-01	2.078431397676467896e-01	2.117647081613540649e-01	2.235294133424758911e-01	2.666666805744171143e-01	3.568627536296844482e-01	3.294117748737335205e-01	4.941176474094390869e-01	6.431372761726379395e-01	5.411764979362487793e-01	5.098039507865905762e-01	4.980392158031463623e-01	4.980392158031463623e-01	5.058823823928833008e-01	5.019608139991760254e-01
5.176470875740051270e-01	5.333333611488342285e-01	5.411764979362487793e-01	5.372549295425415039e-01	5.333333611488342285e-01	5.372549295425415039e-01	5.254902243614196777e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.294117927551269531e-01	5.137255191802978516e-01	5.137255191802978516e-01	5.333333611488342285e-01	4.980392158031463623e-01	3.137255012989044189e-01	1.882352977991104126e-01	1.725490242242813110e-01	2.000000029802322388e-01	2.039215713739395142e-01	2.039215713739395142e-01	1.764705926179885864e-01	2.392156869173049927e-01	3.176470696926116943e-01	4.352941215038299561e-01	6.431372761726379395e-01	6.156862974166870117e-01	5.254902243614196777e-01	5.019608139991760254e-01	4.941176474094390869e-01	4.941176474094390869e-01	4.980392158031463623e-01	5.019608139991760254e-01
5.215686559677124023e-01	5.333333611488342285e-01	5.450980663299560547e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.137255191802978516e-01	5.254902243614196777e-01	5.372549295425415039e-01	3.686274588108062744e-01	1.960784345865249634e-01	1.803921610116958618e-01	1.647058874368667603e-01	1.490196138620376587e-01	1.686274558305740356e-01	1.686274558305740356e-01	1.568627506494522095e-01	2.470588237047195435e-01	4.000000059604644775e-01	6.117647290229797363e-01	6.117647290229797363e-01	5.450980663299560547e-01	5.607843399047851562e-01	5.294117927551269531e-01	5.098039507865905762e-01	4.980392158031463623e-01	4.941176474094390869e-01	5.058823823928833008e-01
5.254902243614196777e-01	5.294117927551269531e-01	5.450980663299560547e-01	5.294117927551269531e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.294117927551269531e-01	5.215686559677124023e-01	5.176470875740051270e-01	5.176470875740051270e-01	5.254902243614196777e-01	5.294117927551269531e-01	4.901960790157318115e-01	2.862745225429534912e-01	1.803921610116958618e-01	1.647058874368667603e-01	1.372549086809158325e-01	1.176470592617988586e-01	1.215686276555061340e-01	1.176470592617988586e-01	1.725490242242813110e-01	4.117647111415863037e-01	6.235294342041015625e-01	5.803921818733215332e-01	5.294117927551269531e-01	6.156862974166870117e-01	6.274510025978088379e-01	5.921568870544433594e-01	5.686274766921997070e-01	5.490196347236633301e-01	5.215686559677124023e-01	5.176470875740051270e-01
5.215686559677124023e-01	5.215686559677124023e-01	5.333333611488342285e-01	5.294117927551269531e-01	5.333333611488342285e-01	5.294117927551269531e-01	5.176470875740051270e-01	5.137255191802978516e-01	5.215686559677124023e-01	5.215686559677124023e-01	4.823529422283172607e-01	3.686274588108062744e-01	2.862745225429534912e-01	2.000000029802322388e-01	1.372549086809158325e-01	1.098039224743843079e-01	9.803921729326248169e-02	1.254902034997940063e-01	2.117647081613540649e-01	3.764705955982208252e-01	4.588235318660736084e-01	6.117647290229797363e-01	6.117647290229797363e-01	5.098039507865905762e-01	5.647059082984924316e-01	7.137255072593688965e-01	6.862745285034179688e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.117647290229797363e-01	5.607843399047851562e-01	5.333333611488342285e-01
5.215686559677124023e-01	5.176470875740051270e-01	5.254902243614196777e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.176470875740051270e-01	5.098039507865905762e-01	5.137255191802978516e-01	5.137255191802978516e-01	4.470588266849517822e-01	2.549019753932952881e-01	1.176470592617988586e-01	8.627451211214065552e-02	8.235294371843338013e-02	1.294117718935012817e-01	1.607843190431594849e-01	2.117647081613540649e-01	4.705882370471954346e-01	6.274510025978088379e-01	6.784313917160034180e-01	6.039215922355651855e-01	5.333333611488342285e-01	5.098039507865905762e-01	4.901960790157318115e-01	5.607843399047851562e-01	7.372549176216125488e-01	7.137255072593688965e-01	6.862745285034179688e-01	6.627451181411743164e-01	6.313725709915161133e-01	5.764706134796142578e-01	5.333333611488342285e-01
5.215686559677124023e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.137255191802978516e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.294117927551269531e-01	4.078431427478790283e-01	1.921568661928176880e-01	7.058823853731155396e-02	1.137254908680915833e-01	1.647058874368667603e-01	1.803921610116958618e-01	3.607843220233917236e-01	4.039215743541717529e-01	3.803921639919281006e-01	4.784313738346099854e-01	5.450980663299560547e-01	4.901960790157318115e-01	4.313725531101226807e-01	4.784313738346099854e-01	5.058823823928833008e-01	5.019608139991760254e-01	4.980392158031463623e-01	6.862745285034179688e-01	7.176470756530761719e-01	6.941176652908325195e-01	6.705882549285888672e-01	6.274510025978088379e-01	5.647059082984924316e-01	5.176470875740051270e-01
5.215686559677124023e-01	5.137255191802978516e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.137255191802978516e-01	5.215686559677124023e-01	5.254902243614196777e-01	4.078431427478790283e-01	1.647058874368667603e-01	1.176470592617988586e-01	3.098039329051971436e-01	4.431372582912445068e-01	4.784313738346099854e-01	4.745098054409027100e-01	5.254902243614196777e-01	5.215686559677124023e-01	5.019608139991760254e-01	2.980392277240753174e-01	3.764705955982208252e-01	4.039215743541717529e-01	2.666666805744171143e-01	4.980392158031463623e-01	5.137255191802978516e-01	5.176470875740051270e-01	4.745098054409027100e-01	6.156862974166870117e-01	7.058823704719543457e-01	6.588235497474670410e-01	6.431372761726379395e-01	5.921568870544433594e-01	5.372549295425415039e-01	5.019608139991760254e-01
5.215686559677124023e-01	5.058823823928833008e-01	5.137255191802978516e-01	5.215686559677124023e-01	5.294117927551269531e-01	5.294117927551269531e-01	3.490196168422698975e-01	8.627451211214065552e-02	1.372549086809158325e-01	4.235294163227081299e-01	5.254902243614196777e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.137255191802978516e-01	5.176470875740051270e-01	5.176470875740051270e-01	5.254902243614196777e-01	4.156862795352935791e-01	4.823529422283172607e-01	5.294117927551269531e-01	3.725490272045135498e-01	4.509803950786590576e-01	5.372549295425415039e-01	5.294117927551269531e-01	4.666666686534881592e-01	5.647059082984924316e-01	7.058823704719543457e-01	6.666666865348815918e-01	6.470588445663452148e-01	6.078431606292724609e-01	5.529412031173706055e-01	5.372549295425415039e-01
5.215686559677124023e-01	5.137255191802978516e-01	5.294117927551269531e-01	5.333333611488342285e-01	5.019608139991760254e-01	3.372549116611480713e-01	1.019607856869697571e-01	1.333333402872085571e-01	4.235294163227081299e-01	5.333333611488342285e-01	5.137255191802978516e-01	5.019608139991760254e-01	5.019608139991760254e-01	5.098039507865905762e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.176470875740051270e-01	4.745098054409027100e-01	4.980392158031463623e-01	5.294117927551269531e-01	4.627451002597808838e-01	3.450980484485626221e-01	4.745098054409027100e-01	4.823529422283172607e-01	3.960784375667572021e-01	5.176470875740051270e-01	7.960784435272216797e-01	7.568627595901489258e-01	6.784313917160034180e-01	5.725490450859069824e-01	4.745098054409027100e-01	4.588235318660736084e-01
5.333333611488342285e-01	5.294117927551269531e-01	5.372549295425415039e-01	5.215686559677124023e-01	3.647058904170989990e-01	2.156862765550613403e-01	1.490196138620376587e-01	4.156862795352935791e-01	4.941176474094390869e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.666666686534881592e-01	4.588235318660736084e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.392156898975372314e-01	4.549019634723663330e-01	4.549019634723663330e-01	4.470588266849517822e-01	3.568627536296844482e-01	3.450980484485626221e-01	4.352941215038299561e-01	4.274509847164154053e-01	4.156862795352935791e-01	8.078431487083435059e-01	8.196078538894653320e-01	7.294117808341979980e-01	4.823529422283172607e-01	3.411764800548553467e-01	3.176470696926116943e-01
5.372549295425415039e-01	5.333333611488342285e-01	5.333333611488342285e-01	3.803921639919281006e-01	2.705882489681243896e-01	2.666666805744171143e-01	1.019607856869697571e-01	2.313725501298904419e-01	3.647058904170989990e-01	4.274509847164154053e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.274509847164154053e-01	4.117647111415863037e-01	4.392156898975372314e-01	4.588235318660736084e-01	4.392156898975372314e-01	4.352941215038299561e-01	4.549019634723663330e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.019607961177825928e-01	3.882353007793426514e-01	4.392156898975372314e-01	3.529411852359771729e-01	7.372549176216125488e-01	9.725490212440490723e-01	8.745098114013671875e-01	7.647058963775634766e-01	7.058823704719543457e-01	6.156862974166870117e-01
5.294117927551269531e-01	5.254902243614196777e-01	5.019608139991760254e-01	3.019607961177825928e-01	1.803921610116958618e-01	1.333333402872085571e-01	1.372549086809158325e-01	1.450980454683303833e-01	2.196078449487686157e-01	3.843137323856353760e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.627451002597808838e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.549019634723663330e-01	4.156862795352935791e-01	4.627451002597808838e-01	4.196078479290008545e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.372549116611480713e-01	3.725490272045135498e-01	3.450980484485626221e-01	6.196078658103942871e-01	9.803921580314636230e-01	9.647058844566345215e-01	9.450980424880981445e-01	9.686274528503417969e-01	9.607843160629272461e-01
5.137255191802978516e-01	5.137255191802978516e-01	5.176470875740051270e-01	3.843137323856353760e-01	2.156862765550613403e-01	1.803921610116958618e-01	2.352941185235977173e-01	2.274509817361831665e-01	2.039215713739395142e-01	2.980392277240753174e-01	4.156862795352935791e-01	4.470588266849517822e-01	4.784313738346099854e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.941176474094390869e-01	4.235294163227081299e-01	3.450980484485626221e-01	4.392156898975372314e-01	4.509803950786590576e-01	4.274509847164154053e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.725490272045135498e-01	3.843137323856353760e-01	4.980392158031463623e-01	8.941176533699035645e-01	9.411764740943908691e-01	8.862745165824890137e-01	9.019607901573181152e-01	9.058823585510253906e-01
5.098039507865905762e-01	5.098039507865905762e-01	5.137255191802978516e-01	4.823529422283172607e-01	3.529411852359771729e-01	2.509804069995880127e-01	2.549019753932952881e-01	2.509804069995880127e-01	2.196078449487686157e-01	2.549019753932952881e-01	3.529411852359771729e-01	4.039215743541717529e-01	4.509803950786590576e-01	4.549019634723663330e-01	4.431372582912445068e-01	4.470588266849517822e-01	4.666666686534881592e-01	4.039215743541717529e-01	2.980392277240753174e-01	3.176470696926116943e-01	4.000000059604644775e-01	4.666666686534881592e-01	4.352941215038299561e-01	4.509803950786590576e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.313725531101226807e-01	7.058823704719543457e-01	7.647058963775634766e-01	6.980392336845397949e-01	6.745098233222961426e-01	6.588235497474670410e-01
5.137255191802978516e-01	5.176470875740051270e-01	5.137255191802978516e-01	5.058823823928833008e-01	4.666666686534881592e-01	3.960784375667572021e-01	3.372549116611480713e-01	3.137255012989044189e-01	2.666666805744171143e-01	2.549019753932952881e-01	3.098039329051971436e-01	3.529411852359771729e-01	3.960784375667572021e-01	4.117647111415863037e-01	4.078431427478790283e-01	4.274509847164154053e-01	4.313725531101226807e-01	4.274509847164154053e-01	3.764705955982208252e-01	3.490196168422698975e-01	3.960784375667572021e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.705882370471954346e-01	4.901960790157318115e-01	4.901960790157318115e-01	4.313725531101226807e-01	4.941176474094390869e-01	5.254902243614196777e-01	4.745098054409027100e-01	4.509803950786590576e-01	4.509803950786590576e-01
5.176470875740051270e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.058823823928833008e-01	5.019608139991760254e-01	4.980392158031463623e-01	4.431372582912445068e-01	4.000000059604644775e-01	3.490196168422698975e-01	2.862745225429534912e-01	3.058823645114898682e-01	3.450980484485626221e-01	3.529411852359771729e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.117647111415863037e-01	4.078431427478790283e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.352941215038299561e-01	4.588235318660736084e-01	4.745098054409027100e-01	4.901960790157318115e-01	4.549019634723663330e-01	4.039215743541717529e-01	3.568627536296844482e-01	3.019607961177825928e-01	2.823529541492462158e-01	2.901960909366607666e-01
5.215686559677124023e-01	5.137255191802978516e-01	5.137255191802978516e-01	5.176470875740051270e-01	5.176470875740051270e-01	5.176470875740051270e-01	5.098039507865905762e-01	4.745098054409027100e-01	4.274509847164154053e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.882353007793426514e-01	3.647058904170989990e-01	3.843137323856353760e-01	4.117647111415863037e-01	3.764705955982208252e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.078431427478790283e-01	4.274509847164154053e-01	4.509803950786590576e-01	4.666666686534881592e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.000000059604644775e-01	2.196078449487686157e-01	1.725490242242813110e-01	1.803921610116958618e-01	1.960784345865249634e-01
5.137255191802978516e-01	5.098039507865905762e-01	5.019608139991760254e-01	5.058823823928833008e-01	5.176470875740051270e-01	5.137255191802978516e-01	5.098039507865905762e-01	4.980392158031463623e-01	4.823529422283172607e-01	4.470588266849517822e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.117647111415863037e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.490196168422698975e-01	3.725490272045135498e-01	3.725490272045135498e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.960784375667572021e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.235294163227081299e-01	4.352941215038299561e-01	4.588235318660736084e-01	4.784313738346099854e-01	4.431372582912445068e-01	4.078431427478790283e-01	4.235294163227081299e-01	4.588235318660736084e-01	4.941176474094390869e-01


==> Cifra_figuretem/0.039/originaldataBlue3.0.txt <==
8.666666746139526367e-01	7.803921699523925781e-01	7.333333492279052734e-01	8.000000119209289551e-01	9.294117689132690430e-01	9.215686321258544922e-01	8.470588326454162598e-01	8.588235378265380859e-01	8.823529481887817383e-01	7.529411911964416504e-01	5.333333611488342285e-01	6.862745285034179688e-01	7.529411911964416504e-01	8.196078538894653320e-01	8.352941274642944336e-01	8.470588326454162598e-01	8.196078538894653320e-01	8.784313797950744629e-01	8.509804010391235352e-01	8.392156958580017090e-01	7.607843279838562012e-01	7.568627595901489258e-01	8.196078538894653320e-01	7.764706015586853027e-01	7.450980544090270996e-01	8.196078538894653320e-01	7.647058963775634766e-01	7.019608020782470703e-01	8.549019694328308105e-01	8.784313797950744629e-01	8.235294222831726074e-01	7.921568751335144043e-01
9.137254953384399414e-01	8.431372642517089844e-01	7.843137383460998535e-01	7.882353067398071289e-01	9.215686321258544922e-01	8.705882430076599121e-01	8.431372642517089844e-01	8.156862854957580566e-01	8.117647171020507812e-01	5.294117927551269531e-01	7.450980693101882935e-02	4.274509847164154053e-01	7.803921699523925781e-01	8.509804010391235352e-01	8.078431487083435059e-01	7.686274647712707520e-01	8.235294222831726074e-01	8.509804010391235352e-01	8.196078538894653320e-01	7.921568751335144043e-01	8.156862854957580566e-01	7.568627595901489258e-01	8.000000119209289551e-01	7.529411911964416504e-01	7.254902124404907227e-01	8.980392217636108398e-01	8.156862854957580566e-01	7.725490331649780273e-01	8.823529481887817383e-01	8.627451062202453613e-01	7.843137383460998535e-01	8.235294222831726074e-01
8.745098114013671875e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.666666746139526367e-01	9.137254953384399414e-01	8.196078538894653320e-01	8.313725590705871582e-01	8.627451062202453613e-01	7.529411911964416504e-01	3.803921639919281006e-01	1.176470611244440079e-02	1.607843190431594849e-01	6.941176652908325195e-01	7.490196228027343750e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.647058963775634766e-01	7.921568751335144043e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.568627595901489258e-01	6.901960968971252441e-01	7.058823704719543457e-01	6.980392336845397949e-01	7.215686440467834473e-01	8.352941274642944336e-01	7.764706015586853027e-01	7.019608020782470703e-01	7.450980544090270996e-01	7.607843279838562012e-01	7.725490331649780273e-01	8.431372642517089844e-01
8.588235378265380859e-01	8.313725590705871582e-01	7.803921699523925781e-01	8.980392217636108398e-01	9.019607901573181152e-01	9.019607901573181152e-01	8.784313797950744629e-01	8.431372642517089844e-01	7.764706015586853027e-01	4.901960790157318115e-01	2.666666805744171143e-01	5.098039284348487854e-02	2.745098173618316650e-01	5.843137502670288086e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.313725709915161133e-01	6.705882549285888672e-01	6.745098233222961426e-01	6.705882549285888672e-01	6.313725709915161133e-01	6.000000238418579102e-01	6.627451181411743164e-01	6.509804129600524902e-01	7.254902124404907227e-01	7.215686440467834473e-01	6.235294342041015625e-01	6.196078658103942871e-01	6.274510025978088379e-01	6.117647290229797363e-01	6.901960968971252441e-01	7.960784435272216797e-01
8.549019694328308105e-01	7.607843279838562012e-01	7.803921699523925781e-01	8.705882430076599121e-01	7.960784435272216797e-01	8.509804010391235352e-01	8.862745165824890137e-01	8.000000119209289551e-01	7.764706015586853027e-01	5.803921818733215332e-01	5.725490450859069824e-01	4.392156898975372314e-01	1.843137294054031372e-01	3.607843220233917236e-01	4.705882370471954346e-01	4.980392158031463623e-01	5.686274766921997070e-01	6.156862974166870117e-01	6.784313917160034180e-01	7.019608020782470703e-01	7.411764860153198242e-01	7.176470756530761719e-01	7.215686440467834473e-01	6.862745285034179688e-01	7.058823704719543457e-01	6.274510025978088379e-01	5.568627715110778809e-01	5.647059082984924316e-01	6.431372761726379395e-01	6.784313917160034180e-01	6.509804129600524902e-01	6.745098233222961426e-01
8.274509906768798828e-01	7.921568751335144043e-01	7.764706015586853027e-01	8.823529481887817383e-01	8.078431487083435059e-01	8.705882430076599121e-01	8.745098114013671875e-01	7.803921699523925781e-01	6.705882549285888672e-01	5.529412031173706055e-01	5.490196347236633301e-01	6.156862974166870117e-01	5.686274766921997070e-01	5.686274766921997070e-01	6.117647290229797363e-01	5.803921818733215332e-01	6.352941393852233887e-01	7.058823704719543457e-01	7.686274647712707520e-01	7.960784435272216797e-01	8.196078538894653320e-01	8.039215803146362305e-01	7.647058963775634766e-01	6.941176652908325195e-01	6.078431606292724609e-01	4.588235318660736084e-01	4.117647111415863037e-01	4.588235318660736084e-01	6.313725709915161133e-01	7.647058963775634766e-01	7.568627595901489258e-01	7.215686440467834473e-01
8.039215803146362305e-01	8.196078538894653320e-01	8.470588326454162598e-01	8.980392217636108398e-01	8.274509906768798828e-01	8.431372642517089844e-01	8.352941274642944336e-01	8.705882430076599121e-01	6.313725709915161133e-01	4.352941215038299561e-01	4.352941215038299561e-01	4.862745106220245361e-01	6.588235497474670410e-01	7.843137383460998535e-01	8.156862854957580566e-01	7.529411911964416504e-01	7.411764860153198242e-01	7.647058963775634766e-01	8.078431487083435059e-01	8.392156958580017090e-01	8.000000119209289551e-01	7.764706015586853027e-01	7.372549176216125488e-01	6.745098233222961426e-01	5.450980663299560547e-01	3.333333432674407959e-01	2.549019753932952881e-01	3.725490272045135498e-01	6.313725709915161133e-01	8.196078538894653320e-01	8.117647171020507812e-01	8.039215803146362305e-01
7.882353067398071289e-01	8.196078538894653320e-01	8.470588326454162598e-01	8.666666746139526367e-01	8.588235378265380859e-01	8.745098114013671875e-01	8.274509906768798828e-01	8.431372642517089844e-01	8.000000119209289551e-01	6.352941393852233887e-01	4.156862795352935791e-01	4.156862795352935791e-01	5.882353186607360840e-01	7.137255072593688965e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.490196228027343750e-01	7.882353067398071289e-01	8.627451062202453613e-01	8.666666746139526367e-01	8.039215803146362305e-01	7.333333492279052734e-01	6.901960968971252441e-01	6.627451181411743164e-01	5.647059082984924316e-01	4.117647111415863037e-01	2.862745225429534912e-01	3.764705955982208252e-01	6.862745285034179688e-01	8.313725590705871582e-01	7.921568751335144043e-01	8.156862854957580566e-01
8.235294222831726074e-01	8.392156958580017090e-01	8.274509906768798828e-01	8.117647171020507812e-01	8.705882430076599121e-01	8.274509906768798828e-01	7.921568751335144043e-01	8.431372642517089844e-01	8.705882430076599121e-01	8.078431487083435059e-01	6.431372761726379395e-01	4.549019634723663330e-01	4.941176474094390869e-01	5.529412031173706055e-01	6.313725709915161133e-01	6.627451181411743164e-01	7.529411911964416504e-01	8.509804010391235352e-01	9.019607901573181152e-01	9.058823585510253906e-01	8.980392217636108398e-01	7.843137383460998535e-01	6.980392336845397949e-01	6.901960968971252441e-01	6.078431606292724609e-01	5.098039507865905762e-01	3.372549116611480713e-01	3.803921639919281006e-01	7.098039388656616211e-01	8.549019694328308105e-01	8.117647171020507812e-01	7.843137383460998535e-01
8.313725590705871582e-01	8.156862854957580566e-01	8.745098114013671875e-01	8.901960849761962891e-01	8.549019694328308105e-01	8.039215803146362305e-01	8.196078538894653320e-01	8.274509906768798828e-01	8.352941274642944336e-01	7.647058963775634766e-01	5.333333611488342285e-01	3.568627536296844482e-01	3.058823645114898682e-01	3.294117748737335205e-01	4.862745106220245361e-01	6.588235497474670410e-01	8.196078538894653320e-01	9.019607901573181152e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.372549057006835938e-01	8.784313797950744629e-01	7.450980544090270996e-01	6.980392336845397949e-01	6.392157077789306641e-01	5.568627715110778809e-01	4.392156898975372314e-01	5.254902243614196777e-01	7.803921699523925781e-01	8.039215803146362305e-01	7.725490331649780273e-01	7.921568751335144043e-01
8.313725590705871582e-01	8.039215803146362305e-01	8.470588326454162598e-01	8.666666746139526367e-01	8.470588326454162598e-01	8.470588326454162598e-01	8.745098114013671875e-01	8.235294222831726074e-01	8.313725590705871582e-01	7.294117808341979980e-01	4.627451002597808838e-01	2.235294133424758911e-01	1.294117718935012817e-01	1.882352977991104126e-01	4.039215743541717529e-01	7.019608020782470703e-01	8.509804010391235352e-01	8.627451062202453613e-01	8.941176533699035645e-01	9.137254953384399414e-01	9.333333373069763184e-01	9.215686321258544922e-01	8.196078538894653320e-01	7.176470756530761719e-01	6.470588445663452148e-01	5.450980663299560547e-01	5.176470875740051270e-01	6.980392336845397949e-01	8.274509906768798828e-01	8.039215803146362305e-01	7.647058963775634766e-01	7.921568751335144043e-01
8.392156958580017090e-01	8.117647171020507812e-01	8.627451062202453613e-01	8.745098114013671875e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.549019694328308105e-01	8.078431487083435059e-01	8.274509906768798828e-01	7.647058963775634766e-01	5.803921818733215332e-01	2.941176593303680420e-01	9.411764889955520630e-02	1.254902034997940063e-01	4.039215743541717529e-01	7.294117808341979980e-01	7.882353067398071289e-01	7.490196228027343750e-01	8.078431487083435059e-01	8.627451062202453613e-01	9.176470637321472168e-01	9.333333373069763184e-01	8.549019694328308105e-01	7.372549176216125488e-01	6.431372761726379395e-01	6.000000238418579102e-01	5.764706134796142578e-01	7.137255072593688965e-01	7.764706015586853027e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.529411911964416504e-01
8.274509906768798828e-01	7.803921699523925781e-01	8.431372642517089844e-01	8.705882430076599121e-01	8.274509906768798828e-01	8.352941274642944336e-01	8.784313797950744629e-01	8.078431487083435059e-01	8.235294222831726074e-01	7.960784435272216797e-01	7.058823704719543457e-01	5.686274766921997070e-01	2.901960909366607666e-01	2.000000029802322388e-01	3.764705955982208252e-01	6.980392336845397949e-01	7.294117808341979980e-01	7.019608020782470703e-01	7.529411911964416504e-01	7.960784435272216797e-01	8.549019694328308105e-01	9.333333373069763184e-01	9.058823585510253906e-01	7.490196228027343750e-01	6.862745285034179688e-01	7.294117808341979980e-01	6.901960968971252441e-01	7.333333492279052734e-01	7.568627595901489258e-01	8.078431487083435059e-01	8.705882430076599121e-01	8.509804010391235352e-01
7.686274647712707520e-01	8.117647171020507812e-01	8.313725590705871582e-01	8.431372642517089844e-01	8.509804010391235352e-01	8.274509906768798828e-01	8.549019694328308105e-01	8.549019694328308105e-01	8.470588326454162598e-01	7.764706015586853027e-01	7.411764860153198242e-01	7.176470756530761719e-01	5.843137502670288086e-01	4.588235318660736084e-01	4.313725531101226807e-01	6.313725709915161133e-01	6.862745285034179688e-01	6.901960968971252441e-01	7.372549176216125488e-01	7.294117808341979980e-01	7.568627595901489258e-01	9.019607901573181152e-01	9.254902005195617676e-01	7.647058963775634766e-01	6.392157077789306641e-01	5.568627715110778809e-01	5.294117927551269531e-01	5.333333611488342285e-01	6.745098233222961426e-01	7.529411911964416504e-01	8.117647171020507812e-01	8.941176533699035645e-01
8.274509906768798828e-01	8.745098114013671875e-01	8.941176533699035645e-01	9.019607901573181152e-01	8.431372642517089844e-01	7.725490331649780273e-01	8.039215803146362305e-01	8.235294222831726074e-01	8.431372642517089844e-01	7.882353067398071289e-01	7.176470756530761719e-01	6.666666865348815918e-01	5.568627715110778809e-01	5.882353186607360840e-01	5.921568870544433594e-01	6.509804129600524902e-01	7.019608020782470703e-01	7.372549176216125488e-01	7.843137383460998535e-01	7.725490331649780273e-01	7.058823704719543457e-01	7.647058963775634766e-01	7.960784435272216797e-01	6.745098233222961426e-01	5.058823823928833008e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.588235437870025635e-01	3.411764800548553467e-01	5.137255191802978516e-01	7.411764860153198242e-01	8.705882430076599121e-01
8.470588326454162598e-01	8.274509906768798828e-01	9.019607901573181152e-01	8.784313797950744629e-01	5.372549295425415039e-01	4.039215743541717529e-01	6.117647290229797363e-01	7.921568751335144043e-01	8.313725590705871582e-01	6.784313917160034180e-01	5.568627715110778809e-01	5.764706134796142578e-01	4.509803950786590576e-01	5.882353186607360840e-01	6.313725709915161133e-01	6.980392336845397949e-01	7.725490331649780273e-01	8.509804010391235352e-01	8.862745165824890137e-01	8.705882430076599121e-01	7.960784435272216797e-01	6.705882549285888672e-01	5.843137502670288086e-01	5.058823823928833008e-01	5.058823823928833008e-01	2.823529541492462158e-01	2.039215713739395142e-01	1.254902034997940063e-01	7.058823853731155396e-02	1.176470592617988586e-01	4.745098054409027100e-01	7.450980544090270996e-01
7.803921699523925781e-01	8.352941274642944336e-01	8.666666746139526367e-01	6.745098233222961426e-01	2.980392277240753174e-01	1.843137294054031372e-01	3.725490272045135498e-01	5.803921818733215332e-01	6.352941393852233887e-01	6.000000238418579102e-01	4.980392158031463623e-01	5.137255191802978516e-01	4.039215743541717529e-01	4.901960790157318115e-01	6.235294342041015625e-01	7.450980544090270996e-01	8.509804010391235352e-01	9.215686321258544922e-01	9.137254953384399414e-01	9.254902005195617676e-01	9.176470637321472168e-01	8.039215803146362305e-01	5.960784554481506348e-01	4.705882370471954346e-01	4.196078479290008545e-01	2.784313857555389404e-01	1.490196138620376587e-01	7.058823853731155396e-02	1.568627543747425079e-02	1.176470611244440079e-02	2.745098173618316650e-01	6.313725709915161133e-01
7.490196228027343750e-01	8.156862854957580566e-01	8.352941274642944336e-01	5.607843399047851562e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.843137323856353760e-01	4.078431427478790283e-01	3.960784375667572021e-01	4.627451002597808838e-01	3.843137323856353760e-01	2.431372553110122681e-01	3.686274588108062744e-01	6.078431606292724609e-01	7.725490331649780273e-01	8.549019694328308105e-01	8.784313797950744629e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.980392217636108398e-01	9.294117689132690430e-01	9.294117689132690430e-01	7.725490331649780273e-01	5.137255191802978516e-01	3.450980484485626221e-01	1.607843190431594849e-01	8.235294371843338013e-02	5.490196123719215393e-02	1.960784383118152618e-02	1.058823540806770325e-01	4.117647111415863037e-01	6.941176652908325195e-01
6.156862974166870117e-01	7.803921699523925781e-01	8.588235378265380859e-01	6.274510025978088379e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.882353007793426514e-01	4.078431427478790283e-01	4.000000059604644775e-01	3.803921639919281006e-01	3.019607961177825928e-01	7.058823853731155396e-02	4.392156898975372314e-01	7.725490331649780273e-01	8.000000119209289551e-01	7.647058963775634766e-01	7.764706015586853027e-01	7.803921699523925781e-01	7.450980544090270996e-01	7.411764860153198242e-01	8.117647171020507812e-01	9.450980424880981445e-01	9.176470637321472168e-01	6.862745285034179688e-01	3.568627536296844482e-01	9.019608050584793091e-02	7.843137532472610474e-02	5.490196123719215393e-02	5.882352963089942932e-02	2.745098173618316650e-01	7.019608020782470703e-01	8.039215803146362305e-01
6.235294342041015625e-01	5.960784554481506348e-01	6.745098233222961426e-01	6.588235497474670410e-01	4.117647111415863037e-01	3.176470696926116943e-01	3.607843220233917236e-01	4.078431427478790283e-01	4.196078479290008545e-01	3.803921639919281006e-01	2.549019753932952881e-01	9.803921729326248169e-02	4.235294163227081299e-01	6.745098233222961426e-01	7.137255072593688965e-01	7.176470756530761719e-01	7.058823704719543457e-01	7.921568751335144043e-01	8.470588326454162598e-01	5.882353186607360840e-01	7.058823704719543457e-01	8.980392217636108398e-01	8.901960849761962891e-01	7.607843279838562012e-01	3.764705955982208252e-01	1.215686276555061340e-01	1.490196138620376587e-01	1.803921610116958618e-01	2.588235437870025635e-01	6.156862974166870117e-01	8.313725590705871582e-01	8.705882430076599121e-01
7.843137383460998535e-01	6.196078658103942871e-01	6.078431606292724609e-01	6.156862974166870117e-01	5.490196347236633301e-01	4.352941215038299561e-01	4.000000059604644775e-01	3.843137323856353760e-01	4.117647111415863037e-01	4.078431427478790283e-01	2.196078449487686157e-01	1.647058874368667603e-01	3.529411852359771729e-01	4.470588266849517822e-01	5.921568870544433594e-01	7.019608020782470703e-01	6.274510025978088379e-01	6.509804129600524902e-01	6.313725709915161133e-01	2.117647081613540649e-01	3.450980484485626221e-01	7.176470756530761719e-01	8.313725590705871582e-01	7.843137383460998535e-01	5.058823823928833008e-01	2.196078449487686157e-01	1.686274558305740356e-01	4.156862795352935791e-01	6.156862974166870117e-01	7.960784435272216797e-01	7.921568751335144043e-01	7.568627595901489258e-01
8.156862854957580566e-01	7.411764860153198242e-01	7.294117808341979980e-01	7.647058963775634766e-01	7.960784435272216797e-01	7.411764860153198242e-01	7.058823704719543457e-01	7.372549176216125488e-01	7.411764860153198242e-01	7.294117808341979980e-01	5.137255191802978516e-01	3.058823645114898682e-01	2.235294133424758911e-01	2.274509817361831665e-01	4.431372582912445068e-01	6.117647290229797363e-01	5.098039507865905762e-01	3.960784375667572021e-01	2.627451121807098389e-01	3.529411926865577698e-02	1.568627506494522095e-01	4.352941215038299561e-01	6.627451181411743164e-01	6.862745285034179688e-01	5.647059082984924316e-01	3.294117748737335205e-01	3.294117748737335205e-01	7.137255072593688965e-01	8.431372642517089844e-01	8.470588326454162598e-01	8.627451062202453613e-01	7.529411911964416504e-01
7.882353067398071289e-01	7.490196228027343750e-01	8.039215803146362305e-01	8.392156958580017090e-01	8.549019694328308105e-01	8.745098114013671875e-01	8.196078538894653320e-01	8.431372642517089844e-01	8.156862854957580566e-01	7.372549176216125488e-01	5.921568870544433594e-01	2.980392277240753174e-01	1.686274558305740356e-01	1.568627506494522095e-01	3.607843220233917236e-01	3.647058904170989990e-01	3.176470696926116943e-01	2.000000029802322388e-01	7.843137532472610474e-02	1.333333402872085571e-01	2.000000029802322388e-01	2.313725501298904419e-01	4.313725531101226807e-01	4.784313738346099854e-01	5.137255191802978516e-01	4.980392158031463623e-01	5.529412031173706055e-01	7.764706015586853027e-01	8.117647171020507812e-01	8.000000119209289551e-01	7.882353067398071289e-01	8.431372642517089844e-01
8.039215803146362305e-01	7.843137383460998535e-01	8.196078538894653320e-01	8.000000119209289551e-01	8.235294222831726074e-01	8.705882430076599121e-01	8.509804010391235352e-01	8.705882430076599121e-01	8.039215803146362305e-01	6.588235497474670410e-01	4.666666686534881592e-01	2.274509817361831665e-01	1.490196138620376587e-01	1.098039224743843079e-01	1.607843190431594849e-01	1.725490242242813110e-01	2.274509817361831665e-01	2.117647081613540649e-01	2.000000029802322388e-01	3.647058904170989990e-01	5.176470875740051270e-01	4.431372582912445068e-01	4.078431427478790283e-01	4.392156898975372314e-01	4.470588266849517822e-01	5.450980663299560547e-01	7.176470756530761719e-01	8.509804010391235352e-01	8.156862854957580566e-01	8.313725590705871582e-01	8.196078538894653320e-01	8.196078538894653320e-01
8.117647171020507812e-01	8.431372642517089844e-01	8.235294222831726074e-01	7.843137383460998535e-01	8.313725590705871582e-01	8.509804010391235352e-01	7.607843279838562012e-01	8.078431487083435059e-01	7.098039388656616211e-01	5.529412031173706055e-01	3.803921639919281006e-01	2.392156869173049927e-01	1.098039224743843079e-01	1.058823540806770325e-01	7.843137532472610474e-02	2.000000029802322388e-01	3.254902064800262451e-01	3.607843220233917236e-01	3.882353007793426514e-01	4.156862795352935791e-01	6.039215922355651855e-01	5.647059082984924316e-01	5.019608139991760254e-01	5.137255191802978516e-01	4.705882370471954346e-01	5.019608139991760254e-01	7.607843279838562012e-01	8.392156958580017090e-01	8.000000119209289551e-01	7.921568751335144043e-01	8.392156958580017090e-01	8.235294222831726074e-01
8.156862854957580566e-01	7.921568751335144043e-01	8.588235378265380859e-01	8.235294222831726074e-01	8.470588326454162598e-01	8.078431487083435059e-01	8.509804010391235352e-01	8.431372642517089844e-01	6.705882549285888672e-01	4.313725531101226807e-01	3.529411852359771729e-01	2.745098173618316650e-01	1.725490242242813110e-01	1.568627506494522095e-01	1.215686276555061340e-01	1.843137294054031372e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.254902064800262451e-01	2.745098173618316650e-01	3.490196168422698975e-01	3.490196168422698975e-01	4.941176474094390869e-01	5.725490450859069824e-01	5.372549295425415039e-01	5.176470875740051270e-01	8.078431487083435059e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.313725590705871582e-01	8.941176533699035645e-01	8.745098114013671875e-01
8.392156958580017090e-01	8.235294222831726074e-01	8.745098114013671875e-01	8.352941274642944336e-01	8.039215803146362305e-01	8.862745165824890137e-01	9.254902005195617676e-01	8.274509906768798828e-01	6.705882549285888672e-01	4.431372582912445068e-01	4.117647111415863037e-01	3.411764800548553467e-01	3.647058904170989990e-01	2.862745225429534912e-01	1.960784345865249634e-01	1.176470592617988586e-01	2.078431397676467896e-01	2.235294133424758911e-01	1.607843190431594849e-01	1.490196138620376587e-01	1.686274558305740356e-01	2.784313857555389404e-01	4.745098054409027100e-01	6.039215922355651855e-01	6.823529601097106934e-01	6.313725709915161133e-01	8.117647171020507812e-01	8.509804010391235352e-01	8.196078538894653320e-01	8.274509906768798828e-01	8.000000119209289551e-01	7.843137383460998535e-01
8.274509906768798828e-01	8.078431487083435059e-01	8.705882430076599121e-01	8.156862854957580566e-01	7.803921699523925781e-01	9.098039269447326660e-01	9.137254953384399414e-01	7.725490331649780273e-01	7.411764860153198242e-01	5.764706134796142578e-01	4.941176474094390869e-01	4.000000059604644775e-01	5.019608139991760254e-01	4.000000059604644775e-01	2.392156869173049927e-01	1.725490242242813110e-01	2.039215713739395142e-01	1.882352977991104126e-01	1.176470592617988586e-01	9.803921729326248169e-02	1.607843190431594849e-01	2.901960909366607666e-01	4.588235318660736084e-01	6.588235497474670410e-01	7.960784435272216797e-01	6.901960968971252441e-01	7.607843279838562012e-01	8.313725590705871582e-01	7.843137383460998535e-01	8.509804010391235352e-01	8.156862854957580566e-01	7.764706015586853027e-01
8.941176533699035645e-01	8.000000119209289551e-01	8.588235378265380859e-01	8.313725590705871582e-01	8.352941274642944336e-01	8.745098114013671875e-01	8.431372642517089844e-01	8.745098114013671875e-01	8.823529481887817383e-01	7.176470756530761719e-01	5.803921818733215332e-01	5.098039507865905762e-01	6.156862974166870117e-01	5.568627715110778809e-01	3.019607961177825928e-01	1.490196138620376587e-01	1.254902034997940063e-01	1.019607856869697571e-01	1.058823540806770325e-01	2.745098061859607697e-02	7.843137532472610474e-02	1.725490242242813110e-01	2.745098173618316650e-01	6.784313917160034180e-01	8.470588326454162598e-01	7.215686440467834473e-01	6.745098233222961426e-01	8.823529481887817383e-01	9.137254953384399414e-01	8.705882430076599121e-01	8.156862854957580566e-01	8.274509906768798828e-01
8.588235378265380859e-01	8.431372642517089844e-01	8.549019694328308105e-01	8.196078538894653320e-01	9.176470637321472168e-01	9.019607901573181152e-01	8.627451062202453613e-01	8.666666746139526367e-01	7.882353067398071289e-01	6.980392336845397949e-01	6.352941393852233887e-01	6.000000238418579102e-01	6.549019813537597656e-01	6.470588445663452148e-01	3.607843220233917236e-01	1.882352977991104126e-01	1.372549086809158325e-01	1.098039224743843079e-01	1.137254908680915833e-01	1.294117718935012817e-01	1.803921610116958618e-01	3.254902064800262451e-01	2.549019753932952881e-01	4.313725531101226807e-01	7.372549176216125488e-01	7.686274647712707520e-01	6.627451181411743164e-01	7.882353067398071289e-01	8.862745165824890137e-01	7.686274647712707520e-01	8.078431487083435059e-01	8.039215803146362305e-01
7.294117808341979980e-01	6.313725709915161133e-01	6.627451181411743164e-01	7.333333492279052734e-01	7.607843279838562012e-01	8.313725590705871582e-01	7.960784435272216797e-01	8.156862854957580566e-01	7.568627595901489258e-01	7.058823704719543457e-01	6.823529601097106934e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.156862974166870117e-01	5.254902243614196777e-01	6.117647290229797363e-01	4.784313738346099854e-01	4.509803950786590576e-01	5.450980663299560547e-01	6.549019813537597656e-01	6.862745285034179688e-01	7.647058963775634766e-01	7.019608020782470703e-01	4.980392158031463623e-01	4.549019634723663330e-01	6.627451181411743164e-01	6.784313917160034180e-01	6.941176652908325195e-01	8.274509906768798828e-01	8.156862854957580566e-01	8.313725590705871582e-01	7.843137383460998535e-01
6.745098233222961426e-01	5.019608139991760254e-01	4.901960790157318115e-01	4.627451002597808838e-01	5.215686559677124023e-01	7.215686440467834473e-01	7.686274647712707520e-01	8.235294222831726074e-01	8.627451062202453613e-01	7.058823704719543457e-01	5.254902243614196777e-01	5.686274766921997070e-01	6.549019813537597656e-01	7.019608020782470703e-01	7.843137383460998535e-01	8.392156958580017090e-01	8.196078538894653320e-01	7.960784435272216797e-01	8.431372642517089844e-01	9.176470637321472168e-01	8.549019694328308105e-01	9.098039269447326660e-01	8.784313797950744629e-01	8.039215803146362305e-01	5.568627715110778809e-01	5.764706134796142578e-01	6.980392336845397949e-01	7.647058963775634766e-01	8.078431487083435059e-01	7.607843279838562012e-01	7.803921699523925781e-01	8.078431487083435059e-01


==> Cifra_figuretem/0.039/originaldataBlue4.0.txt <==
4.784313738346099854e-01	3.725490272045135498e-01	3.333333432674407959e-01	2.784313857555389404e-01	3.725490272045135498e-01	5.725490450859069824e-01	5.019608139991760254e-01	4.000000059604644775e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.627451002597808838e-01	3.843137323856353760e-01	3.019607961177825928e-01	3.215686380863189697e-01	3.333333432674407959e-01	2.980392277240753174e-01	2.941176593303680420e-01	3.568627536296844482e-01	5.450980663299560547e-01	6.313725709915161133e-01	6.000000238418579102e-01	4.823529422283172607e-01	3.725490272045135498e-01	3.058823645114898682e-01	2.862745225429534912e-01	3.568627536296844482e-01	3.921568691730499268e-01	4.588235318660736084e-01	5.058823823928833008e-01	3.764705955982208252e-01	3.803921639919281006e-01	4.745098054409027100e-01
4.078431427478790283e-01	3.647058904170989990e-01	3.568627536296844482e-01	3.058823645114898682e-01	3.568627536296844482e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.392156898975372314e-01	4.666666686534881592e-01	3.882353007793426514e-01	4.627451002597808838e-01	3.568627536296844482e-01	2.823529541492462158e-01	3.019607961177825928e-01	2.823529541492462158e-01	3.137255012989044189e-01	3.058823645114898682e-01	3.607843220233917236e-01	5.568627715110778809e-01	5.333333611488342285e-01	4.549019634723663330e-01	3.568627536296844482e-01	3.098039329051971436e-01	2.784313857555389404e-01	2.705882489681243896e-01	3.176470696926116943e-01	3.647058904170989990e-01	4.627451002597808838e-01	5.058823823928833008e-01	4.431372582912445068e-01	4.196078479290008545e-01	4.784313738346099854e-01
3.725490272045135498e-01	3.137255012989044189e-01	3.647058904170989990e-01	3.803921639919281006e-01	3.882353007793426514e-01	4.000000059604644775e-01	3.686274588108062744e-01	4.039215743541717529e-01	4.313725531101226807e-01	3.803921639919281006e-01	4.313725531101226807e-01	3.019607961177825928e-01	3.294117748737335205e-01	3.372549116611480713e-01	2.980392277240753174e-01	3.098039329051971436e-01	2.941176593303680420e-01	3.137255012989044189e-01	3.921568691730499268e-01	3.568627536296844482e-01	3.254902064800262451e-01	2.980392277240753174e-01	2.980392277240753174e-01	2.705882489681243896e-01	2.784313857555389404e-01	3.254902064800262451e-01	3.803921639919281006e-01	4.156862795352935791e-01	4.941176474094390869e-01	5.058823823928833008e-01	4.941176474094390869e-01	5.450980663299560547e-01
3.215686380863189697e-01	2.627451121807098389e-01	3.882353007793426514e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.039215743541717529e-01	3.215686380863189697e-01	3.529411852359771729e-01	4.274509847164154053e-01	5.294117927551269531e-01	4.745098054409027100e-01	3.019607961177825928e-01	3.529411852359771729e-01	3.294117748737335205e-01	3.019607961177825928e-01	2.901960909366607666e-01	2.509804069995880127e-01	2.392156869173049927e-01	2.509804069995880127e-01	2.980392277240753174e-01	3.490196168422698975e-01	3.019607961177825928e-01	3.450980484485626221e-01	2.901960909366607666e-01	3.372549116611480713e-01	4.705882370471954346e-01	4.784313738346099854e-01	3.843137323856353760e-01	4.980392158031463623e-01	5.921568870544433594e-01	5.843137502670288086e-01	6.117647290229797363e-01
3.098039329051971436e-01	2.980392277240753174e-01	4.352941215038299561e-01	5.058823823928833008e-01	4.196078479290008545e-01	3.647058904170989990e-01	2.745098173618316650e-01	4.235294163227081299e-01	5.568627715110778809e-01	6.352941393852233887e-01	4.627451002597808838e-01	3.490196168422698975e-01	4.235294163227081299e-01	2.941176593303680420e-01	2.901960909366607666e-01	2.784313857555389404e-01	2.313725501298904419e-01	2.156862765550613403e-01	2.509804069995880127e-01	3.058823645114898682e-01	3.333333432674407959e-01	2.941176593303680420e-01	3.450980484485626221e-01	3.607843220233917236e-01	4.156862795352935791e-01	5.333333611488342285e-01	5.137255191802978516e-01	3.529411852359771729e-01	4.549019634723663330e-01	6.588235497474670410e-01	6.352941393852233887e-01	5.686274766921997070e-01
3.568627536296844482e-01	3.490196168422698975e-01	4.117647111415863037e-01	5.882353186607360840e-01	5.764706134796142578e-01	5.333333611488342285e-01	4.313725531101226807e-01	4.941176474094390869e-01	6.784313917160034180e-01	7.333333492279052734e-01	4.313725531101226807e-01	4.313725531101226807e-01	5.764706134796142578e-01	3.686274588108062744e-01	3.254902064800262451e-01	2.941176593303680420e-01	2.627451121807098389e-01	2.313725501298904419e-01	2.627451121807098389e-01	3.098039329051971436e-01	2.941176593303680420e-01	3.647058904170989990e-01	3.725490272045135498e-01	5.058823823928833008e-01	5.411764979362487793e-01	5.529412031173706055e-01	5.098039507865905762e-01	4.039215743541717529e-01	5.215686559677124023e-01	6.745098233222961426e-01	5.960784554481506348e-01	4.156862795352935791e-01
4.470588266849517822e-01	4.196078479290008545e-01	3.843137323856353760e-01	6.078431606292724609e-01	7.058823704719543457e-01	5.529412031173706055e-01	5.215686559677124023e-01	4.705882370471954346e-01	5.294117927551269531e-01	6.352941393852233887e-01	5.725490450859069824e-01	6.313725709915161133e-01	6.156862974166870117e-01	4.313725531101226807e-01	3.333333432674407959e-01	3.058823645114898682e-01	3.137255012989044189e-01	3.058823645114898682e-01	3.725490272045135498e-01	3.607843220233917236e-01	2.431372553110122681e-01	3.490196168422698975e-01	4.823529422283172607e-01	5.686274766921997070e-01	5.960784554481506348e-01	6.078431606292724609e-01	5.333333611488342285e-01	4.784313738346099854e-01	5.843137502670288086e-01	6.549019813537597656e-01	5.098039507865905762e-01	3.607843220233917236e-01
4.784313738346099854e-01	4.549019634723663330e-01	4.156862795352935791e-01	5.921568870544433594e-01	6.705882549285888672e-01	5.490196347236633301e-01	5.764706134796142578e-01	4.862745106220245361e-01	3.725490272045135498e-01	4.980392158031463623e-01	6.509804129600524902e-01	6.235294342041015625e-01	5.058823823928833008e-01	4.392156898975372314e-01	3.333333432674407959e-01	3.098039329051971436e-01	3.686274588108062744e-01	4.000000059604644775e-01	4.627451002597808838e-01	3.647058904170989990e-01	2.117647081613540649e-01	3.294117748737335205e-01	5.176470875740051270e-01	4.941176474094390869e-01	5.568627715110778809e-01	5.764706134796142578e-01	5.333333611488342285e-01	4.627451002597808838e-01	5.764706134796142578e-01	5.921568870544433594e-01	4.235294163227081299e-01	4.039215743541717529e-01
4.039215743541717529e-01	3.764705955982208252e-01	4.000000059604644775e-01	6.000000238418579102e-01	6.549019813537597656e-01	5.686274766921997070e-01	5.490196347236633301e-01	3.607843220233917236e-01	3.686274588108062744e-01	5.215686559677124023e-01	5.490196347236633301e-01	4.666666686534881592e-01	3.882353007793426514e-01	4.470588266849517822e-01	4.392156898975372314e-01	3.215686380863189697e-01	3.450980484485626221e-01	3.882353007793426514e-01	3.882353007793426514e-01	3.607843220233917236e-01	2.862745225429534912e-01	4.392156898975372314e-01	4.078431427478790283e-01	3.647058904170989990e-01	4.000000059604644775e-01	4.588235318660736084e-01	5.098039507865905762e-01	4.000000059604644775e-01	5.372549295425415039e-01	5.098039507865905762e-01	3.529411852359771729e-01	3.764705955982208252e-01
4.000000059604644775e-01	4.039215743541717529e-01	4.000000059604644775e-01	5.607843399047851562e-01	6.039215922355651855e-01	4.823529422283172607e-01	5.294117927551269531e-01	3.764705955982208252e-01	4.156862795352935791e-01	4.627451002597808838e-01	3.764705955982208252e-01	3.568627536296844482e-01	3.176470696926116943e-01	3.843137323856353760e-01	4.627451002597808838e-01	3.450980484485626221e-01	3.411764800548553467e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.431372582912445068e-01	3.882353007793426514e-01	5.058823823928833008e-01	3.450980484485626221e-01	2.666666805744171143e-01	2.745098173618316650e-01	3.960784375667572021e-01	5.372549295425415039e-01	3.843137323856353760e-01	4.980392158031463623e-01	5.490196347236633301e-01	4.823529422283172607e-01	3.960784375667572021e-01
4.392156898975372314e-01	4.588235318660736084e-01	4.705882370471954346e-01	5.725490450859069824e-01	5.686274766921997070e-01	4.000000059604644775e-01	4.117647111415863037e-01	4.117647111415863037e-01	4.784313738346099854e-01	4.313725531101226807e-01	2.901960909366607666e-01	2.941176593303680420e-01	2.627451121807098389e-01	2.431372553110122681e-01	3.215686380863189697e-01	3.294117748737335205e-01	3.686274588108062744e-01	5.019608139991760254e-01	4.274509847164154053e-01	4.509803950786590576e-01	3.960784375667572021e-01	4.235294163227081299e-01	3.294117748737335205e-01	2.235294133424758911e-01	3.372549116611480713e-01	4.352941215038299561e-01	4.941176474094390869e-01	4.431372582912445068e-01	4.627451002597808838e-01	5.686274766921997070e-01	6.196078658103942871e-01	4.431372582912445068e-01
3.921568691730499268e-01	3.803921639919281006e-01	4.470588266849517822e-01	5.843137502670288086e-01	4.705882370471954346e-01	3.803921639919281006e-01	3.843137323856353760e-01	4.235294163227081299e-01	4.705882370471954346e-01	3.882353007793426514e-01	3.098039329051971436e-01	3.019607961177825928e-01	2.941176593303680420e-01	3.254902064800262451e-01	3.764705955982208252e-01	3.607843220233917236e-01	3.764705955982208252e-01	4.509803950786590576e-01	2.745098173618316650e-01	3.058823645114898682e-01	2.823529541492462158e-01	2.901960909366607666e-01	3.019607961177825928e-01	2.431372553110122681e-01	3.960784375667572021e-01	4.470588266849517822e-01	4.274509847164154053e-01	5.333333611488342285e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.784313738346099854e-01	3.529411852359771729e-01
3.960784375667572021e-01	2.901960909366607666e-01	4.156862795352935791e-01	6.470588445663452148e-01	4.470588266849517822e-01	4.352941215038299561e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.745098054409027100e-01	4.039215743541717529e-01	3.450980484485626221e-01	3.333333432674407959e-01	3.529411852359771729e-01	4.666666686534881592e-01	4.588235318660736084e-01	3.607843220233917236e-01	3.411764800548553467e-01	3.843137323856353760e-01	2.862745225429534912e-01	2.627451121807098389e-01	2.313725501298904419e-01	2.392156869173049927e-01	2.470588237047195435e-01	2.509804069995880127e-01	4.313725531101226807e-01	5.294117927551269531e-01	4.078431427478790283e-01	4.705882370471954346e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.607843220233917236e-01	2.941176593303680420e-01
4.509803950786590576e-01	2.980392277240753174e-01	3.843137323856353760e-01	6.549019813537597656e-01	5.137255191802978516e-01	4.627451002597808838e-01	4.784313738346099854e-01	5.019608139991760254e-01	4.901960790157318115e-01	4.352941215038299561e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.921568691730499268e-01	5.215686559677124023e-01	4.117647111415863037e-01	3.019607961177825928e-01	2.784313857555389404e-01	3.137255012989044189e-01	3.176470696926116943e-01	3.333333432674407959e-01	2.823529541492462158e-01	2.627451121807098389e-01	2.392156869173049927e-01	2.941176593303680420e-01	4.392156898975372314e-01	5.254902243614196777e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.215686380863189697e-01	3.294117748737335205e-01	3.254902064800262451e-01	2.862745225429534912e-01
3.686274588108062744e-01	3.098039329051971436e-01	3.725490272045135498e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.843137502670288086e-01	5.568627715110778809e-01	4.901960790157318115e-01	4.627451002597808838e-01	4.117647111415863037e-01	3.490196168422698975e-01	3.803921639919281006e-01	3.960784375667572021e-01	4.549019634723663330e-01	3.254902064800262451e-01	2.784313857555389404e-01	2.823529541492462158e-01	2.941176593303680420e-01	2.823529541492462158e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.764705955982208252e-01	3.333333432674407959e-01	3.215686380863189697e-01	3.490196168422698975e-01	3.882353007793426514e-01	3.686274588108062744e-01	2.941176593303680420e-01	2.627451121807098389e-01	2.901960909366607666e-01	2.823529541492462158e-01	2.549019753932952881e-01
3.490196168422698975e-01	3.411764800548553467e-01	4.039215743541717529e-01	3.960784375667572021e-01	4.823529422283172607e-01	8.235294222831726074e-01	6.745098233222961426e-01	4.627451002597808838e-01	4.313725531101226807e-01	3.372549116611480713e-01	3.019607961177825928e-01	3.529411852359771729e-01	3.294117748737335205e-01	3.921568691730499268e-01	3.294117748737335205e-01	3.098039329051971436e-01	3.137255012989044189e-01	2.941176593303680420e-01	2.784313857555389404e-01	3.176470696926116943e-01	2.862745225429534912e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.647058904170989990e-01	2.313725501298904419e-01	2.627451121807098389e-01	2.901960909366607666e-01	2.588235437870025635e-01	2.470588237047195435e-01
4.274509847164154053e-01	4.078431427478790283e-01	4.078431427478790283e-01	3.607843220233917236e-01	4.313725531101226807e-01	8.588235378265380859e-01	8.588235378265380859e-01	6.156862974166870117e-01	4.470588266849517822e-01	3.450980484485626221e-01	3.215686380863189697e-01	3.215686380863189697e-01	2.941176593303680420e-01	3.450980484485626221e-01	3.058823645114898682e-01	3.215686380863189697e-01	3.215686380863189697e-01	3.019607961177825928e-01	3.372549116611480713e-01	3.137255012989044189e-01	2.862745225429534912e-01	3.215686380863189697e-01	3.058823645114898682e-01	3.372549116611480713e-01	4.196078479290008545e-01	4.470588266849517822e-01	4.235294163227081299e-01	2.509804069995880127e-01	3.215686380863189697e-01	3.372549116611480713e-01	2.705882489681243896e-01	2.549019753932952881e-01
4.117647111415863037e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.294117748737335205e-01	4.431372582912445068e-01	8.509804010391235352e-01	8.588235378265380859e-01	7.019608020782470703e-01	4.901960790157318115e-01	3.686274588108062744e-01	3.372549116611480713e-01	4.078431427478790283e-01	4.117647111415863037e-01	3.372549116611480713e-01	3.098039329051971436e-01	2.980392277240753174e-01	3.058823645114898682e-01	3.372549116611480713e-01	3.764705955982208252e-01	4.235294163227081299e-01	4.470588266849517822e-01	4.117647111415863037e-01	2.862745225429534912e-01	3.019607961177825928e-01	4.470588266849517822e-01	5.882353186607360840e-01	4.431372582912445068e-01	2.901960909366607666e-01	3.333333432674407959e-01	3.607843220233917236e-01	2.705882489681243896e-01	2.352941185235977173e-01
3.686274588108062744e-01	3.137255012989044189e-01	3.058823645114898682e-01	3.411764800548553467e-01	4.980392158031463623e-01	8.588235378265380859e-01	8.196078538894653320e-01	7.176470756530761719e-01	5.215686559677124023e-01	3.411764800548553467e-01	3.098039329051971436e-01	4.117647111415863037e-01	4.901960790157318115e-01	3.764705955982208252e-01	3.098039329051971436e-01	2.901960909366607666e-01	3.607843220233917236e-01	4.352941215038299561e-01	3.529411852359771729e-01	3.882353007793426514e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.784313738346099854e-01	5.490196347236633301e-01	4.549019634723663330e-01	3.176470696926116943e-01	3.372549116611480713e-01	3.607843220233917236e-01	2.745098173618316650e-01	2.352941185235977173e-01
3.372549116611480713e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.921568691730499268e-01	5.607843399047851562e-01	8.823529481887817383e-01	8.078431487083435059e-01	7.215686440467834473e-01	5.450980663299560547e-01	3.137255012989044189e-01	2.862745225429534912e-01	3.411764800548553467e-01	3.803921639919281006e-01	3.411764800548553467e-01	2.862745225429534912e-01	2.941176593303680420e-01	4.000000059604644775e-01	4.862745106220245361e-01	3.843137323856353760e-01	4.117647111415863037e-01	5.215686559677124023e-01	5.372549295425415039e-01	5.058823823928833008e-01	5.254902243614196777e-01	4.862745106220245361e-01	4.156862795352935791e-01	3.921568691730499268e-01	3.529411852359771729e-01	4.470588266849517822e-01	4.392156898975372314e-01	3.450980484485626221e-01	3.450980484485626221e-01
3.529411852359771729e-01	4.039215743541717529e-01	3.960784375667572021e-01	4.313725531101226807e-01	6.196078658103942871e-01	9.098039269447326660e-01	7.882353067398071289e-01	7.019608020782470703e-01	5.411764979362487793e-01	3.294117748737335205e-01	2.784313857555389404e-01	3.058823645114898682e-01	2.980392277240753174e-01	3.058823645114898682e-01	3.098039329051971436e-01	3.254902064800262451e-01	4.039215743541717529e-01	4.784313738346099854e-01	5.137255191802978516e-01	5.647059082984924316e-01	5.372549295425415039e-01	4.470588266849517822e-01	4.156862795352935791e-01	4.392156898975372314e-01	4.862745106220245361e-01	3.803921639919281006e-01	4.274509847164154053e-01	4.352941215038299561e-01	3.921568691730499268e-01	3.215686380863189697e-01	3.411764800548553467e-01	4.352941215038299561e-01
4.745098054409027100e-01	4.705882370471954346e-01	4.156862795352935791e-01	3.764705955982208252e-01	5.803921818733215332e-01	9.058823585510253906e-01	7.686274647712707520e-01	6.823529601097106934e-01	5.098039507865905762e-01	3.450980484485626221e-01	2.705882489681243896e-01	2.745098173618316650e-01	3.137255012989044189e-01	3.137255012989044189e-01	3.725490272045135498e-01	5.019608139991760254e-01	6.117647290229797363e-01	5.647059082984924316e-01	4.901960790157318115e-01	4.156862795352935791e-01	4.313725531101226807e-01	3.921568691730499268e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.372549116611480713e-01	3.019607961177825928e-01	4.274509847164154053e-01	3.921568691730499268e-01	2.823529541492462158e-01	2.470588237047195435e-01	2.588235437870025635e-01	2.549019753932952881e-01
5.176470875740051270e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.039215743541717529e-01	5.764706134796142578e-01	9.137254953384399414e-01	7.843137383460998535e-01	6.705882549285888672e-01	5.137255191802978516e-01	3.411764800548553467e-01	2.745098173618316650e-01	2.666666805744171143e-01	2.627451121807098389e-01	2.784313857555389404e-01	3.411764800548553467e-01	3.803921639919281006e-01	4.078431427478790283e-01	4.274509847164154053e-01	4.156862795352935791e-01	3.490196168422698975e-01	4.039215743541717529e-01	3.568627536296844482e-01	3.294117748737335205e-01	3.372549116611480713e-01	2.588235437870025635e-01	2.078431397676467896e-01	2.470588237047195435e-01	2.627451121807098389e-01	2.509804069995880127e-01	2.549019753932952881e-01	2.431372553110122681e-01	2.509804069995880127e-01
4.666666686534881592e-01	4.745098054409027100e-01	4.901960790157318115e-01	4.588235318660736084e-01	6.156862974166870117e-01	9.098039269447326660e-01	7.843137383460998535e-01	6.549019813537597656e-01	5.450980663299560547e-01	3.450980484485626221e-01	2.666666805744171143e-01	2.352941185235977173e-01	2.352941185235977173e-01	2.588235437870025635e-01	2.745098173618316650e-01	2.274509817361831665e-01	2.509804069995880127e-01	3.490196168422698975e-01	2.745098173618316650e-01	3.411764800548553467e-01	4.509803950786590576e-01	3.764705955982208252e-01	4.196078479290008545e-01	3.764705955982208252e-01	2.745098173618316650e-01	2.392156869173049927e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.235294133424758911e-01	2.392156869173049927e-01	2.588235437870025635e-01	3.803921639919281006e-01
5.647059082984924316e-01	5.137255191802978516e-01	4.470588266849517822e-01	4.784313738346099854e-01	6.274510025978088379e-01	9.019607901573181152e-01	7.921568751335144043e-01	6.980392336845397949e-01	5.843137502670288086e-01	3.450980484485626221e-01	2.588235437870025635e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.039215713739395142e-01	1.686274558305740356e-01	1.921568661928176880e-01	2.431372553110122681e-01	2.980392277240753174e-01	3.098039329051971436e-01	4.823529422283172607e-01	5.607843399047851562e-01	4.823529422283172607e-01	4.431372582912445068e-01	2.666666805744171143e-01	2.000000029802322388e-01	2.470588237047195435e-01	2.078431397676467896e-01	2.000000029802322388e-01	1.921568661928176880e-01	3.098039329051971436e-01	3.372549116611480713e-01	3.176470696926116943e-01
6.078431606292724609e-01	4.823529422283172607e-01	3.568627536296844482e-01	4.156862795352935791e-01	5.960784554481506348e-01	8.980392217636108398e-01	8.078431487083435059e-01	7.333333492279052734e-01	5.725490450859069824e-01	3.568627536296844482e-01	2.549019753932952881e-01	1.921568661928176880e-01	1.725490242242813110e-01	1.882352977991104126e-01	1.764705926179885864e-01	2.588235437870025635e-01	4.000000059604644775e-01	4.784313738346099854e-01	5.019608139991760254e-01	5.882353186607360840e-01	5.215686559677124023e-01	5.372549295425415039e-01	5.019608139991760254e-01	3.294117748737335205e-01	2.117647081613540649e-01	1.843137294054031372e-01	1.725490242242813110e-01	1.725490242242813110e-01	1.960784345865249634e-01	2.862745225429534912e-01	2.901960909366607666e-01	2.196078449487686157e-01
5.058823823928833008e-01	4.039215743541717529e-01	3.294117748737335205e-01	3.019607961177825928e-01	4.901960790157318115e-01	8.509804010391235352e-01	8.000000119209289551e-01	6.980392336845397949e-01	5.411764979362487793e-01	3.843137323856353760e-01	2.705882489681243896e-01	1.803921610116958618e-01	1.843137294054031372e-01	2.549019753932952881e-01	2.509804069995880127e-01	2.666666805744171143e-01	3.450980484485626221e-01	4.078431427478790283e-01	4.078431427478790283e-01	4.392156898975372314e-01	4.313725531101226807e-01	5.254902243614196777e-01	4.431372582912445068e-01	4.509803950786590576e-01	3.843137323856353760e-01	2.039215713739395142e-01	1.882352977991104126e-01	1.450980454683303833e-01	2.117647081613540649e-01	3.098039329051971436e-01	2.705882489681243896e-01	2.313725501298904419e-01
4.196078479290008545e-01	3.490196168422698975e-01	3.411764800548553467e-01	2.901960909366607666e-01	3.960784375667572021e-01	7.764706015586853027e-01	7.843137383460998535e-01	6.705882549285888672e-01	5.372549295425415039e-01	4.705882370471954346e-01	4.000000059604644775e-01	3.568627536296844482e-01	3.490196168422698975e-01	4.117647111415863037e-01	3.137255012989044189e-01	2.901960909366607666e-01	2.549019753932952881e-01	3.098039329051971436e-01	3.647058904170989990e-01	3.372549116611480713e-01	4.392156898975372314e-01	4.980392158031463623e-01	3.647058904170989990e-01	4.705882370471954346e-01	4.980392158031463623e-01	2.980392277240753174e-01	2.274509817361831665e-01	1.647058874368667603e-01	1.764705926179885864e-01	3.333333432674407959e-01	2.901960909366607666e-01	2.745098173618316650e-01
3.215686380863189697e-01	2.823529541492462158e-01	2.941176593303680420e-01	2.862745225429534912e-01	3.137255012989044189e-01	6.705882549285888672e-01	7.882353067398071289e-01	6.901960968971252441e-01	6.039215922355651855e-01	6.235294342041015625e-01	5.529412031173706055e-01	4.745098054409027100e-01	4.274509847164154053e-01	4.470588266849517822e-01	4.392156898975372314e-01	4.666666686534881592e-01	4.196078479290008545e-01	4.078431427478790283e-01	3.803921639919281006e-01	3.764705955982208252e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.274509847164154053e-01	5.215686559677124023e-01	3.960784375667572021e-01	2.901960909366607666e-01	1.882352977991104126e-01	1.803921610116958618e-01	2.666666805744171143e-01	2.352941185235977173e-01	2.470588237047195435e-01	3.647058904170989990e-01
3.215686380863189697e-01	2.823529541492462158e-01	3.058823645114898682e-01	3.176470696926116943e-01	3.333333432674407959e-01	5.686274766921997070e-01	7.764706015586853027e-01	7.176470756530761719e-01	6.941176652908325195e-01	7.137255072593688965e-01	6.156862974166870117e-01	4.470588266849517822e-01	4.235294163227081299e-01	4.549019634723663330e-01	3.803921639919281006e-01	4.784313738346099854e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.313725531101226807e-01	4.745098054409027100e-01	4.509803950786590576e-01	4.000000059604644775e-01	4.509803950786590576e-01	4.156862795352935791e-01	3.254902064800262451e-01	2.196078449487686157e-01	1.529411822557449341e-01	1.647058874368667603e-01	2.392156869173049927e-01	2.000000029802322388e-01	2.901960909366607666e-01	4.274509847164154053e-01
3.725490272045135498e-01	3.725490272045135498e-01	4.196078479290008545e-01	4.549019634723663330e-01	4.431372582912445068e-01	4.862745106220245361e-01	7.529411911964416504e-01	7.568627595901489258e-01	7.411764860153198242e-01	7.411764860153198242e-01	6.392157077789306641e-01	4.705882370471954346e-01	3.764705955982208252e-01	4.000000059604644775e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.529411852359771729e-01	4.705882370471954346e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.901960790157318115e-01	4.313725531101226807e-01	4.588235318660736084e-01	3.843137323856353760e-01	2.862745225429534912e-01	2.078431397676467896e-01	1.607843190431594849e-01	1.686274558305740356e-01	2.235294133424758911e-01	2.392156869173049927e-01	3.372549116611480713e-01	3.960784375667572021e-01
4.235294163227081299e-01	4.313725531101226807e-01	4.901960790157318115e-01	5.176470875740051270e-01	4.862745106220245361e-01	4.000000059604644775e-01	7.019608020782470703e-01	7.960784435272216797e-01	7.843137383460998535e-01	7.725490331649780273e-01	6.705882549285888672e-01	5.294117927551269531e-01	3.803921639919281006e-01	3.725490272045135498e-01	4.509803950786590576e-01	3.686274588108062744e-01	3.058823645114898682e-01	4.823529422283172607e-01	3.568627536296844482e-01	2.862745225429534912e-01	3.764705955982208252e-01	4.117647111415863037e-01	3.372549116611480713e-01	3.019607961177825928e-01	2.431372553110122681e-01	2.274509817361831665e-01	1.843137294054031372e-01	2.470588237047195435e-01	2.823529541492462158e-01	3.058823645114898682e-01	3.450980484485626221e-01	3.176470696926116943e-01


==> Cifra_figuretem/0.039/originaldataBlue5.0.txt <==
1.333333402872085571e-01	1.411764770746231079e-01	1.568627506494522095e-01	2.156862765550613403e-01	2.000000029802322388e-01	1.647058874368667603e-01	1.490196138620376587e-01	1.686274558305740356e-01	1.921568661928176880e-01	1.882352977991104126e-01	2.078431397676467896e-01	2.392156869173049927e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.627451121807098389e-01	2.588235437870025635e-01	3.137255012989044189e-01	2.980392277240753174e-01	2.470588237047195435e-01	2.588235437870025635e-01	2.588235437870025635e-01	2.784313857555389404e-01	3.058823645114898682e-01	2.156862765550613403e-01	2.274509817361831665e-01	1.568627506494522095e-01	1.568627506494522095e-01	2.941176593303680420e-01	3.725490272045135498e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.215686380863189697e-01
2.392156869173049927e-01	2.156862765550613403e-01	1.764705926179885864e-01	2.431372553110122681e-01	2.431372553110122681e-01	1.764705926179885864e-01	2.039215713739395142e-01	1.882352977991104126e-01	1.921568661928176880e-01	2.392156869173049927e-01	2.666666805744171143e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.431372553110122681e-01	3.019607961177825928e-01	2.901960909366607666e-01	3.019607961177825928e-01	2.784313857555389404e-01	2.549019753932952881e-01	3.215686380863189697e-01	2.627451121807098389e-01	2.313725501298904419e-01	3.019607961177825928e-01	2.352941185235977173e-01	2.784313857555389404e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.627451121807098389e-01	3.137255012989044189e-01	2.784313857555389404e-01	3.215686380863189697e-01	3.019607961177825928e-01
2.352941185235977173e-01	1.843137294054031372e-01	2.117647081613540649e-01	2.039215713739395142e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.666666805744171143e-01	2.000000029802322388e-01	2.627451121807098389e-01	3.058823645114898682e-01	2.941176593303680420e-01	4.039215743541717529e-01	4.078431427478790283e-01	2.784313857555389404e-01	3.058823645114898682e-01	3.294117748737335205e-01	2.549019753932952881e-01	2.392156869173049927e-01	2.941176593303680420e-01	3.215686380863189697e-01	2.431372553110122681e-01	2.039215713739395142e-01	2.666666805744171143e-01	2.823529541492462158e-01	2.862745225429534912e-01	2.862745225429534912e-01	2.823529541492462158e-01	2.666666805744171143e-01	2.509804069995880127e-01	2.313725501298904419e-01	2.941176593303680420e-01	2.901960909366607666e-01
2.274509817361831665e-01	2.117647081613540649e-01	1.882352977991104126e-01	2.470588237047195435e-01	1.882352977991104126e-01	2.588235437870025635e-01	2.784313857555389404e-01	2.117647081613540649e-01	3.098039329051971436e-01	3.019607961177825928e-01	4.431372582912445068e-01	7.647058963775634766e-01	5.960784554481506348e-01	3.215686380863189697e-01	3.019607961177825928e-01	3.019607961177825928e-01	3.137255012989044189e-01	3.333333432674407959e-01	3.254902064800262451e-01	2.862745225429534912e-01	3.098039329051971436e-01	2.470588237047195435e-01	2.352941185235977173e-01	3.254902064800262451e-01	2.705882489681243896e-01	2.627451121807098389e-01	2.588235437870025635e-01	2.235294133424758911e-01	2.549019753932952881e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.745098173618316650e-01
2.941176593303680420e-01	2.745098173618316650e-01	2.901960909366607666e-01	2.901960909366607666e-01	2.235294133424758911e-01	2.705882489681243896e-01	2.039215713739395142e-01	1.803921610116958618e-01	2.901960909366607666e-01	2.941176593303680420e-01	6.980392336845397949e-01	9.372549057006835938e-01	6.627451181411743164e-01	4.000000059604644775e-01	3.686274588108062744e-01	3.294117748737335205e-01	3.019607961177825928e-01	3.529411852359771729e-01	3.137255012989044189e-01	2.862745225429534912e-01	3.215686380863189697e-01	2.627451121807098389e-01	2.666666805744171143e-01	2.823529541492462158e-01	2.862745225429534912e-01	3.019607961177825928e-01	2.509804069995880127e-01	2.196078449487686157e-01	2.705882489681243896e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.901960909366607666e-01
3.450980484485626221e-01	3.098039329051971436e-01	3.098039329051971436e-01	2.745098173618316650e-01	2.980392277240753174e-01	3.333333432674407959e-01	2.117647081613540649e-01	1.333333402872085571e-01	2.549019753932952881e-01	5.882353186607360840e-01	9.254902005195617676e-01	8.666666746139526367e-01	6.431372761726379395e-01	4.274509847164154053e-01	3.529411852359771729e-01	3.411764800548553467e-01	2.705882489681243896e-01	3.019607961177825928e-01	2.823529541492462158e-01	2.549019753932952881e-01	2.666666805744171143e-01	2.784313857555389404e-01	3.019607961177825928e-01	2.274509817361831665e-01	2.509804069995880127e-01	2.784313857555389404e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.784313857555389404e-01	2.666666805744171143e-01	2.666666805744171143e-01	3.019607961177825928e-01
3.137255012989044189e-01	3.372549116611480713e-01	2.745098173618316650e-01	2.392156869173049927e-01	2.745098173618316650e-01	3.098039329051971436e-01	2.431372553110122681e-01	2.156862765550613403e-01	5.176470875740051270e-01	9.098039269447326660e-01	9.568627476692199707e-01	7.921568751335144043e-01	5.764706134796142578e-01	4.000000059604644775e-01	3.372549116611480713e-01	3.254902064800262451e-01	2.666666805744171143e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.784313857555389404e-01	2.862745225429534912e-01	3.019607961177825928e-01	3.137255012989044189e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.549019753932952881e-01	2.627451121807098389e-01	2.862745225429534912e-01	2.705882489681243896e-01	2.392156869173049927e-01	1.921568661928176880e-01	2.862745225429534912e-01
2.235294133424758911e-01	2.941176593303680420e-01	2.901960909366607666e-01	2.980392277240753174e-01	3.019607961177825928e-01	3.764705955982208252e-01	5.490196347236633301e-01	6.196078658103942871e-01	9.215686321258544922e-01	9.450980424880981445e-01	8.549019694328308105e-01	7.294117808341979980e-01	5.098039507865905762e-01	3.294117748737335205e-01	3.098039329051971436e-01	3.058823645114898682e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.274509817361831665e-01	3.294117748737335205e-01	3.294117748737335205e-01	2.745098173618316650e-01	4.039215743541717529e-01	5.372549295425415039e-01	5.843137502670288086e-01	3.960784375667572021e-01	2.901960909366607666e-01	2.901960909366607666e-01	2.431372553110122681e-01	2.156862765550613403e-01	2.313725501298904419e-01	2.196078449487686157e-01
2.823529541492462158e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.254902064800262451e-01	3.764705955982208252e-01	6.352941393852233887e-01	8.784313797950744629e-01	9.137254953384399414e-01	9.490196108818054199e-01	8.313725590705871582e-01	7.333333492279052734e-01	6.470588445663452148e-01	4.274509847164154053e-01	2.470588237047195435e-01	3.450980484485626221e-01	3.098039329051971436e-01	2.078431397676467896e-01	1.960784345865249634e-01	2.627451121807098389e-01	3.490196168422698975e-01	3.215686380863189697e-01	4.470588266849517822e-01	7.137255072593688965e-01	8.117647171020507812e-01	8.235294222831726074e-01	7.490196228027343750e-01	6.627451181411743164e-01	4.588235318660736084e-01	2.901960909366607666e-01	2.235294133424758911e-01	2.352941185235977173e-01	2.588235437870025635e-01
3.176470696926116943e-01	3.254902064800262451e-01	3.294117748737335205e-01	4.588235318660736084e-01	6.352941393852233887e-01	8.588235378265380859e-01	9.490196108818054199e-01	9.254902005195617676e-01	8.823529481887817383e-01	8.156862854957580566e-01	7.254902124404907227e-01	7.137255072593688965e-01	6.117647290229797363e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.333333432674407959e-01	2.784313857555389404e-01	2.156862765550613403e-01	2.823529541492462158e-01	3.372549116611480713e-01	4.549019634723663330e-01	7.372549176216125488e-01	8.666666746139526367e-01	8.509804010391235352e-01	8.039215803146362305e-01	8.352941274642944336e-01	8.705882430076599121e-01	8.078431487083435059e-01	4.901960790157318115e-01	2.549019753932952881e-01	2.666666805744171143e-01	2.862745225429534912e-01
2.745098173618316650e-01	2.627451121807098389e-01	3.372549116611480713e-01	7.803921699523925781e-01	9.647058844566345215e-01	9.607843160629272461e-01	9.490196108818054199e-01	9.215686321258544922e-01	9.058823585510253906e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.450980424880981445e-01	9.176470637321472168e-01	7.686274647712707520e-01	5.843137502670288086e-01	4.980392158031463623e-01	4.274509847164154053e-01	3.803921639919281006e-01	4.235294163227081299e-01	3.882353007793426514e-01	6.078431606292724609e-01	8.470588326454162598e-01	7.960784435272216797e-01	7.490196228027343750e-01	6.627451181411743164e-01	7.098039388656616211e-01	7.764706015586853027e-01	8.274509906768798828e-01	8.039215803146362305e-01	5.058823823928833008e-01	2.941176593303680420e-01	2.784313857555389404e-01
2.941176593303680420e-01	2.470588237047195435e-01	5.529412031173706055e-01	9.490196108818054199e-01	9.882352948188781738e-01	9.647058844566345215e-01	9.411764740943908691e-01	9.490196108818054199e-01	9.490196108818054199e-01	9.411764740943908691e-01	9.529411792755126953e-01	9.803921580314636230e-01	9.725490212440490723e-01	9.490196108818054199e-01	9.098039269447326660e-01	8.823529481887817383e-01	8.392156958580017090e-01	8.274509906768798828e-01	8.509804010391235352e-01	8.000000119209289551e-01	8.509804010391235352e-01	8.352941274642944336e-01	7.058823704719543457e-01	6.156862974166870117e-01	5.607843399047851562e-01	5.333333611488342285e-01	6.235294342041015625e-01	6.470588445663452148e-01	7.490196228027343750e-01	6.352941393852233887e-01	2.862745225429534912e-01	2.509804069995880127e-01
3.215686380863189697e-01	3.411764800548553467e-01	8.078431487083435059e-01	9.921568632125854492e-01	9.725490212440490723e-01	9.686274528503417969e-01	9.647058844566345215e-01	9.490196108818054199e-01	9.294117689132690430e-01	9.019607901573181152e-01	8.705882430076599121e-01	9.254902005195617676e-01	9.686274528503417969e-01	9.647058844566345215e-01	9.803921580314636230e-01	9.960784316062927246e-01	1.000000000000000000e+00	9.921568632125854492e-01	9.882352948188781738e-01	9.960784316062927246e-01	9.294117689132690430e-01	7.490196228027343750e-01	6.235294342041015625e-01	5.607843399047851562e-01	5.725490450859069824e-01	4.313725531101226807e-01	4.313725531101226807e-01	4.941176474094390869e-01	5.686274766921997070e-01	6.000000238418579102e-01	3.803921639919281006e-01	2.745098173618316650e-01
3.882353007793426514e-01	5.843137502670288086e-01	9.490196108818054199e-01	9.803921580314636230e-01	9.529411792755126953e-01	9.490196108818054199e-01	9.686274528503417969e-01	9.490196108818054199e-01	9.058823585510253906e-01	8.823529481887817383e-01	8.666666746139526367e-01	9.058823585510253906e-01	9.490196108818054199e-01	9.686274528503417969e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.450980424880981445e-01	9.294117689132690430e-01	9.450980424880981445e-01	8.392156958580017090e-01	5.960784554481506348e-01	5.411764979362487793e-01	5.254902243614196777e-01	5.058823823928833008e-01	3.450980484485626221e-01	3.490196168422698975e-01	4.431372582912445068e-01	4.745098054409027100e-01	5.019608139991760254e-01	4.196078479290008545e-01	3.254902064800262451e-01
4.235294163227081299e-01	7.019608020782470703e-01	9.647058844566345215e-01	9.764705896377563477e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.686274528503417969e-01	9.372549057006835938e-01	8.901960849761962891e-01	8.588235378265380859e-01	8.588235378265380859e-01	8.901960849761962891e-01	9.215686321258544922e-01	9.568627476692199707e-01	9.764705896377563477e-01	9.686274528503417969e-01	9.725490212440490723e-01	8.941176533699035645e-01	8.705882430076599121e-01	8.745098114013671875e-01	7.843137383460998535e-01	5.137255191802978516e-01	4.274509847164154053e-01	4.509803950786590576e-01	4.156862795352935791e-01	3.372549116611480713e-01	3.607843220233917236e-01	3.960784375667572021e-01	4.235294163227081299e-01	4.313725531101226807e-01	3.725490272045135498e-01	2.941176593303680420e-01
4.784313738346099854e-01	7.647058963775634766e-01	9.647058844566345215e-01	9.686274528503417969e-01	9.411764740943908691e-01	9.529411792755126953e-01	9.490196108818054199e-01	8.941176533699035645e-01	8.549019694328308105e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.745098114013671875e-01	8.862745165824890137e-01	9.215686321258544922e-01	9.372549057006835938e-01	9.176470637321472168e-01	9.333333373069763184e-01	8.470588326454162598e-01	8.156862854957580566e-01	8.313725590705871582e-01	7.490196228027343750e-01	5.686274766921997070e-01	4.039215743541717529e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.764705955982208252e-01	4.078431427478790283e-01	4.235294163227081299e-01	2.862745225429534912e-01	3.764705955982208252e-01	3.725490272045135498e-01	2.549019753932952881e-01
5.254902243614196777e-01	7.725490331649780273e-01	9.294117689132690430e-01	9.529411792755126953e-01	9.333333373069763184e-01	9.450980424880981445e-01	9.333333373069763184e-01	8.745098114013671875e-01	8.235294222831726074e-01	8.392156958580017090e-01	8.352941274642944336e-01	8.627451062202453613e-01	8.313725590705871582e-01	8.862745165824890137e-01	9.098039269447326660e-01	8.823529481887817383e-01	8.745098114013671875e-01	8.156862854957580566e-01	7.843137383460998535e-01	8.117647171020507812e-01	7.019608020782470703e-01	6.352941393852233887e-01	5.372549295425415039e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.921568691730499268e-01	4.235294163227081299e-01	3.686274588108062744e-01	1.607843190431594849e-01	3.607843220233917236e-01	4.235294163227081299e-01	2.431372553110122681e-01
4.470588266849517822e-01	6.705882549285888672e-01	8.901960849761962891e-01	9.333333373069763184e-01	9.058823585510253906e-01	9.215686321258544922e-01	9.137254953384399414e-01	8.627451062202453613e-01	8.235294222831726074e-01	8.196078538894653320e-01	7.803921699523925781e-01	7.921568751335144043e-01	7.529411911964416504e-01	8.745098114013671875e-01	8.823529481887817383e-01	8.588235378265380859e-01	8.117647171020507812e-01	8.156862854957580566e-01	7.450980544090270996e-01	7.529411911964416504e-01	6.705882549285888672e-01	6.313725709915161133e-01	6.117647290229797363e-01	4.117647111415863037e-01	3.725490272045135498e-01	3.607843220233917236e-01	3.450980484485626221e-01	3.058823645114898682e-01	2.588235437870025635e-01	3.686274588108062744e-01	3.686274588108062744e-01	2.666666805744171143e-01
4.156862795352935791e-01	5.647059082984924316e-01	8.745098114013671875e-01	9.058823585510253906e-01	8.745098114013671875e-01	8.549019694328308105e-01	8.784313797950744629e-01	8.666666746139526367e-01	8.274509906768798828e-01	7.843137383460998535e-01	7.098039388656616211e-01	6.549019813537597656e-01	6.980392336845397949e-01	8.549019694328308105e-01	8.235294222831726074e-01	8.352941274642944336e-01	7.686274647712707520e-01	8.196078538894653320e-01	7.254902124404907227e-01	6.745098233222961426e-01	6.392157077789306641e-01	5.843137502670288086e-01	5.764706134796142578e-01	4.705882370471954346e-01	3.450980484485626221e-01	3.215686380863189697e-01	3.450980484485626221e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.000000059604644775e-01	3.686274588108062744e-01	3.294117748737335205e-01
4.000000059604644775e-01	5.098039507865905762e-01	8.823529481887817383e-01	8.823529481887817383e-01	8.274509906768798828e-01	8.000000119209289551e-01	8.549019694328308105e-01	8.588235378265380859e-01	8.039215803146362305e-01	7.686274647712707520e-01	6.745098233222961426e-01	6.235294342041015625e-01	7.450980544090270996e-01	8.392156958580017090e-01	7.725490331649780273e-01	7.803921699523925781e-01	7.529411911964416504e-01	7.647058963775634766e-01	7.254902124404907227e-01	6.705882549285888672e-01	6.392157077789306641e-01	5.921568870544433594e-01	5.803921818733215332e-01	5.333333611488342285e-01	3.372549116611480713e-01	2.705882489681243896e-01	3.411764800548553467e-01	4.274509847164154053e-01	4.509803950786590576e-01	3.843137323856353760e-01	3.098039329051971436e-01	2.627451121807098389e-01
3.019607961177825928e-01	3.490196168422698975e-01	7.803921699523925781e-01	8.784313797950744629e-01	8.156862854957580566e-01	7.607843279838562012e-01	7.960784435272216797e-01	8.470588326454162598e-01	8.313725590705871582e-01	7.764706015586853027e-01	7.058823704719543457e-01	6.823529601097106934e-01	7.450980544090270996e-01	7.843137383460998535e-01	7.294117808341979980e-01	6.509804129600524902e-01	7.450980544090270996e-01	7.098039388656616211e-01	6.941176652908325195e-01	5.960784554481506348e-01	5.529412031173706055e-01	5.450980663299560547e-01	5.058823823928833008e-01	4.588235318660736084e-01	3.411764800548553467e-01	2.470588237047195435e-01	2.666666805744171143e-01	3.294117748737335205e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.078431397676467896e-01	1.725490242242813110e-01
2.745098173618316650e-01	2.549019753932952881e-01	7.294117808341979980e-01	8.823529481887817383e-01	7.843137383460998535e-01	6.901960968971252441e-01	7.333333492279052734e-01	8.313725590705871582e-01	8.274509906768798828e-01	7.843137383460998535e-01	7.333333492279052734e-01	6.784313917160034180e-01	7.019608020782470703e-01	7.137255072593688965e-01	6.509804129600524902e-01	5.764706134796142578e-01	7.137255072593688965e-01	6.862745285034179688e-01	6.470588445663452148e-01	5.647059082984924316e-01	5.333333611488342285e-01	4.588235318660736084e-01	3.764705955982208252e-01	3.333333432674407959e-01	3.372549116611480713e-01	2.862745225429534912e-01	2.705882489681243896e-01	2.941176593303680420e-01	2.549019753932952881e-01	2.470588237047195435e-01	1.725490242242813110e-01	1.686274558305740356e-01
2.588235437870025635e-01	2.941176593303680420e-01	7.607843279838562012e-01	8.549019694328308105e-01	7.686274647712707520e-01	6.627451181411743164e-01	6.392157077789306641e-01	7.098039388656616211e-01	7.529411911964416504e-01	7.725490331649780273e-01	7.372549176216125488e-01	6.784313917160034180e-01	6.509804129600524902e-01	5.960784554481506348e-01	5.529412031173706055e-01	5.725490450859069824e-01	6.156862974166870117e-01	6.313725709915161133e-01	6.039215922355651855e-01	5.882353186607360840e-01	5.568627715110778809e-01	4.352941215038299561e-01	3.686274588108062744e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.803921639919281006e-01	3.764705955982208252e-01	2.745098173618316650e-01	1.960784345865249634e-01	1.764705926179885864e-01	1.568627506494522095e-01	1.254902034997940063e-01
2.627451121807098389e-01	3.058823645114898682e-01	6.901960968971252441e-01	8.549019694328308105e-01	7.686274647712707520e-01	6.235294342041015625e-01	4.980392158031463623e-01	5.254902243614196777e-01	6.784313917160034180e-01	7.607843279838562012e-01	7.137255072593688965e-01	6.196078658103942871e-01	5.725490450859069824e-01	5.176470875740051270e-01	5.137255191802978516e-01	5.294117927551269531e-01	5.294117927551269531e-01	6.000000238418579102e-01	5.803921818733215332e-01	5.568627715110778809e-01	5.176470875740051270e-01	4.549019634723663330e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.078431427478790283e-01	4.196078479290008545e-01	4.196078479290008545e-01	2.980392277240753174e-01	1.686274558305740356e-01	1.529411822557449341e-01	1.725490242242813110e-01	1.490196138620376587e-01
2.078431397676467896e-01	2.313725501298904419e-01	6.352941393852233887e-01	8.274509906768798828e-01	7.176470756530761719e-01	5.529412031173706055e-01	3.490196168422698975e-01	3.058823645114898682e-01	4.862745106220245361e-01	7.019608020782470703e-01	6.980392336845397949e-01	5.568627715110778809e-01	5.215686559677124023e-01	4.823529422283172607e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.352941215038299561e-01	5.176470875740051270e-01	4.941176474094390869e-01	4.784313738346099854e-01	4.352941215038299561e-01	3.882353007793426514e-01	3.843137323856353760e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.392156898975372314e-01	4.000000059604644775e-01	2.509804069995880127e-01	1.725490242242813110e-01	1.490196138620376587e-01	1.411764770746231079e-01	2.117647081613540649e-01
2.078431397676467896e-01	1.882352977991104126e-01	4.549019634723663330e-01	7.058823704719543457e-01	6.509804129600524902e-01	5.529412031173706055e-01	3.490196168422698975e-01	1.568627506494522095e-01	1.058823540806770325e-01	3.568627536296844482e-01	5.686274766921997070e-01	5.098039507865905762e-01	4.196078479290008545e-01	3.215686380863189697e-01	2.431372553110122681e-01	2.666666805744171143e-01	3.254902064800262451e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.725490272045135498e-01	2.980392277240753174e-01	2.588235437870025635e-01	2.901960909366607666e-01	2.941176593303680420e-01	3.372549116611480713e-01	3.137255012989044189e-01	2.196078449487686157e-01	1.372549086809158325e-01	1.058823540806770325e-01	1.019607856869697571e-01	1.529411822557449341e-01	1.960784345865249634e-01
2.470588237047195435e-01	2.392156869173049927e-01	3.215686380863189697e-01	4.784313738346099854e-01	5.529412031173706055e-01	5.411764979362487793e-01	5.137255191802978516e-01	3.450980484485626221e-01	1.411764770746231079e-01	5.490196123719215393e-02	2.039215713739395142e-01	2.862745225429534912e-01	2.196078449487686157e-01	1.333333402872085571e-01	1.098039224743843079e-01	1.372549086809158325e-01	1.843137294054031372e-01	1.960784345865249634e-01	2.509804069995880127e-01	2.941176593303680420e-01	2.549019753932952881e-01	1.607843190431594849e-01	1.254902034997940063e-01	1.098039224743843079e-01	1.137254908680915833e-01	1.176470592617988586e-01	1.137254908680915833e-01	1.372549086809158325e-01	1.019607856869697571e-01	9.803921729326248169e-02	1.725490242242813110e-01	2.274509817361831665e-01
2.705882489681243896e-01	1.921568661928176880e-01	2.705882489681243896e-01	2.549019753932952881e-01	3.882353007793426514e-01	3.882353007793426514e-01	3.725490272045135498e-01	3.882353007793426514e-01	2.862745225429534912e-01	1.019607856869697571e-01	1.254902034997940063e-01	9.019608050584793091e-02	8.235294371843338013e-02	6.274510174989700317e-02	3.529411926865577698e-02	5.490196123719215393e-02	3.529411926865577698e-02	7.058823853731155396e-02	1.607843190431594849e-01	2.431372553110122681e-01	3.176470696926116943e-01	2.196078449487686157e-01	9.803921729326248169e-02	3.529411926865577698e-02	3.529411926865577698e-02	1.058823540806770325e-01	1.254902034997940063e-01	1.294117718935012817e-01	1.725490242242813110e-01	1.764705926179885864e-01	1.568627506494522095e-01	2.509804069995880127e-01
2.470588237047195435e-01	2.392156869173049927e-01	2.862745225429534912e-01	2.352941185235977173e-01	3.058823645114898682e-01	3.176470696926116943e-01	1.490196138620376587e-01	1.019607856869697571e-01	1.176470592617988586e-01	2.156862765550613403e-01	3.568627536296844482e-01	2.352941185235977173e-01	2.235294133424758911e-01	1.647058874368667603e-01	6.274510174989700317e-02	7.843137532472610474e-02	9.803921729326248169e-02	1.490196138620376587e-01	1.372549086809158325e-01	2.470588237047195435e-01	3.568627536296844482e-01	3.411764800548553467e-01	2.274509817361831665e-01	1.803921610116958618e-01	1.215686276555061340e-01	1.333333402872085571e-01	1.607843190431594849e-01	1.568627506494522095e-01	1.803921610116958618e-01	2.078431397676467896e-01	1.686274558305740356e-01	2.823529541492462158e-01
2.745098173618316650e-01	2.627451121807098389e-01	2.705882489681243896e-01	2.470588237047195435e-01	3.372549116611480713e-01	2.941176593303680420e-01	2.078431397676467896e-01	2.000000029802322388e-01	2.274509817361831665e-01	2.862745225429534912e-01	3.058823645114898682e-01	3.215686380863189697e-01	2.980392277240753174e-01	2.431372553110122681e-01	1.529411822557449341e-01	1.372549086809158325e-01	1.960784345865249634e-01	2.196078449487686157e-01	2.431372553110122681e-01	2.705882489681243896e-01	3.098039329051971436e-01	3.058823645114898682e-01	2.823529541492462158e-01	2.431372553110122681e-01	1.725490242242813110e-01	1.176470592617988586e-01	1.607843190431594849e-01	1.843137294054031372e-01	1.568627506494522095e-01	1.882352977991104126e-01	2.549019753932952881e-01	3.019607961177825928e-01
3.058823645114898682e-01	2.392156869173049927e-01	3.215686380863189697e-01	2.745098173618316650e-01	2.901960909366607666e-01	2.039215713739395142e-01	2.431372553110122681e-01	2.941176593303680420e-01	2.862745225429534912e-01	3.333333432674407959e-01	2.980392277240753174e-01	3.529411852359771729e-01	2.901960909366607666e-01	2.000000029802322388e-01	2.431372553110122681e-01	2.000000029802322388e-01	2.078431397676467896e-01	1.450980454683303833e-01	2.549019753932952881e-01	2.862745225429534912e-01	2.901960909366607666e-01	2.039215713739395142e-01	2.705882489681243896e-01	2.588235437870025635e-01	1.372549086809158325e-01	1.058823540806770325e-01	1.372549086809158325e-01	2.000000029802322388e-01	1.803921610116958618e-01	2.000000029802322388e-01	2.588235437870025635e-01	2.588235437870025635e-01
2.470588237047195435e-01	2.588235437870025635e-01	3.411764800548553467e-01	3.058823645114898682e-01	3.019607961177825928e-01	2.509804069995880127e-01	2.431372553110122681e-01	2.745098173618316650e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.450980484485626221e-01	2.901960909366607666e-01	2.470588237047195435e-01	2.901960909366607666e-01	2.627451121807098389e-01	3.019607961177825928e-01	2.705882489681243896e-01	2.941176593303680420e-01	2.784313857555389404e-01	2.431372553110122681e-01	1.450980454683303833e-01	1.686274558305740356e-01	2.352941185235977173e-01	2.431372553110122681e-01	2.196078449487686157e-01	1.686274558305740356e-01	2.392156869173049927e-01	2.352941185235977173e-01	2.901960909366607666e-01	2.392156869173049927e-01	2.156862765550613403e-01


==> Cifra_figuretem/0.039/originaldataBlue6.0.txt <==
1.960784345865249634e-01	2.000000029802322388e-01	1.882352977991104126e-01	1.607843190431594849e-01	1.529411822557449341e-01	1.686274558305740356e-01	1.607843190431594849e-01	1.647058874368667603e-01	1.254902034997940063e-01	1.137254908680915833e-01	1.411764770746231079e-01	1.647058874368667603e-01	1.686274558305740356e-01	1.686274558305740356e-01	1.686274558305740356e-01	1.686274558305740356e-01	1.764705926179885864e-01	2.196078449487686157e-01	2.352941185235977173e-01	2.392156869173049927e-01	2.431372553110122681e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.470588237047195435e-01	2.470588237047195435e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.666666805744171143e-01	2.862745225429534912e-01	3.019607961177825928e-01	2.980392277240753174e-01	2.627451121807098389e-01
1.960784345865249634e-01	2.156862765550613403e-01	1.960784345865249634e-01	1.411764770746231079e-01	1.333333402872085571e-01	1.490196138620376587e-01	1.294117718935012817e-01	1.490196138620376587e-01	1.333333402872085571e-01	1.176470592617988586e-01	1.254902034997940063e-01	1.529411822557449341e-01	1.725490242242813110e-01	1.725490242242813110e-01	1.725490242242813110e-01	1.647058874368667603e-01	1.607843190431594849e-01	1.764705926179885864e-01	1.960784345865249634e-01	2.078431397676467896e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.235294133424758911e-01	2.431372553110122681e-01	2.470588237047195435e-01	2.313725501298904419e-01	2.313725501298904419e-01	2.509804069995880127e-01	2.784313857555389404e-01	2.901960909366607666e-01	2.980392277240753174e-01	2.784313857555389404e-01
1.686274558305740356e-01	1.882352977991104126e-01	2.000000029802322388e-01	1.490196138620376587e-01	1.411764770746231079e-01	1.372549086809158325e-01	1.176470592617988586e-01	1.411764770746231079e-01	1.411764770746231079e-01	1.215686276555061340e-01	1.058823540806770325e-01	1.215686276555061340e-01	1.490196138620376587e-01	1.607843190431594849e-01	1.686274558305740356e-01	1.725490242242813110e-01	1.607843190431594849e-01	1.568627506494522095e-01	1.843137294054031372e-01	2.039215713739395142e-01	2.352941185235977173e-01	2.352941185235977173e-01	2.274509817361831665e-01	2.392156869173049927e-01	2.392156869173049927e-01	2.313725501298904419e-01	2.313725501298904419e-01	2.431372553110122681e-01	2.627451121807098389e-01	2.784313857555389404e-01	2.823529541492462158e-01	2.784313857555389404e-01
1.843137294054031372e-01	1.725490242242813110e-01	2.039215713739395142e-01	1.725490242242813110e-01	1.490196138620376587e-01	1.294117718935012817e-01	1.058823540806770325e-01	1.450980454683303833e-01	1.411764770746231079e-01	1.176470592617988586e-01	1.137254908680915833e-01	1.176470592617988586e-01	1.568627506494522095e-01	1.725490242242813110e-01	1.686274558305740356e-01	1.764705926179885864e-01	1.686274558305740356e-01	1.647058874368667603e-01	1.921568661928176880e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.470588237047195435e-01	2.392156869173049927e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.588235437870025635e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.784313857555389404e-01
1.882352977991104126e-01	1.647058874368667603e-01	1.921568661928176880e-01	1.882352977991104126e-01	1.647058874368667603e-01	1.333333402872085571e-01	9.411764889955520630e-02	1.529411822557449341e-01	1.529411822557449341e-01	1.764705926179885864e-01	2.078431397676467896e-01	1.294117718935012817e-01	1.568627506494522095e-01	1.764705926179885864e-01	1.764705926179885864e-01	1.686274558305740356e-01	1.647058874368667603e-01	1.725490242242813110e-01	1.960784345865249634e-01	2.196078449487686157e-01	2.352941185235977173e-01	2.392156869173049927e-01	2.431372553110122681e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.431372553110122681e-01	2.588235437870025635e-01	2.666666805744171143e-01	2.666666805744171143e-01	2.784313857555389404e-01
1.764705926179885864e-01	1.411764770746231079e-01	1.882352977991104126e-01	1.882352977991104126e-01	1.647058874368667603e-01	1.372549086809158325e-01	9.019608050584793091e-02	1.450980454683303833e-01	1.450980454683303833e-01	2.549019753932952881e-01	3.019607961177825928e-01	1.725490242242813110e-01	1.411764770746231079e-01	1.607843190431594849e-01	1.647058874368667603e-01	1.725490242242813110e-01	1.803921610116958618e-01	1.921568661928176880e-01	1.960784345865249634e-01	2.117647081613540649e-01	2.274509817361831665e-01	2.313725501298904419e-01	2.392156869173049927e-01	2.352941185235977173e-01	2.352941185235977173e-01	2.392156869173049927e-01	2.235294133424758911e-01	2.274509817361831665e-01	2.313725501298904419e-01	2.549019753932952881e-01	2.745098173618316650e-01	2.823529541492462158e-01
1.882352977991104126e-01	1.490196138620376587e-01	1.921568661928176880e-01	1.960784345865249634e-01	1.725490242242813110e-01	1.490196138620376587e-01	7.058823853731155396e-02	1.450980454683303833e-01	1.490196138620376587e-01	2.117647081613540649e-01	2.666666805744171143e-01	2.235294133424758911e-01	2.470588237047195435e-01	2.117647081613540649e-01	1.647058874368667603e-01	1.647058874368667603e-01	1.843137294054031372e-01	1.921568661928176880e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.352941185235977173e-01	2.235294133424758911e-01	2.313725501298904419e-01	2.274509817361831665e-01	2.235294133424758911e-01	2.352941185235977173e-01	2.156862765550613403e-01	2.078431397676467896e-01	2.000000029802322388e-01	2.392156869173049927e-01	2.784313857555389404e-01	2.784313857555389404e-01
1.568627506494522095e-01	1.647058874368667603e-01	1.725490242242813110e-01	1.764705926179885864e-01	1.882352977991104126e-01	1.568627506494522095e-01	6.274510174989700317e-02	1.725490242242813110e-01	2.156862765550613403e-01	2.431372553110122681e-01	3.176470696926116943e-01	2.627451121807098389e-01	2.705882489681243896e-01	2.196078449487686157e-01	1.921568661928176880e-01	1.686274558305740356e-01	1.647058874368667603e-01	1.803921610116958618e-01	2.392156869173049927e-01	2.627451121807098389e-01	2.509804069995880127e-01	2.352941185235977173e-01	2.392156869173049927e-01	1.960784345865249634e-01	2.156862765550613403e-01	2.235294133424758911e-01	2.196078449487686157e-01	2.392156869173049927e-01	2.117647081613540649e-01	2.274509817361831665e-01	2.745098173618316650e-01	2.745098173618316650e-01
1.450980454683303833e-01	1.647058874368667603e-01	1.529411822557449341e-01	1.647058874368667603e-01	1.686274558305740356e-01	1.333333402872085571e-01	8.627451211214065552e-02	1.764705926179885864e-01	2.509804069995880127e-01	2.745098173618316650e-01	2.823529541492462158e-01	2.745098173618316650e-01	2.627451121807098389e-01	2.274509817361831665e-01	2.274509817361831665e-01	2.117647081613540649e-01	1.450980454683303833e-01	1.490196138620376587e-01	1.921568661928176880e-01	2.000000029802322388e-01	2.235294133424758911e-01	2.509804069995880127e-01	2.392156869173049927e-01	1.803921610116958618e-01	2.352941185235977173e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.313725501298904419e-01	2.196078449487686157e-01	2.274509817361831665e-01	2.666666805744171143e-01	2.705882489681243896e-01
1.098039224743843079e-01	1.529411822557449341e-01	1.568627506494522095e-01	1.568627506494522095e-01	1.294117718935012817e-01	1.137254908680915833e-01	9.803921729326248169e-02	2.117647081613540649e-01	2.431372553110122681e-01	2.078431397676467896e-01	1.725490242242813110e-01	2.588235437870025635e-01	2.313725501298904419e-01	2.039215713739395142e-01	2.235294133424758911e-01	2.078431397676467896e-01	1.254902034997940063e-01	1.372549086809158325e-01	1.568627506494522095e-01	1.647058874368667603e-01	1.960784345865249634e-01	2.392156869173049927e-01	1.803921610116958618e-01	1.882352977991104126e-01	2.470588237047195435e-01	2.431372553110122681e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.509804069995880127e-01
1.058823540806770325e-01	1.607843190431594849e-01	1.686274558305740356e-01	1.490196138620376587e-01	1.019607856869697571e-01	1.176470592617988586e-01	1.372549086809158325e-01	2.509804069995880127e-01	2.549019753932952881e-01	1.568627506494522095e-01	2.039215713739395142e-01	3.098039329051971436e-01	1.921568661928176880e-01	2.196078449487686157e-01	2.313725501298904419e-01	2.156862765550613403e-01	1.764705926179885864e-01	1.764705926179885864e-01	1.725490242242813110e-01	1.803921610116958618e-01	1.803921610116958618e-01	1.686274558305740356e-01	1.411764770746231079e-01	2.156862765550613403e-01	2.117647081613540649e-01	2.196078449487686157e-01	2.156862765550613403e-01	2.196078449487686157e-01	2.039215713739395142e-01	2.039215713739395142e-01	2.196078449487686157e-01	2.392156869173049927e-01
1.098039224743843079e-01	1.764705926179885864e-01	1.686274558305740356e-01	1.607843190431594849e-01	1.529411822557449341e-01	2.666666805744171143e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.705882489681243896e-01	1.725490242242813110e-01	9.019608050584793091e-02	1.490196138620376587e-01	2.196078449487686157e-01	2.549019753932952881e-01	2.549019753932952881e-01	2.509804069995880127e-01	2.078431397676467896e-01	1.882352977991104126e-01	2.117647081613540649e-01	1.882352977991104126e-01	1.647058874368667603e-01	1.294117718935012817e-01	1.647058874368667603e-01	1.725490242242813110e-01	1.921568661928176880e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.196078449487686157e-01	2.117647081613540649e-01	1.921568661928176880e-01	2.078431397676467896e-01	2.352941185235977173e-01
9.803921729326248169e-02	1.411764770746231079e-01	1.686274558305740356e-01	1.725490242242813110e-01	2.313725501298904419e-01	3.764705955982208252e-01	3.215686380863189697e-01	2.156862765550613403e-01	2.784313857555389404e-01	2.509804069995880127e-01	9.803921729326248169e-02	6.274510174989700317e-02	2.588235437870025635e-01	2.862745225429534912e-01	2.000000029802322388e-01	2.274509817361831665e-01	2.431372553110122681e-01	1.803921610116958618e-01	2.078431397676467896e-01	2.000000029802322388e-01	1.882352977991104126e-01	1.764705926179885864e-01	1.529411822557449341e-01	1.372549086809158325e-01	2.274509817361831665e-01	2.392156869173049927e-01	2.196078449487686157e-01	2.156862765550613403e-01	2.117647081613540649e-01	2.039215713739395142e-01	2.156862765550613403e-01	2.156862765550613403e-01
1.137254908680915833e-01	1.176470592617988586e-01	1.450980454683303833e-01	1.607843190431594849e-01	2.549019753932952881e-01	3.450980484485626221e-01	4.039215743541717529e-01	3.568627536296844482e-01	3.333333432674407959e-01	3.254902064800262451e-01	2.549019753932952881e-01	1.215686276555061340e-01	2.431372553110122681e-01	2.705882489681243896e-01	1.215686276555061340e-01	1.176470592617988586e-01	1.803921610116958618e-01	1.882352977991104126e-01	2.117647081613540649e-01	2.078431397676467896e-01	1.882352977991104126e-01	1.843137294054031372e-01	1.568627506494522095e-01	1.686274558305740356e-01	2.235294133424758911e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.078431397676467896e-01	2.078431397676467896e-01	2.235294133424758911e-01	2.196078449487686157e-01	2.000000029802322388e-01
1.450980454683303833e-01	1.490196138620376587e-01	1.686274558305740356e-01	1.803921610116958618e-01	2.470588237047195435e-01	3.176470696926116943e-01	4.470588266849517822e-01	4.549019634723663330e-01	4.588235318660736084e-01	4.196078479290008545e-01	3.450980484485626221e-01	2.000000029802322388e-01	2.078431397676467896e-01	2.196078449487686157e-01	7.843137532472610474e-02	8.235294371843338013e-02	7.450980693101882935e-02	1.411764770746231079e-01	2.431372553110122681e-01	2.117647081613540649e-01	1.686274558305740356e-01	1.529411822557449341e-01	1.333333402872085571e-01	1.647058874368667603e-01	1.921568661928176880e-01	2.431372553110122681e-01	2.392156869173049927e-01	2.117647081613540649e-01	2.000000029802322388e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.000000029802322388e-01
1.490196138620376587e-01	1.607843190431594849e-01	1.764705926179885864e-01	1.568627506494522095e-01	2.156862765550613403e-01	2.980392277240753174e-01	4.039215743541717529e-01	5.019608139991760254e-01	5.254902243614196777e-01	4.901960790157318115e-01	4.000000059604644775e-01	2.705882489681243896e-01	1.450980454683303833e-01	1.294117718935012817e-01	8.627451211214065552e-02	1.960784345865249634e-01	1.254902034997940063e-01	1.411764770746231079e-01	1.921568661928176880e-01	2.352941185235977173e-01	2.274509817361831665e-01	1.843137294054031372e-01	1.529411822557449341e-01	1.686274558305740356e-01	1.686274558305740356e-01	2.000000029802322388e-01	2.549019753932952881e-01	2.117647081613540649e-01	2.392156869173049927e-01	2.078431397676467896e-01	2.078431397676467896e-01	2.000000029802322388e-01
1.529411822557449341e-01	1.607843190431594849e-01	1.764705926179885864e-01	1.333333402872085571e-01	2.000000029802322388e-01	2.862745225429534912e-01	3.411764800548553467e-01	4.196078479290008545e-01	4.980392158031463623e-01	4.941176474094390869e-01	4.549019634723663330e-01	2.352941185235977173e-01	9.803921729326248169e-02	6.666667014360427856e-02	8.627451211214065552e-02	1.607843190431594849e-01	1.490196138620376587e-01	2.588235437870025635e-01	2.000000029802322388e-01	2.039215713739395142e-01	2.470588237047195435e-01	1.960784345865249634e-01	1.529411822557449341e-01	2.000000029802322388e-01	2.352941185235977173e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.117647081613540649e-01	2.392156869173049927e-01	1.882352977991104126e-01	1.882352977991104126e-01	1.960784345865249634e-01
1.568627506494522095e-01	1.568627506494522095e-01	1.725490242242813110e-01	1.215686276555061340e-01	1.372549086809158325e-01	2.156862765550613403e-01	2.901960909366607666e-01	3.098039329051971436e-01	3.529411852359771729e-01	4.156862795352935791e-01	4.156862795352935791e-01	2.392156869173049927e-01	1.529411822557449341e-01	6.666667014360427856e-02	8.235294371843338013e-02	1.215686276555061340e-01	1.921568661928176880e-01	3.058823645114898682e-01	2.666666805744171143e-01	2.196078449487686157e-01	2.039215713739395142e-01	1.921568661928176880e-01	1.568627506494522095e-01	1.607843190431594849e-01	2.000000029802322388e-01	2.980392277240753174e-01	3.294117748737335205e-01	2.549019753932952881e-01	1.921568661928176880e-01	1.529411822557449341e-01	1.607843190431594849e-01	1.803921610116958618e-01
1.686274558305740356e-01	1.490196138620376587e-01	1.450980454683303833e-01	1.254902034997940063e-01	9.019608050584793091e-02	1.568627506494522095e-01	2.313725501298904419e-01	2.470588237047195435e-01	2.666666805744171143e-01	3.568627536296844482e-01	4.039215743541717529e-01	3.058823645114898682e-01	1.647058874368667603e-01	1.490196138620376587e-01	1.137254908680915833e-01	9.019608050584793091e-02	1.529411822557449341e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.588235437870025635e-01	2.235294133424758911e-01	1.803921610116958618e-01	1.411764770746231079e-01	1.490196138620376587e-01	1.372549086809158325e-01	2.117647081613540649e-01	3.294117748737335205e-01	1.843137294054031372e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.450980454683303833e-01	1.647058874368667603e-01
1.647058874368667603e-01	1.450980454683303833e-01	1.372549086809158325e-01	1.294117718935012817e-01	7.843137532472610474e-02	1.411764770746231079e-01	2.000000029802322388e-01	2.117647081613540649e-01	2.470588237047195435e-01	3.058823645114898682e-01	3.686274588108062744e-01	3.333333432674407959e-01	2.196078449487686157e-01	1.607843190431594849e-01	2.000000029802322388e-01	2.078431397676467896e-01	1.568627506494522095e-01	2.431372553110122681e-01	2.549019753932952881e-01	2.352941185235977173e-01	2.392156869173049927e-01	1.725490242242813110e-01	1.333333402872085571e-01	1.333333402872085571e-01	1.333333402872085571e-01	1.333333402872085571e-01	1.764705926179885864e-01	1.098039224743843079e-01	1.294117718935012817e-01	1.411764770746231079e-01	1.725490242242813110e-01	1.803921610116958618e-01
1.607843190431594849e-01	1.333333402872085571e-01	1.450980454683303833e-01	1.294117718935012817e-01	9.019608050584793091e-02	9.411764889955520630e-02	1.411764770746231079e-01	2.000000029802322388e-01	2.352941185235977173e-01	2.901960909366607666e-01	3.568627536296844482e-01	3.137255012989044189e-01	1.137254908680915833e-01	1.058823540806770325e-01	2.078431397676467896e-01	2.745098173618316650e-01	1.882352977991104126e-01	1.529411822557449341e-01	2.274509817361831665e-01	2.039215713739395142e-01	2.078431397676467896e-01	1.607843190431594849e-01	1.372549086809158325e-01	1.294117718935012817e-01	1.137254908680915833e-01	1.019607856869697571e-01	1.764705926179885864e-01	1.882352977991104126e-01	1.607843190431594849e-01	1.647058874368667603e-01	2.039215713739395142e-01	1.960784345865249634e-01
1.372549086809158325e-01	1.254902034997940063e-01	1.372549086809158325e-01	1.372549086809158325e-01	9.803921729326248169e-02	6.274510174989700317e-02	8.235294371843338013e-02	1.607843190431594849e-01	2.352941185235977173e-01	2.470588237047195435e-01	2.666666805744171143e-01	1.882352977991104126e-01	4.313725605607032776e-02	1.058823540806770325e-01	1.450980454683303833e-01	2.078431397676467896e-01	1.686274558305740356e-01	8.627451211214065552e-02	1.882352977991104126e-01	1.764705926179885864e-01	1.803921610116958618e-01	1.411764770746231079e-01	1.568627506494522095e-01	1.372549086809158325e-01	1.215686276555061340e-01	1.137254908680915833e-01	1.882352977991104126e-01	2.078431397676467896e-01	1.333333402872085571e-01	1.529411822557449341e-01	1.960784345865249634e-01	2.039215713739395142e-01
1.529411822557449341e-01	1.490196138620376587e-01	1.529411822557449341e-01	1.529411822557449341e-01	8.627451211214065552e-02	5.490196123719215393e-02	6.274510174989700317e-02	1.254902034997940063e-01	1.568627506494522095e-01	1.450980454683303833e-01	1.647058874368667603e-01	7.843137532472610474e-02	3.137255087494850159e-02	3.921568766236305237e-02	1.098039224743843079e-01	2.117647081613540649e-01	2.000000029802322388e-01	7.450980693101882935e-02	6.666667014360427856e-02	1.372549086809158325e-01	9.803921729326248169e-02	1.607843190431594849e-01	1.843137294054031372e-01	1.568627506494522095e-01	1.647058874368667603e-01	1.529411822557449341e-01	1.803921610116958618e-01	1.568627506494522095e-01	1.215686276555061340e-01	1.450980454683303833e-01	1.529411822557449341e-01	1.843137294054031372e-01
1.529411822557449341e-01	1.568627506494522095e-01	1.529411822557449341e-01	1.058823540806770325e-01	6.666667014360427856e-02	4.313725605607032776e-02	9.019608050584793091e-02	9.803921729326248169e-02	6.274510174989700317e-02	7.450980693101882935e-02	6.666667014360427856e-02	1.960784383118152618e-02	1.176470611244440079e-02	1.960784383118152618e-02	7.843137532472610474e-02	1.803921610116958618e-01	2.588235437870025635e-01	1.058823540806770325e-01	2.352941222488880157e-02	6.666667014360427856e-02	9.803921729326248169e-02	1.803921610116958618e-01	1.450980454683303833e-01	1.686274558305740356e-01	1.725490242242813110e-01	1.882352977991104126e-01	1.960784345865249634e-01	1.490196138620376587e-01	1.333333402872085571e-01	1.372549086809158325e-01	1.215686276555061340e-01	1.372549086809158325e-01
1.647058874368667603e-01	1.686274558305740356e-01	1.411764770746231079e-01	1.019607856869697571e-01	9.019608050584793091e-02	5.490196123719215393e-02	1.058823540806770325e-01	8.235294371843338013e-02	7.058823853731155396e-02	6.274510174989700317e-02	3.137255087494850159e-02	1.568627543747425079e-02	1.568627543747425079e-02	1.176470611244440079e-02	4.313725605607032776e-02	1.254902034997940063e-01	2.392156869173049927e-01	1.568627506494522095e-01	2.745098061859607697e-02	3.137255087494850159e-02	9.803921729326248169e-02	1.294117718935012817e-01	1.490196138620376587e-01	1.960784345865249634e-01	1.725490242242813110e-01	1.921568661928176880e-01	1.764705926179885864e-01	1.254902034997940063e-01	1.137254908680915833e-01	1.294117718935012817e-01	1.411764770746231079e-01	1.568627506494522095e-01
1.725490242242813110e-01	1.803921610116958618e-01	1.294117718935012817e-01	9.019608050584793091e-02	9.803921729326248169e-02	9.803921729326248169e-02	9.411764889955520630e-02	8.627451211214065552e-02	1.019607856869697571e-01	9.411764889955520630e-02	5.882352963089942932e-02	2.352941222488880157e-02	1.568627543747425079e-02	1.568627543747425079e-02	4.313725605607032776e-02	8.627451211214065552e-02	1.960784345865249634e-01	2.196078449487686157e-01	3.921568766236305237e-02	2.745098061859607697e-02	5.882352963089942932e-02	7.450980693101882935e-02	2.117647081613540649e-01	2.313725501298904419e-01	1.568627506494522095e-01	2.000000029802322388e-01	1.764705926179885864e-01	9.019608050584793091e-02	9.019608050584793091e-02	1.137254908680915833e-01	1.647058874368667603e-01	1.882352977991104126e-01
1.529411822557449341e-01	1.686274558305740356e-01	1.450980454683303833e-01	1.137254908680915833e-01	1.098039224743843079e-01	1.098039224743843079e-01	1.058823540806770325e-01	1.058823540806770325e-01	1.294117718935012817e-01	1.647058874368667603e-01	3.529411926865577698e-02	7.843137718737125397e-03	7.843137718737125397e-03	1.176470611244440079e-02	5.490196123719215393e-02	1.333333402872085571e-01	1.607843190431594849e-01	1.843137294054031372e-01	1.568627506494522095e-01	1.490196138620376587e-01	5.490196123719215393e-02	3.921568766236305237e-02	1.686274558305740356e-01	2.078431397676467896e-01	1.333333402872085571e-01	1.803921610116958618e-01	1.764705926179885864e-01	1.294117718935012817e-01	1.176470592617988586e-01	9.411764889955520630e-02	1.019607856869697571e-01	1.254902034997940063e-01
1.254902034997940063e-01	1.215686276555061340e-01	1.333333402872085571e-01	1.333333402872085571e-01	1.215686276555061340e-01	8.627451211214065552e-02	1.098039224743843079e-01	1.019607856869697571e-01	1.215686276555061340e-01	1.411764770746231079e-01	1.176470611244440079e-02	7.843137718737125397e-03	7.843137718737125397e-03	1.568627543747425079e-02	7.058823853731155396e-02	1.607843190431594849e-01	1.372549086809158325e-01	7.058823853731155396e-02	1.607843190431594849e-01	2.117647081613540649e-01	7.058823853731155396e-02	2.352941222488880157e-02	9.019608050584793091e-02	1.843137294054031372e-01	1.529411822557449341e-01	1.803921610116958618e-01	1.764705926179885864e-01	1.411764770746231079e-01	1.215686276555061340e-01	9.411764889955520630e-02	1.019607856869697571e-01	1.098039224743843079e-01
9.019608050584793091e-02	7.450980693101882935e-02	1.137254908680915833e-01	1.215686276555061340e-01	1.411764770746231079e-01	9.803921729326248169e-02	1.019607856869697571e-01	5.490196123719215393e-02	9.019608050584793091e-02	6.666667014360427856e-02	1.960784383118152618e-02	1.568627543747425079e-02	3.921568859368562698e-03	1.568627543747425079e-02	7.843137532472610474e-02	1.215686276555061340e-01	1.058823540806770325e-01	3.529411926865577698e-02	3.529411926865577698e-02	7.450980693101882935e-02	3.137255087494850159e-02	2.352941222488880157e-02	5.882352963089942932e-02	1.254902034997940063e-01	1.764705926179885864e-01	1.764705926179885864e-01	1.529411822557449341e-01	1.254902034997940063e-01	9.411764889955520630e-02	8.235294371843338013e-02	9.411764889955520630e-02	1.058823540806770325e-01
1.294117718935012817e-01	1.176470592617988586e-01	1.176470592617988586e-01	1.176470592617988586e-01	1.882352977991104126e-01	9.803921729326248169e-02	5.490196123719215393e-02	3.921568766236305237e-02	9.019608050584793091e-02	5.098039284348487854e-02	1.568627543747425079e-02	7.843137718737125397e-03	1.568627543747425079e-02	2.352941222488880157e-02	4.313725605607032776e-02	6.666667014360427856e-02	5.490196123719215393e-02	3.921568766236305237e-02	3.529411926865577698e-02	3.921568766236305237e-02	1.568627543747425079e-02	1.568627543747425079e-02	4.705882444977760315e-02	1.529411822557449341e-01	2.274509817361831665e-01	1.215686276555061340e-01	1.176470592617988586e-01	8.627451211214065552e-02	5.098039284348487854e-02	6.274510174989700317e-02	8.627451211214065552e-02	1.058823540806770325e-01
1.960784345865249634e-01	1.725490242242813110e-01	1.450980454683303833e-01	1.215686276555061340e-01	1.764705926179885864e-01	1.019607856869697571e-01	3.137255087494850159e-02	5.490196123719215393e-02	8.235294371843338013e-02	3.529411926865577698e-02	3.529411926865577698e-02	4.705882444977760315e-02	4.705882444977760315e-02	4.313725605607032776e-02	5.490196123719215393e-02	7.058823853731155396e-02	1.372549086809158325e-01	1.058823540806770325e-01	6.666667014360427856e-02	3.137255087494850159e-02	4.705882444977760315e-02	9.803921729326248169e-02	8.627451211214065552e-02	1.411764770746231079e-01	1.490196138620376587e-01	9.803921729326248169e-02	8.627451211214065552e-02	9.019608050584793091e-02	7.058823853731155396e-02	6.274510174989700317e-02	8.235294371843338013e-02	9.019608050584793091e-02
2.156862765550613403e-01	1.882352977991104126e-01	1.647058874368667603e-01	1.333333402872085571e-01	1.843137294054031372e-01	1.176470592617988586e-01	2.745098061859607697e-02	8.235294371843338013e-02	8.627451211214065552e-02	2.352941222488880157e-02	7.450980693101882935e-02	9.411764889955520630e-02	4.313725605607032776e-02	3.921568766236305237e-02	1.137254908680915833e-01	2.000000029802322388e-01	2.352941185235977173e-01	9.411764889955520630e-02	3.529411926865577698e-02	1.568627543747425079e-02	5.882352963089942932e-02	1.254902034997940063e-01	1.686274558305740356e-01	1.568627506494522095e-01	1.333333402872085571e-01	1.098039224743843079e-01	7.450980693101882935e-02	9.019608050584793091e-02	8.627451211214065552e-02	8.235294371843338013e-02	7.843137532472610474e-02	7.450980693101882935e-02


==> Cifra_figuretem/0.039/originaldataBlue7.0.txt <==
2.117647081613540649e-01	1.568627506494522095e-01	1.764705926179885864e-01	2.156862765550613403e-01	2.196078449487686157e-01	2.862745225429534912e-01	2.705882489681243896e-01	1.607843190431594849e-01	1.803921610116958618e-01	2.039215713739395142e-01	2.196078449487686157e-01	2.274509817361831665e-01	2.549019753932952881e-01	2.823529541492462158e-01	2.470588237047195435e-01	2.549019753932952881e-01	2.588235437870025635e-01	2.705882489681243896e-01	3.137255012989044189e-01	3.568627536296844482e-01	4.352941215038299561e-01	3.921568691730499268e-01	3.529411852359771729e-01	3.568627536296844482e-01	4.156862795352935791e-01	3.647058904170989990e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.568627536296844482e-01	3.843137323856353760e-01
1.960784345865249634e-01	1.450980454683303833e-01	1.725490242242813110e-01	1.411764770746231079e-01	1.098039224743843079e-01	2.588235437870025635e-01	2.156862765550613403e-01	1.647058874368667603e-01	1.725490242242813110e-01	1.725490242242813110e-01	1.921568661928176880e-01	2.117647081613540649e-01	3.137255012989044189e-01	3.254902064800262451e-01	2.823529541492462158e-01	2.431372553110122681e-01	2.509804069995880127e-01	3.333333432674407959e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.882353007793426514e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.176470696926116943e-01	3.019607961177825928e-01	3.176470696926116943e-01	3.372549116611480713e-01
1.137254908680915833e-01	1.333333402872085571e-01	1.843137294054031372e-01	2.431372553110122681e-01	2.156862765550613403e-01	1.843137294054031372e-01	1.568627506494522095e-01	1.686274558305740356e-01	1.686274558305740356e-01	1.725490242242813110e-01	2.235294133424758911e-01	2.666666805744171143e-01	4.078431427478790283e-01	4.431372582912445068e-01	4.235294163227081299e-01	4.039215743541717529e-01	4.274509847164154053e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.509803950786590576e-01	4.549019634723663330e-01	4.274509847164154053e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.921568691730499268e-01	4.235294163227081299e-01	3.960784375667572021e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.000000059604644775e-01	3.843137323856353760e-01	3.764705955982208252e-01
1.372549086809158325e-01	1.568627506494522095e-01	1.647058874368667603e-01	3.607843220233917236e-01	4.352941215038299561e-01	2.431372553110122681e-01	1.490196138620376587e-01	1.725490242242813110e-01	1.254902034997940063e-01	1.803921610116958618e-01	3.058823645114898682e-01	2.823529541492462158e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.274509847164154053e-01	4.352941215038299561e-01	4.549019634723663330e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.509803950786590576e-01	4.392156898975372314e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.313725531101226807e-01	4.117647111415863037e-01
2.000000029802322388e-01	1.960784345865249634e-01	2.235294133424758911e-01	1.490196138620376587e-01	2.235294133424758911e-01	2.156862765550613403e-01	1.529411822557449341e-01	1.450980454683303833e-01	1.411764770746231079e-01	1.411764770746231079e-01	2.196078449487686157e-01	1.921568661928176880e-01	3.058823645114898682e-01	3.686274588108062744e-01	3.372549116611480713e-01	3.254902064800262451e-01	3.490196168422698975e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.647058904170989990e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.725490272045135498e-01	3.725490272045135498e-01	3.607843220233917236e-01	3.607843220233917236e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.254902064800262451e-01
2.941176593303680420e-01	2.980392277240753174e-01	3.529411852359771729e-01	2.627451121807098389e-01	2.392156869173049927e-01	1.529411822557449341e-01	1.490196138620376587e-01	1.098039224743843079e-01	1.725490242242813110e-01	2.745098173618316650e-01	2.784313857555389404e-01	2.666666805744171143e-01	3.098039329051971436e-01	3.568627536296844482e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.843137323856353760e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.882353007793426514e-01	3.882353007793426514e-01	3.803921639919281006e-01	3.568627536296844482e-01
3.647058904170989990e-01	3.450980484485626221e-01	3.686274588108062744e-01	5.019608139991760254e-01	6.078431606292724609e-01	2.509804069995880127e-01	1.333333402872085571e-01	1.098039224743843079e-01	8.627451211214065552e-02	2.352941185235977173e-01	3.764705955982208252e-01	3.921568691730499268e-01	3.764705955982208252e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.117647111415863037e-01	4.117647111415863037e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.196078479290008545e-01	3.960784375667572021e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.235294163227081299e-01	4.274509847164154053e-01	4.274509847164154053e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.117647111415863037e-01	4.078431427478790283e-01
3.725490272045135498e-01	3.647058904170989990e-01	3.647058904170989990e-01	4.039215743541717529e-01	5.882353186607360840e-01	2.588235437870025635e-01	1.137254908680915833e-01	1.372549086809158325e-01	9.411764889955520630e-02	5.882352963089942932e-02	1.725490242242813110e-01	3.803921639919281006e-01	4.039215743541717529e-01	4.000000059604644775e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.196078479290008545e-01	4.549019634723663330e-01	4.549019634723663330e-01	4.235294163227081299e-01	4.313725531101226807e-01	4.392156898975372314e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.274509847164154053e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.078431427478790283e-01
3.490196168422698975e-01	3.764705955982208252e-01	3.764705955982208252e-01	3.882353007793426514e-01	4.274509847164154053e-01	1.529411822557449341e-01	1.098039224743843079e-01	1.568627506494522095e-01	1.450980454683303833e-01	7.450980693101882935e-02	5.490196123719215393e-02	1.921568661928176880e-01	3.686274588108062744e-01	4.196078479290008545e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.470588266849517822e-01	4.784313738346099854e-01	4.352941215038299561e-01	3.960784375667572021e-01	3.372549116611480713e-01	3.254902064800262451e-01	4.274509847164154053e-01	5.333333611488342285e-01	4.901960790157318115e-01	4.352941215038299561e-01	4.313725531101226807e-01	4.470588266849517822e-01	4.313725531101226807e-01	4.313725531101226807e-01	4.470588266849517822e-01	4.274509847164154053e-01
3.411764800548553467e-01	3.607843220233917236e-01	3.843137323856353760e-01	4.431372582912445068e-01	4.862745106220245361e-01	1.764705926179885864e-01	8.627451211214065552e-02	1.176470592617988586e-01	1.411764770746231079e-01	8.627451211214065552e-02	9.411764889955520630e-02	7.843137532472610474e-02	1.647058874368667603e-01	2.745098173618316650e-01	3.647058904170989990e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.686274588108062744e-01	2.901960909366607666e-01	3.019607961177825928e-01	2.352941185235977173e-01	1.725490242242813110e-01	2.705882489681243896e-01	6.627451181411743164e-01	7.607843279838562012e-01	5.450980663299560547e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.666666686534881592e-01	4.509803950786590576e-01
4.117647111415863037e-01	3.960784375667572021e-01	4.078431427478790283e-01	4.901960790157318115e-01	6.196078658103942871e-01	2.313725501298904419e-01	6.274510174989700317e-02	1.019607856869697571e-01	1.647058874368667603e-01	1.176470592617988586e-01	1.137254908680915833e-01	9.803921729326248169e-02	9.411764889955520630e-02	1.607843190431594849e-01	2.235294133424758911e-01	2.509804069995880127e-01	2.117647081613540649e-01	1.960784345865249634e-01	1.803921610116958618e-01	1.764705926179885864e-01	1.647058874368667603e-01	1.568627506494522095e-01	1.607843190431594849e-01	3.725490272045135498e-01	7.764706015586853027e-01	8.705882430076599121e-01	6.352941393852233887e-01	5.098039507865905762e-01	4.862745106220245361e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.784313738346099854e-01
4.235294163227081299e-01	4.274509847164154053e-01	4.470588266849517822e-01	5.098039507865905762e-01	4.980392158031463623e-01	2.313725501298904419e-01	1.686274558305740356e-01	5.882352963089942932e-02	1.333333402872085571e-01	1.098039224743843079e-01	1.176470592617988586e-01	1.137254908680915833e-01	9.803921729326248169e-02	1.450980454683303833e-01	1.803921610116958618e-01	1.803921610116958618e-01	1.607843190431594849e-01	1.686274558305740356e-01	1.725490242242813110e-01	1.607843190431594849e-01	1.568627506494522095e-01	1.450980454683303833e-01	1.411764770746231079e-01	2.156862765550613403e-01	5.529412031173706055e-01	9.176470637321472168e-01	8.470588326454162598e-01	6.078431606292724609e-01	5.411764979362487793e-01	5.019608139991760254e-01	5.019608139991760254e-01	5.137255191802978516e-01
4.039215743541717529e-01	4.235294163227081299e-01	4.470588266849517822e-01	4.431372582912445068e-01	2.745098173618316650e-01	2.117647081613540649e-01	3.607843220233917236e-01	7.450980693101882935e-02	7.450980693101882935e-02	1.058823540806770325e-01	1.215686276555061340e-01	1.215686276555061340e-01	1.176470592617988586e-01	1.254902034997940063e-01	1.411764770746231079e-01	1.529411822557449341e-01	1.450980454683303833e-01	1.568627506494522095e-01	1.568627506494522095e-01	1.490196138620376587e-01	1.294117718935012817e-01	1.294117718935012817e-01	1.333333402872085571e-01	1.254902034997940063e-01	4.000000059604644775e-01	7.333333492279052734e-01	8.156862854957580566e-01	4.392156898975372314e-01	3.960784375667572021e-01	5.450980663299560547e-01	5.176470875740051270e-01	5.058823823928833008e-01
4.313725531101226807e-01	4.117647111415863037e-01	4.392156898975372314e-01	4.549019634723663330e-01	3.490196168422698975e-01	3.529411852359771729e-01	4.784313738346099854e-01	2.196078449487686157e-01	5.490196123719215393e-02	1.176470592617988586e-01	1.294117718935012817e-01	1.137254908680915833e-01	1.098039224743843079e-01	1.098039224743843079e-01	9.803921729326248169e-02	1.176470592617988586e-01	1.254902034997940063e-01	1.333333402872085571e-01	1.372549086809158325e-01	1.372549086809158325e-01	1.019607856869697571e-01	1.215686276555061340e-01	1.333333402872085571e-01	9.803921729326248169e-02	3.333333432674407959e-01	5.725490450859069824e-01	6.313725709915161133e-01	4.274509847164154053e-01	1.921568661928176880e-01	3.843137323856353760e-01	4.941176474094390869e-01	4.784313738346099854e-01
4.705882370471954346e-01	4.313725531101226807e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.549019634723663330e-01	4.352941215038299561e-01	2.666666805744171143e-01	1.882352977991104126e-01	1.411764770746231079e-01	1.294117718935012817e-01	1.176470592617988586e-01	1.137254908680915833e-01	1.137254908680915833e-01	9.411764889955520630e-02	1.176470592617988586e-01	1.450980454683303833e-01	1.294117718935012817e-01	1.254902034997940063e-01	1.725490242242813110e-01	1.294117718935012817e-01	1.019607856869697571e-01	1.333333402872085571e-01	1.058823540806770325e-01	3.058823645114898682e-01	5.058823823928833008e-01	5.058823823928833008e-01	5.294117927551269531e-01	3.803921639919281006e-01	3.686274588108062744e-01	4.745098054409027100e-01	5.019608139991760254e-01
4.588235318660736084e-01	4.235294163227081299e-01	4.509803950786590576e-01	4.274509847164154053e-01	4.078431427478790283e-01	4.117647111415863037e-01	4.156862795352935791e-01	2.156862765550613403e-01	3.098039329051971436e-01	1.647058874368667603e-01	1.137254908680915833e-01	1.294117718935012817e-01	1.372549086809158325e-01	1.333333402872085571e-01	1.098039224743843079e-01	1.294117718935012817e-01	1.411764770746231079e-01	9.803921729326248169e-02	1.333333402872085571e-01	1.843137294054031372e-01	1.686274558305740356e-01	1.137254908680915833e-01	1.176470592617988586e-01	9.411764889955520630e-02	2.745098173618316650e-01	4.784313738346099854e-01	4.078431427478790283e-01	4.588235318660736084e-01	5.019608139991760254e-01	4.980392158031463623e-01	4.980392158031463623e-01	5.019608139991760254e-01
4.392156898975372314e-01	4.431372582912445068e-01	4.588235318660736084e-01	4.392156898975372314e-01	4.117647111415863037e-01	4.000000059604644775e-01	4.117647111415863037e-01	2.823529541492462158e-01	2.823529541492462158e-01	1.882352977991104126e-01	8.627451211214065552e-02	1.098039224743843079e-01	1.215686276555061340e-01	1.333333402872085571e-01	1.098039224743843079e-01	9.019608050584793091e-02	8.235294371843338013e-02	1.607843190431594849e-01	1.921568661928176880e-01	7.058823853731155396e-02	9.411764889955520630e-02	1.333333402872085571e-01	8.235294371843338013e-02	8.235294371843338013e-02	2.156862765550613403e-01	4.549019634723663330e-01	3.647058904170989990e-01	3.843137323856353760e-01	4.313725531101226807e-01	4.627451002597808838e-01	4.666666686534881592e-01	4.627451002597808838e-01
4.196078479290008545e-01	4.588235318660736084e-01	4.549019634723663330e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.274509847164154053e-01	4.000000059604644775e-01	3.882353007793426514e-01	2.274509817361831665e-01	1.411764770746231079e-01	1.058823540806770325e-01	1.215686276555061340e-01	9.019608050584793091e-02	1.176470592617988586e-01	1.254902034997940063e-01	1.411764770746231079e-01	2.784313857555389404e-01	4.039215743541717529e-01	3.882353007793426514e-01	1.450980454683303833e-01	7.058823853731155396e-02	1.803921610116958618e-01	1.254902034997940063e-01	9.411764889955520630e-02	1.607843190431594849e-01	3.960784375667572021e-01	4.156862795352935791e-01	4.392156898975372314e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.313725531101226807e-01	4.274509847164154053e-01
4.352941215038299561e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.196078479290008545e-01	4.274509847164154053e-01	3.294117748737335205e-01	7.450980693101882935e-02	1.098039224743843079e-01	1.568627506494522095e-01	1.019607856869697571e-01	2.431372553110122681e-01	3.686274588108062744e-01	3.882353007793426514e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.745098054409027100e-01	3.450980484485626221e-01	1.254902034997940063e-01	2.470588237047195435e-01	3.490196168422698975e-01	1.803921610116958618e-01	1.254902034997940063e-01	3.058823645114898682e-01	4.588235318660736084e-01	4.352941215038299561e-01	4.313725531101226807e-01	4.235294163227081299e-01	3.960784375667572021e-01	4.078431427478790283e-01
4.509803950786590576e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.470588266849517822e-01	4.549019634723663330e-01	4.823529422283172607e-01	4.745098054409027100e-01	1.843137294054031372e-01	1.843137294054031372e-01	1.843137294054031372e-01	1.254902034997940063e-01	4.352941215038299561e-01	4.745098054409027100e-01	4.313725531101226807e-01	4.117647111415863037e-01	4.196078479290008545e-01	4.509803950786590576e-01	4.549019634723663330e-01	2.352941185235977173e-01	2.039215713739395142e-01	3.960784375667572021e-01	3.529411852359771729e-01	8.235294371843338013e-02	2.156862765550613403e-01	4.627451002597808838e-01	4.078431427478790283e-01	3.960784375667572021e-01	4.235294163227081299e-01	3.882353007793426514e-01	3.921568691730499268e-01
4.549019634723663330e-01	4.509803950786590576e-01	4.352941215038299561e-01	4.470588266849517822e-01	4.784313738346099854e-01	4.392156898975372314e-01	4.627451002597808838e-01	4.705882370471954346e-01	4.549019634723663330e-01	2.901960909366607666e-01	1.803921610116958618e-01	1.725490242242813110e-01	1.333333402872085571e-01	4.196078479290008545e-01	4.196078479290008545e-01	3.843137323856353760e-01	3.960784375667572021e-01	3.843137323856353760e-01	4.117647111415863037e-01	4.352941215038299561e-01	3.333333432674407959e-01	2.509804069995880127e-01	3.254902064800262451e-01	4.078431427478790283e-01	2.000000029802322388e-01	2.156862765550613403e-01	4.784313738346099854e-01	4.000000059604644775e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.725490272045135498e-01	4.156862795352935791e-01
4.470588266849517822e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.470588266849517822e-01	4.549019634723663330e-01	4.313725531101226807e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.352941215038299561e-01	3.333333432674407959e-01	1.764705926179885864e-01	1.960784345865249634e-01	1.960784345865249634e-01	4.078431427478790283e-01	4.274509847164154053e-01	4.000000059604644775e-01	3.882353007793426514e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.039215743541717529e-01	4.509803950786590576e-01	4.431372582912445068e-01	3.568627536296844482e-01	4.039215743541717529e-01	4.156862795352935791e-01	3.568627536296844482e-01	4.666666686534881592e-01	4.588235318660736084e-01	3.921568691730499268e-01	3.803921639919281006e-01	4.039215743541717529e-01	4.627451002597808838e-01
4.117647111415863037e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.156862795352935791e-01	3.921568691730499268e-01	3.960784375667572021e-01	3.960784375667572021e-01	4.117647111415863037e-01	3.882353007793426514e-01	3.529411852359771729e-01	2.235294133424758911e-01	2.666666805744171143e-01	3.411764800548553467e-01	4.274509847164154053e-01	4.078431427478790283e-01	4.078431427478790283e-01	4.000000059604644775e-01	4.313725531101226807e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.666666686534881592e-01	6.156862974166870117e-01	4.078431427478790283e-01	4.509803950786590576e-01	4.862745106220245361e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.431372582912445068e-01	4.117647111415863037e-01	4.274509847164154053e-01	4.588235318660736084e-01	4.392156898975372314e-01
4.117647111415863037e-01	3.960784375667572021e-01	4.235294163227081299e-01	3.882353007793426514e-01	3.411764800548553467e-01	3.333333432674407959e-01	3.843137323856353760e-01	4.352941215038299561e-01	4.117647111415863037e-01	4.235294163227081299e-01	3.372549116611480713e-01	4.627451002597808838e-01	5.450980663299560547e-01	4.431372582912445068e-01	3.882353007793426514e-01	4.117647111415863037e-01	3.607843220233917236e-01	4.039215743541717529e-01	4.705882370471954346e-01	4.823529422283172607e-01	4.627451002597808838e-01	5.333333611488342285e-01	3.803921639919281006e-01	3.843137323856353760e-01	4.235294163227081299e-01	4.117647111415863037e-01	4.078431427478790283e-01	3.568627536296844482e-01	4.196078479290008545e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.705882370471954346e-01
4.078431427478790283e-01	4.117647111415863037e-01	4.078431427478790283e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.803921639919281006e-01	3.882353007793426514e-01	4.313725531101226807e-01	4.235294163227081299e-01	4.627451002597808838e-01	5.019608139991760254e-01	5.882353186607360840e-01	5.843137502670288086e-01	4.470588266849517822e-01	3.960784375667572021e-01	4.313725531101226807e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.509803950786590576e-01	4.549019634723663330e-01	4.000000059604644775e-01	4.431372582912445068e-01	3.843137323856353760e-01	3.411764800548553467e-01	3.764705955982208252e-01	3.921568691730499268e-01	4.000000059604644775e-01	3.137255012989044189e-01	3.529411852359771729e-01	3.921568691730499268e-01	4.196078479290008545e-01	4.392156898975372314e-01
3.882353007793426514e-01	3.843137323856353760e-01	3.372549116611480713e-01	3.058823645114898682e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.647058904170989990e-01	4.000000059604644775e-01	3.843137323856353760e-01	4.117647111415863037e-01	4.627451002597808838e-01	5.647059082984924316e-01	5.450980663299560547e-01	4.196078479290008545e-01	3.647058904170989990e-01	4.000000059604644775e-01	3.882353007793426514e-01	3.803921639919281006e-01	3.843137323856353760e-01	3.882353007793426514e-01	3.686274588108062744e-01	4.392156898975372314e-01	4.235294163227081299e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.725490272045135498e-01	3.294117748737335205e-01	2.980392277240753174e-01	3.529411852359771729e-01	3.725490272045135498e-01	3.882353007793426514e-01
3.960784375667572021e-01	4.000000059604644775e-01	3.607843220233917236e-01	3.254902064800262451e-01	3.568627536296844482e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.843137323856353760e-01	3.764705955982208252e-01	3.803921639919281006e-01	4.196078479290008545e-01	4.627451002597808838e-01	4.980392158031463623e-01	4.392156898975372314e-01	3.333333432674407959e-01	3.607843220233917236e-01	3.882353007793426514e-01	3.137255012989044189e-01	3.568627536296844482e-01	3.333333432674407959e-01	3.333333432674407959e-01	4.235294163227081299e-01	4.313725531101226807e-01	3.529411852359771729e-01	3.215686380863189697e-01	3.019607961177825928e-01	3.490196168422698975e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.803921639919281006e-01
3.686274588108062744e-01	3.490196168422698975e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.215686380863189697e-01	3.294117748737335205e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.529411852359771729e-01	3.843137323856353760e-01	4.000000059604644775e-01	3.843137323856353760e-01	4.313725531101226807e-01	4.274509847164154053e-01	3.019607961177825928e-01	3.137255012989044189e-01	3.490196168422698975e-01	2.745098173618316650e-01	2.941176593303680420e-01	3.137255012989044189e-01	2.745098173618316650e-01	3.764705955982208252e-01	4.431372582912445068e-01	3.254902064800262451e-01	2.745098173618316650e-01	2.941176593303680420e-01	3.254902064800262451e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.372549116611480713e-01
3.490196168422698975e-01	3.137255012989044189e-01	3.411764800548553467e-01	3.372549116611480713e-01	2.901960909366607666e-01	3.372549116611480713e-01	3.960784375667572021e-01	3.294117748737335205e-01	3.215686380863189697e-01	3.803921639919281006e-01	3.803921639919281006e-01	4.039215743541717529e-01	4.117647111415863037e-01	4.039215743541717529e-01	3.411764800548553467e-01	3.058823645114898682e-01	2.980392277240753174e-01	2.862745225429534912e-01	2.784313857555389404e-01	3.137255012989044189e-01	2.823529541492462158e-01	3.529411852359771729e-01	4.156862795352935791e-01	3.019607961177825928e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.823529541492462158e-01	3.019607961177825928e-01	2.784313857555389404e-01	3.215686380863189697e-01	3.607843220233917236e-01	3.254902064800262451e-01
3.372549116611480713e-01	3.333333432674407959e-01	3.568627536296844482e-01	3.098039329051971436e-01	2.901960909366607666e-01	3.725490272045135498e-01	4.078431427478790283e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.882353007793426514e-01	4.352941215038299561e-01	4.352941215038299561e-01	3.960784375667572021e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.764705955982208252e-01	3.450980484485626221e-01	3.372549116611480713e-01	3.176470696926116943e-01	3.019607961177825928e-01	3.450980484485626221e-01	3.686274588108062744e-01	2.901960909366607666e-01	2.666666805744171143e-01	2.431372553110122681e-01	2.784313857555389404e-01	3.254902064800262451e-01	3.333333432674407959e-01	3.607843220233917236e-01	3.647058904170989990e-01	3.372549116611480713e-01
3.450980484485626221e-01	3.333333432674407959e-01	3.764705955982208252e-01	3.686274588108062744e-01	3.764705955982208252e-01	4.274509847164154053e-01	4.470588266849517822e-01	4.117647111415863037e-01	3.803921639919281006e-01	4.000000059604644775e-01	4.000000059604644775e-01	4.627451002597808838e-01	4.431372582912445068e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.686274588108062744e-01	4.117647111415863037e-01	4.000000059604644775e-01	3.803921639919281006e-01	3.215686380863189697e-01	3.294117748737335205e-01	3.764705955982208252e-01	3.843137323856353760e-01	3.019607961177825928e-01	2.901960909366607666e-01	2.862745225429534912e-01	2.823529541492462158e-01	3.411764800548553467e-01	3.647058904170989990e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.647058904170989990e-01
3.568627536296844482e-01	3.725490272045135498e-01	4.039215743541717529e-01	4.196078479290008545e-01	3.921568691730499268e-01	4.156862795352935791e-01	4.352941215038299561e-01	4.274509847164154053e-01	3.803921639919281006e-01	3.764705955982208252e-01	3.529411852359771729e-01	4.392156898975372314e-01	4.705882370471954346e-01	3.921568691730499268e-01	3.254902064800262451e-01	3.098039329051971436e-01	3.333333432674407959e-01	4.000000059604644775e-01	3.843137323856353760e-01	3.607843220233917236e-01	3.960784375667572021e-01	3.921568691730499268e-01	3.803921639919281006e-01	2.980392277240753174e-01	3.058823645114898682e-01	3.137255012989044189e-01	2.941176593303680420e-01	3.411764800548553467e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.921568691730499268e-01	4.039215743541717529e-01


==> Cifra_figuretem/0.039/originaldataBlue8.0.txt <==
4.000000059604644775e-01	3.960784375667572021e-01	4.235294163227081299e-01	4.392156898975372314e-01	4.313725531101226807e-01	4.392156898975372314e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.666666686534881592e-01	4.549019634723663330e-01	4.627451002597808838e-01	4.627451002597808838e-01	4.745098054409027100e-01	4.901960790157318115e-01	4.784313738346099854e-01	4.941176474094390869e-01	4.862745106220245361e-01	4.901960790157318115e-01	4.941176474094390869e-01	4.392156898975372314e-01	4.196078479290008545e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.470588266849517822e-01	4.509803950786590576e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.784313738346099854e-01	4.705882370471954346e-01	4.784313738346099854e-01	4.862745106220245361e-01
3.960784375667572021e-01	4.039215743541717529e-01	4.078431427478790283e-01	4.274509847164154053e-01	4.352941215038299561e-01	4.352941215038299561e-01	4.392156898975372314e-01	4.627451002597808838e-01	4.823529422283172607e-01	5.098039507865905762e-01	4.980392158031463623e-01	4.941176474094390869e-01	4.588235318660736084e-01	4.313725531101226807e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.352941215038299561e-01	4.392156898975372314e-01	4.235294163227081299e-01	4.549019634723663330e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.274509847164154053e-01	4.156862795352935791e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.843137323856353760e-01
3.960784375667572021e-01	4.000000059604644775e-01	3.647058904170989990e-01	3.254902064800262451e-01	3.450980484485626221e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.960784375667572021e-01	4.117647111415863037e-01	4.509803950786590576e-01	4.549019634723663330e-01	4.666666686534881592e-01	4.588235318660736084e-01	4.313725531101226807e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.313725531101226807e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.196078479290008545e-01	3.960784375667572021e-01	4.470588266849517822e-01	4.627451002597808838e-01	4.313725531101226807e-01	3.921568691730499268e-01	3.686274588108062744e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.568627536296844482e-01	3.607843220233917236e-01
4.039215743541717529e-01	3.921568691730499268e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.764705955982208252e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.725490272045135498e-01	4.196078479290008545e-01	4.352941215038299561e-01	4.313725531101226807e-01	4.588235318660736084e-01	4.901960790157318115e-01	4.784313738346099854e-01	4.431372582912445068e-01	4.039215743541717529e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.254902064800262451e-01	3.333333432674407959e-01	3.333333432674407959e-01	3.450980484485626221e-01
3.137255012989044189e-01	3.176470696926116943e-01	3.686274588108062744e-01	3.960784375667572021e-01	4.117647111415863037e-01	4.235294163227081299e-01	4.274509847164154053e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.078431427478790283e-01	4.000000059604644775e-01	3.843137323856353760e-01	3.450980484485626221e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.686274588108062744e-01	3.843137323856353760e-01	4.078431427478790283e-01	4.235294163227081299e-01	3.764705955982208252e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.117647111415863037e-01	3.960784375667572021e-01	3.921568691730499268e-01	4.117647111415863037e-01	4.313725531101226807e-01	4.078431427478790283e-01
2.980392277240753174e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.333333432674407959e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.764705955982208252e-01	3.764705955982208252e-01	4.039215743541717529e-01	4.352941215038299561e-01	4.627451002597808838e-01	4.509803950786590576e-01	4.117647111415863037e-01	3.960784375667572021e-01	3.882353007793426514e-01	3.921568691730499268e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.529411852359771729e-01	3.843137323856353760e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.960784375667572021e-01	3.882353007793426514e-01	3.764705955982208252e-01	3.843137323856353760e-01	3.960784375667572021e-01	3.921568691730499268e-01	4.078431427478790283e-01
3.843137323856353760e-01	3.882353007793426514e-01	3.568627536296844482e-01	2.941176593303680420e-01	2.784313857555389404e-01	3.019607961177825928e-01	3.372549116611480713e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.529411852359771729e-01	3.921568691730499268e-01	4.117647111415863037e-01	4.274509847164154053e-01	4.196078479290008545e-01	4.039215743541717529e-01	4.039215743541717529e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.921568691730499268e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.392156898975372314e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.352941215038299561e-01	4.156862795352935791e-01	4.470588266849517822e-01	4.392156898975372314e-01	4.352941215038299561e-01	4.156862795352935791e-01	3.882353007793426514e-01	3.882353007793426514e-01
4.352941215038299561e-01	4.235294163227081299e-01	4.274509847164154053e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.313725531101226807e-01	4.470588266849517822e-01	4.549019634723663330e-01	4.235294163227081299e-01	3.607843220233917236e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.686274588108062744e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.803921639919281006e-01	4.039215743541717529e-01	4.235294163227081299e-01	4.627451002597808838e-01	4.627451002597808838e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.313725531101226807e-01	4.196078479290008545e-01
3.882353007793426514e-01	4.000000059604644775e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.607843220233917236e-01	3.764705955982208252e-01	3.725490272045135498e-01	4.039215743541717529e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.470588266849517822e-01	4.627451002597808838e-01	4.352941215038299561e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.313725531101226807e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.078431427478790283e-01	3.607843220233917236e-01	3.294117748737335205e-01	3.098039329051971436e-01	3.686274588108062744e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.039215743541717529e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.960784375667572021e-01
4.235294163227081299e-01	3.921568691730499268e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.098039329051971436e-01	3.019607961177825928e-01	2.980392277240753174e-01	3.098039329051971436e-01	3.333333432674407959e-01	3.215686380863189697e-01	3.450980484485626221e-01	3.725490272045135498e-01	3.764705955982208252e-01	4.313725531101226807e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.509803950786590576e-01	4.235294163227081299e-01	4.039215743541717529e-01	4.039215743541717529e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.274509847164154053e-01	4.235294163227081299e-01	3.882353007793426514e-01	3.882353007793426514e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.000000059604644775e-01
3.882353007793426514e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.509803950786590576e-01	4.470588266849517822e-01	4.392156898975372314e-01	4.196078479290008545e-01	4.078431427478790283e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.607843220233917236e-01	3.607843220233917236e-01	3.411764800548553467e-01	3.215686380863189697e-01	3.019607961177825928e-01	3.450980484485626221e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.529411852359771729e-01	3.607843220233917236e-01	4.117647111415863037e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.352941215038299561e-01	4.392156898975372314e-01	4.509803950786590576e-01	4.392156898975372314e-01
3.686274588108062744e-01	3.960784375667572021e-01	4.235294163227081299e-01	4.588235318660736084e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.627451002597808838e-01	4.352941215038299561e-01	4.352941215038299561e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.764705955982208252e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.882353007793426514e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.960784375667572021e-01	3.921568691730499268e-01	3.921568691730499268e-01	4.235294163227081299e-01	4.470588266849517822e-01	4.352941215038299561e-01	4.588235318660736084e-01	4.588235318660736084e-01
3.764705955982208252e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.607843220233917236e-01	3.843137323856353760e-01	3.921568691730499268e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.313725531101226807e-01	3.921568691730499268e-01	4.941176474094390869e-01	4.862745106220245361e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.470588266849517822e-01	4.313725531101226807e-01	4.235294163227081299e-01	4.509803950786590576e-01	4.549019634723663330e-01	4.274509847164154053e-01	4.117647111415863037e-01	3.803921639919281006e-01	3.882353007793426514e-01	3.960784375667572021e-01	3.843137323856353760e-01	4.039215743541717529e-01	4.235294163227081299e-01	4.313725531101226807e-01	4.039215743541717529e-01
4.274509847164154053e-01	4.431372582912445068e-01	4.000000059604644775e-01	3.764705955982208252e-01	3.490196168422698975e-01	3.372549116611480713e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.882353007793426514e-01	4.274509847164154053e-01	4.509803950786590576e-01	4.156862795352935791e-01	5.921568870544433594e-01	6.392157077789306641e-01	5.372549295425415039e-01	5.411764979362487793e-01	4.431372582912445068e-01	4.313725531101226807e-01	4.470588266849517822e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.549019634723663330e-01	4.588235318660736084e-01	4.470588266849517822e-01	4.470588266849517822e-01	4.274509847164154053e-01	4.156862795352935791e-01	4.274509847164154053e-01	4.039215743541717529e-01	3.803921639919281006e-01	3.725490272045135498e-01
3.686274588108062744e-01	4.039215743541717529e-01	4.313725531101226807e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.588235318660736084e-01	4.666666686534881592e-01	4.431372582912445068e-01	4.627451002597808838e-01	4.470588266849517822e-01	3.725490272045135498e-01	4.156862795352935791e-01	3.921568691730499268e-01	2.196078449487686157e-01	4.627451002597808838e-01	8.431372642517089844e-01	8.039215803146362305e-01	5.764706134796142578e-01	4.980392158031463623e-01	4.745098054409027100e-01	4.627451002597808838e-01	4.705882370471954346e-01	4.352941215038299561e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.078431427478790283e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.078431427478790283e-01
2.941176593303680420e-01	3.137255012989044189e-01	3.607843220233917236e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.431372582912445068e-01	4.392156898975372314e-01	4.666666686534881592e-01	5.058823823928833008e-01	5.058823823928833008e-01	4.627451002597808838e-01	4.588235318660736084e-01	3.882353007793426514e-01	2.392156869173049927e-01	4.117647111415863037e-01	6.588235497474670410e-01	6.823529601097106934e-01	6.980392336845397949e-01	6.039215922355651855e-01	4.745098054409027100e-01	4.823529422283172607e-01	4.509803950786590576e-01	4.666666686534881592e-01	3.764705955982208252e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.647058904170989990e-01	3.568627536296844482e-01	3.764705955982208252e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.313725531101226807e-01
2.941176593303680420e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.294117748737335205e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.725490272045135498e-01	4.274509847164154053e-01	5.254902243614196777e-01	5.019608139991760254e-01	4.470588266849517822e-01	4.117647111415863037e-01	4.862745106220245361e-01	5.411764979362487793e-01	4.784313738346099854e-01	4.078431427478790283e-01	3.450980484485626221e-01	4.274509847164154053e-01	5.568627715110778809e-01	6.117647290229797363e-01	5.411764979362487793e-01	5.411764979362487793e-01	4.901960790157318115e-01	4.117647111415863037e-01	3.882353007793426514e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.803921639919281006e-01
2.784313857555389404e-01	2.823529541492462158e-01	3.137255012989044189e-01	3.372549116611480713e-01	3.333333432674407959e-01	3.215686380863189697e-01	3.215686380863189697e-01	3.058823645114898682e-01	4.196078479290008545e-01	5.411764979362487793e-01	5.568627715110778809e-01	4.666666686534881592e-01	3.882353007793426514e-01	4.117647111415863037e-01	2.980392277240753174e-01	1.725490242242813110e-01	1.254902034997940063e-01	8.627451211214065552e-02	2.666666805744171143e-01	6.549019813537597656e-01	7.254902124404907227e-01	7.568627595901489258e-01	7.372549176216125488e-01	7.058823704719543457e-01	5.019608139991760254e-01	4.117647111415863037e-01	3.960784375667572021e-01	3.803921639919281006e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.686274588108062744e-01
4.117647111415863037e-01	4.352941215038299561e-01	3.960784375667572021e-01	3.764705955982208252e-01	4.078431427478790283e-01	4.196078479290008545e-01	4.274509847164154053e-01	5.803921818733215332e-01	6.549019813537597656e-01	6.745098233222961426e-01	6.901960968971252441e-01	5.764706134796142578e-01	3.490196168422698975e-01	4.235294163227081299e-01	3.882353007793426514e-01	3.843137323856353760e-01	4.705882370471954346e-01	4.901960790157318115e-01	5.372549295425415039e-01	6.549019813537597656e-01	6.274510025978088379e-01	6.823529601097106934e-01	6.078431606292724609e-01	4.901960790157318115e-01	4.352941215038299561e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.568627536296844482e-01
6.588235497474670410e-01	6.431372761726379395e-01	5.803921818733215332e-01	4.941176474094390869e-01	5.411764979362487793e-01	6.549019813537597656e-01	7.333333492279052734e-01	8.509804010391235352e-01	7.058823704719543457e-01	6.509804129600524902e-01	5.960784554481506348e-01	4.039215743541717529e-01	2.431372553110122681e-01	5.176470875740051270e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.431372761726379395e-01	6.078431606292724609e-01	5.725490450859069824e-01	5.647059082984924316e-01	5.450980663299560547e-01	5.607843399047851562e-01	4.901960790157318115e-01	3.607843220233917236e-01	3.921568691730499268e-01	4.000000059604644775e-01	3.803921639919281006e-01	3.686274588108062744e-01	3.803921639919281006e-01	4.000000059604644775e-01	3.882353007793426514e-01	3.764705955982208252e-01
5.960784554481506348e-01	5.490196347236633301e-01	5.725490450859069824e-01	5.254902243614196777e-01	5.372549295425415039e-01	7.176470756530761719e-01	8.745098114013671875e-01	7.176470756530761719e-01	5.450980663299560547e-01	5.529412031173706055e-01	5.686274766921997070e-01	4.941176474094390869e-01	3.725490272045135498e-01	5.294117927551269531e-01	5.490196347236633301e-01	5.098039507865905762e-01	5.058823823928833008e-01	5.686274766921997070e-01	6.313725709915161133e-01	6.941176652908325195e-01	7.490196228027343750e-01	8.117647171020507812e-01	8.274509906768798828e-01	5.647059082984924316e-01	3.450980484485626221e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.764705955982208252e-01	4.117647111415863037e-01	3.921568691730499268e-01
6.509804129600524902e-01	7.294117808341979980e-01	7.647058963775634766e-01	6.862745285034179688e-01	5.843137502670288086e-01	6.549019813537597656e-01	6.862745285034179688e-01	6.196078658103942871e-01	5.176470875740051270e-01	5.294117927551269531e-01	4.980392158031463623e-01	5.333333611488342285e-01	6.000000238418579102e-01	5.764706134796142578e-01	5.764706134796142578e-01	6.156862974166870117e-01	6.588235497474670410e-01	6.627451181411743164e-01	7.529411911964416504e-01	9.137254953384399414e-01	9.607843160629272461e-01	9.529411792755126953e-01	8.745098114013671875e-01	5.960784554481506348e-01	4.117647111415863037e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.921568691730499268e-01
9.019607901573181152e-01	9.490196108818054199e-01	9.882352948188781738e-01	9.960784316062927246e-01	9.490196108818054199e-01	7.529411911964416504e-01	5.098039507865905762e-01	4.941176474094390869e-01	5.019608139991760254e-01	5.019608139991760254e-01	5.098039507865905762e-01	5.098039507865905762e-01	5.411764979362487793e-01	5.647059082984924316e-01	5.803921818733215332e-01	6.862745285034179688e-01	8.039215803146362305e-01	8.117647171020507812e-01	9.058823585510253906e-01	9.647058844566345215e-01	9.921568632125854492e-01	9.647058844566345215e-01	8.666666746139526367e-01	6.549019813537597656e-01	4.941176474094390869e-01	4.000000059604644775e-01	3.882353007793426514e-01	4.078431427478790283e-01	4.117647111415863037e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.647058904170989990e-01
8.784313797950744629e-01	8.470588326454162598e-01	8.274509906768798828e-01	8.196078538894653320e-01	7.686274647712707520e-01	7.254902124404907227e-01	6.627451181411743164e-01	5.607843399047851562e-01	5.372549295425415039e-01	6.666666865348815918e-01	7.450980544090270996e-01	7.372549176216125488e-01	8.000000119209289551e-01	8.666666746139526367e-01	9.294117689132690430e-01	9.843137264251708984e-01	9.960784316062927246e-01	9.764705896377563477e-01	8.901960849761962891e-01	7.058823704719543457e-01	7.411764860153198242e-01	8.156862854957580566e-01	8.313725590705871582e-01	6.627451181411743164e-01	4.745098054409027100e-01	4.117647111415863037e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.235294163227081299e-01	4.196078479290008545e-01	3.921568691730499268e-01	3.333333432674407959e-01
7.294117808341979980e-01	7.450980544090270996e-01	7.098039388656616211e-01	6.862745285034179688e-01	6.549019813537597656e-01	6.627451181411743164e-01	6.862745285034179688e-01	7.098039388656616211e-01	7.294117808341979980e-01	7.764706015586853027e-01	8.000000119209289551e-01	8.274509906768798828e-01	7.450980544090270996e-01	7.254902124404907227e-01	6.509804129600524902e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.156862974166870117e-01	5.019608139991760254e-01	3.490196168422698975e-01	3.411764800548553467e-01	3.921568691730499268e-01	4.078431427478790283e-01	4.039215743541717529e-01	3.882353007793426514e-01	3.803921639919281006e-01	3.882353007793426514e-01	4.039215743541717529e-01	3.960784375667572021e-01	4.156862795352935791e-01	4.196078479290008545e-01	3.882353007793426514e-01
8.000000119209289551e-01	8.470588326454162598e-01	8.117647171020507812e-01	7.882353067398071289e-01	6.862745285034179688e-01	6.705882549285888672e-01	6.549019813537597656e-01	5.490196347236633301e-01	4.470588266849517822e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.647058904170989990e-01	2.784313857555389404e-01	2.549019753932952881e-01	2.274509817361831665e-01	2.274509817361831665e-01	2.431372553110122681e-01	2.549019753932952881e-01	2.705882489681243896e-01	2.862745225429534912e-01	3.019607961177825928e-01	3.058823645114898682e-01	3.372549116611480713e-01	3.686274588108062744e-01	3.882353007793426514e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.411764800548553467e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.960784375667572021e-01
5.254902243614196777e-01	4.941176474094390869e-01	4.745098054409027100e-01	4.823529422283172607e-01	4.588235318660736084e-01	4.509803950786590576e-01	4.274509847164154053e-01	3.921568691730499268e-01	3.960784375667572021e-01	3.686274588108062744e-01	3.333333432674407959e-01	3.333333432674407959e-01	2.823529541492462158e-01	2.470588237047195435e-01	2.392156869173049927e-01	2.235294133424758911e-01	2.196078449487686157e-01	2.313725501298904419e-01	2.588235437870025635e-01	2.941176593303680420e-01	3.294117748737335205e-01	3.450980484485626221e-01	3.764705955982208252e-01	3.960784375667572021e-01	4.039215743541717529e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.411764800548553467e-01	3.607843220233917236e-01
3.254902064800262451e-01	3.568627536296844482e-01	3.725490272045135498e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.647058904170989990e-01	3.647058904170989990e-01	3.921568691730499268e-01	3.960784375667572021e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.333333432674407959e-01	3.098039329051971436e-01	2.862745225429534912e-01	2.823529541492462158e-01	2.901960909366607666e-01	2.745098173618316650e-01	2.901960909366607666e-01	3.490196168422698975e-01	3.764705955982208252e-01	3.843137323856353760e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.117647111415863037e-01	3.843137323856353760e-01	3.529411852359771729e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.411764800548553467e-01
2.901960909366607666e-01	3.176470696926116943e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.686274588108062744e-01	3.568627536296844482e-01	3.490196168422698975e-01	3.372549116611480713e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.294117748737335205e-01	3.254902064800262451e-01	3.568627536296844482e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.921568691730499268e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.882353007793426514e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.764705955982208252e-01	3.882353007793426514e-01	3.647058904170989990e-01	3.254902064800262451e-01
3.215686380863189697e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.254902064800262451e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.372549116611480713e-01	3.607843220233917236e-01	3.843137323856353760e-01	3.921568691730499268e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.529411852359771729e-01	3.176470696926116943e-01	3.019607961177825928e-01	3.019607961177825928e-01	3.058823645114898682e-01	3.254902064800262451e-01	3.137255012989044189e-01	3.176470696926116943e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.058823645114898682e-01	3.215686380863189697e-01	3.725490272045135498e-01	3.647058904170989990e-01	4.000000059604644775e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.686274588108062744e-01	3.411764800548553467e-01	3.450980484485626221e-01
3.176470696926116943e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.882353007793426514e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.294117748737335205e-01	3.372549116611480713e-01	3.254902064800262451e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.058823645114898682e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.980392277240753174e-01	3.254902064800262451e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.686274588108062744e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.196078479290008545e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.529411852359771729e-01
2.627451121807098389e-01	2.509804069995880127e-01	2.784313857555389404e-01	3.176470696926116943e-01	3.294117748737335205e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.490196168422698975e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.294117748737335205e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.176470696926116943e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.960784375667572021e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.450980484485626221e-01	3.137255012989044189e-01	2.627451121807098389e-01


==> Cifra_figuretem/0.039/originaldataBlue9.0.txt <==
9.215686321258544922e-01	9.019607901573181152e-01	9.176470637321472168e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.490196108818054199e-01	9.607843160629272461e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.764705896377563477e-01
8.470588326454162598e-01	8.352941274642944336e-01	8.431372642517089844e-01	8.666666746139526367e-01	8.549019694328308105e-01	8.784313797950744629e-01	9.176470637321472168e-01	9.647058844566345215e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01
8.352941274642944336e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.745098114013671875e-01	8.745098114013671875e-01	8.862745165824890137e-01	9.176470637321472168e-01	9.647058844566345215e-01	9.882352948188781738e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	1.000000000000000000e+00	9.960784316062927246e-01	9.960784316062927246e-01
8.313725590705871582e-01	8.274509906768798828e-01	8.156862854957580566e-01	8.431372642517089844e-01	8.588235378265380859e-01	8.666666746139526367e-01	8.941176533699035645e-01	9.568627476692199707e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.529411792755126953e-01
8.392156958580017090e-01	8.196078538894653320e-01	8.039215803146362305e-01	8.039215803146362305e-01	8.274509906768798828e-01	8.627451062202453613e-01	8.941176533699035645e-01	9.529411792755126953e-01	9.803921580314636230e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.607843160629272461e-01	9.568627476692199707e-01	9.647058844566345215e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.882352948188781738e-01	1.000000000000000000e+00	8.039215803146362305e-01
7.960784435272216797e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.843137383460998535e-01	7.960784435272216797e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.470588326454162598e-01	8.588235378265380859e-01	8.588235378265380859e-01	8.431372642517089844e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.078431487083435059e-01	7.803921699523925781e-01	7.568627595901489258e-01	7.803921699523925781e-01	9.372549057006835938e-01	9.921568632125854492e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.058823585510253906e-01	8.941176533699035645e-01	1.000000000000000000e+00	8.000000119209289551e-01
7.529411911964416504e-01	7.764706015586853027e-01	7.647058963775634766e-01	8.078431487083435059e-01	8.117647171020507812e-01	7.568627595901489258e-01	7.568627595901489258e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.843137383460998535e-01	7.294117808341979980e-01	7.529411911964416504e-01	7.176470756530761719e-01	6.352941393852233887e-01	5.843137502670288086e-01	6.313725709915161133e-01	8.862745165824890137e-01	1.000000000000000000e+00	9.921568632125854492e-01	1.000000000000000000e+00	1.000000000000000000e+00	9.921568632125854492e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.882352948188781738e-01	7.215686440467834473e-01	7.176470756530761719e-01	9.843137264251708984e-01	8.784313797950744629e-01
7.647058963775634766e-01	7.372549176216125488e-01	7.098039388656616211e-01	7.529411911964416504e-01	7.607843279838562012e-01	7.176470756530761719e-01	6.980392336845397949e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.392157077789306641e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.000000238418579102e-01	5.647059082984924316e-01	5.254902243614196777e-01	4.784313738346099854e-01	6.941176652908325195e-01	8.862745165824890137e-01	8.549019694328308105e-01	8.745098114013671875e-01	8.901960849761962891e-01	8.941176533699035645e-01	9.372549057006835938e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.803921580314636230e-01	7.372549176216125488e-01	6.901960968971252441e-01	9.450980424880981445e-01	9.058823585510253906e-01
7.176470756530761719e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.431372761726379395e-01	6.352941393852233887e-01	5.960784554481506348e-01	6.156862974166870117e-01	6.235294342041015625e-01	6.431372761726379395e-01	5.647059082984924316e-01	3.333333432674407959e-01	3.372549116611480713e-01	4.156862795352935791e-01	3.058823645114898682e-01	3.960784375667572021e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.647058904170989990e-01	3.568627536296844482e-01	5.607843399047851562e-01	9.372549057006835938e-01	9.803921580314636230e-01	9.764705896377563477e-01	9.568627476692199707e-01	7.333333492279052734e-01	6.745098233222961426e-01	9.411764740943908691e-01	9.058823585510253906e-01
7.529411911964416504e-01	7.098039388656616211e-01	6.862745285034179688e-01	7.137255072593688965e-01	7.098039388656616211e-01	6.980392336845397949e-01	6.980392336845397949e-01	6.588235497474670410e-01	6.352941393852233887e-01	6.196078658103942871e-01	6.352941393852233887e-01	6.196078658103942871e-01	6.196078658103942871e-01	5.647059082984924316e-01	3.215686380863189697e-01	2.941176593303680420e-01	3.450980484485626221e-01	9.019608050584793091e-02	1.098039224743843079e-01	1.568627506494522095e-01	2.000000029802322388e-01	2.274509817361831665e-01	1.254902034997940063e-01	2.901960909366607666e-01	8.901960849761962891e-01	9.882352948188781738e-01	9.647058844566345215e-01	6.666666865348815918e-01	4.470588266849517822e-01	5.764706134796142578e-01	6.627451181411743164e-01	5.647059082984924316e-01
6.392157077789306641e-01	6.666666865348815918e-01	6.745098233222961426e-01	6.784313917160034180e-01	6.470588445663452148e-01	6.274510025978088379e-01	6.352941393852233887e-01	5.764706134796142578e-01	5.843137502670288086e-01	6.274510025978088379e-01	6.784313917160034180e-01	6.196078658103942871e-01	6.666666865348815918e-01	5.568627715110778809e-01	4.509803950786590576e-01	4.117647111415863037e-01	3.372549116611480713e-01	4.313725605607032776e-02	9.411764889955520630e-02	5.058823823928833008e-01	6.627451181411743164e-01	6.352941393852233887e-01	3.764705955982208252e-01	3.568627536296844482e-01	9.254902005195617676e-01	9.647058844566345215e-01	9.333333373069763184e-01	4.274509847164154053e-01	3.137255012989044189e-01	4.862745106220245361e-01	3.607843220233917236e-01	3.803921639919281006e-01
6.823529601097106934e-01	7.098039388656616211e-01	7.215686440467834473e-01	7.254902124404907227e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.980392336845397949e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.627451181411743164e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.784313917160034180e-01	5.372549295425415039e-01	3.294117748737335205e-01	3.294117748737335205e-01	2.941176593303680420e-01	3.529411926865577698e-02	8.627451211214065552e-02	6.000000238418579102e-01	7.960784435272216797e-01	7.098039388656616211e-01	4.117647111415863037e-01	3.647058904170989990e-01	8.156862854957580566e-01	8.313725590705871582e-01	8.901960849761962891e-01	5.137255191802978516e-01	3.803921639919281006e-01	5.019608139991760254e-01	5.254902243614196777e-01	5.803921818733215332e-01
6.156862974166870117e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.705882549285888672e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.235294342041015625e-01	6.392157077789306641e-01	6.000000238418579102e-01	6.431372761726379395e-01	4.470588266849517822e-01	1.686274558305740356e-01	1.960784345865249634e-01	2.627451121807098389e-01	4.705882444977760315e-02	9.019608050584793091e-02	5.411764979362487793e-01	7.098039388656616211e-01	5.568627715110778809e-01	3.529411852359771729e-01	3.294117748737335205e-01	7.294117808341979980e-01	7.686274647712707520e-01	8.235294222831726074e-01	7.098039388656616211e-01	5.960784554481506348e-01	5.254902243614196777e-01	6.039215922355651855e-01	5.764706134796142578e-01
7.019608020782470703e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.901960968971252441e-01	7.254902124404907227e-01	7.176470756530761719e-01	6.745098233222961426e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.745098233222961426e-01	6.392157077789306641e-01	6.627451181411743164e-01	4.823529422283172607e-01	1.294117718935012817e-01	1.607843190431594849e-01	2.705882489681243896e-01	8.235294371843338013e-02	1.450980454683303833e-01	2.627451121807098389e-01	2.392156869173049927e-01	2.000000029802322388e-01	1.647058874368667603e-01	2.784313857555389404e-01	7.215686440467834473e-01	7.607843279838562012e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.333333492279052734e-01	6.666666865348815918e-01	7.058823704719543457e-01	6.627451181411743164e-01
6.431372761726379395e-01	5.725490450859069824e-01	5.098039507865905762e-01	5.176470875740051270e-01	5.254902243614196777e-01	5.764706134796142578e-01	5.960784554481506348e-01	5.764706134796142578e-01	5.411764979362487793e-01	5.098039507865905762e-01	5.568627715110778809e-01	5.647059082984924316e-01	5.803921818733215332e-01	4.745098054409027100e-01	1.333333402872085571e-01	1.450980454683303833e-01	2.470588237047195435e-01	1.215686276555061340e-01	1.921568661928176880e-01	1.215686276555061340e-01	5.882352963089942932e-02	7.450980693101882935e-02	7.843137532472610474e-02	1.098039224743843079e-01	2.941176593303680420e-01	3.529411852359771729e-01	3.058823645114898682e-01	3.411764800548553467e-01	3.333333432674407959e-01	2.784313857555389404e-01	4.039215743541717529e-01	6.313725709915161133e-01
7.058823704719543457e-01	7.019608020782470703e-01	6.156862974166870117e-01	6.705882549285888672e-01	6.627451181411743164e-01	6.117647290229797363e-01	6.470588445663452148e-01	6.352941393852233887e-01	5.921568870544433594e-01	6.078431606292724609e-01	6.392157077789306641e-01	6.117647290229797363e-01	6.352941393852233887e-01	5.490196347236633301e-01	2.745098173618316650e-01	1.568627506494522095e-01	2.274509817361831665e-01	2.470588237047195435e-01	3.176470696926116943e-01	2.352941222488880157e-02	5.098039284348487854e-02	4.705882444977760315e-02	3.921568766236305237e-02	1.960784383118152618e-02	9.411764889955520630e-02	9.411764889955520630e-02	1.960784383118152618e-02	6.666667014360427856e-02	7.843137532472610474e-02	2.352941222488880157e-02	2.431372553110122681e-01	6.392157077789306641e-01
4.509803950786590576e-01	4.274509847164154053e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.960784375667572021e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.215686380863189697e-01	3.137255012989044189e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.901960909366607666e-01	3.803921639919281006e-01	2.431372553110122681e-01	1.333333402872085571e-01	1.568627506494522095e-01	2.039215713739395142e-01	5.098039284348487854e-02	2.156862765550613403e-01	2.392156869173049927e-01	1.215686276555061340e-01	3.921568859368562698e-03	8.627451211214065552e-02	9.019608050584793091e-02	3.921568766236305237e-02	5.490196123719215393e-02	8.235294371843338013e-02	2.627451121807098389e-01	3.725490272045135498e-01	5.098039507865905762e-01
1.490196138620376587e-01	1.411764770746231079e-01	1.411764770746231079e-01	1.450980454683303833e-01	1.372549086809158325e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.176470592617988586e-01	1.098039224743843079e-01	1.098039224743843079e-01	1.137254908680915833e-01	1.137254908680915833e-01	1.098039224743843079e-01	1.215686276555061340e-01	1.843137294054031372e-01	1.647058874368667603e-01	8.235294371843338013e-02	4.313725605607032776e-02	6.666667014360427856e-02	7.843137532472610474e-02	2.627451121807098389e-01	2.862745225429534912e-01	1.372549086809158325e-01	3.921568859368562698e-03	8.235294371843338013e-02	9.803921729326248169e-02	3.529411926865577698e-02	5.098039284348487854e-02	2.313725501298904419e-01	2.470588237047195435e-01	1.294117718935012817e-01	1.019607856869697571e-01
7.450980693101882935e-02	6.666667014360427856e-02	6.666667014360427856e-02	7.058823853731155396e-02	6.274510174989700317e-02	5.490196123719215393e-02	5.098039284348487854e-02	5.098039284348487854e-02	5.490196123719215393e-02	5.490196123719215393e-02	4.705882444977760315e-02	3.921568766236305237e-02	4.313725605607032776e-02	3.529411926865577698e-02	1.568627543747425079e-02	1.568627543747425079e-02	2.745098061859607697e-02	3.137255087494850159e-02	4.313725605607032776e-02	3.137255087494850159e-02	2.745098061859607697e-02	2.745098061859607697e-02	1.960784383118152618e-02	7.843137718737125397e-03	8.627451211214065552e-02	1.058823540806770325e-01	4.313725605607032776e-02	1.568627506494522095e-01	1.882352977991104126e-01	1.960784383118152618e-02	1.176470611244440079e-02	3.137255087494850159e-02
2.745098061859607697e-02	4.705882444977760315e-02	6.274510174989700317e-02	5.882352963089942932e-02	7.450980693101882935e-02	5.098039284348487854e-02	7.843137718737125397e-03	7.843137718737125397e-03	1.568627543747425079e-02	1.960784383118152618e-02	7.843137718737125397e-03	3.921568859368562698e-03	3.921568859368562698e-03	3.921568859368562698e-03	7.843137718737125397e-03	7.843137718737125397e-03	1.176470611244440079e-02	3.529411926865577698e-02	4.705882444977760315e-02	4.313725605607032776e-02	5.098039284348487854e-02	5.882352963089942932e-02	6.274510174989700317e-02	6.666667014360427856e-02	1.176470592617988586e-01	1.490196138620376587e-01	1.411764770746231079e-01	1.333333402872085571e-01	3.137255087494850159e-02	8.627451211214065552e-02	2.431372553110122681e-01	1.176470592617988586e-01
9.803921729326248169e-02	9.803921729326248169e-02	9.411764889955520630e-02	5.490196123719215393e-02	9.803921729326248169e-02	1.254902034997940063e-01	3.529411926865577698e-02	7.843137718737125397e-03	2.352941222488880157e-02	2.745098061859607697e-02	2.745098061859607697e-02	2.745098061859607697e-02	1.960784383118152618e-02	1.960784383118152618e-02	1.960784383118152618e-02	1.960784383118152618e-02	2.745098061859607697e-02	4.705882444977760315e-02	6.666667014360427856e-02	7.058823853731155396e-02	7.843137532472610474e-02	8.235294371843338013e-02	7.843137532472610474e-02	7.058823853731155396e-02	1.137254908680915833e-01	2.039215713739395142e-01	1.333333402872085571e-01	2.745098061859607697e-02	2.745098061859607697e-02	2.117647081613540649e-01	3.960784375667572021e-01	2.509804069995880127e-01
3.921568691730499268e-01	8.627451211214065552e-02	8.235294371843338013e-02	1.372549086809158325e-01	1.254902034997940063e-01	1.372549086809158325e-01	7.450980693101882935e-02	2.352941222488880157e-02	3.921568766236305237e-02	1.254902034997940063e-01	2.117647081613540649e-01	1.215686276555061340e-01	2.745098061859607697e-02	4.313725605607032776e-02	4.313725605607032776e-02	2.745098061859607697e-02	3.137255087494850159e-02	4.705882444977760315e-02	6.274510174989700317e-02	5.882352963089942932e-02	6.274510174989700317e-02	6.666667014360427856e-02	4.313725605607032776e-02	6.274510174989700317e-02	1.411764770746231079e-01	9.803921729326248169e-02	3.921568859368562698e-03	2.352941222488880157e-02	5.098039284348487854e-02	2.000000029802322388e-01	3.019607961177825928e-01	2.274509817361831665e-01
2.941176593303680420e-01	9.411764889955520630e-02	1.960784345865249634e-01	3.490196168422698975e-01	2.235294133424758911e-01	1.333333402872085571e-01	9.411764889955520630e-02	4.705882444977760315e-02	8.235294371843338013e-02	2.705882489681243896e-01	3.450980484485626221e-01	1.764705926179885864e-01	1.058823540806770325e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.058823540806770325e-01	9.803921729326248169e-02	1.333333402872085571e-01	1.490196138620376587e-01	1.490196138620376587e-01	1.607843190431594849e-01	1.607843190431594849e-01	2.078431397676467896e-01	3.098039329051971436e-01	3.450980484485626221e-01	2.627451121807098389e-01	2.470588237047195435e-01	5.098039284348487854e-02	3.529411926865577698e-02	1.294117718935012817e-01	2.156862765550613403e-01	1.490196138620376587e-01
1.921568661928176880e-01	1.254902034997940063e-01	3.058823645114898682e-01	3.921568691730499268e-01	2.666666805744171143e-01	1.411764770746231079e-01	7.843137532472610474e-02	3.529411926865577698e-02	3.137255012989044189e-01	5.215686559677124023e-01	4.980392158031463623e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.470588266849517822e-01	4.627451002597808838e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.627451002597808838e-01	4.549019634723663330e-01	4.901960790157318115e-01	5.490196347236633301e-01	5.647059082984924316e-01	5.568627715110778809e-01	5.058823823928833008e-01	1.725490242242813110e-01	2.745098061859607697e-02	7.843137532472610474e-02	1.294117718935012817e-01	8.235294371843338013e-02
3.921568691730499268e-01	1.607843190431594849e-01	3.137255012989044189e-01	4.627451002597808838e-01	3.215686380863189697e-01	1.372549086809158325e-01	6.274510174989700317e-02	7.058823853731155396e-02	3.372549116611480713e-01	4.549019634723663330e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.215686380863189697e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.137255012989044189e-01	2.901960909366607666e-01	2.666666805744171143e-01	2.313725501298904419e-01	1.215686276555061340e-01	1.568627543747425079e-02	3.921568766236305237e-02	6.666667014360427856e-02	3.137255087494850159e-02
3.137255012989044189e-01	1.333333402872085571e-01	1.960784345865249634e-01	3.568627536296844482e-01	2.117647081613540649e-01	6.274510174989700317e-02	1.568627543747425079e-02	2.745098061859607697e-02	5.098039284348487854e-02	6.666667014360427856e-02	7.058823853731155396e-02	7.058823853731155396e-02	6.666667014360427856e-02	7.450980693101882935e-02	7.843137532472610474e-02	7.843137532472610474e-02	7.843137532472610474e-02	7.450980693101882935e-02	7.450980693101882935e-02	7.843137532472610474e-02	7.843137532472610474e-02	9.411764889955520630e-02	1.098039224743843079e-01	1.333333402872085571e-01	1.725490242242813110e-01	1.764705926179885864e-01	1.568627506494522095e-01	1.372549086809158325e-01	1.254902034997940063e-01	9.803921729326248169e-02	1.019607856869697571e-01	7.058823853731155396e-02
3.725490272045135498e-01	2.627451121807098389e-01	1.843137294054031372e-01	1.960784345865249634e-01	1.686274558305740356e-01	1.568627506494522095e-01	1.960784345865249634e-01	2.392156869173049927e-01	2.823529541492462158e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.215686380863189697e-01	3.411764800548553467e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.803921639919281006e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.823529422283172607e-01	4.901960790157318115e-01	4.901960790157318115e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.196078479290008545e-01	4.039215743541717529e-01	4.000000059604644775e-01
6.078431606292724609e-01	5.882353186607360840e-01	5.568627715110778809e-01	5.254902243614196777e-01	5.137255191802978516e-01	5.411764979362487793e-01	5.607843399047851562e-01	5.803921818733215332e-01	6.039215922355651855e-01	6.274510025978088379e-01	6.352941393852233887e-01	6.156862974166870117e-01	5.921568870544433594e-01	5.882353186607360840e-01	5.960784554481506348e-01	6.078431606292724609e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.078431606292724609e-01	6.274510025978088379e-01	6.156862974166870117e-01	6.117647290229797363e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.000000238418579102e-01	5.843137502670288086e-01	5.764706134796142578e-01	5.725490450859069824e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.411764979362487793e-01
7.058823704719543457e-01	7.215686440467834473e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.490196228027343750e-01	7.333333492279052734e-01	6.941176652908325195e-01	6.823529601097106934e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.058823704719543457e-01	6.823529601097106934e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.392157077789306641e-01	6.627451181411743164e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.235294342041015625e-01	6.117647290229797363e-01	6.156862974166870117e-01	6.117647290229797363e-01	5.764706134796142578e-01
7.647058963775634766e-01	7.843137383460998535e-01	7.921568751335144043e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.725490331649780273e-01	7.450980544090270996e-01	7.215686440467834473e-01	7.254902124404907227e-01	7.294117808341979980e-01	7.176470756530761719e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.627451181411743164e-01	6.784313917160034180e-01	6.980392336845397949e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.862745285034179688e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.627451181411743164e-01	6.431372761726379395e-01	5.921568870544433594e-01	5.411764979362487793e-01	5.607843399047851562e-01	6.901960968971252441e-01
8.039215803146362305e-01	8.039215803146362305e-01	8.274509906768798828e-01	8.235294222831726074e-01	7.960784435272216797e-01	7.764706015586853027e-01	7.607843279838562012e-01	7.490196228027343750e-01	7.372549176216125488e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.176470756530761719e-01	6.901960968971252441e-01	6.862745285034179688e-01	7.019608020782470703e-01	7.058823704719543457e-01	6.941176652908325195e-01	7.058823704719543457e-01	7.098039388656616211e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.235294342041015625e-01	5.568627715110778809e-01	4.392156898975372314e-01	5.176470875740051270e-01	7.215686440467834473e-01
8.235294222831726074e-01	8.196078538894653320e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.039215803146362305e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.372549176216125488e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.098039388656616211e-01	6.980392336845397949e-01	7.058823704719543457e-01	6.980392336845397949e-01	6.941176652908325195e-01	6.901960968971252441e-01	6.431372761726379395e-01	6.196078658103942871e-01	6.196078658103942871e-01	5.803921818733215332e-01	4.666666686534881592e-01	5.725490450859069824e-01	7.450980544090270996e-01


==> Cifra_figuretem/0.039/originaldataGreen0.0.txt <==
7.568627595901489258e-01	7.764706015586853027e-01	7.803921699523925781e-01	7.803921699523925781e-01	7.803921699523925781e-01	7.843137383460998535e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.686274647712707520e-01	7.725490331649780273e-01	7.647058963775634766e-01	7.607843279838562012e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.490196228027343750e-01	7.450980544090270996e-01	7.372549176216125488e-01	7.333333492279052734e-01	7.254902124404907227e-01	7.215686440467834473e-01	7.098039388656616211e-01	6.980392336845397949e-01	6.941176652908325195e-01
7.647058963775634766e-01	7.882353067398071289e-01	8.039215803146362305e-01	8.196078538894653320e-01	8.117647171020507812e-01	8.000000119209289551e-01	8.000000119209289551e-01	8.039215803146362305e-01	8.039215803146362305e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.647058963775634766e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.333333492279052734e-01	7.294117808341979980e-01	7.215686440467834473e-01	7.137255072593688965e-01
7.843137383460998535e-01	8.078431487083435059e-01	7.333333492279052734e-01	5.764706134796142578e-01	6.901960968971252441e-01	8.078431487083435059e-01	8.313725590705871582e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.117647171020507812e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.960784435272216797e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.607843279838562012e-01	7.529411911964416504e-01	7.490196228027343750e-01	7.450980544090270996e-01	7.372549176216125488e-01
8.039215803146362305e-01	7.176470756530761719e-01	3.960784375667572021e-01	2.431372553110122681e-01	3.294117748737335205e-01	4.745098054409027100e-01	6.823529601097106934e-01	8.235294222831726074e-01	8.549019694328308105e-01	8.392156958580017090e-01	8.313725590705871582e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.117647171020507812e-01	8.039215803146362305e-01	8.000000119209289551e-01	7.921568751335144043e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.607843279838562012e-01
8.274509906768798828e-01	7.882353067398071289e-01	5.725490450859069824e-01	3.647058904170989990e-01	2.588235437870025635e-01	2.196078449487686157e-01	2.745098173618316650e-01	4.588235318660736084e-01	7.019608020782470703e-01	8.549019694328308105e-01	8.862745165824890137e-01	8.666666746139526367e-01	8.509804010391235352e-01	8.509804010391235352e-01	8.509804010391235352e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.392156958580017090e-01	8.352941274642944336e-01	8.392156958580017090e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.117647171020507812e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.764706015586853027e-01
8.509804010391235352e-01	8.705882430076599121e-01	8.627451062202453613e-01	7.568627595901489258e-01	5.490196347236633301e-01	3.764705955982208252e-01	2.784313857555389404e-01	2.313725501298904419e-01	2.823529541492462158e-01	4.901960790157318115e-01	7.215686440467834473e-01	8.549019694328308105e-01	8.901960849761962891e-01	8.745098114013671875e-01	8.666666746139526367e-01	8.666666746139526367e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.549019694328308105e-01	8.588235378265380859e-01	8.549019694328308105e-01	8.509804010391235352e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.392156958580017090e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.156862854957580566e-01	8.117647171020507812e-01	8.039215803146362305e-01	8.000000119209289551e-01
8.705882430076599121e-01	8.901960849761962891e-01	8.823529481887817383e-01	8.980392217636108398e-01	8.823529481887817383e-01	7.725490331649780273e-01	6.078431606292724609e-01	4.470588266849517822e-01	3.058823645114898682e-01	2.509804069995880127e-01	3.019607961177825928e-01	4.745098054409027100e-01	7.137255072593688965e-01	8.784313797950744629e-01	9.019607901573181152e-01	8.901960849761962891e-01	8.784313797950744629e-01	8.784313797950744629e-01	8.784313797950744629e-01	8.745098114013671875e-01	8.705882430076599121e-01	8.666666746139526367e-01	8.627451062202453613e-01	8.549019694328308105e-01	8.509804010391235352e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.235294222831726074e-01
8.901960849761962891e-01	9.137254953384399414e-01	9.098039269447326660e-01	9.137254953384399414e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.294117689132690430e-01	8.549019694328308105e-01	6.705882549285888672e-01	4.509803950786590576e-01	3.058823645114898682e-01	2.235294133424758911e-01	2.588235437870025635e-01	4.705882370471954346e-01	7.450980544090270996e-01	8.980392217636108398e-01	9.215686321258544922e-01	9.019607901573181152e-01	8.941176533699035645e-01	8.901960849761962891e-01	8.823529481887817383e-01	8.784313797950744629e-01	8.705882430076599121e-01	8.666666746139526367e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.588235378265380859e-01	8.549019694328308105e-01	8.509804010391235352e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.352941274642944336e-01
9.019607901573181152e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.411764740943908691e-01	6.745098233222961426e-01	3.960784375667572021e-01	3.333333432674407959e-01	2.784313857555389404e-01	2.313725501298904419e-01	2.941176593303680420e-01	4.980392158031463623e-01	7.215686440467834473e-01	8.745098114013671875e-01	9.294117689132690430e-01	9.098039269447326660e-01	8.980392217636108398e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.862745165824890137e-01	8.745098114013671875e-01	8.745098114013671875e-01	8.745098114013671875e-01	8.705882430076599121e-01	8.666666746139526367e-01	8.627451062202453613e-01	8.549019694328308105e-01	8.509804010391235352e-01
9.176470637321472168e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.450980424880981445e-01	9.450980424880981445e-01	7.686274647712707520e-01	4.549019634723663330e-01	3.333333432674407959e-01	3.294117748737335205e-01	3.058823645114898682e-01	2.588235437870025635e-01	2.352941185235977173e-01	2.235294133424758911e-01	2.745098173618316650e-01	4.431372582912445068e-01	6.941176652908325195e-01	8.666666746139526367e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.098039269447326660e-01	9.058823585510253906e-01	8.980392217636108398e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.823529481887817383e-01	8.784313797950744629e-01	8.745098114013671875e-01	8.705882430076599121e-01	8.666666746139526367e-01
9.294117689132690430e-01	9.490196108818054199e-01	9.490196108818054199e-01	9.490196108818054199e-01	9.529411792755126953e-01	9.490196108818054199e-01	9.411764740943908691e-01	7.725490331649780273e-01	4.313725531101226807e-01	3.333333432674407959e-01	3.294117748737335205e-01	3.137255012989044189e-01	2.901960909366607666e-01	2.705882489681243896e-01	2.627451121807098389e-01	2.431372553110122681e-01	2.235294133424758911e-01	1.921568661928176880e-01	2.156862765550613403e-01	4.039215743541717529e-01	6.862745285034179688e-01	8.941176533699035645e-01	9.490196108818054199e-01	9.333333373069763184e-01	9.137254953384399414e-01	9.058823585510253906e-01	9.019607901573181152e-01	8.980392217636108398e-01	8.941176533699035645e-01	8.941176533699035645e-01	8.901960849761962891e-01	8.823529481887817383e-01
9.411764740943908691e-01	9.568627476692199707e-01	9.529411792755126953e-01	9.568627476692199707e-01	9.529411792755126953e-01	9.568627476692199707e-01	8.901960849761962891e-01	5.764706134796142578e-01	3.137255012989044189e-01	3.019607961177825928e-01	3.215686380863189697e-01	3.019607961177825928e-01	2.901960909366607666e-01	2.862745225429534912e-01	3.019607961177825928e-01	3.019607961177825928e-01	2.901960909366607666e-01	2.745098173618316650e-01	2.431372553110122681e-01	2.274509817361831665e-01	2.627451121807098389e-01	4.352941215038299561e-01	6.941176652908325195e-01	8.823529481887817383e-01	9.490196108818054199e-01	9.372549057006835938e-01	9.137254953384399414e-01	9.098039269447326660e-01	9.058823585510253906e-01	8.980392217636108398e-01	8.941176533699035645e-01	8.901960849761962891e-01
9.372549057006835938e-01	9.529411792755126953e-01	9.490196108818054199e-01	9.529411792755126953e-01	9.529411792755126953e-01	9.529411792755126953e-01	9.450980424880981445e-01	8.705882430076599121e-01	6.705882549285888672e-01	3.882353007793426514e-01	1.882352977991104126e-01	1.372549086809158325e-01	1.647058874368667603e-01	2.745098173618316650e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.254902064800262451e-01	2.823529541492462158e-01	2.352941185235977173e-01	2.117647081613540649e-01	1.764705926179885864e-01	1.490196138620376587e-01	2.000000029802322388e-01	3.764705955982208252e-01	6.235294342041015625e-01	8.352941274642944336e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.176470637321472168e-01	9.098039269447326660e-01	9.058823585510253906e-01	8.980392217636108398e-01
9.294117689132690430e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.450980424880981445e-01	9.450980424880981445e-01	9.490196108818054199e-01	9.607843160629272461e-01	9.686274528503417969e-01	6.235294342041015625e-01	2.313725501298904419e-01	2.235294133424758911e-01	2.666666805744171143e-01	3.647058904170989990e-01	4.235294163227081299e-01	4.000000059604644775e-01	3.725490272045135498e-01	3.333333432674407959e-01	2.588235437870025635e-01	2.196078449487686157e-01	2.039215713739395142e-01	2.000000029802322388e-01	1.960784345865249634e-01	1.686274558305740356e-01	1.960784345865249634e-01	3.411764800548553467e-01	5.960784554481506348e-01	8.274509906768798828e-01	9.254902005195617676e-01	9.176470637321472168e-01	9.019607901573181152e-01	8.980392217636108398e-01
8.980392217636108398e-01	9.176470637321472168e-01	9.137254953384399414e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.254902005195617676e-01	9.215686321258544922e-01	7.607843279838562012e-01	4.509803950786590576e-01	3.764705955982208252e-01	4.078431427478790283e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.843137323856353760e-01	3.294117748737335205e-01	2.627451121807098389e-01	2.039215713739395142e-01	1.529411822557449341e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.294117718935012817e-01	1.372549086809158325e-01	1.411764770746231079e-01	1.333333402872085571e-01	1.215686276555061340e-01	1.490196138620376587e-01	2.588235437870025635e-01	5.176470875740051270e-01	8.039215803146362305e-01	8.941176533699035645e-01	8.941176533699035645e-01
7.921568751335144043e-01	8.196078538894653320e-01	8.235294222831726074e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.392156958580017090e-01	8.392156958580017090e-01	8.235294222831726074e-01	6.627451181411743164e-01	4.352941215038299561e-01	3.215686380863189697e-01	2.745098173618316650e-01	2.313725501298904419e-01	2.274509817361831665e-01	2.156862765550613403e-01	1.882352977991104126e-01	1.686274558305740356e-01	1.725490242242813110e-01	1.843137294054031372e-01	1.843137294054031372e-01	1.764705926179885864e-01	1.843137294054031372e-01	1.764705926179885864e-01	1.490196138620376587e-01	1.294117718935012817e-01	1.333333402872085571e-01	1.411764770746231079e-01	9.411764889955520630e-02	2.392156869173049927e-01	7.411764860153198242e-01	8.901960849761962891e-01	8.862745165824890137e-01
7.568627595901489258e-01	7.882353067398071289e-01	7.960784435272216797e-01	7.960784435272216797e-01	7.960784435272216797e-01	8.078431487083435059e-01	8.156862854957580566e-01	8.156862854957580566e-01	8.039215803146362305e-01	7.294117808341979980e-01	5.411764979362487793e-01	3.058823645114898682e-01	1.725490242242813110e-01	1.411764770746231079e-01	1.411764770746231079e-01	2.078431397676467896e-01	2.980392277240753174e-01	3.254902064800262451e-01	2.941176593303680420e-01	2.627451121807098389e-01	2.274509817361831665e-01	2.117647081613540649e-01	1.921568661928176880e-01	1.607843190431594849e-01	1.254902034997940063e-01	1.254902034997940063e-01	1.254902034997940063e-01	1.294117718935012817e-01	4.431372582912445068e-01	7.686274647712707520e-01	7.960784435272216797e-01	7.921568751335144043e-01
7.803921699523925781e-01	8.039215803146362305e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.196078538894653320e-01	6.274510025978088379e-01	2.431372553110122681e-01	1.411764770746231079e-01	1.490196138620376587e-01	1.960784345865249634e-01	2.784313857555389404e-01	2.666666805744171143e-01	2.117647081613540649e-01	1.882352977991104126e-01	1.568627506494522095e-01	1.333333402872085571e-01	1.254902034997940063e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.254902034997940063e-01	1.137254908680915833e-01	2.823529541492462158e-01	6.941176652908325195e-01	7.686274647712707520e-01	7.372549176216125488e-01	7.294117808341979980e-01
7.725490331649780273e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.960784435272216797e-01	8.000000119209289551e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.078431487083435059e-01	7.803921699523925781e-01	5.333333611488342285e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.666666805744171143e-01	2.549019753932952881e-01	2.352941185235977173e-01	2.156862765550613403e-01	2.039215713739395142e-01	2.000000029802322388e-01	1.843137294054031372e-01	1.725490242242813110e-01	1.568627506494522095e-01	1.607843190431594849e-01	1.529411822557449341e-01	1.215686276555061340e-01	1.725490242242813110e-01	5.490196347236633301e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.607843279838562012e-01	7.568627595901489258e-01
7.607843279838562012e-01	7.803921699523925781e-01	7.803921699523925781e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.803921699523925781e-01	7.921568751335144043e-01	7.960784435272216797e-01	7.960784435272216797e-01	7.960784435272216797e-01	7.529411911964416504e-01	5.803921818733215332e-01	4.039215743541717529e-01	3.176470696926116943e-01	2.745098173618316650e-01	2.705882489681243896e-01	2.588235437870025635e-01	2.392156869173049927e-01	2.313725501298904419e-01	2.196078449487686157e-01	2.000000029802322388e-01	1.882352977991104126e-01	1.725490242242813110e-01	1.607843190431594849e-01	1.490196138620376587e-01	1.333333402872085571e-01	3.725490272045135498e-01	7.098039388656616211e-01	7.568627595901489258e-01	7.450980544090270996e-01	7.450980544090270996e-01	7.372549176216125488e-01
7.333333492279052734e-01	7.490196228027343750e-01	7.490196228027343750e-01	7.647058963775634766e-01	7.686274647712707520e-01	7.686274647712707520e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.725490331649780273e-01	7.764706015586853027e-01	7.725490331649780273e-01	7.176470756530761719e-01	5.843137502670288086e-01	4.117647111415863037e-01	3.058823645114898682e-01	2.745098173618316650e-01	2.745098173618316650e-01	2.705882489681243896e-01	2.431372553110122681e-01	2.078431397676467896e-01	1.921568661928176880e-01	1.686274558305740356e-01	1.568627506494522095e-01	1.254902034997940063e-01	2.313725501298904419e-01	5.921568870544433594e-01	7.529411911964416504e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.254902124404907227e-01	7.176470756530761719e-01
7.137255072593688965e-01	7.215686440467834473e-01	7.176470756530761719e-01	7.254902124404907227e-01	7.137255072593688965e-01	7.176470756530761719e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.333333492279052734e-01	7.372549176216125488e-01	7.490196228027343750e-01	7.647058963775634766e-01	7.764706015586853027e-01	7.803921699523925781e-01	7.215686440467834473e-01	5.686274766921997070e-01	4.196078479290008545e-01	3.254902064800262451e-01	2.823529541492462158e-01	2.627451121807098389e-01	2.274509817361831665e-01	2.000000029802322388e-01	1.725490242242813110e-01	1.490196138620376587e-01	1.411764770746231079e-01	4.156862795352935791e-01	7.058823704719543457e-01	7.294117808341979980e-01	7.372549176216125488e-01	7.254902124404907227e-01	7.098039388656616211e-01	7.058823704719543457e-01
7.098039388656616211e-01	7.254902124404907227e-01	7.294117808341979980e-01	7.333333492279052734e-01	7.215686440467834473e-01	7.294117808341979980e-01	7.450980544090270996e-01	7.450980544090270996e-01	7.333333492279052734e-01	7.294117808341979980e-01	7.294117808341979980e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.254902124404907227e-01	7.176470756530761719e-01	6.705882549285888672e-01	5.568627715110778809e-01	3.607843220233917236e-01	2.901960909366607666e-01	2.627451121807098389e-01	2.196078449487686157e-01	1.843137294054031372e-01	1.254902034997940063e-01	2.666666805744171143e-01	6.235294342041015625e-01	7.294117808341979980e-01	7.176470756530761719e-01	7.254902124404907227e-01	7.137255072593688965e-01	6.901960968971252441e-01	6.862745285034179688e-01
6.941176652908325195e-01	7.294117808341979980e-01	7.294117808341979980e-01	7.294117808341979980e-01	7.333333492279052734e-01	7.333333492279052734e-01	7.372549176216125488e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.372549176216125488e-01	7.333333492279052734e-01	7.215686440467834473e-01	7.137255072593688965e-01	7.176470756530761719e-01	7.372549176216125488e-01	6.980392336845397949e-01	4.862745106220245361e-01	3.450980484485626221e-01	2.745098173618316650e-01	2.078431397676467896e-01	1.529411822557449341e-01	1.607843190431594849e-01	4.980392158031463623e-01	7.137255072593688965e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.058823704719543457e-01	6.941176652908325195e-01	6.745098233222961426e-01	6.627451181411743164e-01
6.392157077789306641e-01	6.627451181411743164e-01	6.666666865348815918e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.901960968971252441e-01	6.941176652908325195e-01	7.019608020782470703e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.980392336845397949e-01	7.058823704719543457e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.137255072593688965e-01	7.215686440467834473e-01	7.294117808341979980e-01	5.960784554481506348e-01	4.078431427478790283e-01	3.215686380863189697e-01	2.313725501298904419e-01	1.764705926179885864e-01	1.372549086809158325e-01	3.372549116611480713e-01	6.823529601097106934e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.215686440467834473e-01	7.058823704719543457e-01	6.745098233222961426e-01	6.588235497474670410e-01
6.196078658103942871e-01	6.470588445663452148e-01	6.549019813537597656e-01	6.627451181411743164e-01	6.745098233222961426e-01	6.705882549285888672e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.862745285034179688e-01	6.862745285034179688e-01	6.941176652908325195e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.215686440467834473e-01	6.274510025978088379e-01	4.274509847164154053e-01	3.372549116611480713e-01	2.745098173618316650e-01	1.960784345865249634e-01	1.411764770746231079e-01	2.000000029802322388e-01	5.490196347236633301e-01	6.745098233222961426e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.627451181411743164e-01	6.470588445663452148e-01	6.352941393852233887e-01	6.352941393852233887e-01
6.235294342041015625e-01	6.392157077789306641e-01	6.352941393852233887e-01	6.431372761726379395e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.549019813537597656e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.705882549285888672e-01	6.235294342041015625e-01	4.431372582912445068e-01	3.294117748737335205e-01	2.784313857555389404e-01	2.156862765550613403e-01	1.725490242242813110e-01	1.490196138620376587e-01	3.882353007793426514e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.274510025978088379e-01	6.117647290229797363e-01	6.117647290229797363e-01	6.156862974166870117e-01	6.039215922355651855e-01	5.960784554481506348e-01	5.921568870544433594e-01
6.078431606292724609e-01	6.274510025978088379e-01	6.274510025978088379e-01	6.392157077789306641e-01	6.431372761726379395e-01	6.470588445663452148e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.352941393852233887e-01	6.274510025978088379e-01	6.235294342041015625e-01	6.039215922355651855e-01	6.078431606292724609e-01	4.705882370471954346e-01	3.411764800548553467e-01	2.980392277240753174e-01	2.274509817361831665e-01	1.960784345865249634e-01	1.490196138620376587e-01	2.666666805744171143e-01	5.764706134796142578e-01	6.470588445663452148e-01	6.235294342041015625e-01	6.274510025978088379e-01	6.156862974166870117e-01	6.039215922355651855e-01	6.000000238418579102e-01	5.843137502670288086e-01	5.607843399047851562e-01	5.490196347236633301e-01
5.843137502670288086e-01	6.078431606292724609e-01	6.196078658103942871e-01	6.313725709915161133e-01	6.392157077789306641e-01	6.392157077789306641e-01	6.470588445663452148e-01	6.549019813537597656e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.313725709915161133e-01	6.156862974166870117e-01	6.235294342041015625e-01	4.705882370471954346e-01	2.431372553110122681e-01	2.705882489681243896e-01	2.588235437870025635e-01	1.921568661928176880e-01	1.568627506494522095e-01	1.882352977991104126e-01	4.745098054409027100e-01	6.431372761726379395e-01	6.196078658103942871e-01	6.196078658103942871e-01	6.039215922355651855e-01	5.882353186607360840e-01	5.764706134796142578e-01	5.764706134796142578e-01	5.686274766921997070e-01	5.490196347236633301e-01	5.411764979362487793e-01
5.647059082984924316e-01	6.000000238418579102e-01	6.078431606292724609e-01	6.196078658103942871e-01	6.274510025978088379e-01	6.196078658103942871e-01	6.235294342041015625e-01	6.352941393852233887e-01	6.274510025978088379e-01	6.235294342041015625e-01	6.313725709915161133e-01	6.274510025978088379e-01	6.196078658103942871e-01	6.235294342041015625e-01	5.215686559677124023e-01	3.098039329051971436e-01	2.000000029802322388e-01	1.803921610116958618e-01	1.921568661928176880e-01	1.411764770746231079e-01	3.137255012989044189e-01	5.843137502670288086e-01	6.196078658103942871e-01	6.000000238418579102e-01	5.882353186607360840e-01	5.882353186607360840e-01	5.764706134796142578e-01	5.607843399047851562e-01	5.490196347236633301e-01	5.333333611488342285e-01	5.215686559677124023e-01	5.098039507865905762e-01
5.333333611488342285e-01	5.647059082984924316e-01	5.725490450859069824e-01	5.843137502670288086e-01	5.960784554481506348e-01	6.000000238418579102e-01	6.117647290229797363e-01	6.156862974166870117e-01	6.078431606292724609e-01	6.000000238418579102e-01	5.960784554481506348e-01	5.960784554481506348e-01	6.039215922355651855e-01	5.960784554481506348e-01	6.039215922355651855e-01	5.764706134796142578e-01	4.352941215038299561e-01	2.549019753932952881e-01	1.529411822557449341e-01	1.725490242242813110e-01	4.352941215038299561e-01	5.803921818733215332e-01	5.725490450859069824e-01	5.686274766921997070e-01	5.450980663299560547e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.176470875740051270e-01	5.137255191802978516e-01	5.019608139991760254e-01	4.862745106220245361e-01	4.666666686534881592e-01
5.215686559677124023e-01	5.372549295425415039e-01	5.411764979362487793e-01	5.529412031173706055e-01	5.686274766921997070e-01	5.764706134796142578e-01	5.803921818733215332e-01	5.843137502670288086e-01	5.803921818733215332e-01	5.803921818733215332e-01	5.725490450859069824e-01	5.843137502670288086e-01	5.960784554481506348e-01	5.725490450859069824e-01	5.490196347236633301e-01	5.411764979362487793e-01	5.490196347236633301e-01	5.058823823928833008e-01	3.450980484485626221e-01	3.372549116611480713e-01	4.862745106220245361e-01	5.058823823928833008e-01	4.980392158031463623e-01	4.901960790157318115e-01	4.862745106220245361e-01	4.745098054409027100e-01	4.549019634723663330e-01	4.392156898975372314e-01	4.352941215038299561e-01	4.235294163227081299e-01	3.960784375667572021e-01	3.843137323856353760e-01


==> Cifra_figuretem/0.039/originaldataGreen1.0.txt <==
9.411764740943908691e-01	9.254902005195617676e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.137254953384399414e-01	9.176470637321472168e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.176470637321472168e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	8.627451062202453613e-01	8.941176533699035645e-01	9.254902005195617676e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.294117689132690430e-01
9.568627476692199707e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.019607901573181152e-01	8.666666746139526367e-01	8.392156958580017090e-01	8.313725590705871582e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.235294222831726074e-01	7.254902124404907227e-01	8.352941274642944336e-01	8.901960849761962891e-01	9.098039269447326660e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.411764740943908691e-01
9.490196108818054199e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.058823585510253906e-01	8.156862854957580566e-01	7.450980544090270996e-01	7.098039388656616211e-01	7.019608020782470703e-01	7.058823704719543457e-01	6.980392336845397949e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.392157077789306641e-01	6.431372761726379395e-01	6.549019813537597656e-01	7.019608020782470703e-01	8.000000119209289551e-01	9.058823585510253906e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.333333373069763184e-01
9.529411792755126953e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01	8.705882430076599121e-01	7.215686440467834473e-01	6.588235497474670410e-01	6.352941393852233887e-01	6.509804129600524902e-01	6.666666865348815918e-01	6.823529601097106934e-01	6.941176652908325195e-01	7.019608020782470703e-01	7.098039388656616211e-01	6.980392336845397949e-01	6.470588445663452148e-01	5.098039507865905762e-01	4.117647111415863037e-01	4.000000059604644775e-01	4.941176474094390869e-01	7.411764860153198242e-01	9.176470637321472168e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.372549057006835938e-01
9.450980424880981445e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	8.941176533699035645e-01	6.627451181411743164e-01	6.470588445663452148e-01	6.352941393852233887e-01	4.901960790157318115e-01	3.843137323856353760e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.529411852359771729e-01	3.725490272045135498e-01	3.686274588108062744e-01	4.784313738346099854e-01	4.784313738346099854e-01	3.176470696926116943e-01	2.549019753932952881e-01	2.627451121807098389e-01	3.058823645114898682e-01	4.627451002597808838e-01	7.960784435272216797e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.333333373069763184e-01
9.450980424880981445e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.294117689132690430e-01	6.901960968971252441e-01	6.156862974166870117e-01	6.862745285034179688e-01	5.058823823928833008e-01	3.647058904170989990e-01	2.784313857555389404e-01	2.352941185235977173e-01	2.117647081613540649e-01	2.039215713739395142e-01	2.000000029802322388e-01	1.686274558305740356e-01	4.000000059604644775e-01	3.529411852359771729e-01	2.745098173618316650e-01	2.705882489681243896e-01	2.823529541492462158e-01	3.333333432674407959e-01	3.764705955982208252e-01	6.000000238418579102e-01	8.941176533699035645e-01	9.137254953384399414e-01	9.333333373069763184e-01
9.490196108818054199e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.529411792755126953e-01	7.764706015586853027e-01	5.215686559677124023e-01	7.137255072593688965e-01	5.607843399047851562e-01	3.921568691730499268e-01	2.980392277240753174e-01	2.352941185235977173e-01	2.078431397676467896e-01	1.921568661928176880e-01	1.803921610116958618e-01	1.686274558305740356e-01	1.882352977991104126e-01	4.313725531101226807e-01	2.901960909366607666e-01	2.862745225429534912e-01	3.137255012989044189e-01	3.294117748737335205e-01	4.235294163227081299e-01	5.058823823928833008e-01	5.647059082984924316e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.862745165824890137e-01
9.411764740943908691e-01	9.294117689132690430e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.372549057006835938e-01	8.705882430076599121e-01	7.882353067398071289e-01	5.058823823928833008e-01	6.117647290229797363e-01	6.705882549285888672e-01	4.509803950786590576e-01	3.294117748737335205e-01	2.588235437870025635e-01	2.078431397676467896e-01	1.843137294054031372e-01	1.725490242242813110e-01	1.568627506494522095e-01	1.333333402872085571e-01	2.549019753932952881e-01	4.313725531101226807e-01	2.784313857555389404e-01	3.372549116611480713e-01	4.000000059604644775e-01	4.509803950786590576e-01	6.078431606292724609e-01	7.058823704719543457e-01	6.470588445663452148e-01	7.450980544090270996e-01	8.705882430076599121e-01	8.901960849761962891e-01
9.372549057006835938e-01	9.254902005195617676e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.137254953384399414e-01	7.921568751335144043e-01	5.137255191802978516e-01	4.392156898975372314e-01	7.058823704719543457e-01	5.490196347236633301e-01	3.725490272045135498e-01	2.705882489681243896e-01	2.235294133424758911e-01	1.921568661928176880e-01	1.725490242242813110e-01	1.568627506494522095e-01	1.490196138620376587e-01	1.215686276555061340e-01	3.647058904170989990e-01	4.117647111415863037e-01	3.176470696926116943e-01	4.549019634723663330e-01	5.803921818733215332e-01	6.235294342041015625e-01	7.725490331649780273e-01	6.901960968971252441e-01	6.941176652908325195e-01	8.745098114013671875e-01	9.254902005195617676e-01	8.313725590705871582e-01
9.450980424880981445e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.137254953384399414e-01	6.470588445663452148e-01	3.686274588108062744e-01	6.000000238418579102e-01	6.745098233222961426e-01	4.549019634723663330e-01	3.176470696926116943e-01	2.313725501298904419e-01	1.921568661928176880e-01	1.725490242242813110e-01	1.568627506494522095e-01	1.490196138620376587e-01	1.411764770746231079e-01	1.372549086809158325e-01	4.745098054409027100e-01	4.235294163227081299e-01	4.862745106220245361e-01	6.588235497474670410e-01	7.803921699523925781e-01	6.392157077789306641e-01	6.431372761726379395e-01	7.686274647712707520e-01	8.941176533699035645e-01	8.431372642517089844e-01	7.960784435272216797e-01	7.176470756530761719e-01
9.490196108818054199e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.215686321258544922e-01	9.411764740943908691e-01	9.411764740943908691e-01	7.725490331649780273e-01	3.019607961177825928e-01	3.098039329051971436e-01	6.196078658103942871e-01	4.823529422283172607e-01	3.294117748737335205e-01	2.666666805744171143e-01	2.156862765550613403e-01	1.921568661928176880e-01	1.882352977991104126e-01	1.725490242242813110e-01	1.607843190431594849e-01	1.490196138620376587e-01	2.078431397676467896e-01	5.019608139991760254e-01	6.078431606292724609e-01	8.705882430076599121e-01	8.313725590705871582e-01	6.392157077789306641e-01	6.509804129600524902e-01	8.470588326454162598e-01	9.529411792755126953e-01	8.941176533699035645e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.784313917160034180e-01
9.450980424880981445e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.176470637321472168e-01	7.411764860153198242e-01	5.490196347236633301e-01	4.431372582912445068e-01	4.156862795352935791e-01	3.882353007793426514e-01	2.666666805744171143e-01	2.078431397676467896e-01	2.078431397676467896e-01	2.117647081613540649e-01	2.000000029802322388e-01	1.882352977991104126e-01	1.725490242242813110e-01	1.647058874368667603e-01	1.333333402872085571e-01	3.215686380863189697e-01	4.235294163227081299e-01	5.725490450859069824e-01	7.490196228027343750e-01	7.137255072593688965e-01	7.568627595901489258e-01	8.862745165824890137e-01	9.411764740943908691e-01	8.431372642517089844e-01	6.901960968971252441e-01	6.549019813537597656e-01	6.980392336845397949e-01	6.588235497474670410e-01
9.490196108818054199e-01	9.294117689132690430e-01	9.254902005195617676e-01	8.941176533699035645e-01	7.058823704719543457e-01	5.607843399047851562e-01	5.764706134796142578e-01	6.000000238418579102e-01	5.960784554481506348e-01	5.921568870544433594e-01	6.000000238418579102e-01	5.960784554481506348e-01	5.882353186607360840e-01	5.568627715110778809e-01	4.901960790157318115e-01	4.078431427478790283e-01	3.529411852359771729e-01	2.941176593303680420e-01	2.745098173618316650e-01	5.529412031173706055e-01	3.294117748737335205e-01	2.980392277240753174e-01	5.568627715110778809e-01	7.490196228027343750e-01	8.901960849761962891e-01	7.764706015586853027e-01	7.372549176216125488e-01	6.470588445663452148e-01	5.921568870544433594e-01	6.000000238418579102e-01	5.058823823928833008e-01	5.529412031173706055e-01
9.490196108818054199e-01	9.294117689132690430e-01	8.431372642517089844e-01	6.627451181411743164e-01	5.725490450859069824e-01	5.882353186607360840e-01	6.000000238418579102e-01	6.196078658103942871e-01	6.745098233222961426e-01	7.490196228027343750e-01	8.352941274642944336e-01	8.980392217636108398e-01	9.294117689132690430e-01	9.254902005195617676e-01	8.941176533699035645e-01	8.392156958580017090e-01	7.764706015586853027e-01	6.941176652908325195e-01	6.431372761726379395e-01	7.254902124404907227e-01	4.980392158031463623e-01	5.450980663299560547e-01	8.392156958580017090e-01	9.019607901573181152e-01	8.000000119209289551e-01	6.313725709915161133e-01	6.039215922355651855e-01	5.725490450859069824e-01	5.372549295425415039e-01	5.137255191802978516e-01	2.627451121807098389e-01	4.392156898975372314e-01
9.450980424880981445e-01	8.313725590705871582e-01	6.352941393852233887e-01	5.764706134796142578e-01	6.039215922355651855e-01	6.274510025978088379e-01	6.745098233222961426e-01	7.647058963775634766e-01	8.627451062202453613e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.058823585510253906e-01	8.627451062202453613e-01	8.117647171020507812e-01	7.764706015586853027e-01	7.529411911964416504e-01	7.215686440467834473e-01	6.784313917160034180e-01	6.745098233222961426e-01	7.372549176216125488e-01	7.568627595901489258e-01	8.352941274642944336e-01	8.549019694328308105e-01	7.450980544090270996e-01	6.352941393852233887e-01	5.764706134796142578e-01	5.450980663299560547e-01	5.215686559677124023e-01	4.941176474094390869e-01	4.784313738346099854e-01	3.058823645114898682e-01	4.274509847164154053e-01
8.666666746139526367e-01	6.313725709915161133e-01	5.803921818733215332e-01	6.235294342041015625e-01	6.823529601097106934e-01	7.686274647712707520e-01	8.588235378265380859e-01	9.137254953384399414e-01	9.019607901573181152e-01	8.588235378265380859e-01	8.078431487083435059e-01	7.607843279838562012e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.215686440467834473e-01	6.980392336845397949e-01	6.549019813537597656e-01	6.431372761726379395e-01	7.137255072593688965e-01	8.431372642517089844e-01	8.431372642517089844e-01	7.803921699523925781e-01	6.705882549285888672e-01	5.960784554481506348e-01	5.607843399047851562e-01	5.294117927551269531e-01	5.019608139991760254e-01	4.941176474094390869e-01	4.705882370471954346e-01	4.235294163227081299e-01	3.764705955982208252e-01	4.980392158031463623e-01
6.941176652908325195e-01	5.607843399047851562e-01	6.549019813537597656e-01	7.647058963775634766e-01	8.470588326454162598e-01	8.901960849761962891e-01	8.705882430076599121e-01	8.117647171020507812e-01	7.607843279838562012e-01	7.137255072593688965e-01	6.823529601097106934e-01	6.823529601097106934e-01	7.215686440467834473e-01	7.254902124404907227e-01	6.901960968971252441e-01	6.352941393852233887e-01	6.588235497474670410e-01	7.098039388656616211e-01	7.686274647712707520e-01	8.666666746139526367e-01	7.098039388656616211e-01	6.078431606292724609e-01	5.725490450859069824e-01	5.411764979362487793e-01	5.176470875740051270e-01	5.019608139991760254e-01	4.901960790157318115e-01	4.705882370471954346e-01	4.196078479290008545e-01	3.843137323856353760e-01	4.666666686534881592e-01	5.686274766921997070e-01
5.843137502670288086e-01	5.372549295425415039e-01	7.137255072593688965e-01	8.313725590705871582e-01	8.313725590705871582e-01	7.843137383460998535e-01	7.333333492279052734e-01	7.019608020782470703e-01	6.784313917160034180e-01	6.705882549285888672e-01	7.137255072593688965e-01	7.490196228027343750e-01	7.176470756530761719e-01	6.705882549285888672e-01	6.235294342041015625e-01	6.705882549285888672e-01	7.568627595901489258e-01	7.764706015586853027e-01	7.568627595901489258e-01	7.450980544090270996e-01	5.921568870544433594e-01	5.411764979362487793e-01	5.254902243614196777e-01	5.058823823928833008e-01	5.058823823928833008e-01	4.901960790157318115e-01	4.549019634723663330e-01	4.352941215038299561e-01	3.725490272045135498e-01	3.529411852359771729e-01	5.176470875740051270e-01	6.274510025978088379e-01
5.647059082984924316e-01	4.901960790157318115e-01	6.549019813537597656e-01	7.882353067398071289e-01	6.705882549285888672e-01	6.431372761726379395e-01	6.549019813537597656e-01	6.705882549285888672e-01	6.941176652908325195e-01	7.568627595901489258e-01	7.764706015586853027e-01	6.941176652908325195e-01	6.509804129600524902e-01	6.392157077789306641e-01	6.941176652908325195e-01	7.686274647712707520e-01	8.666666746139526367e-01	8.000000119209289551e-01	4.627451002597808838e-01	3.960784375667572021e-01	5.568627715110778809e-01	5.058823823928833008e-01	4.980392158031463623e-01	5.098039507865905762e-01	4.862745106220245361e-01	4.431372582912445068e-01	4.235294163227081299e-01	4.196078479290008545e-01	3.411764800548553467e-01	2.941176593303680420e-01	5.921568870544433594e-01	7.686274647712707520e-01
5.843137502670288086e-01	4.823529422283172607e-01	2.509804069995880127e-01	4.588235318660736084e-01	5.019608139991760254e-01	5.725490450859069824e-01	5.882353186607360840e-01	6.588235497474670410e-01	6.901960968971252441e-01	6.666666865348815918e-01	5.764706134796142578e-01	4.980392158031463623e-01	5.098039507865905762e-01	5.137255191802978516e-01	6.784313917160034180e-01	7.372549176216125488e-01	8.862745165824890137e-01	6.078431606292724609e-01	1.607843190431594849e-01	1.215686276555061340e-01	4.392156898975372314e-01	5.098039507865905762e-01	5.098039507865905762e-01	4.666666686534881592e-01	4.352941215038299561e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.196078479290008545e-01	3.843137323856353760e-01	3.058823645114898682e-01	5.294117927551269531e-01	7.411764860153198242e-01
6.392157077789306641e-01	5.529412031173706055e-01	9.803921729326248169e-02	2.235294133424758911e-01	2.274509817361831665e-01	1.333333402872085571e-01	2.156862765550613403e-01	5.843137502670288086e-01	6.392157077789306641e-01	6.000000238418579102e-01	4.980392158031463623e-01	3.686274588108062744e-01	4.352941215038299561e-01	3.725490272045135498e-01	6.000000238418579102e-01	6.666666865348815918e-01	7.254902124404907227e-01	3.607843220233917236e-01	2.392156869173049927e-01	1.254902034997940063e-01	3.215686380863189697e-01	4.745098054409027100e-01	4.470588266849517822e-01	4.274509847164154053e-01	4.156862795352935791e-01	4.078431427478790283e-01	4.196078479290008545e-01	4.980392158031463623e-01	3.686274588108062744e-01	2.235294133424758911e-01	4.745098054409027100e-01	7.607843279838562012e-01
5.725490450859069824e-01	6.470588445663452148e-01	2.588235437870025635e-01	1.137254908680915833e-01	9.019608050584793091e-02	4.313725605607032776e-02	4.117647111415863037e-01	5.686274766921997070e-01	6.235294342041015625e-01	5.333333611488342285e-01	4.235294163227081299e-01	4.392156898975372314e-01	4.901960790157318115e-01	5.686274766921997070e-01	6.901960968971252441e-01	6.392157077789306641e-01	5.529412031173706055e-01	3.176470696926116943e-01	4.235294163227081299e-01	1.529411822557449341e-01	2.627451121807098389e-01	4.392156898975372314e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.313725531101226807e-01	5.098039507865905762e-01	4.117647111415863037e-01	1.607843190431594849e-01	9.803921729326248169e-02	5.450980663299560547e-01	9.098039269447326660e-01
4.392156898975372314e-01	5.333333611488342285e-01	5.176470875740051270e-01	2.117647081613540649e-01	2.313725501298904419e-01	4.627451002597808838e-01	6.784313917160034180e-01	6.705882549285888672e-01	6.941176652908325195e-01	6.666666865348815918e-01	6.705882549285888672e-01	7.176470756530761719e-01	7.568627595901489258e-01	7.764706015586853027e-01	6.196078658103942871e-01	5.686274766921997070e-01	4.078431427478790283e-01	3.019607961177825928e-01	3.921568691730499268e-01	2.156862765550613403e-01	2.470588237047195435e-01	4.274509847164154053e-01	4.117647111415863037e-01	4.039215743541717529e-01	4.549019634723663330e-01	5.058823823928833008e-01	3.960784375667572021e-01	3.647058904170989990e-01	4.901960790157318115e-01	6.549019813537597656e-01	8.823529481887817383e-01	9.450980424880981445e-01
3.725490272045135498e-01	3.882353007793426514e-01	4.117647111415863037e-01	4.470588266849517822e-01	5.176470875740051270e-01	5.529412031173706055e-01	6.000000238418579102e-01	6.470588445663452148e-01	6.549019813537597656e-01	6.431372761726379395e-01	6.117647290229797363e-01	5.725490450859069824e-01	5.411764979362487793e-01	5.372549295425415039e-01	4.941176474094390869e-01	5.176470875740051270e-01	3.019607961177825928e-01	2.313725501298904419e-01	4.274509847164154053e-01	4.392156898975372314e-01	2.392156869173049927e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.784313738346099854e-01	4.784313738346099854e-01	3.686274588108062744e-01	4.196078479290008545e-01	6.509804129600524902e-01	8.588235378265380859e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.333333373069763184e-01
2.549019753932952881e-01	1.843137294054031372e-01	2.117647081613540649e-01	2.392156869173049927e-01	3.176470696926116943e-01	4.274509847164154053e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.509803950786590576e-01	4.274509847164154053e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.313725531101226807e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.705882370471954346e-01	2.431372553110122681e-01	3.411764800548553467e-01	4.980392158031463623e-01	3.568627536296844482e-01	2.588235437870025635e-01	4.392156898975372314e-01	4.784313738346099854e-01	4.274509847164154053e-01	3.568627536296844482e-01	4.784313738346099854e-01	7.137255072593688965e-01	8.862745165824890137e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01
3.647058904170989990e-01	1.686274558305740356e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.313725501298904419e-01	2.784313857555389404e-01	3.333333432674407959e-01	3.764705955982208252e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.156862795352935791e-01	4.431372582912445068e-01	4.627451002597808838e-01	4.745098054409027100e-01	4.196078479290008545e-01	1.843137294054031372e-01	4.470588266849517822e-01	4.470588266849517822e-01	2.745098173618316650e-01	3.019607961177825928e-01	4.588235318660736084e-01	3.803921639919281006e-01	3.725490272045135498e-01	5.450980663299560547e-01	7.686274647712707520e-01	9.058823585510253906e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01
5.764706134796142578e-01	3.843137323856353760e-01	2.745098173618316650e-01	2.823529541492462158e-01	2.784313857555389404e-01	1.098039224743843079e-01	7.450980693101882935e-02	1.450980454683303833e-01	3.372549116611480713e-01	4.039215743541717529e-01	2.823529541492462158e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.960784375667572021e-01	4.705882370471954346e-01	3.686274588108062744e-01	1.019607856869697571e-01	3.058823645114898682e-01	4.980392158031463623e-01	3.882353007793426514e-01	2.549019753932952881e-01	3.568627536296844482e-01	4.235294163227081299e-01	6.274510025978088379e-01	8.196078538894653320e-01	9.176470637321472168e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.294117689132690430e-01	9.294117689132690430e-01
7.333333492279052734e-01	5.607843399047851562e-01	4.666666686534881592e-01	3.098039329051971436e-01	2.156862765550613403e-01	1.098039224743843079e-01	6.274510174989700317e-02	7.450980693101882935e-02	3.137255012989044189e-01	3.686274588108062744e-01	1.254902034997940063e-01	1.960784345865249634e-01	1.803921610116958618e-01	3.411764800548553467e-01	4.666666686534881592e-01	3.215686380863189697e-01	6.666667014360427856e-02	3.254902064800262451e-01	4.588235318660736084e-01	4.039215743541717529e-01	2.862745225429534912e-01	4.941176474094390869e-01	7.098039388656616211e-01	8.588235378265380859e-01	9.176470637321472168e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.254902005195617676e-01
8.784313797950744629e-01	6.588235497474670410e-01	5.137255191802978516e-01	4.627451002597808838e-01	4.392156898975372314e-01	4.196078479290008545e-01	4.705882370471954346e-01	4.196078479290008545e-01	4.235294163227081299e-01	4.823529422283172607e-01	3.215686380863189697e-01	3.058823645114898682e-01	3.411764800548553467e-01	4.862745106220245361e-01	5.529412031173706055e-01	3.490196168422698975e-01	7.450980693101882935e-02	3.764705955982208252e-01	4.039215743541717529e-01	3.568627536296844482e-01	5.215686559677124023e-01	7.607843279838562012e-01	8.862745165824890137e-01	9.215686321258544922e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.294117689132690430e-01
9.333333373069763184e-01	8.000000119209289551e-01	5.647059082984924316e-01	4.196078479290008545e-01	3.803921639919281006e-01	3.843137323856353760e-01	4.352941215038299561e-01	4.078431427478790283e-01	4.156862795352935791e-01	5.686274766921997070e-01	5.411764979362487793e-01	5.058823823928833008e-01	5.098039507865905762e-01	5.686274766921997070e-01	4.745098054409027100e-01	2.274509817361831665e-01	3.921568766236305237e-02	3.019607961177825928e-01	4.156862795352935791e-01	4.627451002597808838e-01	7.843137383460998535e-01	8.941176533699035645e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.294117689132690430e-01
9.529411792755126953e-01	8.980392217636108398e-01	7.882353067398071289e-01	6.156862974166870117e-01	4.392156898975372314e-01	3.294117748737335205e-01	2.784313857555389404e-01	2.509804069995880127e-01	2.549019753932952881e-01	2.862745225429534912e-01	2.862745225429534912e-01	2.862745225429534912e-01	2.705882489681243896e-01	2.666666805744171143e-01	2.313725501298904419e-01	1.490196138620376587e-01	7.843137532472610474e-02	1.450980454683303833e-01	4.313725531101226807e-01	7.843137383460998535e-01	9.098039269447326660e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01
9.490196108818054199e-01	9.294117689132690430e-01	9.058823585510253906e-01	8.588235378265380859e-01	7.764706015586853027e-01	6.549019813537597656e-01	5.450980663299560547e-01	4.470588266849517822e-01	3.725490272045135498e-01	3.215686380863189697e-01	2.823529541492462158e-01	2.705882489681243896e-01	2.705882489681243896e-01	2.862745225429534912e-01	3.411764800548553467e-01	4.352941215038299561e-01	5.294117927551269531e-01	6.196078658103942871e-01	8.117647171020507812e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01


==> Cifra_figuretem/0.039/originaldataGreen2.0.txt <==
7.686274647712707520e-01	7.764706015586853027e-01	7.764706015586853027e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.764706015586853027e-01	7.843137383460998535e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.882353067398071289e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.078431487083435059e-01	8.039215803146362305e-01	8.000000119209289551e-01	7.882353067398071289e-01	7.764706015586853027e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.294117808341979980e-01	7.098039388656616211e-01	6.823529601097106934e-01	6.784313917160034180e-01	6.901960968971252441e-01	7.254902124404907227e-01	7.490196228027343750e-01	7.529411911964416504e-01	7.450980544090270996e-01
8.039215803146362305e-01	8.000000119209289551e-01	7.921568751335144043e-01	7.803921699523925781e-01	7.725490331649780273e-01	7.803921699523925781e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.803921699523925781e-01	8.000000119209289551e-01	8.078431487083435059e-01	8.078431487083435059e-01	8.117647171020507812e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.078431487083435059e-01	8.039215803146362305e-01	7.960784435272216797e-01	7.960784435272216797e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.725490331649780273e-01	7.607843279838562012e-01	7.490196228027343750e-01	7.254902124404907227e-01	7.019608020782470703e-01	7.019608020782470703e-01	7.411764860153198242e-01	7.725490331649780273e-01	7.843137383460998535e-01	7.725490331649780273e-01
8.039215803146362305e-01	7.960784435272216797e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.607843279838562012e-01	7.725490331649780273e-01	7.764706015586853027e-01	7.647058963775634766e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.725490331649780273e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.921568751335144043e-01	8.078431487083435059e-01	8.156862854957580566e-01	8.117647171020507812e-01	8.039215803146362305e-01	8.000000119209289551e-01	7.960784435272216797e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.843137383460998535e-01	7.607843279838562012e-01	7.058823704719543457e-01	6.823529601097106934e-01	6.941176652908325195e-01	7.215686440467834473e-01	7.450980544090270996e-01	7.764706015586853027e-01	7.803921699523925781e-01	7.607843279838562012e-01
7.960784435272216797e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.686274647712707520e-01	7.686274647712707520e-01	7.803921699523925781e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.529411911964416504e-01	7.686274647712707520e-01	7.725490331649780273e-01	7.764706015586853027e-01	7.882353067398071289e-01	8.000000119209289551e-01	8.156862854957580566e-01	8.156862854957580566e-01	8.117647171020507812e-01	8.078431487083435059e-01	8.039215803146362305e-01	7.960784435272216797e-01	8.039215803146362305e-01	7.803921699523925781e-01	5.882353186607360840e-01	4.901960790157318115e-01	4.392156898975372314e-01	4.470588266849517822e-01	6.196078658103942871e-01	7.568627595901489258e-01	7.725490331649780273e-01	7.647058963775634766e-01	7.450980544090270996e-01
7.882353067398071289e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.843137383460998535e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.568627595901489258e-01	7.647058963775634766e-01	7.686274647712707520e-01	7.725490331649780273e-01	7.882353067398071289e-01	7.960784435272216797e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.843137383460998535e-01	7.607843279838562012e-01	7.490196228027343750e-01	7.490196228027343750e-01	5.490196347236633301e-01	3.058823645114898682e-01	3.568627536296844482e-01	2.980392277240753174e-01	2.156862765550613403e-01	3.568627536296844482e-01	6.156862974166870117e-01	7.372549176216125488e-01	7.333333492279052734e-01	7.098039388656616211e-01
7.843137383460998535e-01	7.921568751335144043e-01	7.960784435272216797e-01	7.960784435272216797e-01	8.000000119209289551e-01	8.039215803146362305e-01	8.039215803146362305e-01	7.921568751335144043e-01	7.803921699523925781e-01	7.607843279838562012e-01	7.529411911964416504e-01	7.529411911964416504e-01	7.529411911964416504e-01	7.450980544090270996e-01	7.215686440467834473e-01	6.941176652908325195e-01	6.745098233222961426e-01	6.470588445663452148e-01	6.078431606292724609e-01	5.764706134796142578e-01	5.764706134796142578e-01	5.019608139991760254e-01	2.431372553110122681e-01	2.784313857555389404e-01	3.686274588108062744e-01	2.784313857555389404e-01	2.901960909366607666e-01	2.901960909366607666e-01	3.921568691730499268e-01	5.568627715110778809e-01	6.705882549285888672e-01	6.941176652908325195e-01
7.921568751335144043e-01	7.960784435272216797e-01	8.000000119209289551e-01	7.960784435272216797e-01	7.921568751335144043e-01	7.960784435272216797e-01	7.843137383460998535e-01	7.568627595901489258e-01	7.176470756530761719e-01	6.705882549285888672e-01	6.352941393852233887e-01	6.274510025978088379e-01	5.960784554481506348e-01	5.647059082984924316e-01	5.411764979362487793e-01	5.215686559677124023e-01	5.058823823928833008e-01	4.901960790157318115e-01	4.784313738346099854e-01	4.666666686534881592e-01	4.705882370471954346e-01	3.019607961177825928e-01	1.803921610116958618e-01	2.627451121807098389e-01	3.176470696926116943e-01	2.352941185235977173e-01	3.137255012989044189e-01	2.901960909366607666e-01	4.980392158031463623e-01	6.196078658103942871e-01	6.549019813537597656e-01	6.666666865348815918e-01
7.568627595901489258e-01	7.411764860153198242e-01	7.176470756530761719e-01	6.784313917160034180e-01	6.392157077789306641e-01	6.117647290229797363e-01	5.803921818733215332e-01	5.568627715110778809e-01	5.294117927551269531e-01	5.137255191802978516e-01	5.019608139991760254e-01	5.019608139991760254e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.588235318660736084e-01	2.392156869173049927e-01	2.078431397676467896e-01	1.843137294054031372e-01	2.352941185235977173e-01	2.627451121807098389e-01	2.745098173618316650e-01	3.686274588108062744e-01	6.823529601097106934e-01	6.980392336845397949e-01	6.470588445663452148e-01	6.235294342041015625e-01
5.607843399047851562e-01	5.294117927551269531e-01	5.176470875740051270e-01	5.058823823928833008e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.823529422283172607e-01	4.784313738346099854e-01	4.784313738346099854e-01	3.764705955982208252e-01	2.196078449487686157e-01	2.862745225429534912e-01	2.039215713739395142e-01	1.568627506494522095e-01	2.901960909366607666e-01	3.254902064800262451e-01	5.607843399047851562e-01	7.137255072593688965e-01	6.666666865348815918e-01	6.313725709915161133e-01	6.117647290229797363e-01
4.705882370471954346e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.784313738346099854e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.823529422283172607e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.823529422283172607e-01	3.411764800548553467e-01	1.843137294054031372e-01	2.784313857555389404e-01	3.450980484485626221e-01	2.313725501298904419e-01	2.078431397676467896e-01	2.941176593303680420e-01	3.333333432674407959e-01	6.784313917160034180e-01	7.098039388656616211e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.313725709915161133e-01
4.705882370471954346e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.941176474094390869e-01	4.901960790157318115e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.901960790157318115e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.745098054409027100e-01	3.411764800548553467e-01	1.725490242242813110e-01	2.000000029802322388e-01	3.098039329051971436e-01	3.647058904170989990e-01	2.901960909366607666e-01	2.588235437870025635e-01	2.627451121807098389e-01	2.156862765550613403e-01	6.392157077789306641e-01	7.019608020782470703e-01	6.862745285034179688e-01	6.705882549285888672e-01	6.588235497474670410e-01
4.823529422283172607e-01	4.784313738346099854e-01	4.705882370471954346e-01	4.901960790157318115e-01	5.019608139991760254e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.901960790157318115e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.823529422283172607e-01	3.137255012989044189e-01	1.803921610116958618e-01	2.509804069995880127e-01	3.411764800548553467e-01	3.215686380863189697e-01	2.705882489681243896e-01	3.215686380863189697e-01	2.862745225429534912e-01	2.156862765550613403e-01	1.960784345865249634e-01	6.235294342041015625e-01	6.980392336845397949e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.784313917160034180e-01
4.823529422283172607e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.980392158031463623e-01	4.745098054409027100e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.627451002597808838e-01	4.745098054409027100e-01	4.666666686534881592e-01	3.372549116611480713e-01	1.686274558305740356e-01	2.117647081613540649e-01	2.823529541492462158e-01	3.137255012989044189e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.803921639919281006e-01	4.313725531101226807e-01	6.549019813537597656e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.784313917160034180e-01	6.784313917160034180e-01
4.745098054409027100e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.823529422283172607e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.627451002597808838e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.470588266849517822e-01	3.176470696926116943e-01	1.843137294054031372e-01	2.039215713739395142e-01	2.235294133424758911e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.784313857555389404e-01	3.607843220233917236e-01	3.254902064800262451e-01	4.941176474094390869e-01	6.470588445663452148e-01	6.196078658103942871e-01	6.666666865348815918e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.666666865348815918e-01
4.705882370471954346e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.666666686534881592e-01	4.784313738346099854e-01	4.705882370471954346e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.470588266849517822e-01	3.058823645114898682e-01	2.156862765550613403e-01	2.039215713739395142e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.392156869173049927e-01	2.117647081613540649e-01	2.627451121807098389e-01	3.176470696926116943e-01	4.274509847164154053e-01	6.313725709915161133e-01	6.352941393852233887e-01	6.392157077789306641e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.549019813537597656e-01	6.666666865348815918e-01
4.705882370471954346e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.784313738346099854e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.745098054409027100e-01	3.568627536296844482e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.117647081613540649e-01	1.921568661928176880e-01	2.235294133424758911e-01	2.274509817361831665e-01	2.039215713739395142e-01	2.627451121807098389e-01	3.882353007793426514e-01	5.960784554481506348e-01	6.156862974166870117e-01	6.078431606292724609e-01	6.784313917160034180e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.627451181411743164e-01
4.666666686534881592e-01	4.705882370471954346e-01	4.784313738346099854e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.627451002597808838e-01	4.745098054409027100e-01	4.666666686534881592e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.627451002597808838e-01	3.137255012989044189e-01	2.392156869173049927e-01	2.274509817361831665e-01	1.960784345865249634e-01	1.725490242242813110e-01	1.843137294054031372e-01	1.764705926179885864e-01	2.078431397676467896e-01	4.117647111415863037e-01	6.117647290229797363e-01	5.843137502670288086e-01	5.686274766921997070e-01	6.901960968971252441e-01	7.254902124404907227e-01	6.980392336845397949e-01	6.823529601097106934e-01	6.705882549285888672e-01	6.588235497474670410e-01	6.705882549285888672e-01
4.666666686534881592e-01	4.627451002597808838e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.549019634723663330e-01	4.627451002597808838e-01	4.274509847164154053e-01	3.490196168422698975e-01	3.058823645114898682e-01	2.431372553110122681e-01	1.960784345865249634e-01	1.686274558305740356e-01	1.529411822557449341e-01	1.725490242242813110e-01	2.588235437870025635e-01	4.156862795352935791e-01	4.666666686534881592e-01	6.039215922355651855e-01	6.196078658103942871e-01	5.372549295425415039e-01	6.117647290229797363e-01	7.843137383460998535e-01	7.647058963775634766e-01	7.411764860153198242e-01	7.254902124404907227e-01	7.058823704719543457e-01	6.823529601097106934e-01	6.784313917160034180e-01
4.705882370471954346e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.549019634723663330e-01	4.549019634723663330e-01	4.509803950786590576e-01	4.549019634723663330e-01	4.627451002597808838e-01	4.000000059604644775e-01	2.431372553110122681e-01	1.411764770746231079e-01	1.215686276555061340e-01	1.333333402872085571e-01	1.843137294054031372e-01	2.156862765550613403e-01	2.666666805744171143e-01	5.098039507865905762e-01	6.627451181411743164e-01	7.019608020782470703e-01	6.117647290229797363e-01	5.529412031173706055e-01	5.254902243614196777e-01	4.901960790157318115e-01	5.686274766921997070e-01	7.960784435272216797e-01	7.843137383460998535e-01	7.725490331649780273e-01	7.529411911964416504e-01	7.254902124404907227e-01	6.941176652908325195e-01	6.705882549285888672e-01
4.627451002597808838e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.627451002597808838e-01	4.705882370471954346e-01	3.803921639919281006e-01	2.078431397676467896e-01	9.411764889955520630e-02	1.294117718935012817e-01	1.725490242242813110e-01	1.803921610116958618e-01	3.529411852359771729e-01	3.921568691730499268e-01	3.803921639919281006e-01	5.058823823928833008e-01	5.882353186607360840e-01	5.176470875740051270e-01	4.470588266849517822e-01	4.666666686534881592e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.862745106220245361e-01	7.490196228027343750e-01	7.921568751335144043e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.254902124404907227e-01	6.823529601097106934e-01	6.470588445663452148e-01
4.588235318660736084e-01	4.470588266849517822e-01	4.549019634723663330e-01	4.549019634723663330e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.666666686534881592e-01	3.843137323856353760e-01	1.843137294054031372e-01	1.294117718935012817e-01	2.823529541492462158e-01	4.039215743541717529e-01	4.352941215038299561e-01	4.117647111415863037e-01	4.549019634723663330e-01	4.627451002597808838e-01	4.470588266849517822e-01	2.823529541492462158e-01	3.686274588108062744e-01	3.843137323856353760e-01	2.509804069995880127e-01	4.470588266849517822e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.470588266849517822e-01	6.705882549285888672e-01	7.803921699523925781e-01	7.450980544090270996e-01	7.372549176216125488e-01	6.980392336845397949e-01	6.588235497474670410e-01	6.352941393852233887e-01
4.627451002597808838e-01	4.549019634723663330e-01	4.588235318660736084e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.666666686534881592e-01	3.333333432674407959e-01	1.176470592617988586e-01	1.411764770746231079e-01	3.843137323856353760e-01	4.666666686534881592e-01	4.588235318660736084e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.627451002597808838e-01	3.764705955982208252e-01	4.352941215038299561e-01	4.627451002597808838e-01	3.254902064800262451e-01	4.078431427478790283e-01	4.784313738346099854e-01	4.666666686534881592e-01	4.313725531101226807e-01	5.960784554481506348e-01	7.686274647712707520e-01	7.372549176216125488e-01	7.215686440467834473e-01	6.784313917160034180e-01	6.352941393852233887e-01	6.235294342041015625e-01
4.549019634723663330e-01	4.549019634723663330e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.392156898975372314e-01	3.137255012989044189e-01	1.098039224743843079e-01	1.137254908680915833e-01	3.764705955982208252e-01	4.705882370471954346e-01	4.588235318660736084e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.470588266849517822e-01	4.470588266849517822e-01	4.431372582912445068e-01	4.117647111415863037e-01	4.274509847164154053e-01	4.470588266849517822e-01	3.843137323856353760e-01	2.980392277240753174e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.294117748737335205e-01	4.901960790157318115e-01	7.803921699523925781e-01	7.294117808341979980e-01	6.352941393852233887e-01	5.137255191802978516e-01	4.156862795352935791e-01	4.039215743541717529e-01
4.588235318660736084e-01	4.666666686534881592e-01	4.784313738346099854e-01	4.627451002597808838e-01	3.098039329051971436e-01	1.803921610116958618e-01	1.215686276555061340e-01	3.372549116611480713e-01	4.039215743541717529e-01	3.764705955982208252e-01	3.843137323856353760e-01	3.960784375667572021e-01	3.960784375667572021e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.803921639919281006e-01	3.686274588108062744e-01	3.490196168422698975e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.372549116611480713e-01	2.588235437870025635e-01	2.588235437870025635e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.686274588108062744e-01	7.960784435272216797e-01	8.000000119209289551e-01	7.019608020782470703e-01	4.509803950786590576e-01	3.098039329051971436e-01	2.862745225429534912e-01
4.627451002597808838e-01	4.588235318660736084e-01	4.588235318660736084e-01	3.333333432674407959e-01	2.235294133424758911e-01	2.156862765550613403e-01	9.019608050584793091e-02	1.843137294054031372e-01	2.941176593303680420e-01	3.372549116611480713e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.294117748737335205e-01	3.137255012989044189e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.333333432674407959e-01	3.529411852359771729e-01	3.372549116611480713e-01	3.137255012989044189e-01	2.941176593303680420e-01	2.352941185235977173e-01	2.980392277240753174e-01	3.254902064800262451e-01	3.019607961177825928e-01	7.333333492279052734e-01	9.686274528503417969e-01	8.666666746139526367e-01	7.529411911964416504e-01	6.862745285034179688e-01	5.960784554481506348e-01
4.588235318660736084e-01	4.627451002597808838e-01	4.392156898975372314e-01	2.705882489681243896e-01	1.764705926179885864e-01	1.490196138620376587e-01	1.607843190431594849e-01	1.725490242242813110e-01	2.352941185235977173e-01	3.686274588108062744e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.000000059604644775e-01	3.882353007793426514e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.333333432674407959e-01	3.137255012989044189e-01	3.058823645114898682e-01	2.941176593303680420e-01	3.137255012989044189e-01	3.098039329051971436e-01	6.117647290229797363e-01	9.803921580314636230e-01	9.607843160629272461e-01	9.333333373069763184e-01	9.568627476692199707e-01	9.490196108818054199e-01
4.470588266849517822e-01	4.549019634723663330e-01	4.509803950786590576e-01	3.529411852359771729e-01	2.352941185235977173e-01	2.196078449487686157e-01	2.666666805744171143e-01	2.627451121807098389e-01	2.392156869173049927e-01	3.215686380863189697e-01	4.000000059604644775e-01	4.117647111415863037e-01	4.313725531101226807e-01	4.392156898975372314e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.431372582912445068e-01	3.882353007793426514e-01	3.176470696926116943e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.686274588108062744e-01	3.333333432674407959e-01	3.529411852359771729e-01	3.607843220233917236e-01	4.941176474094390869e-01	8.941176533699035645e-01	9.254902005195617676e-01	8.666666746139526367e-01	8.823529481887817383e-01	8.862745165824890137e-01
4.470588266849517822e-01	4.549019634723663330e-01	4.549019634723663330e-01	4.156862795352935791e-01	3.254902064800262451e-01	2.549019753932952881e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.509804069995880127e-01	2.823529541492462158e-01	3.607843220233917236e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.313725531101226807e-01	3.803921639919281006e-01	2.980392277240753174e-01	3.098039329051971436e-01	3.725490272045135498e-01	4.352941215038299561e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.392156898975372314e-01	4.235294163227081299e-01	4.235294163227081299e-01	6.941176652908325195e-01	7.450980544090270996e-01	6.784313917160034180e-01	6.588235497474670410e-01	6.392157077789306641e-01
4.509803950786590576e-01	4.549019634723663330e-01	4.509803950786590576e-01	4.392156898975372314e-01	4.078431427478790283e-01	3.490196168422698975e-01	3.137255012989044189e-01	3.137255012989044189e-01	2.784313857555389404e-01	2.705882489681243896e-01	3.254902064800262451e-01	3.529411852359771729e-01	3.803921639919281006e-01	3.843137323856353760e-01	3.921568691730499268e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.117647111415863037e-01	3.764705955982208252e-01	3.411764800548553467e-01	3.803921639919281006e-01	4.117647111415863037e-01	4.196078479290008545e-01	4.431372582912445068e-01	4.470588266849517822e-01	4.470588266849517822e-01	4.196078479290008545e-01	4.901960790157318115e-01	5.176470875740051270e-01	4.666666686534881592e-01	4.392156898975372314e-01	4.431372582912445068e-01
4.470588266849517822e-01	4.431372582912445068e-01	4.470588266849517822e-01	4.392156898975372314e-01	4.352941215038299561e-01	4.274509847164154053e-01	3.843137323856353760e-01	3.568627536296844482e-01	3.254902064800262451e-01	2.745098173618316650e-01	3.058823645114898682e-01	3.411764800548553467e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.843137323856353760e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.000000059604644775e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.000000059604644775e-01	4.117647111415863037e-01	4.392156898975372314e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.352941215038299561e-01	4.039215743541717529e-01	3.529411852359771729e-01	3.019607961177825928e-01	2.823529541492462158e-01	2.941176593303680420e-01
4.509803950786590576e-01	4.470588266849517822e-01	4.431372582912445068e-01	4.470588266849517822e-01	4.431372582912445068e-01	4.470588266849517822e-01	4.392156898975372314e-01	4.117647111415863037e-01	3.803921639919281006e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.843137323856353760e-01	4.156862795352935791e-01	3.803921639919281006e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.313725531101226807e-01	4.352941215038299561e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.392156898975372314e-01	4.431372582912445068e-01	4.470588266849517822e-01	4.509803950786590576e-01	3.960784375667572021e-01	2.313725501298904419e-01	1.882352977991104126e-01	1.960784345865249634e-01	2.156862765550613403e-01
4.470588266849517822e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.352941215038299561e-01	4.313725531101226807e-01	4.000000059604644775e-01	3.921568691730499268e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.039215743541717529e-01	4.039215743541717529e-01	3.529411852359771729e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.882353007793426514e-01	3.882353007793426514e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.960784375667572021e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.313725531101226807e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.784313738346099854e-01	5.254902243614196777e-01	5.686274766921997070e-01	6.117647290229797363e-01


==> Cifra_figuretem/0.039/originaldataGreen3.0.txt <==
7.333333492279052734e-01	6.000000238418579102e-01	5.764706134796142578e-01	6.980392336845397949e-01	8.039215803146362305e-01	7.725490331649780273e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.294117808341979980e-01	6.509804129600524902e-01	4.313725531101226807e-01	5.529412031173706055e-01	6.078431606292724609e-01	7.019608020782470703e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.176470756530761719e-01	7.882353067398071289e-01	7.607843279838562012e-01	7.490196228027343750e-01	6.352941393852233887e-01	5.960784554481506348e-01	6.470588445663452148e-01	6.156862974166870117e-01	5.921568870544433594e-01	6.705882549285888672e-01	6.117647290229797363e-01	5.254902243614196777e-01	6.784313917160034180e-01	7.372549176216125488e-01	6.862745285034179688e-01	6.549019813537597656e-01
7.764706015586853027e-01	6.588235497474670410e-01	6.196078658103942871e-01	6.823529601097106934e-01	7.882353067398071289e-01	6.980392336845397949e-01	6.666666865348815918e-01	6.392157077789306641e-01	6.627451181411743164e-01	4.470588266849517822e-01	2.352941222488880157e-02	3.529411852359771729e-01	6.470588445663452148e-01	7.058823704719543457e-01	6.352941393852233887e-01	5.764706134796142578e-01	6.862745285034179688e-01	7.372549176216125488e-01	7.019608020782470703e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.000000238418579102e-01	6.431372761726379395e-01	6.039215922355651855e-01	6.078431606292724609e-01	8.039215803146362305e-01	6.980392336845397949e-01	5.921568870544433594e-01	6.823529601097106934e-01	7.294117808341979980e-01	6.588235497474670410e-01	6.980392336845397949e-01
7.215686440467834473e-01	6.078431606292724609e-01	6.352941393852233887e-01	7.490196228027343750e-01	7.725490331649780273e-01	6.470588445663452148e-01	6.627451181411743164e-01	7.019608020782470703e-01	6.235294342041015625e-01	3.254902064800262451e-01	0.000000000000000000e+00	1.254902034997940063e-01	5.960784554481506348e-01	6.078431606292724609e-01	5.568627715110778809e-01	5.411764979362487793e-01	6.117647290229797363e-01	6.627451181411743164e-01	6.392157077789306641e-01	6.235294342041015625e-01	6.156862974166870117e-01	5.333333611488342285e-01	5.529412031173706055e-01	5.607843399047851562e-01	6.196078658103942871e-01	7.686274647712707520e-01	6.980392336845397949e-01	5.647059082984924316e-01	5.647059082984924316e-01	6.235294342041015625e-01	6.431372761726379395e-01	7.098039388656616211e-01
7.019608020782470703e-01	6.274510025978088379e-01	6.000000238418579102e-01	7.607843279838562012e-01	7.490196228027343750e-01	7.450980544090270996e-01	7.568627595901489258e-01	7.333333492279052734e-01	6.784313917160034180e-01	4.549019634723663330e-01	2.588235437870025635e-01	3.529411926865577698e-02	2.352941185235977173e-01	4.823529422283172607e-01	5.058823823928833008e-01	4.980392158031463623e-01	4.901960790157318115e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.372549295425415039e-01	4.823529422283172607e-01	4.352941215038299561e-01	5.058823823928833008e-01	5.176470875740051270e-01	6.235294342041015625e-01	6.588235497474670410e-01	5.843137502670288086e-01	5.529412031173706055e-01	5.019608139991760254e-01	4.588235318660736084e-01	5.372549295425415039e-01	6.431372761726379395e-01
6.901960968971252441e-01	5.764706134796142578e-01	6.117647290229797363e-01	7.372549176216125488e-01	6.509804129600524902e-01	7.176470756530761719e-01	7.843137383460998535e-01	7.058823704719543457e-01	6.901960968971252441e-01	5.607843399047851562e-01	5.686274766921997070e-01	4.235294163227081299e-01	1.686274558305740356e-01	2.862745225429534912e-01	3.490196168422698975e-01	3.803921639919281006e-01	4.470588266849517822e-01	4.901960790157318115e-01	5.490196347236633301e-01	5.686274766921997070e-01	6.039215922355651855e-01	5.725490450859069824e-01	5.843137502670288086e-01	5.725490450859069824e-01	6.196078658103942871e-01	5.764706134796142578e-01	5.450980663299560547e-01	5.450980663299560547e-01	5.607843399047851562e-01	5.137255191802978516e-01	4.666666686534881592e-01	4.901960790157318115e-01
6.784313917160034180e-01	6.705882549285888672e-01	6.627451181411743164e-01	7.725490331649780273e-01	6.941176652908325195e-01	7.568627595901489258e-01	7.607843279838562012e-01	6.509804129600524902e-01	5.686274766921997070e-01	5.333333611488342285e-01	5.529412031173706055e-01	6.000000238418579102e-01	5.372549295425415039e-01	4.862745106220245361e-01	4.980392158031463623e-01	4.823529422283172607e-01	5.411764979362487793e-01	6.039215922355651855e-01	6.627451181411743164e-01	6.862745285034179688e-01	7.137255072593688965e-01	7.098039388656616211e-01	6.823529601097106934e-01	6.235294342041015625e-01	5.647059082984924316e-01	4.549019634723663330e-01	4.196078479290008545e-01	4.431372582912445068e-01	5.529412031173706055e-01	6.078431606292724609e-01	5.568627715110778809e-01	5.254902243614196777e-01
6.941176652908325195e-01	7.411764860153198242e-01	7.686274647712707520e-01	7.960784435272216797e-01	7.137255072593688965e-01	7.372549176216125488e-01	7.333333492279052734e-01	7.529411911964416504e-01	5.254902243614196777e-01	3.921568691730499268e-01	4.196078479290008545e-01	4.588235318660736084e-01	6.078431606292724609e-01	7.019608020782470703e-01	7.176470756530761719e-01	6.666666865348815918e-01	6.549019813537597656e-01	6.705882549285888672e-01	7.176470756530761719e-01	7.490196228027343750e-01	7.137255072593688965e-01	6.980392336845397949e-01	6.666666865348815918e-01	6.078431606292724609e-01	4.980392158031463623e-01	3.294117748737335205e-01	2.509804069995880127e-01	3.372549116611480713e-01	5.411764979362487793e-01	6.823529601097106934e-01	6.313725709915161133e-01	6.274510025978088379e-01
6.549019813537597656e-01	7.098039388656616211e-01	7.254902124404907227e-01	7.450980544090270996e-01	7.450980544090270996e-01	7.686274647712707520e-01	7.372549176216125488e-01	7.411764860153198242e-01	6.901960968971252441e-01	5.568627715110778809e-01	3.686274588108062744e-01	3.803921639919281006e-01	5.333333611488342285e-01	6.431372761726379395e-01	6.901960968971252441e-01	6.745098233222961426e-01	6.588235497474670410e-01	6.980392336845397949e-01	7.803921699523925781e-01	7.921568751335144043e-01	7.372549176216125488e-01	6.666666865348815918e-01	6.196078658103942871e-01	5.921568870544433594e-01	5.098039507865905762e-01	3.843137323856353760e-01	2.588235437870025635e-01	3.058823645114898682e-01	5.686274766921997070e-01	7.019608020782470703e-01	6.431372761726379395e-01	6.666666865348815918e-01
6.509804129600524902e-01	6.823529601097106934e-01	6.509804129600524902e-01	6.666666865348815918e-01	7.568627595901489258e-01	7.058823704719543457e-01	6.627451181411743164e-01	7.176470756530761719e-01	7.568627595901489258e-01	6.901960968971252441e-01	5.607843399047851562e-01	4.117647111415863037e-01	4.392156898975372314e-01	5.019608139991760254e-01	5.725490450859069824e-01	5.803921818733215332e-01	6.549019813537597656e-01	7.647058963775634766e-01	8.352941274642944336e-01	8.549019694328308105e-01	8.509804010391235352e-01	7.294117808341979980e-01	6.313725709915161133e-01	6.117647290229797363e-01	5.411764979362487793e-01	4.666666686534881592e-01	2.901960909366607666e-01	2.823529541492462158e-01	5.647059082984924316e-01	7.215686440467834473e-01	6.745098233222961426e-01	6.431372761726379395e-01
6.862745285034179688e-01	6.745098233222961426e-01	7.098039388656616211e-01	7.529411911964416504e-01	7.372549176216125488e-01	6.549019813537597656e-01	6.313725709915161133e-01	6.705882549285888672e-01	7.176470756530761719e-01	6.196078658103942871e-01	4.274509847164154053e-01	3.137255012989044189e-01	2.666666805744171143e-01	2.980392277240753174e-01	4.352941215038299561e-01	5.607843399047851562e-01	7.176470756530761719e-01	8.196078538894653320e-01	8.588235378265380859e-01	8.823529481887817383e-01	9.019607901573181152e-01	8.313725590705871582e-01	6.823529601097106934e-01	6.156862974166870117e-01	5.607843399047851562e-01	5.019608139991760254e-01	3.764705955982208252e-01	4.078431427478790283e-01	6.117647290229797363e-01	6.549019813537597656e-01	6.274510025978088379e-01	6.431372761726379395e-01
6.980392336845397949e-01	6.823529601097106934e-01	6.980392336845397949e-01	7.372549176216125488e-01	7.333333492279052734e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.627451181411743164e-01	6.941176652908325195e-01	5.647059082984924316e-01	3.333333432674407959e-01	1.607843190431594849e-01	1.098039224743843079e-01	1.803921610116958618e-01	3.568627536296844482e-01	5.882353186607360840e-01	7.450980544090270996e-01	7.843137383460998535e-01	8.352941274642944336e-01	8.705882430076599121e-01	9.019607901573181152e-01	8.823529481887817383e-01	7.607843279838562012e-01	6.431372761726379395e-01	5.686274766921997070e-01	4.862745106220245361e-01	4.549019634723663330e-01	6.000000238418579102e-01	6.784313917160034180e-01	6.392157077789306641e-01	6.156862974166870117e-01	6.470588445663452148e-01
6.901960968971252441e-01	6.823529601097106934e-01	7.098039388656616211e-01	7.333333492279052734e-01	7.215686440467834473e-01	6.980392336845397949e-01	7.254902124404907227e-01	6.705882549285888672e-01	6.705882549285888672e-01	5.921568870544433594e-01	4.352941215038299561e-01	2.000000029802322388e-01	5.882352963089942932e-02	1.137254908680915833e-01	3.529411852359771729e-01	6.196078658103942871e-01	6.980392336845397949e-01	6.823529601097106934e-01	7.490196228027343750e-01	8.156862854957580566e-01	8.784313797950744629e-01	8.901960849761962891e-01	8.000000119209289551e-01	6.627451181411743164e-01	5.568627715110778809e-01	5.137255191802978516e-01	4.980392158031463623e-01	6.078431606292724609e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.470588445663452148e-01	6.313725709915161133e-01
6.941176652908325195e-01	6.588235497474670410e-01	7.137255072593688965e-01	7.254902124404907227e-01	6.784313917160034180e-01	6.980392336845397949e-01	7.490196228027343750e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.352941393852233887e-01	5.607843399047851562e-01	4.470588266849517822e-01	2.117647081613540649e-01	1.529411822557449341e-01	3.215686380863189697e-01	6.078431606292724609e-01	6.588235497474670410e-01	6.549019813537597656e-01	7.137255072593688965e-01	7.686274647712707520e-01	8.117647171020507812e-01	8.705882430076599121e-01	8.392156958580017090e-01	6.745098233222961426e-01	5.882353186607360840e-01	6.196078658103942871e-01	5.882353186607360840e-01	6.078431606292724609e-01	6.156862974166870117e-01	7.019608020782470703e-01	7.843137383460998535e-01	7.607843279838562012e-01
6.392157077789306641e-01	6.941176652908325195e-01	7.333333492279052734e-01	6.980392336845397949e-01	6.745098233222961426e-01	6.627451181411743164e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.058823704719543457e-01	6.431372761726379395e-01	6.078431606292724609e-01	5.921568870544433594e-01	4.823529422283172607e-01	3.882353007793426514e-01	3.686274588108062744e-01	5.647059082984924316e-01	6.352941393852233887e-01	6.549019813537597656e-01	7.098039388656616211e-01	7.137255072593688965e-01	7.098039388656616211e-01	8.313725590705871582e-01	8.627451062202453613e-01	7.019608020782470703e-01	5.686274766921997070e-01	4.941176474094390869e-01	4.862745106220245361e-01	4.705882370471954346e-01	5.960784554481506348e-01	7.019608020782470703e-01	7.686274647712707520e-01	8.313725590705871582e-01
6.980392336845397949e-01	7.568627595901489258e-01	8.156862854957580566e-01	8.078431487083435059e-01	7.215686440467834473e-01	6.431372761726379395e-01	6.627451181411743164e-01	6.705882549285888672e-01	6.980392336845397949e-01	6.784313917160034180e-01	6.274510025978088379e-01	5.686274766921997070e-01	4.705882370471954346e-01	5.176470875740051270e-01	5.254902243614196777e-01	5.843137502670288086e-01	6.509804129600524902e-01	7.019608020782470703e-01	7.568627595901489258e-01	7.568627595901489258e-01	6.666666865348815918e-01	7.098039388656616211e-01	7.568627595901489258e-01	6.431372761726379395e-01	4.823529422283172607e-01	2.549019753932952881e-01	2.705882489681243896e-01	2.627451121807098389e-01	3.215686380863189697e-01	4.901960790157318115e-01	7.098039388656616211e-01	8.117647171020507812e-01
7.137255072593688965e-01	7.019608020782470703e-01	8.274509906768798828e-01	8.549019694328308105e-01	5.215686559677124023e-01	3.607843220233917236e-01	5.411764979362487793e-01	6.745098233222961426e-01	7.019608020782470703e-01	6.000000238418579102e-01	5.019608139991760254e-01	5.176470875740051270e-01	4.000000059604644775e-01	5.372549295425415039e-01	5.725490450859069824e-01	6.274510025978088379e-01	7.176470756530761719e-01	8.078431487083435059e-01	8.549019694328308105e-01	8.470588326454162598e-01	7.647058963775634766e-01	6.352941393852233887e-01	5.686274766921997070e-01	5.058823823928833008e-01	5.019608139991760254e-01	2.745098173618316650e-01	2.156862765550613403e-01	1.333333402872085571e-01	6.274510174989700317e-02	1.098039224743843079e-01	4.549019634723663330e-01	6.705882549285888672e-01
6.274510025978088379e-01	6.862745285034179688e-01	7.686274647712707520e-01	6.509804129600524902e-01	3.411764800548553467e-01	2.196078449487686157e-01	3.843137323856353760e-01	5.803921818733215332e-01	6.039215922355651855e-01	5.725490450859069824e-01	4.627451002597808838e-01	4.745098054409027100e-01	3.764705955982208252e-01	4.627451002597808838e-01	5.725490450859069824e-01	6.745098233222961426e-01	7.882353067398071289e-01	8.705882430076599121e-01	8.705882430076599121e-01	8.901960849761962891e-01	8.784313797950744629e-01	7.686274647712707520e-01	5.843137502670288086e-01	4.784313738346099854e-01	4.274509847164154053e-01	2.784313857555389404e-01	1.647058874368667603e-01	8.627451211214065552e-02	2.352941222488880157e-02	3.137255087494850159e-02	3.058823645114898682e-01	5.215686559677124023e-01
5.960784554481506348e-01	6.745098233222961426e-01	7.254902124404907227e-01	5.137255191802978516e-01	3.686274588108062744e-01	3.882353007793426514e-01	4.274509847164154053e-01	4.666666686534881592e-01	4.274509847164154053e-01	4.784313738346099854e-01	3.843137323856353760e-01	2.274509817361831665e-01	3.333333432674407959e-01	5.686274766921997070e-01	7.215686440467834473e-01	7.882353067398071289e-01	8.039215803146362305e-01	7.803921699523925781e-01	7.803921699523925781e-01	8.392156958580017090e-01	8.745098114013671875e-01	8.901960849761962891e-01	7.529411911964416504e-01	5.098039507865905762e-01	3.450980484485626221e-01	1.725490242242813110e-01	1.098039224743843079e-01	9.411764889955520630e-02	4.705882444977760315e-02	1.254902034997940063e-01	4.000000059604644775e-01	5.490196347236633301e-01
4.862745106220245361e-01	6.627451181411743164e-01	7.450980544090270996e-01	5.607843399047851562e-01	3.803921639919281006e-01	3.960784375667572021e-01	4.274509847164154053e-01	4.705882370471954346e-01	4.431372582912445068e-01	4.196078479290008545e-01	3.372549116611480713e-01	7.843137532472610474e-02	3.882353007793426514e-01	7.176470756530761719e-01	7.450980544090270996e-01	7.058823704719543457e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.627451181411743164e-01	6.627451181411743164e-01	7.568627595901489258e-01	9.098039269447326660e-01	8.941176533699035645e-01	6.627451181411743164e-01	3.411764800548553467e-01	1.019607856869697571e-01	1.098039224743843079e-01	9.803921729326248169e-02	9.019608050584793091e-02	2.588235437870025635e-01	5.882353186607360840e-01	6.392157077789306641e-01
5.137255191802978516e-01	5.058823823928833008e-01	5.529412031173706055e-01	5.490196347236633301e-01	4.000000059604644775e-01	3.294117748737335205e-01	3.647058904170989990e-01	4.352941215038299561e-01	4.392156898975372314e-01	4.000000059604644775e-01	2.745098173618316650e-01	1.058823540806770325e-01	3.803921639919281006e-01	6.196078658103942871e-01	6.588235497474670410e-01	6.627451181411743164e-01	6.352941393852233887e-01	7.176470756530761719e-01	7.843137383460998535e-01	5.294117927551269531e-01	6.705882549285888672e-01	8.823529481887817383e-01	8.705882430076599121e-01	7.294117808341979980e-01	3.529411852359771729e-01	1.254902034997940063e-01	1.686274558305740356e-01	1.882352977991104126e-01	2.470588237047195435e-01	5.450980663299560547e-01	6.627451181411743164e-01	7.215686440467834473e-01
6.941176652908325195e-01	5.607843399047851562e-01	4.862745106220245361e-01	4.509803950786590576e-01	4.705882370471954346e-01	3.803921639919281006e-01	3.490196168422698975e-01	3.647058904170989990e-01	3.803921639919281006e-01	3.725490272045135498e-01	1.882352977991104126e-01	1.372549086809158325e-01	3.294117748737335205e-01	4.117647111415863037e-01	5.372549295425415039e-01	6.509804129600524902e-01	5.921568870544433594e-01	6.313725709915161133e-01	6.156862974166870117e-01	2.000000029802322388e-01	3.490196168422698975e-01	7.254902124404907227e-01	8.313725590705871582e-01	7.607843279838562012e-01	4.745098054409027100e-01	2.078431397676467896e-01	1.568627506494522095e-01	3.607843220233917236e-01	5.294117927551269531e-01	6.745098233222961426e-01	6.196078658103942871e-01	6.431372761726379395e-01
7.333333492279052734e-01	6.745098233222961426e-01	6.000000238418579102e-01	5.764706134796142578e-01	6.666666865348815918e-01	6.431372761726379395e-01	6.078431606292724609e-01	6.549019813537597656e-01	6.627451181411743164e-01	6.549019813537597656e-01	4.274509847164154053e-01	2.313725501298904419e-01	2.196078449487686157e-01	2.078431397676467896e-01	4.000000059604644775e-01	5.764706134796142578e-01	5.019608139991760254e-01	4.039215743541717529e-01	2.784313857555389404e-01	5.882352963089942932e-02	1.843137294054031372e-01	4.666666686534881592e-01	6.705882549285888672e-01	6.627451181411743164e-01	5.333333611488342285e-01	3.098039329051971436e-01	2.784313857555389404e-01	6.078431606292724609e-01	7.019608020782470703e-01	6.862745285034179688e-01	7.058823704719543457e-01	6.549019813537597656e-01
6.862745285034179688e-01	6.470588445663452148e-01	6.980392336845397949e-01	6.784313917160034180e-01	7.176470756530761719e-01	7.843137383460998535e-01	7.019608020782470703e-01	7.137255072593688965e-01	7.098039388656616211e-01	6.431372761726379395e-01	4.901960790157318115e-01	2.156862765550613403e-01	1.803921610116958618e-01	1.490196138620376587e-01	3.411764800548553467e-01	3.686274588108062744e-01	3.098039329051971436e-01	2.000000029802322388e-01	9.803921729326248169e-02	1.607843190431594849e-01	2.352941185235977173e-01	2.588235437870025635e-01	4.352941215038299561e-01	4.509803950786590576e-01	4.901960790157318115e-01	4.705882370471954346e-01	4.784313738346099854e-01	6.509804129600524902e-01	6.705882549285888672e-01	6.392157077789306641e-01	6.274510025978088379e-01	7.333333492279052734e-01
6.784313917160034180e-01	6.980392336845397949e-01	8.000000119209289551e-01	7.019608020782470703e-01	6.901960968971252441e-01	7.803921699523925781e-01	7.372549176216125488e-01	7.568627595901489258e-01	7.058823704719543457e-01	5.294117927551269531e-01	3.607843220233917236e-01	1.960784345865249634e-01	1.843137294054031372e-01	1.215686276555061340e-01	1.647058874368667603e-01	1.843137294054031372e-01	2.235294133424758911e-01	2.156862765550613403e-01	2.196078449487686157e-01	3.921568691730499268e-01	5.333333611488342285e-01	4.509803950786590576e-01	4.117647111415863037e-01	4.392156898975372314e-01	4.431372582912445068e-01	5.254902243614196777e-01	6.549019813537597656e-01	7.529411911964416504e-01	7.058823704719543457e-01	7.098039388656616211e-01	6.745098233222961426e-01	7.137255072593688965e-01
7.215686440467834473e-01	7.568627595901489258e-01	7.921568751335144043e-01	7.058823704719543457e-01	7.215686440467834473e-01	7.607843279838562012e-01	6.431372761726379395e-01	7.058823704719543457e-01	6.117647290229797363e-01	3.960784375667572021e-01	2.901960909366607666e-01	2.627451121807098389e-01	1.568627506494522095e-01	1.411764770746231079e-01	1.019607856869697571e-01	2.196078449487686157e-01	3.333333432674407959e-01	3.725490272045135498e-01	4.117647111415863037e-01	4.392156898975372314e-01	6.000000238418579102e-01	5.490196347236633301e-01	5.058823823928833008e-01	5.333333611488342285e-01	4.823529422283172607e-01	4.862745106220245361e-01	7.176470756530761719e-01	7.647058963775634766e-01	7.019608020782470703e-01	6.549019813537597656e-01	6.784313917160034180e-01	6.901960968971252441e-01
7.568627595901489258e-01	6.784313917160034180e-01	7.764706015586853027e-01	7.450980544090270996e-01	7.686274647712707520e-01	7.215686440467834473e-01	7.490196228027343750e-01	7.294117808341979980e-01	5.411764979362487793e-01	2.823529541492462158e-01	2.862745225429534912e-01	3.019607961177825928e-01	1.960784345865249634e-01	1.960784345865249634e-01	1.686274558305740356e-01	2.117647081613540649e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.411764800548553467e-01	2.862745225429534912e-01	3.372549116611480713e-01	3.333333432674407959e-01	4.980392158031463623e-01	5.960784554481506348e-01	5.450980663299560547e-01	4.980392158031463623e-01	7.764706015586853027e-01	7.843137383460998535e-01	7.176470756530761719e-01	6.588235497474670410e-01	7.647058963775634766e-01	7.568627595901489258e-01
7.411764860153198242e-01	7.058823704719543457e-01	8.274509906768798828e-01	7.921568751335144043e-01	7.333333492279052734e-01	8.000000119209289551e-01	8.274509906768798828e-01	6.823529601097106934e-01	4.941176474094390869e-01	3.294117748737335205e-01	3.725490272045135498e-01	3.333333432674407959e-01	3.490196168422698975e-01	3.176470696926116943e-01	2.549019753932952881e-01	1.568627506494522095e-01	2.156862765550613403e-01	2.313725501298904419e-01	1.686274558305740356e-01	1.490196138620376587e-01	1.607843190431594849e-01	2.745098173618316650e-01	4.784313738346099854e-01	6.156862974166870117e-01	6.784313917160034180e-01	6.078431606292724609e-01	7.764706015586853027e-01	7.803921699523925781e-01	6.705882549285888672e-01	6.627451181411743164e-01	7.764706015586853027e-01	7.725490331649780273e-01
6.862745285034179688e-01	7.098039388656616211e-01	8.705882430076599121e-01	7.411764860153198242e-01	6.392157077789306641e-01	8.196078538894653320e-01	8.352941274642944336e-01	6.431372761726379395e-01	6.156862974166870117e-01	5.372549295425415039e-01	4.862745106220245361e-01	3.607843220233917236e-01	4.313725531101226807e-01	3.960784375667572021e-01	2.901960909366607666e-01	1.843137294054031372e-01	2.000000029802322388e-01	1.843137294054031372e-01	1.137254908680915833e-01	1.058823540806770325e-01	1.568627506494522095e-01	2.666666805744171143e-01	4.823529422283172607e-01	6.666666865348815918e-01	7.450980544090270996e-01	6.470588445663452148e-01	7.058823704719543457e-01	7.764706015586853027e-01	6.901960968971252441e-01	7.686274647712707520e-01	8.549019694328308105e-01	7.607843279838562012e-01
7.764706015586853027e-01	6.980392336845397949e-01	8.039215803146362305e-01	7.450980544090270996e-01	6.941176652908325195e-01	7.607843279838562012e-01	8.039215803146362305e-01	8.196078538894653320e-01	7.921568751335144043e-01	6.980392336845397949e-01	5.647059082984924316e-01	4.509803950786590576e-01	5.450980663299560547e-01	5.254902243614196777e-01	3.450980484485626221e-01	1.607843190431594849e-01	1.372549086809158325e-01	1.019607856869697571e-01	8.627451211214065552e-02	3.137255087494850159e-02	8.235294371843338013e-02	1.254902034997940063e-01	2.823529541492462158e-01	6.784313917160034180e-01	7.725490331649780273e-01	6.666666865348815918e-01	6.235294342041015625e-01	8.352941274642944336e-01	8.549019694328308105e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.019608020782470703e-01
7.764706015586853027e-01	7.411764860153198242e-01	7.450980544090270996e-01	7.019608020782470703e-01	8.196078538894653320e-01	8.078431487083435059e-01	7.803921699523925781e-01	7.490196228027343750e-01	6.470588445663452148e-01	6.235294342041015625e-01	5.803921818733215332e-01	5.450980663299560547e-01	6.235294342041015625e-01	5.764706134796142578e-01	3.607843220233917236e-01	2.274509817361831665e-01	1.764705926179885864e-01	1.254902034997940063e-01	9.019608050584793091e-02	9.803921729326248169e-02	1.882352977991104126e-01	2.823529541492462158e-01	1.843137294054031372e-01	4.039215743541717529e-01	6.941176652908325195e-01	7.215686440467834473e-01	6.352941393852233887e-01	7.098039388656616211e-01	7.372549176216125488e-01	6.392157077789306641e-01	7.411764860153198242e-01	6.666666865348815918e-01
6.627451181411743164e-01	6.039215922355651855e-01	6.588235497474670410e-01	6.549019813537597656e-01	7.019608020782470703e-01	8.196078538894653320e-01	6.862745285034179688e-01	6.392157077789306641e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.078431606292724609e-01	5.960784554481506348e-01	4.745098054409027100e-01	4.431372582912445068e-01	6.156862974166870117e-01	5.058823823928833008e-01	4.666666686534881592e-01	5.176470875740051270e-01	5.921568870544433594e-01	6.705882549285888672e-01	7.215686440467834473e-01	5.843137502670288086e-01	4.431372582912445068e-01	4.392156898975372314e-01	6.274510025978088379e-01	6.627451181411743164e-01	5.921568870544433594e-01	6.352941393852233887e-01	6.980392336845397949e-01	7.764706015586853027e-01	7.176470756530761719e-01
5.882353186607360840e-01	5.098039507865905762e-01	5.529412031173706055e-01	5.137255191802978516e-01	5.450980663299560547e-01	7.215686440467834473e-01	7.294117808341979980e-01	7.686274647712707520e-01	8.156862854957580566e-01	6.509804129600524902e-01	4.666666686534881592e-01	5.372549295425415039e-01	6.274510025978088379e-01	5.882353186607360840e-01	7.058823704719543457e-01	8.000000119209289551e-01	8.039215803146362305e-01	7.882353067398071289e-01	8.117647171020507812e-01	8.470588326454162598e-01	7.843137383460998535e-01	8.627451062202453613e-01	7.764706015586853027e-01	7.411764860153198242e-01	5.607843399047851562e-01	5.529412031173706055e-01	6.509804129600524902e-01	6.823529601097106934e-01	6.980392336845397949e-01	6.784313917160034180e-01	7.647058963775634766e-01	8.313725590705871582e-01


==> Cifra_figuretem/0.039/originaldataGreen4.0.txt <==
6.078431606292724609e-01	4.745098054409027100e-01	4.156862795352935791e-01	3.607843220233917236e-01	4.588235318660736084e-01	6.431372761726379395e-01	5.882353186607360840e-01	5.176470875740051270e-01	5.450980663299560547e-01	5.490196347236633301e-01	5.960784554481506348e-01	4.862745106220245361e-01	3.803921639919281006e-01	4.000000059604644775e-01	4.078431427478790283e-01	3.686274588108062744e-01	3.568627536296844482e-01	4.431372582912445068e-01	6.588235497474670410e-01	7.529411911964416504e-01	7.294117808341979980e-01	6.117647290229797363e-01	4.941176474094390869e-01	3.960784375667572021e-01	3.803921639919281006e-01	4.862745106220245361e-01	5.411764979362487793e-01	6.000000238418579102e-01	6.431372761726379395e-01	5.294117927551269531e-01	5.333333611488342285e-01	6.000000238418579102e-01
5.333333611488342285e-01	4.666666686534881592e-01	4.392156898975372314e-01	3.803921639919281006e-01	4.313725531101226807e-01	5.529412031173706055e-01	5.450980663299560547e-01	5.529412031173706055e-01	5.921568870544433594e-01	5.098039507865905762e-01	5.529412031173706055e-01	4.000000059604644775e-01	3.137255012989044189e-01	3.647058904170989990e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.490196168422698975e-01	4.313725531101226807e-01	6.627451181411743164e-01	6.627451181411743164e-01	5.921568870544433594e-01	4.901960790157318115e-01	4.196078479290008545e-01	3.725490272045135498e-01	3.725490272045135498e-01	4.470588266849517822e-01	5.176470875740051270e-01	6.196078658103942871e-01	6.549019813537597656e-01	6.000000238418579102e-01	5.725490450859069824e-01	6.078431606292724609e-01
4.862745106220245361e-01	4.156862795352935791e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.666666686534881592e-01	4.823529422283172607e-01	4.666666686534881592e-01	5.254902243614196777e-01	5.647059082984924316e-01	4.823529422283172607e-01	4.745098054409027100e-01	3.019607961177825928e-01	3.333333432674407959e-01	3.921568691730499268e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.176470696926116943e-01	3.647058904170989990e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.666666686534881592e-01	4.235294163227081299e-01	4.000000059604644775e-01	3.764705955982208252e-01	4.000000059604644775e-01	4.666666686534881592e-01	5.450980663299560547e-01	5.843137502670288086e-01	6.509804129600524902e-01	6.666666865348815918e-01	6.431372761726379395e-01	6.666666865348815918e-01
4.235294163227081299e-01	3.607843220233917236e-01	4.588235318660736084e-01	5.137255191802978516e-01	5.294117927551269531e-01	5.019608139991760254e-01	4.431372582912445068e-01	4.901960790157318115e-01	5.647059082984924316e-01	6.117647290229797363e-01	4.901960790157318115e-01	2.862745225429534912e-01	3.686274588108062744e-01	4.000000059604644775e-01	3.568627536296844482e-01	3.294117748737335205e-01	2.784313857555389404e-01	2.784313857555389404e-01	3.333333432674407959e-01	4.235294163227081299e-01	4.823529422283172607e-01	4.196078479290008545e-01	4.470588266849517822e-01	4.235294163227081299e-01	4.980392158031463623e-01	6.352941393852233887e-01	6.549019813537597656e-01	5.647059082984924316e-01	6.627451181411743164e-01	7.529411911964416504e-01	7.333333492279052734e-01	7.333333492279052734e-01
4.078431427478790283e-01	3.921568691730499268e-01	5.019608139991760254e-01	5.607843399047851562e-01	4.941176474094390869e-01	4.549019634723663330e-01	3.921568691730499268e-01	5.568627715110778809e-01	6.862745285034179688e-01	7.019608020782470703e-01	4.745098054409027100e-01	3.568627536296844482e-01	4.745098054409027100e-01	3.882353007793426514e-01	3.686274588108062744e-01	3.372549116611480713e-01	2.745098173618316650e-01	2.509804069995880127e-01	3.215686380863189697e-01	4.196078479290008545e-01	4.470588266849517822e-01	3.921568691730499268e-01	4.549019634723663330e-01	5.294117927551269531e-01	6.156862974166870117e-01	7.254902124404907227e-01	7.137255072593688965e-01	5.490196347236633301e-01	6.274510025978088379e-01	8.235294222831726074e-01	7.921568751335144043e-01	7.254902124404907227e-01
4.470588266849517822e-01	4.431372582912445068e-01	4.823529422283172607e-01	6.352941393852233887e-01	6.352941393852233887e-01	6.313725709915161133e-01	5.490196347236633301e-01	6.039215922355651855e-01	7.843137383460998535e-01	7.764706015586853027e-01	4.274509847164154053e-01	4.666666686534881592e-01	6.745098233222961426e-01	4.784313738346099854e-01	4.156862795352935791e-01	3.686274588108062744e-01	3.254902064800262451e-01	2.823529541492462158e-01	3.411764800548553467e-01	4.156862795352935791e-01	3.960784375667572021e-01	4.588235318660736084e-01	5.019608139991760254e-01	6.901960968971252441e-01	7.490196228027343750e-01	7.450980544090270996e-01	7.058823704719543457e-01	6.039215922355651855e-01	7.019608020782470703e-01	8.470588326454162598e-01	7.725490331649780273e-01	6.000000238418579102e-01
5.450980663299560547e-01	5.294117927551269531e-01	4.941176474094390869e-01	6.901960968971252441e-01	7.921568751335144043e-01	7.019608020782470703e-01	6.627451181411743164e-01	5.411764979362487793e-01	5.843137502670288086e-01	6.313725709915161133e-01	5.333333611488342285e-01	6.941176652908325195e-01	7.647058963775634766e-01	5.450980663299560547e-01	4.117647111415863037e-01	3.764705955982208252e-01	3.960784375667572021e-01	4.039215743541717529e-01	4.823529422283172607e-01	4.823529422283172607e-01	3.607843220233917236e-01	4.745098054409027100e-01	6.470588445663452148e-01	7.411764860153198242e-01	7.607843279838562012e-01	7.529411911964416504e-01	7.019608020782470703e-01	6.588235497474670410e-01	7.607843279838562012e-01	8.470588326454162598e-01	7.058823704719543457e-01	5.254902243614196777e-01
6.000000238418579102e-01	5.882353186607360840e-01	5.529412031173706055e-01	6.980392336845397949e-01	7.647058963775634766e-01	7.058823704719543457e-01	6.980392336845397949e-01	5.215686559677124023e-01	3.921568691730499268e-01	5.098039507865905762e-01	6.705882549285888672e-01	7.176470756530761719e-01	6.549019813537597656e-01	5.529412031173706055e-01	4.117647111415863037e-01	3.803921639919281006e-01	4.627451002597808838e-01	5.333333611488342285e-01	6.117647290229797363e-01	5.098039507865905762e-01	3.568627536296844482e-01	4.823529422283172607e-01	6.862745285034179688e-01	6.588235497474670410e-01	7.058823704719543457e-01	7.137255072593688965e-01	6.901960968971252441e-01	6.274510025978088379e-01	7.333333492279052734e-01	7.647058963775634766e-01	5.960784554481506348e-01	5.411764979362487793e-01
5.607843399047851562e-01	5.372549295425415039e-01	5.529412031173706055e-01	7.176470756530761719e-01	7.450980544090270996e-01	6.823529601097106934e-01	6.274510025978088379e-01	3.686274588108062744e-01	3.686274588108062744e-01	5.882353186607360840e-01	6.705882549285888672e-01	5.921568870544433594e-01	5.058823823928833008e-01	5.686274766921997070e-01	5.254902243614196777e-01	3.960784375667572021e-01	4.470588266849517822e-01	5.450980663299560547e-01	5.647059082984924316e-01	5.333333611488342285e-01	4.627451002597808838e-01	6.078431606292724609e-01	5.568627715110778809e-01	5.137255191802978516e-01	5.568627715110778809e-01	6.196078658103942871e-01	6.705882549285888672e-01	5.490196347236633301e-01	6.705882549285888672e-01	6.352941393852233887e-01	4.784313738346099854e-01	4.941176474094390869e-01
5.882353186607360840e-01	5.882353186607360840e-01	5.568627715110778809e-01	6.705882549285888672e-01	6.784313917160034180e-01	5.411764979362487793e-01	5.568627715110778809e-01	3.607843220233917236e-01	4.078431427478790283e-01	5.568627715110778809e-01	5.568627715110778809e-01	4.901960790157318115e-01	4.117647111415863037e-01	5.098039507865905762e-01	5.607843399047851562e-01	4.313725531101226807e-01	4.549019634723663330e-01	5.843137502670288086e-01	6.000000238418579102e-01	6.156862974166870117e-01	5.647059082984924316e-01	6.666666865348815918e-01	4.588235318660736084e-01	4.000000059604644775e-01	4.313725531101226807e-01	5.764706134796142578e-01	7.019608020782470703e-01	5.254902243614196777e-01	6.196078658103942871e-01	6.470588445663452148e-01	5.725490450859069824e-01	5.019608139991760254e-01
6.313725709915161133e-01	6.352941393852233887e-01	6.039215922355651855e-01	6.588235497474670410e-01	6.078431606292724609e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.882353007793426514e-01	4.745098054409027100e-01	5.176470875740051270e-01	4.509803950786590576e-01	4.039215743541717529e-01	3.490196168422698975e-01	3.803921639919281006e-01	4.274509847164154053e-01	4.274509847164154053e-01	4.823529422283172607e-01	6.352941393852233887e-01	5.607843399047851562e-01	5.843137502670288086e-01	5.333333611488342285e-01	5.411764979362487793e-01	4.156862795352935791e-01	3.333333432674407959e-01	4.941176474094390869e-01	6.235294342041015625e-01	6.666666865348815918e-01	5.921568870544433594e-01	5.882353186607360840e-01	6.627451181411743164e-01	6.980392336845397949e-01	5.450980663299560547e-01
5.764706134796142578e-01	5.450980663299560547e-01	5.568627715110778809e-01	6.352941393852233887e-01	4.745098054409027100e-01	3.333333432674407959e-01	3.411764800548553467e-01	4.117647111415863037e-01	4.901960790157318115e-01	4.431372582912445068e-01	3.921568691730499268e-01	3.686274588108062744e-01	3.803921639919281006e-01	4.705882370471954346e-01	4.862745106220245361e-01	4.627451002597808838e-01	4.980392158031463623e-01	5.490196347236633301e-01	3.490196168422698975e-01	3.843137323856353760e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.450980484485626221e-01	3.294117748737335205e-01	5.450980663299560547e-01	6.392157077789306641e-01	6.117647290229797363e-01	6.980392336845397949e-01	5.843137502670288086e-01	5.490196347236633301e-01	5.647059082984924316e-01	4.627451002597808838e-01
5.647059082984924316e-01	4.352941215038299561e-01	5.019608139991760254e-01	6.745098233222961426e-01	4.352941215038299561e-01	3.803921639919281006e-01	3.960784375667572021e-01	4.392156898975372314e-01	5.058823823928833008e-01	4.745098054409027100e-01	4.235294163227081299e-01	4.000000059604644775e-01	4.627451002597808838e-01	6.392157077789306641e-01	5.882353186607360840e-01	4.627451002597808838e-01	4.470588266849517822e-01	4.470588266849517822e-01	3.294117748737335205e-01	3.215686380863189697e-01	2.901960909366607666e-01	2.901960909366607666e-01	3.019607961177825928e-01	3.450980484485626221e-01	5.803921818733215332e-01	7.215686440467834473e-01	5.764706134796142578e-01	6.196078658103942871e-01	5.529412031173706055e-01	5.019608139991760254e-01	4.509803950786590576e-01	3.960784375667572021e-01
6.039215922355651855e-01	4.313725531101226807e-01	4.666666686534881592e-01	6.901960968971252441e-01	5.176470875740051270e-01	4.352941215038299561e-01	4.313725531101226807e-01	4.470588266849517822e-01	5.098039507865905762e-01	5.568627715110778809e-01	5.137255191802978516e-01	4.784313738346099854e-01	5.372549295425415039e-01	7.294117808341979980e-01	5.607843399047851562e-01	3.960784375667572021e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.764705955982208252e-01	4.235294163227081299e-01	3.725490272045135498e-01	3.411764800548553467e-01	3.254902064800262451e-01	4.000000059604644775e-01	5.725490450859069824e-01	6.901960968971252441e-01	5.176470875740051270e-01	4.705882370471954346e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.039215743541717529e-01	3.568627536296844482e-01
5.254902243614196777e-01	4.549019634723663330e-01	4.823529422283172607e-01	5.960784554481506348e-01	5.450980663299560547e-01	5.764706134796142578e-01	5.215686559677124023e-01	4.392156898975372314e-01	4.901960790157318115e-01	5.490196347236633301e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.529412031173706055e-01	6.470588445663452148e-01	4.549019634723663330e-01	3.568627536296844482e-01	3.372549116611480713e-01	3.490196168422698975e-01	3.686274588108062744e-01	4.862745106220245361e-01	4.588235318660736084e-01	4.666666686534881592e-01	4.117647111415863037e-01	4.078431427478790283e-01	4.549019634723663330e-01	5.176470875740051270e-01	4.901960790157318115e-01	3.960784375667572021e-01	3.607843220233917236e-01	3.764705955982208252e-01	3.568627536296844482e-01	3.137255012989044189e-01
5.176470875740051270e-01	4.980392158031463623e-01	5.411764979362487793e-01	4.862745106220245361e-01	5.176470875740051270e-01	8.392156958580017090e-01	6.627451181411743164e-01	4.392156898975372314e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.627451002597808838e-01	5.098039507865905762e-01	4.941176474094390869e-01	5.450980663299560547e-01	4.352941215038299561e-01	3.764705955982208252e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.882353007793426514e-01	4.588235318660736084e-01	4.196078479290008545e-01	5.058823823928833008e-01	4.901960790157318115e-01	4.313725531101226807e-01	4.470588266849517822e-01	4.588235318660736084e-01	4.901960790157318115e-01	3.411764800548553467e-01	3.647058904170989990e-01	3.764705955982208252e-01	3.294117748737335205e-01	3.019607961177825928e-01
5.960784554481506348e-01	5.686274766921997070e-01	5.529412031173706055e-01	4.705882370471954346e-01	4.941176474094390869e-01	9.019607901573181152e-01	8.784313797950744629e-01	6.235294342041015625e-01	4.941176474094390869e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.862745106220245361e-01	4.666666686534881592e-01	4.666666686534881592e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.882353007793426514e-01	3.960784375667572021e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.431372582912445068e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.862745106220245361e-01	5.686274766921997070e-01	6.156862974166870117e-01	5.607843399047851562e-01	3.568627536296844482e-01	4.196078479290008545e-01	4.235294163227081299e-01	3.490196168422698975e-01	3.254902064800262451e-01
5.647059082984924316e-01	5.176470875740051270e-01	5.019608139991760254e-01	4.392156898975372314e-01	5.215686559677124023e-01	9.176470637321472168e-01	9.058823585510253906e-01	7.372549176216125488e-01	5.372549295425415039e-01	4.627451002597808838e-01	4.549019634723663330e-01	5.686274766921997070e-01	5.882353186607360840e-01	4.392156898975372314e-01	3.882353007793426514e-01	3.686274588108062744e-01	3.921568691730499268e-01	4.509803950786590576e-01	5.294117927551269531e-01	6.000000238418579102e-01	6.078431606292724609e-01	5.686274766921997070e-01	4.627451002597808838e-01	4.470588266849517822e-01	5.803921818733215332e-01	7.411764860153198242e-01	5.647059082984924316e-01	3.764705955982208252e-01	4.235294163227081299e-01	4.431372582912445068e-01	3.568627536296844482e-01	3.372549116611480713e-01
5.058823823928833008e-01	4.313725531101226807e-01	4.117647111415863037e-01	4.431372582912445068e-01	5.921568870544433594e-01	9.372549057006835938e-01	8.862745165824890137e-01	7.686274647712707520e-01	5.686274766921997070e-01	4.117647111415863037e-01	4.117647111415863037e-01	5.686274766921997070e-01	6.666666865348815918e-01	4.745098054409027100e-01	3.921568691730499268e-01	3.764705955982208252e-01	4.627451002597808838e-01	5.607843399047851562e-01	5.137255191802978516e-01	5.686274766921997070e-01	6.392157077789306641e-01	6.196078658103942871e-01	5.294117927551269531e-01	4.862745106220245361e-01	5.333333611488342285e-01	6.235294342041015625e-01	5.333333611488342285e-01	3.882353007793426514e-01	4.156862795352935791e-01	4.392156898975372314e-01	3.686274588108062744e-01	3.686274588108062744e-01
4.862745106220245361e-01	4.901960790157318115e-01	4.588235318660736084e-01	5.137255191802978516e-01	6.666666865348815918e-01	9.411764740943908691e-01	8.862745165824890137e-01	7.921568751335144043e-01	5.803921818733215332e-01	3.647058904170989990e-01	3.764705955982208252e-01	4.784313738346099854e-01	5.372549295425415039e-01	4.509803950786590576e-01	3.686274588108062744e-01	3.725490272045135498e-01	5.019608139991760254e-01	6.117647290229797363e-01	5.254902243614196777e-01	5.529412031173706055e-01	6.431372761726379395e-01	6.352941393852233887e-01	5.607843399047851562e-01	5.333333611488342285e-01	4.823529422283172607e-01	4.313725531101226807e-01	4.274509847164154053e-01	3.921568691730499268e-01	4.862745106220245361e-01	4.745098054409027100e-01	4.000000059604644775e-01	4.823529422283172607e-01
5.215686559677124023e-01	6.235294342041015625e-01	5.725490450859069824e-01	5.882353186607360840e-01	7.372549176216125488e-01	9.372549057006835938e-01	8.666666746139526367e-01	7.882353067398071289e-01	5.686274766921997070e-01	3.607843220233917236e-01	3.490196168422698975e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.000000059604644775e-01	3.686274588108062744e-01	3.686274588108062744e-01	4.588235318660736084e-01	5.647059082984924316e-01	6.039215922355651855e-01	6.392157077789306641e-01	5.921568870544433594e-01	4.862745106220245361e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.745098054409027100e-01	3.843137323856353760e-01	4.470588266849517822e-01	4.470588266849517822e-01	3.921568691730499268e-01	3.058823645114898682e-01	3.411764800548553467e-01	5.490196347236633301e-01
6.431372761726379395e-01	6.823529601097106934e-01	5.960784554481506348e-01	5.450980663299560547e-01	7.058823704719543457e-01	9.333333373069763184e-01	8.431372642517089844e-01	7.607843279838562012e-01	5.333333611488342285e-01	3.686274588108062744e-01	3.058823645114898682e-01	3.098039329051971436e-01	3.490196168422698975e-01	3.411764800548553467e-01	3.764705955982208252e-01	4.941176474094390869e-01	6.156862974166870117e-01	5.882353186607360840e-01	5.176470875740051270e-01	4.352941215038299561e-01	4.470588266849517822e-01	4.000000059604644775e-01	3.803921639919281006e-01	3.686274588108062744e-01	3.294117748737335205e-01	3.098039329051971436e-01	4.431372582912445068e-01	3.921568691730499268e-01	2.705882489681243896e-01	2.196078449487686157e-01	2.431372553110122681e-01	3.176470696926116943e-01
6.823529601097106934e-01	6.588235497474670410e-01	6.470588445663452148e-01	5.843137502670288086e-01	7.137255072593688965e-01	9.450980424880981445e-01	8.549019694328308105e-01	7.372549176216125488e-01	5.254902243614196777e-01	3.450980484485626221e-01	2.745098173618316650e-01	2.509804069995880127e-01	2.392156869173049927e-01	2.588235437870025635e-01	3.215686380863189697e-01	3.568627536296844482e-01	3.882353007793426514e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.372549116611480713e-01	3.960784375667572021e-01	3.529411852359771729e-01	3.254902064800262451e-01	3.294117748737335205e-01	2.588235437870025635e-01	2.235294133424758911e-01	2.588235437870025635e-01	2.627451121807098389e-01	2.352941185235977173e-01	2.235294133424758911e-01	2.117647081613540649e-01	2.627451121807098389e-01
6.313725709915161133e-01	6.627451181411743164e-01	6.705882549285888672e-01	6.549019813537597656e-01	7.647058963775634766e-01	9.450980424880981445e-01	8.470588326454162598e-01	7.098039388656616211e-01	5.490196347236633301e-01	3.411764800548553467e-01	2.549019753932952881e-01	2.039215713739395142e-01	1.960784345865249634e-01	2.431372553110122681e-01	2.745098173618316650e-01	2.352941185235977173e-01	2.588235437870025635e-01	3.333333432674407959e-01	2.549019753932952881e-01	3.411764800548553467e-01	4.627451002597808838e-01	3.960784375667572021e-01	4.313725531101226807e-01	3.960784375667572021e-01	2.941176593303680420e-01	2.588235437870025635e-01	2.274509817361831665e-01	2.156862765550613403e-01	2.117647081613540649e-01	2.156862765550613403e-01	2.274509817361831665e-01	3.568627536296844482e-01
7.372549176216125488e-01	6.980392336845397949e-01	6.392157077789306641e-01	6.980392336845397949e-01	7.921568751335144043e-01	9.411764740943908691e-01	8.509804010391235352e-01	7.411764860153198242e-01	5.764706134796142578e-01	3.411764800548553467e-01	2.588235437870025635e-01	2.117647081613540649e-01	2.000000029802322388e-01	2.117647081613540649e-01	2.117647081613540649e-01	2.470588237047195435e-01	3.019607961177825928e-01	3.333333432674407959e-01	3.411764800548553467e-01	5.333333611488342285e-01	6.313725709915161133e-01	5.568627715110778809e-01	4.980392158031463623e-01	3.294117748737335205e-01	2.509804069995880127e-01	2.666666805744171143e-01	2.196078449487686157e-01	2.117647081613540649e-01	1.921568661928176880e-01	2.941176593303680420e-01	3.137255012989044189e-01	2.862745225429534912e-01
7.882353067398071289e-01	6.666666865348815918e-01	5.568627715110778809e-01	6.431372761726379395e-01	7.647058963775634766e-01	9.411764740943908691e-01	8.627451062202453613e-01	7.686274647712707520e-01	5.607843399047851562e-01	3.568627536296844482e-01	2.784313857555389404e-01	2.274509817361831665e-01	2.039215713739395142e-01	2.196078449487686157e-01	2.549019753932952881e-01	3.607843220233917236e-01	4.941176474094390869e-01	5.686274766921997070e-01	6.000000238418579102e-01	7.058823704719543457e-01	6.549019813537597656e-01	6.666666865348815918e-01	6.000000238418579102e-01	4.274509847164154053e-01	2.784313857555389404e-01	2.000000029802322388e-01	1.843137294054031372e-01	1.921568661928176880e-01	2.000000029802322388e-01	2.823529541492462158e-01	2.745098173618316650e-01	1.921568661928176880e-01
7.019608020782470703e-01	5.764706134796142578e-01	4.862745106220245361e-01	4.705882370471954346e-01	6.470588445663452148e-01	9.254902005195617676e-01	8.666666746139526367e-01	7.490196228027343750e-01	5.490196347236633301e-01	3.960784375667572021e-01	3.215686380863189697e-01	2.666666805744171143e-01	2.784313857555389404e-01	3.568627536296844482e-01	4.196078479290008545e-01	4.509803950786590576e-01	4.941176474094390869e-01	5.607843399047851562e-01	5.843137502670288086e-01	6.235294342041015625e-01	6.039215922355651855e-01	6.823529601097106934e-01	5.921568870544433594e-01	5.529412031173706055e-01	4.313725531101226807e-01	2.117647081613540649e-01	2.000000029802322388e-01	1.647058874368667603e-01	2.156862765550613403e-01	3.019607961177825928e-01	2.509804069995880127e-01	2.078431397676467896e-01
6.235294342041015625e-01	5.176470875740051270e-01	4.627451002597808838e-01	4.117647111415863037e-01	5.450980663299560547e-01	8.862745165824890137e-01	8.627451062202453613e-01	7.333333492279052734e-01	5.647059082984924316e-01	5.019608139991760254e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.784313738346099854e-01	5.568627715110778809e-01	5.215686559677124023e-01	5.058823823928833008e-01	4.196078479290008545e-01	4.745098054409027100e-01	5.647059082984924316e-01	5.450980663299560547e-01	6.196078658103942871e-01	6.627451181411743164e-01	5.333333611488342285e-01	5.647059082984924316e-01	5.215686559677124023e-01	2.980392277240753174e-01	2.352941185235977173e-01	1.803921610116958618e-01	1.764705926179885864e-01	3.176470696926116943e-01	2.666666805744171143e-01	2.392156869173049927e-01
5.215686559677124023e-01	4.549019634723663330e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.745098054409027100e-01	7.921568751335144043e-01	8.705882430076599121e-01	7.450980544090270996e-01	6.431372761726379395e-01	6.745098233222961426e-01	6.509804129600524902e-01	6.117647290229797363e-01	5.725490450859069824e-01	5.803921818733215332e-01	6.117647290229797363e-01	6.431372761726379395e-01	5.529412031173706055e-01	5.372549295425415039e-01	5.450980663299560547e-01	5.568627715110778809e-01	5.686274766921997070e-01	5.882353186607360840e-01	5.843137502670288086e-01	6.000000238418579102e-01	4.117647111415863037e-01	2.862745225429534912e-01	1.960784345865249634e-01	1.960784345865249634e-01	2.666666805744171143e-01	2.196078449487686157e-01	2.235294133424758911e-01	3.176470696926116943e-01
5.254902243614196777e-01	4.588235318660736084e-01	4.470588266849517822e-01	4.666666686534881592e-01	5.058823823928833008e-01	7.019608020782470703e-01	8.666666746139526367e-01	7.725490331649780273e-01	7.450980544090270996e-01	7.843137383460998535e-01	7.294117808341979980e-01	6.039215922355651855e-01	5.921568870544433594e-01	6.235294342041015625e-01	5.647059082984924316e-01	6.509804129600524902e-01	6.078431606292724609e-01	5.843137502670288086e-01	5.607843399047851562e-01	6.196078658103942871e-01	6.078431606292724609e-01	5.607843399047851562e-01	5.921568870544433594e-01	4.823529422283172607e-01	3.333333432674407959e-01	2.117647081613540649e-01	1.607843190431594849e-01	1.803921610116958618e-01	2.392156869173049927e-01	1.882352977991104126e-01	2.627451121807098389e-01	3.803921639919281006e-01
5.803921818733215332e-01	5.568627715110778809e-01	5.725490450859069824e-01	6.078431606292724609e-01	6.156862974166870117e-01	6.274510025978088379e-01	8.549019694328308105e-01	8.196078538894653320e-01	7.960784435272216797e-01	8.196078538894653320e-01	7.568627595901489258e-01	6.313725709915161133e-01	5.686274766921997070e-01	6.117647290229797363e-01	5.529412031173706055e-01	5.450980663299560547e-01	5.098039507865905762e-01	5.882353186607360840e-01	5.058823823928833008e-01	5.215686559677124023e-01	6.156862974166870117e-01	5.686274766921997070e-01	5.764706134796142578e-01	4.313725531101226807e-01	2.862745225429534912e-01	1.960784345865249634e-01	1.686274558305740356e-01	1.803921610116958618e-01	2.235294133424758911e-01	2.274509817361831665e-01	3.137255012989044189e-01	3.647058904170989990e-01
6.313725709915161133e-01	6.235294342041015625e-01	6.549019813537597656e-01	6.784313917160034180e-01	6.549019813537597656e-01	5.490196347236633301e-01	8.117647171020507812e-01	8.666666746139526367e-01	8.392156958580017090e-01	8.470588326454162598e-01	7.882353067398071289e-01	6.862745285034179688e-01	5.725490450859069824e-01	5.882353186607360840e-01	6.313725709915161133e-01	5.176470875740051270e-01	4.470588266849517822e-01	6.000000238418579102e-01	4.431372582912445068e-01	3.607843220233917236e-01	4.666666686534881592e-01	5.215686559677124023e-01	4.352941215038299561e-01	3.372549116611480713e-01	2.392156869173049927e-01	2.117647081613540649e-01	1.921568661928176880e-01	2.627451121807098389e-01	2.823529541492462158e-01	2.901960909366607666e-01	3.294117748737335205e-01	3.176470696926116943e-01


==> Cifra_figuretem/0.039/originaldataGreen5.0.txt <==
1.568627506494522095e-01	1.607843190431594849e-01	1.803921610116958618e-01	2.352941185235977173e-01	2.156862765550613403e-01	1.843137294054031372e-01	1.686274558305740356e-01	1.921568661928176880e-01	2.274509817361831665e-01	2.078431397676467896e-01	2.313725501298904419e-01	2.784313857555389404e-01	2.509804069995880127e-01	2.666666805744171143e-01	2.941176593303680420e-01	2.862745225429534912e-01	3.411764800548553467e-01	3.294117748737335205e-01	2.784313857555389404e-01	2.941176593303680420e-01	2.823529541492462158e-01	3.098039329051971436e-01	3.647058904170989990e-01	2.549019753932952881e-01	2.862745225429534912e-01	2.509804069995880127e-01	2.392156869173049927e-01	3.568627536296844482e-01	4.313725531101226807e-01	4.196078479290008545e-01	4.078431427478790283e-01	3.960784375667572021e-01
2.627451121807098389e-01	2.470588237047195435e-01	2.196078449487686157e-01	2.823529541492462158e-01	2.705882489681243896e-01	2.039215713739395142e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.313725501298904419e-01	2.745098173618316650e-01	3.019607961177825928e-01	3.019607961177825928e-01	2.784313857555389404e-01	2.862745225429534912e-01	3.450980484485626221e-01	3.215686380863189697e-01	3.333333432674407959e-01	3.215686380863189697e-01	3.019607961177825928e-01	3.725490272045135498e-01	3.098039329051971436e-01	2.980392277240753174e-01	3.882353007793426514e-01	2.941176593303680420e-01	3.529411852359771729e-01	3.058823645114898682e-01	2.862745225429534912e-01	3.254902064800262451e-01	3.843137323856353760e-01	3.647058904170989990e-01	4.196078479290008545e-01	3.960784375667572021e-01
2.705882489681243896e-01	2.313725501298904419e-01	2.666666805744171143e-01	2.509804069995880127e-01	2.588235437870025635e-01	2.823529541492462158e-01	3.098039329051971436e-01	2.431372553110122681e-01	3.137255012989044189e-01	3.490196168422698975e-01	3.215686380863189697e-01	4.235294163227081299e-01	4.274509847164154053e-01	3.215686380863189697e-01	3.686274588108062744e-01	3.764705955982208252e-01	3.019607961177825928e-01	2.941176593303680420e-01	3.568627536296844482e-01	3.921568691730499268e-01	3.176470696926116943e-01	2.901960909366607666e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.372549116611480713e-01	3.254902064800262451e-01	3.333333432674407959e-01	4.000000059604644775e-01	3.921568691730499268e-01
2.901960909366607666e-01	2.705882489681243896e-01	2.431372553110122681e-01	3.019607961177825928e-01	2.431372553110122681e-01	3.176470696926116943e-01	3.372549116611480713e-01	2.745098173618316650e-01	3.725490272045135498e-01	3.529411852359771729e-01	4.549019634723663330e-01	7.490196228027343750e-01	5.882353186607360840e-01	3.647058904170989990e-01	3.803921639919281006e-01	3.764705955982208252e-01	3.764705955982208252e-01	4.000000059604644775e-01	4.078431427478790283e-01	3.803921639919281006e-01	3.960784375667572021e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.882353007793426514e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.294117748737335205e-01	2.941176593303680420e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.764705955982208252e-01
3.725490272045135498e-01	3.372549116611480713e-01	3.490196168422698975e-01	3.490196168422698975e-01	2.823529541492462158e-01	3.372549116611480713e-01	2.862745225429534912e-01	2.745098173618316650e-01	3.686274588108062744e-01	3.333333432674407959e-01	6.980392336845397949e-01	9.176470637321472168e-01	6.431372761726379395e-01	4.431372582912445068e-01	4.549019634723663330e-01	4.117647111415863037e-01	3.725490272045135498e-01	4.196078479290008545e-01	3.921568691730499268e-01	3.764705955982208252e-01	4.117647111415863037e-01	3.568627536296844482e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.921568691730499268e-01	3.333333432674407959e-01	2.941176593303680420e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.803921639919281006e-01
4.196078479290008545e-01	3.764705955982208252e-01	3.764705955982208252e-01	3.372549116611480713e-01	3.568627536296844482e-01	3.960784375667572021e-01	2.980392277240753174e-01	2.392156869173049927e-01	3.254902064800262451e-01	6.039215922355651855e-01	9.098039269447326660e-01	8.509804010391235352e-01	6.196078658103942871e-01	4.784313738346099854e-01	4.313725531101226807e-01	4.117647111415863037e-01	3.450980484485626221e-01	3.686274588108062744e-01	3.607843220233917236e-01	3.333333432674407959e-01	3.568627536296844482e-01	3.764705955982208252e-01	3.960784375667572021e-01	3.137255012989044189e-01	3.411764800548553467e-01	3.882353007793426514e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.725490272045135498e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.843137323856353760e-01
3.843137323856353760e-01	4.000000059604644775e-01	3.372549116611480713e-01	3.019607961177825928e-01	3.294117748737335205e-01	3.450980484485626221e-01	2.823529541492462158e-01	2.627451121807098389e-01	5.411764979362487793e-01	9.058823585510253906e-01	9.254902005195617676e-01	7.529411911964416504e-01	5.529412031173706055e-01	4.509803950786590576e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.411764800548553467e-01	3.647058904170989990e-01	3.764705955982208252e-01	3.960784375667572021e-01	3.921568691730499268e-01	3.176470696926116943e-01	3.019607961177825928e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.725490272045135498e-01	3.725490272045135498e-01	3.607843220233917236e-01	2.980392277240753174e-01	3.647058904170989990e-01
2.941176593303680420e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.450980484485626221e-01	3.843137323856353760e-01	5.411764979362487793e-01	6.078431606292724609e-01	9.019607901573181152e-01	9.137254953384399414e-01	8.117647171020507812e-01	6.784313917160034180e-01	4.941176474094390869e-01	3.803921639919281006e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.254902064800262451e-01	4.117647111415863037e-01	4.039215743541717529e-01	3.529411852359771729e-01	4.549019634723663330e-01	5.568627715110778809e-01	5.921568870544433594e-01	4.431372582912445068e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.333333432674407959e-01	2.941176593303680420e-01
3.490196168422698975e-01	4.000000059604644775e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.960784375667572021e-01	6.235294342041015625e-01	8.509804010391235352e-01	8.862745165824890137e-01	9.176470637321472168e-01	7.921568751335144043e-01	6.941176652908325195e-01	6.117647290229797363e-01	4.235294163227081299e-01	2.941176593303680420e-01	3.960784375667572021e-01	3.725490272045135498e-01	3.137255012989044189e-01	3.058823645114898682e-01	3.450980484485626221e-01	4.156862795352935791e-01	3.764705955982208252e-01	4.901960790157318115e-01	7.372549176216125488e-01	8.039215803146362305e-01	8.000000119209289551e-01	7.333333492279052734e-01	6.470588445663452148e-01	4.588235318660736084e-01	3.176470696926116943e-01	3.058823645114898682e-01	3.215686380863189697e-01	3.254902064800262451e-01
3.803921639919281006e-01	3.843137323856353760e-01	3.725490272045135498e-01	4.862745106220245361e-01	6.392157077789306641e-01	8.392156958580017090e-01	9.254902005195617676e-01	9.058823585510253906e-01	8.588235378265380859e-01	7.843137383460998535e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.156862974166870117e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.686274588108062744e-01	2.941176593303680420e-01	3.450980484485626221e-01	3.843137323856353760e-01	4.823529422283172607e-01	7.490196228027343750e-01	8.627451062202453613e-01	8.313725590705871582e-01	7.686274647712707520e-01	7.764706015586853027e-01	8.117647171020507812e-01	7.686274647712707520e-01	4.823529422283172607e-01	3.019607961177825928e-01	3.294117748737335205e-01	3.490196168422698975e-01
3.529411852359771729e-01	3.294117748737335205e-01	3.686274588108062744e-01	7.882353067398071289e-01	9.607843160629272461e-01	9.529411792755126953e-01	9.411764740943908691e-01	9.176470637321472168e-01	8.823529481887817383e-01	8.901960849761962891e-01	8.980392217636108398e-01	9.333333373069763184e-01	9.098039269447326660e-01	7.686274647712707520e-01	5.960784554481506348e-01	5.215686559677124023e-01	4.705882370471954346e-01	4.117647111415863037e-01	4.470588266849517822e-01	4.117647111415863037e-01	6.313725709915161133e-01	8.549019694328308105e-01	7.921568751335144043e-01	7.372549176216125488e-01	6.392157077789306641e-01	6.431372761726379395e-01	6.862745285034179688e-01	7.333333492279052734e-01	7.176470756530761719e-01	4.705882370471954346e-01	3.333333432674407959e-01	3.450980484485626221e-01
3.764705955982208252e-01	3.098039329051971436e-01	5.764706134796142578e-01	9.490196108818054199e-01	9.882352948188781738e-01	9.647058844566345215e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.254902005195617676e-01	9.176470637321472168e-01	9.294117689132690430e-01	9.607843160629272461e-01	9.450980424880981445e-01	9.254902005195617676e-01	8.980392217636108398e-01	8.862745165824890137e-01	8.470588326454162598e-01	8.313725590705871582e-01	8.431372642517089844e-01	8.117647171020507812e-01	8.745098114013671875e-01	8.509804010391235352e-01	7.098039388656616211e-01	6.117647290229797363e-01	5.490196347236633301e-01	4.823529422283172607e-01	5.450980663299560547e-01	5.411764979362487793e-01	6.274510025978088379e-01	5.568627715110778809e-01	3.176470696926116943e-01	3.215686380863189697e-01
3.921568691730499268e-01	3.921568691730499268e-01	8.235294222831726074e-01	9.960784316062927246e-01	9.843137264251708984e-01	9.764705896377563477e-01	9.686274528503417969e-01	9.450980424880981445e-01	9.176470637321472168e-01	8.862745165824890137e-01	8.588235378265380859e-01	9.098039269447326660e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.647058844566345215e-01	9.882352948188781738e-01	1.000000000000000000e+00	9.843137264251708984e-01	9.686274528503417969e-01	9.960784316062927246e-01	9.450980424880981445e-01	7.647058963775634766e-01	6.235294342041015625e-01	5.529412031173706055e-01	5.647059082984924316e-01	4.078431427478790283e-01	3.803921639919281006e-01	4.117647111415863037e-01	4.666666686534881592e-01	5.294117927551269531e-01	4.117647111415863037e-01	3.450980484485626221e-01
4.470588266849517822e-01	6.274510025978088379e-01	9.568627476692199707e-01	9.882352948188781738e-01	9.686274528503417969e-01	9.607843160629272461e-01	9.764705896377563477e-01	9.529411792755126953e-01	9.019607901573181152e-01	8.745098114013671875e-01	8.627451062202453613e-01	8.980392217636108398e-01	9.294117689132690430e-01	9.450980424880981445e-01	9.725490212440490723e-01	9.843137264251708984e-01	9.803921580314636230e-01	9.294117689132690430e-01	9.058823585510253906e-01	9.333333373069763184e-01	8.509804010391235352e-01	6.196078658103942871e-01	5.450980663299560547e-01	5.176470875740051270e-01	4.901960790157318115e-01	3.254902064800262451e-01	3.098039329051971436e-01	3.764705955982208252e-01	3.960784375667572021e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.000000059604644775e-01
4.705882370471954346e-01	7.372549176216125488e-01	9.686274528503417969e-01	9.803921580314636230e-01	9.450980424880981445e-01	9.529411792755126953e-01	9.882352948188781738e-01	9.490196108818054199e-01	8.901960849761962891e-01	8.588235378265380859e-01	8.627451062202453613e-01	8.901960849761962891e-01	9.098039269447326660e-01	9.450980424880981445e-01	9.686274528503417969e-01	9.647058844566345215e-01	9.647058844566345215e-01	8.705882430076599121e-01	8.431372642517089844e-01	8.588235378265380859e-01	8.000000119209289551e-01	5.411764979362487793e-01	4.352941215038299561e-01	4.392156898975372314e-01	3.921568691730499268e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.411764800548553467e-01	3.725490272045135498e-01	3.725490272045135498e-01	3.921568691730499268e-01	3.725490272045135498e-01
5.176470875740051270e-01	7.843137383460998535e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.568627476692199707e-01	9.686274528503417969e-01	9.725490212440490723e-01	9.137254953384399414e-01	8.745098114013671875e-01	8.784313797950744629e-01	8.705882430076599121e-01	8.862745165824890137e-01	8.862745165824890137e-01	9.176470637321472168e-01	9.333333373069763184e-01	9.137254953384399414e-01	9.254902005195617676e-01	8.235294222831726074e-01	7.882353067398071289e-01	8.078431487083435059e-01	7.529411911964416504e-01	5.843137502670288086e-01	4.078431427478790283e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.372549116611480713e-01	3.529411852359771729e-01	3.686274588108062744e-01	2.431372553110122681e-01	3.215686380863189697e-01	3.843137323856353760e-01	3.372549116611480713e-01
5.647059082984924316e-01	7.803921699523925781e-01	9.450980424880981445e-01	9.725490212440490723e-01	9.490196108818054199e-01	9.647058844566345215e-01	9.529411792755126953e-01	8.980392217636108398e-01	8.549019694328308105e-01	8.666666746139526367e-01	8.509804010391235352e-01	8.745098114013671875e-01	8.352941274642944336e-01	8.823529481887817383e-01	9.019607901573181152e-01	8.705882430076599121e-01	8.588235378265380859e-01	7.960784435272216797e-01	7.529411911964416504e-01	7.764706015586853027e-01	6.784313917160034180e-01	6.274510025978088379e-01	5.254902243614196777e-01	3.647058904170989990e-01	3.607843220233917236e-01	3.607843220233917236e-01	3.882353007793426514e-01	3.294117748737335205e-01	1.176470592617988586e-01	3.098039329051971436e-01	4.274509847164154053e-01	3.333333432674407959e-01
4.901960790157318115e-01	6.823529601097106934e-01	9.019607901573181152e-01	9.490196108818054199e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.294117689132690430e-01	8.823529481887817383e-01	8.509804010391235352e-01	8.431372642517089844e-01	7.960784435272216797e-01	8.039215803146362305e-01	7.529411911964416504e-01	8.666666746139526367e-01	8.705882430076599121e-01	8.392156958580017090e-01	7.960784435272216797e-01	7.960784435272216797e-01	7.176470756530761719e-01	7.176470756530761719e-01	6.352941393852233887e-01	6.078431606292724609e-01	5.803921818733215332e-01	3.843137323856353760e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.294117748737335205e-01	2.862745225429534912e-01	2.313725501298904419e-01	3.176470696926116943e-01	3.607843220233917236e-01	3.450980484485626221e-01
4.705882370471954346e-01	5.960784554481506348e-01	8.862745165824890137e-01	9.137254953384399414e-01	8.862745165824890137e-01	8.666666746139526367e-01	8.901960849761962891e-01	8.784313797950744629e-01	8.431372642517089844e-01	8.000000119209289551e-01	7.176470756530761719e-01	6.549019813537597656e-01	6.901960968971252441e-01	8.431372642517089844e-01	8.039215803146362305e-01	8.117647171020507812e-01	7.490196228027343750e-01	8.039215803146362305e-01	6.941176652908325195e-01	6.352941393852233887e-01	6.000000238418579102e-01	5.411764979362487793e-01	5.254902243614196777e-01	4.313725531101226807e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.215686380863189697e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.647058904170989990e-01	4.039215743541717529e-01
4.627451002597808838e-01	5.529412031173706055e-01	9.058823585510253906e-01	8.901960849761962891e-01	8.352941274642944336e-01	8.078431487083435059e-01	8.627451062202453613e-01	8.666666746139526367e-01	8.156862854957580566e-01	7.725490331649780273e-01	6.705882549285888672e-01	6.156862974166870117e-01	7.294117808341979980e-01	8.196078538894653320e-01	7.490196228027343750e-01	7.529411911964416504e-01	7.333333492279052734e-01	7.450980544090270996e-01	6.980392336845397949e-01	6.352941393852233887e-01	6.000000238418579102e-01	5.450980663299560547e-01	5.215686559677124023e-01	4.941176474094390869e-01	3.294117748737335205e-01	2.588235437870025635e-01	3.098039329051971436e-01	3.803921639919281006e-01	3.882353007793426514e-01	3.450980484485626221e-01	3.294117748737335205e-01	3.411764800548553467e-01
3.568627536296844482e-01	4.078431427478790283e-01	8.156862854957580566e-01	8.941176533699035645e-01	8.235294222831726074e-01	7.686274647712707520e-01	8.039215803146362305e-01	8.549019694328308105e-01	8.352941274642944336e-01	7.725490331649780273e-01	6.941176652908325195e-01	6.666666865348815918e-01	7.294117808341979980e-01	7.647058963775634766e-01	7.019608020782470703e-01	6.196078658103942871e-01	7.215686440467834473e-01	6.901960968971252441e-01	6.627451181411743164e-01	5.607843399047851562e-01	5.176470875740051270e-01	5.019608139991760254e-01	4.470588266849517822e-01	4.274509847164154053e-01	3.529411852359771729e-01	2.784313857555389404e-01	2.862745225429534912e-01	3.254902064800262451e-01	2.901960909366607666e-01	2.980392277240753174e-01	2.666666805744171143e-01	2.588235437870025635e-01
3.333333432674407959e-01	3.137255012989044189e-01	7.725490331649780273e-01	9.058823585510253906e-01	8.000000119209289551e-01	7.058823704719543457e-01	7.411764860153198242e-01	8.392156958580017090e-01	8.156862854957580566e-01	7.686274647712707520e-01	7.137255072593688965e-01	6.509804129600524902e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.196078658103942871e-01	5.411764979362487793e-01	6.862745285034179688e-01	6.549019813537597656e-01	6.078431606292724609e-01	5.215686559677124023e-01	4.941176474094390869e-01	4.274509847164154053e-01	3.450980484485626221e-01	3.176470696926116943e-01	3.450980484485626221e-01	3.215686380863189697e-01	3.058823645114898682e-01	3.294117748737335205e-01	2.901960909366607666e-01	2.901960909366607666e-01	2.352941185235977173e-01	2.431372553110122681e-01
3.098039329051971436e-01	3.411764800548553467e-01	7.921568751335144043e-01	8.784313797950744629e-01	7.921568751335144043e-01	6.823529601097106934e-01	6.549019813537597656e-01	7.176470756530761719e-01	7.372549176216125488e-01	7.529411911964416504e-01	7.137255072593688965e-01	6.509804129600524902e-01	6.235294342041015625e-01	5.647059082984924316e-01	5.254902243614196777e-01	5.450980663299560547e-01	5.843137502670288086e-01	6.000000238418579102e-01	5.647059082984924316e-01	5.450980663299560547e-01	5.176470875740051270e-01	4.078431427478790283e-01	3.450980484485626221e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.725490272045135498e-01	3.843137323856353760e-01	3.019607961177825928e-01	2.431372553110122681e-01	2.352941185235977173e-01	2.156862765550613403e-01	1.882352977991104126e-01
2.980392277240753174e-01	3.450980484485626221e-01	7.137255072593688965e-01	8.784313797950744629e-01	8.000000119209289551e-01	6.470588445663452148e-01	5.137255191802978516e-01	5.294117927551269531e-01	6.627451181411743164e-01	7.411764860153198242e-01	6.901960968971252441e-01	5.921568870544433594e-01	5.490196347236633301e-01	4.980392158031463623e-01	4.941176474094390869e-01	5.098039507865905762e-01	5.058823823928833008e-01	5.725490450859069824e-01	5.490196347236633301e-01	5.254902243614196777e-01	4.823529422283172607e-01	4.156862795352935791e-01	3.843137323856353760e-01	3.960784375667572021e-01	3.686274588108062744e-01	3.764705955982208252e-01	3.921568691730499268e-01	3.058823645114898682e-01	1.960784345865249634e-01	2.000000029802322388e-01	2.274509817361831665e-01	2.039215713739395142e-01
2.470588237047195435e-01	2.666666805744171143e-01	6.588235497474670410e-01	8.588235378265380859e-01	7.529411911964416504e-01	5.725490450859069824e-01	3.568627536296844482e-01	3.019607961177825928e-01	4.705882370471954346e-01	6.823529601097106934e-01	6.705882549285888672e-01	5.254902243614196777e-01	5.019608139991760254e-01	4.666666686534881592e-01	3.921568691730499268e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.980392158031463623e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.117647111415863037e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.686274588108062744e-01	3.803921639919281006e-01	3.607843220233917236e-01	2.431372553110122681e-01	1.882352977991104126e-01	1.843137294054031372e-01	1.843137294054031372e-01	2.549019753932952881e-01
2.627451121807098389e-01	2.392156869173049927e-01	4.901960790157318115e-01	7.411764860153198242e-01	6.862745285034179688e-01	5.686274766921997070e-01	3.450980484485626221e-01	1.411764770746231079e-01	9.019608050584793091e-02	3.372549116611480713e-01	5.450980663299560547e-01	4.823529422283172607e-01	4.039215743541717529e-01	3.058823645114898682e-01	2.274509817361831665e-01	2.549019753932952881e-01	3.058823645114898682e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.647058904170989990e-01	2.901960909366607666e-01	2.470588237047195435e-01	2.705882489681243896e-01	2.627451121807098389e-01	2.980392277240753174e-01	2.745098173618316650e-01	1.960784345865249634e-01	1.372549086809158325e-01	1.294117718935012817e-01	1.333333402872085571e-01	1.764705926179885864e-01	2.235294133424758911e-01
3.176470696926116943e-01	3.137255012989044189e-01	3.843137323856353760e-01	5.411764979362487793e-01	6.000000238418579102e-01	5.647059082984924316e-01	5.058823823928833008e-01	3.294117748737335205e-01	1.254902034997940063e-01	4.313725605607032776e-02	1.882352977991104126e-01	2.666666805744171143e-01	2.117647081613540649e-01	1.294117718935012817e-01	1.019607856869697571e-01	1.254902034997940063e-01	1.686274558305740356e-01	1.803921610116958618e-01	2.392156869173049927e-01	2.862745225429534912e-01	2.509804069995880127e-01	1.568627506494522095e-01	1.176470592617988586e-01	9.019608050584793091e-02	9.019608050584793091e-02	1.058823540806770325e-01	1.137254908680915833e-01	1.529411822557449341e-01	1.254902034997940063e-01	1.137254908680915833e-01	1.803921610116958618e-01	2.352941185235977173e-01
3.568627536296844482e-01	2.823529541492462158e-01	3.921568691730499268e-01	3.725490272045135498e-01	4.784313738346099854e-01	4.392156898975372314e-01	3.882353007793426514e-01	3.882353007793426514e-01	2.823529541492462158e-01	1.137254908680915833e-01	1.490196138620376587e-01	1.137254908680915833e-01	1.019607856869697571e-01	7.843137532472610474e-02	4.313725605607032776e-02	5.098039284348487854e-02	3.137255087494850159e-02	6.274510174989700317e-02	1.450980454683303833e-01	2.196078449487686157e-01	2.862745225429534912e-01	1.882352977991104126e-01	8.627451211214065552e-02	3.137255087494850159e-02	2.745098061859607697e-02	9.019608050584793091e-02	1.215686276555061340e-01	1.411764770746231079e-01	1.764705926179885864e-01	1.725490242242813110e-01	1.490196138620376587e-01	2.470588237047195435e-01
3.294117748737335205e-01	3.254902064800262451e-01	4.078431427478790283e-01	3.647058904170989990e-01	4.078431427478790283e-01	3.843137323856353760e-01	1.843137294054031372e-01	1.254902034997940063e-01	1.411764770746231079e-01	2.549019753932952881e-01	4.117647111415863037e-01	2.862745225429534912e-01	2.666666805744171143e-01	2.039215713739395142e-01	9.019608050584793091e-02	9.411764889955520630e-02	1.058823540806770325e-01	1.529411822557449341e-01	1.294117718935012817e-01	2.274509817361831665e-01	3.294117748737335205e-01	3.098039329051971436e-01	2.156862765550613403e-01	1.803921610116958618e-01	1.098039224743843079e-01	1.098039224743843079e-01	1.490196138620376587e-01	1.568627506494522095e-01	1.725490242242813110e-01	1.921568661928176880e-01	1.568627506494522095e-01	2.705882489681243896e-01
3.568627536296844482e-01	3.411764800548553467e-01	3.764705955982208252e-01	3.607843220233917236e-01	4.352941215038299561e-01	3.686274588108062744e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.862745225429534912e-01	3.607843220233917236e-01	3.843137323856353760e-01	3.882353007793426514e-01	3.607843220233917236e-01	3.019607961177825928e-01	2.039215713739395142e-01	1.803921610116958618e-01	2.274509817361831665e-01	2.431372553110122681e-01	2.509804069995880127e-01	2.705882489681243896e-01	3.058823645114898682e-01	2.941176593303680420e-01	2.862745225429534912e-01	2.509804069995880127e-01	1.686274558305740356e-01	9.803921729326248169e-02	1.490196138620376587e-01	1.843137294054031372e-01	1.490196138620376587e-01	1.764705926179885864e-01	2.470588237047195435e-01	2.941176593303680420e-01
3.843137323856353760e-01	3.137255012989044189e-01	4.117647111415863037e-01	3.725490272045135498e-01	3.764705955982208252e-01	2.823529541492462158e-01	3.137255012989044189e-01	3.647058904170989990e-01	3.647058904170989990e-01	4.196078479290008545e-01	3.764705955982208252e-01	4.156862795352935791e-01	3.529411852359771729e-01	2.705882489681243896e-01	3.137255012989044189e-01	2.588235437870025635e-01	2.627451121807098389e-01	1.882352977991104126e-01	2.823529541492462158e-01	3.098039329051971436e-01	3.098039329051971436e-01	2.274509817361831665e-01	3.019607961177825928e-01	2.862745225429534912e-01	1.529411822557449341e-01	9.803921729326248169e-02	1.411764770746231079e-01	2.117647081613540649e-01	1.882352977991104126e-01	2.039215713739395142e-01	2.666666805744171143e-01	2.666666805744171143e-01
3.215686380863189697e-01	3.294117748737335205e-01	4.196078479290008545e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.215686380863189697e-01	3.137255012989044189e-01	3.490196168422698975e-01	3.921568691730499268e-01	4.078431427478790283e-01	3.843137323856353760e-01	3.882353007793426514e-01	3.450980484485626221e-01	3.098039329051971436e-01	3.568627536296844482e-01	3.215686380863189697e-01	3.686274588108062744e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.215686380863189697e-01	2.901960909366607666e-01	2.039215713739395142e-01	2.313725501298904419e-01	2.901960909366607666e-01	2.823529541492462158e-01	2.352941185235977173e-01	1.882352977991104126e-01	2.666666805744171143e-01	2.627451121807098389e-01	3.215686380863189697e-01	2.666666805744171143e-01	2.392156869173049927e-01


==> Cifra_figuretem/0.039/originaldataGreen6.0.txt <==
2.862745225429534912e-01	2.980392277240753174e-01	2.588235437870025635e-01	2.196078449487686157e-01	2.196078449487686157e-01	2.392156869173049927e-01	2.392156869173049927e-01	2.549019753932952881e-01	2.078431397676467896e-01	1.960784345865249634e-01	2.274509817361831665e-01	2.549019753932952881e-01	2.588235437870025635e-01	2.588235437870025635e-01	2.588235437870025635e-01	2.549019753932952881e-01	2.588235437870025635e-01	2.862745225429534912e-01	3.058823645114898682e-01	3.137255012989044189e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.980392277240753174e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.137255012989044189e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.764705955982208252e-01	3.686274588108062744e-01
2.862745225429534912e-01	3.176470696926116943e-01	2.862745225429534912e-01	2.196078449487686157e-01	2.156862765550613403e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.431372553110122681e-01	2.156862765550613403e-01	1.960784345865249634e-01	2.078431397676467896e-01	2.392156869173049927e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.549019753932952881e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.705882489681243896e-01	2.980392277240753174e-01	2.980392277240753174e-01	2.823529541492462158e-01	2.862745225429534912e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.333333432674407959e-01	3.529411852359771729e-01	3.725490272045135498e-01	3.882353007793426514e-01	3.882353007793426514e-01
2.549019753932952881e-01	2.745098173618316650e-01	2.862745225429534912e-01	2.313725501298904419e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.274509817361831665e-01	2.039215713739395142e-01	1.960784345865249634e-01	2.156862765550613403e-01	2.352941185235977173e-01	2.470588237047195435e-01	2.588235437870025635e-01	2.627451121807098389e-01	2.509804069995880127e-01	2.392156869173049927e-01	2.666666805744171143e-01	2.901960909366607666e-01	3.019607961177825928e-01	2.980392277240753174e-01	2.980392277240753174e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.058823645114898682e-01	3.058823645114898682e-01	3.254902064800262451e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.882353007793426514e-01	3.921568691730499268e-01
2.705882489681243896e-01	2.588235437870025635e-01	2.784313857555389404e-01	2.470588237047195435e-01	2.313725501298904419e-01	2.117647081613540649e-01	2.000000029802322388e-01	2.392156869173049927e-01	2.274509817361831665e-01	2.000000029802322388e-01	1.960784345865249634e-01	1.960784345865249634e-01	2.352941185235977173e-01	2.549019753932952881e-01	2.549019753932952881e-01	2.627451121807098389e-01	2.549019753932952881e-01	2.509804069995880127e-01	2.784313857555389404e-01	3.019607961177825928e-01	3.137255012989044189e-01	3.176470696926116943e-01	3.176470696926116943e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.137255012989044189e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.803921639919281006e-01	3.921568691730499268e-01
2.745098173618316650e-01	2.509804069995880127e-01	2.705882489681243896e-01	2.588235437870025635e-01	2.392156869173049927e-01	2.078431397676467896e-01	1.843137294054031372e-01	2.431372553110122681e-01	2.313725501298904419e-01	2.627451121807098389e-01	3.019607961177825928e-01	2.039215713739395142e-01	2.352941185235977173e-01	2.588235437870025635e-01	2.588235437870025635e-01	2.509804069995880127e-01	2.470588237047195435e-01	2.549019753932952881e-01	2.784313857555389404e-01	3.019607961177825928e-01	3.137255012989044189e-01	3.254902064800262451e-01	3.254902064800262451e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.803921639919281006e-01	3.921568691730499268e-01
2.627451121807098389e-01	2.352941185235977173e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.431372553110122681e-01	2.196078449487686157e-01	1.764705926179885864e-01	2.352941185235977173e-01	2.392156869173049927e-01	3.725490272045135498e-01	4.274509847164154053e-01	2.627451121807098389e-01	2.196078449487686157e-01	2.392156869173049927e-01	2.431372553110122681e-01	2.588235437870025635e-01	2.588235437870025635e-01	2.627451121807098389e-01	2.784313857555389404e-01	2.980392277240753174e-01	3.098039329051971436e-01	3.215686380863189697e-01	3.215686380863189697e-01	3.019607961177825928e-01	3.019607961177825928e-01	3.098039329051971436e-01	2.901960909366607666e-01	2.901960909366607666e-01	3.098039329051971436e-01	3.490196168422698975e-01	3.764705955982208252e-01	3.921568691730499268e-01
2.745098173618316650e-01	2.392156869173049927e-01	2.705882489681243896e-01	2.745098173618316650e-01	2.549019753932952881e-01	2.352941185235977173e-01	1.450980454683303833e-01	2.274509817361831665e-01	2.549019753932952881e-01	3.490196168422698975e-01	3.960784375667572021e-01	3.294117748737335205e-01	3.529411852359771729e-01	3.098039329051971436e-01	2.509804069995880127e-01	2.549019753932952881e-01	2.666666805744171143e-01	2.666666805744171143e-01	2.901960909366607666e-01	3.215686380863189697e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.058823645114898682e-01	2.941176593303680420e-01	2.980392277240753174e-01	3.058823645114898682e-01	2.862745225429534912e-01	2.745098173618316650e-01	2.823529541492462158e-01	3.294117748737335205e-01	3.686274588108062744e-01	3.843137323856353760e-01
2.274509817361831665e-01	2.352941185235977173e-01	2.549019753932952881e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.392156869173049927e-01	1.254902034997940063e-01	2.431372553110122681e-01	3.137255012989044189e-01	3.725490272045135498e-01	4.392156898975372314e-01	3.882353007793426514e-01	3.960784375667572021e-01	3.490196168422698975e-01	3.176470696926116943e-01	2.627451121807098389e-01	2.588235437870025635e-01	2.823529541492462158e-01	3.215686380863189697e-01	3.372549116611480713e-01	3.215686380863189697e-01	3.098039329051971436e-01	3.176470696926116943e-01	2.784313857555389404e-01	2.980392277240753174e-01	3.098039329051971436e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.901960909366607666e-01	3.058823645114898682e-01	3.529411852359771729e-01	3.803921639919281006e-01
1.960784345865249634e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.509804069995880127e-01	2.509804069995880127e-01	2.078431397676467896e-01	1.411764770746231079e-01	2.509804069995880127e-01	3.607843220233917236e-01	3.921568691730499268e-01	3.921568691730499268e-01	4.000000059604644775e-01	3.960784375667572021e-01	3.450980484485626221e-01	3.568627536296844482e-01	3.254902064800262451e-01	2.509804069995880127e-01	2.627451121807098389e-01	2.823529541492462158e-01	2.901960909366607666e-01	3.176470696926116943e-01	3.372549116611480713e-01	3.137255012989044189e-01	2.549019753932952881e-01	3.176470696926116943e-01	3.137255012989044189e-01	3.019607961177825928e-01	3.019607961177825928e-01	2.980392277240753174e-01	3.019607961177825928e-01	3.411764800548553467e-01	3.764705955982208252e-01
1.803921610116958618e-01	2.313725501298904419e-01	2.313725501298904419e-01	2.313725501298904419e-01	2.117647081613540649e-01	1.803921610116958618e-01	1.764705926179885864e-01	3.215686380863189697e-01	3.764705955982208252e-01	3.137255012989044189e-01	2.941176593303680420e-01	4.196078479290008545e-01	3.882353007793426514e-01	3.176470696926116943e-01	3.294117748737335205e-01	3.294117748737335205e-01	2.470588237047195435e-01	2.470588237047195435e-01	2.509804069995880127e-01	2.745098173618316650e-01	3.058823645114898682e-01	3.254902064800262451e-01	2.431372553110122681e-01	2.549019753932952881e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.058823645114898682e-01	3.019607961177825928e-01	2.941176593303680420e-01	2.941176593303680420e-01	3.254902064800262451e-01	3.686274588108062744e-01
2.000000029802322388e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.313725501298904419e-01	1.803921610116958618e-01	1.803921610116958618e-01	2.509804069995880127e-01	3.843137323856353760e-01	3.882353007793426514e-01	2.666666805744171143e-01	3.294117748737335205e-01	4.823529422283172607e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.372549116611480713e-01	3.019607961177825928e-01	2.901960909366607666e-01	2.823529541492462158e-01	2.980392277240753174e-01	2.784313857555389404e-01	2.588235437870025635e-01	2.313725501298904419e-01	3.058823645114898682e-01	3.019607961177825928e-01	3.058823645114898682e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.862745225429534912e-01	2.862745225429534912e-01	3.098039329051971436e-01	3.568627536296844482e-01
2.000000029802322388e-01	2.470588237047195435e-01	2.470588237047195435e-01	2.392156869173049927e-01	2.313725501298904419e-01	3.725490272045135498e-01	4.039215743541717529e-01	3.803921639919281006e-01	4.117647111415863037e-01	2.901960909366607666e-01	1.568627506494522095e-01	2.313725501298904419e-01	3.725490272045135498e-01	3.764705955982208252e-01	4.156862795352935791e-01	4.000000059604644775e-01	3.450980484485626221e-01	3.058823645114898682e-01	3.254902064800262451e-01	3.098039329051971436e-01	2.627451121807098389e-01	2.313725501298904419e-01	2.705882489681243896e-01	2.784313857555389404e-01	2.862745225429534912e-01	3.058823645114898682e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.941176593303680420e-01	2.745098173618316650e-01	2.901960909366607666e-01	3.254902064800262451e-01
1.960784345865249634e-01	2.196078449487686157e-01	2.470588237047195435e-01	2.549019753932952881e-01	3.411764800548553467e-01	5.333333611488342285e-01	5.372549295425415039e-01	4.274509847164154053e-01	4.313725531101226807e-01	3.725490272045135498e-01	1.921568661928176880e-01	1.372549086809158325e-01	3.803921639919281006e-01	3.960784375667572021e-01	3.254902064800262451e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.019607961177825928e-01	3.254902064800262451e-01	3.254902064800262451e-01	2.980392277240753174e-01	2.862745225429534912e-01	2.588235437870025635e-01	2.549019753932952881e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.058823645114898682e-01	2.980392277240753174e-01	2.941176593303680420e-01	2.862745225429534912e-01	2.980392277240753174e-01	3.019607961177825928e-01
2.000000029802322388e-01	1.921568661928176880e-01	2.196078449487686157e-01	2.705882489681243896e-01	4.078431427478790283e-01	4.980392158031463623e-01	6.039215922355651855e-01	5.921568870544433594e-01	5.294117927551269531e-01	4.705882370471954346e-01	4.078431427478790283e-01	2.392156869173049927e-01	3.568627536296844482e-01	3.843137323856353760e-01	2.117647081613540649e-01	2.588235437870025635e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.137255012989044189e-01	3.137255012989044189e-01	2.862745225429534912e-01	2.901960909366607666e-01	3.333333432674407959e-01	3.215686380863189697e-01	2.980392277240753174e-01	2.901960909366607666e-01	2.901960909366607666e-01	3.058823645114898682e-01	3.019607961177825928e-01	2.784313857555389404e-01
2.235294133424758911e-01	2.235294133424758911e-01	2.431372553110122681e-01	2.980392277240753174e-01	3.960784375667572021e-01	4.705882370471954346e-01	6.313725709915161133e-01	6.627451181411743164e-01	7.058823704719543457e-01	6.392157077789306641e-01	5.607843399047851562e-01	3.686274588108062744e-01	3.098039329051971436e-01	3.411764800548553467e-01	1.921568661928176880e-01	2.274509817361831665e-01	1.921568661928176880e-01	2.627451121807098389e-01	3.803921639919281006e-01	3.529411852359771729e-01	3.098039329051971436e-01	2.980392277240753174e-01	2.862745225429534912e-01	2.980392277240753174e-01	3.176470696926116943e-01	3.529411852359771729e-01	3.254902064800262451e-01	3.019607961177825928e-01	2.823529541492462158e-01	3.098039329051971436e-01	3.019607961177825928e-01	2.823529541492462158e-01
2.274509817361831665e-01	2.313725501298904419e-01	2.509804069995880127e-01	2.823529541492462158e-01	3.647058904170989990e-01	4.627451002597808838e-01	5.921568870544433594e-01	6.980392336845397949e-01	7.607843279838562012e-01	7.411764860153198242e-01	6.823529601097106934e-01	4.705882370471954346e-01	2.705882489681243896e-01	2.627451121807098389e-01	2.039215713739395142e-01	3.333333432674407959e-01	2.470588237047195435e-01	2.666666805744171143e-01	3.294117748737335205e-01	3.803921639919281006e-01	3.568627536296844482e-01	3.176470696926116943e-01	3.019607961177825928e-01	3.176470696926116943e-01	3.137255012989044189e-01	3.254902064800262451e-01	3.647058904170989990e-01	3.215686380863189697e-01	3.176470696926116943e-01	2.862745225429534912e-01	2.901960909366607666e-01	2.823529541492462158e-01
2.274509817361831665e-01	2.313725501298904419e-01	2.509804069995880127e-01	2.588235437870025635e-01	3.490196168422698975e-01	4.509803950786590576e-01	5.176470875740051270e-01	6.156862974166870117e-01	7.019608020782470703e-01	6.980392336845397949e-01	7.215686440467834473e-01	4.274509847164154053e-01	2.470588237047195435e-01	1.843137294054031372e-01	1.725490242242813110e-01	2.745098173618316650e-01	2.666666805744171143e-01	3.843137323856353760e-01	3.294117748737335205e-01	3.372549116611480713e-01	3.647058904170989990e-01	3.254902064800262451e-01	3.019607961177825928e-01	3.529411852359771729e-01	3.843137323856353760e-01	3.529411852359771729e-01	3.686274588108062744e-01	3.294117748737335205e-01	3.098039329051971436e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.705882489681243896e-01
2.352941185235977173e-01	2.274509817361831665e-01	2.470588237047195435e-01	2.431372553110122681e-01	2.784313857555389404e-01	3.725490272045135498e-01	4.588235318660736084e-01	4.980392158031463623e-01	5.411764979362487793e-01	6.078431606292724609e-01	6.470588445663452148e-01	4.235294163227081299e-01	3.215686380863189697e-01	1.647058874368667603e-01	1.686274558305740356e-01	2.470588237047195435e-01	3.098039329051971436e-01	4.352941215038299561e-01	3.882353007793426514e-01	3.411764800548553467e-01	3.215686380863189697e-01	3.176470696926116943e-01	2.941176593303680420e-01	2.941176593303680420e-01	3.294117748737335205e-01	4.431372582912445068e-01	4.862745106220245361e-01	3.725490272045135498e-01	2.666666805744171143e-01	2.235294133424758911e-01	2.313725501298904419e-01	2.549019753932952881e-01
2.431372553110122681e-01	2.235294133424758911e-01	2.196078449487686157e-01	2.196078449487686157e-01	2.313725501298904419e-01	3.137255012989044189e-01	4.000000059604644775e-01	4.392156898975372314e-01	4.470588266849517822e-01	5.294117927551269531e-01	6.078431606292724609e-01	4.941176474094390869e-01	3.568627536296844482e-01	3.450980484485626221e-01	2.941176593303680420e-01	2.470588237047195435e-01	2.823529541492462158e-01	4.078431427478790283e-01	4.039215743541717529e-01	3.764705955982208252e-01	3.411764800548553467e-01	3.098039329051971436e-01	2.745098173618316650e-01	2.745098173618316650e-01	2.627451121807098389e-01	3.490196168422698975e-01	4.627451002597808838e-01	2.901960909366607666e-01	2.078431397676467896e-01	1.921568661928176880e-01	2.235294133424758911e-01	2.392156869173049927e-01
2.431372553110122681e-01	2.196078449487686157e-01	2.117647081613540649e-01	1.960784345865249634e-01	1.843137294054031372e-01	3.019607961177825928e-01	3.764705955982208252e-01	3.921568691730499268e-01	4.196078479290008545e-01	4.745098054409027100e-01	5.686274766921997070e-01	5.411764979362487793e-01	4.000000059604644775e-01	3.529411852359771729e-01	4.039215743541717529e-01	3.764705955982208252e-01	2.862745225429534912e-01	3.725490272045135498e-01	3.764705955982208252e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.058823645114898682e-01	2.666666805744171143e-01	2.588235437870025635e-01	2.549019753932952881e-01	2.627451121807098389e-01	2.941176593303680420e-01	2.078431397676467896e-01	2.235294133424758911e-01	2.274509817361831665e-01	2.470588237047195435e-01	2.549019753932952881e-01
2.392156869173049927e-01	2.078431397676467896e-01	2.196078449487686157e-01	2.117647081613540649e-01	1.607843190431594849e-01	1.960784345865249634e-01	2.862745225429534912e-01	3.490196168422698975e-01	3.882353007793426514e-01	4.509803950786590576e-01	5.490196347236633301e-01	5.098039507865905762e-01	2.549019753932952881e-01	2.509804069995880127e-01	3.764705955982208252e-01	4.274509847164154053e-01	3.137255012989044189e-01	2.745098173618316650e-01	3.490196168422698975e-01	3.254902064800262451e-01	3.294117748737335205e-01	2.901960909366607666e-01	2.705882489681243896e-01	2.549019753932952881e-01	2.352941185235977173e-01	2.352941185235977173e-01	2.901960909366607666e-01	2.862745225429534912e-01	2.784313857555389404e-01	2.745098173618316650e-01	2.823529541492462158e-01	2.705882489681243896e-01
2.156862765550613403e-01	2.078431397676467896e-01	2.235294133424758911e-01	2.274509817361831665e-01	1.450980454683303833e-01	1.137254908680915833e-01	1.921568661928176880e-01	2.901960909366607666e-01	3.764705955982208252e-01	4.039215743541717529e-01	4.470588266849517822e-01	3.529411852359771729e-01	1.333333402872085571e-01	2.156862765550613403e-01	2.862745225429534912e-01	3.529411852359771729e-01	3.019607961177825928e-01	2.078431397676467896e-01	3.058823645114898682e-01	2.980392277240753174e-01	2.980392277240753174e-01	2.666666805744171143e-01	2.862745225429534912e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.470588237047195435e-01	3.098039329051971436e-01	3.058823645114898682e-01	2.470588237047195435e-01	2.627451121807098389e-01	2.941176593303680420e-01	2.745098173618316650e-01
2.313725501298904419e-01	2.274509817361831665e-01	2.352941185235977173e-01	2.274509817361831665e-01	1.058823540806770325e-01	9.019608050584793091e-02	1.725490242242813110e-01	2.627451121807098389e-01	3.058823645114898682e-01	3.019607961177825928e-01	3.176470696926116943e-01	2.039215713739395142e-01	7.450980693101882935e-02	9.411764889955520630e-02	2.274509817361831665e-01	3.568627536296844482e-01	3.372549116611480713e-01	1.882352977991104126e-01	1.725490242242813110e-01	2.470588237047195435e-01	2.156862765550613403e-01	2.823529541492462158e-01	3.137255012989044189e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.745098173618316650e-01	2.980392277240753174e-01	2.588235437870025635e-01	2.235294133424758911e-01	2.509804069995880127e-01	2.509804069995880127e-01	2.588235437870025635e-01
2.313725501298904419e-01	2.274509817361831665e-01	2.196078449487686157e-01	1.764705926179885864e-01	8.627451211214065552e-02	6.666667014360427856e-02	1.686274558305740356e-01	1.843137294054031372e-01	1.568627506494522095e-01	1.764705926179885864e-01	1.529411822557449341e-01	7.843137532472610474e-02	3.529411926865577698e-02	4.313725605607032776e-02	1.764705926179885864e-01	3.137255012989044189e-01	3.882353007793426514e-01	2.156862765550613403e-01	1.137254908680915833e-01	1.529411822557449341e-01	2.078431397676467896e-01	3.019607961177825928e-01	2.705882489681243896e-01	2.784313857555389404e-01	2.705882489681243896e-01	2.941176593303680420e-01	3.019607961177825928e-01	2.509804069995880127e-01	2.352941185235977173e-01	2.431372553110122681e-01	2.117647081613540649e-01	2.196078449487686157e-01
2.470588237047195435e-01	2.352941185235977173e-01	2.000000029802322388e-01	1.725490242242813110e-01	1.450980454683303833e-01	1.019607856869697571e-01	1.803921610116958618e-01	1.215686276555061340e-01	1.058823540806770325e-01	9.019608050584793091e-02	5.098039284348487854e-02	1.960784383118152618e-02	2.745098061859607697e-02	2.745098061859607697e-02	1.176470592617988586e-01	2.470588237047195435e-01	3.647058904170989990e-01	2.705882489681243896e-01	1.058823540806770325e-01	9.019608050584793091e-02	1.921568661928176880e-01	2.431372553110122681e-01	2.705882489681243896e-01	3.019607961177825928e-01	2.666666805744171143e-01	2.901960909366607666e-01	2.784313857555389404e-01	2.235294133424758911e-01	2.156862765550613403e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.549019753932952881e-01
2.549019753932952881e-01	2.509804069995880127e-01	1.921568661928176880e-01	1.647058874368667603e-01	1.725490242242813110e-01	1.843137294054031372e-01	1.960784345865249634e-01	1.411764770746231079e-01	1.333333402872085571e-01	1.019607856869697571e-01	6.274510174989700317e-02	1.176470611244440079e-02	2.352941222488880157e-02	1.960784383118152618e-02	7.843137532472610474e-02	2.000000029802322388e-01	3.215686380863189697e-01	3.411764800548553467e-01	1.254902034997940063e-01	8.627451211214065552e-02	1.411764770746231079e-01	1.764705926179885864e-01	3.137255012989044189e-01	3.372549116611480713e-01	2.705882489681243896e-01	3.019607961177825928e-01	2.745098173618316650e-01	1.843137294054031372e-01	1.921568661928176880e-01	2.313725501298904419e-01	2.666666805744171143e-01	2.705882489681243896e-01
2.313725501298904419e-01	2.470588237047195435e-01	2.274509817361831665e-01	2.039215713739395142e-01	2.000000029802322388e-01	2.274509817361831665e-01	1.843137294054031372e-01	1.529411822557449341e-01	1.843137294054031372e-01	1.960784345865249634e-01	3.137255087494850159e-02	1.176470611244440079e-02	1.960784383118152618e-02	1.568627543747425079e-02	9.019608050584793091e-02	2.470588237047195435e-01	2.862745225429534912e-01	3.019607961177825928e-01	2.588235437870025635e-01	2.274509817361831665e-01	1.372549086809158325e-01	1.254902034997940063e-01	2.666666805744171143e-01	3.254902064800262451e-01	2.509804069995880127e-01	2.823529541492462158e-01	2.784313857555389404e-01	2.235294133424758911e-01	2.156862765550613403e-01	2.039215713739395142e-01	1.882352977991104126e-01	1.921568661928176880e-01
1.921568661928176880e-01	2.000000029802322388e-01	2.117647081613540649e-01	2.352941185235977173e-01	2.274509817361831665e-01	1.882352977991104126e-01	1.725490242242813110e-01	1.450980454683303833e-01	1.882352977991104126e-01	1.843137294054031372e-01	3.921568859368562698e-03	1.568627543747425079e-02	1.960784383118152618e-02	2.352941222488880157e-02	1.372549086809158325e-01	2.705882489681243896e-01	2.470588237047195435e-01	1.764705926179885864e-01	2.431372553110122681e-01	2.862745225429534912e-01	1.411764770746231079e-01	8.627451211214065552e-02	1.921568661928176880e-01	3.058823645114898682e-01	2.705882489681243896e-01	2.823529541492462158e-01	2.745098173618316650e-01	2.352941185235977173e-01	2.156862765550613403e-01	1.764705926179885864e-01	1.686274558305740356e-01	1.803921610116958618e-01
1.372549086809158325e-01	1.333333402872085571e-01	1.843137294054031372e-01	2.549019753932952881e-01	2.666666805744171143e-01	1.647058874368667603e-01	1.607843190431594849e-01	9.411764889955520630e-02	1.450980454683303833e-01	1.019607856869697571e-01	1.568627543747425079e-02	1.960784383118152618e-02	1.568627543747425079e-02	5.098039284348487854e-02	1.725490242242813110e-01	2.274509817361831665e-01	2.039215713739395142e-01	1.254902034997940063e-01	9.803921729326248169e-02	1.372549086809158325e-01	8.627451211214065552e-02	6.274510174989700317e-02	1.450980454683303833e-01	2.431372553110122681e-01	2.941176593303680420e-01	2.784313857555389404e-01	2.470588237047195435e-01	2.235294133424758911e-01	1.843137294054031372e-01	1.607843190431594849e-01	1.568627506494522095e-01	1.686274558305740356e-01
1.803921610116958618e-01	1.647058874368667603e-01	2.000000029802322388e-01	2.980392277240753174e-01	3.372549116611480713e-01	1.607843190431594849e-01	9.019608050584793091e-02	4.705882444977760315e-02	1.372549086809158325e-01	5.882352963089942932e-02	1.960784383118152618e-02	7.843137718737125397e-03	1.960784383118152618e-02	6.666667014360427856e-02	1.372549086809158325e-01	1.725490242242813110e-01	1.529411822557449341e-01	1.058823540806770325e-01	8.627451211214065552e-02	9.803921729326248169e-02	5.882352963089942932e-02	4.313725605607032776e-02	1.254902034997940063e-01	2.549019753932952881e-01	3.333333432674407959e-01	2.196078449487686157e-01	2.078431397676467896e-01	1.764705926179885864e-01	1.450980454683303833e-01	1.450980454683303833e-01	1.490196138620376587e-01	1.647058874368667603e-01
2.588235437870025635e-01	2.274509817361831665e-01	2.509804069995880127e-01	3.372549116611480713e-01	3.333333432674407959e-01	1.607843190431594849e-01	3.921568766236305237e-02	5.098039284348487854e-02	1.254902034997940063e-01	3.137255087494850159e-02	2.745098061859607697e-02	8.627451211214065552e-02	9.019608050584793091e-02	8.627451211214065552e-02	1.058823540806770325e-01	1.686274558305740356e-01	2.392156869173049927e-01	1.686274558305740356e-01	1.137254908680915833e-01	7.843137532472610474e-02	8.627451211214065552e-02	1.372549086809158325e-01	1.607843190431594849e-01	2.274509817361831665e-01	2.392156869173049927e-01	1.921568661928176880e-01	1.686274558305740356e-01	1.686274558305740356e-01	1.647058874368667603e-01	1.450980454683303833e-01	1.490196138620376587e-01	1.568627506494522095e-01
2.862745225429534912e-01	2.470588237047195435e-01	2.980392277240753174e-01	3.686274588108062744e-01	3.215686380863189697e-01	1.647058874368667603e-01	2.352941222488880157e-02	9.019608050584793091e-02	1.019607856869697571e-01	3.529411926865577698e-02	1.254902034997940063e-01	1.960784345865249634e-01	1.137254908680915833e-01	1.019607856869697571e-01	1.882352977991104126e-01	2.823529541492462158e-01	3.215686380863189697e-01	1.529411822557449341e-01	7.843137532472610474e-02	5.882352963089942932e-02	1.098039224743843079e-01	1.803921610116958618e-01	2.549019753932952881e-01	2.588235437870025635e-01	2.313725501298904419e-01	1.960784345865249634e-01	1.450980454683303833e-01	1.607843190431594849e-01	1.725490242242813110e-01	1.686274558305740356e-01	1.607843190431594849e-01	1.490196138620376587e-01


==> Cifra_figuretem/0.039/originaldataGreen7.0.txt <==
2.901960909366607666e-01	2.352941185235977173e-01	2.509804069995880127e-01	3.019607961177825928e-01	3.215686380863189697e-01	3.882353007793426514e-01	3.725490272045135498e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.862745225429534912e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.450980484485626221e-01	3.098039329051971436e-01	3.176470696926116943e-01	3.176470696926116943e-01	3.215686380863189697e-01	3.725490272045135498e-01	4.431372582912445068e-01	5.490196347236633301e-01	5.019608139991760254e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.823529422283172607e-01	4.313725531101226807e-01	4.352941215038299561e-01	4.235294163227081299e-01	3.843137323856353760e-01	3.960784375667572021e-01	4.117647111415863037e-01	4.431372582912445068e-01
2.823529541492462158e-01	2.313725501298904419e-01	2.588235437870025635e-01	2.392156869173049927e-01	2.274509817361831665e-01	3.686274588108062744e-01	3.137255012989044189e-01	2.549019753932952881e-01	2.509804069995880127e-01	2.470588237047195435e-01	2.823529541492462158e-01	3.176470696926116943e-01	4.196078479290008545e-01	4.235294163227081299e-01	3.843137323856353760e-01	3.450980484485626221e-01	3.490196168422698975e-01	4.156862795352935791e-01	4.352941215038299561e-01	4.549019634723663330e-01	4.980392158031463623e-01	4.470588266849517822e-01	3.882353007793426514e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.568627536296844482e-01	3.450980484485626221e-01	3.647058904170989990e-01	3.882353007793426514e-01
2.117647081613540649e-01	2.274509817361831665e-01	2.784313857555389404e-01	3.529411852359771729e-01	3.411764800548553467e-01	2.901960909366607666e-01	2.352941185235977173e-01	2.274509817361831665e-01	2.274509817361831665e-01	2.470588237047195435e-01	3.215686380863189697e-01	3.921568691730499268e-01	5.490196347236633301e-01	5.843137502670288086e-01	5.607843399047851562e-01	5.450980663299560547e-01	5.647059082984924316e-01	5.725490450859069824e-01	5.647059082984924316e-01	5.803921818733215332e-01	5.803921818733215332e-01	5.490196347236633301e-01	5.254902243614196777e-01	5.019608139991760254e-01	4.980392158031463623e-01	5.254902243614196777e-01	4.901960790157318115e-01	4.784313738346099854e-01	4.901960790157318115e-01	4.862745106220245361e-01	4.784313738346099854e-01	4.901960790157318115e-01
2.352941185235977173e-01	2.549019753932952881e-01	2.588235437870025635e-01	4.627451002597808838e-01	5.490196347236633301e-01	3.294117748737335205e-01	2.156862765550613403e-01	2.274509817361831665e-01	1.843137294054031372e-01	2.588235437870025635e-01	4.235294163227081299e-01	4.274509847164154053e-01	5.882353186607360840e-01	6.156862974166870117e-01	6.078431606292724609e-01	6.078431606292724609e-01	6.078431606292724609e-01	5.921568870544433594e-01	6.000000238418579102e-01	6.117647290229797363e-01	6.039215922355651855e-01	6.156862974166870117e-01	6.156862974166870117e-01	6.039215922355651855e-01	6.078431606292724609e-01	6.117647290229797363e-01	6.078431606292724609e-01	5.960784554481506348e-01	6.039215922355651855e-01	6.000000238418579102e-01	5.960784554481506348e-01	6.039215922355651855e-01
3.058823645114898682e-01	3.137255012989044189e-01	3.254902064800262451e-01	2.235294133424758911e-01	2.823529541492462158e-01	2.509804069995880127e-01	2.156862765550613403e-01	2.509804069995880127e-01	2.235294133424758911e-01	2.470588237047195435e-01	3.882353007793426514e-01	3.686274588108062744e-01	4.745098054409027100e-01	5.450980663299560547e-01	5.137255191802978516e-01	5.019608139991760254e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.450980663299560547e-01	5.490196347236633301e-01	5.529412031173706055e-01	5.607843399047851562e-01	5.568627715110778809e-01	5.568627715110778809e-01	5.568627715110778809e-01	5.568627715110778809e-01	5.568627715110778809e-01	5.686274766921997070e-01	5.647059082984924316e-01	5.568627715110778809e-01	5.529412031173706055e-01
4.470588266849517822e-01	4.862745106220245361e-01	5.176470875740051270e-01	3.568627536296844482e-01	2.705882489681243896e-01	1.607843190431594849e-01	1.764705926179885864e-01	1.843137294054031372e-01	2.549019753932952881e-01	3.882353007793426514e-01	4.588235318660736084e-01	4.705882370471954346e-01	5.098039507865905762e-01	5.490196347236633301e-01	5.372549295425415039e-01	5.411764979362487793e-01	5.411764979362487793e-01	5.333333611488342285e-01	5.490196347236633301e-01	5.607843399047851562e-01	5.607843399047851562e-01	5.647059082984924316e-01	5.725490450859069824e-01	5.803921818733215332e-01	5.843137502670288086e-01	5.921568870544433594e-01	5.960784554481506348e-01	6.039215922355651855e-01	6.078431606292724609e-01	6.039215922355651855e-01	6.039215922355651855e-01	5.960784554481506348e-01
5.647059082984924316e-01	6.078431606292724609e-01	6.039215922355651855e-01	6.392157077789306641e-01	6.392157077789306641e-01	2.549019753932952881e-01	1.411764770746231079e-01	1.490196138620376587e-01	1.490196138620376587e-01	3.294117748737335205e-01	5.254902243614196777e-01	6.000000238418579102e-01	6.078431606292724609e-01	6.196078658103942871e-01	6.117647290229797363e-01	6.235294342041015625e-01	6.235294342041015625e-01	6.078431606292724609e-01	6.156862974166870117e-01	6.274510025978088379e-01	6.235294342041015625e-01	6.313725709915161133e-01	6.352941393852233887e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.588235497474670410e-01	6.627451181411743164e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.588235497474670410e-01
5.725490450859069824e-01	6.588235497474670410e-01	6.196078658103942871e-01	5.529412031173706055e-01	6.509804129600524902e-01	2.980392277240753174e-01	1.411764770746231079e-01	1.725490242242813110e-01	1.254902034997940063e-01	9.803921729326248169e-02	2.588235437870025635e-01	5.647059082984924316e-01	6.470588445663452148e-01	6.352941393852233887e-01	6.313725709915161133e-01	6.392157077789306641e-01	6.470588445663452148e-01	6.392157077789306641e-01	6.156862974166870117e-01	6.000000238418579102e-01	6.196078658103942871e-01	6.509804129600524902e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.823529601097106934e-01	6.745098233222961426e-01
5.725490450859069824e-01	6.941176652908325195e-01	6.549019813537597656e-01	5.882353186607360840e-01	5.372549295425415039e-01	2.156862765550613403e-01	1.764705926179885864e-01	2.117647081613540649e-01	1.647058874368667603e-01	7.843137532472610474e-02	8.627451211214065552e-02	2.980392277240753174e-01	5.372549295425415039e-01	6.156862974166870117e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.431372761726379395e-01	6.078431606292724609e-01	5.450980663299560547e-01	5.137255191802978516e-01	4.627451002597808838e-01	4.705882370471954346e-01	6.117647290229797363e-01	7.372549176216125488e-01	7.294117808341979980e-01	7.137255072593688965e-01	7.137255072593688965e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.254902124404907227e-01	7.098039388656616211e-01
6.196078658103942871e-01	7.098039388656616211e-01	6.980392336845397949e-01	7.137255072593688965e-01	6.196078658103942871e-01	2.352941185235977173e-01	1.882352977991104126e-01	1.882352977991104126e-01	1.686274558305740356e-01	9.803921729326248169e-02	1.019607856869697571e-01	1.058823540806770325e-01	2.196078449487686157e-01	3.764705955982208252e-01	5.372549295425415039e-01	5.529412031173706055e-01	4.901960790157318115e-01	4.313725531101226807e-01	3.529411852359771729e-01	3.647058904170989990e-01	2.980392277240753174e-01	2.352941185235977173e-01	3.372549116611480713e-01	7.529411911964416504e-01	9.137254953384399414e-01	7.803921699523925781e-01	7.254902124404907227e-01	7.450980544090270996e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.568627595901489258e-01	7.568627595901489258e-01
7.058823704719543457e-01	7.372549176216125488e-01	7.215686440467834473e-01	7.529411911964416504e-01	7.215686440467834473e-01	2.823529541492462158e-01	1.568627506494522095e-01	1.568627506494522095e-01	1.960784345865249634e-01	1.411764770746231079e-01	1.254902034997940063e-01	1.254902034997940063e-01	1.411764770746231079e-01	2.235294133424758911e-01	3.333333432674407959e-01	3.607843220233917236e-01	2.745098173618316650e-01	2.352941185235977173e-01	2.196078449487686157e-01	2.156862765550613403e-01	2.039215713739395142e-01	2.078431397676467896e-01	2.392156869173049927e-01	4.392156898975372314e-01	8.392156958580017090e-01	9.490196108818054199e-01	8.156862854957580566e-01	7.882353067398071289e-01	8.039215803146362305e-01	7.960784435272216797e-01	7.843137383460998535e-01	7.882353067398071289e-01
7.372549176216125488e-01	7.568627595901489258e-01	7.568627595901489258e-01	7.647058963775634766e-01	5.803921818733215332e-01	3.019607961177825928e-01	2.823529541492462158e-01	1.176470592617988586e-01	1.725490242242813110e-01	1.490196138620376587e-01	1.333333402872085571e-01	1.490196138620376587e-01	1.450980454683303833e-01	1.921568661928176880e-01	2.431372553110122681e-01	2.392156869173049927e-01	2.078431397676467896e-01	2.078431397676467896e-01	2.117647081613540649e-01	1.960784345865249634e-01	1.960784345865249634e-01	1.921568661928176880e-01	2.235294133424758911e-01	2.941176593303680420e-01	6.117647290229797363e-01	9.568627476692199707e-01	9.529411792755126953e-01	8.156862854957580566e-01	8.156862854957580566e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.235294222831726074e-01
7.372549176216125488e-01	7.411764860153198242e-01	7.568627595901489258e-01	7.098039388656616211e-01	3.725490272045135498e-01	3.254902064800262451e-01	5.294117927551269531e-01	1.647058874368667603e-01	1.294117718935012817e-01	1.529411822557449341e-01	1.529411822557449341e-01	1.568627506494522095e-01	1.725490242242813110e-01	1.882352977991104126e-01	1.960784345865249634e-01	2.039215713739395142e-01	2.078431397676467896e-01	2.156862765550613403e-01	2.117647081613540649e-01	2.078431397676467896e-01	1.843137294054031372e-01	1.882352977991104126e-01	2.078431397676467896e-01	2.470588237047195435e-01	5.490196347236633301e-01	8.745098114013671875e-01	9.019607901573181152e-01	5.529412031173706055e-01	6.078431606292724609e-01	8.156862854957580566e-01	8.039215803146362305e-01	8.117647171020507812e-01
7.411764860153198242e-01	7.490196228027343750e-01	7.647058963775634766e-01	7.372549176216125488e-01	5.490196347236633301e-01	5.647059082984924316e-01	7.176470756530761719e-01	3.450980484485626221e-01	1.137254908680915833e-01	1.725490242242813110e-01	1.686274558305740356e-01	1.725490242242813110e-01	1.882352977991104126e-01	1.921568661928176880e-01	1.647058874368667603e-01	1.764705926179885864e-01	1.843137294054031372e-01	1.921568661928176880e-01	2.000000029802322388e-01	2.117647081613540649e-01	1.764705926179885864e-01	1.843137294054031372e-01	2.078431397676467896e-01	2.196078449487686157e-01	5.254902243614196777e-01	8.235294222831726074e-01	8.078431487083435059e-01	5.490196347236633301e-01	3.568627536296844482e-01	6.235294342041015625e-01	8.000000119209289551e-01	8.039215803146362305e-01
7.647058963775634766e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.686274647712707520e-01	7.568627595901489258e-01	7.490196228027343750e-01	7.137255072593688965e-01	3.960784375667572021e-01	2.509804069995880127e-01	2.039215713739395142e-01	1.803921610116958618e-01	1.843137294054031372e-01	1.960784345865249634e-01	1.803921610116958618e-01	1.529411822557449341e-01	1.686274558305740356e-01	1.921568661928176880e-01	2.117647081613540649e-01	2.352941185235977173e-01	2.823529541492462158e-01	2.352941185235977173e-01	1.882352977991104126e-01	1.843137294054031372e-01	1.843137294054031372e-01	4.862745106220245361e-01	8.117647171020507812e-01	8.117647171020507812e-01	7.529411911964416504e-01	5.803921818733215332e-01	6.196078658103942871e-01	8.000000119209289551e-01	8.274509906768798828e-01
7.725490331649780273e-01	7.725490331649780273e-01	7.843137383460998535e-01	7.607843279838562012e-01	7.450980544090270996e-01	7.333333492279052734e-01	7.137255072593688965e-01	3.568627536296844482e-01	3.921568691730499268e-01	2.431372553110122681e-01	1.647058874368667603e-01	1.882352977991104126e-01	2.039215713739395142e-01	1.803921610116958618e-01	1.607843190431594849e-01	1.882352977991104126e-01	2.078431397676467896e-01	2.274509817361831665e-01	2.666666805744171143e-01	2.784313857555389404e-01	2.509804069995880127e-01	1.843137294054031372e-01	1.411764770746231079e-01	1.372549086809158325e-01	4.431372582912445068e-01	8.117647171020507812e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.843137383460998535e-01	8.117647171020507812e-01	8.078431487083435059e-01
7.725490331649780273e-01	7.764706015586853027e-01	7.921568751335144043e-01	7.764706015586853027e-01	7.490196228027343750e-01	7.411764860153198242e-01	7.568627595901489258e-01	4.862745106220245361e-01	4.000000059604644775e-01	2.862745225429534912e-01	1.450980454683303833e-01	1.607843190431594849e-01	1.843137294054031372e-01	2.078431397676467896e-01	2.039215713739395142e-01	2.117647081613540649e-01	2.235294133424758911e-01	3.333333432674407959e-01	3.176470696926116943e-01	1.058823540806770325e-01	1.098039224743843079e-01	1.725490242242813110e-01	1.215686276555061340e-01	1.098039224743843079e-01	3.490196168422698975e-01	7.725490331649780273e-01	7.647058963775634766e-01	7.607843279838562012e-01	7.725490331649780273e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.686274647712707520e-01
7.647058963775634766e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.686274647712707520e-01	7.843137383460998535e-01	6.627451181411743164e-01	3.843137323856353760e-01	2.509804069995880127e-01	1.686274558305740356e-01	1.647058874368667603e-01	1.647058874368667603e-01	2.509804069995880127e-01	2.901960909366607666e-01	3.450980484485626221e-01	5.137255191802978516e-01	6.941176652908325195e-01	6.156862974166870117e-01	2.509804069995880127e-01	1.490196138620376587e-01	2.862745225429534912e-01	2.196078449487686157e-01	1.254902034997940063e-01	2.627451121807098389e-01	6.745098233222961426e-01	7.725490331649780273e-01	7.921568751335144043e-01	7.764706015586853027e-01	7.607843279838562012e-01	7.647058963775634766e-01	7.607843279838562012e-01
7.764706015586853027e-01	7.803921699523925781e-01	7.882353067398071289e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.764706015586853027e-01	7.725490331649780273e-01	7.490196228027343750e-01	5.607843399047851562e-01	2.156862765550613403e-01	1.882352977991104126e-01	2.274509817361831665e-01	2.274509817361831665e-01	4.549019634723663330e-01	6.392157077789306641e-01	6.941176652908325195e-01	7.529411911964416504e-01	8.039215803146362305e-01	7.960784435272216797e-01	5.568627715110778809e-01	2.666666805744171143e-01	4.196078479290008545e-01	5.686274766921997070e-01	2.745098173618316650e-01	2.196078449487686157e-01	5.450980663299560547e-01	7.725490331649780273e-01	7.490196228027343750e-01	7.450980544090270996e-01	7.490196228027343750e-01	7.372549176216125488e-01	7.411764860153198242e-01
7.882353067398071289e-01	7.686274647712707520e-01	7.764706015586853027e-01	7.647058963775634766e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.843137383460998535e-01	8.117647171020507812e-01	7.490196228027343750e-01	3.607843220233917236e-01	2.784313857555389404e-01	2.705882489681243896e-01	2.745098173618316650e-01	6.784313917160034180e-01	7.882353067398071289e-01	7.764706015586853027e-01	7.450980544090270996e-01	7.725490331649780273e-01	7.803921699523925781e-01	7.019608020782470703e-01	4.000000059604644775e-01	3.647058904170989990e-01	6.431372761726379395e-01	5.529412031173706055e-01	2.470588237047195435e-01	3.921568691730499268e-01	7.058823704719543457e-01	6.941176652908325195e-01	6.941176652908325195e-01	7.372549176216125488e-01	7.058823704719543457e-01	6.901960968971252441e-01
7.921568751335144043e-01	7.843137383460998535e-01	7.686274647712707520e-01	7.803921699523925781e-01	8.117647171020507812e-01	7.725490331649780273e-01	7.960784435272216797e-01	8.039215803146362305e-01	7.568627595901489258e-01	5.019608139991760254e-01	2.980392277240753174e-01	2.666666805744171143e-01	2.862745225429534912e-01	6.588235497474670410e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.411764860153198242e-01	7.137255072593688965e-01	5.294117927551269531e-01	3.882353007793426514e-01	5.176470875740051270e-01	6.862745285034179688e-01	4.549019634723663330e-01	3.490196168422698975e-01	6.431372761726379395e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.862745285034179688e-01
7.843137383460998535e-01	7.764706015586853027e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.843137383460998535e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.803921699523925781e-01	7.725490331649780273e-01	5.843137502670288086e-01	3.176470696926116943e-01	3.058823645114898682e-01	3.529411852359771729e-01	6.509804129600524902e-01	7.333333492279052734e-01	7.450980544090270996e-01	7.176470756530761719e-01	7.372549176216125488e-01	7.490196228027343750e-01	7.176470756530761719e-01	6.784313917160034180e-01	5.764706134796142578e-01	5.058823823928833008e-01	6.784313917160034180e-01	6.980392336845397949e-01	5.254902243614196777e-01	6.078431606292724609e-01	6.862745285034179688e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.980392336845397949e-01	7.490196228027343750e-01
7.490196228027343750e-01	7.294117808341979980e-01	7.529411911964416504e-01	7.529411911964416504e-01	7.294117808341979980e-01	7.333333492279052734e-01	7.294117808341979980e-01	7.490196228027343750e-01	7.411764860153198242e-01	6.274510025978088379e-01	3.843137323856353760e-01	3.843137323856353760e-01	4.901960790157318115e-01	6.705882549285888672e-01	7.254902124404907227e-01	7.450980544090270996e-01	7.254902124404907227e-01	7.372549176216125488e-01	7.529411911964416504e-01	7.450980544090270996e-01	7.176470756530761719e-01	7.686274647712707520e-01	5.411764979362487793e-01	6.784313917160034180e-01	7.607843279838562012e-01	6.627451181411743164e-01	5.843137502670288086e-01	6.509804129600524902e-01	7.176470756530761719e-01	7.490196228027343750e-01	7.529411911964416504e-01	7.529411911964416504e-01
7.529411911964416504e-01	7.333333492279052734e-01	7.647058963775634766e-01	7.411764860153198242e-01	7.137255072593688965e-01	6.941176652908325195e-01	7.294117808341979980e-01	7.686274647712707520e-01	7.294117808341979980e-01	6.941176652908325195e-01	5.254902243614196777e-01	5.764706134796142578e-01	6.627451181411743164e-01	6.862745285034179688e-01	7.372549176216125488e-01	7.333333492279052734e-01	6.745098233222961426e-01	7.254902124404907227e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.450980544090270996e-01	7.647058963775634766e-01	5.607843399047851562e-01	6.509804129600524902e-01	7.411764860153198242e-01	7.098039388656616211e-01	6.000000238418579102e-01	5.607843399047851562e-01	7.058823704719543457e-01	7.490196228027343750e-01	7.450980544090270996e-01	7.607843279838562012e-01
7.450980544090270996e-01	7.411764860153198242e-01	7.372549176216125488e-01	6.823529601097106934e-01	6.980392336845397949e-01	7.294117808341979980e-01	7.215686440467834473e-01	7.568627595901489258e-01	7.372549176216125488e-01	7.411764860153198242e-01	7.137255072593688965e-01	7.333333492279052734e-01	7.137255072593688965e-01	6.941176652908325195e-01	7.568627595901489258e-01	7.529411911964416504e-01	6.941176652908325195e-01	7.490196228027343750e-01	7.725490331649780273e-01	7.647058963775634766e-01	7.019608020782470703e-01	7.019608020782470703e-01	5.764706134796142578e-01	6.196078658103942871e-01	7.058823704719543457e-01	6.980392336845397949e-01	6.196078658103942871e-01	5.333333611488342285e-01	6.313725709915161133e-01	6.901960968971252441e-01	7.176470756530761719e-01	7.294117808341979980e-01
7.254902124404907227e-01	7.019608020782470703e-01	6.392157077789306641e-01	6.078431606292724609e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.823529601097106934e-01	7.176470756530761719e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.019608020782470703e-01	7.529411911964416504e-01	7.098039388656616211e-01	6.705882549285888672e-01	7.254902124404907227e-01	7.215686440467834473e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.176470756530761719e-01	7.058823704719543457e-01	6.784313917160034180e-01	7.058823704719543457e-01	6.156862974166870117e-01	6.274510025978088379e-01	6.901960968971252441e-01	6.588235497474670410e-01	6.313725709915161133e-01	5.764706134796142578e-01	5.686274766921997070e-01	6.470588445663452148e-01	6.823529601097106934e-01	6.941176652908325195e-01
7.333333492279052734e-01	7.019608020782470703e-01	6.352941393852233887e-01	5.921568870544433594e-01	6.313725709915161133e-01	6.274510025978088379e-01	6.392157077789306641e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.980392336845397949e-01	6.588235497474670410e-01	7.019608020782470703e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.941176652908325195e-01	6.235294342041015625e-01	6.313725709915161133e-01	6.549019813537597656e-01	6.078431606292724609e-01	6.352941393852233887e-01	6.470588445663452148e-01	6.078431606292724609e-01	6.549019813537597656e-01	6.862745285034179688e-01	7.019608020782470703e-01
6.941176652908325195e-01	6.509804129600524902e-01	6.156862974166870117e-01	6.156862974166870117e-01	5.725490450859069824e-01	5.882353186607360840e-01	6.549019813537597656e-01	6.784313917160034180e-01	6.784313917160034180e-01	7.019608020782470703e-01	6.901960968971252441e-01	6.470588445663452148e-01	6.627451181411743164e-01	6.823529601097106934e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.745098233222961426e-01	6.235294342041015625e-01	6.509804129600524902e-01	6.627451181411743164e-01	6.117647290229797363e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.156862974166870117e-01	6.039215922355651855e-01	6.000000238418579102e-01	6.274510025978088379e-01	6.313725709915161133e-01	6.078431606292724609e-01	6.431372761726379395e-01	6.745098233222961426e-01	6.588235497474670410e-01
6.588235497474670410e-01	6.352941393852233887e-01	6.392157077789306641e-01	6.078431606292724609e-01	5.411764979362487793e-01	5.764706134796142578e-01	6.588235497474670410e-01	6.352941393852233887e-01	6.549019813537597656e-01	7.098039388656616211e-01	6.941176652908325195e-01	7.058823704719543457e-01	7.019608020782470703e-01	7.019608020782470703e-01	6.823529601097106934e-01	6.627451181411743164e-01	6.352941393852233887e-01	6.274510025978088379e-01	6.392157077789306641e-01	6.823529601097106934e-01	6.196078658103942871e-01	6.392157077789306641e-01	6.705882549285888672e-01	6.078431606292724609e-01	6.039215922355651855e-01	5.725490450859069824e-01	5.803921818733215332e-01	6.117647290229797363e-01	5.843137502670288086e-01	6.274510025978088379e-01	6.705882549285888672e-01	6.470588445663452148e-01
6.627451181411743164e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.078431606292724609e-01	5.803921818733215332e-01	6.431372761726379395e-01	6.901960968971252441e-01	6.941176652908325195e-01	7.058823704719543457e-01	7.058823704719543457e-01	7.098039388656616211e-01	7.450980544090270996e-01	7.490196228027343750e-01	7.411764860153198242e-01	7.215686440467834473e-01	7.137255072593688965e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.745098233222961426e-01	6.627451181411743164e-01	6.156862974166870117e-01	6.235294342041015625e-01	6.431372761726379395e-01	5.960784554481506348e-01	5.882353186607360840e-01	5.529412031173706055e-01	5.882353186607360840e-01	6.431372761726379395e-01	6.470588445663452148e-01	6.784313917160034180e-01	6.901960968971252441e-01	6.941176652908325195e-01
6.980392336845397949e-01	6.980392336845397949e-01	7.215686440467834473e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.411764860153198242e-01	7.607843279838562012e-01	7.490196228027343750e-01	7.333333492279052734e-01	7.490196228027343750e-01	7.372549176216125488e-01	7.843137383460998535e-01	7.764706015586853027e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.058823704719543457e-01	7.137255072593688965e-01	6.588235497474670410e-01	6.392157077789306641e-01	6.588235497474670410e-01	6.823529601097106934e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.196078658103942871e-01	6.196078658103942871e-01	6.705882549285888672e-01	6.941176652908325195e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.294117808341979980e-01
7.333333492279052734e-01	7.607843279838562012e-01	7.686274647712707520e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.686274647712707520e-01	7.725490331649780273e-01	7.803921699523925781e-01	7.450980544090270996e-01	7.411764860153198242e-01	7.019608020782470703e-01	7.764706015586853027e-01	8.039215803146362305e-01	7.372549176216125488e-01	7.058823704719543457e-01	6.941176652908325195e-01	6.901960968971252441e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.254902124404907227e-01	7.254902124404907227e-01	6.980392336845397949e-01	7.019608020782470703e-01	5.960784554481506348e-01	6.156862974166870117e-01	6.666666865348815918e-01	6.470588445663452148e-01	6.823529601097106934e-01	7.333333492279052734e-01	7.254902124404907227e-01	7.372549176216125488e-01	7.372549176216125488e-01


==> Cifra_figuretem/0.039/originaldataGreen8.0.txt <==
3.843137323856353760e-01	3.843137323856353760e-01	4.078431427478790283e-01	4.156862795352935791e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.666666686534881592e-01	4.509803950786590576e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.784313738346099854e-01	4.823529422283172607e-01	4.274509847164154053e-01	4.078431427478790283e-01	4.274509847164154053e-01	4.352941215038299561e-01	4.313725531101226807e-01	4.235294163227081299e-01	4.078431427478790283e-01	4.235294163227081299e-01	4.509803950786590576e-01	4.470588266849517822e-01	4.509803950786590576e-01	4.588235318660736084e-01
3.843137323856353760e-01	3.921568691730499268e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.274509847164154053e-01	4.274509847164154053e-01	4.313725531101226807e-01	4.549019634723663330e-01	4.705882370471954346e-01	4.980392158031463623e-01	4.901960790157318115e-01	4.823529422283172607e-01	4.470588266849517822e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.039215743541717529e-01	4.078431427478790283e-01	4.117647111415863037e-01	4.235294163227081299e-01	4.274509847164154053e-01	4.117647111415863037e-01	4.431372582912445068e-01	4.588235318660736084e-01	4.549019634723663330e-01	4.470588266849517822e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.156862795352935791e-01	4.039215743541717529e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.764705955982208252e-01
3.843137323856353760e-01	3.882353007793426514e-01	3.568627536296844482e-01	3.254902064800262451e-01	3.490196168422698975e-01	3.960784375667572021e-01	3.960784375667572021e-01	3.960784375667572021e-01	4.156862795352935791e-01	4.509803950786590576e-01	4.470588266849517822e-01	4.549019634723663330e-01	4.470588266849517822e-01	4.274509847164154053e-01	4.313725531101226807e-01	4.549019634723663330e-01	4.313725531101226807e-01	4.352941215038299561e-01	4.313725531101226807e-01	4.078431427478790283e-01	3.843137323856353760e-01	4.352941215038299561e-01	4.470588266849517822e-01	4.196078479290008545e-01	3.882353007793426514e-01	3.725490272045135498e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.647058904170989990e-01
3.921568691730499268e-01	3.803921639919281006e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.764705955982208252e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.568627536296844482e-01	3.882353007793426514e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.803921639919281006e-01	3.803921639919281006e-01	3.764705955982208252e-01	3.686274588108062744e-01	3.607843220233917236e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.509803950786590576e-01	4.862745106220245361e-01	4.705882370471954346e-01	4.352941215038299561e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.529411852359771729e-01
3.215686380863189697e-01	3.215686380863189697e-01	3.686274588108062744e-01	3.882353007793426514e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.882353007793426514e-01	3.803921639919281006e-01	3.490196168422698975e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.647058904170989990e-01	3.843137323856353760e-01	4.039215743541717529e-01	4.235294163227081299e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.882353007793426514e-01	3.882353007793426514e-01	4.078431427478790283e-01	4.039215743541717529e-01	3.882353007793426514e-01	3.843137323856353760e-01	4.078431427478790283e-01	4.235294163227081299e-01	4.078431427478790283e-01
3.019607961177825928e-01	3.137255012989044189e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.764705955982208252e-01	3.764705955982208252e-01	4.000000059604644775e-01	4.235294163227081299e-01	4.509803950786590576e-01	4.392156898975372314e-01	4.039215743541717529e-01	3.960784375667572021e-01	3.882353007793426514e-01	3.921568691730499268e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.529411852359771729e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.803921639919281006e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.764705955982208252e-01	3.882353007793426514e-01	3.843137323856353760e-01	4.039215743541717529e-01
3.764705955982208252e-01	3.764705955982208252e-01	3.568627536296844482e-01	3.215686380863189697e-01	3.058823645114898682e-01	3.294117748737335205e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.490196168422698975e-01	3.803921639919281006e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.039215743541717529e-01	4.039215743541717529e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.921568691730499268e-01	4.000000059604644775e-01	4.039215743541717529e-01	4.196078479290008545e-01	4.392156898975372314e-01	4.352941215038299561e-01	4.196078479290008545e-01	4.039215743541717529e-01	4.352941215038299561e-01	4.274509847164154053e-01	4.274509847164154053e-01	4.078431427478790283e-01	3.803921639919281006e-01	3.843137323856353760e-01
4.078431427478790283e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.196078479290008545e-01	4.352941215038299561e-01	4.392156898975372314e-01	4.196078479290008545e-01	3.607843220233917236e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.686274588108062744e-01	3.960784375667572021e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.117647111415863037e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.235294163227081299e-01	4.156862795352935791e-01
3.607843220233917236e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.803921639919281006e-01	3.647058904170989990e-01	3.882353007793426514e-01	3.882353007793426514e-01	4.156862795352935791e-01	4.039215743541717529e-01	4.000000059604644775e-01	4.431372582912445068e-01	4.627451002597808838e-01	4.392156898975372314e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.235294163227081299e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.039215743541717529e-01	3.764705955982208252e-01	3.450980484485626221e-01	3.294117748737335205e-01	3.686274588108062744e-01	4.039215743541717529e-01	4.117647111415863037e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.725490272045135498e-01	3.843137323856353760e-01	3.921568691730499268e-01
4.117647111415863037e-01	3.764705955982208252e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.568627536296844482e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.843137323856353760e-01	3.843137323856353760e-01	4.352941215038299561e-01	4.549019634723663330e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.274509847164154053e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.921568691730499268e-01	4.117647111415863037e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.117647111415863037e-01	3.764705955982208252e-01	3.764705955982208252e-01	3.921568691730499268e-01	4.039215743541717529e-01	3.882353007793426514e-01
3.764705955982208252e-01	3.725490272045135498e-01	4.000000059604644775e-01	4.313725531101226807e-01	4.274509847164154053e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.156862795352935791e-01	3.960784375667572021e-01	3.725490272045135498e-01	3.764705955982208252e-01	3.764705955982208252e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.137255012989044189e-01	3.450980484485626221e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.725490272045135498e-01	3.568627536296844482e-01	3.607843220233917236e-01	4.000000059604644775e-01	4.235294163227081299e-01	4.313725531101226807e-01	4.392156898975372314e-01	4.509803950786590576e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.235294163227081299e-01	4.274509847164154053e-01	4.352941215038299561e-01	4.313725531101226807e-01
3.568627536296844482e-01	3.843137323856353760e-01	4.039215743541717529e-01	4.235294163227081299e-01	4.313725531101226807e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.000000059604644775e-01	3.725490272045135498e-01	3.960784375667572021e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.843137323856353760e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.764705955982208252e-01	3.568627536296844482e-01	3.372549116611480713e-01	3.568627536296844482e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.803921639919281006e-01	4.117647111415863037e-01	4.352941215038299561e-01	4.235294163227081299e-01	4.470588266849517822e-01	4.549019634723663330e-01
3.647058904170989990e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.764705955982208252e-01	3.843137323856353760e-01	4.078431427478790283e-01	4.196078479290008545e-01	4.274509847164154053e-01	4.431372582912445068e-01	4.196078479290008545e-01	3.764705955982208252e-01	4.862745106220245361e-01	4.980392158031463623e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.235294163227081299e-01	4.117647111415863037e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.156862795352935791e-01	4.000000059604644775e-01	3.686274588108062744e-01	3.764705955982208252e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.921568691730499268e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.039215743541717529e-01
4.156862795352935791e-01	4.313725531101226807e-01	3.960784375667572021e-01	3.803921639919281006e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.568627536296844482e-01	3.882353007793426514e-01	4.274509847164154053e-01	4.431372582912445068e-01	3.960784375667572021e-01	5.882353186607360840e-01	6.470588445663452148e-01	5.411764979362487793e-01	5.372549295425415039e-01	4.196078479290008545e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.470588266849517822e-01	4.509803950786590576e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.686274588108062744e-01	3.686274588108062744e-01
3.647058904170989990e-01	4.000000059604644775e-01	4.274509847164154053e-01	4.274509847164154053e-01	4.313725531101226807e-01	4.470588266849517822e-01	4.588235318660736084e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.392156898975372314e-01	3.882353007793426514e-01	4.117647111415863037e-01	3.764705955982208252e-01	2.156862765550613403e-01	4.627451002597808838e-01	8.431372642517089844e-01	8.000000119209289551e-01	5.568627715110778809e-01	4.745098054409027100e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.588235318660736084e-01	4.313725531101226807e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.078431427478790283e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.039215743541717529e-01
3.019607961177825928e-01	3.215686380863189697e-01	3.647058904170989990e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.431372582912445068e-01	4.392156898975372314e-01	4.627451002597808838e-01	4.980392158031463623e-01	4.980392158031463623e-01	4.549019634723663330e-01	4.392156898975372314e-01	3.568627536296844482e-01	2.235294133424758911e-01	4.117647111415863037e-01	6.588235497474670410e-01	6.823529601097106934e-01	6.862745285034179688e-01	5.882353186607360840e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.392156898975372314e-01	4.588235318660736084e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.647058904170989990e-01	3.568627536296844482e-01	3.764705955982208252e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.196078479290008545e-01
3.098039329051971436e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.254902064800262451e-01	3.372549116611480713e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.803921639919281006e-01	4.313725531101226807e-01	5.176470875740051270e-01	4.823529422283172607e-01	4.274509847164154053e-01	3.843137323856353760e-01	4.666666686534881592e-01	5.411764979362487793e-01	4.784313738346099854e-01	4.078431427478790283e-01	3.372549116611480713e-01	4.196078479290008545e-01	5.529412031173706055e-01	6.039215922355651855e-01	5.294117927551269531e-01	5.333333611488342285e-01	4.823529422283172607e-01	4.117647111415863037e-01	3.882353007793426514e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.764705955982208252e-01
3.058823645114898682e-01	3.098039329051971436e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.215686380863189697e-01	4.313725531101226807e-01	5.411764979362487793e-01	5.450980663299560547e-01	4.666666686534881592e-01	3.882353007793426514e-01	4.000000059604644775e-01	2.941176593303680420e-01	1.686274558305740356e-01	1.254902034997940063e-01	8.627451211214065552e-02	2.627451121807098389e-01	6.509804129600524902e-01	7.176470756530761719e-01	7.372549176216125488e-01	7.215686440467834473e-01	6.941176652908325195e-01	4.980392158031463623e-01	4.117647111415863037e-01	3.960784375667572021e-01	3.803921639919281006e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.725490272045135498e-01
4.274509847164154053e-01	4.509803950786590576e-01	4.156862795352935791e-01	4.000000059604644775e-01	4.274509847164154053e-01	4.352941215038299561e-01	4.431372582912445068e-01	5.960784554481506348e-01	6.705882549285888672e-01	6.862745285034179688e-01	6.941176652908325195e-01	5.803921818733215332e-01	3.490196168422698975e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.196078479290008545e-01	5.098039507865905762e-01	5.254902243614196777e-01	5.725490450859069824e-01	6.823529601097106934e-01	6.470588445663452148e-01	6.784313917160034180e-01	6.078431606292724609e-01	4.941176474094390869e-01	4.392156898975372314e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.607843220233917236e-01
6.588235497474670410e-01	6.431372761726379395e-01	5.843137502670288086e-01	5.058823823928833008e-01	5.450980663299560547e-01	6.549019813537597656e-01	7.294117808341979980e-01	8.509804010391235352e-01	7.098039388656616211e-01	6.627451181411743164e-01	6.078431606292724609e-01	3.921568691730499268e-01	2.196078449487686157e-01	5.176470875740051270e-01	7.372549176216125488e-01	7.215686440467834473e-01	7.098039388656616211e-01	6.745098233222961426e-01	6.274510025978088379e-01	6.039215922355651855e-01	5.686274766921997070e-01	5.803921818733215332e-01	5.137255191802978516e-01	3.921568691730499268e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.686274588108062744e-01	3.803921639919281006e-01	4.000000059604644775e-01	3.882353007793426514e-01	3.764705955982208252e-01
6.039215922355651855e-01	5.568627715110778809e-01	5.803921818733215332e-01	5.333333611488342285e-01	5.411764979362487793e-01	7.137255072593688965e-01	8.588235378265380859e-01	6.941176652908325195e-01	5.294117927551269531e-01	5.450980663299560547e-01	5.725490450859069824e-01	4.784313738346099854e-01	3.411764800548553467e-01	5.098039507865905762e-01	5.803921818733215332e-01	5.411764979362487793e-01	5.372549295425415039e-01	6.000000238418579102e-01	6.509804129600524902e-01	6.941176652908325195e-01	7.450980544090270996e-01	8.235294222831726074e-01	8.470588326454162598e-01	5.882353186607360840e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.764705955982208252e-01	4.117647111415863037e-01	3.921568691730499268e-01
6.705882549285888672e-01	7.490196228027343750e-01	7.803921699523925781e-01	6.901960968971252441e-01	5.803921818733215332e-01	6.470588445663452148e-01	6.745098233222961426e-01	6.117647290229797363e-01	5.176470875740051270e-01	5.372549295425415039e-01	5.137255191802978516e-01	5.333333611488342285e-01	6.039215922355651855e-01	5.686274766921997070e-01	5.882353186607360840e-01	6.235294342041015625e-01	6.666666865348815918e-01	6.823529601097106934e-01	7.607843279838562012e-01	9.098039269447326660e-01	9.529411792755126953e-01	9.607843160629272461e-01	8.901960849761962891e-01	6.156862974166870117e-01	4.156862795352935791e-01	3.882353007793426514e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.921568691730499268e-01
9.294117689132690430e-01	9.725490212440490723e-01	1.000000000000000000e+00	9.960784316062927246e-01	9.450980424880981445e-01	7.411764860153198242e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.372549295425415039e-01	5.411764979362487793e-01	5.372549295425415039e-01	5.333333611488342285e-01	5.882353186607360840e-01	5.921568870544433594e-01	5.921568870544433594e-01	6.980392336845397949e-01	8.156862854957580566e-01	8.431372642517089844e-01	9.372549057006835938e-01	9.764705896377563477e-01	9.960784316062927246e-01	9.725490212440490723e-01	8.784313797950744629e-01	6.705882549285888672e-01	4.980392158031463623e-01	3.921568691730499268e-01	3.882353007793426514e-01	4.078431427478790283e-01	4.156862795352935791e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.647058904170989990e-01
8.941176533699035645e-01	8.627451062202453613e-01	8.470588326454162598e-01	8.352941274642944336e-01	7.803921699523925781e-01	7.333333492279052734e-01	6.862745285034179688e-01	6.000000238418579102e-01	5.764706134796142578e-01	7.019608020782470703e-01	7.529411911964416504e-01	7.490196228027343750e-01	8.392156958580017090e-01	8.941176533699035645e-01	9.411764740943908691e-01	9.960784316062927246e-01	1.000000000000000000e+00	1.000000000000000000e+00	9.294117689132690430e-01	7.529411911964416504e-01	7.843137383460998535e-01	8.431372642517089844e-01	8.549019694328308105e-01	6.784313917160034180e-01	4.784313738346099854e-01	4.078431427478790283e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.235294163227081299e-01	4.196078479290008545e-01	3.921568691730499268e-01	3.372549116611480713e-01
7.372549176216125488e-01	7.529411911964416504e-01	7.254902124404907227e-01	7.098039388656616211e-01	6.823529601097106934e-01	6.862745285034179688e-01	7.098039388656616211e-01	7.333333492279052734e-01	7.529411911964416504e-01	8.000000119209289551e-01	8.117647171020507812e-01	8.431372642517089844e-01	7.803921699523925781e-01	7.647058963775634766e-01	6.901960968971252441e-01	6.705882549285888672e-01	6.705882549285888672e-01	6.509804129600524902e-01	5.450980663299560547e-01	4.000000059604644775e-01	4.000000059604644775e-01	4.313725531101226807e-01	4.352941215038299561e-01	4.156862795352935791e-01	3.882353007793426514e-01	3.803921639919281006e-01	3.882353007793426514e-01	4.039215743541717529e-01	3.960784375667572021e-01	4.156862795352935791e-01	4.196078479290008545e-01	3.921568691730499268e-01
8.039215803146362305e-01	8.509804010391235352e-01	8.196078538894653320e-01	8.078431487083435059e-01	7.058823704719543457e-01	6.901960968971252441e-01	6.745098233222961426e-01	5.686274766921997070e-01	4.666666686534881592e-01	4.117647111415863037e-01	4.000000059604644775e-01	4.117647111415863037e-01	3.411764800548553467e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.058823645114898682e-01	3.176470696926116943e-01	3.176470696926116943e-01	3.176470696926116943e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.882353007793426514e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.411764800548553467e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.921568691730499268e-01
5.294117927551269531e-01	4.980392158031463623e-01	4.823529422283172607e-01	4.980392158031463623e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.431372582912445068e-01	4.078431427478790283e-01	4.117647111415863037e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.803921639919281006e-01	3.490196168422698975e-01	3.215686380863189697e-01	3.254902064800262451e-01	3.058823645114898682e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.176470696926116943e-01	3.294117748737335205e-01	3.529411852359771729e-01	3.764705955982208252e-01	3.921568691730499268e-01	3.921568691730499268e-01	4.000000059604644775e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.411764800548553467e-01	3.607843220233917236e-01
3.254902064800262451e-01	3.568627536296844482e-01	3.764705955982208252e-01	3.607843220233917236e-01	3.607843220233917236e-01	3.803921639919281006e-01	3.803921639919281006e-01	4.039215743541717529e-01	4.078431427478790283e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.450980484485626221e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.803921639919281006e-01	3.921568691730499268e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.078431427478790283e-01	4.078431427478790283e-01	4.117647111415863037e-01	3.843137323856353760e-01	3.529411852359771729e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.490196168422698975e-01
2.862745225429534912e-01	3.137255012989044189e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.686274588108062744e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.764705955982208252e-01	3.686274588108062744e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.078431427478790283e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.078431427478790283e-01	3.921568691730499268e-01	3.921568691730499268e-01	4.000000059604644775e-01	4.117647111415863037e-01	4.274509847164154053e-01	4.039215743541717529e-01	3.803921639919281006e-01	3.882353007793426514e-01	3.647058904170989990e-01	3.372549116611480713e-01
3.215686380863189697e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.254902064800262451e-01	3.254902064800262451e-01	3.333333432674407959e-01	3.568627536296844482e-01	3.803921639919281006e-01	3.882353007793426514e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.411764800548553467e-01	3.803921639919281006e-01	3.607843220233917236e-01	3.960784375667572021e-01	4.117647111415863037e-01	3.960784375667572021e-01	3.686274588108062744e-01	3.411764800548553467e-01	3.372549116611480713e-01
3.294117748737335205e-01	3.294117748737335205e-01	3.333333432674407959e-01	3.568627536296844482e-01	3.686274588108062744e-01	3.843137323856353760e-01	3.882353007793426514e-01	3.882353007793426514e-01	3.725490272045135498e-01	3.490196168422698975e-01	3.411764800548553467e-01	3.529411852359771729e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.333333432674407959e-01	3.294117748737335205e-01	3.019607961177825928e-01	3.019607961177825928e-01	3.176470696926116943e-01	3.411764800548553467e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.843137323856353760e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.117647111415863037e-01	4.039215743541717529e-01	3.882353007793426514e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.529411852359771729e-01
2.823529541492462158e-01	2.745098173618316650e-01	2.941176593303680420e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.568627536296844482e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.490196168422698975e-01	3.450980484485626221e-01	3.333333432674407959e-01	3.568627536296844482e-01	3.764705955982208252e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.078431427478790283e-01	3.882353007793426514e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.450980484485626221e-01	3.137255012989044189e-01	2.745098173618316650e-01


==> Cifra_figuretem/0.039/originaldataGreen9.0.txt <==
9.215686321258544922e-01	9.019607901573181152e-01	9.176470637321472168e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.490196108818054199e-01	9.607843160629272461e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.764705896377563477e-01
8.470588326454162598e-01	8.352941274642944336e-01	8.431372642517089844e-01	8.666666746139526367e-01	8.549019694328308105e-01	8.784313797950744629e-01	9.176470637321472168e-01	9.647058844566345215e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01
8.352941274642944336e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.745098114013671875e-01	8.745098114013671875e-01	8.862745165824890137e-01	9.176470637321472168e-01	9.647058844566345215e-01	9.882352948188781738e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	1.000000000000000000e+00	9.960784316062927246e-01	9.960784316062927246e-01
8.313725590705871582e-01	8.274509906768798828e-01	8.156862854957580566e-01	8.431372642517089844e-01	8.588235378265380859e-01	8.666666746139526367e-01	8.941176533699035645e-01	9.568627476692199707e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.529411792755126953e-01
8.392156958580017090e-01	8.196078538894653320e-01	8.039215803146362305e-01	8.039215803146362305e-01	8.274509906768798828e-01	8.627451062202453613e-01	8.941176533699035645e-01	9.529411792755126953e-01	9.803921580314636230e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.607843160629272461e-01	9.568627476692199707e-01	9.647058844566345215e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.882352948188781738e-01	1.000000000000000000e+00	8.039215803146362305e-01
7.960784435272216797e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.843137383460998535e-01	7.960784435272216797e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.470588326454162598e-01	8.588235378265380859e-01	8.588235378265380859e-01	8.431372642517089844e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.078431487083435059e-01	7.803921699523925781e-01	7.568627595901489258e-01	7.803921699523925781e-01	9.372549057006835938e-01	9.921568632125854492e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.058823585510253906e-01	8.941176533699035645e-01	1.000000000000000000e+00	8.000000119209289551e-01
7.529411911964416504e-01	7.764706015586853027e-01	7.647058963775634766e-01	8.078431487083435059e-01	8.117647171020507812e-01	7.568627595901489258e-01	7.568627595901489258e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.843137383460998535e-01	7.294117808341979980e-01	7.529411911964416504e-01	7.176470756530761719e-01	6.352941393852233887e-01	5.843137502670288086e-01	6.313725709915161133e-01	8.862745165824890137e-01	1.000000000000000000e+00	9.921568632125854492e-01	1.000000000000000000e+00	1.000000000000000000e+00	9.921568632125854492e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.882352948188781738e-01	7.215686440467834473e-01	7.176470756530761719e-01	9.843137264251708984e-01	8.784313797950744629e-01
7.647058963775634766e-01	7.372549176216125488e-01	7.098039388656616211e-01	7.529411911964416504e-01	7.607843279838562012e-01	7.176470756530761719e-01	6.980392336845397949e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.392157077789306641e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.000000238418579102e-01	5.647059082984924316e-01	5.254902243614196777e-01	4.784313738346099854e-01	6.941176652908325195e-01	8.862745165824890137e-01	8.549019694328308105e-01	8.745098114013671875e-01	8.901960849761962891e-01	8.941176533699035645e-01	9.372549057006835938e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.803921580314636230e-01	7.372549176216125488e-01	6.901960968971252441e-01	9.450980424880981445e-01	9.058823585510253906e-01
7.176470756530761719e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.431372761726379395e-01	6.352941393852233887e-01	5.960784554481506348e-01	6.156862974166870117e-01	6.235294342041015625e-01	6.431372761726379395e-01	5.647059082984924316e-01	3.333333432674407959e-01	3.372549116611480713e-01	4.156862795352935791e-01	3.058823645114898682e-01	3.960784375667572021e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.647058904170989990e-01	3.568627536296844482e-01	5.607843399047851562e-01	9.372549057006835938e-01	9.803921580314636230e-01	9.764705896377563477e-01	9.568627476692199707e-01	7.333333492279052734e-01	6.745098233222961426e-01	9.411764740943908691e-01	9.058823585510253906e-01
7.529411911964416504e-01	7.098039388656616211e-01	6.862745285034179688e-01	7.137255072593688965e-01	7.098039388656616211e-01	6.980392336845397949e-01	6.980392336845397949e-01	6.588235497474670410e-01	6.352941393852233887e-01	6.196078658103942871e-01	6.352941393852233887e-01	6.196078658103942871e-01	6.196078658103942871e-01	5.647059082984924316e-01	3.215686380863189697e-01	2.941176593303680420e-01	3.450980484485626221e-01	9.019608050584793091e-02	1.098039224743843079e-01	1.568627506494522095e-01	2.000000029802322388e-01	2.274509817361831665e-01	1.254902034997940063e-01	2.901960909366607666e-01	8.901960849761962891e-01	9.882352948188781738e-01	9.647058844566345215e-01	6.666666865348815918e-01	4.470588266849517822e-01	5.764706134796142578e-01	6.627451181411743164e-01	5.647059082984924316e-01
6.392157077789306641e-01	6.666666865348815918e-01	6.745098233222961426e-01	6.784313917160034180e-01	6.470588445663452148e-01	6.274510025978088379e-01	6.352941393852233887e-01	5.764706134796142578e-01	5.843137502670288086e-01	6.274510025978088379e-01	6.784313917160034180e-01	6.196078658103942871e-01	6.666666865348815918e-01	5.568627715110778809e-01	4.509803950786590576e-01	4.117647111415863037e-01	3.372549116611480713e-01	4.313725605607032776e-02	9.411764889955520630e-02	5.058823823928833008e-01	6.627451181411743164e-01	6.352941393852233887e-01	3.764705955982208252e-01	3.568627536296844482e-01	9.254902005195617676e-01	9.647058844566345215e-01	9.333333373069763184e-01	4.274509847164154053e-01	3.137255012989044189e-01	4.862745106220245361e-01	3.607843220233917236e-01	3.803921639919281006e-01
6.823529601097106934e-01	7.098039388656616211e-01	7.215686440467834473e-01	7.254902124404907227e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.980392336845397949e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.627451181411743164e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.784313917160034180e-01	5.372549295425415039e-01	3.294117748737335205e-01	3.294117748737335205e-01	2.941176593303680420e-01	3.529411926865577698e-02	8.627451211214065552e-02	6.000000238418579102e-01	7.960784435272216797e-01	7.098039388656616211e-01	4.117647111415863037e-01	3.647058904170989990e-01	8.156862854957580566e-01	8.313725590705871582e-01	8.901960849761962891e-01	5.137255191802978516e-01	3.803921639919281006e-01	5.019608139991760254e-01	5.254902243614196777e-01	5.803921818733215332e-01
6.156862974166870117e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.705882549285888672e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.235294342041015625e-01	6.392157077789306641e-01	6.000000238418579102e-01	6.431372761726379395e-01	4.470588266849517822e-01	1.686274558305740356e-01	1.960784345865249634e-01	2.627451121807098389e-01	4.705882444977760315e-02	9.019608050584793091e-02	5.411764979362487793e-01	7.098039388656616211e-01	5.568627715110778809e-01	3.529411852359771729e-01	3.294117748737335205e-01	7.294117808341979980e-01	7.686274647712707520e-01	8.235294222831726074e-01	7.098039388656616211e-01	5.960784554481506348e-01	5.254902243614196777e-01	6.039215922355651855e-01	5.764706134796142578e-01
7.019608020782470703e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.901960968971252441e-01	7.254902124404907227e-01	7.176470756530761719e-01	6.745098233222961426e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.745098233222961426e-01	6.392157077789306641e-01	6.627451181411743164e-01	4.823529422283172607e-01	1.294117718935012817e-01	1.607843190431594849e-01	2.705882489681243896e-01	8.235294371843338013e-02	1.450980454683303833e-01	2.627451121807098389e-01	2.392156869173049927e-01	2.000000029802322388e-01	1.647058874368667603e-01	2.784313857555389404e-01	7.215686440467834473e-01	7.607843279838562012e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.333333492279052734e-01	6.666666865348815918e-01	7.058823704719543457e-01	6.627451181411743164e-01
6.431372761726379395e-01	5.725490450859069824e-01	5.098039507865905762e-01	5.176470875740051270e-01	5.254902243614196777e-01	5.764706134796142578e-01	5.960784554481506348e-01	5.764706134796142578e-01	5.411764979362487793e-01	5.098039507865905762e-01	5.568627715110778809e-01	5.647059082984924316e-01	5.803921818733215332e-01	4.745098054409027100e-01	1.333333402872085571e-01	1.450980454683303833e-01	2.470588237047195435e-01	1.215686276555061340e-01	1.921568661928176880e-01	1.215686276555061340e-01	5.882352963089942932e-02	7.450980693101882935e-02	7.843137532472610474e-02	1.098039224743843079e-01	2.941176593303680420e-01	3.529411852359771729e-01	3.058823645114898682e-01	3.411764800548553467e-01	3.333333432674407959e-01	2.784313857555389404e-01	4.039215743541717529e-01	6.313725709915161133e-01
7.058823704719543457e-01	7.019608020782470703e-01	6.156862974166870117e-01	6.705882549285888672e-01	6.627451181411743164e-01	6.117647290229797363e-01	6.470588445663452148e-01	6.352941393852233887e-01	5.921568870544433594e-01	6.078431606292724609e-01	6.392157077789306641e-01	6.117647290229797363e-01	6.352941393852233887e-01	5.490196347236633301e-01	2.745098173618316650e-01	1.568627506494522095e-01	2.274509817361831665e-01	2.470588237047195435e-01	3.176470696926116943e-01	2.352941222488880157e-02	5.098039284348487854e-02	4.705882444977760315e-02	3.921568766236305237e-02	1.960784383118152618e-02	9.411764889955520630e-02	9.411764889955520630e-02	1.960784383118152618e-02	6.666667014360427856e-02	7.843137532472610474e-02	2.352941222488880157e-02	2.431372553110122681e-01	6.392157077789306641e-01
4.509803950786590576e-01	4.274509847164154053e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.960784375667572021e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.215686380863189697e-01	3.137255012989044189e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.901960909366607666e-01	3.803921639919281006e-01	2.431372553110122681e-01	1.333333402872085571e-01	1.568627506494522095e-01	2.039215713739395142e-01	5.098039284348487854e-02	2.156862765550613403e-01	2.392156869173049927e-01	1.215686276555061340e-01	3.921568859368562698e-03	8.627451211214065552e-02	9.019608050584793091e-02	3.921568766236305237e-02	5.490196123719215393e-02	8.235294371843338013e-02	2.627451121807098389e-01	3.725490272045135498e-01	5.098039507865905762e-01
1.490196138620376587e-01	1.411764770746231079e-01	1.411764770746231079e-01	1.450980454683303833e-01	1.372549086809158325e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.176470592617988586e-01	1.098039224743843079e-01	1.098039224743843079e-01	1.137254908680915833e-01	1.137254908680915833e-01	1.098039224743843079e-01	1.215686276555061340e-01	1.843137294054031372e-01	1.647058874368667603e-01	8.235294371843338013e-02	4.313725605607032776e-02	6.666667014360427856e-02	7.843137532472610474e-02	2.627451121807098389e-01	2.862745225429534912e-01	1.372549086809158325e-01	3.921568859368562698e-03	8.235294371843338013e-02	9.803921729326248169e-02	3.529411926865577698e-02	5.098039284348487854e-02	2.313725501298904419e-01	2.470588237047195435e-01	1.294117718935012817e-01	1.019607856869697571e-01
7.450980693101882935e-02	6.666667014360427856e-02	6.666667014360427856e-02	7.058823853731155396e-02	6.274510174989700317e-02	5.490196123719215393e-02	5.098039284348487854e-02	5.098039284348487854e-02	5.490196123719215393e-02	5.490196123719215393e-02	4.705882444977760315e-02	3.921568766236305237e-02	4.313725605607032776e-02	3.529411926865577698e-02	1.568627543747425079e-02	1.568627543747425079e-02	2.745098061859607697e-02	3.137255087494850159e-02	4.313725605607032776e-02	3.137255087494850159e-02	2.745098061859607697e-02	2.745098061859607697e-02	1.960784383118152618e-02	7.843137718737125397e-03	8.627451211214065552e-02	1.058823540806770325e-01	4.313725605607032776e-02	1.568627506494522095e-01	1.882352977991104126e-01	1.960784383118152618e-02	1.176470611244440079e-02	3.137255087494850159e-02
2.745098061859607697e-02	4.705882444977760315e-02	6.274510174989700317e-02	5.882352963089942932e-02	7.450980693101882935e-02	5.098039284348487854e-02	7.843137718737125397e-03	7.843137718737125397e-03	1.568627543747425079e-02	1.960784383118152618e-02	7.843137718737125397e-03	3.921568859368562698e-03	3.921568859368562698e-03	3.921568859368562698e-03	7.843137718737125397e-03	7.843137718737125397e-03	1.176470611244440079e-02	3.529411926865577698e-02	4.705882444977760315e-02	4.313725605607032776e-02	5.098039284348487854e-02	5.882352963089942932e-02	6.274510174989700317e-02	6.666667014360427856e-02	1.176470592617988586e-01	1.490196138620376587e-01	1.411764770746231079e-01	1.333333402872085571e-01	3.137255087494850159e-02	8.627451211214065552e-02	2.431372553110122681e-01	1.176470592617988586e-01
9.803921729326248169e-02	9.803921729326248169e-02	9.411764889955520630e-02	5.490196123719215393e-02	9.803921729326248169e-02	1.254902034997940063e-01	3.529411926865577698e-02	7.843137718737125397e-03	2.352941222488880157e-02	2.745098061859607697e-02	2.745098061859607697e-02	2.745098061859607697e-02	1.960784383118152618e-02	1.960784383118152618e-02	1.960784383118152618e-02	1.960784383118152618e-02	2.745098061859607697e-02	4.705882444977760315e-02	6.666667014360427856e-02	7.058823853731155396e-02	7.843137532472610474e-02	8.235294371843338013e-02	7.843137532472610474e-02	7.058823853731155396e-02	1.137254908680915833e-01	2.039215713739395142e-01	1.333333402872085571e-01	2.745098061859607697e-02	2.745098061859607697e-02	2.117647081613540649e-01	3.960784375667572021e-01	2.509804069995880127e-01
3.921568691730499268e-01	8.627451211214065552e-02	8.235294371843338013e-02	1.372549086809158325e-01	1.254902034997940063e-01	1.372549086809158325e-01	7.450980693101882935e-02	2.352941222488880157e-02	3.921568766236305237e-02	1.254902034997940063e-01	2.117647081613540649e-01	1.215686276555061340e-01	2.745098061859607697e-02	4.313725605607032776e-02	4.313725605607032776e-02	2.745098061859607697e-02	3.137255087494850159e-02	4.705882444977760315e-02	6.274510174989700317e-02	5.882352963089942932e-02	6.274510174989700317e-02	6.666667014360427856e-02	4.313725605607032776e-02	6.274510174989700317e-02	1.411764770746231079e-01	9.803921729326248169e-02	3.921568859368562698e-03	2.352941222488880157e-02	5.098039284348487854e-02	2.000000029802322388e-01	3.019607961177825928e-01	2.274509817361831665e-01
2.941176593303680420e-01	9.411764889955520630e-02	1.960784345865249634e-01	3.490196168422698975e-01	2.235294133424758911e-01	1.333333402872085571e-01	9.411764889955520630e-02	4.705882444977760315e-02	8.235294371843338013e-02	2.705882489681243896e-01	3.450980484485626221e-01	1.764705926179885864e-01	1.058823540806770325e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.058823540806770325e-01	9.803921729326248169e-02	1.333333402872085571e-01	1.490196138620376587e-01	1.490196138620376587e-01	1.607843190431594849e-01	1.607843190431594849e-01	2.078431397676467896e-01	3.098039329051971436e-01	3.450980484485626221e-01	2.627451121807098389e-01	2.470588237047195435e-01	5.098039284348487854e-02	3.529411926865577698e-02	1.294117718935012817e-01	2.156862765550613403e-01	1.490196138620376587e-01
1.921568661928176880e-01	1.254902034997940063e-01	3.058823645114898682e-01	3.921568691730499268e-01	2.666666805744171143e-01	1.411764770746231079e-01	7.843137532472610474e-02	3.529411926865577698e-02	3.137255012989044189e-01	5.215686559677124023e-01	4.980392158031463623e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.470588266849517822e-01	4.627451002597808838e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.627451002597808838e-01	4.549019634723663330e-01	4.901960790157318115e-01	5.490196347236633301e-01	5.647059082984924316e-01	5.568627715110778809e-01	5.058823823928833008e-01	1.725490242242813110e-01	2.745098061859607697e-02	7.843137532472610474e-02	1.294117718935012817e-01	8.235294371843338013e-02
3.921568691730499268e-01	1.607843190431594849e-01	3.137255012989044189e-01	4.627451002597808838e-01	3.215686380863189697e-01	1.372549086809158325e-01	6.274510174989700317e-02	7.058823853731155396e-02	3.372549116611480713e-01	4.549019634723663330e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.215686380863189697e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.137255012989044189e-01	2.901960909366607666e-01	2.666666805744171143e-01	2.313725501298904419e-01	1.215686276555061340e-01	1.568627543747425079e-02	3.921568766236305237e-02	6.666667014360427856e-02	3.137255087494850159e-02
3.137255012989044189e-01	1.333333402872085571e-01	1.960784345865249634e-01	3.568627536296844482e-01	2.117647081613540649e-01	6.274510174989700317e-02	1.568627543747425079e-02	2.745098061859607697e-02	5.098039284348487854e-02	6.666667014360427856e-02	7.058823853731155396e-02	7.058823853731155396e-02	6.666667014360427856e-02	7.450980693101882935e-02	7.843137532472610474e-02	7.843137532472610474e-02	7.843137532472610474e-02	7.450980693101882935e-02	7.450980693101882935e-02	7.843137532472610474e-02	7.843137532472610474e-02	9.411764889955520630e-02	1.098039224743843079e-01	1.333333402872085571e-01	1.725490242242813110e-01	1.764705926179885864e-01	1.568627506494522095e-01	1.372549086809158325e-01	1.254902034997940063e-01	9.803921729326248169e-02	1.019607856869697571e-01	7.058823853731155396e-02
3.725490272045135498e-01	2.627451121807098389e-01	1.843137294054031372e-01	1.960784345865249634e-01	1.686274558305740356e-01	1.568627506494522095e-01	1.960784345865249634e-01	2.392156869173049927e-01	2.823529541492462158e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.215686380863189697e-01	3.411764800548553467e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.803921639919281006e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.823529422283172607e-01	4.901960790157318115e-01	4.901960790157318115e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.196078479290008545e-01	4.039215743541717529e-01	4.000000059604644775e-01
6.078431606292724609e-01	5.882353186607360840e-01	5.568627715110778809e-01	5.254902243614196777e-01	5.137255191802978516e-01	5.411764979362487793e-01	5.607843399047851562e-01	5.803921818733215332e-01	6.039215922355651855e-01	6.274510025978088379e-01	6.352941393852233887e-01	6.156862974166870117e-01	5.921568870544433594e-01	5.882353186607360840e-01	5.960784554481506348e-01	6.078431606292724609e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.078431606292724609e-01	6.274510025978088379e-01	6.156862974166870117e-01	6.117647290229797363e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.000000238418579102e-01	5.843137502670288086e-01	5.764706134796142578e-01	5.725490450859069824e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.411764979362487793e-01
7.058823704719543457e-01	7.215686440467834473e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.490196228027343750e-01	7.333333492279052734e-01	6.941176652908325195e-01	6.823529601097106934e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.058823704719543457e-01	6.823529601097106934e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.392157077789306641e-01	6.627451181411743164e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.235294342041015625e-01	6.117647290229797363e-01	6.156862974166870117e-01	6.156862974166870117e-01	5.764706134796142578e-01
7.647058963775634766e-01	7.843137383460998535e-01	7.921568751335144043e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.725490331649780273e-01	7.450980544090270996e-01	7.215686440467834473e-01	7.254902124404907227e-01	7.294117808341979980e-01	7.176470756530761719e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.627451181411743164e-01	6.784313917160034180e-01	6.980392336845397949e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.862745285034179688e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.627451181411743164e-01	6.431372761726379395e-01	5.921568870544433594e-01	5.411764979362487793e-01	5.607843399047851562e-01	6.705882549285888672e-01
8.039215803146362305e-01	8.039215803146362305e-01	8.274509906768798828e-01	8.235294222831726074e-01	7.960784435272216797e-01	7.764706015586853027e-01	7.607843279838562012e-01	7.490196228027343750e-01	7.372549176216125488e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.176470756530761719e-01	6.901960968971252441e-01	6.862745285034179688e-01	7.019608020782470703e-01	7.058823704719543457e-01	6.941176652908325195e-01	7.058823704719543457e-01	7.098039388656616211e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.235294342041015625e-01	5.529412031173706055e-01	4.392156898975372314e-01	5.098039507865905762e-01	6.392157077789306641e-01
8.235294222831726074e-01	8.196078538894653320e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.039215803146362305e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.372549176216125488e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.098039388656616211e-01	6.980392336845397949e-01	7.058823704719543457e-01	6.980392336845397949e-01	6.941176652908325195e-01	6.901960968971252441e-01	6.431372761726379395e-01	6.196078658103942871e-01	6.196078658103942871e-01	5.803921818733215332e-01	4.705882370471954346e-01	5.725490450859069824e-01	6.823529601097106934e-01


==> Cifra_figuretem/0.039/originaldataRed0.0.txt <==
6.588235497474670410e-01	6.745098233222961426e-01	6.784313917160034180e-01	6.784313917160034180e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.705882549285888672e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.705882549285888672e-01	6.705882549285888672e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.352941393852233887e-01	6.313725709915161133e-01	6.235294342041015625e-01	6.196078658103942871e-01	6.117647290229797363e-01	6.078431606292724609e-01	5.960784554481506348e-01	5.843137502670288086e-01	5.803921818733215332e-01
6.901960968971252441e-01	7.137255072593688965e-01	7.294117808341979980e-01	7.450980544090270996e-01	7.372549176216125488e-01	7.176470756530761719e-01	7.019608020782470703e-01	7.019608020782470703e-01	7.019608020782470703e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.784313917160034180e-01	6.705882549285888672e-01	6.666666865348815918e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.274510025978088379e-01	6.235294342041015625e-01	6.196078658103942871e-01	6.156862974166870117e-01	6.078431606292724609e-01	6.039215922355651855e-01
7.294117808341979980e-01	7.529411911964416504e-01	6.784313917160034180e-01	5.215686559677124023e-01	6.352941393852233887e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.176470756530761719e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.058823704719543457e-01	7.058823704719543457e-01	7.058823704719543457e-01	7.058823704719543457e-01	7.058823704719543457e-01	7.058823704719543457e-01	6.941176652908325195e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.392157077789306641e-01	6.313725709915161133e-01	6.274510025978088379e-01	6.274510025978088379e-01
7.607843279838562012e-01	6.784313917160034180e-01	3.607843220233917236e-01	2.117647081613540649e-01	3.019607961177825928e-01	4.352941215038299561e-01	6.196078658103942871e-01	7.529411911964416504e-01	7.803921699523925781e-01	7.568627595901489258e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.372549176216125488e-01	7.333333492279052734e-01	7.333333492279052734e-01	7.333333492279052734e-01	7.333333492279052734e-01	7.294117808341979980e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.058823704719543457e-01	7.058823704719543457e-01	6.980392336845397949e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.705882549285888672e-01	6.666666865348815918e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.509804129600524902e-01
7.960784435272216797e-01	7.607843279838562012e-01	5.607843399047851562e-01	3.607843220233917236e-01	2.705882489681243896e-01	2.235294133424758911e-01	2.588235437870025635e-01	4.313725531101226807e-01	6.549019813537597656e-01	7.882353067398071289e-01	7.960784435272216797e-01	7.686274647712707520e-01	7.647058963775634766e-01	7.764706015586853027e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.607843279838562012e-01	7.411764860153198242e-01	7.333333492279052734e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.137255072593688965e-01	7.058823704719543457e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.823529601097106934e-01
8.274509906768798828e-01	8.509804010391235352e-01	8.509804010391235352e-01	7.490196228027343750e-01	5.490196347236633301e-01	3.764705955982208252e-01	2.666666805744171143e-01	2.117647081613540649e-01	2.509804069995880127e-01	4.431372582912445068e-01	6.588235497474670410e-01	7.843137383460998535e-01	8.235294222831726074e-01	8.117647171020507812e-01	8.078431487083435059e-01	8.078431487083435059e-01	8.039215803146362305e-01	7.960784435272216797e-01	7.921568751335144043e-01	7.803921699523925781e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.647058963775634766e-01	7.607843279838562012e-01	7.568627595901489258e-01	7.450980544090270996e-01	7.372549176216125488e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.137255072593688965e-01	7.098039388656616211e-01
8.588235378265380859e-01	8.745098114013671875e-01	8.666666746139526367e-01	8.784313797950744629e-01	8.627451062202453613e-01	7.529411911964416504e-01	5.960784554481506348e-01	4.352941215038299561e-01	2.901960909366607666e-01	2.274509817361831665e-01	2.745098173618316650e-01	4.431372582912445068e-01	6.745098233222961426e-01	8.274509906768798828e-01	8.509804010391235352e-01	8.392156958580017090e-01	8.274509906768798828e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.156862854957580566e-01	8.117647171020507812e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.960784435272216797e-01	7.921568751335144043e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.529411911964416504e-01	7.490196228027343750e-01	7.450980544090270996e-01
8.901960849761962891e-01	9.058823585510253906e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.823529481887817383e-01	8.980392217636108398e-01	9.176470637321472168e-01	8.509804010391235352e-01	6.705882549285888672e-01	4.549019634723663330e-01	3.137255012989044189e-01	2.313725501298904419e-01	2.431372553110122681e-01	4.235294163227081299e-01	7.019608020782470703e-01	8.549019694328308105e-01	8.745098114013671875e-01	8.588235378265380859e-01	8.509804010391235352e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.392156958580017090e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.117647171020507812e-01	7.921568751335144043e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.725490331649780273e-01	7.725490331649780273e-01
9.137254953384399414e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.294117689132690430e-01	9.411764740943908691e-01	9.372549057006835938e-01	6.705882549285888672e-01	3.960784375667572021e-01	3.333333432674407959e-01	2.627451121807098389e-01	2.000000029802322388e-01	2.666666805744171143e-01	4.705882370471954346e-01	6.941176652908325195e-01	8.431372642517089844e-01	9.019607901573181152e-01	8.745098114013671875e-01	8.627451062202453613e-01	8.549019694328308105e-01	8.549019694328308105e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.313725590705871582e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.078431487083435059e-01	8.039215803146362305e-01	8.000000119209289551e-01	8.000000119209289551e-01
9.333333373069763184e-01	9.568627476692199707e-01	9.529411792755126953e-01	9.568627476692199707e-01	9.568627476692199707e-01	9.568627476692199707e-01	9.568627476692199707e-01	9.529411792755126953e-01	7.647058963775634766e-01	4.470588266849517822e-01	3.176470696926116943e-01	3.137255012989044189e-01	2.901960909366607666e-01	2.431372553110122681e-01	2.196078449487686157e-01	2.078431397676467896e-01	2.588235437870025635e-01	4.274509847164154053e-01	6.745098233222961426e-01	8.352941274642944336e-01	8.862745165824890137e-01	8.823529481887817383e-01	8.745098114013671875e-01	8.705882430076599121e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.549019694328308105e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.431372642517089844e-01	8.392156958580017090e-01	8.352941274642944336e-01
9.607843160629272461e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.764705896377563477e-01	9.647058844566345215e-01	7.921568751335144043e-01	4.470588266849517822e-01	3.411764800548553467e-01	3.254902064800262451e-01	3.098039329051971436e-01	2.823529541492462158e-01	2.666666805744171143e-01	2.627451121807098389e-01	2.392156869173049927e-01	2.196078449487686157e-01	1.882352977991104126e-01	2.117647081613540649e-01	3.843137323856353760e-01	6.627451181411743164e-01	8.705882430076599121e-01	9.254902005195617676e-01	9.098039269447326660e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.862745165824890137e-01	8.823529481887817383e-01	8.784313797950744629e-01	8.784313797950744629e-01	8.745098114013671875e-01	8.705882430076599121e-01
9.843137264251708984e-01	1.000000000000000000e+00	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.215686321258544922e-01	6.039215922355651855e-01	3.372549116611480713e-01	3.176470696926116943e-01	3.294117748737335205e-01	3.019607961177825928e-01	2.941176593303680420e-01	2.980392277240753174e-01	3.137255012989044189e-01	3.137255012989044189e-01	3.019607961177825928e-01	2.862745225429534912e-01	2.509804069995880127e-01	2.235294133424758911e-01	2.549019753932952881e-01	4.274509847164154053e-01	6.823529601097106934e-01	8.745098114013671875e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.137254953384399414e-01	9.098039269447326660e-01	9.019607901573181152e-01	8.980392217636108398e-01
9.882352948188781738e-01	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	9.960784316062927246e-01	9.803921580314636230e-01	9.058823585510253906e-01	7.019608020782470703e-01	4.078431427478790283e-01	2.039215713739395142e-01	1.490196138620376587e-01	1.764705926179885864e-01	2.941176593303680420e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.450980484485626221e-01	3.019607961177825928e-01	2.509804069995880127e-01	2.156862765550613403e-01	1.764705926179885864e-01	1.490196138620376587e-01	2.000000029802322388e-01	3.764705955982208252e-01	6.235294342041015625e-01	8.431372642517089844e-01	9.529411792755126953e-01	9.607843160629272461e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.254902005195617676e-01
9.803921580314636230e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.921568632125854492e-01	1.000000000000000000e+00	1.000000000000000000e+00	6.666666865348815918e-01	2.745098173618316650e-01	2.627451121807098389e-01	2.941176593303680420e-01	3.803921639919281006e-01	4.392156898975372314e-01	4.117647111415863037e-01	3.843137323856353760e-01	3.490196168422698975e-01	2.705882489681243896e-01	2.235294133424758911e-01	2.039215713739395142e-01	2.000000029802322388e-01	1.960784345865249634e-01	1.647058874368667603e-01	1.921568661928176880e-01	3.333333432674407959e-01	5.921568870544433594e-01	8.313725590705871582e-01	9.450980424880981445e-01	9.490196108818054199e-01	9.490196108818054199e-01	9.529411792755126953e-01
9.333333373069763184e-01	9.490196108818054199e-01	9.490196108818054199e-01	9.529411792755126953e-01	9.490196108818054199e-01	9.529411792755126953e-01	9.568627476692199707e-01	9.529411792755126953e-01	7.960784435272216797e-01	4.862745106220245361e-01	4.117647111415863037e-01	4.431372582912445068e-01	4.156862795352935791e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.411764800548553467e-01	2.705882489681243896e-01	2.117647081613540649e-01	1.607843190431594849e-01	1.294117718935012817e-01	1.176470592617988586e-01	1.176470592617988586e-01	1.215686276555061340e-01	1.254902034997940063e-01	1.176470592617988586e-01	1.058823540806770325e-01	1.294117718935012817e-01	2.549019753932952881e-01	5.254902243614196777e-01	8.274509906768798828e-01	9.372549057006835938e-01	9.450980424880981445e-01
8.078431487083435059e-01	8.352941274642944336e-01	8.392156958580017090e-01	8.470588326454162598e-01	8.470588326454162598e-01	8.549019694328308105e-01	8.549019694328308105e-01	8.392156958580017090e-01	6.784313917160034180e-01	4.509803950786590576e-01	3.372549116611480713e-01	2.901960909366607666e-01	2.470588237047195435e-01	2.431372553110122681e-01	2.274509817361831665e-01	1.960784345865249634e-01	1.764705926179885864e-01	1.764705926179885864e-01	1.882352977991104126e-01	1.803921610116958618e-01	1.686274558305740356e-01	1.725490242242813110e-01	1.647058874368667603e-01	1.372549086809158325e-01	1.176470592617988586e-01	1.176470592617988586e-01	1.294117718935012817e-01	9.019608050584793091e-02	2.431372553110122681e-01	7.529411911964416504e-01	9.098039269447326660e-01	9.137254953384399414e-01
7.921568751335144043e-01	8.196078538894653320e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.392156958580017090e-01	8.431372642517089844e-01	8.470588326454162598e-01	8.352941274642944336e-01	7.607843279838562012e-01	5.725490450859069824e-01	3.333333432674407959e-01	1.882352977991104126e-01	1.490196138620376587e-01	1.490196138620376587e-01	2.117647081613540649e-01	3.058823645114898682e-01	3.333333432674407959e-01	3.019607961177825928e-01	2.627451121807098389e-01	2.235294133424758911e-01	2.078431397676467896e-01	1.843137294054031372e-01	1.529411822557449341e-01	1.176470592617988586e-01	1.176470592617988586e-01	1.215686276555061340e-01	1.294117718935012817e-01	4.392156898975372314e-01	7.686274647712707520e-01	7.921568751335144043e-01	7.921568751335144043e-01
8.431372642517089844e-01	8.666666746139526367e-01	8.784313797950744629e-01	8.784313797950744629e-01	8.745098114013671875e-01	8.784313797950744629e-01	8.823529481887817383e-01	8.784313797950744629e-01	8.784313797950744629e-01	8.823529481887817383e-01	8.823529481887817383e-01	6.862745285034179688e-01	2.745098173618316650e-01	1.411764770746231079e-01	1.490196138620376587e-01	2.039215713739395142e-01	2.901960909366607666e-01	2.823529541492462158e-01	2.274509817361831665e-01	1.882352977991104126e-01	1.490196138620376587e-01	1.215686276555061340e-01	1.137254908680915833e-01	1.215686276555061340e-01	1.137254908680915833e-01	1.176470592617988586e-01	1.137254908680915833e-01	2.823529541492462158e-01	6.941176652908325195e-01	7.647058963775634766e-01	7.333333492279052734e-01	7.254902124404907227e-01
8.470588326454162598e-01	8.666666746139526367e-01	8.666666746139526367e-01	8.705882430076599121e-01	8.745098114013671875e-01	8.784313797950744629e-01	8.901960849761962891e-01	8.901960849761962891e-01	8.941176533699035645e-01	8.862745165824890137e-01	8.588235378265380859e-01	6.117647290229797363e-01	3.254902064800262451e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.745098173618316650e-01	2.627451121807098389e-01	2.431372553110122681e-01	2.352941185235977173e-01	2.156862765550613403e-01	1.960784345865249634e-01	1.803921610116958618e-01	1.607843190431594849e-01	1.647058874368667603e-01	1.568627506494522095e-01	1.372549086809158325e-01	1.960784345865249634e-01	5.764706134796142578e-01	8.078431487083435059e-01	7.921568751335144043e-01	7.882353067398071289e-01	7.803921699523925781e-01
8.431372642517089844e-01	8.627451062202453613e-01	8.627451062202453613e-01	8.666666746139526367e-01	8.627451062202453613e-01	8.666666746139526367e-01	8.745098114013671875e-01	8.784313797950744629e-01	8.784313797950744629e-01	8.784313797950744629e-01	8.352941274642944336e-01	6.588235497474670410e-01	4.588235318660736084e-01	3.490196168422698975e-01	3.058823645114898682e-01	3.019607961177825928e-01	2.901960909366607666e-01	2.705882489681243896e-01	2.588235437870025635e-01	2.352941185235977173e-01	2.117647081613540649e-01	1.960784345865249634e-01	1.803921610116958618e-01	1.725490242242813110e-01	1.568627506494522095e-01	1.568627506494522095e-01	4.156862795352935791e-01	7.607843279838562012e-01	8.039215803146362305e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.843137383460998535e-01
8.274509906768798828e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.627451062202453613e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.666666746139526367e-01	8.588235378265380859e-01	8.509804010391235352e-01	8.549019694328308105e-01	8.588235378265380859e-01	8.509804010391235352e-01	7.882353067398071289e-01	6.470588445663452148e-01	4.666666686534881592e-01	3.490196168422698975e-01	3.098039329051971436e-01	2.980392277240753174e-01	2.901960909366607666e-01	2.549019753932952881e-01	2.196078449487686157e-01	2.000000029802322388e-01	1.764705926179885864e-01	1.647058874368667603e-01	1.372549086809158325e-01	2.588235437870025635e-01	6.588235497474670410e-01	8.235294222831726074e-01	8.117647171020507812e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.882353067398071289e-01
8.156862854957580566e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.313725590705871582e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.235294222831726074e-01	8.235294222831726074e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.313725590705871582e-01	8.470588326454162598e-01	8.666666746139526367e-01	8.705882430076599121e-01	7.960784435272216797e-01	6.235294342041015625e-01	4.549019634723663330e-01	3.450980484485626221e-01	2.901960909366607666e-01	2.705882489681243896e-01	2.392156869173049927e-01	2.117647081613540649e-01	1.843137294054031372e-01	1.568627506494522095e-01	1.450980454683303833e-01	4.509803950786590576e-01	7.882353067398071289e-01	8.235294222831726074e-01	8.274509906768798828e-01	8.196078538894653320e-01	8.039215803146362305e-01	7.921568751335144043e-01
8.274509906768798828e-01	8.431372642517089844e-01	8.470588326454162598e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.392156958580017090e-01	8.392156958580017090e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.117647171020507812e-01	8.196078538894653320e-01	8.000000119209289551e-01	7.372549176216125488e-01	6.000000238418579102e-01	3.960784375667572021e-01	3.254902064800262451e-01	2.823529541492462158e-01	2.196078449487686157e-01	1.764705926179885864e-01	1.372549086809158325e-01	3.019607961177825928e-01	6.941176652908325195e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.000000119209289551e-01	7.921568751335144043e-01
8.156862854957580566e-01	8.509804010391235352e-01	8.509804010391235352e-01	8.509804010391235352e-01	8.549019694328308105e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.431372642517089844e-01	8.431372642517089844e-01	8.431372642517089844e-01	8.431372642517089844e-01	8.392156958580017090e-01	8.274509906768798828e-01	8.117647171020507812e-01	8.196078538894653320e-01	8.313725590705871582e-01	8.352941274642944336e-01	7.803921699523925781e-01	5.490196347236633301e-01	4.039215743541717529e-01	3.058823645114898682e-01	2.000000029802322388e-01	1.372549086809158325e-01	1.803921610116958618e-01	5.764706134796142578e-01	8.274509906768798828e-01	8.274509906768798828e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.117647171020507812e-01	7.921568751335144043e-01	7.764706015586853027e-01
7.450980544090270996e-01	7.725490331649780273e-01	7.725490331649780273e-01	7.803921699523925781e-01	7.921568751335144043e-01	8.000000119209289551e-01	8.117647171020507812e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.117647171020507812e-01	8.196078538894653320e-01	8.235294222831726074e-01	8.156862854957580566e-01	8.274509906768798828e-01	8.352941274642944336e-01	8.274509906768798828e-01	6.666666865348815918e-01	4.549019634723663330e-01	3.568627536296844482e-01	2.509804069995880127e-01	1.803921610116958618e-01	1.490196138620376587e-01	3.843137323856353760e-01	7.803921699523925781e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.352941274642944336e-01	8.392156958580017090e-01	8.235294222831726074e-01	7.921568751335144043e-01	7.725490331649780273e-01
7.411764860153198242e-01	7.725490331649780273e-01	7.764706015586853027e-01	7.882353067398071289e-01	7.960784435272216797e-01	7.960784435272216797e-01	8.000000119209289551e-01	8.078431487083435059e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.078431487083435059e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.235294222831726074e-01	8.274509906768798828e-01	8.392156958580017090e-01	7.215686440467834473e-01	4.862745106220245361e-01	3.607843220233917236e-01	2.823529541492462158e-01	2.039215713739395142e-01	1.647058874368667603e-01	2.470588237047195435e-01	6.313725709915161133e-01	7.882353067398071289e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.686274647712707520e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.490196228027343750e-01
7.764706015586853027e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.960784435272216797e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.921568751335144043e-01	8.000000119209289551e-01	8.000000119209289551e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.882353067398071289e-01	8.000000119209289551e-01	7.372549176216125488e-01	5.294117927551269531e-01	3.764705955982208252e-01	2.901960909366607666e-01	2.078431397676467896e-01	1.725490242242813110e-01	1.882352977991104126e-01	4.627451002597808838e-01	7.529411911964416504e-01	7.686274647712707520e-01	7.607843279838562012e-01	7.333333492279052734e-01	7.294117808341979980e-01	7.333333492279052734e-01	7.215686440467834473e-01	7.137255072593688965e-01	7.098039388656616211e-01
7.960784435272216797e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.274509906768798828e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.039215803146362305e-01	7.843137383460998535e-01	7.764706015586853027e-01	7.764706015586853027e-01	7.607843279838562012e-01	7.254902124404907227e-01	5.529412031173706055e-01	4.039215743541717529e-01	3.490196168422698975e-01	2.705882489681243896e-01	2.078431397676467896e-01	1.725490242242813110e-01	3.372549116611480713e-01	6.941176652908325195e-01	8.000000119209289551e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.568627595901489258e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.176470756530761719e-01	6.980392336845397949e-01	6.823529601097106934e-01
7.803921699523925781e-01	8.117647171020507812e-01	8.196078538894653320e-01	8.313725590705871582e-01	8.392156958580017090e-01	8.392156958580017090e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.274509906768798828e-01	8.117647171020507812e-01	8.000000119209289551e-01	7.882353067398071289e-01	7.725490331649780273e-01	7.647058963775634766e-01	5.686274766921997070e-01	3.058823645114898682e-01	3.137255012989044189e-01	2.980392277240753174e-01	2.352941185235977173e-01	1.882352977991104126e-01	2.392156869173049927e-01	5.725490450859069824e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.960784435272216797e-01	7.686274647712707520e-01	7.372549176216125488e-01	7.215686440467834473e-01	7.215686440467834473e-01	7.137255072593688965e-01	6.980392336845397949e-01	6.823529601097106934e-01
7.607843279838562012e-01	8.000000119209289551e-01	8.078431487083435059e-01	8.196078538894653320e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.274509906768798828e-01	8.156862854957580566e-01	8.000000119209289551e-01	8.000000119209289551e-01	7.921568751335144043e-01	7.647058963775634766e-01	7.490196228027343750e-01	6.274510025978088379e-01	3.921568691730499268e-01	2.588235437870025635e-01	2.196078449487686157e-01	2.196078449487686157e-01	1.882352977991104126e-01	3.882353007793426514e-01	7.019608020782470703e-01	7.686274647712707520e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.450980544090270996e-01	7.254902124404907227e-01	7.058823704719543457e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.666666865348815918e-01	6.509804129600524902e-01
7.333333492279052734e-01	7.647058963775634766e-01	7.725490331649780273e-01	7.843137383460998535e-01	7.960784435272216797e-01	8.039215803146362305e-01	8.156862854957580566e-01	8.156862854957580566e-01	8.039215803146362305e-01	7.882353067398071289e-01	7.764706015586853027e-01	7.725490331649780273e-01	7.607843279838562012e-01	7.450980544090270996e-01	7.529411911964416504e-01	7.137255072593688965e-01	5.450980663299560547e-01	3.254902064800262451e-01	2.000000029802322388e-01	2.431372553110122681e-01	5.372549295425415039e-01	7.137255072593688965e-01	7.333333492279052734e-01	7.333333492279052734e-01	7.058823704719543457e-01	6.901960968971252441e-01	6.784313917160034180e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.470588445663452148e-01	6.313725709915161133e-01	6.078431606292724609e-01
7.098039388656616211e-01	7.294117808341979980e-01	7.372549176216125488e-01	7.490196228027343750e-01	7.686274647712707520e-01	7.764706015586853027e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.529411911964416504e-01	7.568627595901489258e-01	7.647058963775634766e-01	7.411764860153198242e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.098039388656616211e-01	6.196078658103942871e-01	4.274509847164154053e-01	4.352941215038299561e-01	6.078431606292724609e-01	6.549019813537597656e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.431372761726379395e-01	6.196078658103942871e-01	5.960784554481506348e-01	5.803921818733215332e-01	5.803921818733215332e-01	5.686274766921997070e-01	5.411764979362487793e-01	5.215686559677124023e-01


==> Cifra_figuretem/0.039/originaldataRed1.0.txt <==
9.411764740943908691e-01	9.254902005195617676e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.254902005195617676e-01	8.549019694328308105e-01	8.862745165824890137e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.294117689132690430e-01
9.568627476692199707e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.019607901573181152e-01	8.627451062202453613e-01	8.392156958580017090e-01	8.274509906768798828e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.156862854957580566e-01	7.176470756530761719e-01	8.235294222831726074e-01	8.823529481887817383e-01	9.098039269447326660e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.411764740943908691e-01
9.490196108818054199e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.294117689132690430e-01	9.294117689132690430e-01	8.980392217636108398e-01	8.078431487083435059e-01	7.333333492279052734e-01	7.019608020782470703e-01	6.941176652908325195e-01	7.019608020782470703e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.705882549285888672e-01	6.235294342041015625e-01	6.274510025978088379e-01	6.470588445663452148e-01	6.941176652908325195e-01	7.921568751335144043e-01	9.019607901573181152e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.333333373069763184e-01
9.529411792755126953e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01	8.666666746139526367e-01	7.058823704719543457e-01	6.431372761726379395e-01	6.235294342041015625e-01	6.392157077789306641e-01	6.509804129600524902e-01	6.666666865348815918e-01	6.823529601097106934e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.784313917160034180e-01	6.235294342041015625e-01	4.901960790157318115e-01	3.921568691730499268e-01	3.882353007793426514e-01	4.823529422283172607e-01	7.254902124404907227e-01	9.058823585510253906e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01
9.450980424880981445e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	8.941176533699035645e-01	6.588235497474670410e-01	6.274510025978088379e-01	6.156862974166870117e-01	4.745098054409027100e-01	3.647058904170989990e-01	3.176470696926116943e-01	3.215686380863189697e-01	3.372549116611480713e-01	3.529411852359771729e-01	3.411764800548553467e-01	4.470588266849517822e-01	4.470588266849517822e-01	2.862745225429534912e-01	2.313725501298904419e-01	2.470588237047195435e-01	2.901960909366607666e-01	4.431372582912445068e-01	7.803921699523925781e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.333333373069763184e-01
9.450980424880981445e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.294117689132690430e-01	6.862745285034179688e-01	6.078431606292724609e-01	6.666666865348815918e-01	4.823529422283172607e-01	3.411764800548553467e-01	2.549019753932952881e-01	2.117647081613540649e-01	1.921568661928176880e-01	1.843137294054031372e-01	1.764705926179885864e-01	1.411764770746231079e-01	3.686274588108062744e-01	3.176470696926116943e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.627451121807098389e-01	3.176470696926116943e-01	3.568627536296844482e-01	5.843137502670288086e-01	8.901960849761962891e-01	9.137254953384399414e-01	9.333333373069763184e-01
9.490196108818054199e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.490196108818054199e-01	7.647058963775634766e-01	5.019608139991760254e-01	6.862745285034179688e-01	5.333333611488342285e-01	3.647058904170989990e-01	2.666666805744171143e-01	2.078431397676467896e-01	1.882352977991104126e-01	1.725490242242813110e-01	1.607843190431594849e-01	1.490196138620376587e-01	1.568627506494522095e-01	3.921568691730499268e-01	2.509804069995880127e-01	2.470588237047195435e-01	2.823529541492462158e-01	3.176470696926116943e-01	4.078431427478790283e-01	4.941176474094390869e-01	5.529412031173706055e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.862745165824890137e-01
9.411764740943908691e-01	9.294117689132690430e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.372549057006835938e-01	8.705882430076599121e-01	7.803921699523925781e-01	4.862745106220245361e-01	5.725490450859069824e-01	6.274510025978088379e-01	4.156862795352935791e-01	2.941176593303680420e-01	2.235294133424758911e-01	1.764705926179885864e-01	1.647058874368667603e-01	1.568627506494522095e-01	1.411764770746231079e-01	1.176470592617988586e-01	2.235294133424758911e-01	3.921568691730499268e-01	2.352941185235977173e-01	2.941176593303680420e-01	3.725490272045135498e-01	4.470588266849517822e-01	6.039215922355651855e-01	7.019608020782470703e-01	6.392157077789306641e-01	7.294117808341979980e-01	8.627451062202453613e-01	8.901960849761962891e-01
9.372549057006835938e-01	9.254902005195617676e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.137254953384399414e-01	7.882353067398071289e-01	4.980392158031463623e-01	4.117647111415863037e-01	6.666666865348815918e-01	5.058823823928833008e-01	3.333333432674407959e-01	2.392156869173049927e-01	1.882352977991104126e-01	1.607843190431594849e-01	1.529411822557449341e-01	1.411764770746231079e-01	1.333333402872085571e-01	1.058823540806770325e-01	3.333333432674407959e-01	3.725490272045135498e-01	2.784313857555389404e-01	4.117647111415863037e-01	5.529412031173706055e-01	6.196078658103942871e-01	7.686274647712707520e-01	6.862745285034179688e-01	6.862745285034179688e-01	8.549019694328308105e-01	9.137254953384399414e-01	8.274509906768798828e-01
9.450980424880981445e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.098039269447326660e-01	6.392157077789306641e-01	3.450980484485626221e-01	5.686274766921997070e-01	6.352941393852233887e-01	4.196078479290008545e-01	2.901960909366607666e-01	2.039215713739395142e-01	1.647058874368667603e-01	1.450980454683303833e-01	1.372549086809158325e-01	1.333333402872085571e-01	1.254902034997940063e-01	1.215686276555061340e-01	4.431372582912445068e-01	3.882353007793426514e-01	4.509803950786590576e-01	6.235294342041015625e-01	7.529411911964416504e-01	6.235294342041015625e-01	6.313725709915161133e-01	7.568627595901489258e-01	8.784313797950744629e-01	8.156862854957580566e-01	7.764706015586853027e-01	7.098039388656616211e-01
9.490196108818054199e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.294117689132690430e-01	9.294117689132690430e-01	7.607843279838562012e-01	2.823529541492462158e-01	2.784313857555389404e-01	5.843137502670288086e-01	4.549019634723663330e-01	3.058823645114898682e-01	2.470588237047195435e-01	1.960784345865249634e-01	1.764705926179885864e-01	1.725490242242813110e-01	1.568627506494522095e-01	1.450980454683303833e-01	1.333333402872085571e-01	1.921568661928176880e-01	4.823529422283172607e-01	5.803921818733215332e-01	8.431372642517089844e-01	8.078431487083435059e-01	6.156862974166870117e-01	6.313725709915161133e-01	8.235294222831726074e-01	9.333333373069763184e-01	8.705882430076599121e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.627451181411743164e-01
9.450980424880981445e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.019607901573181152e-01	7.254902124404907227e-01	5.333333611488342285e-01	4.156862795352935791e-01	3.764705955982208252e-01	3.568627536296844482e-01	2.470588237047195435e-01	1.921568661928176880e-01	2.000000029802322388e-01	2.039215713739395142e-01	1.921568661928176880e-01	1.803921610116958618e-01	1.607843190431594849e-01	1.490196138620376587e-01	1.176470592617988586e-01	3.058823645114898682e-01	4.039215743541717529e-01	5.490196347236633301e-01	7.254902124404907227e-01	6.941176652908325195e-01	7.294117808341979980e-01	8.549019694328308105e-01	9.098039269447326660e-01	8.117647171020507812e-01	6.549019813537597656e-01	6.156862974166870117e-01	6.666666865348815918e-01	6.352941393852233887e-01
9.490196108818054199e-01	9.294117689132690430e-01	9.254902005195617676e-01	8.823529481887817383e-01	6.862745285034179688e-01	5.411764979362487793e-01	5.568627715110778809e-01	5.725490450859069824e-01	5.490196347236633301e-01	5.607843399047851562e-01	5.803921818733215332e-01	5.843137502670288086e-01	5.843137502670288086e-01	5.490196347236633301e-01	4.862745106220245361e-01	4.039215743541717529e-01	3.411764800548553467e-01	2.823529541492462158e-01	2.588235437870025635e-01	5.372549295425415039e-01	3.137255012989044189e-01	2.784313857555389404e-01	5.372549295425415039e-01	7.294117808341979980e-01	8.666666746139526367e-01	7.411764860153198242e-01	7.019608020782470703e-01	6.117647290229797363e-01	5.529412031173706055e-01	5.568627715110778809e-01	4.705882370471954346e-01	5.254902243614196777e-01
9.490196108818054199e-01	9.215686321258544922e-01	8.352941274642944336e-01	6.470588445663452148e-01	5.490196347236633301e-01	5.647059082984924316e-01	5.764706134796142578e-01	5.882353186607360840e-01	6.392157077789306641e-01	7.254902124404907227e-01	8.235294222831726074e-01	8.941176533699035645e-01	9.254902005195617676e-01	9.215686321258544922e-01	8.901960849761962891e-01	8.313725590705871582e-01	7.568627595901489258e-01	6.705882549285888672e-01	6.196078658103942871e-01	7.058823704719543457e-01	4.784313738346099854e-01	5.254902243614196777e-01	8.196078538894653320e-01	8.823529481887817383e-01	7.764706015586853027e-01	6.000000238418579102e-01	5.686274766921997070e-01	5.372549295425415039e-01	5.019608139991760254e-01	4.784313738346099854e-01	2.352941185235977173e-01	4.156862795352935791e-01
9.411764740943908691e-01	8.156862854957580566e-01	6.039215922355651855e-01	5.450980663299560547e-01	5.725490450859069824e-01	5.921568870544433594e-01	6.431372761726379395e-01	7.411764860153198242e-01	8.509804010391235352e-01	9.176470637321472168e-01	9.215686321258544922e-01	8.980392217636108398e-01	8.509804010391235352e-01	8.000000119209289551e-01	7.686274647712707520e-01	7.411764860153198242e-01	6.823529601097106934e-01	6.313725709915161133e-01	6.392157077789306641e-01	7.058823704719543457e-01	7.294117808341979980e-01	8.078431487083435059e-01	8.274509906768798828e-01	7.176470756530761719e-01	6.078431606292724609e-01	5.450980663299560547e-01	5.137255191802978516e-01	4.862745106220245361e-01	4.666666686534881592e-01	4.627451002597808838e-01	2.941176593303680420e-01	4.156862795352935791e-01
8.588235378265380859e-01	6.078431606292724609e-01	5.411764979362487793e-01	5.882353186607360840e-01	6.509804129600524902e-01	7.333333492279052734e-01	8.235294222831726074e-01	8.862745165824890137e-01	8.862745165824890137e-01	8.431372642517089844e-01	7.921568751335144043e-01	7.411764860153198242e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.941176652908325195e-01	6.705882549285888672e-01	6.078431606292724609e-01	5.921568870544433594e-01	6.745098233222961426e-01	8.117647171020507812e-01	8.117647171020507812e-01	7.490196228027343750e-01	6.392157077789306641e-01	5.647059082984924316e-01	5.294117927551269531e-01	4.980392158031463623e-01	4.705882370471954346e-01	4.627451002597808838e-01	4.470588266849517822e-01	4.196078479290008545e-01	3.725490272045135498e-01	4.941176474094390869e-01
6.823529601097106934e-01	5.372549295425415039e-01	6.235294342041015625e-01	7.333333492279052734e-01	8.156862854957580566e-01	8.627451062202453613e-01	8.392156958580017090e-01	7.803921699523925781e-01	7.333333492279052734e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.823529601097106934e-01	6.862745285034179688e-01	6.509804129600524902e-01	5.921568870544433594e-01	6.117647290229797363e-01	6.666666865348815918e-01	7.333333492279052734e-01	8.431372642517089844e-01	6.823529601097106934e-01	5.764706134796142578e-01	5.411764979362487793e-01	5.098039507865905762e-01	4.862745106220245361e-01	4.705882370471954346e-01	4.588235318660736084e-01	4.392156898975372314e-01	3.960784375667572021e-01	3.803921639919281006e-01	4.627451002597808838e-01	5.607843399047851562e-01
5.647059082984924316e-01	5.176470875740051270e-01	6.941176652908325195e-01	8.117647171020507812e-01	8.117647171020507812e-01	7.647058963775634766e-01	7.098039388656616211e-01	6.705882549285888672e-01	6.431372761726379395e-01	6.313725709915161133e-01	6.784313917160034180e-01	7.137255072593688965e-01	6.705882549285888672e-01	6.235294342041015625e-01	5.764706134796142578e-01	6.274510025978088379e-01	7.137255072593688965e-01	7.372549176216125488e-01	7.254902124404907227e-01	7.254902124404907227e-01	5.686274766921997070e-01	5.098039507865905762e-01	4.941176474094390869e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.235294163227081299e-01	4.000000059604644775e-01	3.450980484485626221e-01	3.490196168422698975e-01	5.176470875740051270e-01	6.196078658103942871e-01
5.372549295425415039e-01	4.745098054409027100e-01	6.470588445663452148e-01	7.764706015586853027e-01	6.627451181411743164e-01	6.313725709915161133e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.627451181411743164e-01	7.254902124404907227e-01	7.450980544090270996e-01	6.627451181411743164e-01	6.078431606292724609e-01	5.960784554481506348e-01	6.509804129600524902e-01	7.294117808341979980e-01	8.274509906768798828e-01	7.686274647712707520e-01	4.431372582912445068e-01	3.882353007793426514e-01	5.372549295425415039e-01	4.745098054409027100e-01	4.666666686534881592e-01	4.784313738346099854e-01	4.549019634723663330e-01	4.117647111415863037e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.137255012989044189e-01	2.901960909366607666e-01	5.882353186607360840e-01	7.607843279838562012e-01
5.529412031173706055e-01	4.666666686534881592e-01	2.509804069995880127e-01	4.549019634723663330e-01	4.980392158031463623e-01	5.686274766921997070e-01	5.843137502670288086e-01	6.470588445663452148e-01	6.705882549285888672e-01	6.470588445663452148e-01	5.607843399047851562e-01	4.784313738346099854e-01	4.823529422283172607e-01	4.823529422283172607e-01	6.509804129600524902e-01	7.058823704719543457e-01	8.509804010391235352e-01	5.764706134796142578e-01	1.450980454683303833e-01	1.176470592617988586e-01	4.235294163227081299e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.352941215038299561e-01	4.039215743541717529e-01	3.882353007793426514e-01	3.764705955982208252e-01	3.882353007793426514e-01	3.607843220233917236e-01	2.980392277240753174e-01	5.254902243614196777e-01	7.372549176216125488e-01
6.078431606292724609e-01	5.372549295425415039e-01	9.803921729326248169e-02	2.235294133424758911e-01	2.235294133424758911e-01	1.294117718935012817e-01	2.117647081613540649e-01	5.803921818733215332e-01	6.352941393852233887e-01	5.921568870544433594e-01	4.941176474094390869e-01	3.607843220233917236e-01	4.196078479290008545e-01	3.568627536296844482e-01	5.843137502670288086e-01	6.509804129600524902e-01	6.980392336845397949e-01	3.411764800548553467e-01	2.313725501298904419e-01	1.254902034997940063e-01	3.019607961177825928e-01	4.470588266849517822e-01	4.156862795352935791e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.764705955982208252e-01	3.882353007793426514e-01	4.666666686534881592e-01	3.450980484485626221e-01	2.156862765550613403e-01	4.745098054409027100e-01	7.568627595901489258e-01
5.450980663299560547e-01	6.156862974166870117e-01	2.509804069995880127e-01	1.098039224743843079e-01	7.843137532472610474e-02	3.137255087494850159e-02	4.000000059604644775e-01	5.568627715110778809e-01	6.156862974166870117e-01	5.215686559677124023e-01	4.156862795352935791e-01	4.274509847164154053e-01	4.666666686534881592e-01	5.450980663299560547e-01	6.705882549285888672e-01	6.156862974166870117e-01	5.372549295425415039e-01	3.058823645114898682e-01	4.156862795352935791e-01	1.529411822557449341e-01	2.509804069995880127e-01	4.156862795352935791e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.843137323856353760e-01	4.078431427478790283e-01	4.823529422283172607e-01	3.882353007793426514e-01	1.411764770746231079e-01	9.803921729326248169e-02	5.450980663299560547e-01	9.058823585510253906e-01
4.117647111415863037e-01	4.980392158031463623e-01	5.019608139991760254e-01	2.039215713739395142e-01	2.156862765550613403e-01	4.470588266849517822e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.784313917160034180e-01	6.509804129600524902e-01	6.549019813537597656e-01	7.019608020782470703e-01	7.254902124404907227e-01	7.450980544090270996e-01	5.882353186607360840e-01	5.372549295425415039e-01	3.960784375667572021e-01	3.019607961177825928e-01	3.882353007793426514e-01	2.117647081613540649e-01	2.352941185235977173e-01	4.117647111415863037e-01	3.960784375667572021e-01	3.882353007793426514e-01	4.392156898975372314e-01	4.823529422283172607e-01	3.725490272045135498e-01	3.411764800548553467e-01	4.705882370471954346e-01	6.549019813537597656e-01	8.862745165824890137e-01	9.450980424880981445e-01
3.450980484485626221e-01	3.529411852359771729e-01	3.960784375667572021e-01	4.392156898975372314e-01	5.019608139991760254e-01	5.411764979362487793e-01	5.843137502670288086e-01	6.313725709915161133e-01	6.392157077789306641e-01	6.274510025978088379e-01	5.960784554481506348e-01	5.529412031173706055e-01	5.137255191802978516e-01	5.058823823928833008e-01	4.627451002597808838e-01	4.901960790157318115e-01	2.901960909366607666e-01	2.274509817361831665e-01	4.235294163227081299e-01	4.352941215038299561e-01	2.274509817361831665e-01	4.000000059604644775e-01	4.039215743541717529e-01	4.627451002597808838e-01	4.627451002597808838e-01	3.490196168422698975e-01	4.039215743541717529e-01	6.313725709915161133e-01	8.431372642517089844e-01	9.333333373069763184e-01	9.450980424880981445e-01	9.333333373069763184e-01
2.274509817361831665e-01	1.529411822557449341e-01	2.000000029802322388e-01	2.313725501298904419e-01	3.058823645114898682e-01	4.117647111415863037e-01	4.549019634723663330e-01	4.549019634723663330e-01	4.352941215038299561e-01	4.117647111415863037e-01	3.921568691730499268e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.392156898975372314e-01	4.431372582912445068e-01	4.431372582912445068e-01	2.313725501298904419e-01	3.411764800548553467e-01	4.941176474094390869e-01	3.529411852359771729e-01	2.509804069995880127e-01	4.196078479290008545e-01	4.627451002597808838e-01	4.117647111415863037e-01	3.411764800548553467e-01	4.666666686534881592e-01	7.019608020782470703e-01	8.745098114013671875e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01
3.372549116611480713e-01	1.372549086809158325e-01	2.784313857555389404e-01	2.745098173618316650e-01	2.156862765550613403e-01	2.627451121807098389e-01	3.176470696926116943e-01	3.607843220233917236e-01	4.000000059604644775e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.960784375667572021e-01	4.156862795352935791e-01	4.313725531101226807e-01	4.431372582912445068e-01	3.921568691730499268e-01	1.764705926179885864e-01	4.431372582912445068e-01	4.431372582912445068e-01	2.745098173618316650e-01	2.901960909366607666e-01	4.431372582912445068e-01	3.647058904170989990e-01	3.568627536296844482e-01	5.333333611488342285e-01	7.647058963775634766e-01	9.019607901573181152e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01
5.490196347236633301e-01	3.490196168422698975e-01	2.588235437870025635e-01	2.745098173618316650e-01	2.627451121807098389e-01	9.803921729326248169e-02	6.274510174989700317e-02	1.333333402872085571e-01	3.215686380863189697e-01	3.882353007793426514e-01	2.705882489681243896e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.647058904170989990e-01	4.392156898975372314e-01	3.411764800548553467e-01	9.019608050584793091e-02	3.019607961177825928e-01	4.941176474094390869e-01	3.843137323856353760e-01	2.431372553110122681e-01	3.411764800548553467e-01	4.078431427478790283e-01	6.117647290229797363e-01	8.117647171020507812e-01	9.137254953384399414e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.294117689132690430e-01	9.294117689132690430e-01
7.098039388656616211e-01	5.254902243614196777e-01	4.509803950786590576e-01	3.019607961177825928e-01	2.000000029802322388e-01	9.803921729326248169e-02	5.098039284348487854e-02	5.882352963089942932e-02	2.980392277240753174e-01	3.529411852359771729e-01	1.098039224743843079e-01	1.764705926179885864e-01	1.568627506494522095e-01	3.098039329051971436e-01	4.352941215038299561e-01	2.941176593303680420e-01	5.882352963089942932e-02	3.254902064800262451e-01	4.549019634723663330e-01	4.039215743541717529e-01	2.784313857555389404e-01	4.784313738346099854e-01	6.941176652908325195e-01	8.431372642517089844e-01	9.137254953384399414e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.254902005195617676e-01
8.549019694328308105e-01	6.274510025978088379e-01	4.941176474094390869e-01	4.470588266849517822e-01	4.156862795352935791e-01	4.000000059604644775e-01	4.470588266849517822e-01	3.960784375667572021e-01	4.000000059604644775e-01	4.627451002597808838e-01	3.019607961177825928e-01	2.823529541492462158e-01	3.137255012989044189e-01	4.549019634723663330e-01	5.215686559677124023e-01	3.215686380863189697e-01	7.058823853731155396e-02	3.725490272045135498e-01	4.000000059604644775e-01	3.529411852359771729e-01	5.137255191802978516e-01	7.529411911964416504e-01	8.784313797950744629e-01	9.137254953384399414e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.294117689132690430e-01
9.098039269447326660e-01	7.725490331649780273e-01	5.450980663299560547e-01	3.921568691730499268e-01	3.490196168422698975e-01	3.529411852359771729e-01	4.000000059604644775e-01	3.764705955982208252e-01	3.843137323856353760e-01	5.372549295425415039e-01	5.137255191802978516e-01	4.745098054409027100e-01	4.784313738346099854e-01	5.372549295425415039e-01	4.431372582912445068e-01	2.039215713739395142e-01	3.529411926865577698e-02	3.019607961177825928e-01	4.156862795352935791e-01	4.627451002597808838e-01	7.843137383460998535e-01	8.901960849761962891e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.294117689132690430e-01
9.333333373069763184e-01	8.784313797950744629e-01	7.686274647712707520e-01	5.843137502670288086e-01	4.039215743541717529e-01	2.941176593303680420e-01	2.431372553110122681e-01	2.156862765550613403e-01	2.235294133424758911e-01	2.549019753932952881e-01	2.549019753932952881e-01	2.549019753932952881e-01	2.392156869173049927e-01	2.352941185235977173e-01	2.000000029802322388e-01	1.215686276555061340e-01	7.058823853731155396e-02	1.450980454683303833e-01	4.313725531101226807e-01	7.843137383460998535e-01	9.098039269447326660e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01
9.333333373069763184e-01	9.137254953384399414e-01	8.901960849761962891e-01	8.352941274642944336e-01	7.490196228027343750e-01	6.274510025978088379e-01	5.176470875740051270e-01	4.196078479290008545e-01	3.490196168422698975e-01	2.941176593303680420e-01	2.588235437870025635e-01	2.470588237047195435e-01	2.431372553110122681e-01	2.627451121807098389e-01	3.176470696926116943e-01	4.117647111415863037e-01	5.254902243614196777e-01	6.196078658103942871e-01	8.117647171020507812e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01


==> Cifra_figuretem/0.039/originaldataRed2.0.txt <==
8.117647171020507812e-01	8.235294222831726074e-01	8.196078538894653320e-01	7.960784435272216797e-01	7.882353067398071289e-01	8.000000119209289551e-01	8.156862854957580566e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.235294222831726074e-01	8.392156958580017090e-01	8.431372642517089844e-01	8.431372642517089844e-01	8.470588326454162598e-01	8.470588326454162598e-01	8.235294222831726074e-01	8.078431487083435059e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.117647171020507812e-01	7.960784435272216797e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.372549176216125488e-01	6.980392336845397949e-01	6.901960968971252441e-01	7.098039388656616211e-01	7.450980544090270996e-01	7.803921699523925781e-01	7.882353067398071289e-01	7.803921699523925781e-01
8.470588326454162598e-01	8.470588326454162598e-01	8.392156958580017090e-01	8.078431487083435059e-01	7.960784435272216797e-01	8.117647171020507812e-01	8.235294222831726074e-01	8.274509906768798828e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.392156958580017090e-01	8.470588326454162598e-01	8.470588326454162598e-01	8.627451062202453613e-01	8.705882430076599121e-01	8.549019694328308105e-01	8.392156958580017090e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.039215803146362305e-01	7.843137383460998535e-01	7.529411911964416504e-01	7.215686440467834473e-01	7.215686440467834473e-01	7.607843279838562012e-01	8.039215803146362305e-01	8.274509906768798828e-01	8.156862854957580566e-01
8.431372642517089844e-01	8.392156958580017090e-01	8.235294222831726074e-01	8.000000119209289551e-01	7.960784435272216797e-01	8.078431487083435059e-01	8.156862854957580566e-01	8.078431487083435059e-01	7.960784435272216797e-01	7.960784435272216797e-01	8.156862854957580566e-01	8.274509906768798828e-01	8.313725590705871582e-01	8.470588326454162598e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.470588326454162598e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.235294222831726074e-01	8.156862854957580566e-01	8.000000119209289551e-01	7.411764860153198242e-01	7.019608020782470703e-01	7.098039388656616211e-01	7.372549176216125488e-01	7.647058963775634766e-01	7.921568751335144043e-01	8.078431487083435059e-01	8.000000119209289551e-01
8.392156958580017090e-01	8.313725590705871582e-01	8.196078538894653320e-01	8.039215803146362305e-01	8.039215803146362305e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.078431487083435059e-01	7.960784435272216797e-01	7.960784435272216797e-01	8.078431487083435059e-01	8.156862854957580566e-01	8.156862854957580566e-01	8.274509906768798828e-01	8.431372642517089844e-01	8.588235378265380859e-01	8.588235378265380859e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.039215803146362305e-01	6.039215922355651855e-01	4.745098054409027100e-01	4.235294163227081299e-01	4.470588266849517822e-01	6.235294342041015625e-01	7.764706015586853027e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.647058963775634766e-01
8.352941274642944336e-01	8.235294222831726074e-01	8.156862854957580566e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.235294222831726074e-01	8.235294222831726074e-01	8.078431487083435059e-01	7.960784435272216797e-01	7.921568751335144043e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.078431487083435059e-01	8.196078538894653320e-01	8.274509906768798828e-01	8.431372642517089844e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.196078538894653320e-01	7.960784435272216797e-01	7.803921699523925781e-01	7.764706015586853027e-01	5.647059082984924316e-01	2.862745225429534912e-01	3.058823645114898682e-01	2.627451121807098389e-01	2.039215713739395142e-01	3.450980484485626221e-01	6.235294342041015625e-01	7.529411911964416504e-01	7.490196228027343750e-01	7.215686440467834473e-01
8.274509906768798828e-01	8.235294222831726074e-01	8.274509906768798828e-01	8.274509906768798828e-01	8.313725590705871582e-01	8.431372642517089844e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.078431487083435059e-01	7.921568751335144043e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.764706015586853027e-01	7.568627595901489258e-01	7.294117808341979980e-01	7.137255072593688965e-01	6.901960968971252441e-01	6.509804129600524902e-01	6.196078658103942871e-01	6.196078658103942871e-01	5.294117927551269531e-01	2.313725501298904419e-01	2.392156869173049927e-01	3.254902064800262451e-01	2.588235437870025635e-01	2.862745225429534912e-01	2.784313857555389404e-01	3.882353007793426514e-01	5.568627715110778809e-01	6.823529601097106934e-01	7.019608020782470703e-01
8.274509906768798828e-01	8.235294222831726074e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.352941274642944336e-01	8.156862854957580566e-01	7.843137383460998535e-01	7.411764860153198242e-01	6.980392336845397949e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.313725709915161133e-01	5.921568870544433594e-01	5.764706134796142578e-01	5.568627715110778809e-01	5.411764979362487793e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.137255191802978516e-01	5.176470875740051270e-01	3.137255012989044189e-01	1.450980454683303833e-01	2.235294133424758911e-01	2.862745225429534912e-01	2.274509817361831665e-01	3.058823645114898682e-01	2.745098173618316650e-01	5.098039507865905762e-01	6.313725709915161133e-01	6.666666865348815918e-01	6.705882549285888672e-01
8.000000119209289551e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.176470756530761719e-01	6.784313917160034180e-01	6.509804129600524902e-01	6.196078658103942871e-01	5.882353186607360840e-01	5.607843399047851562e-01	5.372549295425415039e-01	5.254902243614196777e-01	5.294117927551269531e-01	5.058823823928833008e-01	4.941176474094390869e-01	5.019608139991760254e-01	5.058823823928833008e-01	5.058823823928833008e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.254902243614196777e-01	4.980392158031463623e-01	2.352941185235977173e-01	1.686274558305740356e-01	1.568627506494522095e-01	2.117647081613540649e-01	2.470588237047195435e-01	2.509804069995880127e-01	3.607843220233917236e-01	7.058823704719543457e-01	7.137255072593688965e-01	6.549019813537597656e-01	6.313725709915161133e-01
6.000000238418579102e-01	5.607843399047851562e-01	5.568627715110778809e-01	5.490196347236633301e-01	5.176470875740051270e-01	5.058823823928833008e-01	5.058823823928833008e-01	4.980392158031463623e-01	4.941176474094390869e-01	4.980392158031463623e-01	4.941176474094390869e-01	5.019608139991760254e-01	4.980392158031463623e-01	4.980392158031463623e-01	5.058823823928833008e-01	5.098039507865905762e-01	5.058823823928833008e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.215686559677124023e-01	4.000000059604644775e-01	2.078431397676467896e-01	2.588235437870025635e-01	1.882352977991104126e-01	1.411764770746231079e-01	2.627451121807098389e-01	2.941176593303680420e-01	5.725490450859069824e-01	7.372549176216125488e-01	6.823529601097106934e-01	6.431372761726379395e-01	6.156862974166870117e-01
5.019608139991760254e-01	4.901960790157318115e-01	5.058823823928833008e-01	5.176470875740051270e-01	4.980392158031463623e-01	4.941176474094390869e-01	5.019608139991760254e-01	4.980392158031463623e-01	4.941176474094390869e-01	5.019608139991760254e-01	5.098039507865905762e-01	5.058823823928833008e-01	5.137255191802978516e-01	5.294117927551269531e-01	5.176470875740051270e-01	5.137255191802978516e-01	5.019608139991760254e-01	5.137255191802978516e-01	5.215686559677124023e-01	3.647058904170989990e-01	1.803921610116958618e-01	2.588235437870025635e-01	3.215686380863189697e-01	2.196078449487686157e-01	1.921568661928176880e-01	2.666666805744171143e-01	3.254902064800262451e-01	6.901960968971252441e-01	7.254902124404907227e-01	7.058823704719543457e-01	6.666666865348815918e-01	6.392157077789306641e-01
5.019608139991760254e-01	4.901960790157318115e-01	4.941176474094390869e-01	5.176470875740051270e-01	5.137255191802978516e-01	4.901960790157318115e-01	4.901960790157318115e-01	5.098039507865905762e-01	5.058823823928833008e-01	5.098039507865905762e-01	5.333333611488342285e-01	5.294117927551269531e-01	5.254902243614196777e-01	5.254902243614196777e-01	5.137255191802978516e-01	5.058823823928833008e-01	5.058823823928833008e-01	5.058823823928833008e-01	3.529411852359771729e-01	1.686274558305740356e-01	1.921568661928176880e-01	2.941176593303680420e-01	3.372549116611480713e-01	2.588235437870025635e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.078431397676467896e-01	6.549019813537597656e-01	7.254902124404907227e-01	7.098039388656616211e-01	6.901960968971252441e-01	6.745098233222961426e-01
5.019608139991760254e-01	4.980392158031463623e-01	4.901960790157318115e-01	5.137255191802978516e-01	5.254902243614196777e-01	4.901960790157318115e-01	4.823529422283172607e-01	4.901960790157318115e-01	4.941176474094390869e-01	5.098039507865905762e-01	5.254902243614196777e-01	5.333333611488342285e-01	5.098039507865905762e-01	5.098039507865905762e-01	5.058823823928833008e-01	5.098039507865905762e-01	5.098039507865905762e-01	3.254902064800262451e-01	1.803921610116958618e-01	2.392156869173049927e-01	3.254902064800262451e-01	3.019607961177825928e-01	2.431372553110122681e-01	2.862745225429534912e-01	2.509804069995880127e-01	1.960784345865249634e-01	1.843137294054031372e-01	6.352941393852233887e-01	7.176470756530761719e-01	7.058823704719543457e-01	7.058823704719543457e-01	6.980392336845397949e-01
5.019608139991760254e-01	5.019608139991760254e-01	5.019608139991760254e-01	5.019608139991760254e-01	5.294117927551269531e-01	5.058823823928833008e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.980392158031463623e-01	5.098039507865905762e-01	5.098039507865905762e-01	4.980392158031463623e-01	4.941176474094390869e-01	5.098039507865905762e-01	4.980392158031463623e-01	3.568627536296844482e-01	1.686274558305740356e-01	2.078431397676467896e-01	2.745098173618316650e-01	3.019607961177825928e-01	3.294117748737335205e-01	3.137255012989044189e-01	2.980392277240753174e-01	2.941176593303680420e-01	3.647058904170989990e-01	4.235294163227081299e-01	6.627451181411743164e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.941176652908325195e-01	6.941176652908325195e-01
5.019608139991760254e-01	4.901960790157318115e-01	4.980392158031463623e-01	4.980392158031463623e-01	5.098039507865905762e-01	5.215686559677124023e-01	4.941176474094390869e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.862745106220245361e-01	4.941176474094390869e-01	4.980392158031463623e-01	4.705882370471954346e-01	3.294117748737335205e-01	1.882352977991104126e-01	2.000000029802322388e-01	2.196078449487686157e-01	2.274509817361831665e-01	2.352941185235977173e-01	2.784313857555389404e-01	3.372549116611480713e-01	2.941176593303680420e-01	4.705882370471954346e-01	6.352941393852233887e-01	6.117647290229797363e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.588235497474670410e-01	6.705882549285888672e-01	6.745098233222961426e-01
5.098039507865905762e-01	4.941176474094390869e-01	4.941176474094390869e-01	5.019608139991760254e-01	4.941176474094390869e-01	5.176470875740051270e-01	5.019608139991760254e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.941176474094390869e-01	4.705882370471954346e-01	3.176470696926116943e-01	2.235294133424758911e-01	2.039215713739395142e-01	2.235294133424758911e-01	2.352941185235977173e-01	2.431372553110122681e-01	2.196078449487686157e-01	2.627451121807098389e-01	2.980392277240753174e-01	4.039215743541717529e-01	6.156862974166870117e-01	6.274510025978088379e-01	6.352941393852233887e-01	6.588235497474670410e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.588235497474670410e-01	6.745098233222961426e-01
5.098039507865905762e-01	5.019608139991760254e-01	4.941176474094390869e-01	4.941176474094390869e-01	4.862745106220245361e-01	5.019608139991760254e-01	5.098039507865905762e-01	4.823529422283172607e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.862745106220245361e-01	4.941176474094390869e-01	4.941176474094390869e-01	3.686274588108062744e-01	2.392156869173049927e-01	2.431372553110122681e-01	2.156862765550613403e-01	1.882352977991104126e-01	2.352941185235977173e-01	2.509804069995880127e-01	2.235294133424758911e-01	2.588235437870025635e-01	3.686274588108062744e-01	5.764706134796142578e-01	6.078431606292724609e-01	6.156862974166870117e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.745098233222961426e-01
5.019608139991760254e-01	4.980392158031463623e-01	4.980392158031463623e-01	4.941176474094390869e-01	4.862745106220245361e-01	4.823529422283172607e-01	5.019608139991760254e-01	4.980392158031463623e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.823529422283172607e-01	4.941176474094390869e-01	4.705882370471954346e-01	3.215686380863189697e-01	2.588235437870025635e-01	2.509804069995880127e-01	2.196078449487686157e-01	1.921568661928176880e-01	2.156862765550613403e-01	2.117647081613540649e-01	2.235294133424758911e-01	4.039215743541717529e-01	5.960784554481506348e-01	5.764706134796142578e-01	5.764706134796142578e-01	7.137255072593688965e-01	7.529411911964416504e-01	7.254902124404907227e-01	7.058823704719543457e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.823529601097106934e-01
4.941176474094390869e-01	4.901960790157318115e-01	4.941176474094390869e-01	4.980392158031463623e-01	4.862745106220245361e-01	4.784313738346099854e-01	4.862745106220245361e-01	4.980392158031463623e-01	4.941176474094390869e-01	4.823529422283172607e-01	4.392156898975372314e-01	3.568627536296844482e-01	3.058823645114898682e-01	2.549019753932952881e-01	2.274509817361831665e-01	2.039215713739395142e-01	1.921568661928176880e-01	2.078431397676467896e-01	2.941176593303680420e-01	4.392156898975372314e-01	4.705882370471954346e-01	6.039215922355651855e-01	6.196078658103942871e-01	5.450980663299560547e-01	6.392157077789306641e-01	8.156862854957580566e-01	8.000000119209289551e-01	7.843137383460998535e-01	7.725490331649780273e-01	7.450980544090270996e-01	7.098039388656616211e-01	6.980392336845397949e-01
4.941176474094390869e-01	4.862745106220245361e-01	4.941176474094390869e-01	4.862745106220245361e-01	4.862745106220245361e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.901960790157318115e-01	5.019608139991760254e-01	4.274509847164154053e-01	2.509804069995880127e-01	1.411764770746231079e-01	1.294117718935012817e-01	1.568627506494522095e-01	2.235294133424758911e-01	2.666666805744171143e-01	3.098039329051971436e-01	5.294117927551269531e-01	6.666666865348815918e-01	7.058823704719543457e-01	6.235294342041015625e-01	5.647059082984924316e-01	5.450980663299560547e-01	5.254902243614196777e-01	6.156862974166870117e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.196078538894653320e-01	8.078431487083435059e-01	7.764706015586853027e-01	7.333333492279052734e-01	7.019608020782470703e-01
4.862745106220245361e-01	4.784313738346099854e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.901960790157318115e-01	4.941176474094390869e-01	5.019608139991760254e-01	4.117647111415863037e-01	2.274509817361831665e-01	9.803921729326248169e-02	1.411764770746231079e-01	1.960784345865249634e-01	2.039215713739395142e-01	3.803921639919281006e-01	4.313725531101226807e-01	4.196078479290008545e-01	5.333333611488342285e-01	6.078431606292724609e-01	5.372549295425415039e-01	4.666666686534881592e-01	5.019608139991760254e-01	5.215686559677124023e-01	5.098039507865905762e-01	5.333333611488342285e-01	7.843137383460998535e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.156862854957580566e-01	7.803921699523925781e-01	7.294117808341979980e-01	6.862745285034179688e-01
4.862745106220245361e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.941176474094390869e-01	5.058823823928833008e-01	4.156862795352935791e-01	2.000000029802322388e-01	1.411764770746231079e-01	3.058823645114898682e-01	4.313725531101226807e-01	4.705882370471954346e-01	4.431372582912445068e-01	4.784313738346099854e-01	4.823529422283172607e-01	4.705882370471954346e-01	3.019607961177825928e-01	3.960784375667572021e-01	4.117647111415863037e-01	2.666666805744171143e-01	4.784313738346099854e-01	4.941176474094390869e-01	5.019608139991760254e-01	4.941176474094390869e-01	7.176470756530761719e-01	8.352941274642944336e-01	8.039215803146362305e-01	8.039215803146362305e-01	7.607843279838562012e-01	7.176470756530761719e-01	6.862745285034179688e-01
5.058823823928833008e-01	4.980392158031463623e-01	4.980392158031463623e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.980392158031463623e-01	3.607843220233917236e-01	1.294117718935012817e-01	1.529411822557449341e-01	4.039215743541717529e-01	5.058823823928833008e-01	5.019608139991760254e-01	5.058823823928833008e-01	4.941176474094390869e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.901960790157318115e-01	3.882353007793426514e-01	4.470588266849517822e-01	4.823529422283172607e-01	3.411764800548553467e-01	4.235294163227081299e-01	5.019608139991760254e-01	4.941176474094390869e-01	4.823529422283172607e-01	6.431372761726379395e-01	8.078431487083435059e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.098039388656616211e-01	6.627451181411743164e-01	6.470588445663452148e-01
4.901960790157318115e-01	4.901960790157318115e-01	5.019608139991760254e-01	4.980392158031463623e-01	4.666666686534881592e-01	3.372549116611480713e-01	1.215686276555061340e-01	1.294117718935012817e-01	4.078431427478790283e-01	5.058823823928833008e-01	4.901960790157318115e-01	4.705882370471954346e-01	4.823529422283172607e-01	4.901960790157318115e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.274509847164154053e-01	4.352941215038299561e-01	4.509803950786590576e-01	3.843137323856353760e-01	2.823529541492462158e-01	3.607843220233917236e-01	3.450980484485626221e-01	3.058823645114898682e-01	4.784313738346099854e-01	7.529411911964416504e-01	6.901960968971252441e-01	5.960784554481506348e-01	4.705882370471954346e-01	3.725490272045135498e-01	3.607843220233917236e-01
4.862745106220245361e-01	4.823529422283172607e-01	4.941176474094390869e-01	4.823529422283172607e-01	3.333333432674407959e-01	1.843137294054031372e-01	1.098039224743843079e-01	3.176470696926116943e-01	3.647058904170989990e-01	3.372549116611480713e-01	3.490196168422698975e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.607843220233917236e-01	3.450980484485626221e-01	3.372549116611480713e-01	3.176470696926116943e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.705882489681243896e-01	2.627451121807098389e-01	2.156862765550613403e-01	2.039215713739395142e-01	2.470588237047195435e-01	2.470588237047195435e-01	3.254902064800262451e-01	7.725490331649780273e-01	7.725490331649780273e-01	6.705882549285888672e-01	4.117647111415863037e-01	2.666666805744171143e-01	2.470588237047195435e-01
4.862745106220245361e-01	4.784313738346099854e-01	4.784313738346099854e-01	3.411764800548553467e-01	2.117647081613540649e-01	1.921568661928176880e-01	8.627451211214065552e-02	1.686274558305740356e-01	2.392156869173049927e-01	2.784313857555389404e-01	3.019607961177825928e-01	3.058823645114898682e-01	2.901960909366607666e-01	2.705882489681243896e-01	2.549019753932952881e-01	2.705882489681243896e-01	2.666666805744171143e-01	2.745098173618316650e-01	2.941176593303680420e-01	2.588235437870025635e-01	2.431372553110122681e-01	2.352941185235977173e-01	1.882352977991104126e-01	2.352941185235977173e-01	2.588235437870025635e-01	2.627451121807098389e-01	7.254902124404907227e-01	9.607843160629272461e-01	8.549019694328308105e-01	7.333333492279052734e-01	6.666666865348815918e-01	5.764706134796142578e-01
4.823529422283172607e-01	4.901960790157318115e-01	4.705882370471954346e-01	3.098039329051971436e-01	2.156862765550613403e-01	2.000000029802322388e-01	2.313725501298904419e-01	2.627451121807098389e-01	3.215686380863189697e-01	4.196078479290008545e-01	4.549019634723663330e-01	4.549019634723663330e-01	4.352941215038299561e-01	4.156862795352935791e-01	3.960784375667572021e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.215686380863189697e-01	3.215686380863189697e-01	3.019607961177825928e-01	3.019607961177825928e-01	3.098039329051971436e-01	2.823529541492462158e-01	2.784313857555389404e-01	3.098039329051971436e-01	6.313725709915161133e-01	9.843137264251708984e-01	9.647058844566345215e-01	9.333333373069763184e-01	9.568627476692199707e-01	9.490196108818054199e-01
4.823529422283172607e-01	4.901960790157318115e-01	4.823529422283172607e-01	4.274509847164154053e-01	3.568627536296844482e-01	3.490196168422698975e-01	3.960784375667572021e-01	3.960784375667572021e-01	3.725490272045135498e-01	4.274509847164154053e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.862745106220245361e-01	4.980392158031463623e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.196078479290008545e-01	3.215686380863189697e-01	3.921568691730499268e-01	4.274509847164154053e-01	4.549019634723663330e-01	4.274509847164154053e-01	3.843137323856353760e-01	3.921568691730499268e-01	4.117647111415863037e-01	5.294117927551269531e-01	8.941176533699035645e-01	9.176470637321472168e-01	8.509804010391235352e-01	8.666666746139526367e-01	8.745098114013671875e-01
4.823529422283172607e-01	4.901960790157318115e-01	4.862745106220245361e-01	4.509803950786590576e-01	4.039215743541717529e-01	3.647058904170989990e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.764705955982208252e-01	4.000000059604644775e-01	4.470588266849517822e-01	4.588235318660736084e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.901960790157318115e-01	4.862745106220245361e-01	4.862745106220245361e-01	4.392156898975372314e-01	3.450980484485626221e-01	3.333333432674407959e-01	4.078431427478790283e-01	4.980392158031463623e-01	4.901960790157318115e-01	4.823529422283172607e-01	4.941176474094390869e-01	4.784313738346099854e-01	4.705882370471954346e-01	6.941176652908325195e-01	7.176470756530761719e-01	6.470588445663452148e-01	6.235294342041015625e-01	6.039215922355651855e-01
4.784313738346099854e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.627451002597808838e-01	4.470588266849517822e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.117647111415863037e-01	3.843137323856353760e-01	3.882353007793426514e-01	4.313725531101226807e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.901960790157318115e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.509803950786590576e-01	4.078431427478790283e-01	4.352941215038299561e-01	4.745098054409027100e-01	4.823529422283172607e-01	4.980392158031463623e-01	4.901960790157318115e-01	4.980392158031463623e-01	4.823529422283172607e-01	4.941176474094390869e-01	4.862745106220245361e-01	4.431372582912445068e-01	4.156862795352935791e-01	4.078431427478790283e-01
4.666666686534881592e-01	4.627451002597808838e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.627451002597808838e-01	4.627451002597808838e-01	4.470588266849517822e-01	4.352941215038299561e-01	4.196078479290008545e-01	3.882353007793426514e-01	4.117647111415863037e-01	4.392156898975372314e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.470588266849517822e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.705882370471954346e-01	4.784313738346099854e-01	4.980392158031463623e-01	4.901960790157318115e-01	5.019608139991760254e-01	4.941176474094390869e-01	4.235294163227081299e-01	3.254902064800262451e-01	2.784313857555389404e-01	2.627451121807098389e-01	2.666666805744171143e-01
4.666666686534881592e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.627451002597808838e-01	4.509803950786590576e-01	4.274509847164154053e-01	4.352941215038299561e-01	4.705882370471954346e-01	4.509803950786590576e-01	4.666666686534881592e-01	5.019608139991760254e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.823529422283172607e-01	4.941176474094390869e-01	5.019608139991760254e-01	5.058823823928833008e-01	4.784313738346099854e-01	4.862745106220245361e-01	5.019608139991760254e-01	5.019608139991760254e-01	5.019608139991760254e-01	5.019608139991760254e-01	4.352941215038299561e-01	2.235294133424758911e-01	1.764705926179885864e-01	1.921568661928176880e-01	2.156862765550613403e-01
4.705882370471954346e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.784313738346099854e-01	4.549019634723663330e-01	4.588235318660736084e-01	4.784313738346099854e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.509803950786590576e-01	4.666666686534881592e-01	4.588235318660736084e-01	4.745098054409027100e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.862745106220245361e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.901960790157318115e-01	4.862745106220245361e-01	4.980392158031463623e-01	5.529412031173706055e-01	6.039215922355651855e-01	6.509804129600524902e-01


==> Cifra_figuretem/0.039/originaldataRed3.0.txt <==
6.823529601097106934e-01	5.568627715110778809e-01	5.294117927551269531e-01	6.588235497474670410e-01	7.803921699523925781e-01	7.490196228027343750e-01	6.823529601097106934e-01	6.745098233222961426e-01	7.019608020782470703e-01	6.392157077789306641e-01	4.235294163227081299e-01	5.372549295425415039e-01	5.921568870544433594e-01	6.823529601097106934e-01	7.058823704719543457e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.725490331649780273e-01	7.450980544090270996e-01	7.372549176216125488e-01	6.274510025978088379e-01	5.725490450859069824e-01	6.117647290229797363e-01	5.921568870544433594e-01	5.882353186607360840e-01	6.588235497474670410e-01	5.725490450859069824e-01	4.901960790157318115e-01	6.588235497474670410e-01	7.137255072593688965e-01	6.627451181411743164e-01	6.313725709915161133e-01
7.254902124404907227e-01	6.156862974166870117e-01	5.764706134796142578e-01	6.431372761726379395e-01	7.647058963775634766e-01	6.823529601097106934e-01	6.509804129600524902e-01	6.078431606292724609e-01	6.274510025978088379e-01	4.313725531101226807e-01	1.176470611244440079e-02	3.254902064800262451e-01	6.274510025978088379e-01	6.745098233222961426e-01	5.921568870544433594e-01	5.294117927551269531e-01	6.549019813537597656e-01	7.137255072593688965e-01	6.745098233222961426e-01	6.509804129600524902e-01	6.588235497474670410e-01	5.607843399047851562e-01	5.921568870544433594e-01	5.725490450859069824e-01	6.039215922355651855e-01	8.039215803146362305e-01	6.705882549285888672e-01	5.529412031173706055e-01	6.431372761726379395e-01	6.980392336845397949e-01	6.274510025978088379e-01	6.666666865348815918e-01
6.745098233222961426e-01	5.686274766921997070e-01	5.921568870544433594e-01	7.137255072593688965e-01	7.529411911964416504e-01	6.313725709915161133e-01	6.431372761726379395e-01	6.784313917160034180e-01	6.039215922355651855e-01	3.215686380863189697e-01	0.000000000000000000e+00	1.137254908680915833e-01	5.803921818733215332e-01	5.843137502670288086e-01	5.254902243614196777e-01	5.058823823928833008e-01	5.882353186607360840e-01	6.431372761726379395e-01	6.156862974166870117e-01	6.000000238418579102e-01	5.882353186607360840e-01	4.941176474094390869e-01	5.137255191802978516e-01	5.450980663299560547e-01	6.313725709915161133e-01	7.882353067398071289e-01	7.058823704719543457e-01	5.490196347236633301e-01	5.294117927551269531e-01	5.803921818733215332e-01	6.000000238418579102e-01	6.666666865348815918e-01
6.549019813537597656e-01	5.882353186607360840e-01	5.568627715110778809e-01	7.294117808341979980e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.333333492279052734e-01	7.137255072593688965e-01	6.823529601097106934e-01	4.784313738346099854e-01	2.784313857555389404e-01	3.921568766236305237e-02	2.235294133424758911e-01	4.823529422283172607e-01	5.176470875740051270e-01	5.098039507865905762e-01	4.862745106220245361e-01	5.294117927551269531e-01	5.294117927551269531e-01	5.294117927551269531e-01	4.666666686534881592e-01	4.117647111415863037e-01	4.862745106220245361e-01	5.294117927551269531e-01	6.549019813537597656e-01	6.901960968971252441e-01	6.235294342041015625e-01	5.803921818733215332e-01	5.019608139991760254e-01	4.156862795352935791e-01	4.901960790157318115e-01	5.960784554481506348e-01
6.431372761726379395e-01	5.333333611488342285e-01	5.647059082984924316e-01	7.019608020782470703e-01	6.313725709915161133e-01	6.941176652908325195e-01	7.568627595901489258e-01	6.823529601097106934e-01	6.980392336845397949e-01	6.000000238418579102e-01	6.196078658103942871e-01	4.549019634723663330e-01	1.843137294054031372e-01	3.098039329051971436e-01	3.882353007793426514e-01	4.196078479290008545e-01	4.666666686534881592e-01	5.019608139991760254e-01	5.647059082984924316e-01	5.843137502670288086e-01	6.117647290229797363e-01	5.725490450859069824e-01	5.960784554481506348e-01	6.117647290229797363e-01	6.627451181411743164e-01	6.235294342041015625e-01	6.156862974166870117e-01	6.078431606292724609e-01	5.803921818733215332e-01	4.784313738346099854e-01	4.196078479290008545e-01	4.470588266849517822e-01
6.235294342041015625e-01	6.117647290229797363e-01	6.039215922355651855e-01	7.294117808341979980e-01	6.705882549285888672e-01	7.294117808341979980e-01	7.333333492279052734e-01	6.196078658103942871e-01	5.529412031173706055e-01	5.686274766921997070e-01	6.156862974166870117e-01	6.588235497474670410e-01	5.882353186607360840e-01	5.294117927551269531e-01	5.254902243614196777e-01	4.980392158031463623e-01	5.647059082984924316e-01	6.352941393852233887e-01	6.941176652908325195e-01	7.176470756530761719e-01	7.450980544090270996e-01	7.411764860153198242e-01	7.254902124404907227e-01	6.745098233222961426e-01	6.156862974166870117e-01	5.215686559677124023e-01	5.098039507865905762e-01	5.098039507865905762e-01	5.725490450859069824e-01	5.803921818733215332e-01	5.058823823928833008e-01	4.745098054409027100e-01
6.352941393852233887e-01	6.784313917160034180e-01	7.058823704719543457e-01	7.529411911964416504e-01	6.862745285034179688e-01	7.058823704719543457e-01	7.058823704719543457e-01	7.176470756530761719e-01	4.980392158031463623e-01	4.117647111415863037e-01	4.666666686534881592e-01	5.098039507865905762e-01	6.470588445663452148e-01	7.372549176216125488e-01	7.529411911964416504e-01	6.901960968971252441e-01	6.745098233222961426e-01	6.941176652908325195e-01	7.411764860153198242e-01	7.686274647712707520e-01	7.411764860153198242e-01	7.294117808341979980e-01	7.098039388656616211e-01	6.588235497474670410e-01	5.490196347236633301e-01	3.921568691730499268e-01	3.372549116611480713e-01	3.882353007793426514e-01	5.411764979362487793e-01	6.470588445663452148e-01	5.803921818733215332e-01	5.764706134796142578e-01
6.000000238418579102e-01	6.470588445663452148e-01	6.666666865348815918e-01	6.980392336845397949e-01	7.098039388656616211e-01	7.254902124404907227e-01	6.941176652908325195e-01	6.980392336845397949e-01	6.549019813537597656e-01	5.490196347236633301e-01	3.882353007793426514e-01	4.078431427478790283e-01	5.529412031173706055e-01	6.745098233222961426e-01	7.254902124404907227e-01	7.137255072593688965e-01	6.784313917160034180e-01	7.098039388656616211e-01	7.921568751335144043e-01	8.039215803146362305e-01	7.490196228027343750e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.352941393852233887e-01	5.529412031173706055e-01	4.392156898975372314e-01	3.254902064800262451e-01	3.372549116611480713e-01	5.411764979362487793e-01	6.588235497474670410e-01	5.960784554481506348e-01	6.196078658103942871e-01
6.000000238418579102e-01	6.274510025978088379e-01	6.000000238418579102e-01	6.156862974166870117e-01	7.058823704719543457e-01	6.588235497474670410e-01	6.156862974166870117e-01	6.705882549285888672e-01	7.137255072593688965e-01	6.549019813537597656e-01	5.490196347236633301e-01	4.196078479290008545e-01	4.666666686534881592e-01	5.294117927551269531e-01	6.000000238418579102e-01	6.117647290229797363e-01	6.705882549285888672e-01	7.725490331649780273e-01	8.392156958580017090e-01	8.588235378265380859e-01	8.549019694328308105e-01	7.411764860153198242e-01	6.549019813537597656e-01	6.470588445663452148e-01	5.764706134796142578e-01	5.098039507865905762e-01	3.333333432674407959e-01	2.823529541492462158e-01	5.098039507865905762e-01	6.666666865348815918e-01	6.352941393852233887e-01	6.078431606292724609e-01
6.313725709915161133e-01	6.196078658103942871e-01	6.588235497474670410e-01	7.019608020782470703e-01	6.823529601097106934e-01	6.078431606292724609e-01	5.882353186607360840e-01	6.274510025978088379e-01	6.666666865348815918e-01	5.647059082984924316e-01	3.921568691730499268e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.333333432674407959e-01	4.549019634723663330e-01	5.725490450859069824e-01	7.215686440467834473e-01	8.156862854957580566e-01	8.549019694328308105e-01	8.745098114013671875e-01	8.980392217636108398e-01	8.352941274642944336e-01	6.980392336845397949e-01	6.431372761726379395e-01	5.921568870544433594e-01	5.333333611488342285e-01	4.117647111415863037e-01	3.921568691730499268e-01	5.372549295425415039e-01	5.960784554481506348e-01	6.000000238418579102e-01	6.156862974166870117e-01
6.509804129600524902e-01	6.352941393852233887e-01	6.549019813537597656e-01	6.823529601097106934e-01	6.666666865348815918e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.196078658103942871e-01	6.509804129600524902e-01	5.254902243614196777e-01	3.019607961177825928e-01	1.529411822557449341e-01	1.333333402872085571e-01	2.156862765550613403e-01	3.803921639919281006e-01	5.960784554481506348e-01	7.568627595901489258e-01	7.960784435272216797e-01	8.392156958580017090e-01	8.745098114013671875e-01	9.019607901573181152e-01	8.823529481887817383e-01	7.686274647712707520e-01	6.588235497474670410e-01	5.843137502670288086e-01	5.019608139991760254e-01	4.588235318660736084e-01	5.647059082984924316e-01	6.078431606292724609e-01	5.843137502670288086e-01	5.882353186607360840e-01	6.196078658103942871e-01
6.470588445663452148e-01	6.431372761726379395e-01	6.823529601097106934e-01	6.901960968971252441e-01	6.666666865348815918e-01	6.470588445663452148e-01	6.784313917160034180e-01	6.313725709915161133e-01	6.352941393852233887e-01	5.686274766921997070e-01	4.078431427478790283e-01	1.725490242242813110e-01	5.490196123719215393e-02	1.372549086809158325e-01	3.803921639919281006e-01	6.313725709915161133e-01	7.215686440467834473e-01	7.176470756530761719e-01	7.803921699523925781e-01	8.470588326454162598e-01	8.901960849761962891e-01	8.901960849761962891e-01	8.039215803146362305e-01	6.666666865348815918e-01	5.686274766921997070e-01	5.254902243614196777e-01	4.862745106220245361e-01	5.764706134796142578e-01	5.921568870544433594e-01	5.960784554481506348e-01	6.274510025978088379e-01	6.000000238418579102e-01
6.274510025978088379e-01	6.078431606292724609e-01	6.745098233222961426e-01	6.901960968971252441e-01	6.431372761726379395e-01	6.549019813537597656e-01	7.019608020782470703e-01	6.352941393852233887e-01	6.392157077789306641e-01	6.000000238418579102e-01	5.137255191802978516e-01	4.000000059604644775e-01	2.078431397676467896e-01	1.607843190431594849e-01	3.294117748737335205e-01	6.156862974166870117e-01	6.980392336845397949e-01	7.019608020782470703e-01	7.607843279838562012e-01	8.117647171020507812e-01	8.352941274642944336e-01	8.823529481887817383e-01	8.549019694328308105e-01	6.941176652908325195e-01	6.156862974166870117e-01	6.509804129600524902e-01	6.039215922355651855e-01	6.078431606292724609e-01	6.039215922355651855e-01	6.862745285034179688e-01	7.764706015586853027e-01	7.411764860153198242e-01
5.686274766921997070e-01	6.431372761726379395e-01	6.980392336845397949e-01	6.588235497474670410e-01	6.235294342041015625e-01	6.000000238418579102e-01	6.235294342041015625e-01	6.470588445663452148e-01	6.705882549285888672e-01	6.000000238418579102e-01	5.568627715110778809e-01	5.490196347236633301e-01	4.901960790157318115e-01	3.921568691730499268e-01	3.725490272045135498e-01	5.725490450859069824e-01	6.784313917160034180e-01	7.098039388656616211e-01	7.607843279838562012e-01	7.607843279838562012e-01	7.490196228027343750e-01	8.666666746139526367e-01	8.941176533699035645e-01	7.333333492279052734e-01	6.078431606292724609e-01	5.372549295425415039e-01	5.176470875740051270e-01	4.980392158031463623e-01	6.156862974166870117e-01	7.098039388656616211e-01	7.803921699523925781e-01	8.274509906768798828e-01
6.431372761726379395e-01	7.294117808341979980e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.019608020782470703e-01	6.078431606292724609e-01	6.117647290229797363e-01	6.156862974166870117e-01	6.588235497474670410e-01	6.470588445663452148e-01	6.078431606292724609e-01	5.725490450859069824e-01	5.058823823928833008e-01	5.333333611488342285e-01	5.411764979362487793e-01	6.196078658103942871e-01	6.941176652908325195e-01	7.411764860153198242e-01	7.960784435272216797e-01	7.960784435272216797e-01	7.098039388656616211e-01	7.568627595901489258e-01	8.000000119209289551e-01	6.862745285034179688e-01	5.294117927551269531e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.764705955982208252e-01	5.333333611488342285e-01	7.529411911964416504e-01	8.235294222831726074e-01
6.705882549285888672e-01	6.941176652908325195e-01	8.470588326454162598e-01	9.019607901573181152e-01	5.764706134796142578e-01	3.960784375667572021e-01	5.647059082984924316e-01	6.666666865348815918e-01	6.666666865348815918e-01	5.882353186607360840e-01	5.215686559677124023e-01	5.647059082984924316e-01	4.588235318660736084e-01	5.647059082984924316e-01	6.000000238418579102e-01	6.823529601097106934e-01	7.490196228027343750e-01	8.274509906768798828e-01	8.745098114013671875e-01	8.666666746139526367e-01	8.039215803146362305e-01	6.862745285034179688e-01	6.156862974166870117e-01	5.568627715110778809e-01	5.607843399047851562e-01	3.450980484485626221e-01	2.901960909366607666e-01	2.039215713739395142e-01	1.372549086809158325e-01	1.725490242242813110e-01	5.098039507865905762e-01	6.941176652908325195e-01
5.686274766921997070e-01	6.470588445663452148e-01	7.686274647712707520e-01	7.137255072593688965e-01	4.313725531101226807e-01	3.058823645114898682e-01	4.666666686534881592e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.196078658103942871e-01	5.137255191802978516e-01	5.333333611488342285e-01	4.392156898975372314e-01	4.823529422283172607e-01	5.882353186607360840e-01	7.098039388656616211e-01	8.000000119209289551e-01	8.705882430076599121e-01	8.784313797950744629e-01	9.019607901573181152e-01	9.058823585510253906e-01	8.000000119209289551e-01	6.196078658103942871e-01	5.490196347236633301e-01	5.019608139991760254e-01	3.568627536296844482e-01	2.705882489681243896e-01	1.725490242242813110e-01	8.235294371843338013e-02	1.058823540806770325e-01	3.490196168422698975e-01	5.294117927551269531e-01
5.254902243614196777e-01	6.156862974166870117e-01	7.019608020782470703e-01	5.647059082984924316e-01	4.470588266849517822e-01	4.705882370471954346e-01	5.215686559677124023e-01	5.647059082984924316e-01	5.294117927551269531e-01	5.607843399047851562e-01	4.470588266849517822e-01	2.745098173618316650e-01	3.686274588108062744e-01	5.803921818733215332e-01	7.333333492279052734e-01	8.196078538894653320e-01	8.196078538894653320e-01	7.882353067398071289e-01	8.000000119209289551e-01	8.666666746139526367e-01	9.019607901573181152e-01	9.098039269447326660e-01	7.764706015586853027e-01	5.725490450859069824e-01	4.235294163227081299e-01	2.588235437870025635e-01	2.352941185235977173e-01	2.000000029802322388e-01	1.176470592617988586e-01	1.921568661928176880e-01	4.352941215038299561e-01	5.450980663299560547e-01
4.235294163227081299e-01	6.117647290229797363e-01	7.137255072593688965e-01	5.843137502670288086e-01	4.313725531101226807e-01	4.549019634723663330e-01	5.058823823928833008e-01	5.686274766921997070e-01	5.647059082984924316e-01	5.098039507865905762e-01	4.000000059604644775e-01	1.137254908680915833e-01	4.000000059604644775e-01	7.254902124404907227e-01	7.725490331649780273e-01	7.529411911964416504e-01	7.254902124404907227e-01	7.215686440467834473e-01	7.019608020782470703e-01	7.137255072593688965e-01	8.000000119209289551e-01	9.333333373069763184e-01	9.098039269447326660e-01	7.019608020782470703e-01	4.078431427478790283e-01	1.921568661928176880e-01	2.313725501298904419e-01	2.196078449487686157e-01	1.803921610116958618e-01	2.980392277240753174e-01	6.117647290229797363e-01	6.313725709915161133e-01
4.588235318660736084e-01	4.588235318660736084e-01	5.058823823928833008e-01	5.294117927551269531e-01	4.000000059604644775e-01	3.450980484485626221e-01	4.078431427478790283e-01	5.019608139991760254e-01	5.254902243614196777e-01	4.705882370471954346e-01	3.215686380863189697e-01	1.333333402872085571e-01	3.960784375667572021e-01	6.588235497474670410e-01	7.137255072593688965e-01	7.176470756530761719e-01	6.862745285034179688e-01	7.725490331649780273e-01	8.470588326454162598e-01	6.000000238418579102e-01	7.411764860153198242e-01	9.294117689132690430e-01	8.980392217636108398e-01	7.607843279838562012e-01	4.117647111415863037e-01	2.078431397676467896e-01	2.588235437870025635e-01	2.784313857555389404e-01	3.098039329051971436e-01	5.490196347236633301e-01	6.588235497474670410e-01	6.941176652908325195e-01
6.509804129600524902e-01	5.215686559677124023e-01	4.274509847164154053e-01	3.882353007793426514e-01	4.117647111415863037e-01	3.490196168422698975e-01	3.529411852359771729e-01	3.764705955982208252e-01	3.960784375667572021e-01	3.921568691730499268e-01	2.117647081613540649e-01	1.647058874368667603e-01	3.882353007793426514e-01	4.941176474094390869e-01	6.235294342041015625e-01	7.098039388656616211e-01	6.509804129600524902e-01	6.980392336845397949e-01	6.901960968971252441e-01	2.784313857555389404e-01	4.470588266849517822e-01	8.117647171020507812e-01	8.784313797950744629e-01	7.960784435272216797e-01	5.333333611488342285e-01	2.705882489681243896e-01	1.960784345865249634e-01	3.843137323856353760e-01	5.333333611488342285e-01	6.431372761726379395e-01	5.882353186607360840e-01	5.921568870544433594e-01
6.823529601097106934e-01	6.274510025978088379e-01	5.372549295425415039e-01	4.980392158031463623e-01	5.843137502670288086e-01	5.843137502670288086e-01	5.764706134796142578e-01	6.313725709915161133e-01	6.274510025978088379e-01	6.235294342041015625e-01	4.235294163227081299e-01	2.627451121807098389e-01	2.980392277240753174e-01	3.098039329051971436e-01	4.980392158031463623e-01	6.431372761726379395e-01	5.764706134796142578e-01	4.862745106220245361e-01	3.686274588108062744e-01	1.686274558305740356e-01	3.019607961177825928e-01	5.607843399047851562e-01	7.333333492279052734e-01	7.215686440467834473e-01	5.960784554481506348e-01	3.529411852359771729e-01	2.705882489681243896e-01	5.764706134796142578e-01	6.705882549285888672e-01	6.392157077789306641e-01	6.549019813537597656e-01	6.000000238418579102e-01
6.235294342041015625e-01	5.882353186607360840e-01	6.352941393852233887e-01	6.117647290229797363e-01	6.470588445663452148e-01	7.176470756530761719e-01	6.470588445663452148e-01	6.823529601097106934e-01	6.745098233222961426e-01	5.882353186607360840e-01	4.666666686534881592e-01	2.549019753932952881e-01	2.588235437870025635e-01	2.352941185235977173e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.078431427478790283e-01	2.980392277240753174e-01	2.039215713739395142e-01	3.098039329051971436e-01	3.490196168422698975e-01	3.333333432674407959e-01	5.098039507865905762e-01	5.294117927551269531e-01	5.725490450859069824e-01	5.176470875740051270e-01	4.509803950786590576e-01	6.078431606292724609e-01	6.392157077789306641e-01	5.882353186607360840e-01	5.803921818733215332e-01	6.862745285034179688e-01
6.196078658103942871e-01	6.352941393852233887e-01	7.254902124404907227e-01	6.352941393852233887e-01	6.274510025978088379e-01	7.176470756530761719e-01	6.862745285034179688e-01	7.294117808341979980e-01	6.823529601097106934e-01	4.980392158031463623e-01	3.686274588108062744e-01	2.705882489681243896e-01	2.980392277240753174e-01	2.313725501298904419e-01	2.588235437870025635e-01	2.666666805744171143e-01	3.098039329051971436e-01	2.941176593303680420e-01	3.058823645114898682e-01	5.215686559677124023e-01	6.352941393852233887e-01	5.254902243614196777e-01	4.901960790157318115e-01	5.137255191802978516e-01	5.450980663299560547e-01	6.156862974166870117e-01	6.549019813537597656e-01	7.098039388656616211e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.235294342041015625e-01	6.666666865348815918e-01
6.666666865348815918e-01	7.019608020782470703e-01	7.254902124404907227e-01	6.431372761726379395e-01	6.588235497474670410e-01	7.019608020782470703e-01	6.000000238418579102e-01	6.823529601097106934e-01	5.921568870544433594e-01	3.921568691730499268e-01	3.372549116611480713e-01	3.725490272045135498e-01	3.058823645114898682e-01	2.745098173618316650e-01	2.078431397676467896e-01	3.019607961177825928e-01	4.039215743541717529e-01	4.274509847164154053e-01	4.705882370471954346e-01	5.294117927551269531e-01	6.901960968971252441e-01	6.274510025978088379e-01	5.843137502670288086e-01	6.078431606292724609e-01	5.960784554481506348e-01	6.156862974166870117e-01	7.568627595901489258e-01	7.294117808341979980e-01	6.392157077789306641e-01	5.960784554481506348e-01	6.313725709915161133e-01	6.509804129600524902e-01
7.058823704719543457e-01	6.352941393852233887e-01	7.294117808341979980e-01	6.862745285034179688e-01	7.137255072593688965e-01	6.745098233222961426e-01	7.137255072593688965e-01	7.058823704719543457e-01	5.215686559677124023e-01	2.823529541492462158e-01	3.568627536296844482e-01	4.392156898975372314e-01	3.450980484485626221e-01	3.254902064800262451e-01	2.745098173618316650e-01	3.058823645114898682e-01	4.274509847164154053e-01	4.000000059604644775e-01	3.882353007793426514e-01	3.568627536296844482e-01	4.196078479290008545e-01	4.117647111415863037e-01	5.764706134796142578e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.274510025978088379e-01	8.313725590705871582e-01	7.490196228027343750e-01	6.509804129600524902e-01	6.039215922355651855e-01	7.137255072593688965e-01	7.137255072593688965e-01
7.019608020782470703e-01	6.705882549285888672e-01	7.803921699523925781e-01	7.333333492279052734e-01	6.784313917160034180e-01	7.568627595901489258e-01	8.000000119209289551e-01	6.549019813537597656e-01	4.627451002597808838e-01	3.176470696926116943e-01	4.431372582912445068e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.235294163227081299e-01	3.568627536296844482e-01	2.588235437870025635e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.235294133424758911e-01	2.196078449487686157e-01	2.431372553110122681e-01	3.529411852359771729e-01	5.568627715110778809e-01	6.901960968971252441e-01	7.725490331649780273e-01	7.137255072593688965e-01	8.235294222831726074e-01	7.490196228027343750e-01	6.039215922355651855e-01	6.078431606292724609e-01	7.098039388656616211e-01	7.137255072593688965e-01
6.627451181411743164e-01	6.784313917160034180e-01	8.235294222831726074e-01	6.823529601097106934e-01	5.882353186607360840e-01	7.882353067398071289e-01	8.117647171020507812e-01	6.078431606292724609e-01	5.647059082984924316e-01	5.019608139991760254e-01	5.411764979362487793e-01	4.862745106220245361e-01	5.215686559677124023e-01	4.823529422283172607e-01	3.960784375667572021e-01	3.058823645114898682e-01	3.058823645114898682e-01	2.627451121807098389e-01	1.686274558305740356e-01	1.568627506494522095e-01	2.235294133424758911e-01	3.450980484485626221e-01	5.529412031173706055e-01	7.411764860153198242e-01	8.196078538894653320e-01	7.137255072593688965e-01	7.725490331649780273e-01	7.725490331649780273e-01	6.274510025978088379e-01	7.137255072593688965e-01	7.921568751335144043e-01	7.098039388656616211e-01
7.607843279838562012e-01	6.745098233222961426e-01	7.725490331649780273e-01	6.823529601097106934e-01	6.431372761726379395e-01	7.372549176216125488e-01	7.647058963775634766e-01	7.725490331649780273e-01	7.450980544090270996e-01	6.666666865348815918e-01	6.117647290229797363e-01	5.568627715110778809e-01	6.156862974166870117e-01	6.000000238418579102e-01	4.313725531101226807e-01	2.705882489681243896e-01	2.196078449487686157e-01	1.647058874368667603e-01	1.294117718935012817e-01	4.705882444977760315e-02	1.098039224743843079e-01	1.803921610116958618e-01	3.411764800548553467e-01	7.529411911964416504e-01	8.392156958580017090e-01	7.254902124404907227e-01	7.137255072593688965e-01	8.627451062202453613e-01	8.039215803146362305e-01	7.647058963775634766e-01	7.529411911964416504e-01	6.705882549285888672e-01
7.490196228027343750e-01	7.215686440467834473e-01	7.254902124404907227e-01	6.588235497474670410e-01	7.764706015586853027e-01	7.882353067398071289e-01	7.529411911964416504e-01	7.137255072593688965e-01	6.274510025978088379e-01	6.274510025978088379e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.901960968971252441e-01	6.431372761726379395e-01	4.117647111415863037e-01	2.666666805744171143e-01	2.039215713739395142e-01	1.450980454683303833e-01	9.803921729326248169e-02	9.411764889955520630e-02	1.725490242242813110e-01	2.941176593303680420e-01	2.313725501298904419e-01	4.745098054409027100e-01	7.725490331649780273e-01	8.078431487083435059e-01	7.294117808341979980e-01	7.411764860153198242e-01	7.019608020782470703e-01	5.921568870544433594e-01	6.862745285034179688e-01	6.235294342041015625e-01
6.274510025978088379e-01	5.725490450859069824e-01	6.313725709915161133e-01	6.235294342041015625e-01	6.666666865348815918e-01	7.921568751335144043e-01	6.588235497474670410e-01	6.078431606292724609e-01	6.235294342041015625e-01	6.588235497474670410e-01	7.019608020782470703e-01	6.862745285034179688e-01	6.431372761726379395e-01	5.215686559677124023e-01	4.627451002597808838e-01	6.039215922355651855e-01	4.901960790157318115e-01	4.470588266849517822e-01	4.980392158031463623e-01	5.686274766921997070e-01	6.235294342041015625e-01	6.901960968971252441e-01	6.078431606292724609e-01	4.941176474094390869e-01	5.058823823928833008e-01	7.137255072593688965e-01	7.411764860153198242e-01	6.235294342041015625e-01	6.117647290229797363e-01	6.509804129600524902e-01	7.215686440467834473e-01	6.666666865348815918e-01
5.450980663299560547e-01	4.745098054409027100e-01	5.254902243614196777e-01	4.784313738346099854e-01	5.098039507865905762e-01	6.980392336845397949e-01	6.862745285034179688e-01	7.058823704719543457e-01	7.686274647712707520e-01	6.549019813537597656e-01	5.137255191802978516e-01	5.725490450859069824e-01	6.274510025978088379e-01	5.882353186607360840e-01	6.862745285034179688e-01	7.647058963775634766e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.843137383460998535e-01	8.274509906768798828e-01	7.450980544090270996e-01	8.196078538894653320e-01	7.686274647712707520e-01	7.490196228027343750e-01	5.764706134796142578e-01	6.000000238418579102e-01	6.980392336845397949e-01	6.980392336845397949e-01	6.784313917160034180e-01	6.470588445663452148e-01	7.215686440467834473e-01	7.803921699523925781e-01


==> Cifra_figuretem/0.039/originaldataRed4.0.txt <==
4.705882370471954346e-01	3.254902064800262451e-01	2.431372553110122681e-01	1.882352977991104126e-01	3.372549116611480713e-01	5.882353186607360840e-01	5.333333611488342285e-01	3.921568691730499268e-01	3.647058904170989990e-01	4.039215743541717529e-01	5.137255191802978516e-01	4.313725531101226807e-01	3.058823645114898682e-01	2.745098173618316650e-01	2.666666805744171143e-01	2.117647081613540649e-01	1.921568661928176880e-01	3.058823645114898682e-01	5.921568870544433594e-01	7.372549176216125488e-01	6.901960968971252441e-01	5.137255191802978516e-01	3.647058904170989990e-01	2.745098173618316650e-01	2.705882489681243896e-01	3.725490272045135498e-01	4.235294163227081299e-01	4.980392158031463623e-01	5.450980663299560547e-01	3.921568691730499268e-01	3.803921639919281006e-01	5.176470875740051270e-01
3.803921639919281006e-01	3.058823645114898682e-01	2.784313857555389404e-01	2.274509817361831665e-01	3.098039329051971436e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.117647111415863037e-01	4.352941215038299561e-01	3.921568691730499268e-01	4.901960790157318115e-01	3.607843220233917236e-01	2.431372553110122681e-01	2.313725501298904419e-01	2.000000029802322388e-01	2.078431397676467896e-01	1.921568661928176880e-01	3.058823645114898682e-01	5.843137502670288086e-01	6.000000238418579102e-01	4.862745106220245361e-01	3.372549116611480713e-01	2.666666805744171143e-01	2.313725501298904419e-01	2.470588237047195435e-01	3.294117748737335205e-01	4.000000059604644775e-01	5.176470875740051270e-01	5.725490450859069824e-01	4.901960790157318115e-01	4.509803950786590576e-01	5.372549295425415039e-01
3.137255012989044189e-01	2.431372553110122681e-01	3.019607961177825928e-01	3.215686380863189697e-01	3.294117748737335205e-01	3.647058904170989990e-01	3.294117748737335205e-01	3.529411852359771729e-01	4.313725531101226807e-01	4.156862795352935791e-01	4.431372582912445068e-01	2.745098173618316650e-01	2.627451121807098389e-01	2.509804069995880127e-01	2.000000029802322388e-01	2.000000029802322388e-01	1.803921610116958618e-01	2.509804069995880127e-01	3.921568691730499268e-01	3.686274588108062744e-01	3.019607961177825928e-01	2.274509817361831665e-01	2.313725501298904419e-01	2.274509817361831665e-01	2.705882489681243896e-01	3.568627536296844482e-01	4.274509847164154053e-01	4.901960790157318115e-01	5.882353186607360840e-01	6.000000238418579102e-01	5.725490450859069824e-01	6.509804129600524902e-01
2.313725501298904419e-01	1.725490242242813110e-01	3.411764800548553467e-01	4.235294163227081299e-01	4.117647111415863037e-01	3.764705955982208252e-01	2.901960909366607666e-01	3.176470696926116943e-01	4.705882370471954346e-01	5.921568870544433594e-01	4.862745106220245361e-01	2.745098173618316650e-01	2.901960909366607666e-01	2.431372553110122681e-01	2.078431397676467896e-01	1.882352977991104126e-01	1.490196138620376587e-01	1.725490242242813110e-01	2.274509817361831665e-01	2.784313857555389404e-01	2.980392277240753174e-01	2.156862765550613403e-01	2.823529541492462158e-01	2.784313857555389404e-01	3.803921639919281006e-01	5.450980663299560547e-01	5.490196347236633301e-01	4.745098054409027100e-01	6.235294342041015625e-01	7.254902124404907227e-01	7.098039388656616211e-01	7.490196228027343750e-01
1.960784345865249634e-01	1.921568661928176880e-01	3.960784375667572021e-01	5.372549295425415039e-01	4.862745106220245361e-01	4.156862795352935791e-01	3.176470696926116943e-01	4.705882370471954346e-01	6.509804129600524902e-01	7.176470756530761719e-01	4.941176474094390869e-01	3.450980484485626221e-01	3.843137323856353760e-01	2.156862765550613403e-01	2.078431397676467896e-01	2.000000029802322388e-01	1.529411822557449341e-01	1.450980454683303833e-01	2.000000029802322388e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.156862765550613403e-01	3.058823645114898682e-01	4.000000059604644775e-01	5.215686559677124023e-01	6.627451181411743164e-01	6.117647290229797363e-01	4.549019634723663330e-01	6.039215922355651855e-01	8.313725590705871582e-01	7.960784435272216797e-01	6.941176652908325195e-01
2.392156869173049927e-01	2.509804069995880127e-01	3.764705955982208252e-01	6.588235497474670410e-01	7.411764860153198242e-01	7.137255072593688965e-01	6.039215922355651855e-01	6.431372761726379395e-01	8.078431487083435059e-01	8.117647171020507812e-01	4.588235318660736084e-01	4.509803950786590576e-01	5.764706134796142578e-01	3.058823645114898682e-01	2.549019753932952881e-01	2.235294133424758911e-01	1.960784345865249634e-01	1.686274558305740356e-01	2.117647081613540649e-01	2.666666805744171143e-01	2.431372553110122681e-01	3.176470696926116943e-01	3.803921639919281006e-01	5.882353186607360840e-01	6.862745285034179688e-01	7.137255072593688965e-01	6.274510025978088379e-01	5.254902243614196777e-01	6.862745285034179688e-01	8.627451062202453613e-01	7.529411911964416504e-01	4.941176474094390869e-01
3.647058904170989990e-01	3.607843220233917236e-01	3.686274588108062744e-01	6.705882549285888672e-01	9.058823585510253906e-01	8.666666746139526367e-01	8.235294222831726074e-01	6.627451181411743164e-01	6.431372761726379395e-01	6.705882549285888672e-01	5.568627715110778809e-01	6.588235497474670410e-01	6.627451181411743164e-01	3.960784375667572021e-01	2.627451121807098389e-01	2.235294133424758911e-01	2.431372553110122681e-01	2.666666805744171143e-01	3.529411852359771729e-01	3.450980484485626221e-01	2.235294133424758911e-01	3.607843220233917236e-01	5.843137502670288086e-01	6.941176652908325195e-01	7.333333492279052734e-01	7.450980544090270996e-01	6.627451181411743164e-01	6.313725709915161133e-01	7.568627595901489258e-01	8.235294222831726074e-01	6.313725709915161133e-01	4.078431427478790283e-01
4.313725531101226807e-01	4.235294163227081299e-01	4.235294163227081299e-01	6.705882549285888672e-01	8.862745165824890137e-01	8.745098114013671875e-01	8.666666746139526367e-01	6.313725709915161133e-01	4.352941215038299561e-01	5.215686559677124023e-01	6.470588445663452148e-01	6.470588445663452148e-01	5.372549295425415039e-01	4.156862795352935791e-01	2.705882489681243896e-01	2.235294133424758911e-01	2.941176593303680420e-01	3.843137323856353760e-01	4.745098054409027100e-01	3.764705955982208252e-01	2.196078449487686157e-01	3.647058904170989990e-01	6.196078658103942871e-01	6.039215922355651855e-01	6.666666865348815918e-01	6.862745285034179688e-01	6.470588445663452148e-01	5.960784554481506348e-01	7.215686440467834473e-01	7.294117808341979980e-01	5.215686559677124023e-01	4.352941215038299561e-01
3.803921639919281006e-01	3.647058904170989990e-01	4.313725531101226807e-01	7.176470756530761719e-01	8.784313797950744629e-01	8.352941274642944336e-01	7.490196228027343750e-01	4.313725531101226807e-01	3.764705955982208252e-01	5.490196347236633301e-01	5.803921818733215332e-01	4.745098054409027100e-01	3.764705955982208252e-01	4.313725531101226807e-01	3.803921639919281006e-01	2.392156869173049927e-01	2.745098173618316650e-01	3.921568691730499268e-01	4.274509847164154053e-01	3.960784375667572021e-01	3.215686380863189697e-01	4.784313738346099854e-01	4.549019634723663330e-01	4.235294163227081299e-01	4.745098054409027100e-01	5.490196347236633301e-01	5.882353186607360840e-01	4.823529422283172607e-01	6.352941393852233887e-01	6.117647290229797363e-01	4.274509847164154053e-01	4.000000059604644775e-01
4.000000059604644775e-01	4.078431427478790283e-01	4.549019634723663330e-01	6.980392336845397949e-01	8.078431487083435059e-01	6.666666865348815918e-01	6.274510025978088379e-01	3.803921639919281006e-01	3.921568691730499268e-01	4.784313738346099854e-01	4.078431427478790283e-01	3.333333432674407959e-01	2.705882489681243896e-01	3.725490272045135498e-01	4.156862795352935791e-01	2.745098173618316650e-01	2.823529541492462158e-01	4.313725531101226807e-01	4.588235318660736084e-01	4.784313738346099854e-01	4.235294163227081299e-01	5.254902243614196777e-01	3.333333432674407959e-01	2.784313857555389404e-01	3.176470696926116943e-01	4.705882370471954346e-01	6.000000238418579102e-01	4.352941215038299561e-01	5.529412031173706055e-01	6.117647290229797363e-01	5.333333611488342285e-01	4.039215743541717529e-01
4.392156898975372314e-01	4.509803950786590576e-01	5.254902243614196777e-01	7.019608020782470703e-01	7.176470756530761719e-01	4.862745106220245361e-01	4.313725531101226807e-01	3.882353007793426514e-01	4.509803950786590576e-01	4.235294163227081299e-01	2.745098173618316650e-01	2.352941185235977173e-01	2.078431397676467896e-01	2.392156869173049927e-01	2.823529541492462158e-01	2.666666805744171143e-01	3.098039329051971436e-01	4.862745106220245361e-01	4.274509847164154053e-01	4.509803950786590576e-01	4.000000059604644775e-01	4.039215743541717529e-01	2.745098173618316650e-01	1.960784345865249634e-01	3.607843220233917236e-01	5.019608139991760254e-01	5.647059082984924316e-01	4.941176474094390869e-01	4.941176474094390869e-01	5.960784554481506348e-01	6.392157077789306641e-01	4.313725531101226807e-01
3.843137323856353760e-01	3.568627536296844482e-01	4.941176474094390869e-01	6.901960968971252441e-01	5.529412031173706055e-01	3.843137323856353760e-01	3.568627536296844482e-01	4.117647111415863037e-01	4.784313738346099854e-01	3.568627536296844482e-01	2.235294133424758911e-01	2.078431397676467896e-01	2.470588237047195435e-01	3.294117748737335205e-01	3.372549116611480713e-01	2.980392277240753174e-01	3.215686380863189697e-01	4.039215743541717529e-01	2.274509817361831665e-01	2.588235437870025635e-01	2.392156869173049927e-01	2.313725501298904419e-01	2.156862765550613403e-01	2.039215713739395142e-01	4.196078479290008545e-01	5.176470875740051270e-01	5.294117927551269531e-01	6.039215922355651855e-01	4.627451002597808838e-01	4.470588266849517822e-01	4.784313738346099854e-01	3.333333432674407959e-01
3.647058904170989990e-01	2.431372553110122681e-01	4.392156898975372314e-01	7.215686440467834473e-01	4.901960790157318115e-01	4.117647111415863037e-01	4.039215743541717529e-01	4.431372582912445068e-01	4.941176474094390869e-01	3.686274588108062744e-01	2.588235437870025635e-01	2.549019753932952881e-01	3.372549116611480713e-01	5.098039507865905762e-01	4.431372582912445068e-01	3.058823645114898682e-01	2.862745225429534912e-01	3.176470696926116943e-01	2.117647081613540649e-01	1.960784345865249634e-01	1.607843190431594849e-01	1.647058874368667603e-01	1.764705926179885864e-01	2.000000029802322388e-01	4.431372582912445068e-01	6.117647290229797363e-01	5.019608139991760254e-01	5.254902243614196777e-01	4.196078479290008545e-01	3.686274588108062744e-01	3.294117748737335205e-01	2.549019753932952881e-01
3.960784375667572021e-01	2.392156869173049927e-01	3.843137323856353760e-01	7.019608020782470703e-01	5.529412031173706055e-01	4.588235318660736084e-01	4.431372582912445068e-01	4.588235318660736084e-01	4.941176474094390869e-01	4.156862795352935791e-01	3.372549116611480713e-01	3.372549116611480713e-01	4.078431427478790283e-01	6.156862974166870117e-01	4.156862795352935791e-01	2.431372553110122681e-01	2.156862765550613403e-01	2.352941185235977173e-01	2.509804069995880127e-01	2.823529541492462158e-01	2.235294133424758911e-01	2.039215713739395142e-01	1.921568661928176880e-01	2.196078449487686157e-01	4.078431427478790283e-01	5.960784554481506348e-01	4.352941215038299561e-01	3.568627536296844482e-01	2.862745225429534912e-01	2.666666805744171143e-01	2.509804069995880127e-01	2.235294133424758911e-01
3.372549116611480713e-01	2.666666805744171143e-01	3.647058904170989990e-01	5.686274766921997070e-01	5.647059082984924316e-01	5.960784554481506348e-01	5.372549295425415039e-01	4.588235318660736084e-01	4.666666686534881592e-01	3.843137323856353760e-01	3.294117748737335205e-01	3.764705955982208252e-01	4.039215743541717529e-01	5.176470875740051270e-01	3.019607961177825928e-01	1.960784345865249634e-01	1.960784345865249634e-01	2.117647081613540649e-01	2.196078449487686157e-01	3.294117748737335205e-01	3.019607961177825928e-01	3.215686380863189697e-01	2.705882489681243896e-01	2.235294133424758911e-01	2.862745225429534912e-01	4.196078479290008545e-01	3.803921639919281006e-01	2.509804069995880127e-01	2.078431397676467896e-01	2.156862765550613403e-01	2.000000029802322388e-01	1.843137294054031372e-01
3.529411852359771729e-01	3.176470696926116943e-01	3.960784375667572021e-01	4.156862795352935791e-01	5.098039507865905762e-01	8.431372642517089844e-01	6.862745285034179688e-01	4.705882370471954346e-01	4.431372582912445068e-01	2.901960909366607666e-01	2.627451121807098389e-01	3.450980484485626221e-01	3.254902064800262451e-01	3.960784375667572021e-01	2.627451121807098389e-01	2.000000029802322388e-01	2.156862765550613403e-01	2.156862765550613403e-01	2.235294133424758911e-01	2.980392277240753174e-01	2.627451121807098389e-01	3.607843220233917236e-01	3.411764800548553467e-01	2.627451121807098389e-01	2.941176593303680420e-01	3.647058904170989990e-01	3.607843220233917236e-01	1.725490242242813110e-01	2.000000029802322388e-01	2.117647081613540649e-01	1.764705926179885864e-01	1.725490242242813110e-01
4.509803950786590576e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.607843220233917236e-01	4.588235318660736084e-01	8.941176533699035645e-01	9.019607901573181152e-01	6.745098233222961426e-01	4.784313738346099854e-01	2.901960909366607666e-01	2.666666805744171143e-01	3.254902064800262451e-01	2.941176593303680420e-01	3.019607961177825928e-01	2.117647081613540649e-01	2.117647081613540649e-01	2.431372553110122681e-01	2.431372553110122681e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.058823645114898682e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.411764800548553467e-01	4.470588266849517822e-01	5.254902243614196777e-01	4.392156898975372314e-01	1.960784345865249634e-01	2.588235437870025635e-01	2.588235437870025635e-01	1.882352977991104126e-01	1.882352977991104126e-01
4.196078479290008545e-01	3.686274588108062744e-01	3.490196168422698975e-01	3.137255012989044189e-01	4.627451002597808838e-01	8.980392217636108398e-01	9.411764740943908691e-01	8.039215803146362305e-01	5.450980663299560547e-01	3.176470696926116943e-01	2.862745225429534912e-01	4.313725531101226807e-01	4.313725531101226807e-01	2.862745225429534912e-01	2.156862765550613403e-01	2.117647081613540649e-01	2.666666805744171143e-01	3.137255012989044189e-01	3.843137323856353760e-01	4.745098054409027100e-01	5.098039507865905762e-01	4.705882370471954346e-01	3.450980484485626221e-01	3.490196168422698975e-01	5.098039507865905762e-01	6.901960968971252441e-01	4.901960790157318115e-01	2.705882489681243896e-01	2.901960909366607666e-01	2.823529541492462158e-01	1.882352977991104126e-01	1.921568661928176880e-01
3.529411852359771729e-01	2.941176593303680420e-01	2.745098173618316650e-01	3.215686380863189697e-01	5.176470875740051270e-01	9.098039269447326660e-01	9.215686321258544922e-01	8.549019694328308105e-01	6.000000238418579102e-01	2.980392277240753174e-01	2.705882489681243896e-01	4.549019634723663330e-01	5.294117927551269531e-01	3.294117748737335205e-01	2.352941185235977173e-01	2.392156869173049927e-01	3.647058904170989990e-01	4.470588266849517822e-01	3.921568691730499268e-01	4.745098054409027100e-01	5.803921818733215332e-01	5.647059082984924316e-01	4.549019634723663330e-01	4.470588266849517822e-01	5.215686559677124023e-01	6.196078658103942871e-01	5.137255191802978516e-01	3.372549116611480713e-01	3.176470696926116943e-01	2.862745225429534912e-01	1.921568661928176880e-01	2.117647081613540649e-01
3.294117748737335205e-01	3.450980484485626221e-01	3.215686380863189697e-01	3.921568691730499268e-01	5.960784554481506348e-01	9.254902005195617676e-01	9.333333373069763184e-01	8.862745165824890137e-01	6.156862974166870117e-01	2.784313857555389404e-01	2.431372553110122681e-01	3.529411852359771729e-01	3.921568691730499268e-01	2.901960909366607666e-01	1.921568661928176880e-01	2.196078449487686157e-01	3.960784375667572021e-01	5.215686559677124023e-01	4.509803950786590576e-01	5.176470875740051270e-01	6.470588445663452148e-01	6.627451181411743164e-01	5.882353186607360840e-01	5.647059082984924316e-01	5.215686559677124023e-01	4.823529422283172607e-01	4.627451002597808838e-01	3.960784375667572021e-01	4.588235318660736084e-01	4.117647111415863037e-01	3.098039329051971436e-01	3.607843220233917236e-01
3.803921639919281006e-01	4.745098054409027100e-01	4.313725531101226807e-01	4.705882370471954346e-01	6.745098233222961426e-01	9.450980424880981445e-01	9.294117689132690430e-01	8.862745165824890137e-01	6.000000238418579102e-01	3.058823645114898682e-01	2.313725501298904419e-01	2.588235437870025635e-01	2.666666805744171143e-01	2.509804069995880127e-01	2.039215713739395142e-01	2.313725501298904419e-01	3.803921639919281006e-01	5.215686559677124023e-01	5.843137502670288086e-01	6.588235497474670410e-01	6.509804129600524902e-01	5.803921818733215332e-01	5.490196347236633301e-01	5.098039507865905762e-01	5.411764979362487793e-01	4.745098054409027100e-01	5.176470875740051270e-01	4.941176474094390869e-01	4.392156898975372314e-01	3.568627536296844482e-01	3.647058904170989990e-01	4.862745106220245361e-01
5.215686559677124023e-01	5.568627715110778809e-01	4.745098054409027100e-01	4.392156898975372314e-01	6.470588445663452148e-01	9.411764740943908691e-01	9.098039269447326660e-01	8.666666746139526367e-01	5.882353186607360840e-01	3.490196168422698975e-01	2.313725501298904419e-01	2.196078449487686157e-01	2.745098173618316650e-01	2.823529541492462158e-01	3.098039329051971436e-01	4.549019634723663330e-01	6.235294342041015625e-01	6.039215922355651855e-01	5.333333611488342285e-01	4.745098054409027100e-01	5.058823823928833008e-01	4.823529422283172607e-01	4.588235318660736084e-01	4.313725531101226807e-01	3.921568691730499268e-01	4.000000059604644775e-01	5.254902243614196777e-01	4.666666686534881592e-01	3.450980484485626221e-01	2.980392277240753174e-01	2.980392277240753174e-01	2.980392277240753174e-01
5.843137502670288086e-01	5.568627715110778809e-01	5.490196347236633301e-01	4.901960790157318115e-01	6.509804129600524902e-01	9.529411792755126953e-01	9.215686321258544922e-01	8.470588326454162598e-01	6.078431606292724609e-01	3.686274588108062744e-01	2.549019753932952881e-01	2.235294133424758911e-01	2.274509817361831665e-01	2.549019753932952881e-01	3.215686380863189697e-01	3.843137323856353760e-01	4.470588266849517822e-01	4.705882370471954346e-01	4.588235318660736084e-01	4.039215743541717529e-01	4.705882370471954346e-01	4.235294163227081299e-01	3.803921639919281006e-01	3.882353007793426514e-01	3.294117748737335205e-01	3.098039329051971436e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.176470696926116943e-01	3.137255012989044189e-01	2.862745225429534912e-01	2.784313857555389404e-01
5.450980663299560547e-01	5.764706134796142578e-01	5.843137502670288086e-01	5.647059082984924316e-01	7.019608020782470703e-01	9.529411792755126953e-01	9.137254953384399414e-01	8.196078538894653320e-01	6.470588445663452148e-01	3.882353007793426514e-01	2.705882489681243896e-01	2.235294133424758911e-01	2.196078449487686157e-01	2.509804069995880127e-01	3.058823645114898682e-01	2.941176593303680420e-01	3.254902064800262451e-01	4.274509847164154053e-01	3.647058904170989990e-01	4.509803950786590576e-01	5.725490450859069824e-01	4.941176474094390869e-01	5.019608139991760254e-01	4.745098054409027100e-01	3.803921639919281006e-01	3.372549116611480713e-01	2.980392277240753174e-01	2.862745225429534912e-01	2.862745225429534912e-01	2.941176593303680420e-01	2.980392277240753174e-01	3.960784375667572021e-01
6.392157077789306641e-01	6.000000238418579102e-01	5.411764979362487793e-01	6.000000238418579102e-01	7.254902124404907227e-01	9.490196108818054199e-01	9.176470637321472168e-01	8.549019694328308105e-01	6.784313917160034180e-01	3.960784375667572021e-01	2.862745225429534912e-01	2.509804069995880127e-01	2.470588237047195435e-01	2.588235437870025635e-01	2.980392277240753174e-01	3.607843220233917236e-01	4.039215743541717529e-01	4.549019634723663330e-01	4.823529422283172607e-01	6.862745285034179688e-01	8.039215803146362305e-01	7.137255072593688965e-01	6.117647290229797363e-01	4.509803950786590576e-01	3.529411852359771729e-01	3.333333432674407959e-01	2.627451121807098389e-01	2.588235437870025635e-01	2.392156869173049927e-01	3.450980484485626221e-01	3.647058904170989990e-01	3.254902064800262451e-01
6.745098233222961426e-01	5.529412031173706055e-01	4.392156898975372314e-01	5.333333611488342285e-01	6.980392336845397949e-01	9.490196108818054199e-01	9.333333373069763184e-01	8.784313797950744629e-01	6.549019813537597656e-01	4.117647111415863037e-01	3.137255012989044189e-01	2.745098173618316650e-01	2.823529541492462158e-01	3.529411852359771729e-01	4.352941215038299561e-01	5.568627715110778809e-01	6.745098233222961426e-01	7.215686440467834473e-01	7.607843279838562012e-01	8.941176533699035645e-01	8.784313797950744629e-01	8.784313797950744629e-01	7.647058963775634766e-01	5.882353186607360840e-01	4.000000059604644775e-01	2.549019753932952881e-01	2.078431397676467896e-01	2.117647081613540649e-01	2.235294133424758911e-01	3.058823645114898682e-01	2.980392277240753174e-01	2.156862765550613403e-01
5.568627715110778809e-01	4.156862795352935791e-01	3.294117748737335205e-01	3.411764800548553467e-01	5.803921818733215332e-01	9.450980424880981445e-01	9.411764740943908691e-01	8.392156958580017090e-01	6.235294342041015625e-01	4.627451002597808838e-01	4.078431427478790283e-01	3.882353007793426514e-01	4.509803950786590576e-01	6.078431606292724609e-01	7.019608020782470703e-01	7.411764860153198242e-01	7.647058963775634766e-01	7.843137383460998535e-01	8.156862854957580566e-01	8.745098114013671875e-01	8.470588326454162598e-01	9.137254953384399414e-01	8.313725590705871582e-01	7.607843279838562012e-01	5.647059082984924316e-01	2.745098173618316650e-01	2.274509817361831665e-01	1.882352977991104126e-01	2.431372553110122681e-01	3.333333432674407959e-01	2.745098173618316650e-01	2.117647081613540649e-01
4.588235318660736084e-01	3.254902064800262451e-01	2.823529541492462158e-01	2.627451121807098389e-01	4.627451002597808838e-01	9.019607901573181152e-01	9.411764740943908691e-01	8.196078538894653320e-01	6.313725709915161133e-01	5.882353186607360840e-01	6.156862974166870117e-01	6.705882549285888672e-01	7.137255072593688965e-01	8.274509906768798828e-01	8.117647171020507812e-01	7.921568751335144043e-01	6.862745285034179688e-01	7.254902124404907227e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.666666746139526367e-01	8.941176533699035645e-01	8.117647171020507812e-01	7.882353067398071289e-01	6.588235497474670410e-01	3.647058904170989990e-01	2.745098173618316650e-01	2.156862765550613403e-01	2.156862765550613403e-01	3.647058904170989990e-01	3.019607961177825928e-01	2.392156869173049927e-01
3.568627536296844482e-01	2.705882489681243896e-01	2.549019753932952881e-01	2.705882489681243896e-01	3.607843220233917236e-01	7.725490331649780273e-01	9.411764740943908691e-01	8.509804010391235352e-01	7.333333492279052734e-01	7.803921699523925781e-01	8.078431487083435059e-01	8.235294222831726074e-01	7.960784435272216797e-01	7.882353067398071289e-01	8.431372642517089844e-01	8.705882430076599121e-01	7.607843279838562012e-01	7.450980544090270996e-01	7.803921699523925781e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.313725590705871582e-01	8.431372642517089844e-01	8.117647171020507812e-01	5.411764979362487793e-01	3.490196168422698975e-01	2.352941185235977173e-01	2.313725501298904419e-01	3.058823645114898682e-01	2.627451121807098389e-01	2.588235437870025635e-01	3.294117748737335205e-01
3.607843220233917236e-01	2.784313857555389404e-01	2.980392277240753174e-01	3.176470696926116943e-01	3.607843220233917236e-01	6.431372761726379395e-01	9.176470637321472168e-01	8.862745165824890137e-01	8.470588326454162598e-01	8.941176533699035645e-01	8.980392217636108398e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.235294222831726074e-01	7.921568751335144043e-01	8.784313797950744629e-01	8.156862854957580566e-01	7.725490331649780273e-01	7.607843279838562012e-01	8.352941274642944336e-01	8.431372642517089844e-01	8.039215803146362305e-01	8.274509906768798828e-01	6.745098233222961426e-01	4.549019634723663330e-01	2.745098173618316650e-01	2.000000029802322388e-01	2.156862765550613403e-01	2.784313857555389404e-01	2.274509817361831665e-01	3.019607961177825928e-01	4.000000059604644775e-01
4.156862795352935791e-01	3.882353007793426514e-01	4.392156898975372314e-01	4.784313738346099854e-01	4.666666686534881592e-01	5.411764979362487793e-01	8.705882430076599121e-01	9.176470637321472168e-01	8.941176533699035645e-01	9.254902005195617676e-01	9.215686321258544922e-01	8.470588326454162598e-01	8.039215803146362305e-01	8.470588326454162598e-01	8.156862854957580566e-01	8.117647171020507812e-01	7.529411911964416504e-01	7.882353067398071289e-01	6.862745285034179688e-01	7.098039388656616211e-01	8.235294222831726074e-01	7.960784435272216797e-01	7.882353067398071289e-01	6.039215922355651855e-01	3.960784375667572021e-01	2.549019753932952881e-01	2.078431397676467896e-01	2.196078449487686157e-01	2.627451121807098389e-01	2.666666805744171143e-01	3.568627536296844482e-01	3.960784375667572021e-01
4.666666686534881592e-01	4.627451002597808838e-01	5.372549295425415039e-01	5.686274766921997070e-01	5.137255191802978516e-01	4.470588266849517822e-01	7.921568751335144043e-01	9.372549057006835938e-01	9.176470637321472168e-01	9.372549057006835938e-01	9.333333373069763184e-01	8.823529481887817383e-01	8.000000119209289551e-01	8.274509906768798828e-01	9.019607901573181152e-01	7.960784435272216797e-01	6.980392336845397949e-01	8.117647171020507812e-01	6.196078658103942871e-01	5.215686559677124023e-01	6.392157077789306641e-01	7.215686440467834473e-01	6.235294342041015625e-01	4.901960790157318115e-01	3.372549116611480713e-01	2.627451121807098389e-01	2.274509817361831665e-01	2.980392277240753174e-01	3.215686380863189697e-01	3.333333432674407959e-01	3.725490272045135498e-01	3.568627536296844482e-01


==> Cifra_figuretem/0.039/originaldataRed5.0.txt <==
2.078431397676467896e-01	2.117647081613540649e-01	2.313725501298904419e-01	2.901960909366607666e-01	2.745098173618316650e-01	2.352941185235977173e-01	2.117647081613540649e-01	2.352941185235977173e-01	2.784313857555389404e-01	2.588235437870025635e-01	2.823529541492462158e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.254902064800262451e-01	3.490196168422698975e-01	3.411764800548553467e-01	4.000000059604644775e-01	3.882353007793426514e-01	3.294117748737335205e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.647058904170989990e-01	4.235294163227081299e-01	3.058823645114898682e-01	3.137255012989044189e-01	2.666666805744171143e-01	2.705882489681243896e-01	4.000000059604644775e-01	4.588235318660736084e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.588235318660736084e-01
3.333333432674407959e-01	3.176470696926116943e-01	2.862745225429534912e-01	3.450980484485626221e-01	3.333333432674407959e-01	2.705882489681243896e-01	2.980392277240753174e-01	2.784313857555389404e-01	2.745098173618316650e-01	3.333333432674407959e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.882353007793426514e-01	3.803921639919281006e-01	3.568627536296844482e-01	4.274509847164154053e-01	3.607843220233917236e-01	3.450980484485626221e-01	4.431372582912445068e-01	3.490196168422698975e-01	3.882353007793426514e-01	3.450980484485626221e-01	3.372549116611480713e-01	3.725490272045135498e-01	4.078431427478790283e-01	3.803921639919281006e-01	4.549019634723663330e-01	4.588235318660736084e-01
3.490196168422698975e-01	3.058823645114898682e-01	3.411764800548553467e-01	3.215686380863189697e-01	3.254902064800262451e-01	3.490196168422698975e-01	3.764705955982208252e-01	3.019607961177825928e-01	3.490196168422698975e-01	4.117647111415863037e-01	3.960784375667572021e-01	4.823529422283172607e-01	4.745098054409027100e-01	3.686274588108062744e-01	4.117647111415863037e-01	4.196078479290008545e-01	3.568627536296844482e-01	3.607843220233917236e-01	4.196078479290008545e-01	4.588235318660736084e-01	3.725490272045135498e-01	3.333333432674407959e-01	4.313725531101226807e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.156862795352935791e-01	3.960784375667572021e-01	3.607843220233917236e-01	3.529411852359771729e-01	4.431372582912445068e-01	4.588235318660736084e-01
3.607843220233917236e-01	3.411764800548553467e-01	3.137255012989044189e-01	3.725490272045135498e-01	3.098039329051971436e-01	3.764705955982208252e-01	3.882353007793426514e-01	3.137255012989044189e-01	4.078431427478790283e-01	4.156862795352935791e-01	5.215686559677124023e-01	7.882353067398071289e-01	6.117647290229797363e-01	3.921568691730499268e-01	4.196078479290008545e-01	4.274509847164154053e-01	4.392156898975372314e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.549019634723663330e-01	4.627451002597808838e-01	3.882353007793426514e-01	4.039215743541717529e-01	4.588235318660736084e-01	3.960784375667572021e-01	3.882353007793426514e-01	3.960784375667572021e-01	3.647058904170989990e-01	3.921568691730499268e-01	3.725490272045135498e-01	3.921568691730499268e-01	4.470588266849517822e-01
4.352941215038299561e-01	4.039215743541717529e-01	4.117647111415863037e-01	4.117647111415863037e-01	3.372549116611480713e-01	3.764705955982208252e-01	3.098039329051971436e-01	2.901960909366607666e-01	4.078431427478790283e-01	4.078431427478790283e-01	7.490196228027343750e-01	9.098039269447326660e-01	6.431372761726379395e-01	4.666666686534881592e-01	5.019608139991760254e-01	4.745098054409027100e-01	4.392156898975372314e-01	4.941176474094390869e-01	4.666666686534881592e-01	4.509803950786590576e-01	4.745098054409027100e-01	4.000000059604644775e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.392156898975372314e-01	3.921568691730499268e-01	3.647058904170989990e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.196078479290008545e-01	4.509803950786590576e-01
4.784313738346099854e-01	4.431372582912445068e-01	4.235294163227081299e-01	3.803921639919281006e-01	4.000000059604644775e-01	4.274509847164154053e-01	3.176470696926116943e-01	2.549019753932952881e-01	3.803921639919281006e-01	6.745098233222961426e-01	9.294117689132690430e-01	8.039215803146362305e-01	6.078431606292724609e-01	5.137255191802978516e-01	4.980392158031463623e-01	4.784313738346099854e-01	4.117647111415863037e-01	4.392156898975372314e-01	4.274509847164154053e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.156862795352935791e-01	4.352941215038299561e-01	3.607843220233917236e-01	3.882353007793426514e-01	4.313725531101226807e-01	4.078431427478790283e-01	4.000000059604644775e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.470588266849517822e-01
4.392156898975372314e-01	4.627451002597808838e-01	3.843137323856353760e-01	3.529411852359771729e-01	3.843137323856353760e-01	4.039215743541717529e-01	3.372549116611480713e-01	3.137255012989044189e-01	5.882353186607360840e-01	9.215686321258544922e-01	9.098039269447326660e-01	7.215686440467834473e-01	5.529412031173706055e-01	4.901960790157318115e-01	4.745098054409027100e-01	4.588235318660736084e-01	3.960784375667572021e-01	3.960784375667572021e-01	3.882353007793426514e-01	4.274509847164154053e-01	4.313725531101226807e-01	4.392156898975372314e-01	4.352941215038299561e-01	3.647058904170989990e-01	3.450980484485626221e-01	3.803921639919281006e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.078431427478790283e-01	3.529411852359771729e-01	4.274509847164154053e-01
3.450980484485626221e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.196078479290008545e-01	4.117647111415863037e-01	4.549019634723663330e-01	6.156862974166870117e-01	6.784313917160034180e-01	9.333333373069763184e-01	8.901960849761962891e-01	7.725490331649780273e-01	6.666666865348815918e-01	5.058823823928833008e-01	4.235294163227081299e-01	4.392156898975372314e-01	4.313725531101226807e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.607843220233917236e-01	4.705882370471954346e-01	4.666666686534881592e-01	3.960784375667572021e-01	4.980392158031463623e-01	5.960784554481506348e-01	6.352941393852233887e-01	4.823529422283172607e-01	3.882353007793426514e-01	4.039215743541717529e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.882353007793426514e-01	3.568627536296844482e-01
3.960784375667572021e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.392156898975372314e-01	4.627451002597808838e-01	6.784313917160034180e-01	8.980392217636108398e-01	9.215686321258544922e-01	9.215686321258544922e-01	7.647058963775634766e-01	6.705882549285888672e-01	6.117647290229797363e-01	4.392156898975372314e-01	3.450980484485626221e-01	4.705882370471954346e-01	4.313725531101226807e-01	3.254902064800262451e-01	3.137255012989044189e-01	3.843137323856353760e-01	4.784313738346099854e-01	4.431372582912445068e-01	5.411764979362487793e-01	7.803921699523925781e-01	8.392156958580017090e-01	8.274509906768798828e-01	7.607843279838562012e-01	6.901960968971252441e-01	5.137255191802978516e-01	3.843137323856353760e-01	3.607843220233917236e-01	3.764705955982208252e-01	3.882353007793426514e-01
4.274509847164154053e-01	4.235294163227081299e-01	4.313725531101226807e-01	5.529412031173706055e-01	6.901960968971252441e-01	8.705882430076599121e-01	9.294117689132690430e-01	8.941176533699035645e-01	8.431372642517089844e-01	7.803921699523925781e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.313725709915161133e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.392156898975372314e-01	3.960784375667572021e-01	3.294117748737335205e-01	3.960784375667572021e-01	4.509803950786590576e-01	5.490196347236633301e-01	8.039215803146362305e-01	9.098039269447326660e-01	8.666666746139526367e-01	7.843137383460998535e-01	7.607843279838562012e-01	7.921568751335144043e-01	7.647058963775634766e-01	4.941176474094390869e-01	3.411764800548553467e-01	3.921568691730499268e-01	4.156862795352935791e-01
3.960784375667572021e-01	3.607843220233917236e-01	4.274509847164154053e-01	8.352941274642944336e-01	9.843137264251708984e-01	9.607843160629272461e-01	9.294117689132690430e-01	8.980392217636108398e-01	8.784313797950744629e-01	8.941176533699035645e-01	9.058823585510253906e-01	9.333333373069763184e-01	9.176470637321472168e-01	7.921568751335144043e-01	6.313725709915161133e-01	5.568627715110778809e-01	5.058823823928833008e-01	4.588235318660736084e-01	4.980392158031463623e-01	4.705882370471954346e-01	6.823529601097106934e-01	8.862745165824890137e-01	8.352941274642944336e-01	7.803921699523925781e-01	6.666666865348815918e-01	6.274510025978088379e-01	6.392157077789306641e-01	6.823529601097106934e-01	6.862745285034179688e-01	4.901960790157318115e-01	3.843137323856353760e-01	4.039215743541717529e-01
4.196078479290008545e-01	3.411764800548553467e-01	6.235294342041015625e-01	9.764705896377563477e-01	9.882352948188781738e-01	9.647058844566345215e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.647058844566345215e-01	9.450980424880981445e-01	9.254902005195617676e-01	9.058823585510253906e-01	8.941176533699035645e-01	8.627451062202453613e-01	8.509804010391235352e-01	8.705882430076599121e-01	8.392156958580017090e-01	8.980392217636108398e-01	8.705882430076599121e-01	7.529411911964416504e-01	6.588235497474670410e-01	5.843137502670288086e-01	4.941176474094390869e-01	5.137255191802978516e-01	4.941176474094390869e-01	6.000000238418579102e-01	5.725490450859069824e-01	3.529411852359771729e-01	3.764705955982208252e-01
4.352941215038299561e-01	4.313725531101226807e-01	8.588235378265380859e-01	1.000000000000000000e+00	9.725490212440490723e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.529411792755126953e-01	9.215686321258544922e-01	8.941176533699035645e-01	8.627451062202453613e-01	9.137254953384399414e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.529411792755126953e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.647058844566345215e-01	9.568627476692199707e-01	9.882352948188781738e-01	9.450980424880981445e-01	7.882353067398071289e-01	6.666666865348815918e-01	5.960784554481506348e-01	5.960784554481506348e-01	4.274509847164154053e-01	3.764705955982208252e-01	3.960784375667572021e-01	4.627451002597808838e-01	5.372549295425415039e-01	4.313725531101226807e-01	3.960784375667572021e-01
4.980392158031463623e-01	6.666666865348815918e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.568627476692199707e-01	9.607843160629272461e-01	9.843137264251708984e-01	9.647058844566345215e-01	9.098039269447326660e-01	8.862745165824890137e-01	8.745098114013671875e-01	9.058823585510253906e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.529411792755126953e-01	9.647058844566345215e-01	9.490196108818054199e-01	8.862745165824890137e-01	8.705882430076599121e-01	9.019607901573181152e-01	8.352941274642944336e-01	6.470588445663452148e-01	5.882353186607360840e-01	5.568627715110778809e-01	5.176470875740051270e-01	3.529411852359771729e-01	3.215686380863189697e-01	3.803921639919281006e-01	4.000000059604644775e-01	4.431372582912445068e-01	4.588235318660736084e-01	4.470588266849517822e-01
5.254902243614196777e-01	7.764706015586853027e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.411764740943908691e-01	9.490196108818054199e-01	9.843137264251708984e-01	9.490196108818054199e-01	9.058823585510253906e-01	8.745098114013671875e-01	8.745098114013671875e-01	9.019607901573181152e-01	9.137254953384399414e-01	9.411764740943908691e-01	9.568627476692199707e-01	9.450980424880981445e-01	9.294117689132690430e-01	8.352941274642944336e-01	8.156862854957580566e-01	8.352941274642944336e-01	7.921568751335144043e-01	5.764706134796142578e-01	4.823529422283172607e-01	4.784313738346099854e-01	4.156862795352935791e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.803921639919281006e-01	4.117647111415863037e-01	4.117647111415863037e-01
5.686274766921997070e-01	8.274509906768798828e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.607843160629272461e-01	9.686274528503417969e-01	9.647058844566345215e-01	9.098039269447326660e-01	8.862745165824890137e-01	8.941176533699035645e-01	8.862745165824890137e-01	9.019607901573181152e-01	8.901960849761962891e-01	9.176470637321472168e-01	9.215686321258544922e-01	8.980392217636108398e-01	8.980392217636108398e-01	8.000000119209289551e-01	7.686274647712707520e-01	7.960784435272216797e-01	7.490196228027343750e-01	6.078431606292724609e-01	4.470588266849517822e-01	3.960784375667572021e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.686274588108062744e-01	3.764705955982208252e-01	2.392156869173049927e-01	3.333333432674407959e-01	4.117647111415863037e-01	3.647058904170989990e-01
6.078431606292724609e-01	8.235294222831726074e-01	9.529411792755126953e-01	9.764705896377563477e-01	9.568627476692199707e-01	9.686274528503417969e-01	9.529411792755126953e-01	9.019607901573181152e-01	8.705882430076599121e-01	8.862745165824890137e-01	8.705882430076599121e-01	8.941176533699035645e-01	8.352941274642944336e-01	8.745098114013671875e-01	8.862745165824890137e-01	8.549019694328308105e-01	8.392156958580017090e-01	7.764706015586853027e-01	7.372549176216125488e-01	7.607843279838562012e-01	6.588235497474670410e-01	6.156862974166870117e-01	5.372549295425415039e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.921568691730499268e-01	3.333333432674407959e-01	1.254902034997940063e-01	3.254902064800262451e-01	4.470588266849517822e-01	3.372549116611480713e-01
5.411764979362487793e-01	7.215686440467834473e-01	9.058823585510253906e-01	9.450980424880981445e-01	9.294117689132690430e-01	9.411764740943908691e-01	9.333333373069763184e-01	8.862745165824890137e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.117647171020507812e-01	8.156862854957580566e-01	7.529411911964416504e-01	8.588235378265380859e-01	8.549019694328308105e-01	8.235294222831726074e-01	7.764706015586853027e-01	7.764706015586853027e-01	7.019608020782470703e-01	7.019608020782470703e-01	6.117647290229797363e-01	5.803921818733215332e-01	5.764706134796142578e-01	3.921568691730499268e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.333333432674407959e-01	2.901960909366607666e-01	2.352941185235977173e-01	3.254902064800262451e-01	3.686274588108062744e-01	3.450980484485626221e-01
5.215686559677124023e-01	6.274510025978088379e-01	8.862745165824890137e-01	9.098039269447326660e-01	8.901960849761962891e-01	8.705882430076599121e-01	8.941176533699035645e-01	8.862745165824890137e-01	8.549019694328308105e-01	8.156862854957580566e-01	7.333333492279052734e-01	6.666666865348815918e-01	6.901960968971252441e-01	8.352941274642944336e-01	7.921568751335144043e-01	7.960784435272216797e-01	7.294117808341979980e-01	7.843137383460998535e-01	6.784313917160034180e-01	6.196078658103942871e-01	5.803921818733215332e-01	5.137255191802978516e-01	5.098039507865905762e-01	4.313725531101226807e-01	3.294117748737335205e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.568627536296844482e-01	3.764705955982208252e-01	3.490196168422698975e-01	3.647058904170989990e-01	4.039215743541717529e-01
4.980392158031463623e-01	5.882353186607360840e-01	9.176470637321472168e-01	8.941176533699035645e-01	8.392156958580017090e-01	8.117647171020507812e-01	8.666666746139526367e-01	8.705882430076599121e-01	8.235294222831726074e-01	7.843137383460998535e-01	6.823529601097106934e-01	6.235294342041015625e-01	7.294117808341979980e-01	8.156862854957580566e-01	7.372549176216125488e-01	7.372549176216125488e-01	7.137255072593688965e-01	7.254902124404907227e-01	6.823529601097106934e-01	6.196078658103942871e-01	5.843137502670288086e-01	5.294117927551269531e-01	5.098039507865905762e-01	4.941176474094390869e-01	3.372549116611480713e-01	2.627451121807098389e-01	3.176470696926116943e-01	3.882353007793426514e-01	4.000000059604644775e-01	3.529411852359771729e-01	3.294117748737335205e-01	3.411764800548553467e-01
3.843137323856353760e-01	4.431372582912445068e-01	8.470588326454162598e-01	9.098039269447326660e-01	8.235294222831726074e-01	7.725490331649780273e-01	8.078431487083435059e-01	8.588235378265380859e-01	8.431372642517089844e-01	7.803921699523925781e-01	7.019608020782470703e-01	6.705882549285888672e-01	7.254902124404907227e-01	7.568627595901489258e-01	6.901960968971252441e-01	6.039215922355651855e-01	7.019608020782470703e-01	6.705882549285888672e-01	6.470588445663452148e-01	5.411764979362487793e-01	5.058823823928833008e-01	4.980392158031463623e-01	4.392156898975372314e-01	4.313725531101226807e-01	3.725490272045135498e-01	2.823529541492462158e-01	2.823529541492462158e-01	3.294117748737335205e-01	2.941176593303680420e-01	3.058823645114898682e-01	2.705882489681243896e-01	2.588235437870025635e-01
3.568627536296844482e-01	3.490196168422698975e-01	8.000000119209289551e-01	9.176470637321472168e-01	7.960784435272216797e-01	7.058823704719543457e-01	7.450980544090270996e-01	8.392156958580017090e-01	8.196078538894653320e-01	7.764706015586853027e-01	7.215686440467834473e-01	6.588235497474670410e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.156862974166870117e-01	5.372549295425415039e-01	6.784313917160034180e-01	6.431372761726379395e-01	5.921568870544433594e-01	4.980392158031463623e-01	4.745098054409027100e-01	4.196078479290008545e-01	3.372549116611480713e-01	3.176470696926116943e-01	3.568627536296844482e-01	3.372549116611480713e-01	3.254902064800262451e-01	3.490196168422698975e-01	3.098039329051971436e-01	3.137255012989044189e-01	2.549019753932952881e-01	2.509804069995880127e-01
3.411764800548553467e-01	3.803921639919281006e-01	8.196078538894653320e-01	8.784313797950744629e-01	7.803921699523925781e-01	6.705882549285888672e-01	6.431372761726379395e-01	7.098039388656616211e-01	7.411764860153198242e-01	7.568627595901489258e-01	7.176470756530761719e-01	6.509804129600524902e-01	6.235294342041015625e-01	5.647059082984924316e-01	5.254902243614196777e-01	5.450980663299560547e-01	5.843137502670288086e-01	5.921568870544433594e-01	5.490196347236633301e-01	5.215686559677124023e-01	4.941176474094390869e-01	3.960784375667572021e-01	3.372549116611480713e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.843137323856353760e-01	4.039215743541717529e-01	3.294117748737335205e-01	2.705882489681243896e-01	2.666666805744171143e-01	2.431372553110122681e-01	2.117647081613540649e-01
3.372549116611480713e-01	3.882353007793426514e-01	7.450980544090270996e-01	8.745098114013671875e-01	7.725490331649780273e-01	6.235294342041015625e-01	4.901960790157318115e-01	5.176470875740051270e-01	6.627451181411743164e-01	7.450980544090270996e-01	6.941176652908325195e-01	5.921568870544433594e-01	5.450980663299560547e-01	4.941176474094390869e-01	4.901960790157318115e-01	5.058823823928833008e-01	4.980392158031463623e-01	5.607843399047851562e-01	5.372549295425415039e-01	5.098039507865905762e-01	4.705882370471954346e-01	4.039215743541717529e-01	3.803921639919281006e-01	4.000000059604644775e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.882353007793426514e-01	3.137255012989044189e-01	2.235294133424758911e-01	2.352941185235977173e-01	2.627451121807098389e-01	2.352941185235977173e-01
2.862745225429534912e-01	3.176470696926116943e-01	6.941176652908325195e-01	8.588235378265380859e-01	7.294117808341979980e-01	5.529412031173706055e-01	3.372549116611480713e-01	2.901960909366607666e-01	4.745098054409027100e-01	6.862745285034179688e-01	6.745098233222961426e-01	5.294117927551269531e-01	4.980392158031463623e-01	4.627451002597808838e-01	3.882353007793426514e-01	3.960784375667572021e-01	4.039215743541717529e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.549019634723663330e-01	4.039215743541717529e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.607843220233917236e-01	3.411764800548553467e-01	2.431372553110122681e-01	2.078431397676467896e-01	2.117647081613540649e-01	2.117647081613540649e-01	2.862745225429534912e-01
3.098039329051971436e-01	2.901960909366607666e-01	5.333333611488342285e-01	7.529411911964416504e-01	6.784313917160034180e-01	5.647059082984924316e-01	3.450980484485626221e-01	1.450980454683303833e-01	9.411764889955520630e-02	3.411764800548553467e-01	5.490196347236633301e-01	4.862745106220245361e-01	4.000000059604644775e-01	3.019607961177825928e-01	2.235294133424758911e-01	2.509804069995880127e-01	2.980392277240753174e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.686274588108062744e-01	2.901960909366607666e-01	2.313725501298904419e-01	2.627451121807098389e-01	2.666666805744171143e-01	3.019607961177825928e-01	2.588235437870025635e-01	1.843137294054031372e-01	1.333333402872085571e-01	1.333333402872085571e-01	1.372549086809158325e-01	1.882352977991104126e-01	2.392156869173049927e-01
3.647058904170989990e-01	3.647058904170989990e-01	4.235294163227081299e-01	5.568627715110778809e-01	6.078431606292724609e-01	5.764706134796142578e-01	5.215686559677124023e-01	3.372549116611480713e-01	1.254902034997940063e-01	4.313725605607032776e-02	1.921568661928176880e-01	2.745098173618316650e-01	2.156862765550613403e-01	1.254902034997940063e-01	9.803921729326248169e-02	1.215686276555061340e-01	1.647058874368667603e-01	1.725490242242813110e-01	2.352941185235977173e-01	2.901960909366607666e-01	2.470588237047195435e-01	1.411764770746231079e-01	1.098039224743843079e-01	9.411764889955520630e-02	9.411764889955520630e-02	1.019607856869697571e-01	1.137254908680915833e-01	1.529411822557449341e-01	1.215686276555061340e-01	1.098039224743843079e-01	1.803921610116958618e-01	2.392156869173049927e-01
4.039215743541717529e-01	3.372549116611480713e-01	4.235294163227081299e-01	3.882353007793426514e-01	4.980392158031463623e-01	4.705882370471954346e-01	4.156862795352935791e-01	3.921568691730499268e-01	2.745098173618316650e-01	1.254902034997940063e-01	1.725490242242813110e-01	1.372549086809158325e-01	1.254902034997940063e-01	8.627451211214065552e-02	3.921568766236305237e-02	5.098039284348487854e-02	3.137255087494850159e-02	7.058823853731155396e-02	1.568627506494522095e-01	2.235294133424758911e-01	2.784313857555389404e-01	1.803921610116958618e-01	9.411764889955520630e-02	4.313725605607032776e-02	3.137255087494850159e-02	9.019608050584793091e-02	1.294117718935012817e-01	1.490196138620376587e-01	1.764705926179885864e-01	1.764705926179885864e-01	1.568627506494522095e-01	2.470588237047195435e-01
3.764705955982208252e-01	3.764705955982208252e-01	4.392156898975372314e-01	3.843137323856353760e-01	4.392156898975372314e-01	4.313725531101226807e-01	2.235294133424758911e-01	1.450980454683303833e-01	1.686274558305740356e-01	2.980392277240753174e-01	4.588235318660736084e-01	3.215686380863189697e-01	2.941176593303680420e-01	2.117647081613540649e-01	8.627451211214065552e-02	1.019607856869697571e-01	1.215686276555061340e-01	1.764705926179885864e-01	1.607843190431594849e-01	2.470588237047195435e-01	3.254902064800262451e-01	3.098039329051971436e-01	2.352941185235977173e-01	2.000000029802322388e-01	1.215686276555061340e-01	1.137254908680915833e-01	1.647058874368667603e-01	1.725490242242813110e-01	1.764705926179885864e-01	1.960784345865249634e-01	1.607843190431594849e-01	2.745098173618316650e-01
3.921568691730499268e-01	3.803921639919281006e-01	4.078431427478790283e-01	3.921568691730499268e-01	4.823529422283172607e-01	4.274509847164154053e-01	3.098039329051971436e-01	2.862745225429534912e-01	3.490196168422698975e-01	4.313725531101226807e-01	4.431372582912445068e-01	4.235294163227081299e-01	3.803921639919281006e-01	3.058823645114898682e-01	2.039215713739395142e-01	1.921568661928176880e-01	2.549019753932952881e-01	2.823529541492462158e-01	2.980392277240753174e-01	3.058823645114898682e-01	3.176470696926116943e-01	3.019607961177825928e-01	3.137255012989044189e-01	2.784313857555389404e-01	1.882352977991104126e-01	1.058823540806770325e-01	1.686274558305740356e-01	2.078431397676467896e-01	1.568627506494522095e-01	1.803921610116958618e-01	2.549019753932952881e-01	2.980392277240753174e-01
4.117647111415863037e-01	3.372549116611480713e-01	4.392156898975372314e-01	4.078431427478790283e-01	4.313725531101226807e-01	3.411764800548553467e-01	3.568627536296844482e-01	4.039215743541717529e-01	4.313725531101226807e-01	4.941176474094390869e-01	4.352941215038299561e-01	4.549019634723663330e-01	3.725490272045135498e-01	2.745098173618316650e-01	3.137255012989044189e-01	2.823529541492462158e-01	2.941176593303680420e-01	2.313725501298904419e-01	3.333333432674407959e-01	3.490196168422698975e-01	3.254902064800262451e-01	2.392156869173049927e-01	3.333333432674407959e-01	3.215686380863189697e-01	1.764705926179885864e-01	1.137254908680915833e-01	1.647058874368667603e-01	2.392156869173049927e-01	2.000000029802322388e-01	2.078431397676467896e-01	2.705882489681243896e-01	2.784313857555389404e-01
3.450980484485626221e-01	3.450980484485626221e-01	4.470588266849517822e-01	4.235294163227081299e-01	4.196078479290008545e-01	3.686274588108062744e-01	3.490196168422698975e-01	3.764705955982208252e-01	4.313725531101226807e-01	4.627451002597808838e-01	4.352941215038299561e-01	4.235294163227081299e-01	3.647058904170989990e-01	3.176470696926116943e-01	3.686274588108062744e-01	3.529411852359771729e-01	4.000000059604644775e-01	3.686274588108062744e-01	3.882353007793426514e-01	3.490196168422698975e-01	3.019607961177825928e-01	2.156862765550613403e-01	2.666666805744171143e-01	3.294117748737335205e-01	3.098039329051971436e-01	2.509804069995880127e-01	2.117647081613540649e-01	2.941176593303680420e-01	2.745098173618316650e-01	3.176470696926116943e-01	2.705882489681243896e-01	2.509804069995880127e-01


==> Cifra_figuretem/0.039/originaldataRed6.0.txt <==
2.705882489681243896e-01	2.823529541492462158e-01	2.470588237047195435e-01	2.078431397676467896e-01	2.078431397676467896e-01	2.431372553110122681e-01	3.333333432674407959e-01	2.784313857555389404e-01	2.078431397676467896e-01	2.039215713739395142e-01	2.235294133424758911e-01	2.352941185235977173e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.392156869173049927e-01	2.470588237047195435e-01	2.745098173618316650e-01	2.745098173618316650e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.862745225429534912e-01	3.176470696926116943e-01	3.568627536296844482e-01	3.882353007793426514e-01	4.039215743541717529e-01	4.078431427478790283e-01	3.921568691730499268e-01
2.705882489681243896e-01	3.019607961177825928e-01	2.705882489681243896e-01	2.078431397676467896e-01	2.000000029802322388e-01	2.274509817361831665e-01	2.627451121807098389e-01	2.549019753932952881e-01	2.196078449487686157e-01	2.078431397676467896e-01	2.196078449487686157e-01	2.313725501298904419e-01	2.470588237047195435e-01	2.470588237047195435e-01	2.470588237047195435e-01	2.392156869173049927e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.509804069995880127e-01	2.745098173618316650e-01	2.745098173618316650e-01	2.549019753932952881e-01	2.588235437870025635e-01	2.784313857555389404e-01	2.823529541492462158e-01	2.862745225429534912e-01	3.137255012989044189e-01	3.411764800548553467e-01	3.803921639919281006e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.078431427478790283e-01
2.509804069995880127e-01	2.745098173618316650e-01	2.745098173618316650e-01	2.156862765550613403e-01	2.078431397676467896e-01	2.117647081613540649e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.039215713739395142e-01	2.196078449487686157e-01	2.352941185235977173e-01	2.470588237047195435e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.313725501298904419e-01	2.235294133424758911e-01	2.509804069995880127e-01	2.745098173618316650e-01	2.901960909366607666e-01	2.745098173618316650e-01	2.666666805744171143e-01	2.823529541492462158e-01	2.862745225429534912e-01	2.901960909366607666e-01	3.019607961177825928e-01	3.372549116611480713e-01	3.764705955982208252e-01	3.960784375667572021e-01	4.117647111415863037e-01	4.156862795352935791e-01
2.705882489681243896e-01	2.666666805744171143e-01	2.745098173618316650e-01	2.392156869173049927e-01	2.196078449487686157e-01	2.000000029802322388e-01	2.313725501298904419e-01	2.470588237047195435e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.039215713739395142e-01	2.000000029802322388e-01	2.470588237047195435e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.509804069995880127e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.666666805744171143e-01	2.862745225429534912e-01	3.019607961177825928e-01	2.941176593303680420e-01	2.862745225429534912e-01	2.862745225429534912e-01	2.862745225429534912e-01	2.980392277240753174e-01	2.941176593303680420e-01	3.215686380863189697e-01	3.647058904170989990e-01	3.843137323856353760e-01	4.039215743541717529e-01	4.196078479290008545e-01
2.745098173618316650e-01	2.588235437870025635e-01	2.627451121807098389e-01	2.588235437870025635e-01	2.470588237047195435e-01	2.156862765550613403e-01	2.313725501298904419e-01	2.627451121807098389e-01	2.392156869173049927e-01	2.980392277240753174e-01	3.450980484485626221e-01	2.196078449487686157e-01	2.431372553110122681e-01	2.666666805744171143e-01	2.627451121807098389e-01	2.549019753932952881e-01	2.509804069995880127e-01	2.588235437870025635e-01	2.745098173618316650e-01	2.901960909366607666e-01	3.019607961177825928e-01	2.980392277240753174e-01	2.980392277240753174e-01	2.941176593303680420e-01	2.941176593303680420e-01	2.980392277240753174e-01	2.901960909366607666e-01	3.058823645114898682e-01	3.529411852359771729e-01	3.803921639919281006e-01	4.000000059604644775e-01	4.196078479290008545e-01
2.627451121807098389e-01	2.313725501298904419e-01	2.509804069995880127e-01	2.588235437870025635e-01	2.509804069995880127e-01	2.274509817361831665e-01	2.313725501298904419e-01	2.549019753932952881e-01	2.431372553110122681e-01	4.235294163227081299e-01	5.019608139991760254e-01	3.058823645114898682e-01	2.313725501298904419e-01	2.509804069995880127e-01	2.549019753932952881e-01	2.509804069995880127e-01	2.549019753932952881e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.823529541492462158e-01	3.058823645114898682e-01	3.019607961177825928e-01	3.019607961177825928e-01	2.941176593303680420e-01	2.941176593303680420e-01	2.980392277240753174e-01	2.784313857555389404e-01	2.823529541492462158e-01	3.176470696926116943e-01	3.686274588108062744e-01	4.039215743541717529e-01	4.274509847164154053e-01
2.509804069995880127e-01	2.235294133424758911e-01	2.588235437870025635e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.000000029802322388e-01	2.431372553110122681e-01	2.627451121807098389e-01	4.078431427478790283e-01	4.745098054409027100e-01	3.882353007793426514e-01	3.921568691730499268e-01	3.529411852359771729e-01	2.784313857555389404e-01	2.509804069995880127e-01	2.666666805744171143e-01	2.901960909366607666e-01	3.137255012989044189e-01	3.333333432674407959e-01	3.333333432674407959e-01	3.176470696926116943e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.901960909366607666e-01	2.980392277240753174e-01	2.745098173618316650e-01	2.666666805744171143e-01	2.901960909366607666e-01	3.450980484485626221e-01	4.039215743541717529e-01	4.274509847164154053e-01
2.078431397676467896e-01	2.196078449487686157e-01	2.431372553110122681e-01	2.549019753932952881e-01	2.784313857555389404e-01	2.470588237047195435e-01	1.843137294054031372e-01	2.666666805744171143e-01	3.333333432674407959e-01	4.392156898975372314e-01	5.176470875740051270e-01	4.470588266849517822e-01	4.627451002597808838e-01	4.117647111415863037e-01	3.529411852359771729e-01	2.941176593303680420e-01	2.901960909366607666e-01	3.058823645114898682e-01	3.450980484485626221e-01	3.647058904170989990e-01	3.607843220233917236e-01	3.372549116611480713e-01	3.333333432674407959e-01	2.901960909366607666e-01	3.019607961177825928e-01	2.980392277240753174e-01	2.823529541492462158e-01	2.980392277240753174e-01	2.980392277240753174e-01	3.215686380863189697e-01	3.882353007793426514e-01	4.235294163227081299e-01
2.078431397676467896e-01	2.274509817361831665e-01	2.392156869173049927e-01	2.588235437870025635e-01	2.588235437870025635e-01	2.196078449487686157e-01	1.960784345865249634e-01	2.980392277240753174e-01	4.156862795352935791e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.588235318660736084e-01	4.078431427478790283e-01	4.000000059604644775e-01	3.803921639919281006e-01	3.019607961177825928e-01	2.901960909366607666e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.490196168422698975e-01	3.294117748737335205e-01	2.823529541492462158e-01	3.294117748737335205e-01	3.058823645114898682e-01	2.941176593303680420e-01	3.019607961177825928e-01	3.058823645114898682e-01	3.176470696926116943e-01	3.686274588108062744e-01	4.117647111415863037e-01
2.000000029802322388e-01	2.431372553110122681e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.235294133424758911e-01	1.921568661928176880e-01	2.313725501298904419e-01	4.078431427478790283e-01	4.666666686534881592e-01	4.235294163227081299e-01	4.078431427478790283e-01	5.333333611488342285e-01	4.862745106220245361e-01	3.960784375667572021e-01	3.882353007793426514e-01	3.882353007793426514e-01	2.980392277240753174e-01	2.862745225429534912e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.215686380863189697e-01	3.568627536296844482e-01	2.823529541492462158e-01	2.901960909366607666e-01	3.450980484485626221e-01	3.294117748737335205e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.019607961177825928e-01	3.333333432674407959e-01	3.882353007793426514e-01
2.313725501298904419e-01	2.705882489681243896e-01	2.705882489681243896e-01	2.470588237047195435e-01	1.960784345865249634e-01	2.000000029802322388e-01	3.333333432674407959e-01	4.901960790157318115e-01	4.705882370471954346e-01	3.490196168422698975e-01	4.039215743541717529e-01	5.568627715110778809e-01	4.901960790157318115e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.156862795352935791e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.019607961177825928e-01	3.529411852359771729e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.137255012989044189e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.941176593303680420e-01	3.137255012989044189e-01	3.647058904170989990e-01
2.392156869173049927e-01	2.862745225429534912e-01	2.705882489681243896e-01	2.431372553110122681e-01	2.549019753932952881e-01	4.196078479290008545e-01	5.019608139991760254e-01	4.862745106220245361e-01	4.941176474094390869e-01	3.529411852359771729e-01	2.000000029802322388e-01	2.627451121807098389e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.941176474094390869e-01	5.098039507865905762e-01	4.470588266849517822e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.686274588108062744e-01	3.254902064800262451e-01	2.862745225429534912e-01	3.490196168422698975e-01	3.372549116611480713e-01	3.137255012989044189e-01	3.411764800548553467e-01	3.254902064800262451e-01	3.098039329051971436e-01	3.019607961177825928e-01	2.823529541492462158e-01	2.980392277240753174e-01	3.254902064800262451e-01
2.274509817361831665e-01	2.549019753932952881e-01	2.666666805744171143e-01	2.588235437870025635e-01	3.803921639919281006e-01	6.000000238418579102e-01	6.196078658103942871e-01	5.372549295425415039e-01	5.490196347236633301e-01	4.705882370471954346e-01	2.549019753932952881e-01	1.960784345865249634e-01	4.705882370471954346e-01	4.705882370471954346e-01	3.960784375667572021e-01	4.980392158031463623e-01	5.098039507865905762e-01	4.039215743541717529e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.137255012989044189e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.333333432674407959e-01	3.058823645114898682e-01	3.019607961177825928e-01	2.941176593303680420e-01	3.019607961177825928e-01	2.980392277240753174e-01
2.313725501298904419e-01	2.274509817361831665e-01	2.431372553110122681e-01	2.862745225429534912e-01	4.549019634723663330e-01	5.686274766921997070e-01	6.784313917160034180e-01	6.901960968971252441e-01	6.588235497474670410e-01	6.000000238418579102e-01	5.098039507865905762e-01	3.254902064800262451e-01	4.509803950786590576e-01	4.549019634723663330e-01	2.823529541492462158e-01	3.568627536296844482e-01	4.235294163227081299e-01	4.000000059604644775e-01	4.196078479290008545e-01	4.156862795352935791e-01	3.882353007793426514e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.921568691730499268e-01	3.529411852359771729e-01	3.137255012989044189e-01	2.980392277240753174e-01	2.980392277240753174e-01	3.137255012989044189e-01	3.098039329051971436e-01	2.901960909366607666e-01
2.549019753932952881e-01	2.588235437870025635e-01	2.627451121807098389e-01	3.333333432674407959e-01	4.549019634723663330e-01	5.411764979362487793e-01	6.941176652908325195e-01	7.176470756530761719e-01	7.686274647712707520e-01	7.490196228027343750e-01	7.058823704719543457e-01	4.588235318660736084e-01	4.000000059604644775e-01	4.117647111415863037e-01	2.588235437870025635e-01	3.058823645114898682e-01	2.862745225429534912e-01	3.411764800548553467e-01	4.627451002597808838e-01	4.431372582912445068e-01	3.960784375667572021e-01	3.686274588108062744e-01	3.764705955982208252e-01	4.039215743541717529e-01	4.196078479290008545e-01	4.274509847164154053e-01	3.568627536296844482e-01	3.098039329051971436e-01	2.901960909366607666e-01	3.176470696926116943e-01	3.098039329051971436e-01	2.980392277240753174e-01
2.588235437870025635e-01	2.705882489681243896e-01	2.745098173618316650e-01	3.098039329051971436e-01	4.352941215038299561e-01	5.372549295425415039e-01	6.627451181411743164e-01	7.254902124404907227e-01	7.882353067398071289e-01	8.078431487083435059e-01	7.803921699523925781e-01	5.764706134796142578e-01	3.725490272045135498e-01	3.411764800548553467e-01	2.705882489681243896e-01	4.196078479290008545e-01	3.333333432674407959e-01	3.411764800548553467e-01	4.078431427478790283e-01	4.666666686534881592e-01	4.470588266849517822e-01	4.000000059604644775e-01	4.000000059604644775e-01	4.274509847164154053e-01	4.156862795352935791e-01	4.156862795352935791e-01	4.392156898975372314e-01	3.607843220233917236e-01	3.333333432674407959e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.941176593303680420e-01
2.627451121807098389e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.941176593303680420e-01	4.313725531101226807e-01	5.411764979362487793e-01	6.274510025978088379e-01	6.666666865348815918e-01	7.294117808341979980e-01	7.372549176216125488e-01	7.607843279838562012e-01	5.333333611488342285e-01	3.803921639919281006e-01	2.784313857555389404e-01	2.588235437870025635e-01	3.686274588108062744e-01	3.529411852359771729e-01	4.549019634723663330e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.549019634723663330e-01	4.156862795352935791e-01	3.843137323856353760e-01	4.352941215038299561e-01	4.627451002597808838e-01	4.352941215038299561e-01	4.705882370471954346e-01	3.882353007793426514e-01	3.450980484485626221e-01	2.901960909366607666e-01	2.862745225429534912e-01	2.980392277240753174e-01
2.666666805744171143e-01	2.627451121807098389e-01	2.666666805744171143e-01	2.823529541492462158e-01	3.725490272045135498e-01	4.705882370471954346e-01	5.764706134796142578e-01	5.882353186607360840e-01	6.039215922355651855e-01	6.705882549285888672e-01	7.333333492279052734e-01	5.450980663299560547e-01	4.901960790157318115e-01	2.823529541492462158e-01	2.745098173618316650e-01	3.411764800548553467e-01	3.882353007793426514e-01	5.058823823928833008e-01	4.549019634723663330e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.078431427478790283e-01	3.803921639919281006e-01	3.803921639919281006e-01	4.196078479290008545e-01	5.254902243614196777e-01	5.607843399047851562e-01	4.156862795352935791e-01	2.941176593303680420e-01	2.627451121807098389e-01	2.705882489681243896e-01	2.901960909366607666e-01
2.666666805744171143e-01	2.549019753932952881e-01	2.431372553110122681e-01	2.509804069995880127e-01	3.058823645114898682e-01	4.117647111415863037e-01	4.980392158031463623e-01	5.372549295425415039e-01	5.450980663299560547e-01	6.156862974166870117e-01	7.176470756530761719e-01	6.392157077789306641e-01	5.137255191802978516e-01	4.784313738346099854e-01	4.235294163227081299e-01	3.490196168422698975e-01	3.450980484485626221e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.549019634723663330e-01	4.156862795352935791e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.647058904170989990e-01	3.568627536296844482e-01	4.235294163227081299e-01	5.058823823928833008e-01	3.254902064800262451e-01	2.470588237047195435e-01	2.392156869173049927e-01	2.549019753932952881e-01	2.745098173618316650e-01
2.666666805744171143e-01	2.470588237047195435e-01	2.392156869173049927e-01	2.313725501298904419e-01	2.588235437870025635e-01	3.882353007793426514e-01	4.549019634723663330e-01	4.745098054409027100e-01	5.019608139991760254e-01	5.490196347236633301e-01	6.588235497474670410e-01	6.980392336845397949e-01	5.294117927551269531e-01	4.431372582912445068e-01	5.294117927551269531e-01	4.862745106220245361e-01	3.529411852359771729e-01	4.352941215038299561e-01	4.549019634723663330e-01	4.392156898975372314e-01	4.313725531101226807e-01	3.843137323856353760e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.450980484485626221e-01	3.372549116611480713e-01	3.372549116611480713e-01	2.588235437870025635e-01	2.745098173618316650e-01	2.705882489681243896e-01	2.784313857555389404e-01	2.862745225429534912e-01
2.588235437870025635e-01	2.352941185235977173e-01	2.470588237047195435e-01	2.352941185235977173e-01	2.000000029802322388e-01	2.627451121807098389e-01	3.607843220233917236e-01	4.274509847164154053e-01	4.745098054409027100e-01	5.490196347236633301e-01	6.666666865348815918e-01	6.705882549285888672e-01	3.647058904170989990e-01	3.058823645114898682e-01	4.588235318660736084e-01	5.176470875740051270e-01	3.921568691730499268e-01	3.529411852359771729e-01	4.313725531101226807e-01	4.078431427478790283e-01	4.000000059604644775e-01	3.686274588108062744e-01	3.607843220233917236e-01	3.450980484485626221e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.411764800548553467e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.019607961177825928e-01
2.392156869173049927e-01	2.235294133424758911e-01	2.352941185235977173e-01	2.392156869173049927e-01	1.568627506494522095e-01	1.568627506494522095e-01	2.745098173618316650e-01	3.764705955982208252e-01	4.745098054409027100e-01	5.215686559677124023e-01	5.803921818733215332e-01	4.980392158031463623e-01	2.235294133424758911e-01	2.588235437870025635e-01	3.490196168422698975e-01	4.392156898975372314e-01	3.843137323856353760e-01	3.058823645114898682e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.529411852359771729e-01	3.764705955982208252e-01	3.411764800548553467e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.019607961177825928e-01	3.019607961177825928e-01
2.509804069995880127e-01	2.352941185235977173e-01	2.470588237047195435e-01	2.392156869173049927e-01	1.215686276555061340e-01	1.333333402872085571e-01	2.313725501298904419e-01	3.411764800548553467e-01	4.039215743541717529e-01	4.196078479290008545e-01	4.431372582912445068e-01	3.215686380863189697e-01	1.333333402872085571e-01	1.254902034997940063e-01	3.058823645114898682e-01	4.431372582912445068e-01	4.117647111415863037e-01	2.823529541492462158e-01	2.745098173618316650e-01	3.529411852359771729e-01	3.098039329051971436e-01	3.764705955982208252e-01	3.882353007793426514e-01	3.333333432674407959e-01	3.333333432674407959e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.215686380863189697e-01	2.901960909366607666e-01	3.058823645114898682e-01	2.666666805744171143e-01	2.862745225429534912e-01
2.509804069995880127e-01	2.392156869173049927e-01	2.313725501298904419e-01	1.882352977991104126e-01	1.058823540806770325e-01	1.137254908680915833e-01	1.960784345865249634e-01	2.352941185235977173e-01	2.352941185235977173e-01	2.705882489681243896e-01	2.431372553110122681e-01	1.372549086809158325e-01	4.705882444977760315e-02	6.274510174989700317e-02	2.627451121807098389e-01	4.000000059604644775e-01	4.470588266849517822e-01	2.862745225429534912e-01	2.274509817361831665e-01	2.745098173618316650e-01	3.098039329051971436e-01	3.921568691730499268e-01	3.372549116611480713e-01	3.333333432674407959e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.647058904170989990e-01	3.137255012989044189e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.509804069995880127e-01	2.509804069995880127e-01
2.509804069995880127e-01	2.431372553110122681e-01	2.117647081613540649e-01	1.843137294054031372e-01	1.529411822557449341e-01	1.411764770746231079e-01	1.882352977991104126e-01	1.215686276555061340e-01	1.254902034997940063e-01	1.294117718935012817e-01	8.235294371843338013e-02	2.352941222488880157e-02	1.960784383118152618e-02	3.529411926865577698e-02	1.960784345865249634e-01	3.333333432674407959e-01	4.313725531101226807e-01	3.411764800548553467e-01	2.196078449487686157e-01	2.196078449487686157e-01	3.058823645114898682e-01	3.607843220233917236e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.490196168422698975e-01	2.980392277240753174e-01	2.901960909366607666e-01	2.980392277240753174e-01	2.901960909366607666e-01	3.058823645114898682e-01
2.470588237047195435e-01	2.549019753932952881e-01	2.039215713739395142e-01	1.725490242242813110e-01	1.803921610116958618e-01	2.235294133424758911e-01	2.117647081613540649e-01	1.294117718935012817e-01	1.294117718935012817e-01	1.058823540806770325e-01	5.882352963089942932e-02	1.960784383118152618e-02	2.352941222488880157e-02	2.745098061859607697e-02	1.490196138620376587e-01	2.901960909366607666e-01	4.000000059604644775e-01	4.196078479290008545e-01	2.392156869173049927e-01	2.156862765550613403e-01	2.666666805744171143e-01	3.137255012989044189e-01	4.352941215038299561e-01	4.313725531101226807e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.490196168422698975e-01	2.705882489681243896e-01	2.745098173618316650e-01	2.941176593303680420e-01	3.294117748737335205e-01	3.372549116611480713e-01
2.431372553110122681e-01	2.588235437870025635e-01	2.352941185235977173e-01	2.078431397676467896e-01	2.235294133424758911e-01	2.588235437870025635e-01	1.882352977991104126e-01	1.529411822557449341e-01	1.882352977991104126e-01	2.039215713739395142e-01	2.745098061859607697e-02	1.960784383118152618e-02	1.960784383118152618e-02	2.352941222488880157e-02	1.647058874368667603e-01	3.372549116611480713e-01	3.764705955982208252e-01	3.960784375667572021e-01	3.450980484485626221e-01	3.098039329051971436e-01	2.470588237047195435e-01	2.666666805744171143e-01	3.960784375667572021e-01	4.313725531101226807e-01	3.372549116611480713e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.098039329051971436e-01	2.980392277240753174e-01	2.666666805744171143e-01	2.509804069995880127e-01	2.470588237047195435e-01
2.039215713739395142e-01	2.117647081613540649e-01	2.235294133424758911e-01	2.274509817361831665e-01	2.549019753932952881e-01	2.196078449487686157e-01	1.607843190431594849e-01	1.411764770746231079e-01	2.117647081613540649e-01	2.156862765550613403e-01	1.176470611244440079e-02	1.568627543747425079e-02	1.176470611244440079e-02	4.313725605607032776e-02	2.078431397676467896e-01	3.647058904170989990e-01	3.372549116611480713e-01	2.666666805744171143e-01	3.019607961177825928e-01	3.294117748737335205e-01	2.352941185235977173e-01	2.196078449487686157e-01	3.294117748737335205e-01	4.274509847164154053e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.137255012989044189e-01	2.941176593303680420e-01	2.431372553110122681e-01	2.352941185235977173e-01	2.313725501298904419e-01
1.568627506494522095e-01	1.647058874368667603e-01	2.156862765550613403e-01	2.313725501298904419e-01	2.862745225429534912e-01	2.196078449487686157e-01	1.647058874368667603e-01	9.019608050584793091e-02	1.725490242242813110e-01	1.254902034997940063e-01	1.176470611244440079e-02	1.960784383118152618e-02	1.176470611244440079e-02	8.235294371843338013e-02	2.431372553110122681e-01	3.137255012989044189e-01	2.901960909366607666e-01	1.960784345865249634e-01	1.568627506494522095e-01	2.000000029802322388e-01	1.803921610116958618e-01	1.843137294054031372e-01	2.823529541492462158e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.294117748737335205e-01	2.941176593303680420e-01	2.588235437870025635e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.313725501298904419e-01
1.960784345865249634e-01	1.960784345865249634e-01	2.235294133424758911e-01	2.627451121807098389e-01	3.607843220233917236e-01	2.039215713739395142e-01	1.019607856869697571e-01	5.490196123719215393e-02	1.607843190431594849e-01	7.058823853731155396e-02	3.921568859368562698e-03	3.921568859368562698e-03	5.098039284348487854e-02	1.137254908680915833e-01	2.000000029802322388e-01	2.470588237047195435e-01	2.392156869173049927e-01	1.803921610116958618e-01	1.529411822557449341e-01	1.843137294054031372e-01	1.529411822557449341e-01	1.529411822557449341e-01	2.196078449487686157e-01	3.450980484485626221e-01	4.000000059604644775e-01	2.980392277240753174e-01	3.098039329051971436e-01	2.705882489681243896e-01	2.156862765550613403e-01	2.156862765550613403e-01	2.196078449487686157e-01	2.313725501298904419e-01
2.470588237047195435e-01	2.274509817361831665e-01	2.431372553110122681e-01	3.058823645114898682e-01	3.607843220233917236e-01	1.921568661928176880e-01	5.098039284348487854e-02	7.843137532472610474e-02	1.725490242242813110e-01	4.313725605607032776e-02	3.921568766236305237e-02	1.254902034997940063e-01	1.529411822557449341e-01	1.411764770746231079e-01	1.686274558305740356e-01	2.313725501298904419e-01	3.058823645114898682e-01	2.313725501298904419e-01	1.803921610116958618e-01	1.843137294054031372e-01	1.843137294054031372e-01	2.352941185235977173e-01	2.431372553110122681e-01	3.215686380863189697e-01	3.294117748737335205e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.352941185235977173e-01	2.156862765550613403e-01	2.235294133424758911e-01	2.235294133424758911e-01
2.862745225429534912e-01	2.392156869173049927e-01	2.784313857555389404e-01	3.372549116611480713e-01	3.490196168422698975e-01	1.960784345865249634e-01	3.137255087494850159e-02	1.176470592617988586e-01	1.411764770746231079e-01	6.274510174989700317e-02	1.843137294054031372e-01	2.745098173618316650e-01	1.921568661928176880e-01	1.529411822557449341e-01	2.392156869173049927e-01	3.215686380863189697e-01	3.450980484485626221e-01	1.764705926179885864e-01	1.294117718935012817e-01	1.686274558305740356e-01	2.078431397676467896e-01	2.745098173618316650e-01	3.333333432674407959e-01	3.490196168422698975e-01	3.254902064800262451e-01	2.980392277240753174e-01	2.588235437870025635e-01	2.784313857555389404e-01	2.509804069995880127e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.196078449487686157e-01


==> Cifra_figuretem/0.039/originaldataRed7.0.txt <==
2.235294133424758911e-01	1.686274558305740356e-01	1.843137294054031372e-01	2.392156869173049927e-01	2.627451121807098389e-01	3.294117748737335205e-01	3.137255012989044189e-01	2.039215713739395142e-01	1.960784345865249634e-01	2.078431397676467896e-01	2.235294133424758911e-01	2.313725501298904419e-01	2.509804069995880127e-01	2.705882489681243896e-01	2.352941185235977173e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.627451121807098389e-01	3.215686380863189697e-01	3.882353007793426514e-01	4.901960790157318115e-01	4.392156898975372314e-01	3.686274588108062744e-01	3.686274588108062744e-01	4.313725531101226807e-01	3.764705955982208252e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.921568691730499268e-01
2.235294133424758911e-01	1.725490242242813110e-01	2.000000029802322388e-01	1.764705926179885864e-01	1.607843190431594849e-01	3.019607961177825928e-01	2.509804069995880127e-01	1.921568661928176880e-01	1.843137294054031372e-01	1.803921610116958618e-01	2.156862765550613403e-01	2.431372553110122681e-01	3.529411852359771729e-01	3.686274588108062744e-01	3.254902064800262451e-01	2.862745225429534912e-01	2.941176593303680420e-01	3.568627536296844482e-01	3.725490272045135498e-01	3.882353007793426514e-01	4.313725531101226807e-01	3.843137323856353760e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.019607961177825928e-01	2.901960909366607666e-01	3.098039329051971436e-01	3.490196168422698975e-01
1.647058874368667603e-01	1.803921610116958618e-01	2.313725501298904419e-01	3.058823645114898682e-01	2.980392277240753174e-01	2.470588237047195435e-01	2.000000029802322388e-01	1.960784345865249634e-01	1.764705926179885864e-01	1.882352977991104126e-01	2.588235437870025635e-01	3.254902064800262451e-01	4.901960790157318115e-01	5.450980663299560547e-01	5.254902243614196777e-01	5.058823823928833008e-01	5.254902243614196777e-01	5.333333611488342285e-01	5.215686559677124023e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.058823823928833008e-01	4.862745106220245361e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.901960790157318115e-01	4.549019634723663330e-01	4.431372582912445068e-01	4.549019634723663330e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.549019634723663330e-01
2.000000029802322388e-01	2.196078449487686157e-01	2.274509817361831665e-01	4.431372582912445068e-01	5.450980663299560547e-01	3.372549116611480713e-01	2.235294133424758911e-01	2.274509817361831665e-01	1.529411822557449341e-01	2.117647081613540649e-01	3.686274588108062744e-01	3.647058904170989990e-01	5.333333611488342285e-01	5.803921818733215332e-01	5.764706134796142578e-01	5.725490450859069824e-01	5.725490450859069824e-01	5.647059082984924316e-01	5.803921818733215332e-01	5.960784554481506348e-01	5.882353186607360840e-01	5.960784554481506348e-01	5.921568870544433594e-01	5.843137502670288086e-01	5.843137502670288086e-01	5.882353186607360840e-01	5.882353186607360840e-01	5.764706134796142578e-01	5.843137502670288086e-01	5.764706134796142578e-01	5.725490450859069824e-01	5.647059082984924316e-01
2.823529541492462158e-01	2.862745225429534912e-01	3.294117748737335205e-01	2.509804069995880127e-01	3.254902064800262451e-01	3.215686380863189697e-01	2.666666805744171143e-01	2.509804069995880127e-01	2.039215713739395142e-01	2.196078449487686157e-01	3.372549116611480713e-01	3.098039329051971436e-01	4.156862795352935791e-01	4.862745106220245361e-01	4.549019634723663330e-01	4.470588266849517822e-01	4.666666686534881592e-01	4.823529422283172607e-01	4.980392158031463623e-01	5.176470875740051270e-01	5.176470875740051270e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.137255191802978516e-01	5.137255191802978516e-01	5.137255191802978516e-01	5.137255191802978516e-01	5.137255191802978516e-01	5.254902243614196777e-01	5.215686559677124023e-01	5.098039507865905762e-01	5.019608139991760254e-01
4.196078479290008545e-01	4.470588266849517822e-01	5.176470875740051270e-01	3.960784375667572021e-01	3.333333432674407959e-01	2.431372553110122681e-01	2.392156869173049927e-01	2.039215713739395142e-01	2.549019753932952881e-01	3.725490272045135498e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.509803950786590576e-01	4.941176474094390869e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.862745106220245361e-01	4.862745106220245361e-01	5.019608139991760254e-01	5.137255191802978516e-01	5.098039507865905762e-01	5.137255191802978516e-01	5.215686559677124023e-01	5.333333611488342285e-01	5.372549295425415039e-01	5.411764979362487793e-01	5.450980663299560547e-01	5.490196347236633301e-01	5.529412031173706055e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.411764979362487793e-01
5.254902243614196777e-01	5.568627715110778809e-01	5.882353186607360840e-01	6.823529601097106934e-01	7.215686440467834473e-01	3.254902064800262451e-01	2.039215713739395142e-01	2.000000029802322388e-01	1.725490242242813110e-01	3.294117748737335205e-01	5.058823823928833008e-01	5.568627715110778809e-01	5.568627715110778809e-01	5.764706134796142578e-01	5.725490450859069824e-01	5.803921818733215332e-01	5.803921818733215332e-01	5.725490450859069824e-01	5.843137502670288086e-01	5.921568870544433594e-01	5.843137502670288086e-01	5.882353186607360840e-01	5.843137502670288086e-01	5.960784554481506348e-01	6.000000238418579102e-01	6.000000238418579102e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.000000238418579102e-01	6.039215922355651855e-01
5.372549295425415039e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.078431606292724609e-01	7.450980544090270996e-01	3.568627536296844482e-01	1.960784345865249634e-01	2.392156869173049927e-01	1.647058874368667603e-01	1.137254908680915833e-01	2.588235437870025635e-01	5.333333611488342285e-01	6.039215922355651855e-01	5.960784554481506348e-01	5.882353186607360840e-01	6.000000238418579102e-01	6.117647290229797363e-01	6.352941393852233887e-01	6.313725709915161133e-01	6.117647290229797363e-01	6.274510025978088379e-01	6.392157077789306641e-01	6.078431606292724609e-01	6.078431606292724609e-01	6.117647290229797363e-01	6.117647290229797363e-01	6.078431606292724609e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.235294342041015625e-01	6.156862974166870117e-01
5.333333611488342285e-01	6.392157077789306641e-01	6.235294342041015625e-01	6.274510025978088379e-01	6.431372761726379395e-01	2.784313857555389404e-01	2.235294133424758911e-01	2.862745225429534912e-01	2.313725501298904419e-01	1.176470592617988586e-01	1.019607856869697571e-01	2.941176593303680420e-01	5.294117927551269531e-01	6.196078658103942871e-01	6.666666865348815918e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.588235497474670410e-01	6.156862974166870117e-01	5.843137502670288086e-01	5.333333611488342285e-01	5.215686559677124023e-01	6.039215922355651855e-01	6.941176652908325195e-01	6.666666865348815918e-01	6.470588445663452148e-01	6.549019813537597656e-01	6.705882549285888672e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.549019813537597656e-01
5.725490450859069824e-01	6.549019813537597656e-01	6.431372761726379395e-01	7.215686440467834473e-01	7.137255072593688965e-01	3.019607961177825928e-01	2.313725501298904419e-01	2.549019753932952881e-01	2.588235437870025635e-01	1.568627506494522095e-01	1.333333402872085571e-01	1.294117718935012817e-01	2.705882489681243896e-01	4.509803950786590576e-01	6.039215922355651855e-01	6.196078658103942871e-01	5.647059082984924316e-01	5.254902243614196777e-01	4.509803950786590576e-01	4.627451002597808838e-01	3.921568691730499268e-01	3.333333432674407959e-01	4.235294163227081299e-01	7.686274647712707520e-01	8.784313797950744629e-01	7.333333492279052734e-01	6.823529601097106934e-01	6.980392336845397949e-01	7.019608020782470703e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.058823704719543457e-01
6.588235497474670410e-01	6.823529601097106934e-01	6.666666865348815918e-01	7.490196228027343750e-01	7.843137383460998535e-01	3.254902064800262451e-01	1.882352977991104126e-01	2.196078449487686157e-01	2.784313857555389404e-01	2.000000029802322388e-01	1.607843190431594849e-01	1.725490242242813110e-01	2.117647081613540649e-01	3.058823645114898682e-01	4.117647111415863037e-01	4.352941215038299561e-01	3.568627536296844482e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.862745225429534912e-01	2.745098173618316650e-01	2.941176593303680420e-01	3.450980484485626221e-01	5.058823823928833008e-01	8.666666746139526367e-01	9.529411792755126953e-01	7.960784435272216797e-01	7.450980544090270996e-01	7.568627595901489258e-01	7.490196228027343750e-01	7.333333492279052734e-01	7.372549176216125488e-01
6.862745285034179688e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.450980544090270996e-01	6.117647290229797363e-01	3.137255012989044189e-01	2.941176593303680420e-01	1.725490242242813110e-01	2.470588237047195435e-01	2.078431397676467896e-01	1.803921610116958618e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.784313857555389404e-01	3.254902064800262451e-01	3.254902064800262451e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.666666805744171143e-01	2.666666805744171143e-01	2.745098173618316650e-01	3.294117748737335205e-01	3.882353007793426514e-01	6.745098233222961426e-01	9.764705896377563477e-01	9.529411792755126953e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.725490331649780273e-01
6.823529601097106934e-01	6.901960968971252441e-01	7.058823704719543457e-01	6.745098233222961426e-01	3.725490272045135498e-01	3.058823645114898682e-01	5.176470875740051270e-01	2.078431397676467896e-01	1.960784345865249634e-01	2.078431397676467896e-01	2.078431397676467896e-01	2.470588237047195435e-01	2.784313857555389404e-01	2.745098173618316650e-01	2.823529541492462158e-01	2.901960909366607666e-01	2.941176593303680420e-01	3.058823645114898682e-01	3.058823645114898682e-01	3.019607961177825928e-01	2.823529541492462158e-01	2.784313857555389404e-01	2.941176593303680420e-01	3.294117748737335205e-01	5.921568870544433594e-01	8.588235378265380859e-01	9.019607901573181152e-01	5.686274766921997070e-01	6.039215922355651855e-01	8.000000119209289551e-01	7.843137383460998535e-01	7.647058963775634766e-01
6.941176652908325195e-01	6.941176652908325195e-01	7.137255072593688965e-01	6.941176652908325195e-01	5.176470875740051270e-01	5.294117927551269531e-01	7.176470756530761719e-01	4.156862795352935791e-01	2.039215713739395142e-01	2.431372553110122681e-01	2.352941185235977173e-01	2.627451121807098389e-01	2.823529541492462158e-01	2.509804069995880127e-01	2.313725501298904419e-01	2.588235437870025635e-01	2.745098173618316650e-01	2.941176593303680420e-01	3.019607961177825928e-01	3.019607961177825928e-01	2.627451121807098389e-01	2.666666805744171143e-01	2.901960909366607666e-01	3.137255012989044189e-01	5.725490450859069824e-01	7.803921699523925781e-01	7.764706015586853027e-01	5.568627715110778809e-01	3.568627536296844482e-01	6.078431606292724609e-01	7.686274647712707520e-01	7.529411911964416504e-01
7.176470756530761719e-01	7.333333492279052734e-01	7.411764860153198242e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.058823704719543457e-01	7.176470756530761719e-01	4.823529422283172607e-01	3.607843220233917236e-01	2.862745225429534912e-01	2.470588237047195435e-01	2.705882489681243896e-01	2.823529541492462158e-01	2.431372553110122681e-01	2.274509817361831665e-01	2.627451121807098389e-01	2.941176593303680420e-01	3.058823645114898682e-01	3.137255012989044189e-01	3.490196168422698975e-01	2.901960909366607666e-01	2.431372553110122681e-01	2.745098173618316650e-01	2.941176593303680420e-01	5.450980663299560547e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.294117808341979980e-01	5.607843399047851562e-01	5.921568870544433594e-01	7.529411911964416504e-01	7.764706015586853027e-01
7.215686440467834473e-01	7.176470756530761719e-01	7.294117808341979980e-01	7.098039388656616211e-01	6.901960968971252441e-01	6.784313917160034180e-01	6.980392336845397949e-01	4.156862795352935791e-01	4.823529422283172607e-01	3.137255012989044189e-01	2.235294133424758911e-01	2.627451121807098389e-01	2.941176593303680420e-01	2.745098173618316650e-01	2.588235437870025635e-01	2.901960909366607666e-01	3.098039329051971436e-01	2.980392277240753174e-01	3.215686380863189697e-01	3.294117748737335205e-01	2.901960909366607666e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.392156869173049927e-01	4.980392158031463623e-01	7.647058963775634766e-01	7.176470756530761719e-01	7.333333492279052734e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.607843279838562012e-01	7.568627595901489258e-01
7.176470756530761719e-01	7.215686440467834473e-01	7.372549176216125488e-01	7.294117808341979980e-01	7.019608020782470703e-01	6.784313917160034180e-01	7.137255072593688965e-01	5.098039507865905762e-01	4.666666686534881592e-01	3.411764800548553467e-01	1.882352977991104126e-01	2.235294133424758911e-01	2.705882489681243896e-01	2.980392277240753174e-01	2.823529541492462158e-01	2.745098173618316650e-01	2.784313857555389404e-01	3.686274588108062744e-01	3.490196168422698975e-01	1.450980454683303833e-01	1.372549086809158325e-01	1.882352977991104126e-01	1.568627506494522095e-01	1.921568661928176880e-01	4.039215743541717529e-01	7.294117808341979980e-01	6.862745285034179688e-01	6.941176652908325195e-01	7.137255072593688965e-01	7.254902124404907227e-01	7.254902124404907227e-01	7.215686440467834473e-01
7.058823704719543457e-01	7.333333492279052734e-01	7.333333492279052734e-01	7.176470756530761719e-01	7.137255072593688965e-01	7.019608020782470703e-01	7.215686440467834473e-01	6.549019813537597656e-01	4.313725531101226807e-01	2.941176593303680420e-01	2.039215713739395142e-01	2.235294133424758911e-01	2.352941185235977173e-01	3.019607961177825928e-01	3.215686380863189697e-01	3.529411852359771729e-01	5.058823823928833008e-01	6.823529601097106934e-01	6.117647290229797363e-01	2.588235437870025635e-01	1.490196138620376587e-01	2.705882489681243896e-01	2.274509817361831665e-01	1.960784345865249634e-01	3.176470696926116943e-01	6.470588445663452148e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.058823704719543457e-01	6.862745285034179688e-01	6.980392336845397949e-01	7.058823704719543457e-01
7.215686440467834473e-01	7.254902124404907227e-01	7.333333492279052734e-01	7.137255072593688965e-01	7.176470756530761719e-01	7.215686440467834473e-01	7.137255072593688965e-01	7.058823704719543457e-01	5.529412031173706055e-01	2.313725501298904419e-01	2.274509817361831665e-01	2.901960909366607666e-01	2.862745225429534912e-01	4.666666686534881592e-01	6.078431606292724609e-01	6.431372761726379395e-01	7.098039388656616211e-01	7.568627595901489258e-01	7.529411911964416504e-01	5.372549295425415039e-01	2.666666805744171143e-01	4.000000059604644775e-01	5.372549295425415039e-01	3.254902064800262451e-01	2.941176593303680420e-01	5.686274766921997070e-01	7.411764860153198242e-01	6.980392336845397949e-01	6.901960968971252441e-01	6.784313917160034180e-01	6.666666865348815918e-01	6.941176652908325195e-01
7.333333492279052734e-01	7.137255072593688965e-01	7.215686440467834473e-01	7.098039388656616211e-01	7.333333492279052734e-01	7.254902124404907227e-01	7.294117808341979980e-01	7.568627595901489258e-01	7.176470756530761719e-01	3.647058904170989990e-01	3.215686380863189697e-01	3.372549116611480713e-01	3.294117748737335205e-01	6.784313917160034180e-01	7.372549176216125488e-01	7.098039388656616211e-01	6.980392336845397949e-01	7.176470756530761719e-01	7.254902124404907227e-01	6.745098233222961426e-01	4.000000059604644775e-01	3.607843220233917236e-01	6.117647290229797363e-01	5.725490450859069824e-01	3.058823645114898682e-01	4.431372582912445068e-01	7.058823704719543457e-01	6.627451181411743164e-01	6.509804129600524902e-01	6.784313917160034180e-01	6.431372761726379395e-01	6.549019813537597656e-01
7.372549176216125488e-01	7.294117808341979980e-01	7.137255072593688965e-01	7.254902124404907227e-01	7.568627595901489258e-01	7.176470756530761719e-01	7.411764860153198242e-01	7.490196228027343750e-01	7.215686440467834473e-01	4.980392158031463623e-01	3.333333432674407959e-01	3.333333432674407959e-01	3.372549116611480713e-01	6.627451181411743164e-01	6.784313917160034180e-01	6.627451181411743164e-01	6.784313917160034180e-01	6.666666865348815918e-01	6.901960968971252441e-01	6.784313917160034180e-01	5.215686559677124023e-01	3.960784375667572021e-01	5.098039507865905762e-01	6.784313917160034180e-01	4.627451002597808838e-01	3.843137323856353760e-01	6.588235497474670410e-01	6.470588445663452148e-01	6.235294342041015625e-01	6.274510025978088379e-01	6.235294342041015625e-01	6.549019813537597656e-01
7.294117808341979980e-01	7.215686440467834473e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.294117808341979980e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.254902124404907227e-01	7.294117808341979980e-01	5.725490450859069824e-01	3.490196168422698975e-01	3.686274588108062744e-01	4.039215743541717529e-01	6.509804129600524902e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.705882549285888672e-01	6.862745285034179688e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.666666865348815918e-01	5.921568870544433594e-01	5.176470875740051270e-01	6.509804129600524902e-01	6.666666865348815918e-01	5.411764979362487793e-01	6.313725709915161133e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.627451181411743164e-01	6.588235497474670410e-01	7.176470756530761719e-01
6.941176652908325195e-01	6.745098233222961426e-01	6.980392336845397949e-01	6.980392336845397949e-01	6.745098233222961426e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.941176652908325195e-01	6.980392336845397949e-01	6.156862974166870117e-01	4.117647111415863037e-01	4.431372582912445068e-01	5.372549295425415039e-01	6.666666865348815918e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.901960968971252441e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.980392336845397949e-01	7.803921699523925781e-01	5.647059082984924316e-01	6.470588445663452148e-01	7.137255072593688965e-01	6.470588445663452148e-01	6.000000238418579102e-01	6.588235497474670410e-01	6.980392336845397949e-01	7.176470756530761719e-01	7.215686440467834473e-01	7.176470756530761719e-01
6.941176652908325195e-01	6.784313917160034180e-01	7.098039388656616211e-01	6.862745285034179688e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.705882549285888672e-01	7.137255072593688965e-01	6.980392336845397949e-01	6.823529601097106934e-01	5.411764979362487793e-01	6.196078658103942871e-01	6.901960968971252441e-01	6.549019813537597656e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.235294342041015625e-01	6.745098233222961426e-01	7.372549176216125488e-01	7.450980544090270996e-01	7.019608020782470703e-01	7.411764860153198242e-01	5.686274766921997070e-01	6.274510025978088379e-01	6.941176652908325195e-01	6.627451181411743164e-01	5.843137502670288086e-01	5.490196347236633301e-01	6.784313917160034180e-01	7.176470756530761719e-01	7.137255072593688965e-01	7.294117808341979980e-01
6.901960968971252441e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.274510025978088379e-01	6.392157077789306641e-01	6.745098233222961426e-01	6.666666865348815918e-01	7.058823704719543457e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.176470756530761719e-01	7.568627595901489258e-01	7.294117808341979980e-01	6.549019813537597656e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.470588445663452148e-01	6.941176652908325195e-01	7.215686440467834473e-01	7.137255072593688965e-01	6.509804129600524902e-01	6.666666865348815918e-01	5.764706134796142578e-01	5.960784554481506348e-01	6.588235497474670410e-01	6.470588445663452148e-01	5.921568870544433594e-01	5.137255191802978516e-01	6.000000238418579102e-01	6.588235497474670410e-01	6.862745285034179688e-01	6.901960968971252441e-01
6.705882549285888672e-01	6.509804129600524902e-01	5.921568870544433594e-01	5.607843399047851562e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.313725709915161133e-01	6.666666865348815918e-01	6.588235497474670410e-01	6.745098233222961426e-01	6.901960968971252441e-01	7.607843279838562012e-01	7.098039388656616211e-01	6.274510025978088379e-01	6.666666865348815918e-01	6.705882549285888672e-01	6.509804129600524902e-01	6.627451181411743164e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.274510025978088379e-01	6.705882549285888672e-01	6.156862974166870117e-01	6.000000238418579102e-01	6.431372761726379395e-01	6.078431606292724609e-01	5.960784554481506348e-01	5.529412031173706055e-01	5.372549295425415039e-01	6.156862974166870117e-01	6.470588445663452148e-01	6.470588445663452148e-01
6.784313917160034180e-01	6.509804129600524902e-01	5.921568870544433594e-01	5.490196347236633301e-01	5.843137502670288086e-01	5.803921818733215332e-01	5.921568870544433594e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.588235497474670410e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.470588445663452148e-01	6.392157077789306641e-01	6.274510025978088379e-01	6.509804129600524902e-01	6.039215922355651855e-01	6.470588445663452148e-01	6.078431606292724609e-01	6.000000238418579102e-01	6.588235497474670410e-01	6.235294342041015625e-01	6.078431606292724609e-01	6.039215922355651855e-01	5.568627715110778809e-01	5.960784554481506348e-01	6.196078658103942871e-01	5.843137502670288086e-01	6.274510025978088379e-01	6.431372761726379395e-01	6.392157077789306641e-01
6.392157077789306641e-01	6.000000238418579102e-01	5.725490450859069824e-01	5.764706134796142578e-01	5.294117927551269531e-01	5.450980663299560547e-01	6.078431606292724609e-01	6.274510025978088379e-01	6.235294342041015625e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.196078658103942871e-01	6.392157077789306641e-01	6.431372761726379395e-01	5.960784554481506348e-01	5.921568870544433594e-01	6.235294342041015625e-01	5.686274766921997070e-01	5.921568870544433594e-01	6.039215922355651855e-01	5.568627715110778809e-01	6.196078658103942871e-01	6.352941393852233887e-01	5.764706134796142578e-01	5.529412031173706055e-01	5.411764979362487793e-01	5.803921818733215332e-01	5.921568870544433594e-01	5.686274766921997070e-01	6.039215922355651855e-01	6.274510025978088379e-01	5.960784554481506348e-01
6.078431606292724609e-01	5.843137502670288086e-01	5.921568870544433594e-01	5.607843399047851562e-01	5.019608139991760254e-01	5.372549295425415039e-01	6.156862974166870117e-01	5.843137502670288086e-01	6.000000238418579102e-01	6.549019813537597656e-01	6.431372761726379395e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.274510025978088379e-01	6.039215922355651855e-01	5.803921818733215332e-01	5.725490450859069824e-01	5.803921818733215332e-01	6.235294342041015625e-01	5.686274766921997070e-01	5.921568870544433594e-01	6.156862974166870117e-01	5.450980663299560547e-01	5.333333611488342285e-01	5.098039507865905762e-01	5.176470875740051270e-01	5.450980663299560547e-01	5.215686559677124023e-01	5.607843399047851562e-01	6.078431606292724609e-01	5.921568870544433594e-01
6.117647290229797363e-01	6.196078658103942871e-01	6.235294342041015625e-01	5.568627715110778809e-01	5.333333611488342285e-01	6.000000238418579102e-01	6.470588445663452148e-01	6.392157077789306641e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.588235497474670410e-01	6.941176652908325195e-01	6.980392336845397949e-01	6.862745285034179688e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.039215922355651855e-01	6.196078658103942871e-01	6.078431606292724609e-01	5.647059082984924316e-01	5.725490450859069824e-01	5.843137502670288086e-01	5.294117927551269531e-01	5.176470875740051270e-01	4.862745106220245361e-01	5.215686559677124023e-01	5.725490450859069824e-01	5.803921818733215332e-01	6.078431606292724609e-01	6.235294342041015625e-01	6.352941393852233887e-01
6.431372761726379395e-01	6.392157077789306641e-01	6.666666865348815918e-01	6.470588445663452148e-01	6.666666865348815918e-01	6.901960968971252441e-01	7.098039388656616211e-01	6.941176652908325195e-01	6.745098233222961426e-01	6.941176652908325195e-01	6.823529601097106934e-01	7.333333492279052734e-01	7.215686440467834473e-01	6.823529601097106934e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.039215922355651855e-01	5.882353186607360840e-01	6.078431606292724609e-01	6.196078658103942871e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.490196347236633301e-01	5.490196347236633301e-01	6.000000238418579102e-01	6.235294342041015625e-01	6.313725709915161133e-01	6.509804129600524902e-01	6.705882549285888672e-01
6.745098233222961426e-01	6.980392336845397949e-01	7.098039388656616211e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.137255072593688965e-01	7.215686440467834473e-01	7.215686440467834473e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.470588445663452148e-01	7.215686440467834473e-01	7.490196228027343750e-01	6.823529601097106934e-01	6.470588445663452148e-01	6.313725709915161133e-01	6.352941393852233887e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.666666865348815918e-01	6.705882549285888672e-01	6.431372761726379395e-01	6.352941393852233887e-01	5.333333611488342285e-01	5.490196347236633301e-01	5.921568870544433594e-01	5.725490450859069824e-01	6.117647290229797363e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.666666865348815918e-01	6.823529601097106934e-01


==> Cifra_figuretem/0.039/originaldataRed8.0.txt <==
3.294117748737335205e-01	3.294117748737335205e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.647058904170989990e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.921568691730499268e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.274509847164154053e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.686274588108062744e-01	3.803921639919281006e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.725490272045135498e-01	4.000000059604644775e-01	3.921568691730499268e-01	4.000000059604644775e-01	4.078431427478790283e-01
3.294117748737335205e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.647058904170989990e-01	3.725490272045135498e-01	3.725490272045135498e-01	3.764705955982208252e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.274509847164154053e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.568627536296844482e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.568627536296844482e-01	3.882353007793426514e-01	4.039215743541717529e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.960784375667572021e-01	4.000000059604644775e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.294117748737335205e-01	3.215686380863189697e-01
3.294117748737335205e-01	3.333333432674407959e-01	3.019607961177825928e-01	2.705882489681243896e-01	2.941176593303680420e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.960784375667572021e-01	3.921568691730499268e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.725490272045135498e-01	3.764705955982208252e-01	4.000000059604644775e-01	3.764705955982208252e-01	3.803921639919281006e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.294117748737335205e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.333333432674407959e-01	3.137255012989044189e-01	3.019607961177825928e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.980392277240753174e-01	3.058823645114898682e-01	3.058823645114898682e-01
3.372549116611480713e-01	3.254902064800262451e-01	2.941176593303680420e-01	3.098039329051971436e-01	3.176470696926116943e-01	3.176470696926116943e-01	2.941176593303680420e-01	2.980392277240753174e-01	3.294117748737335205e-01	3.333333432674407959e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.137255012989044189e-01	3.019607961177825928e-01	3.254902064800262451e-01	3.607843220233917236e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.960784375667572021e-01	4.313725531101226807e-01	4.156862795352935791e-01	3.803921639919281006e-01	3.490196168422698975e-01	3.372549116611480713e-01	3.176470696926116943e-01	2.941176593303680420e-01	2.745098173618316650e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.941176593303680420e-01
2.627451121807098389e-01	2.666666805744171143e-01	3.137255012989044189e-01	3.333333432674407959e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.333333432674407959e-01	3.254902064800262451e-01	2.941176593303680420e-01	2.549019753932952881e-01	2.745098173618316650e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.529411852359771729e-01	3.686274588108062744e-01	3.333333432674407959e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.333333432674407959e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.215686380863189697e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.411764800548553467e-01
2.470588237047195435e-01	2.549019753932952881e-01	2.784313857555389404e-01	2.901960909366607666e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.215686380863189697e-01	3.215686380863189697e-01	3.450980484485626221e-01	3.686274588108062744e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.490196168422698975e-01	3.411764800548553467e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.647058904170989990e-01	3.411764800548553467e-01	3.294117748737335205e-01	3.254902064800262451e-01	2.941176593303680420e-01	3.254902064800262451e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.372549116611480713e-01
3.215686380863189697e-01	3.254902064800262451e-01	3.019607961177825928e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.705882489681243896e-01	2.901960909366607666e-01	2.784313857555389404e-01	2.705882489681243896e-01	2.941176593303680420e-01	3.254902064800262451e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.647058904170989990e-01	3.490196168422698975e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.607843220233917236e-01	3.372549116611480713e-01	3.058823645114898682e-01	3.176470696926116943e-01
3.568627536296844482e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.647058904170989990e-01	3.803921639919281006e-01	3.843137323856353760e-01	3.607843220233917236e-01	3.058823645114898682e-01	2.784313857555389404e-01	2.823529541492462158e-01	2.862745225429534912e-01	3.137255012989044189e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.450980484485626221e-01	3.568627536296844482e-01	3.960784375667572021e-01	3.960784375667572021e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.490196168422698975e-01
3.098039329051971436e-01	3.215686380863189697e-01	3.254902064800262451e-01	3.372549116611480713e-01	3.333333432674407959e-01	3.215686380863189697e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.568627536296844482e-01	3.490196168422698975e-01	3.450980484485626221e-01	3.921568691730499268e-01	4.156862795352935791e-01	3.882353007793426514e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.686274588108062744e-01	4.039215743541717529e-01	4.078431427478790283e-01	3.490196168422698975e-01	3.176470696926116943e-01	2.862745225429534912e-01	2.705882489681243896e-01	3.137255012989044189e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.176470696926116943e-01	3.294117748737335205e-01
3.568627536296844482e-01	3.215686380863189697e-01	2.901960909366607666e-01	2.901960909366607666e-01	2.901960909366607666e-01	2.823529541492462158e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.745098173618316650e-01	2.823529541492462158e-01	2.941176593303680420e-01	2.901960909366607666e-01	3.215686380863189697e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.882353007793426514e-01	4.000000059604644775e-01	3.843137323856353760e-01	3.960784375667572021e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.215686380863189697e-01	3.176470696926116943e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.333333432674407959e-01
3.215686380863189697e-01	3.176470696926116943e-01	3.490196168422698975e-01	3.764705955982208252e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.411764800548553467e-01	3.137255012989044189e-01	3.137255012989044189e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.098039329051971436e-01	2.862745225429534912e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.176470696926116943e-01	3.019607961177825928e-01	3.058823645114898682e-01	3.450980484485626221e-01	3.686274588108062744e-01	3.764705955982208252e-01	3.843137323856353760e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.764705955982208252e-01
3.019607961177825928e-01	3.294117748737335205e-01	3.529411852359771729e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.843137323856353760e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.411764800548553467e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.450980484485626221e-01	3.294117748737335205e-01	3.411764800548553467e-01	3.333333432674407959e-01	3.294117748737335205e-01	3.215686380863189697e-01	3.019607961177825928e-01	2.823529541492462158e-01	3.019607961177825928e-01	3.294117748737335205e-01	3.254902064800262451e-01	3.254902064800262451e-01	3.568627536296844482e-01	3.803921639919281006e-01	3.686274588108062744e-01	3.921568691730499268e-01	4.000000059604644775e-01
3.098039329051971436e-01	3.176470696926116943e-01	3.137255012989044189e-01	3.098039329051971436e-01	2.980392277240753174e-01	3.215686380863189697e-01	3.294117748737335205e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.450980484485626221e-01	4.666666686534881592e-01	4.666666686534881592e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.803921639919281006e-01	3.686274588108062744e-01	3.568627536296844482e-01	3.882353007793426514e-01	3.882353007793426514e-01	3.607843220233917236e-01	3.450980484485626221e-01	3.137255012989044189e-01	3.215686380863189697e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.372549116611480713e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.450980484485626221e-01
3.686274588108062744e-01	3.843137323856353760e-01	3.450980484485626221e-01	3.254902064800262451e-01	2.980392277240753174e-01	2.862745225429534912e-01	2.941176593303680420e-01	2.901960909366607666e-01	3.019607961177825928e-01	3.333333432674407959e-01	3.725490272045135498e-01	4.196078479290008545e-01	3.960784375667572021e-01	5.803921818733215332e-01	6.274510025978088379e-01	5.098039507865905762e-01	4.980392158031463623e-01	3.803921639919281006e-01	3.607843220233917236e-01	3.764705955982208252e-01	3.882353007793426514e-01	4.039215743541717529e-01	3.960784375667572021e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.411764800548553467e-01	3.176470696926116943e-01	3.137255012989044189e-01
3.254902064800262451e-01	3.607843220233917236e-01	3.843137323856353760e-01	3.764705955982208252e-01	3.764705955982208252e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.686274588108062744e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.333333432674407959e-01	4.235294163227081299e-01	4.156862795352935791e-01	2.274509817361831665e-01	4.627451002597808838e-01	8.431372642517089844e-01	8.000000119209289551e-01	5.411764979362487793e-01	4.470588266849517822e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.313725531101226807e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.725490272045135498e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.450980484485626221e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.490196168422698975e-01
2.588235437870025635e-01	2.823529541492462158e-01	3.215686380863189697e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.882353007793426514e-01	3.764705955982208252e-01	4.039215743541717529e-01	4.549019634723663330e-01	4.588235318660736084e-01	4.000000059604644775e-01	4.156862795352935791e-01	3.568627536296844482e-01	2.196078449487686157e-01	4.117647111415863037e-01	6.588235497474670410e-01	6.823529601097106934e-01	6.745098233222961426e-01	5.686274766921997070e-01	4.392156898975372314e-01	4.509803950786590576e-01	4.196078479290008545e-01	4.274509847164154053e-01	3.294117748737335205e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.215686380863189697e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.686274588108062744e-01
2.666666805744171143e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.705882489681243896e-01	2.823529541492462158e-01	2.901960909366607666e-01	2.941176593303680420e-01	3.333333432674407959e-01	4.000000059604644775e-01	4.980392158031463623e-01	4.470588266849517822e-01	3.882353007793426514e-01	3.568627536296844482e-01	4.588235318660736084e-01	5.411764979362487793e-01	4.784313738346099854e-01	4.078431427478790283e-01	3.372549116611480713e-01	4.156862795352935791e-01	5.450980663299560547e-01	6.000000238418579102e-01	5.215686559677124023e-01	5.137255191802978516e-01	4.509803950786590576e-01	3.647058904170989990e-01	3.333333432674407959e-01	3.215686380863189697e-01	3.098039329051971436e-01	2.980392277240753174e-01	2.784313857555389404e-01	2.823529541492462158e-01	3.215686380863189697e-01
2.627451121807098389e-01	2.666666805744171143e-01	2.941176593303680420e-01	3.019607961177825928e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.862745225429534912e-01	2.823529541492462158e-01	4.078431427478790283e-01	5.372549295425415039e-01	5.529412031173706055e-01	4.313725531101226807e-01	3.647058904170989990e-01	4.078431427478790283e-01	2.941176593303680420e-01	1.647058874368667603e-01	1.215686276555061340e-01	8.235294371843338013e-02	2.666666805744171143e-01	6.509804129600524902e-01	7.215686440467834473e-01	7.411764860153198242e-01	7.098039388656616211e-01	6.705882549285888672e-01	4.549019634723663330e-01	3.568627536296844482e-01	3.411764800548553467e-01	3.254902064800262451e-01	3.058823645114898682e-01	2.941176593303680420e-01	3.019607961177825928e-01	3.137255012989044189e-01
3.960784375667572021e-01	4.196078479290008545e-01	3.803921639919281006e-01	3.490196168422698975e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.235294163227081299e-01	5.882353186607360840e-01	6.588235497474670410e-01	6.941176652908325195e-01	7.686274647712707520e-01	6.196078658103942871e-01	3.411764800548553467e-01	4.470588266849517822e-01	4.509803950786590576e-01	4.470588266849517822e-01	5.333333611488342285e-01	5.411764979362487793e-01	5.843137502670288086e-01	6.941176652908325195e-01	6.549019813537597656e-01	6.823529601097106934e-01	6.000000238418579102e-01	4.705882370471954346e-01	4.039215743541717529e-01	3.725490272045135498e-01	3.450980484485626221e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.137255012989044189e-01	3.058823645114898682e-01
6.470588445663452148e-01	6.313725709915161133e-01	5.647059082984924316e-01	4.745098054409027100e-01	5.254902243614196777e-01	6.509804129600524902e-01	7.529411911964416504e-01	8.745098114013671875e-01	7.176470756530761719e-01	6.666666865348815918e-01	6.941176652908325195e-01	4.823529422283172607e-01	2.196078449487686157e-01	5.490196347236633301e-01	7.764706015586853027e-01	7.607843279838562012e-01	7.529411911964416504e-01	6.980392336845397949e-01	6.470588445663452148e-01	6.274510025978088379e-01	5.882353186607360840e-01	5.803921818733215332e-01	4.980392158031463623e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.333333432674407959e-01	3.098039329051971436e-01	3.215686380863189697e-01	3.450980484485626221e-01	3.333333432674407959e-01	3.215686380863189697e-01
6.000000238418579102e-01	5.529412031173706055e-01	5.725490450859069824e-01	5.098039507865905762e-01	5.333333611488342285e-01	7.215686440467834473e-01	8.862745165824890137e-01	7.215686440467834473e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.882353186607360840e-01	5.176470875740051270e-01	3.372549116611480713e-01	5.372549295425415039e-01	5.921568870544433594e-01	5.529412031173706055e-01	5.490196347236633301e-01	6.117647290229797363e-01	6.666666865348815918e-01	7.137255072593688965e-01	7.647058963775634766e-01	8.313725590705871582e-01	8.431372642517089844e-01	5.686274766921997070e-01	3.294117748737335205e-01	3.333333432674407959e-01	3.137255012989044189e-01	3.137255012989044189e-01	3.137255012989044189e-01	3.215686380863189697e-01	3.568627536296844482e-01	3.372549116611480713e-01
6.705882549285888672e-01	7.490196228027343750e-01	7.725490331649780273e-01	6.784313917160034180e-01	5.882353186607360840e-01	6.666666865348815918e-01	7.058823704719543457e-01	6.352941393852233887e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.019608139991760254e-01	5.529412031173706055e-01	5.882353186607360840e-01	5.921568870544433594e-01	5.921568870544433594e-01	6.274510025978088379e-01	6.705882549285888672e-01	6.823529601097106934e-01	7.647058963775634766e-01	9.137254953384399414e-01	9.607843160629272461e-01	9.764705896377563477e-01	8.980392217636108398e-01	6.078431606292724609e-01	4.000000059604644775e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.372549116611480713e-01
9.372549057006835938e-01	9.843137264251708984e-01	1.000000000000000000e+00	1.000000000000000000e+00	9.607843160629272461e-01	7.725490331649780273e-01	5.529412031173706055e-01	5.411764979362487793e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.568627715110778809e-01	5.686274766921997070e-01	5.725490450859069824e-01	6.156862974166870117e-01	6.117647290229797363e-01	7.137255072593688965e-01	8.313725590705871582e-01	8.431372642517089844e-01	9.294117689132690430e-01	9.725490212440490723e-01	1.000000000000000000e+00	9.921568632125854492e-01	8.941176533699035645e-01	6.745098233222961426e-01	4.823529422283172607e-01	3.607843220233917236e-01	3.411764800548553467e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.215686380863189697e-01	2.980392277240753174e-01	3.098039329051971436e-01
9.137254953384399414e-01	8.823529481887817383e-01	8.588235378265380859e-01	8.470588326454162598e-01	8.000000119209289551e-01	7.607843279838562012e-01	7.098039388656616211e-01	6.156862974166870117e-01	5.843137502670288086e-01	7.098039388656616211e-01	7.764706015586853027e-01	7.764706015586853027e-01	8.352941274642944336e-01	9.058823585510253906e-01	9.529411792755126953e-01	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	9.215686321258544922e-01	7.294117808341979980e-01	7.607843279838562012e-01	8.352941274642944336e-01	8.470588326454162598e-01	6.666666865348815918e-01	4.509803950786590576e-01	3.647058904170989990e-01	3.568627536296844482e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.372549116611480713e-01	2.823529541492462158e-01
7.490196228027343750e-01	7.647058963775634766e-01	7.333333492279052734e-01	7.176470756530761719e-01	6.901960968971252441e-01	6.980392336845397949e-01	7.215686440467834473e-01	7.450980544090270996e-01	7.607843279838562012e-01	8.078431487083435059e-01	8.117647171020507812e-01	8.431372642517089844e-01	7.764706015586853027e-01	7.607843279838562012e-01	6.823529601097106934e-01	6.627451181411743164e-01	6.627451181411743164e-01	6.470588445663452148e-01	5.333333611488342285e-01	3.725490272045135498e-01	3.568627536296844482e-01	3.960784375667572021e-01	4.039215743541717529e-01	3.882353007793426514e-01	3.490196168422698975e-01	3.254902064800262451e-01	3.333333432674407959e-01	3.490196168422698975e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.647058904170989990e-01	3.372549116611480713e-01
7.960784435272216797e-01	8.431372642517089844e-01	8.117647171020507812e-01	8.000000119209289551e-01	6.980392336845397949e-01	6.823529601097106934e-01	6.666666865348815918e-01	5.607843399047851562e-01	4.588235318660736084e-01	4.039215743541717529e-01	3.882353007793426514e-01	4.000000059604644775e-01	3.254902064800262451e-01	3.137255012989044189e-01	2.941176593303680420e-01	2.941176593303680420e-01	3.058823645114898682e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.058823645114898682e-01	3.058823645114898682e-01	2.980392277240753174e-01	3.215686380863189697e-01	3.333333432674407959e-01	3.411764800548553467e-01	3.294117748737335205e-01	3.176470696926116943e-01	3.098039329051971436e-01	2.862745225429534912e-01	3.215686380863189697e-01	3.176470696926116943e-01	3.372549116611480713e-01
5.019608139991760254e-01	4.666666686534881592e-01	4.509803950786590576e-01	4.666666686534881592e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.117647111415863037e-01	3.803921639919281006e-01	3.803921639919281006e-01	3.568627536296844482e-01	3.411764800548553467e-01	3.529411852359771729e-01	3.176470696926116943e-01	2.980392277240753174e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.901960909366607666e-01	3.019607961177825928e-01	3.058823645114898682e-01	3.058823645114898682e-01	3.137255012989044189e-01	3.215686380863189697e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.294117748737335205e-01	2.941176593303680420e-01	2.745098173618316650e-01	2.862745225429534912e-01	3.058823645114898682e-01
2.784313857555389404e-01	3.137255012989044189e-01	3.294117748737335205e-01	3.137255012989044189e-01	3.137255012989044189e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.568627536296844482e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.294117748737335205e-01	2.980392277240753174e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.862745225429534912e-01	2.901960909366607666e-01
2.431372553110122681e-01	2.705882489681243896e-01	2.980392277240753174e-01	2.980392277240753174e-01	3.019607961177825928e-01	3.098039329051971436e-01	2.980392277240753174e-01	2.941176593303680420e-01	3.215686380863189697e-01	3.176470696926116943e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.529411852359771729e-01	3.450980484485626221e-01	3.764705955982208252e-01	3.882353007793426514e-01	3.725490272045135498e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.568627536296844482e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.372549116611480713e-01	3.215686380863189697e-01	3.333333432674407959e-01	3.098039329051971436e-01	2.823529541492462158e-01
2.823529541492462158e-01	2.941176593303680420e-01	2.862745225429534912e-01	2.823529541492462158e-01	2.862745225429534912e-01	2.862745225429534912e-01	2.941176593303680420e-01	3.176470696926116943e-01	3.411764800548553467e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.215686380863189697e-01	3.254902064800262451e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.137255012989044189e-01	2.941176593303680420e-01	3.019607961177825928e-01	3.019607961177825928e-01	2.823529541492462158e-01	2.784313857555389404e-01	2.980392277240753174e-01	3.254902064800262451e-01	2.941176593303680420e-01	3.333333432674407959e-01	3.490196168422698975e-01	3.372549116611480713e-01	3.137255012989044189e-01	2.862745225429534912e-01	2.862745225429534912e-01
2.862745225429534912e-01	2.901960909366607666e-01	2.901960909366607666e-01	3.176470696926116943e-01	3.294117748737335205e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.901960909366607666e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.019607961177825928e-01	2.627451121807098389e-01	2.588235437870025635e-01	2.745098173618316650e-01	2.980392277240753174e-01	3.058823645114898682e-01	3.176470696926116943e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.294117748737335205e-01	3.176470696926116943e-01	3.019607961177825928e-01
2.392156869173049927e-01	2.313725501298904419e-01	2.509804069995880127e-01	2.784313857555389404e-01	2.862745225429534912e-01	3.176470696926116943e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.019607961177825928e-01	3.019607961177825928e-01	2.980392277240753174e-01	2.745098173618316650e-01	2.823529541492462158e-01	3.058823645114898682e-01	3.137255012989044189e-01	3.058823645114898682e-01	3.254902064800262451e-01	3.058823645114898682e-01	2.941176593303680420e-01	3.137255012989044189e-01	3.372549116611480713e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.333333432674407959e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.901960909366607666e-01	2.588235437870025635e-01	2.235294133424758911e-01


==> Cifra_figuretem/0.039/originaldataRed9.0.txt <==
9.215686321258544922e-01	9.019607901573181152e-01	9.176470637321472168e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.490196108818054199e-01	9.607843160629272461e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.764705896377563477e-01
8.470588326454162598e-01	8.352941274642944336e-01	8.431372642517089844e-01	8.666666746139526367e-01	8.549019694328308105e-01	8.784313797950744629e-01	9.176470637321472168e-01	9.647058844566345215e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01
8.352941274642944336e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.745098114013671875e-01	8.745098114013671875e-01	8.862745165824890137e-01	9.176470637321472168e-01	9.647058844566345215e-01	9.882352948188781738e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	1.000000000000000000e+00	9.960784316062927246e-01	9.960784316062927246e-01
8.313725590705871582e-01	8.274509906768798828e-01	8.156862854957580566e-01	8.431372642517089844e-01	8.588235378265380859e-01	8.666666746139526367e-01	8.941176533699035645e-01	9.568627476692199707e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.529411792755126953e-01
8.392156958580017090e-01	8.196078538894653320e-01	8.039215803146362305e-01	8.039215803146362305e-01	8.274509906768798828e-01	8.627451062202453613e-01	8.941176533699035645e-01	9.529411792755126953e-01	9.803921580314636230e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.607843160629272461e-01	9.568627476692199707e-01	9.647058844566345215e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.882352948188781738e-01	1.000000000000000000e+00	8.039215803146362305e-01
7.960784435272216797e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.843137383460998535e-01	7.960784435272216797e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.470588326454162598e-01	8.588235378265380859e-01	8.588235378265380859e-01	8.431372642517089844e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.078431487083435059e-01	7.803921699523925781e-01	7.568627595901489258e-01	7.803921699523925781e-01	9.372549057006835938e-01	9.921568632125854492e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.058823585510253906e-01	8.941176533699035645e-01	1.000000000000000000e+00	8.000000119209289551e-01
7.529411911964416504e-01	7.764706015586853027e-01	7.647058963775634766e-01	8.078431487083435059e-01	8.117647171020507812e-01	7.568627595901489258e-01	7.568627595901489258e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.843137383460998535e-01	7.294117808341979980e-01	7.529411911964416504e-01	7.176470756530761719e-01	6.352941393852233887e-01	5.843137502670288086e-01	6.313725709915161133e-01	8.862745165824890137e-01	1.000000000000000000e+00	9.921568632125854492e-01	1.000000000000000000e+00	1.000000000000000000e+00	9.921568632125854492e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.882352948188781738e-01	7.215686440467834473e-01	7.176470756530761719e-01	9.843137264251708984e-01	8.784313797950744629e-01
7.647058963775634766e-01	7.372549176216125488e-01	7.098039388656616211e-01	7.529411911964416504e-01	7.607843279838562012e-01	7.176470756530761719e-01	6.980392336845397949e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.392157077789306641e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.000000238418579102e-01	5.647059082984924316e-01	5.254902243614196777e-01	4.784313738346099854e-01	6.941176652908325195e-01	8.862745165824890137e-01	8.549019694328308105e-01	8.745098114013671875e-01	8.901960849761962891e-01	8.941176533699035645e-01	9.372549057006835938e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.803921580314636230e-01	7.372549176216125488e-01	6.901960968971252441e-01	9.450980424880981445e-01	9.058823585510253906e-01
7.176470756530761719e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.431372761726379395e-01	6.352941393852233887e-01	5.960784554481506348e-01	6.156862974166870117e-01	6.235294342041015625e-01	6.431372761726379395e-01	5.647059082984924316e-01	3.333333432674407959e-01	3.372549116611480713e-01	4.156862795352935791e-01	3.058823645114898682e-01	3.960784375667572021e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.647058904170989990e-01	3.568627536296844482e-01	5.607843399047851562e-01	9.372549057006835938e-01	9.803921580314636230e-01	9.764705896377563477e-01	9.568627476692199707e-01	7.333333492279052734e-01	6.745098233222961426e-01	9.411764740943908691e-01	9.058823585510253906e-01
7.529411911964416504e-01	7.098039388656616211e-01	6.862745285034179688e-01	7.137255072593688965e-01	7.098039388656616211e-01	6.980392336845397949e-01	6.980392336845397949e-01	6.588235497474670410e-01	6.352941393852233887e-01	6.196078658103942871e-01	6.352941393852233887e-01	6.196078658103942871e-01	6.196078658103942871e-01	5.647059082984924316e-01	3.215686380863189697e-01	2.941176593303680420e-01	3.450980484485626221e-01	9.019608050584793091e-02	1.098039224743843079e-01	1.568627506494522095e-01	2.000000029802322388e-01	2.274509817361831665e-01	1.254902034997940063e-01	2.901960909366607666e-01	8.901960849761962891e-01	9.882352948188781738e-01	9.647058844566345215e-01	6.666666865348815918e-01	4.470588266849517822e-01	5.764706134796142578e-01	6.627451181411743164e-01	5.647059082984924316e-01
6.392157077789306641e-01	6.666666865348815918e-01	6.745098233222961426e-01	6.784313917160034180e-01	6.470588445663452148e-01	6.274510025978088379e-01	6.352941393852233887e-01	5.764706134796142578e-01	5.843137502670288086e-01	6.274510025978088379e-01	6.784313917160034180e-01	6.196078658103942871e-01	6.666666865348815918e-01	5.568627715110778809e-01	4.509803950786590576e-01	4.117647111415863037e-01	3.372549116611480713e-01	4.313725605607032776e-02	9.411764889955520630e-02	5.058823823928833008e-01	6.627451181411743164e-01	6.352941393852233887e-01	3.764705955982208252e-01	3.568627536296844482e-01	9.254902005195617676e-01	9.647058844566345215e-01	9.333333373069763184e-01	4.274509847164154053e-01	3.137255012989044189e-01	4.862745106220245361e-01	3.607843220233917236e-01	3.803921639919281006e-01
6.823529601097106934e-01	7.098039388656616211e-01	7.215686440467834473e-01	7.254902124404907227e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.980392336845397949e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.627451181411743164e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.784313917160034180e-01	5.372549295425415039e-01	3.294117748737335205e-01	3.294117748737335205e-01	2.941176593303680420e-01	3.529411926865577698e-02	8.627451211214065552e-02	6.000000238418579102e-01	7.960784435272216797e-01	7.098039388656616211e-01	4.117647111415863037e-01	3.647058904170989990e-01	8.156862854957580566e-01	8.313725590705871582e-01	8.901960849761962891e-01	5.137255191802978516e-01	3.803921639919281006e-01	5.019608139991760254e-01	5.254902243614196777e-01	5.803921818733215332e-01
6.156862974166870117e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.705882549285888672e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.235294342041015625e-01	6.392157077789306641e-01	6.000000238418579102e-01	6.431372761726379395e-01	4.470588266849517822e-01	1.686274558305740356e-01	1.960784345865249634e-01	2.627451121807098389e-01	4.705882444977760315e-02	9.019608050584793091e-02	5.411764979362487793e-01	7.098039388656616211e-01	5.568627715110778809e-01	3.529411852359771729e-01	3.294117748737335205e-01	7.294117808341979980e-01	7.686274647712707520e-01	8.235294222831726074e-01	7.098039388656616211e-01	5.960784554481506348e-01	5.254902243614196777e-01	6.039215922355651855e-01	5.764706134796142578e-01
7.019608020782470703e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.901960968971252441e-01	7.254902124404907227e-01	7.176470756530761719e-01	6.745098233222961426e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.745098233222961426e-01	6.392157077789306641e-01	6.627451181411743164e-01	4.823529422283172607e-01	1.294117718935012817e-01	1.607843190431594849e-01	2.705882489681243896e-01	8.235294371843338013e-02	1.450980454683303833e-01	2.627451121807098389e-01	2.392156869173049927e-01	2.000000029802322388e-01	1.647058874368667603e-01	2.784313857555389404e-01	7.215686440467834473e-01	7.607843279838562012e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.333333492279052734e-01	6.666666865348815918e-01	7.058823704719543457e-01	6.627451181411743164e-01
6.431372761726379395e-01	5.725490450859069824e-01	5.098039507865905762e-01	5.176470875740051270e-01	5.254902243614196777e-01	5.764706134796142578e-01	5.960784554481506348e-01	5.764706134796142578e-01	5.411764979362487793e-01	5.098039507865905762e-01	5.568627715110778809e-01	5.647059082984924316e-01	5.803921818733215332e-01	4.745098054409027100e-01	1.333333402872085571e-01	1.450980454683303833e-01	2.470588237047195435e-01	1.215686276555061340e-01	1.921568661928176880e-01	1.215686276555061340e-01	5.882352963089942932e-02	7.450980693101882935e-02	7.843137532472610474e-02	1.098039224743843079e-01	2.941176593303680420e-01	3.529411852359771729e-01	3.058823645114898682e-01	3.411764800548553467e-01	3.333333432674407959e-01	2.784313857555389404e-01	4.039215743541717529e-01	6.313725709915161133e-01
7.058823704719543457e-01	7.019608020782470703e-01	6.156862974166870117e-01	6.705882549285888672e-01	6.627451181411743164e-01	6.117647290229797363e-01	6.470588445663452148e-01	6.352941393852233887e-01	5.921568870544433594e-01	6.078431606292724609e-01	6.392157077789306641e-01	6.117647290229797363e-01	6.352941393852233887e-01	5.490196347236633301e-01	2.745098173618316650e-01	1.568627506494522095e-01	2.274509817361831665e-01	2.470588237047195435e-01	3.176470696926116943e-01	2.352941222488880157e-02	5.098039284348487854e-02	4.705882444977760315e-02	3.921568766236305237e-02	1.960784383118152618e-02	9.411764889955520630e-02	9.411764889955520630e-02	1.960784383118152618e-02	6.666667014360427856e-02	7.843137532472610474e-02	2.352941222488880157e-02	2.431372553110122681e-01	6.392157077789306641e-01
4.509803950786590576e-01	4.274509847164154053e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.960784375667572021e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.215686380863189697e-01	3.137255012989044189e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.901960909366607666e-01	3.803921639919281006e-01	2.431372553110122681e-01	1.333333402872085571e-01	1.568627506494522095e-01	2.039215713739395142e-01	5.098039284348487854e-02	2.156862765550613403e-01	2.392156869173049927e-01	1.215686276555061340e-01	3.921568859368562698e-03	8.627451211214065552e-02	9.019608050584793091e-02	3.921568766236305237e-02	5.490196123719215393e-02	8.235294371843338013e-02	2.627451121807098389e-01	3.725490272045135498e-01	5.098039507865905762e-01
1.490196138620376587e-01	1.411764770746231079e-01	1.411764770746231079e-01	1.450980454683303833e-01	1.372549086809158325e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.176470592617988586e-01	1.098039224743843079e-01	1.098039224743843079e-01	1.137254908680915833e-01	1.137254908680915833e-01	1.098039224743843079e-01	1.215686276555061340e-01	1.843137294054031372e-01	1.647058874368667603e-01	8.235294371843338013e-02	4.313725605607032776e-02	6.666667014360427856e-02	7.843137532472610474e-02	2.627451121807098389e-01	2.862745225429534912e-01	1.372549086809158325e-01	3.921568859368562698e-03	8.235294371843338013e-02	9.803921729326248169e-02	3.529411926865577698e-02	5.098039284348487854e-02	2.313725501298904419e-01	2.470588237047195435e-01	1.294117718935012817e-01	1.019607856869697571e-01
7.450980693101882935e-02	6.666667014360427856e-02	6.666667014360427856e-02	7.058823853731155396e-02	6.274510174989700317e-02	5.490196123719215393e-02	5.098039284348487854e-02	5.098039284348487854e-02	5.490196123719215393e-02	5.490196123719215393e-02	4.705882444977760315e-02	3.921568766236305237e-02	4.313725605607032776e-02	3.529411926865577698e-02	1.568627543747425079e-02	1.568627543747425079e-02	2.745098061859607697e-02	3.137255087494850159e-02	4.313725605607032776e-02	3.137255087494850159e-02	2.745098061859607697e-02	2.745098061859607697e-02	1.960784383118152618e-02	7.843137718737125397e-03	8.627451211214065552e-02	1.058823540806770325e-01	4.313725605607032776e-02	1.568627506494522095e-01	1.882352977991104126e-01	1.960784383118152618e-02	1.176470611244440079e-02	3.137255087494850159e-02
2.745098061859607697e-02	4.705882444977760315e-02	6.274510174989700317e-02	5.882352963089942932e-02	7.450980693101882935e-02	5.098039284348487854e-02	7.843137718737125397e-03	7.843137718737125397e-03	1.568627543747425079e-02	1.960784383118152618e-02	7.843137718737125397e-03	3.921568859368562698e-03	3.921568859368562698e-03	3.921568859368562698e-03	7.843137718737125397e-03	7.843137718737125397e-03	1.176470611244440079e-02	3.529411926865577698e-02	4.705882444977760315e-02	4.313725605607032776e-02	5.098039284348487854e-02	5.882352963089942932e-02	6.274510174989700317e-02	6.666667014360427856e-02	1.176470592617988586e-01	1.490196138620376587e-01	1.411764770746231079e-01	1.333333402872085571e-01	3.137255087494850159e-02	8.627451211214065552e-02	2.431372553110122681e-01	1.176470592617988586e-01
9.803921729326248169e-02	9.803921729326248169e-02	9.411764889955520630e-02	5.490196123719215393e-02	9.803921729326248169e-02	1.254902034997940063e-01	3.529411926865577698e-02	7.843137718737125397e-03	2.352941222488880157e-02	2.745098061859607697e-02	2.745098061859607697e-02	2.745098061859607697e-02	1.960784383118152618e-02	1.960784383118152618e-02	1.960784383118152618e-02	1.960784383118152618e-02	2.745098061859607697e-02	4.705882444977760315e-02	6.666667014360427856e-02	7.058823853731155396e-02	7.843137532472610474e-02	8.235294371843338013e-02	7.843137532472610474e-02	7.058823853731155396e-02	1.137254908680915833e-01	2.039215713739395142e-01	1.333333402872085571e-01	2.745098061859607697e-02	2.745098061859607697e-02	2.117647081613540649e-01	3.960784375667572021e-01	2.509804069995880127e-01
3.921568691730499268e-01	8.627451211214065552e-02	8.235294371843338013e-02	1.372549086809158325e-01	1.254902034997940063e-01	1.372549086809158325e-01	7.450980693101882935e-02	2.352941222488880157e-02	3.921568766236305237e-02	1.254902034997940063e-01	2.117647081613540649e-01	1.215686276555061340e-01	2.745098061859607697e-02	4.313725605607032776e-02	4.313725605607032776e-02	2.745098061859607697e-02	3.137255087494850159e-02	4.705882444977760315e-02	6.274510174989700317e-02	5.882352963089942932e-02	6.274510174989700317e-02	6.666667014360427856e-02	4.313725605607032776e-02	6.274510174989700317e-02	1.411764770746231079e-01	9.803921729326248169e-02	3.921568859368562698e-03	2.352941222488880157e-02	5.098039284348487854e-02	2.000000029802322388e-01	3.019607961177825928e-01	2.274509817361831665e-01
2.941176593303680420e-01	9.411764889955520630e-02	1.960784345865249634e-01	3.490196168422698975e-01	2.235294133424758911e-01	1.333333402872085571e-01	9.411764889955520630e-02	4.705882444977760315e-02	8.235294371843338013e-02	2.705882489681243896e-01	3.450980484485626221e-01	1.764705926179885864e-01	1.058823540806770325e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.058823540806770325e-01	9.803921729326248169e-02	1.333333402872085571e-01	1.490196138620376587e-01	1.490196138620376587e-01	1.607843190431594849e-01	1.607843190431594849e-01	2.078431397676467896e-01	3.098039329051971436e-01	3.450980484485626221e-01	2.627451121807098389e-01	2.470588237047195435e-01	5.098039284348487854e-02	3.529411926865577698e-02	1.294117718935012817e-01	2.156862765550613403e-01	1.490196138620376587e-01
1.921568661928176880e-01	1.254902034997940063e-01	3.058823645114898682e-01	3.921568691730499268e-01	2.666666805744171143e-01	1.411764770746231079e-01	7.843137532472610474e-02	3.529411926865577698e-02	3.137255012989044189e-01	5.215686559677124023e-01	4.980392158031463623e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.470588266849517822e-01	4.627451002597808838e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.627451002597808838e-01	4.549019634723663330e-01	4.901960790157318115e-01	5.490196347236633301e-01	5.647059082984924316e-01	5.568627715110778809e-01	5.058823823928833008e-01	1.725490242242813110e-01	2.745098061859607697e-02	7.843137532472610474e-02	1.294117718935012817e-01	8.235294371843338013e-02
3.921568691730499268e-01	1.607843190431594849e-01	3.137255012989044189e-01	4.627451002597808838e-01	3.215686380863189697e-01	1.372549086809158325e-01	6.274510174989700317e-02	7.058823853731155396e-02	3.372549116611480713e-01	4.549019634723663330e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.215686380863189697e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.137255012989044189e-01	2.901960909366607666e-01	2.666666805744171143e-01	2.313725501298904419e-01	1.215686276555061340e-01	1.568627543747425079e-02	3.921568766236305237e-02	6.666667014360427856e-02	3.137255087494850159e-02
3.137255012989044189e-01	1.333333402872085571e-01	1.960784345865249634e-01	3.568627536296844482e-01	2.117647081613540649e-01	6.274510174989700317e-02	1.568627543747425079e-02	2.745098061859607697e-02	5.098039284348487854e-02	6.666667014360427856e-02	7.058823853731155396e-02	7.058823853731155396e-02	6.666667014360427856e-02	7.450980693101882935e-02	7.843137532472610474e-02	7.843137532472610474e-02	7.843137532472610474e-02	7.450980693101882935e-02	7.450980693101882935e-02	7.843137532472610474e-02	7.843137532472610474e-02	9.411764889955520630e-02	1.098039224743843079e-01	1.333333402872085571e-01	1.725490242242813110e-01	1.764705926179885864e-01	1.568627506494522095e-01	1.372549086809158325e-01	1.254902034997940063e-01	9.803921729326248169e-02	1.019607856869697571e-01	7.058823853731155396e-02
3.725490272045135498e-01	2.627451121807098389e-01	1.843137294054031372e-01	1.960784345865249634e-01	1.686274558305740356e-01	1.568627506494522095e-01	1.960784345865249634e-01	2.392156869173049927e-01	2.823529541492462158e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.215686380863189697e-01	3.411764800548553467e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.803921639919281006e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.823529422283172607e-01	4.901960790157318115e-01	4.901960790157318115e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.196078479290008545e-01	4.039215743541717529e-01	4.000000059604644775e-01
6.078431606292724609e-01	5.882353186607360840e-01	5.568627715110778809e-01	5.254902243614196777e-01	5.137255191802978516e-01	5.411764979362487793e-01	5.607843399047851562e-01	5.803921818733215332e-01	6.039215922355651855e-01	6.274510025978088379e-01	6.352941393852233887e-01	6.156862974166870117e-01	5.921568870544433594e-01	5.882353186607360840e-01	5.960784554481506348e-01	6.078431606292724609e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.078431606292724609e-01	6.274510025978088379e-01	6.156862974166870117e-01	6.117647290229797363e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.000000238418579102e-01	5.843137502670288086e-01	5.764706134796142578e-01	5.725490450859069824e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.411764979362487793e-01
7.058823704719543457e-01	7.215686440467834473e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.490196228027343750e-01	7.333333492279052734e-01	6.941176652908325195e-01	6.823529601097106934e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.058823704719543457e-01	6.823529601097106934e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.392157077789306641e-01	6.627451181411743164e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.235294342041015625e-01	6.117647290229797363e-01	6.156862974166870117e-01	6.156862974166870117e-01	5.764706134796142578e-01
7.647058963775634766e-01	7.843137383460998535e-01	7.921568751335144043e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.725490331649780273e-01	7.450980544090270996e-01	7.215686440467834473e-01	7.254902124404907227e-01	7.294117808341979980e-01	7.176470756530761719e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.627451181411743164e-01	6.784313917160034180e-01	6.980392336845397949e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.862745285034179688e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.627451181411743164e-01	6.431372761726379395e-01	5.921568870544433594e-01	5.411764979362487793e-01	5.607843399047851562e-01	6.745098233222961426e-01
8.039215803146362305e-01	8.039215803146362305e-01	8.274509906768798828e-01	8.235294222831726074e-01	7.960784435272216797e-01	7.764706015586853027e-01	7.607843279838562012e-01	7.490196228027343750e-01	7.372549176216125488e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.176470756530761719e-01	6.901960968971252441e-01	6.862745285034179688e-01	7.019608020782470703e-01	7.058823704719543457e-01	6.941176652908325195e-01	7.058823704719543457e-01	7.098039388656616211e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.235294342041015625e-01	5.529412031173706055e-01	4.392156898975372314e-01	5.098039507865905762e-01	6.549019813537597656e-01
8.235294222831726074e-01	8.196078538894653320e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.039215803146362305e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.372549176216125488e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.098039388656616211e-01	6.980392336845397949e-01	7.058823704719543457e-01	6.980392336845397949e-01	6.941176652908325195e-01	6.901960968971252441e-01	6.431372761726379395e-01	6.196078658103942871e-01	6.196078658103942871e-01	5.803921818733215332e-01	4.705882370471954346e-01	5.725490450859069824e-01	6.941176652908325195e-01


==> Cifra_figuretem/0.039/readme.txt <==
OriginaldataRed2.0.txt means labels for '2' for red channel of original data. 

maps:
classes = ('plane', 'car', 'bird', 'cat', 'deer', 'dog', 'frog', 'horse', 'ship', 'truck') meaning that 2 refers to "bird"


==> Cifra_figuretem/0.039/rp0.txt <==
0 0 91 88 89
0 1 92 90 90
0 2 95 93 92
0 3 96 93 93
0 4 96 94 94
0 5 93 91 90
0 6 88 85 85
0 7 86 82 82
0 8 84 80 80
0 9 82 78 79
0 10 84 80 80
0 11 83 80 80
0 12 81 78 78
0 13 78 76 76
0 14 68 66 67
0 15 62 59 61
0 16 64 60 62
0 17 66 63 64
0 18 70 67 68
0 19 71 68 68
0 20 74 71 70
0 21 80 76 75
0 22 81 77 75
0 23 83 79 77
0 24 78 74 73
0 25 65 61 61
0 26 59 57 57
0 27 68 66 66
0 28 79 77 76
0 29 90 88 86
0 30 94 92 90
0 31 94 92 91

1 0 123 127 129
1 1 122 124 127
1 2 114 116 119
1 3 110 112 115
1 4 111 112 115
1 5 110 112 116
1 6 111 115 119
1 7 114 119 122
1 8 121 126 128
1 9 127 133 134
1 10 130 136 137
1 11 136 143 143
1 12 138 145 145
1 13 138 143 145
1 14 131 138 140
1 15 125 132 134
1 16 121 127 130
1 17 113 119 123
1 18 108 113 118
1 19 102 109 114
1 20 94 101 106
1 21 89 96 101
1 22 92 98 103
1 23 98 104 109
1 24 103 109 113
1 25 110 116 119
1 26 122 127 130
1 27 128 134 136
1 28 127 132 135
1 29 124 129 131
1 30 123 128 130
1 31 123 128 130

2 0 82 75 71
2 1 82 75 70
2 2 82 76 71
2 3 86 80 75
2 4 90 84 79
2 5 93 87 82
2 6 92 86 81
2 7 83 76 72
2 8 75 68 64
2 9 66 58 55
2 10 60 51 50
2 11 64 55 54
2 12 67 59 57
2 13 68 60 58
2 14 70 62 60
2 15 73 65 63
2 16 70 63 61
2 17 68 61 60
2 18 68 61 60
2 19 68 61 58
2 20 70 62 60
2 21 71 63 61
2 22 77 70 66
2 23 81 74 71
2 24 79 72 68
2 25 83 76 72
2 26 89 82 78
2 27 90 83 78
2 28 88 81 77
2 29 83 76 72
2 30 82 74 70
2 31 82 75 71

3 0 39 45 44
3 1 39 45 44
3 2 44 50 49
3 3 47 54 52
3 4 41 48 47
3 5 34 40 39
3 6 27 32 33
3 7 24 28 29
3 8 31 35 35
3 9 32 36 35
3 10 31 34 34
3 11 36 40 39
3 12 44 47 47
3 13 51 55 55
3 14 56 60 59
3 15 61 65 63
3 16 66 69 66
3 17 69 70 67
3 18 67 67 64
3 19 60 59 57
3 20 52 51 50
3 21 46 46 46
3 22 43 44 44
3 23 38 40 41
3 24 39 42 42
3 25 45 48 47
3 26 40 44 43
3 27 38 41 41
3 28 42 45 44
3 29 43 46 45
3 30 45 47 46
3 31 46 48 47

4 0 159 150 149
4 1 164 155 154
4 2 174 165 163
4 3 179 169 167
4 4 174 165 163
4 5 169 160 159
4 6 165 156 155
4 7 161 152 150
4 8 157 147 147
4 9 158 149 148
4 10 155 146 146
4 11 148 139 139
4 12 139 129 130
4 13 132 123 125
4 14 121 111 114
4 15 107 98 102
4 16 104 96 100
4 17 101 93 98
4 18 92 84 90
4 19 89 82 88
4 20 87 81 86
4 21 91 86 90
4 22 90 85 88
4 23 86 80 83
4 24 96 88 90
4 25 113 104 105
4 26 132 122 122
4 27 144 134 132
4 28 154 143 142
4 29 162 152 150
4 30 162 152 150
4 31 161 152 150

5 0 252 252 252
5 1 255 255 255
5 2 249 248 249
5 3 246 245 246
5 4 247 247 247
5 5 248 249 249
5 6 249 251 251
5 7 247 249 249
5 8 234 235 237
5 9 213 214 218
5 10 199 199 205
5 11 189 190 196
5 12 178 181 187
5 13 174 178 184
5 14 175 179 185
5 15 177 181 187
5 16 175 180 187
5 17 173 178 185
5 18 166 172 179
5 19 161 168 175
5 20 166 173 179
5 21 167 174 179
5 22 166 174 178
5 23 166 173 177
5 24 170 177 180
5 25 180 187 190
5 26 193 199 203
5 27 204 211 214
5 28 219 226 228
5 29 236 244 244
5 30 240 247 248
5 31 239 246 246

6 0 7 6 8
6 1 7 7 9
6 2 18 18 19
6 3 25 25 26
6 4 22 22 23
6 5 19 18 19
6 6 15 15 16
6 7 18 17 18
6 8 33 32 31
6 9 50 50 47
6 10 53 52 48
6 11 48 46 43
6 12 40 37 33
6 13 36 33 29
6 14 35 31 28
6 15 39 35 32
6 16 43 39 36
6 17 39 34 33
6 18 31 25 26
6 19 27 20 20
6 20 19 13 13
6 21 13 7 8
6 22 10 4 5
6 23 11 5 6
6 24 12 6 6
6 25 15 9 9
6 26 12 5 5
6 27 10 3 3
6 28 22 16 16
6 29 19 14 14
6 30 15 10 11
6 31 16 11 12

7 0 155 147 149
7 1 156 148 150
7 2 153 144 146
7 3 149 140 142
7 4 149 139 142
7 5 150 141 143
7 6 152 145 146
7 7 157 151 152
7 8 165 160 160
7 9 174 170 169
7 10 180 178 176
7 11 182 180 179
7 12 180 178 176
7 13 177 176 174
7 14 169 168 167
7 15 157 156 157
7 16 151 152 154
7 17 143 146 149
7 18 135 138 143
7 19 133 136 141
7 20 141 143 146
7 21 152 152 154
7 22 154 152 153
7 23 154 151 153
7 24 157 155 157
7 25 164 161 164
7 26 164 161 163
7 27 164 162 164
7 28 161 158 160
7 29 148 145 148
7 30 144 140 144
7 31 142 139 142

8 0 37 43 42
8 1 34 39 38
8 2 30 35 34
8 3 27 32 32
8 4 23 28 28
8 5 20 25 25
8 6 20 24 25
8 7 21 25 26
8 8 27 32 32
8 9 31 37 37
8 10 33 39 39
8 11 40 47 47
8 12 50 56 55
8 13 54 60 59
8 14 56 62 61
8 15 58 64 63
8 16 66 71 69
8 17 78 83 78
8 18 86 89 84
8 19 88 90 86
8 20 91 93 89
8 21 95 97 94
8 22 94 97 95
8 23 80 84 83
8 24 68 73 73
8 25 68 74 74
8 26 62 69 68
8 27 53 60 59
8 28 43 50 50
8 29 35 41 41
8 30 34 39 40
8 31 35 40 40

9 0 47 45 44
9 1 45 44 43
9 2 45 44 43
9 3 46 44 44
9 4 50 48 47
9 5 56 55 53
9 6 61 61 59
9 7 61 60 59
9 8 58 57 57
9 9 58 57 56
9 10 59 59 57
9 11 62 61 60
9 12 67 65 65
9 13 68 65 66
9 14 68 64 64
9 15 62 58 58
9 16 54 51 51
9 17 49 46 46
9 18 45 41 42
9 19 45 40 40
9 20 50 45 45
9 21 56 51 51
9 22 62 57 56
9 23 65 60 59
9 24 67 62 62
9 25 72 68 67
9 26 68 63 62
9 27 60 54 54
9 28 53 46 47
9 29 50 44 44
9 30 51 44 44
9 31 52 45 44

10 0 150 148 146
10 1 150 148 147
10 2 146 145 144
10 3 144 143 142
10 4 149 148 147
10 5 154 154 152
10 6 155 156 154
10 7 143 144 144
10 8 130 130 132
10 9 124 124 126
10 10 116 116 119
10 11 111 111 115
10 12 111 111 115
10 13 117 119 122
10 14 118 121 125
10 15 109 113 118
10 16 105 109 115
10 17 104 107 113
10 18 99 102 108
10 19 99 102 107
10 20 109 111 114
10 21 132 133 134
10 22 151 152 152
10 23 148 148 149
10 24 140 142 144
10 25 139 141 143
10 26 137 140 142
10 27 141 144 145
10 28 142 145 146
10 29 141 144 145
10 30 141 143 144
10 31 140 143 143

11 0 108 114 115
11 1 109 114 116
11 2 106 112 113
11 3 101 107 108
11 4 105 111 112
11 5 109 115 116
11 6 110 116 117
11 7 109 114 115
11 8 103 109 110
11 9 95 100 102
11 10 86 90 93
11 11 79 83 86
11 12 72 76 79
11 13 71 75 77
11 14 76 80 82
11 15 86 89 90
11 16 92 94 96
11 17 97 99 100
11 18 102 105 105
11 19 103 107 107
11 20 98 102 103
11 21 90 94 95
11 22 87 92 93
11 23 91 97 98
11 24 91 97 97
11 25 85 91 92
11 26 85 91 92
11 27 86 92 93
11 28 95 102 102
11 29 107 114 114
11 30 109 116 116
11 31 109 116 116

12 0 1 1 1
12 1 0 0 0
12 2 4 4 4
12 3 9 10 9
12 4 10 10 9
12 5 10 10 9
12 6 12 11 9
12 7 21 19 16
12 8 31 30 26
12 9 26 24 20
12 10 18 15 11
12 11 18 14 10
12 12 17 14 11
12 13 18 14 11
12 14 21 16 14
12 15 30 24 21
12 16 36 30 26
12 17 38 33 28
12 18 43 38 33
12 19 46 39 34
12 20 45 37 33
12 21 36 28 25
12 22 25 17 15
12 23 24 17 15
12 24 20 14 12
12 25 14 9 8
12 26 11 6 5
12 27 12 7 6
12 28 11 7 5
12 29 8 4 2
12 30 9 4 3
12 31 9 5 3

13 0 222 213 212
13 1 226 217 215
13 2 226 217 216
13 3 224 216 214
13 4 224 215 214
13 5 223 215 214
13 6 221 213 212
13 7 219 212 211
13 8 215 208 207
13 9 200 192 193
13 10 189 181 183
13 11 184 177 179
13 12 182 176 179
13 13 183 178 181
13 14 183 178 181
13 15 176 172 175
13 16 165 162 166
13 17 157 156 160
13 18 148 147 153
13 19 139 139 146
13 20 134 134 141
13 21 131 132 138
13 22 133 133 138
13 23 139 137 140
13 24 152 149 151
13 25 173 169 170
13 26 189 184 184
13 27 199 194 194
13 28 206 201 200
13 29 216 211 209
13 30 218 213 211
13 31 217 212 210

14 0 177 173 172
14 1 181 177 175
14 2 188 184 182
14 3 191 188 186
14 4 189 186 184
14 5 186 183 181
14 6 183 178 176
14 7 177 172 171
14 8 170 165 165
14 9 159 153 154
14 10 147 141 143
14 11 141 135 138
14 12 138 134 136
14 13 141 138 140
14 14 145 142 145
14 15 143 142 145
14 16 140 140 143
14 17 136 136 140
14 18 131 131 136
14 19 131 132 136
14 20 135 135 139
14 21 139 138 141
14 22 141 138 141
14 23 138 136 138
14 24 132 131 134
14 25 137 136 139
14 26 154 154 155
14 27 168 167 168
14 28 172 171 171
14 29 170 170 170
14 30 169 167 168
14 31 168 167 167

15 0 93 87 87
15 1 94 88 88
15 2 96 91 90
15 3 100 95 94
15 4 103 99 97
15 5 104 101 99
15 6 105 100 100
15 7 102 98 97
15 8 105 100 99
15 9 111 106 104
15 10 111 106 105
15 11 106 101 100
15 12 104 99 98
15 13 105 101 101
15 14 106 102 101
15 15 103 100 99
15 16 100 97 97
15 17 98 95 96
15 18 90 88 90
15 19 80 77 80
15 20 71 68 71
15 21 72 69 72
15 22 80 77 78
15 23 88 84 85
15 24 100 94 95
15 25 104 97 98
15 26 107 100 100
15 27 112 106 105
15 28 107 101 101
15 29 96 90 90
15 30 93 87 87
15 31 92 86 87

16 0 77 87 88
16 1 75 85 86
16 2 71 82 83
16 3 69 79 81
16 4 72 83 84
16 5 72 83 84
16 6 69 80 82
16 7 66 77 79
16 8 60 70 73
16 9 54 65 68
16 10 58 68 72
16 11 67 78 81
16 12 79 91 92
16 13 86 98 99
16 14 88 101 102
16 15 88 100 101
16 16 87 98 99
16 17 98 107 107
16 18 111 120 118
16 19 117 126 124
16 20 119 128 126
16 21 117 125 125
16 22 113 123 123
16 23 101 112 114
16 24 86 98 100
16 25 83 96 98
16 26 83 96 99
16 27 83 96 99
16 28 76 89 92
16 29 70 83 86
16 30 70 83 86
16 31 71 83 86

17 0 143 130 131
17 1 144 131 132
17 2 141 127 128
17 3 139 124 126
17 4 139 125 126
17 5 140 125 126
17 6 141 127 127
17 7 146 132 132
17 8 153 140 139
17 9 162 150 149
17 10 167 156 154
17 11 163 152 150
17 12 160 149 148
17 13 157 148 146
17 14 149 140 139
17 15 139 132 132
17 16 133 127 128
17 17 125 120 123
17 18 118 114 118
17 19 113 110 114
17 20 112 108 111
17 21 121 114 116
17 22 132 124 124
17 23 141 130 131
17 24 140 128 129
17 25 130 118 120
17 26 132 121 123
17 27 144 134 135
17 28 141 131 132
17 29 138 129 129
17 30 138 128 128
17 31 137 128 128

18 0 124 125 126
18 1 125 126 127
18 2 122 123 124
18 3 117 118 119
18 4 115 116 118
18 5 115 115 117
18 6 114 114 115
18 7 110 110 112
18 8 103 103 106
18 9 103 103 107
18 10 109 110 113
18 11 115 116 119
18 12 121 123 124
18 13 123 124 125
18 14 130 130 130
18 15 137 137 137
18 16 133 133 132
18 17 124 126 125
18 18 122 126 125
18 19 125 129 128
18 20 134 138 137
18 21 136 139 138
18 22 140 142 141
18 23 151 154 151
18 24 148 150 148
18 25 134 137 136
18 26 117 121 122
18 27 107 111 112
18 28 108 112 113
18 29 118 121 122
18 30 121 125 125
18 31 121 125 124

19 0 40 28 29
19 1 39 27 28
19 2 40 28 29
19 3 43 31 31
19 4 43 30 31
19 5 43 30 30
19 6 46 33 33
19 7 52 40 39
19 8 64 52 50
19 9 86 75 71
19 10 99 89 83
19 11 97 87 81
19 12 94 84 77
19 13 94 83 76
19 14 91 81 75
19 15 86 76 70
19 16 80 71 66
19 17 71 64 60
19 18 61 54 52
19 19 61 52 51
19 20 70 60 58
19 21 75 64 61
19 22 72 60 57
19 23 67 54 52
19 24 69 56 55
19 25 73 60 59
19 26 67 53 52
19 27 62 48 48
19 28 55 41 41
19 29 44 30 31
19 30 40 27 28
19 31 38 26 27

20 0 97 93 93
20 1 98 94 94
20 2 98 95 94
20 3 98 94 94
20 4 104 101 100
20 5 110 108 107
20 6 113 112 111
20 7 116 115 114
20 8 119 118 117
20 9 113 111 110
20 10 111 107 106
20 11 113 110 109
20 12 115 112 112
20 13 114 111 113
20 14 115 111 112
20 15 113 109 109
20 16 106 103 102
20 17 98 96 96
20 18 85 83 84
20 19 77 74 77
20 20 73 70 74
20 21 66 63 67
20 22 64 62 65
20 23 63 60 63
20 24 75 71 73
20 25 91 86 87
20 26 94 89 90
20 27 98 92 93
20 28 97 91 92
20 29 98 92 92
20 30 100 93 93
20 31 100 93 92

21 0 21 38 41
21 1 17 34 38
21 2 12 29 33
21 3 6 22 27
21 4 5 21 25
21 5 5 22 26
21 6 8 24 29
21 7 15 32 36
21 8 24 42 44
21 9 28 46 48
21 10 28 46 47
21 11 27 44 45
21 12 23 39 41
21 13 24 38 40
21 14 34 47 49
21 15 53 66 65
21 16 68 78 77
21 17 82 91 88
21 18 95 103 100
21 19 102 111 107
21 20 92 103 100
21 21 71 83 84
21 22 63 76 78
21 23 56 71 73
21 24 49 65 67
21 25 43 59 61
21 26 32 49 51
21 27 28 45 48
21 28 29 46 49
21 29 23 40 44
21 30 21 38 42
21 31 22 39 43

22 0 177 179 179
22 1 179 182 181
22 2 180 182 182
22 3 180 182 181
22 4 179 181 181
22 5 177 179 178
22 6 173 175 173
22 7 168 171 169
22 8 158 161 161
22 9 139 141 143
22 10 126 129 133
22 11 120 123 127
22 12 113 117 122
22 13 111 117 122
22 14 103 109 116
22 15 93 100 108
22 16 96 102 111
22 17 104 109 117
22 18 116 120 126
22 19 120 125 129
22 20 129 134 135
22 21 147 150 150
22 22 154 156 156
22 23 148 152 152
22 24 139 144 145
22 25 127 134 137
22 26 130 137 141
22 27 145 153 155
22 28 157 165 166
22 29 165 173 173
22 30 168 175 176
22 31 167 175 175

23 0 95 96 96
23 1 94 96 95
23 2 97 98 98
23 3 99 100 100
23 4 94 94 95
23 5 88 88 89
23 6 84 84 86
23 7 82 82 84
23 8 86 87 88
23 9 91 92 92
23 10 94 95 95
23 11 99 100 100
23 12 107 108 108
23 13 109 110 111
23 14 111 111 112
23 15 109 110 111
23 16 105 106 107
23 17 105 105 106
23 18 102 103 103
23 19 102 103 105
23 20 96 96 99
23 21 86 87 91
23 22 84 86 90
23 23 76 77 82
23 24 73 75 80
23 25 87 89 92
23 26 103 104 106
23 27 113 114 114
23 28 104 105 106
23 29 96 96 98
23 30 94 94 96
23 31 94 94 95

24 0 120 119 120
24 1 121 120 122
24 2 120 119 120
24 3 118 116 118
24 4 122 121 122
24 5 129 128 128
24 6 132 132 132
24 7 133 133 132
24 8 136 136 135
24 9 134 134 133
24 10 127 127 126
24 11 112 111 111
24 12 95 95 96
24 13 90 90 91
24 14 93 92 93
24 15 97 95 97
24 16 97 95 97
24 17 97 96 98
24 18 95 94 96
24 19 95 93 95
24 20 101 99 101
24 21 101 100 102
24 22 97 97 98
24 23 91 91 92
24 24 88 89 90
24 25 88 88 90
24 26 85 85 87
24 27 94 93 95
24 28 109 109 110
24 29 116 117 118
24 30 117 117 118
24 31 117 117 118

25 0 103 111 111
25 1 102 109 109
25 2 94 101 102
25 3 89 96 98
25 4 94 102 102
25 5 99 107 107
25 6 100 108 109
25 7 97 105 106
25 8 88 96 97
25 9 74 80 83
25 10 63 69 73
25 11 69 75 78
25 12 81 87 91
25 13 90 96 101
25 14 95 101 104
25 15 98 103 105
25 16 100 105 105
25 17 103 106 106
25 18 105 109 109
25 19 103 107 108
25 20 97 102 104
25 21 94 100 103
25 22 93 100 102
25 23 100 108 109
25 24 111 117 118
25 25 108 115 115
25 26 107 115 114
25 27 105 112 112
25 28 99 106 106
25 29 105 111 110
25 30 108 114 113
25 31 109 114 113

26 0 122 119 116
26 1 125 122 119
26 2 131 128 125
26 3 131 129 125
26 4 127 125 122
26 5 122 119 116
26 6 118 113 110
26 7 115 109 107
26 8 107 102 100
26 9 94 88 89
26 10 85 79 81
26 11 90 84 86
26 12 95 90 90
26 13 97 93 92
26 14 105 101 99
26 15 112 108 107
26 16 112 110 108
26 17 111 110 109
26 18 116 115 114
26 19 124 124 120
26 20 135 134 131
26 21 139 137 133
26 22 140 136 133
26 23 143 141 136
26 24 139 136 133
26 25 134 133 129
26 26 133 133 129
26 27 123 123 120
26 28 119 119 116
26 29 118 118 116
26 30 118 117 115
26 31 117 117 114

27 0 79 77 79
27 1 78 77 79
27 2 74 72 75
27 3 68 65 68
27 4 67 64 67
27 5 68 65 69
27 6 71 69 72
27 7 81 79 82
27 8 100 99 99
27 9 111 111 110
27 10 109 108 108
27 11 106 105 104
27 12 105 104 103
27 13 109 108 106
27 14 112 112 109
27 15 114 115 111
27 16 116 117 114
27 17 110 111 108
27 18 100 102 100
27 19 93 94 95
27 20 85 87 88
27 21 86 86 88
27 22 88 87 89
27 23 93 91 92
27 24 92 89 90
27 25 87 84 85
27 26 76 74 75
27 27 68 66 67
27 28 74 73 74
27 29 81 80 81
27 30 82 81 81
27 31 82 81 81

28 0 165 156 155
28 1 167 157 157
28 2 165 155 155
28 3 164 154 154
28 4 163 153 153
28 5 163 153 153
28 6 167 157 157
28 7 175 166 165
28 8 179 171 170
28 9 177 169 168
28 10 175 167 166
28 11 179 172 171
28 12 183 177 176
28 13 180 174 173
28 14 172 167 166
28 15 163 158 159
28 16 155 152 153
28 17 147 146 148
28 18 141 142 145
28 19 139 140 144
28 20 141 141 146
28 21 142 141 144
28 22 138 135 139
28 23 141 137 140
28 24 149 143 147
28 25 161 155 157
28 26 181 174 174
28 27 187 181 180
28 28 175 168 168
28 29 163 156 157
28 30 160 153 153
28 31 159 152 152

29 0 141 129 127
29 1 144 133 130
29 2 153 143 139
29 3 161 151 147
29 4 163 153 149
29 5 161 152 148
29 6 159 149 145
29 7 155 145 141
29 8 151 140 137
29 9 143 131 129
29 10 137 123 122
29 11 134 120 119
29 12 130 118 117
29 13 131 120 118
29 14 132 122 120
29 15 130 120 119
29 16 119 110 110
29 17 107 99 101
29 18 96 90 93
29 19 92 85 89
29 20 96 88 91
29 21 93 84 86
29 22 90 81 82
29 23 91 82 83
29 24 93 84 84
29 25 111 101 100
29 26 128 116 116
29 27 137 126 124
29 28 142 131 129
29 29 140 129 127
29 30 139 127 126
29 31 138 127 125

30 0 113 119 119
30 1 114 120 120
30 2 114 120 120
30 3 111 116 117
30 4 110 115 116
30 5 110 115 116
30 6 106 114 114
30 7 101 108 109
30 8 92 99 101
30 9 89 96 98
30 10 92 100 102
30 11 99 107 109
30 12 103 111 113
30 13 105 112 115
30 14 102 109 112
30 15 95 102 105
30 16 95 101 104
30 17 96 101 103
30 18 95 99 101
30 19 99 103 105
30 20 106 110 111
30 21 108 115 115
30 22 101 108 109
30 23 88 95 98
30 24 92 101 103
30 25 107 116 117
30 26 111 119 120
30 27 109 116 117
30 28 110 116 118
30 29 111 117 118
30 30 111 117 118
30 31 111 117 118

31 0 105 109 111
31 1 103 107 109
31 2 97 101 104
31 3 97 101 104
31 4 98 102 105
31 5 100 104 107
31 6 107 112 113
31 7 120 126 126
31 8 124 130 130
31 9 112 117 118
31 10 103 108 110
31 11 98 103 105
31 12 91 95 98
31 13 86 90 92
31 14 85 89 92
31 15 89 93 95
31 16 94 98 100
31 17 101 105 106
31 18 110 114 114
31 19 117 121 121
31 20 120 125 124
31 21 115 119 119
31 22 110 114 114
31 23 100 105 105
31 24 88 93 95
31 25 82 87 90
31 26 81 87 90
31 27 85 90 93
31 28 91 97 99
31 29 99 105 107
31 30 102 108 110
31 31 102 108 110



==> Cifra_figuretem/0.039/rp1.txt <==
0 0 97 97 96
0 1 85 84 84
0 2 86 87 86
0 3 98 99 98
0 4 100 100 100
0 5 97 97 97
0 6 91 91 91
0 7 93 93 93
0 8 96 96 96
0 9 106 106 105
0 10 100 99 99
0 11 97 97 97
0 12 98 98 97
0 13 95 95 95
0 14 96 96 96
0 15 95 95 95
0 16 95 96 95
0 17 102 103 102
0 18 94 95 94
0 19 97 98 97
0 20 102 102 102
0 21 99 99 99
0 22 100 100 100
0 23 96 96 97
0 24 92 92 92
0 25 90 91 91
0 26 90 90 91
0 27 92 92 92
0 28 91 91 92
0 29 88 88 89
0 30 79 78 79
0 31 81 80 80

1 0 124 124 124
1 1 120 120 120
1 2 117 116 116
1 3 117 116 116
1 4 113 112 112
1 5 113 112 113
1 6 119 118 118
1 7 134 133 133
1 8 146 145 145
1 9 146 144 144
1 10 135 132 132
1 11 140 138 138
1 12 145 144 144
1 13 143 142 142
1 14 146 145 145
1 15 145 144 144
1 16 139 139 139
1 17 133 133 133
1 18 128 128 128
1 19 125 124 124
1 20 107 107 108
1 21 113 113 114
1 22 117 117 117
1 23 115 115 116
1 24 114 114 115
1 25 115 115 116
1 26 114 115 115
1 27 118 118 119
1 28 123 123 123
1 29 127 126 126
1 30 125 124 124
1 31 134 134 133

2 0 78 77 77
2 1 81 80 80
2 2 77 77 77
2 3 72 72 72
2 4 67 67 67
2 5 58 58 58
2 6 53 53 54
2 7 57 58 58
2 8 56 56 56
2 9 52 53 53
2 10 57 57 57
2 11 61 61 61
2 12 58 58 58
2 13 55 54 54
2 14 57 57 57
2 15 61 60 60
2 16 62 61 61
2 17 56 56 56
2 18 61 61 60
2 19 67 67 66
2 20 67 67 67
2 21 71 70 70
2 22 75 75 75
2 23 78 77 77
2 24 83 83 83
2 25 84 84 84
2 26 81 81 81
2 27 79 79 79
2 28 71 71 71
2 29 68 69 68
2 30 66 67 66
2 31 67 67 67

3 0 52 51 51
3 1 61 59 59
3 2 67 67 66
3 3 60 60 59
3 4 58 58 57
3 5 58 57 56
3 6 62 61 61
3 7 75 73 73
3 8 77 76 76
3 9 66 65 64
3 10 71 70 69
3 11 81 80 79
3 12 84 82 82
3 13 82 80 79
3 14 71 69 68
3 15 67 65 65
3 16 65 64 64
3 17 62 61 61
3 18 64 64 63
3 19 68 68 68
3 20 49 48 48
3 21 49 48 48
3 22 45 44 43
3 23 47 46 46
3 24 51 50 50
3 25 49 48 48
3 26 40 40 39
3 27 26 26 25
3 28 25 25 24
3 29 42 42 42
3 30 38 37 37
3 31 36 36 35

4 0 129 131 131
4 1 123 125 125
4 2 113 113 114
4 3 113 113 114
4 4 115 116 117
4 5 121 122 123
4 6 132 133 134
4 7 131 132 133
4 8 136 138 138
4 9 145 146 146
4 10 131 132 132
4 11 127 128 128
4 12 138 139 140
4 13 146 147 148
4 14 155 156 157
4 15 153 155 156
4 16 146 147 147
4 17 138 138 139
4 18 134 135 135
4 19 123 123 124
4 20 124 124 125
4 21 135 136 137
4 22 149 149 150
4 23 148 148 149
4 24 138 139 140
4 25 132 134 134
4 26 133 135 136
4 27 131 133 134
4 28 123 124 125
4 29 114 114 115
4 30 130 130 131
4 31 150 150 150

5 0 255 255 255
5 1 244 244 244
5 2 228 229 229
5 3 233 234 234
5 4 232 233 234
5 5 228 229 230
5 6 226 228 228
5 7 229 231 231
5 8 230 232 232
5 9 229 231 231
5 10 226 227 228
5 11 220 222 222
5 12 213 215 215
5 13 203 206 206
5 14 200 202 202
5 15 196 198 199
5 16 197 200 200
5 17 183 186 186
5 18 181 183 183
5 19 199 200 201
5 20 201 203 204
5 21 204 207 208
5 22 205 208 209
5 23 207 210 211
5 24 207 210 211
5 25 200 203 204
5 26 200 203 205
5 27 204 208 209
5 28 207 209 211
5 29 210 211 212
5 30 213 213 214
5 31 226 226 227

6 0 0 0 0
6 1 5 5 5
6 2 23 23 23
6 3 22 21 21
6 4 23 23 22
6 5 26 25 25
6 6 28 28 27
6 7 30 29 29
6 8 38 37 36
6 9 37 36 35
6 10 40 38 38
6 11 54 52 51
6 12 66 65 64
6 13 76 74 74
6 14 76 75 74
6 15 78 76 76
6 16 78 76 76
6 17 85 83 83
6 18 92 90 90
6 19 84 82 82
6 20 55 53 53
6 21 46 44 43
6 22 48 45 45
6 23 50 47 47
6 24 50 47 47
6 25 52 51 50
6 26 46 45 44
6 27 31 30 29
6 28 22 20 19
6 29 21 19 19
6 30 24 22 22
6 31 24 23 23

7 0 170 170 170
7 1 167 168 167
7 2 168 168 167
7 3 154 154 154
7 4 146 147 147
7 5 150 150 150
7 6 154 154 154
7 7 153 153 153
7 8 151 152 152
7 9 160 160 160
7 10 158 158 158
7 11 155 155 155
7 12 159 159 160
7 13 161 162 162
7 14 153 154 155
7 15 145 146 146
7 16 137 135 136
7 17 151 149 150
7 18 155 154 154
7 19 151 150 150
7 20 160 159 159
7 21 168 166 167
7 22 168 167 167
7 23 169 168 168
7 24 173 172 172
7 25 175 174 174
7 26 171 170 170
7 27 176 175 175
7 28 187 186 186
7 29 193 191 191
7 30 197 196 195
7 31 194 193 192

8 0 75 72 72
8 1 87 84 84
8 2 91 89 89
8 3 81 80 79
8 4 81 79 78
8 5 80 78 77
8 6 77 75 75
8 7 74 72 71
8 8 67 65 65
8 9 64 62 62
8 10 70 68 68
8 11 68 66 66
8 12 66 64 63
8 13 63 60 60
8 14 52 50 49
8 15 50 48 47
8 16 55 53 53
8 17 54 53 52
8 18 56 54 54
8 19 56 56 55
8 20 58 58 57
8 21 58 57 56
8 22 56 54 54
8 23 56 54 54
8 24 57 56 55
8 25 54 52 52
8 26 45 44 43
8 27 42 40 40
8 28 51 50 49
8 29 63 62 61
8 30 58 58 57
8 31 48 48 47

9 0 67 66 66
9 1 71 70 70
9 2 69 69 69
9 3 55 55 55
9 4 52 53 53
9 5 52 53 53
9 6 51 52 52
9 7 49 49 49
9 8 56 56 56
9 9 68 66 67
9 10 75 73 73
9 11 76 73 74
9 12 84 80 81
9 13 93 89 90
9 14 91 88 89
9 15 90 87 88
9 16 86 83 83
9 17 94 91 91
9 18 101 99 99
9 19 106 104 104
9 20 103 100 99
9 21 97 93 92
9 22 108 105 104
9 23 107 103 103
9 24 106 102 101
9 25 105 103 101
9 26 96 94 93
9 27 88 87 85
9 28 85 84 82
9 29 75 75 74
9 30 64 64 63
9 31 55 55 55

10 0 179 178 178
10 1 174 173 173
10 2 172 171 171
10 3 162 162 162
10 4 154 154 155
10 5 145 146 146
10 6 135 135 135
10 7 123 124 124
10 8 133 135 135
10 9 139 139 140
10 10 130 130 130
10 11 136 135 136
10 12 135 134 135
10 13 141 140 140
10 14 141 140 141
10 15 133 133 133
10 16 129 129 129
10 17 139 139 139
10 18 136 136 136
10 19 150 150 150
10 20 148 148 148
10 21 153 152 152
10 22 174 173 173
10 23 177 176 176
10 24 169 169 169
10 25 168 168 168
10 26 167 167 167
10 27 162 162 162
10 28 151 152 151
10 29 145 146 146
10 30 141 142 141
10 31 142 142 142

11 0 113 111 112
11 1 108 107 107
11 2 116 115 115
11 3 128 128 127
11 4 132 131 131
11 5 131 131 131
11 6 125 124 124
11 7 121 120 120
11 8 116 116 115
11 9 114 114 114
11 10 116 116 116
11 11 116 116 115
11 12 114 114 113
11 13 107 107 106
11 14 106 106 105
11 15 109 110 109
11 16 118 119 118
11 17 116 117 117
11 18 111 112 112
11 19 117 118 117
11 20 107 107 108
11 21 95 96 97
11 22 95 96 97
11 23 95 96 97
11 24 96 97 98
11 25 96 97 97
11 26 100 101 102
11 27 105 105 106
11 28 102 103 104
11 29 97 98 98
11 30 92 93 93
11 31 94 94 94

12 0 17 16 16
12 1 23 22 22
12 2 36 35 35
12 3 34 34 33
12 4 28 27 27
12 5 28 28 27
12 6 29 29 28
12 7 33 32 32
12 8 23 22 21
12 9 21 20 20
12 10 41 40 40
12 11 42 41 40
12 12 44 42 42
12 13 46 44 43
12 14 47 45 44
12 15 54 52 52
12 16 64 62 62
12 17 65 63 63
12 18 63 62 61
12 19 67 66 65
12 20 63 61 61
12 21 45 42 42
12 22 39 37 36
12 23 43 40 39
12 24 47 45 44
12 25 44 42 41
12 26 37 35 34
12 27 27 25 24
12 28 23 22 21
12 29 22 21 20
12 30 13 13 13
12 31 8 8 7

13 0 194 196 196
13 1 186 188 188
13 2 171 172 173
13 3 160 161 161
13 4 157 158 159
13 5 163 165 165
13 6 177 178 179
13 7 189 190 191
13 8 193 195 195
13 9 192 194 194
13 10 188 189 190
13 11 187 189 189
13 12 184 187 188
13 13 182 185 186
13 14 177 180 181
13 15 167 170 171
13 16 153 156 156
13 17 147 148 148
13 18 149 151 151
13 19 148 148 149
13 20 151 153 154
13 21 164 166 168
13 22 166 169 170
13 23 170 173 174
13 24 176 178 179
13 25 173 175 176
13 26 171 174 174
13 27 173 175 176
13 28 178 180 181
13 29 188 188 189
13 30 200 199 200
13 31 214 213 213

14 0 180 181 181
14 1 177 177 177
14 2 165 164 164
14 3 160 159 160
14 4 153 153 154
14 5 152 153 153
14 6 157 157 157
14 7 155 155 156
14 8 155 156 156
14 9 148 149 150
14 10 143 145 145
14 11 147 148 148
14 12 148 149 149
14 13 146 148 148
14 14 152 154 154
14 15 150 152 152
14 16 154 155 155
14 17 146 147 147
14 18 136 136 137
14 19 133 132 133
14 20 142 143 143
14 21 152 153 154
14 22 157 158 158
14 23 162 163 163
14 24 162 163 163
14 25 163 163 164
14 26 166 167 167
14 27 159 159 160
14 28 145 145 146
14 29 144 145 145
14 30 158 158 158
14 31 174 174 174

15 0 79 80 80
15 1 77 78 78
15 2 73 72 72
15 3 78 77 77
15 4 77 77 77
15 5 73 72 72
15 6 73 73 73
15 7 87 86 86
15 8 95 95 95
15 9 88 87 88
15 10 86 86 86
15 11 90 90 90
15 12 91 90 91
15 13 97 96 97
15 14 104 103 104
15 15 102 101 102
15 16 95 93 94
15 17 95 94 94
15 18 90 88 89
15 19 83 81 82
15 20 79 78 78
15 21 89 88 88
15 22 89 89 88
15 23 97 96 96
15 24 102 101 101
15 25 106 105 105
15 26 109 108 108
15 27 111 110 110
15 28 105 104 104
15 29 102 102 101
15 30 111 110 110
15 31 113 112 112

16 0 113 111 111
16 1 120 117 117
16 2 115 113 113
16 3 114 112 112
16 4 114 111 111
16 5 113 110 110
16 6 110 108 108
16 7 113 110 110
16 8 115 113 113
16 9 113 111 111
16 10 109 108 107
16 11 116 114 114
16 12 107 105 104
16 13 94 93 91
16 14 89 87 86
16 15 89 88 87
16 16 99 98 98
16 17 91 90 90
16 18 80 80 79
16 19 78 78 78
16 20 86 86 86
16 21 85 85 85
16 22 76 76 76
16 23 80 80 80
16 24 84 84 84
16 25 79 78 78
16 26 74 73 73
16 27 80 79 79
16 28 84 83 83
16 29 89 89 89
16 30 86 85 85
16 31 85 84 85

17 0 140 142 142
17 1 123 124 124
17 2 118 119 119
17 3 125 125 125
17 4 122 122 122
17 5 122 122 122
17 6 121 121 121
17 7 128 128 128
17 8 133 133 133
17 9 130 130 130
17 10 115 116 116
17 11 113 113 114
17 12 113 115 115
17 13 119 121 121
17 14 131 133 134
17 15 129 131 131
17 16 124 124 124
17 17 137 136 136
17 18 124 124 124
17 19 117 116 117
17 20 131 131 131
17 21 144 144 145
17 22 141 141 142
17 23 137 138 139
17 24 141 140 141
17 25 147 146 147
17 26 149 148 149
17 27 155 154 155
17 28 161 160 161
17 29 163 161 162
17 30 170 168 169
17 31 174 172 173

18 0 145 143 143
18 1 138 137 137
18 2 146 146 146
18 3 145 145 145
18 4 143 143 142
18 5 136 137 136
18 6 129 129 129
18 7 121 121 121
18 8 118 118 118
18 9 118 118 118
18 10 118 118 118
18 11 113 113 113
18 12 108 108 108
18 13 99 100 100
18 14 93 93 93
18 15 92 92 92
18 16 87 88 88
18 17 102 102 102
18 18 119 119 119
18 19 126 126 126
18 20 129 130 129
18 21 131 131 131
18 22 122 122 122
18 23 116 117 117
18 24 118 118 118
18 25 130 129 130
18 26 143 142 142
18 27 146 145 145
18 28 148 147 147
18 29 153 152 152
18 30 147 146 146
18 31 139 138 138

19 0 46 47 46
19 1 52 52 52
19 2 58 57 57
19 3 52 52 51
19 4 49 49 48
19 5 50 50 49
19 6 53 53 53
19 7 51 51 50
19 8 53 52 52
19 9 51 50 51
19 10 50 50 50
19 11 53 53 53
19 12 57 57 57
19 13 67 67 68
19 14 69 69 69
19 15 71 70 71
19 16 70 68 68
19 17 79 76 76
19 18 91 88 88
19 19 89 86 86
19 20 90 87 86
19 21 88 85 84
19 22 84 81 80
19 23 82 79 79
19 24 80 77 76
19 25 81 78 78
19 26 77 74 73
19 27 78 76 75
19 28 81 79 78
19 29 80 78 77
19 30 93 90 90
19 31 89 87 87

20 0 95 95 95
20 1 98 99 99
20 2 94 94 94
20 3 81 81 81
20 4 79 79 80
20 5 82 83 82
20 6 91 91 92
20 7 102 102 102
20 8 111 110 110
20 9 114 113 114
20 10 122 120 121
20 11 129 127 127
20 12 132 130 131
20 13 134 133 133
20 14 132 130 131
20 15 133 132 133
20 16 125 124 124
20 17 121 119 119
20 18 129 128 128
20 19 131 129 130
20 20 117 116 116
20 21 115 113 113
20 22 117 115 115
20 23 122 120 120
20 24 123 122 122
20 25 117 117 116
20 26 110 110 109
20 27 107 107 106
20 28 109 108 108
20 29 112 111 111
20 30 108 107 107
20 31 108 108 107

21 0 43 40 41
21 1 56 53 53
21 2 87 85 85
21 3 97 94 94
21 4 97 94 93
21 5 96 92 92
21 6 87 83 83
21 7 79 76 75
21 8 68 65 64
21 9 67 64 63
21 10 77 76 74
21 11 75 73 72
21 12 71 68 67
21 13 61 59 57
21 14 56 54 52
21 15 68 67 65
21 16 83 82 81
21 17 77 76 76
21 18 74 73 73
21 19 76 75 75
21 20 53 52 52
21 21 32 31 31
21 22 25 25 24
21 23 32 31 31
21 24 38 37 37
21 25 30 29 29
21 26 26 25 24
21 27 32 31 30
21 28 45 44 44
21 29 50 50 49
21 30 44 44 43
21 31 32 32 32

22 0 211 209 209
22 1 198 196 196
22 2 189 188 188
22 3 193 194 194
22 4 184 185 185
22 5 177 178 178
22 6 166 167 168
22 7 163 165 165
22 8 160 162 162
22 9 173 174 174
22 10 168 169 170
22 11 161 162 162
22 12 160 159 159
22 13 156 156 155
22 14 154 154 154
22 15 145 145 145
22 16 148 150 149
22 17 149 151 151
22 18 131 133 132
22 19 156 157 157
22 20 170 170 171
22 21 167 168 169
22 22 180 181 181
22 23 184 185 185
22 24 182 182 183
22 25 170 171 171
22 26 163 165 165
22 27 160 162 162
22 28 160 161 161
22 29 155 156 157
22 30 142 143 143
22 31 146 146 146

23 0 95 95 95
23 1 105 104 104
23 2 99 98 98
23 3 89 87 88
23 4 87 85 85
23 5 95 94 94
23 6 105 103 103
23 7 110 108 108
23 8 114 113 113
23 9 107 106 106
23 10 96 94 94
23 11 104 103 103
23 12 108 107 107
23 13 108 107 107
23 14 113 112 112
23 15 117 116 116
23 16 123 122 122
23 17 105 104 104
23 18 92 91 92
23 19 83 82 83
23 20 82 81 82
23 21 88 88 88
23 22 90 90 90
23 23 92 92 92
23 24 93 93 93
23 25 88 88 88
23 26 78 78 78
23 27 71 71 71
23 28 75 75 75
23 29 87 86 86
23 30 98 98 97
23 31 108 108 107

24 0 129 129 128
24 1 131 131 131
24 2 139 140 140
24 3 140 141 140
24 4 138 139 139
24 5 133 134 134
24 6 130 131 131
24 7 124 125 125
24 8 119 120 120
24 9 123 124 125
24 10 135 136 136
24 11 131 131 131
24 12 130 131 130
24 13 132 132 132
24 14 129 129 129
24 15 133 133 133
24 16 141 141 141
24 17 139 139 139
24 18 144 144 144
24 19 158 157 157
24 20 157 157 157
24 21 141 140 141
24 22 140 139 139
24 23 139 138 138
24 24 135 135 135
24 25 129 130 130
24 26 125 126 126
24 27 123 124 123
24 28 118 119 119
24 29 112 111 112
24 30 120 119 119
24 31 122 121 121

25 0 111 109 110
25 1 108 106 106
25 2 108 107 107
25 3 113 112 112
25 4 117 116 117
25 5 120 119 120
25 6 119 118 118
25 7 118 117 117
25 8 115 114 114
25 9 113 112 112
25 10 116 115 115
25 11 116 115 115
25 12 110 108 108
25 13 106 104 104
25 14 103 101 101
25 15 103 101 101
25 16 97 97 97
25 17 98 98 98
25 18 95 95 95
25 19 97 98 97
25 20 93 94 93
25 21 95 96 95
25 22 99 99 99
25 23 94 94 94
25 24 90 90 90
25 25 89 89 89
25 26 99 99 99
25 27 109 108 108
25 28 111 112 112
25 29 110 110 110
25 30 93 93 93
25 31 91 91 91

26 0 135 134 134
26 1 133 132 132
26 2 133 132 132
26 3 126 125 125
26 4 119 118 118
26 5 113 113 112
26 6 107 107 107
26 7 96 96 96
26 8 86 86 86
26 9 86 87 87
26 10 90 92 91
26 11 85 87 86
26 12 80 81 81
26 13 71 72 72
26 14 67 68 68
26 15 62 63 63
26 16 59 59 59
26 17 65 65 65
26 18 81 81 81
26 19 86 86 86
26 20 93 93 93
26 21 98 99 99
26 22 101 102 102
26 23 107 108 108
26 24 112 112 112
26 25 116 115 116
26 26 129 128 128
26 27 130 128 129
26 28 126 125 125
26 29 127 128 127
26 30 122 123 122
26 31 119 119 119

27 0 82 82 82
27 1 75 76 76
27 2 90 90 90
27 3 86 86 85
27 4 90 89 89
27 5 96 96 95
27 6 101 101 100
27 7 103 102 102
27 8 106 104 105
27 9 97 96 96
27 10 101 100 100
27 11 103 103 103
27 12 106 106 106
27 13 112 113 113
27 14 106 107 107
27 15 98 99 99
27 16 85 84 85
27 17 108 107 107
27 18 121 121 121
27 19 108 108 108
27 20 92 92 92
27 21 98 97 97
27 22 89 89 89
27 23 81 80 80
27 24 79 78 78
27 25 91 89 90
27 26 99 98 98
27 27 102 100 100
27 28 107 105 105
27 29 113 111 111
27 30 112 110 110
27 31 109 107 107

28 0 155 156 156
28 1 150 151 151
28 2 129 128 129
28 3 121 120 121
28 4 117 116 117
28 5 122 121 122
28 6 134 133 134
28 7 145 144 145
28 8 145 145 145
28 9 149 149 150
28 10 147 148 148
28 11 139 139 140
28 12 140 141 142
28 13 137 139 139
28 14 143 145 146
28 15 140 141 142
28 16 130 129 130
28 17 125 124 124
28 18 125 124 125
28 19 111 110 111
28 20 129 129 129
28 21 144 145 145
28 22 144 145 145
28 23 147 147 148
28 24 148 149 149
28 25 149 148 149
28 26 155 154 155
28 27 166 166 166
28 28 173 172 173
28 29 174 173 173
28 30 184 183 183
28 31 193 192 192

29 0 123 125 124
29 1 124 125 125
29 2 113 114 114
29 3 104 104 104
29 4 94 95 95
29 5 88 90 90
29 6 100 101 101
29 7 112 113 113
29 8 117 118 119
29 9 111 113 113
29 10 114 115 116
29 11 122 123 124
29 12 122 124 124
29 13 122 123 124
29 14 126 128 128
29 15 127 128 129
29 16 123 124 124
29 17 113 113 113
29 18 122 121 122
29 19 121 120 120
29 20 120 120 120
29 21 124 124 124
29 22 121 121 122
29 23 132 132 132
29 24 139 139 139
29 25 137 138 138
29 26 134 135 135
29 27 127 127 127
29 28 112 112 113
29 29 112 112 112
29 30 129 129 129
29 31 145 144 145

30 0 135 133 133
30 1 145 143 143
30 2 143 142 141
30 3 130 130 130
30 4 127 127 127
30 5 131 131 131
30 6 135 135 136
30 7 129 129 129
30 8 129 129 129
30 9 140 139 139
30 10 135 134 134
30 11 138 136 136
30 12 143 141 141
30 13 137 136 135
30 14 126 124 124
30 15 123 121 122
30 16 123 123 123
30 17 113 112 112
30 18 118 117 117
30 19 128 128 128
30 20 122 121 121
30 21 120 119 119
30 22 131 129 129
30 23 130 129 129
30 24 121 121 121
30 25 109 110 109
30 26 103 103 103
30 27 102 103 103
30 28 106 107 107
30 29 109 109 109
30 30 104 104 103
30 31 106 106 106

31 0 127 125 126
31 1 125 124 124
31 2 124 123 123
31 3 126 126 126
31 4 127 126 126
31 5 129 128 128
31 6 130 129 128
31 7 124 123 123
31 8 117 116 116
31 9 122 121 121
31 10 131 131 131
31 11 121 121 120
31 12 112 112 112
31 13 113 113 113
31 14 117 117 116
31 15 122 122 122
31 16 130 131 130
31 17 126 126 126
31 18 123 123 123
31 19 124 123 123
31 20 135 135 135
31 21 122 123 123
31 22 116 116 116
31 23 117 117 117
31 24 116 115 116
31 25 109 109 109
31 26 106 105 106
31 27 109 108 108
31 28 115 114 114
31 29 110 109 110
31 30 110 109 110
31 31 111 110 110



==> Cifra_figuretem/0.039/rp2.txt <==
0 0 88 88 93
0 1 88 88 95
0 2 88 89 96
0 3 89 88 93
0 4 91 89 92
0 5 95 93 98
0 6 103 100 107
0 7 105 103 109
0 8 96 94 98
0 9 87 85 87
0 10 84 83 84
0 11 83 82 83
0 12 82 81 83
0 13 79 78 78
0 14 75 74 71
0 15 75 73 70
0 16 76 75 73
0 17 83 83 84
0 18 86 85 86
0 19 85 84 85
0 20 87 85 86
0 21 92 91 94
0 22 90 89 91
0 23 98 96 100
0 24 106 105 110
0 25 106 104 107
0 26 101 97 98
0 27 98 96 96
0 28 95 93 94
0 29 99 97 98
0 30 103 102 101
0 31 104 103 101

1 0 145 144 144
1 1 146 144 143
1 2 146 144 142
1 3 142 141 138
1 4 143 141 136
1 5 145 142 135
1 6 145 142 133
1 7 142 139 129
1 8 140 137 127
1 9 141 139 131
1 10 144 144 138
1 11 146 145 141
1 12 146 146 142
1 13 146 146 144
1 14 149 149 149
1 15 148 148 147
1 16 141 141 139
1 17 134 136 131
1 18 137 138 134
1 19 143 144 142
1 20 146 146 146
1 21 153 152 152
1 22 145 144 144
1 23 142 142 144
1 24 140 141 145
1 25 142 141 142
1 26 149 149 148
1 27 149 150 153
1 28 147 147 152
1 29 151 151 158
1 30 156 155 161
1 31 154 154 159

2 0 62 63 72
2 1 62 62 72
2 2 62 62 72
2 3 65 63 73
2 4 65 62 72
2 5 62 60 68
2 6 63 62 74
2 7 62 61 72
2 8 59 57 67
2 9 61 59 69
2 10 67 65 76
2 11 69 67 80
2 12 69 66 79
2 13 70 67 82
2 14 69 67 82
2 15 64 63 77
2 16 63 62 75
2 17 52 51 62
2 18 48 47 58
2 19 54 53 64
2 20 54 54 64
2 21 54 54 63
2 22 59 60 68
2 23 60 60 66
2 24 60 60 65
2 25 66 65 72
2 26 67 67 74
2 27 78 78 81
2 28 76 75 76
2 29 69 68 70
2 30 67 66 68
2 31 69 69 71

3 0 58 58 49
3 1 58 58 49
3 2 58 59 50
3 3 63 63 56
3 4 66 66 60
3 5 65 66 60
3 6 62 64 59
3 7 61 64 59
3 8 66 69 67
3 9 69 72 71
3 10 67 69 69
3 11 63 66 65
3 12 61 63 62
3 13 60 63 63
3 14 54 56 54
3 15 51 52 49
3 16 49 50 46
3 17 46 47 45
3 18 48 48 49
3 19 61 60 62
3 20 66 65 68
3 21 50 50 49
3 22 42 45 44
3 23 50 53 52
3 24 59 61 58
3 25 55 55 54
3 26 46 48 48
3 27 21 22 22
3 28 23 23 25
3 29 27 27 30
3 30 30 30 32
3 31 33 33 34

4 0 130 127 152
4 1 130 128 152
4 2 131 130 154
4 3 130 130 154
4 4 127 127 149
4 5 122 121 143
4 6 114 113 129
4 7 113 113 127
4 8 115 116 130
4 9 120 121 137
4 10 123 122 138
4 11 123 122 138
4 12 125 125 139
4 13 119 118 131
4 14 117 117 129
4 15 116 117 129
4 16 114 114 127
4 17 113 115 127
4 18 117 119 130
4 19 110 113 124
4 20 106 108 120
4 21 125 126 142
4 22 135 136 156
4 23 144 146 166
4 24 150 150 165
4 25 170 170 177
4 26 191 189 193
4 27 186 185 189
4 28 171 172 177
4 29 161 161 165
4 30 155 155 157
4 31 153 154 154

5 0 237 233 253
5 1 235 232 252
5 2 235 232 253
5 3 238 234 255
5 4 237 232 253
5 5 235 230 250
5 6 235 232 252
5 7 236 233 254
5 8 229 224 244
5 9 218 214 229
5 10 218 213 227
5 11 222 217 232
5 12 223 218 233
5 13 218 213 224
5 14 218 212 222
5 15 215 209 217
5 16 207 201 206
5 17 199 195 196
5 18 202 198 200
5 19 205 201 203
5 20 203 200 204
5 21 208 206 213
5 22 212 214 224
5 23 211 213 225
5 24 213 215 225
5 25 231 232 239
5 26 238 239 239
5 27 248 248 241
5 28 255 255 244
5 29 251 251 238
5 30 248 247 232
5 31 248 248 230

6 0 23 23 23
6 1 25 25 23
6 2 25 26 24
6 3 24 25 22
6 4 24 25 22
6 5 24 25 21
6 6 23 24 18
6 7 24 24 16
6 8 32 33 28
6 9 42 44 43
6 10 42 45 45
6 11 36 39 37
6 12 33 37 31
6 13 29 33 26
6 14 26 29 21
6 15 24 27 19
6 16 23 25 18
6 17 24 26 21
6 18 26 28 23
6 19 36 38 36
6 20 45 47 48
6 21 57 58 61
6 22 66 65 67
6 23 67 65 63
6 24 69 66 60
6 25 72 69 64
6 26 71 69 68
6 27 48 46 54
6 28 30 28 41
6 29 28 26 41
6 30 29 28 44
6 31 31 30 46

7 0 172 171 179
7 1 173 171 178
7 2 173 170 177
7 3 169 168 174
7 4 169 168 174
7 5 166 164 167
7 6 161 157 156
7 7 162 156 154
7 8 172 164 163
7 9 173 164 164
7 10 174 166 165
7 11 174 167 164
7 12 174 167 163
7 13 179 172 170
7 14 182 175 176
7 15 182 176 177
7 16 183 176 178
7 17 184 178 180
7 18 187 181 185
7 19 187 182 187
7 20 184 180 184
7 21 183 178 179
7 22 177 171 176
7 23 169 165 170
7 24 165 162 169
7 25 166 164 172
7 26 171 168 177
7 27 165 165 175
7 28 157 160 170
7 29 159 161 171
7 30 160 162 172
7 31 160 162 172

8 0 65 65 52
8 1 64 65 51
8 2 65 65 51
8 3 73 73 63
8 4 80 80 72
8 5 78 78 70
8 6 77 78 73
8 7 75 76 70
8 8 78 78 72
8 9 79 77 71
8 10 80 78 71
8 11 79 77 70
8 12 79 76 69
8 13 84 81 76
8 14 81 79 75
8 15 81 78 73
8 16 83 79 74
8 17 80 75 72
8 18 75 70 69
8 19 78 72 68
8 20 79 74 70
8 21 65 62 54
8 22 56 55 50
8 23 49 48 42
8 24 46 45 40
8 25 37 37 38
8 26 13 13 16
8 27 0 0 0
8 28 16 15 14
8 29 25 24 23
8 30 28 27 26
8 31 32 31 30

9 0 53 53 57
9 1 55 54 58
9 2 54 54 57
9 3 56 56 59
9 4 58 58 60
9 5 56 55 55
9 6 54 53 53
9 7 57 55 56
9 8 68 65 66
9 9 74 70 71
9 10 77 74 73
9 11 77 75 73
9 12 79 76 75
9 13 83 81 81
9 14 79 78 78
9 15 77 76 75
9 16 77 76 72
9 17 71 71 66
9 18 63 64 59
9 19 65 66 60
9 20 73 72 66
9 21 77 75 71
9 22 86 82 80
9 23 88 85 81
9 24 82 81 78
9 25 73 71 72
9 26 66 65 65
9 27 69 69 70
9 28 55 57 61
9 29 50 51 58
9 30 51 52 63
9 31 54 54 69

10 0 152 150 156
10 1 151 150 156
10 2 151 149 156
10 3 155 154 163
10 4 161 157 165
10 5 159 154 161
10 6 160 155 162
10 7 159 153 160
10 8 159 151 157
10 9 156 146 150
10 10 154 145 145
10 11 152 145 145
10 12 152 145 147
10 13 154 147 149
10 14 156 149 150
10 15 155 147 146
10 16 152 145 141
10 17 149 143 139
10 18 139 134 128
10 19 142 137 128
10 20 156 150 147
10 21 154 149 147
10 22 156 152 150
10 23 157 153 152
10 24 156 152 152
10 25 151 148 151
10 26 126 124 122
10 27 138 138 132
10 28 144 146 140
10 29 146 147 142
10 30 148 148 145
10 31 149 149 146

11 0 114 113 117
11 1 114 113 117
11 2 113 112 116
11 3 111 109 112
11 4 111 110 113
11 5 114 114 119
11 6 121 121 127
11 7 121 122 129
11 8 115 117 124
11 9 112 114 120
11 10 111 113 119
11 11 113 114 119
11 12 112 113 117
11 13 105 106 107
11 14 104 105 103
11 15 103 104 103
11 16 99 100 98
11 17 95 96 93
11 18 96 96 93
11 19 96 96 92
11 20 98 99 96
11 21 109 111 112
11 22 114 117 118
11 23 113 115 114
11 24 112 113 112
11 25 115 116 114
11 26 116 116 113
11 27 129 127 123
11 28 133 130 124
11 29 138 135 129
11 30 141 138 131
11 31 141 138 131

12 0 12 14 11
12 1 12 13 11
12 2 13 13 10
12 3 12 13 10
12 4 15 17 17
12 5 19 23 24
12 6 23 27 29
12 7 22 25 27
12 8 25 28 29
12 9 27 30 32
12 10 23 26 26
12 11 20 22 20
12 12 19 20 16
12 13 21 22 19
12 14 20 21 17
12 15 18 19 14
12 16 18 19 13
12 17 26 27 24
12 18 35 35 35
12 19 40 39 39
12 20 35 34 33
12 21 31 31 28
12 22 38 36 33
12 23 39 36 30
12 24 41 38 33
12 25 42 40 39
12 26 34 32 34
12 27 18 14 15
12 28 7 4 4
12 29 10 7 9
12 30 14 11 15
12 31 17 13 19

13 0 196 193 217
13 1 195 192 216
13 2 196 193 218
13 3 194 190 213
13 4 189 184 205
13 5 183 178 196
13 6 171 167 182
13 7 170 166 183
13 8 178 174 192
13 9 178 174 193
13 10 176 173 192
13 11 178 175 196
13 12 179 177 198
13 13 176 174 193
13 14 175 172 191
13 15 175 172 190
13 16 171 169 186
13 17 167 167 181
13 18 173 173 189
13 19 176 176 194
13 20 166 166 183
13 21 161 162 177
13 22 164 167 185
13 23 170 174 196
13 24 176 178 198
13 25 196 197 210
13 26 225 227 236
13 27 229 233 239
13 28 222 227 232
13 29 210 215 219
13 30 202 207 208
13 31 200 204 204

14 0 170 167 180
14 1 168 166 179
14 2 169 166 179
14 3 166 164 179
14 4 168 166 182
14 5 170 167 183
14 6 167 163 178
14 7 157 153 165
14 8 154 149 160
14 9 153 148 159
14 10 152 147 158
14 11 154 149 160
14 12 155 150 162
14 13 153 148 161
14 14 158 152 166
14 15 155 149 161
14 16 151 146 156
14 17 154 148 158
14 18 158 152 162
14 19 155 149 159
14 20 149 144 153
14 21 147 143 152
14 22 150 148 158
14 23 153 150 160
14 24 161 157 163
14 25 178 175 180
14 26 175 173 176
14 27 175 172 171
14 28 183 181 176
14 29 188 186 179
14 30 190 188 179
14 31 189 188 177

15 0 100 99 104
15 1 100 99 104
15 2 99 98 103
15 3 95 95 100
15 4 90 87 90
15 5 85 82 83
15 6 84 81 83
15 7 90 87 91
15 8 85 83 85
15 9 81 79 81
15 10 82 82 85
15 11 84 85 90
15 12 85 86 92
15 13 88 89 97
15 14 95 95 105
15 15 99 100 110
15 16 100 101 112
15 17 97 99 106
15 18 97 100 106
15 19 102 105 114
15 20 105 108 119
15 21 102 102 112
15 22 101 99 105
15 23 103 102 108
15 24 102 100 106
15 25 107 105 108
15 26 118 117 122
15 27 118 118 128
15 28 119 119 130
15 29 106 106 117
15 30 98 99 110
15 31 95 95 107

16 0 113 113 97
16 1 113 113 98
16 2 114 113 97
16 3 119 118 105
16 4 126 124 111
16 5 127 125 113
16 6 132 131 123
16 7 128 127 118
16 8 121 118 108
16 9 113 110 99
16 10 112 110 100
16 11 114 111 103
16 12 115 111 104
16 13 118 114 110
16 14 119 115 114
16 15 118 114 112
16 16 118 114 111
16 17 118 114 111
16 18 118 113 113
16 19 116 111 107
16 20 114 108 104
16 21 104 101 93
16 22 98 97 89
16 23 96 93 85
16 24 95 92 84
16 25 90 88 83
16 26 70 70 67
16 27 57 56 52
16 28 77 74 69
16 29 88 86 80
16 30 92 89 83
16 31 95 92 85

17 0 147 145 156
17 1 147 145 156
17 2 147 145 155
17 3 140 138 147
17 4 137 133 139
17 5 137 130 135
17 6 141 132 137
17 7 143 134 137
17 8 138 129 129
17 9 129 120 119
17 10 123 116 115
17 11 125 119 120
17 12 128 123 126
17 13 130 125 128
17 14 140 134 138
17 15 144 138 143
17 16 147 142 149
17 17 158 154 162
17 18 160 156 163
17 19 154 151 160
17 20 152 148 157
17 21 149 143 151
17 22 143 135 143
17 23 143 137 148
17 24 143 139 153
17 25 148 144 155
17 26 157 151 162
17 27 161 160 174
17 28 163 164 176
17 29 164 165 174
17 30 165 166 174
17 31 164 165 173

18 0 140 139 140
18 1 140 139 140
18 2 138 137 139
18 3 134 131 131
18 4 131 128 128
18 5 134 132 133
18 6 139 137 139
18 7 138 135 137
18 8 139 136 140
18 9 145 143 150
18 10 148 145 151
18 11 147 143 149
18 12 144 141 147
18 13 142 140 143
18 14 133 131 132
18 15 130 128 129
18 16 135 134 137
18 17 135 134 140
18 18 127 126 131
18 19 127 126 131
18 20 128 126 130
18 21 117 116 115
18 22 108 108 107
18 23 111 112 113
18 24 113 115 119
18 25 96 97 102
18 26 99 99 103
18 27 124 124 126
18 28 131 131 130
18 29 138 139 137
18 30 148 148 146
18 31 151 150 147

19 0 58 59 60
19 1 59 59 60
19 2 60 60 60
19 3 60 61 62
19 4 59 59 62
19 5 55 56 57
19 6 49 49 48
19 7 52 51 49
19 8 61 59 59
19 9 63 61 61
19 10 60 57 56
19 11 56 54 50
19 12 55 53 48
19 13 59 57 52
19 14 65 63 59
19 15 70 67 66
19 16 77 73 74
19 17 84 81 85
19 18 87 85 90
19 19 89 87 93
19 20 92 90 96
19 21 87 83 88
19 22 86 80 84
19 23 85 79 84
19 24 79 73 78
19 25 76 71 76
19 26 79 74 87
19 27 54 52 69
19 28 42 42 58
19 29 36 36 52
19 30 32 32 48
19 31 33 33 50

20 0 100 99 107
20 1 101 99 108
20 2 101 100 108
20 3 102 100 108
20 4 98 96 102
20 5 93 91 94
20 6 85 85 86
20 7 91 91 95
20 8 104 103 109
20 9 107 106 112
20 10 104 105 108
20 11 103 104 107
20 12 106 105 109
20 13 110 110 114
20 14 109 108 112
20 15 104 105 107
20 16 102 103 104
20 17 104 107 107
20 18 107 110 112
20 19 113 116 120
20 20 113 114 117
20 21 106 105 107
20 22 115 114 117
20 23 126 125 129
20 24 126 124 130
20 25 130 129 133
20 26 146 147 150
20 27 130 133 138
20 28 106 110 118
20 29 91 95 105
20 30 88 91 103
20 31 90 91 106

21 0 64 64 45
21 1 65 65 46
21 2 65 64 45
21 3 68 68 50
21 4 70 70 53
21 5 71 73 56
21 6 79 83 70
21 7 84 88 77
21 8 85 89 80
21 9 84 90 82
21 10 80 86 77
21 11 74 79 68
21 12 72 76 62
21 13 73 76 60
21 14 74 76 62
21 15 73 75 62
21 16 72 74 60
21 17 76 78 67
21 18 78 80 72
21 19 79 80 70
21 20 78 80 70
21 21 77 80 68
21 22 72 75 62
21 23 57 58 43
21 24 52 53 39
21 25 46 49 40
21 26 33 35 31
21 27 34 34 30
21 28 45 41 38
21 29 54 50 49
21 30 58 55 53
21 31 60 56 54

22 0 169 168 178
22 1 169 167 179
22 2 169 168 179
22 3 175 174 185
22 4 182 181 194
22 5 187 185 199
22 6 196 194 210
22 7 196 192 207
22 8 181 176 184
22 9 164 157 160
22 10 161 154 153
22 11 162 156 156
22 12 163 156 156
22 13 162 155 155
22 14 164 157 155
22 15 162 154 150
22 16 155 148 141
22 17 156 150 144
22 18 161 154 146
22 19 158 151 142
22 20 158 153 146
22 21 169 165 163
22 22 167 164 164
22 23 167 164 164
22 24 176 174 175
22 25 181 179 181
22 26 154 150 144
22 27 156 152 138
22 28 158 157 142
22 29 168 165 150
22 30 172 169 153
22 31 172 170 153

23 0 107 106 106
23 1 108 107 106
23 2 110 109 107
23 3 112 112 112
23 4 116 116 116
23 5 115 114 111
23 6 105 105 101
23 7 100 101 97
23 8 109 110 107
23 9 108 108 105
23 10 100 100 97
23 11 100 100 98
23 12 103 102 101
23 13 106 104 106
23 14 114 113 118
23 15 113 111 117
23 16 111 109 114
23 17 115 113 118
23 18 118 117 124
23 19 115 113 120
23 20 110 107 113
23 21 100 98 100
23 22 96 94 100
23 23 100 99 106
23 24 102 99 103
23 25 111 110 111
23 26 114 114 118
23 27 97 97 103
23 28 95 95 100
23 29 101 100 105
23 30 103 102 104
23 31 103 102 103

24 0 119 118 129
24 1 119 117 129
24 2 119 118 129
24 3 123 122 135
24 4 123 123 137
24 5 122 123 137
24 6 122 124 138
24 7 125 126 141
24 8 129 130 145
24 9 129 129 141
24 10 122 120 128
24 11 116 115 118
24 12 115 113 112
24 13 114 111 106
24 14 114 110 104
24 15 113 109 102
24 16 115 112 104
24 17 123 122 116
24 18 128 127 123
24 19 133 133 129
24 20 133 132 129
24 21 136 135 135
24 22 148 147 149
24 23 147 145 145
24 24 146 143 143
24 25 154 153 153
24 26 150 148 148
24 27 142 139 136
24 28 127 126 121
24 29 120 118 114
24 30 116 114 111
24 31 118 115 113

25 0 113 112 112
25 1 112 112 112
25 2 111 111 111
25 3 108 108 105
25 4 106 106 104
25 5 107 108 107
25 6 108 109 110
25 7 111 114 118
25 8 109 114 119
25 9 108 113 119
25 10 109 112 118
25 11 110 113 120
25 12 110 113 123
25 13 109 113 122
25 14 105 109 117
25 15 104 109 115
25 16 99 105 110
25 17 97 102 106
25 18 94 99 101
25 19 90 95 96
25 20 92 96 97
25 21 85 89 89
25 22 82 88 85
25 23 85 91 92
25 24 86 93 97
25 25 77 82 84
25 26 87 91 89
25 27 108 111 106
25 28 119 120 115
25 29 120 120 115
25 30 119 120 116
25 31 117 117 114

26 0 117 116 122
26 1 115 114 122
26 2 114 113 121
26 3 112 109 117
26 4 110 109 117
26 5 113 112 123
26 6 117 114 127
26 7 110 108 118
26 8 104 102 112
26 9 109 107 119
26 10 119 115 131
26 11 122 118 134
26 12 119 116 132
26 13 116 114 129
26 14 112 109 124
26 15 108 106 120
26 16 106 104 120
26 17 100 95 111
26 18 96 91 106
26 19 92 88 101
26 20 87 84 95
26 21 85 84 93
26 22 81 82 89
26 23 78 79 85
26 24 82 83 88
26 25 81 81 90
26 26 80 79 87
26 27 102 101 102
26 28 113 111 108
26 29 118 118 113
26 30 122 122 116
26 31 122 122 114

27 0 108 106 103
27 1 107 106 103
27 2 105 105 101
27 3 97 96 92
27 4 92 91 86
27 5 92 89 84
27 6 92 88 81
27 7 91 87 79
27 8 98 95 91
27 9 110 109 111
27 10 114 113 116
27 11 110 110 112
27 12 107 109 111
27 13 103 105 104
27 14 96 97 91
27 15 94 96 90
27 16 98 99 95
27 17 103 104 103
27 18 100 100 99
27 19 104 104 106
27 20 110 110 112
27 21 106 106 106
27 22 104 104 104
27 23 98 99 101
27 24 101 103 109
27 25 94 93 98
27 26 98 97 103
27 27 95 97 107
27 28 103 106 116
27 29 106 108 119
27 30 107 109 120
27 31 107 109 120

28 0 164 162 175
28 1 163 161 174
28 2 163 161 174
28 3 157 155 167
28 4 152 149 161
28 5 150 147 157
28 6 144 140 147
28 7 142 137 143
28 8 139 135 138
28 9 138 134 139
28 10 147 143 151
28 11 154 151 161
28 12 158 154 166
28 13 161 158 173
28 14 167 164 183
28 15 167 165 184
28 16 166 164 183
28 17 164 163 178
28 18 171 169 186
28 19 162 161 179
28 20 147 145 159
28 21 148 145 157
28 22 146 143 156
28 23 142 139 154
28 24 139 138 153
28 25 154 153 165
28 26 179 178 190
28 27 183 184 194
28 28 178 179 189
28 29 171 172 181
28 30 168 169 176
28 31 164 165 171

29 0 122 120 138
29 1 122 120 138
29 2 122 120 139
29 3 122 119 137
29 4 119 115 133
29 5 116 112 128
29 6 110 107 122
29 7 105 101 113
29 8 106 101 114
29 9 112 108 123
29 10 115 111 128
29 11 114 111 127
29 12 114 110 125
29 13 113 109 125
29 14 113 109 126
29 15 109 105 121
29 16 108 104 120
29 17 105 102 116
29 18 113 112 127
29 19 122 120 139
29 20 114 112 129
29 21 112 109 124
29 22 121 119 134
29 23 130 127 141
29 24 135 129 139
29 25 155 151 158
29 26 171 169 177
29 27 158 156 163
29 28 144 143 149
29 29 132 132 137
29 30 128 128 131
29 31 130 130 133

30 0 124 123 124
30 1 125 124 124
30 2 126 125 125
30 3 133 134 135
30 4 138 141 144
30 5 136 139 142
30 6 128 132 132
30 7 127 131 132
30 8 135 139 142
30 9 138 139 142
30 10 139 138 137
30 11 137 136 134
30 12 137 135 132
30 13 138 135 133
30 14 134 132 131
30 15 130 129 126
30 16 124 123 118
30 17 119 118 113
30 18 120 119 116
30 19 119 117 112
30 20 121 120 115
30 21 124 124 121
30 22 123 125 125
30 23 128 131 131
30 24 128 130 129
30 25 125 127 127
30 26 122 123 120
30 27 104 105 99
30 28 92 93 89
30 29 94 95 92
30 30 97 96 93
30 31 98 97 95

31 0 119 116 118
31 1 117 115 119
31 2 118 116 119
31 3 120 118 122
31 4 121 120 126
31 5 125 124 130
31 6 128 128 133
31 7 125 124 129
31 8 123 122 126
31 9 121 120 123
31 10 118 118 119
31 11 117 115 116
31 12 119 117 116
31 13 119 117 114
31 14 118 116 112
31 15 118 115 109
31 16 121 118 112
31 17 131 128 124
31 18 137 133 130
31 19 132 128 123
31 20 121 118 111
31 21 125 123 119
31 22 134 131 129
31 23 123 119 116
31 24 123 120 118
31 25 128 127 127
31 26 116 115 113
31 27 119 116 111
31 28 125 122 116
31 29 128 125 119
31 30 126 123 118
31 31 125 123 117



==> Cifra_figuretem/0.039/rp3.txt <==
0 0 86 91 94
0 1 94 98 100
0 2 101 103 103
0 3 94 95 93
0 4 79 79 78
0 5 72 72 73
0 6 80 81 81
0 7 84 86 85
0 8 76 78 80
0 9 76 77 78
0 10 89 90 89
0 11 94 95 94
0 12 98 101 103
0 13 103 109 109
0 14 91 96 97
0 15 84 88 90
0 16 88 94 96
0 17 92 97 100
0 18 94 100 103
0 19 92 99 102
0 20 93 99 101
0 21 97 101 103
0 22 91 95 94
0 23 91 95 93
0 24 86 89 89
0 25 74 75 76
0 26 80 77 75
0 27 75 73 69
0 28 67 67 64
0 29 69 69 69
0 30 84 85 85
0 31 87 89 94

1 0 127 134 139
1 1 119 126 134
1 2 118 126 133
1 3 124 132 138
1 4 121 127 136
1 5 120 126 133
1 6 123 128 133
1 7 117 121 127
1 8 109 112 118
1 9 98 101 104
1 10 93 96 98
1 11 94 98 102
1 12 107 110 116
1 13 113 115 120
1 14 109 111 119
1 15 110 112 120
1 16 111 112 119
1 17 112 112 118
1 18 109 110 116
1 19 98 99 106
1 20 104 104 112
1 21 111 113 120
1 22 128 132 134
1 23 126 129 132
1 24 125 126 130
1 25 126 127 130
1 26 128 131 133
1 27 127 130 133
1 28 120 123 128
1 29 121 127 133
1 30 122 128 135
1 31 124 131 137

2 0 68 72 73
2 1 70 75 72
2 2 70 75 76
2 3 64 70 77
2 4 66 75 79
2 5 68 76 79
2 6 67 75 79
2 7 65 72 77
2 8 63 69 74
2 9 67 75 83
2 10 78 86 92
2 11 65 72 76
2 12 61 66 68
2 13 54 57 60
2 14 65 69 70
2 15 77 82 81
2 16 73 77 78
2 17 68 71 72
2 18 70 73 73
2 19 70 73 73
2 20 71 75 74
2 21 80 84 80
2 22 81 84 82
2 23 73 77 77
2 24 66 71 73
2 25 63 69 72
2 26 65 72 74
2 27 72 80 83
2 28 76 84 88
2 29 79 86 88
2 30 76 81 82
2 31 74 80 78

3 0 37 40 42
3 1 47 50 51
3 2 43 45 48
3 3 40 42 47
3 4 43 45 50
3 5 43 47 51
3 6 41 46 48
3 7 37 42 46
3 8 37 42 47
3 9 55 61 62
3 10 74 82 84
3 11 79 89 95
3 12 64 73 78
3 13 53 63 68
3 14 50 59 64
3 15 44 52 55
3 16 39 45 49
3 17 34 40 45
3 18 33 38 45
3 19 45 51 55
3 20 40 46 51
3 21 35 41 47
3 22 38 44 48
3 23 33 40 46
3 24 37 46 52
3 25 40 51 56
3 26 33 43 48
3 27 35 40 43
3 28 43 43 43
3 29 44 45 43
3 30 37 39 40
3 31 32 34 37

4 0 146 156 161
4 1 150 158 159
4 2 156 164 164
4 3 140 148 153
4 4 129 136 139
4 5 129 134 135
4 6 137 140 141
4 7 146 149 147
4 8 150 154 153
4 9 147 152 154
4 10 130 134 139
4 11 123 122 127
4 12 121 117 118
4 13 121 116 114
4 14 129 125 122
4 15 140 136 134
4 16 147 142 140
4 17 145 140 137
4 18 140 135 131
4 19 131 125 120
4 20 147 140 134
4 21 161 156 147
4 22 162 158 148
4 23 160 158 150
4 24 144 141 138
4 25 119 116 117
4 26 120 121 123
4 27 140 143 143
4 28 137 141 139
4 29 137 141 142
4 30 149 153 156
4 31 151 157 162

5 0 226 242 254
5 1 223 236 248
5 2 233 243 252
5 3 238 245 252
5 4 225 230 233
5 5 216 221 226
5 6 224 229 235
5 7 226 232 239
5 8 225 228 236
5 9 209 210 214
5 10 178 180 184
5 11 167 169 174
5 12 184 184 187
5 13 200 200 206
5 14 214 214 221
5 15 228 228 233
5 16 235 234 237
5 17 244 243 242
5 18 252 250 248
5 19 249 246 244
5 20 251 250 247
5 21 255 255 252
5 22 245 244 244
5 23 225 222 222
5 24 211 205 204
5 25 200 193 191
5 26 187 180 179
5 27 182 178 183
5 28 185 186 197
5 29 203 207 215
5 30 223 229 235
5 31 238 247 254

6 0 18 20 19
6 1 23 25 26
6 2 22 23 21
6 3 8 7 6
6 4 11 9 7
6 5 15 13 10
6 6 15 13 10
6 7 18 16 12
6 8 17 18 16
6 9 34 37 38
6 10 49 54 58
6 11 62 68 71
6 12 45 51 55
6 13 33 42 42
6 14 31 40 39
6 15 30 38 37
6 16 29 36 36
6 17 20 28 29
6 18 11 18 21
6 19 19 25 27
6 20 19 24 28
6 21 15 21 25
6 22 17 24 26
6 23 15 23 25
6 24 20 28 32
6 25 27 37 43
6 26 34 44 51
6 27 32 40 42
6 28 22 25 22
6 29 16 14 10
6 30 15 16 10
6 31 13 14 14

7 0 165 173 177
7 1 152 161 168
7 2 153 162 168
7 3 153 164 169
7 4 167 176 182
7 5 176 183 188
7 6 169 177 181
7 7 164 172 177
7 8 161 168 172
7 9 146 150 151
7 10 127 128 130
7 11 131 131 134
7 12 151 153 154
7 13 149 151 158
7 14 140 142 148
7 15 130 133 138
7 16 129 132 135
7 17 123 126 130
7 18 115 119 126
7 19 117 121 128
7 20 121 127 133
7 21 125 131 140
7 22 137 141 149
7 23 152 154 159
7 24 166 165 167
7 25 181 180 180
7 26 179 179 180
7 27 178 182 188
7 28 174 183 192
7 29 163 173 182
7 30 161 172 178
7 31 161 171 178

8 0 38 39 42
8 1 36 39 42
8 2 27 30 38
8 3 33 38 44
8 4 44 49 56
8 5 49 55 62
8 6 47 55 58
8 7 40 49 52
8 8 46 54 57
8 9 57 65 64
8 10 62 73 75
8 11 60 73 80
8 12 55 70 74
8 13 50 63 70
8 14 52 63 71
8 15 40 51 59
8 16 34 45 53
8 17 31 40 49
8 18 29 39 49
8 19 37 47 56
8 20 26 38 48
8 21 21 33 43
8 22 24 35 45
8 23 33 44 55
8 24 48 61 69
8 25 54 69 75
8 26 41 52 58
8 27 49 56 61
8 28 60 65 67
8 29 49 55 58
8 30 29 35 40
8 31 27 31 35

9 0 58 60 59
9 1 52 53 56
9 2 49 51 54
9 3 52 58 61
9 4 66 74 80
9 5 68 76 83
9 6 63 73 80
9 7 57 66 75
9 8 65 74 83
9 9 69 80 89
9 10 70 82 92
9 11 70 81 91
9 12 54 64 71
9 13 41 51 56
9 14 41 50 53
9 15 43 52 55
9 16 42 48 51
9 17 35 41 44
9 18 28 35 39
9 19 36 43 47
9 20 25 34 40
9 21 25 34 43
9 22 35 45 54
9 23 45 56 64
9 24 65 76 83
9 25 82 95 103
9 26 85 101 110
9 27 86 99 107
9 28 80 88 93
9 29 67 72 75
9 30 66 70 67
9 31 64 66 61

10 0 139 146 155
10 1 141 147 155
10 2 148 153 158
10 3 147 154 157
10 4 143 149 156
10 5 148 154 161
10 6 151 158 162
10 7 143 151 157
10 8 146 153 160
10 9 138 145 147
10 10 119 126 130
10 11 109 117 127
10 12 127 137 146
10 13 133 141 147
10 14 131 137 142
10 15 133 138 146
10 16 133 136 142
10 17 131 134 139
10 18 128 132 139
10 19 132 139 143
10 20 127 135 140
10 21 131 138 146
10 22 137 144 149
10 23 141 146 152
10 24 147 153 160
10 25 149 155 160
10 26 141 144 148
10 27 142 145 150
10 28 138 143 149
10 29 140 145 147
10 30 147 153 149
10 31 147 153 154

11 0 96 103 110
11 1 100 106 113
11 2 105 109 114
11 3 108 109 109
11 4 94 93 93
11 5 79 80 84
11 6 92 93 97
11 7 99 101 103
11 8 96 98 101
11 9 85 87 93
11 10 76 81 85
11 11 83 90 91
11 12 91 97 100
11 13 94 102 105
11 14 99 108 114
11 15 111 118 126
11 16 124 132 137
11 17 133 141 143
11 18 139 146 147
11 19 138 145 146
11 20 136 142 145
11 21 127 133 134
11 22 111 118 120
11 23 99 105 107
11 24 95 100 101
11 25 94 96 98
11 26 93 94 95
11 27 78 80 82
11 28 70 72 77
11 29 74 76 79
11 30 88 90 92
11 31 101 105 109

12 0 3 3 1
12 1 8 8 6
12 2 3 3 3
12 3 0 0 0
12 4 6 8 6
12 5 5 8 7
12 6 2 6 7
12 7 7 10 11
12 8 15 19 17
12 9 29 34 36
12 10 45 54 57
12 11 55 67 68
12 12 42 54 58
12 13 34 46 51
12 14 29 42 45
12 15 30 43 43
12 16 27 40 41
12 17 26 38 40
12 18 27 39 41
12 19 30 42 46
12 20 24 36 41
12 21 21 32 36
12 22 17 27 33
12 23 10 21 27
12 24 6 18 23
12 25 18 29 35
12 26 23 33 38
12 27 14 20 24
12 28 17 20 20
12 29 16 17 14
12 30 17 18 15
12 31 14 14 11

13 0 201 214 222
13 1 206 218 224
13 2 217 229 232
13 3 213 222 231
13 4 201 211 217
13 5 200 209 211
13 6 201 209 214
13 7 204 210 218
13 8 195 200 209
13 9 184 189 194
13 10 179 179 183
13 11 162 156 160
13 12 167 158 158
13 13 168 160 161
13 14 173 165 166
13 15 179 172 169
13 16 180 172 171
13 17 179 173 171
13 18 178 171 168
13 19 178 169 166
13 20 190 181 176
13 21 200 194 188
13 22 204 197 192
13 23 198 190 186
13 24 195 185 182
13 25 178 168 166
13 26 174 168 167
13 27 175 175 178
13 28 176 179 189
13 29 186 193 203
13 30 205 213 221
13 31 211 221 227

14 0 157 168 174
14 1 158 168 170
14 2 160 169 173
14 3 156 165 170
14 4 155 163 165
14 5 157 164 166
14 6 158 164 166
14 7 162 168 170
14 8 164 170 171
14 9 160 164 165
14 10 144 146 149
14 11 146 148 152
14 12 161 163 167
14 13 164 165 168
14 14 171 172 173
14 15 180 181 181
14 16 180 181 179
14 17 183 183 180
14 18 184 184 182
14 19 169 169 168
14 20 171 171 170
14 21 189 189 185
14 22 192 193 189
14 23 183 184 182
14 24 156 156 157
14 25 137 136 138
14 26 134 131 134
14 27 141 141 146
14 28 156 161 165
14 29 172 178 181
14 30 176 182 185
14 31 174 182 185

15 0 94 98 101
15 1 96 101 104
15 2 95 102 104
15 3 82 90 97
15 4 90 98 103
15 5 94 101 103
15 6 93 97 98
15 7 88 91 92
15 8 83 86 90
15 9 77 81 86
15 10 69 73 77
15 11 71 73 77
15 12 91 93 96
15 13 94 95 95
15 14 85 85 85
15 15 73 73 75
15 16 69 70 73
15 17 65 66 71
15 18 61 62 67
15 19 56 56 61
15 20 69 69 72
15 21 77 78 81
15 22 84 87 87
15 23 94 97 97
15 24 96 98 101
15 25 100 102 104
15 26 101 107 110
15 27 106 113 116
15 28 102 110 112
15 29 106 114 116
15 30 101 109 112
15 31 94 102 104

16 0 75 79 82
16 1 72 77 82
16 2 66 71 81
16 3 76 82 88
16 4 83 88 94
16 5 77 83 92
16 6 77 83 89
16 7 71 78 84
16 8 64 70 77
16 9 62 68 69
16 10 57 65 67
16 11 67 79 84
16 12 98 111 117
16 13 105 117 123
16 14 102 113 122
16 15 87 98 108
16 16 83 93 102
16 17 86 94 103
16 18 83 92 101
16 19 78 88 98
16 20 67 77 87
16 21 70 80 89
16 22 73 83 93
16 23 72 82 93
16 24 76 87 95
16 25 77 88 92
16 26 63 70 76
16 27 62 67 75
16 28 78 82 89
16 29 84 90 95
16 30 72 78 86
16 31 73 79 84

17 0 140 147 151
17 1 136 143 145
17 2 148 156 152
17 3 145 153 151
17 4 132 139 139
17 5 142 147 144
17 6 148 152 147
17 7 149 153 149
17 8 142 145 143
17 9 128 128 124
17 10 133 127 121
17 11 126 118 114
17 12 142 139 139
17 13 154 151 151
17 14 142 138 135
17 15 126 121 120
17 16 121 119 120
17 17 122 122 124
17 18 122 123 126
17 19 109 110 115
17 20 115 115 119
17 21 128 128 130
17 22 143 142 140
17 23 162 160 155
17 24 149 145 143
17 25 134 129 127
17 26 151 144 140
17 27 151 148 144
17 28 140 143 142
17 29 144 151 155
17 30 154 163 165
17 31 153 161 164

18 0 126 133 137
18 1 127 132 137
18 2 130 135 136
18 3 138 144 141
18 4 136 142 142
18 5 135 142 145
18 6 133 141 149
18 7 129 138 149
18 8 122 132 141
18 9 113 118 126
18 10 121 121 124
18 11 129 127 125
18 12 118 118 118
18 13 112 115 119
18 14 111 116 122
18 15 117 123 127
18 16 125 132 134
18 17 129 137 139
18 18 134 142 144
18 19 146 154 156
18 20 137 145 148
18 21 126 132 136
18 22 122 126 132
18 23 118 121 124
18 24 121 123 122
18 25 125 124 124
18 26 131 132 130
18 27 117 122 124
18 28 115 122 131
18 29 110 117 127
18 30 119 126 131
18 31 120 127 130

19 0 53 55 53
19 1 50 53 49
19 2 49 53 48
19 3 41 46 45
19 4 49 53 52
19 5 68 71 65
19 6 62 65 60
19 7 60 63 61
19 8 63 66 63
19 9 68 71 69
19 10 73 74 74
19 11 71 72 73
19 12 69 75 74
19 13 67 72 76
19 14 62 67 68
19 15 52 57 55
19 16 37 44 44
19 17 25 32 35
19 18 18 25 31
19 19 27 33 40
19 20 30 38 43
19 21 32 41 44
19 22 35 42 48
19 23 47 53 56
19 24 58 64 65
19 25 72 78 80
19 26 80 87 90
19 27 87 93 95
19 28 75 81 82
19 29 58 65 67
19 30 54 62 63
19 31 51 57 57

20 0 97 103 106
20 1 98 103 107
20 2 101 107 107
20 3 100 107 111
20 4 108 116 123
20 5 109 117 123
20 6 102 111 119
20 7 102 110 119
20 8 102 110 118
20 9 95 105 111
20 10 89 98 105
20 11 88 94 102
20 12 105 109 113
20 13 91 96 102
20 14 85 90 95
20 15 81 86 89
20 16 78 81 83
20 17 75 76 78
20 18 68 69 72
20 19 79 78 81
20 20 76 78 81
20 21 75 80 84
20 22 88 92 97
20 23 88 94 98
20 24 97 101 103
20 25 112 117 119
20 26 114 125 129
20 27 108 118 126
20 28 104 109 117
20 29 107 113 115
20 30 115 120 119
20 31 118 123 117

21 0 16 19 25
21 1 18 22 30
21 2 16 19 27
21 3 27 27 27
21 4 23 21 23
21 5 22 22 26
21 6 24 25 29
21 7 23 24 26
21 8 28 29 29
21 9 31 34 35
21 10 33 43 45
21 11 36 51 54
21 12 36 51 58
21 13 39 56 61
21 14 50 66 75
21 15 52 66 77
21 16 57 70 82
21 17 64 77 87
21 18 65 77 86
21 19 79 91 98
21 20 66 78 88
21 21 44 57 67
21 22 38 51 61
21 23 22 35 47
21 24 20 35 44
21 25 34 49 56
21 26 30 42 49
21 27 14 20 27
21 28 17 20 23
21 29 17 19 21
21 30 8 10 16
21 31 13 15 20

22 0 159 168 178
22 1 160 167 177
22 2 168 173 182
22 3 169 172 178
22 4 157 159 164
22 5 148 149 157
22 6 153 157 162
22 7 151 156 161
22 8 156 159 164
22 9 156 158 157
22 10 142 146 146
22 11 143 150 155
22 12 155 163 173
22 13 165 174 181
22 14 157 165 172
22 15 163 169 178
22 16 170 175 180
22 17 178 183 187
22 18 187 192 196
22 19 178 188 191
22 20 181 190 191
22 21 188 195 199
22 22 175 182 186
22 23 165 169 173
22 24 154 157 164
22 25 149 151 154
22 26 138 131 132
22 27 128 122 126
22 28 135 135 139
22 29 153 155 153
22 30 166 167 167
22 31 164 168 177

23 0 80 87 91
23 1 82 89 89
23 2 80 88 90
23 3 86 94 100
23 4 84 91 97
23 5 93 101 102
23 6 90 96 99
23 7 88 94 97
23 8 92 97 98
23 9 100 106 104
23 10 103 110 111
23 11 94 102 107
23 12 97 104 108
23 13 98 103 107
23 14 109 113 115
23 15 109 113 113
23 16 101 102 105
23 17 101 101 104
23 18 97 97 99
23 19 91 90 93
23 20 90 90 93
23 21 102 104 104
23 22 114 118 118
23 23 104 109 113
23 24 86 92 97
23 25 75 82 87
23 26 76 84 90
23 27 85 90 95
23 28 97 99 101
23 29 107 112 116
23 30 100 106 114
23 31 97 104 105

24 0 108 116 123
24 1 115 121 128
24 2 121 125 129
24 3 118 118 119
24 4 114 113 110
24 5 109 109 107
24 6 112 112 114
24 7 121 121 123
24 8 128 128 128
24 9 125 126 128
24 10 109 113 117
24 11 97 104 109
24 12 107 114 118
24 13 113 121 128
24 14 119 128 134
24 15 129 138 142
24 16 130 138 140
24 17 129 138 139
24 18 128 136 138
24 19 143 149 151
24 20 142 151 151
24 21 136 146 146
24 22 119 127 133
24 23 102 107 113
24 24 102 105 108
24 25 112 115 118
24 26 108 111 113
24 27 96 97 103
24 28 89 90 97
24 29 88 90 92
24 30 111 112 112
24 31 118 122 125

25 0 98 104 108
25 1 100 105 112
25 2 101 106 113
25 3 111 118 121
25 4 107 114 123
25 5 95 105 117
25 6 100 110 118
25 7 106 115 122
25 8 99 107 116
25 9 85 93 104
25 10 86 95 103
25 11 85 93 97
25 12 78 83 88
25 13 80 85 87
25 14 77 82 87
25 15 83 88 95
25 16 92 96 102
25 17 98 103 107
25 18 106 110 113
25 19 109 114 116
25 20 104 109 113
25 21 94 98 105
25 22 91 95 101
25 23 93 99 104
25 24 99 104 109
25 25 98 103 107
25 26 100 106 109
25 27 96 103 106
25 28 98 104 107
25 29 95 101 107
25 30 96 100 108
25 31 99 103 109

26 0 114 120 124
26 1 114 121 120
26 2 113 120 121
26 3 111 119 123
26 4 114 123 126
26 5 118 127 130
26 6 113 122 129
26 7 108 118 127
26 8 106 117 123
26 9 109 116 124
26 10 120 123 127
26 11 130 130 128
26 12 113 112 112
26 13 97 98 101
26 14 100 103 105
26 15 115 120 120
26 16 121 127 126
26 17 124 130 129
26 18 132 138 136
26 19 131 138 137
26 20 133 139 137
26 21 134 137 134
26 22 123 124 124
26 23 116 117 117
26 24 113 115 115
26 25 109 110 110
26 26 106 106 107
26 27 103 108 113
26 28 115 126 134
26 29 119 128 134
26 30 112 120 123
26 31 106 114 117

27 0 94 98 101
27 1 94 98 104
27 2 100 103 103
27 3 95 99 97
27 4 91 93 96
27 5 92 94 97
27 6 98 103 102
27 7 102 107 107
27 8 95 101 103
27 9 84 87 89
27 10 91 91 90
27 11 104 101 99
27 12 94 93 93
27 13 87 89 91
27 14 73 75 78
27 15 62 62 67
27 16 66 70 73
27 17 61 67 72
27 18 58 64 70
27 19 65 71 76
27 20 64 68 76
27 21 50 53 63
27 22 60 62 67
27 23 82 83 83
27 24 100 101 100
27 25 102 103 102
27 26 109 110 108
27 27 102 106 103
27 28 88 93 92
27 29 72 76 79
27 30 75 81 80
27 31 80 85 89

28 0 165 174 176
28 1 155 164 167
28 2 150 162 167
28 3 149 165 175
28 4 163 178 186
28 5 168 181 186
28 6 158 169 176
28 7 157 166 173
28 8 154 162 167
28 9 144 150 155
28 10 137 137 141
28 11 135 131 132
28 12 149 143 142
28 13 145 138 140
28 14 139 133 134
28 15 136 133 131
28 16 132 130 129
28 17 134 132 131
28 18 131 129 129
28 19 112 109 111
28 20 124 121 121
28 21 146 142 142
28 22 158 156 156
28 23 169 166 165
28 24 165 161 160
28 25 158 153 153
28 26 158 158 159
28 27 167 172 177
28 28 177 188 196
28 29 178 192 202
28 30 171 184 195
28 31 166 178 184

29 0 129 138 139
29 1 132 140 138
29 2 134 142 141
29 3 121 129 135
29 4 126 134 134
29 5 131 138 135
29 6 126 131 133
29 7 128 132 136
29 8 123 128 132
29 9 126 131 135
29 10 124 127 132
29 11 121 121 125
29 12 132 130 130
29 13 126 124 126
29 14 133 132 131
29 15 142 142 136
29 16 133 132 127
29 17 125 124 120
29 18 119 118 114
29 19 115 112 110
29 20 122 120 115
29 21 142 140 133
29 22 148 146 142
29 23 135 134 131
29 24 120 118 116
29 25 112 110 111
29 26 111 114 116
29 27 119 124 130
29 28 127 132 140
29 29 136 142 146
29 30 144 151 152
29 31 143 151 149

30 0 109 116 121
30 1 106 112 118
30 2 104 109 117
30 3 111 117 125
30 4 114 120 129
30 5 112 118 128
30 6 107 115 125
30 7 106 114 125
30 8 112 119 126
30 9 112 121 124
30 10 94 106 113
30 11 94 107 117
30 12 101 110 117
30 13 91 101 110
30 14 97 107 118
30 15 108 119 128
30 16 111 118 123
30 17 109 114 119
30 18 107 112 117
30 19 117 122 125
30 20 115 122 125
30 21 110 119 124
30 22 106 114 122
30 23 96 103 113
30 24 103 110 118
30 25 115 124 129
30 26 102 112 118
30 27 106 113 121
30 28 111 115 122
30 29 108 112 116
30 30 104 108 115
30 31 107 112 118

31 0 100 107 113
31 1 99 105 112
31 2 99 104 110
31 3 105 108 109
31 4 101 104 105
31 5 99 102 105
31 6 99 102 107
31 7 101 106 109
31 8 113 118 118
31 9 113 118 117
31 10 103 109 109
31 11 99 107 109
31 12 101 109 115
31 13 116 124 129
31 14 120 128 133
31 15 119 125 131
31 16 120 128 133
31 17 128 136 139
31 18 129 137 139
31 19 125 133 136
31 20 117 125 129
31 21 114 121 126
31 22 112 120 126
31 23 106 112 119
31 24 98 104 109
31 25 93 99 103
31 26 87 90 94
31 27 80 82 87
31 28 87 90 94
31 29 94 98 100
31 30 101 104 106
31 31 107 110 113



==> Cifra_figuretem/0.039/rp4.txt <==
0 0 89 85 85
0 1 89 85 86
0 2 90 86 87
0 3 96 90 92
0 4 97 90 92
0 5 102 96 97
0 6 103 96 99
0 7 102 93 98
0 8 106 98 99
0 9 99 97 96
0 10 95 93 89
0 11 107 104 97
0 12 112 109 102
0 13 105 102 96
0 14 100 96 90
0 15 99 95 90
0 16 98 93 90
0 17 96 93 89
0 18 94 92 86
0 19 102 101 95
0 20 100 97 91
0 21 105 101 96
0 22 105 101 96
0 23 106 102 99
0 24 105 102 100
0 25 103 100 100
0 26 95 93 93
0 27 86 86 85
0 28 87 89 88
0 29 90 92 92
0 30 90 92 92
0 31 88 87 88

1 0 115 120 117
1 1 107 112 109
1 2 111 114 113
1 3 114 117 116
1 4 115 120 119
1 5 131 136 139
1 6 120 123 121
1 7 128 132 125
1 8 130 133 126
1 9 115 115 113
1 10 103 100 105
1 11 101 99 104
1 12 110 111 114
1 13 106 111 111
1 14 103 108 107
1 15 106 110 109
1 16 107 107 109
1 17 105 104 106
1 18 117 115 115
1 19 124 123 120
1 20 124 124 122
1 21 113 115 113
1 22 113 114 112
1 23 120 121 118
1 24 127 127 122
1 25 130 128 123
1 26 123 122 116
1 27 125 125 119
1 28 126 124 119
1 29 129 129 124
1 30 128 128 123
1 31 128 127 121

2 0 93 83 84
2 1 99 89 87
2 2 101 88 87
2 3 112 97 98
2 4 104 90 94
2 5 80 67 71
2 6 86 73 79
2 7 88 73 81
2 8 83 68 76
2 9 84 72 78
2 10 82 77 79
2 11 84 81 82
2 12 87 79 80
2 13 100 88 87
2 14 101 89 89
2 15 97 85 86
2 16 101 90 90
2 17 102 92 93
2 18 86 77 81
2 19 78 70 76
2 20 76 66 72
2 21 85 71 77
2 22 91 77 83
2 23 91 79 83
2 24 94 84 88
2 25 89 79 83
2 26 90 77 82
2 27 92 79 86
2 28 83 72 78
2 29 81 69 76
2 30 84 71 78
2 31 80 71 76

3 0 61 41 56
3 1 61 41 56
3 2 64 45 58
3 3 67 48 62
3 4 57 38 50
3 5 47 31 36
3 6 40 28 32
3 7 42 32 36
3 8 51 44 44
3 9 60 53 57
3 10 61 53 63
3 11 68 64 72
3 12 73 71 77
3 13 68 67 74
3 14 60 60 68
3 15 57 58 66
3 16 54 54 62
3 17 40 39 49
3 18 42 42 54
3 19 37 39 50
3 20 30 32 43
3 21 32 33 43
3 22 48 50 55
3 23 65 67 69
3 24 76 75 76
3 25 80 75 76
3 26 73 66 68
3 27 77 70 72
3 28 70 64 64
3 29 63 59 56
3 30 59 55 51
3 31 57 52 52

4 0 150 160 143
4 1 151 162 143
4 2 145 155 140
4 3 140 148 134
4 4 155 158 151
4 5 198 198 206
4 6 196 187 194
4 7 189 173 178
4 8 163 153 158
4 9 125 130 126
4 10 111 121 110
4 11 124 131 122
4 12 129 134 126
4 13 130 132 128
4 14 131 134 131
4 15 137 138 136
4 16 146 143 141
4 17 151 147 146
4 18 146 140 137
4 19 151 143 139
4 20 160 149 147
4 21 156 143 142
4 22 141 131 130
4 23 139 132 134
4 24 138 131 134
4 25 138 129 129
4 26 134 126 128
4 27 124 119 123
4 28 112 109 114
4 29 110 107 114
4 30 113 111 118
4 31 112 117 116

5 0 177 217 187
5 1 171 211 181
5 2 188 217 195
5 3 210 227 213
5 4 219 228 219
5 5 245 250 248
5 6 244 246 244
5 7 231 230 229
5 8 221 226 220
5 9 199 218 205
5 10 187 211 195
5 11 183 203 186
5 12 183 207 184
5 13 187 215 189
5 14 169 198 180
5 15 159 187 174
5 16 165 189 177
5 17 179 201 188
5 18 179 201 183
5 19 183 205 183
5 20 180 203 181
5 21 182 202 183
5 22 183 201 184
5 23 180 201 185
5 24 195 213 195
5 25 208 221 199
5 26 200 215 193
5 27 187 205 184
5 28 197 214 197
5 29 194 213 198
5 30 184 203 189
5 31 185 206 189

6 0 75 45 60
6 1 71 42 57
6 2 53 35 45
6 3 23 15 20
6 4 22 18 23
6 5 48 44 52
6 6 49 42 49
6 7 50 42 45
6 8 38 31 33
6 9 29 22 25
6 10 37 27 31
6 11 48 36 41
6 12 48 33 42
6 13 48 28 43
6 14 55 36 47
6 15 65 46 55
6 16 65 46 55
6 17 55 38 48
6 18 65 48 59
6 19 67 47 59
6 20 70 49 61
6 21 59 40 50
6 22 49 35 40
6 23 52 38 45
6 24 52 37 46
6 25 49 37 47
6 26 41 27 40
6 27 43 30 45
6 28 31 22 33
6 29 24 16 25
6 30 29 20 29
6 31 35 21 31

7 0 143 158 142
7 1 134 149 135
7 2 138 150 140
7 3 134 149 136
7 4 135 154 138
7 5 156 169 159
7 6 176 182 172
7 7 186 188 178
7 8 186 184 177
7 9 184 175 171
7 10 179 162 160
7 11 166 145 142
7 12 164 143 140
7 13 159 144 137
7 14 166 149 139
7 15 171 152 144
7 16 163 144 138
7 17 166 148 144
7 18 174 155 150
7 19 175 157 149
7 20 179 162 153
7 21 167 152 141
7 22 159 145 136
7 23 153 139 135
7 24 138 126 125
7 25 132 125 124
7 26 128 123 120
7 27 137 131 127
7 28 144 136 134
7 29 144 136 135
7 30 149 141 141
7 31 156 149 149

8 0 50 32 47
8 1 56 38 52
8 2 67 47 61
8 3 71 49 64
8 4 55 35 44
8 5 18 4 0
8 6 18 11 8
8 7 28 26 24
8 8 53 48 45
8 9 85 72 76
8 10 86 70 79
8 11 78 67 76
8 12 77 69 77
8 13 71 67 72
8 14 74 71 78
8 15 68 66 73
8 16 58 56 63
8 17 51 47 55
8 18 49 48 56
8 19 35 36 45
8 20 25 29 37
8 21 30 33 41
8 22 46 47 51
8 23 63 63 64
8 24 72 70 70
8 25 77 73 72
8 26 80 74 73
8 27 86 78 77
8 28 89 79 77
8 29 89 76 73
8 30 88 75 73
8 31 85 75 74

9 0 83 66 71
9 1 75 59 65
9 2 77 61 69
9 3 61 51 57
9 4 37 38 42
9 5 25 27 36
9 6 31 34 43
9 7 47 51 54
9 8 61 61 61
9 9 70 63 61
9 10 78 68 64
9 11 67 52 56
9 12 67 45 54
9 13 89 66 70
9 14 99 76 78
9 15 99 78 80
9 16 90 71 76
9 17 86 68 76
9 18 81 61 72
9 19 81 61 73
9 20 84 65 76
9 21 71 55 65
9 22 61 49 60
9 23 52 42 52
9 24 48 40 49
9 25 46 41 47
9 26 53 43 50
9 27 70 61 69
9 28 56 49 56
9 29 46 37 45
9 30 64 52 63
9 31 76 60 72

10 0 119 134 122
10 1 106 121 113
10 2 118 125 125
10 3 123 126 130
10 4 111 114 114
10 5 116 118 115
10 6 123 125 127
10 7 128 133 132
10 8 137 141 135
10 9 143 147 139
10 10 149 150 141
10 11 148 143 134
10 12 150 144 133
10 13 157 154 139
10 14 149 147 133
10 15 142 143 131
10 16 131 133 123
10 17 134 134 126
10 18 134 132 122
10 19 128 127 114
10 20 124 127 115
10 21 119 125 114
10 22 124 126 115
10 23 126 130 124
10 24 137 145 139
10 25 139 148 137
10 26 131 137 125
10 27 138 144 133
10 28 133 142 132
10 29 129 139 130
10 30 130 140 133
10 31 131 137 133

11 0 105 106 104
11 1 104 105 103
11 2 110 108 106
11 3 119 111 114
11 4 112 104 109
11 5 106 102 105
11 6 98 98 102
11 7 95 96 99
11 8 99 99 98
11 9 91 97 92
11 10 87 97 94
11 11 86 97 95
11 12 89 101 98
11 13 94 106 102
11 14 87 100 99
11 15 82 95 96
11 16 85 97 96
11 17 87 99 96
11 18 87 100 95
11 19 85 100 94
11 20 80 96 89
11 21 87 102 97
11 22 86 100 96
11 23 89 101 93
11 24 106 116 105
11 25 119 126 114
11 26 117 124 115
11 27 107 115 107
11 28 112 119 111
11 29 118 125 118
11 30 113 118 112
11 31 106 109 103

12 0 53 23 40
12 1 55 24 41
12 2 51 26 38
12 3 46 28 37
12 4 30 18 26
12 5 8 0 2
12 6 16 9 14
12 7 22 14 21
12 8 30 21 25
12 9 44 34 36
12 10 56 45 46
12 11 58 47 50
12 12 55 40 46
12 13 62 44 51
12 14 64 46 54
12 15 60 42 49
12 16 58 42 48
12 17 52 38 46
12 18 46 35 45
12 19 42 31 43
12 20 44 31 43
12 21 47 33 43
12 22 42 31 41
12 23 38 27 36
12 24 34 23 33
12 25 38 28 39
12 26 39 27 39
12 27 43 31 43
12 28 38 27 37
12 29 30 20 27
12 30 34 23 30
12 31 41 25 33

13 0 178 207 180
13 1 170 199 171
13 2 175 198 175
13 3 192 206 187
13 4 213 220 206
13 5 255 255 255
13 6 251 243 241
13 7 235 220 220
13 8 209 200 201
13 9 178 181 177
13 10 163 171 164
13 11 166 172 162
13 12 174 181 167
13 13 179 186 172
13 14 167 173 161
13 15 167 170 161
13 16 175 175 167
13 17 178 178 171
13 18 176 175 165
13 19 182 181 168
13 20 187 184 172
13 21 190 185 175
13 22 189 184 175
13 23 185 182 175
13 24 183 180 174
13 25 177 172 164
13 26 172 170 162
13 27 159 159 151
13 28 160 160 155
13 29 163 164 162
13 30 155 158 156
13 31 153 162 156

14 0 153 173 156
14 1 148 167 149
14 2 145 161 147
14 3 163 172 162
14 4 178 178 170
14 5 195 189 184
14 6 205 194 191
14 7 196 184 184
14 8 174 169 170
14 9 161 165 161
14 10 163 169 159
14 11 170 176 160
14 12 168 173 154
14 13 165 170 153
14 14 155 160 147
14 15 151 155 145
14 16 157 161 150
14 17 166 170 158
14 18 168 171 158
14 19 161 162 149
14 20 159 157 145
14 21 167 162 151
14 22 164 159 148
14 23 162 159 154
14 24 163 161 158
14 25 161 159 154
14 26 157 155 149
14 27 154 154 148
14 28 154 156 151
14 29 149 153 149
14 30 139 146 140
14 31 133 143 133

15 0 108 101 99
15 1 108 101 99
15 2 99 96 93
15 3 90 92 87
15 4 100 102 97
15 5 124 121 121
15 6 127 119 117
15 7 125 115 113
15 8 105 94 96
15 9 89 76 82
15 10 99 86 94
15 11 101 89 93
15 12 101 88 92
15 13 102 89 95
15 14 101 87 88
15 15 110 95 94
15 16 115 100 100
15 17 118 102 102
15 18 122 103 104
15 19 123 102 102
15 20 124 103 105
15 21 117 96 97
15 22 124 103 105
15 23 121 101 106
15 24 114 96 105
15 25 98 83 92
15 26 94 79 86
15 27 105 90 96
15 28 98 85 91
15 29 93 81 86
15 30 91 81 85
15 31 102 94 98

16 0 76 69 78
16 1 78 71 79
16 2 80 72 80
16 3 89 79 89
16 4 93 81 87
16 5 68 57 49
16 6 65 59 52
16 7 63 64 59
16 8 75 77 71
16 9 94 90 91
16 10 101 95 101
16 11 99 98 103
16 12 97 101 103
16 13 86 94 95
16 14 78 87 91
16 15 73 84 88
16 16 71 82 85
16 17 74 83 82
16 18 87 96 95
16 19 76 86 85
16 20 60 72 71
16 21 64 77 76
16 22 80 87 85
16 23 91 98 95
16 24 101 105 102
16 25 105 105 101
16 26 111 111 105
16 27 117 115 108
16 28 126 122 115
16 29 123 121 110
16 30 114 114 103
16 31 112 112 101

17 0 134 146 132
17 1 129 141 128
17 2 126 138 126
17 3 129 142 127
17 4 147 160 143
17 5 182 188 177
17 6 195 191 182
17 7 196 184 179
17 8 178 165 165
17 9 165 151 153
17 10 162 143 142
17 11 167 146 137
17 12 170 150 137
17 13 161 139 130
17 14 164 138 125
17 15 167 140 126
17 16 168 141 129
17 17 172 148 137
17 18 167 143 129
17 19 172 146 132
17 20 183 157 143
17 21 190 163 151
17 22 188 159 150
17 23 182 155 154
17 24 154 132 137
17 25 129 112 121
17 26 121 108 113
17 27 118 107 108
17 28 129 118 121
17 29 136 126 130
17 30 131 123 126
17 31 131 126 127

18 0 123 131 124
18 1 121 128 123
18 2 127 129 123
18 3 142 138 133
18 4 143 136 132
18 5 124 118 111
18 6 123 119 116
18 7 123 120 120
18 8 137 133 132
18 9 148 142 140
18 10 138 130 128
18 11 128 121 117
18 12 128 121 115
18 13 127 119 110
18 14 128 117 109
18 15 126 116 108
18 16 124 116 110
18 17 125 120 114
18 18 120 118 112
18 19 124 124 117
18 20 120 121 110
18 21 129 130 121
18 22 129 131 123
18 23 122 122 111
18 24 119 120 108
18 25 118 120 111
18 26 120 126 116
18 27 116 120 109
18 28 124 124 115
18 29 137 136 128
18 30 138 136 130
18 31 122 119 117

19 0 87 67 72
19 1 92 73 78
19 2 84 73 75
19 3 55 54 49
19 4 56 64 55
19 5 71 76 69
19 6 93 90 84
19 7 107 97 91
19 8 99 84 85
19 9 99 76 83
19 10 107 76 84
19 11 107 74 79
19 12 103 68 73
19 13 93 57 66
19 14 109 71 75
19 15 121 81 83
19 16 117 78 81
19 17 113 78 83
19 18 103 69 77
19 19 97 62 72
19 20 112 77 86
19 21 106 70 76
19 22 105 73 79
19 23 98 65 77
19 24 74 44 61
19 25 58 34 53
19 26 57 33 50
19 27 66 42 57
19 28 64 40 55
19 29 62 39 53
19 30 72 49 63
19 31 82 59 73

20 0 112 106 104
20 1 104 98 96
20 2 105 101 100
20 3 95 97 94
20 4 91 100 97
20 5 103 110 115
20 6 104 107 110
20 7 108 108 108
20 8 106 104 103
20 9 96 92 89
20 10 99 92 91
20 11 92 80 85
20 12 96 82 89
20 13 115 100 103
20 14 114 99 101
20 15 112 96 98
20 16 110 93 98
20 17 108 91 100
20 18 104 87 95
20 19 103 88 94
20 20 112 99 105
20 21 104 92 98
20 22 97 87 95
20 23 93 85 94
20 24 83 75 83
20 25 78 69 75
20 26 82 71 77
20 27 92 82 89
20 28 85 77 83
20 29 76 68 74
20 30 82 74 80
20 31 99 87 95

21 0 54 31 52
21 1 56 32 53
21 2 58 37 54
21 3 55 35 51
21 4 49 29 42
21 5 20 9 9
21 6 1 1 0
21 7 0 9 5
21 8 19 25 20
21 9 39 39 38
21 10 41 40 46
21 11 38 42 52
21 12 36 44 57
21 13 29 39 52
21 14 34 46 60
21 15 22 35 46
21 16 18 30 39
21 17 19 31 36
21 18 31 44 49
21 19 25 41 46
21 20 20 39 44
21 21 21 43 49
21 22 18 39 41
21 23 35 51 46
21 24 58 67 58
21 25 80 86 77
21 26 84 89 83
21 27 76 79 72
21 28 85 85 78
21 29 91 91 82
21 30 83 83 72
21 31 78 72 64

22 0 117 141 124
22 1 108 131 119
22 2 123 136 133
22 3 148 151 155
22 4 138 136 137
22 5 143 142 138
22 6 152 152 154
22 7 147 149 152
22 8 159 166 160
22 9 162 178 164
22 10 163 178 159
22 11 168 178 158
22 12 169 181 158
22 13 168 186 161
22 14 147 168 148
22 15 133 155 139
22 16 125 146 131
22 17 132 151 136
22 18 140 158 139
22 19 148 165 143
22 20 140 158 137
22 21 138 156 138
22 22 136 150 134
22 23 138 156 142
22 24 152 171 157
22 25 167 182 165
22 26 155 170 152
22 27 147 165 147
22 28 152 172 155
22 29 147 168 152
22 30 142 163 149
22 31 143 162 149

23 0 105 101 103
23 1 104 99 99
23 2 101 97 98
23 3 105 100 102
23 4 116 109 110
23 5 122 114 115
23 6 116 107 103
23 7 117 108 103
23 8 110 104 103
23 9 102 96 99
23 10 94 89 93
23 11 103 101 103
23 12 110 109 109
23 13 102 102 103
23 14 100 101 104
23 15 96 95 98
23 16 99 96 98
23 17 99 95 98
23 18 98 93 97
23 19 92 86 91
23 20 100 94 102
23 21 104 97 104
23 22 100 93 98
23 23 112 105 112
23 24 113 104 110
23 25 110 98 102
23 26 112 101 104
23 27 115 104 106
23 28 113 103 105
23 29 113 104 105
23 30 105 99 97
23 31 97 95 88

24 0 117 120 112
24 1 114 117 111
24 2 119 121 117
24 3 107 111 108
24 4 101 109 107
24 5 114 123 123
24 6 124 131 133
24 7 125 128 128
24 8 123 125 121
24 9 115 123 113
24 10 120 126 115
24 11 116 117 108
24 12 114 114 108
24 13 119 120 114
24 14 116 118 115
24 15 114 116 114
24 16 115 116 114
24 17 118 121 119
24 18 108 112 109
24 19 109 113 108
24 20 118 123 117
24 21 111 116 111
24 22 102 110 106
24 23 94 100 99
24 24 99 103 101
24 25 111 114 109
24 26 113 115 111
24 27 106 109 107
24 28 102 108 105
24 29 95 102 99
24 30 101 106 105
24 31 114 114 113

25 0 100 99 101
25 1 96 94 95
25 2 106 98 99
25 3 126 114 118
25 4 114 101 108
25 5 87 78 82
25 6 72 67 71
25 7 71 71 75
25 8 88 86 87
25 9 93 92 92
25 10 88 91 93
25 11 81 86 92
25 12 84 91 96
25 13 92 101 101
25 14 86 95 96
25 15 80 89 92
25 16 80 91 93
25 17 78 86 89
25 18 75 81 84
25 19 82 91 92
25 20 75 86 85
25 21 78 89 89
25 22 88 98 101
25 23 87 97 92
25 24 97 105 96
25 25 110 115 106
25 26 110 114 106
25 27 111 115 106
25 28 112 114 106
25 29 115 117 109
25 30 115 116 110
25 31 111 109 107

26 0 120 126 118
26 1 123 129 121
26 2 127 126 118
26 3 152 142 138
26 4 156 136 134
26 5 131 111 104
26 6 135 118 116
26 7 125 109 115
26 8 127 114 121
26 9 142 132 134
26 10 137 131 127
26 11 135 131 124
26 12 131 126 116
26 13 134 126 114
26 14 132 122 113
26 15 125 116 107
26 16 123 118 108
26 17 128 124 114
26 18 128 126 118
26 19 123 122 115
26 20 113 110 101
26 21 129 123 114
26 22 132 123 113
26 23 126 119 108
26 24 130 126 116
26 25 127 124 118
26 26 126 125 119
26 27 117 114 109
26 28 123 117 113
26 29 135 127 125
26 30 130 122 121
26 31 110 109 108

27 0 105 98 101
27 1 101 94 97
27 2 97 94 94
27 3 87 87 83
27 4 89 90 85
27 5 107 107 103
27 6 104 102 98
27 7 106 103 100
27 8 104 96 94
27 9 108 95 97
27 10 109 92 98
27 11 103 85 90
27 12 102 86 91
27 13 97 81 87
27 14 100 81 82
27 15 110 90 92
27 16 107 87 91
27 17 96 79 82
27 18 105 90 91
27 19 104 91 89
27 20 100 89 85
27 21 100 90 86
27 22 110 101 95
27 23 110 101 94
27 24 101 91 87
27 25 94 86 87
27 26 87 82 83
27 27 80 74 74
27 28 86 76 77
27 29 97 88 88
27 30 97 87 88
27 31 98 83 91

28 0 154 169 152
28 1 153 168 147
28 2 149 163 145
28 3 161 173 154
28 4 181 190 173
28 5 202 202 196
28 6 208 201 192
28 7 203 191 185
28 8 183 173 175
28 9 172 161 163
28 10 163 151 149
28 11 153 142 138
28 12 154 142 137
28 13 155 145 138
28 14 157 145 137
28 15 160 145 137
28 16 166 150 144
28 17 175 158 152
28 18 180 162 156
28 19 187 167 161
28 20 192 170 164
28 21 189 165 159
28 22 182 159 155
28 23 172 150 150
28 24 154 135 138
28 25 139 122 127
28 26 141 128 131
28 27 142 128 130
28 28 148 132 136
28 29 150 133 138
28 30 150 136 141
28 31 155 149 149

29 0 146 151 138
29 1 145 150 134
29 2 135 142 127
29 3 134 142 128
29 4 153 157 148
29 5 182 179 178
29 6 194 181 181
29 7 184 164 167
29 8 151 137 143
29 9 128 123 125
29 10 130 128 124
29 11 139 136 127
29 12 139 131 121
29 13 145 132 126
29 14 142 129 124
29 15 144 130 126
29 16 156 140 136
29 17 161 148 144
29 18 155 142 140
29 19 151 135 134
29 20 154 134 133
29 21 156 133 132
29 22 153 133 131
29 23 144 126 131
29 24 134 118 126
29 25 123 107 114
29 26 121 106 112
29 27 120 107 114
29 28 111 101 108
29 29 100 92 99
29 30 98 92 99
29 31 104 102 104

30 0 100 102 100
30 1 99 100 99
30 2 112 107 111
30 3 115 107 114
30 4 97 93 99
30 5 83 83 88
30 6 81 85 88
30 7 91 96 95
30 8 112 117 111
30 9 113 118 111
30 10 103 107 104
30 11 98 101 105
30 12 102 108 111
30 13 102 114 112
30 14 99 113 115
30 15 93 107 112
30 16 85 97 103
30 17 84 92 100
30 18 85 93 100
30 19 83 93 98
30 20 81 95 99
30 21 71 85 89
30 22 70 84 87
30 23 79 93 93
30 24 95 106 100
30 25 115 122 111
30 26 117 121 111
30 27 122 126 118
30 28 117 121 113
30 29 112 115 108
30 30 119 121 115
30 31 119 120 114

31 0 103 104 101
31 1 103 104 102
31 2 104 106 104
31 3 103 103 102
31 4 111 109 107
31 5 114 112 107
31 6 111 111 108
31 7 99 101 99
31 8 100 104 101
31 9 112 117 110
31 10 120 125 114
31 11 117 119 111
31 12 107 110 104
31 13 109 112 107
31 14 107 112 109
31 15 98 103 101
31 16 97 101 99
31 17 104 109 103
31 18 113 119 110
31 19 114 119 111
31 20 115 121 113
31 21 116 123 117
31 22 104 110 104
31 23 98 104 100
31 24 98 102 99
31 25 109 112 108
31 26 117 121 116
31 27 104 107 103
31 28 114 115 112
31 29 114 117 112
31 30 109 112 107
31 31 115 114 109



==> Cifra_figuretem/0.039/rp5.txt <==
0 0 97 98 98
0 1 107 110 110
0 2 98 102 103
0 3 95 99 99
0 4 101 105 104
0 5 103 107 106
0 6 94 98 96
0 7 83 86 85
0 8 80 81 80
0 9 92 93 91
0 10 98 100 98
0 11 94 97 95
0 12 96 100 99
0 13 101 105 105
0 14 97 101 102
0 15 96 101 101
0 16 92 96 98
0 17 92 96 97
0 18 90 93 95
0 19 90 93 95
0 20 90 93 93
0 21 90 94 95
0 22 85 88 90
0 23 80 82 83
0 24 74 76 78
0 25 77 81 83
0 26 80 84 88
0 27 80 85 89
0 28 78 83 87
0 29 79 83 89
0 30 83 87 91
0 31 88 92 92

1 0 105 104 101
1 1 104 102 99
1 2 120 120 118
1 3 120 122 121
1 4 112 115 113
1 5 107 109 106
1 6 97 98 94
1 7 88 89 85
1 8 85 86 83
1 9 100 99 97
1 10 114 113 112
1 11 118 120 120
1 12 117 120 122
1 13 116 118 120
1 14 113 117 117
1 15 115 118 119
1 16 117 119 122
1 17 121 122 125
1 18 117 120 121
1 19 116 119 118
1 20 111 114 112
1 21 100 102 99
1 22 93 94 90
1 23 86 86 83
1 24 86 87 81
1 25 89 88 81
1 26 89 89 82
1 27 90 90 86
1 28 100 102 98
1 29 102 105 102
1 30 102 104 99
1 31 107 108 101

2 0 76 81 80
2 1 74 79 77
2 2 82 85 86
2 3 89 93 94
2 4 90 95 97
2 5 94 98 101
2 6 101 105 108
2 7 103 107 111
2 8 97 102 107
2 9 92 98 101
2 10 82 88 91
2 11 84 88 91
2 12 85 89 91
2 13 81 86 87
2 14 83 88 90
2 15 83 88 89
2 16 83 88 88
2 17 78 84 84
2 18 85 90 91
2 19 85 89 90
2 20 85 89 89
2 21 84 88 89
2 22 83 87 91
2 23 88 92 96
2 24 84 87 92
2 25 80 83 88
2 26 80 85 90
2 27 76 82 87
2 28 73 78 82
2 29 73 75 79
2 30 67 70 72
2 31 65 69 71

3 0 58 63 68
3 1 62 67 71
3 2 52 58 62
3 3 40 45 48
3 4 36 40 41
3 5 38 41 42
3 6 43 45 45
3 7 48 49 49
3 8 51 53 54
3 9 54 58 59
3 10 55 61 61
3 11 48 53 53
3 12 46 49 50
3 13 57 60 61
3 14 66 69 70
3 15 68 71 72
3 16 65 69 71
3 17 65 70 71
3 18 61 67 68
3 19 65 70 70
3 20 59 63 61
3 21 49 52 49
3 22 47 51 49
3 23 45 49 46
3 24 53 56 54
3 25 55 55 51
3 26 53 53 49
3 27 48 49 46
3 28 56 57 55
3 29 65 68 68
3 30 64 67 69
3 31 61 64 67

4 0 129 129 125
4 1 140 140 137
4 2 186 189 188
4 3 198 205 206
4 4 194 203 204
4 5 181 188 189
4 6 167 175 175
4 7 170 177 178
4 8 166 171 173
4 9 171 174 177
4 10 168 171 172
4 11 151 154 154
4 12 162 167 169
4 13 173 179 185
4 14 159 166 174
4 15 154 162 169
4 16 159 166 175
4 17 159 166 176
4 18 151 158 168
4 19 142 151 162
4 20 144 152 162
4 21 143 150 160
4 22 127 132 142
4 23 117 121 127
4 24 114 118 123
4 25 114 119 125
4 26 117 123 130
4 27 118 124 131
4 28 112 117 125
4 29 114 117 124
4 30 110 113 113
4 31 109 112 107

5 0 187 180 168
5 1 205 199 190
5 2 239 236 231
5 3 249 248 244
5 4 245 245 241
5 5 246 246 242
5 6 255 255 251
5 7 250 250 247
5 8 249 249 247
5 9 248 247 245
5 10 242 242 243
5 11 251 252 255
5 12 243 245 248
5 13 237 240 240
5 14 240 243 242
5 15 237 239 238
5 16 234 238 236
5 17 227 230 229
5 18 227 229 229
5 19 228 229 228
5 20 219 220 217
5 21 202 202 197
5 22 198 195 192
5 23 190 186 185
5 24 178 175 174
5 25 164 163 161
5 26 166 164 166
5 27 167 166 170
5 28 161 161 165
5 29 166 166 167
5 30 170 169 159
5 31 166 161 144

6 0 41 48 56
6 1 43 49 58
6 2 38 46 52
6 3 35 43 48
6 4 31 39 43
6 5 22 29 31
6 6 14 20 21
6 7 15 20 21
6 8 4 8 8
6 9 6 10 9
6 10 9 12 9
6 11 4 5 0
6 12 12 14 12
6 13 31 36 40
6 14 31 38 44
6 15 31 38 45
6 16 36 41 50
6 17 39 44 53
6 18 32 39 47
6 19 30 39 47
6 20 24 32 40
6 21 27 34 41
6 22 24 32 36
6 23 12 19 21
6 24 22 29 30
6 25 32 37 36
6 26 30 35 34
6 27 28 33 32
6 28 32 37 37
6 29 43 48 54
6 30 46 53 61
6 31 41 50 57

7 0 118 115 108
7 1 110 106 99
7 2 120 117 108
7 3 118 116 106
7 4 118 115 106
7 5 110 107 99
7 6 97 94 86
7 7 92 91 83
7 8 97 94 86
7 9 113 106 98
7 10 124 119 112
7 11 124 122 116
7 12 117 116 111
7 13 106 106 100
7 14 102 103 96
7 15 104 103 98
7 16 109 105 102
7 17 114 110 106
7 18 112 109 105
7 19 113 111 108
7 20 111 111 109
7 21 107 108 105
7 22 113 113 107
7 23 111 110 104
7 24 109 108 102
7 25 107 107 102
7 26 109 107 100
7 27 111 108 101
7 28 112 112 104
7 29 110 112 104
7 30 115 116 110
7 31 120 119 116

8 0 51 55 57
8 1 43 48 48
8 2 12 14 13
8 3 2 1 0
8 4 7 5 4
8 5 18 18 16
8 6 27 27 25
8 7 34 34 31
8 8 39 40 38
8 9 33 34 33
8 10 40 43 42
8 11 45 49 48
8 12 36 37 36
8 13 29 30 25
8 14 36 35 29
8 15 37 35 29
8 16 35 33 26
8 17 35 34 26
8 18 36 34 27
8 19 38 36 29
8 20 44 43 36
8 21 50 49 42
8 22 55 55 48
8 23 61 62 56
8 24 66 67 62
8 25 69 68 61
8 26 67 66 59
8 27 64 63 58
8 28 68 68 62
8 29 67 68 62
8 30 62 64 62
8 31 61 62 65

9 0 48 53 55
9 1 41 47 48
9 2 44 47 49
9 3 52 56 59
9 4 53 57 59
9 5 46 51 50
9 6 43 47 47
9 7 45 48 49
9 8 33 35 35
9 9 20 21 18
9 10 23 22 17
9 11 38 37 32
9 12 50 50 47
9 13 51 54 56
9 14 49 55 57
9 15 54 58 60
9 16 62 64 69
9 17 61 63 68
9 18 61 64 69
9 19 58 63 66
9 20 62 66 68
9 21 57 59 61
9 22 50 51 51
9 23 53 56 55
9 24 55 58 59
9 25 51 54 56
9 26 53 56 59
9 27 59 64 67
9 28 69 75 80
9 29 68 74 80
9 30 64 68 73
9 31 61 65 70

10 0 117 115 108
10 1 114 113 107
10 2 118 117 111
10 3 124 125 119
10 4 134 133 129
10 5 133 131 127
10 6 135 133 130
10 7 135 134 132
10 8 131 132 130
10 9 123 122 118
10 10 122 120 116
10 11 130 128 124
10 12 134 133 131
10 13 133 135 134
10 14 129 132 130
10 15 131 133 131
10 16 127 127 126
10 17 126 126 125
10 18 128 128 128
10 19 133 133 132
10 20 139 141 139
10 21 128 129 126
10 22 117 115 110
10 23 111 109 105
10 24 104 103 100
10 25 98 97 96
10 26 102 103 104
10 27 110 113 117
10 28 124 128 135
10 29 124 127 134
10 30 115 116 116
10 31 118 118 114

11 0 104 105 104
11 1 112 113 114
11 2 113 115 117
11 3 117 118 121
11 4 118 120 122
11 5 125 128 129
11 6 129 132 133
11 7 120 123 123
11 8 117 121 121
11 9 118 121 121
11 10 114 116 117
11 11 121 124 126
11 12 122 125 127
11 13 121 124 124
11 14 124 127 127
11 15 124 128 128
11 16 119 122 121
11 17 115 119 118
11 18 118 121 120
11 19 120 122 120
11 20 112 114 110
11 21 111 113 110
11 22 111 112 110
11 23 108 109 108
11 24 110 111 111
11 25 108 109 111
11 26 105 107 110
11 27 100 103 106
11 28 90 92 95
11 29 96 98 100
11 30 103 104 102
11 31 97 98 92

12 0 35 43 50
12 1 35 44 50
12 2 20 27 33
12 3 7 11 15
12 4 4 8 11
12 5 10 13 16
12 6 17 21 22
12 7 20 23 25
12 8 13 16 16
12 9 8 12 10
12 10 2 6 3
12 11 2 4 1
12 12 7 9 6
12 13 16 19 18
12 14 26 29 30
12 15 28 32 31
12 16 29 34 34
12 17 27 33 32
12 18 27 32 32
12 19 28 33 33
12 20 22 26 26
12 21 25 28 28
12 22 35 39 40
12 23 40 46 47
12 24 45 51 52
12 25 44 48 49
12 26 40 43 44
12 27 38 41 42
12 28 37 40 40
12 29 40 45 47
12 30 45 51 57
12 31 41 47 55

13 0 164 160 150
13 1 176 172 163
13 2 226 226 220
13 3 227 230 226
13 4 222 225 221
13 5 216 219 216
13 6 215 218 217
13 7 215 218 218
13 8 218 220 221
13 9 217 219 221
13 10 208 211 214
13 11 202 206 210
13 12 199 204 208
13 13 196 200 203
13 14 194 198 200
13 15 194 199 201
13 16 194 200 202
13 17 193 199 201
13 18 193 198 202
13 19 191 196 201
13 20 183 187 190
13 21 164 167 170
13 22 157 159 162
13 23 154 155 158
13 24 148 149 151
13 25 142 143 146
13 26 146 146 149
13 27 143 143 144
13 28 131 131 131
13 29 136 135 134
13 30 141 140 134
13 31 141 139 129

14 0 134 132 124
14 1 140 139 132
14 2 165 166 160
14 3 163 164 160
14 4 164 164 161
14 5 162 161 159
14 6 168 168 167
14 7 173 173 172
14 8 175 176 176
14 9 175 177 178
14 10 165 168 169
14 11 151 154 154
14 12 153 155 155
14 13 158 160 159
14 14 154 155 155
14 15 151 153 153
14 16 151 155 152
14 17 147 151 148
14 18 146 148 148
14 19 146 149 150
14 20 143 146 146
14 21 137 138 138
14 22 138 138 139
14 23 136 136 136
14 24 134 134 133
14 25 123 123 121
14 26 120 120 119
14 27 128 128 129
14 28 128 129 130
14 29 130 131 130
14 30 126 127 122
14 31 125 125 118

15 0 80 82 81
15 1 76 77 75
15 2 89 91 88
15 3 92 96 94
15 4 88 92 90
15 5 78 80 80
15 6 76 77 78
15 7 79 80 83
15 8 82 85 88
15 9 77 81 82
15 10 70 73 72
15 11 62 63 62
15 12 68 69 69
15 13 75 78 80
15 14 72 76 79
15 15 73 78 81
15 16 75 79 82
15 17 83 88 90
15 18 82 86 89
15 19 83 87 90
15 20 79 83 87
15 21 72 77 81
15 22 71 76 80
15 23 73 77 80
15 24 75 78 79
15 25 71 74 74
15 26 71 73 73
15 27 69 71 70
15 28 76 78 78
15 29 78 81 80
15 30 76 80 80
15 31 78 82 83

16 0 74 75 75
16 1 71 72 71
16 2 41 41 39
16 3 31 28 27
16 4 40 37 35
16 5 50 47 46
16 6 62 59 58
16 7 64 61 59
16 8 70 70 68
16 9 70 72 71
16 10 64 66 66
16 11 69 71 71
16 12 66 67 66
16 13 61 60 55
16 14 65 61 55
16 15 65 62 56
16 16 62 60 52
16 17 59 57 49
16 18 62 60 51
16 19 64 61 53
16 20 67 64 55
16 21 73 71 62
16 22 79 78 70
16 23 80 80 74
16 24 81 81 73
16 25 82 81 70
16 26 83 81 72
16 27 89 88 80
16 28 91 91 83
16 29 85 86 77
16 30 87 87 81
16 31 87 86 84

17 0 120 119 111
17 1 119 117 110
17 2 129 129 121
17 3 119 121 111
17 4 118 118 110
17 5 114 113 107
17 6 100 100 95
17 7 91 91 87
17 8 91 91 86
17 9 103 102 97
17 10 116 115 112
17 11 107 109 107
17 12 105 106 104
17 13 100 102 99
17 14 92 95 91
17 15 96 98 95
17 16 96 97 96
17 17 103 104 103
17 18 102 103 101
17 19 102 103 102
17 20 101 104 104
17 21 92 96 96
17 22 90 93 93
17 23 95 97 96
17 24 86 88 86
17 25 87 89 88
17 26 90 91 89
17 27 96 95 92
17 28 97 98 95
17 29 97 99 97
17 30 97 100 99
17 31 106 110 109

18 0 104 103 99
18 1 101 101 97
18 2 87 86 82
18 3 98 96 92
18 4 100 99 95
18 5 103 102 99
18 6 102 102 98
18 7 92 93 88
18 8 95 94 91
18 9 106 106 104
18 10 119 121 121
18 11 123 126 127
18 12 107 109 109
18 13 94 94 89
18 14 99 97 90
18 15 97 95 87
18 16 92 91 83
18 17 89 87 80
18 18 96 93 86
18 19 99 95 87
18 20 98 95 86
18 21 97 96 87
18 22 105 104 96
18 23 109 108 103
18 24 110 110 107
18 25 111 112 110
18 26 107 107 105
18 27 104 104 101
18 28 102 102 97
18 29 99 100 94
18 30 104 103 98
18 31 106 104 101

19 0 54 60 61
19 1 44 49 49
19 2 39 43 40
19 3 33 36 32
19 4 30 32 28
19 5 17 19 14
19 6 10 11 7
19 7 18 19 15
19 8 24 24 18
19 9 25 24 18
19 10 25 24 18
19 11 21 21 15
19 12 22 23 17
19 13 25 28 24
19 14 22 25 23
19 15 22 24 23
19 16 29 29 30
19 17 35 35 35
19 18 32 33 33
19 19 28 30 31
19 20 30 34 37
19 21 30 36 39
19 22 32 37 38
19 23 36 41 39
19 24 37 41 39
19 25 43 47 45
19 26 45 47 43
19 27 50 51 45
19 28 53 55 49
19 29 53 57 54
19 30 52 58 62
19 31 53 60 67

20 0 84 86 87
20 1 88 90 89
20 2 109 112 113
20 3 103 108 108
20 4 97 101 101
20 5 89 93 91
20 6 93 96 95
20 7 94 96 96
20 8 86 88 88
20 9 78 79 78
20 10 68 67 65
20 11 73 72 69
20 12 84 85 84
20 13 87 90 92
20 14 93 98 101
20 15 98 103 107
20 16 101 105 110
20 17 99 104 109
20 18 101 107 112
20 19 100 107 111
20 20 90 96 98
20 21 73 76 77
20 22 72 74 74
20 23 78 80 80
20 24 77 79 80
20 25 76 77 77
20 26 80 79 79
20 27 79 80 78
20 28 80 82 80
20 29 82 85 85
20 30 87 91 90
20 31 85 88 87

21 0 46 50 56
21 1 41 45 51
21 2 7 9 14
21 3 0 0 4
21 4 3 3 7
21 5 19 21 24
21 6 31 33 34
21 7 29 32 31
21 8 26 30 28
21 9 17 21 21
21 10 20 23 25
21 11 32 36 37
21 12 25 27 27
21 13 23 22 19
21 14 37 34 31
21 15 39 38 34
21 16 31 30 25
21 17 31 30 24
21 18 32 32 24
21 19 34 33 26
21 20 34 32 26
21 21 50 50 43
21 22 62 64 57
21 23 59 62 57
21 24 68 70 65
21 25 77 79 73
21 26 73 75 68
21 27 70 71 64
21 28 64 64 57
21 29 62 64 56
21 30 68 69 67
21 31 64 64 64

22 0 146 143 135
22 1 154 152 147
22 2 157 157 151
22 3 151 150 145
22 4 161 159 155
22 5 170 168 165
22 6 172 170 167
22 7 167 167 164
22 8 163 163 158
22 9 166 164 159
22 10 166 164 159
22 11 168 167 162
22 12 169 170 167
22 13 171 173 169
22 14 171 173 170
22 15 169 172 168
22 16 162 164 160
22 17 157 158 155
22 18 158 157 156
22 19 164 164 162
22 20 166 166 164
22 21 163 162 159
22 22 160 157 154
22 23 145 142 140
22 24 131 130 127
22 25 121 120 120
22 26 126 127 130
22 27 133 135 142
22 28 134 138 148
22 29 135 138 146
22 30 136 137 136
22 31 140 138 131

23 0 86 89 87
23 1 83 85 84
23 2 98 102 101
23 3 85 89 89
23 4 82 85 85
23 5 81 84 83
23 6 85 88 86
23 7 95 98 96
23 8 95 98 97
23 9 95 97 99
23 10 88 92 94
23 11 78 83 84
23 12 84 87 89
23 13 91 92 93
23 14 90 91 92
23 15 93 94 95
23 16 95 97 97
23 17 94 97 97
23 18 91 95 95
23 19 85 89 90
23 20 86 89 90
23 21 83 85 85
23 22 78 81 81
23 23 77 80 78
23 24 77 80 76
23 25 82 83 76
23 26 85 86 80
23 27 93 94 89
23 28 97 98 94
23 29 94 96 91
23 30 86 88 85
23 31 87 89 86

24 0 111 111 110
24 1 117 119 120
24 2 127 130 131
24 3 130 132 133
24 4 129 130 131
24 5 128 130 128
24 6 136 139 137
24 7 140 142 140
24 8 133 135 131
24 9 121 120 115
24 10 109 107 102
24 11 121 119 115
24 12 123 124 121
24 13 128 131 131
24 14 136 140 140
24 15 135 139 139
24 16 133 136 137
24 17 130 132 133
24 18 129 131 134
24 19 125 128 130
24 20 117 121 122
24 21 112 116 116
24 22 117 118 118
24 23 111 111 111
24 24 104 106 106
24 25 101 102 105
24 26 105 106 110
24 27 105 107 111
24 28 97 100 104
24 29 102 105 109
24 30 110 112 113
24 31 103 106 101

25 0 85 86 85
25 1 90 90 90
25 2 92 92 94
25 3 101 103 105
25 4 98 101 102
25 5 101 105 106
25 6 97 100 101
25 7 90 92 93
25 8 100 103 106
25 9 108 112 115
25 10 110 114 118
25 11 116 120 124
25 12 114 118 121
25 13 106 108 109
25 14 106 107 107
25 15 109 111 109
25 16 106 109 107
25 17 106 110 108
25 18 107 110 107
25 19 109 110 106
25 20 110 110 105
25 21 105 105 100
25 22 101 100 97
25 23 107 107 107
25 24 107 107 109
25 25 101 102 104
25 26 98 101 104
25 27 96 99 102
25 28 98 99 101
25 29 96 97 97
25 30 94 94 90
25 31 97 94 91

26 0 100 101 96
26 1 96 97 92
26 2 88 88 83
26 3 93 91 86
26 4 102 101 98
26 5 110 109 109
26 6 116 117 118
26 7 117 118 119
26 8 122 124 125
26 9 123 128 130
26 10 121 127 130
26 11 113 119 121
26 12 100 104 103
26 13 89 89 84
26 14 91 89 83
26 15 85 83 76
26 16 79 80 70
26 17 74 75 65
26 18 84 83 76
26 19 91 88 82
26 20 94 92 86
26 21 105 105 100
26 22 117 117 115
26 23 120 121 120
26 24 123 124 126
26 25 118 121 123
26 26 110 113 115
26 27 107 109 109
26 28 96 97 95
26 29 94 94 88
26 30 95 95 91
26 31 95 95 94

27 0 83 84 84
27 1 87 87 87
27 2 75 77 74
27 3 70 72 67
27 4 63 64 59
27 5 59 60 56
27 6 48 48 44
27 7 40 40 36
27 8 45 46 43
27 9 55 55 52
27 10 78 78 77
27 11 77 78 78
27 12 63 65 64
27 13 58 60 58
27 14 59 62 58
27 15 60 62 59
27 16 59 60 59
27 17 65 66 65
27 18 63 64 62
27 19 68 70 68
27 20 62 64 61
27 21 51 55 50
27 22 55 57 52
27 23 59 61 57
27 24 70 72 70
27 25 76 76 74
27 26 69 68 63
27 27 59 57 50
27 28 58 57 48
27 29 69 70 64
27 30 79 81 80
27 31 80 83 83

28 0 117 116 108
28 1 113 111 102
28 2 142 140 132
28 3 142 142 135
28 4 138 138 133
28 5 132 132 128
28 6 126 127 124
28 7 127 128 126
28 8 133 133 132
28 9 139 139 138
28 10 138 139 140
28 11 131 133 134
28 12 127 130 129
28 13 116 117 114
28 14 108 108 106
28 15 106 106 104
28 16 114 114 112
28 17 116 117 115
28 18 118 118 116
28 19 113 114 113
28 20 113 114 114
28 21 113 114 116
28 22 119 121 123
28 23 127 129 130
28 24 124 124 124
28 25 117 119 117
28 26 116 117 113
28 27 119 117 112
28 28 112 111 105
28 29 107 107 98
28 30 111 111 104
28 31 115 115 111

29 0 112 114 110
29 1 117 119 116
29 2 150 153 152
29 3 152 157 156
29 4 148 153 152
29 5 139 142 142
29 6 146 148 149
29 7 152 154 156
29 8 147 149 151
29 9 143 147 148
29 10 126 130 130
29 11 116 118 118
29 12 120 123 123
29 13 127 131 133
29 14 127 132 135
29 15 124 129 133
29 16 130 136 139
29 17 125 132 135
29 18 125 131 136
29 19 122 129 135
29 20 114 120 125
29 21 105 110 114
29 22 105 109 115
29 23 103 108 112
29 24 102 105 108
29 25 95 98 99
29 26 94 97 97
29 27 99 101 101
29 28 93 95 95
29 29 97 99 100
29 30 99 103 102
29 31 95 99 97

30 0 97 97 96
30 1 96 96 96
30 2 107 108 108
30 3 108 110 111
30 4 110 112 112
30 5 107 109 107
30 6 105 108 104
30 7 109 112 107
30 8 114 114 111
30 9 123 121 119
30 10 119 118 115
30 11 121 123 120
30 12 127 128 128
30 13 125 127 127
30 14 125 127 126
30 15 125 127 126
30 16 124 124 124
30 17 120 119 120
30 18 118 119 119
30 19 116 118 117
30 20 119 121 119
30 21 118 118 115
30 22 112 110 106
30 23 103 103 98
30 24 101 102 97
30 25 101 102 98
30 26 106 107 105
30 27 109 111 111
30 28 110 114 114
30 29 109 111 111
30 30 106 106 103
30 31 104 102 97

31 0 97 98 97
31 1 105 106 106
31 2 92 93 92
31 3 85 84 83
31 4 86 84 84
31 5 97 97 97
31 6 111 112 112
31 7 113 115 115
31 8 106 108 106
31 9 88 89 87
31 10 86 86 84
31 11 96 95 94
31 12 91 91 88
31 13 88 88 84
31 14 95 95 91
31 15 92 92 88
31 16 92 93 89
31 17 87 88 83
31 18 87 87 83
31 19 89 89 86
31 20 91 90 88
31 21 96 95 93
31 22 105 105 102
31 23 106 107 106
31 24 103 105 104
31 25 104 105 104
31 26 104 104 102
31 27 105 105 103
31 28 98 98 95
31 29 92 94 91
31 30 99 100 98
31 31 99 100 96



==> Cifra_figuretem/0.039/rp6.txt <==
0 0 84 81 85
0 1 84 78 82
0 2 85 81 85
0 3 88 85 84
0 4 101 97 92
0 5 107 102 102
0 6 108 111 119
0 7 104 107 115
0 8 104 107 113
0 9 106 109 119
0 10 107 108 114
0 11 99 97 103
0 12 93 88 88
0 13 93 86 85
0 14 81 74 73
0 15 78 73 70
0 16 79 75 74
0 17 93 91 97
0 18 92 88 90
0 19 89 84 85
0 20 88 82 83
0 21 85 78 76
0 22 86 77 73
0 23 93 85 85
0 24 92 84 83
0 25 93 88 92
0 26 93 91 97
0 27 82 81 80
0 28 78 78 81
0 29 78 76 78
0 30 78 75 77
0 31 78 75 78

1 0 109 112 113
1 1 107 108 108
1 2 106 107 115
1 3 99 99 109
1 4 100 101 103
1 5 117 117 116
1 6 127 128 124
1 7 114 115 108
1 8 105 105 102
1 9 112 113 116
1 10 103 104 105
1 11 92 91 93
1 12 96 100 105
1 13 98 102 109
1 14 101 101 106
1 15 112 113 114
1 16 117 118 124
1 17 117 116 122
1 18 116 117 121
1 19 115 119 125
1 20 114 116 122
1 21 111 113 116
1 22 114 115 120
1 23 112 115 120
1 24 107 109 113
1 25 113 116 123
1 26 114 118 125
1 27 113 115 121
1 28 118 118 125
1 29 120 121 127
1 30 120 122 129
1 31 117 119 128

2 0 71 66 69
2 1 71 67 72
2 2 74 69 71
2 3 77 74 75
2 4 75 72 77
2 5 77 75 81
2 6 73 72 75
2 7 81 73 77
2 8 87 78 81
2 9 77 70 74
2 10 69 62 67
2 11 79 71 74
2 12 88 80 85
2 13 82 75 84
2 14 81 76 84
2 15 85 78 82
2 16 86 78 80
2 17 79 72 71
2 18 80 71 71
2 19 75 66 64
2 20 72 63 59
2 21 75 67 66
2 22 78 69 70
2 23 72 64 62
2 24 71 64 62
2 25 72 67 66
2 26 67 63 63
2 27 69 65 66
2 28 65 63 60
2 29 63 62 58
2 30 63 62 61
2 31 64 62 65

3 0 54 50 54
3 1 53 49 50
3 2 53 51 56
3 3 57 53 66
3 4 63 62 74
3 5 72 72 84
3 6 71 71 81
3 7 61 60 63
3 8 61 60 62
3 9 73 73 77
3 10 64 63 71
3 11 35 37 45
3 12 55 60 74
3 13 63 66 79
3 14 43 46 53
3 15 36 38 42
3 16 44 42 49
3 17 49 48 56
3 18 56 59 68
3 19 54 60 67
3 20 49 54 58
3 21 46 54 58
3 22 45 51 57
3 23 38 42 45
3 24 44 47 55
3 25 46 49 56
3 26 46 50 57
3 27 46 53 62
3 28 46 50 59
3 29 50 52 61
3 30 49 50 56
3 31 46 47 53

4 0 121 116 116
4 1 119 115 116
4 2 120 116 120
4 3 120 118 115
4 4 121 114 111
4 5 133 121 120
4 6 160 155 152
4 7 170 164 161
4 8 175 166 166
4 9 177 168 169
4 10 185 176 171
4 11 166 151 143
4 12 122 106 92
4 13 122 111 99
4 14 142 126 114
4 15 161 146 140
4 16 153 142 139
4 17 142 129 122
4 18 141 126 119
4 19 145 131 125
4 20 146 132 125
4 21 144 127 116
4 22 144 125 108
4 23 149 133 123
4 24 146 133 124
4 25 145 134 126
4 26 152 143 143
4 27 138 131 129
4 28 127 121 119
4 29 123 118 116
4 30 118 117 118
4 31 117 117 121

5 0 175 179 183
5 1 176 179 186
5 2 178 186 192
5 3 179 186 180
5 4 197 195 189
5 5 218 215 214
5 6 233 226 220
5 7 244 242 238
5 8 254 255 255
5 9 255 251 253
5 10 254 247 241
5 11 230 216 204
5 12 219 202 196
5 13 203 194 187
5 14 200 191 180
5 15 216 207 199
5 16 204 195 188
5 17 203 197 195
5 18 211 206 209
5 19 214 208 208
5 20 209 204 208
5 21 204 200 202
5 22 200 195 189
5 23 203 198 193
5 24 209 205 208
5 25 207 205 209
5 26 205 205 214
5 27 196 198 206
5 28 194 197 209
5 29 193 197 207
5 30 195 200 213
5 31 197 202 215

6 0 47 42 45
6 1 45 41 43
6 2 40 35 39
6 3 39 30 36
6 4 41 34 40
6 5 48 43 49
6 6 54 52 63
6 7 38 37 40
6 8 29 29 36
6 9 31 37 46
6 10 31 39 46
6 11 17 20 25
6 12 19 19 21
6 13 14 13 20
6 14 15 12 23
6 15 22 19 25
6 16 40 39 50
6 17 52 51 64
6 18 36 35 40
6 19 31 30 33
6 20 34 31 33
6 21 36 31 30
6 22 37 35 35
6 23 37 36 38
6 24 36 33 33
6 25 42 38 39
6 26 49 42 39
6 27 43 38 38
6 28 36 31 34
6 29 32 27 27
6 30 26 21 21
6 31 22 18 19

7 0 126 132 139
7 1 125 129 134
7 2 127 132 134
7 3 125 135 126
7 4 122 127 125
7 5 104 103 105
7 6 94 92 88
7 7 91 89 85
7 8 92 87 85
7 9 84 80 81
7 10 86 84 86
7 11 91 89 89
7 12 91 92 94
7 13 97 97 98
7 14 118 117 116
7 15 126 127 125
7 16 132 133 135
7 17 115 113 114
7 18 105 102 100
7 19 113 107 108
7 20 113 107 109
7 21 121 116 124
7 22 130 128 135
7 23 136 136 143
7 24 138 139 148
7 25 135 133 138
7 26 137 131 135
7 27 136 128 129
7 28 134 126 125
7 29 137 129 130
7 30 136 131 132
7 31 137 132 136

8 0 50 47 52
8 1 50 48 49
8 2 56 54 57
8 3 58 58 68
8 4 50 53 67
8 5 37 41 54
8 6 25 24 31
8 7 33 30 35
8 8 31 28 31
8 9 35 32 32
8 10 39 37 45
8 11 41 45 54
8 12 54 61 73
8 13 62 67 79
8 14 52 63 77
8 15 35 45 61
8 16 31 36 46
8 17 25 29 35
8 18 34 44 52
8 19 39 51 60
8 20 34 45 54
8 21 35 49 64
8 22 35 47 64
8 23 29 38 48
8 24 35 45 57
8 25 31 39 48
8 26 30 36 43
8 27 43 50 61
8 28 47 52 61
8 29 50 53 63
8 30 51 53 58
8 31 52 53 58

9 0 62 57 58
9 1 65 61 66
9 2 62 58 60
9 3 61 61 64
9 4 61 63 73
9 5 62 63 77
9 6 66 68 78
9 7 53 51 55
9 8 45 42 46
9 9 19 17 17
9 10 0 1 0
9 11 11 18 21
9 12 33 38 48
9 13 49 53 65
9 14 51 54 60
9 15 55 54 60
9 16 59 55 59
9 17 47 43 44
9 18 46 45 45
9 19 48 45 45
9 20 41 38 35
9 21 44 41 41
9 22 53 50 53
9 23 56 55 58
9 24 55 55 60
9 25 51 47 50
9 26 49 43 44
9 27 56 52 53
9 28 58 54 56
9 29 56 54 57
9 30 49 48 47
9 31 45 44 44

10 0 110 109 109
10 1 115 113 116
10 2 118 120 124
10 3 118 126 124
10 4 132 134 132
10 5 141 142 148
10 6 143 141 145
10 7 138 135 135
10 8 137 134 137
10 9 118 118 120
10 10 96 99 101
10 11 102 106 107
10 12 128 125 126
10 13 137 133 137
10 14 129 128 126
10 15 129 124 125
10 16 124 118 117
10 17 118 113 114
10 18 126 131 138
10 19 131 137 146
10 20 117 115 122
10 21 108 103 108
10 22 117 111 110
10 23 127 124 125
10 24 125 128 133
10 25 123 125 132
10 26 124 125 134
10 27 124 127 136
10 28 123 125 135
10 29 119 119 129
10 30 119 119 126
10 31 118 120 126

11 0 96 94 95
11 1 98 96 103
11 2 98 97 104
11 3 95 92 96
11 4 107 104 106
11 5 123 124 126
11 6 128 128 130
11 7 130 133 138
11 8 128 134 145
11 9 129 133 144
11 10 128 132 131
11 11 120 117 116
11 12 123 116 115
11 13 109 105 107
11 14 98 96 103
11 15 103 101 107
11 16 101 100 104
11 17 111 113 120
11 18 108 108 112
11 19 106 106 109
11 20 112 113 122
11 21 107 110 115
11 22 102 104 108
11 23 101 103 107
11 24 103 103 109
11 25 104 105 112
11 26 102 103 110
11 27 99 101 107
11 28 101 105 117
11 29 98 103 111
11 30 102 105 112
11 31 103 106 113

12 0 38 34 41
12 1 36 33 38
12 2 35 29 29
12 3 41 35 36
12 4 46 44 49
12 5 40 39 48
12 6 28 30 45
12 7 23 22 30
12 8 20 16 25
12 9 15 15 25
12 10 19 19 28
12 11 26 26 35
12 12 39 40 50
12 13 38 39 48
12 14 20 22 34
12 15 12 12 19
12 16 22 23 32
12 17 26 29 39
12 18 21 20 25
12 19 17 13 15
12 20 22 23 26
12 21 27 30 37
12 22 24 25 34
12 23 18 16 20
12 24 21 18 21
12 25 21 18 20
12 26 21 17 18
12 27 22 18 18
12 28 21 19 20
12 29 21 19 21
12 30 22 18 18
12 31 18 14 13

13 0 154 156 160
13 1 152 154 158
13 2 154 157 161
13 3 157 162 160
13 4 164 162 161
13 5 175 168 165
13 6 187 183 176
13 7 196 193 188
13 8 213 208 204
13 9 221 211 213
13 10 210 198 193
13 11 180 163 153
13 12 159 146 143
13 13 158 150 143
13 14 171 157 141
13 15 196 182 168
13 16 188 175 164
13 17 179 164 154
13 18 185 170 166
13 19 191 176 175
13 20 184 169 164
13 21 184 169 162
13 22 184 171 160
13 23 187 176 168
13 24 188 179 176
13 25 183 175 171
13 26 186 182 185
13 27 172 166 167
13 28 167 162 160
13 29 166 164 164
13 30 165 166 171
13 31 167 168 177

14 0 130 133 138
14 1 127 131 134
14 2 131 135 136
14 3 137 142 137
14 4 146 145 143
14 5 149 146 146
14 6 149 142 140
14 7 159 154 153
14 8 167 162 166
14 9 172 166 173
14 10 186 180 186
14 11 180 169 166
14 12 162 150 145
14 13 155 149 142
14 14 155 148 142
14 15 156 150 147
14 16 150 144 143
14 17 148 143 144
14 18 153 150 156
14 19 154 149 154
14 20 152 146 151
14 21 147 139 140
14 22 151 142 141
14 23 151 142 141
14 24 149 144 144
14 25 144 141 139
14 26 144 142 145
14 27 141 138 144
14 28 139 136 138
14 29 139 137 143
14 30 143 143 153
14 31 144 142 150

15 0 85 84 88
15 1 86 85 89
15 2 83 81 84
15 3 76 75 81
15 4 73 71 75
15 5 79 75 74
15 6 75 76 74
15 7 62 60 58
15 8 64 60 60
15 9 68 66 68
15 10 57 57 64
15 11 61 62 70
15 12 68 71 77
15 13 74 74 76
15 14 94 90 87
15 15 96 90 90
15 16 96 92 96
15 17 90 86 86
15 18 89 84 87
15 19 89 84 89
15 20 85 78 80
15 21 83 74 72
15 22 88 81 80
15 23 90 86 86
15 24 87 83 84
15 25 87 84 84
15 26 90 88 89
15 27 86 82 81
15 28 86 79 76
15 29 84 79 76
15 30 83 77 79
15 31 81 78 81

16 0 77 79 83
16 1 77 79 80
16 2 81 82 88
16 3 78 79 92
16 4 73 77 85
16 5 69 75 79
16 6 62 59 61
16 7 71 71 73
16 8 67 68 67
16 9 78 77 76
16 10 89 88 92
16 11 97 99 105
16 12 101 105 116
16 13 99 103 112
16 14 81 91 102
16 15 61 73 85
16 16 53 61 68
16 17 62 69 79
16 18 78 90 105
16 19 80 96 110
16 20 73 86 101
16 21 68 82 98
16 22 63 77 95
16 23 61 73 88
16 24 65 76 90
16 25 62 72 83
16 26 61 71 82
16 27 71 79 92
16 28 78 84 95
16 29 85 90 104
16 30 89 93 105
16 31 90 93 101

17 0 118 122 131
17 1 113 114 119
17 2 115 117 118
17 3 117 122 115
17 4 120 118 110
17 5 113 107 99
17 6 97 100 98
17 7 91 95 97
17 8 96 96 99
17 9 101 102 109
17 10 105 105 115
17 11 112 107 112
17 12 95 92 91
17 13 99 94 86
17 14 123 114 107
17 15 129 122 119
17 16 126 123 124
17 17 124 121 122
17 18 115 107 107
17 19 119 107 112
17 20 119 106 107
17 21 121 105 103
17 22 135 121 120
17 23 140 128 126
17 24 131 119 112
17 25 129 120 116
17 26 127 119 119
17 27 118 105 98
17 28 119 108 101
17 29 117 108 101
17 30 120 110 107
17 31 119 110 111

18 0 108 113 120
18 1 109 114 123
18 2 107 112 117
18 3 110 115 111
18 4 111 116 119
18 5 98 103 108
18 6 89 88 96
18 7 94 99 117
18 8 97 105 117
18 9 95 99 109
18 10 97 97 108
18 11 94 98 106
18 12 95 96 100
18 13 100 99 106
18 14 90 91 99
18 15 92 94 97
18 16 103 104 108
18 17 107 109 116
18 18 101 100 104
18 19 98 94 98
18 20 103 100 106
18 21 107 106 113
18 22 114 116 128
18 23 116 117 130
18 24 109 108 115
18 25 110 110 121
18 26 106 105 115
18 27 108 107 115
18 28 110 110 117
18 29 112 113 118
18 30 118 117 121
18 31 121 119 123

19 0 66 66 75
19 1 61 61 67
19 2 62 61 60
19 3 63 65 57
19 4 51 48 50
19 5 25 20 23
19 6 6 5 10
19 7 6 2 8
19 8 6 0 2
19 9 1 0 0
19 10 13 14 19
19 11 30 30 35
19 12 21 20 22
19 13 26 24 23
19 14 48 45 47
19 15 49 49 57
19 16 58 61 72
19 17 43 42 46
19 18 33 28 28
19 19 39 29 31
19 20 40 32 32
19 21 49 40 45
19 22 53 48 51
19 23 55 51 53
19 24 53 46 44
19 25 53 43 38
19 26 60 47 42
19 27 59 45 39
19 28 52 40 32
19 29 49 37 28
19 30 44 33 24
19 31 42 32 28

20 0 92 91 95
20 1 92 91 96
20 2 90 90 93
20 3 89 89 90
20 4 88 88 93
20 5 91 89 95
20 6 98 102 109
20 7 93 92 91
20 8 93 88 84
20 9 86 81 79
20 10 71 64 59
20 11 62 58 53
20 12 62 64 72
20 13 74 77 83
20 14 79 77 74
20 15 92 89 86
20 16 97 95 95
20 17 84 78 75
20 18 89 83 80
20 19 92 84 83
20 20 87 81 76
20 21 93 89 89
20 22 93 91 89
20 23 93 90 89
20 24 93 88 88
20 25 92 87 87
20 26 92 88 90
20 27 92 86 86
20 28 92 86 86
20 29 93 89 90
20 30 84 83 82
20 31 79 78 80

21 0 52 51 54
21 1 53 55 57
21 2 51 51 59
21 3 45 36 57
21 4 35 35 46
21 5 41 48 54
21 6 44 40 47
21 7 50 50 53
21 8 32 34 39
21 9 47 50 57
21 10 56 59 65
21 11 60 64 71
21 12 70 76 82
21 13 58 63 75
21 14 37 48 72
21 15 23 36 56
21 16 30 44 61
21 17 46 61 80
21 18 44 60 74
21 19 40 61 76
21 20 46 67 85
21 21 49 73 94
21 22 34 55 80
21 23 23 40 59
21 24 25 37 53
21 25 35 49 67
21 26 39 52 65
21 27 46 57 73
21 28 52 61 83
21 29 53 59 77
21 30 55 60 69
21 31 56 60 65

22 0 124 124 126
22 1 128 125 128
22 2 132 132 138
22 3 137 142 139
22 4 166 165 156
22 5 181 180 183
22 6 186 184 188
22 7 180 179 177
22 8 185 184 185
22 9 174 173 182
22 10 161 161 164
22 11 158 155 157
22 12 179 172 172
22 13 174 167 167
22 14 150 146 142
22 15 142 136 128
22 16 132 123 116
22 17 142 139 144
22 18 151 155 166
22 19 150 156 161
22 20 143 145 154
22 21 132 133 139
22 22 128 122 119
22 23 141 135 135
22 24 152 152 162
22 25 148 150 160
22 26 145 148 160
22 27 138 144 153
22 28 137 143 157
22 29 136 139 155
22 30 141 142 157
22 31 142 145 154

23 0 91 92 96
23 1 85 87 86
23 2 87 87 90
23 3 88 87 100
23 4 78 76 84
23 5 83 82 83
23 6 87 82 80
23 7 95 89 84
23 8 92 84 79
23 9 107 99 97
23 10 116 109 109
23 11 114 105 104
23 12 96 96 99
23 13 97 99 100
23 14 102 102 104
23 15 101 103 110
23 16 92 95 101
23 17 87 86 90
23 18 96 98 106
23 19 101 105 115
23 20 96 100 105
23 21 95 98 102
23 22 92 95 101
23 23 84 85 89
23 24 81 81 83
23 25 79 79 78
23 26 80 82 84
23 27 83 82 87
23 28 89 87 90
23 29 91 91 96
23 30 90 92 97
23 31 89 89 95

24 0 108 106 112
24 1 109 108 117
24 2 107 108 110
24 3 109 110 100
24 4 118 114 110
24 5 120 116 121
24 6 128 123 129
24 7 136 131 136
24 8 137 135 139
24 9 123 124 129
24 10 127 127 124
24 11 122 117 111
24 12 120 108 100
24 13 115 106 101
24 14 106 101 96
24 15 106 101 96
24 16 109 106 105
24 17 114 113 119
24 18 113 111 114
24 19 112 107 106
24 20 113 109 113
24 21 113 112 117
24 22 106 105 103
24 23 111 108 108
24 24 116 111 113
24 25 117 111 111
24 26 125 119 123
24 27 116 112 115
24 28 107 106 113
24 29 102 100 106
24 30 99 99 101
24 31 99 99 103

25 0 86 85 84
25 1 89 87 91
25 2 88 86 95
25 3 85 84 97
25 4 91 95 104
25 5 103 107 116
25 6 112 115 120
25 7 105 108 113
25 8 98 100 105
25 9 93 91 94
25 10 79 78 79
25 11 74 78 85
25 12 98 104 116
25 13 107 110 122
25 14 91 94 99
25 15 90 90 93
25 16 93 92 96
25 17 91 92 94
25 18 92 91 92
25 19 92 92 96
25 20 96 98 105
25 21 93 98 103
25 22 92 95 102
25 23 89 92 100
25 24 89 93 103
25 25 87 93 105
25 26 81 87 98
25 27 84 91 99
25 28 93 98 108
25 29 97 103 113
25 30 99 104 112
25 31 100 104 110

26 0 94 96 100
26 1 94 96 102
26 2 98 100 101
26 3 105 108 104
26 4 108 111 114
26 5 89 91 96
26 6 74 71 76
26 7 89 87 101
26 8 101 99 112
26 9 103 99 112
26 10 108 103 116
26 11 113 110 119
26 12 112 107 111
26 13 103 98 107
26 14 97 94 106
26 15 101 98 105
26 16 106 101 105
26 17 101 97 99
26 18 98 94 98
26 19 95 90 95
26 20 99 95 100
26 21 103 98 106
26 22 103 99 108
26 23 104 100 108
26 24 104 102 110
26 25 99 101 107
26 26 96 94 99
26 27 101 100 109
26 28 98 99 101
26 29 98 98 101
26 30 106 104 111
26 31 111 108 112

27 0 83 84 91
27 1 82 82 87
27 2 81 82 86
27 3 81 82 81
27 4 85 87 91
27 5 73 72 76
27 6 68 71 80
27 7 61 71 84
27 8 61 70 83
27 9 68 74 85
27 10 68 75 85
27 11 41 47 54
27 12 38 43 49
27 13 47 49 55
27 14 50 50 56
27 15 60 59 62
27 16 76 77 83
27 17 80 81 85
27 18 68 65 64
27 19 72 67 72
27 20 78 72 77
27 21 81 76 79
27 22 92 91 97
27 23 94 93 100
27 24 88 87 89
27 25 89 89 94
27 26 91 87 92
27 27 88 84 87
27 28 87 83 87
27 29 87 83 85
27 30 88 84 84
27 31 87 82 86

28 0 127 132 139
28 1 122 126 129
28 2 124 126 128
28 3 124 130 128
28 4 115 119 120
28 5 99 95 92
28 6 95 93 86
28 7 103 99 97
28 8 111 103 100
28 9 118 107 111
28 10 128 119 126
28 11 133 123 126
28 12 103 100 102
28 13 109 109 105
28 14 136 131 126
28 15 148 144 142
28 16 144 141 140
28 17 128 121 116
28 18 126 115 113
28 19 129 117 118
28 20 132 123 123
28 21 139 129 130
28 22 142 134 136
28 23 143 138 141
28 24 141 136 137
28 25 131 127 123
28 26 132 128 128
28 27 135 125 125
28 28 136 127 119
28 29 139 133 129
28 30 140 136 140
28 31 141 136 141

29 0 113 114 120
29 1 109 111 116
29 2 110 112 111
29 3 115 117 108
29 4 116 112 111
29 5 116 109 108
29 6 115 110 108
29 7 126 118 117
29 8 138 128 127
29 9 142 133 137
29 10 148 138 141
29 11 140 124 120
29 12 116 101 97
29 13 109 100 95
29 14 117 105 99
29 15 132 121 115
29 16 137 128 126
29 17 129 118 116
29 18 129 117 116
29 19 128 112 111
29 20 123 108 104
29 21 128 112 107
29 22 130 116 110
29 23 127 114 108
29 24 125 112 104
29 25 124 114 105
29 26 131 122 119
29 27 123 112 111
29 28 111 103 95
29 29 109 102 96
29 30 107 103 104
29 31 105 100 105

30 0 96 94 93
30 1 97 95 96
30 2 101 101 108
30 3 99 101 107
30 4 99 101 108
30 5 104 105 117
30 6 120 117 119
30 7 125 119 114
30 8 119 113 108
30 9 111 104 98
30 10 107 101 93
30 11 100 97 92
30 12 106 104 108
30 13 110 111 119
30 14 99 102 106
30 15 99 103 107
30 16 99 100 104
30 17 87 85 88
30 18 95 98 101
30 19 101 106 107
30 20 98 104 109
30 21 98 107 116
30 22 88 94 97
30 23 89 95 100
30 24 97 104 116
30 25 98 101 111
30 26 99 102 111
30 27 103 109 120
30 28 102 107 119
30 29 105 109 122
30 30 102 108 116
30 31 101 107 113

31 0 98 99 107
31 1 98 100 105
31 2 98 99 103
31 3 102 100 102
31 4 101 100 100
31 5 95 95 96
31 6 98 96 105
31 7 114 115 125
31 8 117 118 124
31 9 118 118 123
31 10 131 127 130
31 11 136 133 134
31 12 117 114 114
31 13 109 108 107
31 14 98 100 104
31 15 93 95 100
31 16 84 86 87
31 17 92 97 101
31 18 103 107 116
31 19 103 108 116
31 20 102 109 117
31 21 103 108 119
31 22 96 99 107
31 23 96 96 102
31 24 99 98 102
31 25 99 100 106
31 26 100 102 110
31 27 101 103 111
31 28 102 104 115
31 29 101 102 113
31 30 102 103 112
31 31 103 103 107



==> Cifra_figuretem/0.039/rp7.txt <==
0 0 106 104 101
0 1 106 105 101
0 2 106 104 101
0 3 102 102 97
0 4 102 102 97
0 5 103 102 98
0 6 104 103 98
0 7 99 95 93
0 8 96 91 92
0 9 93 89 87
0 10 98 95 94
0 11 94 91 88
0 12 87 84 79
0 13 84 81 76
0 14 87 83 79
0 15 88 84 81
0 16 90 86 84
0 17 89 87 78
0 18 89 87 80
0 19 82 82 77
0 20 71 71 61
0 21 73 74 62
0 22 85 84 77
0 23 77 72 67
0 24 81 76 70
0 25 97 97 87
0 26 100 102 87
0 27 99 101 89
0 28 95 96 90
0 29 94 95 89
0 30 98 99 90
0 31 98 98 90

1 0 110 111 108
1 1 104 105 107
1 2 106 107 107
1 3 109 112 113
1 4 102 107 103
1 5 116 119 116
1 6 123 125 125
1 7 113 117 113
1 8 110 114 108
1 9 118 121 120
1 10 124 124 126
1 11 115 114 114
1 12 115 115 117
1 13 121 122 125
1 14 117 119 119
1 15 116 118 117
1 16 120 122 119
1 17 121 124 118
1 18 123 127 122
1 19 124 127 125
1 20 120 123 120
1 21 120 122 123
1 22 119 119 124
1 23 115 114 110
1 24 111 109 103
1 25 115 114 118
1 26 124 121 136
1 27 113 110 119
1 28 109 108 111
1 29 118 117 121
1 30 120 118 122
1 31 119 119 121

2 0 102 99 93
2 1 106 104 97
2 2 102 101 93
2 3 110 106 106
2 4 109 104 112
2 5 86 84 82
2 6 86 84 80
2 7 90 85 85
2 8 86 80 77
2 9 89 83 81
2 10 84 79 78
2 11 87 81 80
2 12 86 80 75
2 13 86 81 75
2 14 89 84 79
2 15 90 84 81
2 16 91 85 83
2 17 88 82 80
2 18 84 78 75
2 19 81 76 71
2 20 81 75 71
2 21 82 75 73
2 22 84 77 71
2 23 94 90 84
2 24 97 94 91
2 25 97 94 97
2 26 99 95 98
2 27 96 93 90
2 28 92 89 80
2 29 93 91 80
2 30 96 94 84
2 31 95 93 84

3 0 45 43 55
3 1 45 43 54
3 2 47 45 54
3 3 37 36 45
3 4 26 27 33
3 5 41 41 48
3 6 49 47 58
3 7 38 36 42
3 8 35 34 38
3 9 49 48 54
3 10 51 51 51
3 11 51 52 49
3 12 48 50 47
3 13 34 37 36
3 14 28 29 37
3 15 28 29 36
3 16 32 34 38
3 17 35 35 41
3 18 36 36 42
3 19 35 36 38
3 20 44 45 46
3 21 49 51 52
3 22 41 44 42
3 23 31 33 28
3 24 36 37 34
3 25 44 46 47
3 26 42 43 50
3 27 39 38 47
3 28 34 33 40
3 29 35 34 41
3 30 39 38 44
3 31 38 38 43

4 0 189 190 172
4 1 185 185 169
4 2 187 188 172
4 3 178 181 159
4 4 166 171 146
4 5 177 180 159
4 6 188 190 172
4 7 179 179 162
4 8 180 175 163
4 9 159 152 143
4 10 131 122 116
4 11 128 115 116
4 12 124 111 107
4 13 140 132 125
4 14 145 141 125
4 15 146 144 124
4 16 143 139 119
4 17 147 146 124
4 18 149 149 129
4 19 143 142 127
4 20 131 129 119
4 21 131 126 124
4 22 129 122 118
4 23 136 128 119
4 24 151 144 136
4 25 164 159 155
4 26 166 163 160
4 27 162 160 148
4 28 164 164 145
4 29 170 170 152
4 30 171 171 156
4 31 173 172 160

5 0 236 239 218
5 1 238 242 216
5 2 242 244 223
5 3 244 243 229
5 4 237 233 225
5 5 218 217 204
5 6 221 217 203
5 7 198 189 180
5 8 188 177 173
5 9 168 160 154
5 10 162 154 150
5 11 172 161 157
5 12 188 175 170
5 13 204 193 189
5 14 203 194 185
5 15 202 193 183
5 16 205 196 187
5 17 211 202 194
5 18 212 203 198
5 19 202 192 191
5 20 189 180 179
5 21 186 177 177
5 22 192 183 181
5 23 197 185 182
5 24 213 203 198
5 25 246 243 244
5 26 255 253 255
5 27 244 244 238
5 28 243 243 233
5 29 250 251 240
5 30 252 254 241
5 31 254 255 240

6 0 36 36 42
6 1 29 28 41
6 2 28 28 36
6 3 19 25 22
6 4 14 25 10
6 5 53 62 54
6 6 64 72 68
6 7 62 70 67
6 8 58 63 60
6 9 67 70 71
6 10 53 55 55
6 11 44 45 48
6 12 30 33 36
6 13 17 21 19
6 14 11 16 13
6 15 11 17 14
6 16 17 24 17
6 17 27 35 29
6 18 27 34 32
6 19 11 19 14
6 20 22 30 28
6 21 32 40 42
6 22 17 22 22
6 23 7 10 6
6 24 12 14 10
6 25 18 20 15
6 26 13 15 10
6 27 15 16 15
6 28 14 15 14
6 29 15 15 18
6 30 15 15 20
6 31 15 15 22

7 0 140 143 128
7 1 137 140 127
7 2 141 144 133
7 3 139 143 130
7 4 135 140 121
7 5 152 154 145
7 6 155 158 149
7 7 157 164 149
7 8 155 163 143
7 9 161 167 151
7 10 162 167 154
7 11 162 167 157
7 12 169 173 169
7 13 171 176 166
7 14 170 176 160
7 15 168 175 158
7 16 169 175 162
7 17 171 177 167
7 18 171 177 164
7 19 171 177 162
7 20 169 174 163
7 21 174 177 175
7 22 165 170 169
7 23 158 164 158
7 24 152 158 149
7 25 142 145 134
7 26 142 144 138
7 27 145 148 143
7 28 148 150 142
7 29 150 153 146
7 30 152 154 149
7 31 153 154 144

8 0 24 22 34
8 1 27 26 35
8 2 29 27 37
8 3 30 26 40
8 4 28 23 40
8 5 21 15 30
8 6 17 13 27
8 7 22 21 29
8 8 24 26 29
8 9 39 42 45
8 10 46 51 46
8 11 46 54 42
8 12 53 61 53
8 13 48 52 52
8 14 43 45 55
8 15 43 44 52
8 16 43 45 53
8 17 40 40 52
8 18 39 39 48
8 19 46 46 50
8 20 58 58 63
8 21 59 60 63
8 22 55 59 57
8 23 56 62 66
8 24 52 58 66
8 25 40 42 49
8 26 34 35 40
8 27 40 41 47
8 28 38 38 44
8 29 33 33 39
8 30 33 33 40
8 31 31 31 35

9 0 52 53 54
9 1 47 47 52
9 2 45 48 51
9 3 47 54 52
9 4 40 49 41
9 5 62 69 67
9 6 71 75 77
9 7 62 66 65
9 8 69 73 69
9 9 77 80 78
9 10 71 74 71
9 11 65 67 66
9 12 61 62 64
9 13 46 48 49
9 14 42 42 45
9 15 43 42 48
9 16 40 39 44
9 17 35 35 37
9 18 38 39 38
9 19 52 53 50
9 20 66 66 68
9 21 66 65 69
9 22 56 53 55
9 23 52 52 50
9 24 68 69 76
9 25 65 65 79
9 26 56 54 70
9 27 52 49 62
9 28 48 45 54
9 29 52 49 56
9 30 55 53 59
9 31 55 54 60

10 0 132 134 126
10 1 129 131 123
10 2 132 134 129
10 3 139 140 143
10 4 125 126 133
10 5 117 119 122
10 6 122 122 123
10 7 105 103 100
10 8 104 103 99
10 9 107 108 103
10 10 114 115 111
10 11 117 117 108
10 12 121 119 110
10 13 118 114 112
10 14 114 109 110
10 15 114 110 108
10 16 115 111 110
10 17 111 108 106
10 18 114 111 108
10 19 114 112 108
10 20 116 113 110
10 21 122 119 118
10 22 126 123 120
10 23 111 106 100
10 24 132 127 135
10 25 159 156 177
10 26 156 155 170
10 27 144 144 150
10 28 138 138 140
10 29 144 144 145
10 30 147 147 145
10 31 144 146 141

11 0 106 106 101
11 1 110 110 108
11 2 110 110 108
11 3 114 113 111
11 4 110 108 108
11 5 98 98 93
11 6 98 97 93
11 7 89 84 88
11 8 87 80 89
11 9 81 77 82
11 10 83 80 85
11 11 86 82 85
11 12 92 86 90
11 13 93 85 89
11 14 94 85 90
11 15 94 85 90
11 16 95 88 91
11 17 99 93 96
11 18 95 88 95
11 19 85 79 88
11 20 82 78 84
11 21 80 77 77
11 22 86 81 81
11 23 92 84 89
11 24 102 96 100
11 25 123 121 125
11 26 121 121 118
11 27 113 113 109
11 28 115 114 114
11 29 118 117 118
11 30 116 114 114
11 31 114 113 113

12 0 22 21 27
12 1 24 22 30
12 2 21 21 26
12 3 18 20 20
12 4 17 20 13
12 5 36 39 38
12 6 43 45 49
12 7 42 44 47
12 8 37 39 41
12 9 40 42 43
12 10 42 43 42
12 11 40 44 42
12 12 35 38 35
12 13 22 25 21
12 14 23 25 27
12 15 24 25 29
12 16 27 27 31
12 17 28 28 33
12 18 25 24 28
12 19 24 24 25
12 20 26 27 26
12 21 26 28 23
12 22 28 33 28
12 23 22 26 24
12 24 15 18 13
12 25 10 13 0
12 26 10 13 4
12 27 10 11 9
12 28 7 7 8
12 29 9 9 12
12 30 11 11 14
12 31 11 10 14

13 0 228 230 206
13 1 229 231 206
13 2 232 232 211
13 3 227 226 206
13 4 219 217 198
13 5 213 212 192
13 6 220 218 200
13 7 209 203 187
13 8 204 197 183
13 9 186 178 166
13 10 174 164 158
13 11 182 168 168
13 12 190 177 174
13 13 207 198 191
13 14 210 206 188
13 15 212 207 191
13 16 212 206 192
13 17 210 204 187
13 18 213 208 191
13 19 210 204 190
13 20 194 188 177
13 21 196 188 188
13 22 194 185 185
13 23 199 192 181
13 24 205 199 180
13 25 216 213 196
13 26 225 221 215
13 27 220 216 207
13 28 221 219 203
13 29 230 229 212
13 30 233 232 214
13 31 233 233 212

14 0 183 184 171
14 1 184 186 169
14 2 186 186 172
14 3 182 180 171
14 4 178 175 171
14 5 168 167 160
14 6 171 169 163
14 7 164 160 151
14 8 157 153 144
14 9 142 139 130
14 10 137 133 126
14 11 148 143 136
14 12 149 144 130
14 13 164 161 152
14 14 165 164 152
14 15 164 165 149
14 16 165 164 150
14 17 167 165 155
14 18 167 164 154
14 19 163 160 151
14 20 155 151 143
14 21 152 149 143
14 22 161 160 153
14 23 158 156 146
14 24 157 155 144
14 25 166 164 158
14 26 177 177 173
14 27 173 173 164
14 28 166 168 154
14 29 174 176 163
14 30 177 179 166
14 31 178 179 167

15 0 103 104 100
15 1 100 100 99
15 2 98 98 95
15 3 94 96 91
15 4 93 98 88
15 5 104 108 100
15 6 106 111 105
15 7 116 122 115
15 8 115 120 111
15 9 110 113 105
15 10 110 110 107
15 11 116 115 118
15 12 115 115 117
15 13 116 120 116
15 14 115 120 110
15 15 112 118 108
15 16 112 117 105
15 17 113 119 108
15 18 117 122 114
15 19 116 120 114
15 20 109 112 105
15 21 112 115 111
15 22 111 115 111
15 23 103 106 93
15 24 85 87 70
15 25 83 82 78
15 26 94 92 98
15 27 89 89 88
15 28 93 93 91
15 29 95 95 91
15 30 92 92 88
15 31 93 92 90

16 0 52 53 62
16 1 55 56 62
16 2 56 56 63
16 3 69 65 82
16 4 75 69 94
16 5 52 48 64
16 6 41 38 50
16 7 47 46 55
16 8 44 47 52
16 9 52 56 61
16 10 69 73 76
16 11 69 77 71
16 12 76 83 76
16 13 82 86 90
16 14 80 82 94
16 15 80 82 93
16 16 82 84 96
16 17 77 78 91
16 18 76 77 88
16 19 83 84 94
16 20 87 87 96
16 21 83 84 88
16 22 87 91 93
16 23 91 95 105
16 24 79 82 92
16 25 65 66 74
16 26 70 70 77
16 27 74 75 84
16 28 69 70 81
16 29 66 66 77
16 30 64 65 74
16 31 64 65 72

17 0 156 157 141
17 1 153 154 139
17 2 153 152 139
17 3 152 153 140
17 4 160 161 144
17 5 165 164 151
17 6 165 165 154
17 7 173 177 161
17 8 173 178 160
17 9 164 167 148
17 10 171 172 159
17 11 174 174 166
17 12 170 171 162
17 13 178 182 171
17 14 180 186 164
17 15 177 184 161
17 16 176 182 160
17 17 173 180 153
17 18 176 183 156
17 19 179 184 163
17 20 161 165 143
17 21 163 167 151
17 22 177 182 173
17 23 160 162 145
17 24 133 135 105
17 25 131 131 101
17 26 146 147 122
17 27 150 152 131
17 28 151 152 137
17 29 152 154 139
17 30 152 154 136
17 31 151 152 134

18 0 118 118 114
18 1 123 124 116
18 2 123 122 117
18 3 122 118 117
18 4 133 126 131
18 5 113 108 108
18 6 100 96 93
18 7 102 97 97
18 8 107 104 105
18 9 116 115 114
18 10 125 127 123
18 11 134 137 134
18 12 138 140 141
18 13 121 122 118
18 14 123 121 117
18 15 125 122 123
18 16 124 121 124
18 17 120 117 119
18 18 120 117 117
18 19 121 119 117
18 20 129 128 124
18 21 130 129 124
18 22 127 126 123
18 23 123 123 121
18 24 140 141 143
18 25 142 145 141
18 26 129 133 118
18 27 135 137 130
18 28 135 136 135
18 29 129 129 125
18 30 131 132 126
18 31 132 133 127

19 0 66 66 61
19 1 61 60 60
19 2 62 62 60
19 3 57 61 52
19 4 64 72 52
19 5 89 94 84
19 6 88 94 87
19 7 106 117 105
19 8 110 121 104
19 9 111 119 104
19 10 107 113 99
19 11 105 111 105
19 12 98 105 99
19 13 91 100 87
19 14 90 100 84
19 15 88 100 83
19 16 89 100 84
19 17 91 103 88
19 18 93 105 90
19 19 90 101 84
19 20 93 103 91
19 21 99 108 103
19 22 88 98 88
19 23 73 83 70
19 24 57 65 50
19 25 42 45 25
19 26 40 42 25
19 27 54 56 44
19 28 66 68 60
19 29 58 61 53
19 30 52 54 48
19 31 54 53 48

20 0 101 102 96
20 1 98 99 95
20 2 100 103 99
20 3 101 108 98
20 4 91 102 78
20 5 115 123 108
20 6 126 131 125
20 7 120 123 118
20 8 117 121 112
20 9 117 119 113
20 10 107 106 103
20 11 109 105 107
20 12 115 112 118
20 13 109 110 109
20 14 106 107 104
20 15 106 107 106
20 16 106 106 104
20 17 105 105 101
20 18 109 111 105
20 19 116 117 111
20 20 116 117 115
20 21 118 117 123
20 22 107 105 110
20 23 99 98 93
20 24 102 102 93
20 25 101 102 94
20 26 99 97 103
20 27 96 92 104
20 28 94 91 97
20 29 100 97 102
20 30 106 104 106
20 31 107 106 108

21 0 0 0 15
21 1 2 2 21
21 2 3 3 19
21 3 12 10 27
21 4 15 10 28
21 5 5 2 15
21 6 1 0 10
21 7 5 6 19
21 8 0 2 17
21 9 11 14 28
21 10 20 26 34
21 11 15 24 26
21 12 23 30 38
21 13 19 22 33
21 14 22 22 42
21 15 24 24 44
21 16 29 31 49
21 17 31 31 52
21 18 27 26 50
21 19 21 21 42
21 20 31 31 49
21 21 36 38 47
21 22 32 35 43
21 23 38 40 63
21 24 36 38 62
21 25 30 32 42
21 26 22 24 28
21 27 23 24 33
21 28 25 25 40
21 29 22 21 38
21 30 16 15 33
21 31 14 14 30

22 0 157 158 149
22 1 157 159 145
22 2 161 163 153
22 3 160 159 155
22 4 143 140 143
22 5 139 137 141
22 6 149 145 146
22 7 121 115 111
22 8 112 104 106
22 9 105 101 99
22 10 115 112 110
22 11 112 109 98
22 12 115 110 96
22 13 125 118 113
22 14 126 118 119
22 15 126 117 116
22 16 129 120 123
22 17 130 121 122
22 18 127 119 119
22 19 122 115 117
22 20 107 101 96
22 21 104 100 89
22 22 128 124 119
22 23 125 116 118
22 24 135 128 133
22 25 166 165 173
22 26 177 180 181
22 27 162 165 162
22 28 152 155 150
22 29 160 163 159
22 30 166 169 162
22 31 166 168 158

23 0 101 102 101
23 1 98 99 98
23 2 101 101 102
23 3 104 104 106
23 4 97 98 97
23 5 101 99 99
23 6 105 105 107
23 7 104 107 102
23 8 107 111 105
23 9 104 105 102
23 10 99 98 96
23 11 92 91 86
23 12 89 89 82
23 13 108 109 110
23 14 108 112 112
23 15 108 114 110
23 16 106 111 106
23 17 103 106 102
23 18 106 110 104
23 19 114 117 113
23 20 111 111 110
23 21 110 109 112
23 22 112 113 114
23 23 113 115 115
23 24 97 97 94
23 25 87 84 81
23 26 98 94 101
23 27 97 94 99
23 28 95 93 93
23 29 99 98 99
23 30 97 97 97
23 31 97 96 96

24 0 123 125 114
24 1 124 125 117
24 2 127 130 122
24 3 128 132 120
24 4 126 131 113
24 5 134 139 126
24 6 136 140 127
24 7 128 129 123
24 8 120 118 116
24 9 103 102 96
24 10 93 92 87
24 11 97 95 93
24 12 105 100 98
24 13 106 102 96
24 14 110 106 103
24 15 111 107 104
24 16 114 110 109
24 17 120 117 117
24 18 119 116 118
24 19 103 101 102
24 20 99 97 101
24 21 104 103 106
24 22 103 101 99
24 23 95 89 93
24 24 108 103 108
24 25 132 131 129
24 26 129 131 123
24 27 131 132 129
24 28 133 133 131
24 29 129 130 127
24 30 130 131 127
24 31 133 132 128

25 0 91 91 93
25 1 94 94 93
25 2 94 94 94
25 3 102 99 105
25 4 100 95 108
25 5 80 77 82
25 6 79 74 80
25 7 68 61 68
25 8 69 63 71
25 9 78 75 82
25 10 92 89 99
25 11 96 94 101
25 12 98 95 103
25 13 88 85 92
25 14 89 84 94
25 15 91 84 98
25 16 85 78 89
25 17 81 74 82
25 18 83 76 84
25 19 96 89 99
25 20 99 93 98
25 21 93 88 88
25 22 95 88 90
25 23 100 94 94
25 24 116 112 119
25 25 122 120 133
25 26 114 112 126
25 27 100 96 107
25 28 97 94 101
25 29 106 102 108
25 30 109 106 110
25 31 107 106 110

26 0 128 127 119
26 1 137 136 124
26 2 135 132 123
26 3 129 121 118
26 4 133 119 131
26 5 101 92 96
26 6 97 90 88
26 7 102 93 93
26 8 101 94 93
26 9 108 103 102
26 10 111 109 104
26 11 122 121 116
26 12 124 123 117
26 13 119 117 108
26 14 122 118 108
26 15 124 119 113
26 16 124 119 118
26 17 121 114 116
26 18 115 108 108
26 19 113 106 101
26 20 116 111 104
26 21 114 109 100
26 22 117 114 106
26 23 130 131 126
26 24 140 143 139
26 25 130 134 126
26 26 123 126 111
26 27 125 127 111
26 28 125 127 112
26 29 127 128 115
26 30 128 129 116
26 31 126 128 114

27 0 80 80 80
27 1 79 79 80
27 2 80 78 79
27 3 70 70 65
27 4 81 84 71
27 5 99 100 93
27 6 96 96 92
27 7 100 101 98
27 8 95 98 93
27 9 107 109 104
27 10 111 114 106
27 11 118 122 119
27 12 120 124 129
27 13 99 104 100
27 14 91 96 88
27 15 91 95 88
27 16 94 98 89
27 17 99 104 95
27 18 99 104 97
27 19 95 100 91
27 20 104 110 103
27 21 112 118 116
27 22 97 102 101
27 23 82 87 74
27 24 86 92 75
27 25 87 93 73
27 26 73 79 56
27 27 83 85 76
27 28 82 83 79
27 29 81 81 78
27 30 85 85 82
27 31 83 84 80

28 0 168 169 154
28 1 168 170 153
28 2 168 169 154
28 3 167 167 152
28 4 172 171 156
28 5 169 167 155
28 6 171 170 161
28 7 181 184 169
28 8 181 185 167
28 9 174 175 162
28 10 168 167 158
28 11 173 170 168
28 12 177 176 173
28 13 195 197 188
28 14 198 204 185
28 15 197 204 185
28 16 192 197 181
28 17 187 190 174
28 18 190 193 175
28 19 199 201 185
28 20 189 188 176
28 21 183 181 177
28 22 186 186 183
28 23 195 199 187
28 24 174 178 156
28 25 144 145 123
28 26 158 155 148
28 27 159 157 147
28 28 160 160 144
28 29 167 168 153
28 30 169 170 156
28 31 170 170 157

29 0 170 170 154
29 1 169 170 154
29 2 168 169 153
29 3 165 166 150
29 4 163 166 149
29 5 165 169 151
29 6 171 174 159
29 7 171 171 157
29 8 163 161 145
29 9 149 146 133
29 10 132 126 118
29 11 142 133 131
29 12 139 132 124
29 13 147 145 131
29 14 150 151 131
29 15 151 153 134
29 16 155 155 139
29 17 157 157 141
29 18 158 158 142
29 19 148 148 131
29 20 141 140 129
29 21 144 142 140
29 22 138 136 130
29 23 138 137 122
29 24 136 135 116
29 25 135 134 117
29 26 145 143 136
29 27 147 145 136
29 28 146 146 130
29 29 151 151 135
29 30 152 153 137
29 31 156 155 142

30 0 96 97 96
30 1 95 96 94
30 2 102 104 104
30 3 105 107 108
30 4 86 89 89
30 5 90 91 93
30 6 97 98 101
30 7 80 79 80
30 8 82 80 81
30 9 91 90 94
30 10 85 85 86
30 11 78 78 74
30 12 83 81 79
30 13 85 82 84
30 14 84 80 89
30 15 86 82 89
30 16 86 81 89
30 17 86 82 92
30 18 86 83 89
30 19 90 87 92
30 20 95 93 100
30 21 94 91 99
30 22 85 81 85
30 23 92 88 96
30 24 114 112 130
30 25 122 121 142
30 26 112 110 131
30 27 104 102 116
30 28 104 103 110
30 29 109 108 115
30 30 111 110 118
30 31 112 111 116

31 0 98 99 99
31 1 100 101 97
31 2 98 100 97
31 3 104 104 101
31 4 114 113 109
31 5 111 110 109
31 6 104 103 99
31 7 104 102 102
31 8 97 95 98
31 9 83 84 82
31 10 84 85 83
31 11 82 85 79
31 12 92 93 89
31 13 101 100 101
31 14 104 102 104
31 15 104 103 103
31 16 106 105 108
31 17 107 104 108
31 18 105 102 105
31 19 104 101 106
31 20 101 98 101
31 21 96 95 94
31 22 103 104 106
31 23 109 108 119
31 24 105 105 109
31 25 100 102 90
31 26 102 105 89
31 27 111 113 108
31 28 107 109 108
31 29 102 104 103
31 30 104 106 105
31 31 105 106 106



==> Cifra_figuretem/0.039/rp8.txt <==
0 0 67 67 67
0 1 64 65 65
0 2 63 63 63
0 3 63 65 63
0 4 68 70 68
0 5 74 77 75
0 6 82 85 84
0 7 84 86 86
0 8 92 92 92
0 9 95 93 94
0 10 95 94 94
0 11 91 90 90
0 12 78 75 76
0 13 72 70 70
0 14 80 78 76
0 15 89 87 85
0 16 86 84 81
0 17 82 80 80
0 18 76 75 74
0 19 72 71 70
0 20 71 70 69
0 21 74 74 75
0 22 78 78 79
0 23 83 83 84
0 24 87 88 88
0 25 90 91 89
0 26 91 91 90
0 27 91 91 90
0 28 89 89 88
0 29 90 89 88
0 30 90 89 89
0 31 89 89 88

1 0 132 135 134
1 1 133 136 135
1 2 131 133 132
1 3 129 132 129
1 4 128 131 128
1 5 132 134 131
1 6 133 135 134
1 7 131 131 132
1 8 128 130 130
1 9 128 130 130
1 10 131 131 132
1 11 130 130 131
1 12 117 120 120
1 13 128 129 129
1 14 127 129 125
1 15 116 118 115
1 16 118 120 116
1 17 124 125 122
1 18 126 127 125
1 19 129 130 130
1 20 132 134 135
1 21 138 141 141
1 22 139 142 143
1 23 131 134 135
1 24 120 123 124
1 25 119 122 122
1 26 116 119 119
1 27 113 117 116
1 28 113 116 115
1 29 115 119 118
1 30 115 119 118
1 31 116 120 119

2 0 94 91 91
2 1 92 89 89
2 2 90 87 87
2 3 90 87 87
2 4 86 83 83
2 5 85 82 82
2 6 84 82 81
2 7 67 65 64
2 8 57 55 54
2 9 56 55 54
2 10 59 59 57
2 11 62 60 58
2 12 70 66 65
2 13 77 73 72
2 14 74 71 70
2 15 70 69 68
2 16 67 65 65
2 17 65 64 63
2 18 73 71 71
2 19 81 79 79
2 20 87 84 85
2 21 90 87 88
2 22 91 88 88
2 23 88 85 86
2 24 80 77 77
2 25 79 76 75
2 26 79 76 76
2 27 80 77 77
2 28 79 77 76
2 29 77 75 74
2 30 78 76 75
2 31 78 76 75

3 0 37 34 34
3 1 40 37 37
3 2 44 40 41
3 3 46 43 44
3 4 46 43 43
3 5 35 32 33
3 6 28 26 28
3 7 29 28 30
3 8 40 38 40
3 9 45 42 45
3 10 46 45 48
3 11 55 54 56
3 12 65 62 64
3 13 53 52 55
3 14 49 49 55
3 15 52 51 57
3 16 51 49 55
3 17 47 45 50
3 18 51 49 53
3 19 56 54 57
3 20 56 53 55
3 21 53 48 50
3 22 51 46 47
3 23 54 49 50
3 24 55 50 51
3 25 54 49 49
3 26 58 52 53
3 27 61 55 55
3 28 62 56 56
3 29 57 51 52
3 30 56 50 51
3 31 58 53 53

4 0 177 176 172
4 1 182 181 177
4 2 185 185 181
4 3 177 178 176
4 4 173 172 171
4 5 178 176 176
4 6 183 180 179
4 7 182 179 178
4 8 176 174 172
4 9 183 181 179
4 10 187 183 182
4 11 181 176 175
4 12 170 168 167
4 13 187 181 180
4 14 196 190 186
4 15 196 191 187
4 16 200 196 193
4 17 200 196 192
4 18 199 195 191
4 19 200 197 194
4 20 204 201 198
4 21 205 203 201
4 22 202 200 198
4 23 172 173 171
4 24 148 151 150
4 25 142 146 146
4 26 139 145 144
4 27 137 144 144
4 28 140 146 146
4 29 141 147 147
4 30 138 145 145
4 31 136 142 142

5 0 210 222 222
5 1 207 219 219
5 2 206 219 218
5 3 205 219 218
5 4 208 221 221
5 5 216 229 229
5 6 219 231 231
5 7 219 231 230
5 8 216 227 227
5 9 223 234 234
5 10 222 230 230
5 11 211 216 218
5 12 199 206 209
5 13 216 220 222
5 14 240 244 240
5 15 247 253 249
5 16 241 247 244
5 17 231 239 237
5 18 231 240 239
5 19 236 244 244
5 20 242 250 250
5 21 246 254 254
5 22 241 252 251
5 23 221 234 233
5 24 206 220 220
5 25 200 215 216
5 26 199 215 215
5 27 194 211 211
5 28 193 210 210
5 29 192 209 209
5 30 191 208 208
5 31 191 208 207

6 0 41 34 31
6 1 46 39 36
6 2 50 42 40
6 3 50 43 42
6 4 44 36 36
6 5 34 27 26
6 6 30 23 23
6 7 29 21 22
6 8 38 30 31
6 9 47 37 39
6 10 46 39 40
6 11 45 42 41
6 12 52 47 45
6 13 53 47 48
6 14 37 31 35
6 15 15 8 12
6 16 10 4 7
6 17 10 1 3
6 18 26 17 18
6 19 54 45 46
6 20 58 49 50
6 21 54 45 46
6 22 55 46 47
6 23 60 50 52
6 24 50 42 42
6 25 45 38 37
6 26 44 35 35
6 27 45 37 37
6 28 45 36 36
6 29 42 33 33
6 30 42 33 33
6 31 46 37 38

7 0 157 163 161
7 1 159 165 163
7 2 159 165 163
7 3 163 168 167
7 4 164 168 167
7 5 154 158 158
7 6 144 148 146
7 7 144 149 147
7 8 149 155 153
7 9 149 154 153
7 10 153 156 154
7 11 151 156 153
7 12 144 152 148
7 13 146 152 148
7 14 135 140 136
7 15 128 133 130
7 16 139 145 140
7 17 147 153 150
7 18 153 160 157
7 19 160 167 164
7 20 161 167 165
7 21 164 170 168
7 22 162 167 166
7 23 159 164 163
7 24 151 157 156
7 25 145 153 153
7 26 144 152 152
7 27 141 150 150
7 28 140 148 148
7 29 139 146 146
7 30 135 143 142
7 31 133 141 140

8 0 19 19 20
8 1 17 17 19
8 2 23 22 24
8 3 30 28 31
8 4 33 32 34
8 5 21 20 22
8 6 10 10 12
8 7 6 7 9
8 8 13 14 16
8 9 13 15 16
8 10 16 19 21
8 11 23 27 28
8 12 40 41 43
8 13 31 34 38
8 14 19 22 29
8 15 14 17 24
8 16 20 23 29
8 17 29 32 38
8 18 38 40 45
8 19 42 43 48
8 20 43 42 47
8 21 40 38 41
8 22 41 38 40
8 23 48 44 45
8 24 52 48 47
8 25 54 49 49
8 26 56 50 50
8 27 57 51 51
8 28 57 52 52
8 29 53 47 47
8 30 52 46 46
8 31 53 47 47

9 0 67 64 65
9 1 69 66 66
9 2 72 69 71
9 3 78 73 78
9 4 76 71 76
9 5 64 60 65
9 6 52 49 53
9 7 49 48 50
9 8 52 50 53
9 9 45 44 45
9 10 41 42 41
9 11 51 50 48
9 12 62 58 56
9 13 51 50 48
9 14 54 53 55
9 15 66 65 67
9 16 71 70 73
9 17 68 68 69
9 18 63 63 64
9 19 54 54 55
9 20 52 51 52
9 21 50 48 49
9 22 49 47 47
9 23 57 53 54
9 24 65 61 61
9 25 63 59 59
9 26 62 58 58
9 27 67 62 62
9 28 70 65 65
9 29 69 63 64
9 30 70 63 64
9 31 71 64 66

10 0 86 96 98
10 1 90 99 101
10 2 92 101 103
10 3 95 104 107
10 4 101 111 114
10 5 99 109 111
10 6 94 105 107
10 7 108 118 120
10 8 120 129 132
10 9 119 127 130
10 10 119 127 129
10 11 120 128 129
10 12 116 122 124
10 13 119 125 125
10 14 120 124 123
10 15 113 118 118
10 16 116 123 122
10 17 117 124 123
10 18 117 124 123
10 19 120 126 126
10 20 118 125 126
10 21 118 126 128
10 22 116 124 127
10 23 122 129 132
10 24 130 137 138
10 25 132 139 139
10 26 131 137 137
10 27 131 137 138
10 28 132 138 138
10 29 128 134 134
10 30 127 132 133
10 31 128 134 133

11 0 91 93 94
11 1 88 91 91
11 2 83 86 86
11 3 81 84 82
11 4 83 87 85
11 5 91 95 93
11 6 97 102 100
11 7 99 103 102
11 8 101 103 102
11 9 107 108 108
11 10 104 106 108
11 11 98 101 103
11 12 95 95 99
11 13 103 104 105
11 14 106 107 107
11 15 98 99 99
11 16 88 90 90
11 17 85 86 89
11 18 85 85 88
11 19 87 88 90
11 20 90 91 93
11 21 90 92 93
11 22 93 95 97
11 23 97 100 101
11 24 98 100 100
11 25 99 101 99
11 26 97 98 97
11 27 95 96 95
11 28 95 97 96
11 29 97 98 98
11 30 99 100 100
11 31 102 103 103

12 0 18 12 12
12 1 19 13 13
12 2 17 10 10
12 3 20 13 13
12 4 18 11 11
12 5 14 9 8
12 6 14 9 9
12 7 16 10 11
12 8 19 13 13
12 9 16 9 10
12 10 16 10 11
12 11 17 13 13
12 12 20 13 14
12 13 17 13 14
12 14 11 7 11
12 15 7 3 6
12 16 8 4 7
12 17 7 2 7
12 18 8 2 7
12 19 11 5 8
12 20 8 2 4
12 21 6 0 0
12 22 6 0 0
12 23 18 11 11
12 24 29 21 21
12 25 34 25 25
12 26 34 25 25
12 27 34 24 24
12 28 35 24 24
12 29 36 25 25
12 30 35 25 24
12 31 35 24 25

13 0 233 237 235
13 1 236 240 238
13 2 232 238 235
13 3 225 231 228
13 4 223 228 226
13 5 222 226 224
13 6 217 220 217
13 7 221 225 221
13 8 217 222 218
13 9 220 225 221
13 10 223 224 221
13 11 221 218 217
13 12 207 210 208
13 13 219 219 215
13 14 235 234 227
13 15 250 249 242
13 16 255 254 247
13 17 249 251 244
13 18 245 248 242
13 19 237 241 237
13 20 238 242 239
13 21 237 241 238
13 22 229 234 231
13 23 201 209 206
13 24 185 194 194
13 25 176 187 188
13 26 175 187 188
13 27 175 189 189
13 28 177 191 190
13 29 174 188 188
13 30 173 187 186
13 31 173 187 187

14 0 153 159 160
14 1 157 163 163
14 2 157 164 163
14 3 150 158 157
14 4 150 157 157
14 5 160 166 165
14 6 167 171 172
14 7 173 177 179
14 8 165 170 171
14 9 161 167 167
14 10 164 166 166
14 11 158 159 160
14 12 144 148 150
14 13 164 166 166
14 14 170 171 167
14 15 161 163 160
14 16 163 165 162
14 17 157 161 157
14 18 162 165 163
14 19 173 176 176
14 20 172 175 175
14 21 170 174 174
14 22 165 170 169
14 23 154 161 159
14 24 152 159 159
14 25 154 161 162
14 26 153 161 162
14 27 151 159 160
14 28 151 160 161
14 29 149 158 159
14 30 146 156 157
14 31 146 156 156

15 0 127 123 123
15 1 126 122 123
15 2 123 119 119
15 3 118 115 114
15 4 117 114 112
15 5 122 118 117
15 6 129 124 123
15 7 127 122 122
15 8 120 116 116
15 9 124 120 119
15 10 129 122 122
15 11 122 117 116
15 12 113 113 111
15 13 125 123 120
15 14 123 120 115
15 15 113 110 105
15 16 111 108 103
15 17 116 112 106
15 18 115 111 105
15 19 109 107 101
15 20 109 108 103
15 21 115 113 110
15 22 114 113 110
15 23 105 103 102
15 24 98 97 96
15 25 97 96 95
15 26 98 98 97
15 27 98 99 98
15 28 98 98 97
15 29 96 96 95
15 30 95 95 95
15 31 92 93 92

16 0 62 65 67
16 1 56 59 62
16 2 53 56 58
16 3 51 54 54
16 4 55 58 57
16 5 56 59 59
16 6 56 59 60
16 7 53 56 57
16 8 51 54 55
16 9 48 52 54
16 10 52 55 57
16 11 54 56 58
16 12 57 60 63
16 13 56 60 63
16 14 57 61 64
16 15 60 64 67
16 16 59 63 66
16 17 61 65 68
16 18 69 71 76
16 19 72 74 79
16 20 72 72 77
16 21 76 77 81
16 22 79 80 83
16 23 81 81 84
16 24 82 82 83
16 25 83 81 81
16 26 84 82 82
16 27 84 82 82
16 28 83 82 82
16 29 79 78 78
16 30 78 77 77
16 31 80 79 79

17 0 153 155 154
17 1 153 156 154
17 2 148 151 149
17 3 144 148 144
17 4 147 150 147
17 5 156 158 155
17 6 162 162 160
17 7 168 168 167
17 8 158 159 158
17 9 149 150 148
17 10 152 147 144
17 11 139 136 133
17 12 115 118 115
17 13 132 133 127
17 14 146 145 134
17 15 147 145 133
17 16 154 151 139
17 17 157 155 143
17 18 147 147 137
17 19 137 138 130
17 20 133 135 129
17 21 131 135 130
17 22 129 133 129
17 23 124 129 126
17 24 132 137 135
17 25 134 140 139
17 26 131 138 136
17 27 127 134 133
17 28 126 134 132
17 29 130 137 136
17 30 127 134 133
17 31 125 132 130

18 0 98 103 104
18 1 100 105 105
18 2 103 107 107
18 3 110 114 114
18 4 108 114 114
18 5 107 114 113
18 6 105 113 112
18 7 101 109 109
18 8 107 112 113
18 9 103 109 109
18 10 97 107 105
18 11 110 119 117
18 12 116 119 117
18 13 84 91 88
18 14 81 87 86
18 15 99 104 104
18 16 98 104 103
18 17 96 101 102
18 18 89 95 96
18 19 80 87 87
18 20 78 85 84
18 21 77 85 83
18 22 83 90 90
18 23 97 103 103
18 24 110 115 116
18 25 115 120 121
18 26 117 121 121
18 27 118 121 122
18 28 115 119 119
18 29 116 120 120
18 30 117 122 122
18 31 120 124 125

19 0 79 73 69
19 1 79 73 69
19 2 82 76 73
19 3 85 79 78
19 4 84 77 77
19 5 77 69 69
19 6 70 62 61
19 7 73 65 64
19 8 77 70 69
19 9 77 70 69
19 10 79 71 70
19 11 74 71 68
19 12 76 77 72
19 13 74 72 70
19 14 60 57 57
19 15 52 47 47
19 16 61 56 55
19 17 74 69 66
19 18 77 73 69
19 19 81 77 72
19 20 84 80 76
19 21 86 80 78
19 22 84 78 75
19 23 81 74 71
19 24 74 68 67
19 25 71 66 65
19 26 71 67 66
19 27 70 66 66
19 28 71 66 65
19 29 70 65 64
19 30 66 61 60
19 31 62 57 56

20 0 139 135 134
20 1 140 137 136
20 2 135 133 132
20 3 134 131 131
20 4 133 129 129
20 5 123 119 119
20 6 109 106 105
20 7 111 109 107
20 8 114 113 111
20 9 117 115 113
20 10 118 114 112
20 11 125 119 117
20 12 129 125 122
20 13 125 122 119
20 14 139 136 135
20 15 161 157 156
20 16 165 161 160
20 17 155 153 151
20 18 145 144 143
20 19 129 128 127
20 20 126 125 125
20 21 133 130 129
20 22 127 125 124
20 23 114 112 111
20 24 107 106 105
20 25 99 99 98
20 26 97 97 97
20 27 98 99 98
20 28 101 101 100
20 29 98 98 97
20 30 95 95 94
20 31 94 94 94

21 0 18 17 18
21 1 11 11 12
21 2 10 9 9
21 3 16 14 13
21 4 17 17 16
21 5 10 11 9
21 6 4 5 3
21 7 5 5 3
21 8 16 16 14
21 9 23 21 21
21 10 28 27 31
21 11 27 31 33
21 12 36 37 39
21 13 38 40 44
21 14 20 22 30
21 15 0 2 10
21 16 0 2 10
21 17 10 10 18
21 18 22 20 28
21 19 32 30 36
21 20 31 29 35
21 21 30 28 32
21 22 36 33 38
21 23 49 44 49
21 24 47 42 44
21 25 50 43 44
21 26 45 37 38
21 27 43 35 35
21 28 44 37 37
21 29 45 38 38
21 30 48 41 42
21 31 51 44 44

22 0 87 100 102
22 1 86 99 101
22 2 85 98 100
22 3 85 99 100
22 4 96 110 111
22 5 108 122 123
22 6 120 134 136
22 7 132 145 147
22 8 138 150 152
22 9 140 150 152
22 10 141 149 151
22 11 130 138 141
22 12 113 117 124
22 13 126 131 134
22 14 140 145 144
22 15 141 146 146
22 16 135 141 141
22 17 123 131 133
22 18 121 129 131
22 19 127 134 136
22 20 124 131 134
22 21 123 131 135
22 22 122 133 135
22 23 133 143 145
22 24 142 153 154
22 25 147 157 157
22 26 148 156 158
22 27 144 153 154
22 28 144 152 153
22 29 146 154 155
22 30 146 154 155
22 31 144 152 153

23 0 124 122 121
23 1 126 125 124
23 2 123 122 121
23 3 116 115 114
23 4 117 115 114
23 5 113 110 109
23 6 107 102 102
23 7 120 115 115
23 8 110 108 108
23 9 103 102 101
23 10 109 103 102
23 11 105 97 98
23 12 97 97 97
23 13 120 117 118
23 14 130 126 126
23 15 127 123 123
23 16 137 133 132
23 17 138 135 132
23 18 137 135 133
23 19 134 130 131
23 20 129 126 127
23 21 124 121 122
23 22 117 114 114
23 23 103 102 101
23 24 102 100 100
23 25 100 97 99
23 26 95 94 95
23 27 94 94 95
23 28 99 100 100
23 29 98 98 99
23 30 94 95 96
23 31 97 97 98

24 0 109 111 109
24 1 110 113 110
24 2 107 110 109
24 3 108 112 112
24 4 110 113 114
24 5 107 111 112
24 6 105 108 108
24 7 114 117 116
24 8 124 126 125
24 9 135 135 135
24 10 134 132 133
24 11 127 127 128
24 12 125 126 127
24 13 128 128 129
24 14 132 131 133
24 15 133 132 134
24 16 132 132 134
24 17 126 127 129
24 18 129 130 132
24 19 139 140 140
24 20 139 139 139
24 21 139 138 139
24 22 135 134 135
24 23 128 129 129
24 24 122 124 124
24 25 116 119 119
24 26 114 117 117
24 27 114 117 118
24 28 117 119 119
24 29 113 116 115
24 30 112 114 114
24 31 112 114 115

25 0 103 103 107
25 1 101 102 105
25 2 96 97 99
25 3 95 95 96
25 4 93 94 94
25 5 96 98 97
25 6 99 102 101
25 7 97 100 100
25 8 97 99 99
25 9 96 99 99
25 10 95 100 100
25 11 104 106 107
25 12 109 108 109
25 13 105 107 107
25 14 112 115 115
25 15 117 121 122
25 16 114 119 120
25 17 112 115 118
25 18 95 99 101
25 19 68 73 74
25 20 65 70 69
25 21 66 71 71
25 22 69 73 74
25 23 77 80 82
25 24 90 92 92
25 25 93 95 94
25 26 95 96 96
25 27 98 99 98
25 28 100 101 101
25 29 103 103 103
25 30 103 104 104
25 31 102 103 103

26 0 85 89 90
26 1 84 89 90
26 2 89 93 94
26 3 92 96 95
26 4 90 94 93
26 5 95 100 98
26 6 101 107 106
26 7 91 96 96
26 8 88 93 93
26 9 86 92 92
26 10 86 96 96
26 11 96 106 104
26 12 104 108 107
26 13 94 99 98
26 14 76 82 81
26 15 66 72 72
26 16 61 68 69
26 17 66 71 73
26 18 71 76 78
26 19 77 82 84
26 20 79 84 85
26 21 78 84 83
26 22 87 92 91
26 23 98 102 102
26 24 102 105 106
26 25 109 113 114
26 26 112 115 116
26 27 112 114 115
26 28 108 111 112
26 29 109 112 113
26 30 112 116 116
26 31 112 115 116

27 0 90 89 88
27 1 97 96 94
27 2 101 100 98
27 3 104 103 101
27 4 98 97 95
27 5 90 91 88
27 6 84 86 83
27 7 79 80 79
27 8 88 88 87
27 9 93 92 92
27 10 88 91 92
27 11 98 102 101
27 12 106 107 104
27 13 86 89 86
27 14 74 76 76
27 15 70 70 69
27 16 70 71 69
27 17 73 72 71
27 18 76 75 75
27 19 82 82 81
27 20 84 85 83
27 21 80 81 78
27 22 83 83 81
27 23 89 89 88
27 24 91 91 90
27 25 91 93 90
27 26 92 93 91
27 27 92 92 90
27 28 88 88 87
27 29 88 88 87
27 30 87 87 86
27 31 89 89 88

28 0 200 201 200
28 1 198 199 198
28 2 195 196 195
28 3 189 191 188
28 4 188 188 185
28 5 194 193 191
28 6 199 196 194
28 7 190 188 187
28 8 173 174 172
28 9 168 171 167
28 10 174 174 170
28 11 175 172 170
28 12 161 165 162
28 13 178 179 174
28 14 179 180 172
28 15 176 177 170
28 16 185 186 178
28 17 191 193 186
28 18 188 190 185
28 19 176 178 175
28 20 175 178 175
28 21 179 184 178
28 22 180 183 179
28 23 159 164 159
28 24 147 152 150
28 25 147 153 154
28 26 145 153 153
28 27 144 153 153
28 28 143 152 152
28 29 144 153 153
28 30 143 152 152
28 31 141 150 150

29 0 167 166 163
29 1 168 167 164
29 2 168 167 165
29 3 163 163 161
29 4 157 155 154
29 5 158 156 154
29 6 157 154 153
29 7 148 145 144
29 8 140 138 137
29 9 142 141 140
29 10 148 144 142
29 11 146 142 140
29 12 140 140 137
29 13 150 146 144
29 14 150 146 143
29 15 148 145 142
29 16 152 149 146
29 17 152 150 146
29 18 163 161 157
29 19 177 175 173
29 20 182 180 179
29 21 188 185 183
29 22 184 182 180
29 23 160 159 157
29 24 136 137 137
29 25 130 132 134
29 26 130 134 134
29 27 129 134 135
29 28 129 134 134
29 29 125 130 130
29 30 123 127 127
29 31 122 127 127

30 0 96 99 98
30 1 97 100 100
30 2 99 102 102
30 3 101 103 105
30 4 103 106 107
30 5 95 98 99
30 6 85 89 90
30 7 88 92 93
30 8 99 103 103
30 9 104 109 109
30 10 107 112 114
30 11 114 118 120
30 12 122 124 126
30 13 118 119 124
30 14 117 119 125
30 15 123 126 133
30 16 126 131 138
30 17 125 130 136
30 18 125 130 135
30 19 124 128 132
30 20 127 129 133
30 21 131 131 136
30 22 130 130 134
30 23 124 125 127
30 24 113 114 115
30 25 106 108 109
30 26 106 108 108
30 27 107 109 109
30 28 110 112 112
30 29 109 110 111
30 30 107 109 109
30 31 106 108 108

31 0 87 90 90
31 1 85 88 89
31 2 87 90 91
31 3 90 94 94
31 4 93 96 97
31 5 94 98 99
31 6 95 99 98
31 7 101 105 103
31 8 104 108 107
31 9 102 104 104
31 10 98 100 99
31 11 95 96 97
31 12 92 93 95
31 13 88 89 90
31 14 95 96 97
31 15 107 107 109
31 16 110 110 111
31 17 105 106 108
31 18 107 108 111
31 19 112 112 115
31 20 109 109 112
31 21 108 109 109
31 22 105 107 106
31 23 104 106 106
31 24 108 110 109
31 25 111 112 113
31 26 109 111 111
31 27 105 106 106
31 28 103 104 105
31 29 104 106 106
31 30 105 107 107
31 31 104 106 106



==> Cifra_figuretem/0.039/rp9.txt <==
0 0 99 100 99
0 1 110 110 109
0 2 105 105 104
0 3 101 102 101
0 4 104 104 104
0 5 104 104 104
0 6 106 106 106
0 7 108 108 107
0 8 107 107 106
0 9 101 101 101
0 10 99 99 99
0 11 102 103 102
0 12 108 108 107
0 13 105 105 104
0 14 97 98 97
0 15 96 96 96
0 16 101 101 100
0 17 100 100 99
0 18 99 99 98
0 19 93 93 92
0 20 91 91 91
0 21 92 92 91
0 22 91 91 91
0 23 86 86 86
0 24 87 87 87
0 25 93 93 92
0 26 90 90 89
0 27 96 96 95
0 28 99 99 98
0 29 92 92 92
0 30 91 91 90
0 31 102 102 101

1 0 137 137 136
1 1 135 136 135
1 2 137 137 136
1 3 140 140 139
1 4 139 140 139
1 5 140 140 139
1 6 140 140 140
1 7 146 146 145
1 8 149 149 148
1 9 150 150 149
1 10 150 150 149
1 11 148 148 147
1 12 149 149 148
1 13 147 147 147
1 14 146 146 145
1 15 149 149 148
1 16 153 153 152
1 17 156 157 156
1 18 154 154 153
1 19 159 159 158
1 20 159 159 158
1 21 155 156 155
1 22 157 157 156
1 23 153 153 152
1 24 144 145 144
1 25 144 145 144
1 26 145 145 144
1 27 153 153 152
1 28 162 162 161
1 29 161 161 160
1 30 157 157 156
1 31 143 144 142

2 0 81 81 81
2 1 84 84 84
2 2 83 83 83
2 3 82 82 82
2 4 82 82 81
2 5 82 82 82
2 6 80 80 79
2 7 75 75 74
2 8 69 70 69
2 9 69 69 68
2 10 71 71 70
2 11 70 70 70
2 12 70 70 70
2 13 66 66 65
2 14 56 56 56
2 15 58 58 58
2 16 59 59 58
2 17 50 50 50
2 18 54 54 53
2 19 69 69 68
2 20 72 72 72
2 21 71 72 71
2 22 65 66 65
2 23 71 71 70
2 24 91 91 90
2 25 94 94 94
2 26 96 96 95
2 27 80 80 79
2 28 75 75 74
2 29 80 80 80
2 30 85 85 84
2 31 83 83 84

3 0 73 73 73
3 1 76 76 75
3 2 74 74 73
3 3 72 72 71
3 4 74 75 74
3 5 80 80 79
3 6 82 82 81
3 7 82 82 81
3 8 79 79 78
3 9 77 77 77
3 10 78 78 77
3 11 77 77 77
3 12 78 78 77
3 13 75 75 75
3 14 70 70 70
3 15 72 72 71
3 16 77 77 76
3 17 87 87 86
3 18 90 90 90
3 19 89 89 88
3 20 86 86 85
3 21 83 83 83
3 22 88 88 87
3 23 88 88 88
3 24 75 75 75
3 25 73 73 73
3 26 77 77 77
3 27 95 95 94
3 28 97 97 96
3 29 87 87 87
3 30 92 92 91
3 31 92 93 91

4 0 129 130 129
4 1 118 118 118
4 2 126 126 125
4 3 129 129 128
4 4 123 124 123
4 5 118 118 117
4 6 111 111 111
4 7 104 104 103
4 8 113 113 113
4 9 126 126 125
4 10 127 127 127
4 11 120 120 119
4 12 118 118 117
4 13 115 115 115
4 14 112 112 112
4 15 107 107 107
4 16 105 105 105
4 17 97 97 96
4 18 96 96 96
4 19 98 98 97
4 20 104 104 103
4 21 102 102 102
4 22 95 95 95
4 23 92 92 92
4 24 110 110 109
4 25 109 109 109
4 26 99 100 99
4 27 83 83 83
4 28 88 88 87
4 29 102 102 101
4 30 102 102 101
4 31 102 102 100

5 0 236 237 235
5 1 240 240 239
5 2 237 237 235
5 3 238 239 237
5 4 239 240 238
5 5 240 240 239
5 6 241 241 240
5 7 240 240 239
5 8 240 240 239
5 9 241 242 240
5 10 244 244 243
5 11 240 240 239
5 12 243 243 242
5 13 231 232 230
5 14 211 211 210
5 15 207 207 206
5 16 209 209 208
5 17 202 203 201
5 18 212 212 211
5 19 221 221 220
5 20 233 233 232
5 21 230 230 228
5 22 218 218 217
5 23 217 217 216
5 24 246 246 245
5 25 251 251 250
5 26 248 248 247
5 27 234 234 233
5 28 222 222 221
5 29 224 225 223
5 30 247 247 246
5 31 255 255 255

6 0 25 25 24
6 1 19 19 19
6 2 23 23 23
6 3 23 23 22
6 4 20 20 19
6 5 19 19 19
6 6 19 19 18
6 7 18 18 18
6 8 19 19 18
6 9 22 22 21
6 10 21 21 21
6 11 21 21 21
6 12 19 19 19
6 13 27 27 27
6 14 52 52 52
6 15 52 52 51
6 16 43 43 43
6 17 46 46 46
6 18 39 39 39
6 19 34 34 34
6 20 40 40 40
6 21 41 42 41
6 22 41 41 40
6 23 29 29 29
6 24 6 6 6
6 25 0 0 0
6 26 0 0 0
6 27 15 15 15
6 28 41 41 41
6 29 44 45 44
6 30 21 21 21
6 31 19 19 18

7 0 197 197 196
7 1 193 193 192
7 2 200 201 199
7 3 206 206 205
7 4 200 201 199
7 5 198 198 197
7 6 196 197 195
7 7 199 199 198
7 8 201 201 200
7 9 205 205 204
7 10 204 204 203
7 11 198 198 197
7 12 194 195 194
7 13 198 198 197
7 14 206 206 205
7 15 210 210 209
7 16 210 210 209
7 17 212 212 211
7 18 207 207 206
7 19 208 209 207
7 20 205 205 204
7 21 205 205 204
7 22 210 210 209
7 23 213 213 212
7 24 206 206 205
7 25 202 202 201
7 26 202 202 201
7 27 200 201 199
7 28 206 206 205
7 29 199 200 198
7 30 193 193 192
7 31 185 185 186

8 0 102 103 102
8 1 114 114 113
8 2 110 110 109
8 3 104 104 103
8 4 110 110 110
8 5 119 119 118
8 6 122 123 122
8 7 122 122 122
8 8 113 114 113
8 9 110 110 110
8 10 111 111 110
8 11 109 109 108
8 12 108 109 108
8 13 109 109 108
8 14 108 108 107
8 15 110 110 110
8 16 112 112 111
8 17 116 116 116
8 18 118 118 117
8 19 122 123 122
8 20 118 118 118
8 21 118 118 118
8 22 122 122 121
8 23 129 129 128
8 24 127 128 127
8 25 126 126 126
8 26 131 131 131
8 27 132 132 132
8 28 132 133 132
8 29 130 130 129
8 30 129 129 128
8 31 121 121 120

9 0 102 102 102
9 1 102 103 102
9 2 104 104 103
9 3 103 103 103
9 4 101 101 100
9 5 104 104 104
9 6 107 107 106
9 7 104 104 103
9 8 101 101 100
9 9 103 103 103
9 10 105 105 104
9 11 103 104 103
9 12 103 103 102
9 13 100 101 100
9 14 98 98 97
9 15 103 103 103
9 16 103 103 103
9 17 86 86 86
9 18 79 80 79
9 19 97 97 97
9 20 96 96 95
9 21 92 92 91
9 22 90 90 90
9 23 91 91 90
9 24 92 92 92
9 25 89 89 89
9 26 94 94 93
9 27 86 86 85
9 28 99 99 98
9 29 96 96 95
9 30 78 78 77
9 31 93 93 92

10 0 195 196 194
10 1 208 208 207
10 2 204 204 203
10 3 197 198 196
10 4 201 201 200
10 5 208 208 207
10 6 213 214 212
10 7 213 213 212
10 8 208 208 207
10 9 206 206 205
10 10 208 208 207
10 11 204 204 203
10 12 206 206 205
10 13 195 195 194
10 14 186 186 185
10 15 187 187 186
10 16 185 185 184
10 17 174 174 173
10 18 178 178 177
10 19 207 208 206
10 20 216 216 215
10 21 208 209 207
10 22 195 195 194
10 23 189 189 188
10 24 207 207 206
10 25 205 206 204
10 26 209 209 208
10 27 201 202 201
10 28 203 203 202
10 29 198 198 197
10 30 190 191 189
10 31 202 202 201

11 0 125 125 124
11 1 129 129 128
11 2 124 124 124
11 3 124 124 124
11 4 126 126 126
11 5 124 125 124
11 6 127 127 126
11 7 128 128 128
11 8 126 126 126
11 9 122 122 122
11 10 121 121 120
11 11 124 124 123
11 12 127 127 126
11 13 123 124 123
11 14 119 119 119
11 15 114 114 113
11 16 111 112 111
11 17 106 106 105
11 18 108 109 108
11 19 108 108 107
11 20 118 118 117
11 21 118 118 117
11 22 108 108 108
11 23 103 103 102
11 24 117 117 116
11 25 120 120 119
11 26 120 120 119
11 27 119 119 119
11 28 119 119 119
11 29 125 125 125
11 30 128 128 127
11 31 133 133 131

12 0 46 46 46
12 1 47 47 47
12 2 46 46 46
12 3 45 45 45
12 4 47 47 47
12 5 48 48 48
12 6 48 48 48
12 7 48 48 47
12 8 41 41 40
12 9 33 33 33
12 10 31 31 31
12 11 36 36 36
12 12 36 36 36
12 13 38 38 37
12 14 35 35 34
12 15 38 38 38
12 16 43 43 43
12 17 40 40 40
12 18 35 35 35
12 19 22 22 22
12 20 13 13 13
12 21 15 15 15
12 22 24 24 24
12 23 30 30 30
12 24 24 24 24
12 25 24 24 24
12 26 25 25 25
12 27 48 49 48
12 28 57 57 56
12 29 41 41 41
12 30 38 38 38
12 31 44 44 45

13 0 196 196 195
13 1 182 183 181
13 2 184 184 183
13 3 193 194 193
13 4 188 188 187
13 5 181 181 180
13 6 177 178 177
13 7 174 175 174
13 8 181 181 180
13 9 190 191 190
13 10 194 194 193
13 11 185 185 184
13 12 183 183 182
13 13 177 177 176
13 14 159 159 158
13 15 155 155 154
13 16 162 162 161
13 17 165 165 164
13 18 171 171 170
13 19 163 163 162
13 20 164 164 163
13 21 162 162 161
13 22 164 164 163
13 23 172 173 172
13 24 188 188 187
13 25 188 189 187
13 26 184 184 183
13 27 176 176 175
13 28 162 162 161
13 29 162 162 161
13 30 187 187 186
13 31 190 190 190

14 0 185 186 185
14 1 180 180 179
14 2 178 178 177
14 3 178 178 177
14 4 179 180 179
14 5 180 180 179
14 6 176 176 175
14 7 173 173 172
14 8 168 168 167
14 9 165 165 164
14 10 168 168 167
14 11 163 163 162
14 12 160 160 159
14 13 155 155 154
14 14 148 148 147
14 15 147 147 146
14 16 147 148 147
14 17 151 151 151
14 18 159 159 159
14 19 163 163 162
14 20 165 165 164
14 21 164 164 163
14 22 161 161 160
14 23 164 164 163
14 24 179 180 179
14 25 180 180 179
14 26 177 177 176
14 27 183 183 182
14 28 173 173 172
14 29 173 173 172
14 30 191 191 190
14 31 186 186 186

15 0 85 85 84
15 1 85 85 85
15 2 91 91 91
15 3 92 92 91
15 4 89 89 88
15 5 87 87 86
15 6 83 83 83
15 7 83 84 83
15 8 94 94 94
15 9 98 98 98
15 10 95 95 95
15 11 98 98 97
15 12 98 98 97
15 13 100 100 100
15 14 112 112 112
15 15 116 116 116
15 16 112 112 112
15 17 120 120 120
15 18 120 120 119
15 19 126 127 126
15 20 126 127 126
15 21 124 125 124
15 22 127 127 126
15 23 124 124 124
15 24 108 108 108
15 25 109 109 108
15 26 109 109 109
15 27 107 107 106
15 28 103 103 103
15 29 104 104 103
15 30 104 104 103
15 31 97 97 95

16 0 123 123 122
16 1 137 138 137
16 2 129 129 129
16 3 124 124 123
16 4 132 132 132
16 5 140 141 140
16 6 145 145 144
16 7 148 148 147
16 8 137 137 136
16 9 129 130 129
16 10 131 131 130
16 11 130 131 130
16 12 133 133 132
16 13 133 133 132
16 14 133 133 132
16 15 133 134 133
16 16 136 137 136
16 17 150 150 149
16 18 154 154 153
16 19 156 156 155
16 20 151 151 150
16 21 153 153 152
16 22 157 157 157
16 23 160 160 159
16 24 157 157 156
16 25 161 161 160
16 26 164 164 163
16 27 167 167 166
16 28 158 159 158
16 29 159 159 158
16 30 166 166 165
16 31 158 158 156

17 0 151 151 150
17 1 151 151 150
17 2 153 154 153
17 3 155 155 154
17 4 152 152 152
17 5 146 146 145
17 6 143 143 142
17 7 147 147 147
17 8 149 149 148
17 9 148 149 148
17 10 145 145 144
17 11 145 146 145
17 12 143 143 142
17 13 148 149 148
17 14 156 156 155
17 15 156 157 156
17 16 158 158 157
17 17 173 173 172
17 18 172 172 171
17 19 157 157 156
17 20 148 148 147
17 21 150 151 150
17 22 162 162 161
17 23 163 163 162
17 24 144 144 143
17 25 143 143 142
17 26 141 141 141
17 27 153 154 153
17 28 149 149 148
17 29 140 140 139
17 30 150 150 149
17 31 145 145 146

18 0 182 182 181
18 1 176 177 176
18 2 171 172 171
18 3 175 175 174
18 4 172 172 171
18 5 169 169 168
18 6 172 173 171
18 7 175 175 174
18 8 173 173 172
18 9 169 169 168
18 10 170 170 169
18 11 172 173 171
18 12 174 174 173
18 13 172 172 171
18 14 165 165 164
18 15 162 162 161
18 16 163 163 162
18 17 164 164 163
18 18 169 169 168
18 19 164 164 163
18 20 162 162 161
18 21 164 164 163
18 22 163 163 162
18 23 164 165 164
18 24 169 169 168
18 25 169 169 168
18 26 167 167 166
18 27 168 169 168
18 28 162 162 161
18 29 152 152 151
18 30 157 157 157
18 31 174 174 175

19 0 77 77 76
19 1 74 74 73
19 2 81 81 81
19 3 82 82 82
19 4 78 78 77
19 5 74 74 73
19 6 72 72 71
19 7 72 72 72
19 8 78 78 78
19 9 86 86 86
19 10 85 85 84
19 11 82 82 82
19 12 77 77 76
19 13 89 89 88
19 14 116 116 115
19 15 117 117 116
19 16 110 110 109
19 17 124 124 123
19 18 117 117 116
19 19 107 107 107
19 20 103 103 102
19 21 105 105 104
19 22 113 113 113
19 23 109 109 108
19 24 73 73 73
19 25 64 64 63
19 26 62 62 62
19 27 67 67 67
19 28 77 77 76
19 29 69 69 69
19 30 56 56 56
19 31 58 58 61

20 0 116 116 115
20 1 108 108 108
20 2 112 113 112
20 3 117 117 116
20 4 112 112 111
20 5 112 112 111
20 6 113 113 112
20 7 112 112 111
20 8 119 119 119
20 9 128 128 128
20 10 130 130 129
20 11 127 127 126
20 12 125 125 125
20 13 124 125 124
20 14 116 116 116
20 15 121 121 120
20 16 128 128 127
20 17 124 124 123
20 18 120 121 120
20 19 114 115 114
20 20 104 105 104
20 21 103 103 103
20 22 115 115 114
20 23 123 124 123
20 24 116 116 115
20 25 112 112 112
20 26 112 112 112
20 27 115 115 115
20 28 120 120 119
20 29 109 109 109
20 30 108 108 107
20 31 121 121 121

21 0 71 71 70
21 1 80 80 79
21 2 76 76 76
21 3 72 72 71
21 4 77 77 76
21 5 82 82 81
21 6 88 88 87
21 7 92 92 92
21 8 88 88 87
21 9 83 83 82
21 10 80 80 80
21 11 85 86 85
21 12 87 87 87
21 13 92 92 92
21 14 99 100 99
21 15 98 98 97
21 16 96 96 95
21 17 96 96 95
21 18 94 95 94
21 19 89 89 88
21 20 90 91 90
21 21 93 94 93
21 22 94 94 94
21 23 96 96 96
21 24 98 98 98
21 25 100 100 99
21 26 103 103 102
21 27 109 109 108
21 28 116 116 116
21 29 115 115 114
21 30 102 102 102
21 31 87 87 85

22 0 206 206 205
22 1 226 226 225
22 2 219 220 218
22 3 211 211 210
22 4 219 220 218
22 5 229 229 227
22 6 232 232 231
22 7 232 233 231
22 8 223 223 222
22 9 210 210 209
22 10 208 208 207
22 11 210 210 209
22 12 216 216 215
22 13 202 202 201
22 14 177 177 176
22 15 179 179 178
22 16 186 186 185
22 17 169 169 168
22 18 172 172 171
22 19 187 188 186
22 20 194 194 193
22 21 189 189 188
22 22 176 176 175
22 23 174 174 173
22 24 206 206 205
22 25 216 216 215
22 26 217 217 216
22 27 217 218 216
22 28 211 211 210
22 29 206 206 205
22 30 212 212 211
22 31 216 216 216

23 0 114 114 114
23 1 108 108 108
23 2 110 110 109
23 3 110 110 110
23 4 111 111 111
23 5 112 112 111
23 6 110 111 110
23 7 110 111 110
23 8 107 107 106
23 9 112 112 111
23 10 114 114 113
23 11 106 106 105
23 12 102 102 101
23 13 104 104 103
23 14 102 102 102
23 15 102 102 101
23 16 107 107 106
23 17 119 119 118
23 18 119 119 118
23 19 114 115 114
23 20 108 108 107
23 21 107 107 107
23 22 116 116 115
23 23 123 124 123
23 24 119 119 118
23 25 114 114 114
23 26 117 117 116
23 27 123 123 123
23 28 117 117 116
23 29 118 118 117
23 30 131 131 130
23 31 115 115 114

24 0 142 142 141
24 1 142 142 142
24 2 142 142 142
24 3 140 141 140
24 4 140 140 139
24 5 141 141 140
24 6 144 144 143
24 7 141 141 140
24 8 141 141 141
24 9 145 145 144
24 10 144 144 144
24 11 145 145 144
24 12 143 143 142
24 13 143 144 143
24 14 144 144 143
24 15 141 141 141
24 16 138 138 137
24 17 127 127 126
24 18 125 125 124
24 19 121 121 120
24 20 125 125 124
24 21 126 126 125
24 22 121 121 120
24 23 119 119 119
24 24 129 129 128
24 25 127 127 126
24 26 123 124 123
24 27 123 123 122
24 28 130 130 129
24 29 126 126 125
24 30 119 120 119
24 31 139 139 141

25 0 142 142 141
25 1 143 143 142
25 2 143 143 142
25 3 147 148 147
25 4 146 147 146
25 5 142 142 141
25 6 143 143 142
25 7 143 143 142
25 8 149 149 148
25 9 147 147 146
25 10 147 147 146
25 11 149 149 149
25 12 154 154 153
25 13 144 144 144
25 14 123 123 122
25 15 123 123 122
25 16 129 129 128
25 17 122 122 121
25 18 126 126 125
25 19 133 133 132
25 20 131 131 130
25 21 128 128 127
25 22 125 125 125
25 23 129 130 129
25 24 146 146 146
25 25 149 149 149
25 26 152 152 151
25 27 145 145 144
25 28 132 133 132
25 29 131 131 130
25 30 137 137 136
25 31 141 141 138

26 0 162 162 161
26 1 160 161 160
26 2 156 156 155
26 3 156 156 155
26 4 157 157 156
26 5 155 156 155
26 6 154 154 153
26 7 151 151 150
26 8 146 147 146
26 9 140 140 139
26 10 141 142 141
26 11 142 142 141
26 12 143 143 142
26 13 137 137 136
26 14 126 126 125
26 15 124 124 123
26 16 125 125 124
26 17 121 121 120
26 18 129 129 128
26 19 131 131 130
26 20 135 135 134
26 21 135 135 134
26 22 129 130 129
26 23 136 136 135
26 24 162 162 161
26 25 166 166 165
26 26 163 163 162
26 27 157 157 156
26 28 143 144 143
26 29 142 142 141
26 30 153 153 152
26 31 150 150 151

27 0 127 127 127
27 1 117 117 116
27 2 118 118 118
27 3 124 124 123
27 4 119 119 119
27 5 114 114 114
27 6 115 115 114
27 7 118 118 118
27 8 122 122 122
27 9 124 124 123
27 10 123 123 122
27 11 125 125 124
27 12 122 122 121
27 13 128 129 128
27 14 142 142 142
27 15 139 139 139
27 16 135 135 134
27 17 149 149 149
27 18 150 150 149
27 19 124 124 123
27 20 119 119 118
27 21 124 124 123
27 22 134 134 133
27 23 131 131 130
27 24 104 104 104
27 25 98 98 97
27 26 94 94 94
27 27 115 115 114
27 28 129 129 128
27 29 123 123 123
27 30 116 116 116
27 31 120 121 119

28 0 169 170 169
28 1 158 158 157
28 2 164 164 163
28 3 170 170 169
28 4 166 166 165
28 5 160 161 160
28 6 152 152 151
28 7 150 150 150
28 8 158 158 157
28 9 163 163 162
28 10 162 162 161
28 11 159 159 158
28 12 155 156 155
28 13 158 158 157
28 14 158 158 157
28 15 160 160 159
28 16 165 165 164
28 17 171 171 170
28 18 171 171 170
28 19 161 161 160
28 20 151 151 150
28 21 152 152 151
28 22 165 165 164
28 23 177 177 176
28 24 179 179 178
28 25 181 182 181
28 26 177 177 176
28 27 171 172 171
28 28 161 161 160
28 29 163 163 162
28 30 177 177 176
28 31 161 161 161

29 0 120 120 120
29 1 110 110 110
29 2 111 111 111
29 3 115 115 114
29 4 111 111 111
29 5 109 109 108
29 6 104 104 103
29 7 98 98 98
29 8 98 98 97
29 9 103 103 103
29 10 107 107 107
29 11 101 101 101
29 12 97 98 97
29 13 97 97 96
29 14 95 95 95
29 15 95 95 94
29 16 96 97 96
29 17 102 103 102
29 18 107 107 106
29 19 103 104 103
29 20 103 103 102
29 21 103 103 103
29 22 106 106 106
29 23 111 111 110
29 24 114 114 114
29 25 113 113 112
29 26 107 107 107
29 27 108 108 107
29 28 106 106 106
29 29 102 102 101
29 30 114 114 113
29 31 118 118 120

30 0 157 157 156
30 1 160 160 159
30 2 164 164 163
30 3 164 164 163
30 4 164 164 163
30 5 168 168 167
30 6 170 170 169
30 7 168 168 167
30 8 169 169 168
30 9 174 174 173
30 10 176 176 175
30 11 169 169 168
30 12 169 170 169
30 13 163 163 162
30 14 151 152 151
30 15 152 152 151
30 16 154 155 154
30 17 144 144 143
30 18 142 143 142
30 19 159 160 159
30 20 164 164 163
30 21 158 158 157
30 22 151 151 150
30 23 150 150 149
30 24 165 166 165
30 25 164 164 163
30 26 164 165 164
30 27 151 151 150
30 28 154 154 153
30 29 157 158 157
30 30 150 150 149
30 31 151 151 150

31 0 145 145 144
31 1 144 144 143
31 2 137 137 136
31 3 135 135 134
31 4 139 140 139
31 5 144 145 144
31 6 148 148 147
31 7 149 150 149
31 8 143 144 143
31 9 139 139 138
31 10 140 141 140
31 11 143 143 142
31 12 142 142 142
31 13 144 144 143
31 14 136 136 136
31 15 135 135 134
31 16 139 139 139
31 17 133 133 132
31 18 132 133 132
31 19 112 112 112
31 20 107 107 106
31 21 112 112 111
31 22 117 117 116
31 23 124 124 124
31 24 132 133 132
31 25 135 135 134
31 26 132 132 131
31 27 141 141 140
31 28 143 143 142
31 29 139 139 138
31 30 143 144 143
31 31 149 149 149



==> Cifra_figuretem/10/DPdataBlue0.0.txt <==
9.905216565225785086e-01	9.080457944857228680e-01	9.293799506437873115e-01	1.037631504220072109e+00	9.079614100553158318e-01	9.678205396037996566e-01	1.131403761552451037e+00	9.164619691005371216e-01	5.616089776650601273e-01	9.158864931335185533e-01	9.388430941065414315e-01	1.026728930330804257e+00	7.715569331905487438e-01	7.019429260596735665e-01	1.008888097420829411e+00	9.445287440569273274e-01	9.623066420716634983e-01	1.083894275777440797e+00	1.004659238316760295e+00	7.407381337579038716e-01	9.023724304998346213e-01	1.332481847430299737e+00	7.692086336790149304e-01	9.058386711390893353e-01	9.504808863595465285e-01	9.500550643748941759e-01	9.948485888995916016e-01	9.053780926585609512e-01	8.178598749936911716e-01	8.209619308327198439e-01	6.577432743577363849e-01	8.281878603519269300e-01
9.804518150092451645e-01	1.060738874058266168e+00	9.676865488404007287e-01	1.070745152326153304e+00	6.926510919938368982e-01	8.619125831759129053e-01	8.200912700135747357e-01	9.438619250123474469e-01	9.768752516542806852e-01	7.310124297140274674e-01	4.804225065888899082e-01	8.089129558096543882e-01	1.097805106177291323e+00	9.840067176753655165e-01	9.256675101394641336e-01	8.468812231695586057e-01	8.677780416189353474e-01	9.872639274817376354e-01	9.191986923253744335e-01	8.622459954907346624e-01	9.903529031382228842e-01	9.815223170084018678e-01	9.998024263404772238e-01	8.573976919941934671e-01	1.014116728165170400e+00	8.850027603779628826e-01	8.018492791218945204e-01	9.009915166710102952e-01	1.112354876323958575e+00	8.182477625906592333e-01	9.368907149254365185e-01	7.649542218031440965e-01
7.372000795472761769e-01	9.474315134050118603e-01	8.007023338870212781e-01	4.560696262692470748e-01	1.076870968942869045e+00	7.765899479858175969e-01	9.776179777778086777e-01	8.634267546154806849e-01	1.057001075059285089e+00	8.752598253501689962e-01	1.227687600159425463e+00	7.469740967063911441e-01	7.334922770373668577e-01	9.493715898287230504e-01	9.792622645983812824e-01	8.598639943515287154e-01	1.041812527335888028e+00	8.949096052261381606e-01	9.230384443845400799e-01	8.252595715232908802e-01	8.821508551612696758e-01	8.647717419643805581e-01	9.365761317663815477e-01	1.211717697032517194e+00	5.760496601989290033e-01	9.138224596393703658e-01	8.084665162016206885e-01	9.554312530691256855e-01	1.027185354362271319e+00	1.042331126845675859e+00	7.288284079009852423e-01	1.058879132822376334e+00
7.941605357677864463e-01	8.719043282924011651e-01	4.933185239658829935e-01	3.822349382660915618e-01	4.835476735992133568e-01	6.457044336220957303e-01	7.515554718856803929e-01	1.120132493015459252e+00	8.566670290636888563e-01	8.454802632337470314e-01	7.636783085881935218e-01	1.073919737961171128e+00	9.177171502960943528e-01	8.991205619717257402e-01	8.258166413182383980e-01	9.183778952547916319e-01	8.359093226322270587e-01	1.044655232354974483e+00	9.662431554447298288e-01	9.734681727073237756e-01	6.372307181121323882e-01	8.782539372588404891e-01	9.555187449640411002e-01	9.408860332835351503e-01	9.211007026861143254e-01	9.312752233224632636e-01	9.699352996112503567e-01	1.050908178570638452e+00	8.683316895825685666e-01	8.353186829941736669e-01	8.081511992527063981e-01	7.226263685343350396e-01
8.676595860794865667e-01	7.301731100785801010e-01	5.948155323529868976e-01	5.283237066409081084e-01	1.966508430832526466e-01	1.956292132969668363e-01	4.431760553744620301e-01	5.054086332053282504e-01	1.026546531368860204e+00	8.250180094484802495e-01	8.741405477696454485e-01	8.213662034644639842e-01	7.598058365621688237e-01	9.509287174476559468e-01	9.662492682082377549e-01	1.078521378905975547e+00	1.007063467214515784e+00	9.074701523120380919e-01	8.397408130588698283e-01	7.689831853711094345e-01	5.853983175446624276e-01	9.102246168898443512e-01	3.074767442290562425e-01	5.883995040707818980e-01	9.836950452937449629e-01	9.561025287409454787e-01	1.054004283953339893e+00	8.990459377122859141e-01	1.098307142154241633e+00	1.165357723477299157e+00	7.120083097348506307e-01	8.740714071816182429e-01
1.018873440335095415e+00	9.979136648772062301e-01	9.214585600593130366e-01	5.535532332849412152e-01	6.247925768862064855e-01	2.846984586341960721e-01	4.750840733935890459e-01	3.688205523604175529e-01	5.583213319976392253e-01	5.809326227294688838e-01	7.924409193756994929e-01	9.307472588885016274e-01	9.905500894802341527e-01	1.229790472463147433e+00	8.356312521367610380e-01	7.255206428573663935e-01	1.024261308726295727e+00	1.026399272351608882e+00	9.832390999527269582e-01	1.042546783713265368e+00	1.218438000028416512e+00	1.007966497826331853e+00	9.150635937629453265e-01	8.105422110889241027e-01	1.013402659957228558e+00	1.110990450506638805e+00	1.070423618531026966e+00	8.979073189709505520e-01	5.890877885985021933e-01	8.927424036325968260e-01	1.059471293130249014e+00	1.012095475393375965e+00
8.997025701718290858e-01	8.844896410605262993e-01	8.013302793323878737e-01	9.219843251560827513e-01	9.100088628062191765e-01	7.151981372683325899e-01	6.524125760110138783e-01	5.200576062730345450e-01	6.105696170391173849e-01	4.353523381743931164e-01	3.566564692250775437e-01	6.427743384065084387e-01	7.639110111270762671e-01	8.783466990874448932e-01	1.496545477466504348e+00	7.683270846286204270e-01	8.481888539904380853e-01	9.745236047773577770e-01	9.928248318409029771e-01	1.209536093894496789e+00	8.772447958925145839e-01	8.952194668306215908e-01	9.328074912935435670e-01	8.953145159203567127e-01	7.547707220577702936e-01	1.098797068651124587e+00	9.247901782529890369e-01	1.048594145233215258e+00	9.796729813840361345e-01	9.028741208134286600e-01	9.717475731107951820e-01	1.092962017987673118e+00
8.490669237821614201e-01	1.114042614606250980e+00	1.008608938848146730e+00	8.692933926509451847e-01	8.664871971538229412e-01	8.357965608073550934e-01	1.163330383950034630e+00	9.433564281030034637e-01	6.005013438576720652e-01	5.369026574125985718e-01	7.488150906474118074e-01	2.161028221020203643e-01	1.054578321372491301e-01	5.814797629965829939e-01	8.300060078107228678e-01	8.604812192537880655e-01	9.520801029343897159e-01	9.720753544455724704e-01	9.483356751408937857e-01	9.893788439566155724e-01	9.771124602941498871e-01	1.022384043989029712e+00	1.089052550631943950e+00	8.312410466447249791e-01	9.906241492264002968e-01	1.143016464724605052e+00	7.330234481085915466e-01	1.120741397918808113e+00	1.103614058374158047e+00	1.017998697331754965e+00	1.082158826459456602e+00	9.876765440445542943e-01
1.210662878535319731e+00	9.782915563097852596e-01	9.236452488360442636e-01	1.130386806789718701e+00	1.112976336400692379e+00	1.223345426132278924e+00	9.543166171026709055e-01	1.084986131680918620e+00	1.003089373278752916e+00	6.742853161798190165e-01	3.375831680061393003e-01	4.748267001568358125e-01	3.358373536369033130e-01	1.972073459661711214e-01	3.249815344484487944e-01	6.293573537757904957e-01	7.737745997605126602e-01	8.453563617784273232e-01	7.360700949375381663e-01	9.319083287345178990e-01	1.093403064671434777e+00	8.662763509901434400e-01	9.152620655244620984e-01	1.123914534920340547e+00	9.165701511922292877e-01	7.645822122984810010e-01	7.281702022809022345e-01	9.187034405891291167e-01	8.092905372053519342e-01	1.091454701231324709e+00	1.057156531308440783e+00	9.585354258960756546e-01
8.822528662149095036e-01	1.119483496316227678e+00	1.028444008913467878e+00	8.465872547072017529e-01	9.590435775450397715e-01	9.162921784011368587e-01	9.363525212885051019e-01	9.468982961506382523e-01	9.325609499770863842e-01	6.819619456191160500e-01	4.517810845333451453e-01	9.002211719710935256e-01	5.188681990504653285e-01	3.532762345908198598e-01	1.730075706351029696e-01	3.925853701053865219e-01	4.441063876477688299e-01	5.732310617948661591e-01	8.082145144868457809e-01	9.589551158016340615e-01	1.041042060651068191e+00	9.497039915893646933e-01	9.131927323855254519e-01	1.083160252427279424e+00	7.940793935361865064e-01	8.254780102015997212e-01	8.330066236773697730e-01	1.204007015024334715e+00	1.259677164541073591e+00	8.694846954036304920e-01	7.719728841558706200e-01	1.093032151247800066e+00
9.729848143579491460e-01	9.729716412989402041e-01	1.019099571853039121e+00	8.289431408518030953e-01	8.820490635544384617e-01	9.661899013996774199e-01	1.126162558585638074e+00	7.525133021557749435e-01	7.750934090307797231e-01	3.647784690582449030e-01	6.895868272439721336e-01	3.874349563078257064e-01	2.162805299222649302e-01	1.350865077035626749e-01	4.021945594644761868e-01	1.415764279550223992e-01	2.752548560543101597e-01	4.889860337132447832e-01	1.923115466176794075e-01	1.426051225233282427e-01	4.360778523973362630e-01	1.011925957880174476e+00	8.708900960447664152e-01	8.506842836665985397e-01	9.891712316957737006e-01	9.731983646499371421e-01	1.068129893018173071e+00	9.863075865559457478e-01	1.072827571466010710e+00	8.459419631776983195e-01	1.275098428177183774e+00	9.525752782325758172e-01
9.387389005722944768e-01	9.954407489110872476e-01	8.846864773088003453e-01	9.834067951579074096e-01	1.243354785026774545e+00	1.007198921900803068e+00	1.142638973855011120e+00	6.899232154320422694e-01	9.476359997833749826e-02	4.929530973331940902e-01	4.072443578882956605e-01	2.777839443178263812e-01	2.013612173925741489e-01	3.456260725640187270e-01	5.692880448733228516e-01	4.988361540263663851e-01	3.930343207759511848e-01	2.970355169200659673e-01	2.947011031932218472e-01	2.106986254328673813e-01	3.318638398698540715e-01	6.494399502167297333e-01	7.518638840293020431e-01	8.889817374586044263e-01	1.021462255005932462e+00	8.501220275626462097e-01	1.019618355962133016e+00	1.012485074425895304e+00	9.428411313967195451e-01	7.939643595917151853e-01	8.329611531377438816e-01	1.297850648212869107e+00
9.538737641298437042e-01	1.024092807403479410e+00	8.922774287033523599e-01	9.373319228021822491e-01	9.452724306015369837e-01	1.015739712972793196e+00	9.077322529246500959e-01	1.281200264887183859e+00	3.857241404199284740e-01	4.502639718699190663e-01	1.986511467780381901e-01	2.007773115445085910e-01	3.013864145614096879e-01	3.965263859293325366e-01	5.344739837445345865e-01	4.729853453465506785e-01	3.249307858651551140e-01	6.479819999840963352e-02	3.685753182203769240e-01	2.720243351645076912e-01	-7.087368333611010485e-02	1.426730889313876649e-01	3.798170156741956793e-01	5.855581600626884597e-01	6.023560604690471054e-01	9.640534122723458665e-01	8.386302616010511413e-01	9.357533666512714010e-01	9.818279215985916686e-01	1.073373020227262664e+00	1.006059874240521346e+00	1.317260408243440928e+00
9.941355064373103012e-01	1.153631981958397112e+00	1.447667705948766592e+00	9.349804323804703499e-01	8.272316910956876157e-01	8.534004226293494533e-01	1.129536430301727234e+00	1.007505330396146759e+00	1.005792513985378722e+00	7.230315021165659717e-01	4.144431281520798427e-01	1.858920139591984655e-01	4.307494953427147832e-01	2.989274715529184334e-01	4.641697709277900485e-01	4.534995179418022659e-01	4.749524630684553994e-01	3.079292290036181878e-01	2.874739671195613577e-01	1.569806338594683104e-01	2.859986008201605978e-01	1.699314163129385102e-01	1.563344870782781837e-02	6.517729942274429478e-01	1.963139791829199843e-01	3.775703999209560346e-01	6.234956527284468697e-01	9.738202220469351911e-01	9.712131874784554197e-01	1.089785145895668883e+00	9.466936734662044772e-01	9.170614532378306150e-01
1.000080476955814257e+00	1.120305930307447406e+00	8.476106819749597010e-01	8.452222945298184520e-01	1.259187178160480869e+00	1.039691292075807239e+00	9.020776230812190821e-01	9.816385053549280260e-01	8.665923871667776668e-01	6.735179449654317141e-01	1.287074715496659971e-01	4.433394582851818977e-01	5.829045834153003813e-01	4.666781568747818132e-01	4.073475193298407016e-01	5.174067802970455654e-01	3.075626039988679228e-01	2.308255934569294343e-01	2.794069585589381011e-01	4.137111953031065159e-01	1.625486366603731969e-01	2.572403503089067400e-01	5.042367644220151213e-02	1.040513002146812582e-01	5.283402838860705442e-02	1.090296001797089603e-01	1.857087723288689818e-01	2.288762852067401377e-01	5.305160264739832154e-01	9.227303571335850885e-01	1.012729745991222785e+00	8.829727653836904055e-01
8.752669017177505673e-01	8.199814382451720007e-01	8.532436490092373260e-01	8.330683872235957743e-01	9.281447788374600494e-01	9.825255692826564413e-01	9.022098493402813668e-01	8.656361525833370374e-01	8.474507353776232765e-01	3.478274119125817077e-01	3.027655664362117749e-01	5.591916737772186785e-01	2.904292692921849328e-01	3.025866035400757159e-01	2.668488939685582650e-01	3.187866745495615550e-01	2.981354695457721360e-01	6.124740467569425584e-02	1.624632324647318493e-01	2.042062783025689054e-01	9.638222716179054017e-02	2.276419321695348497e-01	3.207675251652443715e-01	5.029481002226781072e-01	5.104178749471390830e-01	1.584229143270633189e-01	1.879440448459386015e-01	9.967076129043428434e-02	1.236628730421899247e-01	6.826161899409870504e-01	8.927518626385126943e-01	8.813644110264189369e-01
7.651693982779430581e-01	7.983058675360588108e-01	7.935311872286836543e-01	8.828302891706351074e-01	8.307205823165840775e-01	8.620005252710091215e-01	1.084852162133654652e+00	9.114089713214205135e-01	8.315272772117197064e-01	8.539251844176055650e-01	5.764313352704772964e-01	3.347790791669007504e-01	1.824538830386186750e-01	1.237515998218430002e-01	2.130973199808889051e-01	6.025985154139806843e-02	3.713144904962282222e-01	6.969708964231917658e-01	2.659021632914045363e-01	3.471388678848669196e-01	3.363827356649465861e-01	2.103793755882505390e-01	4.430191033959267055e-01	8.802930798284480662e-02	1.693984022455091720e-01	2.266011977348945383e-01	7.238558971563403832e-02	-6.490932578269240083e-02	4.562316954642767208e-01	8.469381589555030621e-01	6.842216992617237148e-01	8.478172629938380833e-01
8.501642444686055011e-01	8.693376377906435470e-01	1.032175310937439860e+00	9.206080814261058398e-01	8.915539113928416803e-01	1.138677860134583053e+00	7.008922391075312897e-01	6.978209606318200864e-01	7.724593057670636753e-01	1.024120072537340054e+00	7.239494363723855130e-01	6.209452307546179384e-01	9.665020615207586818e-02	2.302579269138191331e-02	2.936205470300746190e-01	4.274823416461185355e-01	2.000147386848317999e-01	2.866074307740717475e-01	1.566315054566929377e-01	2.679223880757644616e-01	1.164196926194660947e-01	-7.715971143390287779e-03	2.414598757383548400e-01	1.983783507215582664e-01	1.433902231271703964e-01	4.518617660021401750e-01	1.259438490076896788e-01	4.442213882326632723e-01	7.679826036067350925e-01	8.310539834443879670e-01	7.628958855645793236e-01	7.723304516691958943e-01
8.243205297376176022e-01	8.103622412188088431e-01	8.780883941854986663e-01	1.071250280150914946e+00	8.408214065256608416e-01	6.989040700853825783e-01	6.637455022145903882e-01	8.937573873343926945e-01	8.467538272899057805e-01	8.075466897609904215e-01	8.472609732005911276e-01	3.539626389439231025e-01	2.478722055688662995e-01	3.462416449419193909e-01	2.730556388654812872e-01	4.819656524527875519e-01	3.564568818092385127e-01	3.094100207558458937e-01	3.325447911658334643e-01	2.684958443529704697e-01	3.818220850858451421e-01	1.949326570491992650e-01	6.596311186348911004e-01	2.104145082173877190e-01	3.607854205591570773e-02	2.074685684666518481e-01	2.417404986449616378e-01	1.060576213229633247e+00	9.543305161591554286e-01	9.475417001128966232e-01	5.903938200571823280e-01	7.311374242147600233e-01
7.654084195499533116e-01	6.406368850551331651e-01	7.562081760494354654e-01	9.929082402503195404e-01	6.450832473213118368e-01	8.068760872085409819e-01	9.413551957476430365e-01	1.345892883469707257e+00	8.438035033220815384e-01	8.456944367390503148e-01	9.004537495375563028e-01	6.276174501090507896e-01	7.548386003097811159e-01	3.467807001991319860e-01	3.017166441691609968e-01	2.957956346508493484e-01	2.384902126366944541e-01	4.186039162425648774e-01	5.027005438982306007e-01	2.601511254590534450e-01	6.446494986333453636e-02	5.476682308434084323e-01	5.599767856170431712e-02	3.043354348218112460e-01	1.974283775711551669e-01	2.987713367569813649e-01	4.767899222028816331e-01	5.812009078546673813e-01	1.066463091720649459e+00	1.034483892767065871e+00	1.091861132854814231e+00	6.507098229169450132e-01
8.483187522993035357e-01	9.864723038017787493e-01	7.614512796821734097e-01	8.254157081294634102e-01	7.452529452411712496e-01	6.864906782668365182e-01	7.240994744230710989e-01	8.121404574716302172e-01	8.361257871997900271e-01	8.784482559956473535e-01	8.197015152003562788e-01	9.158734623663385976e-01	5.965937439292143818e-01	5.986862303107396421e-01	3.417957651487143478e-01	4.650031425626117154e-01	1.173852338737035872e-02	2.510108852466280127e-01	7.477639243224820653e-02	3.262759204977823679e-01	2.727372324271519211e-01	1.346581827701520406e-01	1.378084503034661679e-01	4.293810240443953763e-01	2.473543581810688230e-01	2.545488933532421560e-01	5.973267419789989319e-01	7.524709101405423484e-01	8.659708670363955862e-01	1.148143907956744814e+00	7.963346603479448671e-01	7.314411109735660110e-01
9.394924500073800200e-01	8.289465547735436202e-01	8.284177731295665481e-01	8.641740387026961567e-01	1.092223371532411891e+00	8.127748044329871080e-01	6.447577885788986496e-01	8.140895869532843721e-01	8.892903428932718013e-01	8.291596641946529234e-01	7.951778634210169283e-01	8.992143936610563770e-01	8.722104072321120727e-01	8.931606792031029363e-01	7.369415450176594051e-01	7.387778488754879191e-01	7.105229856027807100e-01	3.286468081540916408e-01	4.609624817835645261e-01	2.781875216611677804e-01	2.753632066275731871e-01	3.266068883544684387e-01	-5.186359555785302611e-02	2.001753560370160556e-01	2.470236740538362674e-01	2.646982141396160282e-01	6.111960023265908815e-01	7.240668193346415649e-01	7.228954534633447171e-01	9.043772790059182443e-01	7.057297781660949454e-01	6.862786247415114671e-01
7.970467833525719525e-01	7.501761863248267437e-01	7.982555590727321571e-01	2.580363062157093879e-01	9.772864854375292731e-01	7.845647458909190686e-01	8.358347762838302941e-01	7.303584578327120269e-01	7.831739406441552420e-01	8.124520286256619039e-01	7.874839024831564727e-01	7.188108716295339429e-01	7.944738052264089800e-01	8.179281527177176825e-01	8.301425481717293886e-01	5.462671829379259769e-01	7.371232150192410515e-01	6.352872834728189311e-01	6.134459499904830748e-01	4.450410782165324930e-01	7.839406062630334127e-01	2.712375173902050185e-01	3.093749678713347828e-01	-3.528877893810641875e-02	1.319193405455413859e-01	9.050082632206858380e-01	7.158602994946328124e-01	7.566950744044957933e-01	8.391898450191905834e-01	6.585034761841889184e-01	7.592586300388097786e-01	7.577898236084508188e-01
7.049833928948194828e-01	8.546150744327113413e-01	8.249638265141552296e-01	7.762344632012119217e-01	7.754879043900344548e-01	7.310473932113111806e-01	8.218020436487287750e-01	6.192099150440196764e-01	8.839228694461087610e-01	8.069323212985987093e-01	7.158407646633864196e-01	9.208033375725813707e-01	8.312706313877865627e-01	8.440986709932619680e-01	9.342827991081851247e-01	7.268541593345786422e-01	7.230335774325941101e-01	7.687630094613513432e-01	5.391901674220106466e-01	3.289828514780642754e-01	4.807016847289891648e-01	2.642185311703430517e-01	1.829229105554620316e-01	3.910393449830099621e-01	6.181331549930356717e-01	9.253662062580403358e-01	6.380836610542759413e-01	9.367386630189571406e-01	1.010684614435417128e+00	7.482038413098149876e-01	5.996580954033663424e-01	6.380637707303185024e-01
7.930624772821307511e-01	8.685899699150884112e-01	7.523222392186906804e-01	7.371260102390277957e-01	5.928210037401338006e-01	6.720163368166960360e-01	7.092742363656771021e-01	8.049330619225505412e-01	7.727214979400477413e-01	1.066095320784524736e+00	6.639991833075422623e-01	7.961897178386178053e-01	7.934641002069567906e-01	1.069638225103028972e+00	9.054015667780956900e-01	7.582899415970502099e-01	7.449307509033479269e-01	6.495949096641624454e-01	5.483023494039328538e-01	2.638166294988226745e-01	3.138581784527272323e-01	3.337897933814873985e-01	2.301131397266016065e-01	2.931393321756206594e-01	6.434855389532894154e-01	9.107506156363535110e-01	7.243517586072618641e-01	3.596933539115076961e-01	7.825711056617806749e-01	4.320919246326815344e-01	6.170071882094524396e-01	6.677053583704420925e-01
1.334294551178140109e+00	7.457234477931393712e-01	5.783406875049267315e-01	6.674196959703679877e-01	7.474911831745516544e-01	6.192089913128011602e-01	7.287670670069660295e-01	6.309928098836661281e-01	6.160681640324294772e-01	7.272980802557942326e-01	6.800979828953793715e-01	5.913971261196585560e-01	1.002412587975227476e+00	8.768990941370766734e-01	7.151263378064269816e-01	7.865900817944287970e-01	6.376570055647799995e-01	6.179852316926502942e-01	4.009454053216778835e-01	3.739820174976123957e-01	1.207086431644608659e-01	1.615066864688268766e-01	3.526912937728110542e-01	6.250055270062642165e-01	1.023144755783761184e+00	8.785569278173237517e-01	6.876482174484683796e-01	5.554532138423328158e-01	6.525168462070041198e-01	6.804853352676847322e-01	4.887436358820492210e-01	5.910013081064253715e-01
5.400924921774410414e-01	7.667135474482268398e-01	9.040758316451431575e-01	7.248127443972927075e-01	3.141255976514679693e-01	7.121728698428159143e-01	9.045625451105706594e-01	8.918016156996074750e-01	7.214496435882991054e-01	6.019827348458545169e-01	6.628162638119614591e-01	7.058048077573020329e-01	6.620705984143192557e-01	6.848494102659337113e-01	6.354252285231707376e-01	6.767391413137482381e-01	4.369198215437060662e-01	1.766708965798557962e-01	3.570006965512446673e-01	3.232034297169905090e-01	3.038145773564417951e-01	4.138672952162124608e-01	4.826468295530356167e-01	6.661415982038034755e-01	4.661659021196264963e-01	7.813314884703792540e-01	6.240657772747802978e-01	5.658176151106503182e-01	5.775666490608670767e-01	6.096696399470323824e-01	7.524578891003764758e-01	5.965968345280078244e-01
5.996912149542559245e-01	6.583637334707815869e-01	7.224428248564565003e-01	7.197419706016503493e-01	7.259218094078896399e-01	6.819648317475502930e-01	7.828857193696868721e-01	7.748691194966126350e-01	5.847739651298967667e-01	6.551148843843878078e-01	7.058501848638142340e-01	1.012658660505863617e+00	6.539366837154827472e-01	6.608315922307920198e-01	6.450465577386222948e-01	8.452653945179868789e-01	4.136254666899167876e-01	4.697107628312173211e-01	3.997382076235356241e-01	6.204745276695355916e-01	8.803265799984849593e-02	2.232421847969136008e-01	5.285030005765543049e-01	6.521274221683937000e-01	6.438038217434431942e-01	6.311006875342380917e-01	6.997449842289340527e-01	6.600322977045109951e-01	6.540012439504053754e-01	4.535612484436800096e-01	6.253588496608287750e-01	6.271545346197282544e-01
4.907827263588155908e-01	7.426284855847182786e-01	8.084549232445498168e-01	7.538253011092010958e-01	6.525852060609024230e-01	9.117543192590518153e-01	5.640276082845587791e-01	4.232965854706544073e-01	6.796141483774802428e-01	4.843591784100701458e-01	9.227491314079639961e-01	6.637645123445721218e-01	6.098461937278230049e-01	1.190685506013960282e+00	4.881973931461813243e-01	4.298351863693821162e-01	5.385957677397338328e-01	3.070938429151358062e-01	1.555729154584247209e-01	2.461618682574627792e-01	1.520574468117191769e-01	2.880806356617403585e-01	6.695430802237405388e-01	1.475315114206377842e+00	7.883738110519892262e-01	7.529963728626236641e-01	6.232067339198879008e-01	6.241070814723411742e-01	5.349461395450207934e-01	6.560723422775145419e-01	6.910644241346476369e-01	5.367585283773473881e-01
6.273627167345119382e-01	5.989999293183342344e-01	5.662386371180573308e-01	6.324292519858442096e-01	6.417825654044125860e-01	7.851924225202632224e-01	5.768361386640504795e-01	6.457144918196390249e-01	4.542363090649769175e-01	5.856130632154950000e-01	6.990897516929380773e-01	6.831565056974955308e-01	9.544443853869954975e-01	6.214966408237425632e-01	4.818919669149562823e-01	2.577449563481345463e-01	1.200581856048135165e-01	2.534535973566339195e-01	1.389250750784373212e-01	2.108156899105558812e-01	2.667399391955618815e-01	6.270753859852746803e-01	7.204060025321628036e-01	6.439798773558135236e-01	4.905807194922741088e-01	7.604423118379805002e-01	7.206045957214609610e-01	4.650458339723803070e-01	6.865139063733292080e-01	5.867200450531235845e-01	5.469647416728871114e-01	7.179287219069312442e-01
9.191942385826231687e-01	5.199305004716338052e-01	3.338718572531830242e-01	6.027690534938036082e-01	6.287988535367117215e-01	5.296457445546384202e-01	6.003609152364028922e-01	3.966434441009213385e-01	6.899911550919598513e-01	6.522713764488768939e-01	8.144834404707465003e-01	6.932119688146782810e-01	5.449730827482008877e-01	6.653176011098437259e-01	7.888011401140766488e-01	4.383282479186751956e-01	4.733725005522477214e-01	4.221763962609320076e-01	2.483631322336808112e-01	2.304009140925587784e-01	6.689919690660559581e-01	7.043941729689697784e-01	8.276753522758005799e-01	3.797198487767792230e-01	5.684377761102712423e-01	4.890348822670138595e-01	6.935075699134184424e-01	6.588194653685905955e-01	4.163220518956063376e-01	5.527310820072712794e-01	4.881495818160860312e-01	6.729632757649175456e-01
5.765413057133530472e-01	4.294059155990088139e-01	6.063216204399708431e-01	6.251191614019321330e-01	6.303244835001086122e-01	6.197582242107717576e-01	6.721455398594348152e-01	3.609361515704929690e-01	4.826751821673052611e-01	5.025934719839756371e-01	5.172565658376891973e-01	6.951283713831332145e-01	4.870617932544605844e-01	5.789905056951420992e-01	5.404869389694103576e-01	4.003560239246738428e-01	5.544544583778898694e-01	5.567928561119336317e-01	3.390275465906487096e-01	3.734421423366782178e-01	4.292714488834845632e-01	4.566047197006893321e-01	4.846494577340199061e-01	3.907308208918429671e-01	5.582112507679372060e-01	9.296075570583548497e-01	4.068873847957028000e-01	4.941150535100196084e-01	4.846975570580894788e-01	2.442630312856497454e-01	4.376576041289444996e-01	1.443945625033022928e-01


==> Cifra_figuretem/10/DPdataBlue1.0.txt <==
9.852215223760053542e-01	8.127605740591758998e-01	6.693017270280274822e-01	1.017256291946488034e+00	9.201795514330343151e-01	7.051906661509815821e-01	1.093114058869471661e+00	1.194545783693706342e+00	8.736335742345135991e-01	7.605084608483523301e-01	8.611617435209216742e-01	8.801144451507403321e-01	6.733198262127080280e-01	8.804023249631129922e-01	1.049142071837788626e+00	9.232109479977107513e-01	9.696539593666080314e-01	8.767859182180710587e-01	1.020509475128239085e+00	6.572266628439099589e-01	1.073225875813612173e+00	1.135083572635361415e+00	8.045069208270778649e-01	8.835505929351666898e-01	9.397759093651142370e-01	9.349933041884452845e-01	9.837379412515939725e-01	1.048243435775477295e+00	1.039270603338743770e+00	8.272528213704459787e-01	7.756681287875433206e-01	9.897944736707611213e-01
1.084507712617230668e+00	1.007033922592574182e+00	1.020626022879828065e+00	9.563347443574454765e-01	8.844045430137679187e-01	1.186519532595392112e+00	8.459244149811740998e-01	8.498575540340507217e-01	1.005833965257169060e+00	8.097531213072959311e-01	5.224080715032236588e-01	1.128392651852303752e+00	1.145185949945481285e+00	9.437952665646864858e-01	7.463287859908334099e-01	9.223268906742970730e-01	6.731091294290469929e-01	8.933559898087967133e-01	1.058174056617384950e+00	8.732589770911555194e-01	9.219380195021438240e-01	1.272365193137220185e+00	7.323570595184534238e-01	9.882543365262108637e-01	9.895002138300319494e-01	9.238071005712952255e-01	5.601881847741276843e-01	1.038150065831323632e+00	9.553098453579885740e-01	9.743752533995926335e-01	1.200884051587177481e+00	9.894432489476032710e-01
9.900148873162111229e-01	1.236005486260666419e+00	1.023864346946729009e+00	1.015909360341324508e+00	8.790870519138969108e-01	1.181565072859479981e+00	1.033619320176299983e+00	9.585717643936600973e-01	9.218241060476761728e-01	9.366404643706528477e-01	8.691830843778807214e-01	9.275423311893578049e-01	9.356956932435994689e-01	8.023744531380425649e-01	5.630030336761968623e-01	7.589197896455105452e-01	5.902639063352427273e-01	3.737776752210161813e-01	9.676326711023305327e-01	6.682894000178360994e-01	6.736292487845123578e-01	7.542553129991186323e-01	5.301136407000034412e-01	7.799533820439927823e-01	6.666203783491365664e-01	8.327100348125616724e-01	8.448605894173145670e-01	8.397297670793431035e-01	9.345737801078836116e-01	9.176833445508397746e-01	1.020207215947397827e+00	9.472432016242762209e-01
1.055033330741048214e+00	1.026845515286543220e+00	1.013131265333953035e+00	8.970213699813025521e-01	9.199284020192436406e-01	8.330593852377379260e-01	8.634012673211833855e-01	9.824183277975195860e-01	1.009450161052485528e+00	9.803979286751534072e-01	9.138341647464909290e-01	9.753908148997603167e-01	1.163536426477453922e+00	6.497864568140220287e-01	7.504253316866639212e-01	7.898624074968109143e-01	6.357851227716793119e-01	7.322192960985398624e-01	7.469680211331972686e-01	6.575284980861817452e-01	7.683105165844702489e-01	6.620694097824314506e-01	3.724690019856743972e-01	4.563563135823188177e-01	3.006731191057929742e-01	4.572603796516147012e-01	5.217608668282714968e-01	6.714883559292076365e-01	7.126842533879035324e-01	9.425194540153541967e-01	1.079990987694015026e+00	9.343813446198180328e-01
8.958440918551628940e-01	8.685069883164272531e-01	8.892806195546100190e-01	8.994494973968835128e-01	8.402890487734863134e-01	1.078795778041435893e+00	8.855523468448033286e-01	1.031441410973396478e+00	8.388687600208181161e-01	1.076189104257072593e+00	8.920832477144391426e-01	6.454189534825827135e-01	9.479079071016809355e-01	6.877347076174552543e-01	4.350522384687559030e-01	4.154978524950111440e-01	1.143727712082472647e-01	3.624506214474258470e-01	2.535815795505373949e-01	4.846794020963950955e-01	3.716886759666684359e-01	8.022609794802053607e-01	4.305000720580840490e-01	3.603896268134494374e-01	3.654939948082416290e-01	2.159268036247317113e-01	3.375715657943491044e-01	4.740479250809213618e-01	7.018674734920530289e-01	1.140583281857908915e+00	9.566689239310558479e-01	1.153221084983457656e+00
8.695771651290060689e-01	9.663295130611261330e-01	8.852826068189353359e-01	8.605092036703301250e-01	9.549890938681907526e-01	8.592743423256226087e-01	9.903065751629867020e-01	9.662579159680753094e-01	9.046327439406116611e-01	6.179158750379492027e-01	9.599733490300486061e-01	6.136516247276104785e-01	6.197993248060451599e-01	4.897763105960738494e-01	5.064320241314268500e-01	4.150240998022919348e-01	1.635227412707964678e-01	2.636698845798702839e-01	2.403632211245712025e-01	3.355701875462442918e-01	3.767327154251659538e-01	4.530645307652214626e-01	3.974033609445682957e-01	3.767374277833870910e-01	1.212293165582451759e-01	3.644567685183049965e-01	3.468017945305330585e-01	3.543952910628895836e-01	7.552813596131721097e-01	8.084471404045487919e-01	9.281695487954396695e-01	8.051179459671151672e-01
6.986536931219113900e-01	1.069271538861864546e+00	9.825289027212199544e-01	9.787321248382516714e-01	9.178175396226938565e-01	9.261537723094563912e-01	9.004320996114967279e-01	9.293378538093172159e-01	8.753191324283694508e-01	8.951428281324456115e-01	5.808022075068405288e-01	7.042399985864578049e-01	4.948406697968747991e-01	1.345526328658460113e-01	4.595800700512677750e-01	2.909346189164740970e-01	1.832526029580259508e-01	2.858690974527659523e-01	1.846736011112992681e-02	2.617096920323471188e-01	1.752440369479029425e-01	6.609450333864467231e-01	2.411404823227439875e-01	3.442418006196586999e-01	4.130001478889152033e-01	4.726756103627663963e-01	8.015542130886101901e-01	5.326639339742867962e-01	5.859145632972283524e-01	6.200464408572919917e-01	8.152996508554357646e-01	6.949537603278834741e-01
9.755981578011942990e-01	9.156144281311945354e-01	9.324304460179000387e-01	9.204582749840543032e-01	9.173549541457959311e-01	8.911132399159977791e-01	9.505879937163854709e-01	8.162053299834440834e-01	8.625040176716586293e-01	4.509178510836116538e-01	4.730136485639601096e-01	6.177338882686895793e-01	2.262220074931695635e-01	3.776646107898441462e-01	5.014228480877519489e-01	1.426765566542642916e-01	1.401011588107275996e-01	2.343857587434644563e-01	1.813662727925261231e-01	-2.165245568828744194e-02	2.549223489405106347e-01	4.095820482420386432e-01	3.993016350766209754e-02	3.106128708562020946e-01	2.952811906889694082e-01	3.327299193299928515e-01	6.058134635754117703e-01	7.693778003819273792e-01	4.680898367587181808e-01	8.571219271514700644e-01	9.190772723022880841e-01	5.487075427081837820e-01
7.353666314512534719e-01	1.406405446046405716e+00	9.425642309973667476e-01	8.972125450063160867e-01	6.784006819205115058e-01	1.149796888821056129e+00	9.646059472399886037e-01	7.916569729144594669e-01	4.437138307669937221e-01	-9.304217861802510647e-02	7.099822439151121101e-01	5.027141991653011344e-01	3.215422848099652731e-01	3.801513659609084272e-01	3.305786471484581379e-01	7.804429534859602668e-03	1.613005308665243220e-01	1.849054266133476898e-01	1.351435343243906906e-01	1.527448720680946448e-01	3.630497763962599045e-01	9.076904190612005152e-01	2.353760870906869140e-01	5.752729941219234533e-01	6.120706182715798249e-01	7.564983619006968585e-01	6.488988992179207660e-01	6.876281308025893324e-01	7.676051104932941627e-01	8.534341156625380176e-01	8.234365272267618607e-01	1.097619863231403370e+00
9.402611401749672027e-01	9.087750127938600819e-01	8.649191624620565788e-01	9.727296820133105593e-01	1.048331966416301997e+00	1.032301087538456619e+00	9.134638341816989637e-01	5.590527334575384755e-01	1.782524410811202886e-01	5.465313110139670139e-01	6.744266788903973131e-01	5.150428770875886686e-01	4.984299845492429770e-01	1.257527567431528936e-01	3.812515436798952218e-01	2.249569626775091979e-01	1.636270374444491471e-01	4.016334132842896421e-01	2.389263582112017281e-01	1.316730557986654226e-01	6.590874756049416305e-01	5.637157593008985668e-01	2.421444935976009294e-01	7.997761369951068566e-01	1.071564398539640361e+00	6.313269485836218164e-01	7.489451277101955018e-01	7.382797165894342539e-01	7.915019567506180742e-01	9.484549534960443617e-01	1.256234449475581716e+00	7.420919187238204096e-01
1.026019093130509097e+00	9.397641831565478610e-01	8.053950211118092728e-01	6.827862838425975411e-01	9.305911996068279013e-01	8.710055430383513153e-01	7.919171691095027166e-01	4.877718128893850924e-01	3.641803711258167486e-01	7.527044378377466538e-01	5.693270950588681378e-01	5.825059801991521180e-01	2.985232029068242143e-01	4.712391956221061440e-01	2.758690288819211633e-01	1.916400721298388010e-01	1.444701356368558176e-01	3.225094752732949877e-01	1.657448223264986475e-01	1.889945750629753729e-01	4.863555948416684593e-01	2.438592462297375918e-01	8.174039015797192054e-01	7.512657388704692130e-01	6.355175807179240799e-01	8.222966015830682762e-01	7.111478363331598107e-01	1.060256308494423427e+00	8.582218693246529417e-01	6.622699949930169749e-01	8.224975627196976502e-01	7.654451248447778910e-01
8.324880244431159815e-01	9.645416068772509899e-01	1.060955370075073123e+00	9.856120981494971289e-01	8.404105336047116293e-01	6.353194835233972881e-01	6.914041098647882855e-01	5.254268719332026993e-01	4.996367447189355993e-01	4.214574360434411582e-01	1.065002509029957245e-01	3.401736775062694784e-01	1.925495536376573003e-01	1.434703328376035758e-01	4.918387327675142195e-01	3.110631453406842439e-04	1.770225697166376566e-01	1.318376455467772379e-01	1.517371201471537645e-01	3.021818124018902374e-01	4.057741707178544877e-01	1.006224149462768613e+00	7.321014849166281868e-01	6.354580158390191746e-01	6.244944151656165454e-01	8.611312512686527532e-01	9.056137556227296104e-01	8.197989961585686602e-01	6.962774078820108681e-01	6.515983403863060408e-01	7.265066384681859724e-01	2.910901200627438179e-01
1.092488112949509427e+00	9.918620718451595097e-01	1.101855343340241600e+00	1.190327558106277994e+00	5.082678803998489370e-01	4.894609677027848549e-01	8.283434594270149276e-01	5.821012973675475655e-01	6.758212462500122752e-01	5.769085053455474954e-01	7.394873455707022813e-01	5.500722665649884213e-01	1.229374300616332683e+00	5.167513664823303321e-01	4.629062783133038317e-01	7.234786042604464118e-01	4.981855111033589578e-01	1.937098821118380942e-01	3.567620876943239372e-01	5.660182447222745772e-01	2.854419737276859825e-01	3.908523044954985703e-01	7.057474101722511772e-01	1.056651323299200307e+00	1.008347802404002680e+00	7.869182598230345382e-01	6.594330680027882252e-01	9.736689201821644435e-01	6.636608521748695866e-01	6.428261459445865356e-01	4.964642086080263139e-01	5.931079538525386718e-01
7.653656269279476287e-01	8.512668530196740857e-01	7.115661406629298913e-01	5.265411921855032151e-01	5.768249931703108846e-01	7.490406765241879317e-01	8.522833106793981095e-02	6.129482139190383094e-01	5.796148737364484882e-01	6.094879342855475945e-01	9.571657847121495255e-01	9.391167940677037640e-01	9.020209516690705920e-01	9.830695226667951481e-01	9.089326716253012250e-01	9.426031291530427847e-01	7.968163963908447833e-01	6.374035037398765313e-01	6.738613761993099693e-01	6.712814330177047095e-01	5.790451911136501595e-01	5.894667456363731350e-01	8.156185132279880623e-01	8.779416724101848368e-01	8.301444897404536283e-01	5.950639562652892955e-01	6.791674642822504993e-01	7.314965577588036227e-01	4.584405876791880496e-01	4.910733499277196157e-01	3.208121803843462239e-01	5.455189306360019863e-01
8.649741703040233487e-01	6.917187342398883887e-01	5.880777411476428851e-01	6.729308573889452028e-01	5.659196819033388559e-01	4.493418095937135592e-01	6.715603285982238990e-01	8.131274874287237608e-01	8.632726987067708135e-01	8.875929668698351316e-01	9.762036630149936167e-01	9.517449472227803575e-01	8.664154806090427208e-01	1.248181561323897348e+00	4.548353796414532080e-01	6.474662427159174616e-01	8.285861231040640984e-01	8.343726601889440708e-01	6.274659708531126201e-01	7.440483405469584532e-01	6.067109618488376599e-01	8.103956863887027406e-01	1.015992414192127047e+00	8.173056308747830290e-01	4.591784104774583319e-01	4.735828791439863350e-01	6.094555552143755550e-01	9.113798897141267563e-01	5.760402560684755313e-01	4.177025723720480532e-01	3.364915316857055028e-01	6.031959233157480060e-01
9.640998067544404027e-01	5.487553665184881080e-01	3.474083377445946752e-01	7.079254486007370284e-01	6.288942964540344960e-01	8.741922343436185905e-01	7.504816106055335334e-01	1.005065684544690363e+00	9.487666102472601670e-01	9.249722230533392597e-01	8.913297628195759881e-01	6.139956337069494285e-01	9.682069406032642878e-01	7.393579395297071866e-01	7.195724392220745891e-01	5.368361395349221521e-01	6.437290249919878082e-01	3.710167012110094920e-01	8.168669453888859344e-01	8.800084269060274300e-01	5.787249929547284566e-01	7.980155108778098638e-01	5.583154634467288879e-01	5.263036923674132561e-01	6.625013880842580694e-01	5.412018608797015684e-01	4.783202451722352033e-01	5.757469821401121068e-01	4.448551243406445588e-01	5.176367159326471512e-01	4.237060649230685594e-01	5.159540056659497331e-01
7.754097138437944237e-01	5.837169812726540341e-01	6.794858277533235569e-01	7.592959863464980863e-01	1.027758998160056336e+00	9.415655086420485764e-01	1.060445036765066851e+00	7.769878552188943521e-01	8.867984744199441938e-01	7.960250232464600728e-01	7.364464574122372431e-01	6.344943513225129728e-01	7.991164669785065788e-01	8.731049716535943528e-01	7.429887647882454926e-01	5.430718826611461436e-01	5.568462790981975052e-01	6.569969515446522079e-01	8.643915441729943527e-01	8.702055349487030078e-01	6.617126307755557546e-01	7.922671162022997260e-01	3.729627816105961502e-01	6.758761382749010060e-01	7.786261301853732997e-01	4.940966963552627655e-01	5.345019301812055090e-01	3.887400170094949536e-01	7.613599039228544640e-01	3.006712558479682218e-01	4.778613408224742787e-01	3.492741237510641472e-01
9.105869029413888871e-01	5.192650603409663113e-01	7.531880397710609687e-01	9.142991547869019353e-01	8.020510465676697898e-01	7.657604071988721728e-01	6.836684993774969632e-01	9.940233168866341451e-01	6.780536752741110895e-01	6.494235147249358686e-01	7.184515116295937531e-01	7.728860508525546846e-01	6.247292158979195209e-01	6.085911777858219462e-01	8.631907209682355697e-01	6.835002920404621429e-01	6.015542374194825515e-01	8.142439079941157232e-01	7.492352985066933480e-01	6.799386916939211822e-01	5.528598974036924574e-01	5.026987987117483847e-01	4.807622936708212946e-01	5.140809412344755636e-01	5.400079160659825295e-01	3.911609620838111812e-01	6.815966463403698716e-01	5.429539352227424898e-01	3.062475466853470385e-01	3.491209544307670720e-01	4.108582920580026165e-01	5.563391000102615447e-01
7.684523711121417078e-01	4.309071454777564925e-01	5.864070771070197807e-01	8.425326598016315005e-01	6.412780769647811185e-01	4.933290314339015548e-01	6.776401516301076011e-01	7.360660997416215157e-01	5.794489717948009266e-01	6.935809021395936691e-01	8.048477358691494832e-01	7.358141075430670863e-01	7.133869800443812803e-01	5.993848288597445340e-01	6.609254081998886532e-01	7.962319238286628131e-01	7.112417041559006003e-01	7.395143660003661301e-01	4.016350712173148985e-01	2.084392211819182661e-01	5.771576034889794871e-01	4.549521778033734920e-01	4.440645163104723903e-01	5.418735389424689242e-01	3.495849882180773749e-01	6.677700551708775079e-01	2.456519892393660420e-01	3.278733212001050945e-01	3.567931525967009687e-01	1.631893499004257730e-01	3.990379142836411042e-01	9.248619094012660025e-01
6.995680223956536326e-01	4.870220341809609610e-01	1.096410765538491094e-01	4.483284771465907426e-01	2.886000107341337162e-01	5.221116114456383350e-01	5.277031200460550187e-01	8.329696789928711098e-01	6.087654478090995802e-01	5.496797178894528013e-01	4.816394238062946531e-01	5.449598512012489016e-01	4.931163584593828975e-01	3.903068993915492224e-01	7.149977617952517628e-01	8.793649281202114976e-01	9.520303927152691248e-01	5.731237081037909853e-01	-8.937978169910065773e-02	1.574718589674222735e-01	4.531872801083131619e-01	5.738507401687524823e-01	5.350282616094782506e-01	5.630097881146364225e-01	3.917961195441954647e-01	4.796152341495716342e-01	3.526256988478959076e-01	4.681781681691524755e-01	4.160803827740303662e-01	2.733739577432146017e-01	5.269068301189577808e-01	7.342757293720487688e-01
6.289121208521443185e-01	2.621852960641360419e-01	-1.280798700551260549e-01	4.579839734410300345e-01	1.729393327155840099e-01	2.688287346961963920e-01	1.310501177117545379e-01	5.945625309801081393e-01	7.243165894340054534e-01	6.104809674565145894e-01	2.243791458893170110e-01	2.364800605290465485e-01	3.040266219648898316e-01	4.752521256556411222e-01	4.362440636356040846e-01	5.594275530954861964e-01	7.371193854067661366e-01	5.057759165369560828e-01	1.723046636431736500e-01	1.566051695179445369e-01	3.373473708516291913e-01	3.001219250479111311e-01	7.941585585778504486e-02	4.501897857097977851e-01	3.866268179068245159e-01	4.072584444427090888e-01	4.531168700432428031e-01	4.535791067316295444e-01	4.112325360291603227e-01	2.859934536375734471e-01	6.698001338295616058e-01	7.691241877290007078e-01
4.402040073603092907e-01	6.769298885040043734e-01	7.172659285916735405e-02	5.642967188366061759e-02	-4.287538668732555625e-01	9.553354013499198993e-02	7.723789993646836827e-01	5.893446272424126553e-01	5.818584396352030064e-01	5.972168276128295705e-01	4.101874782482941573e-01	3.247438241203540743e-01	6.430615954918341703e-01	8.122695779530288984e-01	8.922305218012045458e-01	8.218065262129063964e-01	4.773456431355325158e-01	1.587917207379274942e-01	3.907885949476977427e-01	2.061757867982395576e-01	1.824426573756975922e-01	2.552601719470368735e-01	4.837085040992393781e-01	5.529732012552269760e-01	3.309227139449522070e-01	3.446070358335838191e-01	6.123458583535443811e-01	3.103783525152268297e-01	3.081850299795596548e-01	-6.332544638072312715e-03	5.732015291869871909e-01	7.631594950823498147e-01
4.191659509752268531e-01	1.335072709537655555e+00	7.713555059045051898e-01	2.311461170742622473e-01	5.051937112744953051e-01	6.495131751397626996e-01	4.813759474699879082e-01	6.195019014146612157e-01	6.946342483341111373e-01	6.602151090667973676e-01	7.264873637336923817e-01	5.611958704276316379e-01	7.771941413351065586e-01	8.258881412645752151e-01	5.774062884869417545e-01	6.570674050552678391e-01	5.591275024833091134e-01	3.194281618603345141e-01	3.503484591982318763e-01	2.617928369597588012e-01	2.601790882065089239e-01	5.520496493251511039e-01	5.474262896769291897e-01	5.061874087544877554e-01	3.070064016373491578e-01	3.363137010917559566e-01	3.464162468639765957e-01	5.330113863168054467e-01	3.653175499578923402e-01	6.991168248313982536e-01	8.029534523244652444e-01	9.246311857120136368e-01
6.189962814888043674e-01	3.354827879870186935e-01	4.131392329047475775e-01	3.558111381596356648e-01	6.953894677189309537e-01	5.182398516460724469e-01	7.105394404304633538e-01	4.661248040973060558e-01	7.162752355192231191e-01	8.091192737062593565e-01	6.185614858305371611e-01	7.860938764703363502e-01	6.920339127656525147e-01	5.353086165837286359e-01	4.010705243424123045e-01	5.568958258893748070e-01	2.063922062829735005e-01	2.581211936626515158e-01	5.316633004916367922e-01	3.634092910065435111e-01	3.360081456324575666e-01	4.345435003648005501e-01	4.280199558958623363e-01	6.903796573851086471e-01	4.467693983054762397e-01	1.846838214082226759e-01	4.299179417063792030e-01	2.449501822528419859e-01	8.405460116893517242e-01	1.026312653395929919e+00	8.240859547957437581e-01	9.006553236753729319e-01
-1.011436958294937849e-01	3.620560477632703278e-01	1.944218487513199589e-01	-7.220182979857936445e-02	3.375425003811772240e-01	4.879406473256483467e-01	4.841470535473028081e-01	5.490043875962511422e-01	6.525226349237580603e-01	4.428798343800035009e-01	1.518692414916514299e-01	5.295623306455228274e-01	3.051141048415365598e-01	5.149922845770424917e-01	2.015553202819522771e-01	4.301274563030988984e-01	2.269563596705212460e-02	9.699587726500341622e-02	6.550124985809155920e-01	4.605763053611116598e-01	8.956471862912368520e-02	4.594845459849728475e-01	4.838056002481080919e-01	4.587459641855894388e-01	3.551229251924348240e-01	2.834897172067344373e-01	7.715555866331966772e-01	8.865180957822550445e-01	7.536898456468872354e-01	8.969652284708720114e-01	8.874272615480821580e-01	8.949762610003280106e-01
3.814445489452844007e-01	9.530510509935143093e-02	3.420941803345595722e-01	3.181004910715919398e-01	3.679709742966086328e-01	4.279686364769387796e-01	2.277356220320653213e-01	5.494366423125552901e-01	4.108885337292458306e-01	3.856490839404304038e-01	4.582519306489212241e-01	3.096347887202522964e-01	7.102585068781974709e-01	8.765842231011762298e-01	4.122875396060816100e-01	7.052590320241489685e-01	2.175707555851270625e-01	2.566898131119591531e-01	3.315952602105552982e-01	2.309748256929550214e-01	3.189458310661086871e-01	5.519691175920242721e-01	5.262581570039893686e-01	4.575838053231996994e-01	2.775462325759111004e-01	7.832235102217205425e-01	9.160585648864379982e-01	8.739103645188156522e-01	8.409010310830010715e-01	1.016402903620750697e+00	5.723445384071872422e-01	1.025030027030942703e+00
5.733150089227203594e-01	3.859168940290972349e-01	2.167393082546285321e-01	3.318128227030692767e-01	3.312818730209666218e-01	-7.711686825705754700e-02	-6.866305200098288264e-03	2.413143938152133294e-02	4.245361232070223867e-01	3.810531767145476922e-01	4.746166932521820869e-01	3.566736533553122035e-01	3.864712814462266666e-01	6.239419425060385160e-01	6.112265856640387574e-01	6.139369157421640244e-01	8.361624609338061398e-02	3.020293156235217547e-01	4.386441752447508002e-01	6.826120218584571520e-01	2.408963196851014732e-01	3.408361666410062440e-01	4.230329581867265376e-01	8.980256114781623999e-01	6.409355832164713718e-01	8.925895158208793090e-01	8.238578981713672311e-01	8.420561890753814893e-01	9.440807560579487223e-01	9.971440194953775649e-01	1.176228916498736510e+00	7.875901674633354332e-01
8.715339008812583721e-01	7.594425281484772361e-01	3.580129177250891970e-01	3.412119068642212039e-01	2.303164714809845248e-01	-7.312310663666157784e-02	1.835756890584196999e-01	-6.745841173139283109e-04	3.454545794097298450e-01	4.047601833419351425e-01	4.439203511708147976e-02	1.224999540321296543e-01	1.279392007865321756e-01	5.000954506389613252e-01	4.427354620720669320e-01	2.052903858923407765e-01	1.161254936955288669e-01	3.421038788691785903e-01	5.203450232115629515e-01	4.511425804503204628e-01	4.818887261539176459e-01	5.276226457558006455e-01	7.998500994780881612e-01	8.363140088080557311e-01	8.228065493045064738e-01	5.990496912211754621e-01	9.759393357718342266e-01	1.072687546637456801e+00	1.119444881007612302e+00	1.159379656292727656e+00	7.923370647373918496e-01	9.202287589720977712e-01
3.311453001664997897e-01	6.200535126746021808e-01	3.007296337882049420e-01	5.193652366277632382e-01	4.256941670232518016e-01	3.527422490790135257e-01	5.028772853955647548e-01	2.524018884303514398e-01	4.371404902175110019e-01	2.158180616344348435e-01	2.856334093593903001e-01	1.779658250566473476e-01	3.696517026780553050e-01	6.296519468711671008e-01	5.331648497652144991e-01	4.038960907393793764e-01	-8.241902134110218325e-02	3.879194623045885137e-01	3.592769611520278406e-01	1.558835228905101622e-01	4.145842741294884504e-01	8.748015097063239764e-01	8.650159380502820961e-01	9.386920196646661996e-01	5.102913852098938108e-01	6.202780451589312571e-01	9.358151582895337661e-01	9.680151929682564438e-01	8.860076299682182466e-01	1.009206262023079725e+00	1.071455728547373587e+00	9.728585331902956934e-01
9.335760522431599817e-01	8.427761639787243464e-01	1.689971710993997678e-01	3.071307248151039504e-02	3.923244929508884482e-01	4.078023064710742940e-01	3.597075289394849884e-01	4.346164911505910888e-01	5.587776076400312597e-01	5.197533436421009068e-01	6.236377543643806254e-01	1.669500985013601113e-01	6.111565252036141871e-01	6.462773918515900551e-01	4.673150392642044237e-01	1.690077469298354451e-01	-9.693939832277745361e-02	2.903381848795531517e-01	4.708420099977341788e-01	2.774360040163785790e-01	1.194531906928712583e+00	1.047254608296934064e+00	1.106683023776657837e+00	1.052147993275755589e+00	5.944250193079765321e-01	1.091533534646763393e+00	1.188075002181607775e+00	8.357481657324167257e-01	9.482422028213481902e-01	9.454333245246401285e-01	5.933452182186360613e-01	1.072334019647325443e+00
1.021469555192164202e+00	8.700005359420431850e-01	5.580952773015852575e-01	6.025461570773333886e-01	4.190021532471521204e-01	2.656575330216456310e-01	3.428910843873516634e-01	2.835881302491659595e-01	2.960911821062500171e-01	3.100885879046268445e-01	3.933308108810582571e-01	3.932471338583748421e-01	2.899223578107474886e-01	2.775917124328324270e-01	2.436660192422840376e-01	4.224791696004927266e-02	3.766315090576567992e-01	2.615548542661482179e-01	3.925121937833339070e-01	1.103632389974722017e+00	9.652589315467648978e-01	1.034780050463937950e+00	9.430399976600287726e-01	9.167318215277142635e-01	1.302906242091865785e+00	7.858666961737565959e-01	9.268996486106640953e-01	1.232860808940255959e+00	9.413856327214853437e-01	1.028837394454073628e+00	1.199340336922839034e+00	9.586671900386797285e-01
9.568614856574140237e-01	1.235635475773175562e+00	9.673323071968287223e-01	1.236122544448930327e+00	7.480506778419082625e-01	6.674686553148635459e-01	2.225263486330841256e-01	4.398288668735499396e-01	1.964818017055213750e-01	3.867027295976823709e-01	9.824252479015549433e-02	2.233431171572883289e-01	3.964245552539003015e-01	7.742069238132498477e-02	3.825501587336827547e-01	4.414413168999167247e-01	4.162898562671812908e-01	5.311515872428059781e-01	9.639078442224480181e-01	8.755655413165953638e-01	9.318428286329207832e-01	1.068830401273728636e+00	1.030102973615247830e+00	8.111116458318931022e-01	1.057695659028801138e+00	8.423607769454376504e-01	8.593129922855701208e-01	9.672394760525884205e-01	9.917369781054715672e-01	9.513517659724310960e-01	9.641626352615884077e-01	8.362119806732246641e-01


==> Cifra_figuretem/10/DPdataBlue2.0.txt <==
6.566670198009761927e-01	5.656917223799861061e-01	6.558505569047184958e-01	7.530508042169472560e-01	4.761780734511049107e-01	7.674642121620574020e-01	6.336585687199070005e-01	4.687448085446067614e-01	7.471094415153847201e-01	6.188173749977504690e-01	7.177721053111506544e-01	6.922750233089578487e-01	8.245964769033166109e-01	8.689835993352934551e-01	6.791168453425621143e-01	5.910312990487761597e-01	6.957210764008862069e-01	7.398715842875156490e-01	7.709557369269325333e-01	-1.284178921255985095e-01	7.117990431729155354e-01	3.531344110444639695e-01	6.432656238989520325e-01	5.474301096628461094e-01	5.249432575964885217e-01	5.214461753533234933e-01	5.304744856881422610e-01	4.440962078151783898e-01	6.440958089690282939e-01	5.506087492302838005e-01	6.157397018043573311e-01	8.582118701042890097e-01
7.407674268342880897e-01	5.736922205056669277e-01	6.482115599934715755e-01	6.677891464909621044e-01	5.317768735589420981e-01	6.180653878527790912e-01	6.155590776213861748e-01	7.285243526301820038e-01	5.858928905612118543e-01	6.222480097098285201e-01	6.958758447605410957e-01	7.616516917953135568e-01	7.283762452000608345e-01	6.890520015574251866e-01	1.274663833638234323e-02	6.506677171037217322e-01	7.668095589393599809e-01	6.477883639060313392e-01	1.112792004016856851e+00	6.587138842168378527e-01	1.009828158008321930e+00	6.935244470787327309e-01	6.233168724894856405e-01	6.096384335982519831e-01	8.200046871443789076e-01	6.449426912859078653e-01	6.084493231050719375e-01	7.528724409516303062e-01	6.693689934456702462e-01	5.891787996780305514e-01	6.426717686196671275e-01	6.318813578726864000e-01
6.635261890551582553e-01	8.694207354151599620e-01	5.976695119902332154e-01	6.376954491695454585e-01	8.204440941941997245e-01	6.962506374176020696e-01	5.749630958051967777e-01	6.471145611992917823e-01	4.784658133271123548e-01	2.951185295900889960e-01	7.841296397368676674e-01	6.451180902572660747e-01	6.985949352225988562e-01	9.844973737251547785e-01	6.460048932110473707e-01	9.531242971015293497e-01	7.492322133471811529e-01	6.458650706130714125e-01	5.709486507354669671e-01	4.072933786967789516e-01	5.771764101988553497e-01	6.655259796350462276e-01	5.726788671617647486e-01	6.552931262981431804e-01	5.371329524416308399e-01	6.157390863904095291e-01	7.100096821329436869e-01	7.979620555859298081e-01	7.133476402147771456e-01	5.307544414623774909e-01	6.406523006812505638e-01	8.033412759000877479e-01
1.085117992854490288e+00	6.301207445724441580e-01	5.689880705139170880e-01	7.238000283622894049e-01	6.106333387664929502e-01	5.578645478887849229e-01	5.863660104830931141e-01	6.736680802386807443e-01	5.965823572557085175e-01	6.532797308514424195e-01	6.729296173837121531e-01	4.485787011018730897e-01	5.943167170293398582e-01	6.694333806595478276e-01	5.816189942996385920e-01	7.861389248146992692e-01	1.207542129753965909e+00	4.672072827755318070e-01	6.556125013027845894e-01	8.564873195104413250e-01	6.951461532955525158e-01	6.237023865397619549e-01	5.581872904716164152e-01	4.271310694936695240e-01	3.906663052151268523e-01	3.649102214462148774e-01	3.745980639335806384e-01	6.676388292923652878e-01	6.694325937589187259e-01	8.099481019664499515e-01	5.207576406939715685e-01	6.923685505150989350e-01
3.343744441071944684e-01	7.750174546631182215e-01	5.527498067826932537e-01	6.755264700320112725e-01	4.784100941064191037e-01	7.418123752982891395e-01	6.166327757059968384e-01	3.259416533541231176e-01	4.940537826858606429e-01	6.010342076971713077e-01	4.990424351372373390e-01	5.545226637381353019e-01	5.417500124087361035e-01	7.252872087988467831e-01	6.210705521373672822e-01	5.159021209354233140e-01	9.101868338429123240e-01	6.901849130973803925e-01	8.306077222028244167e-01	6.994701437009677170e-01	6.304170889516620413e-01	3.374895218243805783e-01	4.694742029809965689e-01	2.667171376135498151e-01	3.760893570557142795e-01	2.319324653991532981e-01	2.189166962308813635e-01	3.671425029995785683e-01	2.721738977279383187e-01	5.267661917656399906e-01	6.167873234320591092e-01	3.915589756911881381e-01
7.344839980600749163e-01	7.068213143681454369e-01	7.850917914698654076e-01	5.771162630586180731e-01	6.692800980417574763e-01	6.558170716788335186e-01	6.871907251026105889e-01	7.023716682407252776e-01	5.681646678946470352e-01	5.272826396007445071e-01	5.687081503850973663e-01	5.531644849425434440e-01	5.901185928183362295e-01	6.350874975193213645e-01	6.017772648497625720e-01	7.599817890733628900e-01	5.488849186629659593e-01	9.478306581308757472e-01	5.350876921926458474e-01	1.026609782445856434e+00	4.668064459175478853e-01	3.174622721008519277e-01	2.775275160336047597e-01	3.972304465122699635e-01	6.260345446471339281e-01	2.965794394540000045e-01	2.858072228903595913e-01	4.198560661138421857e-01	3.562796478201197825e-01	5.285537530853494648e-01	6.720043954488952309e-01	5.078392768073504149e-01
6.133171006730956387e-01	6.253462017320673416e-01	7.646066293916763401e-01	6.532543592030211066e-01	5.310557962841842006e-01	5.249254571225459021e-01	7.452546201856475871e-01	4.430826754153133762e-01	8.031726995989123541e-01	6.772367409195216847e-01	6.054930767390537261e-01	6.118365148007363086e-01	7.442920156737518056e-01	6.424599189507891328e-01	5.793241986658859144e-01	5.514463188264762117e-01	3.377202502171359200e-01	4.368411851556078807e-01	6.033799932473811189e-01	6.727315630693977422e-01	5.123692480560253504e-01	2.181249271211574969e-01	4.317608219022890936e-01	3.099721106037179874e-01	3.081767560705135356e-01	2.979487782780301242e-01	4.055089983686810395e-03	2.904502282948269731e-01	3.074639837072775106e-01	5.930738823545983474e-01	5.093298837883363239e-01	4.607208060824972695e-01
3.975374208183006242e-01	6.193232701199766765e-01	6.219697358391159669e-01	5.819889630517980361e-01	5.079063078596098846e-01	6.246707777505207115e-01	6.422431351594548588e-01	8.637034741670919225e-01	7.644657296477905817e-01	4.379831126356659166e-01	-2.752320842109301502e-02	5.218588210589313325e-01	4.893472102869539930e-01	6.052802126138528971e-01	5.079162549596311083e-01	5.531025641354700983e-01	5.733926488983893677e-01	5.821004791974584425e-01	4.336420898672308510e-01	6.485262412731992443e-01	6.346656357784643543e-01	7.594769822730377262e-01	3.182392055110541684e-02	2.007738326051774769e-01	2.571961575929714305e-01	2.433270762087951511e-01	3.424819600211324033e-01	5.995891711578349437e-01	5.244108086147224457e-01	6.820353789212653117e-01	3.991225027024504213e-01	5.764202937339804045e-01
6.037677236276319803e-01	5.244849242412829016e-01	3.693310274454915110e-01	7.011426882904787661e-01	6.882566962406093669e-01	5.684139400570978884e-01	6.613019676120492907e-01	6.280776509728538404e-01	5.617002950187299781e-01	5.949469717123279100e-01	4.670172935456700092e-01	5.116812126539933558e-01	5.327186262999697997e-01	5.353215005328189058e-01	7.506972947266508100e-01	4.945322614747500456e-01	4.825909827991636813e-01	1.113889425789351240e+00	4.636362455967314444e-01	5.258120306732551041e-01	2.449736885881498294e-01	1.131294748740375028e-01	4.751002376510891079e-01	4.781592385265373557e-01	2.092544373483056219e-01	6.206973536224835719e-01	3.911458692306242768e-01	3.981320557835147378e-01	5.210300965466843071e-01	4.193480350542070911e-01	2.348490898474610566e-01	4.513980433373345758e-01
3.727442441775243864e-01	5.992506772131021009e-01	3.300415043282460270e-01	8.152746342217487285e-01	5.495113806942077961e-01	4.941143660535496362e-01	3.822118086992994379e-01	5.093633875747967110e-01	4.254214525097259059e-01	5.416592118946192969e-01	7.626662613977800431e-01	3.803765298076673962e-01	5.266645788373744974e-01	4.562595557950823166e-01	3.657806243095227949e-01	5.729905549153091471e-01	5.623495703708178972e-01	5.756032147076730610e-01	4.713115021283664774e-01	5.021247113652538285e-01	-1.104490203473098009e-01	2.086546477769566366e-01	2.940035264805984649e-01	1.699368282257165963e-01	-1.276368621011625404e-01	2.071110885823673753e-01	5.582762622178634171e-01	4.465477356051601454e-01	5.247366385369183206e-01	6.939430430419690765e-01	4.882590291973646357e-01	5.093536224003133439e-01
5.119480908156767152e-01	6.266042572586716375e-01	6.815860177877617332e-01	7.787141969970391431e-01	4.401190726245692297e-01	6.121690039167332342e-01	3.375371165205393043e-01	5.428887339775410048e-01	8.278797205660035630e-01	3.997256422280575094e-01	6.336093882095896745e-01	5.487302931884117108e-01	7.512184126586609612e-01	4.839543298290731599e-01	7.704420232399055157e-01	5.092665342696029995e-01	4.586156436038859585e-01	7.307226390667994620e-01	1.812300837265253262e-01	4.291191585748835302e-01	2.725176418953856317e-01	2.601564862689416113e-01	4.142899277648521839e-01	2.584958365774847611e-01	2.335232630943472332e-01	4.192642567351785865e-01	2.600575248793567940e-01	5.078325933746665743e-01	3.773648784075575024e-01	2.873113730861071025e-01	6.024964740777665195e-01	9.047627539844101952e-01
6.355343751023811993e-01	6.322986255954219370e-01	5.432907226597798456e-01	7.980910104433492913e-01	7.244715275497002338e-01	4.485347434274595813e-01	4.527390995835424148e-01	5.366654505205041836e-01	7.719221290629278975e-01	5.281848548263538001e-01	6.579694371178030909e-01	5.966623060049947025e-01	6.750022055038651381e-01	7.282190477672094708e-01	6.786256431408752565e-01	5.099256040875972396e-01	4.998554876243571643e-01	5.325134561085517193e-01	1.679117467835574140e-01	2.204081070403200449e-01	2.152341090987534844e-01	4.321919579191070837e-01	4.124234304832634646e-01	3.296247308496515482e-01	3.242945277725350350e-01	2.855583632671166994e-01	3.881891969273288945e-01	4.055668833375841165e-01	5.745398571712621028e-01	6.961562733443869000e-01	7.332526383332905739e-01	6.811289721438383848e-01
4.361127651204150246e-01	6.519059048350630547e-01	5.613459116569374796e-01	4.975687909918732332e-01	5.890136629086335507e-01	5.936890628083489885e-01	3.899194861066079820e-01	6.998706833776709990e-01	4.647222368646093948e-01	5.281172476368819479e-01	6.466346546254817529e-01	4.917542685014266168e-01	4.956371472064183825e-01	4.774357952119867576e-01	7.303840207133621698e-01	4.614060822405248175e-01	3.989337146533892819e-01	7.371973562575179217e-02	2.336230492455934338e-01	3.657988041709613336e-01	3.119841600450214414e-01	4.878304711178564901e-01	3.725151775999738235e-01	2.961602935585377905e-01	1.743820137102299050e-01	4.275519641113443292e-01	3.590489959649015850e-01	7.294907997598080174e-01	5.958377788095374772e-01	5.770696491872828737e-01	9.035230600447905491e-01	5.627020971381235803e-01
6.891148384889946854e-01	6.110828546868416478e-01	5.710818912144332016e-01	4.443336142490479923e-01	6.950202388988365731e-01	7.185895381672197102e-01	4.651319099309128013e-01	5.382033611495823378e-01	5.409483775182649667e-01	5.267801856174357811e-01	4.887129396637073242e-01	3.361878475816120204e-01	4.251506391344990199e-01	5.519361831564507659e-01	4.415075661535905471e-01	5.943172018732314488e-01	-6.795373838047291670e-02	2.970538724670114261e-01	5.627762614686087073e-01	2.592287534230001134e-01	9.659278104573923440e-02	5.939212434236340599e-01	3.031149263976655739e-01	5.319428165763625538e-01	3.751724177918345782e-01	4.293252444005917212e-01	4.314728648046159409e-01	4.708521989845299571e-01	4.859424317321912046e-01	5.166532083459782765e-01	4.614724618018480329e-01	5.138231389279322991e-01
4.461379252141833840e-01	7.660820354133834886e-01	4.321530606199445179e-01	4.647222951502402166e-01	6.289140875394343411e-01	2.519228814198860578e-01	5.182195967716272111e-01	5.008305708851554794e-01	6.402321504480434911e-01	6.268456533998221225e-01	4.128048381001118150e-01	6.469491327631463617e-01	7.814645161477462576e-01	3.615170344640181721e-01	3.461486102099418649e-01	2.159395386482245160e-01	1.647194701756866941e-01	9.361102769458681805e-02	1.918964197916666892e-01	3.116431037557765849e-01	1.790937870584548008e-01	2.943957210043955941e-01	3.749623308588377335e-01	5.075373694417166792e-01	5.898680138119568594e-01	7.456066568773100922e-01	4.744691960835245581e-01	7.001334955522002801e-01	6.930335914486250859e-01	4.496492471768027688e-01	5.614897594190001451e-01	5.832176944051770118e-01
5.918262579755934061e-01	5.491402791738100309e-01	6.946834500575097548e-01	4.190769424292776768e-01	8.299835045221776175e-01	4.477083897735691931e-01	5.011585079500144868e-01	4.874560441075609929e-01	6.650790600894662674e-02	8.513778238308077340e-01	6.061545035297218886e-01	4.257737561799461723e-01	5.052189629056668130e-01	3.844921739395383287e-01	2.839272779221339582e-01	1.737997516407038812e-01	2.265087821592642880e-01	1.511496655119958787e-01	4.678605238505177677e-02	1.578261370167760025e-01	-9.910271734154091350e-02	1.820773537690941468e-01	4.041151748533519661e-01	6.070611891382365899e-01	6.387920276612374382e-01	6.577634073783806823e-01	6.044882031203675510e-01	5.300898489731804553e-01	6.235163344418548359e-01	4.734086612409012518e-01	3.154312955028007459e-01	5.046411307752115549e-01
6.379324038436323674e-01	5.141496270248302469e-01	4.602586839717016653e-01	4.383382572200833494e-01	1.797575415739978144e-01	5.560124429517009359e-01	4.885194009467325738e-01	4.543473676986491960e-01	6.264901390655626123e-01	7.239689555357888828e-01	4.271968577103015252e-01	6.328573921436693173e-01	2.542628350767392464e-01	2.389954271585592038e-01	8.596045654081246878e-02	1.693117219053194566e-01	-4.393648163980889976e-02	1.605596759341608726e-01	1.406814830623734636e-01	1.295016394120893921e-01	3.417670179950170195e-01	3.534639916159944550e-01	6.282830074045397950e-01	7.610115203050662469e-01	5.566145495825023382e-01	7.073790052143433815e-01	5.685960261277891448e-01	6.190904995496581131e-01	5.555383073120576665e-01	5.624269760364343229e-01	5.684703081236451849e-01	5.134395326606852050e-01
5.844709561102093831e-01	3.895657475047399343e-01	4.050946627968715075e-01	3.797602108919420072e-01	5.265269811569794900e-01	5.337124211489057135e-01	5.403840374625545895e-01	5.604855658554823705e-01	5.184393264159534720e-01	6.020679714663942361e-01	6.604759856038499022e-01	3.079468078559717270e-01	2.671031572103120255e-01	3.162623933116373021e-01	2.876125257862564566e-01	1.237840821293738625e-01	6.320618660409510481e-02	1.017385017582786988e-01	2.281274025530909688e-01	4.794607017483276667e-01	-4.124207625456621784e-04	5.166573664290771140e-01	6.697135161466741815e-01	5.262087063472126180e-01	1.065302368368557628e+00	7.373549466398624519e-01	6.877402029746354506e-01	6.330958563666613248e-01	5.296734724864173849e-01	7.079667815930817953e-01	5.263176279682042491e-01	6.118479581071718520e-01
5.264207474406983334e-01	5.042781550751220809e-01	4.245770465297440954e-01	4.998716957196506772e-01	6.203153639696664667e-01	3.686508804925924254e-01	4.573848688960274189e-01	5.455211093470457850e-01	4.642335541184328673e-01	7.282676820726654565e-01	-1.041137240019417431e-01	3.156691046245463372e-02	-1.373303183724693399e-01	2.054444680388567424e-01	1.014817605647157644e-01	2.768876235201730429e-01	2.908073640220840694e-01	5.859799653810772169e-01	8.535699598504188357e-01	7.082197397142977469e-01	5.869369939039316142e-01	4.664453475863424847e-01	5.813774606629821262e-01	5.420958001872975274e-01	3.628821442701110067e-01	8.427936915923500694e-01	6.115632540248086002e-01	9.442789947234033754e-01	4.298900517748808214e-01	6.638147958313694863e-01	5.173690617075862308e-01	6.996871724730591158e-01
4.934528234270851299e-01	7.170895578547983318e-01	3.555048209820528271e-01	7.436792610773366174e-01	4.875329196708813595e-01	5.359939507622381027e-01	5.239463773751003028e-01	4.933675449917662714e-01	4.005256269474425923e-01	1.443198189648575713e-01	-5.713312735202311088e-02	1.488492983847355677e-01	3.454127734605823008e-01	1.755443169396320724e-01	3.489397029243943571e-01	6.098199423685428666e-01	3.988627939472305650e-01	4.602164019966987762e-01	5.374007688271797978e-01	3.837992698972937378e-01	1.773577068479957886e-01	3.517901758024245540e-01	4.670886194577547057e-01	6.488021968775883330e-01	8.287919294036693030e-01	6.922789640221076457e-01	7.946014721242053991e-01	6.620707064019082377e-01	6.598487100020345997e-01	6.167138045792586176e-01	6.966804595941356038e-01	3.049877332365585891e-01
6.205087771769952631e-01	5.513228915094732230e-01	6.036201832996276329e-01	8.126290098438472276e-01	4.182005494138978374e-01	4.205331672098071571e-01	7.398922496760423906e-01	3.490169499217547489e-01	2.342172580142247718e-01	1.154144763795058037e-01	6.471362574628055642e-01	5.236416818221296676e-01	5.985166361394340662e-01	4.481131778894137940e-01	5.760984425961146460e-01	5.350183883348081926e-01	5.124265049906885361e-01	2.288242323188981464e-01	2.879529630344122570e-01	3.607710425879776528e-01	3.938460846764133549e-01	5.496846843316748332e-01	5.331560232488736784e-01	-2.024819188480320165e-02	5.305094732466194563e-01	6.432566936220310838e-01	7.667153778263822161e-01	6.699286575609558758e-01	6.316846924130964380e-01	5.448276371835328868e-01	1.924732658929534379e-01	5.058659902112195850e-01
4.386933720801050596e-01	5.754133386381962145e-01	4.165324901166630456e-01	5.527828560854999296e-01	5.736719612938654400e-01	6.066867547448668851e-01	3.267766439367092990e-01	2.228356328272799725e-01	1.498647845500612474e-01	4.221664889891537098e-01	6.727974427527285695e-01	5.642201988162928172e-01	2.776506380743010705e-01	4.981670496703328732e-01	3.237611198360013653e-01	3.978229720383375523e-01	2.059021999231996358e-01	3.393931900192962980e-01	5.653207383270527631e-01	4.905434643892133684e-01	3.480150081032717946e-01	4.342609716808508713e-01	4.405328940142433369e-01	7.196173624122291779e-01	1.120797087131424341e+00	6.203944209273125621e-01	5.787140863434404592e-01	6.747772499057100859e-01	6.880006600961667829e-01	4.454469539517883492e-01	4.314683941427878144e-01	6.319119447085851382e-01
5.027636433358707579e-01	1.046554704872893482e-01	2.783887669363327988e-01	6.205107738622801516e-01	6.845747887850839319e-01	4.168606693813473596e-01	9.746668678577652400e-02	3.000461005731022146e-01	4.626642307741588023e-01	6.102699206891184502e-01	4.841535755470816049e-01	3.693371054960337130e-01	4.197288722643756076e-01	4.074099987983270110e-01	5.098483914849659682e-01	7.505225669944017852e-01	5.055296725693810833e-01	5.102804368636701948e-01	4.937589280932054292e-01	3.652218561460269797e-01	4.438785941318617589e-01	3.737639546775812227e-01	3.414736636478377108e-01	4.453471242196019309e-01	2.704490909357232242e-01	4.750430251163137996e-01	9.085415424339766677e-01	8.122034640908931680e-01	8.015094170598731083e-01	5.508063677872785391e-01	6.458102610205960215e-01	5.233427005811267518e-01
5.853686107280839934e-01	4.869935558583154966e-01	5.754145187256453076e-01	5.196401803829068244e-01	3.937014749025579685e-01	1.637550859422170768e-01	1.118553451091493234e-01	2.540295013256023138e-01	4.806519101689722961e-01	3.760358956959974353e-01	3.229532149240118000e-01	7.598904265411512426e-01	4.325331823837568757e-01	6.134784910852090212e-01	5.119286240611664596e-01	4.355130220534773611e-01	1.530562163491675509e-01	5.162380200482767911e-01	7.951932485437246401e-01	4.850308079658803284e-01	3.406472271702395416e-01	3.082755535599744356e-01	2.673179297769418539e-01	4.662116470425598513e-01	6.494813394380389848e-01	4.078660537537964759e-01	6.805042414285792374e-01	8.131698647810901015e-01	7.159248443792263217e-01	6.313920287468135495e-01	3.211952409070087944e-01	3.032005913087675308e-01
4.152459399409456631e-01	4.545643482349733810e-01	6.735149025747027007e-01	3.681156817961500072e-01	3.787146203835670688e-01	3.414502560104636930e-01	6.080000909817372817e-02	1.043956007829718868e-02	3.619674554613264150e-01	5.943905194249281543e-01	4.407397001408108195e-01	2.533804479362213868e-01	4.157398125550002543e-01	5.647812712194524298e-01	3.511153045574895160e-01	4.268440711197923898e-01	6.309322590306668532e-01	4.708160406788826080e-01	3.358539048624821222e-01	3.171143771483194707e-01	4.727540641696010293e-01	5.189180132963970848e-01	3.427682066247179082e-01	5.509415169778271171e-01	3.550099852692680247e-01	2.879469044207860762e-01	6.126092878205965375e-01	1.001534201069670615e+00	8.474484134759597831e-01	7.298898059771335989e-01	6.328774319601015996e-01	6.065524225349369081e-01
5.423390105525277560e-01	8.023275620709395817e-01	4.173984653080834994e-01	1.491429895822366514e-01	2.438875836731446700e-02	1.537598215741168839e-01	-1.327222860189180564e-01	2.104972895654277365e-01	-1.520620399192915140e-02	6.108401246445924748e-01	4.295226749090694240e-01	4.685069267271010918e-01	4.286625205025773599e-01	3.804114276141993267e-01	6.512059089760441344e-01	3.565045709426314380e-01	3.471848206588473706e-01	5.039933898454990180e-01	3.978559036848411390e-01	4.534276135800675567e-01	4.000613527224414212e-01	4.569873819354818845e-01	2.974902373321004490e-01	3.083346484854683212e-01	3.243060503557081420e-01	4.046855290684276407e-01	6.022789660553937718e-01	7.923530801061057227e-01	1.094236017779253611e+00	1.426446848647770160e+00	1.056397545846890829e+00	1.167945364298120570e+00
5.920611558582881129e-01	5.595933501619123618e-01	3.753242597623203114e-01	8.941664908989371829e-02	2.568079516077838576e-01	3.386686259941427135e-01	4.316745582417624849e-01	5.261049719930999125e-01	2.506537596886758701e-01	3.474290290018891003e-01	5.273880458659768733e-01	3.741416334786373810e-01	4.929571787922331083e-01	5.833757116299043144e-01	6.145532479559447925e-01	4.581639979571276999e-01	5.524014256025551184e-01	4.059586133570468602e-01	3.477769651352135005e-01	4.084722377812246008e-01	4.235518801882216522e-01	6.393192026736188582e-01	3.722437686072972429e-01	3.097950163820353264e-01	3.326521261017174047e-01	4.136809518579972478e-01	3.835362058894299930e-01	1.144920697768141649e+00	9.343078951735206417e-01	7.902219508168712991e-01	9.901361059583857482e-01	9.130656922810092002e-01
5.298872142696647858e-01	3.720348937820723290e-01	5.453467524717503512e-01	4.307139141183595754e-01	3.956810201171246377e-01	2.925933399026108273e-01	2.487689586263470420e-01	2.253637488085306340e-01	8.874024820384207590e-02	2.473387552666083122e-01	5.857306238063940684e-01	3.688692500675780916e-01	4.466609553756212825e-01	4.935584448936976010e-01	6.073787232535825531e-01	2.369203298128597923e-01	4.138547129412624148e-01	3.773269253026221848e-01	2.295183404744857714e-01	3.643730512534770205e-01	7.181688219907226278e-01	4.542660776963324265e-01	4.640598384966407308e-01	4.212520612333776615e-01	6.329232221982121764e-01	2.885141465167711528e-01	4.478578309074221497e-01	6.656521512348928526e-01	5.373065735529640730e-01	7.243941866755256864e-01	6.704103753321632997e-01	5.036579552901367940e-01
6.070752180612922766e-01	4.818932454139405741e-01	4.680122646467979042e-01	5.290552862473546503e-01	5.008790333552670671e-01	3.452643925019228122e-01	5.861850913282466990e-01	2.488267087262787947e-01	2.677358258654136680e-01	2.371028781070219915e-01	2.295472132355234063e-01	1.485616708728237922e-01	3.935689383666196584e-01	8.043626944652115807e-01	3.861136038432587125e-01	3.434928666067314507e-01	3.706858989107237323e-01	4.043789032155121199e-01	2.886046617672028969e-01	1.771593396271546883e-01	5.268807681430659473e-01	4.571858206444321393e-01	6.377188022566415704e-01	4.377497486867866772e-01	4.681888282721319849e-01	6.367765054227334520e-01	3.831271153088254833e-01	4.166217685701463225e-01	7.085569956828523530e-01	4.310577245954091419e-01	2.911449846862667057e-01	3.998909477984461946e-01
7.009466132190710352e-01	5.977987080325539715e-01	3.335319881111510343e-01	5.775568707729504814e-01	4.971004282991250967e-01	4.407334043135054391e-01	4.517612949528462818e-01	5.554392458285073442e-01	3.162840395466530174e-01	3.160289254771657674e-01	4.939921785757510619e-01	3.242157813677114531e-01	3.337091520971192105e-01	3.285553773546306955e-01	3.313956990623594390e-01	-1.689015802305370295e-01	4.621111820870673625e-01	3.857057918690112164e-01	3.860538747459135722e-01	4.200684119750047185e-01	2.751390786777089259e-01	4.566500423726746472e-01	4.459811473062580967e-01	5.343052543956863243e-01	2.522183664676972414e-01	5.364572021385310974e-01	7.028737363469782506e-01	2.692613020915301525e-01	3.540743428657662784e-01	1.823695535095198328e-01	5.809917616014697028e-01	3.848501216620840437e-01
5.566943716324728175e-01	5.094434042015152375e-01	4.465267561886643866e-01	5.528887314971164813e-01	3.538021607787972256e-01	4.590297157662939220e-01	4.453631834967615721e-01	4.830755566392472833e-01	5.841903451468285491e-01	3.364305229409350062e-01	3.887289566485610526e-01	4.046528925046262160e-01	3.504974699746755129e-01	2.418812333735142761e-01	8.044532027953816833e-01	3.458715444442730935e-01	5.104082489256097643e-01	3.628367903750789880e-01	4.815873007379188886e-01	3.360500562103392319e-01	6.959535469416393560e-01	4.034706789798649940e-01	3.837667696489153735e-01	5.149365332046167421e-01	4.714577679600939764e-01	5.033277879386935938e-01	5.922180363708058337e-01	3.640213084016498679e-01	1.853252805171770601e-01	1.046121535534430408e-01	4.161736791220879694e-02	1.639080511441087240e-01
5.016523708469516896e-01	3.763622710728539711e-01	4.937586776135172162e-01	4.217843617060373917e-01	5.930333080878871232e-01	5.204276567027228406e-01	4.874024454912770921e-01	5.209857719509149998e-01	4.886401139224855195e-01	5.644627446207027832e-01	5.092913544656906266e-01	5.843081598042820790e-01	3.880404977968434088e-01	4.332857163843701342e-01	-6.902736983821988748e-03	4.460302376780233558e-01	4.662345127883730789e-01	5.704708145252171958e-01	3.997999983673571900e-01	4.292776874235908480e-01	3.834704987615287775e-01	1.215280815304169981e-01	4.000707657802877737e-01	4.306730117473244746e-01	4.196416992728242978e-01	4.462166587859340838e-01	3.682432673538340584e-01	3.713729934728601245e-01	4.299399730305638045e-01	2.972727699711233962e-01	6.093770941924945284e-01	5.715523456660103196e-01


==> Cifra_figuretem/10/DPdataBlue3.0.txt <==
8.543891027653091053e-01	6.638931616273144876e-01	7.982975696522335296e-01	8.424635461956251348e-01	7.975451289788832998e-01	7.077570431694715225e-01	8.693104912303714071e-01	7.709689136597873693e-01	9.438799467015013267e-01	8.936199625554470671e-01	8.476014828892448616e-01	7.011711505451229121e-01	6.057230231636301365e-01	7.098729658521935049e-01	1.102065224192511517e+00	7.665911108506289207e-01	8.180129488380682989e-01	8.368321185981705268e-01	8.915815916330417368e-01	9.925975599249892145e-01	7.804802493710800704e-01	7.399748032929923669e-01	1.003751839181769467e+00	7.914397544332288925e-01	7.402585281650613247e-01	7.332676184655552154e-01	7.672011090484557316e-01	4.652180332196297341e-01	9.942932676682469939e-01	8.875988284980348419e-01	9.010489612946590565e-01	6.225847157374997387e-01
8.643141371169281717e-01	6.608249817231901524e-01	9.408188533516466112e-01	8.097036386751791381e-01	8.110146202555278405e-01	7.775405591482446033e-01	7.077509282148406466e-01	8.438841136389290121e-01	8.895505780796407747e-01	4.740412341053024670e-01	7.280150086322588476e-02	3.990890147413814759e-01	8.239312971313839107e-01	7.298160328121394702e-01	8.238236578746965799e-01	6.780618125273503161e-01	8.389937304443378929e-01	9.433037415794449654e-01	7.636507623371168174e-01	6.922504132975431101e-01	9.524580301308804842e-01	1.007251983916043425e+00	7.775504957700860587e-01	7.259701349098547363e-01	7.977826421468493523e-01	9.876833970169913712e-01	9.922451307862364400e-01	5.718152810941348196e-01	7.968372006324724310e-01	7.529059798448380914e-01	8.503160868385210014e-01	8.119243872588423061e-01
8.702577421067644314e-01	9.795905106444745547e-01	6.762427294943506029e-01	6.850832695016180196e-01	6.122989907309115409e-01	8.306504899026279087e-01	1.020287471902136867e+00	7.837552328167495252e-01	9.479134612431439066e-01	3.383582631353139192e-01	-1.330488162273467390e-01	1.807327696304555364e-01	9.911287043291545640e-01	5.413693960274577055e-01	7.255259085731984303e-01	8.447799016330518329e-01	8.951676834609807454e-01	9.049587383696301446e-01	8.300504346381699650e-01	7.257700511051541348e-01	9.736358931454289767e-01	8.370176869958820820e-01	6.904268186475035485e-01	5.609615709997843869e-01	7.242841735440722628e-01	8.117062086821842382e-01	7.033900771678203157e-01	6.621853449835288785e-01	6.728526243455750233e-01	7.475617226026936013e-01	8.285315957843409906e-01	8.394681866879043497e-01
8.020758519484617599e-01	1.239915439596408486e+00	7.040961784622337127e-01	1.180093727817886684e+00	8.680714867314065497e-01	9.632324167387464886e-01	6.673169780476853052e-01	8.153495506155321593e-01	4.981751649567429663e-01	4.976241492079385709e-01	2.292608287788805155e-01	3.196375672817257374e-02	3.005252988604425468e-01	5.566181404512623443e-01	7.301659756602614237e-01	6.269513054046043088e-01	7.868502871147720068e-01	2.578384053410356369e-01	4.929655846045167822e-01	9.626021007160754372e-01	7.092256419329755479e-01	7.336659481720624321e-01	5.626752352263277857e-01	7.536159016654060405e-01	6.183443534063486346e-01	7.196678185968086172e-01	5.205986622372389405e-01	6.310470567842627609e-01	6.063102782892508813e-01	4.832319583458345447e-01	7.101192177972852626e-01	4.323025476195432315e-01
7.622356718966611933e-01	8.295865003207772981e-01	7.246681632110939519e-01	9.778403647161458823e-01	8.045523094477361470e-01	8.409778452111391633e-01	9.199026162063701495e-01	7.131577291701916010e-01	8.647741053592170601e-01	5.534923580195144632e-01	4.699224128653416432e-01	2.955989762849388081e-01	1.144535149779286332e-01	1.312281834561558058e-01	4.173518686355205398e-01	4.673872992609477972e-01	5.795424970103654205e-01	6.066025191218072932e-01	5.926686858273813030e-01	6.507590151110597132e-01	6.521318544822016783e-01	8.776924873692295570e-01	7.976308675692312944e-01	8.101601177912689522e-01	9.496685058465829110e-01	5.550654647375999895e-01	5.466311074017138338e-01	4.720391259979204723e-01	5.650795847636177482e-01	7.172158134581673172e-01	3.627246954805754542e-01	6.330503068709066872e-01
8.361339791973784186e-01	7.021675818766903721e-01	7.522586185536322967e-01	7.812404659686421615e-01	6.047551677644638080e-01	9.085570507860984968e-01	1.251209777802377632e+00	7.731993785244759554e-01	5.175392658429189829e-01	5.749862827163737533e-01	6.000790646898648273e-01	6.453347039565713317e-01	2.826722148148384517e-01	3.585459882196211367e-01	5.817697913313502056e-01	5.920428279287274220e-01	4.684668756874795781e-01	6.285561595401329971e-01	7.251902796626841230e-01	9.270273118579852589e-01	1.071881040838154941e+00	6.891252876276481310e-01	7.083291162237799199e-01	7.846505161844606890e-01	5.724546358961983827e-01	5.606255033146887445e-01	5.898026510415441681e-01	6.539073785209323919e-01	3.881739047662974285e-01	7.636948499228568554e-01	7.635959214589329580e-01	7.083520689739325471e-01
6.937522609532995599e-01	8.625440468415010997e-01	8.453038620229620381e-01	8.509709853464494378e-01	8.128899428724929432e-01	8.964701293447628894e-01	7.912076543283566021e-01	9.477897728212337780e-01	5.939944363262202875e-01	3.213815523029905918e-01	5.201383590079914354e-01	4.246064608295817555e-01	6.050736364624229591e-01	7.467367461513185756e-01	7.847268553006903069e-01	5.647280165447683409e-01	5.603615994772377373e-01	6.337391376062743165e-01	7.845670835498570472e-01	7.246219861622369418e-01	8.369678142756999950e-01	6.863894724413637238e-01	9.420309585897068683e-01	5.841217602153089272e-01	4.352003024695827449e-01	2.864262980103301492e-01	5.588225377470705801e-01	3.521344057891850898e-01	5.958007594968142140e-01	8.318806604144405314e-01	7.814820955168790828e-01	7.245709261596884332e-01
2.598414481794023567e-01	9.088099287195600118e-01	5.166688713305810365e-01	1.113543106657505444e+00	8.093759625899195065e-01	9.427354330645115743e-01	8.410451960219738066e-01	8.364877232553478148e-01	7.220657886631178801e-01	7.066339242303228962e-01	5.500181722984709420e-01	3.915204624054604010e-01	5.068060805337916142e-01	7.157320740156831729e-01	9.151443308262832144e-01	8.381363920496103237e-01	7.504120887058561840e-01	8.714991456586399510e-01	9.015649787518411618e-01	8.920304504849935201e-01	8.049544372835990558e-01	7.398885688958800610e-01	7.788750845178491478e-01	5.835673327899028040e-01	6.130316831447141235e-01	1.806661943413936378e-01	4.108194621814885705e-01	4.029652366219124149e-01	6.204340113820656644e-01	8.590967979371922914e-01	8.462633079751986642e-01	6.327751739068095960e-01
7.151342328483576427e-01	6.089578536869071357e-01	9.700121547618999474e-01	9.012557934368405910e-01	9.452948508832837993e-01	8.070800695415352166e-01	1.029024521383525181e+00	8.175931320460640972e-01	7.436618473163683074e-01	8.768253878826240966e-01	6.437551203645762721e-01	4.962500669274360621e-01	4.658595875424365595e-01	4.271051084233589146e-01	6.354949258991695604e-01	2.950621117776107694e-01	8.262283911141111714e-01	9.278420441837705868e-01	8.814284429209381377e-01	8.572258407916926171e-01	9.725752794048462269e-01	6.344496366812411026e-01	7.294013457385206678e-01	6.423322316068046378e-01	6.042782974493747794e-01	5.364492068586073081e-01	3.262836410322556002e-01	3.765088848620357642e-01	6.374509965765814412e-01	7.600164370076221143e-01	9.144377222918351755e-01	6.559365996844821467e-01
4.209961180237200007e-01	7.779217022440316764e-01	1.209971022330527113e+00	9.807945558047312939e-01	6.749366844639050900e-01	8.403160179496972360e-01	7.807870193499508726e-01	6.218728668190932618e-01	8.128264320020126554e-01	6.745517253155711712e-01	4.968729601246799077e-01	4.289406686094812127e-01	-2.204340568982808835e-01	2.984923980190354320e-01	5.086680181113841792e-01	7.062972114415200231e-01	1.023738191124767383e+00	9.231882579892146667e-01	1.107790487112486399e+00	8.666918378227075337e-01	1.067155275368577350e+00	1.024916333047818595e+00	1.072787627780174224e+00	4.713427060760724263e-01	1.058191342365058407e+00	6.780624917082962444e-01	5.748480499766279728e-01	4.501500872412433907e-01	1.103088650806574478e+00	9.706036192052698297e-01	7.054605385851987487e-01	4.318375121550322437e-01
7.564337172785580155e-01	8.174322251107769555e-01	6.177824506575113617e-01	8.171871651758931820e-01	7.048516748537054788e-01	8.268987737536025451e-01	8.572102417541792585e-01	8.863389858089444351e-01	8.426564675653261949e-01	1.068335250461260433e+00	4.209648877903611197e-01	1.487798654111301966e-01	-1.097583324720201592e-01	-3.271627222942175006e-02	3.713820084231392871e-01	5.401905042920744915e-01	9.108160358072653340e-01	9.129676273878458703e-01	7.649633267809339277e-01	9.578848322724616837e-01	9.668248658321264566e-01	1.056034069382409513e+00	7.179707349578229314e-01	7.135579535564113840e-01	6.379141092454684303e-01	5.974517457609950233e-01	6.940712751135582614e-01	6.841936845522739175e-01	7.725656081900802441e-01	4.792354260140834765e-01	7.553502841622405928e-01	9.052065838889102878e-01
8.180899777947552298e-01	7.621598680953417526e-01	9.264148180166013047e-01	9.014930218367485093e-01	1.011105517560766831e+00	9.538172492321242979e-01	8.741761379306034474e-01	7.485316764068961071e-01	7.410489835758207189e-01	6.848515185505626990e-01	5.922084314176178088e-01	4.678278215021947628e-01	1.263802568070903076e-01	2.752311907298784499e-01	5.132689821168833211e-01	7.006587957897437713e-01	8.009625642518637401e-01	7.577915641656620682e-01	7.839419217417571417e-01	1.010037930754994040e+00	9.522625654628432690e-01	9.837174663383866369e-01	8.380526649608760481e-01	7.483016383398259919e-01	6.448586621872746116e-01	6.666287842980607170e-01	6.685538993740867131e-01	5.829279681095931309e-01	7.379254977967821816e-01	8.675489129621476447e-01	7.113009009671300564e-01	1.004418462055397088e+00
8.407316890917125862e-01	8.472882358226359045e-01	8.215989463285330308e-01	9.455875877117950745e-01	8.370331216842903377e-01	8.165209889599345239e-01	9.210183646607752461e-01	8.033697119121028241e-01	1.048338460115604276e+00	8.262151783565172547e-01	7.330338328738373876e-01	4.109019265829082501e-01	2.780406409312553007e-01	1.714268267499991227e-01	4.345165621486902774e-01	6.449638555813854701e-01	7.360093922796623334e-01	6.974833350726531433e-01	6.974747482030976276e-01	8.320964177477455648e-01	8.707157352180413534e-01	9.706461180549195156e-01	8.655484963114395969e-01	8.506395907859197747e-01	7.094461156603325547e-01	5.921753825476497868e-01	6.729690473314245969e-01	8.323879631712631788e-01	6.195648199505664477e-01	9.564254551505877444e-01	8.959243733585670055e-01	7.754733420715530512e-01
9.048883105656405634e-01	7.921019352323480645e-01	7.631791636994460504e-01	1.053548779412253777e+00	8.276944003779358461e-01	7.184488186767061801e-01	8.042718076570939401e-01	8.831682312791043765e-01	6.138359471974709214e-01	7.988968889642015236e-01	7.930992200475118770e-01	7.548837159109202943e-01	5.797423836292452393e-01	4.487004770343581139e-01	3.190385104448173470e-01	4.173555404792076429e-01	4.884411922188649502e-01	4.330372089637187782e-01	5.855966045723811630e-01	7.903790572249005386e-01	6.744565540577711626e-01	1.125003052044830643e+00	8.931702187065828635e-01	1.023098651912099033e+00	6.788026872927633848e-01	2.801391101599579048e-01	5.126841627453618822e-01	4.839867394118557709e-01	6.330413762257248722e-01	5.263309843992967085e-01	1.105156568761829439e+00	9.892412534913158639e-01
7.261354524769089158e-01	1.162978238807308218e+00	5.609784056702487032e-01	9.155499338420195476e-01	6.537963833986495388e-01	1.012533494037467063e+00	8.951343744610624764e-01	6.503162890607557811e-01	1.300896690322854932e+00	7.936519622166607890e-01	6.738666164562704397e-01	6.873880676964368996e-01	4.240116567644109380e-01	6.090228883844620578e-01	6.052380368184487880e-01	6.488807432086263205e-01	6.434175085267526129e-01	7.045951371211570669e-01	8.481883263913284621e-01	7.781715690074377800e-01	7.514955600201688179e-01	9.385561404414879405e-01	7.389894062488828741e-01	4.368815094181994763e-01	5.851613010809563198e-01	1.828136570982938358e-01	2.551790547703886025e-02	4.401136350989214296e-01	3.704992060685732835e-01	2.759545681998280542e-01	6.666121502313978597e-01	7.189374162418161740e-01
9.092068609971475368e-01	7.437462812746952201e-01	8.753347799499106019e-01	9.491092495713251420e-01	5.572774814285953449e-01	3.482177940757824053e-01	6.180292202886782382e-01	7.115605847188898325e-01	7.976997487851764657e-01	8.361515392549898618e-01	3.727772726632939682e-01	5.628310852788209750e-01	4.051619383310223199e-01	6.111189392861540171e-01	4.735123723712670873e-01	7.613860137194192745e-01	9.510401899165248363e-01	8.106890580341867825e-01	1.434711327385450819e+00	9.108260821205816926e-01	8.513710324101448901e-01	6.443540386162212030e-01	2.848512224370086110e-01	4.776306024664114802e-01	4.607767943604271776e-01	1.513808189128788284e-01	1.900290485750883995e-01	2.363805775752058080e-01	9.749258988352738076e-02	4.977571029122565549e-03	3.455224955539073495e-01	7.488798691372089422e-01
8.618931183096775195e-01	8.583930544190773171e-01	9.609069549907082175e-01	4.513083226393601044e-01	3.144064322619931073e-01	2.738955158775817633e-01	5.574057259891743721e-01	5.744855538084454594e-01	4.153104488672381134e-01	7.043376155070443234e-01	1.932171957233441706e-01	3.958312831328532067e-01	4.031574686899813131e-01	5.030387024254184825e-01	6.795436029499916097e-01	7.631396542714887765e-01	1.030889010596552691e+00	9.825419215659459971e-01	1.017573320334064446e+00	9.643572368055738364e-01	9.003850146274676725e-01	7.473710971151426019e-01	6.332768866070846991e-01	5.061352915876266012e-01	7.470620865634344243e-01	2.634667880910090410e-01	2.932475877310356527e-01	8.914997267164069539e-02	-1.062934382088552912e-02	-2.882171411979259079e-02	2.456039574726299191e-01	6.226168732577886944e-01
8.670932859729653108e-01	9.877395749276791648e-01	8.452806829937203892e-01	9.869024947304265716e-01	1.971823540889175441e-01	3.486394747602499788e-01	3.787968715030211597e-01	4.052494711520840953e-01	3.634930338842745634e-01	4.541176686457649159e-01	4.903489857242439021e-01	2.540929806645331746e-01	3.588417681563176309e-01	5.013404521707299777e-01	8.077481683576285265e-01	9.680479694105822430e-01	9.000666140597490816e-01	8.599997580709234368e-01	6.201729801181050661e-01	8.688797108789726442e-01	9.742013049199477193e-01	8.758131778874440609e-01	7.632990847574827598e-01	5.679566845910835049e-01	2.774615419477390876e-01	1.987838781069815874e-01	8.207233205487514394e-02	-2.457746293238838309e-02	1.061628766636199192e-02	3.597235425913532236e-02	3.963522461147019893e-01	6.785437892721013498e-01
4.536498750069912211e-01	9.679625224061573219e-01	8.986610757867851129e-01	7.066957901718249335e-01	3.692497349789519712e-01	3.633390348051925844e-01	7.081889864774040255e-01	3.200796874732946828e-01	3.018672657722915043e-01	2.896583934694205720e-01	2.873843066941135227e-01	1.460894425652336792e-01	4.483975699008967974e-01	6.719251961008766427e-01	7.466382085591792839e-01	7.942932399906357244e-01	7.296049060223656069e-01	8.833108435154550797e-01	4.327973724267890065e-01	1.817516072730672727e-01	7.430866459531086932e-01	1.077579009491067552e+00	1.033919711643276784e+00	6.550032468835781385e-01	3.069128153934685410e-01	1.796975526898230147e-01	1.183473490213493295e-01	-1.196971505644971179e-01	1.509072976178305048e-01	8.632261876413455104e-02	7.030646647725283804e-01	8.424723760966015274e-01
7.291901218001826113e-01	5.167699575554788316e-01	7.958071059618454512e-01	7.455982856083618326e-01	4.532955472185995482e-01	4.334368151963736704e-01	3.926082217415684528e-01	3.807258378262498022e-01	3.304374438230197053e-01	3.900386950940851749e-01	9.671703774162176970e-02	1.088842220577090902e-01	5.246217443168594841e-01	6.126957350766166766e-01	4.338369470373741876e-01	7.169316667480384320e-01	8.500878723673266357e-01	7.485150455321012419e-01	1.103735092267573492e+00	3.264311017483598198e-01	7.472901153604731839e-01	6.744519800965168566e-01	9.083515773887825828e-01	8.160901818735802893e-01	2.759122884743570592e-01	2.451723134405696669e-01	2.693805955840115063e-01	2.156582896430425667e-01	2.075037094206760302e-01	6.629670868965314989e-01	8.426854014363133194e-01	1.130531498619038455e+00
7.472365673723816437e-01	6.881116045630211175e-01	5.883439532860395005e-01	6.347038316645645661e-01	5.945934136629363875e-01	7.349655553240866945e-01	3.536605626741181618e-01	3.663014180719534885e-01	2.304350187145043083e-01	3.873634553424831761e-01	2.998144028219515977e-01	1.922735914947528990e-01	3.079950160226515576e-01	5.729902908427505492e-01	3.842984752022488015e-01	6.821705927105968792e-01	7.277532746739717728e-01	6.351423522155285051e-01	7.891188616442943449e-01	2.738824384088177077e-01	3.463200815037169589e-01	6.668641278099685099e-01	7.372996249577030703e-01	6.850164819776822789e-01	4.174290919116764309e-01	2.207201920832202735e-01	3.188439275946435836e-01	1.232648318422783218e-01	6.130055316173069757e-01	7.047008145897415421e-01	8.512276046361019199e-01	9.172261392260442348e-01
1.050006505191885653e+00	8.131266185878691655e-01	6.148242535946293330e-01	6.174590965071479198e-01	6.977875030071143403e-01	6.245885469684023805e-01	7.062581838683286151e-01	7.665684164426013192e-01	8.210594958230272855e-01	9.062347300960761354e-01	5.129992513947998489e-01	4.537101802944495388e-01	6.356429576082497923e-02	7.532046351821067298e-02	5.300771396912211664e-01	8.274745499497112577e-01	1.425749575435381056e-02	3.184679316285696227e-01	4.213839066476638417e-01	1.787647887215312037e-01	1.739014251118997101e-01	2.653500786727007177e-01	7.415632073867157725e-01	4.357123862636697598e-01	2.432133056656937686e-01	2.915358765694971988e-01	3.448554509827972958e-01	5.338527938534449735e-01	1.083982271852375057e+00	8.488211956777270695e-01	1.020852517320101516e+00	6.003556398649584347e-01
6.451352423686191884e-01	6.155892836545275859e-01	6.499927897992926473e-01	8.372868371070684157e-01	9.129766669909695764e-01	8.170856611119037272e-01	1.071138500399615889e+00	6.790243654673370211e-01	8.441990581761006363e-01	6.352247029052392469e-01	6.508275349519525577e-01	3.468026588990450465e-01	4.427684023473356656e-01	1.475125033530558238e-01	3.509739308725593476e-01	3.352057909994284324e-01	3.932552671807514888e-01	2.484743987277925614e-01	-2.598154490072672740e-01	-1.816118934949939590e-02	2.970949564337141413e-02	2.332764619435064857e-01	4.599698241441530500e-01	4.355182325856927772e-01	7.695483276726493571e-01	9.058666762866827149e-01	6.208668276400488573e-01	9.542530967653742868e-01	9.110800691097576953e-01	7.820837656890979872e-01	6.804267906927032872e-01	8.229831265102707238e-01
7.861033577794201976e-01	7.268008254699682702e-01	7.816747555884373533e-01	8.439355271792167157e-01	9.257467640138588028e-01	9.674369951450790817e-01	7.901738667865934040e-01	8.574874957756195570e-01	8.625676527779950753e-01	5.405790014231508511e-01	5.162827492346093727e-01	1.083414102919421224e-01	9.156985690929395072e-02	2.197164428568577077e-01	2.538490321389044180e-01	1.462332577791171095e-01	3.319954106675336858e-01	2.956876077548555304e-01	2.636399107662315555e-02	3.888670226021200271e-01	5.959849806793098281e-01	4.201154837085674387e-01	6.106316719864134379e-01	6.353599268076333129e-01	7.014503479695146648e-01	5.751449069147854809e-01	6.474611841326491923e-01	9.891446228778916216e-01	9.527162933625104024e-01	8.077554098611138267e-01	1.037704783327235258e+00	8.687079797403536308e-01
7.169434716483585879e-01	8.758723441879736615e-01	6.771021573803877036e-01	8.200748576620909835e-01	9.227246771136033976e-01	8.687829649658259656e-01	9.316328491889016572e-01	8.353984394763229737e-01	6.495578238444605912e-01	5.385740304141873880e-01	4.099328404196288522e-01	3.586743125689714207e-01	1.705463019595123420e-01	2.340764204054947284e-01	8.389288660729535274e-03	5.066212030758704410e-02	2.830583527846726732e-01	3.937056367436735371e-01	6.052192196003982616e-01	9.054327290505920223e-02	5.732905243966136544e-01	2.742891688480218471e-01	4.598985549837857345e-01	5.203727276375765820e-01	4.774645653088592234e-01	5.089218641026567180e-01	6.957190316661912011e-01	8.788553636431661875e-01	8.805396395120493880e-01	8.458959139812664008e-01	8.065953898910791509e-01	9.823312934762375992e-01
1.090989389790123942e+00	7.731334497728969968e-01	9.176398538802378324e-01	6.750770097972397243e-01	8.167961174885843834e-01	8.427307871611395829e-01	1.025885234687341940e+00	1.169764124334422561e+00	1.121528980159635092e+00	5.289355409261924379e-01	2.086119387198717146e-01	2.207002823217172338e-01	2.138413905116294811e-01	2.895675270947137281e-02	2.354353569817800307e-01	-3.773906121474537856e-02	1.868561201414381534e-01	4.159457028343069296e-01	4.075091146325003910e-01	1.615247900496971645e-01	3.215221808309487450e-01	3.334702325918694754e-01	4.857435266748247882e-01	5.923596465590914573e-01	4.993086655061333978e-01	3.823217899154940369e-01	9.219931648986898765e-01	8.232240112791975317e-01	8.705809271650456482e-01	1.002610832547265574e+00	8.289720678403467158e-01	8.844708563633610909e-01
1.071032081089102084e+00	7.352778134065409699e-01	8.654717833575255037e-01	8.210914823302093435e-01	8.162657775280549588e-01	1.126717079432525637e+00	9.925851161448685511e-01	8.925575299583498046e-01	5.768877659838602678e-01	4.559653389854114724e-01	6.321938266356745828e-01	3.815561004323294592e-01	4.083522304552625881e-01	3.469282150981990998e-01	2.897915752848196913e-01	1.216556918614401933e-01	1.704087210011360765e-01	2.701526059327323814e-01	-6.561925868365214853e-02	3.867198542509415748e-01	1.317156679189576685e-01	3.784589102094947366e-01	5.743292614919799366e-01	6.099670977377602554e-01	6.041499887382502099e-01	1.028238225785416793e+00	8.114895321942198203e-01	1.132026905646265291e+00	1.018690254534210027e+00	7.711809687366996124e-01	7.918065416521979927e-01	8.085875296102049692e-01
9.367282306920994284e-01	9.326927244948739482e-01	8.665443485719317440e-01	6.640713055529372522e-01	8.445436959604002425e-01	1.041184880999001861e+00	9.813392836902903316e-01	7.366603601242194266e-01	8.180003039136704013e-01	4.567524664088897790e-01	5.177296038708693038e-01	3.516897853999527701e-01	1.130891343281357209e-01	4.125748937572257247e-01	1.985935162098135809e-01	-1.266723003344116805e-02	1.999569380791743067e-01	3.333065797825093268e-01	3.901373078991371424e-02	1.919163027453633652e-01	1.174743323033783371e-01	5.736257076202951888e-01	3.103540306685442784e-01	8.806356638452829122e-01	1.119709646904714528e+00	6.413573405614345635e-01	8.292422309673510572e-01	8.855297336688963128e-01	8.828226052903720422e-01	9.317366420721079345e-01	6.699408348898669985e-01	1.035596780292790786e+00
1.010476350417017777e+00	8.365904170733915457e-01	7.320975269279287323e-01	7.774714066068709739e-01	8.457509929142592586e-01	7.247438695444369250e-01	8.118612491583304669e-01	8.418529686386495570e-01	8.766946777228855625e-01	7.699567671638988253e-01	7.505170239129278498e-01	6.405815697860649527e-01	7.381196172323390980e-01	4.851277250480606762e-01	2.080874323161954753e-01	1.165272164817464373e-01	-8.423240639237797311e-02	1.515755632982471734e-01	1.259930757999520035e-01	2.826597242297261905e-02	1.440857658152239762e-01	9.355858443341685815e-02	4.030814494466570252e-01	5.899497740630095244e-01	7.550383414488220923e-01	9.223561171463116048e-01	6.970410600250641631e-01	5.833364074808555788e-01	9.018562904836944227e-01	9.592826055453005374e-01	8.182413878325361933e-01	8.220094289939324783e-01
8.040803934820749399e-01	9.115239121242632025e-01	7.945753748375562475e-01	6.531819331565302811e-01	1.169106796336046639e+00	9.975355813327470011e-01	1.148619720174006043e+00	8.076140844610735225e-01	5.858107448005186457e-01	1.007959503903668397e+00	6.243014188233684258e-01	8.271524908125964526e-01	7.308852637939829977e-01	4.702062741312516003e-01	3.937041772035124176e-01	9.007871899550630446e-02	1.260880206746154975e-01	1.051660059199429759e-01	1.014520038602148566e-01	9.443323711390974595e-02	1.317057908178805858e-01	2.099585859294661461e-01	-7.332501915659217495e-02	5.107090646402185907e-01	6.715410685547421599e-01	9.892056271796720868e-01	6.901704931076461103e-01	7.647801457180680718e-01	8.555326709303341381e-01	7.670423957330729792e-01	8.600303128877216929e-01	8.446559512264681935e-01
8.245453831283032775e-01	3.551940716195882697e-01	5.608698358660912930e-01	4.490493666849494359e-01	7.815252191798387482e-01	8.555026840471691152e-01	8.003089025702065928e-01	8.742533063251213266e-01	7.530328183251511209e-01	5.284255741498209424e-01	1.185387063017051323e+00	6.512395945169709988e-01	6.340112396366361924e-01	5.429585291888873178e-01	5.433087636480683491e-01	5.941866254197636366e-01	4.787772221285716556e-01	4.483966334875430504e-01	5.734726618540204601e-01	7.340102314591896437e-01	6.420822622616508824e-01	7.820972836828173902e-01	6.717296062420510250e-01	7.869579065713823152e-01	2.618257434668379569e-01	6.736887205415410529e-01	5.720666056277836642e-01	7.351573156502273498e-01	7.808209036302938832e-01	8.306536185056906385e-01	8.128033723838452573e-01	6.198460415498988629e-01
8.046284763189049949e-01	5.413226761624833072e-01	2.663727102812833980e-01	5.422134069672567280e-01	5.978501268205160812e-01	5.938790095813446523e-01	7.544950936271059838e-01	6.495747125711597292e-01	8.901731342552030579e-01	7.046845708777095263e-01	7.403976886433201177e-01	5.906067081829647902e-01	8.678330049300621019e-01	6.501995755952243439e-01	7.783151108333282719e-01	9.262590994267512201e-01	1.016800525976099268e+00	6.980901047470725596e-01	9.427384330517150079e-01	9.278273871814067819e-01	7.366860454342252229e-01	8.916949505412152810e-01	9.216990409370631188e-01	8.285154763678184153e-01	5.866666485695847255e-01	4.672729930921281083e-01	4.238350204250929121e-01	7.463847498442156558e-01	7.388765141971641581e-01	7.619314442365021645e-01	6.657351784525381566e-01	7.764018855032204236e-01


==> Cifra_figuretem/10/DPdataBlue4.0.txt <==
5.761901321355562544e-01	4.873138290194010125e-01	3.220416584247232650e-01	2.401259903810393226e-01	3.469932387561144860e-01	6.978948516770135946e-01	4.869223414462182653e-01	1.185364383091940255e-01	4.159587677982506393e-01	4.616589285413459365e-01	4.480954752812204567e-01	3.684207512478204771e-01	2.283554886247829985e-01	2.167807350029988256e-01	3.236882624214587612e-01	1.697606403780746731e-01	3.447027092918715785e-01	3.224515412509289525e-01	6.014229738168935802e-01	7.354200370713457335e-01	2.615994474917850976e-01	8.074999096225725648e-01	8.344238946579529692e-02	3.009450362587246519e-01	2.656479316436816673e-01	3.530833288310106233e-01	3.695301589308021550e-01	4.622674797971810801e-01	4.841846671498675758e-01	3.477490744833309222e-01	3.628077104784304674e-01	2.467485932680584526e-01
4.722495739765279477e-01	4.125200990482159047e-01	4.610057324788540689e-01	3.721895100499765241e-01	4.023874689827557916e-01	5.532716356604308050e-01	4.270962716387249891e-01	5.311964610354173999e-01	4.795401867612615887e-01	1.465772080232477792e-01	4.614997463106290665e-01	4.490897245492581624e-01	3.495913631273358524e-01	3.770269636888615161e-01	1.131662321251597214e-01	2.368222675081251838e-01	2.131809875246973296e-01	1.966825488738033756e-01	6.820909668555399374e-01	5.006347697831655674e-01	4.314054358031797487e-01	1.849476192166982225e-01	3.098404480495896007e-01	2.135668471374037036e-01	2.360770789959836247e-01	4.055922068350428789e-01	3.363611434619553919e-01	1.217824139670521832e+00	4.955992793172981914e-01	4.617131701238406105e-01	3.369934359716827976e-01	4.743480985368572211e-01
5.282124890251693738e-01	3.633430470845547267e-01	5.745948880812662418e-01	3.023328949481079997e-01	3.987163088950831380e-01	3.741365820685099708e-01	3.193864549456187918e-01	4.742037229215539940e-01	5.369603699051496148e-01	4.880024862310718969e-01	5.603965386606216681e-01	5.236872210620648893e-01	2.944853377145431050e-01	4.050322019463045153e-01	6.180095895030592867e-01	1.446645806736531759e-01	2.352458056748642501e-01	2.853754038963929873e-01	2.773749247868112500e-01	4.731992411508900154e-01	2.226143991782196241e-01	4.187862864932555551e-01	3.628583745763469537e-02	3.256892229053596211e-01	3.230355765670648305e-01	1.373448041285370569e-01	4.396701333239905196e-02	2.571658247418253662e-01	2.116707651962629333e-01	5.219799722265249242e-01	5.258417927679185366e-01	5.687466645816963151e-01
5.662430633919490752e-01	2.700109377053326321e-01	5.845856742776650572e-01	4.909151161638364846e-01	6.118157484542685598e-01	4.836037528881647063e-01	3.666160628053422577e-01	3.811666134643698634e-01	2.463502327655880397e-01	6.668489513445072792e-01	5.149588830082493240e-01	4.420814367543441925e-01	3.240053608963707199e-01	6.204726783401074419e-01	2.064010284612431967e-01	4.703399907360311660e-01	4.630321741112959910e-01	8.140921499602030154e-02	2.509759183721247400e-01	4.177037359168236375e-01	2.526157694928841679e-01	2.271798627337055509e-01	6.671748456314852138e-01	2.065134606430042985e-01	3.291819548634833392e-01	4.579504348184479379e-01	2.737398453759580796e-01	4.355114983872395706e-01	7.175922648186700004e-01	6.565626467370410113e-01	7.029354337631131822e-01	6.435212388536593053e-01
2.982854753286150462e-01	9.323148116202694125e-01	4.846296979569783003e-01	4.873853561897872888e-01	5.634159504382754147e-01	3.157709474703324637e-01	3.217696226762789546e-01	2.322199657977592757e-01	5.652688683572135719e-01	6.605394527924587367e-01	5.301697967471270534e-01	4.650583166055655138e-01	3.975240668272415068e-01	5.844571149479363958e-01	8.229910783877074643e-01	2.708326569650028048e-01	1.414480246137316821e-01	2.996743693868926250e-01	3.434129471959648794e-02	1.957282743138890613e-01	2.426475008448272797e-01	2.865178548768133049e-01	2.705156894704405235e-01	4.339699258537856319e-01	3.665725166282650105e-01	6.224784782677099670e-01	6.028033053208214920e-01	-3.463433774008173316e-02	4.442016459437636011e-01	7.999945315548028235e-01	5.127682245160771757e-01	5.821262681410522832e-01
4.461039858683489290e-01	5.018126163509800675e-01	4.039283742598508975e-01	7.504816606125680467e-01	5.126476009347815666e-01	7.338897520881516590e-01	4.111203262306912798e-01	5.177021417611199494e-01	9.102588512698328582e-01	8.047637336221425963e-01	4.436836126831622540e-01	6.135040553571194932e-01	8.001593991736010159e-01	3.499100322853724854e-01	3.499569079565498786e-01	2.739716023725558558e-01	8.977212180539992370e-02	1.685826240891178940e-01	2.236538479090206533e-01	5.854919357848750172e-01	1.472500382743764658e-01	4.018065231629666667e-01	2.411179782670518912e-01	8.202168018099431634e-01	3.929738450350834800e-01	3.329547255834410802e-01	5.145209376154922243e-01	4.362730817976876452e-01	6.242010590181810148e-01	7.263801868934129935e-01	6.713167570034191955e-01	3.419432612474814226e-01
4.574408869078319673e-01	4.625895387701256523e-01	3.348287733575120995e-01	6.756438271692570829e-01	6.690498158288152863e-01	5.499196374238033425e-01	6.249822180236072056e-01	4.349253326877659531e-01	5.239565365888246840e-01	6.530869597239628010e-01	5.737885134033506862e-01	8.138564359750884991e-01	4.869717055441076248e-01	4.282971181036050456e-01	1.280855858835761030e-02	1.192923620225292691e-01	3.743789677592557208e-01	3.002200193968722619e-01	3.822175826962878609e-01	2.719304241730252647e-01	2.455075281277977473e-01	3.468314493714566571e-01	5.925969612661443620e-01	4.284997982978934195e-01	5.043582267412297648e-01	6.446341905699412012e-01	5.230333083039062636e-01	5.170501056724678968e-01	6.556995711737164667e-01	6.060164101756548849e-01	4.772034220075684896e-01	3.157446477808562024e-01
5.761205793755859172e-01	5.497907511472204245e-01	5.405815929027534272e-01	5.936681792629374677e-01	5.811424300868981430e-01	5.506085043960725622e-01	6.926294532959567096e-01	8.782974364410770507e-01	3.354906823911962266e-01	5.080534079186793672e-01	4.155345006916582040e-01	7.946716126445826367e-01	2.769880366604976496e-01	4.100536181751548437e-01	6.579531947148148374e-02	2.886993160801397118e-01	2.698956223043713631e-01	4.522190968828679325e-01	6.371432535643264394e-01	4.215588647429071578e-01	1.554611128183386870e-01	3.327005519801555788e-01	6.170897643060357929e-01	5.224647733271623462e-01	5.611058325396434121e-01	5.971999075115772548e-01	6.808895059353572421e-01	4.524901234830747687e-01	7.065937681354060862e-01	5.816737577095740797e-01	4.173830825914641163e-01	2.270343138037235475e-01
2.897136123642464201e-01	5.025173741786285175e-01	5.812163290869569732e-01	5.148936658400800059e-01	6.146211257880860312e-01	5.957864045297507349e-01	5.149828642412060953e-01	3.372759819807905624e-01	3.471073702932760963e-01	5.095245115704547523e-01	4.023589998802352685e-01	3.910967600943193734e-01	3.713184907930031087e-01	7.852153415838947215e-01	5.398972841788917121e-01	6.849549539654636865e-02	3.856035698754902707e-01	4.387337792351210242e-01	4.150507726376390094e-01	3.696123658946361412e-01	4.224872980906950737e-01	4.370721375450785651e-01	4.695086771473123699e-01	3.010016142158521979e-01	6.745385032123450975e-01	4.511953588781555946e-01	4.151449114775108695e-01	3.835833933378652860e-01	6.287388822205789429e-01	3.679004746826213812e-01	2.583188937282682174e-01	5.145181455107570301e-01
4.025912954396974053e-01	1.409073819284266116e-01	4.043887429251214471e-01	5.590844322957663204e-01	5.729374209822651887e-01	3.283743770702906017e-01	-1.081199266784907964e-01	2.672893453343944681e-01	7.873337838832686897e-01	3.469801145036344181e-01	3.825175451346750077e-01	5.029619157663749451e-01	2.532198959203543764e-01	4.745829396403069556e-01	4.557172498725789445e-01	3.463853056512725681e-01	3.959724100722747386e-01	4.342524626770646878e-01	7.538565193492368088e-01	4.248193261351351779e-01	4.469857646849128008e-01	6.709209525999324519e-01	2.711542536248943147e-01	2.246682465402808360e-01	1.545488431306391020e-01	4.405344360379014890e-01	5.549798269983673427e-01	4.483072757425456412e-01	4.236522741355855937e-01	5.764849733906014517e-01	5.075788038167797778e-01	4.408760777039478773e-01
5.569965588085340480e-01	5.244138033735764592e-01	4.891369401985510845e-01	6.713211610845599697e-01	6.082093914149977465e-01	3.948027084717654622e-01	5.712626438942953744e-01	4.524269349976080545e-01	3.865062994235606841e-01	4.623275289186468129e-01	2.957902454376566403e-01	1.962544409106263266e-01	2.524415433695198496e-01	2.389460247433983497e-01	2.403681666328013611e-01	3.301230095354292238e-01	3.717885616556723116e-01	6.563242425713082806e-01	3.816064306039961274e-01	2.621828595961833708e-01	4.624358500171769082e-01	4.444773608448864266e-01	3.355829568169045873e-01	2.211583831051757154e-01	1.400508776530907662e-01	3.218903447498236980e-01	4.579618819223189585e-01	5.434981391677474738e-01	2.040120871393532043e-01	4.405688042507854840e-01	4.132715565886383446e-01	3.904771220331968995e-01
3.351148552779098511e-02	-7.722648184773395208e-02	4.825189046011070237e-01	7.621802891648491451e-01	6.873859770891646015e-01	4.473556919675970578e-01	1.909457916029684288e-01	3.481413759834494637e-01	5.500591411222720550e-01	3.981338561141489762e-01	2.949416185957742242e-01	1.911758120880017175e-01	2.567957720498402763e-01	3.018129474370023213e-01	5.131996562050249455e-01	3.313475476140165799e-01	3.936252940074268514e-01	4.025245919967955777e-01	2.919715566444895938e-01	6.344764984174717792e-01	3.604016004997602218e-01	1.989415720147485467e-01	2.505569282635752848e-01	-3.493435690775474889e-01	3.865509955331222769e-01	8.625336791026798622e-01	4.794376029351621327e-03	3.570763968557010282e-01	5.858336255099449996e-01	4.447732496388301371e-01	6.662985703399620929e-01	2.522047606623412097e-01
2.166004268138418953e-01	3.412665767044900100e-01	5.667223064507962427e-01	6.617266149020091248e-01	3.870528784667335298e-01	6.888494732789196551e-01	6.118754503316133908e-01	5.102963439695951120e-01	4.629072888581983181e-01	4.170911438034649588e-01	3.640934118297939892e-01	-1.099091751785111204e-01	3.921032069306526480e-01	5.940705650305466712e-01	3.890654020042973449e-01	4.401688649687451327e-01	2.726296765229948016e-01	4.250892272327050914e-01	2.737010393625255444e-01	5.255883680122894752e-01	3.266876657551057717e-01	9.197834003306404327e-02	3.852557613745343223e-01	3.176441722531878065e-01	4.420328059633832352e-01	6.555394119363167071e-01	3.342641651267486136e-02	4.701915448185017277e-01	3.580562564042111262e-01	4.289398406690629328e-01	3.602219876549879740e-01	1.309564637325866809e-01
4.412095310687734195e-01	2.985879007740004920e-01	3.814462669120317062e-01	6.454074228817964221e-01	5.123904145013498113e-01	4.929283385424790276e-01	5.106584401550743335e-01	5.254214486437741582e-01	4.092343618708521591e-01	4.872325163564733552e-01	3.754521335795779069e-01	5.241292555473229253e-01	2.911782105543575527e-01	5.819717244194229089e-01	4.451326586487405756e-01	4.091347960698272224e-01	3.192870918424088877e-01	-7.168128522655847767e-02	3.356327208634581893e-01	-4.146946851063604278e-02	7.171126558924936778e-02	4.044230362562638015e-01	5.058572610320541951e-01	4.257654311524529112e-01	4.474680833270572311e-01	4.990667116367082379e-01	4.366160724413011285e-01	3.861873825741285460e-01	4.218572511023703231e-01	3.272456172445239453e-01	-1.947649613813713376e-01	3.451311245767217373e-01
2.231089884456952666e-01	3.190988143804630583e-01	4.086742691708336594e-01	4.983758343779148836e-01	6.394574218419522005e-01	9.405665600139025972e-01	6.399056006919642270e-01	4.154127254273687897e-01	4.986221843882664428e-01	3.671973325152222412e-01	3.665468916984693792e-01	4.308604466469140304e-01	5.170223862909371082e-01	3.779688239428233287e-01	3.449571965198098278e-01	4.286400471702934700e-01	1.839039647990158288e-01	-5.351527708733433419e-02	4.023196473655034078e-01	2.714307579022827710e-01	6.201316083620966868e-02	2.715839062371962487e-01	2.429590750797963605e-01	1.422679818223459569e-01	4.855839231029324132e-01	3.231042004161988057e-01	2.846941774645404544e-01	2.934988621534478925e-01	2.778947149487528412e-01	3.596515513008524678e-01	1.720368744374419778e-01	1.541045224124394930e-01
3.312484575504682782e-01	3.293265765953435342e-01	4.855497541137190898e-01	4.121419090451861056e-01	5.286915284489118738e-01	1.047299558176547851e+00	9.198620664143659642e-01	3.627987642319022710e-01	3.594461713586918905e-01	-1.477650057035240216e-01	1.830009174060768240e-01	3.355857835736931194e-01	5.255345189495539415e-01	2.153999899406767726e-01	-1.906008373412314549e-01	3.800915260554773578e-01	1.780727807469414392e-01	2.409253387082860853e-01	2.288417279328325837e-01	1.890141180968856471e-01	3.250834482760626143e-01	2.905633327868802906e-01	3.769572275759038860e-01	3.830053184023424206e-01	2.813275905089424600e-01	3.149089794188855151e-01	2.911371874812014315e-01	2.471952592042119257e-01	3.090958826568834250e-01	2.181208627715315040e-01	2.738286353115320648e-01	1.485102198932474193e-01
4.684912464663735787e-01	4.579109178956547455e-01	2.629528574863064794e-01	5.005384715661735928e-01	3.740095806800461387e-01	8.785266234169110122e-01	9.382057801495706784e-01	5.069314533640212339e-01	2.658460759259658746e-01	5.648467390891515061e-01	5.211585618557422750e-01	2.973275052374002581e-01	4.425548587920363208e-01	3.695849339776171583e-01	3.528773753943883484e-01	2.574222641587762817e-01	4.041631436995739013e-01	5.125320199574336932e-01	3.514513516863976283e-01	3.022526633872130719e-01	2.690925504622937448e-02	1.379816334358464347e-01	1.816654469519221604e-01	3.559791457098586687e-01	1.241998533313131703e-01	4.155222694073294476e-01	5.457512323220697903e-01	3.940706447450614824e-02	5.476859322084893789e-01	3.721907069085861886e-01	4.851226562554465938e-01	1.327400812621566950e-01
3.244345146508217370e-01	1.953544512054717353e-01	3.457354018991175004e-01	2.964648086646308744e-01	6.967512153962593935e-01	1.154849430351907458e+00	8.926126279342387893e-01	7.132207804472188162e-01	6.824340914998269225e-01	4.817670158249480750e-01	3.233653630451651106e-01	4.327058188218280144e-01	3.801207147003272668e-01	6.675961024492345075e-01	4.044261062794960448e-01	5.365851351686097281e-01	3.546051262478564503e-01	5.566380427365860140e-01	5.800118098659694521e-01	5.925073084340005680e-01	4.903908890807737175e-01	3.334515877123642724e-01	3.797931277570821829e-01	9.034545538209337590e-02	4.857233320296213686e-01	2.897674201403915295e-01	3.111322295465646093e-01	1.257893717237600351e-01	2.206658431394627473e-01	4.574107574034656509e-01	1.782569384468093432e-01	3.603097580039721359e-02
4.942873087873331794e-01	3.186511298419237859e-01	3.219188874298849479e-01	4.016106729055395341e-01	5.767478237950174336e-01	8.573033185314512528e-01	1.012193363408103064e+00	8.081615431581435915e-01	5.000150581226202595e-01	3.846267650570658336e-01	3.471457050916356701e-01	-1.360687061592918967e-02	4.533777099406314792e-01	3.923043127386801054e-01	8.872004090648433206e-02	-6.864953182896038619e-02	3.611586397421829298e-01	4.704462884565186465e-01	4.269342107842157286e-01	3.719453082980881953e-01	2.559378074173372930e-01	4.073076870746146216e-01	5.085300909489848253e-01	4.484282535895464661e-01	4.706233687678330613e-01	2.195105818816183718e-01	8.514557940518587831e-01	3.809658560669169636e-01	3.083810790509898814e-01	5.161642651035451834e-01	3.205926531833300230e-01	-1.016906889242620293e-01
4.723892098302753251e-01	3.597363585341297743e-01	7.664120784778456485e-01	4.091417607196660700e-01	6.527431864789104976e-01	8.977692307194743426e-01	8.883054921766406764e-01	7.221311828126232291e-01	4.949212351682424904e-01	3.475364844943036324e-01	2.276227252173486093e-01	2.028038776888160810e-01	3.890153371264319926e-01	2.774643830260228317e-01	2.783469066005684334e-01	4.427872247231939284e-01	4.764579466160508980e-01	5.073148111433332108e-01	2.867952609008990184e-01	3.845632537634982029e-01	3.883544011119149930e-01	4.926791116399236170e-01	4.036891784829732543e-01	5.426270385064512203e-01	5.831463080070793392e-01	4.451018529062669149e-01	3.976942597536585744e-01	4.050582567098450215e-01	5.315733227349632717e-01	4.565046616463681595e-01	4.145558181682417187e-01	3.692003411496111442e-01
4.781726936052748678e-01	2.141351619437956710e-01	4.610618109901808981e-01	1.421277641185670348e-01	8.945050432236163473e-01	7.582841044166577227e-01	9.295500162053438320e-01	6.827430059073426039e-01	6.769912405643118136e-01	4.723658245296812885e-01	1.818421614948502185e-01	2.559478332110097787e-01	1.847804745279822414e-01	7.035035682474695129e-01	5.440044143073213823e-01	1.877466203663758493e-01	3.020058696914061369e-01	5.662073034836174745e-01	1.593089833855681481e-01	7.534041641453029792e-01	6.358127593352262963e-01	4.157990839874164957e-01	-7.805682067339125840e-02	3.910831376828609041e-01	4.886277958794579268e-01	6.943103793400955404e-01	4.638769708814289849e-01	3.092128147196979704e-01	3.068092995139076185e-01	3.207801416959204510e-01	-1.422455759061425073e-02	3.800118574252171477e-01
6.408431467136093129e-01	4.616697245332431754e-01	4.977217161487835773e-01	3.974996833811932362e-01	6.946591916736825079e-01	5.683259177130712825e-01	8.318336534012802375e-01	7.929503700079149064e-01	4.774121709791950829e-02	4.100414688915787753e-01	2.873392507912063687e-01	2.238328301506070372e-01	3.244447794418100495e-01	3.567332827118370187e-01	3.462696718967732679e-01	5.285393609636502843e-01	7.553596929795327597e-01	5.075674338204302360e-01	4.702160315465249707e-01	2.782698736592156274e-01	4.568025491592890286e-01	5.958001378213532151e-01	5.658425752955091870e-01	3.888274308204398011e-01	3.793105250991568589e-01	1.706744019520627376e-01	5.393412016181847735e-01	3.494487307001602483e-01	1.464316604302685620e-01	4.688570869179852219e-01	4.575609508017102200e-01	3.002016846696342611e-01
8.413758115806029281e-01	4.442793369257317382e-01	2.112069734472971638e-01	4.115930717253474258e-01	7.438769947615974099e-01	5.617100125281838663e-01	7.475088147229059787e-01	9.549589873451878042e-01	7.802372911410003775e-01	2.581987023017885408e-01	2.811511861816596847e-01	1.227355522380148278e-01	3.782434216648650760e-01	8.707058522215924135e-02	3.643189955530843349e-01	4.548368889037354146e-01	5.079833683324890270e-01	6.371815315348052788e-01	5.849851546081611398e-01	4.589804666520571064e-01	4.195798043329370119e-01	4.220595253862547969e-01	3.219731587739574352e-01	3.950020418509292974e-01	3.905732791028267425e-01	1.916206089593634754e-01	2.093575371517072958e-01	3.453092832479959240e-01	2.772329923664035300e-01	1.432850095607882124e-01	2.193314044061847046e-01	1.088169172860153633e-01
6.373710062807412813e-01	7.045918079576637405e-01	5.559575550691147061e-01	2.704846270300794719e-01	5.789279796360181640e-01	8.452589564584366277e-01	8.550625230748470917e-01	8.152453273421975677e-01	5.822525187002851599e-01	2.047391012972448465e-01	2.588901882528798493e-01	2.646669812262938959e-01	2.398524070676541220e-01	2.818794503083981162e-01	2.257701635398926820e-01	2.138651564943090944e-01	3.343005292206808754e-01	3.895314348531237481e-01	2.351337320974794531e-01	3.800413353978498443e-01	6.358468590440677914e-01	1.033006574612719275e-01	4.220829434866606999e-01	3.134604205216398043e-01	3.107735062425177053e-01	2.375918986047212966e-01	5.088693683275740121e-01	9.503895862513782322e-02	8.354770642194822572e-02	6.176223682335616472e-01	2.514681341633012157e-01	3.323026003839200659e-01
4.983994968290586525e-01	4.253395164797467709e-01	3.237056106621153395e-01	5.917437430915357677e-01	6.504834337102295416e-01	1.021165499734523863e+00	2.995445980144595399e-01	8.277191851416468849e-01	5.593113200861721257e-01	1.676689288358203800e-01	1.675261861901615468e-01	2.648455367980130926e-01	1.850684777314549889e-01	3.342156506085304235e-01	9.334420287948103079e-02	2.080966987575505467e-01	4.956468428297943207e-01	3.401585699394995554e-01	2.867457652729358264e-01	6.013408991203331722e-01	5.599729798473376263e-01	5.697176188262577101e-01	4.197820083506851319e-01	2.735168293289413910e-01	2.333240015794717237e-01	1.566635285552470114e-01	5.014009969303374614e-01	1.648598651022924744e-01	2.435193269572099029e-01	3.125593431787508925e-01	2.573123394470434588e-01	4.350809497544016469e-01
2.900069504437425283e-01	1.755438999052454929e-01	2.701475586852750133e-01	3.878512268286886666e-01	6.805662422118872179e-01	9.108259509606335680e-01	1.134168709617695336e+00	7.367088135859476417e-01	2.786244139076228254e-01	3.083785623410171262e-01	3.308409809965430215e-01	2.984833243941898973e-01	1.695999338327029982e-01	2.948394909364732142e-01	1.975581152873692736e-01	2.933830667812191151e-01	2.204746015619660215e-01	4.588897834675810250e-01	5.037967026777834256e-01	6.377252216239422955e-01	5.442803317343573033e-01	4.744012032810377422e-01	5.211649570900529493e-01	2.745681968646576654e-01	1.122705829357171364e-01	1.643384408303481536e-01	1.768673286616878615e-02	3.154953070045239949e-01	1.553149898244692850e-01	4.224582235341566294e-01	2.235579334129939033e-01	2.606737061679855194e-01
6.360640623054423237e-01	5.191952576359197824e-01	3.066651774715851153e-01	2.037742159116616436e-01	5.787551580421091968e-01	8.982272488194925630e-01	8.012763188770601896e-01	6.040237609090939319e-01	5.010482832975212686e-01	3.925010683802788725e-01	3.128015082765828181e-01	1.103999771741637215e-02	1.050040851580318346e-01	2.135018854836466529e-01	2.742231927267402281e-01	3.499527703487794184e-01	2.333656839417753426e-01	2.037131562528398110e-01	3.993933445391065207e-01	6.734087389407328317e-02	3.750467328813196777e-01	6.589871206608137744e-01	4.453888584416148544e-01	4.379961193791109264e-01	4.224029175834849159e-01	1.470716786272759091e-01	3.035589113732376498e-01	1.416534843379840813e-01	1.127386363445308931e-01	3.304746094472912343e-01	4.107929929765887778e-01	1.758664752869765480e-01
3.021182186745035025e-01	4.109788751307370536e-01	3.392993476955061816e-01	2.645949404913756631e-01	1.629735448827477895e-01	7.799456821650054827e-01	7.687313286255104128e-01	3.992977235035856665e-01	5.545551701248957466e-01	4.274799594497724620e-01	2.694772261980747929e-01	2.843125141808807155e-01	3.573571721223606779e-01	2.878095251144758837e-01	2.579220904021712335e-01	2.019342389281437722e-01	2.256061849495070437e-01	3.595138909286321738e-01	3.386057675454366978e-01	4.175451845990419963e-01	5.149191355317312979e-01	5.219957076843568800e-01	2.451835854686224003e-01	4.708997985342174286e-01	6.218069451413480442e-01	3.794494339507662461e-01	1.433378524336951787e-01	1.416403692628876720e-01	4.388293288438910311e-02	3.508688227668499415e-01	4.875195738659896527e-01	3.574564373842870069e-01
3.315466712234386160e-01	3.225115129935741676e-01	2.720057957786623515e-01	2.211645865215737805e-01	3.191889360913882090e-01	5.325928072751661135e-01	7.554852692278741788e-01	6.265110898171691867e-01	5.572025799852732275e-01	5.854736024845449416e-01	3.291905992050471741e-01	4.103821013105788396e-01	5.080731643863969360e-01	4.465387008098440913e-01	4.188028471652336382e-01	1.413045181168794961e-01	3.838265665320992337e-01	3.759926188986136841e-01	2.720298995390900143e-01	3.214808658761939553e-01	2.372534839064308620e-01	2.666320606463981058e-01	6.897513412142406430e-01	5.529676657754467595e-01	5.442153940272655976e-01	3.124770590419997385e-01	3.300276888693217670e-01	2.367494788162283759e-01	3.294592268895815135e-01	2.675379041824008652e-01	2.282832260981359218e-01	2.776322919126162914e-01
2.426804539087767942e-01	3.020361829051653735e-01	1.696513453404571714e-01	4.392894479707692978e-02	3.301190905595302594e-01	4.391549922920469085e-01	7.454148449477006055e-01	8.065013900020214788e-01	7.262655349840723140e-01	6.805077662118922399e-01	5.610208340485999257e-01	4.609794614270331103e-01	3.784708363930333608e-01	4.170361974594165022e-01	3.240856360380309775e-01	3.217535912791009700e-01	4.057788202491594554e-01	4.611435341734500537e-01	4.349097655808226159e-01	5.906401793891142837e-01	5.016056630264329463e-01	4.887215369520523378e-01	4.272700597403744083e-01	5.235548903283469002e-01	7.411936734563245865e-02	2.281894563755609839e-01	1.872431137640727938e-01	1.067945541261370729e-01	2.834497635968354912e-01	3.949375410685002641e-01	2.502132214287857703e-01	5.174010715898078594e-01
3.336541790936096152e-01	3.401408592314222878e-01	3.631480852928899439e-01	5.487914933069454326e-01	5.209022726021471650e-01	4.979882710105342225e-01	6.634385160692566341e-01	6.076201696905878524e-01	7.224920450281722140e-01	5.933577355394492603e-01	9.462636641554706962e-01	5.050817345693751070e-01	4.292261472218033003e-01	3.748186900440589886e-01	3.037318540267375799e-01	1.416131405540504706e-01	3.205539195454987222e-01	3.805090685857723809e-01	6.098018019947498702e-01	3.896001902255508131e-01	5.552247389030676716e-01	3.013433600658130818e-01	7.381681772349724113e-01	3.887529737913910655e-01	2.243601659173173057e-01	3.562076961724069957e-01	1.806593868716903639e-01	2.211121304384607855e-01	2.255601647331876292e-01	2.724836850730493198e-01	1.954544469026437692e-01	3.992759131058596367e-01
4.712016907086409301e-01	5.125431793914233536e-01	2.444783459060221043e-01	5.245274341897854242e-01	5.876838371167242281e-01	3.516793777398345977e-01	7.081436650400351196e-01	6.615043203456155707e-01	7.670739005275131195e-01	7.960750294575708041e-01	6.726568149176290756e-01	6.440328011605054304e-01	4.183072194877343053e-01	3.836757662910157407e-01	5.368777091106160526e-01	3.735382055090252229e-01	2.770363118597891083e-01	5.293946026749198897e-01	4.063630194273833429e-01	2.922210050988914842e-01	3.546938500546272244e-01	4.876982589283788139e-01	3.399394492227461595e-01	3.782683842738204794e-01	1.559199330167003184e-01	2.849515520369483301e-01	1.884278806463746958e-01	1.294534868437404729e-01	5.530792510228963454e-01	3.417422410260341215e-01	2.495930390965888368e-01	2.843310881096768328e-01


==> Cifra_figuretem/10/DPdataBlue5.0.txt <==
3.931924519373231064e-02	-2.057769927344743621e-02	1.520733032489289815e-01	1.417459930474523622e-01	2.029065640209906374e-01	1.530158769009931086e-01	1.910596533529020646e-01	2.026915424430710544e-01	3.225849276481785877e-01	6.192577373395671825e-02	1.890811551273332003e-01	6.040473321286836672e-01	2.239093882644270783e-01	6.548092339049016442e-01	-6.248823457117469449e-02	2.160423097232880285e-01	-9.903890208862464739e-02	2.734040351817313974e-01	1.139664720422564892e-01	-9.662948443603691651e-02	2.353089679551670921e-01	1.780507645429286745e-01	4.676764840715896820e-01	1.876041915316363773e-01	2.124882502830476860e-01	1.003838845843491034e-01	4.385372339391440111e-01	3.265633260362778012e-01	3.639603617731121399e-01	2.087970628724737099e-01	3.454520374237035063e-01	2.693550851288386005e-01
3.188486195133442003e-01	2.987631060809551320e-01	1.173447591002653584e-01	1.243070405444223203e-01	2.631784036474789645e-01	9.129356647218445087e-02	2.855600385057752710e-01	1.791990645217424460e-01	2.316396001619650535e-01	2.356227695965470437e-01	6.151425741121390178e-01	2.475637523726859079e-01	4.396329878175583850e-01	1.003475900876125149e-01	3.006213068096283414e-01	1.548704797611734629e-01	4.854205764290323577e-01	1.948762812421255819e-01	1.730403526595454822e-01	6.587808641273795729e-01	1.579370291768829038e-01	5.477371174402503318e-01	2.561450223126072179e-01	3.993444079788927015e-01	4.280235393871102412e-01	2.084277313769295481e-01	1.420551716488138716e-01	2.328350235864184159e-01	7.044661407806959708e-02	-3.534599449184394615e-02	3.476468200621141702e-01	3.009446631771497405e-01
5.743339111412268938e-01	5.418959682340968032e-02	2.609078553812778090e-01	3.438975230056121601e-01	-1.256655767225170472e-02	7.016931877249132921e-02	3.063347735421211304e-01	4.187253925364614604e-02	1.760012090890067382e-01	3.796389691971390201e-01	3.090712101571979065e-01	3.893163307396962924e-01	3.902924938506437402e-01	4.068387146001042343e-01	3.780586830730525705e-01	4.179104744861031895e-01	2.485140601086789913e-01	1.875742776278757906e-01	3.578262279205505214e-01	3.824054288418812231e-01	5.321478016823396606e-01	1.846066251548113268e-01	2.303336856513779063e-01	2.774103646609018536e-01	3.607460688422238215e-01	3.131661810631780063e-01	3.216129966840525767e-01	2.555920093294299367e-01	1.164680990852272890e-01	2.043370661779050357e-01	2.905629185159013805e-01	2.396052740328271369e-01
4.176752631539631944e-01	2.083367584005838269e-01	-2.197917087020438420e-01	2.345231520120669433e-01	9.990621064203314416e-02	2.611842706169401618e-01	1.630229611919880583e-01	2.292611297038292806e-01	3.447590248649122779e-01	3.116394689534646156e-01	4.333606620295792911e-01	7.877490524037837893e-01	6.039451121061002459e-01	2.862195537281928548e-01	2.466761372384128903e-01	3.613462416140450495e-01	3.127345050116890346e-01	2.481747766435020708e-01	3.572312768253806947e-01	5.707739290900926132e-02	2.945251882290284007e-01	3.035269364599703090e-01	1.035179384784712109e-01	5.515930242113822324e-01	3.001935374570773307e-01	2.622020332940776521e-01	1.117431958424924821e-01	9.164025504900227825e-02	5.305267219280427327e-01	1.315842305996852424e-01	8.040901904525894484e-01	3.271247909732588610e-01
-1.012546939668872437e-01	2.131114994264835805e-01	3.036809505381974916e-01	2.400918791282879994e-02	2.941418463183536613e-01	2.894232320081588927e-01	2.438232825468015230e-01	9.042205432799715892e-02	3.769640898441547483e-01	4.317711678952227405e-01	8.226370023290718869e-01	8.794996877760652421e-01	6.334724863096810044e-01	4.256746465327672646e-01	3.859707801579118636e-01	4.239318544027508850e-01	4.647128584172109944e-01	2.802464419392518558e-01	1.668616934991585532e-01	2.640962145905098035e-01	2.777726040808438102e-01	3.162977887597964721e-01	1.235604830994393721e-01	2.952022511531797733e-01	-4.499845645501654445e-03	6.159657983158857153e-01	2.247334796595718553e-01	6.713141390349200432e-02	2.072940099153509352e-01	2.149411497678930805e-01	2.922224952882054305e-01	9.276203728303611395e-02
2.149698303677172462e-01	4.767853239563823453e-01	3.763367493632815974e-01	2.686873422532965461e-01	3.362396532906171687e-01	9.327140837244907168e-02	2.426205326947766250e-01	1.438045035742276101e-01	2.829199973008208469e-01	6.442506998163428644e-01	9.267916272915522891e-01	8.533465817462491110e-01	7.348373196260756801e-01	3.956919141843512344e-01	2.677574477848757017e-01	3.694291542245723980e-01	-2.643535193692131413e-01	5.364413420168451241e-01	1.814814197860062928e-01	1.260115858867477678e-01	2.148975668876406675e-01	3.836071838703053460e-01	3.595293797202853692e-01	1.470457108426623249e-02	5.011936060198516341e-01	1.992925919444103189e-01	1.777857075774855744e-01	3.245539599741731340e-01	2.250321544479996771e-01	2.372659351375703274e-01	1.134119174891426163e-01	4.076026804883219334e-01
2.438931552156144433e-01	1.528685499310022400e-01	2.608078738485529735e-01	1.036535096115165644e-01	1.734314520398029802e-01	2.061766892721503819e-01	8.472142223849735143e-02	2.775200747413307800e-01	7.029931418164293566e-01	7.065156493005935179e-01	1.141910014190266276e+00	7.815401238440431442e-01	6.211478429395839163e-01	3.414011990687346731e-01	5.739061570786528899e-01	4.094642497602581921e-01	2.403332427443146679e-01	2.823890807029775241e-01	3.776183426462755843e-01	4.379418553647188572e-01	2.856978562415378176e-01	4.975113117128631135e-01	6.070714238690970710e-01	2.130553279996972305e-01	3.927597413099263024e-01	2.111018864881181734e-01	2.255273852727186223e-01	1.866911007101999254e-01	1.335177565932022803e-01	4.415194171770630005e-01	8.971390792023378746e-02	2.383468198761510282e-01
2.591604703498452955e-01	3.419784785139411420e-01	3.204414517058328804e-01	3.670602059747574697e-01	3.408132473763717529e-01	4.959990249054558875e-01	4.847673806446846090e-01	6.506062240555622322e-01	9.717831320492723579e-01	9.701943141891251621e-01	5.728055838456282967e-01	8.140123784111296112e-01	5.216865153014337286e-01	4.424895011938007605e-01	3.569715900174770251e-01	2.932613087197808999e-01	1.297371499924953597e-01	-1.445761957207329917e-01	2.305500544848467226e-01	4.002510782097924436e-01	3.007286930225304133e-01	1.944629325338901038e-01	1.327404321523031894e-01	7.382023950950715729e-01	5.330065071363860874e-01	3.449267986527979613e-01	3.724397481305124491e-01	9.071629772234552913e-01	7.503251631244833852e-02	2.332320984390945373e-01	2.228863313066911378e-01	2.087135467208420803e-01
4.762889896661317568e-01	3.300586074092196620e-01	-7.591007655581349933e-03	3.344711110391154762e-01	4.171579271344020845e-01	6.406227287608075027e-01	9.028310556165232148e-01	7.782061692657284979e-01	1.200999026424177663e+00	9.472370772736884437e-01	7.561501912427485150e-01	5.706484614211635442e-01	3.885221171314954258e-01	3.197875260913179973e-01	3.174580399502182626e-01	2.094803908585798069e-01	1.407990459897371371e-01	5.420417375819366335e-01	2.599873021869558154e-01	2.804253580614737285e-01	2.165252214109994466e-01	6.966121701600027638e-01	4.479028798017151702e-01	8.890755115663778740e-01	8.321580255633787004e-01	7.615519319739998405e-01	7.470903143088851728e-01	7.227290052567127976e-01	3.290080210247300907e-01	5.379849845746809134e-01	5.722211393872411733e-02	2.899319390613451786e-01
4.670721404878305227e-01	6.160723352763851635e-01	3.495286496393419928e-01	1.172739028526004201e-02	5.199035900190119852e-01	8.427588332364435164e-01	9.331081257834908937e-01	9.814792424962001105e-01	8.951770298713611629e-01	8.440623899874286629e-01	9.561545551284857947e-01	7.246186663008352680e-01	6.255317237387592044e-01	3.043893200351138195e-01	4.098860917848202723e-01	5.067908223826420588e-01	2.227183670244407832e-01	1.558334521568194853e-01	3.082657882828661045e-01	2.742285915235598281e-01	6.631599779604664402e-01	8.051892577050333566e-01	7.697397908933207855e-01	8.606167703963958360e-01	7.986583298575468115e-01	7.641082027465605497e-01	7.280089720909526108e-01	8.419776088014677695e-01	3.709092432785883187e-01	2.227061513359477329e-01	2.138438275446108150e-01	7.426700153850360753e-01
4.166267605691318932e-01	3.118247484557337690e-01	3.477186121660459928e-01	7.176730748848823005e-01	1.279783715877918615e+00	9.490384421353315059e-01	1.020018423355370629e+00	9.359141308626119926e-01	9.993418404536171806e-01	8.014176732746745024e-01	8.055753211925018586e-01	8.792075407048639546e-01	9.353758308070982963e-01	8.181694515039560356e-01	4.741982167857141106e-01	3.905855704799168215e-01	4.603377158801452707e-01	2.764837950948432210e-01	3.295725895591685162e-01	4.067329716002147100e-01	6.843285443443102301e-01	9.245430963799887714e-01	8.734999415553863500e-01	7.832851632956353560e-01	6.622035114109238174e-01	6.892911454018113560e-01	5.700814118733672498e-01	8.084512742617326886e-01	6.213309308850841761e-01	5.005941544322275449e-01	2.774152609508100942e-01	2.190545460681738998e-01
6.922814315687375597e-02	2.124301872252696566e-01	5.680059516239436279e-01	1.019610536249523580e+00	1.001064282429031227e+00	1.005090865871034023e+00	9.607001708091366110e-01	9.176758227164625303e-01	1.148111470135499523e+00	9.968520522324311184e-01	1.028485736370168491e+00	9.033597169966600671e-01	8.382236159586404778e-01	9.051368017738440352e-01	9.605953232450862300e-01	1.008603447589974333e+00	7.711037571469795404e-01	8.994592107348111654e-01	8.764926187515429401e-01	6.594121581688153766e-01	7.392363699446335978e-01	6.658215556929795165e-01	3.145490023038709504e-01	6.204398375175748104e-01	3.286411565234565457e-01	4.206597579435334966e-01	6.518175505951497861e-01	8.621966928734057234e-01	9.649768550082615803e-01	6.793977237676508407e-01	2.079632190178269946e-01	-8.228878912278958513e-02
1.994028082807268731e-01	3.426281868616977144e-01	7.879691314299662741e-01	9.538107922269696282e-01	1.505080416092568596e+00	9.500849623583127457e-01	7.820136171811886694e-01	8.876295152146523870e-01	8.039477090845862373e-01	8.752474939039168733e-01	1.005972903472792890e+00	9.094096524979164986e-01	7.112168437312492708e-01	9.511106682320447092e-01	9.301067686016950553e-01	9.495588114993985807e-01	9.958374594002974423e-01	1.121767677622420800e+00	9.869588145610301844e-01	9.444545471765112277e-01	1.118202170208039359e+00	7.341884809375928134e-01	5.941893753856677396e-01	5.865242199907174658e-01	4.766896883475625901e-01	5.905493640607257788e-01	1.787156475101923103e-01	6.511130968700160615e-01	6.230345363079715648e-01	5.572211907203860060e-01	7.366122427873265099e-01	3.809355465918491390e-01
4.782287573183474638e-01	4.962264979725518055e-01	9.423940684718358218e-01	1.042810916289660828e+00	1.152431685326857469e+00	7.843348025225701514e-01	5.773722680061222912e-01	5.989202076805022479e-01	9.411996224362416674e-01	9.065278522529006677e-01	9.139632061013738262e-01	5.786654152381260907e-01	9.379682260139875494e-01	9.746465523283515120e-01	1.107478370837746917e+00	9.993953477827304255e-01	1.044354543650127587e+00	9.294115298616015819e-01	9.044228771690540070e-01	9.051660750748078410e-01	6.273812072986998389e-01	6.387028451209694202e-01	5.554649462019302097e-01	3.637688139717636937e-01	5.682723051206332032e-01	2.614748640787992739e-01	2.491280848955063909e-01	6.479233134765594038e-01	5.168413645321264793e-01	3.731752577827754935e-01	5.904143919414620578e-01	7.723223597719210964e-01
4.213419016948730111e-01	2.455459273570037015e-01	9.775535239091716067e-01	9.986578412832310958e-01	8.863417746707448197e-01	7.891620738066316143e-01	9.205642798502360336e-01	1.191172462037527913e+00	1.061965636363443544e+00	7.057640189193549185e-01	7.422659929850004001e-01	8.757853939684955291e-01	9.092326840596676174e-01	1.027054684462179068e+00	1.083002462341692285e+00	9.304024469356180216e-01	9.675635325390977703e-01	9.883400974959088980e-01	7.803485293429203162e-01	1.134731463186320788e+00	7.362721083990333426e-01	3.263273758162342775e-01	6.321693177031518784e-01	4.311785284365851068e-01	2.943160171212501064e-01	2.383871773023212293e-01	4.311907147130741302e-01	8.475441572243347377e-02	5.583720166124290785e-01	4.436056993909053281e-01	3.854304587763112688e-01	2.775894900761324835e-01
3.662889283564118026e-01	4.120745636306331061e-01	1.031328971698391994e+00	1.001085040517431857e+00	8.635882376588098763e-01	9.197652264957966173e-01	1.074125965475422273e+00	9.103239476339077818e-01	8.897044442687296328e-01	4.136020795442916786e-01	1.042631787212346284e+00	9.458028250075726229e-01	9.496579945530859712e-01	1.010822215164361770e+00	8.335627728699351868e-01	8.352957863462963095e-01	6.988271422794113397e-01	8.294789852718716938e-01	7.598025135241069927e-01	7.685562912623681298e-01	8.379367882118395894e-01	5.743509306524985369e-01	2.780104963451979216e-01	3.511973838205363907e-01	2.200288247860350266e-01	5.244621013990712344e-01	3.928784553034657123e-01	4.323279419010881419e-01	1.352269054244772950e-01	4.837750395405246984e-01	3.036823857567119145e-01	2.369964713109113386e-01
5.827769976770804661e-01	5.928509775619669186e-01	8.224972665740217792e-01	1.076345460257993603e+00	1.047617244426526817e+00	7.979248945795465175e-01	1.035605133985587845e+00	8.689422960216177660e-01	7.863141049769649671e-01	7.896000725818348442e-01	8.241621225101656290e-01	8.633862654750273924e-01	8.484095005063698736e-01	8.076288916127885020e-01	1.171191629748455254e+00	9.815654015732615534e-01	5.029990034479030481e-01	1.033418682219939377e+00	1.009079769928558079e+00	8.803228427037372850e-01	5.889870104878363044e-01	4.245321675802876671e-01	4.636641617453263198e-01	4.644561492018440818e-01	3.038288998221353454e-01	4.701647158228409173e-01	3.937245041894605890e-01	4.305070963013969410e-01	2.433801999857809761e-01	2.237740613696612979e-01	3.796232502992525903e-01	2.280614956310682562e-01
3.657681651507390663e-01	6.258228537874843678e-01	8.222339996747984880e-01	8.954978091421672559e-01	9.589409326664206645e-01	9.648571091917006459e-01	8.301124888817408287e-01	1.285626916575148382e+00	8.739947816546289605e-01	8.725241490591352234e-01	7.322242475317276567e-01	7.855947760162760307e-01	7.397811408672800848e-01	7.539056786471005633e-01	8.803210312440568064e-01	8.657543103358730230e-01	9.650315549509714819e-01	8.953376504730619079e-01	8.547210093575456913e-01	7.249122698011374322e-01	6.751057052269374692e-01	5.885471329078378888e-01	5.018393955281825747e-01	4.824642766073834466e-01	1.286637785395659261e-01	2.884752587274473368e-01	3.371536557400320877e-01	3.003670137749983593e-01	3.889310593289522222e-01	3.338524250939473581e-01	4.092306714597063744e-01	5.509953255630286595e-01
2.740708468782711571e-01	6.126496922665662925e-01	7.855197469579882075e-01	6.770192060590889405e-01	9.524163591343888235e-01	9.485586855301454401e-01	9.110117386358502767e-01	7.209706636354811238e-01	9.022819173414644567e-01	9.883211405335242672e-01	9.004522349156776073e-01	5.901076467273917991e-01	6.474928657754082106e-01	7.052548546410636332e-01	8.258505902708562774e-01	1.100018409131371611e+00	7.023410741050633010e-01	6.475900141006610822e-01	6.149186254089725745e-01	2.519299800666882083e-01	7.435773548618993534e-01	3.136916701394145135e-01	4.535125158371620668e-01	4.277141782805342074e-01	9.135655025322320100e-03	1.478781849738174670e-01	3.038154342374967398e-01	3.267875146908417183e-01	5.313765100336076408e-02	2.853661140353376258e-01	3.556241592329597023e-01	2.898110432901853106e-01
5.349435156682972314e-01	6.777683964613473444e-01	8.724515469065021733e-01	9.712288286166353979e-01	8.149401321432451217e-01	7.698473748802177052e-01	8.860337900459720473e-01	8.923191889993338233e-01	6.505373341336880832e-01	7.601022232541522206e-01	6.740597543647169898e-01	5.973141906071640639e-01	5.982121159583903003e-01	9.108548151590578623e-01	7.080412093684732566e-01	7.753616926232768103e-01	5.896237651251541312e-01	8.339563195344755764e-01	6.737424729995236117e-01	6.463628883777056133e-01	7.094605495710437637e-01	6.788504596546212078e-01	6.347193464506122318e-01	5.100240235173200132e-01	4.980360444392637476e-01	-1.093149865808080712e-01	3.635024866977220048e-01	4.513231033191318908e-01	5.913397971648299833e-01	3.464378765894556844e-01	3.277966511755761592e-01	2.502606101218948775e-01
4.016919868128288051e-01	2.956436443110956880e-01	9.562064990593635017e-01	8.937698632991539771e-01	8.976626136857628335e-01	7.122226328917833360e-01	8.410165141221939145e-01	8.228590966414532915e-01	8.003692438319500724e-01	4.351853817323255713e-01	7.802506509240295651e-01	9.440424097472275289e-01	6.953832862909039569e-01	8.261826183101812493e-01	7.536262218880825925e-01	8.854633799839615182e-01	6.449843318307070250e-01	5.899640160262176192e-01	4.730580601660703266e-01	5.198916371868166353e-01	7.221992802391806743e-01	5.960696246154790767e-01	4.245432239595704482e-01	4.565385029889424962e-01	4.038450368260181333e-01	2.713983120163517837e-01	3.240760790593661400e-01	3.809531971471080136e-01	2.773342866499504122e-01	3.137007063526445760e-01	1.622328145400588062e-01	1.052387522571875955e-01
3.024283931351096633e-01	2.560311092305506686e-01	6.424399030892596896e-01	7.995804764550541455e-01	9.919395043441945337e-01	7.122945422062180176e-01	8.431544560358962270e-01	7.886031963093200758e-01	1.025608406751331358e+00	7.787808240160789541e-01	6.808128810879120474e-01	7.616373945940142498e-01	4.023104232230612087e-01	8.798093074761201837e-01	6.386029034411841998e-01	5.520082422234220410e-01	1.275826994222409860e+00	6.531808277727175760e-01	4.825388608392248146e-01	5.928316483765673217e-01	6.330667886461738281e-01	5.085127187398111870e-01	5.987111621202197975e-01	2.346648457012340538e-01	5.624863986927449711e-01	1.794847142010897734e-01	1.202241718167670892e-01	1.457113448168818326e-01	2.342165284775437617e-01	2.439196351685623820e-01	1.946711351852804250e-01	-3.367459010709422662e-03
2.934068878555989301e-01	3.373396962988520209e-01	6.529102041680884261e-01	1.069078294996505418e+00	6.933296235568766619e-01	3.398384646084565697e-01	6.125349875556002077e-01	6.934273779066720822e-01	9.718846415014686935e-01	8.493575778498995144e-01	8.035551478129963066e-01	6.809206007911253744e-01	5.958656969041640217e-01	2.089536777958080904e-01	5.145113120596468415e-01	8.789619430141364376e-01	9.407103533046476951e-01	5.388034822846813343e-01	6.397654090865371179e-01	7.210525928027943232e-01	5.571969092498078036e-01	2.302289806281795914e-01	1.608940784236345123e-01	4.506147197247330483e-01	3.265027520810916961e-01	1.285670653807571839e-01	5.289832938138748775e-01	8.027638485600468998e-01	1.552479147240465873e-01	1.185990155338276508e-01	1.125348076575330980e-01	2.033843648777423629e-01
1.664691713060508782e-01	2.531476066187443585e-01	6.700702052053014723e-01	7.241877822363521622e-01	7.265603260333640678e-01	7.325388432114180448e-01	4.649277576263367018e-01	9.631818888118132138e-01	9.194552534141997580e-01	1.030329100895582384e+00	7.237895263908805665e-01	6.999706973995958315e-01	3.925459297879595466e-01	6.277975300383178414e-01	3.178756581514647905e-01	5.529597680134943349e-01	6.022307138551705741e-01	5.711398651963655038e-01	6.352700938438581302e-01	6.697355700892116959e-01	7.653298933581491603e-01	4.704061975221268121e-01	4.351341254531020386e-01	2.072754535529801045e-01	5.893431340372847771e-01	4.888676235384993851e-01	5.609947598151089343e-01	1.594883560951763646e-01	9.877066778500075139e-02	4.044301494454416446e-02	1.778336612793232907e-01	1.966731023476289697e-01
2.008195885145617754e-01	2.664957233271560422e-01	6.509954850324842779e-01	6.700834911300010965e-01	7.574361383987199270e-01	6.511620420635096940e-01	4.207955950229935738e-01	3.234140335342259309e-01	5.682519890485484559e-01	7.065776800887123565e-01	7.650441614853656924e-01	3.734634288447843398e-01	5.958333825804111861e-01	3.982211544846522289e-01	2.765577957735387837e-01	3.237271827982251549e-01	3.479286078147801886e-01	5.834545213618863579e-01	5.491904533463071170e-01	6.521602126197830751e-01	4.236415158979415230e-01	1.264967388109705104e-01	1.845833550253245525e-01	3.896539824927847673e-01	3.738075016685644680e-01	1.976177580465830197e-01	4.309743801698939780e-01	3.702882940748987717e-01	2.916114035192641785e-01	3.217581168938298264e-01	-2.766249667471372131e-01	-1.649206935352566239e-01
1.808886883637916831e-01	2.761762301065320280e-01	5.030354128087998200e-01	8.218021372896383570e-01	6.414816088907693281e-01	5.429895722236049993e-01	3.382312687606403578e-01	1.652545782573129340e-01	4.075852884674076304e-02	3.531423147556223552e-01	7.169193819075667662e-01	4.883506432697105604e-01	5.190632880095686907e-01	4.518779260710182877e-01	1.832827243877797052e-01	2.897481616248157588e-01	4.068122094494022734e-01	5.667590993621616224e-01	6.454694941702221467e-01	4.165486575810766756e-01	1.810482135148144545e-01	1.470461167518482548e-01	2.732038189879452128e-01	2.200304658955582471e-01	2.646034173627569985e-01	4.938868746012275990e-01	2.314074806956514796e-01	1.251559565326099410e-01	6.771151498852953643e-02	6.819586711502997889e-03	1.940738773470973288e-01	2.166849009762919775e-01
-1.340383846828904768e-01	1.678810301317048281e-01	4.395716681745992505e-01	4.286732495467497905e-01	5.782055211269014894e-01	5.514694477379507020e-01	5.182603069628891612e-01	3.821453741219786315e-01	2.286889152816174442e-01	8.277977767556846111e-02	2.628849681446333020e-01	2.735662792402239196e-01	2.188844764513148133e-02	1.803498608824322391e-01	-2.144857189780955964e-01	1.421395736871218229e-01	2.414141827881887414e-01	2.276844600425609322e-02	4.051981357268532591e-01	2.612907450783825691e-01	9.155123631248587857e-02	4.615235631717770626e-02	5.820493278424582195e-02	8.099399241759422385e-02	7.763467834673890011e-02	1.271663074616643796e-01	2.309750999974158336e-01	9.115757747432584601e-02	2.399805418987204231e-01	1.083252876061834291e-01	2.150449981837601610e-01	2.780936558023148208e-01
-1.469038979448317184e-02	1.513308833182044622e-01	3.918674734859460829e-01	-9.246383172600325384e-02	5.346458067806789671e-01	5.685710312659130183e-01	2.273610552416388819e-01	4.818085874052663309e-01	2.769642322391753786e-01	8.167332349957816262e-02	1.364002216835616954e-01	1.742323570763820162e-01	2.429782152302557008e-01	-2.942789798198892637e-01	-4.622615034041183124e-02	3.363577668580051971e-02	2.057089631257101314e-01	-7.638913334130645327e-02	1.831397317490296439e-01	3.540731750376445164e-01	5.040547398612680308e-01	2.951342075949242583e-01	1.865261201137632663e-01	2.411436845289128272e-01	4.987617254477203638e-02	2.275868167432246736e-01	1.956900871369479655e-01	1.740894577027355117e-01	4.445904067084173739e-01	5.653652855267825295e-02	1.727774033879738158e-01	2.153884302827188124e-01
2.139334526647029555e-01	1.826406302163465778e-01	2.336462197578037525e-01	1.301482159438930031e-01	2.940430515415641266e-01	3.036136375776129492e-01	4.560036977271846315e-01	1.618022579607185374e-02	-1.736437261340087468e-01	3.759295330868123175e-02	3.066185231526633026e-01	2.034932663479512294e-01	2.014144129590131893e-01	1.452078969204036174e-01	-8.417639258232800792e-02	6.400225959400818176e-03	1.509129265184274982e-01	1.355967733066620606e-01	2.232046528133020125e-01	-5.468775010651659718e-01	3.569626397630090708e-01	3.434234670564248471e-01	2.979967626699354111e-01	6.647144911400160172e-02	1.653573176258031352e-01	5.225243949513361241e-02	8.350508703236081409e-02	4.389008676873353276e-01	2.454767654516972764e-01	1.893446503125454650e-01	2.436181482363178885e-01	2.721005509690824220e-01
5.231846903911119284e-01	1.704646128695864737e-01	3.839259232643656428e-01	2.341026400430060439e-01	4.290209480174788648e-01	4.032021603105989671e-01	2.482320291704731563e-01	5.515506323290100821e-02	2.153314323654845208e-01	3.220695101676113170e-01	2.308556309585339528e-01	1.239681425101551160e-01	4.295778560108614030e-01	2.863675173724924972e-01	-1.626183746376078654e-01	1.035381854271039126e-01	3.372828690870435242e-01	1.492572668904149635e-01	3.133392330740486509e-01	3.122477628770320424e-01	4.991414376242048756e-01	3.578860278608181900e-01	2.900474137272034403e-01	3.839320854185105381e-01	4.817644549876911597e-01	6.553399626838363190e-02	1.918527034119466013e-01	3.017955562272517378e-02	1.092500145004347556e-01	-5.037815718407800958e-02	2.750087870656518496e-01	3.831738336552902302e-01
5.783196131680918839e-01	4.165378469245498705e-01	4.303808152111688878e-01	4.195970595212756837e-01	4.938824799931105791e-01	1.374177536155765655e-01	2.947047812559815405e-01	3.594830875399020464e-01	2.232385186676680289e-01	2.955249114242030073e-01	5.341559704642008244e-01	3.498424838799628067e-01	3.008585145058083610e-01	1.429318769802347400e-01	2.014554119620143302e-01	2.260301835903791023e-01	2.061947787013129474e-01	2.176084197813908938e-01	2.269490695500319122e-01	5.272255159722316620e-01	3.318031064370051686e-01	2.200240130386885984e-01	2.559411793118618883e-01	1.970480490625661496e-01	1.836691448735111865e-01	-4.566772571546792725e-02	1.356189384773457962e-01	1.676078546491686361e-01	9.834445689708587457e-02	1.980890409867871460e-01	2.736429792198449285e-01	2.860416298902971888e-01
5.068162225817005595e-01	3.456021199559941581e-01	3.278424744078453634e-01	1.916557497196845483e-01	2.655990355908301459e-01	2.510430605288859751e-01	3.708311671058389103e-01	5.355528655735801724e-01	3.492457297056111298e-01	5.159399634246364386e-01	4.223402345477396125e-01	2.914461806057168092e-01	8.586114919183462924e-02	2.357248165917799343e-01	3.062158024386215649e-01	5.837469087019360181e-01	1.132660837195937908e-01	2.681082595967629323e-01	2.755623821089158709e-01	2.880932687746628473e-01	1.075795671839122336e-01	2.046454684900026466e-01	1.706385427795416021e-01	2.676262300606520594e-01	2.132278031322770162e-01	1.306648952165139765e-01	1.666011494406370030e-01	3.205045160159011308e-01	2.682302265641308137e-01	3.338312654446369265e-01	2.051391396563546354e-01	4.067279656032640744e-01


==> Cifra_figuretem/10/DPdataBlue6.0.txt <==
-1.759074698355583277e-01	2.317963755488856303e-01	9.636222064609524518e-02	9.395196995287931341e-02	3.288985504974997198e-01	-5.719384621438022842e-02	2.304956318102956980e-01	1.534456553251895838e-01	1.379367688921316615e-01	-5.379838391628133376e-02	7.647205579635105166e-02	1.125382804365632067e-01	1.908786080067475521e-01	-3.809521729451989525e-02	1.915926559465722934e-01	1.664508761751390398e-01	3.913701253373250699e-01	2.866261046307039817e-01	3.668660985771795002e-01	2.436381660195818255e-01	2.055047576103717077e-01	2.173423756856825151e-01	2.448503772575891246e-01	1.746730498468904436e-01	2.048944533421931669e-01	1.116722525352953355e-01	2.614587062156942254e-01	2.677785080803292139e-01	3.041926052905729039e-01	2.960578367583357462e-01	3.003797590264721262e-01	9.974723698578324971e-02
6.116188967138375121e-01	2.509630917511281867e-01	1.928884796689613601e-01	1.428704199399169483e-02	1.241163423236008312e-01	2.024163188520674839e-01	1.280757568810211022e-01	2.402481429297047277e-01	2.663687648636448024e-02	-2.456140963000394972e-01	6.949464867294069537e-02	-1.872335480400356689e-01	2.128221331843565822e-01	1.604169616924640551e-01	3.144491774260892436e-01	1.734771297523676203e-01	4.443241677796755384e-01	1.352874274585838255e-01	2.365876940886885715e-01	-7.842618599770079246e-02	2.165237365976738493e-01	-1.938523695075133890e-03	-9.217636469043699599e-02	2.167958127194094531e-01	-7.948351993062785503e-02	2.868193141135895186e-01	1.940155105225387644e-01	2.832508136404118249e-01	2.596162936600565629e-01	3.486530028379746238e-01	3.078749120261856653e-01	3.655923568971329862e-01
1.458503165939787349e-01	4.397873667346642867e-01	-7.970512079115260606e-02	3.421954839403602566e-01	1.202083322486714179e-01	1.197590108470139025e-01	1.439792008735095441e-01	1.572641555878022679e-01	4.046923953804600904e-01	-1.519381943584699468e-02	3.616609627402326832e-01	1.789757248095288078e-01	1.871925503409977987e-01	1.954467079547744790e-01	1.786002165047928802e-01	1.491719414344004624e-01	7.827193975158790173e-02	4.238699194197529940e-01	3.632976471440794164e-01	1.317723354051634765e-01	1.623229565903258620e-01	2.635688608354788687e-01	1.782537966355871029e-01	3.608450546320555730e-01	2.934737596372966606e-01	1.255337654809288439e-01	1.870622446133442529e-01	2.434269857163715023e-01	3.526131904679112306e-01	2.546340608533611549e-01	2.982990177710328483e-01	3.279378171096266059e-01
2.011753611482209048e-01	5.210041929976408914e-01	1.834055884232096423e-01	-2.106088785928758034e-01	2.364569642901350188e-01	1.200719001887802784e-01	-7.655596529375974235e-03	2.699482231419164657e-01	9.258519349118812802e-02	-1.342970975156708713e-01	1.342252588252658141e-01	4.687162086974959452e-02	7.545564285102840385e-02	1.472846057777426054e-01	4.631958463148350136e-01	2.768168866005326079e-01	-7.420399280647946294e-02	1.793922467606809401e-01	1.718038874401713045e-01	2.725891524457089155e-01	1.803324471121449946e-01	-1.084147780278399420e-02	1.742524601120858940e-01	4.666488161216507669e-01	-2.344062062170876315e-02	4.090434706862640102e-01	2.055632706044192570e-01	4.046230550152721261e-01	2.186590774763992884e-01	5.509755856957343489e-01	3.072893934537772043e-01	3.840073934917487830e-01
1.733227123624438426e-01	8.438680206685476859e-02	2.050644148466598815e-01	5.046382620873710589e-01	2.236424947879639413e-02	8.779671054864528201e-02	1.527161823861790946e-01	6.762865958615001116e-02	1.252230850295652231e-01	1.209193311226548773e-01	1.566348902524150599e-01	3.314360951014772017e-01	1.063865540114048297e-01	1.928536642378687049e-01	2.760540097081993771e-01	1.413748803948232102e-01	2.038637242370247571e-02	3.179369182314212283e-02	3.119906018846807516e-01	7.708911722694142266e-02	1.770880206479396590e-01	4.204199077197271484e-01	2.968416444653370068e-01	4.358398118065561766e-01	1.802648866555502105e-01	3.392005825656269069e-01	3.080479947701621479e-01	3.097704517399774149e-01	2.797901957782384930e-01	3.510782989541675891e-01	4.866773569552018675e-01	2.415998697901279302e-01
2.083240745274078654e-03	1.231011544959969006e-01	2.283455164256577852e-01	3.200708603749748971e-01	1.308532238805676928e-01	1.680454860284620322e-01	2.219417164545227639e-01	8.950535361871213291e-02	1.465815391585569283e-01	3.374048069170222375e-01	6.146657917950891781e-01	5.693475819555077200e-02	1.672398717692923364e-01	2.125576467663536639e-01	1.999830493200583093e-01	-2.681672902599682717e-02	4.199733739510287944e-01	1.850400561414580480e-01	1.836657143103663514e-01	4.210485361887892353e-01	2.281160570834128432e-01	2.614682386615400089e-01	2.505908585221594542e-01	3.371501451234518165e-01	2.155204680348491442e-01	1.570997617270619706e-01	2.059340728942811172e-01	2.089685411257173331e-01	2.462865072449688386e-01	2.341294372434128412e-01	2.791936095107461213e-01	2.281712893139932197e-01
2.711490095963056124e-01	2.986292209672591902e-01	3.147106353271592050e-02	1.163822505850852090e-01	1.705345784659268726e-01	1.537752500012025958e-01	-8.770894001212570235e-02	1.779315418527080694e-01	3.171102527577045471e-01	3.025658734630310431e-01	3.444319885331462716e-01	1.611397066723493920e-01	2.708075328181743791e-01	3.516961968922498460e-01	2.783674998774311460e-01	3.856930835889040843e-01	1.889403464222836060e-01	2.149361804345593374e-01	2.343997487889306897e-01	1.429184609401734085e-01	2.318507539527484285e-01	2.749090369426882563e-01	2.356666713640591382e-01	1.967361600771300456e-01	2.213048866441215956e-01	2.865995562407447350e-01	1.884334265184269275e-01	2.546476834349019058e-01	4.689618856856175855e-01	2.679216117975612987e-01	1.452924656810939408e-01	3.497766606531234612e-01
-9.516396565795465223e-02	9.694614184024272219e-02	1.292014397469906650e-01	2.020877181793693800e-01	2.276497280556812330e-01	3.274960323815598873e-01	8.171572293920233154e-02	1.745499201876665463e-01	1.735743269880809514e-01	2.686635872992192420e-01	4.433167383751289714e-01	-7.485439058456666572e-03	6.046879661415394125e-02	4.732757260009920475e-01	5.540641518982244995e-02	-2.819909905511996939e-02	3.396940682893304086e-01	-1.185348462095195399e-02	3.094658149875073594e-01	3.914644953407375727e-01	2.932537192240869950e-01	3.241628074437037932e-01	1.187865070873050932e-01	2.707557539956171877e-01	1.121366568816392073e-01	1.893313051155158244e-01	2.244392008009807871e-01	2.069527033636431312e-01	4.198162469637629624e-01	4.381685760327019841e-02	2.316222702790346477e-01	3.983096369935897330e-01
1.777710172019016654e-01	2.447752839424509053e-01	9.387423247824459860e-02	2.721432000604185331e-01	1.141008795364093359e-01	1.741071026734436755e-01	1.278204618975104512e-01	1.665083072740153325e-01	1.612438149636626905e-01	4.812276160325894558e-01	4.652706975176656989e-01	2.685546701894804822e-01	3.950668849280591921e-01	2.219419245914859284e-01	4.585185063392259175e-01	3.707048394826777393e-01	1.316858562787109888e-02	2.338469720921192985e-01	2.785854144322376658e-01	8.157190321653863541e-02	2.051703990757781093e-01	4.607351278222512336e-01	2.096215191648335141e-01	7.879182019122743519e-03	7.467876922206528878e-02	2.134043527691956155e-01	4.198234576422580355e-01	2.522631503725167312e-01	-2.013237868792288054e-01	1.934811984583374445e-01	2.165288663355392773e-01	3.117605084406351312e-01
4.835594908874674136e-02	1.534491196367397670e-01	1.170327663924545236e-01	1.591041001038206726e-01	1.624664727253840313e-01	2.881778390058189476e-01	1.192758645203588763e-01	2.902776807332294595e-01	3.357019715840718899e-01	4.229621024002483964e-01	1.333172610038035055e-01	2.688669445133038960e-01	4.192885069586166358e-01	2.679697096803286271e-01	1.570044906352895675e-01	1.664522587752423899e-01	6.744992479676276131e-01	3.299852354439681279e-01	-1.420548889630186551e-01	3.328187440173693279e-01	2.115685826486823351e-01	1.558407121225365843e-01	2.167868789069452573e-01	4.138041851374985036e-01	2.719733438834594508e-01	2.887224321501890567e-01	2.654245313278774665e-01	1.660408666539557598e-01	2.063430128043722278e-01	5.607726685837357561e-01	2.617376519108759458e-01	2.724342218496835777e-01
1.549626273636411367e-01	2.492473383336681614e-01	1.387634100355448208e-01	2.379946413736762911e-01	5.442481802869829632e-01	1.161796185871315917e-01	8.206879947137495079e-02	2.892642953939044692e-01	5.044288721188067148e-02	1.928770212257682748e-02	1.270397233534964476e-01	4.018291178166365496e-01	2.912885387130527137e-01	4.642037316968461447e-02	3.172568103549949781e-01	1.879259184425086660e-01	8.810085089431177185e-02	2.036759657605869966e-01	7.382743638727770619e-02	1.932861014126539545e-01	3.830588816022685306e-01	1.376547766615915103e-01	2.987596350379772003e-01	1.655550040122282240e-01	5.589536997264000773e-01	2.745716741382392412e-01	2.167737229016340472e-01	5.079190969275393375e-02	-1.292151622297985636e-01	1.476684979679174503e-01	1.169158749751421505e-01	1.710280793033505664e-01
1.597488521544084827e-01	-2.870379715010050181e-01	1.562023819389244395e-01	-7.585717687785159535e-02	6.143996528479747643e-02	3.236837409918900121e-01	4.669200975240918039e-01	1.725078725304142746e-01	6.889888414689673835e-02	4.921406190159881011e-01	-1.613495033259648159e-01	1.506594437118195517e-01	1.209704512059411596e-01	2.778576133477522192e-01	4.127824578557353075e-01	-9.392668757176297900e-02	1.828047577423339287e-01	1.018128258303562794e-01	1.922512896895354206e-01	2.761089060900393521e-01	1.344269622892435012e-01	1.225139217920397094e-01	3.169948761905199142e-01	1.677867105786663149e-01	-3.142532063109307883e-01	2.962378265970365687e-01	3.513863754572023046e-01	5.084573001592302965e-01	3.009503409789884842e-02	1.183560136084979147e-01	2.187090565521326579e-01	2.221077112871806536e-01
1.204921326266711612e-01	1.466245857422432686e-01	3.003688890534818023e-01	3.360399505582494228e-01	3.924059519731559753e-01	1.518968069548996824e-01	3.278035543838765942e-01	3.082193592204583998e-01	2.288639088510711628e-01	8.729860885185880548e-02	3.070964838409613873e-01	1.895771156765994059e-01	3.617949750083755411e-01	2.894914813519294805e-02	3.080782553441489546e-01	4.373039774694416626e-01	2.055914976998460542e-01	2.366460660161189000e-01	2.153316079168633990e-01	-1.297472881800658673e-01	1.521325626971748446e-01	4.460604222720536138e-01	1.158705175412999000e-01	1.920924873666857435e-01	2.195282215674891901e-01	6.833462686592969848e-02	2.371228619411820115e-01	1.064747543663500523e-01	1.539569417334793466e-01	2.771616451871373732e-01	2.217555535277318524e-01	2.559132720287183860e-01
1.397315379685574177e-01	3.297605208837207091e-01	1.929395432681936251e-01	1.389257344102018954e-01	2.185826723787776538e-01	8.593659932576702687e-02	4.151366376527990676e-01	1.422618297461882841e-01	3.300705233567763353e-01	2.729350838970159288e-01	3.097004989545354414e-01	1.145055153326783592e-01	2.993736302517834291e-01	3.650075066230907272e-01	-4.153504181887588409e-01	1.746662129040729705e-01	3.325316341791025310e-01	4.901066996719886104e-01	4.596535930972297512e-01	3.008684289950396828e-01	7.173850364565115267e-02	2.840053404656421865e-01	3.436747105241235722e-01	1.728764532849837166e-01	3.535815118830100690e-01	9.259876006748662958e-02	3.768700057898012878e-01	2.279349958773741192e-01	9.448370729969535198e-02	2.591419277689047673e-01	4.505762164052912189e-02	1.591755631957747774e-01
1.113996797793592453e-01	-1.143591771375017108e-01	1.312279855519201122e-01	1.884025598285005154e-01	3.317836633110239353e-01	3.731341806472278644e-01	3.763244102126299673e-01	5.241665114971254535e-01	3.698742802952576514e-01	3.321442954363255096e-01	3.821024856379697243e-01	4.046499219931811719e-01	2.085240400993222665e-01	3.238533434625451291e-01	9.271682632873770591e-02	6.985468367089882336e-02	-2.542951520166834845e-02	-2.335304199332091102e-01	2.789284896177274820e-01	2.138069726462639153e-01	3.455801846335093686e-01	1.471527535954657295e-01	2.065055179090904414e-01	1.756395974114929870e-01	1.348029703254756684e-01	2.176401918793839096e-01	9.316889527249191949e-02	2.563769476379346157e-01	5.037918650321544511e-01	2.113619075509241552e-01	3.584660487498113612e-01	-9.852168396812727158e-02
1.103299446793117033e-01	4.171253753576241174e-01	3.300150355409536829e-02	7.600798099698487242e-02	3.041030432968953034e-01	3.575959687152167610e-01	1.881596524969655349e-01	2.634575905914782190e-01	4.721428430250381725e-01	4.446406561147006609e-01	5.408724525702792718e-01	3.438573483410658493e-01	1.442888732033716370e-01	1.200800530635292296e-01	1.504637916204504267e-01	2.345783293587885010e-01	2.517077969481467115e-01	1.191292032480830293e-01	2.349317522851908369e-01	1.103030327617049444e-01	2.009441967460061651e-01	1.108770792418473372e-01	1.916923334407907020e-01	3.196763768082283574e-01	2.971803567999587448e-01	2.337736928374483936e-01	3.263915585213379988e-01	1.587211911781331031e-01	1.922076983539288964e-01	2.187402152717209947e-01	2.605348710130793721e-01	-1.828342586280080617e-01
-2.575820427851980288e-01	1.616416297952939507e-01	2.224948852993360315e-01	3.155979997424310235e-01	3.154074830982915856e-01	2.029863767166789346e-01	3.427215681593275831e-01	4.413354181751624195e-01	4.424482326538382582e-01	5.123386902116940922e-01	3.616581608502446032e-01	3.463836380706248330e-01	9.611953531784041271e-02	-2.029475146857186996e-01	-5.176359369687269507e-02	2.151158813094342093e-01	2.585328455262501102e-01	2.684170719375806868e-01	2.616185336573750853e-01	1.427095787822054707e-01	2.418421890941829799e-01	1.924699621189189525e-01	3.362516844644138359e-01	1.677067459887849887e-01	1.322697335834586985e-01	1.936505224216655829e-01	1.581790737537150660e-01	9.328260857363623870e-02	1.463117000658956390e-01	5.325641999943883653e-02	1.352233178288604898e-01	2.029310747236366119e-01
3.663484927606605046e-01	8.871708116134982558e-02	1.913164223447232359e-01	1.653052796299059324e-02	7.662193679756762466e-03	2.631406354629431954e-01	4.954113135352323782e-01	4.057666446939018345e-01	3.632899266014313344e-01	2.929147134329976310e-01	3.782010488400163184e-01	2.108146855440533596e-01	2.179438768690986628e-01	-2.049598886607660597e-02	2.492891871084982613e-01	1.358359880305964329e-01	1.460440468519744461e-01	1.982542413863958575e-01	1.455858519301195808e-01	3.203059559937415646e-01	1.680930049793642189e-01	1.942161968988822540e-01	-2.989145673897091737e-01	2.292704468308293664e-01	1.284108027947021835e-01	3.040204307375777848e-01	3.251372875905886306e-01	2.367923125390772598e-01	4.345532606081082272e-01	9.724420545352095713e-02	9.559984252617544087e-02	3.146830782107615798e-01
1.937474507358256104e-01	2.981339477699010976e-01	2.690590534094889352e-01	2.149700660034253863e-01	2.465752295251303350e-01	2.955331828754862444e-01	4.391451353256171641e-01	1.442966511003822561e-01	5.231162732654459635e-01	3.475841498215142544e-01	5.035289905038302649e-01	2.290457801995232634e-01	1.927055299861487603e-01	1.038653742017764670e-01	-1.396414465005846317e-02	1.328586437568885781e-01	1.068709849375384935e-02	5.515337831650998779e-02	5.101024164504461833e-01	1.183651910527512008e-01	8.851753175221802050e-02	1.897201700912007905e-01	2.976732797977438283e-02	2.335591291671264003e-01	1.186067110013943882e-01	2.049892788197526516e-01	3.638842895385524523e-01	1.684605797196976895e-01	1.736706226568980604e-01	1.674266642564575525e-01	2.113905283799152879e-02	1.961986672142757571e-01
2.413062492821160254e-01	1.434987527410271357e-01	1.548422973733472041e-01	5.493281834641623729e-02	1.772818466651193692e-01	1.153910127496330096e-01	2.155887329573211442e-01	2.057790553454995897e-01	3.480621967905891956e-02	3.656253808006686423e-01	1.519024273745054054e-01	2.331920565046617655e-01	2.617574178604240576e-01	3.106689793178629699e-04	2.102084606743772621e-01	7.419266175198283020e-02	1.995725409313957588e-01	6.191053682476721498e-02	1.981862437731039261e-01	2.445151237839366387e-01	2.436610929108624368e-01	1.814082845421405854e-01	1.263024291635632401e-01	1.366177099180348464e-01	-3.678695061317191484e-02	9.064869135938835587e-02	1.766038697586111150e-01	2.032374300070103890e-01	-8.647941460723784779e-05	1.618068931591325754e-01	2.951044347817154412e-01	2.043471626895610183e-01
7.264262129617639341e-02	1.775457903171750451e-01	2.289251256059072204e-01	2.364135684607498455e-01	-1.883143540426822360e-02	1.622211435507825983e-01	-8.222261311825751484e-02	3.784580582474063593e-01	2.209466887568602711e-01	3.907647302952618196e-01	3.823695927480350587e-01	3.062994772538432109e-01	1.212988374824042620e-01	1.068125544681886030e-01	-1.552957774236180533e-01	2.821633124933164427e-01	-1.890870264944943813e-01	9.772221442180833995e-02	2.272816821728595171e-01	1.578200606646724125e-01	1.986371678785265882e-01	1.891883669632783704e-01	1.266130262870698853e-02	1.040864520539870886e-01	1.349474958000098923e-01	-2.351833803652556565e-01	1.772151973693935068e-01	1.089773020546179610e-01	9.810160764926618981e-02	2.759155327153444692e-01	2.067436485236117394e-01	1.878233597114275510e-01
3.198769898139166568e-01	-2.890177011742239843e-02	1.097376930321985883e-01	1.614288512590066893e-01	1.624399732074144342e-02	1.343832399209518025e-01	-2.086954742796447437e-01	2.096500188030825385e-01	2.413892406984546046e-01	1.358760655549319796e-01	-6.093955825702340734e-02	2.674492886275068315e-01	5.689396887189078489e-02	8.657662669995888627e-02	3.633170605312049384e-01	5.200479964653961229e-01	2.283665420226214104e-01	-4.685560367643834545e-02	8.134651697081089761e-02	2.436920657495832421e-01	7.422221794767959457e-02	1.579574744334460712e-01	-2.532335660093660845e-01	2.162062417919873303e-01	1.645128820361302924e-01	2.333453415648352181e-01	3.132542669639406530e-01	3.834453029643039579e-02	1.234046019450009135e-01	6.167299873326759219e-02	2.423467486923991943e-01	-1.766322197894539814e-01
9.039767829795915255e-02	1.874198013563786736e-01	1.295415646226356909e-01	9.594578302887346588e-02	2.803642293172049493e-01	2.886129273634035347e-02	1.128703540802974692e-01	1.835410218214824640e-01	2.109337533524300590e-01	1.149013054047765270e-01	-1.503066610882844434e-01	1.367961109239208550e-01	4.029506329749711624e-02	5.932210652981097232e-02	1.278897037342206222e-01	3.049248753947674806e-01	1.946349306067410856e-01	2.409491830690470571e-01	8.865464162089295441e-02	2.031424033100371895e-01	6.176927814003591033e-02	3.469058415310776189e-01	5.442752737242922967e-02	3.243677771472419646e-01	6.882362302238487217e-03	4.316634831782101833e-01	1.614859104490742880e-01	3.186145507919717623e-01	1.355770220815933902e-01	1.794250359885180557e-01	1.647448693287093535e-01	2.570427792070482664e-01
1.741526194995579313e-01	1.359636721216419264e-01	2.270392396119504386e-01	-6.131667382043837211e-02	5.746381684606595430e-02	1.909019541566061573e-01	2.940504018919154472e-02	9.088970610719816767e-02	8.323103928149308550e-02	6.908212124738560833e-02	1.233117570360366677e-01	-3.380095166948789143e-02	7.680228478661720037e-02	-1.772867330855383561e-01	2.193978690790225616e-02	2.959924995813593140e-01	1.519685713362839141e-01	2.206308439569192315e-01	1.113129426091767210e-01	1.876354676910728658e-01	1.161163331808665461e-01	1.171428215866117117e-01	2.263308415270457452e-01	2.147057786809650759e-01	1.400663251913876750e-01	2.403306758978525082e-01	1.212676549332878523e-01	1.636908240276703230e-01	2.617704247461329903e-01	3.744278129840043767e-02	-6.533003346352569962e-02	1.346470786117250074e-01
2.664276297502373714e-01	2.291070885282325276e-01	3.609699209063038650e-01	2.502303057545018916e-02	1.352514689407596504e-01	2.405552569821851616e-01	1.590615349669270984e-01	2.877739289623012509e-01	-1.396151771106142470e-02	-1.985015674371232164e-02	-5.499747720584245714e-02	2.759460910830764668e-02	-1.836729555922926582e-02	2.696585110520686307e-02	1.192485151220240014e-01	3.439826506204189949e-01	3.796770839517773499e-01	1.502961781432889943e-01	1.763751176930332121e-01	-1.049476321600091300e-01	1.554530959542780311e-01	1.611463196201703418e-01	3.127981351775439567e-01	2.476108120204002228e-01	3.309396066688266025e-01	3.946419887780290292e-01	2.001797137900701851e-01	1.265253320845770024e-01	-1.583062729459521756e-01	1.203457113929675554e-01	1.272032210970792943e-01	1.947893963045085886e-01
1.417313740034384095e-01	2.114168874329080405e-01	2.359024537691211398e-01	4.005979227083460159e-02	1.344913146756234190e-01	-3.979530630100791555e-02	2.422285840221742592e-01	8.365366788321967895e-02	-6.081083794958908051e-02	-5.644013255122426465e-02	-1.165006311432588149e-01	-1.691173210393934895e-02	3.204191001564568042e-01	1.329844509420953225e-01	1.817363050861974805e-01	4.604897351988825743e-02	2.410596046677207505e-01	7.039417994809449297e-02	2.296381891825994837e-01	3.912368245858035554e-01	1.997133653414811388e-02	1.398917972456807657e-02	3.244854097660747061e-01	7.395443320371386520e-02	3.777343651225720245e-01	3.333859275511689146e-01	1.762814320630280984e-01	2.917920703409040417e-01	2.115303943828210631e-01	1.078217367088371986e-01	1.043240244721490018e-01	2.103168523988762917e-01
5.735957898206308636e-01	3.290180331362655974e-01	1.562405979546338530e-01	6.970743811380768207e-02	3.823655710232469196e-01	6.711630980934274460e-02	5.344527233990252479e-02	1.240763354292900855e-01	1.042224186349064163e-01	4.964221854040842263e-01	-7.523878901327343827e-02	9.346906502541059425e-02	-3.510564872883392695e-02	3.331567060335313690e-01	-1.011096670479101345e-01	6.802126795010753069e-02	1.610147414804974364e-01	2.154480433876524992e-01	3.033987104111125488e-01	7.221169873761607017e-02	1.913236548873888665e-01	3.069129366007871187e-02	1.034414374013824106e-01	4.600435637665308275e-01	7.966099686587735373e-02	3.334867836103119765e-01	-6.584724520532853065e-03	7.758921023431317732e-01	-4.312354248874983309e-02	1.311427750161364980e-01	7.529493269423218060e-02	2.630031547320321739e-01
1.629446199873715584e-01	1.575886471495939745e-01	1.921437582559769874e-01	1.753280869875320502e-01	5.199410817137253282e-01	1.720682016202731424e-01	1.532947904400208672e-01	-2.330980957021291933e-03	1.735396721322171598e-01	4.083183103566795924e-01	7.908127366497215427e-03	4.046629139914288409e-01	-4.171268623697955286e-02	1.655561666835280166e-01	7.619024969670004643e-02	2.991763504520431050e-02	1.806968695387259349e-01	-3.593272816544455794e-02	8.606474228852452335e-02	3.258423770357731231e-01	6.955027482953866913e-02	1.373551322132930685e-02	1.347235427251707029e-01	2.670957541595240237e-01	2.701395525522133356e-01	1.782979541302038839e-01	1.174306892251321399e-01	1.007517847039494097e-01	1.413338474251169541e-01	8.641858188238195349e-02	4.375202436502667602e-01	1.110510915120030417e-01
2.162412013074268835e-01	2.704056156578666936e-01	1.031521293593036515e-01	1.373496585163463679e-01	3.432407065788324330e-01	1.493323737388355665e-01	1.618662660113173724e-02	8.373172665967532069e-02	4.065798007256589408e-02	-2.904894482949227363e-02	-4.967302409240970801e-03	-7.244491400340107023e-04	-2.780932075243653517e-02	1.577231307980125202e-02	2.796788258501755609e-01	3.252732258872620408e-01	1.955280428974971729e-02	-9.473859367333713200e-03	7.564730925502426845e-03	-1.123941166357026733e-01	-1.657491931201588997e-01	-1.000861591656666133e-01	-1.262029435053169113e-01	1.853923957851172366e-01	2.526194024136653726e-01	-9.318139006504005950e-02	1.819873236173376319e-01	1.424660018287582652e-01	1.139702986086978814e-01	2.226745100194242599e-01	1.858291410914977571e-01	-3.651852930130691788e-03
2.314415715624381087e-01	2.014535106072230519e-01	1.774464901817815743e-01	1.574708189767049515e-01	2.167963698623754931e-01	7.004160303044833225e-02	1.046207174628716874e-01	2.481220311106662607e-02	2.030338779615835643e-01	4.575886687113070450e-02	-2.763206789746226744e-02	1.403985189295113289e-01	-1.509117733080842516e-01	2.842651179799711714e-01	4.786321433159439198e-02	8.435781837952051332e-02	2.499213450064666497e-01	-3.854203302615366589e-02	8.358688462933375196e-02	1.363835399222698419e-01	7.570394830070792391e-02	-7.069529971250684830e-02	1.832746442736067280e-02	-1.452010649758084249e-02	1.270847652363286118e-01	3.861972983237467461e-02	1.147081875040575072e-01	-7.117253829606240423e-02	9.697509956579276891e-02	6.979610376790872095e-02	2.087822533325960073e-02	9.276836038489222336e-02
9.018110028214411378e-02	2.211955761154121292e-01	1.472822657176968142e-01	1.432294635511104364e-01	5.631406488274594280e-02	1.628391962127842263e-01	8.038636648404529073e-02	5.869684913769571827e-02	-5.607392561001470210e-03	-2.302459542063465397e-02	4.096809622979606935e-01	2.821483015486028756e-02	2.288185676250218403e-01	1.529600068984594483e-02	-1.552669713596702139e-02	2.177673796718915533e-01	3.746363732038707761e-01	5.272889855621814004e-01	6.492184083264201933e-02	2.383685979739644939e-02	5.494711549309094778e-02	-2.357839463005778624e-02	7.720989851994021491e-02	1.186114521159918334e-01	2.401352488664152962e-01	1.374002354145919258e-01	-3.439587672519095474e-01	1.167915334963211121e-01	1.342253750946739710e-02	1.220885160379065054e-01	7.440231235334320015e-02	2.213330053188613533e-01
2.466243145300807682e-01	8.611879242084669039e-02	9.048822489089626553e-02	1.092607642631754916e-01	1.246664389024942643e-01	-8.597429992960350931e-02	3.247106544114519155e-01	-4.220872942755203583e-02	8.592591448493791528e-02	-2.303433988124740234e-02	4.394828436735294386e-02	2.616566980082134508e-01	-2.804471284838730427e-01	5.344767237351440159e-02	8.810219088629232809e-02	4.790203296121889331e-01	1.911256394468293651e-01	3.247282629340914051e-01	3.259045950730212610e-02	3.208838506321280981e-01	-9.403576497331481154e-02	1.151082004040619305e-01	2.506278118825688295e-01	1.572843794577876431e-01	1.318462531231861246e-01	2.192604621307686630e-01	7.932906406743794880e-03	1.120653412562134937e-01	-1.268182585702564147e-01	3.655330364512431041e-02	9.372641566134631841e-02	-7.043882800003362088e-02


==> Cifra_figuretem/10/DPdataBlue7.0.txt <==
5.910615066792586081e-01	1.228915925597235392e-01	-1.979673530543457627e-02	2.281298201876421350e-01	2.072631870730007597e-01	3.225123325371317407e-01	2.634436207297444765e-01	5.961104003801062645e-02	2.546333781918155847e-01	2.385017848236037352e-01	-3.222195598653909698e-01	2.333430928432270179e-01	2.571977857845247906e-01	2.900853826925234857e-01	6.361507055180257719e-01	3.459639885092778977e-01	2.551205157100654430e-01	3.492352436956124295e-01	2.703954851646161450e-01	2.343589263290399849e-01	4.170093746959148140e-01	3.198528450662440625e-01	3.875824021062092006e-01	1.905362865832894714e-01	3.175190376771067635e-01	1.662503195637956566e-01	1.591872174655265260e-01	3.770599347811566804e-01	2.665049913726610376e-01	2.940558067871305581e-01	3.242156316177032260e-01	3.381385033273029972e-01
1.024158950678900060e-01	6.324606987993273977e-02	3.064396362973770271e-01	7.006422875892250046e-02	-2.266105217451738763e-02	2.569679895729697350e-01	2.313637786834524535e-01	2.008861560386771827e-01	2.075419932934916001e-02	2.125981854460622655e-01	3.946995338382525143e-01	2.729004001846246918e-01	1.685747298343865108e-01	3.989711621036959865e-01	4.474840168758906778e-01	5.140669271387134920e-01	4.105389596895316906e-01	2.777970404422358541e-01	3.675931893704639797e-01	4.823937167915338664e-01	4.355172132226552417e-01	3.323539305408551026e-01	3.956065077481664138e-01	7.183675478428526162e-01	3.739660787089738592e-01	4.729458801885279562e-01	2.312746147893167681e-01	2.852843725853697054e-01	2.819850808035420653e-01	7.602307431830023221e-01	5.251303429925334720e-01	3.378540950508131524e-01
2.224906422122954197e-01	1.798776906643733686e-01	1.281078417944576109e-01	1.003911675381224944e-01	2.713366197292902404e-01	2.229676667833345727e-01	1.261511848424295978e-03	1.357885607951122009e-01	1.779296371855045855e-01	2.317381609507646323e-01	2.010363072490652936e-01	2.774441782721571714e-01	2.809293062793550844e-01	8.424880581862692619e-01	3.670311942415782069e-01	3.931698261355570656e-01	5.975689933019588951e-01	4.437946824441370564e-01	2.843135362782281961e-01	2.944357654361947629e-01	6.162701792505536069e-01	4.181075122053803939e-01	2.741315631045476708e-02	3.565449004150278434e-01	4.096490981532771025e-01	2.889911151153072844e-01	3.102330946671615353e-01	2.428776507136516938e-01	3.449898790158600348e-01	4.645992920957247030e-01	3.434217087741804342e-01	2.381332806133486524e-01
1.564759132169923073e-01	-2.451772404010189033e-01	3.135328639568661369e-01	2.573586227685249472e-01	4.559952414416288402e-01	4.504082069354123918e-01	2.240616796377234987e-01	9.472818519475306731e-02	1.348463013121733445e-01	2.105189540767990752e-01	2.493545190605581663e-01	1.166459007892453048e-01	4.030088994283294590e-01	4.715157304592940135e-01	3.120928427224816115e-01	3.983708726364554864e-01	3.553923765454939376e-01	5.296136658230463645e-01	4.092936646151465463e-01	5.897324390687473938e-01	4.178326515166104760e-01	6.011676496503999267e-01	4.021451347534438225e-01	5.536584089305762735e-01	1.666548160571055814e-01	4.764279859755837232e-01	4.800317648719736319e-01	4.924957659847248870e-01	5.569224540736736895e-01	2.836304909390191531e-01	4.676473023282353703e-01	3.757551793514747884e-01
1.969675399271333949e-02	2.751187038661704332e-01	1.963833320980145347e-01	1.760302305297865855e-01	2.099896287855642918e-01	1.789791485631004320e-01	2.521399603198788975e-01	3.389874660332995449e-01	-6.107229763361191055e-02	1.640764349427175084e-01	1.729125931188817966e-01	1.148024427838628819e-01	5.273076261210987159e-01	5.472826844212212993e-01	2.766587693646426205e-01	2.941349087988066047e-01	3.685895293164616615e-01	4.505093025697380349e-01	1.817690313783283940e-01	6.842652574127743303e-01	4.207717125749373954e-01	2.929443815640795368e-01	1.965841583729143471e-01	2.405451885611587792e-01	4.981323758224817100e-01	3.696103198268041456e-01	3.915607330584513490e-01	3.859394856109340521e-01	2.949547632765092686e-02	4.069960079689706745e-01	3.788886305124259946e-01	3.311795541875844906e-01
-4.590703208744334463e-02	2.801225674345729222e-01	3.622590018869977779e-01	4.703112012421371002e-01	4.188890672445022556e-01	1.267328921789159790e-02	3.031441422117278073e-01	1.033927596852873415e-01	1.409542623433894248e-01	6.609284959688219718e-01	1.946947106179361953e-01	1.696174839796197875e-01	2.566918699048049701e-01	7.533942237446259460e-01	5.085822322959590025e-01	3.061498247865065414e-01	3.486968936544639908e-01	2.291323723405385981e-01	1.730402736710618672e-01	3.092003590917367095e-01	3.751738187047665707e-01	3.899537075948898424e-01	-1.263617649752391547e-01	3.767508779299069688e-01	1.996195461415508077e-01	2.443259773995071493e-01	4.711239752332251896e-01	4.254210042723327034e-01	3.843972650607562769e-01	4.554852501998291059e-01	1.384503147761357300e-01	4.369876102002225315e-01
2.665013297824055938e-01	3.741106971477397569e-01	4.805943892380339366e-01	3.444527389581277799e-01	4.674860838134692331e-01	2.788734932001249445e-01	1.312213354745166149e-02	1.949885436499684821e-01	7.897447855729294863e-02	2.246503872426935389e-01	3.031948205263233498e-01	5.488502591912914896e-01	2.470640203455551909e-01	4.483601762346359765e-01	3.930255962817790216e-01	3.445960987986996238e-01	5.727979032198212694e-01	4.655272911318048545e-01	2.470241659862228711e-01	2.251118458461754679e-01	3.279839495577124286e-01	3.386052599444083766e-01	2.472995670578750360e-01	3.948514223321466510e-01	2.670527479419854133e-01	4.781553764774059689e-01	5.100611038586398971e-01	1.633455250695104999e-01	5.458246890571623045e-01	4.042755516790044745e-01	3.901299357450586092e-01	3.586707397528784425e-01
2.057742309114748425e-01	4.045429893660028586e-01	5.948580194081144468e-01	3.849827587511171489e-01	4.974700572512121277e-01	2.616557016043307704e-01	9.626979362952842179e-02	-5.192843701320115635e-02	3.984445694438318863e-01	2.099471441918711045e-01	2.896468886061523418e-01	5.812469942971776327e-01	3.437390666201349809e-01	3.541315452817750953e-01	2.032031502564915493e-01	3.157345694632224253e-01	5.224619201926751222e-01	5.545525884336798272e-01	1.014472206930263631e-01	5.526446555910635716e-01	5.158622617968364743e-01	9.066308878682283190e-02	7.303540909599925968e-02	5.375325312086947083e-01	7.708865281015097048e-01	2.670430824511230705e-01	6.937156122254952706e-01	3.501565030215411101e-01	2.855645087869176368e-01	4.073247877586574917e-01	7.095490742497965186e-01	3.028397981319808085e-01
4.684271912036593322e-01	3.293628553126731195e-01	4.874186218788112424e-01	2.830461867204873139e-01	6.584096630464413291e-01	2.183838744136941956e-01	4.574108106960483866e-02	1.674195821639947734e-01	4.735595380305460123e-02	1.610915373135347606e-01	2.469943599740828111e-01	3.152684201684333720e-01	3.173334557497622388e-01	3.315231020549760932e-01	4.356460456890564603e-01	3.216436649609664689e-01	2.940986230008533209e-01	6.250748888969382966e-01	4.560300199218940698e-01	4.161320927957389282e-01	4.531485676487259084e-01	3.863854325623040653e-01	2.736437649446983311e-01	5.616686411367941556e-01	4.946687560353529300e-01	4.709403102288856058e-01	4.385499019290727829e-01	2.575791635238592336e-01	3.825430496498415933e-01	4.096492520491010203e-01	3.245061138716098248e-01	4.063348535791508898e-01
3.346035540740051051e-01	2.969493699816508903e-01	4.042403097243607579e-01	4.270679909581848732e-01	5.486790838742449106e-01	2.913650539437833142e-01	1.200137744931659700e-01	4.999662329373197323e-02	3.007770614893797712e-01	-2.834403258639410783e-01	1.463267886010002905e-01	1.082740296194500962e-01	6.529118850087757553e-02	2.231036048483254763e-01	2.263215160848796870e-01	4.221421664174221933e-01	4.230950225784341212e-01	3.793549583292633587e-01	4.030311390932390103e-01	6.282224286680943015e-02	3.866887148980046041e-01	-2.220100449280661969e-01	2.617395702609041086e-01	6.918542641821061601e-01	9.843008769188855700e-01	5.805900218421167214e-01	5.087884290051128966e-01	5.057034742249052472e-01	4.249611297129707310e-01	4.508996941655581403e-01	5.300850841806046265e-01	2.299392995108003601e-01
3.708066482681656728e-01	4.085700559660025988e-01	3.642820885510837381e-01	4.839820762203391746e-01	6.082693930058522547e-01	2.365871780564336724e-01	5.487824454804231256e-03	2.378620061350914250e-01	4.113016795356522204e-01	1.836867359877923933e-01	1.532003564221371961e-01	4.023353176183892543e-01	3.969992793061608016e-03	1.534232425280420697e-01	4.624239434675899707e-01	4.083099113556614701e-01	-5.587110224206953690e-02	2.326800504543276582e-01	2.293473130206410970e-01	4.926106568991220347e-02	2.430805414334741843e-01	2.059527776347607197e-01	1.073337580789571616e-01	4.080765572803769503e-01	6.968605983905942214e-01	8.196527100170047930e-01	6.137024555208068222e-01	5.585174248218338633e-01	4.729438593994774176e-01	5.232395688261891609e-01	7.431089392814117511e-01	5.522126319285596274e-01
4.453836452575724580e-01	4.737201426927085124e-01	2.928649867918927674e-01	4.927034322741107863e-01	3.258553847161581585e-01	2.092880289612075173e-01	-1.741671596178765435e-01	-8.819194001379335179e-02	1.295592534543764385e-01	1.273810965204258960e-01	2.732276419762519337e-02	1.595575359049211384e-01	-4.876157420373036788e-02	1.917565876194389785e-01	2.227084990020464783e-01	1.258714473754806995e-01	-9.700383909002907590e-03	7.021724999750433849e-02	2.264180317649349961e-01	1.713368428880533423e-01	6.811321253303034839e-02	6.038587607076997821e-02	1.539710902113147206e-01	2.015244296050069384e-01	4.036304572428951465e-01	1.124006375219563258e+00	8.325487161117055557e-01	6.769056325334713575e-01	4.146162452975282742e-01	3.930469400036186167e-01	3.459932855773781846e-01	4.963862973837828152e-01
1.551245383189467364e-01	5.282101125795788388e-01	5.304899215819005587e-01	5.183260062881951402e-01	3.071335495839244700e-01	6.898804496765556515e-02	3.978917437622966347e-01	8.540494690261755950e-02	-2.525965065927057718e-02	4.828661291839466546e-02	1.545471711365853651e-01	-4.129209222403986690e-01	3.823598373593204980e-01	4.178773852725874149e-02	-2.885584495281279249e-02	1.464495087936797946e-01	1.773281217859977443e-01	2.486953657430583386e-01	1.689064671994648381e-01	2.008464328509305674e-01	8.086309750775061422e-02	2.057194699549075301e-02	2.288427655540352657e-01	1.224809492439113551e-01	4.023248346264140518e-01	7.930960931209116715e-01	7.460083117154636678e-01	5.256943816854265927e-01	3.263331757320779292e-01	4.979381881544611699e-01	2.202244536187292212e-01	5.463497354325206334e-01
4.124299097507404532e-01	4.873233795202591701e-01	3.779072432855290486e-01	5.942397649837014573e-01	2.825111755346479958e-01	-6.457680187634085023e-02	7.882892641530589994e-01	2.072012659425577219e-01	3.891597959216837599e-01	2.627711899544337149e-01	9.733472492399619647e-02	-9.033847920816182042e-02	3.088700542920236880e-01	1.221950413205579733e-01	8.155177478669112245e-02	1.898029316428265223e-01	3.072029054152533023e-01	3.986054864810910370e-02	1.320672725662015434e-01	2.488345249798919190e-01	-9.271964179731281841e-02	1.647488863264622572e-01	3.238242394241067079e-01	-4.435358210986270477e-03	3.368388585143974323e-01	4.065214095548449480e-01	6.456050846351707451e-01	5.379740862474694518e-01	7.950741030448961466e-02	4.626546779275900190e-01	5.562017406013657350e-01	4.141033084614241244e-01
4.521279196116786969e-01	4.873006513619489999e-01	5.450879211407463343e-01	3.990815979159341165e-01	6.058527207402121251e-01	2.807917465061492424e-01	1.813543115876106726e-01	2.419646926126609032e-01	2.476517951919648408e-01	2.216299361280756330e-01	-6.894383979412868624e-02	3.502695927017171473e-02	1.408736008821024899e-01	2.572351526788034803e-01	7.968726708362153244e-02	1.545500922339892447e-01	1.314220406832519727e-02	1.163276926515076359e-01	5.556666353958446269e-02	2.310032943269099970e-01	3.292935358614885732e-01	1.955199324969624786e-01	9.551921831209733704e-02	1.646163646353102639e-01	1.521001939917164814e-01	2.390607216664785706e-01	5.478549844212075026e-01	5.231999565126440599e-01	3.423686211082142550e-01	7.312896017890526679e-01	3.664710368049955425e-01	4.843216965280638941e-01
4.780709644470954589e-01	5.862890747428607385e-01	4.622640481693211512e-01	4.031197070219457168e-01	4.800709478900566651e-01	2.848151900928544422e-01	3.269503257707984112e-01	1.694948431564602398e-01	2.724025042627870596e-01	3.625555376801210539e-01	2.373508696195540391e-01	1.243753848124806716e-01	1.640234979143007921e-01	5.363163776360879709e-02	4.266063431878100443e-02	1.826516016666160369e-01	2.915367250412589373e-01	1.853512403223400717e-01	3.283669626342934911e-01	1.783928736932003656e-01	7.436931004911012666e-02	1.180561335613987545e-01	1.204798105739129932e-01	1.240478792054314078e-01	6.644633591383988791e-02	5.945443607919909113e-01	3.891092082776508310e-01	4.919011811647032717e-01	3.442235831270646917e-01	4.166312536571931679e-01	5.691258998453913032e-01	5.237598716251243847e-01
5.335215082764600547e-01	7.216681796182344844e-01	1.158142325522726335e-01	2.270420243565653973e-01	1.749032633980733831e-01	3.661507882377044165e-01	4.220334656658145112e-01	6.364915861409682352e-01	5.873298707161784815e-01	1.692577615911582956e-01	4.082733379339220647e-02	-1.419107671918671820e-01	1.423867619659249795e-01	1.210130448807573422e-01	2.044066055863844045e-01	-1.392734661546728148e-01	3.757812917033322986e-01	2.057891639346831059e-01	1.454536386472368437e-01	2.611680693170091994e-01	1.623737107989113859e-01	3.616471727315390128e-02	1.704277171091262699e-01	2.817825788304091916e-01	8.799355009342399447e-02	2.982456752508640951e-01	3.705246018972286337e-01	4.305534678725501663e-01	3.780294784848960976e-01	4.472372153302369702e-01	6.497175569232842562e-01	4.254914182386249633e-01
1.708295219024560663e-01	3.475096988545208765e-01	4.297840498210916960e-01	3.871413493175736575e-01	2.084818537565976404e-01	3.423559172494545777e-01	3.616125848344507454e-01	4.760138356031122786e-01	-1.582039024208778399e-01	6.116842964707494001e-01	-3.942661800945665429e-02	4.316986496626204484e-01	-1.848149572350787362e-01	-1.298577037565143422e-01	1.254671074990650614e-01	-4.872921631636482065e-01	2.472098729642764336e-01	3.966237667197590744e-01	3.589132892084938020e-01	5.737737605524290130e-02	4.628449241949464388e-01	4.721874321905571992e-01	1.223486761718928090e-01	1.256411675803617845e-01	1.649807781437253595e-01	3.285835920008663424e-01	4.205348301049740001e-01	5.402353013891872946e-01	7.367814975597559712e-01	5.265480304147003299e-01	3.773558685671188906e-01	4.290675950484411083e-01
4.606390175760405326e-01	5.443542709390940537e-01	5.070459190869529564e-01	5.262524773180344839e-01	3.942398421448360946e-01	5.050508675577531914e-01	-7.700785431163037487e-03	4.334889461314200831e-01	3.200832374073402931e-01	6.045577352437431912e-02	2.385146026633769289e-03	2.047270078945113703e-01	1.831534098173408509e-01	6.976093572003880250e-02	4.056911243209792017e-01	2.919106322168540935e-01	4.112145722279905713e-01	4.310152903502769695e-01	4.510903364392339077e-01	3.731455328228674984e-01	-1.031588739053875270e-01	2.409736893818715253e-01	4.638683163131056553e-01	3.071523327086406741e-01	2.164041600388291187e-01	2.792759731889162822e-01	4.331761406250616009e-01	2.630812507755941887e-01	7.272777187286776357e-01	2.905070395105935899e-01	6.200540765663525855e-01	3.328806002679924880e-01
4.645531519802376663e-01	4.378716150217536462e-01	4.597401236887191378e-01	4.097081048197938613e-01	3.680934909763277085e-01	1.827170707401238325e-01	4.746879115018378115e-01	3.569972089525976777e-01	5.319549779455616800e-01	1.890023978162222729e-01	2.381889420866414586e-01	1.992101065370179003e-01	3.395357750289557108e-02	4.434478683161407475e-01	6.592840792425687102e-01	4.718935063144016340e-01	4.163952863009375283e-01	2.042541537106019878e-01	3.120477681816584137e-01	9.757916043232305325e-01	2.230895752609962090e-01	-1.271865641724210239e-01	2.298111461511267994e-01	2.578641116176089154e-01	8.068648904975196656e-02	2.432491807237318615e-01	4.475763601885369702e-01	5.063268322335999772e-01	5.225675520076802361e-01	4.378273075729639530e-01	3.997962926377586768e-01	3.296208550733391585e-01
5.212495161097645546e-01	5.308510575934345388e-01	4.325709376890387037e-01	3.674518488711480124e-01	1.089713703683427903e+00	3.902793510503835828e-01	4.042501367623010933e-01	3.691995745014237107e-01	4.799858017370848828e-01	3.027357263415729194e-01	2.970826636999036596e-01	2.285394622624126182e-01	1.978576271189349534e-01	5.601563935758919754e-01	2.526023186021802980e-01	3.748314831840950379e-01	3.181655718389765908e-01	5.331905965626706490e-01	3.935256804042184808e-01	4.035437507737018037e-01	4.060077946777046476e-01	3.096416407935854154e-01	3.393682105938199411e-01	3.733128421415001230e-01	5.928950485895956302e-02	5.684914711930860731e-02	5.088698287455846181e-01	4.275626448056799589e-01	2.694558240755529077e-01	5.965764343538292325e-01	3.452545185399828465e-01	3.558555427344324285e-01
3.904990653315584814e-01	4.458153289301898803e-01	5.390425171540786931e-01	5.053847842048329042e-01	4.140017150306343763e-01	4.271143405951757233e-01	4.915874044534551124e-01	4.501957814470084474e-01	3.520219806571200927e-02	3.927026678233412338e-01	2.497303758713853572e-02	1.268497862787081321e-01	1.619550108042653869e-01	4.527861982889457293e-01	4.494623206324128706e-01	6.126029938496587723e-01	3.723213559131295924e-01	3.720455462816962267e-01	4.783740309432874538e-01	3.643089656975392332e-01	4.201451156348383620e-01	6.875500719978442365e-01	6.695183969253083456e-01	1.147940565121173262e-01	2.541383473433209139e-01	3.716818125439874110e-01	4.281079320219327577e-01	3.617903839674987410e-01	4.018456026211701393e-01	2.783233580594557943e-01	3.382569528257547420e-01	4.972446219751508467e-01
4.602238228842913670e-01	2.617324956734278785e-01	3.657209802347556327e-01	3.818569066525380196e-01	4.371262982463991476e-01	2.981944465303355551e-01	3.050250355061091545e-01	3.536582330809896479e-01	3.333830411556394369e-01	5.174738013120930846e-01	1.784278742785151695e-01	4.180488924231722248e-01	3.978486630587159123e-01	5.221996918480401595e-01	2.122335433348107037e-01	2.019474580981781564e-01	5.297573369792231146e-01	3.957683835805256845e-01	4.616988806681121549e-01	5.239067330390575483e-01	7.948152223251281345e-01	5.279493952108470500e-01	1.652935043257218739e-01	7.760449389659684893e-01	4.488132373919367368e-01	4.178491291420625697e-01	5.321014199826589186e-01	4.999079767353012960e-01	3.800552816870728101e-01	5.953284031493475403e-01	2.823260713616986273e-01	2.221717498137291136e-01
5.680688923982866179e-01	3.786063596859709501e-01	4.054620094070189862e-01	4.112261682555696796e-01	4.856997180026664251e-01	3.232988953753210271e-01	3.913861280271070386e-01	3.932170440580924353e-01	3.097378741785499212e-01	3.353530437180878288e-01	2.479375827260268950e-01	8.673173018831698000e-02	5.700206862866182833e-01	4.854302686947112311e-01	4.223704403347405267e-01	4.110159872083829491e-01	3.959349319943122891e-01	6.262060670071618596e-01	5.327473730561163023e-01	5.540158393500581591e-01	4.557682951665778526e-01	5.559549276833974929e-01	3.124345034443983815e-01	3.527337467783890346e-01	5.343475972874041080e-01	5.442822930450363916e-01	3.614260778343779679e-01	3.055069184990716891e-01	4.357346866287665765e-01	4.508513840520049776e-01	4.505953469045297921e-01	3.381134671461676344e-01
4.472838539548746883e-01	-8.570177966883196774e-03	4.489442396170432170e-01	1.543922356584136457e-01	2.803678609009134237e-01	3.649305868337350267e-01	3.291035641846465909e-01	6.500536832603622805e-01	3.124454733929173944e-01	4.879042506232668108e-01	4.874281874799102909e-01	4.376889989076525600e-01	6.844455336100253584e-01	5.329500806739458918e-01	4.113708730084827403e-01	3.854361831050012732e-01	5.522169312306214328e-01	3.740595872040630709e-01	3.221877608028411721e-01	4.533249431880332914e-01	3.267212321011502829e-01	4.676108135333209015e-01	4.280609204993101047e-01	3.905501123230364358e-01	4.138762037875421962e-01	2.539555052708324379e-01	3.274626530261320334e-01	1.639161101319633607e-01	2.744890482554452338e-01	6.516562136968312435e-01	2.418974210146221937e-01	4.199527306699863405e-01
3.964790188068965104e-01	4.736580431392702906e-01	3.105563600825903547e-01	4.728916821565737338e-01	3.324559392762110877e-01	9.777045171034683957e-01	3.396438645243615717e-01	3.517350210124093879e-01	3.014548917339258116e-01	4.179178627093433351e-01	3.321262418053870791e-01	5.696111632521633217e-01	6.942347869944910377e-01	5.038407619215441446e-01	4.093018676181094384e-01	4.083960953163865426e-01	3.147113654068572908e-01	3.877782098701148539e-01	3.641501746824629127e-01	3.618901324964900468e-01	5.489497389947053385e-01	3.681348043093998768e-01	2.140859002491567464e-01	2.648403947925745405e-01	1.132529265928968742e-01	4.135252357790515365e-01	3.021009847621191069e-01	2.954270150168382125e-01	3.169047791651074530e-01	3.469154004165007632e-01	4.509601855875851606e-01	4.445394819419124510e-01
4.832513798772875013e-01	1.000639734885162557e+00	1.238011369898738834e-01	8.621657206702599829e-01	4.772339634542981379e-01	5.561463064281588764e-01	3.689943733884007426e-01	2.713682878928451170e-01	3.580950706064096600e-01	3.749069655665998591e-01	3.021588464909408245e-01	4.194901367422113059e-01	5.205981496031605316e-01	4.220775338995486070e-01	3.647188334460541026e-01	4.937513002422233566e-01	4.043322150864032127e-01	5.107717162464996408e-01	5.628738183321368993e-01	3.519078008865295648e-01	3.399739465632168334e-01	4.074254271393302762e-01	4.199832775475959568e-01	3.529982250742652594e-01	9.596978251878782173e-02	3.874214685799178270e-01	2.256313614859534744e-01	4.338183838429821026e-01	7.499955291760465048e-01	3.112071837377051731e-01	3.996810896098961230e-01	4.581413043692921239e-01
-1.353262615746103625e-02	3.167625892762175877e-01	3.336893607746467261e-01	3.724384630055966872e-01	5.429534401013226264e-01	2.585225409624391513e-01	2.790796305072730243e-01	3.542002687449563036e-01	4.828958267954649441e-01	4.317893736945045413e-01	1.977549008822448717e-01	3.912905500788538271e-01	3.880116929911398005e-01	5.368389914171070032e-01	5.471565574106357355e-01	5.397559532524998094e-01	1.838235536064208309e-01	2.417262734178620975e-01	3.536538712340125401e-01	2.315439332424621965e-01	2.821926032139595586e-01	3.856784654441570148e-01	3.549439968733751893e-01	3.730497713718156083e-02	2.912432397193810418e-01	3.684608974670528503e-01	-5.265054206951441662e-02	2.883532643570684284e-01	1.968694780391499199e-01	4.707622049012901710e-01	5.044716040526440182e-01	3.783195295738956965e-01
3.934109095521304278e-01	2.452462574572373266e-01	4.794684031075346908e-01	4.050116142502801497e-01	3.127058740539482851e-01	8.052747685439328729e-01	4.461536941980021043e-01	2.365137308532669347e-01	2.008212099132435369e-01	4.531861283448834210e-01	3.602177762161942187e-01	1.425519097544244440e-01	3.870845739562566723e-01	7.563553327726318942e-02	3.305210649990202310e-01	2.963176501891230386e-01	3.829519557118402640e-01	2.620326629321836354e-01	1.709961183850606803e-01	1.778851423254712849e-01	2.623408415844671326e-01	1.672720063360639275e-01	4.146662227746407692e-01	2.791901786967212473e-01	2.733219288360617116e-01	4.745834790121818969e-01	5.130817365021929088e-01	2.264013817899892533e-01	2.849817362494689865e-01	-3.174579544504572137e-01	4.379570158414933245e-01	2.404799107579531636e-01
4.334270158715757826e-01	1.073015615097724917e-01	3.182349676387037363e-01	3.415871795774155784e-01	4.701225612641631857e-01	3.370021562987749464e-01	2.909793618893741773e-01	1.000266388198317036e-01	4.877360908158395736e-01	4.026559364662528617e-01	4.417719465301062631e-01	5.597815027887121930e-01	4.998409504754984800e-01	3.868542621411866222e-01	6.841995140151269084e-01	2.645905598814776161e-01	2.936012259661104906e-01	6.802352745273657630e-01	2.066718730485785083e-01	1.515827316337371722e-01	2.569477758938877310e-01	3.868933620790449557e-01	3.427447179140818423e-01	4.151212984641503567e-01	2.466998235027233199e-01	2.617218157566078562e-01	1.498921781064736780e-01	1.640357585272953223e-01	2.890085007629867864e-01	3.660040728243450503e-01	4.767423996280830134e-01	2.405141820387404761e-01
3.825641127982437606e-01	2.818878942406279897e-01	4.330961678154346406e-01	4.726611646993402749e-01	3.779277887560907323e-01	5.462423519495315238e-01	4.201567004251890447e-01	2.966257611944660977e-01	3.074620539595428470e-01	2.602686117645895969e-01	5.150102927952393550e-01	5.308401013521325540e-01	3.057219164080288709e-01	3.625468785847501541e-01	3.137104241580294661e-01	4.535028123922531518e-01	3.616885078467015346e-01	2.703849107959751530e-01	3.130392685500577032e-01	2.955598778647097191e-01	3.133684806900604580e-01	4.623953715864910219e-01	2.627981374022195227e-01	4.076799705668531781e-01	1.460913985523242808e-01	3.956805115635811942e-01	4.216866828476919515e-01	3.059641299087308974e-01	3.804918418078805376e-01	4.912464014835498660e-01	1.992636708627611164e-01	3.247315830688115579e-01
1.993359518760796645e-01	3.881797556834835072e-01	4.653297371417187689e-01	3.663344049937012903e-01	1.863152509894484554e-01	4.303759488344552353e-01	5.324058397996177527e-01	3.432903316205077604e-01	4.017139382290813021e-01	3.485405638591588806e-01	4.942277979250992437e-01	3.872375580889094171e-01	5.046600282004244375e-01	4.057328782245753218e-01	3.299010531457037820e-01	2.213259419937035344e-01	3.433064856274939958e-01	4.857630276065100228e-01	2.981510357105381370e-01	4.730637207145118595e-01	4.890051639727028832e-01	3.354867082282620427e-01	3.537494144076913649e-01	2.613961079739429150e-01	4.656072226333697328e-01	5.804079918678151095e-01	-1.133939840832720591e-01	3.780842195790282134e-01	3.539509190608556843e-01	4.602762292522715182e-01	4.716497461453937889e-01	3.222590290155962212e-01


==> Cifra_figuretem/10/DPdataBlue8.0.txt <==
5.700721640683596991e-01	4.293378492856360640e-01	4.524341895931294766e-01	5.519047892256846444e-01	3.367955349765962003e-01	4.002558950884268496e-01	5.518430921551678026e-01	5.349224241017275228e-01	7.664993750955046981e-01	3.716393659128801596e-01	4.526287142876626035e-01	5.512231746164943935e-01	5.577691970414933031e-01	6.623360026462131733e-01	5.662010073130931964e-01	6.233198801784686216e-01	5.118731869891101072e-01	6.215369669657596630e-01	3.694462956104698215e-01	4.102321644660338329e-01	4.323350961245999713e-01	5.455690334783623863e-01	4.257923152211872675e-01	3.305957137142259139e-01	2.266259094110953942e-01	4.047442986645095608e-01	5.973746322614746918e-01	3.509270727600399264e-01	3.160770435288745572e-02	5.881720434676040998e-01	2.800090931073268563e-01	4.269025717928612851e-01
3.044401556985845136e-01	3.823561729955911592e-01	1.667722529914253959e-01	1.850242176459125920e-01	8.549002641424069404e-01	8.451194120621996486e-01	4.363458782006724990e-01	4.758977239981431184e-01	5.205334539998633936e-01	4.477224605943760372e-01	5.636156517268003929e-01	5.470940684553889932e-01	4.592499060759017704e-01	5.492984175729942464e-01	6.941776266821806374e-01	6.049345984904519469e-01	4.911659451839166524e-01	5.933512733744588097e-01	2.997249918282787196e-01	5.025790425575205056e-01	3.880487275560270399e-01	5.911927274971811030e-01	5.137918275463528861e-01	4.602666048664634246e-01	5.035933575133832996e-01	3.396465550513909637e-01	5.240832297145073815e-01	3.391805079287537605e-01	4.354439035807968206e-01	3.558369444116861180e-01	4.132702080676804446e-01	3.582985482621373619e-01
4.171213869961001297e-01	4.610249214659948858e-01	4.379404371049995803e-01	2.523203936185304808e-01	5.077241331263862012e-01	4.062974110555525042e-01	1.824619810401255926e-01	3.071664747388883066e-01	4.971100503466553411e-01	4.044858303902081342e-01	5.683425019149183077e-01	3.453482918373521060e-01	5.260416347358795042e-01	5.231867367153815174e-01	3.292648516436890715e-01	3.579050866812690246e-01	3.959994069452626997e-01	5.178279487878174603e-01	3.571863462110825838e-01	4.051799046277279048e-01	4.678407471654550953e-01	5.349669434041577354e-01	4.706695170096496517e-01	1.459976135213464365e-01	3.545050965824433353e-01	2.245357019695500000e-01	4.596148431850154426e-01	1.892373028439019444e-01	2.479903307445447957e-01	4.180191751919912768e-01	4.028053458215405391e-01	2.027140070231744362e-01
3.873641815494482943e-01	4.494747213101660810e-01	4.717289694229300223e-01	3.077546752275970854e-01	3.754683497795603397e-01	4.100335979271840237e-01	2.708163363969257054e-01	3.270050657738984290e-01	4.207279880659359761e-01	4.345080133743402517e-01	3.471314954995567414e-01	5.505209746941032156e-01	2.986117132473054547e-01	3.072653158716076582e-01	3.472492017576919165e-01	4.872772954362821207e-01	4.330616216808508279e-01	2.858086413634331469e-01	7.125581057092830184e-01	5.975094714303077481e-01	5.012219103246615681e-01	4.453934258473356000e-01	4.519282293425581631e-01	5.591701632941382671e-01	3.599165664433178757e-01	4.530552844666078105e-01	4.208984983444282180e-01	2.901604471036118849e-01	3.432043841369391557e-01	3.153407658985699635e-01	3.338267501040625973e-01	2.826246502524611959e-01
9.053700754817661789e-02	5.563265142300428678e-01	2.697614004822044276e-01	3.888865480818419762e-01	5.094040077090349339e-01	6.031374981215951170e-01	6.413135127094540255e-01	3.600489876195661632e-01	2.316578217882685475e-01	3.859832610623224469e-01	4.121799026631960960e-01	4.365145506251424390e-01	4.227976778941751057e-01	3.531696649925163967e-01	3.571241338832628065e-01	3.981763605690787911e-01	2.689361666628784509e-01	6.630182879094642656e-01	4.336044706405384197e-02	5.617946502757801275e-01	4.164229392817878073e-01	4.387724251066946191e-01	6.092576498563626597e-01	3.765697465011705325e-01	5.006687389936864685e-01	7.270415959723381949e-01	5.611383708636559220e-01	2.877582102473397185e-01	2.993281150100692289e-01	5.167365998341003630e-01	1.406697340881269409e-01	2.810990938512384907e-01
5.661026461988049041e-01	3.102137130075001692e-01	2.567564972750080998e-01	3.200184252553173181e-01	3.446845336437397433e-01	3.849887023157463339e-01	3.846729898287614691e-01	5.576169198117199022e-01	1.211706433033808428e-01	3.675620805855330242e-01	5.133455946149824145e-01	4.149059736047112645e-01	4.204902694928248641e-01	3.153682238950107353e-01	6.895968459468510003e-01	5.175548188065635102e-01	3.157786284611428518e-01	4.956554324540444201e-01	3.992913108318065785e-01	4.239262707400116570e-01	3.116389172276495811e-01	4.152866840997147535e-01	6.043543678135068209e-01	4.330044821832633728e-01	4.233352006484992769e-01	3.304030571705174890e-01	3.330842485774559436e-01	6.752380397582458116e-02	5.051954139883337858e-01	3.611095987210244385e-01	4.271857647959590443e-01	4.574191500740276140e-01
5.847680220894857506e-02	3.447009593386250459e-01	3.740611019779166435e-01	4.734626794969077901e-01	4.518113341833665531e-01	1.176477133500139216e-01	2.285990139999792836e-01	4.184712847140515946e-01	6.414099361993523818e-01	3.910872536012471312e-01	4.185118211518188414e-01	-2.761712936670186469e-01	2.057884788277677401e-01	3.957361369166975673e-01	3.688568768600359316e-01	4.267886122572257523e-01	3.945879080993574539e-01	3.748017806900457716e-01	5.095662871731420074e-01	4.199585723712175866e-01	3.164243332331848069e-01	4.230578431697835096e-01	5.006578371499365021e-01	5.727310946831054572e-01	4.952971153342110577e-01	3.592535232950407886e-01	3.446764930978165054e-01	4.421038557570934890e-01	3.587990789123366442e-01	4.130369314803518099e-01	3.332089722392189701e-01	4.228942696115640110e-01
4.755464236864745953e-01	1.814508381722340635e-01	3.109789640725539872e-01	4.371013413505760448e-01	4.964414986805902874e-01	3.821816118444190669e-01	4.620706975959967266e-01	5.575022634262333243e-01	5.417480687685939378e-01	5.949103647102272907e-01	3.132820945034601179e-01	5.046789253782348883e-01	-1.045007014545044077e-01	6.343540217968028916e-01	3.829900261915333837e-01	3.201418270348252992e-01	2.818484692530282554e-01	5.132369245785873835e-01	3.556473665931181305e-01	3.247695306841698604e-01	2.023782426725986017e-01	4.770729337150357297e-01	2.399759697226226396e-01	5.967364621536123126e-01	3.694074837379351939e-01	4.944341213788639444e-01	5.239749746672575093e-01	3.250887724554999969e-01	6.290836304427953607e-01	1.981366504741970402e-01	4.915237875039586424e-01	6.402777669615886680e-01
5.965242794971061802e-01	6.191321121561574881e-01	3.721640149935224184e-01	5.107132794360448313e-01	4.367366833550669902e-01	3.348294214418978121e-01	2.258509092989430533e-01	5.545767273256623220e-01	3.923389206219584091e-01	9.743323773036999258e-02	3.412552700173747677e-01	3.520514592810949916e-01	2.683458981023246759e-01	7.189183109284544848e-01	4.078172043444731609e-01	3.430357601246377119e-01	1.768171529322876134e-01	3.702317035877386031e-01	6.992107245626451029e-01	4.689305374322910724e-01	3.941653152082684186e-01	2.780033667763313066e-01	3.564380090028805848e-01	3.474021273821431000e-01	2.554788310899019921e-01	5.380615665017317584e-01	4.427176156988945066e-01	7.010972945489759578e-01	2.146400435727557898e-01	4.777844648223312785e-01	3.970966958179539263e-01	3.620315502908592054e-01
4.392557711412090060e-01	5.356346451617719495e-01	2.803848409401631381e-01	5.422099087120053618e-01	3.729532560828142662e-01	5.735744153065864825e-01	3.419803592612289389e-01	2.265260348174192029e-01	2.902887908422789320e-01	3.021610163019493589e-01	2.542263839007010140e-01	3.251403552941359298e-01	2.991300376950453144e-01	4.001460151281096556e-01	4.253825499735865434e-01	3.586562928208296142e-01	5.302530489259734692e-01	4.862482803800992071e-01	5.963449621949633572e-01	2.461064976703659091e-01	6.168257493516169365e-01	2.867822291624014808e-01	1.654239645855629659e-01	4.178888207973496249e-01	4.234528952808920277e-01	3.305204552326897471e-01	4.186884602628918595e-01	4.053378333990846905e-01	3.448874410217670494e-01	4.708995813505097994e-01	3.550897237872574497e-01	4.232219675432647987e-01
2.750897946323175303e-01	3.129742929280353581e-01	3.647244816896111352e-02	3.325617816157924733e-01	4.675769088810490248e-01	4.725863564881842005e-01	4.314448730019026512e-01	6.159961990309709146e-01	1.690250233689203352e-01	3.389687032258942301e-01	3.620146109996760786e-01	6.640558058987282575e-01	6.861331574488420681e-01	1.935303083317145567e-01	3.910510234420755404e-01	6.310202498578331154e-01	4.865909267455938436e-01	2.374756913294057969e-01	3.503434312495875003e-01	2.905404380019260269e-01	2.560116237846987164e-01	2.895650925922643171e-01	4.881206339004751649e-01	4.417906811245108645e-01	5.538304863735814543e-01	4.796359294108062943e-01	4.693450033006982269e-01	3.747904861024362599e-01	1.726514083192541293e-01	2.286067244065250748e-01	3.958005135029606936e-01	4.345927096469955342e-01
4.042198579014786297e-01	2.314597700075145814e-01	4.281957115262600144e-01	3.692140831389622013e-01	4.343166775882736363e-01	7.343964648014547070e-01	6.055205874597927584e-01	4.029551994278027238e-01	5.301710778450755557e-01	4.812318550473620449e-01	3.102255579466423052e-01	3.636714488567421300e-01	6.220593227317305907e-02	5.233719183032194966e-01	3.643109368940489201e-01	2.615164803259184545e-01	4.074864258108592541e-01	3.853310077027735647e-01	2.697365657743514000e-01	3.500791578863016174e-01	4.816236256741429078e-01	1.526451343243005188e-01	4.980027911519694372e-01	4.408035660410019041e-01	2.937053459121480303e-01	3.261627839786804262e-01	2.457690415969966125e-01	5.141252391023956037e-01	5.926468588731215181e-01	2.795528227617152806e-01	3.797956528898554507e-01	4.391766540028756993e-01
3.970570126816309608e-01	2.859980591124779981e-01	3.565114985286695348e-01	4.511247551566976988e-02	4.351287601478916467e-01	4.138164050652514692e-01	6.943892883532227778e-01	3.836678918460896259e-01	5.811745947742319451e-01	5.348662685125058491e-01	6.019360791303896008e-01	4.429313075475277417e-01	3.839692333988168338e-01	5.228067718599239688e-01	4.574482382913839795e-01	8.496234725470225291e-02	6.450704300852708739e-01	5.128391762019068878e-01	4.574678795023429112e-01	4.323114463478271996e-01	3.703273629361484853e-01	4.897571261472146165e-01	5.683549759432454662e-01	2.927756737657297714e-01	5.307178022140731644e-01	3.386117527622871659e-01	2.591516426258791417e-01	3.670544298535026728e-01	3.656695919750233559e-01	4.058676584174011337e-01	4.171869722612824849e-01	3.655627136400318444e-01
1.242443015603548195e-01	4.417372789239638053e-01	6.182524740641124339e-01	7.942319764319811792e-01	3.075209608508894799e-01	3.738786525103368064e-01	3.006398588362787505e-01	1.398337953112613885e-01	3.430510772696894195e-01	3.017578160540259069e-01	3.268973590452418643e-01	7.690577565779739277e-01	6.164678747661294089e-01	5.546953792297183439e-01	7.154676595182962728e-01	3.585954817372156711e-01	5.585192585383504937e-01	1.817215870486442730e-01	5.265051208988433817e-01	4.426173944859737031e-01	4.375409286251026320e-01	6.563303696866850112e-01	4.116061384373926324e-01	5.867122683208985112e-01	2.275286713811001116e-01	4.318790834607308393e-01	7.037977306009362000e-01	5.688206733906304713e-01	4.443816087983653018e-01	2.518649068573606820e-01	2.455489558937293260e-01	3.327636293551975988e-01
4.367977496707415863e-01	4.571829049596425332e-01	4.237831817404767443e-01	4.353124893705243581e-01	5.292793189878625126e-01	3.205480245359865199e-01	6.230477716940375776e-01	7.741771571395514862e-01	4.787480806174133630e-01	4.322215331861951060e-01	4.958151030808235493e-01	4.022739575489689412e-01	6.381277736499813003e-01	2.614543813574070619e-01	3.025410866861301118e-01	8.434375904011131020e-01	8.813117653829148912e-01	5.746418783684763554e-01	5.459909040932365842e-01	4.651241887384657825e-01	4.298153640588111557e-01	4.746177217122011238e-01	3.398240172958204020e-01	5.156190124937566344e-01	1.516322421503243367e-01	4.794510148241196701e-01	3.112843382955924887e-01	2.139568096657258334e-01	5.594799277458406550e-01	3.233546346311864106e-01	4.286300934242835425e-01	4.406422335431804949e-01
3.346323982925136220e-01	1.767238176011947381e-01	3.821993448274104699e-01	2.317974217107011403e-01	4.770087635808818449e-01	4.420098349896408596e-01	3.458141618760891545e-01	5.935259732693188850e-01	5.013840480463196414e-01	4.488111810810792024e-01	4.276452288513419853e-01	2.815007792057201419e-01	3.962888676506360341e-01	2.352179117405918396e-01	2.485460616259227429e-01	5.251861311924870268e-01	5.008184335939608323e-01	7.683884958536502108e-01	6.880396358719652605e-01	4.742897771161593834e-01	5.922924871622352594e-01	5.040811554577457887e-01	1.401114954048028327e-01	3.577042933345724318e-01	3.700501587485260369e-01	1.869185191747088637e-01	3.881366918097793883e-01	2.607614706442509256e-01	4.083908933228399540e-01	4.315358635401020937e-01	4.485472420062610044e-01	5.929740148160254076e-01
3.305407928072659485e-01	-1.494681280802317991e-02	6.505367739778165070e-01	3.539859045222620848e-02	3.662514124795275272e-01	4.124213473489213855e-01	5.045785944107386012e-01	3.596076475135742134e-01	3.308397173817510528e-01	1.000194730286634304e-01	2.762733191242636721e-01	9.957558889345324848e-01	3.188763113800280324e-01	4.283998025810447086e-01	4.811796523238480172e-01	5.132093903086111242e-01	4.374896883160774852e-01	3.100370575767560366e-01	3.596527347238709926e-01	3.214089413114030735e-01	5.611779370219301954e-01	4.515536255015614175e-01	4.797649957824507427e-01	4.936360312484026625e-01	5.912848157142081007e-01	5.473535698065142840e-01	3.876417608983293017e-01	2.736589883270195145e-01	3.516484634072957194e-01	3.440462002032451116e-01	2.601241767763253776e-01	4.233920405106655904e-01
2.650526023212750326e-01	1.227469209191835164e-01	2.473110165609081479e-01	2.406965115875108197e-01	2.043429867134153033e-01	2.423543935118332993e-02	3.218630705176036000e-01	3.383746013563293520e-01	4.767462575125739899e-01	6.150446835306152549e-01	6.328640659153013104e-01	4.776604844361737046e-01	3.419339580288410230e-01	3.983326389958570246e-01	2.488846213777288208e-01	8.687638915200340817e-02	8.058928320750941010e-02	8.873932787051001803e-02	4.718191070778782192e-01	6.762876871470145934e-01	1.047655510865714623e+00	3.774591624409266988e-01	7.306097764907363290e-01	8.108669469250414652e-01	3.502461596302427482e-01	3.604320128866567718e-01	3.028983026193439732e-01	2.531136347632417238e-01	3.235243265640750376e-01	2.824214946584300279e-01	4.181333713193897683e-01	4.427601406603196010e-01
3.889492242863296645e-01	4.830644735291354519e-01	6.253534859055278616e-01	3.073031803680860152e-01	4.361645667391197412e-01	4.529492954199624277e-01	2.959538772458136791e-03	5.920578730539447498e-01	6.052449133536971226e-01	5.613351751386588262e-01	7.023838308012162468e-01	5.790362061203399024e-01	-1.186816190598907195e-01	5.487640396243843588e-01	2.437275142802661221e-01	1.152024661331411126e-01	5.503282701816014644e-01	4.415053036810668852e-01	5.437966932092284100e-01	5.603240727561955570e-01	7.477832346933350749e-01	5.508169183237580091e-01	6.007696125420715072e-01	4.084032037326309483e-01	3.706435150819139546e-01	5.828776846228458375e-01	6.058953343692662363e-01	4.352672771854771971e-01	6.027952172837083289e-01	3.745040903500039264e-01	1.786528400887801571e-01	4.361082096298773414e-01
8.475437030756602930e-01	5.799975819085614326e-01	5.483197146097240626e-01	2.776653376886640823e-01	3.860559272905787487e-01	6.644938536170730270e-01	7.040972377129001147e-01	7.574127545951639950e-01	1.009253827216338939e+00	9.742748021851275197e-01	4.161513738379910565e-01	3.685095919278334464e-01	2.659939792131765235e-01	4.832131641004265843e-01	6.977140349335327896e-01	5.395722726220232301e-01	6.586801936138111380e-01	6.882296475858483698e-01	5.135421533540752703e-01	5.734234304851946185e-01	6.170485011589542657e-01	6.706679906773489463e-01	4.648308915041290956e-01	8.442492528552031361e-02	1.606185749822047482e-01	3.808563580246139835e-01	2.871374682164343217e-01	1.875739875731741169e-01	3.589103962729209285e-01	1.794303910526415247e-01	4.511902708372224624e-01	3.360522996649414895e-01
5.449855596519875833e-01	5.001471824380323561e-01	4.619644540738371274e-01	4.924794752541537535e-01	5.402431361421923262e-01	9.070598864069155942e-01	8.702886705283557900e-01	8.831377323685835057e-01	7.886814178755156002e-01	6.383847302076498531e-01	7.771746214080632598e-01	3.332077720389210462e-01	2.371430305326210630e-01	4.926338823697601343e-01	8.741224764456869689e-01	4.518004939524771779e-01	5.506550997909497314e-01	5.400098227170433418e-01	8.261896570407500917e-01	6.686480511432177920e-01	7.748957182078227701e-01	7.753136264772563235e-01	9.184852063886320694e-01	6.452162257109903543e-01	2.655058210428629661e-01	3.234131656274317757e-01	3.983772135107411239e-01	5.938691968988626391e-01	4.132723274876382580e-01	7.176717495064321994e-01	3.489385795769385235e-01	4.011215869018575075e-01
1.057081052415858702e+00	8.198579844258330196e-01	8.202180814905472017e-01	6.629070581206055746e-01	2.853748027837439971e-01	6.498981755844339681e-01	6.504193960609284675e-01	2.560007735554871711e-01	5.627511658313180121e-01	6.031220083560889789e-01	8.106672478668320858e-01	6.781299316868930616e-01	6.680799049756545038e-01	6.630858907220454901e-01	8.266481257412082728e-01	5.390566762992311522e-01	8.479694547358727075e-01	6.204537156961351663e-01	9.052606706109753709e-01	9.502140091359455587e-01	8.306912817210534428e-01	8.461360771502439704e-01	5.679081659948717054e-01	7.789511020913570949e-01	6.112817325668793433e-01	2.471540515844768693e-01	3.275084567443167227e-01	9.051841610248773096e-01	4.441510965880767214e-01	9.337719464062160801e-01	6.020476073069597200e-01	4.610292757897326843e-01
7.548106839649314503e-01	1.115564392907037572e+00	9.312282519791851287e-01	1.020526127241807135e+00	9.358983383573170611e-01	6.845297031755815942e-01	6.735891309902335422e-01	4.827066407384966729e-01	4.117081739918949101e-01	6.071304549319131993e-01	5.049483136804209238e-01	5.832449512170952977e-01	3.665339407537515082e-01	5.206056451898551929e-01	7.410745189704017744e-01	7.846866302753969791e-01	8.016833484105875263e-01	5.365072653464498798e-01	1.092529531574891077e+00	8.482417307562302167e-01	7.284293044824544650e-01	1.307669394981744615e+00	8.406735370586200240e-01	3.286547099791038984e-01	5.621825943409185511e-01	3.717086286199733358e-01	4.153440763552324611e-01	4.048730879206837718e-01	5.058345835798038204e-01	2.494589457302005264e-01	5.088719588359603696e-01	1.639208684425298435e-01
8.365199295407308444e-01	8.591834208024117236e-01	7.084305697192950779e-01	8.523812318683708922e-01	1.195236091096235409e+00	5.076377190679068896e-01	6.190275800697050412e-01	5.199425187029923512e-01	5.161051787743765606e-01	6.462327812829630203e-01	1.009972022333359698e+00	7.486521023447847423e-01	8.398525526959107479e-01	8.886746600271400176e-01	1.078338449537331822e+00	9.345486012648814844e-01	9.421698259324986502e-01	8.058112676185836820e-01	1.053124012695299205e+00	7.594779812117715689e-01	8.792466552094003740e-01	8.183676353695736871e-01	8.339209162229277439e-01	6.599897520844872911e-01	4.572184991228325224e-01	4.142078890902924915e-01	3.541333426855705624e-01	5.190940862558034441e-01	4.326822062146293280e-01	4.152598657861079068e-01	3.775843467508962492e-01	-5.907092657088808263e-02
7.897453714921321977e-01	7.474107251371138183e-01	7.031270888836433919e-01	8.292708597138871429e-01	7.047451502701281845e-01	7.145403559272497374e-01	6.274416453300560859e-01	7.513333972277868034e-01	5.621711302819313305e-01	7.568234962623564543e-01	7.488550099689960104e-01	1.156082817773957494e+00	4.558105204435126123e-01	6.963204829381071104e-01	7.249972195443794565e-01	7.242015794443500409e-01	6.476688505074281732e-01	5.272087571688204299e-01	5.617117873269665829e-01	5.790314410557442226e-01	3.966200365051074095e-01	2.980908580125686269e-01	9.523790543294728961e-01	3.756484637012730277e-01	-3.307208743023154485e-02	2.876387556073043417e-01	1.890679063591865772e-01	4.042574330622377698e-01	3.740885496854940984e-01	7.968630359812872710e-02	5.094500537007691232e-01	4.475200189882571067e-01
9.123672553340377300e-01	8.550934585719098813e-01	9.291524771236198132e-01	6.538779140066250939e-01	6.982458828443750543e-01	6.578368802258118819e-01	6.274444692509854038e-01	5.624549919350553262e-01	3.759454252135332464e-01	7.831548027385115684e-01	3.015444802603929886e-01	2.822997922817144234e-01	3.237930200514190782e-01	5.387453253277832421e-02	4.325689277670227706e-02	1.805610181180434537e-01	-1.935219093555068381e-02	1.973410914310411990e-01	1.396300475927615692e-01	7.224870780973049467e-01	2.149088597336886453e-01	3.142377762245404105e-01	5.315923763147806236e-02	4.983774111947573138e-01	3.432797476315938012e-01	3.839078766720119829e-01	4.242107507977910252e-01	5.834690393575719947e-01	5.988350476722512639e-01	4.078060505821637927e-01	3.168888870302482008e-01	-1.861371603385769680e-02
4.295397189780642000e-01	6.545656650740339089e-02	6.550505758373974530e-01	4.655017285860643117e-01	4.113379549967960402e-01	5.841389682883393331e-01	2.213731430778902443e-01	3.769756520720885518e-01	4.521043138838011233e-01	2.057054287753267430e-01	2.740300022574853056e-01	4.374609261569272767e-01	1.964165170297031415e-01	2.017974491097135337e-01	1.661761791645764985e-01	2.928466752947734841e-01	1.130929153466974924e-01	4.259012581573826672e-01	4.708356667513254323e-01	3.684948066800592947e-01	-1.894345060920527013e-01	3.838060371568434159e-01	5.706642042155988248e-01	4.161637415941036311e-01	3.918141564387246367e-01	6.192706986014634429e-01	5.119491295233959960e-01	3.975683123774983452e-01	5.170057701980348419e-01	1.393887023355211419e-02	3.716235827946754999e-01	5.248419419985818068e-01
4.521387237579672647e-01	3.213452905752676725e-01	1.428803343276346949e-01	4.166611411506010998e-01	3.532053461125038152e-01	3.280132579131729287e-01	2.540546333627765607e-01	3.228936920338070227e-01	4.005105600847801983e-01	1.293861422625959268e-01	4.142407954128177194e-01	2.097656216833450049e-01	4.577895861556612878e-01	3.540136636091203992e-01	3.648990143741996373e-01	1.415184552741425850e-01	6.121417631185384067e-01	7.669335779418962051e-01	1.362380195244494718e-01	5.348388294932489018e-01	3.034803127471074058e-01	3.642143472230685020e-01	3.904067362688056209e-01	3.744004801470613986e-01	3.805049670685493046e-01	3.074080605935275989e-01	3.703882586494641749e-01	3.322378458605000362e-01	3.737358434270443563e-01	2.710901058317683465e-01	4.021072622882149172e-01	3.322311637685209651e-01
2.442245146743166340e-01	2.906595272102041605e-01	3.675911920787833242e-01	3.036393825664391311e-01	3.928233014276747981e-01	3.579977883433693164e-01	3.907685760455489321e-01	2.544180006501047808e-01	3.020067075551179370e-01	3.228872857412996566e-01	3.838742013765633621e-01	3.068708367328268349e-01	3.795004075261395604e-01	4.558839920739067852e-01	3.732990837104370185e-01	2.937980281564341878e-01	2.480652172527305632e-01	4.106691005354055068e-01	-3.441616976309769260e-02	2.947936671747943826e-01	3.615932725544944715e-01	4.152004341234875051e-01	6.767311724626141611e-01	3.920331023934227055e-01	6.418490358947290808e-01	6.590864382881376216e-01	3.005507158795968081e-01	3.732970508349350847e-01	3.747517688861889407e-01	2.724763686865752099e-01	2.430478289881071174e-01	2.758715485967745962e-01
3.628922193512921779e-01	3.875574031347103765e-01	5.408138886303798243e-01	3.385974177660061590e-02	3.231041486454382383e-01	2.980611184480350118e-01	3.258972500816523232e-01	4.502179732428530645e-01	3.724077433782865820e-01	3.935472596968546677e-01	2.503326510943210681e-01	4.642358852046794548e-01	4.546410292321467761e-01	4.207305288028606594e-01	2.798458557831274840e-01	2.570413706947410892e-01	2.601377046084917266e-01	3.351291628639784248e-01	3.418602443138432090e-01	2.931746831593888825e-01	3.087039237824321658e-01	4.593539782877233968e-01	2.517253987498037637e-01	1.480223163688167975e-01	3.777149233818390961e-01	4.451035606900433095e-01	4.225073201532905109e-01	4.220785301528058309e-01	3.851847037543458252e-01	3.610832001329550844e-01	3.593700563501124323e-01	5.103255525582811591e-01
3.068676018170881092e-01	4.509126655849790000e-01	3.831307824202940804e-01	3.126847308417269322e-01	3.417163915298184196e-01	4.345281930797975645e-01	3.670738503137276343e-01	3.114058115530132786e-01	4.841893070400085652e-01	4.567028213688235083e-01	2.882422528579139387e-01	2.990234733198746109e-01	1.856677386620423920e-01	-1.652978426407553103e-01	3.513621228242511663e-01	3.368958640824892825e-01	3.809355043560720966e-01	2.919773387552162536e-01	2.214214738549343808e-01	3.349083409325853689e-01	3.840722124808538251e-01	3.042474675897257619e-01	3.938058050756335637e-01	3.923173141876541981e-01	4.552763982014321753e-01	5.098737641180007829e-01	4.499675856037920196e-01	1.967498696652008328e-01	4.204150759020168771e-01	5.168206867497494583e-01	4.276275795033905869e-01	2.549577741415396948e-01
2.397090849232324516e-01	2.111234545217859360e-01	4.877223851324387072e-01	4.265237357857359357e-01	3.205656829615590175e-01	4.798400849111747468e-01	3.728257428271035678e-01	2.659115382591695220e-01	3.878741642156465774e-01	6.378497481418323733e-01	4.095920220879809559e-01	3.106212712098320172e-01	2.728026448090909439e-01	2.043033373722154544e-01	3.394913434891724258e-01	3.689393344088022220e-01	4.026417577604661235e-01	2.824169808332949172e-01	2.788297059806139622e-01	3.208741510363587457e-01	2.721042290935576369e-01	1.542218950820752887e-01	3.858508374781651207e-01	4.287797655025724075e-01	2.420843302683528819e-01	4.982531138804096038e-01	2.887922552240852481e-01	2.428555344549371275e-01	2.414311798206509874e-01	3.066082933210016459e-01	3.782121343710571071e-01	6.891922780648077063e-02


==> Cifra_figuretem/10/DPdataBlue9.0.txt <==
1.009248014373939517e+00	9.707743347941975021e-01	9.861161846201946801e-01	9.181927701309107182e-01	1.003158261365426851e+00	8.393637126190720554e-01	9.645155352643399738e-01	1.074532823369567014e+00	6.770142372167037292e-01	1.103597931448641045e+00	8.940133529529198375e-01	9.773733206512407179e-01	9.163599645464147736e-01	9.955519109146853118e-01	9.642830861513694840e-01	1.010002285996552285e+00	1.044805049375464145e+00	1.373020255368320397e+00	1.331237105583127134e+00	9.754770176841414120e-01	9.284771389119473861e-01	5.381210085707741619e-01	9.862904725086191204e-01	8.366660996532084837e-01	1.230603480207799416e+00	8.415011994767408465e-01	1.043799313653970051e+00	8.505740856730977795e-01	9.457110894708148363e-01	9.843036143154261230e-01	9.313516908639718483e-01	1.281660191143506822e+00
9.970431048510868255e-01	9.041232064374316035e-01	9.147693122225526441e-01	5.944229283756147231e-01	8.057301316745886233e-01	6.412364867555110370e-01	9.536475413613930696e-01	9.404086659695205519e-01	8.921948407765949440e-01	9.695396714788790948e-01	1.134985093115548960e+00	9.571795881313648335e-01	8.052947950451276871e-01	8.592998278253292099e-01	1.076965162265109299e+00	1.010106200411472255e+00	1.139302627600322637e+00	1.214464229701008646e+00	1.005686411711657735e+00	1.019244660745409758e+00	1.070634105201881958e+00	1.123408524490116633e+00	9.032049224420521938e-01	9.498306233981350655e-01	9.307038105619822588e-01	1.017117032308064495e+00	9.611808191633167686e-01	6.340846284965472313e-01	1.012665212132703108e+00	8.748380787393874591e-01	9.534899013826952929e-01	9.492496515214001729e-01
9.412884668777476982e-01	9.134548491117641111e-01	9.914302864301407503e-01	1.016658227309555906e+00	1.101488783595272025e+00	9.071070711045392532e-01	1.396650107578594202e+00	1.060730472059422169e+00	7.653177530338026724e-01	9.938833978464836072e-01	9.710050327314924123e-01	1.098687571384890482e+00	8.530076547571090462e-01	9.903030233965619544e-01	9.729406026122415785e-01	9.191826982656194911e-01	9.122326077436242464e-01	9.977567057240356307e-01	1.056558777729998067e+00	9.689668679783616234e-01	1.072025389734122314e+00	1.087625705731789516e+00	9.411812723352198651e-01	9.442991333500816431e-01	8.933667864490240085e-01	1.213878536122056540e+00	1.162344952706437340e+00	1.101525309485048787e+00	1.148782310920939409e+00	1.033499686318673616e+00	1.560544379336243903e+00	1.181676870802866208e+00
8.819001972078450713e-01	7.675690942649323611e-01	8.882912150983545141e-01	8.575748608525568528e-01	7.715967169678119575e-01	9.452938394228226349e-01	9.325059766272425499e-01	9.886327789824647105e-01	7.198920396862357185e-01	1.050501203020312913e+00	9.824795853984270577e-01	9.227735608661783440e-01	8.778672903119355553e-01	9.982217276417856278e-01	1.254563958746509833e+00	1.138483632737826268e+00	9.886219939384053301e-01	9.455723319298112717e-01	9.171913746090395447e-01	9.374093822592338698e-01	1.117023352194171260e+00	9.170110351508079516e-01	9.884572831843380092e-01	1.148075685332294871e+00	1.040924869829701116e+00	9.410733390182487446e-01	1.008671984480916661e+00	1.130305139380091806e+00	9.070540558422481858e-01	9.828706208644173437e-01	1.118542849651731563e+00	8.909570021182456889e-01
7.527248499788943281e-01	8.286862414152986744e-01	8.512052875330198276e-01	7.691967190723225656e-01	9.786636327624722576e-01	8.933869131959731869e-01	1.082096938633462679e+00	1.072315673406585512e+00	1.423937922226165220e+00	8.429787268998891747e-01	1.035005997300049163e+00	1.021393921485648670e+00	1.164332945040502887e+00	9.401576589743743106e-01	9.696698910152783402e-01	9.613898999111161192e-01	9.310292672791562474e-01	7.586938075557867478e-01	8.783240471302955488e-01	9.847566513051292381e-01	9.835705903409130979e-01	7.241332594190803551e-01	7.092552155843316886e-01	1.048973054666857418e+00	1.200296357000814940e+00	8.482887441522420913e-01	9.757971006369567935e-01	1.281354992182935915e+00	1.189667163245357040e+00	1.064608658471650982e+00	1.256602470962862483e+00	8.150338429721055711e-01
8.874658413432789938e-01	9.366449753254084687e-01	7.899850572835173113e-01	5.120522572326375865e-01	1.015096378771057850e+00	9.168422337066114425e-01	8.388004188786275517e-01	9.739113754456076855e-01	9.221657560950129451e-01	9.737155032255738751e-01	1.080682547129405702e+00	8.488189140188252546e-01	7.858234009878369841e-01	7.846201150549936276e-01	7.389988241771143773e-01	6.478648186968690714e-01	7.961536491819705130e-01	1.278428080848951875e+00	9.928167133564796965e-01	1.015701875970817625e+00	8.471824204454063700e-01	9.567098098377114779e-01	9.086765997934386219e-01	9.866171023985318422e-01	1.022581623645340665e+00	1.010767019482017748e+00	1.245903329298116757e+00	1.347428660880427786e+00	1.021648303194321761e+00	9.708590474156991723e-01	9.997145124137228889e-01	8.288428879168321384e-01
7.191694255306080308e-01	6.823534740668670828e-01	7.025234580651367189e-01	6.487343501290547820e-01	7.809074462733949229e-01	8.819527249036609451e-01	7.411416911631413251e-01	7.884365621747377872e-01	7.673592806126342536e-01	8.314209899948722393e-01	9.183723797120053600e-01	8.164074963548914043e-01	6.945590507275963832e-01	1.062092722070882012e+00	6.097309337506368054e-01	5.359764903044514917e-01	7.635415929870449370e-01	7.306720655299121514e-01	1.487889103631184318e+00	1.132281989912133024e+00	9.040620114116368899e-01	1.024368286336191813e+00	1.006073397337565289e+00	8.323455211291181932e-01	9.904633724310977216e-01	8.966861092839188974e-01	9.985362555264210016e-01	8.219454705543856043e-01	6.480688787591296629e-01	8.385882815862276685e-01	8.658526344218362425e-01	1.006644784833798045e+00
6.058301876113432183e-01	7.162751509105660386e-01	8.713579719563584458e-01	8.088029324848242663e-01	6.227933304956638771e-01	6.991909638095527013e-01	8.027344207404824017e-01	7.502112914855838532e-01	6.624810967754584112e-01	4.940881935126584246e-01	5.781686902398597283e-01	6.774181787233942709e-01	8.419616716683022695e-01	6.006827997911434736e-01	5.572508379088144670e-01	4.378575758909160620e-01	4.572657645065109633e-01	5.601931912842031958e-01	9.935986386065110976e-01	8.647579514038270521e-01	9.802553758154575192e-01	9.954663893509458905e-01	1.032353037042349708e+00	9.631297346511273894e-01	9.897932899266265183e-01	9.479801340718372327e-01	1.026663414987704970e+00	6.804168263910925774e-01	7.592976244021196752e-01	7.449260499551738635e-01	6.033086865278094457e-01	9.557276234451583807e-01
1.089277153244982976e+00	5.509617899689522869e-01	7.602258757618798324e-01	5.004867467961042760e-01	6.986574011937819462e-01	6.020707922679587876e-01	6.539302412257409491e-01	6.097873633263369841e-01	5.753397056743769777e-01	5.773020413073175483e-01	7.648616508622054777e-01	5.813199122020887843e-01	6.577815107714822807e-01	5.958227123108106316e-01	3.685868018813744373e-01	3.146412820493511009e-01	5.406853760719300128e-01	3.601826849188186630e-01	2.519803577943765527e-01	2.934057340948158510e-01	3.691223373596148050e-01	3.967430589707761079e-01	2.680946790643131128e-01	5.663381634439216272e-01	1.000705540096745505e+00	8.652498896838698439e-01	1.016791896012811725e+00	8.702031628508948291e-01	7.627228806194997768e-01	8.320607505409169935e-01	1.077455020509732408e+00	8.178067606986638705e-01
7.563768805141267704e-01	7.387125220838554052e-01	5.791533785090526854e-01	7.993716769760004226e-01	1.121934396915004628e+00	4.068649958469559569e-01	5.753280205828492644e-01	7.268066624751818861e-01	7.501379582853402450e-01	6.921214057723517055e-01	6.460680855263605249e-01	4.407528824636921527e-01	7.995635290102202086e-01	3.215454369866794782e-01	3.516585661819777164e-01	3.511621510302980753e-01	3.697235342942777891e-01	3.485801328318874348e-02	1.301419138715450008e-01	7.918299908568333934e-02	1.847449112467254850e-01	2.395520897328372589e-01	6.857490922173428705e-02	4.751210206877861664e-01	8.227635561601450709e-01	9.444910036708767942e-01	7.574202589094861660e-01	6.433764744492208587e-01	5.661750423023881318e-01	5.817884955185215201e-01	6.956086731760249275e-01	6.093854756882437496e-01
5.405807804474151990e-01	7.690095369109962720e-01	8.010499812994770208e-01	6.267586349145920499e-01	5.853299798785548402e-01	7.694474920153211439e-01	4.203306852536569660e-01	6.702319975911812389e-01	5.779230396366594746e-01	7.441883503447181969e-01	7.183021839254570828e-01	6.856090189033436921e-01	6.355544273653488396e-01	7.520696011711902607e-01	3.115131309698309092e-01	3.816911016351196007e-01	2.247470063497840342e-01	1.000036710431638914e-01	2.966575198661879353e-01	5.060846680234100115e-01	6.835485037317872159e-01	3.433534168304454570e-01	2.872830877873161493e-01	-1.864335856333897423e-01	9.006690417019068695e-01	1.102715521953298916e+00	8.252233109583272386e-01	2.723153007823554406e-01	6.227204845624352281e-01	4.295573812235831679e-01	3.095942241255545402e-01	3.870453392370403201e-01
6.512024826193311133e-01	6.555015738116927171e-01	7.786247452579986295e-01	8.511841824796854139e-01	7.876135733583707887e-01	7.264501101271332306e-01	8.246858282652879124e-01	8.103167718447806811e-01	8.432492469266613666e-01	6.405679711542416888e-01	7.095816500917032643e-01	5.943049300760718801e-01	4.459083790391531466e-01	4.750923195109487684e-01	3.596987956922327312e-01	3.614410038942417747e-01	-1.658927421330883556e-01	-1.363326295901759744e-01	1.939049293177408373e-01	7.271053381564687168e-01	7.517283847181212009e-01	7.195505284512130340e-01	3.532449442308966958e-01	3.266119686596556937e-01	1.110984219488353242e+00	7.512684743047369773e-01	9.724213211446397498e-01	5.178613589029501529e-01	4.060622356466654925e-01	7.237490799304189260e-01	5.619313239466999788e-01	5.836686092268248416e-01
7.431657030177137857e-01	8.835622492354499036e-01	5.412510686008831229e-01	6.222812982484445810e-01	6.724235925159200988e-01	6.670620933693264254e-01	6.568614530000039808e-01	7.674797147454832658e-01	7.042694685062511617e-01	6.605426472857917064e-01	6.463278902808919923e-01	5.276551757977226975e-01	6.428141647911721490e-01	4.124365481842633963e-01	1.551704360004144134e-01	1.455617210233462189e-01	2.195023361751722579e-01	5.093593488709984018e-02	1.590957489545074544e-01	4.885374563114593394e-01	7.706341712532174260e-01	7.178594861649267855e-01	3.079484483845424392e-01	3.037438626030738442e-01	6.872929614370041351e-01	8.194164379140649324e-01	7.300095637414686367e-01	7.248805751106626172e-01	5.833794716667906055e-01	6.155294480672621749e-01	5.635497219087931553e-01	6.049397981389047496e-01
4.825319509838084109e-01	7.181091447399025052e-01	7.392343037519129023e-01	6.941855955132981704e-01	7.137867391572509934e-01	7.814519963045736262e-01	6.401477427574048251e-01	5.048552924915723494e-01	6.955639210122338545e-01	6.570749398069155589e-01	5.826523743630216412e-01	8.387502167038950462e-01	3.451112110251228771e-01	5.614734911769134751e-01	1.407262351255680333e-01	2.229529503021050740e-01	3.186316782215052879e-01	2.780458241658603225e-01	1.539099189393985934e-01	3.708021710927789094e-01	7.799903493289570000e-02	7.067389596227482973e-02	1.047186877969457502e-01	4.546282960766568904e-01	5.693310503521576971e-01	8.610713005419550203e-01	7.499422532715984691e-01	6.718371952906474487e-01	5.595841187957099061e-01	5.769726667291037447e-01	6.718216431683087242e-01	5.680932587723817040e-01
6.164877244939519496e-01	5.894901034740315238e-01	4.451176697986291564e-01	5.077624758050396370e-01	5.792320992552555392e-01	7.099351848799985154e-01	7.537923824785587312e-01	5.881474951980109056e-01	4.273241346000406504e-01	5.201911923640896163e-01	4.571438546174763085e-01	5.352231516080671048e-01	7.842000209619301998e-01	4.678892268767911311e-01	1.517482293605475763e-01	8.235211678418362380e-02	2.228289167909795476e-01	2.256580127048760653e-01	1.891159858925905990e-01	6.007918376992400084e-02	5.520435650637838670e-02	4.631345172331420568e-02	-2.200899176372445587e-01	2.047571911430040581e-01	1.644384534985101620e-01	3.989154112272219610e-01	2.695448135913325882e-01	2.888680031376351653e-01	5.027397531232368211e-01	3.644673561563644970e-01	5.238475312526399419e-01	1.738608862564959834e-01
6.160597886450733807e-01	7.034214680618098292e-01	6.267960287237123174e-01	6.074030473667562102e-01	4.589191304713975406e-01	4.556693227880773689e-01	5.075260651362948350e-01	5.568950120905099554e-01	6.965233610099990091e-01	7.199277027062740419e-01	6.944437381093677697e-01	6.585278250333250760e-01	5.390988415419715185e-01	5.878567762570086064e-01	3.321057970221075184e-01	1.159548288635177393e-01	4.905226901862095867e-01	1.914405388364162630e-02	1.735347272660361650e-01	-1.206662610652747825e-02	-2.489371996183377123e-01	-1.038812080138565991e-02	-3.823770233368152527e-02	2.314952706754637435e-02	7.717771259049698018e-02	-5.000540357313640327e-02	9.463657514764118803e-03	9.930241952607161970e-02	1.637463825559608843e-01	7.610827872817979567e-02	1.439013788590656762e-01	1.059342636056157749e+00
4.413431276491775468e-01	9.784253780428925351e-01	2.706453523146007401e-01	7.435507469198348041e-01	4.301223982806499091e-01	3.210141155279291891e-01	1.738107429728785458e-01	4.177109958525787592e-01	1.929029636802514491e-01	1.749603353390400129e-01	3.981515385376522276e-01	3.370551588790586806e-01	3.251381428471637469e-01	3.137827292706473759e-01	6.175743198667361655e-01	2.805606675284701979e-01	6.561804145686618572e-02	8.920429586594279259e-02	-2.545945831800134340e-01	1.599627886282568578e-01	2.123936059839897361e-01	2.644056564519416397e-01	5.249941851633045664e-02	-8.004040239736748275e-02	2.137439256293468814e-01	2.042436095175768074e-01	3.712335601568399895e-02	1.747208349870930100e-01	2.724235068021381156e-01	3.454527150099501176e-02	3.266615194228510433e-01	8.090449079167998381e-01
-4.281562675040850863e-02	3.215766676149657277e-01	2.440517549307483214e-02	1.375764638995257694e-01	2.234415982794278610e-01	1.825012354495615385e-01	2.875808807527706623e-01	9.061286799560039351e-02	4.477192967658204237e-02	3.560159712737583915e-01	1.654869145716574008e-01	1.004316681552158974e-01	2.806638287026530509e-01	5.407891557496409540e-02	6.977500159214722331e-03	1.016436183735918569e-01	1.786262479576984641e-02	-2.264897891557115517e-01	1.115052924300100057e-01	-2.347681048440506402e-01	2.487604774413483266e-01	3.781399325505672704e-01	1.011997937884071275e-01	-1.435417844109096452e-01	1.109311001500475902e-01	1.198060447944625379e-01	-1.786224603583049797e-01	1.576839489057724475e-01	7.080997360117985417e-01	8.617243954699166375e-02	2.293105389636867497e-01	5.438719134053936893e-02
4.168964476529077312e-02	7.734335736149026974e-02	-1.100043809467412259e-01	3.254150555893281505e-01	1.536743629786337106e-02	7.383990150380161099e-02	4.493553864907699064e-02	8.393777384347766990e-03	-7.959974877778161484e-02	2.206675298274162478e-01	5.415648084258006811e-02	-3.475349466667987386e-02	2.839777399249437950e-02	9.052210842834686189e-02	-1.255678501197925456e-01	4.528855466198853513e-02	1.961216733680690161e-02	2.715898453303047244e-01	3.517685519966234908e-02	-8.148126688074611157e-02	-2.251706667867995337e-01	1.076131996964477672e-01	8.072545630188007748e-02	2.802377598512286183e-01	1.504395545967811554e-01	4.657782606256357649e-01	1.039356905819377591e-01	1.278002818537569141e-01	2.317236732994613080e-01	4.390437771520092070e-02	-2.081825956048490717e-02	-6.395761378354306026e-03
-8.950889453954036235e-02	-6.855487228158059498e-02	-2.400060164162529097e-01	6.980373495338772216e-02	8.151218220125650005e-02	1.092773865099053165e-04	1.046737490014434113e-01	4.825038173556494420e-02	-2.085513687817432682e-01	9.049309885998106651e-02	-4.111043209933531450e-01	-1.007770231854489967e-01	2.748795626518302226e-01	-4.583724245538410569e-02	-8.113618771190919676e-03	-1.646685566962490244e-01	2.178077486861572723e-02	-6.818548644845330575e-03	2.329920071368045131e-01	8.438002044688050485e-02	-8.724785875332100038e-02	2.407418553579693532e-01	7.203247812581925480e-02	-2.180213686765612446e-01	2.208656808224186696e-01	2.498658251279609888e-01	2.562677144603940915e-01	4.663223854981990435e-02	-6.119879650682383265e-02	-1.318812689089786938e-01	2.632848420586456073e-01	4.256318161142333412e-02
2.189415401838597508e-01	-8.031395157208487401e-02	2.416733632226343575e-02	3.263078158692746256e-02	4.476861342652116993e-01	4.779847581073411178e-02	4.865767605255028744e-02	-1.709383134879102206e-01	-2.219936939420216748e-02	3.731885393805332851e-02	-9.620536851472204221e-02	3.799127262038735214e-02	-1.030331742862042044e-01	2.604852056783123482e-01	-7.531805163392021191e-03	7.817962730477523436e-02	7.685096587279628688e-02	-1.283920753538316528e-01	1.645832854721828720e-01	-2.259181860689825627e-01	-2.970046851682983657e-01	1.277430630636988418e-01	6.496800583168736709e-02	-5.756548609404835148e-02	-1.025069525038851403e-01	1.729511414940045899e-01	7.163683567286038834e-02	-3.333389823191343360e-02	-3.713376070657352368e-02	3.256002618935944226e-01	3.286040688521515984e-01	2.346125443737471783e-01
4.849068937611193397e-01	-2.775127731683703636e-01	3.233869198723284821e-01	9.827932575783748792e-02	1.270408795761608645e-01	1.310119815949145616e-01	1.352923061795963944e-01	1.547944084695372299e-02	2.660068577418941427e-01	2.199648292052469034e-01	2.534382208462230834e-01	1.311479008920260481e-01	-1.340276012040116926e-01	-2.117339591368432028e-02	1.365544221511515166e-01	2.282959029813753649e-01	1.837350674556457453e-01	2.795177570791342880e-01	5.620266144007054349e-02	-1.017538549335990361e-01	-1.139018146223517991e-02	2.597870046583898862e-01	4.457957318669043822e-02	4.245612895252354191e-02	-1.525109849006813234e-01	3.584403949846639570e-01	-7.549435797195487574e-02	3.731726377499686165e-02	-2.657030096681202158e-01	1.854724585075247512e-01	2.973729525284228292e-01	2.085034817977050037e-01
3.571732171231303821e-01	2.107096584463657440e-01	1.432266049118028628e-01	4.046807497957779498e-01	4.097905168013085131e-01	1.743938267728231406e-01	7.304034736600169275e-02	6.766441736165930421e-02	6.144197574205519097e-02	2.753559816284224526e-01	3.803832505397159447e-01	2.823114071239961609e-01	-1.218576254659282654e-01	2.481922993791920717e-01	2.382976671197040708e-01	9.018371397241896348e-02	4.147373457334198044e-01	-1.870848395285651389e-01	2.047901243403568716e-02	-1.382478105634247778e-01	1.615142093934762990e-01	1.415463861504218657e-01	1.675022130702499557e-01	3.634720808504995349e-01	2.453748622571155780e-01	2.270725998024961945e-01	3.141036452583324534e-01	9.413792768891424134e-02	4.452273924157361396e-02	4.177515632240363930e-03	4.379630253928978867e-02	1.755717358343733547e-01
6.486384639798598029e-02	1.444367719364320901e-01	3.612369878415598867e-01	4.341400460431567021e-01	1.069560166569145099e-01	5.781221391206292637e-03	3.010294352662737372e-02	1.571205904252938601e-01	3.631996592492822140e-01	3.357148346351205292e-01	3.909545577249045056e-01	3.059214031663261002e-01	4.551799487832546287e-01	5.472539415388757433e-01	4.151538243942847206e-01	4.105095707966919250e-01	3.572016592563734827e-01	5.519116792443986563e-01	3.943686910025939740e-01	6.322631390171297161e-01	4.673826613897779092e-01	4.969281566180050458e-01	4.450013370231040155e-01	4.175220677768421429e-01	6.518995986163428347e-01	5.607194238499058070e-01	6.054373987023143888e-01	3.552750318843265198e-01	4.565574060289286779e-03	1.662960906074783529e-01	4.332519160691757076e-02	3.131813601268292752e-02
4.087382345357622460e-01	-7.671459890880760746e-02	5.276251262577424939e-02	6.612750992949858464e-01	3.063504337471339989e-01	1.538675125117314746e-01	-2.424684795027778894e-02	6.966277919982566402e-02	4.185291873198924151e-01	4.973922993329858433e-01	9.209034454259690250e-02	3.762484231086641873e-01	3.738528445144740919e-01	4.145488327262504824e-01	2.205844511862886381e-01	2.903782316470870373e-01	4.477089594767159619e-01	3.841782585060719568e-01	2.911713545108387535e-01	2.896449201267266571e-01	2.083699900878215883e-01	4.758789310998303712e-01	3.648147226323365522e-01	5.603993344783266828e-01	3.549977108704129858e-01	2.606919366047425468e-01	2.016388348742269299e-01	1.044315704296648745e-01	1.226254257975002704e-02	4.882924444528943808e-02	1.969854470026051463e-02	1.143135499104797892e-01
3.039565631828340941e-01	4.508631253358445501e-01	2.011015356172377033e-02	5.219719100568804837e-01	2.206896783834786657e-01	1.209433062330491360e-01	-3.387046283819319936e-02	-1.422783447052660966e-01	9.095550957468134801e-02	1.249753178703199297e-01	6.471896347113181847e-02	-1.673022834503924694e-02	4.145031354145468638e-01	1.263191089780866250e-01	1.274456615681023586e-01	2.207986724599987072e-01	8.132411060136664205e-02	-2.403192305360464520e-02	-6.651135286213452624e-02	1.406414644951636261e-01	-1.429095530862395658e-01	7.314087019677135981e-02	9.004287432302354732e-02	4.790969152724466884e-02	1.439624126957820271e-01	3.324248376043459352e-01	3.298279461959337522e-01	3.840836065414316991e-01	1.258658357879244016e-01	6.472551961634567808e-02	1.831737989831651037e-01	-5.643667376223183707e-01
4.469167525459661339e-01	3.358834972176106826e-01	5.929875108003479500e-02	2.220918915231852586e-01	8.033684094965726219e-02	3.195951506013090526e-01	3.572474155882732205e-01	3.042212609647438892e-01	1.728225973008257199e-02	2.607891433798500413e-01	3.784305097103604076e-01	2.129152442526980882e-01	2.240215077531659271e-01	4.057920570977994190e-01	3.553703398612528264e-01	3.000274729592737888e-01	2.629608654479529406e-01	4.710041746050429023e-01	4.129487959530260266e-01	9.213782000766389535e-01	3.486847680610993816e-01	4.328591758245506349e-01	5.091308995231524914e-01	5.334197455007813060e-01	4.065678533143769480e-01	5.422544158357320843e-01	6.793529623159354491e-01	4.399877900513898821e-01	4.555285262453407924e-01	4.506043203426026711e-01	5.532012375335305654e-01	3.949803548002954190e-01
5.714261619075736709e-01	5.763935501028267794e-01	6.784106195693250241e-01	5.319582967785715377e-01	3.242974572809843581e-01	2.433250637035959674e-01	5.160530914795204982e-01	5.638231571344463067e-01	8.681558023451794170e-01	6.410911913436643239e-01	3.341339743161881870e-01	3.711672480621305281e-01	6.245559119070627219e-01	6.079737494766153105e-01	4.562070312893691248e-01	6.002210908276014445e-01	4.296868793265454789e-01	4.889908547224079416e-01	5.337321581967029438e-01	5.357868562138309310e-01	5.895329622417865290e-01	6.452493081728224444e-01	6.314083425179496389e-01	5.889251063004251607e-01	6.843449138897484962e-01	9.033219084180823533e-01	5.863269408584897979e-01	4.769562587203888260e-01	3.730117534496515397e-01	5.095075375526398886e-01	5.548542470626006695e-01	5.376109507054722680e-01
8.033631775045537715e-01	7.307117687397873818e-01	8.565968299594656221e-01	7.366468416521517737e-01	6.771039536631829892e-01	6.617123861345201030e-01	5.652270724339228947e-01	6.000566141656568098e-01	6.981579604652109472e-01	7.249319951948267615e-01	6.021671866299208586e-01	8.143815245848957662e-01	9.792639223628951672e-01	6.331469505878017934e-01	6.523705012725798946e-01	6.165641794931334685e-01	6.628874483058713185e-01	7.079354286093826332e-01	5.660117480045303573e-01	1.293611578634578319e+00	7.516679212842968250e-01	6.366750305864318227e-01	6.619851330170681836e-01	6.407597832553983963e-01	7.058492837430364597e-01	6.871873292503645203e-01	6.370972689364134967e-01	5.841418842167749315e-01	6.025091449232430341e-01	7.309941182200887511e-01	4.467068467214702077e-01	5.483617922547595613e-01
7.005592727509556417e-01	6.426303067384994128e-01	7.263198421272117900e-01	7.564072859221782075e-01	7.806538676312245739e-01	7.613289024423220974e-01	7.925579740881587565e-01	7.980733598111737770e-01	4.740167582544385638e-01	6.937619666976249100e-01	7.195273808024702511e-01	6.972255804149617431e-01	5.950885898950822872e-01	8.106990423625761721e-01	4.266980626441935209e-01	5.688407997368817304e-01	7.702464444617479478e-01	9.385817391122318609e-01	7.538526141225614374e-01	6.443675316218429039e-01	6.466086916045509225e-01	7.731329215689626277e-01	2.386209411619588106e-01	5.931501737440412203e-01	-2.487142212013355724e-01	7.082150728699686537e-01	7.211851686722959842e-01	5.729515302751279071e-01	4.826053370521599106e-01	5.497503311243251423e-01	6.654185918682394840e-01	6.560222385142014945e-01
7.942008360663843636e-01	6.929784071403726209e-01	9.389063164517393867e-01	6.408580380590355174e-01	8.631638543000825781e-01	7.341436025721391756e-01	7.796270161972819190e-01	6.235715128725927148e-01	7.281040792335052858e-01	8.193985521890748691e-01	4.839127197469265118e-01	3.776848036422079113e-01	6.941721087381508282e-01	6.583041155857601856e-01	6.875258961865714502e-01	8.611511276855889907e-01	8.233860281232449063e-01	5.349633392774031382e-01	6.854946387809710551e-01	6.999589419093330545e-01	3.889414892267811230e-01	9.751270916782182052e-01	6.820289655000922879e-01	6.548673092383893168e-01	7.262196478019676826e-01	6.985907072365142856e-01	8.688082541050670127e-01	6.753950248994287087e-01	6.487540145102544953e-01	4.063185683275200577e-01	6.138479513573369406e-01	9.939144356761155930e-01
8.109786396570753952e-01	1.047933148428413119e+00	8.998357634169913410e-01	8.039026621886059543e-01	8.514999614915732540e-01	8.148092358408411950e-01	6.352606229449989650e-01	9.613850413108365744e-01	1.046559717141186674e+00	9.380478813180211928e-01	7.763003715151769457e-01	7.239620705590104066e-01	4.835483513043380421e-01	4.296702086615636906e-01	7.243425184936532757e-01	6.878234773945365310e-01	7.759375853059952144e-01	7.200542049783410503e-01	7.077277620912372225e-01	7.500108731346860624e-01	9.639987624161009405e-01	6.969909774199408714e-01	6.173702859041130253e-01	4.989559081816222763e-01	6.197757244656076914e-01	6.365785199141594797e-01	6.424504746502990304e-01	5.839435730766076027e-01	4.790187962046902892e-01	5.738816872405962943e-01	6.553632284537408426e-01	8.262529158196849632e-01


==> Cifra_figuretem/10/DPdataGreen0.0.txt <==
8.966998130965231351e-01	9.753440597573346249e-01	8.021622886779995465e-01	7.953757448348364179e-01	7.051709028749041375e-01	7.988021531538060938e-01	8.244640261822248073e-01	1.163530179487823890e+00	7.505356283099509085e-01	5.732073729536685258e-01	8.411748949674182629e-01	7.712516576352649311e-01	7.244170200219085531e-01	9.357420978582124960e-01	1.082966498955144852e+00	7.285136627977643053e-01	4.780962476337365374e-01	7.675636147645318319e-01	6.620030725507571878e-01	8.179782457821963559e-01	6.529357238672702790e-01	4.423110113888277795e-01	7.342065361314993321e-01	6.230559629149879930e-01	7.564471453196961459e-01	7.213202981153628013e-01	5.234866701569448333e-01	3.870559961067250310e-01	6.371238861753337757e-01	8.273229141048301649e-01	7.239900389060917041e-01	7.273241487452550835e-01
7.464570202570303126e-01	1.049998251848083708e+00	1.228535485755869461e+00	7.464779639380627607e-01	8.557253199485803652e-01	6.718922830856717265e-01	6.981529235659481580e-01	7.839509775965669558e-01	7.941158008618143249e-01	8.551150352579567349e-01	6.944933586446160323e-01	7.248222941373155814e-01	5.859960970308171202e-01	7.834386299759943384e-01	8.664518900832758330e-01	7.655545297999063470e-01	7.694275676019203258e-01	6.935922632382226505e-01	7.472630924589040990e-01	8.360934479042173573e-01	7.747802546922626377e-01	9.012590629878860504e-01	8.757442779468775917e-01	7.212086247086331170e-01	7.639790119495601939e-01	7.037452722030167473e-01	7.339575430724404326e-01	6.741227012736119573e-01	6.912303113062983062e-01	6.543297992503628313e-01	8.236863791130748513e-01	6.777102885544683541e-01
7.993493916657942178e-01	8.848581627753613343e-01	7.326034453855672091e-01	4.930315559471564746e-01	5.841644758721526998e-01	7.635152263017744856e-01	8.758514653894201585e-01	8.142510528484546706e-01	9.055324032279490343e-01	8.966130912614063142e-01	7.481744408752153408e-01	8.092759739957593457e-01	9.320342875108071912e-01	8.007284803444320032e-01	7.749751057159404155e-01	6.919001217929824366e-01	8.991741700576514340e-01	7.847540203003543491e-01	8.752251066951395320e-01	8.174590754778530144e-01	8.003764895830743908e-01	9.051010092625891845e-01	9.739071674450473504e-01	1.044719422078709936e+00	7.944174465120275030e-01	7.099196199758319725e-01	7.531449202527953357e-01	7.906863705006486054e-01	7.473769926833444543e-01	7.537960066422133565e-01	4.760765217925852499e-01	8.105805666556044065e-01
8.412490947623022519e-01	6.853628874671064963e-01	5.297147691250828627e-01	8.309069579102273950e-02	4.344616357473079504e-01	2.587218620048840068e-01	7.124731806410946611e-01	8.093146870897625078e-01	8.137512199661688372e-01	9.429558422564491282e-01	7.643248264027558969e-01	7.624463329269266509e-01	9.798166020769264462e-01	8.382555517839709314e-01	8.583413713670617895e-01	7.711346837817462108e-01	9.544049278693516047e-01	9.466332490853655024e-01	8.912303215239588683e-01	8.035644629251467164e-01	8.676469406297505627e-01	9.625081167565132656e-01	8.473076169559635717e-01	8.124872522876345204e-01	6.909485329575122403e-01	8.892953112132839788e-01	7.314999436235418706e-01	7.083433322346740502e-01	6.405010248039140208e-01	6.111678856319551212e-01	8.500626309591464702e-01	7.789157520821189395e-01
7.761896793269535966e-01	7.792884468207766924e-01	4.311406205002653591e-01	4.955399393358416171e-01	2.586706622094960828e-01	4.428944226856310062e-02	3.938636194159112480e-01	4.454616416328603390e-01	6.208575442018618995e-01	9.767606194780685813e-01	9.692044554882155438e-01	9.514052299017496939e-01	8.116011710178128169e-01	7.183128276730036399e-01	7.143338734267901113e-01	7.486056028715393218e-01	9.446017393143477658e-01	1.354938250022775126e+00	1.240826579206048885e+00	5.874326002295602311e-01	9.493424687488656311e-01	6.123850848167050609e-01	8.705302621872021973e-01	9.527817289062981976e-01	8.274480811192582719e-01	7.351224218663429122e-01	8.038702955783179060e-01	7.792773661673509933e-01	7.226821791863172750e-01	7.564697399821233015e-01	1.122626877965118952e+00	7.015017885844541112e-01
9.406565366965551345e-01	1.198344420294404467e+00	8.329879514587310574e-01	7.764263430178550696e-01	4.136008892346914601e-01	2.784380795366356298e-01	1.335668956533324070e-01	2.601303994737496073e-01	2.743133524126007972e-01	4.747809822502337407e-01	6.712841126177248041e-01	9.835621940124075202e-01	9.301519053838951390e-01	8.090786876263712513e-01	9.135361477470673730e-01	8.694644056348418415e-01	6.986260622928264219e-01	5.017465163186822785e-01	4.089095679847808418e-01	1.419602399299799922e+00	1.207455523845933243e+00	8.526144673901075999e-01	8.441911654530824816e-01	8.637996568969474875e-01	8.537258387517557834e-01	9.122323095203307419e-01	8.726934637275564066e-01	7.610877338299140149e-01	7.703217938859079350e-01	7.584972560976606104e-01	8.476238465865280070e-01	1.148407072924554795e+00
8.381253936944560445e-01	8.755175324932734648e-01	8.711780501711123836e-01	8.028676288353386870e-01	9.196245328558443344e-01	8.497987934767390339e-01	6.077210483700217214e-01	4.870227951192612759e-01	3.033190082045247871e-01	2.660815638072161482e-01	2.306220544668859118e-01	2.354529161499112067e-01	6.183976279447418456e-01	7.957698513363719028e-01	6.441430686264655314e-01	2.852934831503126656e-01	8.938424859526937771e-01	9.740527289203904093e-01	6.881524203388258432e-01	1.084603564890628258e+00	9.514450434319391414e-01	9.540963759914388165e-01	1.156284892270406761e+00	8.206412995544640765e-01	8.119987011073991345e-01	7.839767254129573759e-01	8.323720757122207159e-01	1.012467778745004487e+00	7.867848554209005973e-01	9.715857494778585846e-01	7.167790989659662548e-01	8.775746018782178970e-01
6.739388978856101220e-01	1.113921211400481504e+00	8.583170545955661757e-01	9.248864415006969875e-01	1.044275492784423998e+00	1.297860702547455114e+00	1.067883446771269895e+00	1.066793110465353633e+00	7.398313510432155127e-01	4.789650981552240339e-01	5.491849996330540051e-01	3.082357381642619187e-01	2.108460810195687818e-01	3.379487530566027131e-01	8.527502357024389079e-01	7.979270885627312015e-01	9.065056966743796352e-01	9.600960514299831106e-01	9.771850534697741342e-01	9.051085437959184299e-01	7.590094716979693956e-01	1.003780803365015961e+00	9.060638061288198708e-01	9.140830845840470786e-01	9.441289657259099855e-01	6.562419069686369344e-01	1.143058817704086128e+00	7.806804331897126970e-01	8.363681689564386179e-01	9.014298116817094364e-01	9.441068208245215754e-01	9.144684529987343602e-01
8.748598427177909365e-01	9.228154438100419910e-01	9.122952032254267873e-01	9.818971129909044304e-01	9.706550975768056810e-01	8.917610548902921153e-01	1.134759099663717574e+00	7.721605407433019819e-01	1.370882654118946054e+00	8.107419525954084882e-01	2.803752753376249629e-01	2.635352168188954125e-01	2.805835169076275615e-01	1.866434183681993098e-01	3.830643924106335030e-01	-1.008288715689716897e-01	7.618955275840981756e-01	7.776378365169352991e-01	1.149201974639490587e+00	8.670359704151913149e-01	8.835502517424035362e-01	1.021842877150558326e+00	9.412256187922277695e-01	8.537664151083138586e-01	1.051712573980058796e+00	8.176341361587589063e-01	8.837429740383143661e-01	8.721821093564999794e-01	6.152986814135652516e-01	1.039520602420670237e+00	1.054662190166699265e+00	9.575986558253350989e-01
5.208767764382721266e-01	9.558501882795560345e-01	9.194950700637631869e-01	9.573033316001162696e-01	1.237134800160379022e+00	9.951179751759046122e-01	7.777835483531770899e-01	3.912450019696126491e-01	8.220353123600185885e-01	4.530559657028097043e-01	4.745194779245320293e-01	2.740200914794617693e-01	3.247985472597322842e-01	2.420235699040863553e-01	1.874120603466172819e-01	1.643263695048857442e-01	9.511357987633950462e-02	2.950829997880505262e-01	5.887001040450980938e-01	8.884431176451297318e-01	1.108830386397683831e+00	6.926884921224961689e-01	8.075535048454290932e-01	1.004519652016315767e+00	1.043484567259473916e+00	8.956106583028984325e-01	9.275819140876795377e-01	8.576788306233281700e-01	1.010511999453970189e+00	8.893743269265332874e-01	8.531807268850678527e-01	8.561799973361373661e-01
8.753477773145289520e-01	9.382912247395239769e-01	8.919227357660247657e-01	9.195480232907800033e-01	9.800225289249907545e-01	8.933093742786729630e-01	8.257311634034290027e-01	9.309048094789789118e-01	5.311884271282631964e-01	2.180535330661801940e-01	2.851735777185018805e-01	5.521041972392067843e-01	2.003944013679785918e-01	3.183614427691260906e-01	2.180834484482525315e-01	-4.850183390247492232e-02	3.746166896992358941e-01	1.119067469742778959e-01	2.689272147787797329e-01	4.853616157056426239e-01	7.564364363791106216e-01	5.516887540003551083e-01	9.393038339877198828e-01	9.685896690904104434e-01	9.176475300371843558e-01	8.841814987727339981e-01	8.259667418516115633e-01	9.942012312920961437e-01	8.616511150885476367e-01	8.602903359192841659e-01	8.106238961022455003e-01	6.186333676033959339e-01
9.523369065181159776e-01	6.964366949541074270e-01	8.912623902412519783e-01	9.962623687305981468e-01	8.485376187117852353e-01	1.030272119493094607e+00	8.205718592405859546e-01	6.610942940161107506e-01	3.511219890218122419e-01	2.547902249559207410e-01	3.541650298036498890e-01	3.286131379929271845e-01	3.170482094237289661e-01	2.818307846193144339e-01	-1.261781894884172472e-01	2.900645482480977977e-01	2.977801449230091935e-01	2.912496903901810597e-01	2.993884030941164065e-01	4.040064204693203376e-01	7.360808417200437326e-03	4.608624217669146650e-01	1.637234182684669692e+00	8.972682833055274365e-01	6.180656133104585059e-01	6.351140880692520696e-01	7.967340590447253845e-01	7.762970367638726277e-01	7.068822477663068149e-01	8.941923393727204683e-01	8.747739064523910590e-01	7.912521798444466237e-01
1.219735775593814964e+00	8.722424071314491822e-01	9.118300864182404819e-01	1.183577661872837083e+00	9.182911910233934050e-01	1.021906425799596674e+00	9.584168550481841908e-01	8.568332557783268078e-01	5.929925328593314005e-01	4.685751289241061879e-01	2.229200476142536302e-01	1.620117049308029133e-01	-5.636799890164589932e-02	3.692566755229622077e-01	4.432134533193647363e-01	2.793247816369009984e-02	3.058850809001802395e-01	3.408805731569833353e-01	1.481433468574100409e-01	4.449634725725813977e-01	2.157587200978177133e-01	1.738492046469053420e-01	1.249360175473550605e-01	5.744472234979400849e-01	5.505975366279471928e-01	8.253088460334294663e-01	9.239373659758557400e-01	8.263857903783172754e-01	8.529944918141298960e-01	9.020390053469292679e-01	9.189124951927870599e-01	9.112417461295609922e-01
6.383841293683986118e-01	9.624759485967099293e-01	1.019692398893073948e+00	8.607899774759244504e-01	9.693493908090216049e-01	8.994182094754893386e-01	8.541530130601857618e-01	6.944721912744054038e-01	8.437033662400827971e-01	6.893058319783536003e-01	4.104401583571801737e-01	3.501719929471786008e-01	4.307700083791105028e-01	3.626017608179193941e-01	4.624797962731391765e-01	3.614215866477963335e-01	4.302508235831356553e-01	3.249447062885705839e-01	4.287750589616879382e-01	1.508259528766151547e-01	1.313422395206985671e-01	-8.647021053929665468e-02	1.665368560877844573e-02	-1.065099254054555078e-01	1.490579542998249907e-01	1.576275699913645412e-01	7.041206490247331473e-01	7.191405119543370361e-01	1.287905190853287696e+00	1.352982841750168586e+00	8.979199104631455652e-01	8.431386419602160398e-01
8.663947299687964065e-01	9.796892562453398678e-01	8.329390440315671551e-01	9.033045306979559097e-01	9.931591273808916265e-01	9.095856184593709148e-01	8.799302905186470181e-01	9.095003827537623264e-01	7.502322756872942255e-01	6.102353118248100561e-01	3.678155380835231303e-01	4.144944717049148242e-01	3.631173228546871190e-01	5.346579759209332261e-01	3.076568865441204337e-01	1.955735212301134562e-01	1.663801197979687951e-01	3.482684207629386797e-01	1.085670495678574404e-01	-2.935733173832513754e-01	9.018564569843004475e-02	1.709239272446587132e-01	5.761413632268336249e-02	1.151777159605312101e-01	2.285167156474318673e-01	5.548787043807888730e-02	3.373372642013391376e-01	2.503621168442621281e-01	5.057509816045105966e-01	8.236980093378598600e-01	5.737554308243348888e-01	7.356036530780182270e-01
9.468763544330927040e-01	4.397388864444364831e-01	6.930405236721504103e-01	7.981813998765873164e-01	9.159040097230776167e-01	9.130184689169412726e-01	8.749327959722414949e-01	9.837498454792632518e-01	7.427418485243987289e-01	3.985504779699677869e-01	4.226548178631154284e-01	2.710475605180175385e-01	1.254485423916717468e-01	2.074525322966097041e-01	1.600375740926369694e-01	1.842262569316466814e-01	3.049472415242021617e-01	2.159080984769272682e-01	2.010344390169312989e-01	3.290360652114138196e-01	1.445018105475567027e-01	7.145191680128912259e-02	3.289254836549293515e-01	1.721662244782665441e-01	1.430054490056604233e-01	8.159750400072768306e-02	-4.269837865538680943e-02	1.996968460005081880e-01	5.416515278546649714e-01	8.632061588211497050e-01	6.827644112435173884e-01	1.056512298622692692e+00
7.230098211425777244e-01	9.181671521821439530e-01	7.977003522086937304e-01	8.045766258959610173e-01	7.780586677431463594e-01	8.639785646105229144e-01	1.023819202918383020e+00	7.154294876304249096e-01	7.588390313333799320e-01	8.085016700566163284e-01	6.047089087728928503e-01	1.746896018973938258e-01	2.729035465374483049e-01	1.578939644597472103e-01	-1.275813963334264112e-01	1.328233200281587478e-01	5.982374828245189402e-01	4.218574054592426070e-01	3.463107949877950453e-01	6.872837236614494083e-01	2.590865097242559534e-01	2.568003040161902506e-01	2.192204239995182158e-01	3.187288787409451318e-01	-2.063569730322242779e-02	1.174276755679546508e-01	8.982386454575896906e-02	1.269030478557399977e-01	5.584141712667867186e-01	6.651212884203612230e-01	7.345773165673149530e-01	8.222047380631397617e-01
9.322481149423983426e-01	8.499922461617426261e-01	8.624951732865780984e-01	6.671803749148665919e-01	1.044297813720856949e+00	8.094984376011956639e-01	9.342180164948071797e-01	1.096880599673636825e+00	9.094782283826503555e-01	8.536780865496645943e-01	7.268813571557606323e-01	7.052447143802423879e-01	3.220251699145119662e-01	-6.644546040404783471e-02	7.566667302676181872e-02	1.631401997639553292e-01	1.382116358332123596e-01	2.971950913790897264e-01	6.277056389388610547e-02	1.336166750234947243e-01	2.127995301735323974e-01	-3.960968605627376848e-02	1.576216051270659113e-01	-1.678804202898042663e-01	1.061326978437771851e-01	2.715137605749318173e-02	2.892033122324267902e-01	2.033660383844163588e-01	7.623610759266902237e-01	7.897829395975781708e-01	5.638084052526313172e-01	6.580659439426577162e-01
7.781864825153205212e-01	7.911239621944098355e-01	7.531022004048567586e-01	9.093502256686544216e-01	7.794283161283653838e-01	7.499110789439148439e-01	1.032744482567022892e+00	6.609555640278237387e-01	6.656857515978770179e-01	7.462026994658114143e-01	7.604323310622546073e-01	8.151449067655629488e-01	3.938906035291194208e-01	3.036647239550295807e-01	3.241161952976728822e-01	2.795534775110097292e-01	3.448416218714848158e-01	3.010218851921824257e-01	2.316088779451101198e-01	1.406651069244418961e-01	1.599058068745798089e-01	9.047487703982153018e-02	1.514682186550235787e-01	1.908084044989936945e-01	1.321486664615905138e-01	7.914917110111979737e-02	1.206413356934290526e-01	8.608604557906816002e-01	7.309738695830226840e-01	7.411812859423339006e-01	8.409682088824019797e-01	8.860334159518837849e-01
7.969456188615559045e-01	7.906388283465515254e-01	9.282249999381523287e-01	8.066137127375405669e-01	7.668660344012887542e-01	6.958036947762301638e-01	6.196022443956206160e-01	1.018761271002702307e+00	3.899683838397618452e-01	7.991824572719687936e-01	8.870941400471399341e-01	6.354503331698947433e-01	4.166073418231531766e-01	4.554132792393773554e-01	2.553093190021684111e-01	3.237213128297645182e-01	5.888284764586060316e-01	1.791378929739191050e-01	1.792948554969609753e-01	3.458331241241014431e-01	3.575252427478918804e-01	1.670512821725155250e-01	-2.410762579169436481e-01	1.613875827739926216e-01	2.512576108210216042e-01	-1.874257310990262715e-01	2.138142032606733245e-01	9.712491536654989099e-01	7.971468954478106994e-01	7.193813456851897437e-01	7.542578273542377421e-01	7.263399250619653191e-01
6.224841002635898013e-01	7.826002747852359720e-01	5.902058176270060796e-01	7.648195243036750579e-01	6.960473947635135161e-01	4.297757008735979545e-01	9.581007101603680187e-01	5.687272988274680863e-01	6.680576790683080413e-01	7.086600943654709495e-01	7.877720751537599098e-01	6.825826463535589195e-01	8.253705276584383244e-01	1.885963890144755628e-01	2.419386566668095262e-01	2.693388996427949489e-01	3.091128036703066906e-01	2.777857865089090050e-01	2.823026864237662137e-01	2.684869631733171613e-01	2.301432013513617370e-01	-4.613532128174543945e-02	4.036973834901097513e-01	1.822287187747116677e-01	2.097901354262603490e-01	2.281020732610501978e-01	7.787168528459790240e-01	7.655105524262452166e-01	7.244589692109328904e-01	7.376729643683068716e-01	7.303895355560890978e-01	6.460175121271124477e-01
6.866060438278971390e-01	9.029700800836570895e-01	4.505678379512868537e-01	7.408137022117479153e-01	6.843425018039860364e-01	5.466125118647504610e-01	6.303654049853373298e-01	6.835538375317843363e-01	7.219060345258103695e-01	9.045303213388502517e-01	9.683166878633808761e-01	7.687410918374761870e-01	6.769685066886284019e-01	7.679602584606330939e-01	7.709525569661056510e-01	5.623515336509328222e-01	3.644014614233309635e-01	4.348548115888395960e-01	3.228214056174223412e-01	3.704887025838208836e-01	1.315415063805810969e-01	-6.625764684652168945e-02	1.642946172436555718e-01	8.701332015754292826e-01	1.493691359325772794e-01	4.929282802473291536e-01	8.485877790491789252e-01	7.443902457804530970e-01	6.402110072160154264e-01	7.134540430107952913e-01	1.028846808288939485e+00	5.906689961809034051e-01
5.892503736296035299e-01	5.624567775726504459e-01	6.434124559599834203e-01	9.055074424256676080e-01	8.021920594230813606e-01	9.381774201304809990e-01	7.653593151814960249e-01	7.664967766025555518e-01	7.751082197043717148e-01	6.560194573944089225e-01	7.428766063169127687e-01	7.995545153217484824e-01	7.792234298935718506e-01	9.587395033624189766e-01	7.989203801138615724e-01	8.295297409900196373e-01	6.098024862044688632e-01	3.756319253583042528e-01	8.751868062527640157e-02	3.556847929513686224e-01	7.061035495755413338e-02	2.490504015155999284e-01	1.204410881498353542e-01	2.366498152419457268e-01	2.928651096173856549e-01	5.342816678161865784e-01	6.171443813171338943e-01	6.650881351947206532e-01	7.740217986449744458e-01	6.896565140415654716e-01	8.646851267133507379e-01	6.603039268724300026e-01
7.310227549478611753e-01	7.109920019789934820e-01	5.246732934793425507e-01	6.212512410272411634e-01	7.040760681254449871e-01	7.182852700595075968e-01	1.023159361038819659e+00	7.036024702150042165e-01	6.924985268940867522e-01	4.846942033795079152e-01	1.193269995310517917e+00	7.313855854844518722e-01	6.939999490371234758e-01	6.566671936363617235e-01	6.854312340217806332e-01	8.329570722290777773e-01	6.865925139234670960e-01	7.614589251648803403e-01	6.369609636491421201e-01	5.070509748304917741e-01	1.282476331175524120e-01	3.469348640780001714e-01	1.496309170010167167e-01	1.926513013841279487e-01	5.344793270903032134e-01	8.528299946627156958e-01	9.533081316623670531e-03	7.040643352992810300e-01	6.316745067845840333e-01	5.457727652685430142e-01	7.889257271816026984e-01	6.408771897289424757e-01
6.819947668904073890e-01	6.662241266745118073e-01	7.472736849955818883e-01	7.304955140186908391e-01	1.330537589100798002e+00	6.791070288793726872e-01	8.806131301928612487e-01	9.927865541578975161e-01	6.752953928084368673e-01	4.614831263917217874e-01	6.640062900795131728e-01	5.338102184254978066e-01	7.266628870262685780e-01	7.108667273046600510e-01	5.249764545542137117e-01	4.938877712157700994e-01	7.565191120360965638e-01	4.483714119177374391e-01	4.936031406475124839e-01	3.698265035227785713e-01	2.467162806813463227e-01	8.005086157676361003e-02	2.349038849276233742e-01	3.200957948318732815e-01	7.241172888875859748e-01	6.093622348115768084e-01	7.233927851650883145e-01	8.893953752121689371e-01	9.455195236937764536e-01	4.323508342133483007e-01	7.337642173856939731e-01	7.768463320128820015e-01
5.472017918567365635e-01	6.347974411449751608e-01	6.630392551565326142e-01	7.897020057482255773e-01	7.770095937931440488e-01	7.117661924024550890e-01	6.515952416739116959e-01	7.109370511385399993e-01	8.906462088574329528e-01	7.847124445674853455e-01	6.352788390259000995e-01	6.931433343588163654e-01	5.912693483934109429e-01	1.191664161714111714e+00	6.139935813368320172e-01	6.555520883388685771e-01	6.761376224649113809e-01	3.731760003374720025e-01	3.935465943001744682e-01	2.797370609769426753e-01	2.759793489939513789e-01	3.545567903903229512e-01	1.530747451312854113e-01	7.989565345676119534e-01	7.886715672256454646e-01	6.417997843361105126e-01	6.011321332829857589e-01	5.496232620552005121e-01	7.127927660331327964e-01	6.679725404501198893e-01	5.852232516510581517e-01	6.419078660090136168e-01
5.156000373223166289e-01	5.206416197479778463e-01	4.464736950610015409e-01	4.433253052086967294e-01	5.693715342805562019e-01	1.052685556873256267e+00	1.127594425997394456e+00	1.017041708940935152e+00	7.203274284928778970e-01	6.981397880476255535e-01	5.374005844192911718e-01	6.178702351954296068e-01	5.151416517652207538e-01	7.227134975404087003e-01	7.687762466264654870e-01	9.995577872903826933e-01	3.669711416124671333e-01	2.606087544459769756e-01	2.151943845497702734e-01	2.296635191243026619e-01	1.589338639017301436e-02	-1.031594784098379125e-01	1.759930408969087590e-01	5.206344810431489112e-01	5.565695155611304346e-01	6.373201893912449068e-01	6.837362233652967136e-01	6.843923855720440708e-01	5.257630949474154658e-01	4.705874708526653905e-01	4.327930770472064870e-01	6.894917554201953624e-01
7.013344325767609799e-01	6.943762731731574211e-01	5.949237902479233009e-01	6.949663087846933429e-01	8.319280768079522215e-01	6.449693874757779222e-01	5.166575240174523520e-01	8.199177639086824287e-01	7.179716950803503028e-01	6.447696544090333326e-01	9.478861741063021595e-01	6.221481346758684916e-01	6.878321874120910673e-01	6.608635208797045690e-01	5.960821360528901769e-01	4.692145171944370197e-01	1.307097801901487832e-01	4.621765571501985637e-01	1.976380614074088327e-01	1.992794507020897443e-01	2.390686452048239041e-01	2.441011970798437625e-01	5.562263713382007424e-01	6.948401088743125786e-01	8.988297163554590519e-01	5.198556155075484408e-01	6.412118368218854281e-01	6.605691133960552852e-01	8.182695872550541649e-01	5.803570615825605072e-01	5.289262870176263398e-01	1.700470860159133402e-01
5.894908498016900866e-01	5.938159894337615707e-01	6.428105199674163384e-01	5.981550307456765525e-01	6.840912638939131707e-01	6.572491573803229681e-01	6.911040650968179877e-01	5.266950241475156780e-01	6.790647412640526959e-01	5.400159838287260650e-01	7.072070222358345370e-01	5.506755416361042155e-01	4.881458934317861598e-01	6.416008056498576639e-01	4.602116194438866104e-01	1.695469008285307444e-01	1.746499264895839398e-01	2.783705752324945326e-01	2.154578832877032391e-01	1.679421581843081601e-01	1.665554150381367837e-01	3.679641997527876018e-01	6.122538331128972722e-01	6.397437084938298879e-01	7.311387530527388989e-01	5.336097956901295625e-01	5.810471839450521703e-01	6.421378343079404694e-01	5.429608292044524331e-01	5.773975870759200379e-01	6.271363930545229559e-01	5.127295549560129118e-01
5.704169902947952009e-01	8.029455509492546827e-01	4.951198444942741528e-01	6.536297002707168735e-01	7.274247298092511027e-01	1.894775867906397515e-01	8.478854479958641832e-01	8.414386788167634856e-01	5.623447309193885246e-01	5.826440053716597234e-01	4.911350471944628260e-01	7.259020509130317267e-01	2.417652839346116078e-01	7.382891871948480400e-01	4.217483127836605394e-01	3.228410117392050971e-01	-3.840624180287785516e-02	2.022552062921075255e-01	2.744391653309301016e-01	8.147120119033601782e-02	2.795920553519174456e-01	7.806992432038084573e-01	6.650148822931953863e-01	6.016467539670109499e-01	5.697766278346509949e-01	6.069563842732840220e-01	4.742398569486918625e-01	5.416497685404690898e-01	5.786689934198372409e-01	4.879975614853627741e-01	4.535445259045044475e-01	4.187816295485533025e-01
8.313098345269980260e-01	4.594762584547695816e-01	6.924095455563683554e-01	6.191807184818333143e-01	6.088450844972531639e-01	6.084840068105361599e-01	1.048180058834414119e+00	6.037488037414262543e-01	6.344642174400603185e-01	5.736893010544822369e-01	5.189533179052406853e-01	4.329180935446542700e-01	6.897224867530126202e-01	5.931810831359355385e-01	6.250414657340912505e-01	1.316827609667161614e-01	3.659702967507060256e-01	8.422212227616704405e-02	9.959379961275871551e-02	4.129016962064155361e-02	4.259270554098905648e-01	4.972651483242179205e-01	5.012175948606011344e-01	4.619952344075970996e-01	4.528889470690754537e-01	4.591853685430425935e-01	6.590324968775072012e-01	4.989554211390841432e-01	5.374392363010095375e-01	6.534336839514913731e-01	3.869890566622435912e-01	7.067377049570995329e-01
6.451388701745922605e-01	5.853778355294503299e-01	7.110898111997293602e-01	8.636371919758627502e-01	5.460900270045760951e-01	5.938101366507726464e-01	5.962295171680283001e-01	8.063402208953945882e-01	4.608541290282443526e-01	5.446042316573893594e-01	1.979242941772741404e-01	5.598446252676991808e-01	3.143355501058751056e-01	7.826163035969742054e-01	6.968740842556474524e-01	5.443586885318126845e-01	5.347171927740158592e-01	5.411104210024255678e-01	2.620766268018928091e-01	3.683412622024039296e-01	3.401067201648481642e-01	5.241812692580295474e-01	5.172726293158106392e-01	4.655144536159691038e-01	3.295537067044701507e-01	6.298823830002064916e-01	5.139879893127730082e-01	6.358071569925821676e-01	4.269937254546083971e-01	5.079699328867564034e-01	4.123289677859763303e-01	3.533848044412367106e-01


==> Cifra_figuretem/10/DPdataGreen1.0.txt <==
1.045679235745191171e+00	8.202530385595697693e-01	9.104700866342549936e-01	8.074807323141164339e-01	8.732809353747774672e-01	9.528571769808453773e-01	1.137576675454525343e+00	7.564876118924377391e-01	8.228932523551902856e-01	9.181300917208559120e-01	9.058701549370448136e-01	9.130024728622937458e-01	1.008230240551778456e+00	8.193978962763595053e-01	9.913563688959198261e-01	8.393787637585575778e-01	9.142193658359902830e-01	9.237891385088973228e-01	1.061467888053127639e+00	8.253805319081225500e-01	8.299915533944972612e-01	9.555085705417409869e-01	5.504844268241202432e-01	9.655037424098217302e-01	8.775862931964864000e-01	1.266440097666483133e+00	1.829360112055987031e+00	8.592165495557666510e-01	9.568718774061012455e-01	7.636121484240996349e-01	8.038412010748339220e-01	9.888078741441154174e-01
9.533819753527528196e-01	7.249040141906130108e-01	8.136998947400518878e-01	9.761328518317656799e-01	9.551498185674802688e-01	9.275753464383499347e-01	6.695067159412615432e-01	8.999303822601747438e-01	8.537043235212209424e-01	1.159304467053993815e+00	6.282962974056314209e-01	9.494893316581151099e-01	9.060212602926468461e-01	9.399526395863563311e-01	9.300955525623230136e-01	7.065961113790022452e-01	8.555494131395705582e-01	1.037396314609938086e+00	1.047115314073783887e+00	9.423342228120710207e-01	1.025158927032159051e+00	8.492137055057477069e-01	7.941554698977814075e-01	7.183752263360001500e-01	8.419485762809614249e-01	9.297294598048027048e-01	8.673975788158936329e-01	9.611259059479086986e-01	8.640568473822195505e-01	9.228508213200108390e-01	1.285902794298559915e+00	9.350782034094633488e-01
1.006865144640831211e+00	8.585523169652976572e-01	9.940702549283857437e-01	9.774885989086974369e-01	9.116108443945515338e-01	1.103966636681129154e+00	7.589145044534041373e-01	9.192659396516490444e-01	8.779931721075793227e-01	9.202360884511249228e-01	9.545077788556821652e-01	8.344992638557495734e-01	9.978574073817206846e-01	8.723309123349872740e-01	6.251377909780185815e-01	7.512757469556191614e-01	6.640363694577934295e-01	6.720795610397607422e-01	5.789732664425242259e-01	5.709170841629351845e-01	8.052478280626348406e-01	7.977608189877818390e-01	6.527866581051814387e-01	8.327691015582026068e-01	4.318309339447854445e-01	7.392467111616980446e-01	8.492938982422114647e-01	1.266137233325900890e+00	8.498767884282931728e-01	1.041092333562690930e+00	9.509305876633700194e-01	9.620987432958324481e-01
8.744094567717489719e-01	8.761505875029588220e-01	8.111609935105321689e-01	8.304730083079550074e-01	8.668571251623199414e-01	1.275224827724504628e+00	9.010958354778583201e-01	9.227785470594001005e-01	9.623289740293808903e-01	6.127520529519380199e-01	1.053520274555564740e+00	7.978285564530435137e-01	7.573941894170441724e-01	6.545483127126925371e-01	7.508865789571397276e-01	6.502737954950368326e-01	4.428423751051667745e-01	7.094060366112560079e-01	6.212644345844976490e-01	6.500582379395924981e-01	8.426470343080034731e-01	8.405658055397902118e-01	8.409222790669736991e-01	3.556841098490566289e-01	3.790701362814845599e-01	4.059108067384445961e-01	3.691420820781762813e-01	6.522176468590215048e-01	8.625143817708261773e-01	8.212413910430402808e-01	8.561736668671198203e-01	9.925023432592905426e-01
1.067086233560327058e+00	1.018062976195039493e+00	9.677413340466733960e-01	1.020760133728038310e+00	6.255922397004227697e-01	1.129546942711360913e+00	1.246430761841634816e+00	8.198250030711257130e-01	9.482406507542345819e-01	7.860112714068205886e-01	8.954717590496391599e-01	8.839361542678990658e-01	5.824454928504314566e-01	4.322954940530931989e-01	3.785538953974153520e-01	4.260051183283470322e-01	3.704032191932602469e-01	4.500809263765971346e-01	4.006166588563952469e-01	3.443456040538589447e-01	5.559755517753188769e-01	4.876634967761404593e-01	4.942537442073214882e-01	2.498309886907592314e-01	2.294344458481858140e-01	4.011071340003143360e-01	6.613618409689598909e-01	4.942409725727215930e-01	7.929899086896083915e-01	9.115039231639538997e-01	9.387107729787819155e-01	7.209239365059640914e-01
8.194011330299391105e-01	1.075125122879295736e+00	8.793762318212392515e-01	1.203197131987686852e+00	8.721143596775724482e-01	9.160074189015592339e-01	1.074670260217856832e+00	1.066335415576400436e+00	1.084661925622338652e+00	1.045745524063342868e+00	6.374240917943788665e-01	7.691541684497522624e-01	7.875708822317410984e-01	5.239389460074586058e-01	2.993252006166985946e-01	3.117136397602282560e-01	2.064939051390552727e-01	2.082019088805121820e-01	2.550609693045114423e-01	2.227127854504723503e-01	2.692063318144908290e-01	2.280540974979552993e-01	2.792882890580747346e-01	3.247990298357743000e-01	2.419586249115697474e-01	9.030734207183144235e-02	3.338454244894447087e-01	3.209848077178952819e-01	2.617895365711216393e-01	8.618009405029954939e-01	1.172586593510593245e+00	9.124480601262435764e-01
9.054540812076796730e-01	9.574436407615142253e-01	9.943462197572378036e-01	1.110990116963742613e+00	8.956396390927118256e-01	1.074678480702484729e+00	8.017445440530206469e-01	1.046691779380577669e+00	9.683841108055584179e-01	6.886031622412807085e-01	5.620985062943479882e-01	8.443327929666004650e-01	5.294176360812861137e-01	4.272095054265370173e-01	4.617317512440579086e-01	2.919144920530845622e-01	2.565191925973171472e-01	-1.972076002928604965e-01	1.677609914011274073e-01	1.585891073642827775e-01	1.888883116394596273e-01	1.972088393303944587e-01	3.546853529846275555e-01	1.095604166756512787e-01	-1.913064590188333636e-01	3.312593476142795534e-01	6.018323104236905641e-01	3.911419545695366540e-01	2.055539278737087416e-01	7.917921737730407861e-01	8.949455270583687172e-01	9.224543569651361130e-01
9.703768591093300255e-01	9.169221302672593277e-01	9.116814481262607295e-01	8.975941248659204952e-01	6.377073963659242173e-01	1.006315433028327266e+00	8.840779503178437526e-01	1.080994638088637716e+00	1.001319960589003966e+00	6.640241452036597103e-01	4.105414655411236957e-01	7.713605212712663084e-01	5.458118520898713744e-01	4.336202193863539778e-01	2.379315992429226201e-01	5.336817441014163332e-03	1.906068383772764052e-01	5.243797478120749700e-01	1.047337803437364268e-01	2.621623783963346332e-02	5.146364840815439989e-02	4.121697869300893213e-01	3.279937117507909505e-01	1.623623080025373699e-01	3.854038909769426091e-01	4.552719677300259282e-01	6.666508742642254237e-01	6.980683703422760900e-01	7.432226008697979669e-01	4.790781667933943777e-01	8.859330876715167946e-01	8.111013673332190255e-01
9.806801695588928114e-01	8.902002619463716959e-01	8.511197829209429244e-01	1.072458791675107825e+00	9.358485764084522041e-01	1.113228380956926999e+00	9.306824279237381203e-01	7.578380777218847175e-01	4.228814092970361593e-01	5.065557345743296747e-01	7.941315011691935100e-01	4.878801332214238728e-01	2.719942567154139401e-01	3.666504369872972124e-01	2.953687285702904508e-01	1.823737845913785405e-01	2.606122747956755026e-01	1.989494906463103452e-01	2.738421394550947796e-01	2.051346062237590084e-01	4.033114348884807021e-01	5.828480218415915681e-01	1.250700343942482418e-01	2.670606268019500851e-01	4.806806769115993805e-01	6.093538010012619077e-01	7.746733604591956590e-01	8.232047054419040499e-01	4.494648491279114033e-01	8.451521695779083965e-01	1.085931591348963110e+00	1.057843643781447796e+00
8.700188827330905816e-01	9.140006582151889436e-01	7.621373801659486746e-01	9.310098179561066001e-01	7.649001642319638306e-01	9.313364431848296654e-01	7.619603634082994237e-01	7.246573736169132918e-01	3.750587502974068732e-01	7.208215745763197901e-01	7.232427425531179344e-01	4.683531975110579726e-01	3.269596363511417803e-01	5.737070192125006685e-01	1.240842289726321046e-01	9.407192896017822770e-02	-1.773906096044678415e-01	1.470621432869083367e-01	2.114573083336849235e-01	2.063124304357786820e-01	5.443963630415337152e-01	3.983949271833906458e-01	2.151757244250928069e-01	6.066188926090448907e-01	7.368354581376298507e-01	2.735624017701721034e-01	5.862032081971325637e-01	8.158052798028216923e-01	9.459602291103230698e-01	3.344175913013047730e-01	1.003204660400895287e+00	7.829400859082551456e-01
1.054392941932449812e+00	1.308879052808834764e+00	9.278842844306655069e-01	1.077625990489709640e+00	8.418605474208419315e-01	7.590631330512535024e-01	7.779920165223646045e-01	3.120937098145923905e-01	3.955353740188680689e-01	6.743318613955345819e-01	5.572319334945564639e-01	4.266166626002539930e-01	3.155169806285698653e-01	3.534272939932133761e-01	2.294492299661494705e-01	2.878825227737145664e-01	1.668309933365434705e-01	3.128967788659584581e-01	1.487057577911346240e-01	2.154358211399108325e-01	4.501837681566263627e-01	6.388334402856080674e-01	8.082950730499214309e-01	8.537943645483666577e-01	6.410402239812743597e-01	7.279995986216373227e-01	7.777298253211001322e-01	8.727609971028009728e-01	9.822537911507470687e-01	8.478868924610614144e-01	7.777728472251703717e-01	6.019614691965120556e-01
7.311164056437533532e-01	9.516782489767132702e-01	9.214274107700223260e-01	1.511005175250181187e+00	9.533488113188296476e-01	4.344521827069792175e-01	6.016245851738066808e-01	5.117422300130611834e-01	5.220795813652634454e-01	3.337686449471037875e-01	3.213353055066313080e-01	6.529005334316630993e-01	1.006141611058406493e-01	2.849596436330300575e-01	1.468024232792259354e-01	1.352121149503814623e-01	2.382700570870970314e-01	1.954787015195014188e-02	-2.482737989382163279e-01	3.853504743652266806e-01	2.655814180183424522e-01	5.638398290464696760e-01	7.686607926710050664e-01	6.565730660275859165e-01	6.633222018476369053e-01	8.432240534091198780e-01	1.300305495460776672e+00	8.708415220162508685e-01	6.571125353708371364e-01	5.529814549802412049e-01	5.613314249018575008e-01	6.537869698452336564e-01
5.930607699131076327e-01	1.136874808393904424e+00	1.027074041199107057e+00	9.675479937581307199e-01	4.209956793864167990e-01	5.572427446384353722e-01	6.203302972345778876e-01	5.628971263696791461e-01	6.066967524909955278e-01	6.506819771648235662e-01	5.605463241547196107e-01	4.818990634349258340e-01	6.473133519621272480e-01	6.159207980927117188e-01	5.397177195456939192e-01	4.632870277849680529e-01	3.551712177667196713e-01	3.579316887264515357e-01	2.097389462252200465e-01	2.836359037532594218e-01	4.615352330097892697e-01	7.529809429067648718e-01	4.279809082561016886e-01	7.634810002587668620e-01	9.729203427844256291e-01	6.381052603210455310e-01	9.066495036657649109e-01	6.610112345571098613e-01	4.635126358891820120e-01	5.984681836401449795e-01	5.576715340901845508e-01	4.960700163725694778e-01
5.726341379627696293e-01	8.831633676567165470e-01	8.804487029084455685e-01	6.716606848858188705e-01	5.964638939727283651e-01	7.395404753939044395e-01	6.632692418294974246e-01	3.518202607918519131e-01	6.322608128510797121e-01	8.677004072000050749e-01	8.217756445517425679e-01	9.072903868015238515e-01	9.533856176047872388e-01	1.033041764020014242e+00	8.503650276525902552e-01	8.772631445683704010e-01	4.614176006600547164e-01	6.413791624494237231e-01	6.949214962336959234e-01	7.328172067498713860e-01	6.069571138747954508e-01	6.044360594623933158e-01	8.658484902283621887e-01	9.389469284482971911e-01	7.045442014963487765e-01	6.390715756508630330e-01	5.043057342184643632e-01	5.284726114422816368e-01	5.543683973693396272e-01	4.867423735055620981e-01	-3.595577618954953758e-02	4.884279875526268966e-01
9.231021826188499091e-01	7.921604438287166428e-01	3.353367968865756388e-01	4.260796538665361233e-01	5.225330266559409242e-01	5.660344815538607133e-01	4.488186063630782430e-01	7.287302330424296759e-01	8.238562187303704043e-01	9.800009370690487831e-01	9.371245896841421397e-01	9.328384949626522538e-01	8.555652718819982683e-01	7.935794851906450287e-01	6.595153224941254777e-01	8.075896383243950094e-01	6.618546179424411591e-01	6.235007942075075915e-01	6.805869141295139979e-01	7.855009999226708617e-01	6.650658244973629563e-01	1.022473731550012310e+00	9.465279224981349993e-01	6.665415491769054457e-01	5.874999776238377658e-01	5.586441569412257113e-01	4.186902021736050306e-01	4.855657050012640585e-01	5.529142403593291233e-01	3.444363937271797127e-01	2.463933364284194849e-01	6.066610920234805082e-01
1.080668725964716970e+00	6.069610003230707651e-01	6.035388394475140750e-01	8.985354994198713197e-01	6.758750216537644517e-01	7.832218391875587216e-01	9.957338757787298489e-01	8.618169573656493387e-01	8.787918577575005719e-01	8.513932115675141299e-01	7.156083556325187889e-01	7.067144919210369691e-01	8.226685350913442996e-01	6.586261200469737398e-01	6.336931616482948115e-01	6.576466548564723347e-01	6.869969652178912201e-01	7.407731084530695398e-01	6.088211566857951729e-01	7.279776448204944295e-01	1.189789683245875862e+00	8.267888161711332007e-01	7.260529942354847499e-01	7.524838013079641064e-01	5.596256468993106026e-01	3.632285513383015640e-04	5.785959288948636647e-01	5.198874804652479087e-01	4.853510287621285446e-01	3.361493106687296617e-01	4.396662266017797305e-01	5.315063764551722914e-01
9.912821238230495879e-01	5.805182868558953491e-01	9.789835887373841139e-01	6.147470616759077577e-01	9.159709011069588902e-01	1.007080298918518801e+00	7.823873747739491513e-01	6.548386560831789271e-01	7.148576025755422059e-01	8.148782272864500964e-01	7.293765631789029813e-01	5.804424265105581071e-01	5.324652848857828191e-01	8.148882335184358672e-01	8.704798390025850763e-01	5.570879956365254460e-01	6.589851488551680125e-01	7.688220819684605800e-01	6.989375893890517055e-01	8.499109976811548561e-01	8.790208417480952496e-01	6.044071544285893882e-01	7.708582559185678251e-01	5.111308571155728231e-01	2.058349502151912147e-01	5.982857442763030997e-01	4.571221042903709231e-01	2.973854497787123408e-01	3.201405703593278584e-01	4.806864992618659072e-01	4.727208269485679848e-01	6.934978665593616309e-01
4.728028072340141885e-01	5.352082112054793450e-01	6.882679805829509112e-01	9.655113609210757009e-01	4.906378066310936314e-01	8.396930141244584034e-01	6.177837993514102566e-01	9.296989014067145174e-01	6.555452367171342720e-01	7.312867935627158644e-01	7.280430044936224698e-01	7.702861833908788425e-01	3.791524817328268959e-01	6.913311618840392025e-01	3.454826431868610048e-01	6.483131578117029559e-01	6.743345459536891351e-01	6.654547116735728407e-01	7.312813064280617725e-01	7.412555266389297959e-01	2.062981891315619487e-01	6.544865958396919314e-01	5.127610947809776443e-01	4.895614561274689303e-01	7.398992271019276812e-01	4.827966409230657896e-01	6.088814741654139384e-01	4.267425185967375634e-01	4.356542539365349520e-01	2.902009402485848932e-01	4.382553847244780032e-01	8.969002623134938457e-01
5.118796799407643316e-01	6.211880531461171362e-01	3.385962526842580811e-01	8.863006130248697323e-01	7.154295817112998890e-01	6.407001399082700166e-01	6.024218426146008554e-01	6.907908263923709935e-01	9.360874173693792821e-01	7.028983771584793594e-01	9.227766143903152196e-01	6.633926954822672029e-01	6.636584117704203978e-01	7.842173233502485186e-01	6.177975853728011613e-01	7.998797924095232270e-01	9.292911508811046994e-01	8.658680890240866290e-01	5.917242887259657191e-01	4.717221054468142549e-01	6.001364568543084976e-01	5.773471939388279406e-01	3.055888253698741952e-01	6.265179361605415220e-01	4.797820763949109946e-01	5.762742060217225237e-01	3.507265807927085199e-01	3.793546195723489500e-01	4.785387204516994286e-01	3.106266265571610008e-01	8.714187783659957942e-01	7.216906378282781365e-01
8.310269710645494801e-01	4.288391870107835513e-01	1.685155669966353909e-03	4.558584859476807472e-01	3.915609273824858794e-01	5.764034230059449371e-01	6.339365692157030718e-01	5.226542749675273658e-01	1.033771614053809351e+00	6.730029137084004853e-01	7.569915364957754411e-01	2.437225425234201270e-01	6.105549671295906755e-01	4.933323600727528291e-01	4.898256108701981026e-01	6.976762217401880628e-01	9.403722087423309617e-01	6.411876001095186961e-01	3.178932018708787721e-01	-2.980449639632909431e-02	3.999996830175559515e-01	3.694586296843833662e-01	4.091529119946378246e-01	3.424187483733630022e-01	3.560706504434917874e-01	2.977899963991704757e-01	4.859790923231838145e-01	5.216522388172870617e-01	6.418654708560587174e-01	4.533883257103025755e-01	5.072757771054200449e-01	8.729974738877799290e-01
5.160116024519608713e-01	5.796658819567610532e-01	6.147153898082734907e-02	6.071156913899403706e-01	2.158363174608622370e-01	-5.074506016430299637e-02	1.525921155518426275e-01	5.724458428808821830e-01	6.305092650933770138e-01	5.000570744454246874e-01	4.474102341050390508e-01	5.610949259756967678e-01	6.769482178909633774e-01	3.622564392681771883e-01	5.282632193453411507e-01	6.279765147051155072e-01	7.252215526809266954e-01	3.175684362126912075e-01	3.339499876146513335e-01	-1.009020792460812166e-01	1.247067027081243673e-01	5.354636982231804065e-01	4.773484781207615879e-01	4.825314140135241736e-01	5.369841925011691330e-01	3.938615713733993884e-01	4.386586246038307046e-01	4.676709655970271440e-01	3.532951468412061646e-01	9.873182436562490116e-02	4.202578657203266399e-01	7.701873701752671719e-01
5.805600832988030424e-01	5.623969617986952496e-01	2.221870634217881502e-01	7.002343333896138278e-02	-2.698854112606023925e-01	-9.782871913927182472e-03	2.948049223003289532e-01	6.096452713544463498e-01	7.199799424180794993e-01	5.749233412143159860e-01	4.428771463263391217e-01	-7.666568092275449775e-02	7.501058311499539943e-01	5.589429777356437201e-01	6.411916774065359315e-01	6.229606616266364361e-01	5.315735467563771355e-01	4.112878873205705332e-01	4.733583362493251068e-01	9.653623516429529761e-02	2.940750646920679556e-01	2.151863996746442576e-01	3.880224021883770247e-01	3.245964479427165261e-01	4.581995763194126603e-01	6.524913972025043751e-01	4.827106893194972881e-01	3.947352435347535327e-01	-9.830241518886950747e-04	1.721231488204293947e-01	5.406803571404060760e-01	9.546889113793201043e-01
6.849458139211754837e-01	6.410356676799748854e-01	5.309513408854940053e-01	-1.106307942601452154e-01	4.182001526137425484e-01	4.303825665295945013e-01	5.635681572606551226e-01	3.743037236405047929e-01	7.554010823521855045e-01	6.553831663483964398e-01	7.862851584760371937e-01	8.500272787000628938e-01	8.922083348618093934e-01	6.681892044558551680e-01	6.755781697210088144e-01	6.978240677257595559e-01	3.613593461870904244e-01	4.190572919477106861e-01	4.754263637314931068e-01	3.081253900021357905e-01	2.363910740465757776e-01	3.226247560178403528e-01	4.725124996408583966e-01	2.212768282868384784e-01	4.916352475628439356e-01	7.783203977726123046e-01	5.494984220513721151e-01	6.395090742140968620e-01	5.497075413941947541e-01	8.819907538597034913e-01	8.821768348350880196e-01	9.522016896702460986e-01
4.086278973390494174e-01	5.818395089740578952e-01	6.540694812725167395e-02	4.385496334375942884e-01	5.890698470304371881e-01	2.332040520187569910e-01	6.148674077137268323e-01	6.566349015862440464e-01	4.670561615956918544e-01	7.662337493665241084e-01	6.886549146638470953e-01	7.634302090540978636e-01	5.075827643181172188e-01	5.145030185433879799e-01	3.449022804238822681e-01	5.658495331429590491e-01	3.321065264926500449e-01	4.366417606710277788e-01	5.417709208428151957e-01	3.173682941941263769e-01	1.972893868467980594e-01	4.342080257518307618e-01	6.349658428476725458e-01	5.177843343333065063e-01	5.022885881303550404e-01	5.307203073032999985e-01	4.062734194381237840e-01	7.479140416017834303e-01	9.704666945201505523e-01	9.629502793570285935e-01	1.014800895800400671e+00	1.176221397989182016e+00
3.048409324317646885e-01	2.818801446489193063e-01	2.659507581038603741e-01	4.397811258317233518e-01	3.394338365722041617e-01	6.570622278195983323e-01	3.972942966333622428e-01	4.013329852378043072e-01	4.497930964422501288e-01	5.490679664919453362e-01	3.569895828039174046e-01	3.236777120830571786e-01	3.887641462702056683e-01	5.127554313428311916e-01	6.853495218707843506e-01	3.836140676440918384e-01	5.465005312645193625e-02	3.461998756915681819e-01	9.580834777850313344e-01	3.902032208352601006e-01	3.902784695280389626e-02	4.419738288457086828e-01	6.417322342755520381e-01	5.546436047831598826e-01	4.911534409011589775e-01	4.617048765854627201e-01	7.481952367367038503e-01	6.748050249836564651e-01	8.723776287971137799e-01	9.219596857643471699e-01	1.030513014943386763e+00	1.081321421432710927e+00
3.896183358915271677e-01	-7.623460894093520013e-03	2.836213691510132695e-01	3.812587908506210876e-01	1.396391993209160631e-01	1.796514926512133847e-01	3.201695205488513940e-01	4.041987851777620877e-01	3.367790747659564765e-01	4.396686010012138546e-01	3.768160180674365867e-01	4.279627039979925773e-01	4.098305583937454921e-01	4.113755163116160629e-01	4.800340232998178691e-01	3.636183427869880691e-01	1.157082072322001970e-01	7.890599853738613501e-01	5.013694207023404736e-01	5.888683303599779872e-01	1.683464263226139568e-01	4.483547201142192851e-01	1.589697043155530731e-01	3.515788442701830441e-01	8.325256597944652448e-02	7.757536456582674322e-01	9.180178384460748742e-01	1.104476699767180881e+00	1.010480736808710756e+00	9.042555909405566306e-01	1.013030743387043797e+00	8.035691881626331190e-01
8.770687669959025268e-01	4.187410005307993788e-01	1.429916635575782247e-01	6.524639165497334026e-02	4.244749387478677360e-01	-1.809137967153643389e-01	-2.592605616997077644e-02	-1.223213279550350308e-02	-1.177760710878454908e-01	4.945692189309044418e-01	2.053540890730196355e-01	4.312692745418637563e-01	2.563309874295657265e-01	7.098023867969789347e-01	5.340323295924644942e-01	4.053603066416658907e-01	6.906299319796355141e-02	2.923776522052035087e-01	3.242658901502228908e-01	6.299751288840974572e-01	3.702980977183127909e-01	3.691626385452297376e-01	4.311193546551611022e-01	5.725778573041939712e-01	8.617530047764263568e-01	7.758631668050781638e-01	8.106422092412155500e-01	9.011274800429531773e-01	1.029570708432107295e+00	9.630751477998991117e-01	7.100903641643162567e-01	1.091891517859993055e+00
-7.400831873126811900e-02	6.902243946055363066e-01	8.206328881654458840e-01	2.822791236851913133e-01	8.251809940355780970e-02	2.098550097019220018e-01	1.704061109733928103e-01	-2.922567407328174882e-02	3.859858252487192165e-01	3.411797204170129993e-01	8.453834252628944501e-02	1.607663048316453902e-01	2.594399331814413734e-01	3.457618488018618930e-01	4.647049271325543462e-01	2.069659642900508745e-01	6.425107800940417502e-03	3.555277786158945186e-01	6.711439251653821270e-01	1.227608548163773849e-01	2.744847959321609077e-01	4.758244631135559177e-01	7.640439688035368659e-01	8.320907884990333958e-01	9.048867634607288268e-01	5.031185116903169607e-01	8.102349390155418885e-01	9.580468390694395486e-01	1.076798160469442989e+00	9.870564551105368567e-01	9.858761557142170506e-01	1.020350601479869335e+00
9.131382149164731787e-01	5.424609994316050843e-01	2.679011133608590334e-01	4.815475319721856939e-01	4.341539829157674557e-01	5.443425561567606374e-01	4.965101465150098536e-01	5.380725178966836442e-01	6.752512264844332535e-01	4.669028205025561040e-01	5.446785911840862360e-01	1.792025868881525208e-01	3.331360763756419652e-01	4.140139106037117323e-01	5.570674452789516895e-01	7.991019820765172810e-01	3.039811773573197762e-01	4.534402353695153320e-01	3.311588809487089335e-01	3.924682488541689773e-01	7.047754328030364501e-01	7.117573824927043713e-01	6.904090803132372223e-01	1.002355859263854398e+00	1.226585717734070657e+00	1.062062994084752576e+00	8.608933326426009280e-01	8.814188665925750676e-01	7.045311452713042266e-01	8.189103555044341398e-01	1.024212261648951960e+00	7.272030819029229320e-01
8.493175376216345329e-01	7.292876282662927867e-01	7.016949532246519183e-01	4.369555591151808027e-01	3.892133679107891986e-01	4.493885557240419049e-01	4.092121307343855596e-01	3.652764402794862475e-01	5.552157697589306107e-01	4.637592042099649703e-01	6.115130499151718579e-01	4.654173278472378272e-01	6.049297842951334436e-01	7.700063393058234062e-01	4.904697809982035972e-01	5.051379401359976651e-01	7.698570391533920976e-02	2.721981505372346732e-01	6.669201741710415465e-01	3.293341206617466099e-01	8.971961327184442281e-01	8.488486277260622881e-01	7.324239794798386161e-01	1.117566185600155748e+00	1.099364740376727489e+00	1.000826193460200741e+00	9.381093919330790731e-01	9.947193322649029446e-01	1.064475115316184217e+00	9.238619415994305806e-01	8.204142062601175178e-01	9.648417628256232836e-01
8.796643171226462554e-01	9.249975183284524505e-01	7.653589789758186157e-01	8.038067806407549476e-01	3.219911679834863150e-01	5.607183898498419028e-02	2.802229861753552931e-01	4.073774368316015471e-01	1.857124451034432577e-01	4.456460041199365452e-01	2.804580891313487312e-01	3.501809155983533484e-01	2.818780934354803147e-01	3.190210000924831313e-01	1.283623070144219169e-01	8.127909957076649705e-02	-3.562182207058584016e-02	1.505561146461692479e-03	4.227269963284815413e-01	7.457252467708305188e-01	9.125213631539637049e-01	9.439288865911034110e-01	7.432821715311561661e-01	1.282570363856781581e+00	8.910919671827723931e-01	9.306836850381520199e-01	1.091095097242595013e+00	9.354165748427561988e-01	7.088352213352955289e-01	8.810604145247246111e-01	8.819105234176485286e-01	8.093451450256132773e-01
1.017825026429455271e+00	8.856115607888902508e-01	8.648532078142664448e-01	8.677155660829514172e-01	4.848504994161089154e-01	5.654045895155143109e-01	6.482357949646043727e-01	4.793095357343805096e-01	7.140913178904770842e-01	4.801734883702362122e-01	1.774443920148710274e-01	4.045498368690503277e-01	3.065807575941533747e-01	3.244731706536360116e-01	4.420487473844066928e-01	5.372873449290724857e-01	6.071631107042696485e-01	9.141096175882293950e-01	8.971028918852105294e-01	8.969928460121860958e-01	6.400723223304484177e-01	1.043739626743065196e+00	1.046335710931949547e+00	1.067103174170247248e+00	9.620135829152588469e-01	8.360832810361913392e-01	7.181784294917179512e-01	1.187937676396418674e+00	8.441458618969054362e-01	1.039689608976878565e+00	7.489237196424690657e-01	8.579874323577499906e-01


==> Cifra_figuretem/10/DPdataGreen2.0.txt <==
7.311654069516256849e-01	6.974255908345226018e-01	5.273881054933142742e-01	7.877807834122890762e-01	8.449759185630408842e-01	6.587229749221866770e-01	6.822673207826900343e-01	6.894324236057862709e-01	7.950385164021347428e-01	8.016570418623667482e-01	7.746832080522485509e-01	8.278468821984524828e-01	7.366167196848572019e-01	7.720307742055751987e-01	6.312843844924286296e-01	7.224962806537540416e-01	7.351125113504539677e-01	6.100272537719216848e-01	7.524899633993606951e-01	8.295015132646286204e-01	5.687802543123898769e-01	5.780525688954234464e-01	8.779402628015618992e-01	8.145006393032228065e-01	6.776989164797161402e-01	6.706983033113665948e-01	6.746737593532423638e-01	6.918228554201546476e-01	8.971287423133984529e-01	7.702428107594943008e-01	8.864507837811221869e-01	6.859257217453408328e-01
5.916931419750603993e-01	8.145765220461892442e-01	6.920633028197487047e-01	1.306243160857288199e+00	7.881579242194096668e-01	8.205228585274453312e-01	1.043393441541301536e+00	6.427614395957710336e-01	8.934857629764918485e-01	7.788062639351447380e-01	7.365118337389011671e-01	9.720922965757335943e-01	7.962052239698503842e-01	6.489772396182693637e-01	5.285073711440986255e-01	8.921608782674168570e-01	8.936098505448795137e-01	7.133895218835049068e-01	7.946048313396542051e-01	8.337948406511808130e-01	1.403172870520655646e+00	7.540404568141398922e-01	1.061223478091852801e+00	8.711480505747856151e-01	7.469932463660783339e-01	7.337729017434914125e-01	6.342261599665194316e-01	6.095028267038757885e-01	6.988737089158286730e-01	1.159875519003021660e+00	9.455870087529327783e-01	5.418843181546857402e-01
9.667549213437549582e-01	9.208782178329816270e-01	7.719349523973976224e-01	7.351375315796823129e-01	8.459520802413165175e-01	6.196247822309637332e-01	6.792510019144564204e-01	7.499917773480274663e-01	7.311753058269272465e-01	7.983192069099573906e-01	8.064535563425528908e-01	6.581068100712154090e-01	8.164031298902842959e-01	6.319278068053170161e-01	8.741329703429308040e-01	7.839451443640464978e-01	9.010165080034737706e-01	7.181785031336043179e-01	6.947165872937082209e-01	8.693609414575893535e-01	7.588378597146308024e-01	7.116921316774628137e-01	7.034934830888528445e-01	6.996531850473950431e-01	7.646253385336727604e-01	6.431344883136969059e-01	7.053519515068766843e-01	7.286328508202505327e-01	7.672801428711363281e-01	7.240598461295840726e-01	7.878768878640119988e-01	7.607249753686164961e-01
7.744163420323009195e-01	8.112672098268463028e-01	7.873182143021201229e-01	8.716019884248341620e-01	8.599116818746945778e-01	7.700561138093406921e-01	8.028228079659814886e-01	8.298137431214357429e-01	6.307154698698176354e-01	7.285211174309160764e-01	8.691250897542336373e-01	6.710814425492009905e-01	1.000395260885138082e+00	8.654698812796532970e-01	7.548178332377261102e-01	5.376737404274605225e-01	7.848657251096348153e-01	8.918768881902370271e-01	9.359115518526334165e-01	1.214709349915471082e+00	7.414527280217548810e-01	8.179569144812626202e-01	4.748936813878843477e-01	3.722494944339236334e-01	4.621860750856064959e-01	5.017500831288214114e-01	6.243393593327857261e-01	5.584129326182337705e-01	7.614010061629097326e-01	9.913224717495831007e-01	8.094970954785312145e-01	8.611115749366979877e-01
7.467121830274749961e-01	8.563515679192543750e-01	8.004552037869269165e-01	7.306003473320948904e-01	7.779487364329314980e-01	9.012999944233812677e-01	7.882695404813278017e-01	9.528489485001921944e-01	5.268540424660920207e-01	1.006871585701880178e+00	7.283838767479657861e-01	8.166442807672584792e-01	8.829990294609855184e-01	9.999824667141101742e-01	9.748366221085144057e-01	8.655802880862656368e-01	7.674538153305965338e-01	9.735783738942855869e-01	5.882863950906944694e-01	8.857649055506509050e-01	7.914428551444402382e-01	7.446623551469869762e-01	5.469561533094616790e-01	3.975995631878591063e-01	3.436435816358279216e-01	3.689517931068376222e-01	2.700069611820017923e-01	3.238709943027221483e-01	6.513167410781147693e-01	5.435916161243286027e-01	6.356781943058240625e-01	7.160162586052084555e-01
8.287170526311763430e-01	5.274122270965906356e-01	1.060385964126582481e+00	7.805917889930339415e-01	7.704505757746413774e-01	1.004815442514723767e+00	6.815299089323473281e-01	7.378468212824657035e-01	3.566452095455183713e-01	7.114320462318759475e-01	8.481136559695797716e-01	5.346456484727930558e-01	8.099083205908860217e-01	8.660632816913232945e-01	6.152630151535695147e-01	6.926620464334468652e-01	5.565299590707247779e-01	6.823724025921735770e-01	4.297758360811638756e-01	5.528938712499853469e-01	5.831397927711385876e-01	7.968878022382974713e-01	4.308929185972499853e-01	1.057799142196562958e-01	4.972853821327564150e-01	3.733063507549378990e-01	2.687637426033850363e-01	3.498698048107704572e-01	5.455443127295475092e-01	4.938243804301819528e-01	6.466208334939187452e-01	6.304129022152664685e-01
7.137000599402129053e-01	7.713901685390375240e-01	7.111489490798248436e-01	7.915138246563588886e-01	7.360818811182707755e-01	8.987319012448047317e-01	1.031076897251261615e+00	7.566872166156511925e-01	5.921628875368551981e-01	8.471178871147168055e-01	7.145588325219072168e-01	7.412793071626783137e-01	5.835077511033848197e-01	6.161021131807944418e-01	6.074415279767445552e-01	5.999537231251529379e-01	5.696803646185767400e-01	6.333387701679626947e-01	5.619522636717531050e-01	2.695478872942168591e-01	4.993241765462171355e-01	3.433328048120111164e-01	-3.050428092422252657e-02	3.726073243669201784e-01	1.900933522777243090e-01	2.186661551559932193e-01	3.251171843499566227e-01	2.945308537273989558e-01	4.696919505769396319e-01	4.028279744406606522e-01	7.147747984250394371e-01	6.092381779167241884e-01
6.366698707490160425e-01	7.732491095008567905e-01	6.240011386867688747e-01	7.525299162059968516e-01	8.576634043810890118e-01	6.308108271254087018e-01	5.651240420426049127e-01	7.082278774857461157e-01	5.592994201679757360e-01	7.468948877992683810e-01	4.367794351724103574e-01	5.189251580261670105e-01	4.319472595219073785e-01	3.640443985044952147e-01	4.004969413315622728e-01	4.627123765192712179e-01	6.578854724672029697e-01	4.493992947045485353e-01	4.425443666712571833e-01	3.902027515794659895e-01	5.505490037180134077e-01	2.496697058610334030e-01	4.958718398374243330e-01	2.827252287771673256e-01	1.199746365169932216e-01	7.482926618109597694e-02	3.355844323326152012e-01	3.913513657022014147e-01	7.199022689748952875e-01	7.746034583861309830e-01	6.894962319653361593e-01	8.298825729319826427e-01
6.446321178692644427e-01	3.406988438387139606e-01	6.504987012374484623e-01	6.327604268387903019e-01	8.671674272005414075e-01	3.950727589890984381e-01	8.241362399634832858e-02	4.277755786335294408e-01	4.277044207336620496e-01	7.710897116093515802e-01	6.448044822871958903e-01	3.339302183519060607e-01	5.933306847901338443e-01	4.959807171712140583e-01	4.155294739403586624e-01	4.281479487227402569e-01	3.903598651362277794e-01	3.768807655396916312e-01	5.142838978250682258e-01	5.179043048362096391e-01	5.121275327671076516e-01	4.001437196049923983e-01	4.365053709676752769e-01	2.469459571890202099e-01	3.426568043103159766e-01	2.043986954439961368e-01	3.971125882805575658e-01	3.334964345221476112e-01	9.242829065719677661e-01	9.147155294973210449e-01	1.139293282849464184e+00	6.471908378114127336e-01
4.062300028578947897e-01	2.759385129985904017e-01	5.080316660150122621e-01	5.533288970102623328e-01	5.519068419969004324e-01	3.573018831656554761e-01	5.378912658429784166e-01	4.045896702736075934e-01	7.579487955337578242e-01	5.694856307941478235e-01	4.140890358599661480e-01	2.151067356014300658e-01	4.620681443397731680e-01	1.762062004556811390e-01	5.954272227322366939e-01	2.647348117438315107e-01	4.616442642472199376e-01	6.051725229931194106e-01	8.041239548512932878e-01	4.148797543576414615e-01	1.996208465704249757e-01	2.868574421984027012e-01	2.991853596894140654e-01	4.236624216280805988e-01	9.576952973336638752e-02	3.457906057320351834e-01	2.984377202963219844e-01	5.119526262544555895e-01	6.420220149163105017e-01	7.340357949909767088e-01	7.037638960032626123e-01	7.809104583943031752e-01
4.982584304558141386e-01	4.423556515150671720e-01	5.283443718741999140e-01	6.125448928397037029e-01	4.257104127371266755e-01	4.297428371943939340e-01	1.913995742012037371e-01	3.569266160266156840e-01	4.589945343948250156e-01	2.534228185791754795e-01	4.327569986804717939e-01	1.627555583699202280e-01	5.334162193027396359e-01	6.179305704502116026e-01	5.685442164252517694e-01	3.850503641672244348e-01	5.414753705953755381e-01	4.646594784556321578e-01	3.407785735437743879e-01	1.952805867814295104e-01	1.990757866521587760e-01	1.725004381319157343e-01	4.569805678927075232e-01	1.579294115787240049e-01	-1.269474234758682929e-02	2.846854672055156854e-01	2.307883438303345303e-01	2.951042076444010398e-01	7.722401208677638351e-01	1.097010572233180881e+00	8.269909291065256074e-01	6.372309939525129252e-01
6.870614590540788935e-01	4.424904202568052947e-01	4.085747516070649676e-01	5.050351529364038861e-01	5.007007750369497634e-01	4.629874487359608715e-01	3.479007109764748473e-01	5.155833370568531082e-01	4.198548232228164201e-01	4.828869516337239154e-01	4.728300082716553887e-01	4.805449197561026953e-01	4.281540419933750341e-01	4.687988618580243849e-01	6.664067581165910026e-01	5.275521256894961653e-01	5.360030603078614897e-01	3.862283639908836719e-01	3.393504646920729728e-01	2.549141874322514711e-01	3.856405735032832904e-01	4.002891248432219329e-01	1.348346863434287113e-01	2.696644976562006524e-01	2.164593735607659997e-01	2.329845341493014255e-02	1.224247938606578129e-01	3.818076121692108305e-01	6.544585168896024374e-01	6.957117044911987902e-01	7.830788220400246580e-01	6.392874924403696424e-01
3.079701406669383967e-01	4.251319346537433264e-01	6.984116400550364201e-01	4.146770100640002621e-01	4.931207762694000407e-01	7.045489984696463592e-01	5.269899585178583479e-01	4.728246001627254280e-01	4.500085129015095609e-01	4.155878304852157479e-01	3.669889745375145007e-01	5.410262676849567631e-01	4.866579501023874377e-01	3.635852657405163613e-01	2.997538990388617375e-01	3.964241971120092689e-01	3.344212546880962478e-01	3.098518130471769605e-02	1.126553363451349571e-01	2.963082989848460080e-01	2.987834928832444614e-02	6.758840362229683318e-01	-1.040842664594225919e-01	2.832027854585852933e-01	4.271435243844123875e-01	2.825613565676749483e-01	4.084121250257218838e-01	5.772148066560675028e-01	8.971169194039669836e-01	1.022630142175433132e+00	9.282478452793749835e-01	7.075818475270240215e-01
5.011136895645829092e-01	4.517953111147147705e-01	2.207551946914952379e-01	4.405862751899891627e-01	4.966037471872369324e-01	4.012112017030340372e-01	5.263880773870357466e-01	1.147833191451194113e-01	3.197654153285315326e-01	2.534835933155987209e-01	4.179156580676134380e-01	4.938880098168609845e-01	4.891870643004193053e-01	5.028520944988875696e-01	3.652946867629365268e-01	2.560646197504564126e-01	2.950377193031235579e-01	1.772175167705104526e-01	1.378967149505855860e-01	3.740614029211027924e-01	2.323970241365490574e-01	1.514816502858598035e-01	4.208432983193720611e-01	3.721973053181874547e-01	4.346984030296837109e-01	7.329608813851631322e-01	5.958251622336978581e-01	5.405157583018800338e-01	6.774405943960072340e-01	9.570929862811599076e-01	5.697446117027114010e-01	5.786209279531616678e-01
4.472097941029613555e-01	4.398720435167466913e-01	8.336877284859656179e-02	3.544696788743030291e-01	6.668080425216184048e-01	4.463479005363485963e-01	4.308551178725028574e-01	5.862710522231384669e-01	5.195331371156046707e-01	4.454848634565662935e-01	5.673641425125288684e-01	4.537963092869847226e-01	5.110092932275811517e-01	3.621522435467295908e-01	3.174531394183419120e-01	-2.553993260107689789e-02	-4.683339668516656173e-02	2.985898708497439769e-01	3.064201530940845464e-01	5.783322781506927690e-02	1.541805443459032809e-01	2.077332745256003921e-01	6.416773221457878762e-01	3.520211107670921380e-01	6.845583115976904276e-01	6.216531086465701961e-01	2.583164021189715553e-01	7.135804914889022355e-01	7.194797673185069353e-01	5.931046447048414771e-01	9.733686038610596114e-01	7.493507707680786556e-01
4.980678014948818899e-01	3.045085545339798472e-01	4.128877813181999201e-01	1.978962716610336292e-01	3.691835915686444425e-01	4.529975226950819223e-01	2.705294189921852999e-01	5.613809778874528922e-01	5.511004830414143463e-01	4.608600690207582673e-01	3.822935735678895663e-01	3.115275533429046062e-01	3.521524873749452000e-01	4.798508989813572989e-01	2.533755454280025021e-01	2.276798720224420813e-01	6.195943739128520478e-02	1.881713663699788874e-01	4.080841363248970399e-01	2.556908251465651594e-01	1.532273575656711850e-01	7.229874788781337491e-02	3.473083642698139850e-01	6.679323320668403285e-01	6.551375845339743043e-01	5.514261195707194085e-01	7.982373911769227171e-01	6.494410538409930433e-01	7.001620714669076762e-01	6.468951131121112308e-01	6.560172768960711442e-01	5.958782809733429442e-01
3.322429820791448218e-01	3.386320912030485464e-01	4.161881181432588450e-01	4.607180376804750344e-01	-3.121871875489062864e-02	1.357091002042014605e-01	4.596371665615995306e-01	5.445860025283965067e-01	3.895401069338686462e-01	4.369927842267132823e-01	2.571575252605761142e-01	4.136237784956763308e-01	5.497599581926329027e-01	3.970861575148784128e-01	1.008541860612493235e-01	2.268122855166772034e-01	1.902979013343208958e-01	1.506931581583284552e-01	1.956917625476343736e-01	2.809854125463669972e-01	2.765748393830291807e-01	5.262432623180171021e-01	6.513305622163297892e-01	7.058597275563313067e-01	7.120731726640336934e-01	8.546324698228341399e-01	9.249759304806808302e-01	3.106296418653409774e-01	6.447016680985453441e-01	8.241565355083257938e-01	4.067737286063065616e-01	7.399256333811510267e-01
2.026659268393759539e-01	3.709923543061257600e-01	4.929137702294119627e-01	4.975028116945064971e-01	2.515364562502997448e-01	4.635515321885018691e-01	4.091668565485415687e-01	3.348070475343362107e-01	3.776374975826723990e-02	4.337657960080879560e-01	3.031971070843020311e-01	3.073235433681051898e-01	1.592827208311337339e-01	2.707276499650207446e-02	2.067703218094648354e-01	2.428947605921234487e-01	8.082798191073289895e-02	5.278291546612913498e-02	3.492969264394656381e-01	4.283271867738443484e-01	4.395623102762513668e-01	6.160254902372258590e-01	6.105563069518261665e-01	4.125611782047038378e-01	4.823095626342959741e-01	6.698386975589547543e-01	-4.089723398551781131e-02	9.674634223008485856e-01	7.965853029260175910e-01	6.325079807599323090e-01	7.672566672325020765e-01	8.965164587644959271e-01
5.890152612808838839e-01	4.963868324390118270e-01	5.880398926243972646e-01	2.197625387606201297e-01	8.938524382343515651e-01	4.011473676758592344e-01	3.938895202592325728e-01	4.976989942004895751e-01	4.715657501338459956e-01	3.041694095264865783e-01	2.694914880779393784e-01	8.861253192364776377e-03	1.708421255801906846e-01	1.901327748505607929e-01	5.202824967782270216e-01	2.223994477586402063e-01	3.422357159163700868e-01	5.942659974236013110e-01	1.132341754232527364e+00	7.274609052645443219e-01	5.549020471645249586e-01	5.925966153171201567e-01	3.841149363454781085e-01	4.955554940090060034e-01	6.401646318045054462e-01	7.688392054048420743e-01	8.844115865533972443e-01	6.862620005583559557e-01	6.741701373015637211e-01	7.142627507124218456e-01	7.598908343751334948e-01	7.284378367145923905e-01
2.932889177675204184e-01	4.149229094399591866e-01	3.975636764076223573e-01	7.164066795888446304e-01	5.873983603611059312e-01	5.159757875054240550e-01	7.875734994965974956e-01	3.782013066437264759e-01	4.464308642675615668e-01	2.364563600559091427e-01	1.145789706809033082e-01	2.335137723056934789e-01	-4.015484812855107943e-02	4.055541294842518463e-01	4.383620394978648971e-02	3.997956705139482647e-01	3.728905627083440866e-01	3.877544250470013054e-01	6.534359656434290953e-01	5.452511729898057435e-01	3.881775335432851026e-01	3.963246408602167925e-01	3.673088175072402595e-01	5.003951979531378047e-01	6.527379878907106914e-01	8.272031630629474996e-01	5.347669017403910985e-01	1.172251663669251487e+00	4.132120486629587419e-01	4.168881767418147199e-01	1.287023092041538863e+00	6.608888974596958121e-01
4.653112443681544641e-01	5.684493757265043357e-01	1.181747840270093164e-01	4.494200490352655564e-01	4.811762010990113803e-01	3.835137043670279189e-01	4.226631458742629577e-01	4.054270339288608693e-01	-1.217323583713351698e-01	1.018520413089508553e-01	4.007547926937217730e-01	2.943050887398690474e-01	3.474886335483000632e-01	6.045078412035198578e-01	3.758390274882855708e-01	4.521003303506652693e-01	3.456048483029130480e-01	8.346209920525551884e-02	3.696890217933518352e-01	2.906909872041011367e-01	2.176082218857204598e-01	3.966864017268256215e-01	4.795104984250923019e-01	4.179150809468928363e-01	4.325409650493468039e-01	8.337911475292680841e-01	6.242897841274437365e-01	7.031018727642317501e-01	8.482648854208649780e-01	7.949825351714084887e-01	6.792685006522339863e-01	6.830577778484063778e-01
4.182476159390648429e-01	4.130296032944265061e-01	4.745722510501539926e-01	6.193093356058474441e-01	5.863372603974430497e-01	4.429282550983490996e-01	4.760934871669508794e-01	8.427645730956925818e-02	2.014409918609487982e-01	2.886254648942825907e-01	5.520967023007283814e-01	5.914596344382742066e-01	5.098497547430026477e-01	4.641021045024110725e-01	4.828359001621314595e-01	2.754499569814055082e-01	4.952710742243488506e-01	2.659776622933101020e-01	3.803138532553641538e-01	4.723074824653165638e-01	4.709289744471378825e-01	3.837533112877821728e-01	4.028313705142440027e-01	3.796854018859927016e-01	4.070340026169190217e-01	6.586467843335673811e-01	9.279205260436518277e-01	6.318537800379573355e-01	7.278924207647349265e-01	5.425003063454764130e-01	4.506697991996485575e-01	9.165256237322141342e-01
4.799803473748512350e-01	5.440495640980419489e-01	4.633057496088766047e-01	2.229419915716627232e-01	4.771171207760043775e-01	3.570209336612382156e-01	-2.322440504378063819e-01	2.378846955417339148e-01	3.921251697841302564e-01	5.173948654468413233e-01	5.530196227116360719e-01	3.900442074845809626e-01	6.745994137299651250e-01	4.869725899729143714e-01	5.157938833559332359e-01	7.315953717566177072e-01	4.959659081819063342e-01	4.890938213108291244e-01	4.401921987996421648e-01	5.029518539245044773e-01	4.768469287674336199e-01	5.322089167946360000e-01	2.413487416645481998e-01	2.205836222043797701e-01	3.265393395872259741e-01	8.112078570642806685e-01	7.321259745410401143e-01	8.747347452396811995e-01	6.429429682547764813e-01	5.387578003032241769e-01	3.880664532045425830e-01	2.791634687452099195e-01
3.993407543395133819e-01	4.724445290773253703e-01	7.705742552930411327e-01	3.914950828268570771e-01	4.388856819230669837e-01	2.629897503009188675e-01	1.737755370120850629e-01	3.086841353641479602e-01	4.803539917426038475e-01	4.306733641224710918e-01	3.912601008331074159e-01	3.813407710626923186e-01	3.897381271900702826e-01	5.347506729504591938e-01	4.810036016205121445e-01	5.919296040378179136e-01	3.550555470666568736e-01	4.101424887228953819e-01	4.157940547245393970e-01	3.719208397108317854e-01	4.008813893267209605e-01	3.336705617308926008e-01	2.544185347625492200e-01	2.803145384827101516e-01	2.678166445626879444e-01	3.721189853410299397e-01	8.197587415501114139e-01	1.068353074264322577e+00	5.174104414729479018e-01	2.868724590623517035e-01	3.386489157274480966e-01	1.947273962823186655e-01
4.373482470650538190e-01	5.029649469207064794e-01	4.478100479404228951e-01	2.470680985571491739e-01	2.791553303004714048e-01	2.242959262775593432e-01	6.439679776239878861e-02	2.951201024371367665e-01	2.131510856828680300e-01	3.111913256951053808e-01	3.414867902663873966e-01	3.195889144453576414e-01	3.444768870650194992e-01	4.291832281132341720e-01	2.729301817392732477e-01	3.031270555193228966e-01	4.237639421066450307e-01	1.550129042976844396e-02	3.325332911994251517e-01	3.039074519755485260e-01	3.038346167900957684e-01	8.823534367519825228e-02	1.937787242595328530e-01	2.400994834035702352e-01	2.371254295982788141e-01	4.679880385509279650e-01	6.713945581635253346e-01	9.065354264520851801e-01	7.188862706243639433e-01	6.394587109073853748e-01	6.731002331943267691e-01	4.231741482947908306e-01
4.449431000832346772e-01	5.311889887304237501e-01	4.951278474805830832e-01	2.615401784229683946e-01	2.162824305887302012e-01	1.335085328443955943e-01	1.578816166766402462e-01	4.788634045005304984e-01	2.554387779115590007e-01	7.329242219069855846e-01	4.484070197267094326e-01	3.175342905912304503e-01	4.841728367764879803e-01	2.556532283241046422e-01	4.354900607564876069e-01	4.711656506764957397e-01	3.330874764257990006e-01	2.365675492191300633e-01	4.947705542893414687e-01	6.455993629865230954e-01	3.029578734360502401e-01	4.434537380954350905e-01	2.799871193506228706e-01	2.012755386140812897e-01	9.288139758922586697e-02	3.714862461859494980e-01	1.070416727416583669e+00	9.460601350762876116e-01	8.492887217720135329e-01	7.600846765636546376e-01	9.856481649325278260e-01	8.174367806507221168e-01
2.320682432514746818e-01	3.318461704818804203e-01	8.059533043271904784e-02	3.439581927654037918e-01	3.257749240553535763e-01	3.496963877684152178e-01	4.821022693652504687e-01	3.618149430879823436e-01	1.837343128649708279e-01	3.559032142479747196e-01	2.248929718235298525e-01	2.254647541739158156e-01	5.807262045982749532e-01	4.500808573462405371e-01	4.625190736774570377e-01	4.207795626794596511e-01	6.176941381683349608e-01	3.103178900093706560e-01	2.670563124157854240e-01	3.754582657915123689e-01	4.018031808150361872e-01	2.975748695533155797e-01	3.451081949819087558e-01	2.407577303085887133e-01	3.324482734301771325e-01	3.331589476984521681e-01	4.692984424075004046e-01	1.054042353478055638e+00	1.043126044276298847e+00	8.842752630859231910e-01	1.063598982763474643e+00	8.670132092883043873e-01
6.588316238759772681e-01	4.868629237385243558e-01	2.174111480073550040e-01	6.013828576272115534e-01	4.062248023523442053e-01	2.750185620957138477e-01	3.307402720159436926e-01	2.863685607153418911e-01	2.552678561846581373e-01	4.787152960053213668e-01	5.007343111981171768e-01	3.303097122334301416e-01	5.390062565374197368e-01	4.265324509056127589e-01	3.038497834024450062e-01	7.297781657488904283e-01	6.654978131852100631e-01	3.244744251236822974e-01	1.700085474229146854e-01	2.871497954658892571e-01	2.925946514585139879e-01	3.644715575211605607e-01	4.160888181992632995e-01	4.819777120588414343e-01	3.266429709760361733e-01	4.105046526926436901e-01	3.561656859623196780e-01	8.328370944911437368e-01	7.718292436423714875e-01	6.258011756761486799e-01	6.778639194654808575e-01	6.373125467518794274e-01
8.755946567314154549e-01	4.147862159185725095e-01	3.931137134039464631e-01	4.597602911963599159e-01	1.855366454979534008e-01	3.067144751393909297e-01	4.438121642771613029e-01	4.581039572725441600e-01	2.847855028992381521e-01	1.728191881428334242e-01	1.861524282354382054e-01	3.612295835291829404e-01	2.754076349556484615e-01	1.962303257053707728e-01	2.085242379085283093e-01	4.094726371352827021e-01	4.344062543265422294e-01	3.926835436908739929e-01	3.476940962341533159e-01	5.624891561284429686e-01	5.117535924512863765e-01	3.967409922596740746e-01	5.367604950772411065e-01	3.923048708745742186e-01	3.828164920915776426e-01	3.240497604913521457e-01	4.037404644444169133e-01	4.624983248703956051e-01	7.605899304250349768e-01	5.683511639963170214e-01	4.590811959250545304e-01	4.558040961929155088e-01
2.537947736538592736e-01	4.044521658988088353e-01	5.165670167684581759e-01	2.800338277640445073e-01	4.528309048336383591e-01	1.579072469361440523e-01	4.746165889636274615e-01	3.654063128937312110e-01	4.022718962087296068e-01	2.150847934265347483e-01	4.422457245222820577e-01	3.312557730735616879e-01	3.681124029807337217e-01	3.636078299773193301e-01	4.967293348156658350e-01	4.651787970716151910e-01	4.043816326954215445e-01	3.392116484778279206e-01	3.904433948195977222e-01	5.709417009019802647e-01	1.665133895141678311e-01	1.287383330997735054e-01	4.155122911537217911e-01	6.689164272836551905e-01	5.676745281243373853e-01	5.857969136517240383e-01	2.797095915273603017e-01	5.283524083323856146e-01	2.028211380401293562e-01	1.708670826756737704e-01	-2.622947228817673615e-03	2.036511803893621964e-01
2.467632172642307831e-01	4.177579866108561690e-01	4.658322921911362546e-01	4.958271123398558800e-01	5.620062729994941275e-01	4.490397745660626994e-01	4.828048930551008255e-01	3.551675444103199464e-01	5.362789718379558090e-01	3.485436132219568717e-01	2.265609022129018157e-01	-6.420247027902653558e-02	1.650057993345948881e-01	5.251593537893362029e-01	4.518509272979683300e-01	4.111435259552714272e-01	5.871215660994553165e-01	3.560724712081677068e-01	3.123838632046695429e-01	5.095466391212567503e-01	4.529893173368229053e-01	2.238045132949258720e-01	4.724591152015581441e-01	3.813274770259523772e-01	2.969091225907566911e-01	4.086849782923613339e-01	4.714059540873955512e-01	4.575383378421770675e-01	1.487744581411247768e-01	2.015144705065672337e-01	1.278787119619854140e-01	1.826371893572115712e-01
4.350030820949361554e-01	4.866845574037712563e-01	5.198622543816754371e-01	4.481119515839787626e-01	3.490622377433303392e-01	5.227805288006075468e-01	4.902356322334561756e-01	5.090261991910350892e-01	4.137307371443416648e-01	3.870727236084127165e-01	2.755024821221777609e-01	1.914630063019199246e-01	2.539621960307208992e-01	5.950848398242666315e-01	2.789190259436458152e-01	3.879568542083452476e-01	3.408018703200731969e-01	3.547238239245250613e-01	3.707508638349770180e-01	4.499579760664903505e-01	5.142519655601296424e-01	6.331678889704666080e-01	3.114207265577488837e-01	4.143088833387434944e-01	5.668559427554189512e-01	3.522533285606520570e-01	3.886787277047222822e-01	4.975991698717896483e-01	4.695159417794704249e-01	7.025398091955941116e-01	4.454621314074481142e-01	6.062906377754396781e-01


==> Cifra_figuretem/10/DPdataGreen3.0.txt <==
6.398302328014358054e-01	6.645188320437575014e-01	4.231926318296169720e-01	6.313596448790957938e-01	8.520446712848860349e-01	4.175333725479104530e-01	6.692714265152098774e-01	7.769390151481803120e-01	4.939070726498601127e-01	7.121614023301395813e-01	3.436483936725111543e-01	5.522199069393496362e-01	6.845989158426797339e-01	4.802269817069521607e-01	7.784883952905792270e-01	7.335188621253955210e-01	6.416491926146639102e-01	8.874654309775761307e-01	7.834388709150339469e-01	8.202146418377284087e-01	4.619261551485790984e-01	5.996165717659811545e-01	6.919880898004636682e-01	4.991894184100195697e-01	5.806903596245530652e-01	6.977296770392719116e-01	5.413819013944545233e-01	4.498623495440740028e-01	7.169998700554423010e-01	8.211711780328592170e-01	4.956582679431754679e-01	6.495238497768861530e-01
7.168156099177545038e-01	4.720343945852111256e-01	7.375260605622538934e-01	7.001254604239970369e-01	7.732215135290984032e-01	7.845604863733753875e-01	6.016627935341761768e-01	1.007424251385118374e+00	7.631682981905268948e-01	6.295486132061185458e-01	7.878809045169785086e-02	3.737695243076071816e-01	6.804402353142421367e-01	5.568644722704327865e-01	4.876318909163380733e-01	6.215202945289547420e-01	6.545631205659082630e-01	3.979388891752209667e-01	6.798783767237014386e-01	9.004360977095515750e-01	7.563441942112349992e-01	5.584748592706365589e-01	6.897082077788567744e-01	6.908753434992392917e-01	6.108749128419163066e-01	7.936648205120283572e-01	7.626432953746999921e-01	7.533954766495208899e-01	8.055945684198695389e-01	7.555451235908808849e-01	6.730990687925707538e-01	5.542141149057332461e-01
7.321784981454534380e-01	6.106355605015190147e-01	6.015600726334863202e-01	7.028972237739157247e-01	7.549227920132876024e-01	6.313182248023304632e-01	5.554004893544942645e-01	6.304492813080850855e-01	6.077669237021682269e-01	3.223308419233555933e-01	2.564838978693729232e-01	2.793550469878412490e-01	5.916672700443931232e-01	4.705673425051510872e-01	5.461764543366406377e-01	3.849166207641671611e-01	6.008061902815967636e-01	5.838418076559519498e-01	5.621434154683613293e-01	7.585239085856226859e-01	7.468262386764192851e-01	4.295945920042737454e-01	6.051756892076276539e-01	4.222789053316210461e-01	6.484207980135402449e-01	6.669560271585317501e-01	7.383259761196626636e-01	5.124059549688614323e-01	6.254665072158374084e-01	8.363980300918882893e-01	5.937399655758338612e-01	5.537020086016546383e-01
8.731903085147021404e-01	6.214885754334771306e-01	6.595343909576957264e-01	9.943481568159286965e-01	8.352760955013116551e-01	8.970628303771894796e-01	7.734718986815223296e-01	1.009797169401823735e+00	5.536371592877868952e-01	5.956560057728077506e-01	3.971909759153646746e-01	3.259130556034784548e-02	2.674840108014759354e-01	4.189590449682220052e-01	5.167888050590480065e-01	6.179428813879953575e-01	3.300294884176704358e-01	2.597486696111767634e-01	5.625053154501199471e-01	4.657343051597762074e-01	5.021092926557063629e-01	3.809635227150950376e-01	4.817723023639400304e-01	4.826532245726795622e-01	6.075837088390583229e-01	8.215194452946117387e-01	6.893184036172032014e-01	5.134501512635454290e-01	4.955784287594534598e-01	3.445491380455443231e-01	6.643977694532446909e-01	6.530003017864255410e-01
7.958150883240027174e-01	4.291740940143117244e-01	6.327996753282814080e-01	7.183261531152658197e-01	5.504281367882630782e-01	7.233768112981648901e-01	1.025682852926694366e+00	5.629626312354076845e-01	5.802936061114543076e-01	5.262014734126712057e-01	5.959286750355468065e-01	4.529254946295880879e-01	3.077980567802101053e-01	4.664104358686036456e-01	4.294477372503952006e-01	3.870979759927224428e-01	3.793519652812260001e-01	5.564597732072856795e-01	6.187529668452009801e-01	5.580970736840029645e-01	6.055959742730134820e-01	6.176320738246370290e-01	6.264914060996830125e-01	5.241598176479747018e-01	8.388699363795220076e-01	5.879763312487964466e-01	5.976118161629059289e-01	5.494780776668065636e-01	5.799971928815177424e-01	6.839866514079823157e-01	5.872290552967146526e-01	7.166727236047023553e-01
8.062894513648543038e-01	8.306657313520352526e-01	5.943143831243913322e-01	8.298187529053731026e-01	6.995040708232730386e-01	9.044016066896790607e-01	7.545983254821531094e-01	6.343814966084354579e-01	5.144501022133614043e-01	5.960116861875128791e-01	6.125811898244356568e-01	5.908993237014449340e-01	5.994888851034232413e-01	3.892641901391952208e-01	5.344116453203406891e-01	6.207692160097151302e-01	5.128270101271253933e-01	7.843102861000746939e-01	6.283169406502149279e-01	8.061066406093754244e-01	6.998904433338107856e-01	6.339560115378066740e-01	5.370239349004396479e-01	6.401954734010838477e-01	7.882912084263877794e-01	6.127907288607643554e-01	4.236588526932247856e-01	5.212508151748620477e-01	4.005323622459380783e-01	5.387121621615147404e-01	5.679191860447666551e-01	4.304086150225141516e-01
6.470776780818476848e-01	8.045341560345888876e-01	9.156402739447490058e-01	6.048929336996864414e-01	7.470115658310709783e-01	8.618715475492457756e-01	6.827378154579996083e-01	4.914001654193801416e-01	1.324521346428216839e-01	8.208064917843715946e-02	4.994560148200857252e-01	3.156724172692967345e-01	5.001939480487258560e-01	6.179844869081564385e-01	7.356771793716182506e-01	8.602870905439450322e-01	7.384188577864350123e-01	7.204207929491637241e-01	6.843299230566509683e-01	7.448530537406852226e-01	7.364329322804538114e-01	5.370358853891786799e-01	6.812903493644858477e-01	7.852907215063020807e-01	5.344124104012162313e-01	5.119796060707616503e-01	3.669240645554572300e-01	9.892512359853358750e-02	7.444125005217798741e-01	7.730959582900237548e-01	7.539212973664465300e-01	4.643075491329648474e-01
6.642093430733039261e-01	6.825616386372240774e-01	8.820180475503393014e-01	5.897114258969597955e-01	4.718155877404727194e-01	5.340234049520523607e-01	9.177511424920072880e-01	1.292288118412383113e+00	7.005510432552366495e-01	6.376023190015674968e-01	4.298754169839197337e-01	3.854437453895571686e-01	4.412208482935095488e-01	7.128462558464623289e-01	5.207439303773981898e-01	8.615759136690441800e-01	7.095321442964862557e-01	7.009950144287848683e-01	7.099121186803654115e-01	8.112144854113738646e-01	9.821477111382242997e-01	9.006207636288832141e-01	6.624328646481248972e-01	4.469454969022325086e-01	4.059565539207306561e-01	4.188971697709413244e-01	3.896212342910969628e-01	2.376054401435586105e-01	5.729718062999948902e-01	8.109331343383306967e-01	6.776236326064426496e-01	5.197366219176808855e-01
7.357005399340960095e-01	7.365052125871397459e-01	6.072556585940737106e-01	5.781030034253240579e-01	8.693619601493367544e-01	6.121350801816973775e-01	7.755101606581762397e-01	1.091790812496874707e+00	6.773183468808078311e-01	6.998945849187901969e-01	6.368459209606186500e-01	3.628662280858955258e-01	4.205397117247581806e-01	4.674849504627492935e-01	7.476249152424824240e-01	5.059491214690601257e-01	5.899730059646977054e-01	6.153818866228794038e-01	8.471538539252724265e-01	8.366421593061155182e-01	8.520604014134273152e-01	6.320685954601356071e-01	6.218864471442285824e-01	6.649179008143627501e-01	6.055834490678786430e-01	3.840520405514021851e-01	4.629405527822036404e-02	4.475963152096651410e-01	6.512368780373496424e-01	6.005344439473857543e-01	7.850744193594814124e-01	6.386315335599892506e-01
6.697290415229981697e-01	6.858591400292755047e-01	7.078646910936775560e-01	7.547505723356101592e-01	7.075330028250982339e-01	6.277869446153226951e-01	2.460656267366973515e-01	6.254634487672950938e-01	6.979391668366046186e-01	5.674295861454718981e-01	4.369477396167836813e-01	-1.211432414048574380e-02	2.201890817273159939e-01	4.326545057448499820e-01	3.393296566420280769e-01	5.481365898940320225e-01	8.445122171855201643e-01	7.981598450904275888e-01	7.723371489269372780e-01	8.163916118745762063e-01	6.474798150778695582e-01	7.583578173782797860e-01	7.020231217980356098e-01	6.144796961280409864e-01	-4.689005036458793185e-02	5.463249206412210679e-01	4.974349597520866251e-01	2.635446185722449819e-01	6.111544030193224453e-01	6.538106697085223074e-01	8.747710075981839362e-01	6.821518507202734005e-01
8.167872285421784451e-01	6.028129820062295696e-01	6.212293130872600377e-01	8.139411059134744608e-01	5.491666464810210924e-01	5.991285208790850803e-01	7.551815537321455718e-01	6.443376806733285278e-01	7.174674766573460039e-01	7.207061674769639215e-01	1.346184574961889757e-01	3.146204520932153192e-01	9.432240258472036898e-02	2.982109873166848835e-01	3.718826557558961854e-01	6.547806098467281455e-01	7.642847588294350292e-01	1.070741208824288471e+00	9.134926562786206405e-01	6.584733132320012006e-01	8.200182699793543417e-01	8.523425097467965950e-01	9.120752236600334628e-01	6.315593579363806276e-01	5.649256553812354031e-01	4.721470433593432103e-01	4.876680251168484803e-01	5.183263747630718621e-01	7.730149019076334449e-01	7.884240876840287182e-01	9.248362871063395829e-01	7.461837848063960221e-01
5.508704902295950001e-01	8.740367906518378138e-01	7.138624775873041450e-01	7.219786895097813906e-01	7.895166380009747131e-01	8.177919680692466997e-01	9.833014690902228683e-01	7.807510536609811869e-01	6.342866105228549545e-01	7.397767189462188808e-01	4.029727395313198457e-01	1.127028484681953935e-01	1.606684924012308918e-02	3.439651507119040330e-02	3.478191438863553753e-01	4.928862433024319145e-01	8.243769775785805276e-01	9.078382608882373805e-01	7.291547334923078605e-01	7.561485923302176948e-01	1.140576220401312124e+00	9.307066500953899979e-01	8.278690824597719766e-01	5.878340099980610134e-01	2.473507731702774826e-01	6.220139387836718381e-01	5.070993487170051273e-01	7.896557291363607289e-01	5.816070477183850063e-01	7.112977793054171549e-01	8.657926770079295009e-01	6.904465042584277956e-01
8.316537950104473387e-01	7.555767358253479005e-01	6.929178849739894286e-01	5.792058579798894380e-01	4.631285515622813320e-01	7.566697927107087773e-01	8.638043551725600455e-01	7.804147788877505709e-01	6.969150962424838225e-01	6.044760238151917209e-01	8.064878330877217616e-02	3.988992199728600974e-01	1.383429309069738045e-01	1.371481241173380938e-01	6.404775651725060914e-01	6.339131855661163106e-01	8.223153427291887141e-01	1.126068271886953465e+00	8.361781388509164081e-01	7.211712049463502305e-01	8.404271780212113629e-01	9.761815814930934199e-01	7.040714837968827799e-01	7.715540063625039302e-01	7.173253349671779855e-01	4.103340308109932333e-01	5.259672795173180315e-01	6.984918381750213623e-01	9.391885675338003114e-01	6.812352131537654509e-01	8.229123424235132989e-01	7.380181131961589536e-01
5.617499209537448746e-01	5.962523543267879145e-01	8.302385272060539556e-01	6.593319579889228566e-01	7.292683476566685918e-01	8.778253763139880483e-01	6.545589001936165108e-01	8.166532483932098518e-01	7.336823532817401405e-01	3.490099247008898731e-01	6.293187967042912501e-01	5.625610161453344915e-01	4.153407954429493287e-01	2.291849214767536780e-01	3.377892069581037715e-01	6.332272811477954733e-01	7.508671028363855804e-01	1.385193462685548882e+00	7.321948300463715364e-01	8.549496783101104835e-01	6.772567349803515491e-01	7.481502381021551962e-01	9.868202939231975890e-01	4.383108535583364884e-01	5.434210252924296380e-01	3.543763704538831494e-01	5.459117692528847599e-01	5.736880966538104865e-02	8.806291732133501027e-01	8.977666112257355335e-01	7.676841510638684474e-01	8.921661407867335081e-01
5.878993980060747138e-01	1.011124485645155779e+00	7.020129296971284738e-01	9.463313381245073153e-01	6.925128627277858939e-01	6.310445173315306633e-01	6.027356502634371171e-01	7.181000525463139272e-01	6.306252381246696403e-01	9.183159118824901768e-01	5.095792552046806145e-01	5.733683237946290978e-01	5.166254320533151256e-01	4.623465603971795290e-01	6.146173043760825294e-01	5.300710458104376244e-01	6.801514076004736564e-01	6.868069007033892337e-01	8.588439220407486641e-01	8.425916039951836245e-01	6.526399243197339439e-01	9.118158009621353255e-01	8.311823215962033107e-01	4.695402725507573649e-01	4.988996721152622049e-01	7.727381232420804658e-02	3.318129685743013702e-01	3.879064549821129027e-02	2.191948790101274636e-01	5.416882250539023502e-01	5.995716451082284681e-01	7.825993214281146138e-01
8.918449690082674852e-01	7.393595752729367199e-01	5.000692541276086089e-01	5.067181343034827812e-01	6.002279400178982538e-01	3.275422382692294576e-01	4.905404601980230539e-01	7.323812091222291487e-01	7.859529886143408195e-01	6.084891221889741075e-01	4.458059611124206012e-01	3.538159743118522993e-01	4.589114085306336133e-01	5.665500894100226059e-01	6.447927239238689934e-01	6.541004664899473520e-01	7.676535489507880783e-01	6.590392734068580838e-01	8.361855341212133252e-01	8.472383473310746149e-01	5.620523607255270004e-01	7.422978765655091626e-01	5.259085991484002687e-01	4.647346633915945269e-01	5.087063131599317556e-01	2.616624373748851484e-01	2.597162114795070753e-01	1.328937851989883956e-01	2.706844503641683830e-02	1.091953990005406910e-01	5.500938478561526734e-01	5.875183557880535590e-01
6.249310074732020714e-01	7.101838298473549527e-01	5.728949321473622014e-01	6.346034067682170265e-01	3.427758973691895639e-01	3.287334896965328768e-01	3.648776191882763253e-01	6.165541525427561398e-01	7.357276580310194714e-01	4.774593105625837275e-01	6.494002559957473553e-01	4.791853661204612536e-01	4.158379316408014614e-01	3.306959908724950714e-01	6.057970202288078809e-01	4.942676504818911409e-01	7.809641309156092337e-01	9.530021656817639908e-01	8.035928653948340994e-01	7.805123701982212836e-01	8.644550702152643540e-01	6.861378648195901597e-01	8.305809709153315623e-01	4.174375794949978791e-01	3.564770053828504315e-01	2.636518438229345507e-01	9.207951304088181355e-02	2.633519079129936769e-01	-4.740750579106045581e-02	8.638723923089326739e-02	3.654054319920287952e-01	5.510458464212609764e-01
6.558379462442072150e-01	6.864152277268161795e-01	7.309568862050350724e-01	3.922426468937663113e-01	-2.016551506510245728e-01	4.740422677689660191e-01	3.746018622365233641e-01	3.233832187495814248e-01	3.033122415903185543e-01	4.022299734696515028e-01	2.502808239349817443e-01	1.955588985666772972e-01	2.796190613942259873e-01	4.431411527731655697e-01	7.144681549324358727e-01	6.634069518044360958e-01	8.060088423981046635e-01	1.061435844465293377e+00	7.734962472440000125e-01	1.093500394848428536e+00	8.680476091288198415e-01	9.187896857018607033e-01	7.545287643821541046e-01	5.822976140070419415e-01	2.597771999648873509e-01	1.708146536892649892e-01	1.678482076345352847e-01	4.669855195699194883e-02	1.868954300288780748e-02	1.166039973939518859e-01	5.291087288344884509e-01	5.635808466920307902e-01
2.177547982913817237e-01	4.124505113896660968e-01	7.080611934446563449e-01	5.454775170427956787e-01	4.007723416709758624e-01	2.766684056652493062e-01	3.062756807264518377e-01	2.292964613502075644e-01	5.958634968556268952e-01	4.159767682957522528e-01	4.291547629173173561e-01	-4.556767663118420353e-02	6.998806947376696730e-01	6.430815933156770470e-01	7.642890724863735663e-01	7.210319319796694160e-01	6.735821814819646924e-01	6.242249112369010478e-01	6.673484902287087905e-01	8.551792413370127299e-01	7.351365381488934592e-01	8.832964536449441351e-01	8.770851934643845160e-01	7.114753227788694900e-01	2.250044159617161643e-01	-1.720991379284884937e-02	2.060012156443315479e-01	1.688595006270005583e-01	-7.134213214071521980e-02	2.632890967739860977e-01	2.802537221726771333e-01	6.350260715402245015e-01
5.089706817291225205e-01	5.215482239278083076e-01	4.659121555773514944e-01	6.924789867993835779e-01	4.320261895452752188e-01	5.170502995686910852e-01	3.393852268441994724e-01	3.899941576720377112e-01	4.451596814878202024e-01	4.881678327463259137e-01	1.346566990165919686e-01	1.384985083713475840e-01	6.179263456786440178e-01	6.076066926430200299e-01	6.406676220407405697e-01	9.072201250294201769e-01	6.298296967463307139e-01	7.262922235182642794e-01	6.582406760438588300e-01	3.995965519252606124e-01	3.120267652439935313e-01	1.034282701198808052e+00	9.981420797534397149e-01	8.560074214870907472e-01	3.230983909772339180e-01	8.241235006832526855e-01	-1.888085480435665597e-01	3.029446057260126168e-01	2.804428812961892725e-01	3.247369230333885248e-01	6.174143765601243228e-01	3.493455769492782581e-01
7.119130702074419892e-01	5.596045722097312547e-01	5.632404270376275557e-01	6.253028304142357330e-01	5.212203739467763386e-01	3.352976094915816052e-01	3.412827312156745951e-01	5.081620599318223963e-01	4.502172885815965975e-01	3.236538051106540026e-01	7.008106713545218802e-02	1.883754958278981706e-01	5.836376829707348168e-01	4.888240452219068666e-01	6.144206145994441925e-01	4.835800755840014009e-01	7.547037225436726837e-01	7.257013686283705356e-01	7.940506777786161541e-01	1.951654142857357221e-01	9.313973849783585557e-02	7.501919006946858870e-01	7.557662568181977569e-01	6.234229785182466843e-01	4.471692402686204826e-01	2.107814614941266318e-01	4.398409463366714789e-02	4.254483145358221030e-01	6.300476854706187346e-01	4.934567749849760876e-01	5.771486332161122057e-01	5.697436395592714309e-01
7.022531667202119854e-01	7.526762328779338374e-01	3.903334789867747290e-01	6.083950868448739779e-01	6.502203770225583046e-01	6.337950302889089338e-01	6.590530896248296688e-01	8.243411477749940097e-01	7.845754700109550672e-01	6.311420734549078038e-01	2.929457197708371652e-01	2.269916452178988020e-01	2.291711976876009971e-01	1.776274893040812319e-01	2.648263128707316061e-01	2.911097292076381127e-01	6.403120025399252624e-01	6.863999584902040763e-01	3.845267006149427069e-01	2.558492824030824120e-01	4.855182795821531005e-01	4.612278957823006120e-01	6.516683744782753029e-01	6.690589943913537452e-01	6.295484273208871162e-01	2.043093526775672797e-01	1.742245545959381914e-01	5.436616929853741453e-01	6.783769044778897861e-01	6.399904825171814915e-01	5.356699270872009588e-01	4.891878555316740429e-01
6.932951735672541194e-01	8.299533228443631838e-01	7.543775590440154888e-01	5.198194781668008524e-01	7.109903747939131380e-01	7.942448316491427240e-01	9.153514725079362480e-01	5.210443142293752494e-01	7.853676218207125137e-01	6.601552244371106104e-01	3.562201810090253606e-01	2.303337957549160264e-01	2.537635930304554810e-01	2.251479647691287389e-01	2.909581669528099046e-01	2.644175273471680021e-01	5.054006820226877306e-01	9.817772717669745464e-02	2.604114621588361767e-02	1.855196870659210628e-01	-1.980918448661500575e-02	2.662265642236834595e-01	4.000398716387749132e-01	5.688365084299468188e-01	4.925878321687464090e-01	5.664001135523810682e-01	6.462451096278197804e-01	6.553448027454698011e-01	6.163074060188634684e-01	5.637664156996593512e-01	7.481688632192498023e-01	6.458702699348827236e-01
6.090651210249203862e-01	5.688719315979154922e-01	7.871795005256357891e-01	7.252714800634071368e-01	7.043798899990429963e-01	6.033956824018560372e-01	8.292957219132757185e-01	6.032989603739903339e-01	7.497190542933536150e-01	5.998212166706320403e-01	7.998234923709501842e-02	-5.372222845456908757e-03	4.434053860203421848e-01	1.472223136896669837e-01	3.102501394104248411e-02	9.365571874697783961e-02	3.321228927138724085e-01	4.598629342896117800e-01	5.076640435627821635e-01	8.593091776211225774e-02	7.856254667751833010e-01	5.846592179551992619e-01	3.748129996095338479e-01	2.648328174992835571e-01	1.631422932810753790e-01	5.618023700306227219e-01	4.446070363874078391e-01	6.238282603887652655e-01	4.868156197672613983e-01	6.823186548780000305e-01	6.721904644160372477e-01	8.117882568319827463e-01
7.598134317751266131e-01	9.335644212538326547e-01	2.532141148530501207e-01	9.274569107045745886e-01	7.673654166885512939e-01	7.135226840152820715e-01	6.011608395778804681e-01	6.356634472520273915e-01	6.865228065198968332e-01	3.002794477588740518e-01	4.412664812300320927e-01	4.149860229492245978e-01	5.896592509575382390e-02	1.273317795896852789e-02	-4.276821173073727667e-02	3.336694188496280855e-01	3.530512061829644277e-01	3.041678500694396381e-01	6.280032021678982890e-01	4.398167227311050032e-01	6.278188225036496206e-01	5.347569396792972718e-01	4.881299742406736142e-01	5.984569845263078003e-01	3.186031644501844395e-01	4.440975808467925168e-01	6.456599098493004396e-01	6.711456372569490902e-01	6.437969070054188059e-01	6.646768362165884625e-01	6.110120821714289940e-01	7.695250296824887037e-01
7.592841127402431001e-01	7.668599533879467689e-01	6.512725681953028811e-01	7.133210527220918973e-01	5.859638620392182418e-01	6.929973026733651231e-01	5.508596822381628400e-01	7.452934755621928309e-01	3.226035341663819889e-01	2.017277695659348280e-01	1.884805533844272352e-01	3.553927744825871593e-01	-2.931802645274064756e-01	8.896206539195422591e-02	1.332899122658603996e-01	1.919312705737085123e-01	5.563466025189008901e-01	4.929930887235726700e-01	3.080367746680893193e-01	2.795430363515675753e-01	1.414232111117132706e-01	3.483121585076152660e-01	7.437250638266101888e-01	5.962990597776931523e-01	5.279985353205083332e-01	4.563815963618664817e-01	6.484873209903231350e-01	6.164799452344263964e-01	5.006867309760028029e-01	5.716303167673010277e-01	5.623104232770554933e-01	7.987664001356564736e-01
4.014240591232858257e-01	6.828087754545055788e-01	8.518094264997746468e-01	7.469740191666724982e-01	4.097852450141813430e-01	8.273751222059462229e-01	8.547262304336442629e-01	7.392471669969734593e-01	4.835667568016320805e-01	4.257030381993165968e-01	3.303745823523223102e-01	4.729638069166047232e-01	4.388088612300817815e-01	1.694446248539600020e-01	2.884666886840508981e-01	6.072621954158505253e-02	2.009225867329923476e-01	1.956615474286387546e-01	1.196561846451491273e-01	3.423524002392468457e-01	2.093795570150682461e-01	3.128960325587650249e-01	2.191860312146181045e-01	3.886100895962951718e-01	6.067870945072576516e-01	9.666562096105691948e-01	5.956191574289884105e-01	6.592683741587356261e-01	6.406642677843795708e-01	2.516732751392789513e-01	6.516823938639580982e-01	7.231345989767106186e-01
7.388616239509975259e-01	7.218986764779005139e-01	8.112489500870750936e-01	6.822538089751714052e-01	7.058525597776599270e-01	7.839054241860706762e-01	7.279168977268843932e-01	7.883490677635738297e-01	6.462564322210698764e-01	6.379019702932287039e-01	5.502584715646916536e-01	3.621515812007014001e-01	5.399443552734071172e-01	-3.425117177398493418e-01	3.047755195856653443e-01	-9.196251657508186517e-02	3.277676415554753309e-02	1.136659807020304752e-01	5.030535289478074712e-02	1.496208416614538128e-01	3.126330368366372348e-01	1.910427350039928251e-01	4.795274859791995858e-01	6.228962198095063796e-01	7.336119148270280332e-01	1.083649626714786374e+00	7.469295440332077707e-01	9.396534344054335852e-01	7.097073302787770821e-01	5.275774245692026465e-01	8.460065365942374127e-01	7.061600431466428240e-01
7.366217255906236661e-01	8.664862413835731081e-01	8.832596775742118655e-01	6.821665267501130225e-01	7.203264728922443849e-01	9.942126214767101899e-01	1.056712665774697024e+00	7.859544107100995269e-01	5.476644599395099622e-01	7.742621071959361334e-01	4.349010045963559445e-01	6.374730424043673072e-01	3.711049659229935238e-01	8.098251154714566358e-01	4.063262329149354701e-01	1.887202353520323617e-01	1.409716701011542450e-01	2.573756453698933244e-01	1.551873639971259045e-01	-7.120078455186414079e-02	7.059538881443898350e-02	3.825248727641800128e-01	1.045253074409186189e-01	9.128107306460637727e-01	8.448701272478376101e-01	6.532532121233133315e-01	8.782910380021362595e-01	1.083228289050947923e+00	8.569764929005845300e-01	5.243942282429088220e-01	7.755007334933718965e-01	5.565088251535951214e-01
7.444608806674836154e-01	8.328488221796652713e-01	7.953658585237676215e-01	8.357453449200701323e-01	7.350532052097882296e-01	7.969690804382728588e-01	7.609426990676830815e-01	5.377989311435333875e-01	5.835941595677263116e-01	5.437319963506719311e-01	6.969882636709812118e-01	5.888984419384694080e-01	5.032593433441900910e-01	5.865332419264874808e-01	4.416970890216991852e-01	4.232992612315968906e-01	2.777885187390715660e-01	1.488191289692122610e-01	1.406843522168101934e-01	1.392921361412602921e-01	-3.827552067301651095e-02	2.813279727237953387e-01	1.670417732095392238e-01	4.117120921968391301e-01	9.252414807862611168e-01	9.110132478585686311e-01	8.054918908220958240e-01	9.066709972407093199e-01	6.215838907474174890e-01	5.965301606071051754e-01	7.398829648694346117e-01	4.892498962255237838e-01
7.526164900031618865e-01	5.311329962111966951e-01	3.841023054769934220e-01	7.497358132247787799e-01	8.131526793248231577e-01	7.898994161663903668e-01	7.349937251501159619e-01	6.816616430686257555e-01	6.812795925130015195e-01	8.304802031254259198e-01	6.415980412584336712e-01	7.340660295470800012e-01	5.270383409494059368e-01	2.727129490235552511e-01	4.212567188508409832e-01	7.445280796568002346e-01	7.382982654052989702e-01	6.117037749703049254e-01	4.024439630424024306e-01	5.542032006686523626e-01	6.695246697960550719e-01	1.117053417794565018e+00	5.139013988609517636e-01	3.437703991198303721e-01	3.084996315873830275e-01	6.804350750036617379e-01	6.792454706489843286e-01	5.550601734399099874e-01	9.514816561570700326e-01	6.822624418768324928e-01	8.199034593358348610e-01	7.871777534675110655e-01
6.890740569175709540e-01	6.125791142322684069e-01	4.302667848429639896e-01	6.404858599086533655e-01	3.123826433242702372e-01	1.442056688048726443e+00	7.977771921092223772e-01	8.700643136862837856e-01	7.961545487748746819e-01	6.539131860630342796e-01	7.485529533627572896e-01	5.427805898441477872e-01	6.604586538927235129e-01	6.213110715901867254e-01	4.370365967874170754e-01	8.638428095597582290e-01	9.409494310499284531e-01	7.710299758941697723e-01	8.887205440404892798e-01	6.954452572356102369e-01	8.952945013010030761e-01	8.157164755660819555e-01	8.618323156880819402e-01	6.320927236492184242e-01	4.301111815767791335e-01	1.855343968149065770e-01	6.413448627129461066e-01	7.030111408428063591e-01	7.694234395263840343e-01	6.725902309479048213e-01	9.039551149997143709e-01	6.154254246488938263e-01


==> Cifra_figuretem/10/DPdataGreen4.0.txt <==
5.805136952428883168e-01	5.458404341432514517e-01	4.294198434291984223e-01	3.352759740361352381e-01	4.735241564977952233e-01	2.830032701865989320e-01	5.956633873290433367e-01	5.933617951991668749e-01	4.990086251875895385e-01	5.252120990107741472e-01	6.773330229969916072e-01	2.159305897291124432e-01	3.767048661489229566e-01	4.509176988411929266e-01	3.981168054305279091e-01	4.478203608577950856e-01	2.627114172083723220e-01	5.095369804653451240e-01	6.263013596822708529e-01	7.884575382408223199e-01	9.546639681398003674e-01	5.585831488495994757e-01	7.246635521041874251e-01	5.033675466983115188e-01	3.839162772648847533e-01	7.239987622959589419e-01	5.783576543356648836e-01	6.051666304555007869e-01	1.006138640201068579e+00	5.459501393851607931e-01	4.860496559419694718e-01	8.672330794881475402e-01
4.896533190193032015e-01	4.965001616358931669e-01	3.781959324175087067e-01	3.479469644879649159e-01	6.054610167655632980e-01	4.215417389914872248e-01	3.844046249293898709e-01	4.498906465466213089e-01	4.731629047613393757e-01	5.114676781045845999e-01	3.422387777781653595e-01	4.554728651202397116e-01	4.111893368118433312e-01	2.885196972315941522e-01	7.103032617162914342e-01	-4.069756712806170684e-01	-1.173804260006217071e-02	4.677610711928487652e-01	6.854226450521088143e-01	6.553872350061556995e-01	6.003264485152980390e-01	5.874336982090782033e-01	3.991417496464048642e-01	2.033670651661573237e-02	1.663141934276759493e-01	4.864319072445291714e-01	6.532117640004150294e-01	6.469187567160192831e-01	6.194521418102297838e-01	1.010346710545514393e+00	3.922712110939303165e-01	5.801310620307555954e-01
5.573927190199267079e-01	4.190285213916264406e-01	4.967259804124971589e-01	4.455978208734603929e-01	4.187003978806825844e-01	5.474368455059391847e-01	3.707410573271404663e-01	5.235850730383956320e-01	6.242755176017296126e-01	5.159890692793599465e-01	6.974969693879868871e-01	2.486966403757406852e-01	3.423742389680102249e-01	4.990494708082612307e-01	3.370782772108150138e-01	4.116562272322062954e-01	4.382697129626462740e-01	3.280232614135550340e-01	5.206597092546928485e-01	5.202616039271177328e-01	4.810012807331872642e-01	3.405705353771867894e-01	5.078058125365223496e-01	4.460660176766950147e-01	5.198178931363464095e-01	5.366383084620761634e-01	6.414573532063233552e-01	5.843646808481284260e-01	6.682043491905281796e-01	1.091684050000740758e+00	6.419449279883407966e-01	6.588666373585938540e-01
3.182419894846346131e-01	6.877567485741987729e-01	4.702294983874785173e-01	3.245775417096820048e-01	4.600878989924748752e-01	4.475896746012612004e-01	2.220028615752420720e-01	4.238703283089331197e-01	6.519894009628690590e-01	4.664094809767470595e-01	7.934469873281200236e-01	1.855564098992828481e-01	3.254062715820972285e-01	6.833666285143823460e-01	3.156477030776745352e-01	1.882320288205868164e-01	5.101693122549979531e-01	4.773556359865419596e-01	3.200930313194624288e-01	3.906612575347184757e-01	6.595444073333659452e-01	3.779090287512852364e-01	4.890629897582641217e-01	5.019740086766428799e-01	3.893337780615304666e-01	6.335733004577525085e-01	5.567994775211575487e-01	5.362821007849536414e-01	9.493268572503295033e-01	6.891053163927932657e-01	5.227961282027879797e-01	1.111279428325144369e+00
3.363327619078756436e-01	2.769140949567798771e-01	5.708450421852477863e-01	5.583568844999172720e-01	5.254899194396683848e-01	5.657915315149096847e-01	6.982235381437809085e-01	5.402542719230235546e-01	4.303252734037795180e-01	4.995432869097865547e-01	4.516273036688602249e-01	4.650410190278185807e-01	4.170170701067770214e-01	3.983113424170445227e-01	2.940253769582899523e-01	2.964893740250342802e-01	2.780843323927231769e-01	2.684217502160535229e-01	2.452568235383433826e-01	4.158935756297530983e-01	4.639518278786786687e-01	3.687469195412946821e-01	4.275749241658856059e-01	5.424731512954374946e-01	5.951617992781526034e-01	1.023342332264317589e+00	4.770023112016771316e-01	6.043702592760296088e-01	6.497541202588584808e-01	8.322572977127936644e-01	8.952038188902733395e-01	7.004250653088509582e-01
4.662822428954283560e-01	6.180520244896494653e-01	4.351397294579190111e-01	6.198337041995959362e-01	6.313054224125946856e-01	6.589197026433293303e-01	5.761910806285259756e-01	4.907235296221095222e-01	8.075385760063619189e-01	8.069979450592125181e-01	4.821119023757990396e-01	4.845216134618574588e-01	7.039868721303651489e-01	8.641235115947110135e-01	3.190995291778122578e-01	7.712059291803735617e-02	2.943965968532055166e-01	2.590406249329496591e-01	3.322362436931665663e-01	5.166245462230063534e-01	-1.000077440318482558e-01	4.162320155913259434e-01	5.037633890625156097e-01	5.637068171910067926e-01	8.799642410115489088e-01	6.552745682673402072e-01	6.626231264347155481e-01	6.888171943462002567e-01	4.085173673171605402e-01	9.422846930396432397e-01	9.147236188275549296e-01	6.156907478284373569e-01
5.933439267731347444e-01	6.928503824499416819e-01	4.543536239113544761e-01	8.260176522707016744e-01	7.798047172957429662e-01	3.232865864550584223e-01	7.035182789307128370e-01	5.595062594165527425e-01	5.852745848251182936e-01	4.447505434059516594e-01	5.403527316184741913e-01	6.533862680240921650e-01	1.108346843817822780e+00	4.289726384552268179e-01	4.992933391617849215e-01	4.125560834212941841e-01	5.065585085029539192e-01	4.816571737682082688e-01	5.376484396893618234e-01	3.209116895332657649e-01	1.171734891652501387e-01	5.598560877706999506e-01	4.104929361227822593e-01	7.726600503420545385e-01	1.394280107169833638e+00	7.461820729181062317e-01	7.258422374857654846e-01	6.478286087215298084e-01	7.036118622788494203e-01	8.054605008097273089e-01	7.430597067589677085e-01	4.975205448442144851e-01
5.280943859278051100e-01	5.751486476797437186e-01	4.389179085944324155e-01	9.846464217965502641e-01	7.202623089765038955e-01	7.886107300034177481e-01	6.819413038294225293e-01	7.142353750946692781e-01	8.491437609036214251e-01	4.854774211556674990e-01	5.524340343906105621e-01	7.314878824066738394e-01	2.218220859365327424e-01	7.077425395487024762e-01	4.020272120130894966e-01	4.499143825067078994e-01	6.393661832511947640e-01	5.159534701957427805e-01	6.227409115194405542e-01	5.066483130186661965e-01	3.398181470513458868e-01	5.000001360723631549e-01	8.590149850926391828e-01	6.257306257324615206e-01	9.445378255070806528e-01	7.190688291100140184e-01	7.380028997674337177e-01	6.774389923991160911e-01	7.909484846809483605e-01	3.167064094242509342e-01	8.859058826231227535e-01	6.861329725689021553e-01
5.083194301394853287e-01	8.693487099227320547e-01	5.842721953409122371e-01	6.767541136426181714e-01	5.359498000611683244e-01	4.812758841082542816e-01	9.877012703480546607e-01	1.195491806727258799e-01	4.714114396255286166e-01	5.962327254849697500e-01	5.045219340004107877e-01	6.672414871386239676e-01	5.947667822211272215e-01	6.259856728086651279e-01	4.917233335676421957e-01	4.308952273196910432e-01	4.582550622597175716e-01	6.345664875664812632e-01	5.651741973457090618e-01	5.020360030377393201e-01	4.256714389235924934e-01	5.308367642412079590e-01	4.523860260979372105e-01	5.398349744276893514e-01	2.708917828844362163e-01	2.898718739281098133e-01	4.759321273405020536e-01	2.767369197463258601e-01	5.798959824765589355e-01	3.216263343086117055e-01	4.899577419716873994e-01	5.174945449100438744e-01
5.547534348447771269e-01	5.515161162451492904e-01	5.875177687275247029e-01	6.261097988728763220e-01	5.057391662482684236e-01	7.286641904716553153e-01	5.720321831157810788e-01	2.506273118594428695e-01	3.194770563298778843e-01	5.782580918039861295e-01	4.538008771168881017e-01	5.631320588053849718e-01	4.165834809680754036e-01	3.471146188782172071e-01	5.654539625745478304e-01	2.484210325479647985e-01	3.868703675958500843e-01	5.978231014379691288e-01	4.647786225359984980e-01	3.201700751919775434e-01	8.180415058227410441e-01	7.917937765314032594e-01	4.415199482573400891e-01	5.302567205382536786e-01	1.490093838362727130e-01	6.342360851708814806e-01	7.011354590471802206e-01	4.400062850450649488e-01	4.217642677707081900e-01	6.326279872822044847e-01	4.336802505278138931e-01	4.358097578396298299e-01
6.638327696470922579e-01	6.239907428224958919e-01	5.863636794961282206e-01	7.476120085013802097e-01	5.454222960596307734e-01	5.325655563020211813e-01	3.553680499867943876e-01	6.443131554468087829e-01	4.225250712501042449e-01	6.767636116979692806e-01	4.625411001170682823e-01	3.644774403310095945e-01	3.896145110084552887e-01	5.484980999362276677e-01	3.239598566607968522e-01	4.131117191421237456e-01	6.383121701496889955e-01	1.142206035125994390e+00	6.123752453965374265e-01	5.267630625468536776e-01	4.794970103253372584e-01	4.401849029390065837e-01	4.210573829303715376e-01	3.006523956827881761e-01	5.750297488627573728e-01	1.037038197684351903e+00	8.332870908022896872e-01	5.391972233011905757e-01	1.065668040234513114e+00	2.628172291767129631e-01	5.964560401470546669e-01	5.218315909078203862e-01
7.404706657877363485e-01	5.619167964977207497e-01	7.230547684113514117e-01	7.018877033056049042e-01	3.444124292716296831e-01	6.664739259982432884e-01	3.919143424282178767e-01	4.487179177050960033e-01	4.626035651416131045e-01	4.637081625473489788e-01	1.703421270083899097e-01	9.629574319553219075e-02	3.247038426659841770e-01	-1.419913757441843005e-02	3.722152765740964764e-01	3.564062124345684923e-01	4.597785072971569131e-01	5.508321712717373364e-01	2.895871712433272793e-01	6.932886772124240427e-01	2.842806149704523722e-01	3.187190951828415830e-01	5.159547033390389226e-01	3.959943382627627573e-01	5.272380261915591282e-01	5.346776440741649594e-01	6.787713323395774268e-01	6.064336789026043562e-01	4.846285592757327843e-01	5.640126395290121497e-01	6.311767952380282765e-01	3.384795803365465705e-01
7.306342140393069506e-01	5.047219030493861336e-01	5.368071866685196758e-01	6.854228641965347535e-01	6.128114838021960775e-01	3.706454985072931696e-01	3.935860460532810134e-01	4.429704117264862129e-01	4.159093953895354745e-01	4.953236112827398285e-01	4.349684517838564024e-01	2.960013421796632849e-01	4.602938089437407232e-01	8.260950701305355137e-01	5.302323498203388441e-01	2.965601520403692293e-01	6.377454478051766129e-01	5.347102653616491175e-01	3.208570778971323589e-01	3.617509768792883662e-01	1.920581032374309438e-01	2.259040334568714337e-01	4.144532242452426685e-01	3.940916723218901296e-01	3.919200715276702773e-01	2.792041680993675445e-01	5.075509223401476477e-01	1.193559227067660267e+00	5.609205205924555626e-01	6.853862040526141897e-01	4.498266515940763099e-01	3.036293628245963494e-01
5.359406583104490140e-01	4.173509722874664818e-01	4.772047529637212238e-01	6.575884906958664455e-01	5.323061034060361241e-01	4.638543225211126941e-01	5.191228487636069255e-01	5.481193074778046848e-01	6.499723616360687517e-01	5.149079769824165265e-01	2.908511975580341247e-01	4.685938039517236198e-01	4.625477514299204951e-01	5.327286707800042986e-01	6.017377960876404419e-01	7.404906593102424939e-01	3.664713332228549114e-01	3.693813333571803192e-01	2.444362518203263557e-01	3.508095692700293200e-01	3.521112866781611617e-01	2.997922669687018704e-01	4.110660461508999775e-01	3.557443814759312373e-01	6.732059086557440342e-01	6.620327555820015863e-01	4.842958009815971354e-01	3.954441514545294356e-01	4.396127894913977041e-01	3.925194258982336870e-01	4.899494486739760513e-01	1.241349889134625017e-01
5.527931853155905184e-01	4.266070967673200043e-01	4.124916214107445800e-01	6.114812952778758692e-01	5.046896182519032825e-01	5.616949574730039085e-01	3.692877383355239740e-01	5.298311782082385513e-01	5.529352593784097047e-01	6.532663704340068156e-01	4.810680317929599825e-01	5.440248056853316250e-01	5.608978221776701467e-01	6.295482976295370126e-01	4.416317603072681397e-01	2.842417109386054519e-01	5.459664617474084825e-01	3.873444499080256342e-01	5.074256876259941595e-01	4.917556307792914638e-01	5.266991896393117267e-01	3.266684247766328264e-01	2.703190830859070193e-01	3.978889689699935950e-01	3.393777889981464124e-01	7.779819231188762618e-01	5.006740902756482425e-01	4.935689050965959002e-01	3.730324434014724577e-01	5.644766741958433531e-01	1.945857713966986369e-02	2.045273294123508556e-01
8.415408207749526248e-01	6.637727178257570859e-01	5.295025061357174767e-01	5.313319567549239508e-01	3.078447485102587811e-01	1.121863384365717975e+00	6.303766786135565070e-01	4.484080697286980111e-01	5.061352402454747379e-01	3.950970432437483360e-01	1.674214689983667959e-01	6.536472470736853779e-01	7.234260877409036672e-01	7.374285432678778784e-01	1.173116783618690651e-01	4.046170279548024218e-01	3.481057545641170758e-01	3.237762857986223874e-01	4.550692964166189736e-01	4.755806653566210795e-01	4.530955848065122415e-01	3.516990456052335734e-01	5.082734159686833619e-01	4.187281944872843775e-01	2.394065227736100754e-01	4.373063207795853669e-01	2.091398183352396467e-01	3.025795252640673949e-01	3.529332476880378544e-01	3.709859423460984407e-01	1.324977903433544602e-01	5.718765951434652273e-01
6.498759559041468181e-01	7.867785442650063743e-01	3.624977667453976871e-01	3.450665129925963304e-01	6.448957388550577985e-01	1.043262216493691552e+00	9.062243153470084245e-01	7.467412018600527723e-01	4.923360248370204917e-01	4.631563793699804976e-01	2.285465837063363759e-01	4.171731061056107026e-01	2.193885450212011978e-01	7.050796806587470433e-01	2.693450352630348821e-01	4.512994578617544605e-01	4.147367629309128834e-01	4.152392858684904597e-01	5.991619079700829520e-01	5.881680980266972281e-01	4.594562961237159127e-01	4.667054943397922484e-01	3.675982232633671076e-01	4.829952062746941666e-01	6.068951619661568930e-01	5.973737148728401891e-01	7.141205483952733912e-01	2.671956161033375299e-01	1.151961976528225740e-01	4.123337832665177616e-01	3.044282400564944924e-01	1.915739218370442754e-01
5.937107372876362366e-01	5.663743657000366305e-01	7.449748874681144661e-01	4.692356177473185896e-01	1.664301038588885673e-01	9.141605588695398410e-01	7.439842887551123551e-01	6.255627405306594113e-01	5.161793128767782068e-01	5.568124744934358494e-01	3.254368568912500703e-01	6.148138936021291245e-01	4.582087604860672903e-01	4.916096061473383960e-01	4.350337523538908568e-01	3.677570490427726768e-01	1.941320510047871983e-01	4.230078079953201731e-01	5.298274313687131309e-01	6.152801416601293427e-01	5.838022238834997824e-01	4.547029396581498961e-01	6.102532325660028345e-01	4.596836400552716806e-01	6.291067378728810722e-01	7.823892174380486786e-01	5.465712466278394022e-01	3.477816899967421382e-01	3.041887174958143314e-01	4.836059243511705019e-01	6.865527245079152685e-01	2.931970022395807840e-01
3.362936964304553689e-01	3.641816575229856467e-01	4.096872211182411849e-01	4.687002052011025044e-01	6.820823224056696832e-01	9.445299029526981194e-01	9.057701407876235233e-01	8.696964557334689871e-01	6.175027986192200835e-01	-6.490976626138023065e-02	2.433079861229690000e-01	3.175075997387553639e-01	7.338160964203508385e-01	4.912806416267442300e-01	2.775810788511762772e-01	-4.390780839716418305e-02	5.167628142258671176e-01	6.589744843713746247e-01	5.317113067517276193e-01	5.515317671406084754e-01	6.906148456132602531e-01	6.199498397672431604e-01	4.745931064770104735e-01	4.867513845016777085e-01	6.804554679391949801e-01	6.107890813831701182e-01	5.736854810408352767e-01	4.551526607337654240e-01	3.956243642556240836e-01	3.578975114141981773e-01	2.880637805756999237e-01	4.623528630498902614e-01
3.402448533289763599e-01	4.792070237713567105e-01	4.111997496517771911e-01	6.619433325134533863e-01	6.762273763009057914e-01	1.084571996710497199e+00	8.855968277668382349e-01	9.502975094973886705e-01	4.938434095882845432e-01	2.893426139921125850e-01	3.237188046053873780e-01	3.571306190255952862e-01	1.573888991033634555e-01	4.731470674025857193e-01	5.268685944271527255e-01	3.915682081131508507e-01	6.055034025752623617e-01	6.462053247094023956e-01	5.366156432797229980e-01	6.382115179652335657e-01	5.683428094548121923e-01	5.728271420042848616e-01	5.057577478291753748e-01	6.559543460807870652e-01	5.264747363945269099e-01	3.912810088053479962e-01	-1.272994595528312844e-01	8.253343433659346973e-01	5.427285342015432112e-01	4.655891387224672662e-01	4.341485326139290502e-01	4.034348719708106823e-01
3.335183958570245855e-01	6.234733429841680108e-01	4.487027115680571332e-01	7.970899822868402484e-01	8.739897797703084503e-01	9.347617751730392666e-01	7.868620296160766525e-01	6.354465605169516973e-01	7.295988563135453742e-01	3.618145020550035396e-01	3.938068446496386099e-01	2.284511973584701927e-01	3.877759997425930805e-01	4.635000205792212391e-01	3.101488782469808969e-01	5.511544757849462517e-02	4.608512726881190402e-01	6.088100970357019914e-01	5.882420269153940673e-01	4.011822892608337687e-01	5.715795867500993443e-01	5.213625432506198143e-01	3.978096658531847241e-01	5.460795598098748815e-01	4.095133349711518878e-01	2.652983782709997795e-01	2.884187361508078751e-01	4.561815331994319433e-01	3.409376916094004062e-01	2.483469510267301283e-01	4.294099897211274830e-01	5.857320361636386696e-01
5.123702337776686599e-01	5.939537620024408771e-01	6.790077566095504835e-01	6.664269767701386238e-01	6.626957516427396389e-01	9.407976422943430395e-01	7.134769400195484224e-01	7.731530900957330754e-01	7.177122560070441359e-01	2.669312059104614887e-01	4.284074596415709535e-01	2.801743650451012924e-01	3.831827114350932484e-01	7.350628122009172927e-01	3.857018746168972556e-01	5.077942400199357831e-01	6.213202121750642792e-01	5.708587385406105330e-01	8.006822035523690761e-01	4.036379878624761774e-01	4.960719467567643592e-01	3.907470509563225614e-01	2.227877910277338280e-01	4.468775922180843740e-01	3.552664511437718109e-01	5.362977175811366459e-01	4.296903848382105373e-01	3.453681155018911708e-01	2.806129511983135871e-01	5.338138664503139230e-02	2.512620774978474580e-01	5.235579616603490694e-01
7.464520172079935900e-01	4.017897597640510132e-01	6.010794321521701900e-01	6.165302830894076047e-01	6.420159770771666219e-01	1.062198086725972823e+00	8.889914778862085809e-01	7.846218836296600108e-01	5.140825456048677689e-01	3.479718066439365098e-01	8.186399624812218390e-02	2.789220959841192116e-01	1.385653087141739959e-01	-1.768541458216937867e-02	3.009671341445587789e-01	3.587467077078010935e-01	1.727417421297172961e-01	5.141451610988827525e-01	4.208485518448396578e-01	2.909532471501461437e-01	3.295508094176837210e-01	2.407553840184383231e-01	4.202541886264135051e-01	3.408377774665894977e-01	4.297300530776557159e-02	2.398109601412145020e-01	3.095776389730316991e-01	2.147836310683367833e-01	1.898786076700503533e-01	1.579660871464574901e-01	3.361260870520716426e-01	3.055147385652379199e-01
6.064450484551084930e-01	6.241730927975214227e-01	6.342298347506243328e-01	6.894172366609597757e-01	5.639121618220929166e-01	8.514959050951220743e-01	8.780586265136267610e-01	4.633099208181554740e-01	5.411155563998542029e-01	3.158998322147321680e-01	6.092833042927070508e-02	2.277428909074958041e-01	1.728805702382216203e-02	4.903552395630823568e-01	3.333342362500336109e-01	3.520843395595111280e-01	4.062057932604612454e-01	3.748140338811586925e-01	4.865018139124543950e-03	1.329345492040395760e-01	2.525712053558939463e-01	3.951001785594826510e-01	4.175833053383175009e-01	5.084862053428284012e-01	2.828970060902967210e-01	-6.116932624847748468e-02	3.570608031081028422e-01	2.021028967736029636e-01	4.215428243449506063e-01	3.493831466490698867e-01	3.019191379882922299e-01	2.722968860117934708e-01
7.161162218966732329e-01	6.263194703439178834e-01	6.386612665607909189e-01	6.799059802390995388e-01	7.667336373685127437e-01	8.087880437104560949e-01	9.647210848725229493e-01	7.692007957774964488e-01	5.295750861926825648e-01	1.410869427514004903e-01	2.601187757123315514e-01	1.060886655236719933e-01	1.202064084007138101e-01	2.024318929387094179e-01	8.946088883004854608e-03	2.357853629200440670e-01	1.202581639164582716e-01	2.722977500269591622e-01	4.018857228994849873e-01	3.828949500958105379e-01	7.488509391991780006e-01	6.581265770083968292e-01	5.183009904822850622e-01	3.952200689173394621e-01	1.300794785532150832e-01	3.110270896786768713e-01	1.607197166150375889e-02	1.594180953203405138e-01	1.162139174046792067e-01	3.547750958476142413e-01	3.022421132736916038e-01	2.274070016623210289e-01
8.140832660377773644e-01	7.890856612789286517e-01	5.963072633230420694e-01	7.684251859972982546e-01	5.711619852323756019e-01	1.088052940296601490e+00	8.185025129714161851e-01	8.881464300858497030e-01	5.862319994372604537e-01	2.374751652505865396e-01	1.140290811723069786e-01	1.877881078538810034e-01	2.957221316200918659e-01	2.527792847134415766e-01	1.977760828804041304e-01	3.604938704698915641e-01	3.752594490135046090e-01	5.050566031845263870e-01	7.220633755830336842e-01	7.858978548338145798e-01	4.749187728939239239e-01	6.408829813508523099e-01	5.570907176864395849e-01	4.874843457313525752e-01	-1.508668069395374678e-02	8.394450809044966266e-02	2.074187986887108814e-01	2.188425616151455089e-01	3.316642839867435244e-01	2.980382136210623090e-01	2.290454736442722183e-01	1.820074258635300535e-01
6.051357366964736917e-01	5.613540796866612892e-01	6.269102611801220526e-01	4.400899505401023037e-01	5.657182657254086200e-01	9.213263199787374846e-01	7.862377408200545981e-01	7.348469948052455125e-01	6.739796447891348574e-01	2.518759540839685673e-01	2.620749449766937578e-01	2.355625574866768712e-01	3.018413617766542156e-01	3.533636943107251183e-01	4.250118412889757336e-01	4.458432606057027847e-01	5.085798853673757502e-01	6.082735038036231057e-01	6.197674277749458671e-01	6.214200424711627813e-01	6.645705366981369266e-01	1.089182700077131916e+00	5.587876007717289539e-01	6.117786577927316616e-01	4.120551042932151242e-01	3.579487523293079509e-01	4.261874943279970740e-01	4.398473774372579914e-01	2.203248884477136682e-01	5.974909755834056924e-02	9.336296047917569396e-02	1.932442351681702419e-01
6.875101252611653946e-01	4.789425474591523790e-01	3.045873080734193272e-01	3.337136447332401112e-01	3.918933595875729869e-01	8.397867255861760638e-01	8.020446157084909489e-01	7.258542357451475135e-01	4.890518504275801481e-01	4.582440900044404408e-01	4.908507109132935753e-01	4.319183460050473600e-01	5.270143146007464363e-01	5.722338711768343300e-01	-3.760877319045641265e-02	5.212859128445443968e-01	5.019137525786842025e-01	8.810639109836260197e-02	3.072832454657730139e-01	5.246252338771114632e-01	8.766200616156060166e-01	8.483113698244005851e-01	5.505855689266144770e-01	8.288615259825349302e-01	5.381458803021699211e-01	1.398071928735913905e-01	2.341308623341289974e-01	3.248655898009998877e-01	2.581550093169489579e-01	3.101835407817932766e-01	4.106140003823232076e-01	3.255021727825704314e-01
5.734899118468260726e-01	5.616241281768774574e-01	4.998828806380898326e-01	1.947461436090859310e-01	2.873082059036018432e-01	8.463277639575083056e-01	9.260786449218110228e-01	6.601102992236729250e-01	6.084402047824841731e-01	5.800462048935997039e-01	6.680527191123483144e-01	5.904870285025158871e-01	6.326225749080968130e-01	6.284200636247343486e-01	8.301320942539294201e-01	5.481870864440784308e-01	7.047746153500822341e-01	6.828534795663240287e-01	5.976945076183154404e-01	5.613968999359021383e-01	4.891201952459699465e-01	5.957009253753213773e-01	6.864873835834972571e-01	7.117494734839285853e-01	2.133974749879112842e-01	2.315146124282094209e-01	1.603079558927079096e-01	1.641656425557888044e-01	3.657841719315338969e-01	2.920511489467124133e-01	2.086873801274965468e-01	3.847818069390092077e-01
4.671891763474287917e-01	5.006564323618293288e-01	5.416237517806132828e-01	5.483946066932042784e-01	4.862145036480348681e-01	7.307732307306816777e-01	9.243060627045639466e-01	6.631568208473853643e-01	7.268331858245479227e-01	8.696672915936227710e-01	8.132626543278829168e-01	7.333907188228976359e-01	5.777211343739977467e-01	7.227471128677257495e-01	5.687401563416693007e-01	8.570203091256636263e-01	8.948896523555174287e-01	5.809142731791964165e-01	5.270293193733467385e-01	4.352423353138201723e-01	7.023683879025113264e-01	6.422479785010238862e-01	7.140427005969581797e-01	2.367209522258636456e-01	3.758460345691093663e-01	1.937457797585421804e-01	1.462995996906023000e-01	1.747235465132265242e-01	-6.386857267425316564e-02	1.440572705888676364e-01	2.606043818782490251e-01	3.791505369119843594e-01
5.507006402623891850e-01	7.237304027130188055e-01	5.790114670918949935e-01	5.543491101396782472e-01	7.318588138877457627e-01	6.140658662323051908e-01	8.159506222026725597e-01	8.221076397264188707e-01	7.507038812672869321e-01	8.391791683359067777e-01	7.558849630192782110e-01	6.558492292971330739e-01	5.888358115218352840e-01	5.184218950640082646e-01	4.502039265322638761e-01	5.437504117665477033e-01	4.162208524252473119e-01	6.359075745207881658e-01	1.098774717941479739e-01	6.010876422462141377e-01	5.043061590217916557e-01	5.834648825198976985e-01	5.669352230691990790e-01	1.810747666793516841e-01	2.134595061538865912e-01	6.027189658573869346e-01	1.262094329154281047e-01	-8.151766948889110909e-02	3.388792978655705834e-01	3.100141653803952235e-01	4.941788405986715649e-01	-3.883916462804803960e-02
6.291128706967108464e-01	7.511929718314410698e-01	6.020997444990242586e-01	7.549276908557565058e-01	6.422640727831321339e-01	5.486274461602609342e-01	7.983904583070333683e-01	8.515248404665992643e-01	1.024845916973580184e+00	8.685102938930064909e-01	7.619680041462707498e-01	7.661200650214793351e-01	7.102855800703731237e-01	5.653476667904284714e-01	5.280059391033482541e-01	4.898035307850189812e-01	4.383776333812835491e-01	4.305409497337714386e-01	5.761251127803737049e-01	2.321500787410293865e-01	8.676912798594329512e-01	4.948140060408969254e-01	5.721038908904618747e-01	3.767757670069601383e-01	1.818217513545729580e-01	1.749297784179504878e-01	3.180368367785472161e-01	3.561256408459213540e-01	4.389084596630457580e-02	4.783869910771969547e-01	4.312386739270004377e-01	4.662789716898667614e-01


==> Cifra_figuretem/10/DPdataGreen5.0.txt <==
1.971234871332512573e-01	3.292225142262679149e-01	3.260330168229564896e-01	4.008139149248143296e-01	3.119927729775186509e-01	2.940962838496736231e-01	1.919567771658378663e-01	2.106833773867530235e-01	3.312243584588212553e-01	-1.974959864069095183e-02	2.224613504697570965e-01	2.087939340953652301e-01	4.768999908322837933e-01	2.254755730041072548e-01	2.634211437390762134e-01	2.549213711964553042e-01	-1.721461328511830757e-02	4.053540761784542590e-01	2.202753929514146281e-01	3.420297007611889928e-01	2.367496756417134529e-01	5.297913149733326499e-01	6.604732721345334401e-01	1.360729179157799118e-01	2.251346916697841705e-01	2.192721670921306543e-01	2.486032201152145182e-01	4.187223000285218433e-01	4.236020882743585236e-01	3.545403750831073175e-01	3.681503779022587963e-01	5.269342824955759452e-01
1.010136199878451935e-01	-1.546081984704734680e-01	-4.101885617569505094e-01	4.642638415939748242e-01	3.363464050961337271e-01	-2.588569145344041256e-02	5.376335760733004232e-01	4.343849071814124274e-01	2.258560924588257635e-01	3.041514747886425729e-01	3.458913595201593139e-01	4.436397878897425651e-01	3.221779456854498291e-01	3.167390193899731199e-01	4.469798625989442886e-01	2.717672822215765338e-01	3.691942535692233629e-01	3.172285629361178971e-01	2.760957909146963263e-01	2.569347570749436760e-01	-1.533383800518806073e-01	3.227978447154372099e-01	4.555109623761161020e-01	3.122612940051366359e-01	4.665954230847383366e-01	1.612936333085076279e-01	2.617228625684157595e-01	3.300925467404349223e-01	4.175094884309265009e-01	1.757283753198260468e-01	3.712547811209769844e-01	5.872922227906728354e-01
2.896932579322469836e-01	1.079644845947562715e-01	6.997170335477843617e-01	1.894670784061845692e-01	2.048174302228361610e-01	3.361178207793291128e-01	3.812779110948592565e-01	2.879716175001141854e-01	4.033577059887475946e-01	3.919401826296671221e-01	2.412382359549454236e-01	5.353116121398980853e-01	3.005295946491869374e-01	2.886928438725473445e-01	3.064049497638030028e-01	5.731525776971230224e-01	5.163993420866175299e-02	7.053412917507229096e-02	3.631784658659890086e-01	3.315138481444348528e-01	3.207909820863575345e-01	1.345441927960597250e-01	1.692663650592793889e-01	3.468844206355489179e-01	3.846316866072527207e-01	6.567888021785273089e-01	3.153979539273856769e-01	2.211050897396694692e-01	3.756881367971879326e-01	2.910900842268859257e-01	1.198861727971528346e+00	4.986221311255906730e-01
2.564856073008652260e-01	6.873036316588720940e-02	9.855440971667425720e-02	6.613941782564908278e-02	4.741054332175305142e-01	5.947205711132577122e-01	3.460163926465251172e-01	2.448076587578290608e-02	4.026236845590430713e-01	3.251983611675758334e-01	5.179938890382352890e-01	8.432027902830279142e-01	3.858989395721902360e-01	3.837142598794410220e-01	3.436366758915302411e-01	5.378139382910092081e-01	3.394319639258365218e-01	2.447593558942164349e-01	3.648448186769350232e-01	3.301875460304344867e-01	3.294175876155855942e-01	2.738564342518636785e-01	3.318240356868648044e-01	4.102179158148782090e-01	2.661172827668612517e-01	2.709150265871416163e-01	-4.134214874896967595e-01	1.264159921455723368e-01	1.234512123778603310e-01	4.745191261402814664e-01	2.229667643483388417e-01	3.666680075830762164e-01
5.186038012766476246e-01	4.047898208047374657e-01	3.142572589693707896e-01	2.276301395228777780e-01	5.471893043402968893e-01	3.517286242962133769e-01	3.278195953862038103e-01	4.157700370577747107e-01	2.276272972033506481e-01	3.525481064121370745e-01	7.142622370216399341e-01	9.165889575839208936e-01	7.773880492662780251e-01	2.847486111786896590e-01	5.082769697133592279e-01	3.514037270427461390e-01	2.995288076933443899e-01	3.115376102287338300e-01	3.429266712211439527e-01	1.157662897183216466e-01	3.496951995718939887e-01	3.178783102116357062e-01	3.617523197129515755e-01	1.040280999488911173e-01	2.795898648488585048e-01	-7.267329464317129339e-03	2.615643645998934619e-01	2.618672639647283140e-01	3.084623015146994440e-01	2.881579180358586623e-01	3.756300947501988730e-01	2.447119807743972919e-01
6.305406906654977828e-01	4.146937461015183790e-01	4.205720052608882265e-01	7.448403431856052137e-01	3.432548986130482538e-01	3.730749175048386768e-01	4.136162832646894660e-02	2.591019550582899234e-01	5.127968820596877642e-01	7.091515253794798967e-01	7.990639995565785858e-01	8.393378953585689528e-01	5.421721924472421295e-01	6.560007407478560815e-01	5.073883051504122221e-01	5.597676649711482710e-01	5.257977583249724418e-01	3.485582575091473734e-01	3.475668296995510498e-01	3.749430950762429049e-01	4.070592020095056829e-01	3.029520859701322344e-01	4.657349635913009545e-01	3.281378234445128106e-01	3.621950298797717016e-01	4.401330766097247271e-01	2.806038032673493499e-01	4.410398136483167919e-01	3.085378186985718862e-01	5.518076286456353730e-01	5.819425024230910903e-01	3.115602702182719286e-01
3.852031239863641376e-01	3.399682040872808453e-01	5.763866115172000537e-01	3.679437153044579634e-01	2.681171621185023390e-01	4.601532609323507605e-01	9.948991939955373343e-02	2.357637387875178292e-01	5.830640204425092676e-01	1.013690843968967359e+00	9.190960170150030972e-01	7.421922317008313730e-01	5.807458390545524596e-01	3.618434759872952711e-01	4.124077955876184753e-01	4.192115087451643296e-01	4.466582551613375029e-01	4.017252646491296098e-01	3.965570833036577980e-01	4.937088144102690368e-01	4.653614132731757613e-01	4.587755530919674363e-01	6.101416506427678188e-01	3.115723405047257644e-01	2.543154249107011933e-01	4.365301770693465477e-01	3.955108964815716166e-01	5.202962542240647803e-01	3.445338339537063477e-01	4.090914196916928813e-01	2.494089448425007571e-01	2.799338964369398330e-01
2.904622865506081286e-01	4.642508278716738213e-01	4.999209790964037614e-01	3.518720823708804124e-01	2.222776096949495572e-01	3.689285221321800812e-01	4.353648517579255528e-01	5.919623662831179356e-01	9.348953213404875839e-01	9.415050284268573488e-01	9.645287603035016533e-01	8.907676384143599080e-01	5.280813890139103295e-01	5.038361114557801113e-01	3.521178996205475142e-01	3.286392227198278726e-01	3.319141754495036345e-01	3.101539399430598420e-01	1.290692467088562778e-01	4.135282180332193191e-01	4.690265526716701494e-01	2.901052744030234720e-01	4.879438567070996657e-01	5.678768571304619872e-01	6.624353642209254156e-01	3.757792273546607942e-01	3.361076509747185637e-01	4.173479105192591243e-01	6.276992160656988951e-01	1.982873142782745624e-01	2.794334627442663366e-01	4.713414019615984607e-01
4.285641444484271645e-01	1.041025367996944451e-01	3.806185495634996641e-01	3.785019583725904857e-01	4.492552188307096794e-01	6.311223966194067225e-01	5.874002459962961442e-01	9.266104004414574824e-01	1.000327625468701020e+00	1.040439614384501166e+00	6.723906695126393718e-01	3.898949539385844765e-01	5.159207095046379754e-01	1.716544222303625356e-01	-1.520328857271960876e-01	4.815380176160665715e-01	3.529889688554775917e-01	1.065351757650117304e-01	3.695813563028448878e-01	2.986052019891196063e-01	7.702144680143825362e-01	5.305048971645534017e-01	7.543874428953808442e-01	7.027922634536861723e-01	9.672038039686684519e-01	7.398001270527326811e-01	1.145014788406697237e+00	3.552303904503122389e-01	2.482468229760892431e-01	1.759899042138856617e-01	3.095987247114785346e-01	3.477416191944961432e-01
1.732735770554406640e-01	4.279897729275112250e-01	2.067296062985697347e-01	3.277647156228657987e-01	5.981765677855050978e-01	6.961230629931848268e-01	1.067564229454567748e+00	1.074935870162390561e+00	7.531693950895674838e-01	7.564500287914250887e-01	7.409344917781545137e-01	6.605620898461131985e-01	5.006183745330428092e-01	4.567816387712672621e-01	2.998013944120202501e-01	3.590252968852094551e-01	5.021158623724912839e-01	5.519832997852778256e-01	6.805595631609662188e-01	4.996079920880173164e-01	7.413414102770647940e-01	8.565154798683651816e-01	8.014691410064064270e-01	8.450675765747694967e-01	7.015886566757264520e-01	7.160750600755033668e-01	8.875317193972684926e-01	7.554542536090396165e-01	5.372830027767425687e-01	2.572090807819735203e-01	5.782873924849627478e-01	3.912392094972962364e-01
4.328146419012024460e-01	2.362620081267670091e-01	5.028663932513496304e-01	6.636716460636040704e-01	8.744231306959491246e-01	9.724537748100192669e-01	7.659679293152436008e-01	8.739096628818201484e-01	1.201531225397476810e+00	7.220114466530015429e-01	9.816267524278341483e-01	8.926495284492972360e-01	8.430603361360179404e-01	8.285508195007414978e-01	8.206325565511678466e-01	5.449176523384620108e-01	5.544524306058192797e-01	3.082891346766687968e-01	1.662792754030339437e-01	4.365435493407791023e-01	5.820622410070577235e-01	8.773785361776333946e-01	9.206071024282933557e-01	8.583899267126749999e-01	7.433159900769509276e-01	7.519464533758322133e-01	6.888294357373353494e-01	7.809504963401722177e-01	6.256512925868488173e-01	3.740549315850274503e-01	2.886053327824166237e-01	3.763797131465442813e-01
5.190413197509344823e-01	3.340542020575720805e-01	3.628915648769772684e-01	6.565763739276166966e-01	6.735041846340787952e-01	8.294246296019747167e-01	9.135355317976469047e-01	9.401865227243983991e-01	1.038275062810503746e+00	9.634742340021025253e-01	9.261754716266775711e-01	8.559536224815672556e-01	1.052616839459456610e+00	1.126226062347783330e+00	8.934181043895174090e-01	9.195354948823676322e-01	8.198435182373413621e-01	8.111457684254734790e-01	9.592374189095882464e-01	9.170173308408493540e-01	8.553334955487371660e-01	4.479123583707031453e-01	8.546719010907660730e-01	6.106116176215453661e-01	3.801531276020325700e-01	1.001459129663646586e-01	5.015892507002929213e-01	4.911635238713779050e-01	6.541010299574401277e-01	8.409554357044921602e-01	2.442346919292899265e-01	3.868614681727967075e-01
4.238546856609475277e-01	2.099080641201372943e-01	8.718909469937971002e-01	1.068767224656267611e+00	1.047859439756056998e+00	1.096023854469107439e+00	9.127711597949859090e-01	9.864675165460349282e-01	8.828781230099284061e-01	9.979267647607532599e-01	7.783470137297556768e-01	1.073748754023207796e+00	8.076446014370867177e-01	9.696800573410301327e-01	9.410485160166172092e-01	1.161996632312346733e+00	8.120031248627512799e-01	7.808259703115865147e-01	9.901344481347854609e-01	1.324286176551592753e+00	9.448268368572970699e-01	7.827129632756619770e-01	4.416712968079382629e-01	4.725745016199189297e-01	5.541053419311030570e-01	3.791021193293372948e-01	1.064642671299509402e-01	2.893179238182714275e-01	5.114756598707446145e-01	6.417922041858105109e-01	4.267213115024416914e-01	4.639828260354718070e-01
5.211696461257145918e-01	4.799674727579824607e-01	1.052791969410115991e+00	9.884160339591914202e-01	1.003427272125911651e+00	9.527088779310054489e-01	9.143074665838155646e-01	9.402104656626527612e-01	8.627484470781333625e-01	9.097853554477324245e-01	8.610543503145952071e-01	1.171835046945501446e+00	9.647675668480990563e-01	8.800227475869213389e-01	1.093487843239574930e+00	9.658442466567171980e-01	9.001118314374954021e-01	9.775079508446065102e-01	8.842003231501107674e-01	1.048010334345958583e+00	7.831322751595146681e-01	2.409582562716218734e-01	5.396730615247331553e-01	4.485019808711460110e-01	6.103637003027155838e-01	3.094796188762466427e-01	3.460108324082681874e-01	4.009494813683877057e-01	2.894157224276169282e-01	3.443795070174116013e-01	5.490699048521362480e-01	3.527564794644971746e-01
5.433940624327757707e-01	6.126450459259417114e-01	9.542370644379765121e-01	9.391761507088602912e-01	9.611477047341836499e-01	1.179129979030828723e+00	9.281473074188725247e-01	9.404888802026611927e-01	9.929032851681924843e-01	1.042975810187206420e+00	8.234388752511871967e-01	8.757366169444056325e-01	8.494391965506968845e-01	9.489569678050553403e-01	8.260668959957395696e-01	8.463760242702128567e-01	7.006964027091425740e-01	1.075543641870252420e+00	7.058418306087760330e-01	9.480834485924576338e-01	6.753809166416497867e-01	4.351307970131191860e-01	4.721974815522227975e-01	2.595757186129272753e-01	4.021759772359337348e-01	2.141539233042370483e-01	4.161422309643068584e-01	6.410009500432234386e-01	6.489169359629762823e-01	2.477521368011458280e-01	3.311650251036515891e-01	3.579598305096856059e-01
5.253376637118725156e-01	7.790984467883763642e-01	9.189306360020307318e-01	1.065947859592806024e+00	1.146155333901055950e+00	9.472379405736179869e-01	1.200552061266759063e+00	9.218122656492344635e-01	8.252939715066870408e-01	1.136228757189534866e+00	7.533267271933239417e-01	9.988890219464963138e-01	7.967571673137635591e-01	1.031241043128040547e+00	9.249649983265452180e-01	9.335565638303126024e-01	8.803759650102981338e-01	9.486694294356661228e-01	1.086686584822303736e+00	6.702032357756398939e-01	6.737561652692722891e-01	5.316317716879345179e-01	4.081755864582000126e-01	4.412400294793292765e-01	3.954972286050103536e-01	3.134715243526900452e-01	7.015000099208712481e-01	3.471487099313190217e-01	2.982077679585781738e-01	5.294158225707124021e-01	7.272822275196392239e-01	2.961238594560492432e-01
5.846707078361421672e-01	5.375961392861186017e-01	9.324547381393692991e-01	9.682739324054757679e-01	8.811486804358121816e-01	7.142011054295531736e-01	9.533416902354031608e-01	9.010228847644023986e-01	1.266000076955059450e+00	9.173931788356390893e-01	1.012840942992051074e+00	1.110884204330712333e+00	9.171109457432532475e-01	1.024867985211305399e+00	1.043201019982769706e+00	9.059766888322148271e-01	8.381786375170487968e-01	8.048560845014003373e-01	7.115883384995975725e-01	4.828915553653722603e-01	6.970578753832675778e-01	7.211449510647820471e-01	7.841964624860926492e-01	3.697870072861547119e-01	3.795122596766669631e-01	3.342026702825433015e-01	1.664547676431918921e-01	3.016739942834703037e-01	1.422451982859332387e-01	2.852433344354941558e-01	4.261179591505676045e-01	1.116437645922508937e-01
6.716647852242678685e-01	6.665350127099555211e-01	9.488231081936902012e-01	9.707878201604936974e-01	9.194955232421440083e-01	1.225409134792989851e+00	1.064223495127106567e+00	9.537093423533071768e-01	8.164728298763477277e-01	8.192053479594133547e-01	7.366861015672706570e-01	7.225538521424330618e-01	5.639216979300403221e-01	9.189084596204196709e-01	6.945163434523439205e-01	1.104987567750054245e+00	7.695990659089476660e-01	8.763315012985264385e-01	6.850377114434129666e-01	6.712245197355759530e-01	7.448217591036233598e-01	6.937772438904636907e-01	5.323388405147790881e-01	4.635063629251690021e-01	3.894307323091104611e-01	5.546749379209916508e-01	3.914088628818424009e-01	5.623619273246174277e-01	2.872726459350951611e-01	2.932098328054622005e-01	8.349251331673490650e-02	2.872168289241592287e-01
4.712239756454563167e-01	7.045490510425578279e-01	8.088495676645325316e-01	7.500127530827356281e-01	7.186897832263189345e-01	8.826861463954921438e-01	8.897654068868006139e-01	9.162098355944557904e-01	9.984806265440883122e-01	6.686107289588129055e-01	6.540838460600814086e-01	7.088146148765910315e-01	6.328884885560607243e-01	8.199725108456287215e-01	7.414596802968503875e-01	8.183408910065600450e-01	8.181789775182195523e-01	8.333504902800705771e-01	8.466530437009383014e-01	2.476965059434829142e-01	7.325628438166703615e-01	5.372924704895907233e-01	4.009715942239295838e-01	1.258209707308629022e-01	3.201669519877689551e-01	3.281810580216313333e-01	2.754990502889831938e-01	1.259582515115960089e-01	3.806847690660485894e-01	1.186509364217639140e-01	4.149346567953857701e-01	3.843776395509509447e-01
4.009622367697479595e-01	5.760019072309833232e-01	8.152961671894659590e-01	8.929629666021611234e-01	8.603765900663543631e-01	7.828068686919993358e-01	9.180021427604841966e-01	8.621888171132033873e-01	8.398209026017127155e-01	8.544809384326381707e-01	7.442693467176613176e-01	8.536758268004376315e-01	3.801410156563987397e-01	9.241670611407545310e-01	6.593459719393068852e-01	5.552818530135414932e-01	5.656134738453597599e-01	8.180990189973038618e-01	7.260612076037628038e-01	6.024855748390638421e-01	1.213389931470254535e-01	5.507990486271329145e-01	3.233989682506214214e-01	7.850544299551891481e-01	3.574532843836549234e-01	1.619802861904277302e-01	3.118163631551872372e-01	3.433934447110575383e-01	3.538176467762861321e-01	4.409227244389577471e-01	5.017416378779266939e-01	4.675746455052952610e-01
4.015188575550228678e-01	4.665503957137955848e-01	8.921865966069179033e-01	8.541538810669246917e-01	8.724330862527582831e-01	8.153495265207543197e-01	9.136521031114699376e-01	7.222661050981404873e-01	8.625681298913743245e-01	5.005543623654402641e-01	7.672205984413172919e-01	8.073255948267574755e-01	7.145955735732298919e-01	7.108498429456774348e-01	8.181217383130826581e-01	7.325199626382191687e-01	9.058834548161341926e-01	6.755240849727329744e-01	6.691058134134821866e-01	3.059596419921864485e-01	6.598503544550085032e-01	2.755060935109242548e-01	5.010915924562652224e-01	3.580987256814195385e-01	5.570963652628579954e-01	1.573057402611350852e-01	3.005461814070308213e-01	1.549383752975147799e-01	2.314141551142298026e-01	4.548206110446727513e-01	7.091333331356486358e-02	2.701446833551852111e-01
3.536603434560201542e-01	3.235546819630841231e-02	7.630623509126071013e-01	9.351127093017895797e-01	7.835875683395896463e-01	6.611336982677979979e-01	6.390034513915141545e-01	8.422487951750383672e-01	8.375305177632381692e-01	4.666795875853671505e-01	7.140269255629321243e-01	8.183748282689337072e-01	6.421379937319559028e-01	1.056747084356858934e+00	5.833781617396031072e-01	7.169371962104998941e-01	7.799932914839531328e-01	5.728916711110925153e-01	7.304088582960696074e-01	4.636392196306445834e-01	4.767653566265140364e-01	3.578775952119448989e-01	3.638020708368737699e-01	2.887631982702027478e-01	3.797211203888963826e-01	3.380659197548331329e-01	3.144735917537187508e-01	2.427915806385663733e-01	5.370078824910445858e-01	1.106987041085778778e-01	1.636777027654841288e-01	2.697814867938032046e-01
2.110341181019809720e-01	4.854325594065205807e-01	9.206784894660146046e-01	8.753136637945359011e-01	9.498568269471964198e-01	6.928460615431493164e-01	7.260533843266200327e-01	8.443831165698022501e-01	6.612673048055588421e-01	6.926117212830100733e-01	8.866556600103508989e-01	6.566036116932623123e-01	6.683334936075944199e-01	8.335215584891806362e-01	5.171287762930248944e-01	7.192405939569237461e-01	5.042749751814212811e-01	5.638395293607335601e-01	4.469529351955162655e-01	6.026414440226085523e-01	5.648231496582941658e-01	4.113200358048167415e-01	3.669702869784947641e-01	3.510681753716340947e-01	2.790613951684595695e-01	4.257785269956548269e-01	4.396519887979455365e-03	4.720419577200763994e-01	2.313484689556715157e-01	3.274441051483881759e-01	3.618340640694455712e-01	4.291378280713896709e-01
1.645339513996550707e-01	3.686571574313016741e-01	7.815778172062166629e-01	6.751896152041901855e-01	6.722631966280085969e-01	6.430180596455242759e-01	5.245512183357250446e-01	5.722045338695235239e-01	6.082177451547605695e-01	7.459925838022990474e-01	7.282048132943528262e-01	4.767887658174624343e-01	5.530432788038784908e-01	4.216900995973432709e-01	4.050624676674784430e-01	5.315488145487256011e-01	6.802269316739329996e-01	7.096742977543308850e-01	5.322984610882007805e-01	4.722385979123415733e-01	4.455983479060408592e-01	6.387687240507198272e-01	4.260614761411860574e-01	3.539684986171103831e-01	4.013861781294134623e-01	3.923750486384934288e-01	4.768376639055071919e-01	3.291226763256077104e-01	3.205994475137752819e-01	9.147025979665721063e-02	2.059099030406466579e-01	2.569040574696807022e-01
2.379407320776910084e-01	4.548558686932829831e-01	5.371041590321390391e-01	9.752262182599427121e-01	8.021149236558758888e-01	4.303359335447799472e-01	2.253061363645320336e-01	2.869086515179068431e-01	4.604507427657191787e-01	6.947698397671231429e-01	8.037565627077210006e-01	4.530844085152991862e-01	5.638317542656965387e-01	5.216531532127411941e-01	4.200455913354507187e-01	5.292006750161214468e-01	4.987665777297108916e-01	1.035376782870268908e+00	3.962460918150383371e-01	5.072938791142983517e-01	4.061617165630998505e-01	2.362906828709823992e-01	2.130282786374014248e-01	3.444357970008688485e-01	2.953470911861659220e-01	4.503346387812604545e-01	3.032050339714640885e-01	8.570069087355555171e-01	2.057683910500517077e-01	8.041816608647811560e-02	1.779901854032826247e-01	4.890589597632583052e-01
6.450664541181780898e-01	2.737965414496165706e-01	5.632751803402733515e-01	4.348125137153570074e-01	7.453610052823435028e-01	5.653565484940297203e-01	2.850805893644304811e-01	1.812951417840072410e-01	-2.563726215471502645e-02	3.731500206542557319e-01	5.630783651317797789e-01	3.882154729491106293e-01	5.350920516536035176e-01	5.666817091478151269e-01	4.396231555516962874e-01	1.320536082011065093e-01	4.530993036299636456e-01	3.389922735248772634e-01	4.181697732990302119e-01	4.385817020731669347e-01	2.848733436408973363e-01	5.985069994965598328e-01	2.778011460016070466e-01	2.674996246774926090e-01	2.025747430030796492e-01	3.416750608195383565e-01	1.895855337675692309e-01	1.536158792412519736e-01	9.030986742202991302e-02	2.861872875418021711e-01	1.232299367656482236e-01	3.414499760080189628e-01
2.707047345871559929e-01	3.295354169482589413e-01	4.111522677338734777e-01	6.276510877174001912e-01	6.065690241140613281e-01	6.154264338552440927e-01	4.255921753934079899e-01	4.868343490102653992e-01	2.194638101483650794e-01	2.403575906617413105e-01	1.917370151035799608e-01	2.902362304788529412e-01	-4.703872238223516522e-02	1.799089425892560767e-01	9.679549491720737531e-02	7.277891478836011341e-02	1.304866049844842502e-01	6.491934131475451952e-02	2.234802006359543070e-01	2.752003674309951853e-01	2.662772397925691203e-01	8.353561761586156265e-02	1.056795734384690794e-01	1.628954418468647747e-01	2.565199250264879050e-01	5.112225454701824212e-02	-8.586830190614869185e-02	1.465853721854234182e-01	-1.456622453086833247e-01	1.198359705454968838e-01	1.734994072224199380e-01	2.690730505562914932e-01
3.502214203834740913e-01	1.066796457873806225e-01	2.036073858212019139e-01	2.001478180557297870e-01	3.648625146874817093e-01	4.208849358705575305e-01	1.502618746085254697e-02	8.413900125466280411e-01	3.448940591449545234e-01	1.046220275420335494e-01	2.231167572920954023e-01	1.992711344020270947e-01	7.324583435260056952e-02	3.337353813527885182e-01	-7.585339532391173478e-02	8.123144759088173072e-02	1.838417371616537510e-01	3.428594968739301918e-01	1.201470883917915289e-01	1.992540932688286748e-01	2.849450429039526722e-01	1.640653048966385363e-01	-2.664780873526201854e-01	9.724812072416014197e-02	3.159811285965744010e-01	1.859919603638759411e-01	1.255717581121940374e-01	2.778838479666401184e-01	1.959597638498132288e-01	1.709489090227877539e-01	3.442219293319995210e-01	1.131033962330049714e-01
2.001036442958284145e-01	3.934483661925784470e-01	5.122960888087505493e-01	4.213115968346234363e-01	5.441594352645608978e-01	4.368512542801293863e-01	1.879061733550442259e-01	8.191323701032135474e-02	1.780535024017934620e-01	5.133657522516514859e-01	4.339448799517037214e-01	2.857048289155348364e-01	6.579880655501665898e-02	2.704381681421594297e-01	8.088520120058985408e-02	2.389240907125780577e-01	-5.342598992965241766e-02	2.132891643034535711e-01	6.879989504676428669e-02	2.140918348139251581e-01	3.161008327517031979e-01	2.337681105235954182e-01	3.719541180864394114e-01	1.825535361349997221e-01	4.573934745711820404e-02	1.925876114752420043e-01	1.659635600928940913e-01	1.423559347158988297e-01	3.634027397005529236e-02	2.779059815897463315e-01	-4.013503267241365080e-01	3.859720793599593081e-01
2.151084672745210702e-01	2.272762045110278961e-01	3.719477853991323135e-01	3.194413346382907193e-02	8.046998306276009760e-01	3.888146230374848189e-01	2.751554939438931036e-01	1.373169180022892899e-01	3.035875352518483949e-01	3.766632301348646905e-01	4.099033257694638666e-01	3.994075492232306290e-01	1.256852567621192518e-01	3.887211704503177878e-01	1.670935125366913021e-01	1.904443854042477680e-01	1.181669823308686834e-01	-5.732760086929833410e-02	4.284046945324017641e-01	2.540826026060281073e-01	3.329801018597496332e-01	2.801532169301809705e-01	2.802370302716654660e-01	4.172289398087583590e-02	1.220820266493228556e-01	1.162743480985836408e-01	1.718796619129490943e-01	3.495232583318885200e-01	1.818136985712819065e-01	1.279797287969366704e-01	2.492049303422842199e-01	3.106879265866494544e-01
4.565941729077984124e-01	-1.646023757359129647e-01	4.140267206041214898e-01	3.733610421625327414e-01	2.045253702000722207e-01	2.544581914938396361e-01	1.466788065876518943e-01	5.111556936194616707e-01	2.404328195501534426e-01	4.004168669590472129e-01	2.457582360215762318e-01	3.802374815530024099e-01	2.697655857635983812e-01	4.083305996199588783e-01	1.767064030725017665e-01	1.880120423666747920e-01	4.537340982026648595e-01	3.308966470490708467e-01	1.614293262596968037e-01	-3.272381631894138998e-02	3.185649120235771736e-01	1.566284800028547863e-01	4.068614977341205030e-01	2.999382695024609413e-01	2.437321348246543895e-01	1.145839887447973604e-01	4.338197154272380174e-01	2.142378215554344711e-01	1.434660688807840034e-01	3.188971165347741499e-01	2.655423810411111640e-01	9.973961816635062982e-02
1.523777887199840586e-01	4.669150779963411324e-01	4.122427896772293265e-01	3.101612874526844532e-01	3.570537749248093862e-01	1.754257230235552467e-01	4.255963111556384515e-01	3.726393195030831551e-01	3.955373836841196145e-01	2.461760638878871255e-01	3.607858206203841123e-01	2.082603560191935432e-01	3.663913432515635837e-01	6.782833251444349010e-01	2.275582597013553754e-01	4.701226156068229467e-01	3.920343990063345774e-01	1.661582885947939792e-01	5.140030740777803420e-01	2.899388839604097323e-01	1.800422156244938232e-01	2.228464882765050781e-01	5.173067165474121154e-01	4.641628717045049868e-01	2.992997643255824181e-01	-7.694095216807050885e-02	4.739080788023915525e-01	5.291056634907484457e-02	2.928966009127065284e-01	4.239932590257000644e-01	4.309068318185636515e-01	3.178462474134337579e-01


==> Cifra_figuretem/10/DPdataGreen6.0.txt <==
3.111201402402280491e-01	4.655058785937432608e-01	1.650540677003715651e-01	1.615797951802818710e-01	1.268632627782698696e-01	1.860231648910308511e-01	9.572373619747548412e-02	1.541660824854643175e-01	2.006838408266166662e-01	4.830782419949042339e-02	2.074909074453466229e-01	2.020585964410227531e-01	4.653614511697481415e-01	9.723458545095325922e-02	1.670339502500293727e-01	6.974109562426851205e-01	3.570031885701351326e-01	2.797106287304556016e-01	4.344154258337621366e-01	3.473919109566303565e-01	-7.517222948345847477e-02	3.195822318536080675e-01	-4.773681229097048728e-02	2.845418595314063159e-01	4.341739403704443778e-01	2.993127654386567582e-01	2.965994308850963823e-01	1.709651128012017185e-01	4.137064862101145768e-01	2.418015564132375284e-01	2.630893706575102575e-01	3.275396164054428794e-01
3.366520683435797467e-01	2.781316836210086518e-01	1.200734630011239812e-01	2.186453182337527168e-01	1.371842766334077646e-01	2.724672606449098367e-01	2.128124750625645101e-01	2.929210064102582001e-01	-1.958527062536730146e-02	2.037655517073461708e-01	-6.118476953028517684e-02	1.407407925655793091e-01	2.592353539562148868e-01	3.674573620440302335e-01	3.223004661244107671e-01	3.014872616386267135e-01	2.531952377329835802e-01	4.661660864039683938e-01	3.773657158172051829e-01	3.415491389676907352e-01	4.717476971453326007e-01	4.326317290468941201e-01	3.317444154446703708e-01	3.284576111197743398e-01	5.028741155021363429e-01	2.823756984561213712e-01	4.169433719174222563e-01	1.601967698350837410e-01	2.208732166011519171e-01	2.904767238700564080e-01	3.703668741909820761e-01	5.415329832477620009e-01
9.554057621203373984e-02	3.009772147528224640e-01	2.630392606112862408e-01	1.760700967879203216e-01	3.666397694665091134e-01	1.599541608629171385e-01	2.457928961102363863e-01	1.484532091402552823e-01	2.601731587877081364e-01	9.888012560818901231e-02	1.968815018819647378e-02	7.661151551268721716e-02	2.048387203828076764e-01	2.209536158449234011e-01	4.669159604100333594e-01	3.030229132291152871e-01	1.811956381607863764e-01	2.432685731933280637e-01	-7.499922247891471772e-02	2.720053715460568622e-02	2.736510207628073954e-01	3.674258210577963091e-01	3.126987107012222933e-01	4.339028016640227303e-01	7.201346995611377366e-01	2.148594489897406867e-01	3.130087156944174609e-01	5.300086059398304572e-01	6.296580165194076706e-01	3.152932274948476721e-01	3.239733487152064995e-01	4.052706570471010794e-01
2.250719097981635219e-01	3.108666614327826316e-01	4.153402882990530065e-01	2.573492761120244610e-01	3.390917969244316987e-02	1.793190407665320729e-01	8.090465328518230137e-02	4.080997820665165365e-01	2.333894028713512647e-01	3.102740479134901697e-01	1.907320384788919188e-01	2.130530457054108373e-03	2.870052731481776975e-01	2.029443421146039928e-01	1.542372460453024230e-01	1.625100084585996973e-01	1.363274499206982848e-01	3.012938729635810109e-01	3.893223211334971845e-01	2.742301156026513698e-01	2.896325119324428266e-01	3.260396210211299328e-01	4.352964784693185152e-01	3.101313472965763762e-01	5.249368345743447017e-01	3.547984919591603559e-01	5.364273826973374737e-01	2.951843180155466206e-01	3.556044802267543381e-01	3.491443301715492220e-01	2.740301785919198041e-01	4.088320236351627446e-01
2.730929235381640563e-01	2.575349990314839688e-01	5.963514863577966674e-01	6.711350838112881134e-02	2.478969432068313661e-01	1.960243433265196622e-01	1.082832449833604355e-01	2.366840698601622994e-01	2.293581912781243737e-01	2.618656799126817258e-01	2.097846137703466285e-01	1.226792523009805208e-01	2.572574163422918225e-01	2.874216255289623878e-01	-1.613808965586986388e-01	1.654267877883504045e-01	2.349694811193800137e-01	2.819227588362694936e-01	3.350985935505081392e-01	4.891326278041171483e-01	3.858561934103628688e-01	4.344036055861008050e-01	3.520314292327791916e-01	2.417047896989613642e-01	1.990456645591474616e-01	3.508220195563833133e-01	3.233903871681169662e-01	3.242460473720120140e-01	2.571413420255186377e-01	3.528246813114996328e-01	2.795266667985866205e-01	2.306723007218142718e-01
1.558317774889046159e-01	9.197110706516276046e-02	3.268115988825266438e-01	2.787576682243782522e-01	-2.979797571470588213e-02	2.003838255068417784e-01	3.190121878941193923e-01	-3.525997733246233334e-02	3.266940382396829601e-01	3.192732428547621626e-01	4.052521381565563074e-01	3.464981402709570446e-01	2.738228044707695097e-01	2.728193884593835272e-01	2.185255516374753626e-01	2.461026448111011122e-01	7.985521977615489542e-02	4.586342571564360204e-01	2.459220915497588589e-01	5.005602353375816493e-01	2.736478330934700165e-01	3.352871907920194627e-01	4.144810184603406888e-01	7.810636255890042179e-01	1.991651638137009739e-02	3.049467553776932793e-01	4.454227304718902936e-01	1.675415696560220158e-01	3.262256757971001009e-01	2.354845564755895237e-01	7.267957814764329783e-01	3.421078955699455859e-01
1.488783757324489143e-01	1.773170851227917066e-01	2.639367371628578152e-01	3.975710725986409400e-01	2.721207982328113784e-01	3.300070433932604796e-01	1.026305209165896959e-01	-1.375090068956341671e-01	4.001373258501488284e-01	2.463511432284209435e-01	2.508236282249133864e-01	2.888784840786480235e-01	4.497282313220033467e-01	3.263963609223576867e-01	3.517613938881812841e-01	9.997659640555586757e-02	3.024234305732363959e-01	6.591659852046619084e-02	2.746681550636967950e-01	4.328641805177881885e-01	2.917864266049506883e-01	4.084351281126597510e-01	4.661739917997218541e-01	1.361312107768714308e-01	2.938821062067762946e-01	1.882945724130059006e-01	3.894838136589597877e-01	1.343041662232598576e-01	3.959861064922318707e-01	3.082545209355696536e-01	2.762433606991564483e-01	6.046767160217328962e-01
2.382930974721142181e-01	4.135685873318816208e-01	2.610139631847114283e-01	2.769950853217367226e-01	3.086792996805638456e-01	1.492252186125399560e-01	2.437517899862937931e-01	1.714949541231222119e-01	4.176333462462137325e-01	2.860284541098431776e-01	7.008311375081741623e-01	3.457839909340206241e-01	7.073076112154192963e-01	9.809136744144353326e-02	4.880097119521235038e-01	3.364768396762016223e-01	2.460999805008193264e-01	2.831114697535664915e-01	2.664811475437524058e-01	3.422137441343013342e-01	2.855632876454441416e-01	6.755118916121478634e-01	1.466980887365263442e-01	2.025707637490624657e-01	3.288147483079383870e-01	2.349893751795562313e-01	2.814453090561945259e-01	2.115218259814940494e-01	5.784421065500309211e-01	2.514405579043438310e-01	3.199114570732484175e-01	2.686345495244104598e-01
9.979137385758955758e-02	2.345533923670537202e-01	-8.447644983708235689e-02	4.086644723542686153e-01	3.950181879301584154e-02	6.627328197628135076e-02	1.344600012145676926e-01	5.108227230977986366e-01	4.791840849490842658e-01	1.672286340974392382e-01	3.358612454525649604e-01	3.288668513057002585e-01	2.286965421738531012e-01	3.412623705688465625e-01	5.371524711567847721e-01	3.399076497834880306e-01	1.656416907232688696e-01	7.073677750821719123e-02	2.681585305387366169e-01	5.372677391477616027e-01	4.109947470798580027e-01	2.464731019742538165e-01	3.829857556653837869e-01	1.845295830013979343e-01	1.110402804053544079e-01	1.469664570624694966e-01	3.681789322078378723e-01	3.355696569163140186e-01	3.788587716536033212e-01	3.801064509736536423e-01	7.605076087736256651e-02	3.142719429082758142e-01
-4.258208015755046150e-01	2.379087501621002521e-01	3.212638355841936910e-01	2.094328033109192910e-01	1.192452527683403041e-01	1.294568301288303025e-01	1.477001148410036491e-01	2.774303692351387518e-01	3.427032998286126397e-01	2.702091703852401161e-01	1.491103102800708513e-01	3.624765720276997283e-01	4.364374418119622012e-01	2.379156545029588732e-01	4.795478677824851488e-01	4.402597426663603097e-01	3.366941484746436286e-01	3.510923142259358976e-01	3.792408624217222801e-01	5.677596210647788411e-01	4.022043085657305284e-01	3.265117617575131748e-01	2.142356603575365226e-01	3.288750572119709670e-01	4.288060183388088809e-01	2.039070170264419835e-01	2.024645997834180200e-01	4.002519329005644888e-01	1.624716037735609298e-01	2.985413840012383080e-01	3.479484106032323942e-01	4.559577157148466675e-01
2.683194019087919990e-01	1.912097841106574492e-01	3.519472194066789461e-01	2.830727599316429366e-01	3.104183880033385412e-01	6.999779376918087159e-01	2.738684128571339249e-02	8.752549065080061919e-02	3.913343416033269739e-01	3.331279389364089627e-01	4.321712575843191240e-01	4.816977224764618093e-01	2.673270891040441799e-01	3.773091157226512449e-01	4.836118616677749227e-01	4.536957741993334348e-01	3.388743224999816173e-01	2.549968969091340742e-01	4.459570580086938962e-01	2.788833282942812519e-01	-4.666523560022151074e-02	3.757586070274381296e-01	3.326883362117433185e-01	4.140229432114839181e-01	2.970964542522309682e-01	2.465451120722216283e-01	2.361165419344159744e-01	3.093650110834508804e-01	2.589635509740472741e-01	2.910614769438444327e-01	3.494598057749411790e-01	4.435977331998198214e-01
2.595140358360104038e-01	8.535924847908918367e-02	2.821149265546265550e-01	2.198821293098142116e-01	1.245643671672958808e-01	1.212956049100006317e-01	4.046076839901125988e-01	2.788670920423251820e-01	5.582503762186652452e-01	4.314773729526434343e-01	-4.144113255523793060e-02	1.933702893715598392e-01	3.667598140060562284e-01	3.544362167522753237e-01	3.130256835042989350e-01	3.645013432001620868e-01	4.348928110402667802e-01	2.438668972583402650e-01	3.957664645904067080e-01	2.838889029367088757e-01	3.239233610581951917e-01	4.867733044366066020e-01	-2.462700736476213237e-01	3.967684848443099321e-01	2.518748740136541042e-01	4.072261135681332633e-01	2.056601899017289070e-01	1.924059787543047628e-01	3.029107990472986178e-01	4.701318361003447577e-01	9.975614532669910273e-02	3.683598979659438166e-01
1.103520458475484023e-01	3.061049820029171364e-01	2.545637776100898031e-01	2.526848857939875126e-01	2.789457989830597118e-01	5.534306410760061468e-01	6.054479924860214357e-01	5.295558816971330796e-01	5.014249783445372532e-01	4.117098962148174612e-01	3.528197490989424256e-01	1.511657148648780369e-01	1.877156171951094021e-01	4.487320781034132011e-01	4.434035988982859555e-01	5.038891841652052284e-01	3.398595043195017373e-01	2.306529439811328963e-01	2.896027053428633091e-01	4.493267799651794459e-01	2.383469723471903223e-01	3.065426062660823181e-01	2.680086071521118329e-01	6.093333236938347497e-02	4.791705731336302065e-01	3.167613624270932959e-01	4.047381487324311355e-01	5.521225171076955540e-01	1.141518198139895857e-02	6.689457576482094048e-01	4.716918024378599084e-01	7.854227184110675886e-01
2.534965144681717852e-01	2.400117251085873149e-01	4.110966323446945125e-01	1.587774962735355455e-01	4.996788008740608023e-01	5.999655463803559297e-01	5.471336375397320984e-01	5.066776315568358724e-01	4.851856192927485600e-01	4.052409996163295891e-01	4.784104553436200336e-01	6.888055400273760398e-01	2.651908582901470468e-01	3.857952344647547216e-01	1.800499906459425703e-01	2.577747288914131740e-01	3.286895770848314302e-01	3.397308812470496431e-01	4.062812634208157747e-01	1.601058940909647343e-01	3.106768349487935010e-01	2.589786259849903294e-01	5.284146925931335059e-02	1.779575089453520054e-01	4.141623869705301497e-01	2.900096816769756058e-01	3.820095451500368777e-01	2.830437824427964322e-01	2.337934299527089921e-01	-1.693875109058766149e-01	3.311871980274820881e-01	3.002252814940116199e-01
1.908846297890727239e-01	2.581857980611697578e-01	3.854654031015451454e-01	6.360962236379483770e-01	4.052712449255284066e-01	4.641233981219068938e-01	6.454616327809500342e-01	6.435101997091804416e-01	6.989179923299124741e-01	7.705883327763370927e-01	4.598516379323890901e-01	4.744960795694321831e-01	4.281835079535111221e-01	3.374595251026261677e-01	1.977122845993580513e-01	5.891471827890773505e-02	2.162787747128316340e-01	-5.470962657294142772e-02	4.395194795920828734e-01	3.661499549133251930e-01	3.286614576761632822e-01	3.046050329714373173e-01	2.915301110337835677e-01	1.597086870332926900e-01	2.569234854890383724e-01	3.174139286706291196e-01	2.103023921163715837e-01	5.269975195105363053e-01	6.226473283768820810e-01	3.052721850812755711e-01	4.591482255764230969e-01	5.542764032813823905e-01
6.009589996509544507e-01	2.553484327778655083e-01	2.725292902299354947e-01	2.380266755364530973e-01	3.010297498384375547e-01	4.018587438190063810e-01	6.650031374014514496e-01	8.356507151817630374e-01	7.812360298070881726e-01	6.904084457094890048e-01	7.176709100200446834e-01	5.700556630909876521e-01	2.868194718709172197e-01	3.129298084249424461e-01	2.852958702836880800e-01	3.290364028120320583e-01	2.278424355780968580e-01	1.864983521744408290e-01	3.017384462441707882e-01	4.737542233098858691e-01	1.387001610094911463e-01	2.966283556657546838e-01	2.783164569547207923e-01	5.903317767466198518e-01	2.327109659501322425e-01	3.634515065019823798e-01	6.012078453779209353e-01	1.551575563191845974e-01	3.230892454404164504e-01	3.189315092386633688e-01	3.004991373421402323e-01	3.796195171389041279e-01
3.747733244221236881e-01	2.331612419308184692e-01	2.346318618828742986e-01	2.208840699278874775e-01	3.950255673258801226e-01	5.789848261441847832e-01	5.286336669706495073e-01	4.726594322499476086e-01	7.426233323362629868e-01	8.862741595547767304e-01	7.285714215766488921e-01	-1.225022811507142650e-01	1.301465866601034249e-01	1.827832771596434036e-01	3.541839974910866995e-01	1.606387829562346825e-01	2.502461398260301673e-01	3.846961601865014346e-01	4.725722231216933356e-01	3.505187482867572202e-01	1.807764374480239356e-01	3.952310399463549451e-01	4.076094217882569870e-01	4.671016800868055818e-01	3.737839455598688243e-01	2.222243427791654458e-01	2.382462013866230854e-01	2.049517797173265876e-01	3.809598681407299070e-01	3.465845262767731638e-01	3.448333015466799045e-01	1.611791684533451785e-01
5.707297937442887270e-02	3.770761856617371732e-02	2.078976433543834323e-01	3.025759847657706336e-01	2.434132097935591543e-01	5.197778972589612856e-01	4.604586687211034701e-01	5.458930242575826819e-01	5.843589835385600839e-01	1.107414604415065895e+00	7.387341158813240938e-01	6.148712674524724475e-01	1.698955250304684528e-01	3.098851090348901938e-01	3.188489833726030342e-01	2.247291980528193789e-01	3.093376836239273842e-01	3.055697374518675513e-01	3.107718284515975649e-01	3.166788046099940357e-01	2.476640284619154586e-01	3.603680997269672059e-01	3.057805632897874770e-01	3.734086020526722338e-01	3.402589296026289345e-01	4.767755167608591083e-01	6.668893589635355168e-01	3.717752851896616861e-01	4.966178816628533665e-01	1.963916207792941182e-01	2.563283050687620301e-01	2.373382912834080538e-01
7.240707933372217409e-02	1.080273673305135462e-01	1.725936616581622562e-01	1.911658847338212619e-01	2.847399865024249910e-02	3.978471674291966242e-01	4.557650738594897777e-01	3.280462049837959415e-01	6.387038363012348396e-01	3.933143314349013542e-01	7.654862063193887955e-01	5.850951121686784884e-01	2.779284572148471577e-01	3.448101386572485771e-01	2.810707374826506566e-01	2.691258730462499082e-01	2.206317830249221457e-01	3.847909564884156031e-01	3.042652300615115157e-01	4.495889939018724579e-01	3.649395800026848935e-01	2.872114784318915426e-01	2.148611491054376599e-01	-3.532780090902155612e-01	4.424799236315360429e-02	2.013078058131072823e-01	5.266057020057914873e-01	6.066323214021795973e-02	2.567266877604049702e-01	1.314416991775262666e-01	2.056592568623241135e-01	2.813461970952842450e-01
1.606115823791293140e-01	2.467758339367887022e-01	4.870159907469530647e-01	1.967338041005204652e-01	1.392243803284312076e-01	2.656853131990261074e-01	2.962039386975957034e-01	4.555539496103260810e-01	3.831407661967861644e-01	3.816897265420157170e-01	6.031556077053337184e-01	4.930671421270266253e-01	3.222908925941100344e-01	2.566585495506857884e-01	4.870294799164526789e-01	1.423291280335761411e-01	4.404563874412169566e-01	2.718029853815079333e-01	4.043378997817994036e-01	3.539263755403694867e-01	3.498771880813367208e-02	1.753530875009531032e-01	1.114810589023075282e-01	2.126228381268197021e-01	2.423022049924581367e-01	6.473234508122642783e-01	2.464750958692934202e-01	2.914406437343380341e-01	2.278654471167372020e-01	3.778216205933551120e-01	2.311485104933722057e-01	2.701153204481689385e-01
3.494092007895630569e-01	3.095000498531164657e-01	4.808381451704095144e-01	2.619505321911635431e-01	1.990509030912808175e-01	3.911337827663705080e-01	6.865337209766375626e-02	3.472756392597667330e-01	4.507833855752546026e-01	4.122545525702945302e-01	6.504354982930318219e-01	5.378243970837155441e-01	3.291169465974202457e-01	3.387175167972000800e-01	6.824976152577806321e-01	5.108518295829108657e-01	1.906871382298764572e-01	-1.681392482530810195e-01	4.047441085401547456e-01	2.895887446104402074e-01	3.112290021969608134e-01	1.149850633011482715e-01	3.187900934283932619e-01	2.142562900045461294e-01	4.283542641165001275e-01	4.647780788045353662e-01	5.100200724544969866e-01	3.633524638360244863e-01	3.038638084220574020e-01	2.849084861816355563e-01	2.623273687662144305e-01	2.310079881247381617e-01
7.042714721831805358e-02	1.771279476239308037e-01	1.995345835751823338e-01	3.399678151636763013e-01	1.488848129646504759e-01	9.537751320586979054e-02	1.478090464705253404e-02	2.136273825801280890e-01	2.321241069096961207e-01	3.901331721041897960e-01	3.742787350250308953e-01	3.447585746872527945e-01	1.438380638076970919e-01	2.713677028181830653e-01	2.898545618752598751e-01	3.283853345074830843e-01	4.818300235911612828e-01	-3.515202165232769738e-02	1.941681648934121263e-01	2.848372582749344462e-01	1.735531382933498401e-01	4.238842832466205302e-01	1.392014331860264853e-01	2.057095273712229444e-01	2.562252983379014748e-01	3.448641726843125199e-01	5.007701915157971584e-01	4.055343602851494977e-01	1.764155701399649501e-01	4.032434416773399422e-01	2.630041190926876715e-01	2.814159883812014096e-01
1.947043088443289327e-01	3.464749331584888181e-01	1.361294525464518679e-01	2.234023303302647701e-01	1.710100483068492661e-01	9.755806640004367758e-02	1.675130300558450858e-01	2.802373389197493903e-01	6.229729331975468742e-01	2.638937437420644794e-01	2.234262186823112173e-01	2.029579805285688654e-01	6.901236012182407342e-02	5.118730947447247548e-02	3.001906782216768876e-01	3.816737422815688618e-01	2.907188392071282101e-01	2.890586016904754807e-01	1.115264802890249402e-01	5.058633484991328366e-01	3.004021936750082000e-01	2.490897179317452526e-01	3.756597534966150675e-01	3.168102373852230147e-01	3.097347505028649750e-01	1.583267494953658483e-01	4.128292737136083912e-01	2.427244319937010841e-01	1.264345296084770365e-01	9.377889567573766127e-02	2.068959924020883356e-01	6.021472526662652314e-02
4.462143189785944264e-01	2.411303023654913780e-01	3.803666015712580117e-01	1.772544478528914058e-01	2.225460776636235816e-01	7.075982532394137214e-02	1.468078387377862448e-01	-7.994321901195422519e-03	1.882869965217535968e-01	1.790247983156920408e-01	6.815224276337371323e-02	1.389746455080987098e-01	6.591303234974103809e-02	9.748399405383750826e-02	1.748485050281949615e-01	2.968628839837502142e-01	3.859657164553417785e-01	3.026443193869868820e-01	2.057369760020243965e-01	1.779231080251225672e-02	1.517870990880556825e-01	2.741651818253596495e-01	1.759116321690001872e-01	2.731078461706429317e-01	2.848187254530227253e-01	5.389370884958805119e-02	4.036379133451514223e-01	2.248722469687153003e-01	2.084854709797770711e-01	2.499350750760331863e-02	2.389771565500486972e-01	2.176646591283605547e-01
1.772223653757437900e-01	2.229957900542957894e-01	3.524105075308830992e-01	4.012659374277757762e-02	9.703117041771477935e-02	2.791630219467510221e-01	1.681528719281226159e-01	1.595842912358127752e-01	9.784266799359354894e-02	1.977021573318353820e-01	3.140044428544871979e-02	-1.140553608339931191e-01	-7.058187355840535304e-02	3.119754932288509863e-02	-6.167780372071107742e-02	5.542715951000221075e-02	3.679071341269571360e-01	2.867226623362308380e-01	1.329470659926756115e-01	1.781783352259005970e-01	2.615576701549647276e-01	2.075652695460294961e-01	2.558871279099649843e-01	4.420226802120567067e-01	2.497986938116507905e-01	1.125250977166825095e-02	2.768582396226833553e-01	1.838053039288350399e-01	2.785524657476257659e-01	2.207534537542306663e-01	2.297721424275945001e-01	3.538403511973333138e-01
3.308809322988219837e-01	7.060420955400187326e-02	2.279961234997311126e-01	8.457247997992589639e-02	2.929737151548691410e-01	1.917883317953042177e-01	2.059934726694815088e-01	7.821668196333132761e-02	1.299243244921806650e-01	2.016819383026468571e-01	1.376124954647701126e-01	2.145638568659113954e-01	6.956327548837551444e-02	9.783553545607089064e-02	8.800803699813412873e-02	2.106587533038540017e-01	2.184882953194227651e-01	2.025311933850813262e-01	1.335055661191706378e-01	3.585969879613878919e-02	3.491677173498178299e-01	6.112522005337714393e-02	3.341472856541379821e-01	2.387166762018291810e-01	4.178488770664253726e-01	3.213959045333255049e-01	3.002590261463866095e-01	2.659825331557769679e-01	1.330827817648615463e-01	2.813754595089577593e-01	1.309652782794570036e-01	4.766634030617447060e-01
5.139762249564742147e-01	1.056377668872210407e-01	-3.933143404664024567e-02	2.438857120095141440e-01	1.118478070452590817e-01	1.388061589418163044e-01	1.677916353366762925e-01	-6.468223453416943602e-02	2.685164354145272991e-01	2.419197995998803030e-01	1.833763096578772400e-01	7.107246598286614918e-03	2.620377036480748822e-01	1.231487024385797407e-01	-2.738329782673767365e-01	1.373578722692854193e-01	2.365581557392086309e-01	9.916176000484648867e-01	2.745900048900076773e-01	2.836217767377192667e-01	1.780807937936000063e-01	1.302690836054964107e-01	2.178543873149882404e-01	2.814683763150462870e-01	2.789252685496079187e-01	2.737713899608990586e-01	4.608526175031639749e-01	1.296176255557843771e-01	-1.517566945529585931e-01	1.576594137203308488e-01	1.764005256060857951e-01	1.970560798366909894e-01
2.303198853677696778e-01	3.518885351094832581e-01	1.708200516650343059e-01	2.752341353465819762e-01	3.040544503882930960e-01	5.271298386233227440e-01	1.726236910817086634e-01	4.243410659150240183e-01	2.139323930914649452e-03	1.971014303505572718e-01	2.071187610457139727e-02	1.287133058329168467e-01	-9.335611185675490864e-02	1.559279832817305790e-02	-1.215320561762666673e-01	8.598398433262965934e-02	3.076313274277679977e-01	5.544651023262825440e-02	4.535149816409530521e-01	2.234570842359155651e-01	6.265814183701215456e-02	8.671690286599702258e-02	1.643247858528200656e-01	2.934309063617562829e-01	4.379986738645904043e-01	1.106640312012356908e-01	2.991596293312782651e-01	3.632154854385049036e-01	8.648556136907231684e-02	1.745095083649292611e-01	-1.490889882248161435e-02	6.330188051586187192e-02
1.200632920545287863e-01	4.615996049757075115e-01	2.749839349408484956e-01	2.807922719517075283e-01	3.148390790208900336e-01	3.622786061866198337e-02	1.828514587965921756e-01	8.697472858438161369e-02	1.247337023966516439e-01	3.419904103998250289e-02	-8.613154043637868962e-04	1.849207056182826381e-02	-7.275120971514590501e-03	-8.917729819760619736e-04	1.340385346674188016e-01	2.655272977507817656e-01	1.774952083450926366e-01	8.430362597549156956e-02	-6.263722011939631962e-02	2.092664130260649402e-01	-4.155138329330232416e-03	5.284881411819308122e-02	5.996644027286535117e-02	4.148042874667289270e-01	2.815607046134875890e-01	2.606717781383737220e-01	2.240458636604345799e-01	3.024706954592599195e-01	4.079781050844791812e-01	1.506595079146018090e-01	2.519725403648280793e-01	1.842107520926483943e-01
1.952975261697537657e-01	1.443491662441288015e-01	2.878855980129204628e-01	2.301041307075673559e-01	2.921797573375513046e-01	-1.346555753052192661e-01	-7.495024405239136822e-02	-1.411962025898660933e-01	1.836620465369240007e-01	-5.824338332548564812e-02	4.654017135450250892e-02	2.821642223174637976e-01	1.291287673181205631e-01	1.336450638668442714e-01	-1.875856215407867844e-01	1.835625288760615592e-01	1.988818240159040684e-01	1.079695947315173210e-01	9.063026047101849225e-02	2.170259446009816240e-01	-1.483630999312211818e-02	6.190440571866208386e-02	1.342518346915203276e-01	2.225731056913320960e-01	2.904987772186318207e-01	1.130289494350006363e-01	3.073991483118971857e-01	2.833058346725772503e-01	1.808418968676287486e-01	3.621814968932918211e-01	7.973099651570754454e-02	-2.331946513520749553e-02
3.524751390385071348e-01	3.598806951164685297e-01	5.974047890144390527e-02	6.913307176078749006e-01	3.343674778980847972e-01	2.853556484290032946e-01	-1.108212319761479603e-01	1.117570172207635326e-02	6.263517400940914193e-02	2.817027232153152677e-02	5.896303505961807134e-02	1.355753682097120549e-01	2.581961843424201986e-01	8.688279419806035908e-02	1.253066682013463662e-01	5.161369615482941375e-02	2.305549335830216762e-01	3.214095413206869978e-01	-9.611370020382917212e-02	-7.837951671760115535e-03	-4.197961699728691709e-04	3.908392550384473529e-02	1.819521704696032971e-01	1.802042406328845658e-01	3.195435744621283325e-01	1.014035815386138684e-01	1.637933608145042685e-01	4.045404735177765554e-01	-9.233721461678306985e-02	7.440000233356372505e-02	-5.080268184588257463e-02	1.308309086178122138e-01
2.458360289747507921e-01	2.766753568021463328e-01	2.061158205827976764e-01	3.878633480031454805e-01	4.160141000147035695e-01	2.489680167642405184e-01	5.187174238597484777e-02	-6.255122875874769006e-02	-1.151505388174051403e-01	5.740328541578257338e-02	-8.697916874662678377e-02	2.176127000835655911e-01	1.933360152503759699e-01	1.067684061066004608e-01	4.870265923741634029e-01	1.317482360987020096e-01	2.824665101783992438e-01	3.569550672776802269e-01	1.446680261578937032e-01	6.905682765764367681e-02	1.379358256866392574e-01	4.612314290368298986e-01	1.852895213628529270e-01	2.010098158234365773e-01	2.923645812686508361e-01	1.697665950414299074e-01	1.083395350589333173e-01	1.601175929982118218e-01	1.501327218327245805e-01	6.237742285807021947e-01	1.898597446308944448e-01	1.460140582307822565e-01


==> Cifra_figuretem/10/DPdataGreen7.0.txt <==
2.878188396432569407e-01	2.628843495331009694e-01	2.568682703246313315e-01	4.239665551151972078e-01	3.207441545426364948e-02	3.480426406537338035e-01	-9.191290013624953126e-03	2.210944915971562452e-01	1.420812399110218394e-01	4.266768218385760258e-01	3.870910765966868450e-01	3.486717062063500183e-01	1.404937898072486924e-01	2.981923611048850065e-01	1.952569617738288410e-01	3.405167700392061070e-01	3.301725687523435759e-01	4.651775492031989812e-02	3.941248959746219138e-01	3.957522055848482490e-01	5.166262868850219903e-01	5.131028381734266119e-01	3.670294665520871247e-01	5.647284441643972697e-01	6.695406478167876818e-01	3.246879022727903186e-01	3.937054398101229036e-01	3.576128442394004292e-01	4.159120851134197605e-01	4.318123189735377787e-01	4.233507291282884721e-01	2.666171750467166146e-01
3.895755392672450856e-01	9.771665982352775726e-02	1.769560292340791041e-01	3.035266669331636580e-01	1.821484414010561825e-01	4.877271219644613298e-01	3.552033998045047714e-01	2.192935885639216709e-01	2.644765510359289307e-01	8.794704131663355628e-02	3.238590254788079603e-01	4.803309144170077039e-01	3.229878606408422281e-01	4.099958153210633838e-01	4.187240594342822031e-01	3.798111232432384021e-01	4.434742553022137379e-01	1.700545418352303884e-01	4.907343904720960492e-01	3.301792752418514221e-01	6.789452398067236105e-01	4.302121611567931159e-01	3.732450375735063552e-01	7.567860320105235239e-01	3.408776323357983751e-01	4.070559235036463885e-01	4.958771863836960447e-01	3.629076823865295398e-01	4.364382807847549395e-01	3.976715775082083626e-01	7.796304535028967253e-01	3.883012644824656023e-01
-1.569829643928677410e-02	3.259388891508599451e-01	2.417113754469632503e-01	4.007820917071084899e-01	3.289754659460062958e-01	4.947992389022453086e-01	3.371636799272221818e-01	3.839473003788129168e-01	2.460580842027301485e-01	4.300199318406147109e-01	3.577950693498364587e-01	4.777315969281258901e-01	6.101106366198615349e-01	8.495357251037265467e-01	5.807745171035356702e-01	3.641948481252563763e-01	4.948075114596985902e-01	6.948880653438298527e-01	5.512295059572904776e-01	5.045976026626990407e-01	3.494033190793669474e-01	5.242587246101718668e-01	9.255621048058517708e-01	5.381373333897788713e-01	5.107798724907134380e-01	7.539854632343550023e-01	5.108996627863270357e-01	1.107001829493151623e-01	6.340889470927653093e-01	4.944895968879608472e-01	4.315877261201845894e-01	7.352364444467347493e-01
5.175731203912934397e-01	1.693949381718107827e-01	3.393671983341385867e-01	4.733809314094036269e-01	3.743988152292652138e-01	4.806851170251661975e-01	3.148359038131610665e-01	1.903198588275097358e-01	1.998511254033622508e-01	3.148867106968501473e-01	2.852992171403293531e-01	5.230756235157920653e-01	5.120876221510666237e-01	6.124609162812121310e-01	7.375141906382789436e-01	6.638433498745150985e-01	5.384050733604187622e-01	5.422952234443061403e-01	6.036449233717572360e-01	7.117060403092994036e-01	7.704887173141590218e-01	6.601907631422038181e-01	6.133942321058428737e-01	7.130019436214831696e-01	6.818807873738644831e-01	5.583438997735218345e-01	4.732754023720819880e-02	6.207552770293259803e-01	5.529968217927437868e-01	5.095038683186962070e-01	6.658638914279061405e-01	6.306505588718708255e-01
2.718664282437065483e-01	2.848946516167889520e-01	2.072137626722461712e-01	2.828776195650793968e-01	7.714935189104482616e-02	1.921947916412260204e-01	1.963279560887465913e-01	1.904648377586623254e-01	1.274222362581721169e-01	3.008213660553562541e-01	5.183390199087557493e-01	2.714642885589860222e-01	4.408087920140146831e-01	5.798325540645178355e-01	7.566842156889512783e-01	5.754383088554059222e-01	4.310943378154688532e-01	6.067832926522254144e-01	4.610353399620753523e-01	6.622493059764466006e-01	8.148849687988731771e-01	4.088596543633588043e-01	6.568029323869121194e-01	4.330403114766234185e-01	3.553041486489505463e-01	3.588553381137677967e-01	5.004822763980869560e-01	3.798538752314251088e-01	5.708795608122273491e-01	7.389457776197182470e-01	5.011013247889689604e-01	4.685904775920026744e-01
3.732769428110608856e-01	3.023671962637616284e-01	5.092522595948357766e-01	3.198073516387266446e-01	6.518889260044596901e-01	1.029066785502902315e-02	8.826707756395490989e-03	1.504998787866029808e-01	2.298633109514335304e-01	5.202248471102971505e-02	5.893152320118464349e-01	4.575465139197600895e-01	6.258270271086207037e-01	6.214195216333923133e-01	3.675478982622476520e-01	5.121092606225388089e-01	5.381786655983513690e-01	4.818821380455445280e-01	5.309290977629232966e-01	7.122753568071528152e-01	5.349305142892796239e-01	5.225890180682196684e-01	6.215734859492131337e-01	5.965893532742655436e-01	6.064887382692147888e-01	7.394990605431742692e-01	5.544362182134850991e-01	7.126080222188817537e-01	5.667705576392397804e-01	5.862720734165116632e-01	5.367600314143006202e-01	7.229954116491444926e-01
4.068813826707314840e-01	6.752080703822904706e-01	4.916971533089331547e-01	8.369912516944553182e-01	5.937298231415760741e-01	3.192861182908791617e-01	2.306113784558407875e-01	7.485313425966701184e-02	3.163836810427237412e-01	1.649342648143969081e-01	5.541156744908842802e-01	5.152019118710627898e-01	7.259209113239871725e-01	6.670724222019911442e-01	5.920370077651064822e-01	2.545919594881073111e-01	6.535931101868894810e-01	6.447764007154337396e-01	6.423659092033884299e-01	6.907745889701902842e-01	4.886016031722351105e-01	4.341790426790610447e-01	7.877179017976753128e-01	5.854323178505781433e-01	5.916806683387031418e-01	6.170752186144857765e-01	8.145808408725467853e-01	6.475459930641955797e-01	7.620466576165649819e-01	5.995249309173575902e-01	5.736245933306916012e-01	7.016406223717762680e-01
5.804431974171389008e-01	6.571293481444155926e-01	8.978019273205766204e-01	4.850916979881750302e-01	5.877795576984324866e-01	3.917836511214399797e-01	1.319922172146817951e-01	-1.492029724466286678e-01	1.718645778241605360e-01	8.514255434418278867e-02	1.274069694831816701e-01	5.282585180717443984e-01	7.864784225897628600e-01	6.363298725658359523e-01	8.969305354830481303e-01	5.770468966609172412e-01	7.730221000373828089e-01	7.289104940847002112e-01	5.803150638358866020e-01	6.094728634651668253e-01	7.238263074272879294e-01	8.050279136059245166e-01	1.851072909529225541e-01	6.502689358626912997e-01	7.928804763511220211e-01	7.512327097510724805e-01	5.548629371481038630e-01	6.509844385110400422e-01	5.987989305901614268e-01	7.356028661110981526e-01	7.209552412798596599e-01	5.722401603441302775e-01
4.921118133482754731e-01	6.589173282791433994e-01	8.937783988550895842e-01	5.234306954728745742e-01	5.627189019306599871e-01	2.606191300782788600e-01	1.259179468481756436e-01	2.379970578336475240e-01	1.834478734581719284e-01	-1.202911218545129335e-01	2.410355794942753427e-01	2.634935330245635754e-01	5.885842845466300322e-01	3.939248504079363999e-01	6.381056911399346498e-01	6.024632550511783702e-01	6.216341396908908745e-01	2.825143671221026498e-01	4.363703165861074762e-01	3.583969253353436191e-01	2.280118829921609358e-01	3.770037177300389897e-01	4.411609156538429666e-01	7.598411193145622189e-01	5.229729798179749700e-01	9.131301779715936817e-01	7.131108327389611423e-01	7.079746239263904339e-01	6.071038671218023097e-01	6.557868704120709547e-01	7.413087016801650497e-01	7.291848236248564818e-01
3.801515464635153996e-01	8.094058505969157213e-01	4.902563147216481010e-01	4.538758240919103515e-01	4.513298258950018127e-01	4.102977444153646513e-02	5.250406079040248475e-02	1.186825477062211226e-01	1.970165343942086589e-01	3.540744488518678401e-01	1.239628835092636272e-01	1.004256100073876723e-01	1.989855577660567809e-01	5.673463523620967397e-01	6.223989812631203211e-01	5.236327613372339096e-01	9.142582916700627838e-01	4.295584989225310069e-01	3.527955003533488898e-01	4.681072462346874685e-01	-3.483586884549141338e-01	1.619594890517796482e-01	4.389228220041165307e-01	7.794858026011284302e-01	9.168373130282448935e-01	8.483951465751271570e-01	7.800081462103622965e-01	3.073238563699587922e-01	6.300805394794246617e-01	8.269793125914840504e-01	7.442363881725675423e-01	8.862543467230952210e-01
7.569754089402458419e-01	7.990610296781620603e-01	8.390706420937341647e-01	7.523200464944930221e-01	9.397769325374781824e-01	2.804481987606342597e-01	1.742655122054199424e-01	1.089505603858331451e-01	3.708588978661728763e-01	1.843712598595495245e-01	1.662741778411339078e-01	2.045559161041758944e-01	3.310341966995145047e-01	1.586875704429968614e-02	3.020046093833901324e-01	5.486548175330910881e-01	-2.407537796408965036e-01	2.050356765362283951e-01	1.689553304162868530e-01	2.675198288471138941e-01	3.394325108480655828e-01	1.831672231127781103e-01	1.963173327612710295e-01	3.240587706014046443e-01	8.297244384478972279e-01	8.857552110358620778e-01	7.358326910536602261e-01	7.634374333271677360e-01	8.150998692808684165e-01	6.774660828921471589e-01	9.688934478339167322e-01	7.898516787190795752e-01
7.884049074748898933e-01	7.574363159774698540e-01	5.598504091726793641e-01	7.169383501925999935e-01	7.156030826742705298e-01	4.015581492403934027e-01	1.967074097392904342e-01	7.940759757603581270e-02	1.777429573394906370e-01	1.135646348174574743e-01	1.062371691305368238e-01	3.555117439345341079e-01	2.349498409359943585e-01	2.769429823944264957e-01	2.665000116791217954e-01	6.545393307188324128e-02	2.181153079842273190e-01	1.619704802823532241e-01	7.703047821249422999e-02	1.256844952943156346e-01	2.164373288236422221e-01	2.390447088313581436e-01	2.292503856963473696e-01	3.117868751240620018e-01	2.560757984632863193e-01	9.299219819377931850e-01	6.998490090735576263e-01	6.898860320958430936e-01	6.231417962225058726e-01	7.835399954408838186e-01	8.792669119208448292e-01	5.665301750000890646e-01
6.017561675043896496e-01	6.546881226765861594e-01	9.066910683724609399e-01	5.554388221480954790e-01	4.946815066428746910e-01	3.262058539400696788e-01	7.202659742182675462e-01	1.084641234804310239e-01	6.328044300796871469e-02	1.463934158499848037e-01	2.239339524043422458e-01	2.179630229608022496e-01	2.002144477672443412e-02	2.378395319196487390e-01	1.896750786800035504e-01	2.144792430280813844e-01	2.836992250320805042e-01	2.229164738199315154e-01	-1.759233371035481275e-01	3.170580329931563801e-01	2.380365641081948203e-01	3.424143803246401663e-02	3.651346288607751900e-01	3.160000063106384038e-01	4.611168349092903962e-01	9.182135167819548416e-01	5.544695386748457189e-01	6.955305559594404663e-02	5.603450160532024160e-01	1.115788818939814631e+00	9.027897911755250471e-01	5.321811184732456734e-01
8.052936189985776538e-01	7.777577636551311624e-01	8.140887672437153721e-01	6.946350490183349491e-01	6.480084780869214134e-01	6.201041572692949089e-01	5.760354707493449133e-01	1.557189930314756832e-01	2.689978204124590100e-01	3.525466127190366450e-01	-1.463214160485810100e-01	1.153725179867989559e-01	1.627054881807775133e-01	2.262003367789724717e-01	2.250996558065606057e-01	1.243757339418542496e-01	1.382863716114026142e-01	4.673986386088746503e-01	1.971731084054957894e-01	1.838702684255302255e-01	8.816848953947890866e-02	2.116023549987580132e-01	1.621218377544855760e-01	9.666484981397839571e-02	4.688489434192286698e-01	8.254352113637480892e-01	8.126133977823942756e-01	3.977444316868267715e-01	4.156132784902638599e-01	5.692545002748317096e-01	1.166342683819721504e+00	7.762253185805085831e-01
8.012022285445300485e-01	7.060243314128844538e-01	7.689359861027292853e-01	6.378852501698983879e-01	8.438929583736939355e-01	8.532538601437946735e-01	8.551466095513936549e-01	3.676992814326133230e-01	2.910345891911401139e-01	1.451421603557141171e-01	1.557844344350611809e-02	1.558178631182442764e-01	1.343778777306723904e-01	1.248666882245809129e-01	4.152468371945995940e-01	1.331532562944702236e-01	2.798829812206796164e-01	2.342208855959879155e-01	2.451583389962110893e-01	2.886495906610029860e-01	2.771549665157524989e-01	3.187614001213137094e-01	-3.237275438853079446e-02	-2.533650879392594368e-01	5.256076460862728617e-01	8.798025022660331818e-01	9.110982546287402783e-01	8.819293765578499755e-01	4.098866463249200009e-01	1.111495209160856312e+00	1.088838793874826960e+00	1.329651676568488039e+00
7.157631046193592139e-01	4.181058707428900179e-01	8.204472488511109773e-01	8.429119743119857233e-01	7.449833582474629790e-01	6.486159155123004671e-01	8.319871124200342027e-01	4.574943330336516123e-01	3.225765364212323516e-01	3.262616713317989525e-01	2.205571960720964786e-01	2.413323314867771296e-01	1.455179824939690503e-01	3.606827145372829557e-01	2.567188856152687326e-01	6.980701127988028776e-02	7.904367164250089561e-02	2.677924659676383934e-01	2.034454383219679585e-01	2.568815929322245672e-01	1.142425126686388015e-01	-2.963641845713144152e-02	1.263851655238103222e-01	1.549579522741426074e-01	3.902158679525534191e-01	7.784902592816727029e-01	7.139001927741415177e-01	6.651302887635970329e-01	6.828404579391254003e-01	9.549517958926203587e-01	6.019632146629557701e-01	8.219221595899012245e-01
8.180148040445166524e-01	8.102075394889025617e-01	1.252433305053194168e+00	6.310808517754088465e-01	8.255929918444978588e-01	8.836667717751590656e-01	6.807731423545935190e-01	4.773600675962607065e-01	9.403393220338046588e-01	8.674477249516071575e-02	2.425207015519066922e-01	-2.210270339033296172e-02	2.517274116094582181e-01	1.959968389640735220e-01	3.383700071377443441e-01	4.724996495673980390e-01	2.240427790514572526e-01	2.916597465794937283e-01	3.679430931648287606e-01	1.834816943857325300e-01	3.354502569710965387e-02	3.093784367070715469e-01	9.612982472923137234e-03	1.921905681848035674e-01	3.991096426612384396e-01	8.221852226425119259e-01	6.918327382745755871e-01	7.818604252866654392e-01	7.988675559895924705e-01	8.169830517476555087e-01	7.825507320902730379e-01	7.971673157321652603e-01
9.019396563512712683e-01	5.139969161060493619e-01	7.896026741350604672e-01	7.809593412391788725e-01	7.763994902414557142e-01	2.767931933827454394e-01	8.724420111070456674e-01	6.205389208198004436e-01	4.961740192377505632e-01	2.477352200545311078e-01	2.147546692472421248e-01	2.894169810479871874e-01	1.166584828626087700e-01	1.006688013068888499e-01	2.518613903684578936e-01	4.133371278712206776e-01	5.031551077203751943e-01	4.927428565693496854e-01	5.305793649883685514e-01	2.407393723817687625e-01	1.528568928739159893e-01	2.100386677073847186e-01	2.393175295121635071e-01	3.843441123933615811e-01	3.205475113472378013e-02	5.216529282850563831e-01	6.721737219220348392e-01	9.234598086769796321e-01	7.985177750915765094e-01	9.688506270125583075e-01	8.761247237640359398e-01	7.405816440521911792e-01
7.734979240853133708e-01	7.500422065891534373e-01	6.345274968526227743e-01	7.154293346004506615e-01	7.711611269820470849e-01	7.107956544382718622e-01	7.492761340594237263e-01	5.786685279686523131e-01	5.320122173940853294e-01	3.143799643930105248e-01	2.310798439617781919e-01	2.891258045132500953e-01	2.367500881197323603e-01	3.460269644902123631e-01	5.091557965254904783e-01	7.278541160339726535e-01	5.605036657286009971e-01	8.292132249911655650e-01	8.050888764219645832e-01	4.654300085620118876e-01	2.313091170494083193e-01	3.731995775358784018e-01	4.975982566204134594e-01	2.717217357610329231e-01	2.984260222803254425e-01	5.271744806374362158e-01	8.531560865331972998e-01	3.955044202683311028e-02	7.660279010075810024e-01	8.831971581719746389e-01	6.779181960029747600e-01	9.289754574936487375e-01
6.385288982805841229e-01	7.642531858592089833e-01	7.695421179118377975e-01	1.078323042251868591e+00	1.039141884624029677e+00	8.429755656227511107e-01	8.734302747679009160e-01	7.809583323620709061e-01	8.082155584544324922e-01	3.112375601911473999e-01	2.458040349170380889e-01	4.064519827919101380e-01	2.894244569995474414e-01	7.622559188353710269e-01	9.360953624848937782e-01	7.527478845059232260e-01	7.119240376922910674e-01	1.005081439317130787e+00	6.793945062828898873e-01	5.298358757282188858e-01	3.733655752600222311e-01	1.821869946611193447e-01	7.734462657172956890e-01	6.144983517736510858e-01	8.294283207223840382e-02	5.005600575067323810e-01	8.553987135856213619e-01	6.771016192372227849e-01	8.355956239828277177e-01	7.200979244869841756e-01	8.789712023099142124e-01	7.024307656396341359e-01
8.144302836276007262e-01	7.239725442188389426e-01	9.294295661248384022e-01	8.364087865226471630e-01	7.165443583734956157e-01	8.296521291870575521e-01	8.746988567992003416e-01	8.510127893186116843e-01	6.525370340414283765e-01	6.289645431976015333e-01	2.531076093280765216e-01	4.877930886674436417e-01	1.060583604219851594e-01	4.699286516467965913e-01	8.821830691481233888e-01	7.171783454765319199e-01	5.026752262067574195e-01	6.338769471756804386e-01	7.526336211707989055e-01	6.981053627960256414e-01	5.224345810013141245e-01	6.160406152802122559e-01	5.689287102047841937e-01	5.897715013874482715e-01	6.348053576766851114e-01	5.555901227644151064e-01	6.893993849797994677e-01	5.466851948236836067e-01	5.870036744726910838e-01	6.171915684809454739e-01	6.928500196618284646e-01	6.592046638800483915e-01
7.934525174433669781e-01	9.866259646437542941e-01	8.344118250481576959e-01	7.073737071644435881e-01	7.757708606070498059e-01	8.058801804057098561e-01	9.941546623168233676e-01	8.630399051212023220e-01	8.482333944298658945e-01	9.755530969386356777e-01	1.761351743067598452e-01	1.952110888609187023e-01	3.190364779595383782e-01	4.966125428381147344e-01	7.147013038555608544e-01	7.819576447135758723e-01	7.023305243425588262e-01	7.869095316956276065e-01	7.753400682622758611e-01	8.062147985257119842e-01	9.212208787742177662e-01	5.269939910608412159e-01	4.983356789828403133e-01	6.932454616907934852e-01	7.155392770645609968e-01	4.960230016698056188e-01	5.854937327643681133e-01	7.810998987219042178e-01	6.422027372365636255e-01	6.949471531577881001e-01	5.570834006451136355e-01	7.492799600783470737e-01
7.747994218636531372e-01	6.421511188729137620e-01	7.087392506891432298e-01	7.584409704758102722e-01	7.817809586281584400e-01	7.034531680325498693e-01	9.381441005108196451e-01	8.914073927911857487e-01	6.626593652487857700e-01	7.469973572543121554e-01	1.027699722174777897e+00	1.298289120703995936e-01	5.665004215760867101e-01	6.528875128093183378e-01	6.742659349608802755e-01	6.438534015955785783e-01	7.788222227564289835e-01	5.913232487940693893e-01	8.093197486834167176e-01	7.301146543255490062e-01	6.448091391145915896e-01	7.286270439872745142e-01	5.508722554542965222e-01	6.670398242719584037e-01	8.507260179754589924e-01	6.688101598538832571e-01	3.696889076319668788e-01	7.753771205844806058e-01	1.152489141405417028e+00	7.443932094900230778e-01	7.859914379567389808e-01	8.168833393908655482e-01
6.412933511134120135e-01	7.850449856108829838e-01	2.959893029873668646e-01	8.401372110424183415e-01	5.878910327069898356e-01	5.084077114986427226e-01	1.424696145344562792e-01	7.184789101807425027e-01	6.414403791663917387e-01	6.981849808297161397e-01	4.864379250816506239e-01	5.984966629233572366e-01	2.402313774057322493e-01	7.955406410595119437e-01	6.817226297971691329e-01	2.585311626166126864e-01	7.287983791632315356e-01	6.982795767974512291e-01	9.877436586532144513e-01	8.201454530276897081e-01	7.426864203712827406e-01	5.449087939147343462e-01	5.585296507799042409e-01	6.981258477904133120e-01	7.158757065696970123e-01	1.078602199505381165e+00	6.127901745323796057e-01	5.713849395022224664e-01	6.732247463029410461e-01	1.052640006519282023e+00	7.224087281292635998e-01	8.125835367169386148e-01
8.296996388036603776e-01	6.937230015152239249e-01	7.427323298917137828e-01	9.898343370586956125e-01	6.767192021081330777e-01	5.366555866206901282e-01	9.933146325574687685e-01	7.709679215103595329e-01	9.682609856705770568e-01	5.841169381508882763e-01	6.971857766073765728e-01	6.621803101652208312e-01	9.548757080564184152e-01	5.610193496646138644e-01	7.499461317385789361e-01	7.248366751130934649e-01	5.606240415929607535e-01	6.890974178324981159e-01	8.045807325207727789e-01	8.696818465330219405e-01	7.006240847871550992e-01	3.470040921682479018e-01	5.993683166346456259e-01	2.634349224151604218e-01	7.315110744694280909e-01	6.140352720196362579e-01	5.457387284813500772e-01	5.926173015708063874e-01	7.590769639528941459e-01	7.203907064843079189e-01	6.913446742209568008e-01	7.187675919383913481e-01
7.023327172983681033e-01	6.328810518368038762e-01	4.308739870032327057e-01	5.685160789376684232e-01	8.404035244566696594e-01	4.921299034839450304e-01	6.654577328675319592e-01	8.731108555180254749e-01	4.912935632521386320e-01	6.895657273847748403e-01	8.019258369970958533e-01	8.352002290945973462e-01	6.743588921114231916e-01	5.728399797207432975e-01	7.274305734725664552e-01	3.878340113482284801e-01	6.380962392659899063e-01	6.417054067712656407e-01	7.374458906050446183e-01	7.117609487516589617e-01	7.940134125123716746e-01	6.863215425747423160e-01	3.892190338264595040e-01	6.091749205029896030e-01	7.927041758195303434e-01	6.499265879390730971e-01	5.498451409509872434e-01	6.653072430593613973e-01	5.777379259568603542e-01	7.044526825115794422e-01	6.295869138960666911e-01	6.752275540045409308e-01
7.591081506257641998e-01	7.692246681201387881e-01	4.262186626053951488e-01	3.542698871212218714e-01	6.925206954998278652e-01	6.189529728338929448e-01	6.273291538397911538e-01	6.909447102819332720e-01	5.472646662474968116e-01	7.265349740866742234e-01	5.840530976942828190e-01	5.966339638822599767e-01	7.156277086040665480e-01	9.127360629269652970e-01	2.463315644982057573e-01	7.551725121530765694e-01	7.345673466015587572e-01	8.113383887638991876e-01	9.949771193552118254e-01	5.254171936530813714e-01	5.280341174387164216e-01	7.580054642132841858e-01	6.231971516595536942e-01	6.229605095104059354e-01	4.952569821053668386e-01	3.604649031875017950e-01	8.435296586917093720e-01	3.419157682127964004e-01	6.112128614651736180e-01	7.467789041961508945e-01	7.349031737783920937e-01	6.057406168205804464e-01
7.107757362991081740e-01	6.126592244357341732e-01	8.560838415933679224e-01	7.058702412568204076e-01	3.774388038473218687e-01	6.552516723744469251e-01	4.858233349556803082e-01	3.773776605749563084e-01	8.533484834749675008e-01	7.808772368829896005e-01	7.168345670497269229e-01	5.990314539326672127e-01	4.454136413070203249e-01	6.428596692733988816e-01	7.901578877148229818e-01	5.543023023561651774e-01	8.366284775047998501e-01	8.258170306639966984e-01	3.196212141528721462e-01	6.482953868210489246e-01	6.480586831498131861e-01	6.560121679157667751e-01	9.548257788911631572e-01	6.460111797796008748e-01	6.654436703947040899e-01	2.689636067136983444e-01	5.327622491002580452e-01	1.011914797393806964e+00	6.600619981454898255e-01	6.488664525508127667e-01	8.062100559837996894e-01	8.436941357338666458e-01
4.867068352034039092e-01	6.029434283181753784e-01	6.506716626762371058e-01	5.720702566959768864e-01	5.064507690532763506e-01	6.019218996624795537e-01	8.316365930362565884e-01	5.782379287673736767e-01	6.802611740918834693e-01	6.118183830774709397e-01	7.286481421879427156e-01	6.520650932668207167e-01	7.010557489820854471e-01	6.060150329276368097e-01	1.251552537105298679e+00	7.026161551807690309e-01	6.380955508950824084e-01	6.982222840452774193e-01	7.644680954760202374e-01	6.095687027661125246e-01	5.073901202004035271e-01	4.441954869495906566e-01	5.535671998592948118e-01	5.897338605097565134e-01	7.986653282795050934e-01	8.209563630784645349e-01	6.988584303200603420e-01	6.200080970582565465e-01	7.843360276643986939e-01	6.866320744514270435e-01	7.664630317275782367e-01	7.031569615831876341e-01
6.625363134253030584e-01	6.454628828377286798e-01	5.819100966226871119e-01	7.308566812032384341e-01	4.673971381330451202e-01	9.774269845859759887e-01	5.068998282582631854e-01	5.854951795040457263e-01	8.740220055853107350e-01	6.994660836731477760e-01	8.069853152642730842e-01	7.238165917863630394e-01	5.157626231368398484e-01	7.606357488175321535e-01	4.966506289155088183e-01	7.106125666116381856e-01	7.111467118705729895e-01	4.975410937916030507e-01	6.658775971015566952e-01	7.703509843348669284e-01	7.897387158328080803e-01	5.189892239384737982e-01	5.639249619456383478e-01	6.183589561938811485e-01	5.740145180837700201e-01	5.240816767512616048e-01	5.883218778341383626e-01	4.884004833046763361e-01	3.040868972830960137e-01	5.143856853184943789e-01	7.336693136403055204e-01	9.019046341948524503e-01
6.634439587668918836e-01	8.042754159283393989e-01	5.650306511782915431e-01	6.880645391543751543e-01	7.897214325237614796e-01	9.277858695657345001e-01	7.372035523517803668e-01	6.996338953736979116e-01	6.180875742951188467e-01	7.633009209713417231e-01	7.292529435684597106e-01	5.674806678198185406e-01	8.111819756732532305e-01	7.948587384141372336e-01	1.176140213302526938e+00	5.122136878776747393e-01	6.625276522141294588e-01	7.570646724481897571e-01	9.451273112497803330e-01	6.729242410574235445e-01	7.013078624998033694e-01	6.821541831962218971e-01	6.653567756202213301e-01	6.572546265861516357e-01	5.674306248861957780e-01	6.611188207575255937e-01	7.757600455542941198e-01	9.120794587156251243e-01	7.315362445871115282e-01	7.200306194553411920e-01	7.870487781469499566e-01	7.359534181181353052e-01
3.537571241430343960e-01	6.952433755026732332e-01	8.724639345198588192e-01	7.514231746515742660e-01	7.892172250882535378e-01	6.367034452982525128e-01	8.098960686744608450e-01	8.481015814711813094e-01	8.350917275111993110e-01	7.454832216035446324e-01	7.055598512044412018e-01	7.534225993133873978e-01	6.844140604689538110e-01	5.487951827413712902e-01	7.567713244254747895e-01	6.480387173495157915e-01	6.946280068538823738e-01	8.774824616658901677e-01	7.477974570069662041e-01	9.643720605164094462e-01	7.227015416961837246e-01	5.953185031278065420e-01	7.306354613231175188e-01	6.715755792937379010e-01	6.745133931857776322e-01	8.414240715096519274e-01	7.291979303638733700e-01	9.374498792644072598e-01	9.141218405315981732e-01	7.332912473905267570e-01	4.360703491898219597e-01	6.745420651034802484e-01


==> Cifra_figuretem/10/DPdataGreen8.0.txt <==
5.211889848131479042e-01	3.481572552034646328e-01	6.410591307688412455e-02	4.189213637532372414e-01	4.007725248461467826e-01	5.343958898086347276e-01	3.922824410062854539e-01	4.046226830693562815e-01	3.360629238614795122e-01	4.812041761873627754e-01	5.173436141291116730e-01	5.552013374034822091e-01	3.226549407401370084e-01	4.129533743270348278e-01	5.228146568838150099e-01	3.764961736299046735e-01	5.058087927543386542e-01	5.147153506774461151e-01	4.872451059998034739e-01	4.568862415063825178e-01	2.797636844324199457e-01	3.804597885054510353e-01	4.305010454119813090e-01	9.241591361801371196e-02	4.751104103786431554e-01	2.045642199578954212e-01	4.079572615076171860e-01	4.778416060643567720e-01	2.938851000617950793e-01	4.965442080174765627e-01	6.102454476327195954e-01	4.566409209690244775e-01
2.950608456250999323e-01	4.678856116924339226e-01	3.830575527055937735e-01	3.066776675810898301e-01	3.688060795859992025e-01	6.555031808401987625e-01	4.295122929626468689e-01	2.154445348822064399e-01	4.714034418748737076e-01	6.434491071659907968e-01	6.115127737459665758e-01	7.524049349660288932e-01	5.672393299817680701e-01	4.858464872723456396e-01	4.659497282846289945e-01	4.303913541269306364e-01	4.046452857693368932e-01	2.081622949509577269e-01	4.717875900253168941e-01	3.795393901383807278e-01	3.323443396464179078e-01	4.297808636611010757e-01	4.230895435923201497e-01	4.957384768551429399e-01	2.730060199935762100e-01	2.179433999835469482e-01	2.500803239349596030e-01	4.163289131945620558e-01	3.549053006248543696e-01	4.735795011123435927e-01	4.577601775511323523e-01	3.637763648379414572e-01
5.392402933081428262e-01	5.255360913652427080e-01	4.117484359978024200e-01	2.442963669316582931e-01	4.907741708614828946e-01	4.774913447329984795e-01	6.228261022004979441e-01	3.623941257948625760e-01	4.644317671326891883e-01	2.186457625162111507e-01	4.195748678688535072e-01	4.440786968887768804e-01	4.375854096796608084e-01	1.896835165774551080e-01	3.546346035272843755e-01	3.435848766068780313e-01	4.711537778885199756e-01	4.230863336683078346e-01	4.823269602014823576e-01	4.798504302483075357e-02	2.292677982391073122e-01	4.199054684816241334e-01	3.389707293150950873e-01	2.402975465335388805e-01	4.873614117812853364e-01	3.355470223614807623e-01	3.183370405070474751e-01	3.592534132782976841e-01	2.782699292538900471e-01	3.510051540030479367e-01	1.468674446155890378e-01	3.772648718357438091e-01
3.558214024773406203e-01	5.140812278267061775e-01	4.083112283139652687e-01	5.554542348612887537e-01	4.124370683604531296e-01	4.173463802044578563e-01	1.935673022936290621e-01	7.279028256767823279e-01	3.408155854411423213e-01	3.697308808322077867e-01	2.961385566038742256e-01	5.388864523655174654e-01	3.717232096767466576e-01	2.233453822767482444e-01	2.528327112083168515e-01	3.964934241840599727e-01	6.035423895294935726e-01	4.027406514779724445e-01	5.563456798211552368e-01	3.947421949277660214e-01	3.876493862126415002e-01	4.296806672032339458e-01	5.086368961859126792e-01	4.805511301575390304e-01	3.942696758835580462e-01	3.426665840744057001e-01	3.524181141223131641e-01	3.961564846933705031e-01	5.097644441552564576e-01	-1.536353678265128808e-02	3.618252113122740199e-01	2.478847590015831326e-01
3.709109006361744898e-01	5.082697599332798299e-01	5.129960659684015267e-01	3.861649989372391567e-01	3.376916731588912035e-01	3.361557780936940132e-01	5.671158971879327604e-01	1.487115374618441788e-01	4.721719449698578708e-01	3.303053093998114531e-01	4.106984323637307699e-01	5.235894603287183369e-01	2.244128787466922736e-01	3.452954537501711219e-01	4.388864997034781501e-01	3.297094742764690722e-01	1.816219469096381767e-01	6.220768123484639034e-01	4.079636386596730557e-01	4.888841294492812795e-01	4.214892521338099440e-01	3.722921490500779584e-01	5.117860422007188825e-01	3.992036781808324664e-01	2.953431905616982212e-01	3.980387589574211349e-01	4.282839704575026052e-01	3.959612266501282285e-01	3.015959913687325522e-01	2.934093471945823373e-01	3.104703701710588293e-01	4.251254275077657185e-01
2.619657033612453612e-01	3.119370087210577847e-01	4.580390801970233849e-01	3.207418943662254107e-01	2.960951993874254562e-01	5.524858980768125871e-01	2.058838688364533209e-01	4.078256709171318439e-01	3.709449847907990705e-01	4.312672036377052653e-01	5.157163790324934549e-01	6.583726158363047976e-01	4.800848618254923705e-01	4.909959598573854778e-01	6.177976585171933710e-01	6.207899277997441789e-01	3.948890639788988910e-01	6.371385370490723066e-01	3.780421716503593044e-01	4.151265408795956069e-01	3.908532316143336072e-01	2.869657580626591153e-01	2.907297563450003119e-01	3.820815931926624387e-01	4.670193369071351519e-01	2.964469303163239644e-01	1.183832548688819597e-01	2.766715674782889156e-01	3.729778181195541609e-01	4.940813206219780707e-01	5.074501040985124334e-01	4.078683777946622291e-01
3.416966760501513045e-01	4.147309064434852588e-01	4.670307846855565326e-01	3.458916181957338298e-01	4.580577744365015302e-01	3.952578878794132944e-01	3.378306347118185116e-01	5.336849275129862402e-01	3.221955787046315023e-01	2.549345487410794031e-01	3.164691973669139791e-01	4.077213221157598433e-01	4.827336823080521921e-01	5.258986154008118419e-01	3.596455894780057339e-01	4.159320161564584728e-01	3.296945902254734273e-01	7.513638583810113847e-01	3.447821178266761710e-01	2.824042189950688453e-01	4.357982049181660100e-01	6.403170976000420733e-01	5.869804529697139062e-01	3.759493368765711163e-01	4.628738411734527602e-01	3.750819674319317842e-01	3.302359853280036339e-01	4.638641583327659523e-01	4.065389647527367090e-01	8.316152844806088407e-01	5.222359112371250944e-01	3.909698041468031016e-01
5.002591574996605450e-01	3.937135761364719544e-01	9.777428734406257149e-02	4.395916668866762800e-01	1.899285138179726551e-01	4.215399189180349393e-01	3.358607099395601314e-01	4.518002323900347506e-01	3.648420834902855736e-01	4.614949579177257677e-01	6.197046474497028834e-01	4.680970730017141035e-01	6.007058532364019099e-01	4.855716101635997317e-01	3.439181566480724039e-01	3.553245879822325981e-01	1.542380619267143538e-01	2.033871501724948405e-01	7.426991203599607738e-01	5.808067918960813092e-01	6.366483906933216863e-01	9.077446116459576553e-01	4.021939190017605470e-01	5.332998105371345998e-01	4.160012898850649066e-01	4.780845536104525451e-01	2.217564203945138201e-01	4.893481400249350410e-01	4.452198753778980334e-01	4.366115218552392707e-01	3.456626114164699226e-01	5.457191116220052596e-01
4.075665409150145413e-01	4.223037185562310003e-01	3.677095294276431781e-01	2.734447736358520675e-01	3.915105322162980017e-01	5.261906319280292843e-01	4.683212922058549998e-01	-1.723396500673529674e-02	4.402103181973380241e-01	1.493750254852028170e-01	4.848350410145928491e-01	3.169213739253693429e-01	4.565519461593021133e-01	4.435884976705089522e-01	3.390621292132827147e-01	3.632047342114199107e-01	2.622599022556040271e-01	4.464764213828956163e-01	2.716718508731029713e-01	4.960737793033718201e-01	5.231386496654542029e-01	4.218310321486288816e-01	4.165914065330449945e-01	1.411817976568525701e-01	2.596554758120931394e-01	4.427066010817590214e-01	4.044542813450273111e-01	3.393225493957857664e-01	2.549048265608779840e-01	3.893588008197720329e-01	4.336603098681551804e-01	1.795961160519401745e-01
2.932411721902166146e-01	4.796153064754163919e-01	3.965071630868514108e-01	3.605452436142794204e-01	3.772803970631101178e-01	3.584303673095804443e-01	4.300808603681700037e-01	3.694672449849414342e-01	3.525189198528960177e-01	4.922095112398164884e-01	2.804039656276968717e-01	2.538448065452096336e-01	2.820090562402245982e-01	3.561768990090808384e-01	6.339568138319023882e-01	5.651867145866000808e-01	7.233247051353784984e-01	4.349140512626302746e-01	3.940432625146564893e-01	4.699902514235995143e-01	3.567610643544965598e-01	2.829153879147224826e-01	3.537709453194720632e-01	5.754217186690633312e-01	3.420513354182554422e-01	3.856469244672386387e-01	4.236886702473237065e-01	3.391548513746659999e-01	3.518777424845466739e-01	5.602564167831525221e-01	3.753387406716935937e-01	4.749140485474994122e-01
4.580380581295596110e-01	5.667884424997179371e-01	3.896679514771438924e-01	5.646237289978126572e-01	3.838679940400052670e-01	1.369297645746410663e-01	4.581404432519943781e-01	2.014993222348675506e-01	5.064269164627253073e-01	2.149992563384987010e-01	2.532323566941537818e-01	3.853009280409544490e-01	3.648184730662131225e-01	2.407969745636568404e-01	2.594127803961842615e-01	4.848740573780626617e-01	6.415728540637770649e-01	2.110412138130614568e-01	4.301633398703264555e-01	3.624383999707267989e-01	2.137290353884383765e-01	3.695436478834991378e-01	4.037341648106468339e-01	3.561078165614839364e-01	5.289505233442775012e-01	4.682131604707736039e-01	8.566374510475404103e-01	6.699251133304542360e-01	4.738694483365987198e-01	3.227615085924260274e-01	3.771335076299623390e-01	4.959010106372686577e-01
3.494014980434362871e-01	1.242249016171947384e-01	5.221565305266449020e-01	4.398019984891692880e-01	5.122415868687808516e-01	1.340456776254235760e-01	2.777505314436596873e-01	4.935522985383915540e-01	3.801882997831079747e-01	3.475520793164474931e-01	4.915903788991530243e-01	4.574443360975324335e-01	3.935753846093412722e-01	4.698201032874856908e-01	4.706732720361090361e-01	4.024022075669922427e-01	2.248251236333427827e-01	5.141345846957442456e-01	3.642704787227757368e-01	2.098269676012552432e-01	3.729598319285992170e-01	3.803870834356727904e-01	3.495810066460913190e-01	2.905301663428572212e-01	5.022297319585113939e-01	3.386395488835327594e-01	5.480574201696407632e-01	3.496171429856530510e-01	3.102690300174788529e-01	3.881636427265631184e-01	4.320876332252276963e-01	6.341570243141174679e-01
3.233922227204816258e-01	2.020058094965052620e-01	2.208051784787567473e-01	2.731804011542981470e-01	3.531138647692547150e-01	4.414193200868181677e-01	2.469311131360164557e-01	3.887150481111760758e-01	3.000930951804685609e-01	4.503235343902499688e-01	4.611124453968811765e-01	2.461820514000797322e-01	3.289419173478185243e-01	4.256725850049574711e-01	2.854046237120555496e-02	3.667634687033147212e-01	5.474853220658992825e-01	3.337421027189442224e-01	3.778074863616812107e-01	4.209986545771686184e-01	4.173959132746966616e-01	2.876484374320532611e-01	4.094513499765807807e-01	2.461853469633174807e-01	6.527847306728946641e-01	6.169499259939618119e-01	3.015284815104536387e-01	3.687599128098406065e-01	3.491444019249495545e-01	2.619770696644551089e-01	5.476243004016264626e-01	4.475073216984775670e-01
2.856769353555766999e-01	3.306807076871725037e-01	2.439184783336173223e-01	3.541196741660795899e-01	4.871035485833363765e-01	3.675279513807611087e-01	3.780529554507262024e-01	3.635066516779468238e-01	3.644820379793819454e-01	3.468998905841025882e-01	4.347350190800277070e-01	5.078782195584355952e-01	5.950538687622395351e-01	7.122459060434255251e-01	6.326365746095311549e-01	4.726999057206980881e-01	4.729121564457945404e-01	1.893796936974885547e-01	4.165551919332249886e-01	3.538714794564037369e-01	2.454329689069035814e-01	3.813883712079945143e-01	2.363610210172057413e-01	4.966569216500044126e-01	5.256038661687399971e-01	4.712453357078708605e-01	2.469308010458674540e-01	3.651216680177215013e-01	4.247809301849028163e-01	4.268343947184236598e-01	2.085044586767245134e-01	3.975982083434876357e-01
-7.440163558522150389e-02	3.681350380849610637e-01	4.660417431723052895e-01	5.026620899997307212e-01	6.012462646771893349e-01	4.408273330673725954e-01	4.280021908873946068e-01	4.539469483503488778e-01	4.929714730555629365e-01	4.886321042790184865e-01	4.004260042258972474e-02	3.873852636051928755e-01	4.539321108605365862e-01	4.167043156057215203e-01	4.473486476659443434e-01	8.570176617508974415e-01	7.433550824643302413e-01	8.573712396446868667e-01	5.284053588513424327e-01	4.549751395237074947e-01	4.945894430294585087e-01	4.849064120717174187e-01	3.875365248486170588e-01	4.156725255106856753e-01	4.240950211902260181e-01	4.547671263661427488e-01	5.913052875778470607e-01	4.534658947983121746e-01	5.854155372962777104e-01	5.057770488007927723e-01	3.538179761643371890e-01	4.138762561425209374e-01
-3.619685219805677256e-01	2.962713702002486293e-01	5.319600908592047039e-01	4.888844725544930769e-01	4.435857289944342696e-01	4.579978232321855192e-01	5.757873274540044051e-01	6.123472688576512279e-01	5.971281147562192970e-01	6.355827735302589376e-01	4.556397217263721822e-01	3.632255919615735573e-01	3.750390827627617663e-01	3.220115081053733785e-01	4.159160796763275991e-01	5.836386438876184357e-01	7.584549938565581240e-01	7.043676304944451738e-01	7.641757557739360385e-01	5.721926475523876343e-01	5.212162066676888639e-01	4.323554449361197705e-01	5.320052340651231226e-01	3.885052095634937697e-01	4.284681804047982268e-01	3.591386776856163587e-01	3.878873222231062345e-01	5.005497069921776010e-01	3.736478571536162585e-01	4.526095334341823095e-01	2.575479406796313819e-01	3.233820825961704060e-01
3.218422845435660040e-01	3.030332929999796088e-01	8.188363490114891619e-02	3.928537088785508113e-01	3.329809960921678580e-01	2.957744484083968395e-01	4.345497012532691938e-01	4.040774860756970455e-01	6.934791246290761269e-01	7.659091740722554498e-01	4.899901835572507136e-01	4.465829197404074247e-01	4.239988160775313153e-01	6.501627180981418563e-01	6.242111899541420428e-01	2.823631606576254005e-01	4.652172915111980611e-01	4.714879499813033892e-01	4.332148385932341750e-01	5.132522794160653268e-01	6.046287666710131736e-01	5.388988379780429439e-01	3.919833639491472344e-01	6.392118324586593126e-01	4.570025230534436878e-01	5.835000361687272541e-01	3.439860211954917091e-01	9.014552040866041782e-03	4.142936182821076452e-01	4.553857293906602988e-01	2.038184602823820968e-01	4.697452337707594405e-01
3.333280589414892026e-01	5.266702115867890610e-01	2.802356401461063573e-01	4.235274855548554207e-01	7.799833826489792621e-01	3.194415359351631678e-01	2.499239295807451633e-01	3.410996432975345050e-01	4.483820757098362364e-01	5.075417102066132058e-01	5.209857376804947204e-01	2.556091388440799861e-01	2.292131133668852683e-01	5.227169104107254327e-01	2.447196048794751666e-01	2.685860349157676574e-01	1.808492112561161658e-01	-1.252976258241621510e-01	3.297725264145756618e-01	6.625339849965318217e-01	5.856742280541410439e-01	6.812367544926100082e-01	7.233843732860844034e-01	6.928210890080315210e-01	5.606741093772450446e-01	2.663909092179439497e-01	4.067638447950114866e-01	4.062891932773979864e-01	4.174546839646877117e-01	3.647086500884305638e-01	3.244111439607181846e-01	3.930021999699665480e-01
4.703623154062688272e-01	6.053923695558838247e-01	-1.417239852929619293e-02	4.326533360220192748e-01	3.810423664785422271e-01	5.642613053639475851e-01	5.970741286481543453e-01	5.744368531570466230e-01	6.837446259737204324e-01	6.609869212434014152e-01	7.561682578848656355e-01	4.346984197037930264e-01	7.203098188106635824e-01	4.738949831195409246e-01	3.910585231658528227e-01	3.835433613108421569e-01	4.785279318906680568e-01	8.146559386497804756e-01	5.911040481639366906e-01	6.983613921553566417e-01	7.575376304966761065e-01	7.281421862573281834e-01	9.447105149785217648e-01	5.652100769229291277e-01	2.886473058936659397e-01	5.838082704525380251e-01	4.023344406402173945e-01	3.351596064472021630e-01	3.988456747398210767e-01	3.267530431818572167e-01	4.718536160233153809e-01	3.135282797566120161e-01
6.834740868646707046e-01	9.373657032897849684e-01	7.398270807251157155e-01	-1.470941026180760947e-02	6.755966027545702302e-01	6.873848208888526656e-01	8.249823012959227597e-01	7.828940130469381753e-01	4.451039765205760390e-01	4.931944445904213881e-01	4.689346014481189373e-01	3.721897405045640483e-01	2.306074355200125880e-01	5.129232644767526272e-01	7.861878329458495962e-01	8.111390784707297463e-01	3.524840022848667043e-01	6.567814480315841141e-01	3.823257505205303608e-01	6.557091587471527427e-01	4.415349162127170102e-01	2.531810593373204354e-01	6.737412121741434001e-01	5.188951550237123067e-01	8.276743801443032789e-01	2.064734174754658258e-01	9.095283698368267222e-01	1.914832641930803991e-01	7.604181559459752826e-01	4.021110545859844509e-01	3.717644491290472142e-01	1.564969089041554628e-01
5.639651841825878975e-01	3.328925515890367448e-01	3.945783898722213801e-01	6.576823547921732960e-01	4.883811313490730166e-01	4.184161618396361471e-01	9.400217968868361806e-01	6.133400741986330118e-01	5.381928233113850712e-01	8.771297002000868481e-01	6.572924114955477348e-01	2.792635163500826745e-01	2.596789166306615604e-01	5.873603742024916530e-01	3.916406534153150654e-01	6.146435465784931829e-01	7.382923491880530875e-01	6.057310719920130371e-01	6.058093392903082242e-01	5.510646722042564782e-01	6.717214462476448489e-01	4.583447223855465769e-01	8.862600327244007925e-01	6.439920484819777746e-01	5.080663202652230259e-01	6.737467822216264279e-02	5.467987559329532399e-01	4.107984712579977327e-01	2.435069488415788908e-01	5.661897706687230025e-01	9.157613495801175674e-02	4.151796749178647272e-01
7.824096501333503983e-01	5.565643448867556575e-01	7.753895481236079412e-01	7.470446408590554199e-01	6.809916963770500375e-01	5.570222554541127691e-01	1.028886857246553710e+00	6.667517192462156794e-01	8.814137299208888443e-01	5.867075797372244272e-01	4.263692302096520059e-01	6.395318557292972717e-01	4.575005440610475649e-01	5.835897411650861066e-01	5.938351553704115382e-01	6.066823014908381273e-01	6.092382500154491787e-01	6.649513445949237767e-01	7.322975346614256642e-01	7.433715605489250589e-01	9.823359355937721915e-01	9.588737447507037492e-01	8.962534494416862785e-01	7.650689118324541793e-01	4.984239949911840606e-01	4.368459746635082186e-01	4.500938999553263375e-01	6.931715700040959049e-01	1.870674825600567026e-01	3.313749200398835582e-01	4.411938369880619160e-01	4.939450232582140443e-01
9.624972166525849193e-01	1.011833442581374864e+00	1.177821601528036499e+00	1.005020139473675744e+00	1.049033493000845141e+00	8.064363146165551832e-01	5.727753418638917848e-01	6.417490394344510518e-01	5.503453659141235299e-01	7.491439082764019819e-01	4.791211209812858973e-01	3.421687225240056529e-01	5.995565363936437020e-01	6.660527537175811030e-01	3.136093126641478768e-01	5.532457433605573183e-01	7.531583432678385925e-01	7.442450570908667462e-01	8.407004975650471668e-01	1.159503669877016918e+00	9.199396549234206688e-01	9.404545475099148621e-01	8.781569476223685111e-01	6.838571051105553078e-01	4.040336535283003405e-01	2.750322715337604196e-01	4.204004035887659030e-01	4.045538615615875133e-01	5.116714840839293732e-01	4.663814754328187151e-01	3.776914661135508666e-01	4.337423994468514454e-01
9.267422316926680059e-01	8.012095013258057064e-01	8.210497483226271154e-01	8.764245236914551818e-01	7.555914070607763211e-01	5.927351486721181839e-01	8.174792397216026352e-01	6.999552694935849972e-01	6.450651712045241126e-01	7.535951110969492106e-01	7.596067687926946199e-01	7.846593452822498982e-01	8.890867811629403761e-01	7.636707905650430561e-01	1.237574041482676135e+00	9.995023794021928865e-01	1.375755607367690647e+00	8.810302759447048437e-01	1.058147295371094421e+00	7.884632115611472924e-01	5.679908161101810959e-01	7.569507921591354105e-01	9.401286161227172533e-01	4.675213296022297516e-01	5.715085825722577839e-01	3.525914710502386917e-02	3.165224720384998136e-01	3.507774028389031296e-01	5.491771665510740696e-01	4.502550684831988503e-01	3.869438777882165947e-01	3.941311019798595661e-01
8.189715723977775141e-01	7.252883860416236006e-01	5.805019727230905646e-01	7.234461781937955305e-01	7.548521456081010994e-01	6.530332631513183772e-01	8.696069083461556160e-01	7.206535959034904293e-01	4.945143271287278375e-01	9.600276977494938135e-01	7.875571953453348595e-01	8.320871339457618365e-01	9.588010941898270634e-01	7.838215144666365042e-01	8.141118228666643919e-01	2.877502981697075968e-01	6.733285962205155517e-01	6.521859878725942972e-01	4.975422984552259065e-01	5.536755233400624254e-01	6.481379081209531767e-01	4.558435134647614850e-01	2.775552192543112584e-01	4.378807257309914602e-01	4.125654889412745385e-01	2.877479175599954031e-01	1.608970939827931712e-01	4.254524074343518092e-01	5.153425132113167439e-01	1.448173769591284410e-01	4.477638400365443472e-01	4.925921406329057950e-01
4.943701900116836967e-01	6.477906812297029582e-01	7.213361757838739896e-01	9.446853798634401445e-01	6.056712261757775106e-01	6.256970650151459923e-01	6.364071921357860040e-01	3.933983607404453187e-01	3.991233989379602276e-01	3.701211979461506707e-01	3.780646417140152704e-01	3.246207692605118655e-01	2.837282501709056382e-01	3.228338783610446572e-01	2.835524725549232183e-01	3.438362487705747261e-01	3.690302538400669907e-01	2.213546741863309242e-01	1.978778376308806819e-01	3.458524757483298351e-01	3.192131221255564699e-01	2.843177546961935809e-01	1.474620074538568471e-01	3.963312406351077177e-01	2.894706456695724794e-01	4.587333228102604687e-01	3.503721631589164498e-01	3.421399576570577916e-01	3.230280860533070175e-01	4.027584216509991766e-01	1.641501514115773774e-01	6.570065294984294146e-01
5.055292177585496427e-01	2.765813027540896529e-01	4.949875316391562641e-01	3.935373716551512913e-01	4.715429498055795920e-01	5.417020383106312398e-01	4.187770532643836363e-01	4.613075082639395696e-01	4.281988747248615668e-01	4.116361767992194332e-01	4.955076294146974480e-01	2.162411465759842832e-01	7.325641411980227113e-02	3.323447740514058335e-01	4.062120622355819277e-01	4.129714506731202439e-01	-1.111003607817223626e-02	8.476553974897477195e-02	2.261849610599596661e-01	3.426583048674868848e-01	6.774412039409817288e-01	3.337983414588150954e-01	5.979543563574664100e-01	4.865573090270742251e-01	5.298946276951390644e-01	4.323092498483038781e-01	3.303604530285431107e-01	5.926776962290685180e-01	3.337053696847209205e-01	2.014138360616923862e-03	3.192053907977984717e-01	3.192457014060205989e-01
4.135439293540943417e-01	2.595835569286100708e-01	3.510622411319571090e-01	4.691044282902522289e-01	2.257123035858603632e-01	3.506996551752727398e-01	3.551950227168597651e-01	5.520253778858341676e-01	4.343108026346406692e-01	5.317040893984706917e-01	1.969598374251502471e-01	5.005787313537162220e-01	1.845609835822559219e-01	4.136275120738023836e-01	4.798814025982324205e-01	3.933821639646215562e-01	2.355394246740227793e-01	3.398103001701480164e-01	2.197931177899180022e-01	2.809479409490255875e-01	3.769201189547528585e-01	3.784663194232401606e-01	4.456524348910649858e-01	5.077183649015596378e-01	4.760034793199913739e-01	4.240400147213198578e-01	4.248004226721773247e-01	4.571482983027436164e-01	3.024899035249720147e-01	8.845728625633730857e-02	1.611259512103058178e-02	9.147437817817727357e-02
2.724814293450736336e-01	1.891116088724218158e-01	5.363851198185815017e-02	7.242532493211784050e-01	6.187151321524069214e-01	2.601635848922034255e-01	7.776850108430863884e-01	2.589100257663040638e-01	2.551978438365507529e-01	1.399628805026910117e-01	3.053602112000433078e-01	1.568789526261906431e-01	4.525825904884967499e-01	7.425746449514181169e-01	3.744378852399583568e-01	3.476142382312380485e-01	4.725656167080201642e-01	4.987794427815304132e-01	3.056213392642934124e-01	3.593509546313105041e-01	4.579956410797374478e-01	2.478343186574845647e-01	4.964333613199786721e-01	5.032066506803138939e-01	5.301383047870251719e-01	3.829144470217028529e-01	5.165931929226115216e-01	4.551486034589848906e-01	3.935223949015305700e-01	7.606548288135290825e-01	3.124633953064142600e-01	5.027058912680540947e-01
5.331706512762437455e-01	2.051873915042470575e-01	3.040401788281744677e-01	3.333489599030296513e-01	2.584409141375619279e-01	2.702498667902493157e-01	3.454021595270527212e-01	3.243479683900199473e-01	1.036351389121276778e+00	4.379554340758218256e-01	2.142309656787337868e-01	3.449393197663089827e-01	3.816667592665401454e-01	4.335881243932244722e-01	3.958491285830370021e-01	3.563720491784019839e-01	2.927254301833637773e-01	3.515893947704529787e-01	3.858333891783461422e-01	3.160706167288669932e-01	3.369878002099506720e-01	4.355418553421204209e-01	6.951785779639190199e-01	4.054030259196241270e-01	2.987329410441479371e-01	3.924623584202626136e-01	3.569628246029304952e-01	1.478034389410979865e-01	4.108442617930050389e-01	5.421491978173651471e-01	5.119105532737580067e-01	3.558462059194189009e-01
2.839444266701069419e-01	3.365130590894706564e-01	5.412668638876828586e-01	1.586365577470621735e-01	2.623116964089940439e-01	3.614731482295303056e-01	4.851986961047781155e-01	2.984453536278014463e-01	3.259621012629971282e-01	5.150106136290766301e-01	5.774183143412302543e-01	2.987620628342610996e-01	1.547029432011398642e-01	2.848144179208770832e-01	3.119608021809957554e-01	3.203915197247636515e-01	2.131430282264261677e-01	3.607309451428585279e-01	2.683281701146296161e-01	3.112188733519665740e-01	-3.593329589721139250e-04	5.897814383371520197e-01	2.482755688338295630e-01	6.096716047332325639e-01	3.609936556206865266e-01	4.324801544638608441e-01	5.189080058763305692e-01	3.599492926730574749e-01	3.895991367672248518e-01	3.532196189832753075e-01	3.877599018997687774e-01	3.962487613978439294e-01
2.989292898944880816e-01	3.289104408268826996e-01	2.988671046870438608e-01	2.081738608787522260e-01	3.873246168943299539e-01	3.301528549858660511e-01	3.709762194367879906e-01	2.243689189692320562e-01	3.211578681136232905e-01	2.770460507677835471e-01	4.018853067530624434e-01	1.946995060831696600e-01	4.147736563419719413e-01	1.130498043373134864e-01	2.765960658490573265e-01	3.097318307936026693e-01	2.347592730571276265e-01	3.751213340054894152e-01	4.755178282422483083e-01	4.301378348138438223e-01	3.739996520819020009e-01	1.673378219474972450e-01	4.574584650209577719e-01	4.711862947424254044e-01	1.465898561245145004e-01	3.319150970829785052e-01	4.311486452627716903e-01	-1.620517824324496647e-02	3.339179361902946397e-01	3.511244818159807712e-01	2.212844500281255788e-01	4.412384780762259040e-01


==> Cifra_figuretem/10/DPdataGreen9.0.txt <==
1.077334986705541509e+00	1.173949241804724153e+00	8.144962703269513771e-01	8.552178034023212305e-01	9.125241925062625992e-01	8.612136943717468851e-01	9.451591083930636072e-01	9.523265328052107348e-01	9.260445069805679497e-01	9.221384418745260936e-01	9.398718525150643321e-01	7.847027305648424100e-01	7.281942676017332250e-01	8.588642221941705790e-01	9.516140982223814104e-01	1.253283034151693176e+00	8.752726874260025047e-01	7.901821808921127843e-01	9.946121629697185496e-01	7.589149310085990807e-01	9.005552459621469774e-01	9.378585378429075137e-01	7.789004309994450592e-01	8.682511083898032389e-01	9.764262957451588232e-01	1.126301714930247888e+00	1.050281209872269139e+00	9.293940161253126941e-01	1.001513498846667627e+00	1.086571725951238632e+00	9.506336754203283945e-01	9.451237209636460523e-01
8.317637555514066916e-01	8.933718051898354995e-01	9.337920186528932964e-01	8.219867695103224570e-01	8.244567862540619352e-01	9.232559527191808169e-01	6.474945077792155779e-01	7.732617280614222377e-01	1.028454996049338543e+00	5.052889678353589265e-01	1.022403691118833668e+00	1.110978043430720597e+00	9.523496293274401614e-01	9.883292900802255199e-01	1.317763420165987798e+00	8.558571623921273908e-01	8.724231092073735372e-01	9.238041786937229993e-01	9.665109443564152691e-01	9.225708129815561875e-01	9.155641638910952951e-01	9.319950173278522820e-01	8.784207147267819593e-01	1.157108059618509488e+00	1.127340344825271456e+00	1.008067992463283602e+00	9.891097574717403473e-01	9.580251002090949264e-01	1.056136959029146283e+00	9.956643281224023534e-01	1.119705516332849315e+00	1.085795520635782774e+00
8.607197036285797465e-01	7.581078343274121334e-01	8.087995016103691759e-01	8.953921477921401584e-01	1.217400514097974895e+00	9.184104290478822818e-01	9.249568893264920044e-01	9.201304548788137305e-01	1.063782843495037378e+00	9.980264331280122025e-01	9.875946938721872348e-01	1.010547836012578582e+00	9.492135577069009678e-01	9.652970177589594858e-01	1.025152803923765177e+00	1.458232553871274151e+00	1.049348365873184585e+00	1.023482013872071050e+00	8.664103975996083618e-01	8.739559918047280496e-01	1.087896645416082553e+00	1.184145258602751660e+00	9.616885820657055106e-01	1.008355071716359852e+00	1.408095495939203801e+00	9.891389603641252970e-01	8.481160809486195662e-01	8.673584989639647747e-01	8.158199081917236750e-01	9.538042440830188928e-01	1.173798879955682217e+00	8.771115831709351829e-01
7.644777341326344233e-01	8.451425935032952363e-01	5.932665297649711844e-01	6.100232300782881811e-01	7.776717918024882437e-01	1.260829803017178730e+00	9.943686354211199729e-01	1.111190401639352565e+00	1.037822477891680917e+00	9.975784188727853108e-01	9.632962688287859399e-01	1.060330426326414388e+00	1.035101326265652100e+00	1.191528817823751529e+00	9.720649113378556638e-01	9.972556234711154044e-01	1.055172774523516432e+00	8.105687001386987500e-01	9.713221911705057776e-01	1.176583924448317164e+00	9.465767361455400541e-01	1.033019505688131501e+00	1.027331687284172013e+00	9.921307537486243611e-01	8.677041505732446813e-01	8.869917452035083194e-01	1.033301781593008783e+00	1.132786605329780150e+00	1.033501597254695481e+00	1.015779658585489686e+00	9.423766835449777224e-01	1.125679427329528526e+00
5.836420333502403412e-01	6.711776182711171046e-01	6.530836573698917125e-01	5.905732274605074439e-01	7.915047715435575837e-01	1.065210135272497638e+00	9.444252112538973343e-01	1.062967987635978773e+00	6.568212525726607742e-01	1.039619173596498802e+00	7.511489032997153981e-01	8.737815886792434927e-01	7.364314652472710998e-01	9.865886051151405711e-01	7.996169938698127755e-01	9.495527566298412880e-01	9.650515798388137334e-01	1.193038540352492127e+00	9.756416973192091335e-01	1.168515017917604926e+00	8.223323597214439173e-01	9.178921825670726120e-01	9.681813871845627029e-01	8.721627835672771667e-01	8.103374250738137885e-01	9.826136383937406071e-01	9.689374806184283262e-01	9.856459343147422336e-01	8.647370842987839312e-01	6.876453897259100501e-01	1.220242071353134783e+00	8.427997114396087452e-01
7.984137800812888264e-01	8.623539492868592671e-01	7.679155946721425430e-01	6.575036174907443742e-01	6.721381355312732175e-01	8.012270064180949669e-01	7.280656516698262859e-01	8.453127434527275552e-01	8.690346457010577064e-01	8.740330679677378312e-01	8.324324555905402434e-01	8.295080490313149202e-01	8.078060231438455308e-01	4.727589360003143781e-01	8.448608288809149602e-01	9.400501939897757397e-01	9.188951193347338897e-01	9.392255383889231979e-01	1.032459629885725150e+00	1.049276131482299146e+00	1.021178681353109630e+00	8.566210761168214782e-01	9.925411951704812274e-01	9.216159395773008134e-01	1.246223207615920758e+00	9.832173503888890220e-01	1.546524153268322266e+00	9.904928214515862361e-01	9.107076252263022198e-01	8.292012643515410675e-01	1.264891178589607090e+00	8.877714594893819644e-01
6.928180056460123692e-01	8.307754660965286364e-01	9.855259394486495239e-01	7.959850454333514680e-01	8.073329776231161770e-01	5.816549994733328788e-01	5.317939767518098382e-01	7.329365418857418657e-01	6.579926466673193808e-01	5.922349202357938269e-01	6.568360168703324398e-01	6.625293780853004355e-01	8.662702656142686752e-01	7.071694898690232822e-01	5.536423306410668266e-01	6.107286633907043072e-01	5.492268964251499908e-01	6.235609983782368637e-01	9.303770677145620782e-01	1.045974846945301850e+00	9.710453241743992603e-01	8.328247290505944589e-01	9.367253905853960561e-01	9.089801520996212414e-01	1.050680167605658299e+00	1.020651832919604152e+00	9.597657202567889678e-01	1.041684351960863397e+00	3.874486612194520951e-01	9.699595135512706356e-01	1.003054705802074231e+00	8.939543721334347604e-01
8.372916676034334316e-01	4.960567150481873799e-01	6.677242155491422970e-01	9.078841238508914557e-01	7.310292160408640161e-01	7.228031953587489289e-01	6.861244466447924406e-01	5.737140120765465978e-01	6.077463421046981340e-01	8.624619648778877323e-01	5.881415699752485793e-01	6.351922163368119989e-01	6.369290815122805594e-01	6.724141191436299181e-01	6.185690188208592399e-01	4.527517804724367489e-01	5.157979179773248823e-01	8.862661275425102181e-01	9.149774915104994522e-01	9.143127792782201890e-01	8.685685778831082615e-01	9.851137772018956351e-01	8.978782067729589311e-01	7.822954255109735300e-01	9.927945547220853317e-01	9.827689559473182790e-01	9.584200682942344285e-01	1.088909929768549389e+00	6.958343237371832357e-01	7.146702842583031456e-01	9.278380538185315718e-01	9.738881263989538351e-01
5.378948449561520295e-01	6.041693060219800460e-01	5.641408382735161320e-01	6.081457437216977180e-01	7.908743911348757871e-01	7.979225180071950474e-01	5.987020483597061959e-01	6.101084590471422819e-01	6.091029845274237298e-01	6.862367678129311921e-01	4.717948210799814412e-01	4.336016289803454327e-01	5.851297150656186163e-01	5.796772308636181092e-01	3.352288967139761544e-01	3.438567197193730940e-01	-1.218822060698423471e-01	1.646317343934331767e-01	3.778137188412484804e-01	3.754500662459686611e-01	5.705320425301970699e-01	3.190640378806634536e-01	3.589072707147225594e-01	3.998850076063087400e-01	9.702655629230538814e-01	1.203030488652723440e+00	1.081957396475970112e+00	8.640624544452046862e-01	8.225374026519540749e-01	7.772725126716119037e-01	8.043191730974970088e-01	1.744496325638095868e+00
6.487325399864679598e-01	6.143741137505189798e-01	6.129103099832843293e-01	7.094573220361755084e-01	9.029325051168241023e-01	7.093295743572853862e-01	6.542248086633409843e-01	6.820141939482964322e-01	5.901474856633174282e-01	6.440360644975818838e-01	7.157881615122729801e-01	5.369760193792302294e-01	6.842077053681879795e-01	5.437544595572054718e-01	2.781662112005404142e-01	2.506369322606843419e-01	3.130933112497102377e-01	1.917864574056105387e-01	1.578079643637558260e-01	1.320500594125716964e-01	2.358982072282108933e-01	1.857237922585217027e-01	-7.136039261868593053e-03	7.017695786531383262e-02	1.007555559305573167e+00	9.797485915494462683e-01	9.841309763233945240e-01	6.520118015942802936e-01	3.055202759113528899e-01	7.430889066638337592e-01	7.958401913323280841e-01	6.784283127927904777e-01
8.095009400749136885e-01	9.198228308747771198e-01	7.586636724396229603e-01	7.103939336204185828e-01	7.898439578659220972e-01	6.373194487116242701e-01	6.463255247492842859e-01	5.652936340322730624e-01	4.071616329425791214e-01	5.722127399338319265e-01	6.772020649542888071e-01	4.753074220885097345e-01	6.588828176306084083e-01	6.725439257157576067e-01	3.260286123710732786e-01	2.952886035678027321e-01	3.501453409458147870e-01	1.110430407965445482e-01	8.804438816295939718e-02	6.487467816527768827e-01	6.898528205428973159e-01	5.649325073156925558e-01	2.621052369293014328e-01	4.004948787001435528e-01	8.811744041156188700e-01	9.471828919519946766e-01	8.274944867705713580e-01	4.089303987485291558e-01	2.838172264288567059e-01	3.185770200113234862e-01	4.740820778136419777e-01	4.175138261179428545e-01
5.332721588614447450e-01	5.787482870144278202e-01	5.540039652945475401e-01	5.086296005148018828e-01	7.306074160368969395e-01	6.969764503121724797e-01	6.909219521056197966e-01	4.681074517924508349e-01	1.040499625833013031e+00	6.408240708245247497e-01	6.720869612536922721e-01	5.910627563475244761e-01	7.836518825731236815e-01	4.793326792895024613e-01	3.070884445089817616e-01	3.058567965754221407e-01	1.338717679489531687e-01	6.372731738534734292e-02	4.590607288333943825e-01	5.858918539234876377e-01	8.840107082917080250e-01	6.775877459336210329e-01	4.761216629794730038e-01	3.838255839441368500e-01	5.119731699488305754e-01	9.773355833390244829e-01	9.566385565369733834e-01	5.132634732053756865e-01	3.305994691222589044e-01	3.180156508562252404e-01	5.956777300960642840e-01	6.073464905683708670e-01
9.313822678749537065e-01	5.955999374629333820e-01	6.489351859717272797e-01	8.061827689282006215e-01	6.725436736682054439e-01	5.969978246512285258e-01	7.676121146602701284e-01	6.762991132188651555e-01	6.118768205642651781e-01	7.339590271950343636e-01	7.792889886453017168e-01	6.308399045908019698e-01	5.961673439073322811e-01	6.829236586758086203e-01	9.221761156270635862e-02	2.194638768197352541e-01	-4.615198128255434407e-01	-9.790422098965043118e-02	-2.483050502679802207e-01	5.200036171555543207e-01	7.645503190177278530e-01	3.396265051008652280e-01	4.092289393153378252e-01	3.004220897857998174e-01	8.790958130616612909e-01	8.736963780809374747e-01	7.977160877457349919e-01	6.596101252593333797e-01	3.695623458258729954e-01	4.769480669582898957e-01	5.236765953977899901e-01	4.543623476185534860e-01
6.885464416991630143e-01	1.059807035314511925e+00	6.848476427784212506e-01	7.590352931178375728e-01	6.127448550025712537e-01	7.229795678555013261e-01	6.628286742607747417e-01	7.693797190904683170e-01	6.734285137606650373e-01	1.131482038600484907e+00	6.571427727887084735e-01	5.693172925641656335e-01	5.427918566985668880e-01	3.791905520739630164e-01	1.687303600640679968e-01	1.779588375158785984e-01	1.759368042338620153e-01	4.219593283087382241e-01	2.198294420597052268e-01	-5.711699636563638549e-02	1.711942657056145234e-01	1.985821422557889626e-01	2.669684911403020777e-01	2.230516122309282590e-01	6.190103138144084083e-01	8.674960828805322599e-01	6.340448193586406544e-01	8.850608870650630289e-01	6.409203705792578809e-01	5.656636097516285488e-01	7.509464289929360659e-01	6.097779397302520721e-01
6.654921741496182541e-01	7.185707408400821006e-01	4.518140606823331518e-01	4.711117351515492491e-01	7.072398613323900296e-01	6.317685709332760968e-01	5.005419734504775731e-01	4.867962315130938689e-01	5.256434392654505405e-01	6.461355499200867047e-01	5.229884366845160004e-01	4.776373154670581211e-01	5.458194035070066397e-01	4.943338742083828730e-01	9.834590438786786071e-02	1.657517404132471672e-01	1.908613452259456666e-01	6.781842622224402983e-02	2.039246691583535831e-01	2.700444584986168295e-02	7.909816740465772100e-02	1.487546831306438277e-02	1.044361452496171822e-01	-5.069618066594366868e-03	2.080401115933122047e-01	1.855056672272606122e-01	5.497567002958314575e-01	6.582347438051524557e-01	5.705672588934157519e-01	2.983793151227628337e-01	6.730036187954627769e-01	6.657805854952841829e-01
6.674753097188815820e-01	6.681352985789077437e-01	6.177670073394969652e-01	6.894517996600226795e-01	3.383917191292907800e-01	6.085728599528986704e-01	6.893489594136423815e-01	5.821385472225413249e-01	7.135152112042344452e-01	7.756582157618596707e-01	5.860572479247680988e-01	6.863603995197078422e-01	5.781308614792881606e-01	4.191277152315301402e-01	1.504149099198410222e-01	1.418498795420980174e-01	1.049886968014372701e-01	7.074872212279620376e-03	3.262964286604626563e-01	7.718593656280581250e-02	4.104282989101858126e-02	-1.322971574189539812e-01	-2.174652568091155896e-02	-1.282823858129473471e-01	3.650614397979813908e-01	8.895038487723802567e-02	3.548552456321515253e-02	2.709284152448723226e-01	3.371575963944862808e-01	4.062350101633607768e-02	1.775042777214144163e-01	7.269252165092074947e-01
5.483793322916357127e-01	4.625524640237072549e-01	1.845228834712510646e-01	4.281959481887547270e-01	3.744040499533863309e-01	3.574368090659103547e-01	5.392844972468051612e-01	3.014723382078714486e-01	3.579367101597981105e-01	4.380022851599033040e-01	2.942946313311108342e-01	3.514685491604537249e-01	3.360725655668918010e-01	3.103643780951825804e-01	5.884302812811268435e-01	4.709284654220898814e-01	1.258932839676985549e-01	2.072922091588629834e-01	2.166516053392545660e-01	1.534166380356687398e-01	1.753971480605087674e-02	2.403051415331016738e-01	2.862523678371874380e-01	4.281323139074900974e-02	-8.318114742492543900e-02	-5.943298207889569085e-02	1.619694093856469119e-01	5.074791576152441752e-02	9.654844863773585917e-02	2.473560102424541829e-01	3.589921668089187112e-01	4.468238352476569530e-01
8.605424329036095998e-02	2.596520352223869454e-01	1.712441393111259480e-01	7.697406754955411767e-02	3.791399686892608090e-01	4.935712413685879874e-01	6.206538578869369438e-01	4.085184663241887559e-01	3.011246354228575006e-01	5.295127914533750285e-02	1.022111089243871451e-01	1.052932359958773934e-01	2.000538201155235840e-01	-1.188321443732638927e-01	1.853140046473810143e-01	1.730050777646266191e-01	6.822730885913394494e-02	3.212646287198178685e-02	1.564238867280723366e-01	-6.209480993699281748e-02	3.720229204819934798e-01	2.234153711130471009e-01	-7.158991199309761022e-02	7.823537490751962531e-02	1.913452762768395321e-01	9.807677160247274539e-02	-1.279504110901328318e-01	8.541693556267160314e-02	1.276725035625992932e-01	2.021232355515431567e-01	8.932896795765174480e-02	4.646112516330246078e-02
1.746701164375838444e-01	3.602619984179029899e-02	-4.047673100618048858e-02	-2.182067526211624309e-02	3.069684521233166929e-01	7.294844586742417480e-02	1.713234336954019277e-01	1.645817608673578181e-01	-1.511428974195494490e-01	1.707603619403857964e-01	1.877086240135293072e-01	4.972793790796814495e-01	4.866081661410016218e-02	4.414341717619582606e-02	5.507954330749668947e-02	-2.332045851911016682e-02	-8.635322962969774196e-03	7.756966540731247139e-02	7.225944889513803704e-02	-4.100059794042526518e-02	2.837181998223840471e-02	5.191907296138067313e-02	-2.625532932156982024e-02	-1.134052935945280977e-01	1.204163374043696610e-01	6.041405004765358633e-02	3.444426204836652239e-02	2.809727230573684231e-01	2.344082513486735464e-01	9.723993656133447794e-02	-1.310121866670071744e-01	3.579274767897407394e-01
2.333952352243928371e-02	6.638229097079229035e-03	-1.904897007093429850e-02	-1.728202314317337507e-01	9.972736410440041777e-02	1.753728463762226353e-01	-1.522925394934278864e-01	9.980271069977657283e-02	1.742916215143670150e-02	1.868700814797878695e-01	-4.658358107856856029e-02	4.178663993625426065e-01	-3.280328815616769672e-02	-5.571871108839263065e-02	2.861451567680333707e-01	9.213015375671157470e-02	-7.889874078481712294e-02	5.135614746249048124e-02	1.613777256661825255e-01	2.380207924812999254e-03	-1.154813676544824697e-01	-9.782368291507792524e-02	2.281018671515241403e-01	3.848567649399638885e-02	1.125165308925428348e-01	1.527247928742133387e-01	9.505610472462594496e-02	1.477911356012814037e-01	1.283637364829952887e-01	-9.055688458483437953e-03	1.851752588737054506e-01	1.849422224081236910e-01
-2.693775754268605827e-01	7.705326012564543692e-02	2.819300596870123743e-02	8.282830253836359624e-02	1.357585691146803719e-01	2.012240624153600055e-01	9.063671577173260108e-02	1.273233874431533574e-01	9.866913232000722178e-03	1.967507805912283025e-02	1.080911545993377132e-01	2.349461650348146080e-02	3.543282511724261952e-02	-1.142020942671474748e-01	1.952294773149452350e-02	-3.667588156782639053e-01	-7.342321551094328769e-03	4.211348604865344097e-02	4.169465746812547891e-02	1.571142445874949556e-01	-1.487450544331178626e-03	1.868351805750563255e-01	2.720909868777742213e-01	-1.496281409177030453e-02	6.463421137292935104e-02	2.279668167741462637e-01	2.079604271091622381e-01	2.694667932494981821e-01	-1.553799459336440703e-01	3.697925232448222577e-01	6.514554500462390596e-01	2.563786621098267382e-01
3.946305956346690680e-01	9.100756735542211984e-02	1.601366311973213552e-01	2.265223980812024474e-01	1.750351961238303666e-01	4.164015045812745064e-01	5.851323459235727859e-02	6.819320114862853499e-02	5.805903662439136914e-01	6.284232685489446468e-02	6.971810333875153032e-02	5.107295407494905071e-01	1.595934771540123420e-01	-1.012022877681026667e-01	3.670671269397350611e-02	1.198437778883904709e-01	1.231661019769371701e-01	8.413656310672015803e-02	7.850930629268215721e-02	7.485642725559882305e-02	3.629742555379236735e-02	8.614673158056193603e-02	3.121504279807998591e-02	2.061462764772899747e-01	1.601767835553895014e-01	4.992168733059173386e-02	2.847978899438988534e-02	-2.031902316657047958e-01	1.417782734224792840e-01	2.193589895439019832e-01	2.670880829343821317e-01	2.241822276867363184e-01
2.968566759226005658e-01	-8.657948185664299245e-02	2.388257834533286939e-01	3.678793155404495585e-01	3.913736955254218941e-01	-2.189856324727466053e-01	3.487512405537389337e-02	-7.436513476247803844e-02	9.200657624702184012e-02	3.009008071391038874e-01	4.415011260230861656e-01	2.226163253760676530e-01	2.645468093897528350e-01	2.417105389570710638e-01	1.318641844479531977e-01	1.904613056158377948e-01	3.205170711933859051e-01	2.317365121015814988e-01	1.783870299689217787e-01	2.195662773503677112e-01	1.875435805224151820e-01	3.137868488142503409e-01	1.104428156818347828e-01	3.485647605943353322e-01	2.749384392900391383e-01	2.155226765479428819e-01	3.367702469426332446e-01	8.638125614023076104e-02	8.345814736055459648e-02	-6.641212560566434053e-03	3.941049961133998858e-01	1.565994517902846161e-01
1.939964203244548546e-01	4.167807455074376555e-02	2.715923585675472651e-01	3.949152422379892946e-01	1.675912490793379228e-01	7.637184445419815948e-02	1.379494197062697269e-01	7.879661170434518191e-02	4.019704756964237458e-01	5.630752749724123873e-01	4.969802560313092421e-01	7.443299272257435373e-01	4.202886383660043856e-01	6.460300615015980297e-01	5.796401103728899828e-01	5.405323787227807042e-01	3.462797194769548503e-01	4.693936106267750930e-01	6.906207237517107966e-01	5.820647107206974313e-01	7.178386289743797777e-01	5.356374789306419526e-01	3.891188881578355185e-01	4.116137123257891384e-01	5.489893520833846186e-01	1.071925884285047204e+00	3.385508288522475207e-01	8.261069568644375805e-01	2.885733039513833087e-01	2.139822626605213662e-01	1.665080742693305638e-01	1.684865519764431052e-01
3.085339291637788084e-01	3.698944946020549240e-01	2.665876290604435872e-01	9.262102218023702260e-01	1.181717050368904509e-01	7.419118088381083942e-02	-2.166556835421817317e-01	2.259829933338028951e-01	6.517020993570230569e-01	4.974584113400587482e-01	6.035433080866607902e-01	4.472449338435141586e-01	3.723768964538186621e-01	4.356463042022076237e-01	4.320875143301710630e-01	8.152691963467584291e-02	3.853857855810743915e-01	4.374000183066422687e-01	3.412610302311150923e-01	5.596882351747409778e-01	3.076697108354145005e-01	1.618046524921407658e-01	5.550089764983958673e-01	2.832622879592235909e-01	4.325202031458361684e-01	2.804583681954267438e-01	1.527320487492670187e-01	1.824127316925378828e-01	-5.585464249566714223e-02	7.448285768994880596e-02	2.730631883864043097e-02	4.090410861109759072e-02
5.841722182179147627e-01	1.426186786160563158e-01	1.844575827930511336e-01	4.042233480134312384e-01	2.507106350313577647e-01	6.225339649205886838e-02	-9.516954137948865911e-02	-1.241308170153217205e-02	7.349511547997211736e-02	1.597090613463554576e-01	1.786898762121954531e-01	3.944182984323686691e-02	3.531992710192483065e-02	-2.506131186821165813e-02	1.822155031364921518e-01	7.116795479556299597e-02	3.804061877435509914e-02	-1.757103497258924452e-01	-4.539475288904307182e-02	7.003339391212226595e-02	8.758596536203361316e-02	2.048749003443280925e-01	2.474987287902126465e-01	4.739699807248486108e-02	-1.357582367766151932e-01	2.938041050324912140e-01	2.305192874797167280e-01	2.248444918949619176e-01	6.228340958970825236e-02	-2.650561098875117150e-01	-1.331328875064204387e-01	-3.583066118318541105e-02
9.557557317718801126e-02	1.086990384202876636e-01	1.433336874565260266e-01	2.309440296995511344e-01	-1.509803751619673839e-01	2.182817034724745253e-01	8.964003455093236261e-02	3.440397310467447345e-01	3.163377726073701712e-01	4.565156072048866531e-01	3.166919291343569531e-01	2.815241836717506940e-01	2.850989387470672098e-01	2.807146323954155531e-01	7.032634161968254194e-01	8.522305292041238989e-01	4.116763582904185426e-01	4.878705546982036734e-01	3.795249498674715949e-01	5.563715703200829976e-01	4.678292774346827221e-01	6.180864709313448335e-01	4.073435849981292822e-01	5.011542731496241299e-01	5.688927392496578861e-01	2.918713354265258242e-01	4.273273153673932123e-01	4.207513217913486647e-01	4.835043578174109680e-01	3.810014850283943155e-01	4.535282073017185001e-01	3.884967328580289925e-01
5.920924263415524580e-01	5.067810524703858510e-01	5.110439890085259895e-01	7.031920700680580616e-01	5.627828500062648232e-01	5.112703115069000548e-01	6.119655450943757291e-01	8.334151173729961171e-01	7.434558113104582366e-01	4.829476470349590711e-01	5.481111242274034900e-01	7.675159688736239438e-01	7.488093271598323941e-01	5.770904147212146951e-01	4.998972445247641394e-01	5.293862067716761377e-01	5.710177631715980251e-01	6.693739123675935820e-01	5.212239980446027321e-01	5.362151842706398552e-01	6.987989007838406597e-01	5.598035860889734039e-01	3.184298379491442010e-01	5.390360032703795934e-01	5.983079050978684643e-01	4.520433772034146980e-01	5.524646573607060462e-01	5.769648764464294644e-01	5.563090506812665703e-01	6.486431864964018468e-01	5.432043086816266131e-01	5.303260866112421423e-01
7.079046233668336852e-01	5.344592632826172807e-01	9.890079803321057961e-01	8.794355933156985383e-01	4.702448635957668377e-01	6.231664350835113275e-01	6.382376451752880264e-01	6.938641395571160109e-01	6.818293987216456076e-01	-7.412186742307746989e-02	2.754286386958547106e-01	4.537114656660157230e-01	7.174203367180704838e-01	6.974106720383056457e-01	5.672732540295533088e-01	5.996320573415707678e-01	7.918418325863194607e-01	7.553020543452531044e-01	5.044463581588166656e-01	5.688096977529475406e-01	5.752575345090233938e-01	6.393491737948283626e-01	6.851924008173178038e-01	6.261477115453452091e-01	7.211600355874382418e-01	8.742978323340124813e-01	4.653338301877533167e-01	6.068199986062994267e-01	6.606408544679595041e-01	5.887401576020944161e-01	5.492027765809833761e-01	9.108946631098067126e-01
7.052996713125999628e-01	8.086302017755184757e-01	7.714756941798154299e-01	7.330536615545780732e-01	7.199121855463449515e-01	6.867792270510365560e-01	7.999363256451280657e-01	6.341955639339873496e-01	6.680075728768593013e-01	4.952855954818182194e-01	6.376560316152017904e-01	7.698879409161620835e-01	5.907727601110940308e-01	7.647571305697751232e-01	1.010230273926842504e+00	8.359532921311764175e-01	6.953051688362181793e-01	6.849684039381738199e-01	7.047434038133154610e-01	6.856430772563110176e-01	8.351317432428229104e-01	7.402616721763297658e-01	9.570067224362712732e-01	9.031968268223272700e-01	6.659129932775642580e-01	6.446003208155191011e-01	4.869770048362189740e-01	6.913402322659187860e-01	7.032958283670954769e-01	4.901207300703587233e-01	5.574439029455177108e-01	1.918608310917208737e+00
7.199333878704100576e-01	1.095697233381019986e+00	8.885360188349070709e-01	7.866657348884767975e-01	9.064356287124644140e-01	4.902449091151040439e-01	6.777579135703545310e-01	7.203498219861506069e-01	5.378092134301474259e-01	7.241744273528483156e-01	3.373853950745339669e-01	8.482025958495170714e-01	6.709295153826452252e-01	6.564901207206478295e-01	5.746070271021620490e-01	8.660058260669254437e-01	4.347234585761692860e-01	7.248954781389111979e-01	7.178391337222239654e-01	6.438388795322409486e-01	7.786176696732478586e-01	7.560065365763026790e-01	7.757157854719677337e-01	6.787684082970407706e-01	6.470072818300697248e-01	5.086524677417225693e-01	9.755951220783308786e-01	8.278159694197629870e-01	7.948761700480280190e-01	4.569232107106233620e-01	3.319236420816984445e-01	7.040124360309270024e-01
9.751716576340089260e-01	4.185120520967255953e-01	9.703810475883030140e-01	1.110813017934216163e+00	5.776114895092303581e-01	7.259408235922562014e-01	8.028632506666792956e-01	7.198485777719887402e-01	9.258977236527959898e-01	7.044280029299488932e-01	8.312631965997293593e-01	7.028194286678360880e-01	6.487465140754120618e-01	9.444547735331031424e-01	5.903574787255841949e-01	6.234066042776545968e-01	5.791734927314533543e-01	7.857370216612623581e-01	7.480590000405737960e-01	6.565008832389434001e-01	6.692843511613186802e-01	1.078184599219024653e+00	7.767214226874714633e-01	4.848135722875935860e-01	6.847015504014611897e-01	8.052463001104755991e-01	6.234313004280737092e-01	6.296184691583550652e-01	5.381610577352226032e-01	3.673259017016944350e-01	4.256047702286960277e-01	5.097142460228442085e-01


==> Cifra_figuretem/10/DPdataRed0.0.txt <==
6.003440285373574659e-01	3.928965826380131365e-01	3.753726236061449839e-01	6.808532568887164516e-01	5.899408500422561596e-01	6.200273414084709334e-01	6.884955599386852754e-01	6.940709119114099046e-01	6.948908746986185436e-01	7.256014677241683364e-01	7.207357858270984075e-01	5.958838447826635409e-01	5.915809760882202450e-01	8.196559140210479821e-01	4.780829864770492210e-01	7.395221376328638963e-01	7.140346204472833858e-01	6.755498819270226996e-01	7.923422467237350997e-01	6.119334836697261082e-01	7.545789566740042087e-01	6.463028906129254514e-01	5.943853928349139837e-01	5.363836537345182398e-01	5.170447292767107461e-01	5.907306960568178278e-01	8.041968007081252701e-01	4.408268173293313219e-01	5.444396693761904826e-01	6.908407455779128625e-01	5.867981080678643657e-01	4.677228374078855611e-01
7.826232271558266618e-01	6.562503225569538134e-01	7.469098882641190817e-01	8.327829092188752114e-01	7.128970430787928692e-01	7.232280699303590410e-01	6.816525148228909092e-01	6.985020541965408780e-01	8.329790100325284996e-01	6.467365165319627351e-01	4.892607410319272931e-01	6.590270671309095274e-01	8.273999107144685006e-01	4.345806913872144461e-01	5.234835754240747541e-01	5.740781427431251860e-01	8.743691342344176443e-01	7.290983465583799061e-01	7.422823603747705778e-01	7.793141747157301680e-01	7.249689008867031825e-01	6.344859182620531390e-01	7.431787051128234678e-01	5.802667521568747322e-01	6.198849878225575205e-01	6.238211332194804060e-01	6.945118183805916168e-01	6.450523372875366368e-01	6.931733864789868527e-01	5.776483214040013525e-01	6.677579109329550011e-01	6.464439006979680880e-01
7.355151051920816307e-01	8.915218043128820824e-01	8.670598617126302754e-01	5.840857067796814128e-01	6.066728943118200323e-01	7.431042880037408427e-01	4.083482998755543214e-01	7.694316976138457775e-01	6.617086489380641368e-01	5.528258900386923136e-01	5.514685300593291650e-01	5.070586197132932460e-01	6.759235358617501355e-01	8.842799416232601795e-01	5.968954869893642323e-01	8.405169704515805806e-01	7.381672615241302582e-01	7.342866264128129483e-01	1.061679536286527670e+00	6.046592921009829036e-01	4.729966321616332348e-01	6.465510950661873535e-01	8.477926292659305751e-01	6.861139336876094230e-01	5.887205145678642282e-01	5.601912367135450932e-01	4.675491799661615766e-01	6.783639243496191185e-01	4.943732861320794258e-01	7.074169691787212111e-01	6.319490856391413169e-01	5.912364394703814030e-01
6.297906593865036928e-01	1.000320862811203693e+00	6.635947241527412332e-02	2.926272741876546624e-01	5.273445372697405098e-01	3.853443871948413202e-01	4.286154080430243929e-01	8.629646594433841855e-01	9.911424577354848164e-01	7.428644159472242992e-01	7.467174790668008599e-01	7.566100142344079904e-01	7.297801672152229857e-01	7.282659170110481472e-01	7.537798179132676468e-01	6.379115998724168568e-01	7.662955532168085337e-01	7.050436113911936475e-01	7.210373304082887680e-01	7.630497229614456867e-01	6.891096605136703968e-01	6.532662545137740695e-01	7.129615574966329250e-01	8.777296302582703325e-01	5.588027961541517374e-01	6.727200096908533267e-01	2.914564695887491563e-01	6.389476276009041777e-01	7.755981204363817660e-01	7.769512747150024712e-01	5.865975572143711236e-01	6.540468965373613663e-01
8.739700736454890651e-01	7.056771770381563558e-01	5.685232073962768196e-01	3.068036696874472669e-01	8.471514545365788074e-02	2.725592483222515350e-01	1.586927163983161693e-01	8.132381105259562926e-01	7.062775944151719054e-01	7.392382045319405570e-01	7.054775981738108381e-01	4.840985959044217246e-01	6.628753409727954349e-01	7.127907188033366648e-01	7.463980382813408809e-01	8.841129668100033978e-01	8.397398926240391415e-01	8.390511872694375040e-01	7.775468000168475058e-01	7.104591708650591642e-01	7.333782471130360081e-01	7.989037341371822976e-01	7.575935239184166115e-01	5.273644246017872295e-01	5.661878321948484727e-01	7.398233060507648506e-01	6.811640615855658609e-01	9.153659301391204872e-01	1.028833257697382209e+00	7.931334291439366968e-01	6.784639128998953828e-01	9.326833813001879081e-01
7.956016229711074805e-01	6.225264071669410759e-01	7.033007863196812925e-01	7.839642626751471832e-01	5.647851012363931389e-01	2.996838099896586560e-01	2.294754561200224308e-01	2.009917261075000738e-01	3.386740271869905228e-01	4.161620187626223211e-01	6.509703229140356706e-01	8.469760599512251575e-01	1.034653213215728895e+00	4.725798452078687761e-01	5.298115433603838298e-01	8.095425397301803105e-01	8.094930024055316808e-01	7.713680257107554672e-01	6.586029053284802037e-01	9.458700524629446438e-01	8.922706804994756657e-01	7.472394331923052357e-01	8.311806142178642665e-01	7.204015275439525912e-01	8.337899856092929607e-01	6.213479087314787153e-01	8.138729683063661291e-01	7.214168605334373430e-01	7.428452376165818327e-01	8.678665031303790522e-01	7.559065202278596463e-01	8.351146139956558967e-01
8.687241717912514982e-01	7.815995377411693035e-01	9.685962142524688900e-01	7.880991908257652945e-01	7.349302969981466038e-01	7.576544622910887927e-01	5.440625571943581429e-01	2.804974750358394386e-01	2.502879733005712870e-01	3.092669666482742441e-01	1.994092472555512585e-01	2.512617824926756671e-01	5.727083340593569494e-01	8.601711244563157166e-01	7.798297542019766437e-01	8.434505336104642925e-01	8.736477899708802175e-01	8.777321612600327283e-01	6.280934210738953194e-01	1.045977517908680321e+00	7.553444818579199138e-01	7.683151773593459577e-01	7.571559617201889525e-01	6.692235541174861302e-01	8.433006336301118733e-01	8.761221789146068639e-01	7.632853397283791974e-01	7.987443874634747587e-01	6.877269941395435238e-01	5.535177059731736238e-01	7.459329963054376345e-01	5.499274201657488037e-01
8.434197054640464319e-01	9.434267043819849485e-01	7.885896262500469156e-01	7.923582424754821441e-01	9.278749439808038346e-01	7.563104680621307585e-01	1.245998349295055929e+00	8.660793879790922301e-01	6.450574566788126463e-01	4.123255560753165683e-01	-5.799100221301878300e-02	2.316706914648958560e-01	-1.053004283113954664e-01	3.384770661503525568e-01	6.003028770599821984e-01	8.478124187252331634e-01	5.532482954905102446e-01	9.235451619238377319e-01	8.220301876483340209e-01	7.458586095006964900e-01	9.145954268824438849e-01	8.556525562261189100e-01	8.802921872469535725e-01	6.228798648011815153e-01	8.457595944074294270e-01	8.117772547181262288e-01	8.355804548848887459e-01	7.599753251832873646e-01	7.285095314869249883e-01	8.736660387410871698e-01	5.981799073571528735e-01	7.043140563759120454e-01
8.632302553389020749e-01	1.263065527255474496e+00	9.683834791129755093e-01	9.732385965449070753e-01	7.835108825132105492e-01	9.058602786542778729e-01	1.070913499218386633e+00	9.690818634823045175e-01	8.898854601369481365e-01	8.153814619577692824e-01	4.885007294981276171e-01	3.397558253550817531e-01	3.043502721710936720e-01	5.101259858951829873e-01	2.795152578153552447e-01	2.663828895013462539e-01	9.574830351662404482e-01	1.063816717133328593e+00	9.748447970277235308e-01	1.005152844082631614e+00	7.965256533011209061e-01	7.159802426763397509e-01	7.809461596189904986e-01	8.234676920313709347e-01	9.528428856571091732e-01	8.389286222889954514e-01	8.337002623115125077e-01	8.412990100575457042e-01	6.159679372656461371e-01	9.016994319028656113e-01	6.784934247299129195e-01	8.754300667667176405e-01
1.103325773954189737e+00	9.970643862377531752e-01	9.016555365938423439e-01	1.016430663376707955e+00	1.116069798346105868e+00	1.032385965722135923e+00	1.055007539525074867e+00	1.040119063733725646e+00	6.522845231186094050e-01	4.589236769306123120e-01	3.352729391847810714e-01	-1.773753385425593798e-01	3.077324410925385001e-01	8.539040503509942592e-02	2.655096923226508698e-01	1.734354275343901741e-01	-7.601064269365276349e-02	6.780450663402680656e-01	7.557428235646334036e-01	7.449000995109303913e-01	6.694362175657887493e-01	1.022608901294576711e+00	8.991745115913244435e-01	9.262175620556137856e-01	7.347101538739427840e-01	8.054894750363223999e-01	8.242345834693652895e-01	8.990392545137030345e-01	6.361670005833375274e-01	8.609709602099349102e-01	6.329459196862601278e-01	8.917486347163183780e-01
1.107034649559163197e+00	9.253086725218585551e-01	1.106054510696712123e+00	9.164360638913765511e-01	9.451704217901294447e-01	7.149879251677402348e-01	1.222446622040283648e+00	6.814735364957043018e-01	4.685628524803883699e-01	3.432499542003344950e-01	5.014476094122057859e-01	2.863615067621431143e-01	1.505000427286222464e-01	2.664876854419051533e-02	2.110420516853479533e-01	3.445566706038553639e-01	3.091203067440214669e-01	3.202830685030370050e-01	3.710761247460686030e-01	4.547200092292381091e-01	6.270119533984628291e-01	7.868843281985504756e-01	8.500876797207509439e-01	8.711740672609920022e-01	8.366232938058089097e-01	8.909207622403468863e-01	9.619263495773884287e-01	1.225227596806793384e+00	8.303455693782925140e-01	7.661753817262136890e-01	8.530344299733271241e-01	7.728265315030085070e-01
1.021703277930341880e+00	1.317110690408576756e+00	1.291006178186936637e+00	1.013128778849554212e+00	9.191175205959629668e-01	1.010570951654833127e+00	8.035360036727262623e-01	7.316808146075255426e-01	2.402723443967196282e-01	2.474818117498404912e-01	4.637477548788948578e-01	4.049861494423350194e-01	1.112400979930067146e-02	7.251811967976709572e-02	-3.851726598340035057e-01	3.392349225423381687e-01	3.091273477994874175e-01	3.956649095937280203e-01	8.969823368909687900e-02	2.161230392791873289e-01	2.245948501044136569e-01	3.535515778308898627e-01	8.480586854372094141e-01	8.741152562972478446e-01	7.526891314614752027e-01	9.157281819817805202e-01	8.093000766025884030e-01	8.854052976739229530e-01	1.275117263217206087e+00	7.749946341111690895e-01	8.945966929947601898e-01	1.050824106483228881e+00
1.148944275003943138e+00	9.752259990350379271e-01	1.099429163052957792e+00	7.619717965848753494e-01	9.491388963975915249e-01	9.536492328068149060e-01	1.029411878634292510e+00	1.160537229836039685e+00	8.014241967161703784e-01	5.201156797030642709e-01	2.009156213202500652e-01	2.565500356464082143e-01	3.029241368245194632e-01	2.940725960449894760e-01	3.167197371353287494e-01	3.577791260555810426e-01	8.430455701270402891e-01	3.259612476869320208e-01	3.451206415902301483e-01	1.335097679583538977e-01	-7.907987866371951613e-03	2.164211314800412733e-01	3.798550141357490140e-01	3.961291625334653621e-01	6.901373613837429311e-01	9.385356187230767810e-01	1.024374886637046567e+00	1.207726704361236525e+00	1.111230242970307147e+00	1.144299731204271975e+00	7.594380584214991403e-01	9.185553407161893835e-01
9.779760981974762180e-01	1.045697407445213445e+00	1.075013773888861435e+00	1.341604384594427879e+00	8.055064937241722678e-01	9.598599931874389757e-01	9.041505387808442817e-01	1.010194325647806313e+00	1.182363530539519925e+00	5.247370359764631509e-01	3.902497046185293139e-01	2.879555573881852348e-01	3.511465544758407553e-01	3.304939127408262900e-01	4.069887638847405342e-01	3.758386718436123597e-01	4.025131566637628056e-01	2.468230169096082838e-01	3.352839786692133339e-01	3.212802749214946352e-01	5.495527764468520759e-01	1.174474061125256319e-01	1.375256769868367646e-01	3.667560861304914877e-01	6.578676688217507951e-02	3.341465978991973174e-01	8.252164987928992668e-01	8.020412015647363502e-01	9.580435527050121802e-01	9.574583882355767184e-01	9.615328175174210346e-01	8.594214665157610122e-01
1.074522006604488489e+00	1.102701388491275081e+00	8.420518090696198499e-01	7.904828131043246664e-01	8.998668712900403932e-01	1.001759176868853851e+00	1.133106594904169206e+00	9.169737427123119122e-01	6.900715351198563052e-01	3.633377436596094689e-01	2.642907071343596481e-01	4.105367096885500500e-01	3.763328559779799409e-01	4.046877961472417073e-01	5.430353821922251356e-02	4.695441576384504767e-01	4.000955247999431474e-01	3.430637647008208391e-01	2.061342298810551477e-01	1.267952233124820804e-01	2.971278041086713451e-01	1.885547781139517431e-01	5.115203623821419632e-02	-9.722793526990985979e-03	4.544793204798180941e-01	2.495443384147958965e-01	3.556457774693836393e-01	2.580177375303664977e-01	2.802334478734235801e-01	9.327047812326213494e-01	8.300773289941667521e-01	9.473010937844648094e-01
9.463403917424991763e-01	9.014802918179011249e-01	7.638287211290337719e-01	7.919747160870507230e-01	8.040491615670015690e-01	1.002620043894963286e+00	7.200829559100161426e-01	9.449186466924028860e-01	5.949164562185136340e-01	6.106046157865038237e-01	6.210832921828250974e-01	3.433556357567450479e-01	2.563770698449787666e-01	2.889968660780652954e-01	3.027655210695638366e-01	2.892904395782553983e-01	8.827612092927962506e-02	1.311860420149498774e-01	2.017129998251387391e-01	-3.813354807375656241e-01	1.965136081848831151e-02	2.464084342527828042e-01	2.529332894117168884e-01	-1.889538169108848087e-02	1.577566940687630537e-01	-1.964969626007142534e-01	1.487510054965798245e-01	2.239459092109013227e-01	3.142065306283463588e-01	7.033758111993303475e-01	1.109160136848377221e+00	7.412058448837326452e-01
7.445961743016843437e-01	8.976485003771824678e-01	7.867977311899307935e-01	7.381289599372375942e-01	8.891903088333654726e-01	9.127100461262424025e-01	9.968861355022355930e-01	8.450424217653755843e-01	6.391164127859096933e-01	6.187536169730712965e-01	4.237522294073818863e-01	3.385394466653884327e-01	1.806744891328356251e-01	1.425756298667462119e-01	2.220408827489393500e-01	7.118795959413540264e-02	2.999424930657064170e-01	7.238918606932132072e-02	1.127535250181855853e-01	1.750297312127479521e-01	1.887723343709346024e-01	3.208116816560198648e-01	4.527918253547610905e-02	1.792166960121143182e-01	5.716445876569659773e-02	3.352696686392793168e-01	3.040607751594511243e-01	1.490167296479854575e-01	5.636336120634339863e-01	7.224785784598981575e-01	8.828164255685777562e-01	7.656091376566328544e-01
8.765160008210515219e-01	8.291220435949073764e-01	7.071938867061132727e-01	8.724598605927381678e-01	8.476365775862719776e-01	8.820740573175511745e-01	9.064187287776266366e-01	9.510301444911148927e-01	8.851709433625665202e-01	1.328791843146650997e+00	8.947650676068154008e-01	7.249115556403131766e-01	2.782759073428155427e-01	-1.813065833409635008e-01	1.438406665034902276e-01	2.639246204967926057e-01	1.732174602021944176e-01	3.778554995583885967e-01	2.311161837448338363e-01	1.659915248385216424e-01	-1.337094723593377221e-01	1.685772399959001855e-01	1.829437409486979749e-01	9.874346946505509204e-02	2.162664295602259590e-01	-8.381029278985285824e-02	1.562098911391279210e-01	2.524236116839295718e-02	7.665422051969490447e-01	8.019264936412993094e-01	7.619818082924352254e-01	6.113410754173458361e-01
1.127079712275893097e+00	1.000954673689098406e+00	9.025030870707904107e-01	8.393012780568134268e-01	8.369619680201543233e-01	6.898417318644316509e-01	9.092659601064774222e-01	9.747152019474518703e-01	9.234058399912111748e-01	8.215492773350273614e-01	1.034358986403281611e+00	6.361057831488378111e-01	3.285531856802387796e-01	3.875718980954586668e-01	1.961799840232126835e-01	4.247405734135549782e-01	3.394802228115498810e-01	1.131339850079564613e-01	-4.724547937760537053e-02	2.430665629485398715e-01	2.867645170845863345e-01	2.856516551782073421e-01	7.504047261238223909e-02	1.049525513900176898e-01	2.728243522281785238e-01	2.090010837236240815e-01	1.949804278300207028e-01	7.228334601920494151e-01	8.253628550509557460e-01	8.536951466050014536e-01	7.246352074003074017e-01	6.388001238387354119e-01
7.344291995886940150e-01	9.022021810436936518e-01	8.756761303013576025e-01	1.021877872866881809e+00	9.230315108461025764e-01	7.087161201063318927e-01	8.308076429425625964e-01	8.201419641062296373e-01	6.561276225297340003e-01	8.626778914786432662e-01	1.046899586748716748e+00	6.775964349528317276e-01	4.346760181476950202e-01	-5.901173798768111212e-02	3.264633869748064798e-01	3.207387973361879308e-01	3.213723736563011690e-01	3.550643849880733560e-01	3.353584377223696178e-01	1.704928178704309683e-01	2.133370647364206674e-01	1.051402970442938400e-01	2.481685070133281823e-01	2.525936419497111785e-01	1.605926533540671108e-01	1.144794338030009906e-01	3.942473232706292796e-01	8.268814931857095818e-01	8.208708371002525483e-01	7.870755643747149310e-01	6.122094248397456084e-01	7.667039781561735268e-01
9.452215918390775018e-01	9.568990963888110990e-01	8.217947772041246379e-01	6.051021187835436965e-01	8.679134052433615798e-01	8.237335744446444563e-01	7.940414779788863564e-01	7.875876074356951140e-01	1.077111709931746431e+00	5.627713494149051421e-01	1.024574934366648149e+00	1.056445569254399475e+00	7.659491747932432038e-01	6.493662913631744749e-01	5.302207957622346868e-01	3.314109031966604446e-01	3.875299892172150429e-01	6.000345429269862696e-02	3.427130620232362035e-01	4.621025785923600360e-01	2.039837667511556485e-01	2.416773757412646328e-01	2.078156653160896372e-01	1.675853368157659007e-01	1.274228897281307893e-01	6.549939144209773745e-02	6.244836105799422832e-01	7.171008958840574543e-01	8.580941370381249822e-01	8.253281210742938745e-01	8.122433262429180623e-01	9.318519809629558504e-01
6.833632462186383094e-01	9.216219497772275560e-01	8.094204956624346803e-01	7.149561570679925371e-01	8.385002594359922679e-01	7.405419819847361973e-01	8.543665136141406213e-01	7.301040221295440613e-01	7.008893695064941642e-01	5.886966689416240905e-01	1.000268490178868541e+00	7.692934268578233148e-01	7.758735176226042585e-01	7.061230939344973478e-01	9.333713984433156252e-01	4.339813321640288990e-01	2.916442815682709355e-01	2.926389669034714092e-01	3.051543651209472907e-01	4.418955740216581329e-01	2.074914051802218551e-01	1.709160970998345186e-01	2.074013903472470555e-01	2.984230285083349088e-01	2.690641899037714002e-01	4.104340767639932386e-01	6.985721863911822371e-01	7.379481409091938060e-01	8.415207863003524302e-01	7.586411342492397347e-01	4.692225521225041884e-01	6.853254450029437894e-01
1.188651314372558776e+00	8.726310470617012482e-01	8.714148921501067013e-01	8.653613760048404213e-01	5.421270411335068484e-01	1.196270923910935480e+00	6.911931528239075861e-01	1.013273558386222906e+00	7.851342124797733302e-01	7.668651591760858865e-01	6.529253868151068119e-01	8.278057052511983427e-01	1.040656685961071082e+00	8.137244276503294849e-01	1.021352944156407982e+00	7.948728607739947716e-01	6.761675105425590804e-01	4.595644967247293211e-01	2.916992440501042783e-01	2.613815587037099375e-01	3.387156743082814225e-01	1.676333609002229330e-01	1.976661265714330096e-03	-6.579472709869083058e-03	3.769712123732446574e-01	5.712465805163505772e-01	7.560522218951619688e-01	9.783845418576821995e-01	9.595127553180550217e-01	8.495581870476872632e-01	1.046974776484779213e+00	7.497736546720814577e-01
7.943847142095480374e-01	6.436732496047228302e-01	8.557671493904486226e-01	9.424452861694325723e-01	1.057669761195349611e+00	8.721302377048436583e-01	7.013893076631809720e-01	7.779912009519510674e-01	1.295926636570298829e+00	8.146988159226735693e-01	8.014647820530438338e-01	8.715576766969062028e-01	7.591050643617189841e-01	7.814548411787012316e-01	8.730097517955054398e-01	9.305748668680199343e-01	7.593694184666223146e-01	7.768411937819607038e-01	5.792219661084443416e-01	5.764839667987046168e-01	3.622622054104366884e-01	4.256826735752107238e-01	-3.433782602915148030e-01	-8.423353089517127135e-02	3.542043740201422652e-01	6.132677266909889457e-01	7.674971667084317106e-01	8.227747747101104014e-01	8.623187757075516657e-01	7.578016392866490092e-01	7.598006976849472904e-01	7.546929959298988022e-01
7.129630195946237148e-01	8.082628676011983648e-01	6.905169660434984369e-01	4.735197546062384077e-01	7.384761633047817186e-01	9.161386002202884793e-01	8.262420003968874438e-01	9.701346138490619664e-01	8.788309094036396152e-01	8.611291180420770353e-01	8.176260746703840621e-01	7.985844458849381544e-01	8.240683574311236104e-01	8.509838657457996502e-01	7.534901201234153190e-01	4.938553293522165433e-01	7.874971150270386744e-01	6.726684225304192521e-01	4.804595513776898641e-01	5.426229428485283002e-01	3.092878923670799862e-02	1.799283583334527759e-01	1.235117525997710269e-01	4.625206128463412170e-01	1.818441145857170316e-01	8.359497364843903044e-01	1.034204728494179548e+00	8.687813755490917389e-01	9.332719210067477178e-01	1.069767751333784878e+00	8.484069640454845462e-01	7.621323224578032685e-01
1.131994023720700238e+00	5.759394097493031328e-01	4.766452992318127024e-01	7.644263881431964114e-01	8.129213287480873129e-01	8.852560099924084991e-01	7.839047272980167458e-01	6.551978926174344409e-01	8.483028755762446194e-01	7.441728896010997296e-01	8.708296574058663753e-01	9.000001747763455295e-01	8.653329116743577742e-01	1.133801112191038296e+00	9.305139571625237194e-01	9.630634484486541025e-01	7.374679744197648601e-01	3.901965334327775481e-01	3.738564020246407660e-01	2.413127224600178644e-01	3.175660211219102913e-01	-1.120560850213480619e-01	1.721646443752000710e-01	6.356084383109179559e-01	7.933994244364154236e-01	6.947770353534122867e-01	4.294272899777429875e-01	7.373159635748320895e-01	3.227416270027791967e-01	7.671407239394252287e-01	7.257841708833290273e-01	8.133629203145432696e-01
8.649789492361528165e-01	6.953108017282250142e-01	9.931662355646659890e-01	4.462516962580580504e-01	4.518880701942555866e-01	7.692979610987020767e-01	8.591953146266425589e-01	7.705059890792496091e-01	6.196156401930599245e-01	7.775021083957754930e-01	9.149520526747815241e-01	8.154405717412419596e-01	8.400495444116845567e-01	9.477609382958919193e-01	6.169948515572375447e-01	8.048045280429932946e-01	5.940496077078357695e-01	2.761331924334470833e-01	2.916588028694439561e-01	2.650104729940064296e-01	3.159700170127911489e-01	2.294484423783872962e-01	3.372594374293164110e-01	7.699459492905033065e-01	8.455478162428800015e-01	9.452990683574684638e-01	7.232050261786152623e-01	7.940973032460083569e-01	8.344674465633750149e-01	5.519140631531331831e-01	7.043383025441242173e-01	7.970803752549442400e-01
8.236728197084077774e-01	8.527942452103722815e-01	1.070597072572958330e+00	8.567820015846430159e-01	8.599972305711923726e-01	8.786396284574755633e-01	8.803740467865164288e-01	8.459627970968229826e-01	6.885854821603362153e-01	7.031073104884765224e-01	4.414752659993781414e-01	5.866538038699269375e-01	7.104733538534613313e-01	6.281392029097379037e-01	8.370729626421524738e-01	5.049208057060396992e-01	2.641364125332916202e-01	3.518750957809423374e-01	2.852380342453014195e-01	3.145095908079371116e-01	2.881667382993871596e-02	2.557841310780620825e-01	5.410069081770060295e-01	7.514190024400331236e-01	3.602328011059249269e-01	6.550970614834001893e-01	6.719797051660295617e-01	7.869915811052060617e-01	8.331014750916522216e-01	4.604313766807355268e-01	8.202744511071647926e-01	6.621252498700630484e-01
4.965245234490495152e-01	8.134264087151260592e-01	8.626000658578082403e-01	8.689114890041850225e-01	8.335915095738998248e-01	8.253887479621129231e-01	5.609187146662697465e-01	8.188277787578311928e-01	7.321570694146307678e-01	8.227329708079238468e-01	8.123446613775280323e-01	7.847430315609278395e-01	5.321278931437021242e-01	7.354372893873949435e-01	5.589171744714418466e-01	3.081495598827774796e-01	3.402374550909044171e-01	1.637838227596342400e-01	1.203777484965112832e-01	1.924438602897252382e-01	3.640069040293996694e-01	6.572280651937132401e-01	7.578960636650132754e-01	8.838421782625784928e-01	6.547640002806043302e-01	2.641517808499931341e-01	7.529808968432106786e-01	6.395207425586789673e-01	6.272993381546414504e-01	6.769146680036386421e-01	6.355484260819543874e-01	6.732686121843141080e-01
8.292398391702117122e-01	8.857564372304466138e-01	7.772382939434701044e-01	7.875362577416173959e-01	8.004957359777358228e-01	7.194921365362423327e-01	6.456480878400558954e-01	7.844186457702708726e-01	8.011343428279366075e-01	7.028340168056618209e-01	7.984922019332262311e-01	1.004639844418361960e+00	7.444693220900658881e-01	7.466488653862983771e-01	5.843778826977948926e-01	5.741306966000491174e-01	7.431330003086500380e-02	2.378914871732396297e-01	6.279760644381326973e-01	4.257911268549742223e-01	4.090061338894814269e-01	1.019186309647879485e+00	8.457672350310111442e-01	7.722922606943728452e-01	3.600986272520666498e-01	4.821672361795213968e-01	7.249709777452877368e-01	7.430227276918490720e-01	6.868022573908245665e-01	5.590838294935608355e-01	4.274113245762618529e-01	7.014124987640524278e-01
6.151396146793938202e-01	7.340123300890181168e-01	7.678309773810226835e-01	6.527569215779536194e-01	7.678526011611804813e-01	7.820716963534344313e-01	7.381971783935580289e-01	6.886974485613681640e-01	7.854660945959844875e-01	6.918842778292709772e-01	9.669602100124039534e-01	5.677881477108539521e-01	5.958609323378800671e-01	8.135187523303719637e-01	7.370799068268553134e-01	7.021669258075680098e-01	4.263066079508213146e-01	3.039406501055572640e-01	3.377899196792676362e-01	2.639961617196613930e-01	5.322656927317657161e-01	5.265187346069040153e-01	5.869050157750603791e-01	6.392761618195379469e-01	6.355778269380363277e-01	6.887114232342390618e-01	6.895278718437858334e-01	6.277825621334284234e-01	4.753999331236755665e-01	3.077216814925649579e-01	6.542390574719972873e-01	5.572452449870932689e-01
7.172869453678183405e-01	7.211754207027837316e-01	7.182200004795865622e-01	6.161497858997300181e-01	7.805372622690835982e-01	5.612592158587663693e-01	1.230641404793685112e+00	8.611359543722590937e-01	6.968918100888079614e-01	7.579050731346211878e-01	7.676092266837921674e-01	6.090724818188768541e-01	6.968886244996973511e-01	6.999359120599931705e-01	6.817222718124394953e-01	7.243918988397731740e-01	9.351421761140371602e-01	6.360470246091383117e-01	7.874053739519897288e-01	4.825917478584472731e-01	6.203159622936150752e-01	5.542209340156369901e-01	7.398129035750267146e-01	6.216108249320556611e-01	6.576843412971773439e-01	6.085314665596330830e-01	6.208025851894477531e-01	6.338352385466619054e-01	6.906760396162431315e-01	5.585216857870572982e-01	4.159488271551580185e-01	5.572714272022587512e-01


==> Cifra_figuretem/10/DPdataRed1.0.txt <==
1.021393463493954767e+00	1.060228514541345479e+00	9.356222484786421711e-01	7.540807316636626290e-01	8.247813973567564849e-01	1.011765767706353625e+00	8.837627840867253726e-01	9.225300352556515815e-01	1.158791483856004279e+00	9.012018470355416255e-01	5.849510886367104145e-01	1.109092935163125571e+00	3.477079473153259492e-01	1.111413872311223905e+00	9.530618356852768036e-01	1.010317207257366956e+00	8.598658464212391994e-01	8.595732664674489154e-01	7.707822207330653486e-01	9.445517304169698258e-01	9.287957126634970306e-01	9.373283954869218171e-01	8.107368507791594681e-01	1.004420384493768026e+00	8.998181361559015601e-01	9.551887038754713899e-01	7.250508526209327176e-01	8.227929933855698819e-01	1.168691057839213787e+00	9.289979188903462193e-01	9.277984955709598358e-01	6.862210775860646539e-01
9.459722295642072343e-01	1.190665851592114244e+00	9.359328382315480477e-01	9.396225623735731114e-01	9.715981206435959638e-01	9.560982233184539547e-01	9.906292560393609170e-01	8.706319665889765691e-01	8.979367767346349005e-01	9.935438377685594791e-01	9.285804900329613920e-01	7.265891277277261029e-01	9.548274051816747487e-01	1.007421642175593046e+00	9.102899362705897390e-01	8.969823174075974848e-01	7.559007458441722171e-01	1.063722437664881726e+00	7.466041070043122341e-01	5.253895204732281776e-01	8.581965195225121912e-01	7.620356982071855301e-01	8.565176973605226340e-01	4.926628420557908061e-01	5.193064720368765208e-01	8.609933628689695473e-01	8.037580958058603287e-01	1.096369895687178131e+00	8.408358548803904764e-01	1.203226794177945091e+00	7.275047523660788107e-01	9.455971927440233182e-01
9.098808665962492270e-01	8.748637635252840550e-01	9.255535869840323393e-01	9.642690952778316671e-01	8.016949749591869567e-01	8.222653571947338147e-01	8.547863071108182664e-01	1.031699395398236963e+00	1.083305580720083316e+00	8.892962870966085731e-01	8.772918935916005356e-01	9.547969698479215062e-01	9.128165745085833338e-01	8.807967999513169888e-01	7.188612884491480948e-01	7.670539160495868369e-01	7.492010458471486389e-01	4.210316493855357223e-01	6.401738065267702504e-01	7.302964555537904134e-01	5.512184560588644366e-01	8.802930469672775038e-01	7.126735524844136638e-01	5.241722660833942893e-01	4.565140385954112867e-01	6.996158401159711104e-01	8.833382959222326747e-01	8.107536321292565518e-01	9.724714240103791152e-01	9.535033241015263838e-01	9.107427172585292885e-01	1.024917210682160684e+00
1.040270654947403894e+00	6.904459579039018413e-01	1.016099574135177708e+00	8.787376905618144995e-01	1.114063803466088576e+00	1.280076996956578839e+00	9.466108869033514894e-01	8.300267013980067166e-01	8.970779082887002653e-01	6.975114433377166412e-01	8.504700054669417364e-01	9.809273431026601653e-01	5.956954662374647214e-01	7.020019149387347612e-01	5.771761880849585191e-01	4.220619360306503420e-01	4.610085317639144309e-01	5.178482999027805844e-01	6.031101558219247316e-01	7.096443983888996998e-01	9.362870906848167474e-01	7.547922729280571730e-01	8.160631808857260472e-01	4.491617955172464982e-01	3.636788369372444540e-01	2.974132986240680121e-01	5.239369022814757137e-01	9.861069392328001282e-01	1.069524503703671581e+00	9.265632940184668209e-01	8.959957783103468243e-01	8.908647330063677039e-01
6.730274746002944397e-01	9.923142481440152540e-01	8.119229815927503369e-01	8.906402090008521677e-01	9.302193095297037750e-01	8.450790125000363640e-01	8.997650930223417554e-01	9.442839703285199615e-01	9.422575035771785235e-01	9.057815305386689442e-01	1.146775731325248682e+00	6.020612556791625769e-01	1.129778722997685225e+00	6.245390408814139871e-01	4.618712517932599404e-01	4.852056201413870729e-01	5.603092904338353719e-01	3.937562213043886983e-01	5.514292917248222459e-01	3.373182611493105720e-01	2.939195383007859874e-01	4.386009246426132990e-01	4.486739718898865026e-01	3.437504945693879432e-01	9.640661577290568496e-02	2.360042201648714089e-01	3.286736218643379059e-01	2.274329934578617762e-01	7.551331594763588395e-01	5.976558624729852998e-01	1.124452102169503087e+00	9.109187693508843386e-01
9.694162578820576526e-01	1.082090651564890260e+00	1.159090023925211099e+00	8.641370600538855751e-01	1.081827544497759419e+00	1.004290540673294929e+00	9.847297625317772418e-01	9.490748238873631948e-01	1.133471544396200015e+00	1.156509630804775757e+00	7.132162420687230275e-01	9.532494320924272957e-01	6.257610826465721532e-01	6.307846126499037087e-01	4.289744606009948669e-01	2.043619939867488966e-01	2.884175908863998994e-01	2.372996781651033893e-01	8.595001751775388499e-02	2.129341767892332649e-01	-1.157569645766347022e-01	3.534554855213689062e-01	2.330499311128209350e-01	2.531159323508163084e-01	-1.592335616565900280e-01	5.207666007105733463e-01	4.395233507652638316e-01	2.993201033855490412e-01	6.152901975774845988e-01	9.596172143462765591e-01	1.315994931127722589e+00	1.001593773615559124e+00
5.648608082463696389e-01	8.812513977527340892e-01	1.049157396263828534e+00	8.439829861596279681e-01	7.508076264456889914e-01	1.020624790390498804e+00	8.554016007607374572e-01	1.098750463747158346e+00	7.402832011742046525e-01	6.837302032356205039e-01	5.584421664826041409e-01	7.154664999193598440e-01	5.117642663005066428e-01	4.736369553948748812e-01	4.100177880818684506e-01	1.325944344439605183e-01	1.946000514765695855e-01	1.017780769835629623e-01	1.451774978424773266e-01	9.565077066283249330e-02	1.337163722809708855e-01	6.051207128102159549e-01	-3.706004740257251573e-02	1.924589697051284076e-01	3.002142237496039368e-01	1.650122174699387989e-01	-9.631853436424642201e-03	5.060340573976678247e-01	3.290707027406105656e-01	5.638711525835933269e-01	6.430782020354338657e-01	1.903145665802343789e-01
9.754909985540899386e-01	8.563474546692236844e-01	9.828909378331139868e-01	1.007675120287402803e+00	1.085241334222254439e+00	8.869196304498666583e-01	9.026835466649423267e-01	8.380676084706306650e-01	7.912498103388833082e-01	4.506222074703420954e-01	5.041679873704256742e-01	5.187121179124416503e-01	7.971521014325435583e-01	2.354289159326408143e-01	1.704901875266854883e-01	4.113353052374550956e-01	1.926988122538911274e-02	1.892200073267900629e-01	1.104591276983285103e-01	-2.921300069171783864e-02	3.891943781496734478e-02	4.373734923503408978e-01	2.518262437388243957e-01	1.074685398931647384e-01	3.178197333673966618e-01	4.990351326930559939e-01	7.621720746423467086e-01	6.989340446134199025e-01	6.098326960819323572e-01	7.998908947482056275e-01	8.339286790827001861e-01	7.760429518952088879e-01
7.518163894017859672e-01	8.743261278481366805e-01	7.197049253549009373e-01	1.054154295307051292e+00	8.978889798152754897e-01	6.638647434955895488e-01	7.812131950604220831e-01	7.585659674200413427e-01	8.034247705452750576e-01	4.120582281104188671e-01	8.443607204406120559e-01	4.673116389805622162e-01	2.385279481127229317e-01	1.798724216427514122e-01	2.855108605384593101e-01	1.694716844573543046e-01	1.286419652308481709e-01	1.737169705470300862e-01	1.791827780865157538e-01	1.992599648985797223e-01	3.260015632975690747e-01	2.651072341761703255e-01	5.113989119082695822e-01	4.526308163344160418e-01	5.379143122202548755e-01	6.444012066538690187e-01	1.113892412968141343e+00	6.416373383821223353e-01	6.435090362275757148e-01	6.983226612785954357e-01	9.761557534011929826e-01	1.166472239817085699e+00
1.052440216454592958e+00	9.319276756092662595e-01	8.097411818138455786e-01	9.665786951552857165e-01	1.042767103813251328e+00	1.061220009175181778e+00	8.468066040341427625e-01	6.604505646534948315e-01	3.843323205482216398e-01	4.718897176542157790e-01	1.120398832393569188e+00	6.269675206531140077e-01	2.038754490295011657e-01	2.438493551206622201e-01	7.800229887809129181e-02	3.455315439194381333e-02	3.059306430413180067e-01	4.450555214508201685e-01	8.083043754599086861e-02	1.780779683972689431e-01	4.159352649810701408e-01	4.170740730439749244e-01	4.025816766981010209e-01	5.785698635990719207e-01	8.398346828426063171e-01	5.557816695110614491e-01	6.881794949220679802e-01	5.319194504208816232e-01	8.932801893468446108e-01	9.836291023986575288e-01	7.911329312063654084e-01	6.995140978569190926e-01
1.056109324537240379e+00	7.734197287322448489e-01	7.395059359330397042e-01	1.159471707524584394e+00	9.332720425542054832e-01	9.868100240814939861e-01	7.611396648122614739e-01	1.505481860043905717e-01	2.230057092557513609e-01	6.364553487827930844e-01	4.070723770557349575e-01	3.267586537093385424e-01	1.060829128537224553e-02	2.887099595889563997e-01	2.112968351240617215e-01	1.075972660064368897e-01	1.040140526136861809e-01	1.434311149056114454e-01	7.414114318068390497e-02	1.791501554557160814e-01	5.633757240768975105e-01	3.657603662774534525e-01	9.012582664220462059e-01	7.768451448604766219e-01	6.155035282568859234e-01	6.972052764570654260e-01	7.090021943532159865e-01	9.678812437326329565e-01	6.745333684575789412e-01	4.927475400244251680e-01	6.448664881855675768e-01	9.192129725952371544e-01
8.153745478663950719e-01	8.937057200454771033e-01	8.618334008083553543e-01	1.279636621124376372e+00	8.412364714018978340e-01	7.090942135134568058e-01	5.000606866858020583e-01	5.054587320097362335e-01	3.893892025165732740e-01	5.274161834446849939e-01	2.628349325927301083e-01	2.871546258994780998e-01	1.055642573991256439e-01	2.869693801542323452e-01	-1.148728119623704247e-01	1.190436664858335047e-01	2.189803649715726941e-02	1.898242512525036840e-01	-3.961885248694763106e-02	2.198799691826056890e-01	4.046441105575536712e-01	5.553102778249835447e-01	8.526719535333903144e-01	6.775649648808831360e-01	8.794999955443192352e-01	9.257705284167432325e-01	8.827166178032072041e-01	8.161044160629217226e-01	3.439045598947665927e-01	6.103821395889761359e-01	6.135106763476195768e-01	7.148967036462993141e-01
1.057743416438228889e+00	9.292216590475442795e-01	1.089171534007653319e+00	6.228601126891308848e-01	6.089127940956655660e-01	6.944992068237841876e-01	5.329077531387399480e-01	6.695871521516226776e-01	5.874156689171332602e-01	5.597935206230100214e-01	6.250983933669271853e-01	8.101480869751720437e-01	4.924239258673462349e-01	6.685335730664362375e-01	4.913566963610956906e-01	4.112268112469241177e-01	3.643108943643498798e-01	3.616325039303525668e-01	1.488544110679067001e-01	5.641437485142337671e-01	4.435616397463961191e-01	2.320769563944288238e-01	6.921164818086195103e-01	7.804114110526325643e-01	7.087253912563524771e-01	6.131514515376482732e-01	6.445571683063054946e-01	6.130078307039276142e-01	4.927689864123990238e-01	5.005370310398220557e-01	4.790467896492921485e-01	3.560711747583562570e-01
1.128167905985288488e+00	9.022188978223733002e-01	7.719386462115505054e-01	6.565012887551482379e-01	4.291500792847032786e-01	5.233427427546347710e-01	5.831759553672237750e-01	5.246164644940687349e-01	7.092767356960913983e-01	6.074195212000880195e-01	7.293143070366466807e-01	8.391126460065426729e-01	9.664886871613974639e-01	8.620213875248559088e-01	8.199945765636512673e-01	1.116141170184836051e+00	7.189715837832784118e-01	6.190494635718708505e-01	6.134686970244024318e-01	7.425590920948730300e-01	5.122514101376826057e-01	5.528056746384961695e-01	7.409431279434252060e-01	1.064257537348548555e+00	7.488083192425593060e-01	9.916749742164416848e-01	5.564428258975914199e-01	5.557889640707994738e-01	7.486979631088481746e-01	5.495385138068462627e-01	1.783329047067178375e-01	4.398127257165251325e-01
9.688913018592744120e-01	4.931965029286009550e-01	5.664513798257859722e-01	5.926569064080321469e-01	6.178834807735074097e-01	6.013915872330121148e-01	6.745724197948986811e-01	4.520410427111938856e-01	8.835450697664970487e-01	7.471708243741524980e-01	7.728327569456940882e-01	8.804879087613746158e-01	9.241501812371537561e-01	9.093641747517711149e-01	9.444587053850618252e-01	8.148704803594755131e-01	6.273964736757300376e-01	6.377315390128868167e-01	5.937960200815168843e-01	5.305739565941535174e-01	7.211709045310766841e-01	1.009655206423456963e+00	8.806454956493837694e-01	8.976999476126993338e-01	5.079657650812272607e-01	8.329258212099382996e-02	6.826515335502649773e-01	4.756782941957858335e-01	7.761042035310494747e-01	3.932772813316697813e-01	2.363152962199301932e-01	4.614229814075833103e-01
8.732861904900290906e-01	2.423890120616524757e-01	4.485874507096168085e-01	7.023810714789777698e-01	6.587919729108587807e-01	5.836901705177343080e-01	8.196248942250315972e-01	8.939000440867074238e-01	8.461731971268271479e-01	9.860111360400144465e-01	6.648676353798663730e-01	5.951245072978292860e-01	7.677494118521640543e-01	7.325642064874122728e-01	8.730301270793977553e-01	6.617749435397574098e-01	5.445633381233293546e-01	5.291455747289418587e-01	6.740289512578726550e-01	7.749085383105484004e-01	7.057304515859450511e-01	9.078643115886306791e-01	6.445368528370162275e-01	3.251670334641558191e-01	5.266677350150397174e-01	4.860429148187809245e-01	6.211772362232347300e-01	4.820719602424358152e-01	5.458268524881401129e-01	4.572642323077584781e-01	2.396682911046770503e-01	6.522866304707870544e-01
7.707053395582325050e-01	5.246804875540157509e-01	6.595375692634364295e-01	6.274694970805574368e-01	8.089156808331275927e-01	8.697560063354323745e-01	9.503100242702088307e-01	7.463446997745688538e-01	6.039240436579349502e-01	6.818434479364194889e-01	6.270933245567273939e-01	5.077513332457008755e-01	6.499363078382922598e-01	6.721344874957690951e-01	6.481491087944579732e-01	5.892322297846465107e-01	9.338990636582868987e-01	6.468446077929541627e-01	7.195192533136914870e-01	9.105105032813189947e-01	6.199411093671793882e-01	3.922028091492797408e-01	5.194524703610424732e-01	5.081231426377957883e-01	4.564323321869460104e-01	4.163449469723264906e-01	4.108226328480690803e-01	6.451986718653479613e-01	4.103066182051042232e-01	2.788410382865103565e-01	5.385564026162907858e-01	5.079622926987847897e-01
7.288769125417182693e-01	5.249299936642926045e-01	8.758096775634273135e-01	8.682249375432751215e-01	6.883809836497795098e-01	6.947742947630304311e-01	6.827081361502183032e-01	7.447689816442288890e-01	6.199058496570071242e-01	5.839250093094960903e-01	6.921495001814194081e-01	6.694623998310043067e-01	7.167629878092460771e-01	5.846756369006421705e-01	5.709003816040790769e-01	5.120904955050328278e-01	7.023093021870794317e-01	7.004183492248601262e-01	7.945262903804345411e-01	6.203867461606461520e-01	5.338393751625702954e-01	5.175648476837831913e-01	4.299612293170121391e-01	5.169788667515180514e-01	4.057889532379117536e-01	2.326517064035709959e-01	2.874342978911956781e-01	3.441962865773485758e-01	3.197458174058694369e-01	3.035366012480105180e-01	5.492509414663299117e-01	6.291310230171269779e-01
6.267733025380166634e-01	4.656762376965217221e-01	4.123990573432704254e-01	7.409814417055233804e-01	6.692074136980423749e-01	6.068630469608288225e-01	6.747244542412402790e-01	8.642978367758860081e-01	8.278909371223357461e-01	7.575632907299389984e-01	7.202898695332939916e-01	7.080483970148530037e-01	4.808038405486880218e-01	6.339616591118547584e-01	6.426028112102306622e-01	7.071724995816942583e-01	8.967004492396158932e-01	8.110680434432263608e-01	5.869770840657070332e-01	2.808169793267878966e-01	6.155872705898961517e-01	3.523187150494402342e-01	5.776347579146857703e-01	5.837810782117240915e-01	4.380940559368802778e-01	3.601698606906384437e-01	3.740554177140599235e-01	4.005250752443416662e-01	4.285053283666210300e-01	5.511703262319532781e-01	6.783480492243743054e-01	4.132387082594752292e-01
3.664328115452097911e-01	5.497246151715267093e-01	2.475981286229508582e-01	3.552071762555371603e-01	2.837154560595746000e-01	6.365613732431568694e-01	7.224395063555291152e-01	4.973850074721861692e-01	6.266456583300941130e-01	7.185504931785567928e-01	9.012200609007654517e-01	5.833819315473386391e-01	6.932086669549883950e-01	3.559942405729564774e-01	6.187820407296028558e-01	6.702910906416991166e-01	8.730794797767538196e-01	6.000819829123396065e-01	1.324901639019876454e-01	1.239046545562233065e-01	3.357612618525590564e-01	4.631328604219834832e-01	6.253761447511316796e-01	4.138526535840102993e-01	4.719032524922410765e-01	2.557366204179982727e-01	3.929759723548345574e-01	4.915642705927724121e-01	4.200005702869203938e-01	3.703953820476618697e-01	5.318381965191343319e-01	7.253636424402343241e-01
5.876963605648243272e-01	4.752065897701290287e-01	2.945552884040756325e-01	2.022638447657678640e-01	2.936842832349741972e-01	1.971165408584691359e-01	-3.053419173054247038e-01	5.153449994674037526e-01	6.969890351338083878e-01	5.983784580835451727e-01	-2.351532182359143963e-01	3.149480995459645327e-01	4.052713357069181455e-01	3.681400649046061568e-01	6.212230013099264703e-01	2.987532547526925431e-01	5.746041040722054127e-01	3.318563410496950805e-01	1.448943979420291850e-01	1.693063043570921244e-01	4.554783263691843942e-01	1.785869156236403743e-01	4.337024991531428508e-01	3.236228861308875215e-01	2.690241826660937363e-01	2.732145272540539294e-01	2.764482468589260500e-01	6.536453815602629724e-01	2.654415667844257642e-01	2.848631625768096587e-01	-4.501437150478349025e-02	2.928765493411841225e-01
3.936459684033691842e-01	5.685450005157054454e-01	-2.939936217290400888e-01	-5.240599774918539011e-02	-1.662675390370343953e-02	1.017135906483285640e-01	3.941859414517228100e-01	6.161788687721658775e-01	6.547416830801915388e-01	5.177180188849312970e-01	5.709965820344204968e-01	3.593675133594000370e-01	4.426759050546041907e-01	5.626453041649102094e-01	3.327442799456273859e-01	7.709064171222135275e-01	7.133764294991797872e-01	2.840608459848822931e-01	3.559079866071719334e-01	2.964204049568430199e-01	2.636062142920443940e-01	8.001906407052657988e-01	4.526538836088422890e-01	5.335041014239425561e-01	5.743969670218375123e-01	3.959487342217092865e-01	6.097509853091325205e-01	4.981234181928723137e-01	1.007393012105092522e-01	8.578263157024811070e-02	8.869409761058103525e-01	8.660478960608954946e-01
3.586831953364816306e-01	4.829846431578361243e-01	5.658179416614057544e-01	1.913764546631240016e-01	2.001962483728374487e-01	4.932004051030551284e-01	6.907293373472331854e-01	6.865969326054705002e-01	7.397314279858258068e-01	8.076488838221222988e-01	6.457470612206490657e-01	1.005540969471669044e+00	5.821373984484069508e-01	8.253585402527164883e-01	5.761397375339368798e-01	2.178198115796714518e-01	2.364645569141497206e-01	2.429337200308779865e-01	4.509748255382353133e-01	3.698354783469722795e-01	3.219368222360730059e-01	4.877393042749616492e-01	3.570481097791969871e-01	4.687272307180344044e-01	3.711886050633378398e-01	5.614818557191910697e-01	3.687997303661444404e-01	-7.119533177931181012e-03	4.569154001400527187e-01	8.388284797667013848e-01	7.123126543787774434e-01	1.000883691624767868e+00
2.902023047977002057e-01	1.419990733488797341e-01	3.622281935184866186e-01	5.185713272478869040e-01	5.220477328469098621e-01	4.844801760477448482e-01	5.399324184707801066e-01	4.466429372702497291e-01	5.571392045193751530e-01	7.317528814082622235e-01	9.575344781795056548e-01	7.420873995834555981e-01	5.364401237077880413e-01	4.337376143983576737e-01	3.892594453627558071e-01	5.902652466342116488e-01	5.693766309236232281e-01	1.355279828886633009e-01	4.017619675004356905e-01	3.952856305495666689e-01	2.820263762771431093e-01	3.550475986630709513e-01	3.386774143640335910e-01	4.250640233500387888e-01	2.199969341173958481e-01	2.529148600251546197e-01	5.840026374274529530e-01	6.640781318552086976e-01	9.077600359227666615e-01	1.017227938564697620e+00	8.576194830773461453e-01	1.223183238857723065e+00
2.464618562999683626e-01	3.835555292822060425e-01	3.293516331552210907e-01	1.208532491359302075e-01	2.576317047515174208e-01	6.307078399593117890e-01	4.554382806655521421e-02	5.306502212037551569e-01	4.995417553570446478e-01	8.949958737695218325e-01	5.447719713129747232e-01	3.582626042728906945e-01	3.133760338670857903e-01	6.840716352657539856e-01	1.856110346011680678e-01	2.927151183049999661e-01	1.370633780893049103e-01	4.306380383530298839e-01	4.104757213484619971e-01	2.977367584580309368e-01	2.116506157589135295e-01	2.681237028523604238e-01	6.256733158406574402e-01	4.321858439815105535e-01	4.392984697617763334e-01	1.138311487063679461e+00	8.029758073428092668e-01	7.765147179582196912e-01	9.763010074592646248e-01	9.440504682688268812e-01	7.871008699815796872e-01	8.588296116784748246e-01
4.608705015591961773e-01	3.023741592575567294e-01	3.813691939802577036e-01	4.175994708235387654e-01	4.961651846705469882e-01	2.369276976288073322e-01	3.250650939811994267e-01	2.911129333846365630e-01	3.365599783323469096e-01	1.314686826875190451e-01	1.744041223596031198e-01	5.085611587879939055e-01	3.422176799172604866e-01	5.239507612380205348e-01	2.498967017116327238e-01	3.853309262619379338e-01	2.049201501204153675e-01	3.958881449631015403e-01	5.275642088302597843e-01	-7.421075756582629079e-03	2.785727950673383413e-01	5.145140642093992689e-01	2.968624249084872435e-01	3.841403199309145755e-02	5.819095969114468359e-01	8.551112086214001096e-01	8.889716005126924170e-01	9.064845761714368511e-01	1.076390731577952620e+00	1.231229057720327535e+00	9.503568849636906402e-01	9.291319365673921249e-01
5.791000188861969988e-01	6.712113479444975495e-02	1.991197677437361868e-01	1.679974785390941361e-01	2.571463965537137408e-01	4.149246237371840423e-02	-1.729092662985461104e-02	8.171951598125001826e-02	2.369570885703958241e-01	3.818683431011990481e-01	3.714549301530046255e-01	3.427183925502956252e-01	2.170985783075217168e-01	3.573579434720099979e-01	4.180774466609271656e-02	2.804670118152274294e-01	-7.001343982115482145e-02	6.209803244790601529e-01	5.136737604287817671e-01	4.201309372286231025e-01	2.276942207100233762e-01	2.364934626287272801e-01	2.728532398206923726e-01	6.663391016341165818e-01	7.579361781023051803e-01	9.342525926867139008e-01	8.349317951722393660e-01	9.242469434175820675e-01	9.073845525496396780e-01	9.574188972759200000e-01	8.408690619675547318e-01	9.096655109582058030e-01
5.915105420857720286e-01	6.513946467775593163e-01	5.888215250618781260e-01	3.477280806363201582e-01	2.236789819161444648e-01	9.654409797907201329e-02	4.815325873222258551e-02	8.817500970141077532e-02	2.619857364289943646e-01	4.789594488988231369e-01	4.366309102537697939e-02	3.801096042692236332e-01	8.444442858859578516e-02	4.278122612436492944e-01	4.686660555098793868e-01	3.576799510449552022e-02	-1.839751322580899517e-01	2.131330666891556036e-01	4.018926385889440844e-01	3.926860905486500020e-01	2.546922329408203289e-01	4.219701391237228316e-01	9.303405058256528637e-01	6.033774351719234375e-01	7.624422756879397634e-01	1.141044703350991396e+00	1.061007288827650274e+00	1.161709190041366302e+00	9.423574933566783995e-01	9.565257100262065659e-01	8.584106516248409813e-01	9.563219421580519963e-01
8.965471273108777117e-01	5.073223432523783494e-01	7.801354364655603835e-01	6.376192997856873212e-01	3.862193995479131226e-01	5.217902107593122008e-01	2.451996641943210709e-01	7.032798111675628849e-01	4.897716649094280283e-01	4.695083542681751099e-01	3.039948725425182241e-01	2.618496702550699995e-01	1.901254837094689676e-01	4.179172626464712215e-01	6.385668960619375056e-01	2.921490080305026993e-01	-5.252252421374814517e-02	2.785733884209030675e-01	3.695405059132029213e-01	5.661670738512633028e-01	4.962201584271503929e-01	1.019905016409477616e+00	9.042004198939300741e-01	7.726563892272517720e-01	8.684265294312357719e-01	9.528558253821687307e-01	8.154668635298480961e-01	6.822889847677300335e-01	1.036523725623894387e+00	8.149044428379010885e-01	1.136592373578971804e+00	9.434028217098899827e-01
1.179915316304906314e+00	1.004141899927228909e+00	6.407469617991163879e-01	4.651403608122016697e-01	2.728469645718477055e-01	3.284849119240758064e-01	6.224587203644649236e-01	2.761146668503350887e-01	4.302815571744151857e-01	3.797768228377512711e-01	5.259640504817506557e-01	5.956273506425526776e-01	5.985729372672673465e-01	5.355542696446941031e-01	5.569190091632261197e-01	6.862756818417969917e-02	6.595626344195676394e-02	2.888696407455314530e-01	1.448837065816898084e+00	4.452710018121762148e-01	7.840329928590673569e-01	8.682006683830240101e-01	8.203625345349587761e-01	9.816814724501384815e-01	1.166784564798993173e+00	9.129625452098246718e-01	6.486247907075515240e-01	9.731058649228658819e-01	9.289937231942191342e-01	1.002393947199134328e+00	8.761473409648317112e-01	8.010083255757382004e-01
9.508121669889217920e-01	8.730161002620885347e-01	7.787489604168271740e-01	4.656788128915926861e-01	4.447247894567492588e-01	3.607843210533976941e-01	5.567304505123942260e-01	3.303083691402307620e-01	3.117556775214482268e-01	1.708970662902544180e-01	2.038053559857755381e-02	1.700735870676901573e-01	1.161564579861412844e-01	2.003009075853806054e-01	2.234576485178801364e-01	1.559935965454049001e-01	3.150668415494408681e-01	7.168948420517204378e-02	4.288741415726759487e-01	1.323507650205498098e+00	6.575873275662365014e-01	7.912872918006745859e-01	1.089815006136360509e+00	9.553066725674286275e-01	8.061697965192324844e-01	9.134999621386293844e-01	9.057173609128895686e-01	1.075859259336966023e+00	9.969383337163347791e-01	9.098182959843220674e-01	8.935732541140197771e-01	9.193131347059948499e-01
9.044063420122737673e-01	9.082110286961623258e-01	3.267766878764924998e-01	8.064929368661881703e-01	7.434307500352341780e-01	8.139844316258285639e-01	2.259695766902562464e-01	4.364184142334904815e-01	-2.007521645178539371e-01	1.885946476966118002e-01	3.477765832861700046e-01	1.420663975906984455e-01	3.023132404547342333e-01	2.194449756306160459e-01	3.501954062359958764e-01	5.482069402359548427e-01	4.987970248852274802e-01	6.116820351698276648e-01	8.318484617594832375e-01	8.654055745055712068e-01	1.186037520562521985e+00	1.074144797902004456e+00	7.187870750584245405e-01	1.011942598204452093e+00	6.434432061249264478e-01	8.485357362143155502e-01	9.457041161652082195e-01	1.243457522107701996e+00	9.276983346306285627e-01	8.568564697016632925e-01	8.635277924950883754e-01	4.856246072049079099e-01


==> Cifra_figuretem/10/DPdataRed2.0.txt <==
6.371125682942069268e-01	9.200549884688621338e-01	8.095755990251721768e-01	8.934582915747277809e-01	7.036744970622643702e-01	8.478997688271997513e-01	8.278918008017531749e-01	8.203994217724640547e-01	9.335690779082167490e-01	8.322422324305253083e-01	1.008242416344666159e+00	6.511375248521318326e-01	1.021802038734265006e+00	8.348631766284374534e-01	8.847152904504146376e-01	8.719532681359783988e-01	6.733574516395189891e-01	8.063631145402361255e-01	5.926941538548421429e-01	6.003682608640075191e-01	7.402017774226308244e-01	8.156621588296764092e-01	5.239742316895719121e-01	7.703740488814244669e-01	7.608582737778997185e-01	9.201933877359937952e-01	7.280947244288292763e-01	7.386947818379937525e-01	6.483837379742776186e-01	8.225433228239980021e-01	9.153724850069909769e-01	7.213314529427566901e-01
1.066637639056307929e+00	7.067213876735940481e-01	9.075122104440938031e-01	7.983559511246779428e-01	7.491113428958200426e-01	9.386376775098833614e-01	5.344850451520164469e-01	1.081966215531752651e+00	6.536578250725193495e-01	8.483463686735067677e-01	8.242389518686807914e-01	8.750829929201210389e-01	1.015513614815965138e+00	8.153177981030678145e-01	1.027020676792921305e+00	9.648870399460524050e-01	8.831518961777959920e-01	7.883472603896244379e-01	7.654763989068257279e-01	6.753877410123688696e-01	7.528014686915389664e-01	8.424489085947821643e-01	7.426011472853994988e-01	1.027924581004364457e+00	8.078406075015360788e-01	6.957901657271864382e-01	8.506398796587102407e-01	8.733328289362695118e-01	7.912308609291179851e-01	8.417140115157646374e-01	8.708368582199633723e-01	9.690557226802863910e-01
7.997072746018434319e-01	7.328264116475641243e-01	8.300713304383187108e-01	8.677988075714728744e-01	9.097206436578589850e-01	7.715830564447072604e-01	5.808439917150514109e-01	8.482202250134536214e-01	7.921406977548739459e-01	7.974410309871388103e-01	1.069297657170007909e+00	8.242361820229110458e-01	1.075636285126849723e+00	8.602655312571765300e-01	8.522533013526581991e-01	8.036913052543912528e-01	6.435822796173269467e-01	6.676944986186928999e-01	8.343771654678354688e-01	8.924469814430698866e-01	8.669173860950674104e-01	8.227106891644311304e-01	1.134418506973476237e+00	7.832979102034305363e-01	8.154618909839677077e-01	7.318438980855254128e-01	6.508573512701847363e-01	7.519484481017162381e-01	4.552987327467858947e-01	8.928723725938795264e-01	7.085599839562747304e-01	9.398759258977621434e-01
1.074031794799484407e+00	7.524135264577183069e-01	8.598987920930053486e-01	7.124996464513171368e-01	4.706672453161943048e-01	6.690606738301552170e-01	9.146060006207987758e-01	1.186955204629150717e+00	7.791253072494235266e-01	5.697228138024519328e-01	8.220946977447747273e-01	6.821128073780011736e-01	7.943213255042678167e-01	1.056022479319387752e+00	8.915328958104891122e-01	8.635259651200075659e-01	1.054802257163139467e+00	1.008433639278770722e+00	1.013438680290832838e+00	6.646612520405283941e-01	9.266265697449806993e-01	7.302114413461755493e-01	7.802729150203157049e-01	4.391603992776287879e-01	4.467848183092825720e-01	4.043753504845511437e-01	4.222094347062282926e-01	5.908768671401626316e-01	7.564643745830971211e-01	8.972145339645247741e-01	7.392499133301373426e-01	7.321955171251037786e-01
7.437913591121099177e-01	8.938211488593522658e-01	8.327164225786509721e-01	8.837079648125397702e-01	5.546017936432559026e-01	7.097499782036511551e-01	8.182059002508031975e-01	8.037659241147977474e-01	7.927892325184586753e-01	8.825718651303939843e-01	7.527435838760087039e-01	8.173547531990610349e-01	8.485923603856649899e-01	8.214681255368209145e-01	6.353699986665641841e-01	8.653668732055772583e-01	6.959784130521531331e-01	9.370675743054887041e-01	6.555662953367119572e-01	6.424992428345913664e-01	7.783100797881584709e-01	5.860790716355894769e-01	5.872145612858357122e-01	3.396047519013073446e-01	4.305711367936392864e-01	2.830267433363872209e-01	1.973903363218970364e-01	3.082666140061611770e-01	5.407753680370913640e-01	8.376991808701168551e-01	8.555712013597539523e-01	6.682167831207567188e-01
8.752289569324012142e-01	7.986742062284292176e-01	9.752687052864391637e-01	7.609623446699160798e-01	8.122205907429415062e-01	9.642821582196631214e-01	1.028633354053993143e+00	9.583285605669481511e-01	6.102671109280443096e-01	9.178216954041651388e-01	8.534712406160956943e-01	8.356246569888808873e-01	6.216207819181314154e-01	6.632124570661155349e-01	9.314403094511521930e-01	6.807814505526837978e-01	1.034813588852808941e+00	7.896673562296202542e-01	6.360590413109500352e-01	4.868014786834978236e-01	5.830718189735301094e-01	4.787967539524373151e-01	-2.133607076622680565e-01	3.766691687477607964e-01	4.740477425924392030e-01	2.620439150419944796e-01	2.292477226069880025e-01	1.880075023792417421e-01	1.800369963858753086e-01	5.502462807600748684e-01	5.407684267686481139e-01	7.366635596932116226e-01
7.434952334097673088e-01	5.816380044756174206e-01	8.398057444037082542e-01	6.661285010127536710e-01	6.544536057310132993e-01	6.977676130320962233e-01	7.954511454120617442e-01	7.118823132180417401e-01	5.801511783829255142e-01	7.870520758608940959e-01	5.582227618130460867e-01	5.746037529307708169e-01	6.731317516860740868e-01	5.895557391788239787e-01	3.061869033297722753e-01	6.609438849446050979e-01	4.308456042864939883e-01	7.526067408474309550e-01	5.946044684828464266e-01	6.623470630881852506e-01	4.376335979137752630e-01	3.338560541560378070e-01	1.744528015260539133e-01	1.934029466687408605e-01	2.715982434333988893e-01	1.943160383565013805e-01	3.071017410110906121e-01	3.042808451694924421e-01	5.084531258203136561e-01	6.172698916199925723e-01	7.016788989313023084e-01	7.479091684312362265e-01
8.023191085206373696e-01	7.070888908552160901e-01	8.652537127427515351e-01	7.877207817934392953e-01	5.733665506921641342e-01	5.392813137702653359e-01	5.841536436641148189e-01	5.003216475924954221e-01	3.526544160755812340e-01	4.463354034573191464e-01	6.392690220264733991e-01	5.045613917271754012e-01	4.744924336764472228e-01	5.551134085817643893e-01	4.701308080311085158e-01	3.733175178252055026e-01	7.019225064213252541e-01	4.782708460419354823e-01	5.527258811517665738e-01	3.396507058468755114e-01	6.891863493101192395e-01	3.002894452332859343e-01	-7.219025667905795696e-02	1.875891051745457727e-01	2.252942457700244094e-01	2.313491760700414346e-01	4.960009829867242925e-01	2.789927152372281838e-01	6.055395757931028022e-01	1.067088878203275470e+00	6.624316754577542765e-01	5.906455513024289061e-01
7.151705982878188150e-01	4.667730344548316479e-01	5.658703464513216153e-01	5.438038249042579375e-01	6.196708888052110398e-01	4.729863764755918853e-01	2.708870026451592472e-01	4.961288018885735562e-01	3.398564330869525696e-01	4.619281809234879188e-01	5.073696728168409775e-01	4.725934754474347965e-01	4.841254665143647773e-01	4.810716447035427445e-01	4.733236562549881232e-01	4.726189412449198768e-01	4.634110516567048754e-01	4.666922783155107446e-01	6.419055006788041418e-01	9.450702552555979574e-01	2.959226216734888171e-01	1.187760798480708424e-01	7.185045794410493958e-02	1.425283754052836527e-01	4.118016401152070627e-02	2.095821742620760375e-01	1.204991436840989194e-01	2.932877567927787976e-01	8.574766492743485236e-01	7.276329445422858866e-01	7.098510500612795759e-01	1.700033767455194633e-01
4.526941488503231636e-01	5.000610922520332124e-01	1.744216947748055691e-01	5.186775707559913018e-01	4.868864794395331708e-01	6.338884387556725786e-01	4.187646608512304303e-01	7.628412833740256804e-01	4.297475053696189762e-01	3.948655096239558904e-01	2.866058378352039915e-01	3.837218607011956828e-01	8.129284074401952331e-01	7.205556540762741990e-01	4.383630880389499107e-01	5.158889682560645618e-01	5.569630452497726925e-01	3.365806647865714485e-01	6.091583815971955973e-01	9.681915446268801739e-02	2.422196896759438722e-01	1.696196260358414087e-01	4.324295718456498960e-01	2.525438482142617347e-01	1.063018682340451243e-01	3.463994265134103800e-01	2.904287209221569910e-01	7.120852091870518707e-01	7.721966600085976573e-01	6.980810213060461011e-01	2.047839025275718927e-01	7.066858400832501941e-01
4.638055984185817104e-01	2.870742181371702673e-01	4.769934140977084014e-01	5.222400160523598123e-01	3.891032404028048619e-01	4.349427696122700193e-01	4.146313569165123725e-01	4.779264699793916438e-01	6.254002916030065862e-01	7.064804484607640767e-01	5.142149217999919530e-01	5.861414537070540609e-01	4.553101617306145044e-01	5.040426312299430833e-01	4.963181271241053349e-01	4.123710631300883667e-01	5.532863815981521327e-01	7.948371679138389601e-01	5.798649357600127452e-02	1.092096524060404139e-02	2.285220193086347773e-01	2.315661541442742277e-01	3.069595932964810925e-01	3.638052160519262834e-01	3.606275599523488529e-01	2.263622574845242652e-01	2.868831235732317575e-01	5.977748981649892990e-01	4.955425662628029637e-01	7.190676354416589700e-01	6.341595399582758974e-01	7.605608285106880695e-01
4.976980238851168026e-01	6.130096115538872237e-01	4.956401966526945979e-01	2.468846926596967584e-01	6.402722241608528320e-01	6.065985737896115726e-01	4.489797341045510537e-01	3.026591611356692635e-01	5.054472178396210991e-01	3.146194555665826620e-01	5.329731553174744674e-01	5.360704757049916669e-01	4.405200155977636034e-01	5.907516416153235639e-01	3.980672280572453703e-01	5.354030561188165560e-01	5.263353756989991306e-01	3.519369548156684457e-01	3.513464219223105811e-01	2.992699522443454940e-01	2.485149234388063511e-01	4.882346479056832722e-01	1.213964637088356946e-01	4.272870698448703042e-01	4.553457831327386574e-01	1.934116529937863482e-01	1.520577655847243359e-01	8.250201958936571600e-01	6.229504165156369844e-01	6.802723935949840373e-01	7.168670778685808376e-01	7.423290265833337731e-01
4.995382311360941907e-01	5.055221080513268017e-01	3.941857847796010339e-01	7.148325660631936751e-01	6.949008458757994777e-01	5.054138770372526013e-01	4.952937923636981932e-01	6.183031719173373020e-01	5.459801459620911013e-01	6.965020920838523866e-01	2.719489405965526130e-01	4.263658234990911344e-01	4.805187872476291422e-01	5.829775114596114083e-01	6.394601373824551072e-01	4.110412081755782654e-01	4.188310156685174368e-01	3.608541736739170891e-02	4.874500571772404367e-01	3.206666734205145808e-01	2.759489087939152041e-01	2.669232851682673546e-01	4.598904527359229943e-01	3.499471861285992080e-01	3.721955991624401605e-01	3.835436347741194574e-01	4.028884103893528024e-01	8.645287981754388174e-01	6.164943419224324650e-01	6.324809191421623122e-01	7.087936564639693016e-01	6.780267892621139048e-01
8.324580473933618219e-01	6.908041841378438352e-01	6.596644964150909507e-01	5.557903177562986130e-01	5.565342220389671857e-01	8.647390629154565467e-01	6.390635336220729101e-01	3.774856721504572521e-01	7.689248621935595995e-01	8.986443055954724812e-01	4.426871803072358058e-01	3.592398834495857951e-01	5.529880614214714996e-01	4.082947819495729158e-01	5.158804063697192133e-01	4.296422974040850495e-01	1.868820272178369768e-01	3.386877301983692301e-01	4.113799606368393480e-01	1.529160526790906971e-02	2.848562564594321334e-01	2.595765958924669548e-01	1.087040910380530356e-01	1.945679039632742524e-01	5.865564348310485787e-01	5.553775208179878575e-01	5.280939767191700218e-01	6.442893464798620240e-01	6.596767999235246815e-01	1.289505180793023120e+00	7.789949813086194386e-01	6.481756293296624394e-01
4.668468468077644484e-01	5.008995458584881710e-01	7.498717620586325960e-01	2.751228396758123029e-01	5.290275536046140648e-01	4.920133822700876181e-01	4.219975355379215198e-01	4.699706520269184007e-01	4.337267387816278741e-01	4.246220182562171486e-01	5.149927637057785113e-01	3.070117119751859525e-01	5.458012760960306853e-01	3.596065308528017535e-01	2.580367186703383386e-01	2.577172640557388594e-01	2.692636366828149441e-01	7.487058013536473933e-02	4.152206146063111003e-01	1.167760638252978711e-01	1.708781339331301163e-01	3.101473298468355178e-01	4.476044114190204093e-01	3.701969615906930966e-01	5.580127297118375740e-01	7.010312133504479348e-01	5.607684798454543040e-01	8.025498764592022827e-01	5.509348821507080718e-01	6.114432482884446518e-01	6.042917818165115529e-01	5.088137588043895043e-01
5.455474247629878981e-01	4.790130915998103700e-01	5.000699580985664694e-01	2.758706430725605951e-01	6.275658950279919823e-01	5.307746698186872614e-01	5.124187807516829007e-01	4.821195477097690030e-01	3.323085170166922286e-01	4.750826158562157508e-01	4.084800022843637635e-01	4.198922299300160699e-01	4.890477188592860514e-01	3.741450355840943987e-01	2.709210652071327718e-01	1.314009992344807309e-01	3.898814641873581399e-01	3.741333646459984452e-01	-1.340669913227410803e-01	5.466239687949001613e-01	2.200258667267518120e-01	2.372862137495343193e-01	3.649908910584892530e-01	6.632726862804192436e-01	5.759038964566752794e-01	6.866222113580749964e-01	7.498413794749819727e-01	3.557255043935330652e-01	7.024013625054046361e-01	4.090883635439139798e-01	6.681828496007545803e-01	8.396006123313992653e-01
4.243627345780038862e-01	4.478295656459654328e-01	4.915464425447379493e-01	5.199127479304064270e-01	4.959836059617999116e-01	3.272502832838384834e-01	9.208117600634491140e-01	5.370718698528990087e-01	4.013140985175425723e-01	6.008421524003093595e-01	4.716639348491672434e-01	5.418624168024115395e-01	3.928512592044670626e-01	4.120485891534190759e-01	8.281923240462904512e-02	2.358670879329252679e-01	1.669056052374217614e-01	-2.164257465810844328e-01	2.196162278639617604e-01	2.030318614152414602e-01	3.047082910658612809e-01	4.102936092859836847e-01	5.754685018571176203e-01	7.252702959006989136e-01	5.081725110416439595e-01	6.230263175694790156e-01	7.711054371240725347e-01	6.829775679673644184e-01	6.118287134742135258e-01	6.210416395931668276e-01	5.864203232922973186e-01	7.960657556872546836e-01
4.812167765400807151e-01	3.864302950159267391e-01	3.879513024091299500e-01	5.203886708801744865e-01	3.451869022991819191e-01	4.254578855082971067e-01	3.229075034150334922e-01	3.600147998936080729e-01	5.370044007439557232e-01	4.977771773717898363e-01	4.573460217836863295e-01	3.175374693136149284e-01	2.807642611627816365e-01	2.309476568034913579e-01	1.597863218380741190e-01	1.739219901010506664e-01	7.028353364502443190e-02	2.385804622739115533e-01	3.065113058803053403e-01	3.606394662206823809e-01	5.339259954910010597e-01	5.155684128456762272e-01	2.068210134682356149e-01	7.501569467359184840e-01	6.153102689976435169e-01	8.109055859886762363e-01	9.628036376586027734e-01	7.991485306645936815e-01	6.578763888461081066e-01	7.997143065036964593e-01	6.916049982621494951e-01	9.920780059999668721e-01
4.980125945957050715e-01	5.345092972544984722e-01	4.677791214955744348e-01	6.821413203329016461e-01	5.150990976270035659e-01	3.408754798325978608e-01	4.527994474619497223e-01	5.681366742117978097e-01	5.261481609674285576e-01	6.728478724434580061e-01	1.753423305250529363e-01	3.762720405574716542e-01	4.343551711177674746e-02	3.114827418064695097e-01	2.280010096608544590e-01	4.370588424608958245e-01	3.928741195185028179e-01	4.427216834281925695e-01	7.344615370026936763e-01	6.782141162380228572e-01	5.812192975858170296e-01	-3.859305388863509823e-02	6.988241515114593794e-01	5.568845720355461992e-01	7.241571964758999336e-01	8.946482233915532545e-01	5.639339275644084104e-01	8.930413064999843664e-01	7.596746025479550468e-01	7.266428489641240107e-01	6.258679508049731499e-01	6.846948589369767912e-01
4.596127476742148943e-01	5.563662650170153601e-01	5.159506038363069758e-01	4.365257675114224134e-01	4.303407045648857676e-01	4.637053728412648956e-01	5.088939914706783751e-01	4.756032115126101467e-01	2.947029184445132954e-01	2.578581040636562793e-01	1.125554155866215211e-01	2.932563241678762811e-01	1.707580544066485406e-01	1.854557004931173259e-01	5.860374778820776065e-01	3.925511046699599604e-01	3.612788829291730952e-01	3.823686534842571927e-01	6.420162965807587607e-01	5.181669005558812158e-01	4.202793987698514311e-01	5.658023477271487689e-01	7.623294906306523622e-01	5.447542287194953037e-01	4.984921627648281062e-01	7.924044578989389853e-01	8.624072969848156633e-01	8.756721511757102894e-01	8.443041867797438371e-01	7.609292313363253957e-01	7.212267780128706063e-01	7.391268503624908170e-01
4.227482221758222525e-01	4.756882007191807760e-01	4.482017535358676641e-01	3.786447897688973718e-01	4.827496792383886293e-01	3.977336461742531637e-01	5.895250398796256786e-01	5.570604127652583060e-01	1.947132038805282905e-01	1.338077823982058157e-01	3.522697219318053907e-01	3.378448072434614424e-01	3.681381680993901506e-01	5.223950261783157911e-01	2.990217770485398274e-01	4.861003246036906256e-01	5.632919488196547197e-01	3.472774209716311677e-03	3.578803429487978915e-01	3.431948697045646979e-01	8.104129558580075443e-02	4.683063929861475128e-01	4.938496405718996729e-01	4.290192744890080068e-01	4.578234069241523541e-01	3.585956328722713082e-01	7.547109917531555912e-01	7.926727391294964287e-01	7.986200445704665363e-01	8.776049724967327492e-01	6.624012629583981848e-01	7.748986420192864877e-01
5.244996396303087671e-01	5.049740325347178427e-01	4.658927926354349269e-01	2.594241422206892689e-01	5.941665801201694297e-01	1.097736968011014946e-01	4.246391435165291495e-01	2.432465652074835560e-01	2.267092376350152150e-01	3.358702032893985390e-01	8.484136515083520180e-01	3.058731901691655874e-01	5.587635638801349280e-01	1.171415721945627819e-01	7.477192657811122523e-01	4.236106255498352513e-01	4.599113662046783180e-01	5.362600044470661187e-02	3.953543728270259572e-01	5.216043513927846043e-01	3.088227495922136190e-01	3.885298244485078101e-01	5.943157977301614103e-01	4.292637383164338849e-01	2.787521757279362022e-01	5.924189378973180320e-01	8.660996455505665104e-01	4.639927071186510932e-01	7.510901728069121486e-01	7.137273635035819019e-01	6.296066683089448501e-01	1.016293037684515177e+00
6.687219102019759109e-01	4.059327944302689728e-01	4.930889609783526972e-01	6.134726667365457686e-01	5.175840799076883991e-01	2.976154534032764976e-01	1.256567785004883142e-01	1.102419203895567967e-01	3.779213185908016914e-01	3.355310919410822157e-01	3.191132328427812026e-01	3.733056048653289327e-01	5.511722515573930226e-01	5.445228061085624072e-01	5.618091552590078752e-01	8.264229460657093185e-01	4.327613676377634055e-01	3.539536999528630212e-01	4.746675751024501677e-01	3.913819282162965818e-01	4.608368746269062011e-01	2.749690794062416010e-01	5.087162545231894706e-01	6.478668790805899302e-01	2.786233407363327697e-01	4.510676334533477161e-01	7.609389861139002065e-01	3.985430616190467901e-01	4.422978598407750761e-01	5.131976442478404232e-01	3.144046607645362146e-01	5.276961691049484315e-01
4.446152254053715724e-01	5.676912254561177207e-01	5.809561649443030218e-01	4.269039609336693353e-01	3.652269134105484150e-01	1.143697157404602316e-01	-3.189080351318541173e-01	2.316959725702456008e-01	4.333841918539944604e-01	4.701169148304170653e-01	3.280629278707399843e-01	5.189787772326551751e-01	3.275174378183470791e-01	5.188955881538510617e-01	3.179748550094574910e-01	4.615121758962091314e-01	6.335187321465500787e-01	5.197417924372527143e-01	5.141306029972114722e-02	2.785994852886485296e-01	3.909989036922345007e-01	2.463867715756610510e-01	-8.498184806903508193e-03	2.641196662285897889e-01	1.869089647406770860e-01	2.973193761078119501e-01	2.528715662989077240e-01	6.108425398418111385e-01	6.088273639446447616e-01	3.561183187326512622e-01	3.422641670567868610e-01	3.324696622936167412e-01
4.005942488301824644e-01	4.743987316071009430e-01	3.646750830297091350e-01	2.940894220975838746e-01	2.214698472320103806e-01	2.988378450197591296e-01	1.511825993402431956e-01	-7.478558542009033916e-02	2.059068896704575047e-01	5.504143304801569769e-01	2.829880839161608708e-01	2.306492474660084835e-01	1.806932712752276071e-01	3.390166368117611406e-01	3.531109954849658283e-01	1.370941244106082535e-01	2.323943037385193255e-01	2.395309748384886195e-01	3.448393894359738088e-01	2.315124877521040625e-01	1.781696768845866807e-01	3.740145338925413565e-01	1.921208810155156099e-01	6.819145024638175734e-01	2.104005930854640216e-01	4.433879303800635219e-01	5.072723529206655257e-01	1.093918061843483835e+00	7.511404227472061601e-01	6.834369211205130190e-01	7.107106968240666234e-01	5.615193872616324189e-01
6.264009200653646303e-01	6.161202931740923372e-01	4.237293690188392858e-01	3.088183679619637134e-01	3.182737546066625178e-01	1.540528670923167476e-01	1.985521991770529682e-01	3.126941671204028772e-01	3.246131934539214781e-01	4.911729550740531192e-01	2.121494983364964337e-01	4.735088038235524266e-01	2.350860405828527899e-01	5.616545720883181492e-01	4.463530530708627042e-01	3.597573183352491544e-01	3.373559110987978116e-01	2.115985478340279835e-01	2.103842630265868596e-01	2.993557033947683577e-01	7.503454585121303033e-01	3.078963066219478906e-01	3.555956068224683242e-01	4.999086333341979937e-01	7.223143940011567121e-02	5.984033053099575561e-01	6.580698788926157006e-01	1.112083512660105855e+00	8.215007808174287218e-01	8.437027384331250435e-01	1.041107900439908418e+00	9.955875677071821528e-01
5.385792460392893055e-01	2.340321999049178037e-01	6.306191542616398360e-01	4.426704744467676589e-01	1.820629568262021603e-01	2.372607261033700954e-01	5.624372446157588357e-01	2.815742099145679411e-01	3.132282910743310889e-01	4.013659577455875871e-01	4.960973632980644754e-01	5.009473410216764844e-01	5.006302705639088524e-01	5.176684537505843453e-01	5.192702075172854759e-01	6.285806797444681848e-01	5.490098604022626283e-01	3.665640487499075562e-01	1.688792609070096928e-01	3.941217039127825617e-01	3.729506685577338443e-01	5.884754314728298796e-01	4.814499073115234840e-01	3.639480638051615924e-01	5.280825881928641330e-01	2.584537664101868026e-01	5.771816132477358696e-01	9.075118508811411688e-01	8.404788849909692328e-01	7.827538286817421476e-01	8.970949799333731711e-01	8.640152770717454134e-01
4.881232242765219942e-01	4.175428516953148539e-01	4.284568095154077660e-01	4.814631922962929744e-01	4.452697887111234931e-01	3.387806268744109062e-01	1.266298239335332254e-01	1.697974176854301076e-01	3.672836438211761201e-01	4.195864808028149096e-01	4.152383593605839529e-01	4.097040754837628640e-01	5.115784880350919828e-01	6.484906691886536123e-01	6.295473249173351160e-01	-1.923794719158790079e-01	4.775721373306537898e-01	3.410629651107466853e-01	5.811564293260111924e-01	2.819484105361611537e-01	4.729607182446534663e-01	7.263884237053193083e-01	6.010571142773618591e-01	8.381505263091740821e-01	4.193592156653263570e-01	2.507367057886132899e-01	4.637190525593807844e-01	7.704036491009482734e-01	5.909882068849825476e-01	4.818939871604468461e-01	6.448509865589893142e-01	4.034075440819367975e-01
7.470424980295206074e-01	4.212654560878953958e-01	3.305346034799975241e-01	4.369582414347782384e-01	5.608517118198088625e-01	4.154484447857331175e-01	5.068465295518340685e-01	7.547710030808274517e-02	6.624820370680248871e-01	4.109862035803383273e-01	4.247905760664624220e-01	5.174979347823669418e-01	5.491409085287093372e-01	2.367185995785703601e-01	6.335789908028583994e-01	5.784464969756326624e-01	5.987119282139767851e-01	4.424013408847288775e-01	4.852354819617011317e-01	5.041098427139877325e-01	4.650454178335938216e-01	4.533798852379990474e-01	5.030545465226037294e-01	4.872461341614867658e-01	6.182216323347898834e-01	2.605134584315928481e-01	-1.121369032587279380e-01	5.582836392158295746e-01	6.226870653442956316e-01	4.780093068553240565e-01	3.465651560364752526e-01	3.425220617145564583e-01
4.283716522431789686e-01	5.427223185532343841e-01	4.506406088199292892e-01	5.861542493056980385e-01	8.361314045550711782e-01	-2.103374356979181847e-02	5.395977830672837872e-01	4.600922429626247978e-01	5.339852046744517633e-01	5.801996452295781204e-01	3.978545857224580762e-01	5.053867585305213961e-01	5.925608380166514921e-01	4.426375125483484330e-01	3.883879885646635555e-01	5.457207693525855108e-01	3.886862747487583314e-01	4.008205006446217689e-01	4.843730128319073680e-01	4.557100185824224381e-01	3.621273331830092701e-01	5.262461243088119023e-01	5.411079822004898343e-01	5.882202141977574961e-01	2.221378750420380799e-01	2.336268745072686559e-01	3.312760083842241077e-01	4.989398459340681491e-01	3.159907226196735919e-01	3.064548011441163844e-01	2.719736923511231197e-01	-1.913993472137311413e-01
5.128257889102562084e-01	4.913711908085570679e-01	3.800745540334821149e-01	1.851840599358864359e-01	3.452235855672224352e-01	3.899369735068697884e-01	3.956722286963065827e-01	4.538569836545165437e-01	3.622743356083346633e-01	2.911730883674180648e-01	4.411102223326676675e-01	5.037992513845505060e-01	5.716966522974843423e-01	7.781200357812231294e-01	4.019801474738227687e-01	5.607688608461267599e-01	1.013574633259294533e+00	5.749606204004887866e-01	5.187322931804163595e-01	5.922443281208542576e-01	4.585098950987323008e-01	4.332022983243767889e-01	4.444668721910443043e-01	4.852385828926674693e-01	5.194901995451491894e-01	6.111931158834800204e-01	4.778572786068961964e-01	3.993349135810559392e-01	4.730097980632300692e-01	9.271786501705703287e-02	1.711389452953055168e-01	6.655834613222870733e-01
6.124921133623472125e-01	4.123846228714230233e-01	5.360133404787543743e-01	5.365063375904391973e-01	4.422225034390530607e-01	4.044518145319165314e-01	4.508971004306162600e-01	5.671336187427438169e-01	4.912030347559092625e-01	3.861903163233634806e-01	4.310681324058496244e-01	3.696533499300160841e-01	3.672619122950402382e-01	5.712847044412032727e-01	5.926934674596364694e-01	5.204549046409823188e-01	4.002279631510516356e-01	2.029137464502447363e-01	4.451072055781944981e-01	7.861966602949074234e-01	5.892323604567769602e-01	1.467840361972522212e-02	4.680837649912407139e-01	6.823193234426490061e-01	5.505243943714351884e-01	5.558751357685239869e-01	4.768905919198259125e-01	7.361973424527534782e-01	4.263255426619486088e-01	4.836533669244390543e-01	3.418472227319641066e-01	3.381510301753814507e-01


==> Cifra_figuretem/10/DPdataRed3.0.txt <==
5.873252646478915873e-01	5.465008513962682501e-01	5.223397483142860898e-01	6.318877450568112231e-01	1.159985825279728378e+00	6.906845582814740148e-01	6.872021989778972495e-01	6.052649150541586920e-01	8.120545400584500140e-01	5.313860567637409549e-01	4.787816330427523970e-01	5.833224690132100543e-01	4.423899104710883323e-01	6.977710035287529866e-01	5.461167389573027275e-01	7.263358099417014380e-01	6.989303609876704737e-01	8.545475949693746021e-01	7.542555583661866292e-01	6.995444561437873521e-01	5.736451573898109224e-01	5.985362607174763427e-01	5.453714695004556745e-01	3.587567485074135698e-01	6.369462463664689045e-01	6.483861184785284504e-01	6.215924502260794515e-01	3.500799973106699658e-01	5.827344011446100591e-01	8.249123769437234355e-01	7.187601524050554191e-01	5.676217781835646292e-01
7.706673016892304773e-01	6.508014708878672172e-01	5.849517699581600061e-01	6.521954963645307801e-01	6.491002695952529100e-01	6.480431600394780389e-01	9.921857769982074249e-01	6.524858410984951673e-01	4.991412118132775300e-01	7.387900773394724396e-01	4.489639000475469377e-01	2.654801325095782483e-01	6.967202228133774211e-01	6.898567686634480278e-01	5.754809022347433523e-01	4.916222068634339970e-01	7.730446017859338159e-01	6.932271035558250638e-01	7.386038332992923561e-01	4.149520847086160535e-01	6.711940684500344867e-01	4.340239984627497494e-01	6.569564094947608623e-01	4.990350361426620363e-01	5.335651866930020137e-01	7.917698764104836862e-01	8.368848118398162228e-01	4.921695243648972484e-01	6.082525546948773787e-01	6.408588103166835692e-01	4.998639136301227248e-01	6.502367126622957683e-01
5.957961664344603170e-01	5.608364998494570486e-01	8.551289514832982608e-01	7.572161973943380975e-01	9.746922595871840844e-01	6.495947587862975769e-01	7.789813646689961457e-01	6.412850289742707544e-01	5.763949385249408364e-01	4.456831092948272399e-01	-1.354243282362230932e-02	2.961932399258200288e-01	6.588050002438935460e-01	5.958267674496207089e-01	7.186343732643375448e-01	5.990850731826105058e-01	7.254538747719001535e-01	6.616234326379909492e-01	5.322628177404500338e-01	5.915150701677279743e-01	5.860627131319877670e-01	8.116878108512535217e-01	4.984038052751966763e-01	5.999837918618643462e-01	6.091355927419651595e-01	8.038419075830531835e-01	5.817207328864211213e-01	6.450597602366792138e-01	5.094130545719164349e-01	5.827532460117718083e-01	4.444917517554335396e-01	6.492434356997689449e-01
6.483069667246389445e-01	7.913033475117673410e-01	1.886134581091251650e-01	4.874875889579036725e-01	8.382577909786967929e-01	5.260338798770931579e-01	6.988296730446006411e-01	6.266231343385092467e-01	9.255036302601120646e-01	3.091981795369190822e-01	5.365026871545970355e-01	-1.583272055903570119e-04	2.386455226406646035e-01	5.049572152184519380e-01	5.665777939590972423e-01	4.815734738902727186e-01	7.010347575314951341e-01	3.950623351942202932e-01	4.918579997115865021e-01	5.805026245152340447e-01	4.908464994153894922e-01	3.976765012484799744e-01	3.591252280648684070e-01	2.689170941380973900e-01	5.201183731982450542e-01	9.227860861982571938e-01	6.253959891300794327e-01	6.881740567069439818e-01	4.904203203238906017e-01	3.516025054440892750e-01	6.277501555105347020e-01	6.174469448039477948e-01
6.365728932265926066e-01	6.015125361539092053e-01	5.682134188146212850e-01	4.186848623403484071e-01	5.768724571637571241e-01	5.967328616944347353e-01	8.061445612045744502e-01	6.708870408128160268e-01	7.671926938489004311e-01	4.640525787605811470e-01	7.318610850704420079e-01	4.592888452953946543e-01	3.171779876714717616e-01	2.802541243098533030e-01	3.035383342009757013e-01	5.682865531975878071e-02	4.455836829919620490e-01	5.386505351608377179e-01	6.426291139315185585e-01	4.865850513038103564e-01	5.106060265114295005e-01	6.394341564622736396e-01	5.815737729877381579e-01	6.353447947720377575e-01	5.118562165623722349e-01	5.462218539927872207e-01	6.652709918755075336e-01	6.903369536353478608e-01	5.071291255750464133e-01	4.288798783546775018e-01	4.297661582661991275e-01	5.090105576602742543e-01
4.351489939388028527e-01	3.542325204911041525e-01	5.142317370401127130e-01	6.546257831253204929e-01	6.676728262708707673e-01	5.994369337996726665e-01	5.696388842847375233e-01	7.948133828482029095e-01	1.444533549027871011e-01	5.693232220338736438e-01	5.811144359224842404e-01	7.053863184553633703e-01	2.642034260068262252e-01	4.485323608237333781e-01	8.657524891008760992e-01	-1.129548853965242072e-01	1.197558335358195336e-01	2.383804652677676272e-01	7.053524222838543078e-01	6.270973978730506326e-01	6.954031228376053031e-01	7.539890150523613777e-01	5.511801078172958723e-01	6.923210377332628118e-01	5.182831458810673864e-01	4.742566970622859035e-01	5.010817082151047819e-01	5.431381290664636374e-01	6.055644108829967287e-01	7.591858138972205072e-01	5.916271317690199316e-01	4.060101293294796077e-01
4.943934007479403592e-01	7.108386003724412872e-01	7.025495252416601444e-01	8.271987169670759199e-01	6.966769250937108193e-01	4.617755639493281716e-01	7.321860763127513438e-01	7.114080769634476553e-01	4.791991492270538666e-01	7.904869293391953988e-01	4.921847888440728513e-01	5.130455580933833692e-01	2.999324010451916989e-01	4.618091541147808510e-01	8.967779542928910885e-01	6.684755282774800245e-01	6.238973712107207525e-01	7.605876294392829307e-01	7.534567787347655754e-01	8.151246606996498389e-01	9.719997192213264414e-01	7.310734629984215749e-01	7.135823632589890497e-01	5.607336274888057304e-01	6.365764830406738239e-01	2.923516168244473246e-01	5.788443426891159982e-02	3.955872680023087562e-01	3.986640801986289784e-01	6.065658965748927933e-01	4.523000660354306035e-01	5.210852085686077384e-01
5.190052851200603889e-01	6.041634258347319264e-01	4.976604852250114397e-01	6.854369625969958246e-01	1.050996220580041385e+00	6.077915008505198058e-01	6.955053531935861955e-01	7.726539049722935815e-01	9.616778052773085061e-01	5.726784082567348833e-01	4.429033150362324811e-01	3.454059406804163568e-01	1.981325901046622207e-01	6.936858792550296693e-01	7.624504822279267735e-01	7.287096404901707292e-01	6.682610906607389101e-01	6.759175559311703108e-01	5.938640245458279843e-01	6.190059896035059461e-01	7.459573388857949627e-01	7.273704733942856215e-01	8.085315967581310215e-01	5.787546794027568220e-01	6.388036653322965996e-01	4.704934209272753631e-01	2.129506023901946987e-01	3.876066893033783822e-01	5.706471575290708032e-01	5.920543367378784394e-01	6.068596345974308637e-01	6.103515251717864798e-01
6.176603212106033247e-01	6.357196343243315395e-01	7.418741239963904111e-01	6.848546473406056379e-01	7.198122078550490688e-01	8.262556231151036990e-01	6.127668271406334632e-01	6.047550637832870279e-01	6.604460624851659079e-01	5.836506531592030589e-01	2.948489739873499382e-01	4.242952987068359105e-01	4.104698104624036059e-01	8.489937707838144387e-01	4.990668254866157949e-01	3.498743591657471064e-01	6.957131961591298541e-01	9.055559690492177571e-01	8.249486959685634613e-01	6.859960302423481204e-01	8.193972655375295622e-01	7.343763875891549109e-01	6.505728034980829966e-01	9.296607969927451753e-01	5.726578436945880535e-01	4.296198213229841523e-01	2.566076920126905136e-01	2.490173604027242915e-01	5.274407263995214423e-01	6.243253282181541186e-01	6.099987309508356770e-01	7.525735545572829199e-01
4.458760365805120585e-01	5.956053890032954046e-01	1.080765194959560471e+00	8.184916330989221445e-01	5.759220831503131244e-01	9.525083912132106256e-01	5.162348441211520589e-01	5.715909832276475644e-01	7.079993324064025595e-01	4.086369441843302752e-01	5.048266317295693195e-01	3.698905921741689196e-01	4.838179386449983910e-01	3.441430388924011097e-01	4.093502535854097735e-01	7.994959308556999211e-01	7.183952404476576792e-01	7.301181450847348264e-01	8.536370044033317894e-01	5.278130125825053476e-01	7.764894977836619416e-01	8.131044396944876462e-01	5.542706921363513839e-01	7.508754997817832511e-01	6.043823898656504046e-01	5.312232491734993900e-01	4.408076002862323928e-01	5.373922039141160178e-01	4.537107069542527515e-01	6.254831451187806701e-01	8.735717265708466961e-01	5.016508276889803941e-01
6.164282921010009186e-01	5.248150088499716759e-01	4.878569742014163824e-01	7.766441181819678796e-01	8.483019864047502967e-01	6.786929493577008587e-01	7.254036919720683319e-01	5.381750237932171332e-01	7.156528401344314227e-01	5.705088896898297124e-01	4.530704778636525099e-01	2.063727848291305733e-01	-1.299054115461051317e-03	3.272457255702411749e-01	3.800150436192000214e-01	7.829684989672329731e-01	8.179070516425120951e-01	8.628282117991374900e-01	6.659562059644640319e-01	9.197998828324616127e-01	8.416902758527404771e-01	9.924076658187335198e-01	9.141856644625787620e-01	5.049100863329609723e-01	6.523461771946820198e-01	5.749568843352962366e-01	6.286929392295115271e-01	6.862474390703693361e-01	5.819572765023171002e-01	2.227198071110656485e-01	8.517220179454818574e-01	5.095521515455054828e-01
5.772622962049420714e-01	5.853719921268548676e-01	7.156153374998350802e-01	3.106708430929354114e-01	6.326356482719925900e-01	6.522723776831886866e-01	5.511762262977387694e-01	3.060082101621467432e-01	6.097208661290310916e-01	5.898723277450003133e-01	3.624881435314102340e-01	-3.614590585968652237e-02	-4.151932103409414210e-02	3.593990743163992529e-02	5.384084458562953257e-01	6.469306929286793295e-01	6.147473922617594511e-01	5.845440432889079663e-01	8.196016601690983006e-01	9.657023776226442147e-01	8.520259148893699619e-01	5.043816602711662656e-01	8.252951322680655011e-01	6.135439319126952951e-01	8.134620495647751914e-01	5.032032033435567264e-01	4.973155994327007612e-01	5.935780941660200316e-01	2.986629680523063546e-01	5.664416688908867625e-01	5.800748083188967952e-01	6.451017064935888889e-01
7.315657314257816290e-01	6.118062871214673404e-01	9.233343797598014824e-01	6.728042708700375796e-01	4.315682371437693510e-01	7.357406527508010274e-01	4.772141213207146127e-01	5.769664160268423991e-01	6.262675158931174657e-01	4.400866660677695830e-01	1.357353101606126322e-01	3.978724395949372883e-01	1.490732349055252648e-01	9.743453827149003987e-02	4.612504142939303775e-01	6.063999433406979112e-01	5.902352205761564052e-01	4.667771029644988690e-01	6.891290310425379761e-01	7.266314562832082435e-01	8.152760032447725624e-01	9.678872717718423058e-01	9.036445124616427904e-01	6.959728478113190731e-01	6.581390099644546243e-01	8.156473852970896887e-01	5.860009849681401262e-01	6.963162038810695176e-01	7.462110382882994886e-01	5.803345792563064931e-01	7.104972558463735766e-01	9.036211530968747407e-01
6.769374534168042246e-01	5.911055156104141339e-01	7.621671724919886204e-01	6.413481801731127918e-01	6.423451242114025517e-01	5.561369483045752737e-01	5.683797442444440406e-01	7.866590626738128034e-01	9.953348948249852723e-01	5.812044776755553865e-01	3.421009933076546439e-01	2.074918652175042899e-01	5.494104633257432813e-01	4.233302672768695651e-01	1.726924894484268003e-01	5.220278399891516985e-01	5.725592845058901093e-01	7.916307359212070294e-01	8.607573206102772101e-01	6.330966807286690923e-01	7.521731454786744209e-01	8.331477282003904028e-01	8.451893557619376551e-01	6.354954080982738729e-01	7.552066611049281786e-01	4.900808769514333196e-01	4.780791128538284251e-01	5.391454642302768718e-01	5.124703614812298191e-01	7.739999406397057857e-01	8.639035850127184668e-01	8.395396058348041368e-01
6.057703774540402764e-01	6.675125063701833339e-01	4.748931487762350634e-01	6.424693705336017580e-01	7.850599860043164790e-01	6.031551357290403370e-01	4.772591550244635883e-01	7.181369767424810036e-01	5.918653732338313711e-01	6.944624805919724642e-01	6.407866902662656683e-01	6.061607042425980474e-01	3.884660492952836108e-01	4.966495089364865723e-01	2.889310272592995887e-01	5.973189471138304896e-01	7.696790464468155069e-01	5.332906687125196221e-01	8.163449790066646949e-01	6.088855627928674297e-01	9.524402218050825875e-01	7.833373966265892996e-01	7.742472896433679752e-01	6.563101823833230597e-01	5.397580657923298775e-01	2.387469281886597794e-01	1.184263382077446469e-01	2.595204739134312488e-01	3.712287660491890295e-01	4.149575827702857156e-01	7.225289986141565368e-01	1.030967865002278439e+00
6.077952809934299427e-01	7.190682202886625740e-01	8.764558556587552784e-01	9.205341319612855289e-01	2.347110508388572381e-01	3.395485700399428208e-01	6.539972778304186107e-01	4.720605860783695373e-01	5.406612059731839004e-01	1.143667204707827789e-01	5.266919654702558740e-01	5.802921588154119625e-01	6.867945397448157463e-01	4.128658173889354632e-01	5.709494918491899718e-01	3.591893952547495772e-01	5.408059051259500594e-01	7.802238889731737403e-01	1.035899835699121363e+00	1.000116985305393724e+00	6.899139500721265250e-01	1.019415526888332479e+00	5.328834978865836236e-01	2.285176387786825303e-01	5.171726973742557520e-01	4.084742257503203300e-01	6.326573070076046967e-01	2.139245720427596920e-01	1.442508337885821390e-01	1.554979959382711829e-01	4.434160246441058995e-01	7.148769655177765747e-01
5.616994490307042343e-01	9.441574244325987575e-01	7.123587216458895366e-01	7.999363509807499995e-01	3.397062029195098143e-01	3.714911312773361285e-02	4.971239929084577680e-01	6.096934402033276079e-01	6.588104122016527064e-01	7.572692898384711935e-01	6.014763819473942785e-01	5.582174653323125346e-01	4.323870274580225437e-01	6.661928428146337566e-01	5.238557900705752557e-01	8.965750638537979267e-01	8.740227149545889418e-01	8.186993228551013857e-01	8.083808308860909175e-01	9.074576112315908549e-01	8.941435023426356210e-01	6.265796845899601619e-01	6.638465851960306807e-01	4.081565909552697935e-01	5.001100105868673262e-01	5.045206058169238172e-01	2.323635200756621333e-01	2.075685058934512994e-01	-1.604577920453129636e-01	1.036396212565705161e-01	2.970114289235779581e-01	7.543976268562591070e-01
5.841133264088097521e-01	6.092900986215302739e-01	4.864364878216733135e-01	5.728083521522046029e-01	4.532745465935790752e-01	5.167685834784870869e-01	6.177309473036445286e-01	3.139666815264600674e-01	6.231887193352213528e-01	5.535475243236891441e-01	4.148689089927185547e-01	1.192181372024435637e-01	1.414256458936149763e-01	5.983095625376843030e-01	6.761526298045419381e-01	9.140906271522755144e-01	8.601475043113372410e-01	8.063871646392737347e-01	1.001251592525694178e+00	6.942398766996624726e-01	3.534786748809778389e-01	9.229148076997760741e-01	7.526736751623468447e-01	6.387008609176607621e-01	4.855610890778961908e-01	2.426561922604257571e-01	2.870414630820378732e-01	6.320289190918981781e-01	-1.191180681419767851e-02	3.965658815789108171e-02	4.447734422105064089e-01	4.404272277396252822e-01
1.471174885328785376e-01	6.112210846480511384e-01	3.637106155253891915e-01	7.225732931455164376e-01	4.894614817886482894e-01	5.380938701432845805e-01	7.840066954544979705e-01	4.640346755134145962e-01	5.989216084885249369e-01	4.545777251667071361e-01	7.514733010403180646e-01	-2.083843823542587126e-01	4.715468567567294711e-01	8.126956360693764481e-01	7.733342760664095872e-01	6.161982318292199556e-01	8.078840428920763816e-01	6.640060389456935441e-01	7.900274833617989545e-01	6.949228533866830260e-01	8.257131134397549532e-01	8.494042405255968209e-01	7.203198633526985972e-01	6.562804400505178881e-01	4.707285994482413027e-01	1.166102714834582749e-01	2.017988710351045212e-01	5.210160198869387416e-02	2.418095249022669535e-01	2.792467403250044611e-01	2.677099451179978384e-01	1.021547260668983270e+00
5.008410576954361870e-01	5.687427932949566944e-01	4.822044030205577259e-01	5.200154214130686681e-01	4.323259556948060300e-01	3.584844409623977879e-01	2.871131360489068696e-01	6.991135879812606646e-01	1.236967434024221490e-01	2.410535039705292704e-01	2.821480547876022427e-01	2.019507392035432836e-01	4.308477596806608578e-01	8.842400838485299230e-01	9.825827787291543380e-01	6.882248777527053551e-01	7.554291889188866627e-01	6.650835308977764981e-01	8.092385860060936631e-01	4.045980190316771918e-01	7.202349297631714942e-01	9.663103079006333251e-01	1.169722630739650437e+00	4.334075564392009805e-01	7.615597752239495755e-01	-2.647830523752611742e-02	-3.141633274819749522e-02	2.787784012094626229e-01	3.330255154059915679e-01	4.685429579094361197e-01	5.018678977265791374e-01	6.982006915635871058e-01
6.720998462448757316e-01	4.924059436428909753e-01	1.576579405232091391e-01	4.254912987716166217e-01	5.476906360548388086e-01	3.505409017312353659e-01	3.883516889069638101e-01	5.697588217898340579e-01	5.000248930272396253e-01	2.751649433635530717e-01	2.877476755334896219e-01	2.828990690841407529e-01	4.818822413793220072e-01	4.826221539403230398e-01	6.400145255008299339e-01	7.246158108206965931e-01	6.243756401539775069e-01	7.197934011532539644e-01	7.926408394012240954e-01	2.006643359048184694e-01	3.901313220203277421e-01	8.092033775404400275e-01	1.498236649401892162e+00	7.928985948935475259e-01	7.251961646787656868e-01	9.939090613228981907e-02	2.164422011351443131e-01	6.011861623968708379e-01	5.851594404563958962e-01	7.048101331722399499e-01	6.321887560230692316e-01	-3.041218132613761060e-01
7.596632446686480966e-01	5.899948894678539446e-01	6.014226862594062029e-01	3.835806578608407791e-01	4.983593194915301172e-01	-1.053589863490032030e-01	5.610226797326879344e-01	7.764294041769639332e-01	9.641817199555633433e-01	5.934447542700238554e-01	-3.476060670737796121e-02	2.751788645084382590e-01	2.652162777243999847e-01	2.565301932920137085e-01	3.487989187449735962e-01	1.054891117794251043e+00	6.057298674783777592e-01	5.224873934727171099e-01	3.536207834460485255e-01	2.747516539447648620e-01	2.747925332291272782e-01	6.453663695809246370e-01	7.887310853010667255e-01	5.703437063097920312e-01	5.701174262776044221e-01	4.952168261855455222e-01	2.552551611279600952e-01	6.067274103367844562e-01	4.393664485430082145e-02	5.831416817675298958e-01	9.533842197170567800e-01	3.969080270507243657e-01
5.881218988220971999e-01	4.020005318577895004e-01	2.682400554803010539e-01	6.483001804090218201e-01	6.531201494057615742e-01	7.234142356453120426e-01	5.540555069299870627e-01	7.293547342530499744e-01	7.223090738501443120e-01	6.450341732243454196e-01	3.486127454555694727e-01	2.716301790397219196e-01	2.989337678267618426e-01	2.406476977258523720e-01	4.292873616590425212e-01	4.536285652098822063e-01	3.563498277879295628e-01	2.957502958912714974e-01	1.607575296498705841e-01	2.055340703682866088e-01	3.607763412067436226e-01	4.014428236514706039e-01	4.024273689213230809e-01	5.371032134978017680e-01	5.742085322391068392e-01	6.638780595702513665e-01	4.108019494384000381e-01	9.170481524787852390e-01	5.470628956428543743e-01	7.386977941305818973e-01	5.983682367214844255e-01	5.932697571049191376e-01
5.084445232253524960e-01	6.323903147921462464e-01	6.848565339781478301e-01	6.090035062946324018e-01	6.131101086102516140e-01	7.459803438837411260e-01	7.542111019026629393e-01	7.841538258602673839e-01	4.288292154884010277e-01	3.001982776393131713e-01	4.436048919468938978e-01	2.948485701776040191e-01	3.400931492433872383e-01	2.502086073064854199e-01	4.666836108494276658e-02	2.562469573407482604e-01	2.375148665747787158e-01	3.394843481066936453e-01	4.361308573714522963e-01	6.823001958965444480e-01	6.238512233796437156e-01	5.097228474937467446e-01	7.406921758163804714e-01	5.190490897419614003e-01	5.358042104728537591e-01	6.088812899844584514e-01	6.669692428685418673e-01	7.391927565418469070e-01	9.272240252639778468e-01	7.257856438701268953e-01	6.618666952887365396e-01	8.855377102594461647e-01
5.645101527439263522e-01	9.200194432198327554e-01	7.580733136875961176e-01	7.839151684172760426e-01	6.452617299401910422e-01	1.333372288013232154e+00	6.512242209312364416e-01	8.459207765496337128e-01	5.183479058592878053e-01	4.081793006812525770e-01	2.030427232939606697e-01	4.922025820961366538e-01	3.808021681633971811e-01	1.983401686354698268e-01	1.399854016906616483e-01	3.513385192258684508e-01	4.792079660327729917e-01	4.510837142363248176e-01	5.968268526656991257e-01	5.513390982779647898e-01	4.299842774639036636e-01	7.788612400889367571e-01	5.887201517053608502e-01	8.082442222057402148e-01	7.191420208328589414e-01	6.184956073316975056e-01	8.554215546141642479e-01	7.358405868897150981e-01	7.335922911482242181e-01	5.008734592408760067e-01	7.618110099606848484e-01	7.274529963953345613e-01
6.729760482690685386e-01	6.059831480434136886e-01	7.193059139812019165e-01	5.875817966304134332e-01	7.911602177179523077e-01	7.879880944700806689e-01	8.410405701874267281e-01	6.745990184800748635e-01	5.283449654958163322e-01	2.160544005322127259e-01	6.681779486991101802e-01	5.770347945769639386e-01	2.946876361518018239e-01	2.247005162564651992e-01	2.649829034663825911e-01	4.201454998009866992e-01	4.454566615688728137e-01	2.454073257971364219e-01	-3.650868548978780659e-02	3.421781973235891172e-01	4.728463267899529199e-01	4.631037893675168382e-01	5.304124489379150598e-01	6.821185928459793102e-01	5.770590101788288795e-01	7.220284900320526056e-01	7.591627541608652052e-01	7.779152657804964122e-01	4.807258529637997713e-01	3.356678767192328161e-01	8.171860946378449730e-01	7.134187137709134818e-01
7.953188910248580878e-01	6.671152367835123664e-01	8.069565871319895889e-01	9.054136700734385368e-01	6.738720580187028686e-01	7.601846326722249136e-01	7.758942164020647958e-01	6.604006393385170037e-01	3.305361532959057991e-01	3.001701312763442320e-01	4.127200219707121698e-01	5.025348615163254262e-01	7.714847802669135834e-01	3.482021273013752305e-01	-4.886348333448070624e-02	3.253559796651730451e-01	2.372589635617111670e-02	3.841793159028552562e-01	2.801968865115487262e-01	7.275437273315399356e-02	3.637441665542151537e-01	2.943296736405803249e-01	8.272506278901610166e-01	5.465736292705335453e-01	8.080173562008837740e-01	7.728902702538270608e-01	8.451754852215160874e-01	7.361833734683134178e-01	4.205682254225292516e-01	5.402343248131727949e-01	6.037016447244230033e-01	7.615870496096306397e-01
8.905346922507196838e-01	4.719570304122023829e-01	9.296087236711022550e-01	5.643377979717463244e-01	5.793562042475721707e-01	9.113552771712751799e-01	8.343186921008121093e-01	6.812294951460066139e-01	5.636706901673306236e-01	5.968210187419468182e-01	4.738942363973847605e-01	3.836289344977523164e-01	4.145437763188148383e-01	3.321108593765641492e-01	5.903226016172491430e-01	2.530869391912768940e-01	3.925016448174519779e-01	4.972678750202119691e-02	2.367706543361541571e-01	3.052778415634604392e-01	2.306793175408540508e-01	5.714562660450983600e-02	4.481133703379113209e-01	4.273097718848389293e-01	8.569801276248569799e-01	6.072239411322226665e-01	7.968323824246615894e-01	7.772950505916929043e-01	3.338866297615909473e-01	6.920404547448796295e-01	8.055852299856340881e-01	3.315498573431716611e-01
6.780612695414212077e-01	6.911817190309512693e-01	7.709281947165436133e-01	6.294890209568186901e-01	7.528901588335775719e-01	3.934408037973309291e-01	8.164646809137602324e-01	6.418369914889716643e-01	8.792594167592621135e-01	5.778759480780819580e-01	6.768844974017698135e-01	5.372765899730886918e-01	5.705730525212752147e-01	4.624484365356501536e-01	3.487305447617577991e-01	-3.161038461115789344e-01	4.103195363075213820e-01	-8.344115619916228632e-02	2.927580622983766423e-02	1.006969458865010492e-01	1.037661888068766719e-01	1.798933431600994171e-01	4.678468816159135901e-01	9.132561331700227436e-01	7.893751999036945355e-01	7.787530944291074508e-01	7.168759346945972055e-01	6.715993377967500733e-01	9.907421960558361329e-01	8.184568481413138086e-01	6.796593436460010018e-01	7.427153969305949621e-01
7.063684760216289993e-01	6.902426732953194088e-01	6.897898408737479503e-01	6.338693621621874774e-01	7.460450676676179116e-01	7.282975573783657675e-01	8.062471097550938381e-01	6.000575601822852878e-01	1.000184645491556612e+00	6.357086875219590816e-01	5.765721266283123647e-01	5.310230648174605328e-01	7.022030031139407935e-01	6.631586794866599632e-01	3.554160965793274896e-01	2.418023581271813438e-01	2.103826540785924126e-01	3.154528006887945546e-01	-1.987357823754171138e-02	1.939115336506185006e-02	1.758936247597200631e-01	1.949779479144959360e-01	5.385320467439913550e-02	3.906435312136914417e-01	9.244250223888624829e-01	1.165980707793178528e+00	7.282392941831908884e-01	7.648444142154171566e-01	6.600803571902129629e-01	8.150971056908261625e-01	7.732924492630219859e-01	5.737023092817844505e-01
3.723217471085655261e-01	8.429355287645275974e-01	6.623172526975575902e-01	6.196065069491047961e-01	7.201538298280549810e-01	7.747405183302281673e-01	4.614802354255527761e-01	6.038341117761660826e-01	6.095950762794828393e-01	6.630909130624562664e-01	7.699988876345745803e-01	7.555917920192254389e-01	6.555370965312651288e-01	7.055725302258826215e-01	4.782212882775375151e-01	8.170407678299762555e-02	3.542519880040079228e-01	4.777920978142748965e-01	5.209111746072139226e-01	3.774064753094329427e-01	6.706339767003079988e-01	8.254261015726951367e-01	7.098098744391945214e-01	4.949885326277211339e-01	6.325770767221384761e-01	1.026111037689016570e+00	7.829857209407402596e-01	6.270587081982283983e-01	7.472070913242629953e-01	6.035947404723314147e-01	7.056281579242128510e-01	5.840807949187916126e-01
6.064040489946246337e-01	6.520982958292764753e-01	5.349665375321988048e-01	6.379695081870887519e-01	4.095292493072936746e-01	6.105056239551922559e-01	7.551715910944551968e-01	8.130525209838003198e-01	8.115977474958586679e-01	7.015892904306066935e-01	5.730531193084152930e-01	4.165953778308462141e-01	6.643326454251965441e-01	5.427274011428721012e-01	4.374302094553567111e-01	5.885126237768437685e-01	6.873939595959439597e-01	7.288935608703746016e-01	9.092642570837601301e-01	8.293217185854159235e-01	8.237142610054599690e-01	9.057821305039414073e-01	7.671168167899194978e-01	8.222847560623320895e-01	5.205440776893573984e-01	8.380125955848539698e-01	7.077008639039187310e-01	7.851640264859045537e-01	7.401669538479006549e-01	5.905626819019157425e-01	1.192352472709755862e+00	9.553649041542926490e-01


==> Cifra_figuretem/10/DPdataRed4.0.txt <==
3.822227583683859842e-01	2.964219489314970923e-01	3.084012569847907059e-01	4.439544241277921244e-01	2.111553771131640667e-01	5.911731136589013502e-01	7.367035906460697170e-01	2.540741321779707573e-01	1.449642782515803141e-02	1.732476691804273883e-01	5.798547895353103332e-01	4.166874188901653620e-01	3.221678402149103504e-01	2.490943287123150718e-01	4.696600081006039318e-01	1.517027477708621230e-01	2.684366426352139401e-01	3.903073474697789647e-01	6.540509507154224078e-01	7.292525999871769526e-01	6.604955369182266001e-01	2.757492060170088077e-01	2.482046518351993525e-02	1.810240802856273867e-01	2.829908623162797343e-01	-1.561759810023649608e-02	3.194241411930540675e-01	4.815208806898514937e-01	5.865615352881506928e-01	3.294161075838831776e-01	2.847361422105516571e-01	4.842389832554761520e-01
6.239985298469188368e-01	1.589751591971232669e-01	4.254463786714823836e-01	5.786293354891161034e-01	3.902766699879321455e-01	8.236163057695895517e-01	2.705478717659795529e-01	4.991313171572165364e-01	2.508715794302863733e-01	4.792351165501124721e-01	4.872960291034956759e-01	3.000238747680866735e-01	2.429603069251744241e-01	2.577903791209513740e-01	1.115269089733916391e-01	2.867202861408923442e-01	1.000794269322642510e-01	3.115809534337903308e-01	6.521640544488628288e-01	5.483162095093979671e-01	4.769718811637225775e-01	3.191418386315965083e-01	1.174006934972872396e-01	2.932594426684400624e-01	2.189134490670570921e-01	3.473709845032215693e-01	3.270356398465534276e-01	6.713782292917663819e-01	7.545778166408908527e-01	6.607029001128778001e-01	3.123334817604516145e-01	5.725860099338910825e-01
2.808057429091339596e-01	1.438501723848810143e-01	2.343082250398794697e-01	2.594448665505693086e-01	4.985235194079115639e-01	3.552687096377675213e-01	6.168957799503950179e-01	4.174052052930883883e-01	3.402258568244753145e-01	4.942421623701521161e-01	5.411588106123305097e-01	2.350629365405650928e-01	1.120537872427527504e-01	1.834894221644225443e-01	2.870540529341996105e-01	2.193041482555538602e-01	2.956563661275909971e-01	2.290033971772103272e-01	3.916592584449327119e-01	4.071681089958514299e-01	8.248835226426809442e-02	2.152891560699409512e-01	-2.220458958123490145e-01	3.079015465576671051e-01	3.934177029231865075e-01	3.982926321369035794e-01	3.645726308375132896e-01	3.086201415004278248e-01	4.773705059129990658e-01	5.708509935665576629e-01	5.083930065315516167e-01	6.680808929454991052e-01
4.320174733213677509e-01	5.904392565127669634e-02	2.818602857694926800e-01	3.887546567896938421e-01	4.714966313681200338e-01	4.210042203805647310e-01	9.742158996811525751e-02	4.479680006067698894e-01	4.646368200509222723e-01	5.919650018184622331e-01	6.082779129570317078e-01	2.915488572105187637e-01	3.342546404448710762e-01	1.825252963477557722e-01	-1.842176700299319458e-02	2.553956410965140256e-01	1.778342843463253942e-01	4.756046966907161444e-01	2.031064465404340547e-01	3.863309602074036508e-01	2.645156283033885947e-01	-5.652570303443332778e-02	9.887417630765482635e-02	2.509011025817376450e-01	4.226645481436122065e-01	6.025471821776233750e-01	5.953503981421817137e-01	3.604709023523189892e-01	5.137494088574346973e-01	8.248051891267209612e-01	5.940796588865044914e-01	5.422930129162513158e-01
3.380034429373570681e-01	2.944198933135108165e-01	4.151456312945812632e-01	4.649041233657428829e-01	6.709060808934694808e-01	4.120106352560310436e-01	3.069261796175462575e-01	5.133252303648904169e-01	6.037737183618120396e-01	6.352642739915947967e-01	6.369875113667072819e-01	3.519845180301982568e-01	1.886155515114315562e-01	1.416775827357725226e-01	2.262268375756504857e-01	2.277862087194775509e-01	3.110793789843186441e-01	7.035414838037459817e-02	2.592097683312952761e-01	3.756371454744013572e-01	2.841123814015657500e-01	3.260640428122582035e-01	6.262964771711001521e-01	2.745106270302957174e-01	5.772802685325192362e-01	6.233064195915547501e-01	4.848558281638218892e-01	5.419559806450222617e-01	6.678206997289872771e-01	7.181422848907645928e-01	6.878222271537881571e-01	5.278902794802354803e-01
2.441698141258699384e-01	3.598418106990433629e-01	2.441082917111117856e-01	4.200469525469214815e-01	9.451981013564617617e-01	9.014252353674294671e-01	6.810084127466610182e-01	3.136407841869587876e-01	8.601451655367651217e-01	7.386727443756794242e-01	3.530553549000955971e-01	4.893388295781613828e-01	6.498662396446911460e-01	6.316731541961865259e-01	2.677753565992489482e-01	1.063819122605942913e-01	3.486370054784660444e-01	-3.397847802369036163e-02	3.212239706152459351e-01	1.729793358282224469e-01	2.352233459106957414e-01	2.705326102926296494e-01	3.820750178623914528e-01	7.825641515778505308e-01	6.059043762860737425e-01	7.319050426316402458e-01	7.938055549250020437e-01	4.016218327406579913e-01	5.997422395803497785e-01	8.507009334102585418e-01	5.719241443639877520e-01	3.269674165373172015e-01
4.243815288738381764e-01	3.738849832664163930e-01	2.185850184537346530e-01	8.694862479463886240e-01	7.865303196267896535e-01	1.061322183582994905e+00	8.873573457913722651e-01	6.198616409141457506e-01	7.236954405536037971e-01	6.544962023327590694e-01	4.397410768040215800e-01	6.220659222817294109e-01	6.236364549457981132e-01	4.927537244551534190e-01	2.248468083071358814e-01	5.478954346774012052e-02	2.063304709518448132e-01	2.732680977537694789e-01	3.193897102320308323e-01	5.383932745494091066e-01	-3.102762253741109255e-02	3.440941488082197575e-01	8.313002986255989546e-01	6.752850390071681863e-01	7.073371418365949070e-01	4.499311946363248604e-01	6.326420142406935510e-01	5.801179826550102447e-01	8.104526063709613926e-01	1.033590755763963642e+00	6.262671871354439368e-01	2.689360899471594513e-01
8.128970968111526307e-01	4.329322193610377623e-01	5.420656199243084616e-01	8.222539589131007132e-01	8.070052570653158952e-01	7.056241769203698277e-01	8.324569815405008510e-01	6.731329248780260066e-01	4.376678722293043111e-01	6.042515441094300499e-01	9.582278659506633378e-01	5.093167826214279881e-01	3.672173658248322203e-01	5.643715148383428026e-01	2.392867682444056454e-01	3.233438754304994722e-01	2.900932500749769383e-01	3.500504001360981721e-01	6.940163309501328204e-01	2.955633912998179014e-01	2.905409262513234947e-01	4.476816980986267902e-01	5.875835512687910267e-01	5.284430166864197975e-01	5.246619350234200674e-01	6.954946119842743135e-01	6.060060547513772544e-01	7.933182918032837261e-01	6.597426107998740630e-01	6.891453793610531342e-01	6.414836991500401098e-01	5.019236170462365587e-01
3.157660554186675905e-01	3.530169137872056218e-01	3.841924151097855233e-01	6.771618725872796674e-01	8.570200194652376480e-01	8.372816018058786280e-01	4.015424072905401376e-01	5.622514832427150111e-01	3.444905145765548848e-01	5.890089379431511230e-01	9.145741734089640751e-01	4.986686279489767060e-01	3.631066681703520316e-01	4.448246043556655094e-01	1.447421057760823748e-01	1.928920263696845550e-02	3.453372068808450157e-01	3.147415045783215626e-01	3.731427945450105366e-01	4.994947875898198553e-01	3.200267622397785505e-01	4.003682597762283080e-01	5.626350296415580932e-01	3.948487583100234177e-01	2.194542487731993563e-01	7.397885357059099665e-01	5.214353217014578989e-01	4.972304158718321987e-01	5.251472393615438383e-01	7.376883894575242406e-01	4.028445293856707798e-01	1.403231663982848487e-01
4.710220926310931255e-01	4.157880134402561212e-01	3.651940388587775477e-01	6.931238165227804338e-01	8.227197457378401246e-01	6.991289705117625930e-01	6.651430201372914297e-01	2.827044942676656403e-01	3.124355225730923724e-01	3.359284376063029209e-01	2.266473814141454768e-01	6.318171050577994219e-01	1.469345061803840058e-01	2.194001358962053005e-01	1.059490316002507093e+00	2.153907276307398255e-01	5.127925616737072367e-01	3.925879423755049835e-01	4.970208584379829375e-01	3.724817693988569656e-01	3.412768185645645991e-01	5.847908277748331551e-01	3.788014540440570732e-01	4.493809540555175341e-01	3.040177646442336346e-01	6.352785914814970125e-01	4.789000181527627853e-01	6.043748016234807841e-01	6.996029332541691126e-01	6.666695391093903078e-01	5.953756300072111651e-01	4.737141308445808607e-01
8.075028711273297688e-01	1.612420663012302247e-01	8.543465567529515692e-01	6.550151992202067897e-01	9.468820649068833140e-01	5.313679316788708640e-01	4.901596002105852445e-01	2.990781392535378225e-01	4.118198239366253066e-01	3.374028698881265664e-01	4.199009377015551214e-01	3.130927401797350962e-01	3.176186418847903870e-02	3.796205504351175541e-01	3.912766282811921403e-01	4.023531009019469806e-01	2.839581395222922078e-01	4.878651782587039576e-01	3.855607197060307301e-01	4.502733356118375219e-01	2.904334587707950166e-01	7.084531805150826589e-01	1.203204044017333052e-01	1.900588163222816651e-01	3.640845963443230526e-01	4.552308708193936182e-01	6.139140087216379271e-01	8.649847916710657891e-01	6.099684920517660647e-01	5.771507451848434389e-01	4.383064284681839062e-01	1.422603622346513053e+00
4.937673919706878078e-01	2.443209281516548481e-01	4.647666656554730880e-01	9.296635138586036851e-01	5.002201656270828245e-01	4.505554868805988766e-01	2.353159045769891988e-01	3.761217462436315384e-01	4.491918134229742621e-01	4.428003152959368305e-01	2.484800992141011911e-02	3.799934929329221722e-01	1.980995183313943031e-01	2.592449270998205546e-01	3.947240705789890614e-01	1.206555444763350859e-01	4.684294085089789061e-01	4.178148003456846893e-01	3.220179731011231228e-01	5.393525602819670972e-02	6.691908826653050202e-01	4.226098191995966702e-02	3.007947223167849460e-01	2.347705965970281750e-01	5.006800195277895105e-01	4.345335665621193888e-01	3.271193338387860527e-01	8.141050388435833174e-01	3.556387542275191160e-01	5.272029455251404650e-01	3.858884314284818373e-01	2.094003654838662853e-01
1.907394300715934965e-01	2.568803338696308836e-01	3.858868225970961685e-01	7.794549591466336524e-01	5.573661375313687660e-01	3.494061847400274368e-01	2.168076584044584809e-01	5.461778703817243841e-01	5.923557164058110835e-01	3.447699053237353040e-01	3.079220211330145895e-01	2.491682447820207646e-01	2.638774073119293795e-01	4.638962354847389058e-01	2.052190983379365841e-01	3.349506797324914298e-01	3.405969707389236989e-01	4.099786865326887630e-01	7.150234166830207738e-02	2.221318040350798440e-01	3.008857189974591950e-01	1.387060033558923655e-01	1.757842525777047193e-01	4.015240475853335544e-01	4.279086795989561209e-01	5.372532924546370436e-01	4.802787759486751851e-01	5.493368442943876717e-01	2.882804786662717111e-01	3.810669647062074894e-01	2.985488436374034715e-01	2.947345474361725004e-01
3.601164460568631043e-01	2.102095895936608172e-01	3.793743320564825217e-01	7.319663335971031692e-01	5.812644642763189484e-01	4.424920740326603874e-01	4.282414267254052720e-01	5.130360737972594620e-01	5.303693118807158990e-01	4.966052733340470260e-01	7.806731586832309500e-01	2.894366596934798697e-01	3.973380445198886335e-01	6.121739211234865641e-01	3.439721325085181025e-01	-1.307524178004396687e-01	2.820689091221932898e-01	7.001618633474535058e-02	1.690144633777532213e-01	2.662467923919608070e-01	3.071359914091279508e-01	-2.396119313426895991e-01	6.733612798451288350e-02	2.043918241363342214e-01	1.835324941578193592e-01	5.019634997908679619e-01	2.273632790244641266e-01	3.497732846610033253e-01	2.335434633409737837e-01	2.214445479858048738e-01	2.880974370273433616e-01	9.548057180979516168e-02
3.195261155052412372e-01	3.109332131170112201e-01	3.461188338672757103e-01	5.040025155539400448e-01	7.773776601021755717e-01	8.480030989169772271e-01	5.286644104479648609e-01	2.417869894659358532e-01	5.171289732513163484e-01	1.566885491127382179e-01	4.071564177321428946e-01	3.779435746449191225e-01	4.150833005351004523e-01	4.701707626704264009e-01	4.015782084497551141e-01	1.787935307189263967e-01	-5.820713557008716510e-02	1.608202028508017856e-01	1.964150405339231131e-01	2.459692258141129018e-01	3.547901150585239805e-01	2.705620354864756716e-01	3.256246500091541929e-03	1.325201962419600143e-01	2.870322831837497368e-01	5.330870626539376822e-01	3.308789755067640392e-01	2.017692910664467820e-01	2.086477581713248319e-01	3.826928412701892102e-01	1.905469877009600688e-01	2.250414519143452141e-01
3.670005650046681001e-01	3.804705580297668144e-01	3.113084493209936632e-01	5.395443179833860903e-01	4.242057359798839244e-01	8.157672580526847961e-01	7.605707889474850880e-01	4.470120721299731814e-01	3.040626032439497917e-01	3.438359289747973668e-01	2.495613788855330084e-01	5.463765446872881348e-01	1.335147415026519124e-01	3.891946111086397320e-01	2.494593026037887906e-01	1.223036161552091411e-01	1.666968478585591495e-01	1.171349430328122859e-01	2.430979126712707328e-01	2.542119743974291524e-01	2.551349996170880208e-01	2.449101111563290467e-01	3.279857931136552773e-01	2.325873365424225292e-01	4.605494026771961291e-01	3.652973458431909570e-01	4.244123122316768026e-01	1.118857584075128031e-01	2.193654141893156551e-01	3.171511789339559462e-02	3.600858675064966263e-01	1.219599337157619562e-01
3.919189874665381934e-01	6.004326593357017794e-01	3.012640589102557609e-01	5.853871036942823736e-01	3.964682675456897565e-01	8.027700974455342919e-01	1.112644544744064046e+00	6.594934376077806748e-01	5.216570262855814155e-01	4.247675285276620860e-01	3.182892001899296774e-01	2.349649394128630053e-01	2.146183643453003498e-02	8.841953393488685697e-02	2.287874338603112789e-01	1.335948079345783412e-01	1.656546878167712844e-01	5.665847725145423119e-01	3.936000201394705966e-01	3.587349356795713762e-01	5.135441566627715337e-01	3.147499658268477218e-01	1.848544873052254955e-01	3.168870452270709515e-01	3.776577082804000729e-01	2.191972338803795939e-01	2.510852965682690008e-01	2.423385315369739612e-01	5.238310968715838012e-01	2.775840057179704834e-01	1.525826610989688692e-01	9.941418350595029874e-02
1.758940159178321583e-01	4.090178762898540876e-01	1.873282718208313380e-01	2.883747233210997019e-01	5.688135744788601622e-01	8.569608375400008526e-01	8.954937280887652618e-01	7.963900886550197011e-01	5.628147874727115196e-01	2.686991518004015478e-01	4.187261586448449702e-01	4.758820577012826680e-01	4.878272582131535362e-01	2.215877654519811113e-01	2.877167256696641084e-01	-2.039049201492122432e-01	1.907457909601023571e-01	3.697472997241432191e-01	1.396283503679034699e-01	6.186963159746166063e-01	4.758055025506445213e-01	6.612649315165842756e-01	2.709506953451645273e-01	4.377450149937210933e-01	5.794881667392027813e-01	5.573922539022609923e-01	4.995102429196132676e-01	3.537440610478423952e-01	1.882294809552095272e-01	3.188748088869713393e-01	5.178481941209320816e-01	1.745381382767738077e-01
3.557650535025526084e-01	3.701937160367426705e-01	2.401591312035100956e-01	4.651389613158280478e-01	9.311619614395207911e-01	1.039277326310953820e+00	8.821732662446570838e-01	8.589422901574784719e-01	5.542940400279540158e-01	6.236506688924450259e-01	1.402174802053710867e-01	3.305542118828700970e-01	4.714165769248682691e-01	1.307351997777430608e-01	2.763461848257856013e-01	5.968342011680880521e-01	3.770064284609077609e-01	6.019342730731451763e-01	4.088094295881530837e-01	4.500436281928097415e-01	7.484423366538681677e-01	6.255162817083677051e-01	4.819543658507240980e-01	4.057479634298369886e-01	4.989203412778533964e-01	5.853621842197765934e-01	3.785788213085833354e-01	2.727246548471506937e-01	1.993766020499899427e-01	-4.244224719617750718e-02	2.421372878478981749e-01	4.249541862777039825e-01
3.189896717769601930e-01	3.024395722287018806e-01	3.046733629865134851e-01	8.802973379009950694e-01	5.472853084827296044e-01	9.235949033576283940e-01	8.164582532606611265e-01	8.138275956328161476e-01	7.670300838510686336e-01	3.371509498885424394e-01	3.541126129622103047e-01	2.411203848999218247e-01	4.700344465177467290e-01	2.429909006321849252e-01	1.964908446549982757e-01	1.514367935817057809e-01	3.249283033744673199e-01	6.031240667966442093e-01	4.547583380132967368e-01	3.780299425133655800e-01	6.977072992127848483e-01	1.111040961730136001e+00	5.771775461841401889e-01	4.664132350447820485e-01	4.306799046904518646e-01	5.832737373782602708e-01	4.885853955489652400e-01	3.305953015045562937e-01	3.993625298286450076e-01	4.288150864024303788e-02	3.630587514566034901e-01	3.702531744753656540e-01
2.929899078299050830e-01	5.666743099010707052e-01	4.532188361114717901e-01	4.659684072153615353e-01	6.600803773586213508e-01	9.541663489107753415e-01	1.008542972882546129e+00	7.247332899149598884e-01	8.104527266406262864e-01	3.224653454423421217e-01	3.631120283786288816e-01	4.642987147528676584e-02	2.712775388497360995e-01	3.289874431493944318e-01	4.398391901933969006e-01	2.475556546863269813e-01	3.726956496884042402e-01	4.659398623342529966e-01	5.781969363484396052e-01	6.314981141462787662e-01	7.781631759336716803e-01	6.544287630571198333e-01	1.922359804133466632e-02	6.274280274603650787e-01	5.552306646025506609e-01	3.948939315675549788e-01	4.726306056380095155e-01	7.027951598464162730e-01	7.269063493637593076e-01	3.833287249515944239e-01	3.167871691863287098e-01	4.625919357865005410e-01
5.154218526055603933e-01	6.566381848749830441e-01	3.571491130297693717e-01	3.533113529638387540e-01	6.527917761497579185e-01	8.575991770178781337e-01	8.581466049779392646e-01	9.058117832183544271e-01	5.554066110634244824e-01	3.990665408988307572e-01	1.141118082891749708e-01	2.700029936715366841e-01	2.360800523567369025e-01	2.315405131603537336e-02	1.837075096586315570e-01	5.501712559604923225e-01	6.255793283291981588e-01	5.644067020342807828e-01	6.495144243677950513e-01	4.607625229887565288e-01	5.379937451459444464e-01	5.377735339267268877e-01	8.876934586133864435e-01	5.196062628995551380e-01	3.973122625445913436e-01	2.898961452551644391e-01	4.077097219248548288e-01	4.720431912728766943e-01	4.900682033211927746e-01	3.970803606583875878e-01	3.119372536205601287e-01	4.171641129416491234e-01
6.741921797557162144e-01	8.328199611045044026e-01	5.452549269139697063e-01	3.904155474441349249e-01	5.837642333480940193e-01	8.944942978159736713e-01	8.748338254139539361e-01	9.901914225168589878e-01	6.274366808513777150e-01	6.351636960559325917e-01	3.781188853304883191e-01	2.013783224940811079e-01	6.985653154348486771e-02	3.118684787977429873e-01	5.470122621621175130e-01	3.459709359963138442e-01	3.209409347047075811e-01	3.360427823365089717e-01	4.408503036782548401e-01	5.119032655072933702e-01	4.307153622192788633e-01	2.735024398697704640e-01	3.099255021835601309e-01	3.068718350378842330e-01	4.632748436548868587e-01	2.657564299002565522e-01	3.380130849542732907e-01	1.318145721417074423e-01	4.800384481509141210e-01	3.400549960078528833e-01	3.705931630241412478e-01	1.050499234701391393e-01
7.125824785734795608e-01	5.557314012045797558e-01	3.996506998984712400e-01	6.108809931336449672e-01	7.103395894085487994e-01	9.184338025776525027e-01	8.068165479683049313e-01	8.483332336323404776e-01	5.667560425887622211e-01	3.409538129372113313e-01	3.419177465518398740e-01	1.111936358615549236e-01	1.759275474600489608e-01	3.863509588762922276e-01	2.304549817480750218e-01	3.461045756453865474e-01	-1.060641430188961620e-01	2.597596302113228672e-01	5.254055254592850943e-01	3.089440193811719970e-01	5.011275799699308475e-01	6.109141396140106428e-01	6.785512979877854622e-01	6.289431983259518022e-01	5.398852547861674456e-01	3.151365172122537750e-01	2.850668092700330836e-01	-7.620718793634967403e-02	4.975671484814598866e-01	1.960854705655863395e-01	3.756929928152963338e-01	4.763829654401158797e-01
4.551363975237164849e-01	5.973770339721271583e-01	5.488371192107251995e-01	5.945355136450728439e-01	6.874054078208954310e-01	9.040335648109174560e-01	1.112194398874939427e+00	8.058984048170931835e-01	7.768974857470754003e-01	4.367775037258647686e-01	3.113794159851234755e-01	3.110133607638150832e-01	1.475051558740453905e-01	2.139193734747632802e-01	1.012551156742397263e-01	3.545542736598390476e-01	6.288651681028565310e-01	5.145078885203508978e-01	4.500927531398366543e-01	7.000864724694968455e-01	7.415684596911216175e-01	7.628338379168790873e-01	6.013669743822375180e-01	-7.143962735750752913e-02	3.844798214101768918e-01	7.094590016483113271e-01	1.433369465273643395e-01	3.415834773653099177e-01	4.231705203315582198e-01	3.958730845291332789e-01	6.432800002523517691e-01	2.099724348921961914e-01
6.627605183436748870e-01	6.691507756492534043e-01	1.461537143812193240e-01	6.267230723327933406e-01	7.547651791491770679e-01	1.164780801212210060e+00	8.098210680068884670e-01	7.400472066363081858e-01	6.480070619326542269e-01	3.921713515549585805e-01	3.115532708653340199e-01	2.781523647165363711e-01	2.568992032450377327e-01	6.330157567281904374e-01	2.849487794861635948e-01	8.164993184904523194e-01	7.458762284243123375e-01	3.506147087397784023e-01	2.544363789923075325e-01	9.170943853089909004e-01	6.438115746733030775e-01	1.010430293606881191e+00	7.683546275260136893e-01	5.947411533993882671e-01	4.629367692829301495e-01	3.446155136797638407e-01	2.872648014461147148e-01	-6.315640165416019913e-02	2.063472466821922868e-01	5.312667177669611052e-02	2.905899594209128134e-01	1.132348924694948078e-02
2.537806627369425527e-01	4.572270675007479301e-01	2.628295828575658577e-01	4.537825359998265973e-01	1.950103736113737440e-01	1.086782680880052920e+00	9.122179555238192350e-01	1.044958447661791912e+00	6.492854552127975687e-01	4.599697147889466042e-01	3.628134456800823360e-01	5.390776010062634516e-01	4.951306181552591612e-01	6.385509619234626122e-01	5.046303667609371990e-01	5.688448105959283962e-01	8.024588132042044242e-01	8.584577152589462079e-01	8.586520232111529705e-01	9.193956183832654450e-01	9.701896959321638647e-01	8.294257772485202906e-01	9.004329860503456073e-01	7.443119332475427452e-01	5.466015279097872215e-01	2.733897211812534311e-01	2.403255312797204224e-01	2.688545965521614844e-01	2.785079682160415682e-01	2.827042752121868840e-01	2.830132893053776133e-01	-1.605047086023173031e-01
3.703276481369978668e-01	3.479451872805825463e-01	2.962332723280418079e-01	3.670688257806712373e-01	4.664700037804300203e-01	5.919160371827112410e-01	9.569738974922440411e-01	8.305446059120200619e-01	5.895527118283732104e-01	6.162463239923453573e-01	5.125461837582273583e-01	4.624304336276074401e-01	6.966154095640096910e-01	8.253415071609435660e-01	7.072160404630867259e-01	8.560652400928784322e-01	6.862848225507919286e-01	8.114929902581176080e-01	8.003442181264144306e-01	7.509035982875608140e-01	8.698081636912149417e-01	7.644167544734333797e-01	8.537231053189089369e-01	6.796188586155073041e-01	5.473726510089725883e-01	1.809258520187044805e-01	2.992446693836696703e-01	2.205829578811859815e-01	1.727330413953173660e-01	7.027884430964572715e-01	4.020948782486044037e-01	2.477758930502980683e-01
4.881640507216926661e-01	4.502756523140121203e-01	3.192389304356996194e-01	3.160645160194776038e-01	2.577161958314800883e-01	5.084872906615416355e-01	7.556513807862857979e-01	1.120883577444752532e+00	2.725900310395492632e-01	7.359350236212007790e-01	7.673789626876421632e-01	8.903045553671768975e-01	7.704322808162352709e-01	7.799155253136478283e-01	9.892038838167785952e-01	1.026733549625935993e+00	8.481567993848300180e-01	6.374697101254239717e-01	8.022144921361881176e-01	7.294067811050175543e-01	7.662872283592104816e-01	7.677991098772387613e-01	6.038462277042730975e-01	8.496811369991189578e-01	9.166682001614923081e-01	1.701879776763415009e-01	2.077103890105599926e-01	1.468972324844184385e-01	3.681606746499892502e-01	2.707756963511377957e-01	3.188966599136293656e-01	4.671826912217746930e-01
3.663859595183026618e-01	1.996488661873611070e-01	7.861724034845956055e-01	4.186502964197530985e-01	4.364905696364401178e-01	6.959301278428995374e-01	8.175211021616375362e-01	1.091894191499879208e+00	7.623809286821886522e-01	6.269962430405295883e-01	1.043921273033544317e+00	8.116036776310381340e-01	8.501094647806077820e-01	4.160234991495697088e-01	9.177047907485140765e-01	8.631865395108478944e-01	7.847104275327816403e-01	6.482171350745166150e-01	7.608786838204699698e-01	7.994312433143492269e-01	8.844479538617001646e-01	7.573508693391435287e-01	8.647463986594065011e-01	6.593289973994654884e-01	4.765101457936990470e-01	9.222148967455515156e-02	9.166908615807937977e-02	3.086505137061056891e-01	6.653752582870658960e-02	1.254827954482840013e-01	3.431032484722142395e-01	3.833805355667423420e-01
2.607545107167796861e-01	3.153761884010781724e-01	4.678255777799622539e-01	2.972334803416075144e-01	4.568655794468802211e-01	1.236388597249104215e+00	1.098064124700034672e+00	1.063929592436038796e+00	9.273596589284608394e-01	9.856712684818869086e-01	1.107454036617554261e+00	8.643076466200165786e-01	8.050300203918446806e-01	7.145838332412091098e-01	6.347296652038905140e-01	8.782839780092357440e-01	7.563874403220853804e-01	7.880036073297410626e-01	6.927112060691955620e-01	7.952796773681596321e-01	5.868824642899284072e-01	7.928784937664435928e-01	8.547260290622208379e-01	6.148766391124780295e-01	4.794033262348685320e-01	3.171877538223499271e-01	2.640957011925887943e-01	1.041263090070460168e-01	2.370874219109393999e-01	8.057041528741401004e-01	3.015325459756463822e-01	4.070313076855950341e-01
1.550622640865066959e-01	4.158395667789568373e-01	7.819568180131710733e-01	5.671232325972536126e-01	3.757381617933408524e-01	2.860470136388035822e-01	9.136584968694143605e-01	8.196582755634604922e-01	7.977830002339134641e-01	9.001463122848274434e-01	9.182881076171295343e-01	8.491976299656195382e-01	8.222246778756248098e-01	7.427846297201299297e-01	8.117161564312407318e-01	6.410052560964816237e-01	6.112042856309940486e-01	8.360626648356165314e-01	3.293864894831703971e-01	6.184301506057076070e-01	6.698362934832244875e-01	4.292074254469819272e-01	6.117792203596653655e-01	5.177292949911711517e-01	3.121598122189792601e-01	4.568210283882294109e-01	1.266680266825822576e-01	3.750689084617673807e-01	4.182265159162823487e-01	3.772351560977494911e-01	3.855533195349712949e-01	4.234040122832040121e-01


==> Cifra_figuretem/10/DPdataRed5.0.txt <==
2.518987242344470912e-01	2.367798829069978628e-01	5.368666435608959731e-01	6.034367544734797750e-03	4.050596049376568031e-01	4.354039868211901365e-01	8.351399587124971879e-02	2.453339045258693119e-01	5.184720924443475543e-02	3.297416940819173359e-01	5.205487622221097732e-01	3.557595802047885947e-01	4.492825022843057736e-01	2.548945468998625175e-01	1.794295767566413402e-01	4.138448553633454763e-01	3.704201664025437157e-01	4.336157401371653619e-01	4.609587258758098827e-01	4.651359308712398333e-01	1.525303313884052159e-01	3.368063853011987741e-01	4.113046235403415851e-01	3.181595970829056985e-01	3.050404590383479775e-01	1.451129037865567240e-01	1.534039801217454979e-01	3.261350072710262893e-01	3.690445268155628233e-01	5.291504339672785662e-01	4.268107115028880738e-01	6.820599205031377954e-01
2.351943118495474216e-01	4.699368915339315889e-01	4.338964859422667630e-01	-2.070195636832101727e-01	5.954316609182237485e-01	2.852645834611235443e-01	3.609826099675588207e-01	2.517514136711841988e-01	2.062915850028824161e-01	2.411452174949084704e-01	3.027446680262270151e-01	2.741896221716197957e-01	6.110002964840819395e-01	3.127454015959971745e-01	3.995624692412530488e-01	2.909980572736035054e-01	3.151517335444269374e-01	9.307950062279702896e-01	2.975580984797169259e-01	3.527027870661921805e-01	2.108451475999303659e-01	3.828443055189261202e-01	3.814987603025046248e-01	2.251053062564232210e-01	5.027327866455590932e-01	3.663062710232987129e-01	2.747404981258332879e-01	5.618118703175669637e-01	3.280981629994820792e-01	7.836816711529839274e-01	4.986780492470207493e-01	4.536743911684987252e-01
3.300449137011649547e-01	1.984958493613303288e-01	3.011108409535152020e-01	3.222298144495389649e-01	5.311728325686009278e-01	2.563731118887428995e-01	4.719155604340074528e-01	2.951375982240497797e-01	3.673133457377618649e-01	4.672077267855590521e-01	4.001925265519774011e-01	3.832746440991391390e-01	3.870969484782343928e-01	3.235100793337138958e-01	2.865374320389415530e-01	6.920742840810422125e-01	2.382908266927169505e-01	3.460960520884366898e-01	4.097619479389880137e-01	5.522771434830811010e-01	6.970060390384136273e-01	5.242923147720316424e-01	5.454978582080750593e-01	4.108069477500208011e-01	4.637715837747344860e-01	5.098142687431728159e-01	4.050376731515403783e-01	3.761238988420435581e-01	3.352136573788196405e-01	4.792871541201830232e-01	3.755497219057244429e-01	4.999022087656424529e-01
5.475813502858721815e-01	2.226127808858237578e-01	3.420221867442408969e-01	3.347847873476222924e-01	2.820493800504473292e-01	2.280908417799760723e-01	3.127947479417948484e-01	3.198121027354920431e-01	4.976960303467060087e-01	3.971842894567960691e-01	3.639210456519920145e-01	7.266804185547525163e-01	6.020878634597095491e-01	4.209368367819604217e-01	4.229315692683883188e-01	4.371732614483844204e-01	3.168019073026226429e-01	5.060855564474220358e-01	4.040886688820096717e-01	2.624294149928622089e-01	6.700534149399275385e-01	2.562789672841032651e-01	3.754752248496133205e-01	3.088854828092925109e-01	4.682184494948831155e-01	1.216248591498880760e-02	2.909780000034661862e-02	3.956095760238098613e-01	7.289215936630060177e-01	2.882052674528207126e-01	5.145013128877808928e-01	6.636791187749327969e-01
5.182946499490541648e-01	3.667494178376854430e-01	4.258603092722666461e-01	5.922350628061240352e-01	4.336465585645455922e-01	3.086828803436618696e-01	1.395168391759926130e-01	1.297236345374757349e-01	3.797797282265136798e-01	4.415954529907401560e-01	7.856190709099920566e-01	9.043021904352983587e-01	6.541153583962553419e-01	5.063167921390321347e-01	5.048462423934401144e-01	6.566960282704419338e-01	2.118426474184246788e-01	1.164686010238292768e+00	2.143354302957389823e-01	4.841997037378441560e-01	2.742062740727077008e-01	4.148012807068116592e-01	2.710009477623904206e-01	2.504832151294515419e-01	4.204529325576077947e-01	4.127428670363192942e-01	8.647567879427013882e-01	3.007440605047689286e-01	3.851172718532779871e-01	6.999812311473494475e-01	3.118199993544448767e-01	3.050998961294807965e-01
7.074683894080723290e-01	4.239053418639451842e-01	3.498285813192756888e-01	4.672991960584115256e-01	3.988082752510381801e-01	7.647583136881636046e-02	4.267041119359992196e-01	2.420842815072437315e-01	3.078618223298285050e-02	8.119990839027039220e-01	1.019370376338619932e+00	7.621370856622149415e-01	4.947657651004618851e-01	5.059208510313198959e-01	4.335816777196617733e-01	4.784759274267696982e-01	4.476373231031927635e-01	2.781290525653293821e-01	3.942443005720195903e-01	4.690500019597045878e-01	3.615503532285856969e-01	4.173911282132732326e-01	4.365874220710365683e-01	3.624356663009767332e-01	3.840398699546977990e-01	3.379393985605618766e-01	6.816852076811719119e-01	4.166296819588413136e-01	3.611108670617753091e-01	3.468676164350890101e-01	4.137515698633498218e-01	4.062392349572566674e-01
4.880909030213545496e-01	4.143135493945113712e-01	2.088416423568774660e-01	2.481251123444406514e-01	3.783207115186299485e-01	3.432468148521679030e-01	3.673464720823836904e-01	3.817122224787855567e-01	7.083272971059628720e-01	8.849944572477381755e-01	1.063562543972657037e+00	9.131397428951106843e-01	6.572381659012060950e-01	-3.227722968291835137e-01	7.398682466661614665e-01	4.718539365916681327e-01	5.810540406809754366e-01	4.814183354622157962e-01	7.569928888912151876e-01	4.156200127228295571e-01	4.007530164696593289e-01	2.660135324027124160e-01	4.184824341136464398e-01	3.831013846864171346e-01	5.897447035175855667e-01	5.028788536462708292e-01	4.486506248319744872e-01	4.147684972791436664e-01	6.839438309344634259e-01	2.747372730451955736e-01	3.971589763998041311e-01	4.184484726482420869e-01
3.610347343133656350e-01	5.457724736015472367e-01	4.533232336012205099e-01	4.023221372264450535e-01	4.541716390214452503e-01	6.539797957476327639e-01	6.320205285753348612e-01	7.624539564160878191e-01	9.751226405136106390e-01	1.193321960825551642e+00	6.774021643277075011e-01	7.163640243309281619e-01	6.538403330256562507e-01	1.310283344668550787e-01	2.642167121908917116e-01	3.360505198909342628e-01	4.656046676967112163e-01	3.647907757683453989e-01	3.552473825447166611e-01	6.701895474811139231e-01	5.543850564109874535e-01	4.569603266472878622e-01	4.282664732319655387e-01	5.211815581212212445e-01	6.197949445133728030e-01	3.960877017913081999e-01	4.876289425803538302e-01	2.986226914228356510e-01	-1.015058931437328171e-01	7.060733159018408589e-01	3.193516267256292229e-01	3.237316597875738444e-01
3.068667028038321032e-01	5.237774889277129198e-01	2.452344383282323015e-01	2.698144349329724134e-01	3.577928289438361276e-01	6.720472110751777306e-01	9.931498739808845011e-01	9.884912557673045663e-01	8.759027632283766795e-01	8.952915281644313605e-01	6.058550701525823312e-01	6.597714212138416912e-01	4.629174322623554882e-01	2.273595535005952240e-01	3.834659926078524683e-01	3.922264965631419020e-01	1.707615625513936308e-01	2.428229236062226515e-01	3.832046054777757949e-01	3.950425225938422047e-01	5.506818236747528239e-01	3.636098824365944782e-01	7.277129749343875798e-01	7.893443722670774321e-01	7.823406736620985846e-01	7.511489585613402298e-01	6.216862522478574515e-01	4.155200071180770172e-01	1.009612830462443545e-01	3.546381186687844189e-01	6.128023926184661407e-01	4.126530713129425987e-01
3.676856511343652989e-01	4.795949791515717875e-01	3.911603968949602939e-01	5.992369932124796961e-01	5.907380080494435415e-01	8.181086598712773439e-01	9.850586805369739851e-01	1.077593352123015658e+00	8.499021960651210739e-01	6.117569186786324664e-01	5.897222018838446100e-01	7.516927780730667807e-01	8.613706927221401743e-01	5.183135878125445517e-01	4.288787387012364949e-01	3.800739003339532740e-01	4.441123459964512188e-01	2.737635998796559278e-01	5.585705489825700809e-01	3.398298891407259270e-01	6.643589998356761450e-01	8.666811099908776628e-01	8.773144950934032016e-01	9.989504603182378650e-01	6.367198965355869156e-01	6.369853881650544558e-01	7.591739281468122824e-01	6.690690025968326626e-01	1.419445297473931888e-01	3.783354031755667979e-01	4.031417952531745619e-01	4.623742674447051115e-02
3.976691020696144219e-01	4.633600741315444527e-01	4.485086975351291749e-01	8.327087326913332754e-01	1.084782585816200573e+00	9.842808645738992945e-01	1.014340502214842399e+00	1.084104880946678895e+00	7.249090269682002541e-01	1.124551052433444553e+00	7.960128681150371310e-01	1.309273408678208295e+00	8.676749024104848385e-01	8.322487375557455769e-01	6.850184799403058467e-01	5.191881418446890883e-01	4.972229803263702452e-01	5.619588457712805241e-01	4.703408250898589715e-01	2.062098675719511998e-01	6.514618285272870679e-01	8.284755730551136566e-01	8.710975715313092893e-01	8.182154304818082258e-01	6.865217830020449163e-01	6.438154788267858031e-01	5.450187666765092809e-01	3.595486421935152332e-01	1.265270682962184035e-01	4.935560695352136373e-01	4.212898984689644744e-01	4.406839998654690227e-01
5.221046580775273727e-01	4.604751068881772769e-01	5.732491709688918302e-01	1.114469476281159555e+00	8.991695283082505874e-01	8.513512293531715347e-01	8.287341950972447746e-01	1.003017755961211233e+00	9.970205674973201537e-01	4.786453857706398640e-01	1.013604076903485307e+00	8.270682651651736217e-01	9.071042057405870329e-01	9.710330213376459074e-01	7.812919619670301019e-01	5.939608187434854969e-01	8.667324395988347252e-01	7.047577067096171266e-01	9.704593463305193346e-01	9.090485228864237932e-01	9.180090301389107754e-01	7.575599805388884000e-01	7.589470936663906819e-01	7.374770445923792828e-01	5.540558496193741522e-01	2.898083924236939390e-01	3.860241790872107615e-01	5.627492219485221714e-01	5.868409223875368230e-01	4.939682554508840751e-01	4.318928564021685679e-01	4.393614591086121290e-01
3.628389887567597394e-01	4.608902173599330743e-01	4.892343165530129712e-01	1.061168741098129864e+00	8.143457521171525437e-01	8.913415846770356143e-01	8.735807315616934687e-01	9.640456820188615383e-01	7.387309491409315143e-01	8.511987296794225610e-01	9.024655310850098200e-01	7.489221096805214195e-01	8.329610865311225520e-01	9.506023391425033608e-01	9.729994933592125417e-01	8.537117280326875779e-01	9.780069833256500589e-01	1.016113975317964213e+00	9.158635028528329114e-01	9.115665311332532550e-01	9.292814698225146941e-01	7.751065618735820673e-01	6.629006742804272045e-01	3.557900568526710106e-01	6.628943066614382262e-01	5.517969971100034066e-02	5.520919907311052643e-01	6.774298846789362782e-01	5.769021964614297060e-01	5.246683052366656330e-01	6.184749549813173264e-01	3.527080958397235677e-01
9.725818777569839035e-01	4.971760670711625751e-01	8.395899491218995481e-01	8.788729609848912050e-01	8.843271739342094540e-01	9.795996089214841218e-01	9.005561872578842220e-01	9.557738778684501391e-01	8.720320077837804273e-01	8.318186124632848122e-01	8.128547910994214920e-01	8.878773426010825309e-01	1.084497731822747557e+00	9.054218949307470954e-01	8.138028341443122038e-01	8.250226816839905108e-01	1.036431677470761592e+00	7.327598839417208687e-01	8.958701019731030168e-01	1.006703092112939180e+00	8.808378492472724863e-01	6.137418854055841644e-01	3.649562743209597282e-01	5.434522024235528548e-01	3.109197971798263183e-01	4.314008805299636706e-01	3.864269766953903340e-01	2.761475264468454816e-01	4.063005320398993536e-01	4.887263155773525769e-01	4.688804550327978493e-01	3.950610624744713695e-01
6.689847254764231810e-01	9.659679688523958863e-01	9.695338340389373366e-01	9.662408986373385300e-01	9.827411377472621279e-01	9.539400796389357895e-01	8.231812885582094896e-01	8.701155153328714587e-01	7.073462897450708553e-01	7.023627915475743055e-01	8.594005401799407196e-01	1.236814886267699531e+00	1.113714552166277905e+00	1.251448126411368156e+00	9.674755041765830121e-01	6.133350169226898796e-01	9.519152002348526542e-01	8.625710111301497784e-01	9.330762837234010121e-01	1.038425933368331222e+00	6.593359674683669791e-01	6.569005838179807766e-01	5.532898875223546398e-01	2.374231530452346750e-01	3.846478969257902669e-01	3.461098641092906214e-01	3.547919865211249801e-01	3.940623601395026876e-01	3.604972401222858447e-01	6.907297520042914307e-01	2.730024718674870510e-01	4.796334379768384393e-01
5.873483271831781982e-01	7.480699795149726716e-01	9.726577399440127225e-01	8.012395857477336847e-01	9.874520070480636846e-01	8.929202780550478113e-01	1.023477514876838468e+00	1.030584717038188325e+00	9.737450354987617906e-01	8.192772154797084427e-01	8.592536030997315333e-01	9.161006788460124284e-01	1.062418382204450618e+00	7.331514378888718264e-01	7.012800275353413548e-01	9.099892262416674482e-01	7.100260708062380299e-01	9.228631537243330296e-01	1.012427814219089894e+00	1.021710037565331186e+00	7.736853778933915349e-01	5.009763956541789520e-01	3.331276812706321366e-01	4.854652096055973587e-01	3.445925539273079763e-01	4.019419037778334536e-01	5.636164240656595936e-01	4.606138805865662156e-01	1.881772281362445731e-01	2.857716355569657751e-01	1.716696973744215038e-01	4.667808275414504493e-01
6.844665180020188533e-01	1.066667981270155163e+00	1.018128511961255089e+00	1.043753680199138056e+00	7.651705748310487776e-01	8.463548879977033090e-01	9.121240642390121556e-01	7.338342336432219781e-01	7.513399248074265069e-01	1.113240297476192797e+00	8.917308506177796801e-01	8.196088105426366788e-01	7.499236363843400088e-01	7.685865900447839127e-01	9.995161216159565987e-01	8.250647109768626253e-01	5.227155279956504641e-01	5.958558860149609782e-01	7.471065700010318666e-01	8.828317462503698643e-01	5.986535903428444882e-01	4.896828418365545277e-01	5.183189150931979405e-01	3.566469811564700887e-01	3.950977337610651619e-01	2.805104107859863749e-01	2.380124425515210973e-01	3.194970710598279973e-01	2.714895822038521089e-01	1.884575361941686344e-01	5.577713887141504401e-01	3.359275482076814479e-01
6.396355126016045611e-01	7.344650859040106061e-01	6.402029299130937989e-01	8.923123449100609506e-01	8.227106001755809528e-01	9.587415553202932594e-01	9.596696510869634489e-01	1.017601241488136576e+00	8.683224384182569588e-01	9.668452367927564683e-01	9.623649115848864621e-01	9.430600750385138564e-01	4.939410261570523208e-01	9.917021468499571668e-01	1.003696202565338425e+00	7.846309428223461335e-01	1.218739584650563090e+00	7.619907916081180010e-01	5.391236482814351083e-01	7.382411960516781502e-01	5.317888653820020961e-01	5.907824695195114106e-01	5.901030236988674682e-01	3.403058147654000054e-01	4.135055786185790061e-01	4.730029775626551913e-01	3.038881720397053066e-01	3.896303094389769184e-01	1.874903698173920608e-01	2.892373009948346896e-01	4.727997656290390260e-01	2.181414474926150204e-01
9.772432634576136978e-01	8.167065767987041758e-01	1.022756610443071201e+00	9.389535714425124580e-01	9.701928736127205521e-01	7.695545431512085255e-01	8.450597151297554177e-01	9.084083676416588871e-01	9.369285205229794800e-01	8.186578080142772329e-01	7.817261603660574654e-01	6.714206197245788932e-01	6.447860200210669968e-01	1.033406874179252366e+00	8.573625417767586354e-01	9.633064803085134020e-01	7.987046132341480975e-01	7.245416803770364789e-01	6.972039100601961081e-01	8.986624504838888194e-01	5.061278152280747067e-01	4.746983653229862599e-01	4.841514794246162268e-01	4.276337823654695613e-01	1.105082500565885417e-01	7.874612688978238628e-02	3.444173417110819591e-01	2.461289286181683744e-01	-1.270350495168637295e-02	2.999916933784434470e-01	1.746402243242811403e-01	5.400694169512437748e-01
6.712166749066095228e-01	5.302100709779982157e-01	9.380680903429368112e-01	9.399353750931350726e-01	9.990454111841524654e-01	8.293277674572497871e-01	7.250794781940982370e-01	1.017759422689756388e+00	7.672700073998260928e-01	1.151968643620438604e+00	8.417562025218972011e-01	6.526584558100316791e-01	7.264367327907605976e-01	7.580832960946741750e-01	7.156987109200323438e-01	7.161278735454240651e-01	9.440023352709073778e-01	4.835313358934600902e-01	6.977418448725690725e-01	6.560830395237526869e-01	6.122464003995069515e-01	3.578232235462908695e-01	5.757674748149623767e-01	3.584981788253197577e-01	3.007465562655381452e-01	2.391704561039154076e-03	2.944950772041186604e-01	2.434111860227700652e-01	3.548978991619296530e-01	3.373397900798385529e-01	7.446764130410872262e-01	3.530542635843599841e-01
3.532643975937111991e-01	4.398050548391246872e-01	8.110404589397457453e-01	1.044344171069452321e+00	9.233467532120934740e-01	8.613907349790528301e-01	8.387636427142013407e-01	7.565685519874358889e-01	6.369868320568203846e-01	7.490361687770741295e-01	6.487915533107099231e-01	7.143364100784932447e-01	5.607872360244116061e-01	7.344122168734776857e-01	8.349554779451379138e-01	7.725177118409327637e-01	5.209112569874925214e-01	6.396086884771746695e-01	4.758863348964400553e-01	6.698132084651781115e-01	5.141034663663356374e-01	5.682618652519441094e-01	3.300256914468999714e-01	5.337207839921077612e-01	4.702383999078840193e-01	3.213421893011925157e-01	2.544097041642687240e-01	2.966498520123669880e-01	3.596994350582194966e-01	2.294201730737477074e-01	2.738865638588725560e-01	2.881623787634031708e-01
2.472822900658322443e-01	1.236648694200231935e-01	6.195603921840743267e-01	9.713472051615946734e-01	6.679067617502085774e-01	6.501394932121510317e-01	7.760635454692900170e-01	8.050238671507484733e-01	7.127344449023415018e-01	9.445129901829470986e-01	7.061620735431983764e-01	5.920585552228814219e-01	2.291468014317823432e-01	5.988993190614178008e-01	5.824861909704522889e-01	6.214242993927520109e-01	9.200330915386092379e-01	6.960449298612352287e-01	7.098978658256183127e-01	2.738233371141407524e-01	5.253655166846695757e-01	4.843579604549146378e-01	3.325015580032350537e-01	4.482494943655600528e-01	4.999898558871885279e-01	3.581093525269420930e-01	1.137847962100168031e-01	3.622962282866928896e-01	5.661044823754682875e-01	5.592602036890922390e-01	-3.875185745974812912e-02	2.619434194203583144e-01
3.084992093382287748e-01	2.840411229811642957e-01	8.611241303113853496e-01	8.803225203237277086e-01	8.495165297472636601e-01	9.061743731578237870e-01	6.354444063887420002e-01	7.488821440279508357e-01	9.658233000491517339e-01	8.452507855274775661e-01	7.778871725345973820e-01	9.938726246222492344e-01	6.464167296034841748e-01	6.204506039024736408e-01	7.155989201764560992e-01	4.692404498501202559e-01	7.419095804933244498e-01	4.976528303729074176e-01	5.223890802249223642e-01	6.337803326955180339e-01	5.019637406139656477e-01	3.588345874615803122e-01	2.158061392993841365e-01	3.589611292304047963e-01	4.948110377624409528e-01	4.309897368269927087e-01	3.820491743996251577e-01	2.411412425904987389e-01	2.854051313854808480e-01	3.705646644708274207e-01	2.267854265207180642e-01	5.008659565681583548e-02
4.356097416858621396e-01	3.425986306409731785e-01	7.213213624974629257e-01	8.476129181418998737e-01	7.301973943547074297e-01	4.482250110948869937e-01	5.791411244721528240e-01	3.164140799725899678e-01	6.070608264339905080e-01	6.808686913804185004e-01	6.503678925501574781e-01	6.027260751106602310e-01	5.089072096271533008e-01	4.068083729553071404e-01	9.886611576986418237e-01	5.010719458608183796e-01	5.282451954839968433e-01	5.623009765475327493e-01	5.471390011650429930e-01	5.318774706349174153e-01	5.743134801908147402e-01	3.570638762974482905e-01	3.441283002623085063e-01	8.894625853866389154e-01	5.030968595682319133e-01	3.258540627212459517e-01	5.463320478413782322e-01	3.393161392868043746e-01	4.756585902682182176e-01	2.060356077560982491e-01	-1.858316582128473060e-01	2.629824961567511221e-01
4.264245353359842339e-01	3.493126705766766982e-01	6.783787574109717555e-01	7.001529870214711071e-01	7.010961873522674193e-01	3.809319104434851777e-01	2.385161436213781572e-01	3.143105013433463157e-01	3.438385558319526081e-01	6.527889673432141215e-01	9.890787811848478217e-01	4.430412554195899966e-01	3.661400283763971419e-01	2.760270073504368371e-01	5.241497643496578762e-01	2.956731446543608977e-01	3.745428345504059897e-01	6.630329562652623743e-01	4.815075171221764316e-01	3.293574195050906761e-01	5.026295290196983734e-01	2.718947691147070023e-01	2.306026826242506544e-01	3.485938535334967558e-01	4.264434183346851870e-01	3.207582700801394071e-01	2.012287829349932999e-01	2.295147610114926517e-01	2.097851719384613012e-01	2.075367987532892589e-01	1.209958206064453146e-01	4.456094249163924381e-01
3.054069039712654088e-01	3.801109129073526050e-01	4.662303990875801829e-01	8.527459208901982946e-01	6.727771429321048879e-01	5.294854524121475059e-01	1.065630325916415155e-01	5.294523232283414316e-02	6.889922581288621117e-02	4.952735526186820003e-01	5.828148070718138785e-01	4.065857142621333575e-01	2.668756951145761502e-01	3.800991146837371382e-01	2.345673709355338143e-01	2.671361743437799530e-01	4.614036002326010744e-01	1.982323982378938199e-01	3.151557933382647669e-01	4.607538675763414582e-01	1.027200577905081347e-01	3.445887302854457324e-01	-6.901779309412170438e-02	3.268939925476733732e-01	5.131198951779303297e-01	2.701192523643288768e-01	2.754824187246515121e-01	-1.747309462734539243e-01	9.975403645049074619e-02	1.697610743856274862e-01	3.008378727830126609e-01	3.055491222011535446e-01
4.992801638666174990e-01	3.307399721101820789e-01	4.524069223614508584e-01	4.273422486237424822e-01	7.417227709156865023e-01	4.763546384432684189e-01	5.168086387744140753e-01	4.787155621521628768e-01	1.352727307825713765e-01	8.646556636167956889e-02	3.138976921941649123e-01	2.340197996944040348e-01	6.031733061985261601e-03	-8.771606899227726850e-02	2.527426675966483183e-01	6.854548124589993074e-02	2.129002961807485717e-01	1.388720505006676431e-01	-9.642118839477387127e-02	2.583420781117657383e-01	5.640730335650530058e-01	1.551245619683400412e-01	2.212121657178532375e-01	1.531229404464075072e-01	1.340815284368940818e-01	7.136371829621057650e-02	1.843077346966048857e-01	2.210941728508449833e-01	5.350901027418293598e-02	7.590075262122719657e-02	1.253293152162185953e-01	1.465416809126063868e-01
4.886503217400149368e-01	7.190436668638524598e-01	6.387285254662542489e-01	4.116261145830314438e-01	4.852923736377283692e-01	5.153608404465158666e-01	4.841643330816502444e-01	3.985467635968203970e-01	3.341868232221198998e-01	2.325748653311703329e-01	-1.055796794703511843e-02	-3.071826022749801766e-03	3.208839532139584616e-01	5.359667104195078163e-02	1.252574049301299342e-01	8.649519783139303364e-02	1.957549256249745823e-02	-1.296101498973711574e-01	2.372269673351415920e-01	4.781430208634299683e-01	4.866242017330327241e-01	2.300611372859096004e-02	1.456353938220129873e-01	6.071329787426110736e-02	4.450506147661467682e-02	5.791920977237057649e-02	4.813262225245341919e-02	2.777539299708590148e-01	1.947063351150262189e-01	1.729932185623156149e-01	2.586637656137482644e-01	3.463080002916596456e-01
5.052306879561780928e-01	3.130066357754835993e-01	2.275658849039970677e-01	4.672879670141735220e-01	4.230283314559396546e-01	2.900056612505766962e-01	2.153198991379793314e-01	1.761695410085512281e-01	-2.926875846073296872e-01	3.486920179886993654e-01	4.647817706563218132e-01	5.506877841783055505e-01	1.117251386265462887e-01	4.883916879054640003e-01	7.570081928856281506e-02	6.404268028524592871e-02	1.775239446948158606e-01	1.186015628248422160e-01	1.784642716872386625e-01	2.534258342692331523e-01	4.104645276273599652e-01	2.497401922071391944e-01	1.321909205043984015e-01	2.042099146000166954e-01	-6.551398526164012304e-02	2.675984188550012410e-02	1.653614909268848188e-01	1.744601717626181880e-02	2.046183655879138252e-01	1.718857525922048990e-01	2.852769765293917681e-01	3.716596437043397372e-01
2.494422573294866052e-01	1.940243258798871051e-01	2.348074962182087333e-01	4.504998967813813593e-01	4.790715055491195362e-01	6.595277456412186323e-01	1.060663647750025029e-01	2.880462982826851870e-01	3.519233116548239892e-01	4.252243401136290846e-01	2.966043226509650355e-01	2.076093447430216177e-01	3.038678384762710238e-01	5.332628121532595467e-01	1.819953807652110178e-01	3.136245173985197088e-01	2.238968557286155348e-01	2.484330504507533677e-01	3.329766039653582754e-01	3.554157207593362511e-01	3.019360774344104770e-01	3.741822222764626393e-01	6.273953463185710788e-01	3.502815285322988248e-01	8.151997485675999133e-02	2.580433479083142911e-01	1.145154859728142460e-01	2.087113922749725403e-01	-7.770581890411443204e-02	-1.481188383283763010e-01	1.953976636256242461e-01	3.989574840425819113e-01
8.637302999461149433e-02	4.266436207277504722e-01	3.013017042060787132e-01	6.618727555083911973e-01	4.344329742454451360e-01	1.067391634489487651e-01	3.613894328981279713e-01	5.121461132461920807e-01	2.910451685888066908e-01	3.282288464677026174e-01	4.252334403571688681e-01	5.284711597732818511e-01	4.994242802258774816e-01	3.157707748973679340e-01	3.544228000325658212e-01	1.615495891073792656e-03	2.753931673999526208e-01	-1.295720257665222697e-02	2.597629223922262032e-01	1.230049055356070009e-01	2.966301951591262531e-01	2.409236167415105823e-01	2.531466010248406562e-01	1.245915473177743316e-01	-1.468389170880685102e-03	2.507696352990273492e-01	2.396598458549880628e-01	2.498608606121299203e-01	2.960393498297767545e-01	2.093784719565156827e-01	2.734521562250469273e-01	2.012531071969637098e-01
2.489866174348314698e-01	1.074159184668016520e-01	4.100064457065771828e-01	5.633053592666245057e-01	5.753116894796893588e-01	6.332288855549008666e-01	7.864417636926890331e-02	3.174025997944208144e-01	6.013337869389333568e-01	5.687573743075156063e-01	5.771013304216319195e-01	4.030483559511175429e-01	3.703012339603368175e-01	3.176329910959135860e-01	4.011261952009875786e-01	2.580227289333293927e-01	4.089095188861669450e-01	1.897090482418723745e-01	3.419002327684472764e-01	1.491180459383131263e-01	6.631627184004658115e-01	1.531515274139101102e-01	4.475645042326360512e-01	3.119499986479023490e-01	3.242022608373170134e-01	2.618455175080619535e-01	1.337508056534189305e-01	3.119358566809362632e-01	4.868212584281238486e-01	3.148407494180897603e-01	3.163890368497218608e-01	2.793525744501860197e-01


==> Cifra_figuretem/10/DPdataRed6.0.txt <==
2.565860985934222405e-01	2.259703937833371645e-01	1.012337968002616218e-01	2.894419554796279770e-01	2.100906987908303936e-01	2.486484500098904427e-01	3.059292216774792128e-01	6.512330718660952478e-02	9.814418698503066252e-02	3.419500111544946375e-01	2.080858641588715641e-01	2.307015626361618998e-01	2.557271513033395616e-01	1.620402348419469063e-01	2.345133792184562749e-01	2.156651949791812406e-01	2.626036349077260357e-01	2.191712404697432615e-01	7.838198821306840980e-02	4.380821057565834620e-01	1.181729773237737702e-01	2.585397692198995179e-01	2.796722210120338170e-01	-1.407740566511656022e-02	2.076555740144610529e-01	1.646056735919329550e-01	1.466576475965977178e-01	6.042365033146586129e-01	4.641536457994344111e-01	1.384444107484388842e-01	8.764938062482909853e-01	3.705095741820093047e-01
3.232895742292243302e-01	4.547250224633097027e-01	9.410022537726381309e-04	2.181543016824410985e-01	8.696390532488179614e-01	1.570700607783339087e-01	3.130106733719396628e-01	2.407473029559251132e-01	2.067830791346543517e-01	3.643756757463442186e-01	1.618791445621459990e-01	2.553266422133526614e-02	1.598416365679121709e-01	2.357817760879247770e-01	1.218970068768635562e-01	2.855257937368408938e-01	1.192546054305957115e-01	1.774182083395649812e-01	6.580554565696683511e-02	7.984234100095555231e-02	4.791764030871548119e-01	3.758655677711074672e-01	1.446020962235151364e-01	5.019378343346362348e-01	3.964040984097055853e-02	1.747321226552229767e-01	-2.358867389987585605e-01	4.422245107268429343e-01	6.704147543149077126e-01	2.272919929981407905e-01	4.388259060104505727e-01	4.408962959581482766e-01
2.884292320497762185e-01	3.920224855062997005e-01	2.643611330760025080e-01	3.287009930828114213e-01	1.126957297717686851e-01	2.840241386116171274e-01	7.323928750468733373e-02	2.037985130771287068e-01	2.353803603908419251e-01	4.705412263468053413e-01	2.526042599575196168e-01	1.537711314759697134e-01	3.341579923947384789e-01	4.639859505811423368e-01	5.317175209241591372e-01	3.320804456961536366e-01	2.338082953823215626e-01	3.018759365204705114e-01	1.990163756333885314e-01	2.312933936218261322e-01	3.586956606535119385e-01	7.060425574624470402e-01	1.114817326760814131e-01	-3.179830290889048561e-01	2.536122573009136349e-01	-1.195540607961355639e-01	4.081615512571972193e-01	1.824430104326114355e-01	4.269224531187602034e-01	3.646157665480813104e-01	4.883406638692893154e-01	4.880323896760203062e-01
3.307285487570215676e-01	3.001305527480636615e-01	3.356382120525870927e-01	3.269916854942666595e-01	2.477610375520520880e-01	2.573497140728748800e-01	1.979107121988147311e-01	6.852766683335964615e-02	1.798763645986559967e-01	2.162231998104745812e-01	3.727169939902116313e-01	-8.994375054834158334e-02	1.392486196013812128e-01	2.613592110143359570e-01	2.447784345554329943e-01	2.722583404595181888e-01	1.011560484670798454e-01	2.358467670938982630e-01	8.242225168251601786e-02	3.279246379141409484e-01	3.163780727987860475e-01	3.265744533502213942e-01	2.820239563380190218e-01	2.184863643415503875e-01	1.775243735839887038e-01	1.958290204051669203e-01	3.350307437501101604e-01	2.503835496741863564e-01	5.247337470137820592e-01	5.257539585259706216e-01	4.450885710898390135e-01	4.410891879519525660e-01
1.584775226131483472e-01	3.508808731472281561e-01	3.014976904793014167e-01	1.692325958707342759e-01	1.494268626650721576e-01	-8.478754577648350832e-02	2.029627697962378685e-01	2.918634822244567939e-01	2.289210671862490498e-01	2.416885151049209257e-01	3.216828942675351577e-01	2.978468757857679616e-01	2.744618370745949276e-01	2.604858579732280965e-01	3.047224524249496636e-01	2.713230516017328675e-01	2.610255989250196973e-01	2.718148465053672469e-01	3.757719565086143909e-01	1.319265095819305844e-01	2.862463535208747967e-01	1.730878675152545676e-01	3.793962764547329503e-01	1.666759045297351860e-01	3.969011064117727861e-01	4.182603994244389889e-01	3.512858207070517769e-01	7.063000749077391616e-02	3.760038640494643425e-01	4.984033343914007208e-01	4.595941551878834908e-01	4.224966132169130084e-01
3.632011785287043715e-01	1.502834427429222686e-01	2.661381401072438480e-01	2.395818451491257828e-01	4.660695727485131279e-01	1.535220569483639053e-01	3.471762149244089213e-01	2.466495664713558023e-01	2.246786955862849766e-01	3.349388749349180849e-01	5.600616387929787665e-01	3.129231703784816632e-01	2.229323700507069295e-01	1.888664968422917312e-01	3.260125226230137230e-02	3.300168651078910220e-01	2.137577460004084218e-01	2.595069090000847178e-01	1.737887562281923981e-01	1.269951278268320327e-01	4.871177515692761695e-01	4.664096663464427639e-01	1.443872370077780576e-01	2.241185467736483972e-01	2.747744255634202437e-01	3.688630995109711819e-01	3.169751856597065043e-01	3.234185492328679468e-01	3.395100403994866234e-01	6.290567016189929639e-01	6.458524449712585991e-01	4.654845856595014597e-01
3.765373671612420869e-01	1.359177778082991672e-01	4.228320456702627239e-01	2.970547188460349597e-01	2.844683419682545455e-01	1.252820294942801060e-01	1.951844942114724368e-01	5.834075418573945182e-01	4.146651971163400341e-01	1.648010590899230965e-01	5.146639951332143692e-01	4.819043788553636354e-01	4.656641492539689287e-01	4.385601291336529428e-01	4.372943511906284275e-01	4.020624189081919431e-01	3.580955516891276558e-01	2.850346270355300637e-01	2.393906805564311457e-01	2.296217866249911921e-01	4.815834755067335826e-01	2.614222147157237996e-01	1.467660717848477681e-01	2.186870850162831448e-01	2.523077176100558261e-01	4.121258678301057410e-01	2.672012420225978180e-01	2.686341309277851530e-01	3.982027261767533410e-01	3.562827947824248609e-01	3.118244517090018042e-01	4.184733625610479457e-01
2.841222855536857939e-01	1.926232879666177067e-01	3.601568047526597649e-01	3.675490786826356993e-01	2.489024463235373630e-01	2.590675122318964463e-01	2.174120950149109333e-01	3.235641084955067637e-01	4.360455201347714915e-01	4.388670165280845747e-01	5.921155373790174536e-01	4.153994615662506273e-01	5.047339408187139220e-01	4.099916290849662803e-01	5.689220288561575023e-02	2.536774028759150035e-01	3.839890993703762301e-01	2.941784085005954563e-01	6.364959865302780573e-01	3.996592931060025666e-01	3.130282211322764074e-01	5.613220012548574278e-01	3.292970006297699093e-01	3.018494181607231930e-01	4.217368546494335013e-01	3.824994396509757144e-01	2.646707724068040335e-01	3.747334551086880516e-01	4.599962206428831468e-01	2.105770434070561858e-01	3.821028435564441939e-01	5.162101770072344831e-01
5.500059907957532968e-01	1.999292597910582170e-01	2.983018235291393094e-01	6.029361195207163515e-01	3.086731093047515584e-01	5.039903894557969943e-01	1.812588848445236822e-01	3.135087899363697139e-01	2.900556327899618259e-01	3.283952098532414432e-01	1.635976866282696784e-01	7.904089005270633628e-01	4.334108604706374268e-01	5.018639885818555468e-01	2.558063407822144253e-01	4.461902621117136425e-01	3.718233299662936364e-01	3.031065391023129441e-01	7.066022940445221279e-02	2.069560975840912254e-01	5.397895580691750572e-01	3.603631861696510175e-01	2.668186569965491639e-01	2.439892227085222465e-01	3.990246709665526414e-01	3.854435109334439225e-01	3.573152721044102753e-01	-1.909797049265865576e-02	6.689305923123730624e-01	2.800476952147439302e-01	2.503042369727704330e-01	4.501154473592731131e-01
-1.306433295509463188e-01	2.380964369101547518e-01	4.120804948839766890e-01	2.016222142161609443e-01	5.047586266872268190e-01	1.398785390014334884e-01	2.794749718006753758e-01	1.928120993815355955e-01	4.507856951115113420e-01	6.517342533212321376e-01	3.645222222739231688e-01	5.185131104791651513e-01	5.773888179523520847e-01	4.129940902095638466e-01	2.369695177915706608e-01	2.715681085138501594e-01	2.954300091563625275e-01	4.245754456569130197e-01	3.518544789557956354e-01	4.119264429803000671e-01	1.067146437948667537e-01	5.235757887695642321e-01	3.116597718008853324e-01	3.520214675360591738e-01	3.310558807517801627e-01	1.982004120225537847e-01	1.275979003576029613e-01	4.677839483358012806e-01	2.307779495820096449e-01	2.917147585722105751e-01	1.677582237651075170e-01	4.465168530320466900e-01
5.872006074474993564e-01	3.040758643495484748e-01	5.690588090948297539e-01	3.328922956182281956e-01	6.688811182725871163e-01	7.173878382218923377e-02	9.913472294358419146e-02	4.010372572759933751e-01	4.286087186762417289e-01	4.499697803226622717e-01	4.331972770819941809e-01	4.928541335633220277e-01	6.855216128336825143e-01	1.417508684333200208e-01	6.539206674242206141e-01	4.839187542279471677e-01	2.933113823308585721e-01	3.765927062313753626e-01	6.356230722770013220e-01	1.110359803501481668e-01	3.484252251647508292e-01	2.458193980882437679e-01	2.216321456666325851e-01	3.866316595595414851e-01	2.827469551523265068e-01	4.601161384309779279e-01	3.389014562335210812e-01	3.386691818965944512e-01	2.323398117732685675e-01	2.519859473069527844e-01	3.222413715988324268e-01	2.213121142744456094e-01
1.772052956069690988e-01	3.485184313049529692e-01	4.631316011981367331e-01	1.418916166355487229e-01	3.022972538043163793e-01	6.287130054838259152e-01	4.683483979287793586e-01	6.107582317273013706e-01	6.340069989143350959e-01	7.150892732344692471e-01	2.268202990484142478e-01	3.215013394183163786e-01	3.539049654200448480e-01	4.999518948974842059e-01	4.647869487992696835e-01	5.391026157960603360e-01	5.041712645781999402e-01	2.865536017970889970e-01	8.025423465420109537e-01	2.305058842058148039e-01	5.519305222405902489e-01	1.485818255336301963e-01	5.146570967960562015e-01	2.776153754755025793e-01	3.471893884745567704e-01	2.865717939110619672e-01	2.901567198102942280e-01	3.790428551629393406e-01	4.375083979808546131e-01	1.750739785930854331e-01	4.030173533443908718e-01	3.230492909729596462e-01
1.351785954235916742e-01	2.709226001192751587e-01	2.561886074653853540e-01	3.429732372456698042e-01	4.214952388256772431e-01	5.754093630567411743e-01	5.900106017908017808e-01	4.579472454228488698e-01	4.454109762422412411e-01	4.526520544400189916e-01	4.467699478726030460e-01	2.515757769541244193e-01	4.989103500279864489e-01	5.209006981096122590e-01	5.136557285919827187e-01	5.787445545593397078e-01	8.144184205991898962e-01	3.532608029642879677e-01	3.545101074679203879e-01	5.132419854260948933e-01	2.614489065663582190e-01	3.501184101630061551e-01	3.767466523853013616e-01	2.670850688309738263e-01	4.172493561603592416e-01	2.869993656646508962e-01	3.615410271950466048e-01	3.221716154150910394e-01	3.393894554605078606e-01	1.410354240829914119e-02	3.214981556603681567e-01	2.680172058986455830e-01
1.262357804441892328e-01	2.206832103294634195e-01	2.804766909601399405e-01	7.209039881733922961e-01	1.410329938246064341e-01	6.158529498000857583e-01	7.201022133128124336e-01	6.602792614060013499e-01	6.584394810401876796e-01	5.861390674703278458e-01	6.638396947264514347e-01	4.263336416727403488e-01	2.339637004608453585e-01	4.631315637115812622e-01	2.070354568985526833e-01	3.602322101359163864e-01	4.038491952758789805e-01	3.944874127913684525e-01	4.680682240489026369e-01	2.433993821928082113e-01	3.885024639270273639e-01	3.578488720914743682e-01	3.798395396319528827e-01	3.128299724948053195e-01	4.419966871284907173e-01	6.924637941054145873e-01	3.704014508907466086e-01	1.425340374409327926e-01	2.136485279734096354e-01	3.299813388571423145e-01	3.216305474179893542e-01	4.096452392213842386e-01
2.553032749706957150e-01	1.632274493433590878e-01	2.551250870066515408e-01	2.275063979238750589e-01	4.226634292867704201e-01	7.976596850670760741e-01	7.498921781475839099e-01	8.153396313520997474e-01	7.310621193919020211e-01	6.730277651939589045e-01	8.500075116817434884e-01	6.413629396693015794e-01	3.626774882842084824e-01	5.158185697737145414e-01	6.270535577672770033e-02	4.108275900319149909e-01	3.373724075997931449e-01	3.245255394092180223e-01	4.617143098903956355e-01	2.389720269041704370e-01	4.051329411447754381e-01	3.244603901208939489e-01	3.672371034569210102e-01	5.263859068483829340e-01	3.202074156361827129e-01	4.243839444206275457e-01	3.574997770295270105e-01	1.785427412624957522e-01	2.640510939941710378e-01	1.664239880304178854e-01	3.192098321244952741e-01	3.561907421532962692e-01
1.478342459015516419e-01	2.359634168495614859e-01	4.093459838302447307e-01	3.106695476144142876e-01	3.581226502930486277e-01	4.890306812299594630e-01	5.267744949590933423e-01	6.441609200252242928e-01	6.668496522728381004e-01	1.185626094807922914e+00	9.027604406970967110e-01	5.469509870200575108e-01	3.853201987624909064e-01	3.226930413028036293e-01	2.960732133131828148e-01	2.704133753412325536e-01	4.533585258117668326e-01	3.379836044156360741e-01	3.547263859511131656e-01	5.409197459041232836e-01	4.040218727982975433e-01	4.532944912356971501e-01	4.332138889402929460e-01	4.711703242351814591e-01	7.859559088686436379e-01	3.850036336990593777e-01	3.953476446789357945e-01	6.277699158312031180e-01	2.024420686619240184e-01	3.141230743384738067e-01	6.830792350097827925e-02	3.855167270312239158e-01
2.185062145395687272e-01	2.772845294976583053e-01	3.977085906031693208e-01	2.750879331172512710e-01	1.686783891860850204e-01	5.882933369424439007e-01	5.901890181121665080e-01	7.106415876530889353e-01	2.967111466440760514e-01	6.901318737073299792e-01	7.723121057155127867e-01	3.880712766537925962e-01	3.867078480322548306e-01	4.021985925001396733e-01	-3.847311327949115567e-02	2.761755079316364769e-01	2.218275060241730046e-01	4.505621959795244602e-01	4.698896931823980383e-01	2.083838795507099162e-01	5.082023195438369889e-01	4.462636089316563970e-01	2.723670209968720446e-01	6.335576008719800978e-01	5.833520519412376260e-01	4.061123191137296362e-01	5.501102850576758962e-01	4.384466295387339785e-01	2.203250599740810278e-01	1.307096428244998443e-01	1.127485980128500320e-01	3.565263353192019702e-01
2.838611262267685675e-01	2.564000451910193878e-01	-5.227630212760536743e-02	1.854384012059503983e-01	3.793565774952610270e-01	3.705468628752674465e-01	2.586997807674936145e-01	6.235639909125511027e-01	5.138845889003390566e-01	8.880447377844825629e-01	6.691935139638472974e-01	4.939434312588052434e-01	6.252273626830014974e-01	1.190661252293188088e-01	3.550171248978946648e-01	1.492970529072121244e-01	4.092984750913864489e-01	5.596150367430730022e-01	4.619726053776112562e-01	3.697332864487098969e-01	2.282062653491594428e-01	3.959594936607466198e-01	3.406857561512889876e-01	3.218882367920076204e-01	5.709778340619728887e-01	5.304253279329426141e-01	4.594801401127340257e-01	3.553530483352437264e-01	4.457160595717102325e-01	3.288937059273913666e-01	3.068450640521815931e-01	3.474862802031976061e-01
7.271745825762134796e-01	3.974236608486039213e-01	2.455365102687359635e-01	2.325933840054782431e-01	3.434266770346900421e-01	3.966574443214016532e-01	4.520904133418591209e-01	3.974125862817334820e-01	5.767365283603711479e-01	8.035330714088224635e-01	5.931033450021181430e-01	6.709885948829547031e-01	5.735697131513177727e-01	4.796303794272651078e-01	5.361151288812890936e-01	4.914225188495001673e-01	3.539654347522228628e-01	6.041576034076753254e-01	7.177606376793599363e-01	4.590336913628500493e-01	3.262053579274420967e-01	3.678148533657528141e-01	-5.565002474224861606e-02	4.648246311085170168e-01	3.941740648430229199e-01	2.356993004481361675e-01	5.116643822500034355e-01	2.937227481274518603e-01	4.701164757654901494e-01	5.404208748771077708e-01	4.983161963826656660e-01	3.636485403851297815e-01
1.878805524083299039e-01	2.186733935838899856e-01	2.106800431355726755e-01	3.123138597543180239e-01	4.628452580551032369e-01	5.848934508139154165e-01	5.723624924091708088e-01	5.032086230735087762e-01	6.411195342700354294e-01	1.577438713392491643e-01	5.221645859029756531e-01	6.732531133789907418e-01	5.286543155699559016e-01	2.842368181262788784e-01	7.683709303397110446e-01	4.754068295676479039e-01	3.859126260310413725e-01	5.587544498880645527e-01	5.546340134049684290e-01	7.032801605985707916e-01	4.148397247066419880e-01	4.447742785122359988e-01	2.375090952714404846e-01	8.069549718380040204e-01	3.013442280389802552e-01	3.666952564482135468e-01	4.608497085080788258e-01	1.727728025984873184e-01	1.733431500862453178e-01	2.376154668329773234e-01	2.878002183508275302e-01	2.805895889075591398e-01
3.223623388312455429e-01	1.160753780241649130e-01	2.389623789868845771e-01	2.117518152435209911e-01	1.045009384072654868e-01	2.611543083703815604e-01	4.808211512931384046e-01	4.281040235216126977e-01	7.791352529201627242e-01	2.143837320665841206e-01	7.036158622129858875e-01	6.661038708149803478e-01	4.023293769311457879e-01	-3.955137489167337428e-02	4.288806708574688376e-01	4.757825630769823011e-01	3.145284366245033603e-01	3.693411241885572460e-01	4.243870017118113735e-01	5.065055735296971617e-01	3.973030335018499781e-01	1.267401533808828473e-01	1.336968203680231337e-01	3.269024773670119455e-01	3.260949187491490320e-01	3.485668666655661330e-01	3.142836928455996492e-01	3.427257911891557485e-01	3.533479244541335995e-01	3.053361074887966931e-01	3.111994034257378750e-01	5.880633545428057274e-02
3.505279461755506643e-01	1.336463173516598546e-01	2.319952601863595476e-01	1.278647578810018226e-01	3.291091407990830442e-01	4.096637129654047138e-01	5.643146912076153487e-01	3.489298413305345625e-01	4.399820007448737580e-01	4.584654122840847723e-01	6.042531275545061087e-01	7.720139039792286439e-01	1.577005596605840498e-01	3.442642515902289979e-01	3.694187082233519326e-01	5.506696015580847536e-01	4.046084063837934730e-01	3.905831272283672995e-01	3.928911685568693968e-01	4.040369832742900513e-01	4.970369157683398043e-01	3.158096603328194307e-01	3.739233798950926668e-01	3.793144208998314726e-01	3.097833402050884088e-01	5.160541310111631530e-01	3.801254388226606440e-01	3.128975944024116052e-01	2.998557010744346552e-01	3.119083210410341089e-01	2.317593609138222654e-01	4.000513957674836640e-01
3.202552582126016456e-01	2.214555406157439899e-01	2.131992873573952396e-01	2.167338248849671745e-01	1.382650199215032516e-01	1.928643996593867871e-01	2.366719538666591238e-01	9.156864054633173655e-02	2.885488796788142074e-01	7.222918593168294876e-01	4.426613352930469092e-01	4.620324655650872581e-01	6.278306404388894757e-02	1.233851044639116823e-01	3.193016944427357617e-01	4.652924132108365862e-01	3.602237622971110609e-01	3.616087408194432751e-01	3.188999689534414705e-01	3.198576822299136202e-01	3.747424065040794172e-01	5.440196908362873174e-01	3.085227286557886139e-01	1.327420607966559585e-01	3.111522890344428083e-01	2.418968248858250902e-01	5.935835293704534443e-01	1.343875819917398906e-01	2.217168281999006285e-01	3.039524442182199304e-01	3.606433253214004209e-01	2.600558407585194520e-01
1.831619716608405279e-01	3.121698040312445022e-01	2.710844705231849061e-01	3.674096594115907055e-01	8.647510611981212847e-03	-2.377631565273108372e-02	3.359279343899154169e-01	3.677587745979614686e-01	1.005196684635930593e-01	-5.827706375258090432e-02	1.072652735702820104e-01	1.871819865717459508e-01	3.062774984556138752e-02	1.288491913353899398e-02	1.307082144338233276e-01	3.270209673413565499e-01	4.926022630057260154e-01	7.906945525837905109e-01	2.827128742948923357e-01	2.721971229435258266e-01	2.425066876692672513e-01	4.617400007036750464e-01	2.156374780316871465e-01	1.696584792778372541e-01	3.343869783728318779e-01	3.170831849162332738e-01	4.533230271543611245e-01	2.338641159760464217e-01	5.001917546772820522e-01	2.843512631830367177e-01	3.337632357186582910e-01	2.643372827094900845e-01
1.762276652692546519e-01	1.228570199380788208e-01	1.281124448527448667e-01	5.751829391539758918e-02	2.761499093613817291e-02	1.812240691956017447e-01	7.817859699425885878e-02	1.790425244561274221e-01	1.388891143784873328e-01	1.595530760485119048e-01	-1.161419069434238005e-01	-3.106128088119324282e-01	4.595461140363432673e-02	1.936079780329748312e-01	6.400312183930820242e-02	2.831576894323192817e-01	4.405645082011889202e-01	3.468144664084534812e-01	1.374795897362026953e-01	1.745201168683998272e-01	3.705429222651926979e-01	5.918377325757516738e-01	3.608189804422742286e-01	2.344774119415409808e-01	2.638302531243174043e-01	3.472282118826989783e-01	3.907806060936937498e-01	5.403182873532177410e-01	1.302432047834655993e-01	4.208062832016189470e-01	3.453463532758040411e-01	2.740643076101170750e-01
2.559382828074086569e-01	2.675887622960662626e-01	3.048929946077144071e-01	8.262063395634372531e-02	-1.905457324660382312e-01	9.099623266258133336e-02	1.707382300530187191e-01	1.294669320573312299e-01	-5.212547119095273240e-02	1.438875159457533581e-01	3.376085760702933480e-02	1.200505153538054259e-01	5.239093469688337057e-02	1.386612418929233925e-03	1.572298592916421822e-01	2.685328018134790495e-01	3.461070286910625238e-01	3.747846950489723272e-01	2.709729628669657608e-01	1.032093449153330122e-01	1.546548945013979104e-01	1.977809189935771372e-01	5.063067311216284949e-01	4.531600270820317355e-01	3.313394775849184404e-01	4.753505545183072667e-01	2.241834480882846092e-01	1.604424109566953138e-01	5.454900669297061411e-01	3.248771752418064818e-01	1.673749052341944876e-01	2.939091727203896331e-01
2.860764280413100047e-01	2.678604271544804405e-01	3.320135091403741967e-01	2.048088459729836830e-01	5.367756070596914064e-01	1.145633534294820954e-02	-8.203731557206883629e-03	7.728269001101639724e-02	2.882216423201395816e-01	3.074941452256785834e-01	9.768099187288544621e-03	2.207413203224690701e-01	1.178068323509298132e-01	-1.372577047285118979e-01	-1.800391969373990597e-02	6.400664907397004555e-01	5.529362346272813644e-01	3.994611040660335788e-01	4.185590538915835990e-01	3.545279810744875748e-01	2.395139207185786323e-01	2.154266501697136849e-01	3.608320940733434901e-01	5.037042866240636352e-01	2.550614888002015745e-01	3.067598030921762642e-01	3.184284167196068105e-01	3.379777671882279733e-01	3.115796174630799942e-01	2.816521628613834483e-01	2.152985190442222030e-01	-7.698870308931404782e-03
2.178388574030428460e-01	3.534336556455714984e-01	2.331404512671137741e-01	3.459497221955416535e-01	2.457262483511734596e-01	7.077280405266531127e-02	4.123140940325349946e-01	5.978214460241135231e-02	2.370162284642190476e-01	1.063842546079510898e-01	1.695027306045683579e-01	1.638441066617899733e-01	1.724124305600645626e-02	6.671994516989600277e-02	4.516492045503970876e-01	2.987337201689433952e-01	4.303268021672056465e-01	3.262944306191479793e-01	3.182010872887821584e-01	2.931829586123472220e-01	6.491277707418949827e-01	2.049045800558133013e-01	3.701812706671023245e-01	4.269916955095555133e-01	2.989971985083145767e-01	3.202485481449537374e-01	3.189917369202369679e-01	2.168319774530103605e-01	4.409894535400743498e-01	2.576057288538635692e-01	9.889569579588167181e-02	3.970013999347398737e-01
2.542950240907908555e-01	1.252706723475549566e-03	3.138523543283820993e-01	3.071875488100693774e-01	1.926573015550933909e-01	2.196149016275165122e-01	-1.264409829300214283e-02	-1.372990003620855326e-02	-5.056376615818203302e-02	-3.932645864819293013e-01	2.415563995445201284e-01	-1.302976694034423122e-01	-1.155645327186420879e-01	2.366246143586878681e-01	3.549037475557647037e-01	2.690995291086797359e-01	4.296872700761847907e-01	1.973910795876907820e-01	-2.143039483043231996e-01	2.127028124921386265e-01	1.662707981036039562e-01	1.427801411514511287e-01	4.689751833114668700e-01	3.583616600797175922e-01	4.121809779888378489e-01	2.879217432680559186e-01	3.510616491888669533e-01	5.391991749548514790e-01	1.086206231448005877e-03	2.781510928677954908e-03	2.278010425012990947e-01	6.285898549113866363e-02
-3.723215567870814535e-01	1.642348514666537862e-01	3.191705345996154186e-01	8.377170129492497730e-02	4.145472784066760452e-01	2.612844365988997719e-01	2.021768107873608278e-01	-1.404353560047826022e-02	1.623024212873033778e-01	1.962280468424336399e-02	5.415729688774816725e-02	1.001736243742915033e-01	-1.778395586591882960e-01	9.064171779607416157e-02	2.278468527413387568e-01	5.724011970951912165e-01	3.833517251617418742e-01	1.899945489435263535e-01	-3.884738283182170848e-03	2.686050329791269120e-01	1.028296006691185593e-01	2.177005161701440761e-01	1.988054688140045712e-01	9.122911983622395971e-01	9.377583640602787929e-02	3.043280356024466449e-01	5.957019817186969268e-01	2.686446490863278469e-01	2.171419638424257059e-01	2.455769200207151282e-01	2.110539369119530384e-01	1.605646598201619091e-01
2.128249605256065657e-01	2.978731877304792719e-01	1.349743617263171602e-01	4.995786606753457315e-01	3.157719194659115436e-01	2.647745421039643388e-01	4.625046691487669226e-02	2.137589078414470906e-02	-2.329334851002421991e-01	3.330555641259661664e-02	1.808875372419029015e-02	9.762982622473861949e-02	3.123864600031250882e-01	2.083554067645167762e-01	2.307030015490546537e-02	2.256253830664664006e-01	4.097554341598102501e-01	3.674583566849456417e-01	1.767351961730249943e-01	2.406627914846756755e-02	2.538488025128793346e-02	3.753593117257997824e-01	1.404932384681470414e-01	8.999609414835804677e-02	3.322605724508184144e-01	2.491664172826238977e-01	2.311774585491169209e-01	3.256327747877604262e-01	3.261457073318355659e-01	1.280171566901675551e-01	1.163122877190453791e-01	3.612553499249642197e-01
2.906541729633217441e-01	2.254426544820753997e-01	3.327091187477585477e-01	3.401899046548687022e-01	5.762883228912702993e-01	1.850504502293348064e-01	4.910146499623410654e-02	9.712338698136820103e-02	1.273588006208216938e-01	-1.495439143043705288e-01	1.276249263905628317e-01	3.985514992303980653e-01	5.765343144623508165e-02	1.070061072731169904e-01	5.524883620302069032e-01	4.522430505487211039e-01	4.859048111612002119e-01	-1.216339428554035762e-01	2.047995827481555731e-01	3.034405093495603500e-01	1.212914847068209817e-01	1.904443309767580583e-01	2.171454929374663223e-01	5.018353951545784231e-02	2.552447357273318618e-01	3.073783929791210623e-01	3.431527305633716995e-01	3.951373002133598544e-01	6.300966111302858108e-02	2.237381163085565838e-01	2.202423910247495453e-01	1.558014318629125095e-01


==> Cifra_figuretem/10/DPdataRed7.0.txt <==
2.660540972480480160e-01	3.815540218330299993e-01	6.079606706211425626e-01	2.856050591984454767e-01	6.891753786471643828e-02	4.831778001990517657e-01	3.123828262112181009e-01	3.193802943517868864e-01	8.539925850481235869e-01	1.992347416302404084e-01	3.189725799772446524e-01	2.244844761398191446e-01	3.378489053110197426e-01	2.764679484682561195e-01	1.743362578738941460e-01	3.061201462884299840e-01	1.918426216497490788e-01	2.236082781077035897e-01	2.739519170544898463e-01	4.837143529913801587e-01	5.557041161934865858e-01	2.725933179282639673e-01	4.054550057989915191e-01	3.331793371614710786e-01	5.040736970794635896e-01	3.776167587017426053e-01	5.290911620641163271e-01	3.265864371709280567e-01	3.339725079158735732e-01	2.307555329425670099e-01	5.182568593973657656e-01	2.742653394217305363e-01
5.666538911755329977e-01	1.662540198300898608e-01	3.025866251604868440e-01	2.091875750958591129e-01	1.053804615121249622e-01	3.371790024660657470e-01	5.164746939764572886e-01	5.805614938275907022e-01	8.974348590473052445e-03	3.610816031687887895e-01	4.577163989393631671e-02	1.759802985168766321e-01	2.043791376509215552e-01	2.868371824881367771e-01	4.845643686189523569e-01	8.290022166348481880e-02	1.379029267726128161e-01	3.108404195405383152e-01	5.752009155107213889e-01	3.884203872209542885e-01	4.018168053675953422e-01	3.648035286405016397e-01	3.683576950701507036e-01	3.444819066906280036e-01	4.016363469846194190e-01	3.130096742196610271e-01	2.353907960515712050e-01	3.427654022170334991e-01	1.832557849139158923e-01	2.160412212599877035e-01	2.768382597704245884e-01	2.838783286885981916e-01
2.139240178179190044e-01	2.169443787371163057e-01	3.410494192773626532e-01	2.720956439667025495e-01	3.906414887640282108e-01	1.593298250914311209e-01	2.791483599038023788e-01	1.237591006365502261e-01	2.595257291801692512e-01	1.927034199894881172e-01	3.318460935117943378e-01	2.934119594857941271e-01	3.709913416690894250e-01	7.359315215549302458e-01	5.571176486877210676e-01	3.816462842602294514e-01	5.063594213490563156e-01	4.009638573715922361e-01	5.061220583899601611e-01	6.151989669664846838e-01	7.600891487885920172e-01	4.806419210613739890e-01	5.062003685155058719e-01	2.160891274423243913e-01	6.965673202612627790e-01	7.024321567880469352e-01	4.316178264530290409e-01	3.708343536483986180e-01	4.366700225904683874e-01	5.568797871165184210e-01	4.397313655060256510e-01	4.088851322219752005e-01
-3.438267903278391380e-02	1.661887059218510598e-01	2.174664812347336107e-01	2.545286371098776090e-01	5.666961861554467017e-01	3.793857827723128295e-01	2.768006748936159833e-01	-2.188926204751520110e-01	1.555318966304234662e-01	1.341143627998374332e-01	3.239810493892668619e-01	5.463334579596723639e-01	7.093589568610041418e-01	6.265001585733748213e-01	5.547857223840017005e-01	3.415321245308783338e-01	7.290403130882225913e-01	5.027972074406833469e-01	6.087343035349382925e-01	6.445008180625925176e-01	6.086612409440519400e-01	5.651160061741712370e-01	6.278476286370543447e-01	2.881752288038537668e-01	4.647053422144533652e-01	4.053083704379318863e-01	5.380539074874004513e-01	6.630198616711284743e-01	5.922920525534496328e-01	5.560408472927680368e-01	6.815234516165016299e-01	6.018972803286901652e-01
4.635883941938688801e-01	3.660546280343918157e-01	3.671531580912693604e-01	1.927230985073696834e-01	2.892104376868239735e-01	1.454385021090784380e-01	3.422891293112216293e-01	2.454822956991027372e-01	6.524705581043135361e-01	1.740305540606523205e-01	3.307667797188542091e-01	2.520464438940934193e-01	3.186537243190246116e-01	4.700862212863479717e-01	6.022568672237673670e-01	5.317161380879199539e-01	3.170581335362492315e-01	4.149514469526300875e-01	4.331064517691139426e-01	4.544019205284216545e-01	9.560848637060870292e-01	4.269866706262395173e-01	4.123136157552986791e-01	2.899426357200147741e-01	5.700678976110165053e-01	5.857760034383017178e-01	5.681561490552516913e-01	3.661629097627977503e-01	8.984828034776348726e-01	6.469028156790055384e-01	4.747962752228109817e-01	5.719171597945057473e-01
2.296734073239042884e-01	8.425262599868874602e-01	3.837563601770189181e-01	3.266717869450992962e-01	2.501646153603425127e-01	2.702320979494459152e-01	5.083313131355826631e-01	3.684619832458314592e-01	2.761336169652665595e-01	2.628387606163115064e-01	2.669095383298162316e-01	3.994983343601450909e-01	1.528938171369155219e-01	5.361782534095644870e-01	5.915391084253903697e-01	3.496014104774928244e-01	5.052705478229452263e-01	5.020464296981114183e-01	2.772765947015187749e-01	3.078454416786151615e-01	5.360572138422659005e-01	4.867709006122997173e-01	5.433993419265112923e-01	6.217775846114228511e-01	6.015307382457041330e-01	5.734317782355735638e-01	6.125364878078453090e-01	3.162909469884277458e-01	4.857722633338650287e-01	6.005026166636504570e-01	6.370316935567513772e-01	3.737565607317172578e-01
6.602887404282230532e-01	6.518052145284911614e-01	3.783031629183072342e-01	6.718477934415671982e-01	6.477982287027068686e-01	1.858657317405983112e-01	-8.617955233910462587e-02	4.150492786232288234e-01	1.601913011843297818e-01	3.649522780763622132e-01	7.115659034406213168e-01	6.703753845307383052e-01	4.242460909348472198e-01	5.027196805199245500e-01	7.940680146017256025e-01	7.153709951611937345e-01	6.493419892735406984e-01	5.155131012839659910e-01	5.877942398571588400e-01	6.914839503980242386e-01	4.516498064099985221e-01	6.135413683993921063e-01	6.555091230689805704e-01	1.834443174080573336e-01	7.028493338429621096e-01	5.673435361561288692e-01	6.229187439387777747e-01	7.145213189868950820e-01	5.071502295813214989e-01	3.086417194277443210e-01	5.770231179037831337e-01	2.316907361489133343e-01
5.132218690185208487e-01	4.315934060909559777e-01	6.413526495778267833e-01	5.673294272286752982e-01	9.586345069956303533e-01	3.224632231082998901e-01	3.978819328516459697e-01	1.986098423778205058e-01	2.300034999215837817e-01	1.171730751790850122e-01	3.372282957837783313e-01	4.081890024363371561e-01	6.607344115477533641e-01	5.642334374489923476e-01	6.172794766563084456e-01	6.767231636096666669e-01	7.631161347765500480e-01	4.739556274488400112e-01	6.613460010963305713e-01	6.972683800314527502e-01	5.695026208582052440e-01	5.917433756045165083e-01	5.989476002622088346e-01	5.966724379921697352e-01	8.682057185427026758e-01	4.728138773194018318e-01	7.124319940766518089e-01	6.445986364250586576e-01	6.056449235919357799e-01	5.477609929802913502e-01	4.096036353608513703e-01	5.839589463061217733e-01
3.802581685322975469e-01	6.459636788044523792e-01	5.037120120703671988e-01	4.703208344219803605e-01	5.939160860701462319e-01	2.750521562183079194e-01	3.019395727327948697e-01	1.308284195631640445e-01	2.552039410524957197e-01	1.719949471228153781e-01	1.823840382017127837e-01	3.453109832223793529e-01	1.097852387059061741e-03	4.728817440546261297e-01	4.157474813489689947e-01	5.022740631345908868e-01	7.136806281568754962e-01	7.179316528562769140e-01	4.701601137090776206e-01	5.848204258485677487e-01	5.069638048428116717e-01	4.930775848892014479e-01	6.299608934181574194e-01	4.918969076715539179e-01	6.466653163857732922e-01	5.705842312647522174e-01	4.659470879225285356e-01	7.084059123970657401e-01	7.530535189731240031e-01	5.453824309957620020e-01	7.095603729481472222e-01	6.406606695258467710e-01
6.262753147531111564e-01	7.286021143193653904e-01	6.647993203417368324e-01	7.427755140100423814e-01	8.347690400934560939e-01	4.119244060371826111e-01	2.500203190380367313e-01	3.748712040021475733e-01	5.100277539640857283e-01	1.313406400898808335e-01	4.302644098970703768e-02	1.989654829977145489e-01	3.136444050966314956e-01	3.263027304512075011e-01	2.812846307005025803e-01	4.357573063556611226e-01	6.922181579507425964e-01	3.107117222884994145e-01	2.894231699968584648e-01	1.996212659935849842e-01	3.757020544640320980e-01	3.672077300322948434e-01	3.493747192410338598e-01	6.276701471392768239e-01	7.579832957206755761e-01	6.648171988936982801e-01	7.244294776757616017e-01	7.589614659187897683e-01	6.652764553433699879e-01	6.242575024987908616e-01	6.407546684296946404e-01	7.503426021779954214e-01
6.999758621210521170e-01	6.805382081535944483e-01	5.725047262946895144e-01	7.269487457149084175e-01	9.224233267370766098e-01	3.993812717363510734e-01	1.747809517374709909e-02	2.183383802712083877e-01	-1.543209847208903973e-02	4.393109869050078053e-01	1.768862594921447873e-01	4.263269896457516084e-01	3.564812124162525242e-02	2.965361395338950157e-01	5.613829019089970895e-01	4.368745590120818312e-01	4.005982520904750044e-01	3.695280765724823224e-01	4.657738798527471524e-01	2.913360137183824139e-01	3.646060491772255552e-01	3.332535968114735958e-01	3.180069258130186483e-01	5.875835630794264963e-01	9.133876938896861031e-01	7.739274343062123585e-01	6.639670832905499864e-01	7.681115124963570073e-01	6.992464348258234930e-01	8.251623827014241686e-01	7.343006505325629929e-01	7.110365747735601927e-01
5.497577004485073582e-01	4.799713471188299385e-01	8.559963458376802503e-01	8.733599242362444226e-01	5.835882812620516447e-01	3.906532370033452550e-01	1.602202086510951251e-01	1.507813988672090100e-01	7.025190406907766416e-01	2.007348644700329143e-01	4.104436131563149459e-01	1.835690149893316470e-01	3.336610725082813089e-01	2.747236618951522380e-01	3.427085014381209271e-01	3.086437549402574199e-01	4.024870921579086214e-01	4.125505964464106778e-01	2.769508325007965510e-01	3.579845253154491647e-01	2.781826354855148620e-01	2.588129088154162427e-01	3.235426849176603614e-01	4.569811819591457769e-01	7.469042868869709695e-01	8.423761108942893205e-01	8.255573387559603793e-01	6.817733604744535825e-01	7.738563311839150582e-01	7.579117546031837183e-01	8.051856500961097618e-01	7.823702055055477000e-01
6.529850581262867104e-01	6.138465311453502604e-01	6.532724616302029164e-01	6.116622796576302035e-01	3.401334313032128298e-01	4.944384348188891609e-01	5.267696957903789112e-01	2.593985409993190827e-01	4.008228344100279728e-01	3.164893539232606079e-01	2.071104497006910072e-01	2.610951917719451232e-01	2.503788389512293100e-01	1.944283865920520271e-01	1.230192649936745486e-01	3.846083622845049566e-01	6.629633695050890507e-02	3.005264339140154006e-01	2.992589165279213592e-01	2.534661912945767037e-01	3.052508214955572674e-01	1.824960848072222364e-01	2.724383039424377317e-01	2.609419147931921201e-01	5.747833164587390353e-01	9.391273181189158104e-01	9.076460664280656676e-01	4.679164433705221837e-01	7.036240181534512139e-01	8.576600082005848558e-01	6.312562392229743580e-01	7.205839498830989287e-01
7.625758122260180016e-01	6.630692484212528104e-01	6.695765782122746756e-01	7.044399503839233745e-01	5.093467482604130403e-01	3.709212109979575511e-01	7.002632268673604221e-01	5.626774294079593952e-01	6.245681900138966292e-01	2.083933435630425102e-01	2.662739577272285607e-01	1.071822944949242240e-01	2.620166243723331401e-01	2.899127732695121473e-01	2.609294804313299632e-01	2.642139842474627853e-01	3.101180785126587125e-01	2.596134800638171258e-01	3.090883132673303280e-01	3.385606305200749011e-01	4.852857074738254894e-01	3.002022006938753762e-01	3.078726238067054366e-01	2.065268846455015628e-01	5.847324463450002119e-01	8.145581625674221948e-01	8.261960799655519994e-01	4.381610460442550981e-01	2.595019592702608735e-01	5.417747787118164515e-01	7.088394240644282362e-01	7.787801965995218012e-01
7.937670957479181499e-01	7.792570224356909492e-01	7.164959542542757021e-01	6.964066154309456191e-01	6.710929701011836279e-01	8.248304730536895057e-01	7.464026596061241747e-01	5.288412380502882648e-01	4.849742219895220030e-01	3.790468026053602779e-01	3.043666420863212485e-01	4.373867663188951704e-01	3.095743774632317979e-01	2.213770684026827862e-01	4.729572403559546001e-01	1.758956281898227947e-01	-1.141736390810239588e-01	7.897931527977727351e-01	5.550414050124558019e-02	3.875602799374761598e-01	4.099241056145747630e-01	2.580973481933727665e-01	3.058596115266078441e-01	3.957492159782400321e-01	4.311037733504022862e-01	7.534754457102813552e-01	7.520140881902372954e-01	8.174699257215404247e-01	4.090312516822327549e-01	7.104320443313445477e-01	1.000707379132393715e+00	6.734032990626982462e-01
3.417775769364197469e-01	7.286739445282948147e-01	7.162802934079015582e-01	7.752720592985746784e-01	5.852801533762069797e-01	6.644541750476489206e-01	3.738042376398706956e-01	4.393564145759082384e-01	2.232181587143362567e-01	2.993971607806581448e-01	2.267485262864325501e-01	1.768174435972761360e-01	1.488149009066158657e-01	1.535821547853050695e-01	2.699360637521530104e-01	3.321420864166624298e-01	2.631325263599382236e-01	5.050358315754144289e-01	3.055457356233561295e-01	2.378215671067042125e-01	2.772638269968210611e-01	2.311289975684703291e-01	1.106260761933322151e-01	2.178443825711673387e-01	4.836997721043743148e-01	8.666153621670618090e-01	4.911675980135384867e-01	1.186713536667870716e+00	6.153906117817026233e-01	9.028902971998803428e-01	1.042697721034237190e+00	6.846672115892418198e-01
4.708736774029837480e-01	1.171433456134226336e+00	7.737957965445269037e-01	6.070451714919338215e-01	7.043076202526220575e-01	1.053660898988378669e+00	6.990941123631516652e-01	2.693027183310725547e-01	4.239814698089962031e-01	5.676743693618619968e-01	2.539786504005102086e-01	1.327003586135084012e-01	2.414027222952230267e-01	3.823503394360013297e-01	2.947363359361572788e-01	3.551822600212993786e-01	2.713699873347186764e-01	2.762234576451087498e-01	3.575724788908450358e-01	2.022624534419330267e-02	2.935189587274229517e-01	1.646744475758403214e-01	1.571140219304581476e-01	8.595549970605040335e-02	2.481976029907322634e-01	7.277065779857486705e-01	5.973944957337899986e-01	6.081448054360319988e-01	7.194267602112021098e-01	7.218416657241992773e-01	6.236790422753798468e-01	8.058306558666175068e-01
7.756788665830696150e-01	9.003480267774855994e-01	7.486140525844834359e-01	8.243036208784939589e-01	8.440072029479529503e-01	6.853859243362619980e-01	7.167040747740229811e-01	5.833950902960687301e-01	5.023844013308836898e-01	3.276493205698531863e-01	3.436257605943420224e-01	2.601212140793545680e-01	2.649042328986861428e-01	7.469011709978101710e-02	3.950302447139193984e-01	1.155546244709873827e-01	1.989600767420802163e-01	4.580839890945015425e-01	5.788775381555575361e-01	2.993657351302514980e-01	1.859689659797766348e-01	2.119675839907369519e-01	6.555431993847277150e-01	1.380474302204907633e-01	2.869854326666540500e-01	6.450246617498280877e-01	7.866282401063671159e-01	5.965885020646799486e-01	6.767969473197431585e-01	6.634478652559506751e-01	7.555616362828474486e-01	7.996947094910414888e-01
8.128550558087447309e-01	6.665979636798400332e-01	7.650744342633846173e-01	5.856584125930760498e-01	7.119327123295884352e-01	9.218158937797167329e-01	6.740780341659843300e-01	7.837685974866542837e-01	6.512821813684082084e-01	2.641788956699346325e-01	4.435115877371231807e-02	4.528073747328637544e-01	2.759105277219083829e-01	3.995955591482381886e-01	6.382417600703411686e-01	6.069812282312935237e-01	7.386224992021134250e-01	7.169691946407606986e-01	6.127511354156246481e-01	6.737226509401750274e-01	2.277682030667827762e-01	3.559149412077716179e-01	6.598252148070229417e-01	2.353679147344212019e-01	3.209600973240969157e-01	9.116476193767335534e-01	7.687484290235661044e-01	8.614849748045225741e-01	6.759677654334210750e-01	8.851236080080662205e-01	9.340853918854719051e-01	6.587157951745599149e-01
9.667769513148009031e-01	6.004632287565254689e-01	7.668070624758153153e-01	6.553978058425636855e-01	8.207259173020037268e-01	7.174750028805759738e-01	7.664678216979454728e-01	8.687539505974068987e-01	7.675920295757665546e-01	2.841338254486548975e-01	2.605564429385619496e-01	4.658491028785616273e-01	8.949077444184808106e-02	7.018653700131755047e-01	3.852326558766996367e-01	6.232765888295999090e-01	7.573481370644833399e-01	7.027816806849513931e-01	7.097928412217243688e-01	5.828505629196008009e-01	4.091317879924629142e-01	5.238871537272045131e-01	5.997478566594163230e-01	6.484955774792351413e-01	3.209110930332461642e-01	4.871730891281274012e-01	8.030387758246699814e-01	7.924128933590814938e-01	6.549102956698488187e-01	8.249991785357997376e-01	4.632352027430733932e-01	5.263252987117696957e-01
7.137404440119570204e-01	8.705279906852760874e-01	6.247257569373917407e-01	7.160256645848136481e-01	7.231291628224290058e-01	8.288623456042845117e-01	7.784799685257335344e-01	8.462575615737950585e-01	8.228747139076750816e-01	2.575536316962331873e-01	2.970175998998192402e-01	4.207596738190461094e-01	3.232959403115338026e-01	8.501674509977055205e-01	5.809050176008947464e-01	5.471263249659382710e-01	6.777151430147440037e-01	5.699216061218338458e-01	6.901749497739553263e-01	7.667088560050219215e-01	4.816943049415290390e-01	4.189894083306792694e-01	7.580629882954398324e-02	6.892184154585843103e-01	6.027149084452226857e-01	4.263450232259408113e-01	7.828877611785540758e-01	6.061015451225307826e-01	5.769424725230791751e-01	7.300487926485244028e-01	7.503217155588826071e-01	6.748105832907895785e-01
8.190570028764562194e-01	6.479454706012182097e-01	9.184896156589135163e-01	7.597250611288065558e-01	6.493199060118682864e-01	6.915756862735435995e-01	6.331162327470276630e-01	6.919533121366000517e-01	7.453335648135192004e-01	5.150765237908119243e-01	1.234554690929129395e-02	5.805599025081493725e-01	3.712907982218822123e-01	5.873515099693363828e-01	7.907572678253297349e-01	6.540042929555039963e-01	7.245524023382212686e-01	1.193114273891725308e+00	7.264206364780260161e-01	6.982801734875259125e-01	6.550812074415958142e-01	5.748433489319678680e-01	5.868613086864129524e-01	6.657316633160215158e-01	5.620605091909542939e-01	4.262451241618323561e-01	6.878837772926444938e-01	6.666390932951699044e-01	7.329734805210400550e-01	7.752506047247845755e-01	5.726667456852168048e-01	8.180912971745092355e-01
6.898221385739394806e-01	5.290617005660017691e-01	8.235948501369116936e-01	6.717436169929766887e-01	6.287229717887898861e-01	7.614264573146416470e-01	6.634907126274772748e-01	6.452383884133077174e-01	7.768226448051055444e-01	4.844154874593807891e-01	3.499629011291807701e-01	4.744874288734919898e-01	5.684821699678819229e-01	8.529799729180825851e-01	7.562185085791556238e-01	6.884577871406597493e-01	7.781499307398010989e-01	6.805302738678628005e-01	8.156047281447917907e-01	5.822305376776227837e-01	7.992468207935551350e-01	6.826513086828804866e-01	2.835368637112394841e-01	8.796512126685116506e-01	6.623787042436357630e-01	6.700154358349759143e-01	4.597577322676182909e-01	6.310190074113187775e-01	8.117408921311464187e-01	7.755097218581600282e-01	8.360176000269490260e-01	7.935723063275416100e-01
5.081760366786178817e-01	9.082469912945344559e-01	8.027173289769357067e-01	7.568218305389736722e-01	4.332240978185890601e-01	7.689730102793290722e-01	4.375075390769590511e-01	7.081753745956100854e-01	6.688553719909100526e-01	6.991288953521851424e-01	5.248794045618252468e-01	4.764544590762695986e-01	8.353170419838549243e-01	7.969525237561438935e-01	7.683962619797976012e-01	5.615548494937713242e-01	6.500259985945506802e-01	7.505642612617239307e-01	5.287979441655961121e-01	7.705278570475285749e-01	6.325735280146309591e-01	8.075110764573807387e-01	3.993394670337813146e-01	5.193689772952415629e-01	7.411053932428274260e-01	7.769006901581942959e-01	4.359528447446516797e-01	4.385806376315621868e-01	6.274556916124170991e-01	7.093867353525517006e-01	7.131353231483247290e-01	7.208338854661688888e-01
6.138161775007973109e-01	5.976421157841107501e-01	5.850365878707253220e-01	7.911450026941434510e-01	1.011557235042781722e+00	4.514634089236371217e-01	7.172544321275945434e-01	6.107798964960378107e-01	6.269227936687329361e-01	7.141031659310616009e-01	6.627863963678215509e-01	8.659672403219935699e-01	8.853530690167665806e-01	6.184831074840351217e-01	8.922667735947782397e-01	5.537856554697324629e-01	8.072783049804852507e-01	7.913288582236384094e-01	6.329608273465567869e-01	7.744279788071827264e-01	5.558190991390836722e-01	5.940795175399229411e-01	5.794803191881434667e-01	7.541332758900431976e-01	6.266834551287537858e-01	6.969733488211957706e-01	6.595541500649511057e-01	5.495596721013520369e-01	5.989101858103439424e-01	6.329090389394639304e-01	7.662739709513664010e-01	7.062025437820478313e-01
6.275978493047370543e-01	7.593687075796535790e-01	5.175016037938701130e-01	5.545252130217540598e-01	6.911788564441518901e-01	9.127011065425800762e-01	6.375042230918869235e-01	6.672049308198551021e-01	5.587174833754153802e-01	6.994131952916629036e-01	7.483524556118658078e-01	6.000153355385988707e-01	6.459634393914546191e-01	6.770448469600680586e-01	6.358141545441481357e-01	4.227996146129992527e-01	6.843574422197568063e-01	4.194703173543483099e-01	5.179126519456936917e-01	6.687929403838742681e-01	5.164727808036118084e-01	7.038263578031355161e-01	5.449484838570066714e-01	8.452924702601365414e-01	6.217006541331128178e-01	4.240968316062562748e-01	4.284979248460699663e-01	4.532519764251217165e-01	3.759558696715964987e-01	6.217974660428210454e-01	7.570320160569136148e-01	5.974538804446426488e-01
8.540510858734675637e-01	7.297383129387592371e-01	6.517507306685331736e-01	5.016654093343481113e-01	2.323701934904978117e-01	5.375768255775896787e-01	6.695879896437161305e-01	5.066997376249254836e-01	7.910393540404896395e-01	7.045321681152902915e-01	7.242079909844367780e-01	6.264763822348158318e-01	4.991403136713157274e-01	6.801986738477521222e-01	4.157274366189376291e-01	5.980423533179413109e-01	6.256911298161775825e-01	6.249790677211600753e-01	7.301099872720067108e-01	5.163388273488557223e-01	4.182290602715524885e-01	5.357607338064479530e-01	5.623561270109003196e-01	5.489895099858649319e-01	9.123463995603370291e-01	4.491940276114559927e-01	5.837381174535789530e-01	6.226149334721715611e-01	5.095647694201593803e-01	6.423050528249548696e-01	6.595637656172258501e-01	5.302313478041948969e-01
7.092723722654880048e-01	5.848825885718583750e-01	5.924764822230719208e-01	5.601285381540329622e-01	6.299664662287761674e-01	5.295734741408751889e-01	6.990770673118733569e-01	9.471289757669191234e-01	4.915032990715059169e-01	6.257709724743220070e-01	6.429864202619363089e-01	6.965378734818046258e-01	7.389509294378937554e-01	4.566238815142367180e-01	6.439295318948013991e-01	6.445035909735334911e-01	9.425181612968392963e-01	4.834624954576182687e-01	4.693020827959626384e-01	5.961073212528386067e-01	5.727619564766445182e-01	6.334241763831349736e-01	3.804298499005794310e-01	6.121236724612554303e-01	6.692846870190620745e-01	5.134680697708593478e-01	5.753008049832049053e-01	5.949553721968239284e-01	6.439501255907653654e-01	4.764409767418869013e-01	7.702830294678552070e-01	8.864827647390429721e-01
4.579318832638092918e-01	5.713425421105609026e-01	7.723279249897661014e-01	5.221788559056284029e-01	7.241937491094373458e-01	5.552667024576166677e-01	6.077479480254170952e-01	9.222652665813153572e-01	1.635499687401091862e-01	9.028929476315429303e-01	6.618904041049181730e-01	6.568986007796850934e-01	5.413504637511179496e-01	6.048062328625674056e-01	4.824037274479829329e-01	6.083716235261161787e-01	5.924195601303282599e-01	9.170967788827599776e-01	6.991696165858218848e-01	7.661948791445167828e-01	3.831451091658887864e-01	4.242251180545745792e-01	6.320259447858613822e-01	4.100399974771291589e-01	5.898599684768757179e-01	4.407103745270994910e-01	5.849842330958560099e-01	5.958961762815524477e-01	5.351697908291241923e-01	1.019966467562152257e+00	4.732462395369015917e-01	7.602642244210097155e-01
5.421030140207985237e-01	6.538382467656083108e-01	7.740267065640122901e-01	4.548577617700726439e-01	5.516316597935060351e-01	4.785740011551612993e-01	6.573031744088221329e-01	5.889614828977601801e-01	6.011296848885329114e-01	6.307521930401903676e-01	8.233106260957745448e-01	5.960892267758414187e-01	6.186473611578052756e-01	5.832037899866445718e-01	8.112214428173537550e-01	6.255735147300578447e-01	5.965390411164672724e-01	6.043476550170803208e-01	6.598909241793550207e-01	4.860258703976158001e-01	6.442337500812883588e-01	5.130974687343177187e-01	5.359369668043918455e-01	5.071552360408984050e-01	5.303848604333065708e-01	3.338778815704770975e-01	4.169842583764400978e-01	5.511969734791070108e-01	6.951952585529020956e-01	6.551266990671203994e-01	5.354593421125091179e-01	6.026384230817225518e-01
4.788887870159761473e-01	7.028167224538475200e-01	4.784199143184629799e-01	3.542195869995760082e-01	5.942404768408751092e-01	6.283319634650641472e-01	5.671884392774423356e-01	7.091146077168734019e-01	7.809053211331696831e-01	7.455458331833897390e-01	1.103460171108867183e+00	6.557902586756109153e-01	8.284597252354175545e-01	8.558585473151097966e-01	6.291297752064426430e-01	6.546272646881646784e-01	5.302650198483254140e-01	5.591748132114142678e-01	6.659294654140082148e-01	5.898772658846751504e-01	6.469876791011214268e-01	5.444872943580095770e-01	3.568996105844241540e-01	6.747849351307079191e-01	6.290555670916913034e-01	5.426175827012237329e-01	5.038545749507143956e-01	5.843356048081115306e-01	6.967429642765102793e-01	5.669843234928294562e-01	6.491697285136134310e-01	5.876325496842198515e-01
7.207412846693501685e-01	1.008794672069029952e+00	7.451063667060687790e-01	7.862120625578388200e-01	7.790651955320165856e-01	3.357924067240258825e-01	5.869286676470970576e-01	4.874229101284763832e-01	5.983590182420611692e-01	6.476172988203837688e-01	4.683608688272701270e-01	6.874985456567710429e-01	1.126345693435123252e+00	7.006548471596280026e-01	8.079928513836773796e-01	8.678398366471411496e-01	7.967337483833574208e-01	3.354980027675282805e-01	5.477063331930350776e-01	6.866716142446006588e-01	6.149549066027089061e-01	7.458009853753095886e-01	6.299208256673650697e-01	6.431899982836838392e-01	2.861608279530462595e-01	8.618575637841754400e-01	5.778886188426712867e-01	4.314427218058259905e-01	6.313713058400862721e-01	5.437981267106563044e-01	6.617466552015843773e-01	9.438037745048990512e-01


==> Cifra_figuretem/10/DPdataRed8.0.txt <==
5.076869896328531917e-01	3.396292131078351706e-01	4.717646478241521724e-01	3.226261426730275272e-01	3.894351534655994262e-01	1.620888368045387828e-01	3.639367025603772454e-01	3.549483598873670043e-01	4.539122590358474207e-01	5.999504078921085171e-01	3.639868091894012392e-01	3.257981459431684157e-01	4.282929879949117224e-01	4.360258692464182850e-01	2.244131261730838434e-01	4.262021350226756766e-01	1.691518254780218500e-01	5.228244457772173170e-01	2.523145181108918944e-01	5.712692264401086906e-01	4.094960943610583270e-01	2.630524810925776169e-01	3.519225511492051206e-01	3.758258667472844650e-01	3.090791176306668109e-01	3.946910076597174855e-01	5.890726132843977503e-01	3.848792751361719278e-01	3.251146368514682972e-01	4.259579011200269050e-01	3.188560296133737815e-01	3.845838475433866477e-01
3.369186313890475404e-01	5.117710735894667184e-01	2.606133729025264523e-01	2.084627510664973926e-01	3.639472648715451064e-01	3.953067432078051779e-01	4.150987662635379216e-01	5.494128247047653790e-01	4.591794200225403078e-01	4.197241191703745544e-01	5.130760304393149340e-01	2.576090098378963633e-01	2.124339023378034041e-01	4.114700768914998918e-01	3.264155648378268548e-01	4.295936496974862573e-01	6.178047667007258159e-01	2.881149161363896205e-01	1.780070901292873931e-01	5.260160324542457744e-01	3.162887503518695409e-01	3.881920384652641220e-01	4.277790212392343916e-01	4.256596290093830337e-01	2.898158441570989896e-01	4.024641398773710632e-01	6.502309342871233078e-01	1.946627174141672967e-01	3.389520618716246325e-01	1.465019214872344266e-01	4.257770926509360510e-01	3.111809570888955379e-01
3.004075953076400518e-01	5.395939366486812716e-01	1.864037927898939961e-01	4.035695112368692383e-01	1.629682304775645074e-01	4.255613943522728038e-01	5.644300270046965773e-01	3.593826528867694048e-01	3.450641674111157298e-01	3.096747765386125284e-01	1.252799575019592493e-01	7.407263095837584022e-01	3.970482808163141031e-01	3.703838158776794898e-01	1.365111703377075436e-01	4.491464018471129638e-01	2.216155320049694455e-01	4.312282765531217366e-01	4.425575997492716684e-01	1.806494770877232481e-01	3.120788950968065301e-01	3.688891252740649773e-01	3.601101124244693308e-01	3.238439048187503055e-01	3.512972732936088249e-01	3.153529249076771901e-01	4.057172544372864009e-01	3.343598757843577185e-01	3.005820230659106418e-01	4.380462762670879195e-01	2.220572245352782637e-01	4.245857738208695387e-01
5.648116967271268329e-01	3.093758742179345544e-01	3.231651690218932949e-01	4.172413473340701451e-01	3.753126453415850383e-01	1.281245324604856350e-01	3.092984069435972261e-01	3.049177443722890235e-01	3.284815036857248183e-01	2.828009407671880915e-01	2.766990562103474605e-01	4.607702508809292108e-01	2.518470635471128372e-01	3.315974663784710397e-01	3.323672565006700053e-01	2.080779664757017589e-01	2.663889080011053734e-01	3.988562094476173492e-01	7.394147618811661715e-01	3.873348357333721292e-01	3.049502687082372709e-01	4.304452503582023581e-01	5.306115458887028513e-01	1.814759077824630584e-01	4.989274274837917078e-01	2.534675406293222522e-01	3.192461087363455685e-01	1.805827841657190180e-01	3.624747259096749441e-01	2.098080775712452273e-01	5.063473429412254090e-01	2.078149751783053278e-01
3.317028936122310978e-01	1.421191026167444027e-01	2.718550877594125281e-01	5.740338135522933261e-01	1.642200267555079529e-01	2.641263579060522670e-01	4.998301948614929380e-01	5.855415438534937733e-01	-3.126177029896246573e-01	2.861128473292621210e-01	-1.070521730117200976e-01	3.673248456949132490e-01	3.405609472245040847e-01	3.384965394379796932e-01	2.970716130635543961e-01	3.251281711030641342e-01	9.595560195177182949e-02	3.935327804982697297e-01	5.033275476056947584e-01	3.017175996789138726e-01	4.028085023081215410e-01	3.902517363617723500e-01	2.773575362484374529e-01	3.773795104176311810e-01	6.596315913686714438e-01	4.648871930692913823e-01	2.910815456268936452e-01	1.291911824137358944e-01	2.167018101535596597e-01	4.626918777425135798e-01	5.318378191134512933e-01	3.391937221138033864e-01
1.487209588799406901e-01	2.926525588255699528e-01	4.247772584200962820e-01	2.144693847756513616e-01	2.983948628702616790e-01	2.221373225956905506e-01	3.233610030510924993e-01	3.290371092733220260e-01	2.699121115085897915e-01	3.647064247270331294e-01	6.471379196666375844e-01	2.318385058285574452e-01	3.691042062951964131e-01	3.387082971700065004e-01	2.735074647792197222e-01	2.933386160659638975e-01	3.298274213796934529e-01	3.903775221078041313e-01	3.745408635648894702e-01	4.117611625023236965e-01	2.529462656089264683e-01	4.215627646618408386e-02	3.706494105749523760e-01	3.157718136727944991e-01	2.635553476416298002e-01	2.624855623742480826e-01	1.774966617824077775e-01	2.683357399216858008e-01	3.302539986119706894e-01	2.196558284205402944e-01	3.747442531726404846e-01	3.212773040726236706e-01
1.873894590043236330e-01	8.720782024316359182e-02	3.751204688590559222e-01	2.000273709501173003e-01	3.932500423638785048e-01	4.051166858611426891e-01	2.874701483908299049e-01	7.169167382847504988e-02	2.465994553549509249e-01	2.838086688017338322e-01	4.015240453369887108e-01	3.284881709071133526e-01	1.090389681216121232e-01	3.197768470256152074e-01	3.333400876952513636e-01	3.213479912010906991e-01	4.928849056938499062e-01	3.403042293157569342e-01	3.342982728853915453e-01	2.904664607617393757e-01	1.769698498573228085e-01	2.869466834290286261e-01	3.206795775656523517e-05	4.682521180284610063e-01	3.655325442140516801e-01	5.051033132875100140e-01	2.748045522939303598e-01	4.349564344054167031e-01	3.830299827775580090e-01	3.124192902863097143e-01	5.386308273482817155e-01	2.989106610855967738e-01
2.374313999531303399e-01	5.126104450362831688e-01	3.980761886478431100e-01	3.424127237262507006e-01	4.208646141204022140e-01	3.333074969989389125e-01	3.705336700616300161e-01	5.278384029511206110e-01	4.598254457311022891e-01	3.790958893775248084e-01	2.382714491809005131e-01	1.208891459084576736e-02	4.672828764106460864e-01	4.776044366566922772e-01	4.765000472274245613e-01	2.513930347651828212e-01	2.622912188062671013e-01	3.927307735012142698e-01	2.981211139230847129e-01	6.779206469377874189e-01	1.769007441505697498e-01	3.345136098303956307e-01	4.035471913732018301e-01	3.370163966906862818e-01	3.487347253570956540e-01	5.263147270383594645e-02	4.271872577135029658e-01	2.899538519776663770e-01	2.099119007842587536e-01	3.269954126522769955e-01	2.732879525609673843e-01	6.579805388761081897e-01
1.592336178617365372e-01	3.268125893677713001e-01	2.647267652782718250e-01	3.571482417859487835e-01	3.382177990766095932e-01	1.761734489353783684e-01	2.171018462787939196e-01	2.860132598474016130e-01	4.016938664136195936e-01	2.933546256751382586e-01	1.455412445829930013e-01	2.137113680826050188e-01	7.478126455344074053e-01	3.773759527254942348e-01	3.618920642392673415e-01	4.122004901225244655e-01	1.720320145279951030e-01	3.525101375404603443e-01	4.279587317682434500e-01	3.422732806565468855e-01	3.485099281886953615e-01	3.077090798317613229e-01	6.176740924034346270e-02	2.692474449682076276e-01	2.160484419050583693e-01	5.370126691303311883e-01	3.309844238859043219e-01	5.089714774071184555e-01	3.298309190374212885e-01	5.525422099663496178e-02	4.788061166500300336e-01	2.196523134179803605e-01
3.603006740886411929e-01	2.903301601304097423e-01	4.109911355818015033e-01	4.327219846108577572e-01	2.758412183099355208e-01	2.532415028739315455e-01	2.840131411951682394e-01	1.710752426969420203e-01	9.566267738346836969e-02	2.548479366835000870e-01	1.741909942671184264e-01	-1.495656943157233076e-01	1.219230373458923822e-01	3.691428926553964596e-01	7.742750931472489606e-01	3.481791899727513240e-01	4.800519965621359852e-01	3.639433945798226655e-01	5.418378624529779364e-01	5.515171092677313425e-01	4.106240594577924563e-01	4.029952153301274431e-01	3.218963655446092642e-01	2.904030131155132533e-01	2.710873415789957219e-01	3.381283311502402689e-01	3.386559556335044241e-01	2.675885817181533621e-01	4.174502375161015522e-01	8.508034182272332657e-01	1.935252572386099990e-01	4.824632312480345853e-01
6.264326130180416508e-01	1.889236368545059996e-01	4.941848376755757499e-01	2.738996427858615967e-01	3.454432728455812951e-01	3.273542616998884602e-01	4.861901862530637608e-01	4.312304388592240745e-01	4.044272605360272888e-01	3.477715493626639676e-01	5.787141866314279293e-01	2.635489698385568569e-01	2.988875381997811442e-01	3.490197403777066665e-01	3.841434393847669715e-01	3.548602587359646066e-01	2.270326731977259649e-01	3.390781086102157005e-01	1.335321769596792829e-01	3.532058491581809845e-01	3.146479125199732607e-01	3.490712720162217342e-01	4.548078583129975261e-01	3.663202683046037911e-01	5.849594431160092256e-01	4.422072221289316540e-01	4.764293225640868767e-01	3.876876967272448460e-01	4.155875366634681489e-01	5.080537373782308963e-01	4.391784756595145112e-01	3.508355187989447010e-01
3.967410388937260279e-01	3.025197683604110011e-01	2.242635248612193377e-01	1.166910848546214852e-01	3.989119102473426270e-01	5.999000777261788153e-01	6.218950782171116520e-01	4.632403084303132190e-01	3.669091797427850299e-01	2.528113575913575328e-01	3.586804993008877451e-01	3.966095451050902776e-01	6.933387828842954015e-01	4.641633952896809245e-01	3.532253982221776889e-01	4.010065946748349042e-01	3.025846949851503376e-01	5.200665432939038935e-02	2.434441788387533001e-01	2.837897147782071916e-01	3.092128732828411386e-01	2.602337186169798589e-01	2.275713398847016566e-01	2.990936553925166441e-01	3.743185003020393919e-01	3.138226910508022383e-01	1.009922621368857520e-01	3.491048446859059684e-01	2.814806052861355545e-01	4.736098183470675571e-01	2.679687755859036513e-01	4.886728007598071244e-01
1.773474476876558126e-01	1.944148347063404114e-01	3.031751660888514777e-01	2.800138681707484145e-01	3.004409181085070379e-01	4.942099870453430799e-01	3.214963063266239596e-01	4.720902692160579561e-01	3.195427844742789736e-01	3.399673144162413951e-01	2.085225216132349235e-01	3.523917708720073483e-01	4.410053943691208955e-01	6.622740817652782441e-01	5.029782475907880190e-01	3.558619268260282964e-01	3.461383595288812232e-01	3.933516255233687198e-01	2.615419440948187901e-01	4.962103415339990664e-01	4.286171651882272893e-01	4.580836936921718339e-01	3.603940719818221616e-01	3.039423725895106787e-01	2.590063202083097149e-01	5.793522595748468174e-01	1.326198225982007373e-01	2.044543349469939431e-01	1.220636478269337688e-01	6.738775716765771362e-02	3.884082074196978374e-01	2.762529929598734335e-01
5.809904673780854623e-01	3.977816529871129325e-01	3.947851207403398899e-01	3.678217471097281477e-01	3.197411568788115499e-01	3.299704033860317298e-01	3.003615620669553565e-01	3.727629661291823049e-01	5.396610356638710249e-01	1.194465509329130370e-01	4.936557585517996061e-01	4.526090633702405386e-01	5.067733354312810024e-01	6.763333951344440154e-01	7.049180270043310381e-01	5.252922538604630764e-01	5.180132167202791127e-01	2.130233274662525211e-01	4.306916790756812885e-01	3.625142575492046881e-01	4.065565035875708388e-01	3.916167664697402517e-01	4.370837836828076473e-01	3.794423381521963567e-01	5.330016485185251618e-02	2.426156670520630554e-01	3.613268961318987227e-01	7.277238643247406769e-01	2.951335924559523316e-01	3.287276908840022216e-01	2.308597542795826074e-01	3.134249569420116677e-01
4.344771935388719308e-01	2.544529418899577067e-01	3.609863303344353902e-01	4.458482694609894881e-01	4.598541034466521737e-01	1.521678262567676410e-01	5.040848236008241834e-01	3.637999215652094609e-01	6.000525568613602756e-01	4.052837127767170422e-01	4.160465813674700253e-01	5.235508985496440948e-01	4.178816664848299389e-01	2.878704056771790309e-01	4.338867119658040283e-01	8.190776498434391151e-01	9.295139462757078253e-01	5.506044014850790536e-01	4.974480316119984646e-01	4.136087487325650347e-01	3.588530187225957846e-01	3.637532214828775312e-01	3.748556842711952553e-01	4.172669384211328270e-01	3.976955073350013081e-01	4.117217321276298025e-01	4.209903460770869632e-01	7.924440609940623936e-01	2.193291427675999605e-01	2.994231650651599796e-01	3.170395198000477421e-01	3.670147321462174927e-01
4.997007295140626359e-01	-5.167751074360299457e-02	6.795130693784082743e-01	3.096257275039953627e-01	3.457076124558346453e-01	3.990724816197200320e-01	5.129668347250274651e-01	3.750443965645876010e-01	3.368001037689837274e-01	3.701211767110450523e-01	2.502154365076172393e-01	1.325197292511888225e-01	3.723663636630559215e-01	4.068546598170650896e-01	8.337526280982504590e-01	6.369045721305616192e-01	7.487989742306361274e-01	4.297007112474396928e-01	6.194660680368210270e-01	4.950714823142481347e-01	4.692141905938057578e-01	2.936531360061539475e-01	6.188706436858947280e-01	6.909221078404488292e-01	6.072528485567516565e-01	2.973454866830617660e-01	4.017316265492938410e-01	2.595377804793632670e-01	-4.345566753369034529e-02	2.370514304504304226e-01	3.721990222854836827e-01	3.063972844214190028e-01
2.656704787950789348e-01	4.117180627912134794e-01	2.159192920561789353e-01	3.009961349735760239e-01	5.016745131975390848e-01	3.860864706190351159e-01	1.469266442081754998e-01	3.293383268913940842e-01	4.514145173006470779e-01	6.168838556914609805e-01	4.745396903786663900e-01	3.212640352594113846e-01	3.570066972050595089e-01	3.826390668557168029e-01	5.234959697687436853e-01	6.322539563528406514e-01	4.408638826667091171e-01	3.341634319952913046e-01	8.930983591283184753e-01	4.453814932544500338e-01	5.560847779945009561e-01	5.171035520503958205e-01	4.756130842157065830e-01	5.057261877149648033e-01	3.414855496298480064e-01	4.444967521595000748e-01	5.447680776574277406e-01	2.466589324496109015e-01	2.088533149416074985e-01	1.828597808623375620e-01	3.362193462392128462e-01	2.323914096119641115e-01
3.927542119434687118e-01	1.711393374539723622e-01	2.455834532890954214e-01	3.566498597314601837e-01	2.425639462955398173e-01	2.734986646368511298e-01	1.336819863420622423e-01	1.973558727384626121e-01	3.142954896791905206e-01	4.810127908069489200e-01	5.570809119109205731e-01	3.485362854993108161e-01	2.689588469933590908e-01	3.809842949470825246e-01	2.564499425325706405e-01	3.404905477908151679e-01	5.219277235593977604e-02	1.671406157835633177e-01	2.413266866115668097e-01	6.523467343546760500e-01	6.537206106017936502e-01	8.775232136414999884e-01	5.070122610628324811e-01	6.135650196321567051e-01	4.648972980119983611e-01	3.898524692732440178e-01	4.295981225876079335e-01	3.771124801953066874e-01	2.761203078212801643e-01	3.217317861559113035e-01	3.533388865147124025e-01	2.254454328859023526e-01
4.158903049771628391e-01	3.045679416433233477e-01	4.405479828729271241e-01	4.482077177770709686e-01	3.401024183850215321e-01	5.593806655219648594e-01	3.638080966406346262e-01	5.328599151760304853e-01	7.066933795772303295e-01	5.927344496731974388e-01	6.708191748197338544e-01	4.098409261006716320e-01	3.136389986428734789e-01	4.398010827469110429e-01	4.003364873977345306e-01	4.221169848457522189e-01	5.364649233057382505e-01	5.646154991152828595e-01	4.328427566326226716e-01	1.095205155695367250e+00	6.425882911194217284e-01	7.766796254519344744e-01	6.041696301687344839e-01	4.050613644269424052e-01	4.564157505431650774e-01	3.765913718001582255e-01	2.099569141310479725e-01	4.586998182026393311e-01	5.675681593407897463e-01	-1.195741248770118559e-01	4.686326555250593939e-01	2.738063011566027050e-01
6.848297672863344898e-01	5.588657332042259451e-01	3.579304451253737529e-01	5.205554934025196090e-01	5.024520070189499865e-01	6.905261311146305703e-01	7.790957494880595968e-01	7.449380543931852783e-01	7.745012967001683180e-01	5.710846223803611732e-01	8.711067384787264389e-01	5.286789745305202626e-01	3.123100893142642387e-01	8.017356351120432656e-01	8.252630726649061721e-01	7.892993938482641969e-01	9.116588586759082347e-01	7.789084329407410801e-01	8.078102930075486965e-01	6.315741246732753389e-01	6.669069956539630528e-01	5.303901809284630176e-01	4.687040754423920097e-01	3.567432984968762488e-01	3.082776001273970778e-01	5.213423947456489183e-01	2.397719082525774370e-01	4.819457249648685937e-01	3.049825320940722784e-01	2.681684361769597902e-01	6.610046124191648609e-01	3.147749331408950524e-01
5.695651453361489924e-01	6.919254519561774952e-01	6.601277298305989749e-01	4.841412501474673391e-01	5.285798074351186759e-01	1.058672931869253153e+00	9.118372562253753699e-01	8.654488879495639830e-01	4.747345194941998692e-01	5.849190483156516684e-01	6.108199112637863193e-01	4.679249858144919338e-01	2.676020169814098404e-01	5.419194353998638691e-01	6.566458278151694472e-01	4.196022152357337109e-01	4.140998152614148164e-01	6.051584466616564129e-01	1.047066721541452194e+00	7.869315729030607054e-01	5.426982970057809830e-01	7.489297364535660861e-01	7.540127194874324257e-01	2.184151059828181030e-01	3.028221056756488783e-01	3.497225613890295737e-01	2.087482224710110468e-01	4.331666189686569357e-01	5.352242085843907926e-01	3.370870691252463303e-01	-1.531312974988852105e-01	3.811798401454161156e-01
5.748374972533636384e-01	6.836370848672168599e-01	7.246772048524235954e-01	8.390833332841074466e-01	5.827524385783890981e-01	6.461632327341269022e-01	7.694746946895876238e-01	6.629619918029652226e-01	5.530173570697612950e-01	5.182487140932604541e-01	2.908375392165535867e-01	6.659769536919789568e-01	6.262615530341613113e-01	5.707623148905138777e-01	3.949813396413837108e-01	4.880030591839493725e-01	7.041598632466865570e-01	7.728333530555097086e-01	1.245437713352514075e+00	8.815450486058536983e-01	9.818394184381288303e-01	1.157953050286175900e+00	9.289306479275494244e-01	5.902695168217748645e-01	3.035215001453182571e-01	2.369693584742192383e-01	4.882837986661338059e-01	2.034666297120817924e-01	5.906101026183000480e-01	3.660808520915921349e-01	4.678711261446772962e-01	2.090440740659204322e-01
9.398127872647000780e-01	1.125670154706798654e+00	9.950381611778428281e-01	9.564298778107169774e-01	7.779868756496423066e-01	6.980401989328359758e-01	5.517003138700449227e-01	7.017678750857700987e-01	5.429509558265183111e-01	5.366134949903043072e-01	2.852553674629705327e-01	6.449462740313891551e-01	5.817029687864996301e-01	9.845543876400788541e-01	4.993682547682447570e-01	5.345327077886625755e-01	7.111901283641679505e-01	8.366403019200496782e-01	8.119726826331781222e-01	1.021304700041702374e+00	5.286184712475074932e-01	9.728067424696998922e-01	8.953220366742793423e-01	5.593167794699889228e-01	3.181151496420827063e-01	3.030322843155477397e-01	3.981850601094629738e-01	4.685964645405193973e-01	3.580529345822461851e-01	4.073451444641640884e-01	2.844598028179963767e-01	4.274184990889526858e-01
1.025325521315963107e+00	8.849408418228101869e-01	8.655098027020821094e-01	8.787254515470062088e-01	7.816425528227810560e-01	8.123340876022242529e-01	7.505490909275686073e-01	5.936112853411708024e-01	5.836852829339461701e-01	6.810852490189485131e-01	8.115081848656987562e-01	9.034157279491968895e-01	9.176336387731324207e-01	1.085799818002715966e+00	8.934704232382566502e-01	9.107875933880995589e-01	1.010817242260203530e+00	1.072873605350016524e+00	9.402610165741317472e-01	7.180132276804437330e-01	7.977986590905669084e-01	7.843244463168770331e-01	9.408317783775426157e-01	6.561956398292874137e-01	4.157171798267334517e-01	4.208721561382413601e-01	2.013264939557604938e-01	4.542594235233597955e-01	5.326829304245723762e-01	5.890531222590258409e-01	4.528274993831780115e-01	3.141196560937162818e-01
7.266292414643452657e-01	7.816382210296576316e-01	6.509444000300845801e-01	7.365800396501901437e-01	6.542354857529589784e-01	1.010905181869029557e+00	8.707684245602616002e-01	7.598886703462063297e-01	8.189371269870415748e-01	8.546741592165018053e-01	1.026918922735379436e+00	8.035426354842094554e-01	7.963059232910175700e-01	9.647275797293773936e-01	7.151880371164971439e-01	2.562717760863173488e-01	5.858636383315583007e-01	5.237632670088707698e-01	8.550553073808446758e-01	3.533734098168743731e-01	3.302171781068897194e-01	3.421409279919706004e-01	4.121817062433209000e-01	7.332241604495801646e-01	6.848078798542229784e-01	4.736973141760278394e-01	4.688611741259491872e-01	2.592652484742621333e-01	4.762511592913389880e-01	2.402773231935335374e-01	4.454944803901400574e-01	3.732319877244125728e-01
8.637145065639588726e-01	7.467966038667644968e-01	8.692929350697431445e-01	7.920636161494535310e-01	7.891447110698343037e-01	8.393601562001719030e-01	7.633041410863374843e-01	6.807970184119714885e-01	3.923036151934324867e-01	4.510165522954520112e-01	3.010651299913022494e-01	4.033507448116526728e-01	5.000582756566660514e-01	5.102001929359522014e-01	1.866637588703312645e-02	4.828827874495232875e-01	3.891359540381057469e-01	3.308569148880616262e-01	3.494913699605389223e-01	3.842286127878272728e-01	4.570984382483430641e-01	2.844624685802955577e-01	1.474696938245808053e-01	9.137747072128216130e-02	4.083231128469183013e-01	2.634617874146601979e-01	3.096301305014061422e-01	6.197376229840465545e-01	3.354231406014283046e-01	4.677752214148560572e-01	3.786918909638795627e-01	3.699899846507370693e-03
6.913671780695087588e-01	3.948097683903573629e-01	3.522116020045956142e-01	4.082534387837120082e-01	3.392129351355868683e-01	3.817551828621558174e-01	3.902895983136565605e-01	4.128839833686780980e-01	3.003285779874006467e-01	4.276583702679609966e-01	5.642409287477443414e-01	4.417300953797854701e-01	4.186441228652971192e-01	5.254794992657171315e-01	3.372824659168304762e-01	2.971803610593177769e-01	2.281729296766168702e-01	1.650992217097433656e-01	3.464788996202727844e-01	3.053559980863393974e-01	7.068828728795573113e-02	1.486533821137164812e-01	3.824474637974672464e-01	3.175678122636093059e-01	2.459854713433751172e-01	5.280098549265040964e-01	4.013616580317999061e-01	3.352539436056257149e-01	2.350077349769714719e-01	3.413011665590248156e-01	3.015390862958593488e-01	2.702172961022566988e-01
2.080347461395677944e-01	1.997814574240598384e-01	1.173965636004504765e-01	3.278399904419878053e-01	2.566078872386607923e-01	3.139313442875462656e-01	3.006757618303654844e-01	4.881283159283333895e-01	4.995619572614672377e-01	3.433792407483531872e-01	2.419623435196227024e-01	2.184701440111639636e-01	2.933159111825013876e-01	2.862637060227934960e-01	3.922626569429802368e-01	2.575240029503097494e-01	2.983543778972039262e-01	3.704844872411175438e-01	1.077476012866181998e-01	4.238962729110841710e-01	4.576764075222549133e-01	1.797656661739518436e-01	3.783156753048976806e-01	3.313320825604560427e-01	2.656441160933782908e-01	3.821782414171291387e-01	2.595029032611251285e-01	3.352758653579578918e-01	2.542329910997438436e-01	1.396226216152570976e-01	1.578721143827821471e-02	2.946014294620237228e-01
1.358641005649489086e-01	4.941113727073047635e-01	5.703149337490360793e-01	5.081377629053437928e-02	3.384877174823980872e-01	1.228716154509817970e-01	2.648652641363232751e-01	4.000787408141450729e-01	5.997097499697974232e-01	3.807427320527377868e-01	1.876149099489933247e-01	3.333239781757728615e-01	2.816180772199393667e-01	3.900661584015469030e-01	3.615486984363787126e-01	3.747854767093158346e-01	4.803953913999518543e-01	5.817553282983209950e-01	3.538601935750730343e-01	4.389129748490869787e-01	4.137299020989660958e-01	3.448627425773052035e-01	2.873317295577252906e-01	4.030636189785849477e-01	4.747591923123511970e-01	3.657052738838623696e-01	3.801716166518298579e-01	2.803686453013563562e-01	2.807684853155519855e-01	-3.758604587738904046e-01	2.207570347718846304e-01	5.638787694862141819e-01
2.732696164946812889e-01	2.524072901022008097e-01	1.303656431215859668e-01	2.772195831164940838e-01	1.830133745881647733e-01	3.251445950362747972e-01	2.087939060920180334e-01	3.615688843833757549e-01	2.643167096779467373e-01	3.932130256676225066e-01	3.128473525379886211e-01	4.134032905132509761e-01	1.287226626440234334e-01	5.244148398042507431e-01	3.032647531302300470e-01	3.511969546439650536e-01	4.158663391605330606e-01	1.539362278122451411e-01	2.284969329209958211e-01	3.063333166559638054e-01	3.024306243414919271e-01	3.516003144805766034e-01	1.169111903903836125e-01	3.137523942433817492e-01	2.922305652567971923e-01	1.820966402153105235e-01	3.111193953929811129e-01	7.053565563072476952e-01	3.276516182546206357e-01	1.538201725333154801e-02	6.774342583251389271e-01	4.400476081599036249e-01
3.604516281361431762e-01	2.676634062236598055e-01	2.661457867467066363e-01	3.617883986240256755e-01	2.803490288955112208e-01	2.265337930285699908e-01	3.078006304610533261e-01	6.674180321237460634e-01	3.693687703769128472e-01	3.547229261367788045e-01	-2.395624200574614227e-02	3.654126042557876985e-01	2.814660435799936078e-01	4.227347215486028098e-01	2.463042199411214495e-01	3.427984455189579949e-01	8.687594347521861993e-01	3.614610071874624908e-01	2.442551212002169458e-01	4.359821832940093955e-01	1.823081668429764601e-01	3.244388289422838190e-01	4.092798285509769984e-01	3.970800734957402600e-01	3.570955298612371598e-01	-1.691461431352397904e-02	5.032693756835463494e-01	3.107678751616736457e-01	3.403806213981894757e-01	3.984748995527859772e-01	2.177228881307077812e-01	2.091225944909975709e-01
2.926848865141613576e-01	3.286566741927652302e-01	2.784788148574521838e-01	-3.920467326391079421e-01	3.495898522179184953e-01	1.640068820832948360e-01	2.607772847807953154e-01	3.144445200381010830e-01	4.476158376912072745e-01	4.930389162533831415e-01	2.338846875929391222e-01	1.287151211697256104e-01	3.319544609530070689e-01	2.668738552990603807e-01	2.756959464382419123e-01	1.307160017382409389e-01	2.138707909435878518e-01	2.530859680328890748e-01	3.121336000752273354e-01	4.447902681099260014e-01	4.165418120832438120e-01	1.578528058672409862e-01	5.849267503989763473e-01	3.903938261238172336e-01	3.483206708136745711e-01	2.774991721522233057e-01	4.305288938357243467e-01	4.198161237297871606e-01	2.515325012222217049e-01	2.546193923859842445e-01	1.651321738726715949e-01	4.979652277776426272e-01


==> Cifra_figuretem/10/DPdataRed9.0.txt <==
8.319673127418287795e-01	8.982675972952632870e-01	8.897531164762453315e-01	1.038166952158262824e+00	8.668113764427709533e-01	8.353341976511339251e-01	1.290635879284641740e+00	6.303597976232233613e-01	9.545850448507777752e-01	6.809931892451572821e-01	1.010772070449838855e+00	9.430341250743803361e-01	7.797056255724473806e-01	9.576133506835043940e-01	9.526282801911836184e-01	1.327938112382090585e+00	1.107461581074821622e+00	9.475359917847907543e-01	1.089858429871079171e+00	1.006549429411546459e+00	9.091825048470590920e-01	9.103342893171754158e-01	9.355767328919619708e-01	8.487270418013147522e-01	9.977057300028354669e-01	8.368850148971834768e-01	1.040051195575661280e+00	9.847697866057141258e-01	8.695096546370209012e-01	9.425597156031373380e-01	9.207107556170892604e-01	7.794344068783939372e-01
6.929226847476761542e-01	8.829367543325209455e-01	6.778099082834376787e-01	9.083189526221224774e-01	6.526273537792383062e-01	1.036075840667537218e+00	1.122901314667168915e+00	7.935185369490035390e-01	1.100314839969500191e+00	8.070645284311874779e-01	9.640104959667973317e-01	1.123116234418590320e+00	9.787480547784426221e-01	7.692878050825440184e-01	7.812948240132474576e-01	1.018280418822546052e+00	1.016575035013924211e+00	1.041900655553775978e+00	1.188512932315233694e+00	7.350705675728874677e-01	1.058849907900779597e+00	9.811303713987689079e-01	7.479378309081878839e-01	1.005275694440178391e+00	1.176156517565815074e+00	9.561458257514813264e-01	9.266698909830196618e-01	1.177309198006807778e+00	1.004165265838965926e+00	9.578874870864364510e-01	1.010965216776588793e+00	8.373541264450834465e-01
7.880647417356287932e-01	7.028722151070452284e-01	1.045159196543674396e+00	7.530001933365977340e-01	7.547133715274032539e-01	9.253737341206602629e-01	1.104302799144481151e+00	9.339869837769453342e-01	9.233913914444602522e-01	1.074487489838349630e+00	9.336965239121105542e-01	9.721089692326098097e-01	9.932029152303983865e-01	1.103587342061403742e+00	7.312784993770113928e-01	8.420116169748098622e-01	1.114179913780890097e+00	9.365015264267680939e-01	8.522330976567938920e-01	1.035136699136179228e+00	9.978799480031347313e-01	6.742336595457081305e-01	8.992115972224543619e-01	1.014964145674333018e+00	9.948296095164728126e-01	9.067084284340516387e-01	1.066594129088170639e+00	1.104399304429815043e+00	1.069424672201197080e+00	8.537137383012594061e-01	9.653935610307624593e-01	1.375336333793394594e+00
8.154138895190139458e-01	9.705140344485709836e-01	6.540133856161014503e-01	8.746302931921340340e-01	1.035078956041315390e+00	1.002923553692840253e+00	7.028215936279028631e-01	8.628078020203695520e-01	1.073137335936588777e+00	9.239457427109049048e-01	9.014324011194189135e-01	9.537785844429454984e-01	1.134153408157297926e+00	1.065656089454997568e+00	9.064185143188520088e-01	9.639750067274386325e-01	1.017374003184627895e+00	8.906900373156751982e-01	1.063783231754988456e+00	8.737514279397740058e-01	1.108809712115624624e+00	1.024033727202570132e+00	9.461647265473698276e-01	1.130061311922128553e+00	1.109985684237003500e+00	8.493460770799780013e-01	1.024609025496757031e+00	1.150700697499557057e+00	1.036652887214208452e+00	9.839714161252266500e-01	1.116016786601618627e+00	8.196987676466974682e-01
9.203993900609951373e-01	5.634083366156805717e-01	7.469316405770850542e-01	7.512186279799694111e-01	8.274873653026530995e-01	1.029957446812233668e+00	9.477033370425580472e-01	8.517255713248860216e-01	8.077933753098947012e-01	9.646633971125267992e-01	9.767826940409068959e-01	9.605195252342226819e-01	9.393149333425713232e-01	9.543336568127076536e-01	9.466055453472583814e-01	1.150113824225690751e+00	9.679560242843376905e-01	4.199325469563324198e-01	8.684144940603569784e-01	9.773324885488131608e-01	9.077403969153493568e-01	9.547911490879461560e-01	9.888737567033137887e-01	9.936527266829694449e-01	1.069824156211251376e+00	1.131326717848315067e+00	9.559445809885595002e-01	1.029124291472088171e+00	1.082638572779921704e+00	8.716676201851007999e-01	8.716368361191936254e-01	7.707984257753092150e-01
8.799303513940694987e-01	8.094142861693776059e-01	7.312492017633500652e-01	7.059846082046996596e-01	8.356489829620407095e-01	9.065499891621148221e-01	7.929296044527152088e-01	6.851836391210713861e-01	8.196991761933573040e-01	8.161594239812645091e-01	9.059292477817755262e-01	7.531369264616177839e-01	7.740348152223004430e-01	7.549548569396835607e-01	1.287616694381028104e+00	7.694184607568339551e-01	9.148999021350653349e-01	8.946272846047897964e-01	9.164803245191048831e-01	8.523419345209004572e-01	1.158937365618187165e+00	1.174508974312785892e+00	9.655506014816780391e-01	1.029190458383018925e+00	9.072120959938739793e-01	9.249254370781595513e-01	9.166168523240856292e-01	9.354695232629288704e-01	8.871654785393606746e-01	8.655879740108199938e-01	9.849216495265371574e-01	7.190420295003911999e-01
7.093341934223851286e-01	7.355739914598500295e-01	4.124506529922022935e-01	8.031502095746902992e-01	7.523704503544990096e-01	8.076835367226571361e-01	7.634207213742211229e-01	5.684191165776660837e-01	8.225164164479883411e-01	8.309867055684841963e-01	8.947940402994322140e-01	6.532649034425396239e-01	7.559024424943159293e-01	5.418694935272023727e-01	5.775664789538156318e-01	5.549201813280375539e-01	5.019746218265380699e-01	9.113112269760778039e-01	1.048600448718494116e+00	8.915775723340310099e-01	1.065681229016972598e+00	1.096563759608411459e+00	1.210739794299007022e+00	1.040513585813882980e+00	9.494615887305554169e-01	8.593844405811349452e-01	1.309304973626669977e+00	1.115052413520113639e+00	8.777462662959606421e-01	9.250817390718455435e-01	9.669844857927774040e-01	8.163366520858155173e-01
8.459691139267098148e-01	6.980611565396771523e-01	7.416626026624604240e-01	8.475607889680994989e-01	7.714401765370773045e-01	7.692701100412633330e-01	5.661985719967773667e-01	7.186135400589523936e-01	7.610486477718712006e-01	5.600487992452530817e-01	5.907242765751903324e-01	5.343620829889469404e-01	5.056393719008578369e-01	6.909897133203962705e-01	2.815001233047307871e-01	5.126853180323218684e-01	4.232055344702153610e-01	3.900885696569408312e-01	8.058336689425357191e-01	7.062610913933775603e-01	8.746628104131022319e-01	9.919918518052963652e-01	8.434977736040500940e-01	1.093565564192013451e+00	1.032583497954397078e+00	1.063958371302359041e+00	9.299122854884038780e-01	1.048211092906628839e+00	8.201961344146033728e-01	6.237265360860410057e-01	9.974913498961038849e-01	8.827437391219049578e-01
7.232695443669107105e-01	9.030980512742168287e-01	6.283466825917438658e-01	3.855228454745713296e-01	7.357426328191002396e-01	7.558269610291495910e-01	8.607394070416121146e-01	5.192894414322998253e-01	7.147026168854593298e-01	8.376345563668983196e-01	6.143517344062516816e-01	7.524704851984281850e-01	7.627027635672464223e-01	4.516045298570444677e-01	2.781527233011668598e-01	2.489671414893686596e-01	4.338478256133340150e-01	2.354297998338892861e-01	5.494085886071595759e-01	2.940565614943037032e-01	3.494243711378887673e-01	4.918401903306262590e-01	3.784968278267419883e-01	3.690264716714835025e-01	9.425592785260036299e-01	8.200956683224310817e-01	8.061369921110337344e-01	1.035257048137900426e+00	8.343977344343382896e-01	7.062516643643758085e-01	1.144579227869047866e+00	1.027761268912945170e+00
7.844483177425134457e-01	7.909453824978633918e-01	7.998531972957829694e-01	7.365473783345987124e-01	5.748202614050244019e-01	7.605065980686942506e-01	7.020678389822186949e-01	7.834211357774490958e-01	7.136929032384874416e-01	6.274963987401630527e-01	5.010905893531865107e-01	5.834514764890504912e-01	3.065632209608457059e-01	6.715963134215919839e-01	3.620483073043748168e-01	1.421927099551801577e-01	2.600144229423481113e-01	8.930772819774984717e-02	1.942981644464290003e-01	1.443058495142466313e-01	1.691468457248871682e-01	5.199723212005433748e-01	2.263318638335351518e-01	1.557812111087074070e-01	7.166426000281732600e-01	9.326589625169207087e-01	1.313792011864974629e+00	5.069740894103131890e-01	4.501821284702985926e-01	7.535861493145058487e-01	8.761982944754129754e-01	5.326573610313379836e-01
6.194953953872626151e-01	4.798599516813194521e-01	6.728461543020447522e-01	6.120441131225990983e-01	8.513601326183382056e-01	6.298033992256779623e-01	6.377086653614456591e-01	3.086847210975653399e-01	4.268198811317798214e-01	3.716627138984420209e-01	6.804794943833673004e-01	6.770033459239197526e-01	4.404420358424003812e-01	6.764480546398260463e-01	5.391036457681025462e-01	4.229054315700256916e-01	3.552625129604354837e-01	3.104332652850680940e-01	1.211920536221823275e-01	4.970155184811037019e-01	6.350394751007616412e-01	6.947335367459532840e-01	4.236055091502097802e-01	3.447591873821517772e-01	9.210791571792248389e-01	1.129314599557227572e+00	7.939409599764146730e-01	4.331214103270770721e-01	1.678398233561468889e-01	6.071016906720276829e-01	5.454423295746507749e-01	4.242446273692593861e-01
7.482860804043680591e-01	7.388036917851372731e-01	7.067690929126313470e-01	7.457638530783802233e-01	7.407150224560076213e-01	8.154036925111570744e-01	5.102226911694121014e-01	4.256030532588707116e-01	6.586452372249430587e-01	6.570620438887124770e-01	5.810298718905855253e-01	4.713956328463567713e-01	8.758254469224079353e-01	4.862040256521118486e-01	2.859961265152756171e-01	1.187923727766087012e-01	5.512437142268837853e-01	6.428864654549337754e-04	1.432979373159068981e-01	5.863598012811931381e-01	8.009731794779523240e-01	6.769301339893767366e-01	3.973881581075641711e-01	5.138860469982698964e-01	8.591932121937116973e-01	7.799434896525823113e-01	8.605847222007247943e-01	9.211494298636373479e-01	3.901715303336905083e-01	4.689875443164270297e-01	5.207445045198881850e-01	6.258482263801804502e-01
6.551834549681656572e-01	7.009549670966722656e-01	6.412093948654127296e-01	6.927165403624944151e-01	5.437818800313528600e-01	6.705488595488839909e-01	7.843766722017194715e-01	6.983371115708263410e-01	4.044430259183932619e-01	5.995757468703999393e-01	6.886975281038838492e-01	4.073946461822639531e-01	4.330809959305584877e-01	4.971680849006700487e-01	1.176067697167809123e-01	2.118990222411901991e-01	2.690215048537076825e-01	4.551179361026757436e-02	2.554536680073907773e-01	2.459519423462297461e-02	6.955327386346272789e-01	6.432309939053798553e-01	1.760097520107473112e-01	2.997318369687810291e-01	6.109202660531289908e-01	5.756771974468534170e-01	6.934343940922841343e-01	8.203946663030607933e-01	4.742073792563901158e-01	4.294404989086608171e-01	6.077449314566755190e-01	7.132984062321486851e-01
6.981247132526244847e-01	6.685277366708598512e-01	6.710860706450993973e-01	6.722818972686962491e-01	7.213179883008963289e-01	6.927272125352491594e-01	6.456126190037386747e-01	6.781843188730002359e-01	5.962908827050313887e-01	5.826902486090950184e-01	5.389459766897385373e-01	6.023015671720794995e-01	8.070360144487637166e-01	4.386391905273313574e-01	1.279510159563626848e-01	1.844478186910635809e-01	3.766628809605049866e-01	5.438165361467626191e-01	-1.939206210538268471e-01	2.498924287700803604e-01	1.685013037387985690e-01	4.129139346511631614e-02	3.638761517713358096e-01	3.197613865427290092e-01	7.116715330440411824e-01	6.870249360802432870e-01	7.510877792323289448e-01	5.408752083880186134e-01	7.390207726552259215e-01	1.047190050951329443e+00	9.221219586876019392e-01	6.884130680377354983e-01
6.877461502678804406e-01	4.005847527568486277e-01	6.029155560714102302e-01	3.220953791730464255e-01	5.204267513284698277e-01	5.266454636884232432e-01	5.990926219967577238e-01	5.921776452133511448e-01	5.830969637016849560e-01	4.742452014032094709e-01	2.456596252946128267e-01	4.991343142740437000e-01	4.630612205476641874e-01	4.590007687678048787e-01	-2.638423229782502211e-02	2.289133568838122024e-01	3.384462542331814205e-01	7.167008203839717040e-02	3.469464061254837195e-02	5.858465840269884151e-01	9.451720467292930306e-02	-2.904463864698136888e-02	5.425746305457687657e-02	8.058709517573516001e-02	3.307127473353803082e-01	3.324155739179938673e-01	2.964615017865956936e-01	4.355971592453534158e-01	2.983634109227537579e-01	1.874321768016392609e-01	2.883980666559017303e-01	1.426694324261540414e-01
2.783707614466369717e-01	6.575410174986179301e-01	6.603755143418503781e-01	5.360255062705202578e-01	5.679377304167049223e-01	5.855300882680998242e-01	6.083086902066175972e-01	7.153350096505730615e-01	3.662419801687839538e-01	6.616039168005136695e-01	6.388121817125628210e-01	6.913414201833310013e-01	6.477994991836562022e-01	7.247059600900482845e-01	4.790524902138573182e-01	5.246952045697288181e-02	1.057621924817947479e-01	3.274908179983299084e-01	5.886019023071240586e-01	-1.494830914792077969e-01	4.849331800560449657e-03	4.925109298385590972e-01	1.962124973729717226e-01	9.893264185534128563e-03	2.855874650462887354e-01	1.438522883401509578e-01	-1.670660267364081630e-01	2.847619149092105451e-01	1.520216053404391254e-02	1.016178188919158454e-01	4.473240702151211612e-01	3.707189224397601790e-01
5.784531348743362500e-01	4.669025948029670303e-01	5.210956123795441597e-01	5.184628804893923748e-01	4.828909370420594316e-01	2.169485804144121177e-01	3.203449616578651349e-01	3.378717521127356793e-01	2.872044011306668643e-01	2.266634983111571744e-01	7.676327633258008820e-01	2.596576603493234159e-01	1.675414774469348167e-01	3.592981711493675179e-01	3.945762029211868360e-01	-1.224723302637167333e-01	2.824090435307724523e-01	1.896156016472745898e-01	2.208269472334707662e-01	5.583666136276230207e-02	2.210910922566216574e-01	2.419904293943589690e-01	2.747682074994742818e-01	1.627110843428754977e-02	1.123036904520521712e-01	1.988935996503843895e-01	2.394030547296518638e-02	5.064992162821062988e-02	-7.954217246470901559e-02	3.498324226157444317e-01	5.606723157815292069e-01	5.823600619285046465e-01
-4.915877027226547846e-02	-6.637579283624664428e-02	1.929159487532918216e-01	-2.333197741020329175e-02	1.568140964532371839e-01	1.908161681972384560e-01	1.235409206633926171e-01	2.878701018916971499e-01	3.196709462841811900e-01	1.069339291988057467e-01	1.292310177591907694e-01	1.996285687536600295e-01	2.085560478836484544e-01	1.153073944951621133e-01	-4.499091819032871586e-02	2.268455703961176073e-01	9.403719991841191783e-02	5.376190161718947397e-02	5.461882069630456804e-02	2.564573810810581445e-01	3.150132224610452947e-01	5.230933718754696704e-01	1.524001564574607448e-01	5.212801551425669255e-02	1.216995192937280756e-01	2.115709043200584560e-01	3.640548414411720612e-03	-2.580745926703287285e-02	1.893381062087932110e-01	2.504338424473390723e-01	1.055777639400879431e-01	3.273253877792745570e-01
1.515359267111079933e-02	-2.850292347239420654e-02	-6.387508084423731969e-02	-1.547463324061895684e-02	6.283788681670920973e-02	1.016280212083885692e-01	2.458409748320701527e-02	1.712605952782263463e-01	-2.058391047675169894e-01	3.217837817181871674e-01	9.111970643766763300e-02	1.553321727688120046e-02	1.043505440660660311e-01	6.187253083857453123e-02	-2.048015480920434284e-01	-5.856416643261783128e-02	-3.432821348192780647e-02	-1.202647508372434171e-01	5.145961926792843449e-02	9.368332760500448775e-02	2.373868115629474418e-01	1.710449208024445444e-01	-1.229718194195678072e-01	-2.507787559552689810e-04	3.177710253334026236e-02	-3.356551164958451738e-02	6.065285723407973228e-02	9.084502587049021749e-02	8.035525401020839065e-02	2.576044317550543750e-02	-7.383694751345390439e-02	3.433554074361586661e-01
-3.399485650896391653e-02	-3.891189433671958520e-02	-3.949924649451885816e-02	1.468607838934682663e-01	2.203463180992931703e-03	6.836108477554385388e-03	-1.832549777480709519e-01	-1.453657697237469848e-01	2.774612367364943585e-02	-1.032590015468666800e-01	1.126380143037902376e-01	3.294132054783942276e-02	1.402464054080816147e-01	-3.981393254497204992e-02	2.286206030083503399e-02	-2.894247090608831896e-01	-4.640470277826076739e-02	4.336730424237491416e-02	-5.471021466514164322e-02	-3.354124044598713050e-01	1.657088894973613585e-02	5.231109773082939091e-02	-9.556048911202477680e-02	2.208252290388917904e-01	1.244589438577706209e-01	8.450008968284629385e-02	3.677326752488820905e-01	-5.160128230272129080e-02	-4.761986394449996274e-02	3.284121932089653084e-01	1.928765052708069083e-01	1.576303663864211391e-01
2.213600676169935610e-01	7.318851634568718234e-03	1.467659775852736548e-01	1.115403291719258005e-01	6.129928538779019082e-02	2.811998851067673555e-01	-9.564788057982351321e-02	9.731284980114736360e-02	1.086947705898918398e-01	4.030701198453279926e-02	7.820915042176773690e-02	3.354025485380460886e-02	1.580286160057075839e-01	-6.836192691477470385e-02	2.421703989543971119e-02	-1.432706191131912499e-01	-5.724672554454808271e-01	4.199934975610867260e-01	8.492911872415968844e-02	1.905614234050270056e-02	1.269538339186517817e-01	9.349386920316439531e-02	5.139248089359138572e-02	2.114197918457982883e-02	2.050376112788148686e-01	1.558192120650040424e-01	-2.184739540903985477e-01	-1.272653304042827838e-01	2.794305816887521915e-02	1.074117507221972190e-02	3.977576110291228262e-01	8.580115491215523083e-02
2.396136484891621121e-01	6.257494921053714798e-02	8.269235238018460277e-02	3.268619370156881088e-01	1.861014128866644024e-01	3.249571471577393789e-01	5.473755578054046583e-02	-2.430218556446871181e-02	1.445309473705734815e-01	-1.092204150633873105e-01	2.939528123761106504e-02	5.996047043466958687e-02	-1.189880332731201029e-01	6.898999544525871719e-02	-5.990673359742833270e-02	-7.589924068912433375e-02	-1.851004482164680387e-01	-4.807820852568939207e-02	2.507141187613024513e-01	6.811836365072218569e-02	-2.130311183562696997e-02	2.539634301590207865e-01	5.194914212584030022e-02	7.183749331410771433e-02	6.865731507871572492e-02	-1.025604578450600712e-02	-2.588096486315823522e-02	-4.969414430766817548e-01	4.392194638556180114e-02	2.698223479440553518e-01	3.109345418564736230e-01	3.746563270499689846e-01
3.355923656265854538e-01	1.154244881307137094e-01	1.959737700138943495e-01	3.619210998601264939e-01	-6.076076412598302445e-02	8.470751637128443035e-02	1.316268909343616400e-01	4.008504065429084606e-02	1.090375160370370689e-01	4.083061607750900768e-01	1.883673753812070140e-01	3.766942913033982654e-01	6.298923378795795447e-02	2.314886353865890367e-01	1.666328273752439582e-01	4.786838561479991871e-02	3.387957885634344801e-02	1.907313959393507063e-01	1.032405591033300485e-01	3.943010351987039086e-02	2.263424588178666319e-01	1.679734062158826646e-01	2.136154897212295400e-01	4.760136511787500524e-01	4.381103807747099843e-01	2.122063779917451876e-01	2.469316626557161443e-01	6.859373765116366650e-02	3.821577679612346568e-02	1.025184935308069978e-01	2.699384793078641320e-01	1.761237717166472538e-01
1.761355257069319724e-01	1.641043660860672659e-01	3.224883934601807667e-01	5.945798756965581244e-01	3.398689489522061513e-01	2.358271934480134502e-01	1.109467642596258796e-01	1.481702450173092711e-01	3.692270763808247480e-01	5.073878381952093841e-01	2.391739837419924464e-01	4.819260814673738125e-01	3.574686011694819254e-01	4.602372891980417435e-01	6.531589633024699193e-01	3.128878880126422235e-01	5.020815707897885449e-01	3.617292042972412025e-01	4.952130967944303741e-01	4.277726494240426391e-01	4.583867623616746934e-01	4.724535305577752808e-01	6.225999824954184803e-01	2.838643986878384151e-01	5.768750825782512637e-01	7.326359921526442998e-01	4.429783681028233722e-01	-2.204286450993764301e-01	-3.069934661834868295e-01	-2.165870463981556249e-02	3.642422491490332481e-01	2.358863722417559594e-01
3.809791254084179402e-01	4.434518811081927803e-01	2.860629662013817187e-01	3.355321561769966099e-01	3.187036429511410640e-01	1.056492140375941413e-01	1.404889586764410114e-01	-3.140572862190585957e-01	3.682682739644855818e-01	6.720060015840526590e-01	4.674525570083177817e-01	2.774461901044630308e-01	4.604735571810674166e-01	7.217266083944731125e-01	5.283063527166922402e-01	3.630901549079169621e-01	4.908226345543873492e-01	3.343792179803091735e-01	5.828188718056341866e-01	3.672362749758390499e-01	1.603475037989124663e-01	2.657855306761169878e-01	1.345730176681481094e-01	3.623862220271572565e-01	3.631903787959972485e-01	2.703752094185688515e-01	2.715926546374796136e-01	4.073692605097700148e-01	1.399381377226033840e-01	-2.039287909115299752e-02	-3.981265149218429222e-01	-8.325527606461186059e-02
3.210561938659541315e-01	6.203268134830332292e-02	2.699318376375123285e-01	3.383026329978034985e-01	2.904303616250603071e-02	-1.066909398746624105e-01	-5.134758693459938461e-03	-2.280274883767591243e-01	1.801844728393092732e-01	1.270917085758583587e-01	6.835522145043979036e-02	-1.213556586953132843e-01	-2.834239017110672110e-02	9.000336931824248765e-02	1.263247268831947379e-01	5.059541515905484343e-02	-4.796559250881254899e-02	-2.098852090241780377e-02	-4.844585148591516732e-02	-2.362667835423295504e-01	-1.657494753840620116e-01	1.895388212222459123e-01	1.735795684671273542e-01	1.691441185548338833e-01	7.068226353648062732e-01	1.745286619808378570e-01	1.173636189939996355e-01	1.171889193218841330e-01	1.252875589282502200e-01	5.517534211384358400e-01	5.560105185868738364e-02	1.111603799604301557e-01
2.378102122635651072e-01	2.281313125727609248e-01	2.655486660249722353e-01	3.231372533512373302e-01	5.879852248568094852e-01	4.214168889111781779e-01	3.815479378878599559e-01	2.057163467262002887e-01	1.749124265712184711e-01	2.291882913193526994e-01	2.058560244024646990e-01	2.864617160661732109e-01	2.007742372837367784e-01	3.433724009478001937e-01	4.561418843178604021e-01	3.330399697934442460e-01	4.750042922356317865e-01	3.978800792733854785e-01	3.641247847128711301e-01	4.701370691078999853e-01	4.203533458934853861e-01	6.062409491373302872e-01	3.556822592848226661e-01	4.424576870254380845e-01	5.432582040093428821e-01	1.706341207246500624e-01	2.083634916998967634e-01	5.512186546144125510e-01	6.045012309909844062e-01	3.701221360586957609e-01	1.056777655533803206e-01	3.027244604345076806e-01
6.571120217537314012e-01	4.646079597711114118e-01	5.407239945269035619e-01	5.403173882119687299e-01	6.252646802157774131e-02	5.152768566110568216e-01	1.860898521772326175e-01	6.376412926890024924e-01	6.372243781955237996e-01	7.018311997353001708e-01	6.173229283606376239e-01	7.068338796311219863e-01	6.018435265155877012e-01	6.503467162523924872e-01	6.006732852795627631e-01	4.546777477562697900e-01	6.509062278727248962e-01	6.530808278928144084e-01	8.072088762670810436e-01	8.052881469459509667e-01	7.726160019619041641e-01	5.850738470208336484e-01	6.039225508598902170e-01	6.875218782335630330e-01	7.290910305366022914e-01	6.350180146407915505e-01	4.796927387996028913e-01	4.796256357150825433e-01	5.604049570895053289e-01	4.212136544203723409e-01	5.534878954462011391e-01	5.368790415547001205e-01
6.835242710732529758e-01	6.219250655691596075e-01	4.626621899611445543e-01	8.174522533359862564e-01	7.666862447104654255e-01	1.068060978659604920e+00	9.336641940967598252e-01	6.068451259021950817e-01	8.593091418572640361e-02	6.302956879612626739e-01	7.349564784706520415e-01	7.608184503558073075e-01	6.899523487503009811e-01	6.520432857274783833e-01	6.490571712410062588e-01	6.148788293310248898e-01	6.695016332169201334e-01	5.760607170200635618e-01	6.660080741358578305e-01	5.987844083368329962e-01	6.231129541031414920e-01	6.272523281201189960e-01	6.792785029673467090e-01	7.318273319833271673e-01	7.416851646242258456e-01	2.922213626992640201e-01	4.180342009422965965e-01	6.616696326194220212e-01	6.550816519667181925e-01	6.830455754345727826e-01	6.647289078676213991e-01	7.655485400247878935e-01
8.871157304121541909e-01	8.653206448725229150e-01	8.766325259355723931e-01	8.053846627123346646e-01	1.040141312088319836e+00	8.463007256508812137e-01	5.711724436642651170e-01	8.546629145739198519e-01	6.738367642930663814e-01	7.297066189952358117e-01	7.926202359799903174e-01	9.881388743478674019e-01	7.775018482826946409e-01	6.800613483932721470e-01	7.254675913500978623e-01	6.751365549341106220e-01	5.498665631193140335e-01	7.423238410296846279e-01	7.585440468340897135e-01	6.957768430421191752e-01	7.824396474411563496e-01	8.074456402940384248e-01	7.311231018678712168e-01	8.877123667158549614e-01	9.320886590009010986e-01	6.550442202900779165e-01	5.403881456456169907e-01	6.972547683835745858e-01	5.054881324109258278e-01	4.561054849231553909e-01	6.266094568319906521e-01	6.749085914964595423e-01
6.021422758551816523e-01	7.453280053904517422e-01	9.030790777695342220e-01	8.152107553132689199e-01	7.648911306100836249e-01	8.859795581637174289e-01	7.825298900493383725e-01	7.661431040581694329e-01	7.927275343894228943e-01	8.012718702359137302e-01	7.770656384585418186e-01	6.911294050260726740e-01	5.344045832968639109e-01	5.695760112363565941e-01	6.661303827738385142e-01	7.238310789638665588e-01	6.808783645037431720e-01	6.935562317711064795e-01	6.452872259717979952e-01	9.567846025854154224e-01	6.675343095834850304e-01	5.963756190181983552e-01	6.535231940867498590e-01	4.287720879486261460e-01	7.353613317192101428e-01	7.217310742575139271e-01	5.384949397988374464e-01	5.372316214640221466e-01	7.732842696249175862e-01	4.515029857314095674e-01	4.873850151703160716e-01	7.304152544968879335e-01
8.206883504838874410e-01	8.277514948959890928e-01	9.832566221986562827e-01	8.892026129211876295e-01	8.140936284137609835e-01	1.077731281673287800e+00	7.826885629153640389e-01	6.386214586358316403e-01	7.094863630108984021e-01	8.089238966496342664e-01	8.968481682934963395e-01	6.129070539812968565e-01	6.309903342650271529e-01	6.735294745511668513e-01	8.438869792557998073e-01	6.596734391640218798e-01	3.533232085205890716e-01	8.911873802938637956e-01	5.446006552246377419e-01	5.547167244043494927e-01	7.507701055988964534e-01	8.705051630441977828e-01	7.132034684435455407e-01	7.201231193920212270e-01	4.736315677547252578e-01	6.416327780385319146e-01	7.183724119222656412e-01	7.368292414372445975e-01	5.535341174948160692e-01	4.386796167132414603e-01	5.701074782259065721e-01	5.471400748318363538e-01


==> Cifra_figuretem/10/dp0-gray.txt <==
0 0 151 151 151
0 1 138 138 138
0 2 127 127 127
0 3 152 152 152
0 4 133 133 133
0 5 144 144 144
0 6 160 160 160
0 7 168 168 168
0 8 121 121 121
0 9 134 134 134
0 10 151 151 151
0 11 145 145 145
0 12 126 126 126
0 13 149 149 149
0 14 156 156 156
0 15 146 146 146
0 16 130 130 130
0 17 153 153 153
0 18 149 149 149
0 19 131 131 131
0 20 140 140 140
0 21 146 146 146
0 22 127 127 127
0 23 125 125 125
0 24 135 135 135
0 25 137 137 137
0 26 141 141 141
0 27 105 105 105
0 28 121 121 121
0 29 142 142 142
0 30 119 119 119
0 31 122 122 122

1 0 152 152 152
1 1 167 167 167
1 2 178 178 178
1 3 160 160 160
1 4 137 137 137
1 5 137 137 137
1 6 133 133 133
1 7 147 147 147
1 8 158 158 158
1 9 135 135 135
1 10 101 101 101
1 11 133 133 133
1 12 152 152 152
1 13 133 133 133
1 14 140 140 140
1 15 132 132 132
1 16 152 152 152
1 17 146 146 146
1 18 146 146 146
1 19 150 150 150
1 20 151 151 151
1 21 152 152 152
1 22 158 158 158
1 23 131 131 131
1 24 145 145 145
1 25 134 134 134
1 26 135 135 135
1 27 134 134 134
1 28 151 151 151
1 29 124 124 124
1 30 147 147 147
1 31 126 126 126

2 0 137 137 137
2 1 165 165 165
2 2 145 145 145
2 3 93 93 93
2 4 137 137 137
2 5 138 138 138
2 6 137 137 137
2 7 148 148 148
2 8 159 159 159
2 9 141 141 141
2 10 153 153 153
2 11 125 125 125
2 12 142 142 142
2 13 159 159 159
2 14 142 142 142
2 15 145 145 145
2 16 162 162 162
2 17 146 146 146
2 18 173 173 173
2 19 136 136 136
2 20 130 130 130
2 21 146 146 146
2 22 167 167 167
2 23 178 178 178
2 24 118 118 118
2 25 132 132 132
2 26 123 123 123
2 27 147 147 147
2 28 137 137 137
2 29 152 152 152
2 30 111 111 111
2 31 149 149 149

3 0 137 137 137
3 1 155 155 155
3 2 66 66 66
3 3 46 46 46
3 4 87 87 87
3 5 78 78 78
3 6 114 114 114
3 7 169 169 169
3 8 161 161 161
3 9 153 153 153
3 10 138 138 138
3 11 157 157 157
3 12 159 159 159
3 13 149 149 149
3 14 148 148 148
3 15 141 141 141
3 16 155 155 155
3 17 163 163 163
3 18 156 156 156
3 19 154 154 154
3 20 133 133 133
3 21 151 151 151
3 22 152 152 152
3 23 159 159 159
3 24 131 131 131
3 25 151 151 151
3 26 120 120 120
3 27 145 145 145
3 28 138 138 138
3 29 134 134 134
3 30 136 136 136
3 31 130 130 130

4 0 152 152 152
4 1 134 134 134
4 2 96 96 96
4 3 80 80 80
4 4 32 32 32
4 5 31 31 31
4 6 60 60 60
4 7 107 107 107
4 8 142 142 142
4 9 154 154 154
4 10 154 154 154
4 11 137 137 137
4 12 135 135 135
4 13 144 144 144
4 14 147 147 147
4 15 164 164 164
4 16 169 169 169
4 17 188 188 188
4 18 173 173 173
4 19 125 125 125
4 20 137 137 137
4 21 140 140 140
4 22 117 117 117
4 23 125 125 125
4 24 144 144 144
4 25 147 147 147
4 26 154 154 154
4 27 157 157 157
4 28 173 173 173
4 29 164 164 164
4 30 152 152 152
4 31 152 152 152

5 0 167 167 167
5 1 171 171 171
5 2 149 149 149
5 3 128 128 128
5 4 97 97 97
5 5 52 52 52
5 6 50 50 50
5 7 50 50 50
5 8 71 71 71
5 9 89 89 89
5 10 128 128 128
5 11 167 167 167
5 12 179 179 179
5 13 152 152 152
5 14 138 138 138
5 15 145 145 145
5 16 153 153 153
5 17 139 139 139
5 18 124 124 124
5 19 206 206 206
5 20 201 201 201
5 21 158 158 158
5 22 157 157 157
5 23 145 145 145
5 24 163 163 163
5 25 160 160 160
5 26 167 167 167
5 27 144 144 144
5 28 127 127 127
5 29 152 152 152
5 30 161 161 161
5 31 181 181 181

6 0 158 158 158
6 1 154 154 154
6 2 160 160 160
6 3 152 152 152
6 4 155 155 155
6 5 141 141 141
6 6 109 109 109
6 7 78 78 78
6 8 70 70 70
6 9 61 61 61
6 10 47 47 47
6 11 68 68 68
6 12 118 118 118
6 13 153 153 153
6 14 177 177 177
6 15 115 115 115
6 16 158 158 158
6 17 171 171 171
6 18 140 140 140
6 19 202 202 202
6 20 156 156 156
6 21 158 158 158
6 22 172 172 172
6 23 144 144 144
6 24 146 146 146
6 25 167 167 167
6 26 153 153 153
6 27 173 173 173
6 28 149 149 149
6 29 147 147 147
6 30 147 147 147
6 31 153 153 153

7 0 143 143 143
7 1 192 192 192
7 2 161 161 161
7 3 157 157 157
7 4 172 172 172
7 5 175 175 175
7 6 211 211 211
7 7 174 174 174
7 8 120 120 120
7 9 86 86 86
7 10 75 75 75
7 11 45 45 45
7 12 12 12 12
7 13 76 76 76
7 14 138 138 138
7 15 152 152 152
7 16 146 146 146
7 17 173 173 173
7 18 166 166 166
7 19 160 160 160
7 20 160 160 160
7 21 174 174 174
7 22 174 174 174
7 23 143 143 143
7 24 168 168 168
7 25 158 158 158
7 26 164 164 164
7 27 161 161 161
7 28 162 162 162
7 29 169 169 169
7 30 159 159 159
7 31 158 158 158

8 0 179 179 179
8 1 192 192 192
8 2 170 170 170
8 3 187 187 187
8 4 174 174 174
8 5 183 183 183
8 6 191 191 191
8 7 171 171 171
8 8 198 198 198
8 9 139 139 139
8 10 67 67 67
8 11 65 65 65
8 12 55 55 55
8 13 54 54 54
8 14 59 59 59
8 15 48 48 48
8 16 151 151 151
8 17 163 163 163
8 18 173 173 173
8 19 170 170 170
8 20 168 168 168
8 21 158 158 158
8 22 160 160 160
8 23 170 170 170
8 24 177 177 177
8 25 146 146 146
8 26 148 148 148
8 27 159 159 159
8 28 123 123 123
8 29 184 184 184
8 30 169 169 169
8 31 169 169 169

9 0 152 152 152
9 1 186 186 186
9 2 173 173 173
9 3 171 171 171
9 4 201 201 201
9 5 178 178 178
9 6 168 168 168
9 7 144 144 144
9 8 146 146 146
9 9 96 96 96
9 10 76 76 76
9 11 60 60 60
9 12 69 69 69
9 13 41 41 41
9 14 38 38 38
9 15 44 44 44
9 16 28 28 28
9 17 93 93 93
9 18 130 130 130
9 19 157 157 157
9 20 171 171 171
9 21 161 161 161
9 22 159 159 159
9 23 182 182 182
9 24 156 156 156
9 25 153 153 153
9 26 156 156 156
9 27 179 179 179
9 28 176 176 176
9 29 159 159 159
9 30 137 137 137
9 31 172 172 172

10 0 179 179 179
10 1 172 172 172
10 2 183 183 183
10 3 161 161 161
10 4 170 170 170
10 5 156 156 156
10 6 192 192 192
10 7 143 143 143
10 8 107 107 107
10 9 56 56 56
10 10 89 89 89
10 11 74 74 74
10 12 34 34 34
10 13 29 29 29
10 14 50 50 50
10 15 26 26 26
10 16 58 58 58
10 17 55 55 55
10 18 50 50 50
10 19 65 65 65
10 20 110 110 110
10 21 142 142 142
10 22 161 161 161
10 23 163 163 163
10 24 166 166 166
10 25 166 166 166
10 26 173 173 173
10 27 194 194 194
10 28 167 167 167
10 29 150 150 150
10 30 178 178 178
10 31 142 142 142

11 0 176 176 176
11 1 182 182 182
11 2 186 186 186
11 3 181 181 181
11 4 182 182 182
11 5 185 185 185
11 6 167 167 167
11 7 126 126 126
11 8 41 41 41
11 9 60 60 60
11 10 74 74 74
11 11 61 61 61
11 12 32 32 32
11 13 42 42 42
11 14 3 3 3
11 15 68 68 68
11 16 60 60 60
11 17 59 59 59
11 18 41 41 41
11 19 50 50 50
11 20 34 34 34
11 21 88 88 88
11 22 196 196 196
11 23 161 161 161
11 24 145 145 145
11 25 145 145 145
11 26 159 159 159
11 27 162 162 162
11 28 177 177 177
11 29 149 149 149
11 30 157 157 157
11 31 190 190 190

12 0 201 201 201
12 1 174 174 174
12 2 176 176 176
12 3 175 175 175
12 4 170 170 170
12 5 181 181 181
12 6 175 175 175
12 7 200 200 200
12 8 108 108 108
12 9 87 87 87
12 10 37 37 37
12 11 37 37 37
12 12 33 33 33
12 13 64 64 64
12 14 78 78 78
12 15 52 52 52
12 16 89 89 89
12 17 44 44 44
12 18 52 52 52
12 19 51 51 51
12 20 8 8 8
12 21 32 32 32
12 22 53 53 53
12 23 94 94 94
12 24 111 111 111
12 25 165 165 165
12 26 169 169 169
12 27 180 180 180
12 28 178 178 178
12 29 189 189 189
12 30 162 162 162
12 31 191 191 191

13 0 158 158 158
13 1 191 191 191
13 2 215 215 215
13 3 190 190 190
13 4 157 157 157
13 5 164 164 164
13 6 175 175 175
13 7 164 164 164
13 8 184 184 184
13 9 117 117 117
13 10 73 73 73
13 11 50 50 50
13 12 73 73 73
13 13 60 60 60
13 14 80 80 80
13 15 72 72 72
13 16 79 79 79
13 17 53 53 53
13 18 63 63 63
13 19 38 38 38
13 20 58 58 58
13 21 12 12 12
13 22 10 10 10
13 23 55 55 55
13 24 24 24 24
13 25 52 52 52
13 26 130 130 130
13 27 151 151 151
13 28 195 195 195
13 29 206 206 206
13 30 170 170 170
13 31 159 159 159

14 0 178 178 178
14 1 194 194 194
14 2 153 153 153
14 3 154 154 154
14 4 191 191 191
14 5 179 179 179
14 6 176 176 176
14 7 170 170 170
14 8 140 140 140
14 9 100 100 100
14 10 46 46 46
14 11 77 77 77
14 12 80 80 80
14 13 85 85 85
14 14 46 46 46
14 15 71 71 71
14 16 53 53 53
14 17 55 55 55
14 18 36 36 36
14 19 14 14 14
14 20 33 33 33
14 21 37 37 37
14 22 9 9 9
14 23 12 12 12
14 24 44 44 44
14 25 25 25 25
14 26 53 53 53
14 27 44 44 44
14 28 79 79 79
14 29 162 162 162
14 30 146 146 146
14 31 155 155 155

15 0 168 168 168
15 1 131 131 131
15 2 140 140 140
15 3 147 147 147
15 4 160 160 160
15 5 175 175 175
15 6 151 151 151
15 7 169 169 169
15 8 132 132 132
15 9 82 82 82
15 10 81 81 81
15 11 71 71 71
15 12 40 40 40
15 13 48 48 48
15 14 44 44 44
15 15 48 48 48
15 16 41 41 41
15 17 24 24 24
15 18 34 34 34
15 19 9 9 9
15 20 15 15 15
15 21 33 33 33
15 22 54 54 54
15 23 39 39 39
15 24 49 49 49
15 25 2 2 2
15 26 17 17 17
15 27 31 31 31
15 28 59 59 59
15 29 136 136 136
15 30 162 162 162
15 31 162 162 162

16 0 135 135 135
16 1 158 158 158
16 2 144 144 144
16 3 147 147 147
16 4 151 151 151
16 5 160 160 160
16 6 188 188 188
16 7 150 150 150
16 8 135 135 135
16 9 138 138 138
16 10 97 97 97
16 11 51 51 51
16 12 38 38 38
16 13 25 25 25
16 14 18 18 18
16 15 16 16 16
16 16 77 77 77
16 17 72 72 72
16 18 44 44 44
16 19 73 73 73
16 20 47 47 47
16 21 47 47 47
16 22 42 42 42
16 23 35 35 35
16 24 12 12 12
16 25 41 41 41
16 26 28 28 28
16 27 12 12 12
16 28 95 95 95
16 29 135 135 135
16 30 139 139 139
16 31 147 147 147

17 0 161 161 161
17 1 154 154 154
17 2 157 157 157
17 3 149 149 149
17 4 168 168 168
17 5 171 171 171
17 6 154 154 154
17 7 166 166 166
17 8 155 155 155
17 9 194 194 194
17 10 142 142 142
17 11 124 124 124
17 12 42 42 42
17 13 0 0 0
17 14 31 31 31
17 15 51 51 51
17 16 31 31 31
17 17 58 58 58
17 18 27 27 27
17 19 34 34 34
17 20 11 11 11
17 21 7 7 7
17 22 35 35 35
17 23 7 7 7
17 24 28 28 28
17 25 23 23 23
17 26 34 34 34
17 27 40 40 40
17 28 139 139 139
17 29 147 147 147
17 30 126 126 126
17 31 123 123 123

18 0 165 165 165
18 1 158 158 158
18 2 153 153 153
18 3 171 171 171
18 4 149 149 149
18 5 129 129 129
18 6 158 158 158
18 7 153 153 153
18 8 147 147 147
18 9 144 144 144
18 10 160 160 160
18 11 109 109 109
18 12 58 58 58
18 13 62 62 62
18 14 48 48 48
18 15 72 72 72
18 16 63 63 63
18 17 43 43 43
18 18 31 31 31
18 19 39 39 39
18 20 50 50 50
18 21 34 34 34
18 22 53 53 53
18 23 30 30 30
18 24 26 26 26
18 25 30 30 30
18 26 33 33 33
18 27 160 160 160
18 28 152 152 152
18 29 154 154 154
18 30 130 130 130
18 31 136 136 136

19 0 139 139 139
19 1 141 141 141
19 2 155 155 155
19 3 171 171 171
19 4 141 141 141
19 5 134 134 134
19 6 145 145 145
19 7 193 193 193
19 8 114 114 114
19 9 152 152 152
19 10 172 172 172
19 11 117 117 117
19 12 97 97 97
19 13 45 45 45
19 14 53 53 53
19 15 57 57 57
19 16 69 69 69
19 17 57 57 57
19 18 61 61 61
19 19 47 47 47
19 20 38 38 38
19 21 49 49 49
19 22 3 3 3
19 23 43 43 43
19 24 36 36 36
19 25 13 13 13
19 26 65 65 65
19 27 144 144 144
19 28 162 162 162
19 29 154 154 154
19 30 149 149 149
19 31 130 130 130

20 0 146 146 146
20 1 165 165 165
20 2 131 131 131
20 3 133 133 133
20 4 140 140 140
20 5 117 117 117
20 6 150 150 150
20 7 131 131 131
20 8 156 156 156
20 9 130 130 130
20 10 159 159 159
20 11 161 161 161
20 12 132 132 132
20 13 87 87 87
20 14 67 67 67
20 15 64 64 64
20 16 43 43 43
20 17 35 35 35
20 18 42 42 42
20 19 64 64 64
20 20 42 42 42
20 21 20 20 20
20 22 45 45 45
20 23 47 47 47
20 24 35 35 35
20 25 33 33 33
20 26 121 121 121
20 27 135 135 135
20 28 148 148 148
20 29 164 164 164
20 30 142 142 142
20 31 140 140 140

21 0 140 140 140
21 1 161 161 161
21 2 126 126 126
21 3 140 140 140
21 4 158 158 158
21 5 127 127 127
21 6 129 129 129
21 7 135 135 135
21 8 140 140 140
21 9 141 141 141
21 10 167 167 167
21 11 147 147 147
21 12 141 141 141
21 13 143 143 143
21 14 148 148 148
21 15 105 105 105
21 16 82 82 82
21 17 64 64 64
21 18 66 66 66
21 19 66 66 66
21 20 37 37 37
21 21 26 26 26
21 22 19 19 19
21 23 83 83 83
21 24 40 40 40
21 25 70 70 70
21 26 131 131 131
21 27 133 133 133
21 28 133 133 133
21 29 144 144 144
21 30 133 133 133
21 31 119 119 119

22 0 156 156 156
22 1 132 132 132
22 2 140 140 140
22 3 123 123 123
22 4 140 140 140
22 5 177 177 177
22 6 139 139 139
22 7 152 152 152
22 8 142 142 142
22 9 135 135 135
22 10 132 132 132
22 11 142 142 142
22 12 158 158 158
22 13 157 157 157
22 14 160 160 160
22 15 131 131 131
22 16 122 122 122
22 17 89 89 89
22 18 60 60 60
22 19 64 64 64
22 20 72 72 72
22 21 41 41 41
22 22 26 26 26
22 23 11 11 11
22 24 48 48 48
22 25 122 122 122
22 26 126 126 126
22 27 145 145 145
22 28 156 156 156
22 29 133 133 133
22 30 162 162 162
22 31 131 131 131

23 0 135 135 135
23 1 134 134 134
23 2 133 133 133
23 3 142 142 142
23 4 154 154 154
23 5 140 140 140
23 6 154 154 154
23 7 127 127 127
23 8 174 174 174
23 9 127 127 127
23 10 164 164 164
23 11 153 153 153
23 12 138 138 138
23 13 138 138 138
23 14 151 151 151
23 15 151 151 151
23 16 131 131 131
23 17 140 140 140
23 18 106 106 106
23 19 85 85 85
23 20 58 58 58
23 21 62 62 62
23 22 0 0 0
23 23 30 30 30
23 24 91 91 91
23 25 145 145 145
23 26 85 85 85
23 27 149 149 149
23 28 152 152 152
23 29 124 124 124
23 30 130 130 130
23 31 123 123 123

24 0 132 132 132
24 1 142 142 142
24 2 132 132 132
24 3 117 117 117
24 4 161 161 161
24 5 137 137 137
24 6 146 146 146
24 7 168 168 168
24 8 141 141 141
24 9 145 145 145
24 10 130 130 130
24 11 129 129 129
24 12 142 142 142
24 13 159 159 159
24 14 132 132 132
24 15 106 106 106
24 16 138 138 138
24 17 107 107 107
24 18 92 92 92
24 19 71 71 71
24 20 35 35 35
24 21 36 36 36
24 22 35 35 35
24 23 65 65 65
24 24 94 94 94
24 25 143 143 143
24 26 150 150 150
24 27 128 128 128
24 28 161 161 161
24 29 117 117 117
24 30 133 133 133
24 31 133 133 133

25 0 182 182 182
25 1 118 118 118
25 2 104 104 104
25 3 134 134 134
25 4 141 141 141
25 5 134 134 134
25 6 131 131 131
25 7 121 121 121
25 8 142 142 142
25 9 136 136 136
25 10 132 132 132
25 11 132 132 132
25 12 149 149 149
25 13 194 194 194
25 14 137 137 137
25 15 146 146 146
25 16 124 124 124
25 17 83 83 83
25 18 70 70 70
25 19 54 54 54
25 20 43 43 43
25 21 24 24 24
25 22 41 41 41
25 23 125 125 125
25 24 158 158 158
25 25 134 134 134
25 26 104 104 104
25 27 111 111 111
25 28 102 102 102
25 29 128 128 128
25 30 109 109 109
25 31 124 124 124

26 0 116 116 116
26 1 120 120 120
26 2 142 142 142
26 3 98 98 98
26 4 81 81 81
26 5 153 153 153
26 6 175 175 175
26 7 162 162 162
26 8 125 125 125
26 9 126 126 126
26 10 128 128 128
26 11 129 129 129
26 12 122 122 122
26 13 143 143 143
26 14 122 122 122
26 15 150 150 150
26 16 84 84 84
26 17 43 43 43
26 18 52 52 52
26 19 49 49 49
26 20 38 38 38
26 21 32 32 32
26 22 60 60 60
26 23 118 118 118
26 24 113 113 113
26 25 143 143 143
26 26 123 123 123
26 27 124 124 124
26 28 117 117 117
26 29 99 99 99
26 30 114 114 114
26 31 126 126 126

27 0 128 128 128
27 1 133 133 133
27 2 144 144 144
27 3 137 137 137
27 4 146 146 146
27 5 133 133 133
27 6 132 132 132
27 7 148 148 148
27 8 120 120 120
27 9 121 121 121
27 10 127 127 127
27 11 134 134 134
27 12 124 124 124
27 13 118 118 118
27 14 126 126 126
27 15 110 110 110
27 16 49 49 49
27 17 77 77 77
27 18 53 53 53
27 19 68 68 68
27 20 21 21 21
27 21 43 43 43
27 22 98 98 98
27 23 127 127 127
27 24 115 115 115
27 25 109 109 109
27 26 122 122 122
27 27 127 127 127
27 28 139 139 139
27 29 90 90 90
27 30 119 119 119
27 31 88 88 88

28 0 95 95 95
28 1 130 130 130
28 2 140 140 140
28 3 134 134 134
28 4 131 131 131
28 5 145 145 145
28 6 110 110 110
28 7 107 107 107
28 8 126 126 126
28 9 112 112 112
28 10 148 148 148
28 11 121 121 121
28 12 98 98 98
28 13 155 155 155
28 14 91 91 91
28 15 55 55 55
28 16 63 63 63
28 17 45 45 45
28 18 29 29 29
28 19 36 36 36
28 20 41 41 41
28 21 79 79 79
28 22 123 123 123
28 23 182 182 182
28 24 132 132 132
28 25 94 94 94
28 26 118 118 118
28 27 115 115 115
28 28 103 103 103
28 29 115 115 115
28 30 118 118 118
28 31 104 104 104

29 0 123 123 123
29 1 138 138 138
29 2 111 111 111
29 3 125 125 125
29 4 131 131 131
29 5 102 102 102
29 6 125 125 125
29 7 137 137 137
29 8 110 110 110
29 9 113 113 113
29 10 120 120 120
29 11 146 146 146
29 12 117 117 117
29 13 127 127 127
29 14 90 90 90
29 15 70 70 70
29 16 9 9 9
29 17 42 42 42
29 18 63 63 63
29 19 43 43 43
29 20 58 58 58
29 21 147 147 147
29 22 135 135 135
29 23 122 122 122
29 24 86 86 86
29 25 112 112 112
29 26 116 116 116
29 27 106 106 106
29 28 118 118 118
29 29 99 99 99
29 30 86 86 86
29 31 111 111 111

30 0 143 143 143
30 1 104 104 104
30 2 108 108 108
30 3 113 113 113
30 4 121 121 121
30 5 116 116 116
30 6 144 144 144
30 7 102 102 102
30 8 128 128 128
30 9 116 116 116
30 10 139 139 139
30 11 102 102 102
30 12 111 111 111
30 13 125 125 125
30 14 130 130 130
30 15 77 77 77
30 16 76 76 76
30 17 49 49 49
30 18 41 41 41
30 19 32 32 32
30 20 98 98 98
30 21 104 104 104
30 22 116 116 116
30 23 89 89 89
30 24 100 100 100
30 25 99 99 99
30 26 123 123 123
30 27 108 108 108
30 28 86 86 86
30 29 91 91 91
30 30 92 92 92
30 31 117 117 117

31 0 117 117 117
31 1 105 105 105
31 2 123 123 123
31 3 127 127 127
31 4 118 118 118
31 5 107 107 107
31 6 151 151 151
31 7 123 123 123
31 8 99 99 99
31 9 109 109 109
31 10 90 90 90
31 11 113 113 113
31 12 90 90 90
31 13 125 125 125
31 14 116 116 116
31 15 101 101 101
31 16 122 122 122
31 17 105 105 105
31 18 84 84 84
31 19 74 74 74
31 20 84 84 84
31 21 93 93 93
31 22 105 105 105
31 23 89 89 89
31 24 93 93 93
31 25 131 131 131
31 26 93 93 93
31 27 107 107 107
31 28 97 97 97
31 29 79 79 79
31 30 76 76 76
31 31 64 64 64



==> Cifra_figuretem/10/dp0.txt <==
0 0 109 163 180
0 1 71 177 165
0 2 68 146 169
0 3 124 144 188
0 4 107 128 165
0 5 112 145 176
0 6 125 150 206
0 7 126 211 166
0 8 126 136 102
0 9 132 104 166
0 10 131 153 171
0 11 108 140 187
0 12 107 131 140
0 13 149 170 127
0 14 87 197 183
0 15 134 132 172
0 16 130 87 175
0 17 123 139 197
0 18 144 120 182
0 19 111 148 134
0 20 137 118 164
0 21 117 80 242
0 22 108 133 140
0 23 97 113 164
0 24 94 137 173
0 25 107 131 173
0 26 146 95 181
0 27 80 70 164
0 28 99 116 148
0 29 125 150 149
0 30 106 131 119
0 31 85 132 150

1 0 142 135 178
1 1 119 191 193
1 2 136 223 176
1 3 151 135 195
1 4 129 155 126
1 5 131 122 156
1 6 124 127 149
1 7 127 142 171
1 8 151 144 177
1 9 117 155 133
1 10 89 126 87
1 11 120 132 147
1 12 150 106 199
1 13 79 142 179
1 14 95 157 168
1 15 104 139 154
1 16 159 140 158
1 17 132 126 179
1 18 135 136 167
1 19 141 152 157
1 20 132 141 180
1 21 115 164 178
1 22 135 159 182
1 23 105 131 156
1 24 112 139 184
1 25 113 128 161
1 26 126 133 146
1 27 117 122 164
1 28 126 125 202
1 29 105 119 149
1 30 121 150 170
1 31 117 123 139

2 0 133 145 134
2 1 162 161 172
2 2 157 133 145
2 3 106 89 83
2 4 110 106 196
2 5 135 139 141
2 6 74 159 178
2 7 140 148 157
2 8 120 164 192
2 9 100 163 159
2 10 100 136 223
2 11 92 147 136
2 12 123 169 133
2 13 161 145 172
2 14 108 141 178
2 15 153 126 156
2 16 134 163 189
2 17 133 142 163
2 18 193 159 168
2 19 110 148 150
2 20 86 145 160
2 21 117 164 157
2 22 154 177 170
2 23 124 190 220
2 24 107 144 104
2 25 102 129 166
2 26 85 137 147
2 27 123 144 174
2 28 90 136 187
2 29 128 137 189
2 30 115 86 132
2 31 107 147 192

3 0 114 153 144
3 1 182 124 158
3 2 12 96 89
3 3 53 15 69
3 4 96 79 88
3 5 70 47 117
3 6 78 129 136
3 7 157 147 204
3 8 180 148 156
3 9 135 171 153
3 10 136 139 139
3 11 137 138 195
3 12 132 178 167
3 13 132 152 163
3 14 137 156 150
3 15 116 140 167
3 16 139 173 152
3 17 128 172 190
3 18 131 162 175
3 19 138 146 177
3 20 125 158 116
3 21 118 175 159
3 22 129 154 174
3 23 159 147 171
3 24 101 125 167
3 25 122 161 169
3 26 53 133 176
3 27 116 129 191
3 28 141 116 158
3 29 141 111 152
3 30 106 154 147
3 31 119 141 131

4 0 159 141 158
4 1 128 141 132
4 2 103 78 108
4 3 55 90 96
4 4 15 47 35
4 5 49 8 35
4 6 28 71 80
4 7 148 81 92
4 8 128 113 186
4 9 134 177 150
4 10 128 176 159
4 11 88 173 149
4 12 120 147 138
4 13 129 130 173
4 14 135 130 175
4 15 161 136 196
4 16 152 172 183
4 17 152 246 165
4 18 141 226 152
4 19 129 106 140
4 20 133 172 106
4 21 145 111 165
4 22 137 158 56
4 23 96 173 107
4 24 103 150 179
4 25 134 133 174
4 26 124 146 191
4 27 166 141 163
4 28 187 131 200
4 29 144 137 212
4 30 123 204 129
4 31 169 127 159

5 0 144 171 185
5 1 113 218 181
5 2 128 151 167
5 3 142 141 100
5 4 102 75 113
5 5 54 50 51
5 6 41 24 86
5 7 36 47 67
5 8 61 49 101
5 9 75 86 105
5 10 118 122 144
5 11 154 179 169
5 12 188 169 180
5 13 86 147 223
5 14 96 166 152
5 15 147 158 132
5 16 147 127 186
5 17 140 91 186
5 18 119 74 179
5 19 172 258 189
5 20 162 219 221
5 21 136 155 183
5 22 151 153 166
5 23 131 157 147
5 24 151 155 184
5 25 113 166 202
5 26 148 158 194
5 27 131 138 163
5 28 135 140 107
5 29 158 138 162
5 30 137 154 192
5 31 152 209 184

6 0 158 152 163
6 1 142 159 161
6 2 176 158 145
6 3 143 146 167
6 4 133 167 165
6 5 138 154 130
6 6 99 110 118
6 7 51 88 94
6 8 45 55 111
6 9 56 48 79
6 10 36 42 64
6 11 45 42 117
6 12 104 112 139
6 13 156 144 159
6 14 142 117 272
6 15 153 51 139
6 16 159 162 154
6 17 159 177 177
6 18 114 125 180
6 19 190 197 220
6 20 137 173 159
6 21 139 173 163
6 22 137 210 169
6 23 121 149 163
6 24 153 147 137
6 25 159 142 200
6 26 139 151 168
6 27 145 184 190
6 28 125 143 178
6 29 100 176 164
6 30 135 130 176
6 31 100 159 199

7 0 153 122 154
7 1 171 202 202
7 2 143 156 183
7 3 144 168 158
7 4 169 190 157
7 5 137 236 152
7 6 226 194 211
7 7 157 194 171
7 8 117 134 109
7 9 75 87 97
7 10 0 100 136
7 11 42 56 39
7 12 0 38 19
7 13 61 61 105
7 14 109 155 151
7 15 154 145 156
7 16 100 165 173
7 17 168 174 177
7 18 149 177 172
7 19 135 164 180
7 20 166 138 177
7 21 155 182 186
7 22 160 165 198
7 23 113 166 151
7 24 154 171 180
7 25 147 119 208
7 26 152 208 133
7 27 138 142 204
7 28 132 152 201
7 29 159 164 185
7 30 108 171 197
7 31 128 166 179

8 0 157 159 220
8 1 230 168 178
8 2 176 166 168
8 3 177 178 205
8 4 142 176 202
8 5 164 162 222
8 6 195 206 173
8 7 176 140 197
8 8 162 249 182
8 9 148 147 122
8 10 88 51 61
8 11 61 48 86
8 12 55 51 61
8 13 92 33 35
8 14 50 69 59
8 15 48 0 114
8 16 174 138 140
8 17 193 141 153
8 18 177 209 134
8 19 183 157 169
8 20 145 160 199
8 21 130 186 157
8 22 142 171 166
8 23 149 155 204
8 24 173 191 166
8 25 152 148 139
8 26 151 160 132
8 27 153 158 167
8 28 112 112 147
8 29 164 189 198
8 30 123 192 192
8 31 159 174 174

9 0 200 94 160
9 1 181 174 203
9 2 164 167 187
9 3 185 174 154
9 4 203 225 174
9 5 188 181 166
9 6 192 141 170
9 7 189 71 172
9 8 118 149 169
9 9 83 82 124
9 10 61 86 82
9 11 0 49 163
9 12 56 59 94
9 13 15 44 64
9 14 48 34 31
9 15 31 29 71
9 16 0 17 80
9 17 123 53 104
9 18 137 107 147
9 19 135 161 174
9 20 121 201 189
9 21 186 126 172
9 22 163 147 166
9 23 168 182 197
9 24 133 190 144
9 25 146 163 150
9 26 150 168 151
9 27 163 156 219
9 28 115 184 229
9 29 156 161 158
9 30 115 155 140
9 31 162 155 199

10 0 201 159 177
10 1 168 170 177
10 2 201 162 185
10 3 166 167 150
10 4 172 178 160
10 5 130 162 175
10 6 222 150 205
10 7 124 169 137
10 8 85 96 141
10 9 62 39 66
10 10 91 51 125
10 11 52 100 70
10 12 27 36 39
10 13 4 57 24
10 14 38 39 73
10 15 62 0 25
10 16 56 68 50
10 17 58 20 89
10 18 67 48 35
10 19 82 88 25
10 20 114 137 79
10 21 143 100 184
10 22 154 171 158
10 23 158 176 154
10 24 152 167 180
10 25 162 161 177
10 26 175 150 194
10 27 223 181 179
10 28 151 156 195
10 29 139 156 154
10 30 155 147 232
10 31 140 112 173

11 0 186 173 170
11 1 239 126 181
11 2 235 162 161
11 3 184 181 179
11 4 167 154 226
11 5 184 187 183
11 6 146 149 208
11 7 133 120 125
11 8 43 63 17
11 9 45 46 89
11 10 84 64 74
11 11 73 59 50
11 12 2 57 36
11 13 13 51 62
11 14 0 0 103
11 15 61 52 90
11 16 56 54 71
11 17 72 53 54
11 18 16 54 53
11 19 39 73 38
11 20 40 1 60
11 21 64 83 118
11 22 154 298 136
11 23 159 163 161
11 24 137 112 186
11 25 166 115 154
11 26 147 145 185
11 27 161 141 184
11 28 232 128 171
11 29 141 162 144
11 30 162 159 151
11 31 191 144 236

12 0 209 222 173
12 1 177 158 186
12 2 200 166 162
12 3 138 215 170
12 4 172 167 172
12 5 173 186 185
12 6 187 174 165
12 7 211 156 233
12 8 145 108 70
12 9 94 85 82
12 10 36 40 36
12 11 46 29 36
12 12 55 0 54
12 13 53 67 72
12 14 57 80 97
12 15 65 5 86
12 16 153 55 59
12 17 59 62 11
12 18 62 26 67
12 19 24 81 49
12 20 0 39 0
12 21 39 31 25
12 22 69 22 69
12 23 72 104 106
12 24 125 100 109
12 25 170 150 175
12 26 186 168 152
12 27 219 150 170
12 28 202 155 178
12 29 208 164 195
12 30 138 167 183
12 31 167 165 239

13 0 178 116 181
13 1 190 175 210
13 2 195 185 263
13 3 244 156 170
13 4 146 176 150
13 5 174 163 155
13 6 164 155 205
13 7 183 126 183
13 8 215 153 183
13 9 95 125 131
13 10 71 74 75
13 11 52 63 33
13 12 63 78 78
13 13 60 66 54
13 14 74 84 84
13 15 68 65 82
13 16 73 78 86
13 17 44 59 56
13 18 61 78 52
13 19 58 27 28
13 20 100 23 52
13 21 21 0 30
13 22 25 3 2
13 23 66 0 118
13 24 11 27 35
13 25 60 28 68
13 26 150 128 113
13 27 146 130 177
13 28 174 234 176
13 29 174 246 198
13 30 175 163 172
13 31 156 153 167

14 0 195 157 182
14 1 200 178 204
14 2 153 151 154
14 3 143 164 153
14 4 163 180 229
14 5 182 165 189
14 6 206 160 164
14 7 167 165 178
14 8 125 136 157
14 9 66 111 122
14 10 48 66 23
14 11 74 75 80
14 12 68 66 106
14 13 73 97 85
14 14 9 56 74
14 15 85 35 94
14 16 72 30 56
14 17 62 63 42
14 18 37 19 50
14 19 23 0 75
14 20 54 16 29
14 21 34 31 46
14 22 9 10 9
14 23 0 20 18
14 24 82 41 9
14 25 45 10 19
14 26 64 61 33
14 27 46 45 41
14 28 51 92 96
14 29 169 150 168
14 30 151 104 184
14 31 172 133 160

15 0 172 172 159
15 1 164 80 149
15 2 139 126 155
15 3 144 145 151
15 4 146 166 169
15 5 182 166 178
15 6 131 159 164
15 7 172 179 157
15 8 108 135 154
15 9 111 72 63
15 10 113 76 55
15 11 62 49 101
15 12 46 22 52
15 13 52 37 55
15 14 55 29 48
15 15 52 33 58
15 16 16 55 54
15 17 23 39 11
15 18 36 36 29
15 19 0 59 37
15 20 3 26 17
15 21 44 13 41
15 22 46 59 58
15 23 0 31 91
15 24 28 26 92
15 25 0 14 28
15 26 27 0 34
15 27 40 36 18
15 28 57 98 22
15 29 128 157 124
15 30 202 124 162
15 31 135 192 160

16 0 135 131 139
16 1 163 167 145
16 2 143 145 144
16 3 134 146 160
16 4 161 141 151
16 5 166 157 157
16 6 181 186 197
16 7 153 130 166
16 8 116 138 151
16 9 112 147 155
16 10 77 110 104
16 11 61 31 60
16 12 32 49 33
16 13 25 28 22
16 14 40 0 38
16 15 12 24 10
16 16 54 108 67
16 17 13 76 126
16 18 20 63 48
16 19 31 125 63
16 20 34 47 61
16 21 58 46 38
16 22 8 39 80
16 23 32 58 16
16 24 10 0 30
16 25 61 21 41
16 26 55 16 13
16 27 27 23 0
16 28 102 101 83
16 29 131 121 154
16 30 160 133 124
16 31 139 149 154

17 0 159 169 154
17 1 151 154 158
17 2 128 157 188
17 3 158 121 167
17 4 154 190 162
17 5 160 147 207
17 6 165 170 127
17 7 173 199 127
17 8 161 165 140
17 9 242 155 186
17 10 162 132 131
17 11 132 128 113
17 12 50 58 17
17 13 0 0 4
17 14 26 13 53
17 15 48 29 77
17 16 31 25 36
17 17 68 54 52
17 18 42 11 28
17 19 30 24 48
17 20 0 38 21
17 21 30 0 0
17 22 33 28 43
17 23 17 0 36
17 24 39 19 26
17 25 0 4 82
17 26 28 52 22
17 27 4 37 80
17 28 139 138 139
17 29 146 143 151
17 30 138 102 138
17 31 111 119 140

18 0 205 141 150
18 1 182 144 147
18 2 164 137 159
18 3 152 165 195
18 4 152 141 153
18 5 125 136 127
18 6 165 188 120
18 7 177 120 162
18 8 168 121 154
18 9 149 135 147
18 10 188 138 154
18 11 115 148 64
18 12 59 71 45
18 13 70 55 63
18 14 35 59 49
18 15 77 50 87
18 16 61 62 64
18 17 20 54 56
18 18 0 42 60
18 19 44 25 48
18 20 52 29 69
18 21 52 16 35
18 22 13 27 120
18 23 19 34 38
18 24 49 24 6
18 25 38 14 37
18 26 35 21 44
18 27 131 156 193
18 28 150 133 173
18 29 155 135 172
18 30 131 153 107
18 31 116 161 133

19 0 133 145 139
19 1 164 144 116
19 2 159 169 137
19 3 186 146 180
19 4 168 139 117
19 5 129 126 146
19 6 151 112 171
19 7 149 185 245
19 8 119 71 153
19 9 157 145 154
19 10 190 161 164
19 11 123 115 114
19 12 79 75 137
19 13 0 82 63
19 14 59 46 54
19 15 58 58 53
19 16 58 107 43
19 17 64 32 76
19 18 61 32 91
19 19 31 62 47
19 20 38 65 11
19 21 19 30 99
19 22 45 0 10
19 23 46 29 55
19 24 29 45 35
19 25 20 0 54
19 26 71 38 86
19 27 150 176 105
19 28 149 145 194
19 29 143 131 188
19 30 111 137 198
19 31 139 132 118

20 0 172 113 154
20 1 174 142 179
20 2 149 107 138
20 3 110 139 150
20 4 158 126 135
20 5 150 78 125
20 6 144 174 131
20 7 143 103 147
20 8 196 121 152
20 9 102 129 160
20 10 186 143 149
20 11 192 124 166
20 12 139 150 108
20 13 118 34 109
20 14 96 44 62
20 15 60 49 84
20 16 70 56 2
20 17 10 50 45
20 18 62 51 13
20 19 84 48 59
20 20 37 41 49
20 21 44 0 24
20 22 37 73 25
20 23 30 33 78
20 24 23 38 45
20 25 11 41 46
20 26 113 141 108
20 27 130 139 137
20 28 156 131 157
20 29 150 134 209
20 30 147 133 145
20 31 169 117 133

21 0 124 125 171
21 1 167 164 150
21 2 147 82 150
21 3 130 134 157
21 4 152 124 198
21 5 134 99 148
21 6 155 114 117
21 7 132 124 148
21 8 127 131 161
21 9 107 164 151
21 10 182 176 144
21 11 140 140 163
21 12 141 123 158
21 13 128 139 162
21 14 170 140 134
21 15 79 102 134
21 16 53 66 129
21 17 53 79 59
21 18 55 58 83
21 19 80 67 50
21 20 37 23 50
21 21 31 0 59
21 22 37 29 0
21 23 54 158 36
21 24 49 27 44
21 25 74 89 48
21 26 127 154 111
21 27 134 135 131
21 28 153 116 131
21 29 138 129 164
21 30 85 187 128
21 31 124 107 125

22 0 216 107 145
22 1 158 102 136
22 2 158 117 145
22 3 157 164 46
22 4 98 146 178
22 5 217 170 142
22 6 125 139 152
22 7 184 139 133
22 8 143 141 142
22 9 139 119 147
22 10 118 135 143
22 11 150 145 130
22 12 189 141 144
22 13 148 174 148
22 14 186 145 151
22 15 144 151 99
22 16 123 111 134
22 17 83 68 115
22 18 53 15 111
22 19 47 64 81
22 20 61 12 142
22 21 30 45 49
22 22 0 21 56
22 23 0 43 0
22 24 68 53 24
22 25 104 97 164
22 26 137 112 130
22 27 178 121 137
22 28 174 140 152
22 29 154 125 119
22 30 190 157 138
22 31 136 120 138

23 0 144 133 128
23 1 117 129 155
23 2 155 95 150
23 3 171 113 141
23 4 192 128 141
23 5 158 130 133
23 6 127 186 149
23 7 141 128 112
23 8 236 126 161
23 9 148 88 146
23 10 145 217 130
23 11 158 133 167
23 12 138 126 151
23 13 142 119 153
23 14 159 124 170
23 15 169 151 132
23 16 138 125 131
23 17 141 138 140
23 18 105 116 98
23 19 105 92 59
23 20 65 23 87
23 21 77 63 48
23 22 0 27 33
23 23 0 35 71
23 24 64 97 112
23 25 111 155 168
23 26 139 1 116
23 27 149 128 170
23 28 157 115 184
23 29 138 99 136
23 30 138 143 109
23 31 137 116 116

24 0 129 124 144
24 1 147 121 158
24 2 125 136 137
24 3 86 133 134
24 4 134 242 107
24 5 166 123 122
24 6 150 160 129
24 7 176 180 146
24 8 160 123 140
24 9 156 84 194
24 10 148 120 120
24 11 145 97 145
24 12 150 132 144
24 13 155 129 194
24 14 137 95 164
24 15 89 89 138
24 16 143 137 135
24 17 122 81 118
24 18 87 89 99
24 19 98 67 48
24 20 5 44 57
24 21 32 14 60
24 22 22 42 41
24 23 84 58 53
24 24 33 131 117
24 25 152 110 165
24 26 188 131 131
24 27 158 161 65
24 28 169 172 142
24 29 194 78 78
24 30 154 133 112
24 31 138 141 121

25 0 206 99 243
25 1 104 115 135
25 2 86 120 105
25 3 139 143 121
25 4 148 141 136
25 5 161 129 112
25 6 142 118 132
25 7 119 129 114
25 8 154 162 112
25 9 135 142 132
25 10 158 115 123
25 11 163 126 107
25 12 157 107 182
25 13 206 217 159
25 14 169 111 130
25 15 175 119 143
25 16 134 123 116
25 17 71 67 112
25 18 68 71 73
25 19 43 50 68
25 20 57 50 21
25 21 0 64 29
25 22 31 27 64
25 23 115 145 113
25 24 144 143 186
25 25 126 116 160
25 26 78 109 125
25 27 134 100 101
25 28 58 129 118
25 29 139 121 123
25 30 132 106 89
25 31 148 116 107

26 0 157 93 98
26 1 126 94 139
26 2 180 81 164
26 3 81 80 132
26 4 82 103 57
26 5 140 191 129
26 6 156 205 164
26 7 140 185 162
26 8 112 131 131
26 9 141 127 109
26 10 166 97 120
26 11 148 112 128
26 12 153 93 120
26 13 172 131 124
26 14 112 140 115
26 15 146 182 123
26 16 108 66 79
26 17 50 47 32
26 18 53 39 65
26 19 48 41 58
26 20 57 2 55
26 21 41 0 75
26 22 61 32 87
26 23 140 94 121
26 24 154 101 84
26 25 172 116 142
26 26 131 124 113
26 27 144 124 103
26 28 151 95 105
26 29 100 85 111
26 30 128 78 137
26 31 145 125 108

27 0 150 127 109
27 1 155 126 119
27 2 195 108 131
27 3 156 126 131
27 4 156 151 132
27 5 160 117 124
27 6 160 94 142
27 7 154 149 141
27 8 125 130 106
27 9 128 117 119
27 10 80 172 128
27 11 106 113 184
27 12 129 125 119
27 13 114 120 120
27 14 152 108 117
27 15 91 85 153
27 16 48 23 75
27 17 64 84 85
27 18 51 35 72
27 19 57 36 113
27 20 5 43 16
27 21 46 44 40
27 22 98 101 96
27 23 136 126 118
27 24 65 163 117
27 25 119 94 114
27 26 122 116 127
27 27 143 120 120
27 28 151 149 119
27 29 83 105 82
27 30 149 96 113
27 31 120 30 114

28 0 90 107 89
28 1 148 108 135
28 2 157 117 147
28 3 158 108 137
28 4 151 124 118
28 5 150 119 166
28 6 102 125 102
28 7 149 95 77
28 8 133 123 123
28 9 149 98 88
28 10 147 128 168
28 11 142 100 120
28 12 96 88 111
28 13 133 116 216
28 14 101 83 88
28 15 56 30 78
28 16 61 31 98
28 17 29 50 55
28 18 21 39 28
28 19 35 30 44
28 20 66 30 27
28 21 119 67 52
28 22 138 111 121
28 23 160 116 268
28 24 119 133 143
28 25 48 97 137
28 26 137 105 113
28 27 116 116 113
28 28 114 98 97
28 29 123 105 119
28 30 115 114 125
28 31 122 93 97

29 0 151 103 114
29 1 161 146 109
29 2 141 90 103
29 3 143 119 115
29 4 145 132 116
29 5 131 34 143
29 6 117 154 105
29 7 142 153 117
29 8 145 102 82
29 9 128 106 106
29 10 145 89 127
29 11 182 132 124
29 12 135 44 173
29 13 135 134 113
29 14 106 76 87
29 15 104 58 46
29 16 13 0 21
29 17 43 36 46
29 18 114 49 25
29 19 77 14 38
29 20 74 50 48
29 21 185 142 114
29 22 154 121 131
29 23 140 109 117
29 24 65 103 89
29 25 87 110 138
29 26 132 86 131
29 27 135 98 84
29 28 125 105 125
29 29 101 88 106
29 30 77 82 99
29 31 127 76 130

30 0 112 151 167
30 1 133 83 94
30 2 139 126 60
30 3 118 112 109
30 4 139 110 114
30 5 142 110 96
30 6 134 190 109
30 7 125 109 72
30 8 143 115 125
30 9 126 104 118
30 10 176 94 148
30 11 103 78 126
30 12 108 125 99
30 13 148 108 121
30 14 134 113 143
30 15 127 23 79
30 16 77 66 86
30 17 55 15 76
30 18 61 18 45
30 19 48 7 41
30 20 96 77 121
30 21 95 90 128
30 22 106 91 150
30 23 116 84 69
30 24 115 82 103
30 25 125 83 89
30 26 125 120 126
30 27 114 90 119
30 28 86 97 75
30 29 56 119 100
30 30 119 70 88
30 31 101 128 122

31 0 130 117 105
31 1 131 106 78
31 2 130 129 110
31 3 112 157 113
31 4 142 99 114
31 5 102 108 112
31 6 224 108 122
31 7 156 146 65
31 8 126 83 87
31 9 138 99 91
31 10 139 36 94
31 11 110 101 126
31 12 126 57 88
31 13 127 142 105
31 14 124 126 98
31 15 131 99 72
31 16 170 97 100
31 17 115 98 101
31 18 143 47 61
31 19 87 67 68
31 20 112 61 78
31 21 100 95 83
31 22 134 94 88
31 23 113 84 71
31 24 119 60 101
31 25 110 114 169
31 26 113 93 74
31 27 115 115 89
31 28 125 77 88
31 29 101 92 44
31 30 75 75 79
31 31 101 64 26



==> Cifra_figuretem/10/dp1-gray.txt <==
0 0 207 207 207
0 1 183 183 183
0 2 171 171 171
0 3 175 175 175
0 4 178 178 178
0 5 181 181 181
0 6 211 211 211
0 7 195 195 195
0 8 194 194 194
0 9 175 175 175
0 10 159 159 159
0 11 197 197 197
0 12 137 137 137
0 13 191 191 191
0 14 203 203 203
0 15 188 188 188
0 16 186 186 186
0 17 180 180 180
0 18 193 193 193
0 19 165 165 165
0 20 192 192 192
0 21 205 205 205
0 22 147 147 147
0 23 194 194 194
0 24 184 184 184
0 25 214 214 214
0 26 240 240 240
0 27 185 185 185
0 28 215 215 215
0 29 171 171 171
0 30 170 170 170
0 31 181 181 181

1 0 202 202 202
1 1 198 198 198
1 2 188 188 188
1 3 195 195 195
1 4 191 191 191
1 5 208 208 208
1 6 170 170 170
1 7 178 178 178
1 8 187 187 187
1 9 201 201 201
1 10 141 141 141
1 11 190 190 190
1 12 204 204 204
1 13 196 196 196
1 14 175 175 175
1 15 171 171 171
1 16 155 155 155
1 17 203 203 203
1 18 193 193 193
1 19 159 159 159
1 20 190 190 190
1 21 196 196 196
1 22 162 162 162
1 23 149 149 149
1 24 159 159 159
1 25 184 184 184
1 26 151 151 151
1 27 210 210 210
1 28 180 180 180
1 29 210 210 210
1 30 218 218 218
1 31 195 195 195

2 0 197 197 197
2 1 201 201 201
2 2 200 200 200
2 3 201 201 201
2 4 176 176 176
2 5 211 211 211
2 6 180 180 180
2 7 197 197 197
2 8 196 196 196
2 9 186 186 186
2 10 183 183 183
2 11 184 184 184
2 12 193 193 193
2 13 173 173 173
2 14 129 129 129
2 15 154 154 154
2 16 136 136 136
2 17 99 99 99
2 18 148 148 148
2 19 133 133 133
2 20 138 138 138
2 21 165 165 165
2 22 128 128 128
2 23 145 145 145
2 24 105 105 105
2 25 154 154 154
2 26 175 175 175
2 27 198 198 198
2 28 187 187 187
2 29 198 198 198
2 30 195 195 195
2 31 199 199 199

3 0 201 201 201
3 1 176 176 176
3 2 193 193 193
3 3 177 177 177
3 4 197 197 197
3 5 230 230 230
3 6 184 184 184
3 7 185 185 185
3 8 195 195 195
3 9 155 155 155
3 10 191 191 191
3 11 187 187 187
3 12 171 171 171
3 13 136 136 136
3 14 141 141 141
3 15 126 126 126
3 16 104 104 104
3 17 133 133 133
3 18 134 134 134
3 19 137 137 137
3 20 173 173 173
3 21 153 153 153
3 22 138 138 138
3 23 85 85 85
3 24 70 70 70
3 25 78 78 78
3 26 96 96 96
3 27 157 157 157
3 28 179 179 179
3 29 182 182 182
3 30 192 192 192
3 31 191 191 191

4 0 179 179 179
4 1 195 195 195
4 2 181 181 181
4 3 191 191 191
4 4 162 162 162
4 5 207 207 207
4 6 206 206 206
4 7 190 190 190
4 8 185 185 185
4 9 188 188 188
4 10 199 199 199
4 11 144 144 144
4 12 180 180 180
4 13 118 118 118
4 14 86 86 86
4 15 90 90 90
4 16 71 71 71
4 17 82 82 82
4 18 81 81 81
4 19 79 79 79
4 20 83 83 83
4 21 117 117 117
4 22 93 93 93
4 23 64 64 64
4 24 47 47 47
4 25 58 58 58
4 26 90 90 90
4 27 81 81 81
4 28 152 152 152
4 29 180 180 180
4 30 205 205 205
4 31 189 189 189

5 0 180 180 180
5 1 212 212 212
5 2 198 198 198
5 3 199 199 199
5 4 197 197 197
5 5 189 189 189
5 6 207 207 207
5 7 202 202 202
5 8 212 212 212
5 9 191 191 191
5 10 157 157 157
5 11 158 158 158
5 12 138 138 138
5 13 111 111 111
5 14 83 83 83
5 15 63 63 63
5 16 44 44 44
5 17 48 48 48
5 18 39 39 39
5 19 52 52 52
5 20 36 36 36
5 21 70 70 70
5 22 61 61 61
5 23 64 64 64
5 24 13 13 13
5 25 66 66 66
5 26 76 76 76
5 27 66 66 66
5 28 111 111 111
5 29 178 178 178
5 30 232 232 232
5 31 184 184 184

6 0 147 147 147
6 1 197 197 197
6 2 205 205 205
6 3 199 199 199
6 4 174 174 174
6 5 205 205 205
6 6 173 173 173
6 7 209 209 209
6 8 175 175 175
6 9 154 154 154
6 10 115 115 115
6 11 153 153 153
6 12 104 104 104
6 13 70 70 70
6 14 90 90 90
6 15 48 48 48
6 16 43 43 43
6 17 12 12 12
6 18 22 22 22
6 19 35 35 35
6 20 33 33 33
6 21 99 99 99
6 22 37 37 37
6 23 43 43 43
6 24 35 35 35
6 25 65 65 65
6 26 94 94 94
6 27 97 97 97
6 28 76 76 76
6 29 134 134 134
6 30 160 160 160
6 31 122 122 122

7 0 198 198 198
7 1 182 182 182
7 2 192 192 192
7 3 192 192 192
7 4 179 179 179
7 5 189 189 189
7 6 186 186 186
7 7 185 185 185
7 8 180 180 180
7 9 106 106 106
7 10 94 94 94
7 11 129 129 129
7 12 106 106 106
7 13 71 71 71
7 14 61 61 61
7 15 38 38 38
7 16 23 23 23
7 17 64 64 64
7 18 26 26 26
7 19 0 0 0
7 20 23 23 23
7 21 85 85 85
7 22 42 42 42
7 23 39 39 39
7 24 67 67 67
7 25 87 87 87
7 26 138 138 138
7 27 147 147 147
7 28 123 123 123
7 29 145 145 145
7 30 179 179 179
7 31 145 145 145

8 0 167 167 167
8 1 215 215 215
8 2 170 170 170
8 3 205 205 205
8 4 170 170 170
8 5 199 199 199
8 6 182 182 182
8 7 156 156 156
8 8 113 113 113
8 9 56 56 56
8 10 159 159 159
8 11 99 99 99
8 12 56 56 56
8 13 63 63 63
8 14 61 61 61
8 15 24 24 24
8 16 37 37 37
8 17 37 37 37
8 18 39 39 39
8 19 37 37 37
8 20 74 74 74
8 21 119 119 119
8 22 59 59 59
8 23 88 88 88
8 24 110 110 110
8 25 136 136 136
8 26 172 172 172
8 27 146 146 146
8 28 126 126 126
8 29 162 162 162
8 30 196 196 196
8 31 225 225 225

9 0 194 194 194
9 1 187 187 187
9 2 165 165 165
9 3 195 195 195
9 4 194 194 194
9 5 205 205 205
9 6 171 171 171
9 7 132 132 132
9 8 63 63 63
9 9 118 118 118
9 10 171 171 171
9 11 109 109 109
9 12 69 69 69
9 13 64 64 64
9 14 39 39 39
9 15 24 24 24
9 16 19 19 19
9 17 67 67 67
9 18 36 36 36
9 19 35 35 35
9 20 110 110 110
9 21 93 93 93
9 22 58 58 58
9 23 134 134 134
9 24 180 180 180
9 25 99 99 99
9 26 137 137 137
9 27 141 141 141
9 28 178 178 178
9 29 154 154 154
9 30 207 207 207
9 31 151 151 151

10 0 213 213 213
10 1 205 205 205
10 2 168 168 168
10 3 198 198 198
10 4 183 183 183
10 5 177 177 177
10 6 158 158 158
10 7 64 64 64
10 8 66 66 66
10 9 140 140 140
10 10 104 104 104
10 11 90 90 90
10 12 42 42 42
10 13 75 75 75
10 14 48 48 48
10 15 39 39 39
10 16 28 28 28
10 17 52 52 52
10 18 26 26 26
10 19 39 39 39
10 20 101 101 101
10 21 84 84 84
10 22 171 171 171
10 23 161 161 161
10 24 128 128 128
10 25 152 152 152
10 26 149 149 149
10 27 197 197 197
10 28 171 171 171
10 29 136 136 136
10 30 152 152 152
10 31 155 155 155

11 0 161 161 161
11 1 191 191 191
11 2 193 193 193
11 3 255 255 255
11 4 179 179 179
11 5 120 120 120
11 6 121 121 121
11 7 104 104 104
11 8 95 95 95
11 9 87 87 87
11 10 46 46 46
11 11 87 87 87
11 12 27 27 27
11 13 48 48 48
11 14 35 35 35
11 15 17 17 17
11 16 29 29 29
11 17 23 23 23
11 18 0 0 0
11 19 61 61 61
11 20 73 73 73
11 21 144 144 144
11 22 160 160 160
11 23 133 133 133
11 24 147 147 147
11 25 178 178 178
11 26 210 210 210
11 27 170 170 170
11 28 115 115 115
11 29 123 123 123
11 30 129 129 129
11 31 112 112 112

12 0 186 186 186
12 1 207 207 207
12 2 218 218 218
12 3 189 189 189
12 4 104 104 104
12 5 118 118 118
12 6 134 134 134
12 7 123 123 123
12 8 127 127 127
12 9 121 121 121
12 10 130 130 130
12 11 125 125 125
12 12 161 161 161
12 13 122 122 122
12 14 101 101 101
12 15 108 108 108
12 16 82 82 82
12 17 62 62 62
12 18 48 48 48
12 19 96 96 96
12 20 80 80 80
12 21 93 93 93
12 22 124 124 124
12 23 176 176 176
12 24 182 182 182
12 25 138 138 138
12 26 150 150 150
12 27 152 152 152
12 28 110 110 110
12 29 118 118 118
12 30 104 104 104
12 31 98 98 98

13 0 167 167 167
13 1 179 179 179
13 2 160 160 160
13 3 126 126 126
13 4 108 108 108
13 5 136 136 136
13 6 90 90 90
13 7 101 101 101
13 8 130 130 130
13 9 141 141 141
13 10 170 170 170
13 11 182 182 182
13 12 191 191 191
13 13 195 195 195
13 14 175 175 175
13 15 199 199 199
13 16 134 134 134
13 17 129 129 129
13 18 134 134 134
13 19 145 145 145
13 20 115 115 115
13 21 118 118 118
13 22 164 164 164
13 23 195 195 195
13 24 155 155 155
13 25 151 151 151
13 26 118 118 118
13 27 123 123 123
13 28 119 119 119
13 29 103 103 103
13 30 31 31 31
13 31 100 100 100

14 0 187 187 187
14 1 134 134 134
14 2 101 101 101
14 3 115 115 115
14 4 116 116 116
14 5 109 109 109
14 6 122 122 122
14 7 135 135 135
14 8 174 174 174
14 9 177 177 177
14 10 182 182 182
14 11 188 188 188
14 12 179 179 179
14 13 200 200 200
14 14 139 139 139
14 15 154 154 154
14 16 144 144 144
14 17 142 142 142
14 18 129 129 129
14 19 140 140 140
14 20 135 135 135
14 21 193 193 193
14 22 193 193 193
14 23 161 161 161
14 24 105 105 105
14 25 75 75 75
14 26 116 116 116
14 27 127 127 127
14 28 129 129 129
14 29 78 78 78
14 30 55 55 55
14 31 113 113 113

15 0 198 198 198
15 1 95 95 95
15 2 95 95 95
15 3 157 157 157
15 4 133 133 133
15 5 152 152 152
15 6 174 174 174
15 7 187 187 187
15 8 181 181 181
15 9 187 187 187
15 10 154 154 154
15 11 130 130 130
15 12 173 173 173
15 13 144 144 144
15 14 151 151 151
15 15 126 126 126
15 16 127 127 127
15 17 111 111 111
15 18 142 142 142
15 19 162 162 162
15 20 168 168 168
15 21 172 172 172
15 22 131 131 131
15 23 109 109 109
15 24 118 118 118
15 25 69 69 69
15 26 114 114 114
15 27 107 107 107
15 28 100 100 100
15 29 89 89 89
15 30 75 75 75
15 31 115 115 115

16 0 172 172 172
16 1 114 114 114
16 2 157 157 157
16 3 136 136 136
16 4 187 187 187
16 5 191 191 191
16 6 189 189 189
16 7 148 148 148
16 8 149 149 149
16 9 155 155 155
16 10 142 142 142
16 11 117 117 117
16 12 134 134 134
16 13 160 160 160
16 14 153 153 153
16 15 114 114 114
16 16 146 146 146
16 17 140 140 140
16 18 155 155 155
16 19 178 178 178
16 20 146 146 146
16 21 121 121 121
16 22 113 113 113
16 23 115 115 115
16 24 97 97 97
16 25 102 102 102
16 26 95 95 95
16 27 90 90 90
16 28 101 101 101
16 29 72 72 72
16 30 101 101 101
16 31 105 105 105

17 0 143 143 143
17 1 107 107 107
17 2 157 157 157
17 3 186 186 186
17 4 134 134 134
17 5 156 156 156
17 6 134 134 134
17 7 181 181 181
17 8 132 132 132
17 9 133 133 133
17 10 145 145 145
17 11 150 150 150
17 12 117 117 117
17 13 128 128 128
17 14 121 121 121
17 15 125 125 125
17 16 134 134 134
17 17 148 148 148
17 18 154 154 154
17 19 138 138 138
17 20 87 87 87
17 21 113 113 113
17 22 96 96 96
17 23 103 103 103
17 24 114 114 114
17 25 75 75 75
17 26 107 107 107
17 27 89 89 89
17 28 72 72 72
17 29 64 64 64
17 30 95 95 95
17 31 141 141 141

18 0 129 129 129
18 1 103 103 103
18 2 90 90 90
18 3 167 167 167
18 4 137 137 137
18 5 118 118 118
18 6 132 132 132
18 7 155 155 155
18 8 159 159 159
18 9 146 146 146
18 10 166 166 166
18 11 143 143 143
18 12 126 126 126
18 13 137 137 137
18 14 130 130 130
18 15 156 156 156
18 16 172 172 172
18 17 164 164 164
18 18 107 107 107
18 19 65 65 65
18 20 121 121 121
18 21 94 94 94
18 22 90 90 90
18 23 119 119 119
18 24 86 86 86
18 25 109 109 109
18 26 65 65 65
18 27 75 75 75
18 28 85 85 85
18 29 69 69 69
18 30 132 132 132
18 31 140 140 140

19 0 128 128 128
19 1 99 99 99
19 2 24 24 24
19 3 85 85 85
19 4 65 65 65
19 5 117 117 117
19 6 128 128 128
19 7 126 126 126
19 8 154 154 154
19 9 132 132 132
19 10 145 145 145
19 11 93 93 93
19 12 122 122 122
19 13 84 84 84
19 14 124 124 124
19 15 152 152 152
19 16 188 188 188
19 17 123 123 123
19 18 24 24 24
19 19 17 17 17
19 20 80 80 80
19 21 95 95 95
19 22 106 106 106
19 23 89 89 89
19 24 82 82 82
19 25 70 70 70
19 26 83 83 83
19 27 100 100 100
19 28 100 100 100
19 29 74 74 74
19 30 106 106 106
19 31 158 158 158

20 0 117 117 117
20 1 89 89 89
20 2 15 15 15
20 3 86 86 86
20 4 46 46 46
20 5 28 28 28
20 6 0 0 0
20 7 114 114 114
20 8 139 139 139
20 9 116 116 116
20 10 29 29 29
20 11 75 75 75
20 12 94 94 94
20 13 81 81 81
20 14 107 107 107
20 15 101 101 101
20 16 138 138 138
20 17 78 78 78
20 18 44 44 44
20 19 15 15 15
20 20 62 62 62
20 21 68 68 68
20 22 67 67 67
20 23 85 85 85
20 24 81 81 81
20 25 73 73 73
20 26 79 79 79
20 27 107 107 107
20 28 70 70 70
20 29 45 45 45
20 30 71 71 71
20 31 124 124 124

21 0 96 96 96
21 1 122 122 122
21 2 0 0 0
21 3 5 5 5
21 4 0 0 0
21 5 12 12 12
21 6 99 99 99
21 7 123 123 123
21 8 133 133 133
21 9 114 114 114
21 10 96 96 96
21 11 41 41 41
21 12 124 124 124
21 13 131 131 131
21 14 126 126 126
21 15 150 150 150
21 16 117 117 117
21 17 58 58 58
21 18 82 82 82
21 19 40 40 40
21 20 50 50 50
21 21 86 86 86
21 22 90 90 90
21 23 95 95 95
21 24 92 92 92
21 25 94 94 94
21 26 115 115 115
21 27 81 81 81
21 28 27 27 27
21 29 17 17 17
21 30 136 136 136
21 31 175 175 175

22 0 99 99 99
22 1 167 167 167
22 2 127 127 127
22 3 21 21 21
22 4 76 76 76
22 5 106 106 106
22 6 118 118 118
22 7 114 114 114
22 8 148 148 148
22 9 144 144 144
22 10 146 146 146
22 11 164 164 164
22 12 153 153 153
22 13 157 157 157
22 14 124 124 124
22 15 106 106 106
22 16 78 78 78
22 17 66 66 66
22 18 86 86 86
22 19 63 63 63
22 20 55 55 55
22 21 92 92 92
22 22 93 93 93
22 23 81 81 81
22 24 79 79 79
22 25 113 113 113
22 26 86 86 86
22 27 79 79 79
22 28 93 93 93
22 29 164 164 164
22 30 163 163 163
22 31 195 195 195

23 0 89 89 89
23 1 72 72 72
23 2 57 57 57
23 3 89 89 89
23 4 122 122 122
23 5 84 84 84
23 6 126 126 126
23 7 106 106 106
23 8 118 118 118
23 9 156 156 156
23 10 154 154 154
23 11 155 155 155
23 12 118 118 118
23 13 100 100 100
23 14 77 77 77
23 15 116 116 116
23 16 75 75 75
23 17 56 56 56
23 18 100 100 100
23 19 73 73 73
23 20 55 55 55
23 21 83 83 83
23 22 95 95 95
23 23 111 111 111
23 24 79 79 79
23 25 65 65 65
23 26 96 96 96
23 27 112 112 112
23 28 184 184 184
23 29 204 204 204
23 30 183 183 183
23 31 224 224 224

24 0 30 30 30
24 1 69 69 69
24 2 53 53 53
24 3 33 33 33
24 4 63 63 63
24 5 120 120 120
24 6 63 63 63
24 7 100 100 100
24 8 108 108 108
24 9 128 128 128
24 10 71 71 71
24 11 82 82 82
24 12 68 68 68
24 13 116 116 116
24 14 72 72 72
24 15 75 75 75
24 16 14 14 14
24 17 59 59 59
24 18 137 137 137
24 19 78 78 78
24 20 23 23 23
24 21 79 79 79
24 22 119 119 119
24 23 98 98 98
24 24 87 87 87
24 25 128 128 128
24 26 157 157 157
24 27 158 158 158
24 28 176 176 176
24 29 187 187 187
24 30 183 183 183
24 31 192 192 192

25 0 83 83 83
25 1 26 26 26
25 2 68 68 68
25 3 75 75 75
25 4 68 68 68
25 5 57 57 57
25 6 59 59 59
25 7 84 84 84
25 8 73 73 73
25 9 65 65 65
25 10 68 68 68
25 11 84 84 84
25 12 99 99 99
25 13 123 123 123
25 14 77 77 77
25 15 98 98 98
25 16 36 36 36
25 17 98 98 98
25 18 92 92 92
25 19 55 55 55
25 20 52 52 52
25 21 103 103 103
25 22 66 66 66
25 23 57 57 57
25 24 64 64 64
25 25 164 164 164
25 26 185 185 185
25 27 196 196 196
25 28 199 199 199
25 29 214 214 214
25 30 172 172 172
25 31 187 187 187

26 0 138 138 138
26 1 59 59 59
26 2 38 38 38
26 3 38 38 38
26 4 68 68 68
26 5 0 0 0
26 6 0 0 0
26 7 6 6 6
26 8 36 36 36
26 9 85 85 85
26 10 71 71 71
26 11 76 76 76
26 12 58 58 58
26 13 114 114 114
26 14 80 80 80
26 15 88 88 88
26 16 5 5 5
26 17 82 82 82
26 18 86 86 86
26 19 117 117 117
26 20 57 57 57
26 21 64 64 64
26 22 76 76 76
26 23 145 145 145
26 24 153 153 153
26 25 176 176 176
26 26 167 167 167
26 27 181 181 181
26 28 195 195 195
26 29 198 198 198
26 30 185 185 185
26 31 189 189 189

27 0 94 94 94
27 1 142 142 142
27 2 120 120 120
27 3 66 66 66
27 4 36 36 36
27 5 15 15 15
27 6 27 27 27
27 7 3 3 3
27 8 67 67 67
27 9 83 83 83
27 10 11 11 11
27 11 45 45 45
27 12 32 32 32
27 13 86 86 86
27 14 93 93 93
27 15 30 30 30
27 16 0 0 0
27 17 61 61 61
27 18 108 108 108
27 19 65 65 65
27 20 68 68 68
27 21 96 96 96
27 22 169 169 169
27 23 154 154 154
27 24 169 169 169
27 25 152 152 152
27 26 193 193 193
27 27 217 217 217
27 28 213 213 213
27 29 211 211 211
27 30 179 179 179
27 31 196 196 196

28 0 145 145 145
28 1 113 113 113
28 2 91 91 91
28 3 111 111 111
28 4 84 84 84
28 5 96 96 96
28 6 84 84 84
28 7 101 101 101
28 8 108 108 108
28 9 78 78 78
28 10 77 77 77
28 11 42 42 42
28 12 60 60 60
28 13 99 99 99
28 14 117 117 117
28 15 101 101 101
28 16 11 11 11
28 17 76 76 76
28 18 72 72 72
28 19 75 75 75
28 20 109 109 109
28 21 177 177 177
28 22 167 167 167
28 23 184 184 184
28 24 177 177 177
28 25 179 179 179
28 26 177 177 177
28 27 172 172 172
28 28 178 178 178
28 29 179 179 179
28 30 219 219 219
28 31 179 179 179

29 0 201 201 201
29 1 175 175 175
29 2 102 102 102
29 3 63 63 63
29 4 71 71 71
29 5 80 80 80
29 6 94 94 94
29 7 73 73 73
29 8 105 105 105
29 9 92 92 92
29 10 119 119 119
29 11 83 83 83
29 12 123 123 123
29 13 132 132 132
29 14 102 102 102
29 15 50 50 50
29 16 3 3 3
29 17 57 57 57
29 18 175 175 175
29 19 71 71 71
29 20 195 195 195
29 21 187 187 187
29 22 180 180 180
29 23 214 214 214
29 24 194 194 194
29 25 204 204 204
29 26 188 188 188
29 27 190 190 190
29 28 200 200 200
29 29 195 195 195
29 30 155 155 155
29 31 192 192 192

30 0 193 193 193
30 1 181 181 181
30 2 142 142 142
30 3 127 127 127
30 4 80 80 80
30 5 46 46 46
30 6 80 80 80
30 7 69 69 69
30 8 53 53 53
30 9 63 63 63
30 10 47 47 47
30 11 62 62 62
30 12 46 46 46
30 13 54 54 54
30 14 40 40 40
30 15 19 19 19
30 16 44 44 44
30 17 22 22 22
30 18 84 84 84
30 19 215 215 215
30 20 172 172 172
30 21 188 188 188
30 22 188 188 188
30 23 214 214 214
30 24 204 204 204
30 25 178 178 178
30 26 198 198 198
30 27 220 220 220
30 28 180 180 180
30 29 191 191 191
30 30 202 202 202
30 31 182 182 182

31 0 195 195 195
31 1 206 206 206
31 2 146 146 146
31 3 197 197 197
31 4 134 134 134
31 5 139 139 139
31 6 74 74 74
31 7 92 92 92
31 8 48 48 48
31 9 71 71 71
31 10 42 42 42
31 11 52 52 52
31 12 68 68 68
31 13 42 42 42
31 14 79 79 79
31 15 103 103 103
31 16 103 103 103
31 17 139 139 139
31 18 183 183 183
31 19 179 179 179
31 20 187 187 187
31 21 216 216 216
31 22 190 190 190
31 23 196 196 196
31 24 181 181 181
31 25 171 171 171
31 26 171 171 171
31 27 231 231 231
31 28 187 187 187
31 29 193 193 193
31 30 175 175 175
31 31 148 148 148



==> Cifra_figuretem/10/dp1.txt <==
0 0 208 213 200
0 1 216 167 165
0 2 190 185 136
0 3 153 164 207
0 4 168 178 187
0 5 206 194 143
0 6 180 232 222
0 7 188 154 243
0 8 236 167 178
0 9 183 187 155
0 10 119 184 175
0 11 226 186 179
0 12 70 205 137
0 13 226 167 179
0 14 194 202 214
0 15 206 171 188
0 16 175 186 197
0 17 175 188 178
0 18 157 216 208
0 19 192 168 134
0 20 189 169 218
0 21 191 194 231
0 22 165 112 164
0 23 204 196 180
0 24 183 179 191
0 25 194 258 190
0 26 147 373 200
0 27 167 175 213
0 28 238 195 212
0 29 189 155 168
0 30 189 163 158
0 31 139 201 201

1 0 192 194 221
1 1 242 147 205
1 2 190 165 208
1 3 191 199 195
1 4 198 194 180
1 5 195 189 242
1 6 202 136 172
1 7 177 183 173
1 8 183 174 205
1 9 202 236 165
1 10 189 128 106
1 11 148 193 230
1 12 194 184 233
1 13 205 191 192
1 14 185 189 152
1 15 182 144 188
1 16 154 174 137
1 17 216 211 182
1 18 152 213 215
1 19 107 192 178
1 20 175 209 188
1 21 155 173 259
1 22 174 162 149
1 23 100 146 201
1 24 105 171 201
1 25 175 189 188
1 26 163 176 114
1 27 223 196 211
1 28 171 176 194
1 29 245 188 198
1 30 148 262 244
1 31 192 190 201

2 0 185 205 201
2 1 178 175 252
2 2 188 202 208
2 3 196 199 207
2 4 163 185 179
2 5 167 225 241
2 6 174 154 210
2 7 210 187 195
2 8 220 179 188
2 9 181 187 191
2 10 178 194 177
2 11 194 170 189
2 12 186 203 190
2 13 179 177 163
2 14 146 127 114
2 15 156 153 154
2 16 152 135 120
2 17 85 137 76
2 18 130 118 197
2 19 148 116 136
2 20 112 164 137
2 21 179 162 153
2 22 145 133 108
2 23 106 169 159
2 24 93 88 135
2 25 142 150 169
2 26 180 173 172
2 27 165 258 171
2 28 198 173 190
2 29 194 212 187
2 30 185 193 208
2 31 209 196 193

3 0 212 178 215
3 1 140 178 209
3 2 207 165 206
3 3 179 169 182
3 4 227 176 187
3 5 261 260 169
3 6 193 183 176
3 7 169 188 200
3 8 183 196 205
3 9 142 125 200
3 10 173 214 186
3 11 200 162 198
3 12 121 154 237
3 13 143 133 132
3 14 117 153 153
3 15 86 132 161
3 16 94 90 129
3 17 105 144 149
3 18 123 126 152
3 19 144 132 134
3 20 191 171 156
3 21 153 171 135
3 22 166 171 75
3 23 91 72 93
3 24 74 77 61
3 25 60 82 93
3 26 106 75 106
3 27 201 133 136
3 28 218 175 145
3 29 189 167 192
3 30 182 174 220
3 31 181 202 190

4 0 137 217 182
4 1 202 207 177
4 2 165 197 181
4 3 181 208 183
4 4 189 127 171
4 5 172 230 220
4 6 183 254 180
4 7 192 167 210
4 8 192 193 171
4 9 184 160 219
4 10 233 182 181
4 11 122 180 131
4 12 230 118 193
4 13 127 88 140
4 14 94 77 88
4 15 98 86 84
4 16 114 75 23
4 17 80 91 73
4 18 112 81 51
4 19 68 70 98
4 20 59 113 75
4 21 89 99 163
4 22 91 100 87
4 23 70 50 73
4 24 19 46 74
4 25 48 81 44
4 26 67 134 68
4 27 46 100 96
4 28 154 161 143
4 29 121 185 232
4 30 229 191 195
4 31 185 147 235

5 0 197 167 177
5 1 220 219 197
5 2 236 179 180
5 3 176 245 175
5 4 220 177 194
5 5 204 186 175
5 6 200 219 202
5 7 193 217 197
5 8 231 221 184
5 9 235 213 126
5 10 145 130 195
5 11 194 156 125
5 12 127 160 126
5 13 128 106 99
5 14 87 61 103
5 15 41 63 84
5 16 58 42 33
5 17 48 42 53
5 18 17 52 49
5 19 43 45 68
5 20 0 54 76
5 21 72 46 92
5 22 47 56 81
5 23 51 66 76
5 24 0 49 24
5 25 106 18 74
5 26 89 68 70
5 27 61 65 72
5 28 125 53 154
5 29 195 175 164
5 30 268 239 189
5 31 204 186 164

6 0 115 184 142
6 1 179 195 218
6 2 214 202 200
6 3 172 226 199
6 4 153 182 187
6 5 208 219 188
6 6 174 163 183
6 7 224 213 189
6 8 151 197 178
6 9 139 140 182
6 10 113 114 118
6 11 145 172 143
6 12 104 108 100
6 13 96 87 27
6 14 83 94 93
6 15 27 59 59
6 16 39 52 37
6 17 20 0 58
6 18 29 34 3
6 19 19 32 53
6 20 27 38 35
6 21 123 40 134
6 22 0 72 49
6 23 39 22 70
6 24 61 0 84
6 25 33 67 96
6 26 0 122 163
6 27 103 79 108
6 28 67 41 119
6 29 115 161 126
6 30 131 182 166
6 31 38 188 141

7 0 199 197 199
7 1 174 187 186
7 2 200 185 190
7 3 205 183 187
7 4 221 130 187
7 5 180 205 181
7 6 184 180 193
7 7 170 220 166
7 8 161 204 175
7 9 91 135 91
7 10 102 83 96
7 11 105 157 126
7 12 162 111 46
7 13 48 88 77
7 14 34 48 102
7 15 83 1 29
7 16 3 38 28
7 17 38 106 47
7 18 22 21 36
7 19 0 5 0
7 20 7 10 52
7 21 89 84 83
7 22 51 66 8
7 23 21 33 63
7 24 64 78 60
7 25 101 92 67
7 26 155 135 123
7 27 142 142 156
7 28 124 151 95
7 29 163 97 174
7 30 170 180 187
7 31 158 165 111

8 0 153 200 150
8 1 178 181 286
8 2 146 173 192
8 3 215 218 183
8 4 183 190 138
8 5 135 227 234
8 6 159 189 196
8 7 154 154 161
8 8 163 86 90
8 9 84 103 0
8 10 172 162 144
8 11 95 99 102
8 12 48 55 65
8 13 36 74 77
8 14 58 60 67
8 15 34 37 1
8 16 26 53 32
8 17 35 40 37
8 18 36 55 27
8 19 40 41 31
8 20 66 82 74
8 21 54 118 185
8 22 104 25 48
8 23 92 54 117
8 24 109 98 124
8 25 131 124 154
8 26 227 158 132
8 27 130 167 140
8 28 131 91 156
8 29 142 172 174
8 30 199 221 167
8 31 237 215 223

9 0 214 177 191
9 1 190 186 185
9 2 165 155 176
9 3 197 189 198
9 4 212 156 213
9 5 216 189 210
9 6 172 155 186
9 7 134 147 114
9 8 78 76 36
9 9 96 147 111
9 10 228 147 137
9 11 127 95 105
9 12 41 66 101
9 13 49 117 25
9 14 15 25 77
9 15 7 19 45
9 16 62 0 33
9 17 90 30 81
9 18 16 43 48
9 19 36 42 26
9 20 84 111 134
9 21 85 81 114
9 22 82 43 49
9 23 118 123 163
9 24 171 150 218
9 25 113 55 128
9 26 140 119 152
9 27 108 166 150
9 28 182 192 161
9 29 200 68 193
9 30 161 204 256
9 31 142 159 151

10 0 215 215 209
10 1 157 267 191
10 2 150 189 164
10 3 236 219 139
10 4 190 171 189
10 5 201 154 177
10 6 155 158 161
10 7 30 63 99
10 8 45 80 74
10 9 129 137 153
10 10 83 113 116
10 11 66 87 118
10 12 2 64 60
10 13 58 72 96
10 14 43 46 56
10 15 21 58 39
10 16 21 34 29
10 17 29 63 65
10 18 15 30 33
10 19 36 43 38
10 20 114 91 99
10 21 74 130 49
10 22 183 164 166
10 23 158 174 153
10 24 125 130 129
10 25 142 148 167
10 26 144 158 145
10 27 197 178 216
10 28 137 200 175
10 29 100 172 135
10 30 131 158 167
10 31 187 122 156

11 0 166 149 169
11 1 182 194 196
11 2 175 187 216
11 3 261 308 201
11 4 171 194 171
11 5 144 88 129
11 6 102 122 141
11 7 103 104 107
11 8 79 106 101
11 9 107 68 85
11 10 53 65 21
11 11 58 133 69
11 12 21 20 39
11 13 58 58 29
11 14 0 29 100
11 15 24 27 0
11 16 4 48 36
11 17 38 3 26
11 18 0 0 30
11 19 44 78 61
11 20 82 54 82
11 21 113 115 205
11 22 173 156 149
11 23 138 133 129
11 24 179 135 127
11 25 188 172 175
11 26 180 265 184
11 27 166 177 167
11 28 70 134 142
11 29 124 112 132
11 30 125 114 148
11 31 145 133 59

12 0 215 120 222
12 1 189 231 202
12 2 222 209 224
12 3 127 197 242
12 4 124 85 103
12 5 141 113 99
12 6 108 126 168
12 7 136 114 118
12 8 119 123 137
12 9 114 132 117
12 10 127 114 150
12 11 165 98 112
12 12 100 132 250
12 13 136 125 105
12 14 100 110 94
12 15 83 94 147
12 16 74 72 101
12 17 73 73 39
12 18 30 42 72
12 19 115 57 115
12 20 90 94 58
12 21 47 153 79
12 22 141 87 143
12 23 159 155 215
12 24 144 198 205
12 25 125 130 160
12 26 131 184 134
12 27 125 134 198
12 28 100 94 135
12 29 102 122 131
12 30 97 113 101
12 31 72 101 120

13 0 230 116 156
13 1 184 180 173
13 2 157 179 145
13 3 133 137 107
13 4 87 121 117
13 5 106 150 152
13 6 118 135 17
13 7 107 71 125
13 8 144 128 118
13 9 123 177 124
13 10 148 167 195
13 11 171 185 191
13 12 197 194 184
13 13 175 210 200
13 14 167 173 185
13 15 227 178 192
13 16 146 94 162
13 17 126 130 130
13 18 125 141 137
13 19 151 149 136
13 20 104 123 118
13 21 112 123 120
13 22 151 176 166
13 23 217 191 179
13 24 152 143 169
13 25 202 130 121
13 26 113 102 138
13 27 113 107 149
13 28 152 113 93
13 29 112 99 100
13 30 36 0 65
13 31 89 99 111

14 0 197 188 176
14 1 100 161 141
14 2 115 68 119
14 3 120 86 137
14 4 126 106 115
14 5 122 115 91
14 6 137 91 136
14 7 92 148 165
14 8 180 168 176
14 9 152 199 181
14 10 157 191 199
14 11 179 190 194
14 12 188 174 176
14 13 185 161 254
14 14 192 134 92
14 15 166 164 132
14 16 127 135 169
14 17 130 127 170
14 18 121 138 128
14 19 108 160 151
14 20 147 135 123
14 21 205 208 165
14 22 179 193 207
14 23 183 135 166
14 24 103 119 93
14 25 16 113 96
14 26 139 85 124
14 27 97 99 185
14 28 158 112 117
14 29 80 70 85
14 30 48 50 68
14 31 94 123 123

15 0 178 220 196
15 1 49 123 111
15 2 91 123 70
15 3 143 183 144
15 4 134 137 128
15 5 119 159 178
15 6 167 203 153
15 7 182 175 205
15 8 172 179 193
15 9 201 173 188
15 10 135 145 181
15 11 121 144 125
15 12 156 167 197
15 13 149 134 150
15 14 178 129 146
15 15 135 134 109
15 16 111 140 131
15 17 107 151 75
15 18 137 124 166
15 19 158 148 179
15 20 143 242 118
15 21 185 168 162
15 22 131 148 113
15 23 66 153 107
15 24 107 114 135
15 25 99 0 110
15 26 126 118 97
15 27 98 106 117
15 28 111 99 90
15 29 93 68 105
15 30 48 89 86
15 31 133 108 105

16 0 157 202 158
16 1 107 118 119
16 2 134 199 138
16 3 128 125 154
16 4 165 186 209
16 5 177 205 192
16 6 193 159 216
16 7 152 133 158
16 8 123 145 180
16 9 139 166 162
16 10 127 148 150
16 11 103 118 129
16 12 132 108 163
16 13 137 166 178
16 14 132 177 151
16 15 120 113 110
16 16 190 134 113
16 17 131 156 134
16 18 146 142 176
16 19 185 173 177
16 20 126 179 134
16 21 80 123 161
16 22 105 157 76
16 23 103 104 137
16 24 93 41 158
16 25 84 122 100
16 26 83 93 109
16 27 131 60 79
16 28 83 65 155
16 29 56 98 61
16 30 109 96 97
16 31 103 141 71

17 0 148 96 185
17 1 107 109 105
17 2 178 140 153
17 3 177 196 186
17 4 140 100 163
17 5 141 171 156
17 6 139 126 139
17 7 151 189 202
17 8 126 133 138
17 9 119 149 132
17 10 141 148 146
17 11 136 157 157
17 12 146 77 127
17 13 119 141 124
17 14 116 70 176
17 15 104 132 139
17 16 143 137 122
17 17 142 135 166
17 18 162 149 152
17 19 126 151 138
17 20 108 42 112
17 21 105 133 102
17 22 87 104 98
17 23 105 99 104
17 24 82 150 110
17 25 47 98 79
17 26 58 124 139
17 27 70 87 110
17 28 65 88 62
17 29 61 59 71
17 30 112 89 83
17 31 128 182 113

18 0 127 104 156
18 1 94 126 87
18 2 84 69 119
18 3 151 180 171
18 4 136 145 130
18 5 123 130 100
18 6 137 122 138
18 7 176 140 150
18 8 168 190 118
18 9 154 143 141
18 10 146 188 164
18 11 144 135 150
18 12 98 135 145
18 13 129 159 122
18 14 131 126 134
18 15 144 163 162
18 16 182 189 145
18 17 165 176 150
18 18 119 120 81
18 19 57 96 42
18 20 125 122 117
18 21 71 117 92
18 22 117 62 90
18 23 119 127 110
18 24 89 97 71
18 25 73 117 136
18 26 76 71 50
18 27 81 77 66
18 28 87 97 72
18 29 112 63 33
18 30 138 177 81
18 31 84 147 188

19 0 74 169 142
19 1 112 87 99
19 2 50 0 22
19 3 72 92 91
19 4 57 79 58
19 5 129 117 106
19 6 147 129 107
19 7 101 106 169
19 8 127 210 124
19 9 146 137 112
19 10 183 154 98
19 11 119 49 111
19 12 141 124 100
19 13 72 100 79
19 14 126 99 145
19 15 136 142 179
19 16 178 191 194
19 17 122 130 116
19 18 27 64 0
19 19 25 0 32
19 20 68 81 92
19 21 94 75 117
19 22 127 83 109
19 23 84 69 114
19 24 96 72 79
19 25 52 60 97
19 26 80 99 71
19 27 100 106 95
19 28 85 130 84
19 29 75 92 55
19 30 108 103 107
19 31 147 178 149

20 0 119 105 128
20 1 96 118 53
20 2 60 12 0
20 3 41 123 93
20 4 59 44 35
20 5 40 0 54
20 6 0 31 26
20 7 105 116 121
20 8 142 128 147
20 9 122 102 124
20 10 0 91 45
20 11 64 114 48
20 12 82 138 62
20 13 75 73 96
20 14 126 107 88
20 15 60 128 114
20 16 117 147 150
20 17 67 64 103
20 18 29 68 35
20 19 34 0 31
20 20 92 25 68
20 21 36 109 61
20 22 88 97 16
20 23 66 98 91
20 24 54 109 78
20 25 55 80 83
20 26 56 89 92
20 27 133 95 92
20 28 54 72 83
20 29 58 20 58
20 30 0 85 136
20 31 59 157 156

21 0 80 118 89
21 1 115 114 138
21 2 0 45 14
21 3 0 14 11
21 4 0 0 0
21 5 20 0 19
21 6 80 60 157
21 7 125 124 120
21 8 133 146 118
21 9 105 117 121
21 10 116 90 83
21 11 73 0 66
21 12 90 153 131
21 13 114 114 165
21 14 67 130 182
21 15 157 127 167
21 16 145 108 97
21 17 57 83 32
21 18 72 96 79
21 19 60 19 42
21 20 53 59 37
21 21 163 43 52
21 22 92 79 98
21 23 108 66 112
21 24 117 93 67
21 25 80 133 70
21 26 124 98 124
21 27 101 80 63
21 28 20 0 62
21 29 17 35 0
21 30 180 110 116
21 31 176 194 155

22 0 73 139 85
22 1 98 130 272
22 2 115 108 157
22 3 39 0 47
22 4 40 85 103
22 5 100 87 132
22 6 140 114 98
22 7 140 76 126
22 8 150 154 141
22 9 164 133 134
22 10 131 160 148
22 11 205 173 114
22 12 118 182 158
22 13 168 136 168
22 14 117 137 117
22 15 44 142 134
22 16 48 73 114
22 17 49 85 65
22 18 91 96 71
22 19 75 62 53
22 20 65 48 53
22 21 99 65 112
22 22 72 96 111
22 23 95 45 103
22 24 75 100 62
22 25 114 158 68
22 26 75 112 70
22 27 0 130 108
22 28 93 112 74
22 29 171 179 142
22 30 145 179 163
22 31 204 194 188

23 0 59 83 126
23 1 28 118 68
23 2 73 13 84
23 3 105 89 72
23 4 106 120 141
23 5 98 47 105
23 6 110 125 144
23 7 91 133 95
23 8 113 95 146
23 9 149 156 165
23 10 195 140 126
23 11 151 155 160
23 12 109 103 141
23 13 88 104 109
23 14 79 70 81
23 15 120 115 113
23 16 116 67 42
23 17 27 89 52
23 18 81 110 108
23 19 80 64 74
23 20 57 40 68
23 21 72 88 88
23 22 69 129 87
23 23 86 105 140
23 24 44 102 91
23 25 51 108 37
23 26 119 82 87
23 27 135 152 49
23 28 185 197 171
23 29 207 196 209
23 30 174 207 168
23 31 249 239 183

24 0 50 62 0
24 1 78 57 73
24 2 67 54 39
24 3 24 89 0
24 4 52 69 68
24 5 128 134 99
24 6 9 81 98
24 7 108 81 111
24 8 101 91 133
24 9 182 112 90
24 10 111 72 30
24 11 73 66 108
24 12 63 79 62
24 13 139 104 105
24 14 37 139 41
24 15 59 78 87
24 16 27 11 4
24 17 87 70 19
24 18 83 195 133
24 19 60 79 93
24 20 43 7 18
24 21 54 90 93
24 22 127 130 98
24 23 88 113 93
24 24 89 100 72
24 25 232 94 57
24 26 163 152 157
24 27 158 137 180
24 28 199 177 153
24 29 192 188 182
24 30 160 210 181
24 31 175 220 182

25 0 94 79 77
25 1 61 0 19
25 2 77 57 69
25 3 85 77 64
25 4 101 28 75
25 5 48 36 87
25 6 66 65 46
25 7 59 82 112
25 8 68 68 83
25 9 26 89 78
25 10 35 76 93
25 11 103 87 63
25 12 69 83 144
25 13 106 83 178
25 14 50 97 84
25 15 78 74 143
25 16 41 23 44
25 17 80 160 52
25 18 107 102 67
25 19 0 120 47
25 20 56 34 65
25 21 104 91 112
25 22 60 32 107
25 23 7 71 93
25 24 118 16 56
25 25 174 158 159
25 26 181 187 186
25 27 184 225 178
25 28 219 206 171
25 29 251 184 207
25 30 193 206 116
25 31 189 163 209

26 0 118 178 116
26 1 13 85 78
26 2 40 29 44
26 3 34 13 67
26 4 52 86 67
26 5 8 0 0
26 6 0 0 0
26 7 16 0 4
26 8 48 0 86
26 9 77 100 77
26 10 75 41 96
26 11 69 87 72
26 12 44 52 78
26 13 72 144 127
26 14 8 108 124
26 15 57 82 125
26 16 0 14 17
26 17 126 59 61
26 18 104 66 89
26 19 85 128 139
26 20 46 75 49
26 21 48 75 69
26 22 55 87 86
26 23 135 116 183
26 24 154 175 130
26 25 190 158 182
26 26 170 165 168
26 27 188 183 171
26 28 185 210 192
26 29 195 196 203
26 30 171 144 239
26 31 185 222 160

27 0 120 0 177
27 1 132 140 154
27 2 120 167 73
27 3 70 57 69
27 4 45 16 46
27 5 19 42 0
27 6 9 34 37
27 7 17 0 0
27 8 53 78 70
27 9 97 69 82
27 10 8 17 9
27 11 77 32 24
27 12 17 52 26
27 13 87 70 102
27 14 95 94 90
27 15 7 42 41
27 16 0 1 23
27 17 43 72 69
27 18 81 136 106
27 19 80 25 92
27 20 51 55 98
27 21 86 97 107
27 22 189 155 163
27 23 123 169 170
27 24 155 184 167
27 25 232 102 122
27 26 216 165 199
27 27 236 195 218
27 28 192 219 228
27 29 195 201 236
27 30 175 201 161
27 31 195 208 187

28 0 182 186 67
28 1 103 110 126
28 2 159 54 61
28 3 130 98 105
28 4 78 88 86
28 5 106 111 71
28 6 50 101 102
28 7 143 109 51
28 8 99 137 89
28 9 95 95 44
28 10 62 111 58
28 11 53 36 36
28 12 38 67 75
28 13 85 84 128
28 14 130 113 108
28 15 59 163 82
28 16 0 62 0
28 17 56 92 79
28 18 75 67 73
28 19 115 80 31
28 20 101 143 84
28 21 208 145 178
28 22 184 140 176
28 23 157 204 191
28 24 177 250 104
28 25 194 216 126
28 26 166 175 190
28 27 139 179 197
28 28 211 143 180
28 29 166 167 205
28 30 231 208 218
28 31 192 148 198

29 0 240 173 190
29 1 204 148 171
29 2 130 143 34
29 3 94 89 6
29 4 55 79 80
29 5 67 91 83
29 6 126 83 73
29 7 56 74 88
29 8 87 113 113
29 9 77 94 106
29 10 107 124 127
29 11 121 94 34
29 12 122 123 124
29 13 109 157 131
29 14 113 100 95
29 15 14 103 34
29 16 13 15 0
29 17 58 55 59
29 18 295 136 96
29 19 90 67 56
29 20 159 183 243
29 21 177 173 213
29 22 167 149 225
29 23 200 227 214
29 24 238 224 121
29 25 186 204 222
29 26 132 191 242
29 27 198 202 170
29 28 189 217 193
29 29 204 188 192
29 30 178 167 121
29 31 163 196 218

30 0 193 179 208
30 1 178 188 177
30 2 158 156 113
30 3 94 163 122
30 4 90 65 85
30 5 73 11 54
30 6 113 57 69
30 7 67 83 57
30 8 63 37 60
30 9 34 90 63
30 10 4 57 80
30 11 34 71 80
30 12 23 57 59
30 13 40 65 56
30 14 45 26 49
30 15 31 16 8
30 16 64 0 76
30 17 14 0 53
30 18 87 86 80
30 19 269 152 225
30 20 134 186 196
30 21 161 192 211
30 22 222 151 192
30 23 194 261 187
30 24 164 181 265
30 25 186 189 160
30 26 184 222 189
30 27 219 190 251
30 28 203 144 192
30 29 185 179 209
30 30 182 179 244
30 31 187 165 195

31 0 184 207 195
31 1 185 180 252
31 2 66 176 197
31 3 164 177 252
31 4 151 98 152
31 5 166 115 136
31 6 46 132 45
31 7 89 97 89
31 8 0 145 40
31 9 38 97 78
31 10 70 36 20
31 11 28 82 45
31 12 61 62 80
31 13 44 66 15
31 14 71 90 78
31 15 111 109 90
31 16 101 123 84
31 17 124 186 108
31 18 169 183 196
31 19 176 182 178
31 20 241 130 190
31 21 219 212 218
31 22 146 213 210
31 23 206 217 165
31 24 131 196 215
31 25 173 170 171
31 26 192 146 175
31 27 253 242 197
31 28 189 172 202
31 29 174 212 194
31 30 176 152 196
31 31 99 175 170



==> Cifra_figuretem/10/dp2-gray.txt <==
0 0 149 149 149
0 1 161 161 161
0 2 147 147 147
0 3 179 179 179
0 4 149 149 149
0 5 168 168 168
0 6 158 158 158
0 7 146 146 146
0 8 182 182 182
0 9 166 166 166
0 10 184 184 184
0 11 160 160 160
0 12 190 190 190
0 13 182 182 182
0 14 162 162 162
0 15 161 161 161
0 16 155 155 155
0 17 159 159 159
0 18 156 156 156
0 19 96 96 96
0 20 149 149 149
0 21 129 129 129
0 22 151 151 151
0 23 157 157 157
0 24 145 145 145
0 25 156 156 156
0 26 142 142 142
0 27 138 138 138
0 28 161 161 161
0 29 158 158 158
0 30 178 178 178
0 31 167 167 167

1 0 177 177 177
1 1 154 154 154
1 2 166 166 166
1 3 204 204 204
1 4 152 152 152
1 5 175 175 175
1 6 162 162 162
1 7 181 181 181
1 8 157 157 157
1 9 166 166 166
1 10 166 166 166
1 11 192 192 192
1 12 187 187 187
1 13 159 159 159
1 14 115 115 115
1 15 185 185 185
1 16 188 188 188
1 17 158 158 158
1 18 197 197 197
1 19 160 160 160
1 20 233 233 233
1 21 169 169 169
1 22 179 179 179
1 23 185 185 185
1 24 175 175 175
1 25 153 153 153
1 26 154 154 154
1 27 165 165 165
1 28 159 159 159
1 29 191 191 191
1 30 181 181 181
1 31 158 158 158

2 0 179 179 179
2 1 186 186 186
2 2 162 162 162
2 3 165 165 165
2 4 190 190 190
2 5 154 154 154
2 6 135 135 135
2 7 165 165 165
2 8 147 147 147
2 9 139 139 139
2 10 196 196 196
2 11 157 157 157
2 12 191 191 191
2 13 183 183 183
2 14 175 175 175
2 15 187 187 187
2 16 169 169 169
2 17 150 150 150
2 18 155 155 155
2 19 160 160 160
2 20 162 162 162
2 21 162 162 162
2 22 178 178 178
2 23 158 158 158
2 24 156 156 156
2 25 147 147 147
2 26 152 152 152
2 27 168 168 168
2 28 143 143 143
2 29 158 158 158
2 30 157 157 157
2 31 185 185 185

3 0 216 216 216
3 1 162 162 162
3 2 163 163 163
3 3 170 170 170
3 4 143 143 143
3 5 147 147 147
3 6 170 170 170
3 7 198 198 198
3 8 148 148 148
3 9 144 144 144
3 10 174 174 174
3 11 133 133 133
3 12 176 176 176
3 13 191 191 191
3 14 164 164 164
3 15 161 161 161
3 16 225 225 225
3 17 174 174 174
3 18 192 192 192
3 19 202 202 202
3 20 174 174 174
3 21 160 160 160
3 22 134 134 134
3 23 91 91 91
3 24 96 96 96
3 25 93 93 93
3 26 105 105 105
3 27 134 134 134
3 28 161 161 161
3 29 199 199 199
3 30 152 152 152
3 31 168 168 168

4 0 134 134 134
4 1 186 186 186
4 2 161 161 161
4 3 169 169 169
4 4 133 133 133
4 5 173 173 173
4 6 164 164 164
4 7 153 153 153
4 8 134 134 134
4 9 184 184 184
4 10 146 146 146
4 11 161 161 161
4 12 168 168 168
4 13 188 188 188
4 14 164 164 164
4 15 166 166 166
4 16 175 175 175
4 17 192 192 192
4 18 153 153 153
4 19 164 164 164
4 20 162 162 162
4 21 123 123 123
4 22 118 118 118
4 23 74 74 74
4 24 85 85 85
4 25 65 65 65
4 26 50 50 50
4 27 73 73 73
4 28 108 108 108
4 29 141 141 141
4 30 155 155 155
4 31 131 131 131

5 0 180 180 180
5 1 150 150 150
5 2 208 208 208
5 3 156 156 156
5 4 166 166 166
5 5 194 194 194
5 6 177 177 177
5 7 177 177 177
5 8 113 113 113
5 9 159 159 159
5 10 167 167 167
5 11 142 142 142
5 12 149 149 149
5 13 159 159 159
5 14 158 158 158
5 15 157 157 157
5 16 158 158 158
5 17 178 178 178
5 18 118 118 118
5 19 152 152 152
5 20 120 120 120
5 21 117 117 117
5 22 36 36 36
5 23 65 65 65
5 24 118 118 118
5 25 68 68 68
5 26 57 57 57
5 27 70 70 70
5 28 79 79 79
5 29 116 116 116
5 30 137 137 137
5 31 138 138 138

6 0 153 153 153
6 1 146 146 146
6 2 171 171 171
6 3 156 156 156
6 4 142 142 142
6 5 156 156 156
6 6 190 190 190
6 7 141 141 141
6 8 146 146 146
6 9 170 170 170
6 10 138 138 138
6 11 142 142 142
6 12 147 147 147
6 13 136 136 136
6 14 110 110 110
6 15 133 133 133
6 16 98 98 98
6 17 134 134 134
6 18 130 130 130
6 19 118 118 118
6 20 107 107 107
6 21 66 66 66
6 22 42 42 42
6 23 64 64 64
6 24 56 56 56
6 25 52 52 52
6 26 47 47 47
6 27 65 65 65
6 28 95 95 95
6 29 119 119 119
6 30 142 142 142
6 31 134 134 134

7 0 135 135 135
7 1 155 155 155
7 2 156 156 156
7 3 156 156 156
7 4 143 143 143
7 5 132 132 132
7 6 132 132 132
7 7 153 153 153
7 8 123 123 123
7 9 120 120 120
7 10 77 77 77
7 11 114 114 114
7 12 103 103 103
7 13 112 112 112
7 14 101 101 101
7 15 102 102 102
7 16 142 142 142
7 17 111 111 111
7 18 105 105 105
7 19 101 101 101
7 20 138 138 138
7 21 96 96 96
7 22 33 33 33
7 23 49 49 49
7 24 44 44 44
7 25 40 40 40
7 26 86 86 86
7 27 93 93 93
7 28 136 136 136
7 29 186 186 186
7 30 129 129 129
7 31 147 147 147

8 0 145 145 145
8 1 98 98 98
8 2 117 117 117
8 3 138 138 138
8 4 160 160 160
8 5 106 106 106
8 6 74 74 74
8 7 114 114 114
8 8 98 98 98
8 9 135 135 135
8 10 119 119 119
8 11 97 97 97
8 12 119 119 119
8 13 111 111 111
8 14 121 121 121
8 15 103 103 103
8 16 98 98 98
8 17 144 144 144
8 18 119 119 119
8 19 146 146 146
8 20 77 77 77
8 21 46 46 46
8 22 72 72 72
8 23 64 64 64
8 24 43 43 43
8 25 76 76 76
8 26 67 67 67
8 27 75 75 75
8 28 170 170 170
8 29 152 152 152
8 30 154 154 154
8 31 93 93 93

9 0 91 91 91
9 1 101 101 101
9 2 74 74 74
9 3 139 139 139
9 4 117 117 117
9 5 109 109 109
9 6 98 98 98
9 7 123 123 123
9 8 119 119 119
9 9 111 111 111
9 10 108 108 108
9 11 72 72 72
9 12 133 133 133
9 13 100 100 100
9 14 103 103 103
9 15 100 100 100
9 16 116 116 116
9 17 112 112 112
9 18 139 139 139
9 19 74 74 74
9 20 24 24 24
9 21 49 49 49
9 22 75 75 75
9 23 62 62 62
9 24 5 5 5
9 25 66 66 66
9 26 84 84 84
9 27 123 123 123
9 28 143 143 143
9 29 157 157 157
9 30 103 103 103
9 31 147 147 147

10 0 108 108 108
10 1 100 100 100
10 2 124 124 124
10 3 141 141 141
10 4 92 92 92
10 5 109 109 109
10 6 69 69 69
10 7 101 101 101
10 8 141 141 141
10 9 100 100 100
10 10 116 116 116
10 11 95 95 95
10 12 128 128 128
10 13 118 118 118
10 14 135 135 135
10 15 96 96 96
10 16 114 114 114
10 17 147 147 147
10 18 42 42 42
10 19 46 46 46
10 20 51 51 51
10 21 49 49 49
10 22 87 87 87
10 23 57 57 57
10 24 42 42 42
10 25 68 68 68
10 26 57 57 57
10 27 103 103 103
10 28 121 121 121
10 29 155 155 155
10 30 152 152 152
10 31 170 170 170

11 0 134 134 134
11 1 124 124 124
11 2 106 106 106
11 3 114 114 114
11 4 137 137 137
11 5 112 112 112
11 6 92 92 92
11 7 100 100 100
11 8 125 125 125
11 9 97 97 97
11 10 122 122 122
11 11 119 119 119
11 12 114 114 114
11 13 132 132 132
11 14 128 128 128
11 15 116 116 116
11 16 115 115 115
11 17 93 93 93
11 18 63 63 63
11 19 57 57 57
11 20 62 62 62
11 21 97 97 97
11 22 49 49 49
11 23 75 75 75
11 24 73 73 73
11 25 37 37 37
11 26 48 48 48
11 27 119 119 119
11 28 136 136 136
11 29 153 153 153
11 30 165 165 165
11 31 152 152 152

12 0 91 91 91
12 1 116 116 116
12 2 122 122 122
12 3 120 120 120
12 4 131 131 131
12 5 133 133 133
12 6 104 104 104
12 7 132 132 132
12 8 107 107 107
12 9 121 121 121
12 10 95 95 95
12 11 107 107 107
12 12 108 108 108
12 13 105 105 105
12 14 123 123 123
12 15 93 93 93
12 16 85 85 85
12 17 10 10 10
12 18 61 61 61
12 19 72 72 72
12 20 45 45 45
12 21 105 105 105
12 22 53 53 53
12 23 68 68 68
12 24 71 71 71
12 25 80 80 80
12 26 86 86 86
12 27 160 160 160
12 28 155 155 155
12 29 164 164 164
12 30 187 187 187
12 31 144 144 144

13 0 149 149 149
13 1 129 129 129
13 2 107 107 107
13 3 106 106 106
13 4 129 129 129
13 5 146 146 146
13 6 120 120 120
13 7 76 76 76
13 8 120 120 120
13 9 124 124 124
13 10 99 99 99
13 11 87 87 87
13 12 108 108 108
13 13 108 108 108
13 14 97 97 97
13 15 94 94 94
13 16 30 30 30
13 17 60 60 60
13 18 82 82 82
13 19 47 47 47
13 20 45 45 45
13 21 74 74 74
13 22 61 61 61
13 23 81 81 81
13 24 103 103 103
13 25 126 126 126
13 26 114 114 114
13 27 122 122 122
13 28 134 134 134
13 29 204 204 204
13 30 133 133 133
13 31 128 128 128

14 0 100 100 100
14 1 126 126 126
14 2 93 93 93
14 3 80 80 80
14 4 134 134 134
14 5 87 87 87
14 6 101 101 101
14 7 115 115 115
14 8 117 117 117
14 9 110 110 110
14 10 110 110 110
14 11 104 104 104
14 12 135 135 135
14 13 80 80 80
14 14 68 68 68
14 15 33 33 33
14 16 28 28 28
14 17 34 34 34
14 18 67 67 67
14 19 35 35 35
14 20 37 37 37
14 21 60 60 60
14 22 108 108 108
14 23 90 90 90
14 24 135 135 135
14 25 152 152 152
14 26 95 95 95
14 27 163 163 163
14 28 145 145 145
14 29 122 122 122
14 30 158 158 158
14 31 136 136 136

15 0 120 120 120
15 1 98 98 98
15 2 118 118 118
15 3 65 65 65
15 4 135 135 135
15 5 105 105 105
15 6 94 94 94
15 7 113 113 113
15 8 70 70 70
15 9 132 132 132
15 10 103 103 103
15 11 85 85 85
15 12 99 99 99
15 13 91 91 91
15 14 59 59 59
15 15 39 39 39
15 16 50 50 50
15 17 52 52 52
15 18 23 23 23
15 19 70 70 70
15 20 20 20 20
15 21 36 36 36
15 22 82 82 82
15 23 143 143 143
15 24 138 138 138
15 25 140 140 140
15 26 159 159 159
15 27 113 113 113
15 28 149 149 149
15 29 113 113 113
15 30 121 121 121
15 31 143 143 143

16 0 103 103 103
16 1 96 96 96
16 2 101 101 101
16 3 104 104 104
16 4 47 47 47
16 5 75 75 75
16 6 138 138 138
16 7 113 113 113
16 8 104 104 104
16 9 130 130 130
16 10 85 85 85
16 11 117 117 117
16 12 88 88 88
16 13 77 77 77
16 14 19 19 19
16 15 46 46 46
16 16 23 23 23
16 17 7 7 7
16 18 41 41 41
16 19 45 45 45
16 20 68 68 68
16 21 95 95 95
16 22 137 137 137
16 23 162 162 162
16 24 131 131 131
16 25 161 161 161
16 26 167 167 167
16 27 119 119 119
16 28 133 133 133
16 29 148 148 148
16 30 115 115 115
16 31 151 151 151

17 0 93 93 93
17 1 84 84 84
17 2 95 95 95
17 3 103 103 103
17 4 83 83 83
17 5 105 105 105
17 6 94 94 94
17 7 92 92 92
17 8 80 80 80
17 9 113 113 113
17 10 105 105 105
17 11 68 68 68
17 12 52 52 52
17 13 42 42 42
17 14 48 48 48
17 15 39 39 39
17 16 15 15 15
17 17 29 29 29
17 18 65 65 65
17 19 93 93 93
17 20 71 71 71
17 21 121 121 121
17 22 109 109 109
17 23 124 124 124
17 24 159 159 159
17 25 163 163 163
17 26 118 118 118
17 27 177 177 177
17 28 146 146 146
17 29 158 158 158
17 30 146 146 146
17 31 184 184 184

18 0 119 119 119
18 1 113 113 113
18 2 109 109 109
18 3 103 103 103
18 4 149 149 149
18 5 82 82 82
18 6 96 96 96
18 7 119 119 119
18 8 108 108 108
18 9 126 126 126
18 10 25 25 25
18 11 30 30 30
18 12 5 5 5
18 13 52 52 52
18 14 62 62 62
18 15 69 69 69
18 16 75 75 75
18 17 119 119 119
18 18 201 201 201
18 19 156 156 156
18 20 127 127 127
18 21 75 75 75
18 22 123 123 123
18 23 117 117 117
18 24 127 127 127
18 25 185 185 185
18 26 152 152 152
18 27 186 186 186
18 28 137 137 137
18 29 155 155 155
18 30 140 140 140
18 31 156 156 156

19 0 92 92 92
19 1 124 124 124
19 2 93 93 93
19 3 140 140 140
19 4 111 111 111
19 5 112 112 112
19 6 134 134 134
19 7 99 99 99
19 8 84 84 84
19 9 47 47 47
19 10 12 12 12
19 11 49 49 49
19 12 35 35 35
19 13 56 56 56
19 14 72 72 72
19 15 103 103 103
19 16 83 83 83
19 17 90 90 90
19 18 135 135 135
19 19 106 106 106
19 20 72 72 72
19 21 97 97 97
19 22 118 118 118
19 23 125 125 125
19 24 146 146 146
19 25 170 170 170
19 26 162 162 162
19 27 200 200 200
19 28 141 141 141
19 29 132 132 132
19 30 199 199 199
19 31 126 126 126

20 0 111 111 111
20 1 117 117 117
20 2 86 86 86
20 3 121 121 121
20 4 102 102 102
20 5 88 88 88
20 6 129 129 129
20 7 96 96 96
20 8 22 22 22
20 9 25 25 25
20 10 103 103 103
20 11 85 85 85
20 12 97 97 97
20 13 116 116 116
20 14 92 92 92
20 15 108 108 108
20 16 105 105 105
20 17 23 23 23
20 18 75 75 75
20 19 73 73 73
20 20 51 51 51
20 21 104 104 104
20 22 111 111 111
20 23 61 61 61
20 24 105 105 105
20 25 135 135 135
20 26 158 158 158
20 27 160 160 160
20 28 168 168 168
20 29 163 163 163
20 30 113 113 113
20 31 145 145 145

21 0 102 102 102
21 1 110 110 110
21 2 100 100 100
21 3 105 105 105
21 4 129 129 129
21 5 85 85 85
21 6 90 90 90
21 7 40 40 40
21 8 42 42 42
21 9 77 77 77
21 10 153 153 153
21 11 108 108 108
21 12 99 99 99
21 13 79 79 79
21 14 114 114 114
21 15 81 81 81
21 16 85 85 85
21 17 48 48 48
21 18 99 99 99
21 19 109 109 109
21 20 83 83 83
21 21 89 89 89
21 22 106 106 106
21 23 112 112 112
21 24 133 133 133
21 25 138 138 138
21 26 175 175 175
21 27 130 130 130
21 28 160 160 160
21 29 125 125 125
21 30 111 111 111
21 31 189 189 189

22 0 122 122 122
22 1 77 77 77
22 2 91 91 91
22 3 107 107 107
22 4 124 124 124
22 5 79 79 79
22 6 0 0 0
22 7 47 47 47
22 8 91 91 91
22 9 108 108 108
22 10 100 100 100
22 11 83 83 83
22 12 121 121 121
22 13 106 106 106
22 14 117 117 117
22 15 170 170 170
22 16 106 106 106
22 17 100 100 100
22 18 104 104 104
22 19 93 93 93
22 20 102 102 102
22 21 87 87 87
22 22 80 80 80
22 23 97 97 97
22 24 64 64 64
22 25 128 128 128
22 26 177 177 177
22 27 154 154 154
22 28 139 139 139
22 29 118 118 118
22 30 99 99 99
22 31 98 98 98

23 0 105 105 105
23 1 112 112 112
23 2 142 142 142
23 3 98 98 98
23 4 88 88 88
23 5 39 39 39
23 6 0 0 0
23 7 58 58 58
23 8 103 103 103
23 9 94 94 94
23 10 77 77 77
23 11 122 122 122
23 12 84 84 84
23 13 123 123 123
23 14 96 96 96
23 15 110 110 110
23 16 84 84 84
23 17 106 106 106
23 18 93 93 93
23 19 83 83 83
23 20 83 83 83
23 21 65 65 65
23 22 37 37 37
23 23 74 74 74
23 24 81 81 81
23 25 79 79 79
23 26 129 129 129
23 27 184 184 184
23 28 136 136 136
23 29 94 94 94
23 30 74 74 74
23 31 61 61 61

24 0 92 92 92
24 1 105 105 105
24 2 109 109 109
24 3 67 67 67
24 4 64 64 64
24 5 63 63 63
24 6 20 20 20
24 7 17 17 17
24 8 57 57 57
24 9 107 107 107
24 10 78 78 78
24 11 59 59 59
24 12 69 69 69
24 13 98 98 98
24 14 72 72 72
24 15 64 64 64
24 16 95 95 95
24 17 53 53 53
24 18 74 74 74
24 19 63 63 63
24 20 70 70 70
24 21 72 72 72
24 22 53 53 53
24 23 108 108 108
24 24 59 59 59
24 25 88 88 88
24 26 132 132 132
24 27 221 221 221
24 28 171 171 171
24 29 151 151 151
24 30 149 149 149
24 31 117 117 117

25 0 119 119 119
25 1 144 144 144
25 2 98 98 98
25 3 53 53 53
25 4 41 41 41
25 5 32 32 32
25 6 16 16 16
25 7 74 74 74
25 8 41 41 41
25 9 135 135 135
25 10 80 80 80
25 11 93 93 93
25 12 84 84 84
25 13 88 88 88
25 14 113 113 113
25 15 87 87 87
25 16 75 75 75
25 17 70 70 70
25 18 81 81 81
25 19 103 103 103
25 20 107 107 107
25 21 89 89 89
25 22 68 68 68
25 23 74 74 74
25 24 36 36 36
25 25 101 101 101
25 26 172 172 172
25 27 210 210 210
25 28 204 204 204
25 29 223 223 223
25 30 227 227 227
25 31 220 220 220

26 0 100 100 100
26 1 83 83 83
26 2 80 80 80
26 3 64 64 64
26 4 56 56 56
26 5 68 68 68
26 6 109 109 109
26 7 86 86 86
26 8 55 55 55
26 9 81 81 81
26 10 92 92 92
26 11 81 81 81
26 12 116 116 116
26 13 114 114 114
26 14 117 117 117
26 15 111 111 111
26 16 127 127 127
26 17 80 80 80
26 18 57 57 57
26 19 87 87 87
26 20 88 88 88
26 21 112 112 112
26 22 88 88 88
26 23 67 67 67
26 24 88 88 88
26 25 74 74 74
26 26 105 105 105
26 27 229 229 229
26 28 208 208 208
26 29 181 181 181
26 30 218 218 218
26 31 195 195 195

27 0 123 123 123
27 1 94 94 94
27 2 88 88 88
27 3 111 111 111
27 4 92 92 92
27 5 66 66 66
27 6 52 52 52
27 7 50 50 50
27 8 52 52 52
27 9 84 84 84
27 10 110 110 110
27 11 81 81 81
27 12 110 110 110
27 13 115 115 115
27 14 113 113 113
27 15 57 57 57
27 16 115 115 115
27 17 77 77 77
27 18 72 72 72
27 19 68 68 68
27 20 109 109 109
27 21 114 114 114
27 22 109 109 109
27 23 128 128 128
27 24 101 101 101
27 25 70 70 70
27 26 93 93 93
27 27 167 167 167
27 28 140 140 140
27 29 135 135 135
27 30 147 147 147
27 31 114 114 114

28 0 164 164 164
28 1 97 97 97
28 2 88 88 88
28 3 105 105 105
28 4 92 92 92
28 5 78 78 78
28 6 113 113 113
28 7 57 57 57
28 8 89 89 89
28 9 60 60 60
28 10 62 62 62
28 11 75 75 75
28 12 90 90 90
28 13 91 91 91
28 14 90 90 90
28 15 98 98 98
28 16 103 103 103
28 17 91 91 91
28 18 82 82 82
28 19 91 91 91
28 20 111 111 111
28 21 96 96 96
28 22 123 123 123
28 23 97 97 97
28 24 108 108 108
28 25 90 90 90
28 26 49 49 49
28 27 106 106 106
28 28 154 154 154
28 29 109 109 109
28 30 81 81 81
28 31 88 88 88

29 0 102 102 102
29 1 114 114 114
29 2 96 96 96
29 3 106 106 106
29 4 132 132 132
29 5 42 42 42
29 6 108 108 108
29 7 102 102 102
29 8 92 92 92
29 9 82 82 82
29 10 98 98 98
29 11 85 85 85
29 12 95 95 95
29 13 83 83 83
29 14 89 89 89
29 15 62 62 62
29 16 92 92 92
29 17 83 83 83
29 18 93 93 93
29 19 106 106 106
29 20 59 59 59
29 21 82 82 82
29 22 103 103 103
29 23 132 132 132
29 24 77 77 77
29 25 100 100 100
29 26 97 97 97
29 27 95 95 95
29 28 64 64 64
29 29 48 48 48
29 30 62 62 62
29 31 29 29 29

30 0 97 97 97
30 1 104 104 104
30 2 95 95 95
30 3 91 91 91
30 4 93 93 93
30 5 95 95 95
30 6 97 97 97
30 7 95 95 95
30 8 109 109 109
30 9 72 72 72
30 10 78 78 78
30 11 62 62 62
30 12 80 80 80
30 13 114 114 114
30 14 122 122 122
30 15 97 97 97
30 16 156 156 156
30 17 95 95 95
30 18 97 97 97
30 19 106 106 106
30 20 118 118 118
30 21 78 78 78
30 22 96 96 96
30 23 102 102 102
30 24 95 95 95
30 25 112 112 112
30 26 113 113 113
30 27 90 90 90
30 28 59 59 59
30 29 29 29 29
30 30 25 25 25
30 31 74 74 74

31 0 114 114 114
31 1 94 94 94
31 2 114 114 114
31 3 103 103 103
31 4 102 102 102
31 5 107 107 107
31 6 105 105 105
31 7 118 118 118
31 8 103 103 103
31 9 98 98 98
31 10 89 89 89
31 11 84 84 84
31 12 74 74 74
31 13 118 118 118
31 14 63 63 63
31 15 100 100 100
31 16 89 89 89
31 17 83 83 83
31 18 89 89 89
31 19 123 123 123
31 20 109 109 109
31 21 56 56 56
31 22 87 87 87
31 23 112 112 112
31 24 113 113 113
31 25 100 100 100
31 26 91 91 91
31 27 118 118 118
31 28 97 97 97
31 29 109 109 109
31 30 103 103 103
31 31 112 112 112



==> Cifra_figuretem/10/dp2.txt <==
0 0 141 162 145
0 1 204 154 125
0 2 179 116 145
0 3 198 174 166
0 4 156 187 105
0 5 188 146 170
0 6 183 151 140
0 7 181 152 103
0 8 207 176 165
0 9 184 177 137
0 10 223 171 159
0 11 144 183 153
0 12 226 163 182
0 13 185 171 192
0 14 196 139 150
0 15 193 160 131
0 16 149 163 154
0 17 178 135 164
0 18 131 166 170
0 19 133 183 0
0 20 164 126 157
0 21 180 128 78
0 22 116 194 142
0 23 170 180 121
0 24 168 150 116
0 25 204 148 115
0 26 161 149 117
0 27 163 153 98
0 28 143 198 142
0 29 182 170 122
0 30 202 196 136
0 31 159 152 190

1 0 236 131 164
1 1 156 180 127
1 2 201 153 143
1 3 177 289 148
1 4 166 174 117
1 5 208 181 137
1 6 118 231 136
1 7 239 142 161
1 8 144 198 129
1 9 188 172 137
1 10 182 163 154
1 11 194 215 168
1 12 225 176 161
1 13 180 143 152
1 14 227 117 2
1 15 213 197 144
1 16 195 198 170
1 17 174 158 143
1 18 169 176 246
1 19 149 184 146
1 20 166 311 223
1 21 186 167 153
1 22 164 235 138
1 23 227 193 135
1 24 179 165 181
1 25 154 162 143
1 26 188 140 134
1 27 193 135 166
1 28 175 154 148
1 29 186 257 130
1 30 193 209 142
1 31 214 120 140

2 0 177 214 147
2 1 162 204 192
2 2 184 171 132
2 3 192 163 141
2 4 201 187 181
2 5 171 137 154
2 6 128 150 127
2 7 188 166 143
2 8 175 162 106
2 9 176 177 65
2 10 237 178 173
2 11 182 145 143
2 12 238 181 154
2 13 190 140 218
2 14 188 193 143
2 15 178 173 211
2 16 142 199 166
2 17 148 159 143
2 18 185 154 126
2 19 197 192 90
2 20 192 168 127
2 21 182 157 147
2 22 251 155 126
2 23 173 155 145
2 24 180 169 119
2 25 162 142 136
2 26 144 156 157
2 27 166 161 176
2 28 100 170 158
2 29 197 160 117
2 30 157 174 142
2 31 208 168 178

3 0 238 171 240
3 1 166 179 139
3 2 190 174 126
3 3 157 193 160
3 4 104 190 135
3 5 148 170 123
3 6 202 178 130
3 7 263 184 149
3 8 172 139 132
3 9 126 161 144
3 10 182 192 149
3 11 151 148 99
3 12 176 221 131
3 13 234 191 148
3 14 197 167 128
3 15 191 119 174
3 16 233 174 267
3 17 223 197 103
3 18 224 207 145
3 19 147 269 189
3 20 205 164 154
3 21 161 181 138
3 22 173 105 123
3 23 97 82 94
3 24 99 102 86
3 25 89 111 80
3 26 93 138 83
3 27 131 123 148
3 28 167 168 148
3 29 198 219 179
3 30 163 179 115
3 31 162 190 153

4 0 164 165 74
4 1 198 189 171
4 2 184 177 122
4 3 195 162 149
4 4 122 172 106
4 5 157 199 164
4 6 181 174 136
4 7 178 211 72
4 8 175 116 109
4 9 195 223 133
4 10 166 161 110
4 11 181 181 122
4 12 188 195 120
4 13 182 221 160
4 14 140 216 137
4 15 191 191 114
4 16 154 170 201
4 17 207 215 153
4 18 145 130 184
4 19 142 196 155
4 20 172 175 139
4 21 129 165 74
4 22 130 121 104
4 23 75 88 59
4 24 95 76 83
4 25 62 81 51
4 26 43 59 48
4 27 68 71 81
4 28 119 144 60
4 29 185 120 116
4 30 189 140 136
4 31 148 158 86

5 0 194 183 162
5 1 177 116 156
5 2 216 235 174
5 3 168 173 127
5 4 180 170 148
5 5 213 222 145
5 6 228 151 152
5 7 212 163 155
5 8 135 79 125
5 9 203 157 116
5 10 189 188 126
5 11 185 118 122
5 12 137 179 130
5 13 147 192 140
5 14 206 136 133
5 15 150 153 168
5 16 229 123 121
5 17 175 151 210
5 18 141 95 118
5 19 107 122 227
5 20 129 129 103
5 21 106 176 70
5 22 0 95 61
5 23 83 23 88
5 24 105 110 138
5 25 58 82 65
5 26 50 59 63
5 27 41 77 93
5 28 39 120 79
5 29 122 109 117
5 30 119 143 149
5 31 163 139 112

6 0 164 158 135
6 1 128 171 138
6 2 186 157 169
6 3 147 175 144
6 4 145 163 117
6 5 154 199 116
6 6 176 228 165
6 7 157 167 98
6 8 128 131 178
6 9 174 187 150
6 10 123 158 134
6 11 127 164 135
6 12 149 129 165
6 13 130 136 142
6 14 67 134 128
6 15 146 133 122
6 16 95 126 74
6 17 166 140 96
6 18 131 124 133
6 19 146 59 149
6 20 97 110 113
6 21 74 76 48
6 22 38 0 95
6 23 42 82 68
6 24 60 42 68
6 25 43 48 66
6 26 68 72 0
6 27 67 65 64
6 28 112 104 68
6 29 136 89 131
6 30 155 158 112
6 31 165 135 102

7 0 177 141 88
7 1 156 171 137
7 2 191 138 137
7 3 174 166 129
7 4 127 190 112
7 5 119 139 138
7 6 129 125 142
7 7 110 157 191
7 8 78 124 169
7 9 98 165 97
7 10 141 96 0
7 11 111 115 115
7 12 105 95 108
7 13 123 80 134
7 14 104 88 112
7 15 82 102 122
7 16 155 145 127
7 17 106 99 129
7 18 122 98 96
7 19 75 86 143
7 20 152 122 140
7 21 66 55 168
7 22 0 109 7
7 23 41 62 44
7 24 49 26 57
7 25 51 16 53
7 26 109 74 75
7 27 61 86 132
7 28 134 159 116
7 29 236 171 151
7 30 146 152 88
7 31 130 184 127

8 0 158 142 133
8 1 103 75 116
8 2 125 144 81
8 3 120 140 155
8 4 137 192 152
8 5 104 87 126
8 6 60 18 146
8 7 110 94 139
8 8 75 94 124
8 9 102 170 131
8 10 112 142 103
8 11 104 74 113
8 12 107 131 118
8 13 106 109 118
8 14 104 92 166
8 15 104 94 109
8 16 102 86 107
8 17 103 83 246
8 18 142 114 102
8 19 209 114 116
8 20 65 113 54
8 21 26 88 25
8 22 15 96 105
8 23 31 54 106
8 24 9 75 46
8 25 46 45 137
8 26 26 88 86
8 27 65 73 88
8 28 190 204 115
8 29 161 202 92
8 30 157 252 52
8 31 37 143 100

9 0 100 90 82
9 1 110 61 132
9 2 38 112 73
9 3 115 122 180
9 4 107 122 121
9 5 140 79 109
9 6 92 119 84
9 7 169 89 112
9 8 95 168 94
9 9 87 126 120
9 10 63 91 169
9 11 85 47 84
9 12 180 102 116
9 13 159 39 101
9 14 97 132 81
9 15 114 58 127
9 16 123 102 124
9 17 74 134 127
9 18 135 178 104
9 19 21 91 111
9 20 53 44 0
9 21 37 63 46
9 22 95 66 65
9 23 55 93 37
9 24 23 21 0
9 25 76 76 45
9 26 64 66 123
9 27 157 113 99
9 28 171 142 116
9 29 154 162 153
9 30 45 156 108
9 31 156 173 112

10 0 102 110 113
10 1 63 98 138
10 2 105 117 151
10 3 115 135 172
10 4 86 94 97
10 5 96 95 135
10 6 91 42 74
10 7 105 79 120
10 8 138 101 183
10 9 156 56 88
10 10 114 95 140
10 11 129 36 121
10 12 100 118 166
10 13 111 137 107
10 14 110 126 170
10 15 91 85 112
10 16 122 120 101
10 17 176 103 162
10 18 12 75 40
10 19 2 43 95
10 20 50 44 60
10 21 51 38 57
10 22 68 101 91
10 23 80 35 57
10 24 79 0 51
10 25 50 63 92
10 26 63 51 57
10 27 132 65 112
10 28 109 171 83
10 29 159 243 63
10 30 140 183 133
10 31 168 141 200

11 0 110 152 140
11 1 135 98 140
11 2 109 90 120
11 3 54 111 176
11 4 141 111 160
11 5 134 102 99
11 6 99 77 100
11 7 67 114 118
11 8 112 93 171
11 9 69 107 117
11 10 118 104 145
11 11 118 106 132
11 12 97 94 149
11 13 130 103 161
11 14 88 147 150
11 15 118 116 113
11 16 116 118 110
11 17 78 85 118
11 18 77 75 37
11 19 66 56 48
11 20 55 85 47
11 21 108 88 95
11 22 26 29 91
11 23 94 59 73
11 24 100 47 71
11 25 42 5 63
11 26 33 27 86
11 27 182 84 89
11 28 138 145 127
11 29 150 154 154
11 30 158 173 162
11 31 164 141 151

12 0 110 68 96
12 1 112 94 144
12 2 87 154 124
12 3 158 91 110
12 4 154 109 130
12 5 112 156 131
12 6 109 116 86
12 7 137 104 155
12 8 121 99 103
12 9 154 92 117
12 10 60 81 143
12 11 94 119 109
12 12 106 107 109
12 13 129 80 105
12 14 141 66 161
12 15 91 87 102
12 16 92 74 88
12 17 8 6 16
12 18 108 24 51
12 19 71 65 81
12 20 61 6 69
12 21 59 149 108
12 22 101 0 82
12 23 77 62 65
12 24 82 94 38
12 25 85 62 94
12 26 89 90 79
12 27 191 127 161
12 28 136 198 132
12 29 140 226 127
12 30 157 205 200
12 31 150 156 124

13 0 184 111 152
13 1 153 100 135
13 2 146 48 126
13 3 123 97 98
13 4 123 110 154
13 5 191 88 159
13 6 141 116 103
13 7 83 25 119
13 8 170 70 119
13 9 199 56 116
13 10 98 92 108
13 11 79 109 74
13 12 122 108 94
13 13 90 111 122
13 14 114 81 97
13 15 95 56 131
13 16 41 65 0
13 17 75 39 65
13 18 91 30 124
13 19 3 82 57
13 20 63 51 21
13 21 57 33 131
13 22 24 93 67
13 23 43 82 117
13 24 130 96 83
13 25 123 162 95
13 26 117 132 95
13 27 142 119 104
13 28 146 150 107
13 29 285 212 114
13 30 172 126 102
13 31 143 128 113

14 0 103 99 98
14 1 111 97 169
14 2 166 18 95
14 3 61 78 103
14 4 117 147 139
14 5 109 98 55
14 6 93 95 114
14 7 104 129 111
14 8 96 115 141
14 9 94 98 138
14 10 114 125 91
14 11 68 100 143
14 12 121 113 173
14 13 79 80 80
14 14 57 70 76
14 15 57 0 47
14 16 59 0 36
14 17 16 66 20
14 18 92 67 42
14 19 25 12 69
14 20 37 34 39
14 21 68 46 65
14 22 99 142 83
14 23 82 78 112
14 24 123 151 130
14 25 155 137 165
14 26 124 57 105
14 27 177 158 155
14 28 122 159 153
14 29 135 131 99
14 30 133 215 124
14 31 112 166 129

15 0 120 110 131
15 1 106 67 121
15 2 110 91 154
15 3 61 43 92
15 4 139 81 184
15 5 117 100 99
15 6 113 59 111
15 7 106 124 108
15 8 73 122 14
15 9 105 102 188
15 10 90 84 134
15 11 93 69 94
15 12 108 78 112
15 13 82 106 85
15 14 60 56 62
15 15 29 50 38
15 16 86 13 50
15 17 82 41 33
15 18 0 90 10
15 19 121 56 34
15 20 48 33 0
15 21 52 16 40
15 22 80 77 89
15 23 147 148 134
15 24 127 145 141
15 25 152 122 145
15 26 166 177 134
15 27 78 144 117
15 28 155 155 138
15 29 90 143 104
15 30 148 145 69
15 31 186 132 111

16 0 94 73 141
16 1 99 75 114
16 2 108 92 102
16 3 115 102 97
16 4 109 0 39
16 5 72 30 123
16 6 204 101 108
16 7 119 120 100
16 8 88 86 138
16 9 133 96 160
16 10 104 57 94
16 11 120 91 140
16 12 87 121 56
16 13 91 88 52
16 14 18 22 19
16 15 52 50 37
16 16 37 42 0
16 17 0 33 35
16 18 48 43 31
16 19 45 62 28
16 20 67 61 75
16 21 90 116 78
16 22 127 144 139
16 23 160 156 168
16 24 112 157 123
16 25 138 189 156
16 26 170 205 126
16 27 151 68 137
16 28 135 142 123
16 29 137 182 124
16 30 130 90 126
16 31 176 164 113

17 0 106 44 129
17 1 85 82 86
17 2 86 109 89
17 3 115 110 84
17 4 76 55 116
17 5 94 102 118
17 6 71 90 119
17 7 79 74 124
17 8 119 8 114
17 9 110 96 133
17 10 101 67 146
17 11 70 68 68
17 12 62 35 59
17 13 51 6 70
17 14 35 45 63
17 15 38 53 27
17 16 15 17 14
17 17 52 11 22
17 18 67 77 50
17 19 79 94 106
17 20 118 97 0
17 21 114 136 114
17 22 45 135 148
17 23 166 91 116
17 24 136 106 236
17 25 179 148 163
17 26 213 0 152
17 27 177 214 140
17 28 145 176 117
17 29 177 140 156
17 30 153 170 116
17 31 219 198 135

18 0 110 130 116
18 1 118 110 111
18 2 103 130 94
18 3 151 48 110
18 4 114 198 137
18 5 75 88 81
18 6 100 87 101
18 7 125 110 120
18 8 116 104 102
18 9 149 67 161
18 10 38 59 0
18 11 83 1 6
18 12 9 37 0
18 13 69 42 45
18 14 50 115 22
18 15 96 49 61
18 16 87 75 64
18 17 98 131 129
18 18 162 251 189
18 19 150 161 157
18 20 128 123 130
18 21 0 131 103
18 22 154 85 128
18 23 123 109 120
18 24 160 141 80
18 25 198 170 186
18 26 125 196 135
18 27 198 152 209
18 28 168 149 95
18 29 161 158 147
18 30 138 168 114
18 31 151 161 155

19 0 101 65 109
19 1 123 92 159
19 2 114 88 78
19 3 96 158 164
19 4 95 130 108
19 5 102 114 118
19 6 112 174 116
19 7 105 83 109
19 8 65 98 88
19 9 57 52 32
19 10 24 25 0
19 11 65 51 33
19 12 37 0 76
19 13 41 89 38
19 14 129 9 77
19 15 87 88 135
19 16 80 82 88
19 17 84 85 102
19 18 142 144 119
19 19 114 120 85
19 20 93 86 39
19 21 125 87 78
19 22 169 81 103
19 23 120 110 143
19 24 110 144 183
19 25 175 183 153
19 26 191 118 176
19 27 194 259 146
19 28 187 91 146
19 29 168 92 136
19 30 159 285 154
19 31 163 146 67

20 0 93 103 137
20 1 105 126 122
20 2 99 26 133
20 3 83 99 180
20 4 107 106 92
20 5 88 85 93
20 6 130 93 164
20 7 123 89 77
20 8 43 0 51
20 9 29 22 25
20 10 78 88 143
20 11 74 65 116
20 12 81 77 132
20 13 115 134 99
20 14 66 83 127
20 15 107 100 118
20 16 124 76 113
20 17 0 18 50
20 18 79 81 63
20 19 76 64 79
20 20 17 48 87
20 21 103 87 121
20 22 109 106 118
20 23 95 92 0
20 24 101 95 117
20 25 79 184 142
20 26 167 138 170
20 27 175 155 148
20 28 177 188 140
20 29 194 176 120
20 30 146 150 42
20 31 171 151 112

21 0 116 92 97
21 1 111 91 127
21 2 103 105 92
21 3 57 137 122
21 4 131 130 127
21 5 24 98 134
21 6 94 105 72
21 7 53 18 49
21 8 50 44 33
21 9 74 63 93
21 10 188 122 149
21 11 67 131 125
21 12 123 113 61
21 13 25 102 110
21 14 165 107 71
21 15 93 61 88
21 16 101 109 45
21 17 11 58 75
21 18 87 84 125
21 19 115 104 108
21 20 68 104 77
21 21 86 85 96
21 22 131 89 97
21 23 95 84 159
21 24 61 90 248
21 25 131 146 137
21 26 192 205 128
21 27 102 140 149
21 28 166 161 152
21 29 158 120 98
21 30 139 99 95
21 31 225 203 140

22 0 148 106 111
22 1 90 120 23
22 2 109 102 61
22 3 136 49 137
22 4 114 105 151
22 5 65 79 92
22 6 27 0 21
22 7 24 52 66
22 8 83 86 102
22 9 74 114 135
22 10 70 122 107
22 11 82 86 81
22 12 122 149 93
22 13 120 107 90
22 14 124 114 113
22 15 183 162 166
22 16 95 109 112
22 17 78 108 113
22 18 105 97 109
22 19 86 111 80
22 20 102 105 98
22 21 60 118 82
22 22 112 53 75
22 23 143 48 98
22 24 61 72 59
22 25 100 179 105
22 26 168 162 201
22 27 88 193 180
22 28 98 142 177
22 29 113 119 122
22 30 69 86 143
22 31 117 61 116

23 0 98 88 129
23 1 125 104 107
23 2 128 170 127
23 3 94 86 115
23 4 80 97 87
23 5 25 58 36
23 6 0 38 24
23 7 51 68 56
23 8 96 106 106
23 9 104 95 83
23 10 72 86 71
23 11 115 84 168
23 12 72 86 95
23 13 115 118 136
23 14 70 106 113
23 15 102 131 96
23 16 140 78 33
23 17 115 90 114
23 18 11 92 176
23 19 61 82 107
23 20 86 88 75
23 21 54 73 68
23 22 0 56 59
23 23 58 62 103
23 24 41 59 144
23 25 65 82 90
23 26 56 181 150
23 27 135 236 180
23 28 135 114 158
23 29 78 63 140
23 30 75 75 71
23 31 73 43 67

24 0 88 96 92
24 1 105 111 100
24 2 80 99 149
24 3 65 54 81
24 4 49 61 83
24 5 66 49 75
24 6 33 14 13
24 7 0 65 2
24 8 45 47 80
24 9 122 69 131
24 10 62 75 97
24 11 51 70 56
24 12 40 76 92
24 13 75 95 125
24 14 78 60 77
24 15 30 67 94
24 16 51 93 139
24 17 53 3 104
24 18 76 73 74
24 19 51 67 70
24 20 39 67 104
24 21 82 19 115
24 22 42 42 76
24 23 151 53 122
24 24 46 52 78
24 25 98 103 63
24 26 112 148 135
24 27 242 201 222
24 28 166 159 187
24 29 151 141 161
24 30 157 149 140
24 31 124 93 134

25 0 138 98 120
25 1 136 117 177
25 2 93 109 92
25 3 68 57 33
25 4 70 47 5
25 5 34 29 34
25 6 44 35 0
25 7 69 106 46
25 8 71 56 0
25 9 108 162 135
25 10 47 99 95
25 11 104 70 103
25 12 52 107 95
25 13 124 56 84
25 14 98 96 144
25 15 79 104 79
25 16 74 73 76
25 17 46 52 111
25 18 46 109 88
25 19 66 143 100
25 20 166 67 88
25 21 68 98 101
25 22 78 62 65
25 23 110 44 68
25 24 16 20 71
25 25 132 82 89
25 26 145 237 133
25 27 246 209 175
25 28 182 188 242
25 29 187 168 316
25 30 230 218 234
25 31 220 181 258

26 0 119 51 131
26 1 51 73 124
26 2 139 17 83
26 3 98 76 19
26 4 40 72 56
26 5 52 77 75
26 6 124 106 95
26 7 62 80 116
26 8 69 40 55
26 9 88 78 77
26 10 110 49 116
26 11 111 49 82
26 12 111 128 109
26 13 114 99 129
26 14 115 102 136
26 15 139 93 101
26 16 121 136 122
26 17 81 68 90
26 18 37 59 77
26 19 87 83 90
26 20 82 89 93
26 21 130 65 141
26 22 106 76 82
26 23 80 53 68
26 24 117 73 73
26 25 57 73 91
26 26 127 104 85
26 27 201 233 253
26 28 186 231 207
26 29 173 196 175
26 30 198 235 219
26 31 191 192 202

27 0 108 146 117
27 1 92 107 82
27 2 95 48 120
27 3 106 133 95
27 4 98 90 87
27 5 75 60 64
27 6 28 73 55
27 7 37 63 49
27 8 81 56 19
27 9 93 106 54
27 10 92 111 129
27 11 90 73 81
27 12 113 119 99
27 13 143 94 109
27 14 139 67 134
27 15 0 161 52
27 16 105 147 91
27 17 75 71 83
27 18 128 37 50
27 19 62 63 80
27 20 104 64 159
27 21 161 80 100
27 22 133 92 102
27 23 185 106 93
27 24 92 72 140
27 25 55 91 63
27 26 102 78 99
27 27 170 184 147
27 28 131 171 119
27 29 106 138 160
27 30 142 150 148
27 31 89 141 111

28 0 165 194 134
28 1 93 91 106
28 2 73 87 103
28 3 96 101 117
28 4 124 41 111
28 5 92 68 76
28 6 112 98 129
28 7 16 101 55
28 8 146 63 59
28 9 91 38 52
28 10 94 41 50
28 11 114 80 32
28 12 121 61 87
28 13 52 43 178
28 14 140 46 85
28 15 128 90 76
28 16 132 96 82
28 17 98 87 89
28 18 107 77 63
28 19 111 124 39
28 20 103 113 116
28 21 100 87 101
28 22 111 119 141
28 23 108 86 97
28 24 137 84 103
28 25 57 71 141
28 26 0 89 84
28 27 123 102 92
28 28 138 168 157
28 29 105 126 95
28 30 76 101 64
28 31 75 101 88

29 0 94 56 155
29 1 120 89 132
29 2 99 114 73
29 3 129 62 128
29 4 185 100 110
29 5 0 35 97
29 6 119 105 100
29 7 102 81 123
29 8 118 89 70
29 9 128 47 70
29 10 88 98 109
29 11 112 73 71
29 12 131 81 73
29 13 98 80 72
29 14 86 110 73
29 15 121 103 0
29 16 86 89 102
29 17 88 75 85
29 18 107 86 85
29 19 101 126 93
29 20 80 36 61
29 21 116 28 101
29 22 119 92 98
29 23 130 148 118
29 24 49 125 55
29 25 51 129 118
29 26 73 62 155
29 27 110 117 59
29 28 70 44 78
29 29 67 37 40
29 30 60 0 128
29 31 0 45 85

30 0 113 54 123
30 1 108 92 112
30 2 84 103 99
30 3 41 109 122
30 4 76 124 78
30 5 86 99 101
30 6 87 107 98
30 7 100 78 107
30 8 80 118 129
30 9 64 77 74
30 10 97 50 86
30 11 111 0 89
30 12 126 36 77
30 13 172 116 53
30 14 89 100 178
30 15 124 91 76
30 16 224 130 113
30 17 127 78 80
30 18 115 69 106
30 19 131 112 74
30 20 101 100 154
30 21 96 49 89
30 22 98 104 85
30 23 107 84 114
30 24 115 65 104
30 25 135 90 111
30 26 105 104 131
30 27 88 101 80
30 28 104 32 41
30 29 20 44 23
30 30 37 28 9
30 31 147 40 36

31 0 135 96 111
31 1 91 107 83
31 2 118 115 109
31 3 118 99 93
31 4 98 77 131
31 5 89 115 115
31 6 99 108 108
31 7 125 112 115
31 8 108 91 108
31 9 85 85 125
31 10 95 61 112
31 11 81 42 129
31 12 81 56 86
31 13 126 131 96
31 14 131 61 0
31 15 115 86 98
31 16 88 75 103
31 17 44 78 126
31 18 98 82 88
31 19 174 99 95
31 20 130 114 85
31 21 3 140 26
31 22 103 69 88
31 23 151 91 95
31 24 122 125 93
31 25 123 78 98
31 26 105 86 81
31 27 163 110 82
31 28 94 104 95
31 29 107 155 65
31 30 75 98 135
31 31 74 134 126



==> Cifra_figuretem/10/dp3-gray.txt <==
0 0 136 136 136
0 1 122 122 122
0 2 114 114 114
0 3 137 137 137
0 4 183 183 183
0 5 118 118 118
0 6 145 145 145
0 7 140 140 140
0 8 147 147 147
0 9 139 139 139
0 10 109 109 109
0 11 120 120 120
0 12 113 113 113
0 13 123 123 123
0 14 158 158 158
0 15 145 145 145
0 16 141 141 141
0 17 168 168 168
0 18 158 158 158
0 19 164 164 164
0 20 118 118 118
0 21 126 126 126
0 22 146 146 146
0 23 107 107 107
0 24 128 128 128
0 25 135 135 135
0 26 126 126 126
0 27 82 82 82
0 28 149 149 149
0 29 165 165 165
0 30 138 138 138
0 31 120 120 120

1 0 153 153 153
1 1 116 116 116
1 2 147 147 147
1 3 141 141 141
1 4 146 146 146
1 5 144 144 144
1 6 150 150 150
1 7 163 163 163
1 8 140 140 140
1 9 120 120 120
1 10 39 39 39
1 11 67 67 67
1 12 143 143 143
1 13 129 129 129
1 14 123 123 123
1 15 117 117 117
1 16 148 148 148
1 17 133 133 133
1 18 142 142 142
1 19 131 131 131
1 20 155 155 155
1 21 130 130 130
1 22 138 138 138
1 23 125 125 125
1 24 126 126 126
1 25 168 168 168
1 26 169 169 169
1 27 118 118 118
1 28 144 144 144
1 29 140 140 140
1 30 132 132 132
1 31 131 131 131

2 0 143 143 143
2 1 140 140 140
2 2 139 139 139
2 3 140 140 140
2 4 153 153 153
2 5 138 138 138
2 6 153 153 153
2 7 134 134 134
2 8 139 139 139
2 9 72 72 72
2 10 7 7 7
2 11 49 49 49
2 12 146 146 146
2 13 105 105 105
2 14 130 130 130
2 15 119 119 119
2 16 145 145 145
2 17 140 140 140
2 18 125 125 125
2 19 135 135 135
2 20 150 150 150
2 21 135 135 135
2 22 117 117 117
2 23 103 103 103
2 24 129 129 129
2 25 149 149 149
2 26 132 132 132
2 27 118 118 118
2 28 118 118 118
2 29 141 141 141
2 30 122 122 122
2 31 133 133 133

3 0 151 151 151
3 1 173 173 173
3 2 101 101 101
3 3 174 174 174
3 4 166 166 166
3 5 156 156 156
3 6 139 139 139
3 7 160 160 160
3 8 129 129 129
3 9 91 91 91
3 10 76 76 76
3 11 4 4 4
3 12 52 52 52
3 13 96 96 96
3 14 118 118 118
3 15 112 112 112
3 16 118 118 118
3 17 59 59 59
3 18 101 101 101
3 19 131 131 131
3 20 111 111 111
3 21 98 98 98
3 22 91 91 91
3 23 98 98 98
3 24 114 114 114
3 25 161 161 161
3 26 120 120 120
3 27 119 119 119
3 28 104 104 104
3 29 77 77 77
3 30 130 130 130
3 31 111 111 111

4 0 143 143 143
4 1 121 121 121
4 2 125 125 125
4 3 138 138 138
4 4 126 126 126
4 5 141 141 141
4 6 179 179 179
4 7 127 127 127
4 8 144 144 144
4 9 100 100 100
4 10 117 117 117
4 11 78 78 78
4 12 48 48 48
4 13 57 57 57
4 14 75 75 75
4 15 59 59 59
4 16 91 91 91
4 17 111 111 111
4 18 121 121 121
4 19 110 110 110
4 20 115 115 115
4 21 139 139 139
4 22 131 131 131
4 23 128 128 128
4 24 150 150 150
4 25 110 110 110
4 26 118 118 118
4 27 111 111 111
4 28 108 108 108
4 29 119 119 119
4 30 90 90 90
4 31 121 121 121

5 0 135 135 135
5 1 123 123 123
5 2 121 121 121
5 3 148 148 148
5 4 128 128 128
5 5 157 157 157
5 6 168 168 168
5 7 144 144 144
5 8 76 76 76
5 9 113 113 113
5 10 117 117 117
5 11 126 126 126
5 12 74 74 74
5 13 78 78 78
5 14 129 129 129
5 15 71 71 71
5 16 71 71 71
5 17 107 107 107
5 18 134 134 134
5 19 154 154 154
5 20 161 161 161
5 21 135 135 135
5 22 117 117 117
5 23 138 138 138
5 24 122 122 122
5 25 107 107 107
5 26 99 99 99
5 27 112 112 112
5 28 91 91 91
5 29 134 134 134
5 30 125 125 125
5 31 101 101 101

6 0 119 119 119
6 1 155 155 155
6 2 161 161 161
6 3 149 149 149
6 4 147 147 147
6 5 145 145 145
6 6 144 144 144
6 7 140 140 140
6 8 78 78 78
6 9 78 78 78
6 10 98 98 98
6 11 81 81 81
6 12 91 91 91
6 13 119 119 119
6 14 158 158 158
6 15 136 136 136
6 16 125 125 125
6 17 138 138 138
6 18 145 145 145
6 19 149 149 149
6 20 166 166 166
6 21 127 127 127
6 22 152 152 152
6 23 126 126 126
6 24 105 105 105
6 25 71 71 71
6 26 64 64 64
6 27 55 55 55
6 28 113 113 113
6 29 144 144 144
6 30 129 129 129
6 31 111 111 111

7 0 94 94 94
7 1 143 143 143
7 2 123 123 123
7 3 156 156 156
7 4 152 152 152
7 5 136 136 136
7 6 160 160 160
7 7 189 189 189
7 8 155 155 155
7 9 125 125 125
7 10 93 93 93
7 11 73 73 73
7 12 74 74 74
7 13 138 138 138
7 14 143 143 143
7 15 158 158 158
7 16 139 139 139
7 17 147 147 147
7 18 144 144 144
7 19 151 151 151
7 20 165 165 165
7 21 154 154 154
7 22 147 147 147
7 23 105 105 105
7 24 108 108 108
7 25 69 69 69
7 26 66 66 66
7 27 67 67 67
7 28 115 115 115
7 29 147 147 147
7 30 139 139 139
7 31 115 115 115

8 0 135 135 135
8 1 129 129 129
8 2 151 151 151
8 3 141 141 141
8 4 165 165 165
8 5 146 146 146
8 6 158 158 158
8 7 164 164 164
8 8 136 136 136
8 9 141 141 141
8 10 103 103 103
8 11 83 83 83
8 12 84 84 84
8 13 114 114 114
8 14 123 123 123
8 15 75 75 75
8 16 138 138 138
8 17 160 160 160
8 18 166 166 166
8 19 155 155 155
8 20 172 172 172
8 21 130 130 130
8 22 130 130 130
8 23 146 146 146
8 24 116 116 116
8 25 88 88 88
8 26 41 41 41
8 27 70 70 70
8 28 118 118 118
8 29 129 129 129
8 30 151 151 151
8 31 133 133 133

9 0 100 100 100
9 1 134 134 134
9 2 196 196 196
9 3 166 166 166
9 4 128 128 128
9 5 158 158 158
9 6 100 100 100
9 7 118 118 118
9 8 145 145 145
9 9 107 107 107
9 10 94 94 94
9 11 51 51 51
9 12 31 31 31
9 13 70 70 70
9 14 82 82 82
9 15 134 134 134
9 16 169 169 169
9 17 160 160 160
9 18 178 178 178
9 19 144 144 144
9 20 162 162 162
9 21 169 169 169
9 22 152 152 152
9 23 120 120 120
9 24 105 105 105
9 25 114 114 114
9 26 98 98 98
9 27 81 81 81
9 28 141 141 141
9 29 147 147 147
9 30 160 160 160
9 31 105 105 105

10 0 143 143 143
10 1 127 127 127
10 2 112 112 112
10 3 157 157 157
10 4 137 137 137
10 5 137 137 137
10 6 152 152 152
10 7 135 135 135
10 8 148 148 148
10 9 154 154 154
10 10 65 65 65
10 11 43 43 43
10 12 0 0 0
10 13 38 38 38
10 14 73 73 73
10 15 129 129 129
10 16 163 163 163
10 17 186 186 186
10 18 153 153 153
10 19 165 165 165
10 20 171 171 171
10 21 189 189 189
10 22 166 166 166
10 23 120 120 120
10 24 121 121 121
10 25 107 107 107
10 26 118 118 118
10 27 123 123 123
10 28 139 139 139
10 29 97 97 97
10 30 165 165 165
10 31 141 141 141

11 0 127 127 127
11 1 145 145 145
11 2 154 154 154
11 3 126 126 126
11 4 159 159 159
11 5 158 158 158
11 6 157 157 157
11 7 119 119 119
11 8 129 129 129
11 9 131 131 131
11 10 88 88 88
11 11 35 35 35
11 12 6 6 6
11 13 22 22 22
11 14 91 91 91
11 15 120 120 120
11 16 146 146 146
11 17 147 147 147
11 18 152 152 152
11 19 178 178 178
11 20 192 192 192
11 21 158 158 158
11 22 162 162 162
11 23 127 127 127
11 24 111 111 111
11 25 117 117 117
11 26 109 109 109
11 27 128 128 128
11 28 105 105 105
11 29 140 140 140
11 30 141 141 141
11 31 152 152 152

12 0 157 157 157
12 1 144 144 144
12 2 159 159 159
12 3 143 143 143
12 4 113 113 113
12 5 150 150 150
12 6 147 147 147
12 7 141 141 141
12 8 155 155 155
12 9 122 122 122
12 10 62 62 62
12 11 78 78 78
12 12 36 36 36
12 13 26 26 26
12 14 100 100 100
12 15 123 123 123
12 16 140 140 140
12 17 149 149 149
12 18 145 145 145
12 19 149 149 149
12 20 165 165 165
12 21 190 190 190
12 22 161 161 161
12 23 151 151 151
12 24 136 136 136
12 25 118 118 118
12 26 116 116 116
12 27 145 145 145
12 28 150 150 150
12 29 145 145 145
12 30 158 158 158
12 31 158 158 158

13 0 140 140 140
13 1 129 129 129
13 2 154 154 154
13 3 153 153 153
13 4 143 143 143
13 5 140 140 140
13 6 132 132 132
13 7 162 162 162
13 8 153 153 153
13 9 113 113 113
13 10 115 115 115
13 11 99 99 99
13 12 100 100 100
13 13 72 72 72
13 14 54 54 54
13 15 102 102 102
13 16 118 118 118
13 17 170 170 170
13 18 142 142 142
13 19 148 148 148
13 20 137 137 137
13 21 176 176 176
13 22 178 178 178
13 23 137 137 137
13 24 129 129 129
13 25 73 73 73
13 26 100 100 100
13 27 70 70 70
13 28 132 132 132
13 29 143 143 143
13 30 178 178 178
13 31 177 177 177

14 0 125 125 125
14 1 185 185 185
14 2 113 113 113
14 3 163 163 163
14 4 139 139 139
14 5 146 146 146
14 6 129 129 129
14 7 136 136 136
14 8 164 164 164
14 9 157 157 157
14 10 119 119 119
14 11 122 122 122
14 12 86 86 86
14 13 102 102 102
14 14 98 98 98
14 15 116 116 116
14 16 136 136 136
14 17 125 125 125
14 18 164 164 164
14 19 145 145 145
14 20 154 154 154
14 21 172 172 172
14 22 153 153 153
14 23 102 102 102
14 24 106 106 106
14 25 32 32 32
14 26 31 31 31
14 27 48 48 48
14 28 62 62 62
14 29 80 80 80
14 30 130 130 130
14 31 165 165 165

15 0 157 157 157
15 1 143 143 143
15 2 147 147 147
15 3 155 155 155
15 4 91 91 91
15 5 66 66 66
15 6 115 115 115
15 7 125 125 125
15 8 138 138 138
15 9 101 101 101
15 10 87 87 87
15 11 97 97 97
15 12 101 101 101
15 13 103 103 103
15 14 110 110 110
15 15 116 116 116
15 16 147 147 147
15 17 147 147 147
15 18 216 216 216
15 19 180 180 180
15 20 137 137 137
15 21 157 157 157
15 22 87 87 87
15 23 76 76 76
15 24 97 97 97
15 25 53 53 53
15 26 70 70 70
15 27 38 38 38
15 28 17 17 17
15 29 17 17 17
15 30 87 87 87
15 31 134 134 134

16 0 133 133 133
16 1 164 164 164
16 2 146 146 146
16 3 123 123 123
16 4 65 65 65
16 5 41 41 41
16 6 92 92 92
16 7 117 117 117
16 8 118 118 118
16 9 126 126 126
16 10 94 94 94
16 11 93 93 93
16 12 81 81 81
16 13 98 98 98
16 14 118 118 118
16 15 140 140 140
16 16 175 175 175
16 17 180 180 180
16 18 171 171 171
16 19 173 173 173
16 20 173 173 173
16 21 134 134 134
16 22 139 139 139
16 23 87 87 87
16 24 104 104 104
16 25 67 67 67
16 26 40 40 40
16 27 36 36 36
16 28 0 0 0
16 29 10 10 10
16 30 59 59 59
16 31 126 126 126

17 0 137 137 137
17 1 149 149 149
17 2 134 134 134
17 3 127 127 127
17 4 29 29 29
17 5 87 87 87
17 6 89 89 89
17 7 68 68 68
17 8 84 84 84
17 9 92 92 92
17 10 75 75 75
17 11 37 37 37
17 12 50 50 50
17 13 100 100 100
17 14 143 143 143
17 15 166 166 166
17 16 167 167 167
17 17 178 178 178
17 18 156 156 156
17 19 173 173 173
17 20 143 143 143
17 21 177 177 177
17 22 148 148 148
17 23 116 116 116
17 24 66 66 66
17 25 40 40 40
17 26 35 35 35
17 27 42 42 42
17 28 1 1 1
17 29 12 12 12
17 30 89 89 89
17 31 110 110 110

18 0 53 53 53
18 1 130 130 130
18 2 128 128 128
18 3 129 129 129
18 4 82 82 82
18 5 77 77 77
18 6 117 117 117
18 7 66 66 66
18 8 97 97 97
18 9 75 75 75
18 10 95 95 95
18 11 0 0 0
18 12 105 105 105
18 13 139 139 139
18 14 149 149 149
18 15 139 139 139
18 16 144 144 144
18 17 141 141 141
18 18 123 123 123
18 19 113 113 113
18 20 150 150 150
18 21 183 183 183
18 22 172 172 172
18 23 132 132 132
18 24 65 65 65
18 25 18 18 18
18 26 34 34 34
18 27 6 6 6
18 28 21 21 21
18 29 41 41 41
18 30 81 81 81
18 31 163 163 163

19 0 113 113 113
19 1 105 105 105
19 2 114 114 114
19 3 128 128 128
19 4 86 86 86
19 5 85 85 85
19 6 66 66 66
19 7 96 96 96
19 8 58 58 58
19 9 73 73 73
19 10 33 33 33
19 11 29 29 29
19 12 102 102 102
19 13 137 137 137
19 14 134 134 134
19 15 151 151 151
19 16 146 146 146
19 17 139 139 139
19 18 168 168 168
19 19 73 73 73
19 20 116 116 116
19 21 174 174 174
19 22 201 201 201
19 23 137 137 137
19 24 88 88 88
19 25 68 68 68
19 26 3 3 3
19 27 52 52 52
19 28 53 53 53
19 29 95 95 95
19 30 128 128 128
19 31 142 142 142

20 0 139 139 139
20 1 113 113 113
20 2 85 85 85
20 3 110 110 110
20 4 108 108 108
20 5 92 92 92
20 6 70 70 70
20 7 94 94 94
20 8 77 77 77
20 9 64 64 64
20 10 42 42 42
20 11 43 43 43
20 12 89 89 89
20 13 100 100 100
20 14 107 107 107
20 15 123 123 123
20 16 137 137 137
20 17 136 136 136
20 18 155 155 155
20 19 43 43 43
20 20 54 54 54
20 21 145 145 145
20 22 195 195 195
20 23 137 137 137
20 24 103 103 103
20 25 34 34 34
20 26 37 37 37
20 27 75 75 75
20 28 119 119 119
20 29 124 124 124
20 30 134 134 134
20 31 77 77 77

21 0 164 164 164
21 1 140 140 140
21 2 105 105 105
21 3 105 105 105
21 4 120 120 120
21 5 75 75 75
21 6 125 125 125
21 7 154 154 154
21 8 168 168 168
21 9 139 139 139
21 10 50 50 50
21 11 62 62 62
21 12 36 36 36
21 13 33 33 33
21 14 74 74 74
21 15 142 142 142
21 16 82 82 82
21 17 99 99 99
21 18 75 75 75
21 19 46 46 46
21 20 61 61 61
21 21 89 89 89
21 22 142 142 142
21 23 109 109 109
21 24 94 94 94
21 25 64 64 64
21 26 50 50 50
21 27 110 110 110
21 28 118 118 118
21 29 135 135 135
21 30 164 164 164
21 31 97 97 97

22 0 125 125 125
22 1 120 120 120
22 2 109 109 109
22 3 131 131 131
22 4 148 148 148
22 5 152 152 152
22 6 166 166 166
22 7 126 126 126
22 8 153 153 153
22 9 126 126 126
22 10 88 88 88
22 11 55 55 55
22 12 65 65 65
22 13 40 40 40
22 14 70 70 70
22 15 68 68 68
22 16 82 82 82
22 17 42 42 42
22 18 0 0 0
22 19 24 24 24
22 20 24 24 24
22 21 58 58 58
22 22 82 82 82
22 23 100 100 100
22 24 120 120 120
22 25 139 139 139
22 26 109 109 109
22 27 165 165 165
22 28 135 135 135
22 29 136 136 136
22 30 132 132 132
22 31 134 134 134

23 0 124 124 124
23 1 126 126 126
23 2 147 147 147
23 3 142 142 142
23 4 146 146 146
23 5 151 151 151
23 6 155 155 155
23 7 146 146 146
23 8 133 133 133
23 9 94 94 94
23 10 67 67 67
23 11 26 26 26
23 12 57 57 57
23 13 40 40 40
23 14 21 21 21
23 15 32 32 32
23 16 58 58 58
23 17 71 71 71
23 18 63 63 63
23 19 75 75 75
23 20 131 131 131
23 21 99 99 99
23 22 112 112 112
23 23 92 92 92
23 24 91 91 91
23 25 114 114 114
23 26 115 115 115
23 27 153 153 153
23 28 154 154 154
23 29 144 144 144
23 30 155 155 155
23 31 167 167 167

24 0 133 133 133
24 1 178 178 178
24 2 110 110 110
24 3 165 165 165
24 4 152 152 152
24 5 190 190 190
24 6 142 142 142
24 7 151 151 151
24 8 121 121 121
24 9 81 81 81
24 10 68 68 68
24 11 82 82 82
24 12 39 39 39
24 13 29 29 29
24 14 6 6 6
24 15 48 48 48
24 16 72 72 72
24 17 75 75 75
24 18 119 119 119
24 19 70 70 70
24 20 106 106 106
24 21 103 103 103
24 22 100 100 100
24 23 126 126 126
24 24 99 99 99
24 25 102 102 102
24 26 143 143 143
24 27 149 149 149
24 28 147 147 147
24 29 131 131 131
24 30 142 142 142
24 31 162 162 162

25 0 164 164 164
25 1 140 140 140
25 2 149 149 149
25 3 129 129 129
25 4 143 143 143
25 5 151 151 151
25 6 158 158 158
25 7 169 169 169
25 8 128 128 128
25 9 61 61 61
25 10 69 69 69
25 11 75 75 75
25 12 14 14 14
25 13 22 22 22
25 14 41 41 41
25 15 37 37 37
25 16 77 77 77
25 17 75 75 75
25 18 44 44 44
25 19 51 51 51
25 20 61 61 61
25 21 74 74 74
25 22 115 115 115
25 23 122 122 122
25 24 104 104 104
25 25 102 102 102
25 26 152 152 152
25 27 144 144 144
25 28 121 121 121
25 29 124 124 124
25 30 144 144 144
25 31 156 156 156

26 0 148 148 148
26 1 136 136 136
26 2 165 165 165
26 3 161 161 161
26 4 124 124 124
26 5 177 177 177
26 6 171 171 171
26 7 149 149 149
26 8 90 90 90
26 9 77 77 77
26 10 89 89 89
26 11 88 88 88
26 12 105 105 105
26 13 56 56 56
26 14 34 34 34
26 15 33 33 33
26 16 25 25 25
26 17 55 55 55
26 18 21 21 21
26 19 52 52 52
26 20 46 46 46
26 21 64 64 64
26 22 105 105 105
26 23 101 101 101
26 24 132 132 132
26 25 180 180 180
26 26 147 147 147
26 27 165 165 165
26 28 135 135 135
26 29 102 102 102
26 30 133 133 133
26 31 149 149 149

27 0 167 167 167
27 1 139 139 139
27 2 170 170 170
27 3 124 124 124
27 4 139 139 139
27 5 178 178 178
27 6 166 166 166
27 7 144 144 144
27 8 132 132 132
27 9 110 110 110
27 10 100 100 100
27 11 71 71 71
27 12 69 69 69
27 13 26 26 26
27 14 71 71 71
27 15 9 9 9
27 16 40 40 40
27 17 32 32 32
27 18 21 21 21
27 19 42 42 42
27 20 43 43 43
27 21 53 53 53
27 22 80 80 80
27 23 126 126 126
27 24 177 177 177
27 25 152 152 152
27 26 155 155 155
27 27 170 170 170
27 28 125 125 125
27 29 140 140 140
27 30 151 151 151
27 31 135 135 135

28 0 158 158 158
28 1 156 156 156
28 2 156 156 156
28 3 136 136 136
28 4 151 151 151
28 5 138 138 138
28 6 175 175 175
28 7 148 148 148
28 8 150 150 150
28 9 138 138 138
28 10 121 121 121
28 11 118 118 118
28 12 109 109 109
28 13 114 114 114
28 14 62 62 62
28 15 0 0 0
28 16 30 30 30
28 17 21 21 21
28 18 20 20 20
28 19 3 3 3
28 20 20 20 20
28 21 42 42 42
28 22 63 63 63
28 23 157 157 157
28 24 156 156 156
28 25 153 153 153
28 26 149 149 149
28 27 152 152 152
28 28 179 179 179
28 29 150 150 150
28 30 148 148 148
28 31 138 138 138

29 0 147 147 147
29 1 159 159 159
29 2 149 149 149
29 3 138 138 138
29 4 173 173 173
29 5 164 164 164
29 6 177 177 177
29 7 127 127 127
29 8 141 141 141
29 9 143 143 143
29 10 124 124 124
29 11 127 127 127
29 12 126 126 126
29 13 112 112 112
29 14 77 77 77
29 15 49 49 49
29 16 40 40 40
29 17 37 37 37
29 18 14 14 14
29 19 16 16 16
29 20 17 17 17
29 21 44 44 44
29 22 9 9 9
29 23 85 85 85
29 24 164 164 164
29 25 200 200 200
29 26 145 145 145
29 27 159 159 159
29 28 139 139 139
29 29 142 142 142
29 30 155 155 155
29 31 124 124 124

30 0 127 127 127
30 1 113 113 113
30 2 105 105 105
30 3 118 118 118
30 4 151 151 151
30 5 158 158 158
30 6 130 130 130
30 7 141 141 141
30 8 133 133 133
30 9 132 132 132
30 10 169 169 169
30 11 139 139 139
30 12 118 118 118
30 13 99 99 99
30 14 94 94 94
30 15 92 92 92
30 16 102 102 102
30 17 100 100 100
30 18 97 97 97
30 19 108 108 108
30 20 129 129 129
30 21 178 178 178
30 22 123 123 123
30 23 106 106 106
30 24 78 78 78
30 25 155 155 155
30 26 133 133 133
30 27 125 125 125
30 28 162 162 162
30 29 138 138 138
30 30 152 152 152
30 31 130 130 130

31 0 137 137 137
31 1 118 118 118
31 2 80 80 80
31 3 119 119 119
31 4 86 86 86
31 5 173 173 173
31 6 150 150 150
31 7 152 152 152
31 8 163 163 163
31 9 134 134 134
31 10 134 134 134
31 11 101 101 101
31 12 143 143 143
31 13 118 118 118
31 14 108 108 108
31 15 155 155 155
31 16 172 172 172
31 17 143 143 143
31 18 179 179 179
31 19 160 160 160
31 20 160 160 160
31 21 170 170 170
31 22 166 166 166
31 23 149 149 149
31 24 100 100 100
31 25 97 97 97
31 26 115 115 115
31 27 146 146 146
31 28 147 147 147
31 29 132 132 132
31 30 180 180 180
31 31 153 153 153



==> Cifra_figuretem/10/dp3.txt <==
0 0 115 125 167
0 1 107 130 130
0 2 102 83 156
0 3 123 123 165
0 4 227 167 156
0 5 135 81 138
0 6 134 131 170
0 7 118 152 151
0 8 159 96 185
0 9 104 139 175
0 10 93 67 166
0 11 114 108 137
0 12 86 134 118
0 13 136 94 139
0 14 107 152 216
0 15 142 143 150
0 16 137 125 160
0 17 167 174 164
0 18 147 153 174
0 19 137 160 194
0 20 112 90 153
0 21 117 117 145
0 22 106 135 196
0 23 70 97 155
0 24 124 113 145
0 25 127 136 143
0 26 121 106 150
0 27 68 88 91
0 28 114 140 195
0 29 161 161 174
0 30 140 97 176
0 31 111 127 122

1 0 151 140 169
1 1 127 92 129
1 2 114 144 184
1 3 127 137 158
1 4 127 151 159
1 5 127 153 152
1 6 194 118 138
1 7 127 197 165
1 8 97 149 174
1 9 144 123 92
1 10 88 15 14
1 11 52 73 78
1 12 136 133 161
1 13 135 109 143
1 14 112 95 161
1 15 96 121 133
1 16 151 128 164
1 17 135 78 185
1 18 144 133 149
1 19 81 176 135
1 20 131 148 186
1 21 85 109 197
1 22 128 135 152
1 23 97 135 142
1 24 104 119 156
1 25 155 155 193
1 26 164 149 194
1 27 96 147 112
1 28 119 158 156
1 29 125 148 147
1 30 98 132 166
1 31 127 108 159

2 0 116 143 170
2 1 110 119 192
2 2 167 117 132
2 3 148 137 134
2 4 191 148 120
2 5 127 123 162
2 6 152 108 200
2 7 125 123 153
2 8 113 119 185
2 9 87 63 66
2 10 0 50 0
2 11 58 54 35
2 12 129 116 194
2 13 116 92 106
2 14 140 107 142
2 15 117 75 165
2 16 142 117 175
2 17 129 114 177
2 18 104 110 162
2 19 116 148 142
2 20 114 146 190
2 21 159 84 164
2 22 97 118 135
2 23 117 82 110
2 24 119 127 142
2 25 157 130 159
2 26 114 144 137
2 27 126 100 129
2 28 99 122 131
2 29 114 164 146
2 30 87 116 162
2 31 127 108 164

3 0 127 171 157
3 1 155 121 243
3 2 36 129 138
3 3 95 195 231
3 4 164 163 170
3 5 103 175 188
3 6 137 151 130
3 7 122 198 159
3 8 181 108 97
3 9 60 116 97
3 10 105 77 44
3 11 0 6 6
3 12 46 52 58
3 13 99 82 109
3 14 111 101 143
3 15 94 121 122
3 16 137 64 154
3 17 77 50 50
3 18 96 110 96
3 19 113 91 188
3 20 96 98 139
3 21 78 74 143
3 22 70 94 110
3 23 52 94 147
3 24 102 119 121
3 25 181 161 141
3 26 122 135 102
3 27 134 100 123
3 28 96 97 118
3 29 68 67 94
3 30 123 130 139
3 31 121 128 84

4 0 124 156 149
4 1 117 84 162
4 2 111 124 142
4 3 82 140 191
4 4 113 107 157
4 5 117 141 164
4 6 158 201 180
4 7 131 110 139
4 8 150 113 169
4 9 91 103 108
4 10 143 116 92
4 11 90 88 57
4 12 62 60 22
4 13 54 91 25
4 14 59 84 81
4 15 11 75 91
4 16 87 74 113
4 17 105 109 118
4 18 126 121 116
4 19 95 109 127
4 20 100 118 127
4 21 125 121 172
4 22 114 122 156
4 23 124 102 158
4 24 100 164 186
4 25 107 115 108
4 26 130 117 107
4 27 135 107 92
4 28 99 113 110
4 29 84 134 140
4 30 84 115 71
4 31 99 140 124

5 0 85 158 164
5 1 69 162 137
5 2 100 116 147
5 3 128 162 153
5 4 130 137 118
5 5 117 177 178
5 6 111 148 245
5 7 155 124 151
5 8 28 100 101
5 9 111 116 112
5 10 113 120 117
5 11 138 115 126
5 12 51 117 55
5 13 87 76 70
5 14 169 104 114
5 15 0 121 116
5 16 23 100 91
5 17 46 153 123
5 18 138 123 142
5 19 123 158 181
5 20 136 137 210
5 21 147 124 135
5 22 108 105 138
5 23 135 125 153
5 24 101 154 112
5 25 93 120 109
5 26 98 83 115
5 27 106 102 128
5 28 118 78 76
5 29 148 105 149
5 30 116 111 149
5 31 79 84 138

6 0 96 126 136
6 1 139 157 169
6 2 137 179 165
6 3 162 118 166
6 4 136 146 159
6 5 90 169 175
6 6 143 133 155
6 7 139 96 185
6 8 93 25 116
6 9 155 16 63
6 10 96 97 102
6 11 100 61 83
6 12 58 98 118
6 13 90 121 146
6 14 175 144 153
6 15 131 168 110
6 16 122 144 109
6 17 149 141 124
6 18 147 134 153
6 19 159 146 142
6 20 190 144 164
6 21 143 105 134
6 22 139 133 184
6 23 109 154 114
6 24 124 104 85
6 25 57 100 56
6 26 11 71 109
6 27 77 19 69
6 28 78 146 116
6 29 118 151 163
6 30 88 147 153
6 31 102 91 142

7 0 101 130 50
7 1 118 133 178
7 2 97 173 101
7 3 134 115 218
7 4 206 92 158
7 5 119 104 184
7 6 136 180 164
7 7 151 253 164
7 8 188 137 141
7 9 112 125 138
7 10 86 84 107
7 11 67 75 76
7 12 38 86 99
7 13 136 139 140
7 14 149 102 179
7 15 142 169 164
7 16 131 139 147
7 17 132 137 170
7 18 116 139 176
7 19 121 159 174
7 20 146 192 157
7 21 142 176 145
7 22 158 129 152
7 23 113 87 114
7 24 125 79 120
7 25 92 82 35
7 26 41 76 80
7 27 76 46 79
7 28 111 112 121
7 29 116 159 168
7 30 119 132 165
7 31 119 101 124

8 0 121 144 140
8 1 124 144 119
8 2 145 119 190
8 3 134 113 176
8 4 141 170 185
8 5 162 120 158
8 6 120 152 201
8 7 118 214 160
8 8 129 132 145
8 9 114 137 171
8 10 57 124 126
8 11 83 71 97
8 12 80 82 91
8 13 166 91 83
8 14 97 146 124
8 15 68 99 57
8 16 136 115 162
8 17 177 120 181
8 18 161 166 172
8 19 134 164 168
8 20 160 167 190
8 21 144 123 124
8 22 127 121 143
8 23 182 130 125
8 24 112 118 118
8 25 84 75 105
8 26 50 9 64
8 27 48 87 73
8 28 103 127 125
8 29 122 117 149
8 30 119 153 179
8 31 147 125 128

9 0 87 131 82
9 1 116 134 152
9 2 211 138 237
9 3 160 148 192
9 4 112 138 132
9 5 186 123 164
9 6 101 48 153
9 7 112 122 121
9 8 138 136 159
9 9 80 111 132
9 10 99 85 97
9 11 72 0 84
9 12 94 43 0
9 13 67 84 58
9 14 80 66 99
9 15 156 107 138
9 16 140 165 200
9 17 143 156 181
9 18 167 151 217
9 19 103 160 170
9 20 152 127 209
9 21 159 148 201
9 22 108 137 210
9 23 147 120 92
9 24 118 0 207
9 25 104 107 133
9 26 86 97 112
9 27 105 51 88
9 28 88 119 216
9 29 122 128 190
9 30 171 171 138
9 31 98 133 84

10 0 120 160 148
10 1 102 118 160
10 2 95 121 121
10 3 152 159 160
10 4 166 107 138
10 5 133 117 162
10 6 142 148 168
10 7 105 126 173
10 8 140 140 165
10 9 111 141 209
10 10 88 26 82
10 11 40 61 29
10 12 0 18 0
10 13 64 58 0
10 14 74 72 72
10 15 153 128 105
10 16 160 149 178
10 17 169 210 179
10 18 130 179 150
10 19 180 129 187
10 20 165 160 189
10 21 194 167 207
10 22 179 178 140
10 23 99 123 139
10 24 127 110 125
10 25 112 92 117
10 26 123 95 136
10 27 134 101 134
10 28 114 151 151
10 29 43 154 94
10 30 167 181 148
10 31 99 146 177

11 0 113 108 160
11 1 114 171 149
11 2 140 140 181
11 3 60 141 176
11 4 124 154 198
11 5 127 160 187
11 6 108 192 171
11 7 60 153 146
11 8 119 124 145
11 9 115 145 134
11 10 71 79 116
11 11 0 22 91
11 12 0 3 24
11 13 7 6 53
11 14 105 68 100
11 15 126 96 137
11 16 120 161 157
11 17 114 178 148
11 18 160 143 153
11 19 189 148 198
11 20 167 223 186
11 21 98 182 192
11 22 161 162 164
11 23 120 115 146
11 24 159 48 126
11 25 98 122 130
11 26 97 99 131
11 27 116 154 114
11 28 58 114 144
11 29 111 139 170
11 30 113 169 139
11 31 126 135 197

12 0 143 163 164
12 1 120 148 166
12 2 181 135 161
12 3 131 113 185
12 4 84 90 164
12 5 144 148 160
12 6 93 169 180
12 7 113 153 157
12 8 122 136 205
12 9 86 118 162
12 10 26 15 143
12 11 78 78 80
12 12 29 27 54
12 13 19 26 33
12 14 90 125 85
12 15 118 124 126
12 16 115 161 144
12 17 91 220 136
12 18 135 164 136
12 19 142 141 163
12 20 159 164 170
12 21 189 191 190
12 22 177 138 169
12 23 136 151 166
12 24 129 140 139
12 25 159 80 116
12 26 114 103 132
12 27 136 137 163
12 28 146 184 121
12 29 113 133 187
12 30 139 161 175
12 31 177 144 152

13 0 132 110 177
13 1 115 116 155
13 2 149 162 149
13 3 125 129 206
13 4 125 143 162
13 5 109 172 140
13 6 111 128 157
13 7 154 160 173
13 8 195 143 120
13 9 114 68 156
13 10 67 123 155
13 11 40 110 148
13 12 107 81 113
13 13 83 44 88
13 14 33 66 62
13 15 102 124 81
13 16 112 147 95
13 17 155 271 84
13 18 168 143 114
13 19 124 167 155
13 20 147 132 132
13 21 163 146 220
13 22 165 193 175
13 23 124 85 200
13 24 148 106 133
13 25 96 69 54
13 26 93 107 100
13 27 105 11 94
13 28 100 172 124
13 29 151 176 103
13 30 169 150 216
13 31 164 175 194

14 0 118 115 142
14 1 130 198 228
14 2 93 137 110
14 3 126 185 179
14 4 153 135 128
14 5 118 123 198
14 6 93 118 175
14 7 140 140 127
14 8 116 123 255
14 9 136 180 155
14 10 125 99 132
14 11 118 112 134
14 12 76 101 83
14 13 97 90 119
14 14 56 120 118
14 15 117 103 127
14 16 150 133 126
14 17 104 134 138
14 18 160 168 166
14 19 119 165 152
14 20 186 128 147
14 21 153 178 184
14 22 151 163 144
14 23 128 92 85
14 24 105 97 114
14 25 46 15 35
14 26 23 65 5
14 27 50 7 86
14 28 72 42 72
14 29 81 106 54
14 30 141 117 130
14 31 202 153 141

15 0 119 174 178
15 1 141 145 145
15 2 171 98 171
15 3 180 99 186
15 4 46 117 109
15 5 66 64 68
15 6 128 96 121
15 7 92 143 139
15 8 106 154 156
15 9 22 119 164
15 10 103 87 73
15 11 113 69 110
15 12 134 90 79
15 13 80 111 119
15 14 111 126 92
15 15 70 128 149
15 16 106 150 186
15 17 153 129 159
15 18 203 164 281
15 19 196 166 178
15 20 135 110 166
15 21 199 145 126
15 22 104 103 55
15 23 44 91 93
15 24 101 99 90
15 25 80 51 29
15 26 124 50 37
15 27 41 26 46
15 28 28 5 19
15 29 30 21 0
15 30 86 107 67
15 31 140 115 146

16 0 110 122 169
16 1 185 139 168
16 2 139 112 188
16 3 156 124 88
16 4 66 67 61
16 5 7 64 53
16 6 97 71 109
16 7 119 120 112
16 8 129 144 81
16 9 148 93 138
16 10 117 127 37
16 11 109 93 77
16 12 84 81 79
16 13 130 64 98
16 14 102 118 133
16 15 175 96 149
16 16 171 153 202
16 17 160 186 192
16 18 158 157 199
16 19 178 153 189
16 20 175 169 176
16 21 122 134 146
16 22 130 162 124
16 23 80 81 99
16 24 98 69 146
16 25 98 51 51
16 26 45 18 57
16 27 40 51 17
16 28 0 0 0
16 29 20 16 0
16 30 58 71 48
16 31 147 108 122

17 0 114 128 170
17 1 119 134 193
17 2 95 143 165
17 3 112 76 193
17 4 88 0 38
17 5 101 92 68
17 6 121 73 74
17 7 61 63 79
17 8 122 59 71
17 9 108 78 89
17 10 81 49 96
17 11 23 38 49
17 12 27 54 70
17 13 117 86 98
17 14 132 140 158
17 15 179 130 189
17 16 168 158 176
17 17 158 208 168
17 18 196 151 121
17 19 136 214 170
17 20 69 170 191
17 21 181 180 171
17 22 147 148 149
17 23 125 114 111
17 24 95 50 54
17 25 47 33 38
17 26 56 32 16
17 27 123 9 0
17 28 0 3 2
17 29 7 22 7
17 30 87 103 77
17 31 86 110 133

18 0 28 42 88
18 1 119 80 189
18 2 71 138 176
18 3 141 106 138
18 4 96 78 72
18 5 105 54 71
18 6 153 60 138
18 7 91 44 62
18 8 117 116 59
18 9 89 81 56
18 10 147 84 56
18 11 0 0 28
18 12 92 137 87
18 13 159 126 131
18 14 151 149 146
18 15 120 141 155
18 16 158 132 143
18 17 130 122 173
18 18 154 130 84
18 19 136 167 35
18 20 161 144 145
18 21 166 173 211
18 22 141 172 202
18 23 128 139 128
18 24 92 44 60
18 25 22 0 35
18 26 39 40 23
18 27 10 33 0
18 28 47 0 29
18 29 54 51 16
18 30 52 54 137
18 31 200 124 165

19 0 98 99 143
19 1 111 102 101
19 2 94 91 156
19 3 102 135 146
19 4 84 84 88
19 5 70 101 85
19 6 56 66 77
19 7 137 76 74
19 8 24 87 64
19 9 47 95 76
19 10 55 26 18
19 11 39 27 21
19 12 84 121 102
19 13 173 119 120
19 14 192 125 85
19 15 134 177 140
19 16 148 123 166
19 17 130 142 146
19 18 158 129 216
19 19 79 78 64
19 20 141 61 146
19 21 189 202 132
19 22 229 195 178
19 23 85 167 160
19 24 149 63 54
19 25 0 161 48
19 26 0 0 52
19 27 54 59 42
19 28 65 55 40
19 29 91 63 130
19 30 98 121 165
19 31 136 68 221

20 0 131 139 146
20 1 96 109 134
20 2 30 110 115
20 3 83 122 124
20 4 107 102 116
20 5 68 65 144
20 6 76 66 69
20 7 111 99 71
20 8 98 88 45
20 9 53 63 75
20 10 56 13 58
20 11 55 36 37
20 12 94 114 60
20 13 94 95 112
20 14 125 120 75
20 15 142 94 133
20 16 122 148 142
20 17 141 142 124
20 18 155 155 154
20 19 39 38 53
20 20 76 18 67
20 21 158 147 130
20 22 293 148 144
20 23 155 122 134
20 24 142 87 81
20 25 19 41 43
20 26 42 8 62
20 27 117 83 24
20 28 114 123 120
20 29 138 96 138
20 30 124 113 166
20 31 0 111 179

21 0 149 137 205
21 1 115 147 159
21 2 117 76 120
21 3 75 119 121
21 4 97 127 136
21 5 0 124 122
21 6 110 129 138
21 7 152 161 150
21 8 189 153 161
21 9 116 123 177
21 10 0 57 100
21 11 53 44 88
21 12 52 44 12
21 13 50 34 14
21 14 68 51 103
21 15 206 57 162
21 16 118 125 2
21 17 102 134 62
21 18 69 75 82
21 19 53 50 35
21 20 53 95 34
21 21 126 90 52
21 22 154 127 145
21 23 111 131 85
21 24 111 123 47
21 25 97 40 57
21 26 50 34 67
21 27 119 106 104
21 28 8 133 212
21 29 114 125 166
21 30 187 105 200
21 31 77 95 117

22 0 115 135 126
22 1 78 162 120
22 2 52 147 127
22 3 127 101 164
22 4 128 139 179
22 5 141 155 160
22 6 108 179 210
22 7 143 102 133
22 8 141 154 165
22 9 126 129 124
22 10 68 69 127
22 11 53 45 68
22 12 58 49 86
22 13 47 44 28
22 14 84 57 68
22 15 88 51 65
22 16 69 99 77
22 17 58 19 48
22 18 31 5 0
22 19 40 36 0
22 20 70 0 5
22 21 78 52 45
22 22 78 78 90
22 23 105 111 85
22 24 112 96 150
22 25 130 111 177
22 26 80 126 121
22 27 179 128 187
22 28 107 120 178
22 29 144 110 153
22 30 117 146 133
22 31 116 126 161

23 0 99 119 154
23 1 124 111 142
23 2 134 154 153
23 3 119 142 165
23 4 120 138 181
23 5 146 118 189
23 6 147 162 154
23 7 153 118 168
23 8 84 147 169
23 9 58 117 106
23 10 87 15 101
23 11 57 0 21
23 12 66 86 17
23 13 49 28 43
23 14 9 6 49
23 15 50 18 28
23 16 46 65 65
23 17 66 90 58
23 18 85 99 5
23 19 133 16 76
23 20 122 154 116
23 21 99 114 82
23 22 145 73 119
23 23 101 51 124
23 24 105 32 137
23 25 119 110 112
23 26 130 87 127
23 27 144 122 194
23 28 181 95 186
23 29 142 133 158
23 30 129 131 203
23 31 173 159 170

24 0 110 149 140
24 1 180 183 171
24 2 148 49 132
24 3 153 181 160
24 4 126 150 180
24 5 261 139 170
24 6 127 117 182
24 7 165 124 163
24 8 101 134 127
24 9 80 58 105
24 10 39 86 80
24 11 96 81 70
24 12 74 11 33
24 13 38 2 45
24 14 27 0 1
24 15 68 65 9
24 16 93 69 55
24 17 88 59 77
24 18 117 123 118
24 19 108 86 17
24 20 84 123 112
24 21 152 104 53
24 22 115 95 90
24 23 158 117 102
24 24 141 62 93
24 25 121 87 99
24 26 167 126 136
24 27 144 131 172
24 28 143 126 172
24 29 98 130 165
24 30 149 119 158
24 31 142 150 192

25 0 132 148 214
25 1 118 150 151
25 2 141 127 179
25 3 115 139 132
25 4 155 114 160
25 5 154 135 165
25 6 164 108 201
25 7 132 146 229
25 8 103 63 219
25 9 42 39 103
25 10 131 36 40
25 11 113 69 43
25 12 57 0 41
25 13 44 17 5
25 14 51 26 46
25 15 82 37 0
25 16 87 109 36
25 17 48 96 81
25 18 0 60 79
25 19 67 54 31
25 20 92 27 63
25 21 90 68 65
25 22 104 145 95
25 23 133 116 116
25 24 113 103 97
25 25 141 89 74
25 26 148 127 180
25 27 152 120 161
25 28 94 98 170
25 29 65 112 196
25 30 160 110 162
25 31 139 156 173

26 0 156 78 210
26 1 130 133 144
26 2 158 167 169
26 3 177 146 161
26 4 132 80 160
26 5 149 162 221
26 6 152 167 194
26 7 129 145 175
26 8 64 94 113
26 9 58 83 89
26 10 80 64 124
26 11 98 92 74
26 12 151 86 80
26 13 68 33 68
26 14 0 56 56
26 15 63 11 23
26 16 4 39 33
26 17 75 38 52
26 18 54 23 0
26 19 14 67 75
26 20 71 41 25
26 21 57 61 74
26 22 162 42 112
26 23 107 76 119
26 24 158 119 118
26 25 151 189 201
26 26 165 116 159
26 27 144 129 222
26 28 82 125 199
26 29 105 49 151
26 30 118 127 155
26 31 149 141 158

27 0 174 144 183
27 1 92 141 182
27 2 182 159 169
27 3 110 133 130
27 4 113 138 165
27 5 178 153 204
27 6 163 142 192
27 7 133 154 144
27 8 110 126 160
27 9 117 125 89
27 10 92 107 101
27 11 75 71 68
27 12 81 105 22
27 13 65 0 80
27 14 115 59 38
27 15 49 0 0
27 16 76 6 39
27 17 9 22 65
27 18 46 9 7
27 19 59 29 37
27 20 45 61 23
27 21 11 37 112
27 22 87 94 60
27 23 83 122 172
27 24 168 143 219
27 25 119 212 125
27 26 156 146 162
27 27 152 184 173
27 28 65 139 173
27 29 135 103 182
27 30 158 165 131
27 31 65 138 203

28 0 133 144 198
28 1 135 169 164
28 2 151 173 143
28 3 123 133 152
28 4 147 141 165
28 5 77 195 142
28 6 160 207 159
28 7 125 154 165
28 8 172 107 171
28 9 113 151 151
28 10 132 85 147
28 11 105 125 125
28 12 111 72 144
28 13 90 158 95
28 14 68 79 40
28 15 0 37 22
28 16 80 27 0
28 17 0 50 29
28 18 5 30 24
28 19 19 0 5
28 20 20 13 28
28 21 35 75 18
28 22 91 20 79
28 23 179 179 115
28 24 154 165 148
28 25 152 128 180
28 26 140 172 136
28 27 131 212 114
28 28 194 168 176
28 29 160 102 188
28 30 133 152 160
28 31 145 109 161

29 0 138 146 157
29 1 135 163 178
29 2 135 156 155
29 3 124 163 128
29 4 146 144 229
29 5 142 156 195
29 6 158 149 225
29 7 117 105 158
29 8 196 114 114
29 9 124 106 197
29 10 113 136 122
29 11 104 115 162
29 12 137 98 143
29 13 130 115 92
29 14 69 86 77
29 15 47 83 17
29 16 41 54 24
29 17 61 29 20
29 18 0 27 19
29 19 3 27 18
29 20 34 0 25
29 21 38 55 41
29 22 10 32 0
29 23 76 80 100
29 24 181 181 131
29 25 228 178 194
29 26 142 158 135
29 27 150 177 150
29 28 129 121 167
29 29 159 117 150
29 30 151 145 168
29 31 112 95 165

30 0 73 147 161
30 1 165 104 69
30 2 129 75 110
30 3 121 147 88
30 4 141 159 153
30 5 151 154 167
30 6 90 144 156
30 7 118 133 171
30 8 119 133 147
30 9 130 162 103
30 10 151 125 232
30 11 148 143 127
30 12 128 103 124
30 13 138 53 106
30 14 93 82 106
30 15 16 146 116
30 16 69 144 93
30 17 93 119 87
30 18 102 78 112
30 19 74 108 143
30 20 131 131 125
30 21 161 219 153
30 22 139 100 131
30 23 97 67 154
30 24 124 60 51
30 25 201 133 132
30 26 153 133 112
30 27 122 108 144
30 28 146 186 153
30 29 118 133 162
30 30 138 160 159
30 31 114 154 121

31 0 118 135 157
31 1 127 120 106
31 2 104 84 52
31 3 125 125 106
31 4 80 61 117
31 5 119 282 116
31 6 148 156 147
31 7 159 170 127
31 8 159 156 174
31 9 137 128 138
31 10 112 146 145
31 11 81 106 115
31 12 130 129 170
31 13 106 121 127
31 14 85 85 152
31 15 115 169 181
31 16 134 184 199
31 17 142 151 136
31 18 178 174 184
31 19 162 136 181
31 20 161 175 144
31 21 177 160 174
31 22 150 169 180
31 23 161 123 162
31 24 102 84 115
31 25 164 36 91
31 26 138 125 83
31 27 154 137 146
31 28 145 150 144
31 29 115 131 149
31 30 233 177 130
31 31 187 120 152



==> Cifra_figuretem/10/dp4-gray.txt <==
0 0 130 130 130
0 1 113 113 113
0 2 90 90 90
0 3 86 86 86
0 4 87 87 87
0 5 133 133 133
0 6 154 154 154
0 7 82 82 82
0 8 79 79 79
0 9 98 98 98
0 10 144 144 144
0 11 85 85 85
0 12 78 78 78
0 13 77 77 77
0 14 101 101 101
0 15 65 65 65
0 16 74 74 74
0 17 103 103 103
0 18 159 159 159
0 19 191 191 191
0 20 159 159 159
0 21 139 139 139
0 22 70 70 70
0 23 83 83 83
0 24 79 79 79
0 25 90 90 90
0 26 107 107 107
0 27 131 131 131
0 28 176 176 176
0 29 103 103 103
0 30 96 96 96
0 31 135 135 135

1 0 134 134 134
1 1 90 90 90
1 2 107 107 107
1 3 110 110 110
1 4 118 118 118
1 5 152 152 152
1 6 91 91 91
1 7 125 125 125
1 8 102 102 102
1 9 96 96 96
1 10 109 109 109
1 11 102 102 102
1 12 85 85 85
1 13 78 78 78
1 14 79 79 79
1 15 9 9 9
1 16 25 25 25
1 17 82 82 82
1 18 171 171 171
1 19 144 144 144
1 20 128 128 128
1 21 92 92 92
1 22 70 70 70
1 23 44 44 44
1 24 52 52 52
1 25 105 105 105
1 26 111 111 111
1 27 215 215 215
1 28 158 158 158
1 29 181 181 181
1 30 88 88 88
1 31 138 138 138

2 0 116 116 116
2 1 78 78 78
2 2 110 110 110
2 3 85 85 85
2 4 111 111 111
2 5 108 108 108
2 6 111 111 111
2 7 120 120 120
2 8 127 127 127
2 9 127 127 127
2 10 152 152 152
2 11 85 85 85
2 12 63 63 63
2 13 92 92 92
2 14 105 105 105
2 15 65 65 65
2 16 82 82 82
2 17 71 71 71
2 18 101 101 101
2 19 119 119 119
2 20 66 66 66
2 21 82 82 82
2 22 27 27 27
2 23 91 91 91
2 24 105 105 105
2 25 91 91 91
2 26 89 89 89
2 27 97 97 97
2 28 115 115 115
2 29 185 185 185
2 30 142 142 142
2 31 161 161 161

3 0 111 111 111
3 1 86 86 86
3 2 113 113 113
3 3 102 102 102
3 4 131 131 131
3 5 114 114 114
3 6 58 58 58
3 7 106 106 106
3 8 115 115 115
3 9 146 146 146
3 10 162 162 162
3 11 78 78 78
3 12 83 83 83
3 13 126 126 126
3 14 42 42 42
3 15 77 77 77
3 16 97 97 97
3 17 87 87 87
3 18 65 65 65
3 19 101 101 101
3 20 100 100 100
3 21 46 46 46
3 22 106 106 106
3 23 81 81 81
3 24 97 97 97
3 25 143 143 143
3 26 121 121 121
3 27 113 113 113
3 28 185 185 185
3 29 184 184 184
3 30 154 154 154
3 31 195 195 195

4 0 82 82 82
4 1 127 127 127
4 2 125 125 125
4 3 128 128 128
4 4 149 149 149
4 5 109 109 109
4 6 112 112 112
4 7 109 109 109
4 8 135 135 135
4 9 152 152 152
4 10 137 137 137
4 11 108 108 108
4 12 85 85 85
4 13 95 95 95
4 14 114 114 114
4 15 67 67 67
4 16 62 62 62
4 17 54 54 54
4 18 45 45 45
4 19 83 83 83
4 20 84 84 84
4 21 83 83 83
4 22 112 112 112
4 23 106 106 106
4 24 130 130 130
4 25 192 192 192
4 26 132 132 132
4 27 94 94 94
4 28 149 149 149
4 29 199 199 199
4 30 178 178 178
4 31 153 153 153

5 0 98 98 98
5 1 125 125 125
5 2 92 92 92
5 3 152 152 152
5 4 177 177 177
5 5 195 195 195
5 6 141 141 141
5 7 112 112 112
5 8 219 219 219
5 9 199 199 199
5 10 108 108 108
5 11 134 134 134
5 12 183 183 183
5 13 156 156 156
5 14 79 79 79
5 15 38 38 38
5 16 62 62 62
5 17 33 33 33
5 18 74 74 74
5 19 108 108 108
5 20 24 24 24
5 21 92 92 92
5 22 95 95 95
5 23 184 184 184
5 24 159 159 159
5 25 146 146 146
5 26 167 167 167
5 27 129 129 129
5 28 138 138 138
5 29 214 214 214
5 30 183 183 183
5 31 109 109 109

6 0 125 125 125
6 1 129 129 129
6 2 85 85 85
6 3 201 201 201
6 4 190 190 190
6 5 164 164 164
6 6 188 188 188
6 7 137 137 137
6 8 155 155 155
6 9 148 148 148
6 10 132 132 132
6 11 177 177 177
6 12 188 188 188
6 13 114 114 114
6 14 62 62 62
6 15 49 49 49
6 16 92 92 92
6 17 89 89 89
6 18 105 105 105
6 19 96 96 96
6 20 28 28 28
6 21 106 106 106
6 22 155 155 155
6 23 159 159 159
6 24 221 221 221
6 25 156 156 156
6 26 159 159 159
6 27 148 148 148
6 28 184 184 184
6 29 207 207 207
6 30 156 156 156
6 31 91 91 91

7 0 162 162 162
7 1 132 132 132
7 2 129 129 129
7 3 204 204 204
7 4 179 179 179
7 5 173 173 173
7 6 187 187 187
7 7 192 192 192
7 8 137 137 137
7 9 135 135 135
7 10 163 163 163
7 11 173 173 173
7 12 73 73 73
7 13 142 142 142
7 14 60 60 60
7 15 90 90 90
7 16 101 101 101
7 17 112 112 112
7 18 166 166 166
7 19 104 104 104
7 20 66 66 66
7 21 108 108 108
7 22 175 175 175
7 23 142 142 142
7 24 172 172 172
7 25 170 170 170
7 26 172 172 172
7 27 163 163 163
7 28 183 183 183
7 29 134 134 134
7 30 165 165 165
7 31 120 120 120

8 0 94 94 94
8 1 146 146 146
8 2 131 131 131
8 3 158 158 158
8 4 170 170 170
8 5 162 162 162
8 6 161 161 161
8 7 86 86 86
8 8 98 98 98
8 9 144 144 144
8 10 154 154 154
8 11 132 132 132
8 12 112 112 112
8 13 157 157 157
8 14 99 99 99
8 15 44 44 44
8 16 101 101 101
8 17 117 117 117
8 18 115 115 115
8 19 116 116 116
8 20 99 99 99
8 21 116 116 116
8 22 126 126 126
8 23 105 105 105
8 24 99 99 99
8 25 125 125 125
8 26 120 120 120
8 27 98 98 98
8 28 147 147 147
8 29 121 121 121
8 30 97 97 97
8 31 99 99 99

9 0 121 121 121
9 1 94 94 94
9 2 115 115 115
9 3 159 159 159
9 4 161 161 161
9 5 149 149 149
9 6 95 95 95
9 7 68 68 68
9 8 120 120 120
9 9 107 107 107
9 10 90 90 90
9 11 144 144 144
9 12 69 69 69
9 13 88 88 88
9 14 176 176 176
9 15 68 68 68
9 16 110 110 110
9 17 121 121 121
9 18 145 145 145
9 19 94 94 94
9 20 136 136 136
9 21 174 174 174
9 22 92 92 92
9 23 102 102 102
9 24 51 51 51
9 25 145 145 145
9 26 147 147 147
9 27 126 126 126
9 28 131 131 131
9 29 159 159 159
9 30 130 130 130
9 31 114 114 114

10 0 172 172 172
10 1 111 111 111
10 2 164 164 164
10 3 176 176 176
10 4 178 178 178
10 5 123 123 123
10 6 120 120 120
10 7 118 118 118
10 8 103 103 103
10 9 125 125 125
10 10 100 100 100
10 11 74 74 74
10 12 57 57 57
10 13 99 99 99
10 14 81 81 81
10 15 97 97 97
10 16 109 109 109
10 17 194 194 194
10 18 117 117 117
10 19 105 105 105
10 20 104 104 104
10 21 135 135 135
10 22 74 74 74
10 23 60 60 60
10 24 91 91 91
10 25 154 154 154
10 26 161 161 161
10 27 165 165 165
10 28 159 159 159
10 29 108 108 108
10 30 123 123 123
10 31 198 198 198

11 0 107 107 107
11 1 61 61 61
11 2 141 141 141
11 3 203 203 203
11 4 130 130 130
11 5 132 132 132
11 6 69 69 69
11 7 99 99 99
11 8 124 124 124
11 9 110 110 110
11 10 41 41 41
11 11 56 56 56
11 12 66 66 66
11 13 46 46 46
11 14 108 108 108
11 15 68 68 68
11 16 112 112 112
11 17 116 116 116
11 18 76 76 76
11 19 117 117 117
11 20 111 111 111
11 21 47 47 47
11 22 90 90 90
11 23 23 23 23
11 24 120 120 120
11 25 155 155 155
11 26 85 85 85
11 27 151 151 151
11 28 121 121 121
11 29 130 130 130
11 30 143 143 143
11 31 68 68 68

12 0 96 96 96
12 1 93 93 93
12 2 126 126 126
12 3 180 180 180
12 4 132 132 132
12 5 119 119 119
12 6 103 103 103
12 7 127 127 127
12 8 125 125 125
12 9 106 106 106
12 10 94 94 94
12 11 36 36 36
12 12 94 94 94
12 13 160 160 160
12 14 95 95 95
12 15 91 91 91
12 16 106 106 106
12 17 116 116 116
12 18 56 56 56
12 19 94 94 94
12 20 69 69 69
12 21 38 38 38
12 22 82 82 82
12 23 94 94 94
12 24 107 107 107
12 25 125 125 125
12 26 86 86 86
12 27 188 188 188
12 28 102 102 102
12 29 127 127 127
12 30 94 94 94
12 31 61 61 61

13 0 113 113 113
13 1 78 78 78
13 2 105 105 105
13 3 172 172 172
13 4 138 138 138
13 5 118 118 118
13 6 123 123 123
13 7 134 134 134
13 8 135 135 135
13 9 127 127 127
13 10 122 122 122
13 11 108 108 108
13 12 97 97 97
13 13 146 146 146
13 14 118 118 118
13 15 86 86 86
13 16 82 82 82
13 17 31 31 31
13 18 63 63 63
13 19 48 48 48
13 20 62 62 62
13 21 39 39 39
13 22 83 83 83
13 23 83 83 83
13 24 110 110 110
13 25 141 141 141
13 26 97 97 97
13 27 96 96 96
13 28 93 93 93
13 29 80 80 80
13 30 49 49 49
13 31 48 48 48

14 0 93 93 93
14 1 89 89 89
14 2 99 99 99
14 3 137 137 137
14 4 163 163 163
14 5 199 199 199
14 6 130 130 130
14 7 100 100 100
14 8 133 133 133
14 9 100 100 100
14 10 106 106 106
14 11 114 114 114
14 12 126 126 126
14 13 125 125 125
14 14 100 100 100
14 15 75 75 75
14 16 57 57 57
14 17 42 42 42
14 18 94 94 94
14 19 85 85 85
14 20 80 80 80
14 21 73 73 73
14 22 43 43 43
14 23 57 57 57
14 24 94 94 94
14 25 138 138 138
14 26 94 94 94
14 27 84 84 84
14 28 73 73 73
14 29 111 111 111
14 30 32 32 32
14 31 49 49 49

15 0 130 130 130
15 1 116 116 116
15 2 112 112 112
15 3 126 126 126
15 4 107 107 107
15 5 253 253 253
15 6 196 196 196
15 7 106 106 106
15 8 99 99 99
15 9 50 50 50
15 10 50 50 50
15 11 130 130 130
15 12 117 117 117
15 13 114 114 114
15 14 14 14 14
15 15 77 77 77
15 16 58 58 58
15 17 57 57 57
15 18 78 78 78
15 19 78 78 78
15 20 87 87 87
15 21 75 75 75
15 22 103 103 103
15 23 87 87 87
15 24 83 83 83
15 25 94 94 94
15 26 78 78 78
15 27 56 56 56
15 28 74 74 74
15 29 52 52 52
15 30 65 65 65
15 31 71 71 71

16 0 128 128 128
16 1 156 156 156
16 2 78 78 78
16 3 121 121 121
16 4 120 120 120
16 5 231 231 231
16 6 251 251 251
16 7 162 162 162
16 8 108 108 108
16 9 123 123 123
16 10 90 90 90
16 11 80 80 80
16 12 58 58 58
16 13 98 98 98
16 14 72 72 72
16 15 71 71 71
16 16 83 83 83
16 17 127 127 127
16 18 114 114 114
16 19 106 106 106
16 20 84 84 84
16 21 78 78 78
16 22 62 62 62
16 23 98 98 98
16 24 94 94 94
16 25 104 104 104
16 26 128 128 128
16 27 46 46 46
16 28 100 100 100
16 29 90 90 90
16 30 80 80 80
16 31 36 36 36

17 0 92 92 92
17 1 99 99 99
17 2 108 108 108
17 3 89 89 89
17 4 121 121 121
17 5 248 248 248
17 6 215 215 215
17 7 181 181 181
17 8 149 149 149
17 9 111 111 111
17 10 90 90 90
17 11 129 129 129
17 12 112 112 112
17 13 117 117 117
17 14 95 95 95
17 15 59 59 59
17 16 62 62 62
17 17 114 114 114
17 18 106 106 106
17 19 155 155 155
17 20 131 131 131
17 21 123 123 123
17 22 107 107 107
17 23 83 83 83
17 24 144 144 144
17 25 138 138 138
17 26 115 115 115
17 27 70 70 70
17 28 60 60 60
17 29 107 107 107
17 30 117 117 117
17 31 42 42 42

18 0 100 100 100
18 1 89 89 89
18 2 82 82 82
18 3 113 113 113
18 4 186 186 186
18 5 241 241 241
18 6 238 238 238
18 7 215 215 215
18 8 142 142 142
18 9 80 80 80
18 10 62 62 62
18 11 53 53 53
18 12 140 140 140
18 13 86 86 86
18 14 54 54 54
18 15 41 41 41
18 16 106 106 106
18 17 147 147 147
18 18 116 116 116
18 19 116 116 116
18 20 144 144 144
18 21 140 140 140
18 22 124 124 124
18 23 113 113 113
18 24 140 140 140
18 25 120 120 120
18 26 153 153 153
18 27 94 94 94
18 28 76 76 76
18 29 70 70 70
18 30 72 72 72
18 31 66 66 66

19 0 96 96 96
19 1 97 97 97
19 2 125 125 125
19 3 165 165 165
19 4 159 159 159
19 5 247 247 247
19 6 220 220 220
19 7 211 211 211
19 8 149 149 149
19 9 82 82 82
19 10 76 76 76
19 11 68 68 68
19 12 86 86 86
19 13 84 84 84
19 14 85 85 85
19 15 83 83 83
19 16 119 119 119
19 17 149 149 149
19 18 108 108 108
19 19 119 119 119
19 20 140 140 140
19 21 185 185 185
19 22 126 126 126
19 23 141 141 141
19 24 130 130 130
19 25 120 120 120
19 26 64 64 64
19 27 132 132 132
19 28 125 125 125
19 29 82 82 82
19 30 102 102 102
19 31 97 97 97

20 0 93 93 93
20 1 119 119 119
20 2 115 115 115
20 3 119 119 119
20 4 206 206 206
20 5 225 225 225
20 6 231 231 231
20 7 173 173 173
20 8 188 188 188
20 9 98 98 98
20 10 79 79 79
20 11 45 45 45
20 12 71 71 71
20 13 127 127 127
20 14 109 109 109
20 15 41 41 41
20 16 96 96 96
20 17 139 139 139
20 18 112 112 112
20 19 151 151 151
20 20 168 168 168
20 21 135 135 135
20 22 28 28 28
20 23 132 132 132
20 24 123 123 123
20 25 115 115 115
20 26 104 104 104
20 27 124 124 124
20 28 116 116 116
20 29 80 80 80
20 30 62 62 62
20 31 121 121 121

21 0 141 141 141
21 1 145 145 145
21 2 130 130 130
21 3 120 120 120
21 4 170 170 170
21 5 201 201 201
21 6 204 204 204
21 7 210 210 210
21 8 112 112 112
21 9 91 91 91
21 10 70 70 70
21 11 65 65 65
21 12 80 80 80
21 13 94 94 94
21 14 77 77 77
21 15 134 134 134
21 16 170 170 170
21 17 139 139 139
21 18 163 163 163
21 19 97 97 97
21 20 126 126 126
21 21 129 129 129
21 22 142 142 142
21 23 115 115 115
21 24 96 96 96
21 25 84 84 84
21 26 117 117 117
21 27 99 99 99
21 28 77 77 77
21 29 78 78 78
21 30 86 86 86
21 31 105 105 105

22 0 192 192 192
22 1 142 142 142
22 2 115 115 115
22 3 120 120 120
22 4 167 167 167
22 5 214 214 214
22 6 213 213 213
22 7 232 232 232
22 8 163 163 163
22 9 105 105 105
22 10 62 62 62
22 11 51 51 51
22 12 49 49 49
22 13 32 32 32
22 14 103 103 103
22 15 98 98 98
22 16 85 85 85
22 17 126 126 126
22 18 122 122 122
22 19 107 107 107
22 20 100 100 100
22 21 79 79 79
22 22 89 89 89
22 23 88 88 88
22 24 76 76 76
22 25 59 59 59
22 26 72 72 72
22 27 58 58 58
22 28 80 80 80
22 29 54 54 54
22 30 78 78 78
22 31 44 44 44

23 0 166 166 166
23 1 160 160 160
23 2 135 135 135
23 3 133 133 133
23 4 157 157 157
23 5 222 222 222
23 6 215 215 215
23 7 180 180 180
23 8 143 143 143
23 9 73 73 73
23 10 56 56 56
23 11 51 51 51
23 12 36 36 36
23 13 98 98 98
23 14 67 67 67
23 15 77 77 77
23 16 53 53 53
23 17 87 87 87
23 18 65 65 65
23 19 69 69 69
23 20 118 118 118
23 21 94 94 94
23 22 129 129 129
23 23 123 123 123
23 24 96 96 96
23 25 41 41 41
23 26 97 97 97
23 27 18 18 18
23 28 85 85 85
23 29 98 98 98
23 30 78 78 78
23 31 91 91 91

24 0 141 141 141
24 1 140 140 140
24 2 128 128 128
24 3 158 158 158
24 4 178 178 178
24 5 232 232 232
24 6 201 201 201
24 7 204 204 204
24 8 158 158 158
24 9 63 63 63
24 10 62 62 62
24 11 57 57 57
24 12 38 38 38
24 13 63 63 63
24 14 17 17 17
24 15 67 67 67
24 16 105 105 105
24 17 95 95 95
24 18 96 96 96
24 19 143 143 143
24 20 174 174 174
24 21 169 169 169
24 22 130 130 130
24 23 50 50 50
24 24 63 63 63
24 25 100 100 100
24 26 56 56 56
24 27 56 56 56
24 28 66 66 66
24 29 90 90 90
24 30 102 102 102
24 31 74 74 74

25 0 150 150 150
25 1 138 138 138
25 2 86 86 86
25 3 151 151 151
25 4 170 170 170
25 5 255 255 255
25 6 234 234 234
25 7 201 201 201
25 8 128 128 128
25 9 79 79 79
25 10 64 64 64
25 11 64 64 64
25 12 61 61 61
25 13 100 100 100
25 14 57 57 57
25 15 124 124 124
25 16 114 114 114
25 17 111 111 111
25 18 125 125 125
25 19 198 198 198
25 20 141 141 141
25 21 180 180 180
25 22 156 156 156
25 23 115 115 115
25 24 47 47 47
25 25 50 50 50
25 26 43 43 43
25 27 40 40 40
25 28 58 58 58
25 29 65 65 65
25 30 63 63 63
25 31 38 38 38

26 0 127 127 127
26 1 130 130 130
26 2 101 101 101
26 3 93 93 93
26 4 113 113 113
26 5 247 247 247
26 6 212 212 212
26 7 202 202 202
26 8 155 155 155
26 9 93 93 93
26 10 79 79 79
26 11 66 66 66
26 12 76 76 76
26 13 102 102 102
26 14 102 102 102
26 15 115 115 115
26 16 131 131 131
26 17 141 141 141
26 18 159 159 159
26 19 136 136 136
26 20 170 170 170
26 21 219 219 219
26 22 161 161 161
26 23 152 152 152
26 24 117 117 117
26 25 66 66 66
26 26 82 82 82
26 27 72 72 72
26 28 51 51 51
26 29 57 57 57
26 30 66 66 66
26 31 17 17 17

27 0 115 115 115
27 1 105 105 105
27 2 79 79 79
27 3 82 82 82
27 4 86 86 86
27 5 187 187 187
27 6 214 214 214
27 7 166 166 166
27 8 138 138 138
27 9 127 127 127
27 10 108 108 108
27 11 100 100 100
27 12 134 134 134
27 13 143 143 143
27 14 78 78 78
27 15 134 134 134
27 16 120 120 120
27 17 107 107 107
27 18 122 122 122
27 19 143 143 143
27 20 192 192 192
27 21 181 181 181
27 22 140 140 140
27 23 168 168 168
27 24 145 145 145
27 25 59 59 59
27 26 57 57 57
27 27 58 58 58
27 28 40 40 40
27 29 115 115 115
27 30 110 110 110
27 31 79 79 79

28 0 118 118 118
28 1 113 113 113
28 2 92 92 92
28 3 62 62 62
28 4 73 73 73
28 5 160 160 160
28 6 207 207 207
28 7 204 204 204
28 8 122 122 122
28 9 161 161 161
28 10 149 149 149
28 11 160 160 160
28 12 162 162 162
28 13 157 157 157
28 14 190 190 190
28 15 145 145 145
28 16 164 164 164
28 17 144 144 144
28 18 142 142 142
28 19 137 137 137
28 20 126 126 126
28 21 138 138 138
28 22 168 168 168
28 23 179 179 179
28 24 142 142 142
28 25 60 60 60
28 26 59 59 59
28 27 46 46 46
28 28 90 90 90
28 29 70 70 70
28 30 64 64 64
28 31 96 96 96

29 0 91 91 91
29 1 85 85 85
29 2 127 127 127
29 3 85 85 85
29 4 106 106 106
29 5 158 158 158
29 6 211 211 211
29 7 217 217 217
29 8 188 188 188
29 9 185 185 185
29 10 205 205 205
29 11 170 170 170
29 12 153 153 153
29 13 132 132 132
29 14 153 153 153
29 15 173 173 173
29 16 177 177 177
29 17 143 143 143
29 18 146 146 146
29 19 155 155 155
29 20 177 177 177
29 21 160 160 160
29 22 170 170 170
29 23 120 120 120
29 24 78 78 78
29 25 43 43 43
29 26 36 36 36
29 27 50 50 50
29 28 24 24 24
29 29 56 56 56
29 30 72 72 72
29 31 108 108 108

30 0 97 97 97
30 1 117 117 117
30 2 119 119 119
30 3 119 119 119
30 4 145 145 145
30 5 199 199 199
30 6 219 219 219
30 7 211 211 211
30 8 204 204 204
30 9 205 205 205
30 10 238 238 238
30 11 172 172 172
30 12 154 154 154
30 13 136 136 136
30 14 118 118 118
30 15 132 132 132
30 16 126 126 126
30 17 153 153 153
30 18 120 120 120
30 19 151 151 151
30 20 139 139 139
30 21 142 142 142
30 22 183 183 183
30 23 100 100 100
30 24 77 77 77
30 25 108 108 108
30 26 48 48 48
30 27 20 20 20
30 28 68 68 68
30 29 117 117 117
30 30 84 84 84
30 31 65 65 65

31 0 106 106 106
31 1 142 142 142
31 2 138 138 138
31 3 156 156 156
31 4 136 136 136
31 5 100 100 100
31 6 205 205 205
31 7 198 198 198
31 8 220 220 220
31 9 218 218 218
31 10 199 199 199
31 11 192 192 192
31 12 165 165 165
31 13 143 143 143
31 14 159 159 159
31 15 127 127 127
31 16 112 112 112
31 17 152 152 152
31 18 111 111 111
31 19 97 97 97
31 20 160 160 160
31 21 119 119 119
31 22 129 129 129
31 23 108 108 108
31 24 55 55 55
31 25 77 77 77
31 26 53 53 53
31 27 73 73 73
31 28 86 86 86
31 29 101 101 101
31 30 90 90 90
31 31 99 99 99



==> Cifra_figuretem/10/dp4.txt <==
0 0 97 148 146
0 1 75 139 124
0 2 78 109 82
0 3 113 85 61
0 4 53 120 88
0 5 150 72 177
0 6 187 151 124
0 7 64 151 30
0 8 3 127 106
0 9 44 133 117
0 10 147 172 114
0 11 106 55 93
0 12 82 96 58
0 13 63 114 55
0 14 119 101 82
0 15 38 114 43
0 16 68 66 87
0 17 99 129 82
0 18 166 159 153
0 19 185 201 187
0 20 168 243 66
0 21 70 142 205
0 22 6 184 21
0 23 46 128 76
0 24 72 97 67
0 25 0 184 90
0 26 81 147 94
0 27 122 154 117
0 28 149 256 123
0 29 84 139 88
0 30 72 123 92
0 31 123 221 62

1 0 159 124 120
1 1 40 126 105
1 2 108 96 117
1 3 147 88 94
1 4 99 154 102
1 5 210 107 141
1 6 68 98 108
1 7 127 114 135
1 8 63 120 122
1 9 122 130 37
1 10 124 87 117
1 11 76 116 114
1 12 61 104 89
1 13 65 73 96
1 14 28 181 28
1 15 73 0 60
1 16 25 0 54
1 17 79 119 50
1 18 166 174 173
1 19 139 167 127
1 20 121 153 110
1 21 81 149 47
1 22 29 101 79
1 23 74 5 54
1 24 55 42 60
1 25 88 124 103
1 26 83 166 85
1 27 171 164 310
1 28 192 157 126
1 29 168 257 117
1 30 79 100 85
1 31 146 147 120

2 0 71 142 134
2 1 36 106 92
2 2 59 126 146
2 3 66 113 77
2 4 127 106 101
2 5 90 139 95
2 6 157 94 81
2 7 106 133 120
2 8 86 159 136
2 9 126 131 124
2 10 137 177 142
2 11 59 63 133
2 12 28 87 75
2 13 46 127 103
2 14 73 85 157
2 15 55 104 36
2 16 75 111 59
2 17 58 83 72
2 18 99 132 70
2 19 103 132 120
2 20 21 122 56
2 21 54 86 106
2 22 0 129 9
2 23 78 113 83
2 24 100 132 82
2 25 101 136 35
2 26 92 163 11
2 27 78 149 65
2 28 121 170 53
2 29 145 278 133
2 30 129 163 134
2 31 170 168 145

3 0 110 81 144
3 1 15 175 68
3 2 71 119 149
3 3 99 82 125
3 4 120 117 156
3 5 107 114 123
3 6 24 56 93
3 7 114 108 97
3 8 118 166 62
3 9 150 118 170
3 10 155 202 131
3 11 74 47 112
3 12 85 82 82
3 13 46 174 158
3 14 0 80 52
3 15 65 47 119
3 16 45 130 118
3 17 121 121 20
3 18 51 81 63
3 19 98 99 106
3 20 67 168 64
3 21 0 96 57
3 22 25 124 170
3 23 63 128 52
3 24 107 99 83
3 25 153 161 116
3 26 151 141 69
3 27 91 136 111
3 28 131 242 182
3 29 210 175 167
3 30 151 133 179
3 31 138 283 164

4 0 86 85 76
4 1 75 70 237
4 2 105 145 123
4 3 118 142 124
4 4 171 133 143
4 5 105 144 80
4 6 78 178 82
4 7 130 137 59
4 8 153 109 144
4 9 161 127 168
4 10 162 115 135
4 11 89 118 118
4 12 48 106 101
4 13 36 101 149
4 14 57 74 209
4 15 58 75 69
4 16 79 70 36
4 17 17 68 76
4 18 66 62 8
4 19 95 106 49
4 20 72 118 61
4 21 83 94 73
4 22 159 109 68
4 23 70 138 110
4 24 147 151 93
4 25 158 260 158
4 26 123 121 153
4 27 138 154 0
4 28 170 165 113
4 29 183 212 203
4 30 175 228 130
4 31 134 178 148

5 0 62 118 113
5 1 91 157 127
5 2 62 110 103
5 3 107 158 191
5 4 241 160 130
5 5 229 168 187
5 6 173 146 104
5 7 79 125 132
5 8 219 205 232
5 9 188 205 205
5 10 90 122 113
5 11 124 123 156
5 12 165 179 204
5 13 161 220 89
5 14 68 81 89
5 15 27 19 69
5 16 88 75 22
5 17 0 66 42
5 18 81 84 57
5 19 44 131 149
5 20 59 0 37
5 21 68 106 102
5 22 97 128 61
5 23 199 143 209
5 24 154 224 100
5 25 186 167 84
5 26 202 168 131
5 27 102 175 111
5 28 152 104 159
5 29 216 240 185
5 30 145 233 171
5 31 83 157 87

6 0 108 151 116
6 1 95 176 117
6 2 55 115 85
6 3 221 210 172
6 4 200 198 170
6 5 270 82 140
6 6 226 179 159
6 7 158 142 110
6 8 184 149 133
6 9 166 113 166
6 10 112 137 146
6 11 158 166 207
6 12 159 282 124
6 13 125 109 109
6 14 57 127 3
6 15 13 105 30
6 16 52 129 95
6 17 69 122 76
6 18 81 137 97
6 19 137 81 69
6 20 0 29 62
6 21 87 142 88
6 22 211 104 151
6 23 172 197 109
6 24 180 355 128
6 25 114 190 164
6 26 161 185 133
6 27 147 165 131
6 28 206 179 167
6 29 263 205 154
6 30 159 189 121
6 31 68 126 80

7 0 207 134 146
7 1 110 146 140
7 2 138 111 137
7 3 209 251 151
7 4 205 183 148
7 5 179 201 140
7 6 212 173 176
7 7 171 182 223
7 8 111 216 85
7 9 154 123 129
7 10 244 140 105
7 11 129 186 202
7 12 93 56 70
7 13 143 180 104
7 14 61 102 16
7 15 82 114 73
7 16 73 163 68
7 17 89 131 115
7 18 176 158 162
7 19 75 129 107
7 20 74 86 39
7 21 114 127 84
7 22 149 219 157
7 23 134 159 133
7 24 133 240 143
7 25 177 183 152
7 26 154 188 173
7 27 202 172 115
7 28 168 201 180
7 29 175 80 148
7 30 163 225 106
7 31 127 174 57

8 0 80 129 73
8 1 90 221 128
8 2 97 148 148
8 3 172 172 131
8 4 218 136 156
8 5 213 122 151
8 6 102 251 131
8 7 143 30 86
8 8 87 120 88
8 9 150 152 129
8 10 233 128 102
8 11 127 170 99
8 12 92 151 94
8 13 113 159 200
8 14 36 125 137
8 15 4 109 17
8 16 88 116 98
8 17 80 161 111
8 18 95 144 105
8 19 127 128 94
8 20 81 108 107
8 21 102 135 111
8 22 143 115 119
8 23 100 137 76
8 24 55 69 172
8 25 188 73 115
8 26 132 121 105
8 27 126 70 97
8 28 133 147 160
8 29 188 82 93
8 30 102 124 65
8 31 35 131 131

9 0 120 141 102
9 1 106 140 35
9 2 93 149 103
9 3 176 159 142
9 4 209 128 146
9 5 178 185 83
9 6 169 145 0
9 7 72 63 68
9 8 79 81 200
9 9 85 147 88
9 10 57 115 97
9 11 161 143 128
9 12 37 106 64
9 13 55 88 121
9 14 270 144 116
9 15 54 63 88
9 16 130 98 100
9 17 100 152 110
9 18 126 118 192
9 19 94 81 108
9 20 87 208 113
9 21 149 201 171
9 22 96 112 69
9 23 114 135 57
9 24 77 37 39
9 25 161 161 112
9 26 122 178 141
9 27 154 112 114
9 28 178 107 108
9 29 170 161 147
9 30 151 110 129
9 31 120 111 112

10 0 205 169 142
10 1 41 159 133
10 2 217 149 124
10 3 167 190 171
10 4 241 139 155
10 5 135 135 100
10 6 124 90 145
10 7 76 164 115
10 8 105 107 98
10 9 86 172 117
10 10 107 117 75
10 11 79 92 50
10 12 8 99 64
10 13 96 139 60
10 14 99 82 61
10 15 102 105 84
10 16 72 162 94
10 17 124 291 167
10 18 98 156 97
10 19 114 134 66
10 20 74 122 117
10 21 180 112 113
10 22 30 107 85
10 23 48 76 56
10 24 92 146 35
10 25 116 264 82
10 26 156 212 116
10 27 220 137 138
10 28 155 271 52
10 29 147 67 112
10 30 111 152 105
10 31 362 133 99

11 0 125 188 8
11 1 62 143 0
11 2 118 184 123
11 3 237 178 194
11 4 127 87 175
11 5 114 169 114
11 6 60 99 48
11 7 95 114 88
11 8 114 117 140
11 9 112 118 101
11 10 6 43 75
11 11 96 24 48
11 12 50 82 65
11 13 66 0 76
11 14 100 94 130
11 15 30 90 84
11 16 119 117 100
11 17 106 140 102
11 18 82 73 74
11 19 13 176 161
11 20 170 72 91
11 21 10 81 50
11 22 76 131 63
11 23 59 100 0
11 24 127 134 98
11 25 110 136 219
11 26 83 173 1
11 27 207 154 91
11 28 90 123 149
11 29 134 143 113
11 30 98 160 169
11 31 53 86 64

12 0 48 186 55
12 1 65 128 87
12 2 98 136 144
12 3 198 174 168
12 4 142 156 98
12 5 89 94 175
12 6 55 100 156
12 7 139 112 130
12 8 151 106 118
12 9 87 126 106
12 10 78 110 92
12 11 63 75 0
12 12 67 117 99
12 13 118 210 151
12 14 52 135 99
12 15 85 75 112
12 16 86 162 69
12 17 104 136 108
12 18 18 81 69
12 19 56 92 134
12 20 76 48 83
12 21 35 57 23
12 22 44 105 98
12 23 102 100 80
12 24 109 99 112
12 25 136 71 167
12 26 122 129 8
12 27 140 304 119
12 28 73 143 91
12 29 97 174 109
12 30 76 114 91
12 31 75 77 33

13 0 91 136 112
13 1 53 106 76
13 2 96 121 97
13 3 186 167 164
13 4 148 135 130
13 5 112 118 125
13 6 109 132 130
13 7 130 139 133
13 8 135 165 104
13 9 126 131 124
13 10 199 74 95
13 11 73 119 133
13 12 101 117 74
13 13 156 135 148
13 14 87 153 113
13 15 0 188 104
13 16 71 93 81
13 17 17 94 0
13 18 43 62 85
13 19 67 89 0
13 20 78 89 18
13 21 0 76 103
13 22 17 104 128
13 23 52 90 108
13 24 46 171 114
13 25 128 168 127
13 26 57 123 111
13 27 89 100 98
13 28 59 112 107
13 29 56 100 83
13 30 73 124 0
13 31 24 31 88

14 0 81 140 56
14 1 79 108 81
14 2 88 105 104
14 3 128 155 127
14 4 198 128 163
14 5 216 143 239
14 6 134 94 163
14 7 61 135 105
14 8 131 140 127
14 9 39 166 93
14 10 103 122 93
14 11 96 138 109
14 12 105 143 131
14 13 119 160 96
14 14 102 112 87
14 15 45 72 109
14 16 0 139 46
14 17 41 98 0
14 18 50 129 102
14 19 62 125 69
14 20 90 134 15
14 21 68 83 69
14 22 0 68 61
14 23 33 101 36
14 24 73 86 123
14 25 135 198 82
14 26 84 127 72
14 27 51 125 74
14 28 53 95 70
14 29 97 143 91
14 30 48 4 43
14 31 57 52 39

15 0 93 214 84
15 1 97 169 83
15 2 79 135 123
15 3 137 135 105
15 4 108 78 134
15 5 208 286 267
15 6 193 160 234
15 7 113 114 92
15 8 77 129 91
15 9 87 100 0
15 10 63 42 46
15 11 139 166 85
15 12 34 184 134
15 13 99 188 54
15 14 63 29 0
15 15 31 103 96
15 16 42 88 45
15 17 29 82 61
15 18 61 116 58
15 19 64 121 48
15 20 65 115 82
15 21 62 89 74
15 22 83 129 96
15 23 59 106 97
15 24 117 61 71
15 25 93 111 80
15 26 108 53 74
15 27 28 77 63
15 28 55 89 78
15 29 8 94 55
15 30 91 33 69
15 31 31 145 37

16 0 99 165 119
16 1 153 200 116
16 2 76 92 67
16 3 149 87 127
16 4 101 164 95
16 5 204 266 224
16 6 283 231 239
16 7 168 190 129
16 8 133 125 67
16 9 108 118 144
16 10 81 58 132
16 11 59 106 75
16 12 5 55 112
16 13 22 179 94
16 14 58 68 89
16 15 34 115 65
16 16 42 105 103
16 17 144 105 130
16 18 100 152 89
16 19 91 149 77
16 20 130 117 6
16 21 80 119 35
16 22 47 93 46
16 23 80 123 90
16 24 96 154 31
16 25 55 152 105
16 26 64 182 139
16 27 61 68 10
16 28 133 29 139
16 29 70 105 94
16 30 38 77 123
16 31 25 48 33

17 0 44 151 82
17 1 104 144 49
17 2 47 189 88
17 3 73 119 75
17 4 145 42 177
17 5 218 233 294
17 6 228 189 227
17 7 203 159 181
17 8 143 131 174
17 9 68 141 122
17 10 106 82 82
17 11 121 156 110
17 12 124 116 96
17 13 56 125 170
17 14 73 110 103
17 15 0 93 136
17 16 48 49 90
17 17 94 107 141
17 18 35 135 147
17 19 157 156 151
17 20 121 148 125
17 21 168 115 85
17 22 69 155 96
17 23 111 117 23
17 24 147 160 123
17 25 142 199 73
17 26 127 139 79
17 27 90 88 32
17 28 47 77 56
17 29 81 123 116
17 30 132 175 45
17 31 44 74 9

18 0 90 85 126
18 1 94 92 81
18 2 61 104 82
18 3 118 119 102
18 4 237 173 147
18 5 265 240 218
18 6 224 230 258
18 7 219 221 206
18 8 141 157 127
18 9 159 0 98
18 10 35 62 88
18 11 84 80 0
18 12 120 187 115
18 13 33 125 100
18 14 70 70 22
18 15 152 0 0
18 16 96 131 92
18 17 153 168 119
18 18 104 135 108
18 19 114 140 94
18 20 190 176 65
18 21 159 158 103
18 22 122 121 129
18 23 103 124 114
18 24 127 173 120
18 25 149 155 55
18 26 96 146 217
18 27 69 116 97
18 28 50 100 78
18 29 0 91 131
18 30 61 73 81
18 31 108 117 0

19 0 81 86 120
19 1 77 122 91
19 2 77 104 195
19 3 224 168 104
19 4 139 172 166
19 5 235 276 228
19 6 208 225 226
19 7 207 242 184
19 8 195 125 126
19 9 85 73 88
19 10 90 82 58
19 11 61 91 51
19 12 119 40 99
19 13 61 120 70
19 14 50 134 70
19 15 38 99 112
19 16 82 154 121
19 17 153 164 129
19 18 115 136 73
19 19 96 162 98
19 20 177 144 99
19 21 283 146 125
19 22 147 128 102
19 23 118 167 138
19 24 109 134 148
19 25 148 99 113
19 26 124 0 101
19 27 84 210 103
19 28 101 138 135
19 29 10 118 116
19 30 92 110 105
19 31 94 102 94

20 0 74 85 121
20 1 144 158 54
20 2 115 114 117
20 3 118 203 36
20 4 168 222 228
20 5 243 238 193
20 6 257 200 237
20 7 184 162 174
20 8 206 186 172
20 9 82 92 120
20 10 92 100 46
20 11 11 58 65
20 12 69 98 47
20 13 83 118 179
20 14 112 79 138
20 15 63 14 47
20 16 95 117 77
20 17 118 155 144
20 18 147 150 40
20 19 161 102 192
20 20 198 145 162
20 21 166 132 106
20 22 4 101 0
20 23 159 139 99
20 24 141 104 124
20 25 100 67 177
20 26 120 73 118
20 27 179 116 78
20 28 185 86 78
20 29 97 63 81
20 30 80 109 0
20 31 117 149 96

21 0 131 130 163
21 1 167 151 117
21 2 91 173 126
21 3 90 169 101
21 4 166 168 177
21 5 218 239 144
21 6 218 181 212
21 7 230 197 202
21 8 141 183 12
21 9 101 68 104
21 10 29 109 73
21 11 68 71 57
21 12 60 97 82
21 13 5 187 90
21 14 46 98 88
21 15 140 129 134
21 16 159 158 192
21 17 143 145 129
21 18 165 204 119
21 19 117 102 70
21 20 137 126 116
21 21 137 99 151
21 22 226 56 144
21 23 132 113 99
21 24 101 90 96
21 25 73 136 43
21 26 103 109 137
21 27 120 88 89
21 28 124 71 37
21 29 101 13 119
21 30 79 64 116
21 31 106 133 76

22 0 171 190 214
22 1 212 102 113
22 2 139 153 53
22 3 99 157 104
22 4 148 163 189
22 5 228 270 143
22 6 223 226 190
22 7 252 200 243
22 8 159 131 198
22 9 161 88 65
22 10 96 20 71
22 11 51 71 31
22 12 17 35 96
22 13 79 0 22
22 14 139 76 92
22 15 88 91 115
22 16 81 44 129
22 17 85 131 162
22 18 112 107 149
22 19 130 74 117
22 20 109 84 106
22 21 69 61 107
22 22 79 107 82
22 23 78 86 100
22 24 118 10 99
22 25 67 61 48
22 26 86 78 53
22 27 33 54 88
22 28 122 48 70
22 29 86 40 36
22 30 94 85 55
22 31 26 77 27

23 0 181 154 162
23 1 141 159 179
23 2 101 161 141
23 3 155 175 68
23 4 181 143 147
23 5 234 217 215
23 6 205 223 218
23 7 216 118 207
23 8 144 137 148
23 9 86 80 52
23 10 87 15 66
23 11 28 58 67
23 12 44 4 61
23 13 98 125 71
23 14 58 85 57
23 15 88 89 54
23 16 0 103 85
23 17 66 95 99
23 18 133 1 59
23 19 78 33 96
23 20 127 64 162
23 21 155 100 26
23 22 173 106 107
23 23 160 129 79
23 24 137 72 79
23 25 80 0 60
23 26 72 91 129
23 27 0 51 24
23 28 126 107 21
23 29 50 89 157
23 30 95 76 64
23 31 121 69 84

24 0 116 182 127
24 1 152 159 108
24 2 139 162 82
24 3 151 173 150
24 4 175 195 165
24 5 230 206 260
24 6 283 246 76
24 7 205 196 211
24 8 198 135 142
24 9 111 35 42
24 10 79 66 42
24 11 79 27 67
24 12 37 30 47
24 13 54 51 85
24 14 25 2 23
24 15 90 60 53
24 16 160 30 126
24 17 131 69 86
24 18 114 102 73
24 19 178 97 153
24 20 189 190 142
24 21 194 167 145
24 22 153 132 107
24 23 0 100 69
24 24 98 33 59
24 25 180 79 39
24 26 36 4 127
24 27 87 40 42
24 28 107 29 62
24 29 100 90 79
24 30 164 77 65
24 31 53 57 110

25 0 169 207 73
25 1 170 201 44
25 2 37 152 68
25 3 159 195 98
25 4 192 145 173
25 5 297 277 232
25 6 206 208 289
25 7 188 226 187
25 8 165 149 71
25 9 100 60 78
25 10 79 29 84
25 11 70 47 76
25 12 65 75 43
25 13 161 64 75
25 14 72 50 50
25 15 208 91 74
25 16 190 95 56
25 17 89 128 117
25 18 64 184 128
25 19 233 200 162
25 20 164 121 138
25 21 257 163 120
25 22 195 142 132
25 23 151 124 70
25 24 118 0 28
25 25 87 21 41
25 26 73 52 4
25 27 0 55 80
25 28 52 84 39
25 29 13 75 107
25 30 74 58 57
25 31 2 46 66

26 0 64 154 162
26 1 116 143 132
26 2 67 159 78
26 3 115 112 51
26 4 49 144 147
26 5 277 234 229
26 6 232 200 204
26 7 266 187 154
26 8 165 171 127
26 9 117 64 100
26 10 92 66 79
26 11 137 60 2
26 12 126 76 26
26 13 162 90 54
26 14 128 108 69
26 15 145 113 89
26 16 204 129 59
26 17 218 155 51
26 18 218 158 101
26 19 234 158 17
26 20 247 169 95
26 21 211 277 168
26 22 229 142 113
26 23 189 156 111
26 24 139 105 107
26 25 69 91 37
26 26 61 108 77
26 27 68 112 36
26 28 71 56 28
26 29 72 15 84
26 30 72 23 104
26 31 0 49 44

27 0 94 175 77
27 1 88 122 104
27 2 75 77 86
27 3 93 85 67
27 4 118 99 41
27 5 150 214 198
27 6 244 204 196
27 7 211 185 101
27 8 150 124 141
27 9 157 116 109
27 10 130 125 68
27 11 117 110 72
27 12 177 134 91
27 13 210 145 73
27 14 180 0 65
27 15 218 132 51
27 16 175 127 57
27 17 206 22 91
27 18 204 78 86
27 19 191 133 106
27 20 221 223 131
27 21 194 216 133
27 22 217 140 62
27 23 173 211 120
27 24 139 137 158
27 25 46 35 96
27 26 76 59 36
27 27 56 82 36
27 28 44 65 11
27 29 179 79 89
27 30 102 104 124
27 31 63 83 91

28 0 124 146 84
28 1 114 143 82
28 2 81 127 69
28 3 80 49 56
28 4 65 73 81
28 5 129 215 135
28 6 192 236 192
28 7 285 168 159
28 8 69 155 142
28 9 187 147 149
28 10 195 170 83
28 11 227 150 104
28 12 196 161 129
28 13 198 160 113
28 14 252 211 106
28 15 261 139 36
28 16 216 179 97
28 17 162 174 95
28 18 204 152 69
28 19 185 143 81
28 20 195 124 60
28 21 195 151 67
28 22 153 175 175
28 23 216 181 141
28 24 233 54 138
28 25 43 59 79
28 26 52 40 84
28 27 37 41 60
28 28 93 93 84
28 29 69 74 68
28 30 81 53 58
28 31 119 98 70

29 0 93 119 61
29 1 50 127 77
29 2 200 138 43
29 3 106 139 11
29 4 111 123 84
29 5 177 186 111
29 6 208 235 190
29 7 278 169 205
29 8 194 185 185
29 9 159 221 173
29 10 266 207 143
29 11 206 187 117
29 12 216 147 96
29 13 106 184 106
29 14 234 145 82
29 15 220 218 82
29 16 200 228 103
29 17 165 148 117
29 18 194 134 110
29 19 203 110 150
29 20 225 179 127
29 21 193 163 124
29 22 220 182 108
29 23 168 60 133
29 24 121 95 18
29 25 23 49 58
29 26 23 37 47
29 27 78 44 27
29 28 16 0 72
29 29 31 36 100
29 30 87 66 63
29 31 97 96 131

30 0 66 140 85
30 1 80 184 86
30 2 119 147 92
30 3 75 141 139
30 4 116 186 132
30 5 315 156 126
30 6 280 208 169
30 7 271 209 154
30 8 236 191 184
30 9 251 213 151
30 10 282 192 241
30 11 220 167 128
30 12 205 150 109
30 13 182 132 95
30 14 161 114 77
30 15 223 138 36
30 16 192 106 81
30 17 200 162 97
30 18 176 28 155
30 19 202 153 99
30 20 149 128 141
30 21 202 148 76
30 22 217 144 188
30 23 156 46 99
30 24 122 54 57
30 25 80 153 90
30 26 67 32 46
30 27 26 0 56
30 28 60 86 57
30 29 205 79 69
30 30 76 126 49
30 31 103 0 101

31 0 39 160 120
31 1 106 191 130
31 2 199 153 62
31 3 144 192 133
31 4 95 163 149
31 5 72 139 89
31 6 232 203 180
31 7 209 217 168
31 8 203 261 195
31 9 229 221 202
31 10 234 194 171
31 11 216 195 164
31 12 209 181 106
31 13 189 144 97
31 14 206 134 136
31 15 163 124 95
31 16 155 111 70
31 17 213 109 134
31 18 83 146 103
31 19 157 59 74
31 20 170 221 90
31 21 109 126 124
31 22 156 145 86
31 23 132 96 96
31 24 79 46 39
31 25 116 44 72
31 26 32 81 48
31 27 95 90 33
31 28 106 11 141
31 29 96 121 87
31 30 98 109 63
31 31 107 118 72



==> Cifra_figuretem/10/dp5-gray.txt <==
0 0 36 36 36
0 1 40 40 40
0 2 75 75 75
0 3 40 40 40
0 4 67 67 67
0 5 65 65 65
0 6 34 34 34
0 7 48 48 48
0 8 52 52 52
0 9 27 27 27
0 10 68 68 68
0 11 86 86 86
0 12 85 85 85
0 13 83 83 83
0 14 28 28 28
0 15 65 65 65
0 16 18 18 18
0 17 82 82 82
0 18 58 58 58
0 19 52 52 52
0 20 46 46 46
0 21 77 77 77
0 22 113 113 113
0 23 47 47 47
0 24 54 54 54
0 25 34 34 34
0 26 62 62 62
0 27 79 79 79
0 28 85 85 85
0 29 80 80 80
0 30 84 84 84
0 31 109 109 109

1 0 48 48 48
1 1 45 45 45
1 2 10 10 10
1 3 28 28 28
1 4 88 88 88
1 5 25 25 25
1 6 87 87 87
1 7 63 63 63
1 8 49 49 49
1 9 57 57 57
1 10 93 93 93
1 11 71 71 71
1 12 101 101 101
1 13 53 53 53
1 14 84 84 84
1 15 53 53 53
1 16 86 86 86
1 17 106 106 106
1 18 55 55 55
1 19 93 93 93
1 20 15 15 15
1 21 92 92 92
1 22 80 80 80
1 23 69 69 69
1 24 103 103 103
1 25 54 54 54
1 26 50 50 50
1 27 83 83 83
1 28 60 60 60
1 29 68 68 68
1 30 89 89 89
1 31 99 99 99

2 0 88 88 88
2 1 26 26 26
2 2 93 93 93
2 3 63 63 63
2 4 53 53 53
2 5 48 48 48
2 6 85 85 85
2 7 46 46 46
2 8 69 69 69
2 9 91 91 91
2 10 70 70 70
2 11 96 96 96
2 12 79 79 79
2 13 75 75 75
2 14 71 71 71
2 15 124 124 124
2 16 39 39 39
2 17 44 44 44
2 18 83 83 83
2 19 93 93 93
2 20 114 114 114
2 21 62 62 62
2 22 69 69 69
2 23 76 76 76
2 24 89 89 89
2 25 109 109 109
2 26 77 77 77
2 27 63 63 63
2 28 61 61 61
2 29 72 72 72
2 30 137 137 137
2 31 91 91 91

3 0 90 90 90
3 1 36 36 36
3 2 16 16 16
3 3 46 46 46
3 4 63 63 63
3 5 80 80 80
3 6 60 60 60
3 7 42 42 42
3 8 92 92 92
3 9 76 76 76
3 10 97 97 97
3 11 174 174 174
3 12 117 117 117
3 13 80 80 80
3 14 74 74 74
3 15 98 98 98
3 16 71 71 71
3 17 73 73 73
3 18 83 83 83
3 19 48 48 48
3 20 95 95 95
3 21 61 61 61
3 22 59 59 59
3 23 93 93 93
3 24 76 76 76
3 25 40 40 40
3 26 0 0 0
3 27 45 45 45
3 28 102 102 102
3 29 66 66 66
3 30 113 113 113
3 31 100 100 100

4 0 69 69 69
4 1 72 72 72
4 2 77 77 77
4 3 62 62 62
4 4 94 94 94
4 5 70 70 70
4 6 52 52 52
4 7 47 47 47
4 8 72 72 72
4 9 90 90 90
4 10 171 171 171
4 11 199 199 199
4 12 152 152 152
4 13 89 89 89
4 14 103 103 103
4 15 105 105 105
4 16 72 72 72
4 17 129 129 129
4 18 53 53 53
4 19 63 63 63
4 20 66 66 66
4 21 77 77 77
4 22 55 55 55
4 23 48 48 48
4 24 51 51 51
4 25 75 75 75
4 26 99 99 99
4 27 46 46 46
4 28 66 66 66
4 29 88 88 88
4 30 72 72 72
4 31 47 47 47

5 0 114 114 114
5 1 97 97 97
5 2 84 84 84
5 3 109 109 109
5 4 79 79 79
5 5 40 40 40
5 6 52 52 52
5 7 47 47 47
5 8 61 61 61
5 9 160 160 160
5 10 202 202 202
5 11 181 181 181
5 12 130 130 130
5 13 115 115 115
5 14 89 89 89
5 15 104 104 104
5 16 52 52 52
5 17 85 85 85
5 18 68 68 68
5 19 71 71 71
5 20 72 72 72
5 21 81 81 81
5 22 93 93 93
5 23 52 52 52
5 24 92 92 92
5 25 72 72 72
5 26 84 84 84
5 27 87 87 87
5 28 66 66 66
5 29 83 83 83
5 30 81 81 81
5 31 83 83 83

6 0 82 82 82
6 1 67 67 67
6 2 77 77 77
6 3 53 53 53
6 4 60 60 60
6 5 74 74 74
6 6 40 40 40
6 7 66 66 66
6 8 147 147 147
6 9 192 192 192
6 10 230 230 230
6 11 180 180 180
6 12 137 137 137
6 13 28 28 28
6 14 127 127 127
6 15 96 96 96
6 16 93 93 93
6 17 86 86 86
6 18 113 113 113
6 19 99 99 99
6 20 85 85 85
6 21 90 90 90
6 22 120 120 120
6 23 67 67 67
6 24 91 91 91
6 25 85 85 85
6 26 79 79 79
6 27 82 82 82
6 28 85 85 85
6 29 83 83 83
6 30 54 54 54
6 31 69 69 69

7 0 67 67 67
7 1 99 99 99
7 2 94 94 94
7 3 82 82 82
7 4 75 75 75
7 5 112 112 112
7 6 114 114 114
7 7 148 148 148
7 8 213 213 213
7 9 229 229 229
7 10 163 163 163
7 11 178 178 178
7 12 125 125 125
7 13 79 79 79
7 14 71 71 71
7 15 70 70 70
7 16 68 68 68
7 17 39 39 39
7 18 52 52 52
7 19 109 109 109
7 20 97 97 97
7 21 69 69 69
7 22 77 77 77
7 23 135 135 135
7 24 134 134 134
7 25 82 82 82
7 26 88 88 88
7 27 119 119 119
7 28 44 44 44
7 29 84 84 84
7 30 60 60 60
7 31 74 74 74

8 0 89 89 89
8 1 70 70 70
8 2 45 45 45
8 3 72 72 72
8 4 90 90 90
8 5 143 143 143
8 6 183 183 183
8 7 199 199 199
8 8 227 227 227
8 9 213 213 213
8 10 150 150 150
8 11 119 119 119
8 12 101 101 101
8 13 53 53 53
8 14 40 40 40
8 15 80 80 80
8 16 49 49 49
8 17 65 65 65
8 18 74 74 74
8 19 71 71 71
8 20 113 113 113
8 21 117 117 117
8 22 142 142 142
8 23 176 176 176
8 24 190 190 190
8 25 166 166 166
8 26 185 185 185
8 27 110 110 110
8 28 50 50 50
8 29 78 78 78
8 30 72 72 72
8 31 77 77 77

9 0 74 74 74
9 1 112 112 112
9 2 70 70 70
9 3 69 69 69
9 4 126 126 126
9 5 174 174 174
9 6 220 220 220
9 7 231 231 231
9 8 184 184 184
9 9 163 163 163
9 10 169 169 169
9 11 157 157 157
9 12 146 146 146
9 13 94 94 94
9 14 84 84 84
9 15 92 92 92
9 16 86 86 86
9 17 72 72 72
9 18 114 114 114
9 19 82 82 82
9 20 152 152 152
9 21 186 186 186
9 22 180 180 180
9 23 199 199 199
9 24 157 157 157
9 25 156 156 156
9 26 175 175 175
9 27 167 167 167
9 28 77 77 77
9 29 63 63 63
9 30 88 88 88
9 31 87 87 87

10 0 92 92 92
10 1 74 74 74
10 2 96 96 96
10 3 163 163 163
10 4 239 239 239
10 5 214 214 214
10 6 206 206 206
10 7 213 213 213
10 8 216 216 216
10 9 195 195 195
10 10 190 190 190
10 11 227 227 227
10 12 195 195 195
10 13 183 183 183
10 14 146 146 146
10 15 107 107 107
10 16 111 111 111
10 17 84 84 84
10 18 71 71 71
10 19 77 77 77
10 20 141 141 141
10 21 194 194 194
10 22 196 196 196
10 23 181 181 181
10 24 154 154 154
10 25 154 154 154
10 26 133 133 133
10 27 144 144 144
10 28 101 101 101
10 29 101 101 101
10 30 72 72 72
10 31 76 76 76

11 0 82 82 82
11 1 74 74 74
11 2 111 111 111
11 3 206 206 206
11 4 190 190 190
11 5 198 198 198
11 6 199 199 199
11 7 211 211 211
11 8 235 235 235
11 9 180 180 180
11 10 219 219 219
11 11 191 191 191
11 12 206 206 206
11 13 221 221 221
11 14 194 194 194
11 15 186 186 186
11 16 181 181 181
11 17 178 178 178
11 18 207 207 207
11 19 183 183 183
11 20 185 185 185
11 21 138 138 138
11 22 142 142 142
11 23 145 145 145
11 24 93 93 93
11 25 59 59 59
11 26 113 113 113
11 27 141 141 141
11 28 163 163 163
11 29 148 148 148
11 30 65 65 65
11 31 54 54 54

12 0 72 72 72
12 1 74 74 74
12 2 158 158 158
12 3 227 227 227
12 4 248 248 248
12 5 217 217 217
12 6 189 189 189
12 7 209 209 209
12 8 179 179 179
12 9 201 201 201
12 10 198 198 198
12 11 201 201 201
12 12 173 173 173
12 13 212 212 212
12 14 210 210 210
12 15 219 219 219
12 16 205 205 205
12 17 215 215 215
12 18 213 213 213
12 19 235 235 235
12 20 221 221 221
12 21 169 169 169
12 22 125 125 125
12 23 104 104 104
12 24 125 125 125
12 25 75 75 75
12 26 61 61 61
12 27 119 119 119
12 28 126 126 126
12 29 127 127 127
12 30 131 131 131
12 31 88 88 88

13 0 145 145 145
13 1 108 108 108
13 2 209 209 209
13 3 215 215 215
13 4 224 224 224
13 5 200 200 200
13 6 176 176 176
13 7 184 184 184
13 8 197 197 197
13 9 195 195 195
13 10 191 191 191
13 11 195 195 195
13 12 220 220 220
13 13 204 204 204
13 14 222 222 222
13 15 206 206 206
13 16 220 220 220
13 17 195 195 195
13 18 198 198 198
13 19 218 218 218
13 20 169 169 169
13 21 110 110 110
13 22 107 107 107
13 23 100 100 100
13 24 110 110 110
13 25 74 74 74
13 26 72 72 72
13 27 97 97 97
13 28 89 89 89
13 29 89 89 89
13 30 118 118 118
13 31 112 112 112

14 0 120 120 120
14 1 134 134 134
14 2 214 214 214
14 3 214 214 214
14 4 209 209 209
14 5 215 215 215
14 6 197 197 197
14 7 221 221 221
14 8 204 204 204
14 9 181 181 181
14 10 179 179 179
14 11 220 220 220
14 12 212 212 212
14 13 238 238 238
14 14 212 212 212
14 15 176 176 176
14 16 193 193 193
14 17 216 216 216
14 18 178 178 178
14 19 230 230 230
14 20 153 153 153
14 21 104 104 104
14 22 122 122 122
14 23 68 68 68
14 24 79 79 79
14 25 59 59 59
14 26 88 88 88
14 27 82 82 82
14 28 115 115 115
14 29 102 102 102
14 30 73 73 73
14 31 82 82 82

15 0 109 109 109
15 1 143 143 143
15 2 216 216 216
15 3 212 212 212
15 4 221 221 221
15 5 203 203 203
15 6 243 243 243
15 7 211 211 211
15 8 198 198 198
15 9 175 175 175
15 10 196 196 196
15 11 211 211 211
15 12 207 207 207
15 13 205 205 205
15 14 181 181 181
15 15 198 198 198
15 16 169 169 169
15 17 199 199 199
15 18 211 211 211
15 19 181 181 181
15 20 168 168 168
15 21 118 118 118
15 22 75 75 75
15 23 94 94 94
15 24 70 70 70
15 25 91 91 91
15 26 122 122 122
15 27 91 91 91
15 28 45 45 45
15 29 96 96 96
15 30 88 88 88
15 31 73 73 73

16 0 136 136 136
16 1 162 162 162
16 2 204 204 204
16 3 228 228 228
16 4 199 199 199
16 5 174 174 174
16 6 214 214 214
16 7 185 185 185
16 8 207 207 207
16 9 208 208 208
16 10 201 201 201
16 11 206 206 206
16 12 185 185 185
16 13 192 192 192
16 14 237 237 237
16 15 200 200 200
16 16 137 137 137
16 17 179 179 179
16 18 182 182 182
16 19 166 166 166
16 20 139 139 139
16 21 120 120 120
16 22 130 130 130
16 23 88 88 88
16 24 79 79 79
16 25 80 80 80
16 26 58 58 58
16 27 77 77 77
16 28 48 48 48
16 29 51 51 51
16 30 100 100 100
16 31 49 49 49

17 0 123 123 123
17 1 149 149 149
17 2 178 178 178
17 3 203 203 203
17 4 199 199 199
17 5 232 232 232
17 6 210 210 210
17 7 240 240 240
17 8 189 189 189
17 9 196 196 196
17 10 179 179 179
17 11 181 181 181
17 12 132 132 132
17 13 196 196 196
17 14 190 190 190
17 15 203 203 203
17 16 218 218 218
17 17 187 187 187
17 18 153 153 153
17 19 157 157 157
17 20 144 144 144
17 21 138 138 138
17 22 120 120 120
17 23 95 95 95
17 24 68 68 68
17 25 97 97 97
17 26 76 76 76
17 27 92 92 92
17 28 63 63 63
17 29 67 67 67
17 30 71 71 71
17 31 78 78 78

18 0 127 127 127
18 1 157 157 157
18 2 193 193 193
18 3 174 174 174
18 4 195 195 195
18 5 192 192 192
18 6 195 195 195
18 7 188 188 188
18 8 209 209 209
18 9 182 182 182
18 10 172 172 172
18 11 145 145 145
18 12 142 142 142
18 13 189 189 189
18 14 179 179 179
18 15 212 212 212
18 16 171 171 171
18 17 163 163 163
18 18 159 159 159
18 19 103 103 103
18 20 146 146 146
18 21 97 97 97
18 22 98 98 98
18 23 72 72 72
18 24 32 32 32
18 25 41 41 41
18 26 68 68 68
18 27 51 51 51
18 28 31 31 31
18 29 52 52 52
18 30 69 69 69
18 31 89 89 89

19 0 118 118 118
19 1 131 131 131
19 2 194 194 194
19 3 207 207 207
19 4 197 197 197
19 5 176 176 176
19 6 186 186 186
19 7 204 204 204
19 8 166 166 166
19 9 204 204 204
19 10 167 167 167
19 11 155 155 155
19 12 126 126 126
19 13 191 191 191
19 14 153 153 153
19 15 151 151 151
19 16 155 155 155
19 17 157 157 157
19 18 155 155 155
19 19 140 140 140
19 20 106 106 106
19 21 117 117 117
19 22 113 113 113
19 23 122 122 122
19 24 85 85 85
19 25 4 4 4
19 26 71 71 71
19 27 76 76 76
19 28 96 96 96
19 29 83 83 83
19 30 116 116 116
19 31 79 79 79

20 0 85 85 85
20 1 88 88 88
20 2 196 196 196
20 3 206 206 206
20 4 199 199 199
20 5 176 176 176
20 6 191 191 191
20 7 170 170 170
20 8 169 169 169
20 9 124 124 124
20 10 162 162 162
20 11 182 182 182
20 12 145 145 145
20 13 167 167 167
20 14 177 177 177
20 15 176 176 176
20 16 153 153 153
20 17 140 140 140
20 18 119 119 119
20 19 110 110 110
20 20 140 140 140
20 21 106 106 106
20 22 92 92 92
20 23 99 99 99
20 24 105 105 105
20 25 55 55 55
20 26 64 64 64
20 27 61 61 61
20 28 64 64 64
20 29 73 73 73
20 30 37 37 37
20 31 49 49 49

21 0 66 66 66
21 1 30 30 30
21 2 149 149 149
21 3 200 200 200
21 4 180 180 180
21 5 149 149 149
21 6 166 166 166
21 7 180 180 180
21 8 190 190 190
21 9 161 161 161
21 10 155 155 155
21 11 160 160 160
21 12 94 94 94
21 13 187 187 187
21 14 133 133 133
21 15 139 139 139
21 16 219 219 219
21 17 142 142 142
21 18 142 142 142
21 19 98 98 98
21 20 120 120 120
21 21 99 99 99
21 22 95 95 95
21 23 71 71 71
21 24 106 106 106
21 25 64 64 64
21 26 40 40 40
21 27 55 55 55
21 28 98 98 98
21 29 67 67 67
21 30 23 23 23
21 31 39 39 39

22 0 60 60 60
22 1 81 81 81
22 2 179 179 179
22 3 208 208 208
22 4 184 184 184
22 5 143 143 143
22 6 145 145 145
22 7 169 169 169
22 8 192 192 192
22 9 176 176 176
22 10 182 182 182
22 11 172 172 172
22 12 141 141 141
22 13 122 122 122
22 14 129 129 129
22 15 152 152 152
22 16 161 161 161
22 17 118 118 118
22 18 118 118 118
22 19 144 144 144
22 20 120 120 120
22 21 73 73 73
22 22 54 54 54
22 23 85 85 85
22 24 81 81 81
22 25 72 72 72
22 26 67 67 67
22 27 112 112 112
22 28 49 49 49
22 29 60 60 60
22 30 51 51 51
22 31 50 50 50

23 0 56 56 56
23 1 71 71 71
23 2 160 160 160
23 3 166 166 166
23 4 157 157 157
23 5 134 134 134
23 6 115 115 115
23 7 136 136 136
23 8 157 157 157
23 9 181 181 181
23 10 155 155 155
23 11 131 131 131
23 12 107 107 107
23 13 107 107 107
23 14 126 126 126
23 15 117 117 117
23 16 133 133 133
23 17 136 136 136
23 18 126 126 126
23 19 123 123 123
23 20 131 131 131
23 21 108 108 108
23 22 89 89 89
23 23 107 107 107
23 24 110 110 110
23 25 89 89 89
23 26 117 117 117
23 27 61 61 61
23 28 66 66 66
23 29 24 24 24
23 30 14 14 14
23 31 52 52 52

24 0 63 63 63
24 1 79 79 79
24 2 137 137 137
24 3 173 173 173
24 4 167 167 167
24 5 108 108 108
24 6 65 65 65
24 7 68 68 68
24 8 101 101 101
24 9 151 151 151
24 10 189 189 189
24 11 93 93 93
24 12 112 112 112
24 13 88 88 88
24 14 90 90 90
24 15 84 84 84
24 16 90 90 90
24 17 168 168 168
24 18 105 105 105
24 19 110 110 110
24 20 98 98 98
24 21 46 46 46
24 22 46 46 46
24 23 80 80 80
24 24 80 80 80
24 25 71 71 71
24 26 69 69 69
24 27 107 107 107
24 28 52 52 52
24 29 45 45 45
24 30 1 1 1
24 31 56 56 56

25 0 83 83 83
25 1 68 68 68
25 2 113 113 113
25 3 155 155 155
25 4 152 152 152
25 5 121 121 121
25 6 53 53 53
25 7 29 29 29
25 8 6 6 6
25 9 90 90 90
25 10 137 137 137
25 11 94 94 94
25 12 97 97 97
25 13 103 103 103
25 14 63 63 63
25 15 50 50 50
25 16 97 97 97
25 17 81 81 81
25 18 101 101 101
25 19 97 97 97
25 20 42 42 42
25 21 80 80 80
25 22 35 35 35
25 23 60 60 60
25 24 72 72 72
25 25 81 81 81
25 26 51 51 51
25 27 7 7 7
25 28 19 19 19
25 29 34 34 34
25 30 45 45 45
25 31 63 63 63

26 0 47 47 47
26 1 61 61 61
26 2 96 96 96
26 3 109 109 109
26 4 142 142 142
26 5 121 121 121
26 6 107 107 107
26 7 99 99 99
26 8 43 43 43
26 9 30 30 30
26 10 56 56 56
26 11 58 58 58
26 12 0 0 0
26 13 20 20 20
26 14 9 9 9
26 15 20 20 20
26 16 43 43 43
26 17 16 16 16
26 18 39 39 39
26 19 58 58 58
26 20 68 68 68
26 21 21 21 21
26 22 28 28 28
26 23 29 29 29
26 24 34 34 34
26 25 18 18 18
26 26 24 24 24
26 27 33 33 33
26 28 10 10 10
26 29 22 22 22
26 30 37 37 37
26 31 51 51 51

27 0 60 60 60
27 1 72 72 72
27 2 91 91 91
27 3 38 38 38
27 4 102 102 102
27 5 111 111 111
27 6 53 53 53
27 7 127 127 127
27 8 70 70 70
27 9 30 30 30
27 10 25 25 25
27 11 27 27 27
27 12 47 47 47
27 13 6 6 6
27 14 0 0 0
27 15 14 14 14
27 16 30 30 30
27 17 10 10 10
27 18 39 39 39
27 19 76 76 76
27 20 94 94 94
27 21 35 35 35
27 22 4 4 4
27 23 29 29 29
27 24 30 30 30
27 25 34 34 34
27 26 27 27 27
27 27 53 53 53
27 28 61 61 61
27 29 29 29 29
27 30 57 57 57
27 31 49 49 49

28 0 67 67 67
28 1 65 65 65
28 2 71 71 71
28 3 75 75 75
28 4 93 93 93
28 5 76 76 76
28 6 63 63 63
28 7 20 20 20
28 8 0 0 0
28 9 66 66 66
28 10 89 89 89
28 11 76 76 76
28 12 28 28 28
28 13 66 66 66
28 14 5 5 5
28 15 22 22 22
28 16 20 20 20
28 17 34 34 34
28 18 34 34 34
28 19 0 0 0
28 20 80 80 80
28 21 61 61 61
28 22 59 59 59
28 23 33 33 33
28 24 10 10 10
28 25 20 20 20
28 26 30 30 30
28 27 44 44 44
28 28 35 35 35
28 29 47 47 47
28 30 9 9 9
28 31 76 76 76

29 0 73 73 73
29 1 43 43 43
29 2 73 73 73
29 3 52 52 52
29 4 126 126 126
29 5 107 107 107
29 6 46 46 46
29 7 35 35 35
29 8 64 64 64
29 9 83 83 83
29 10 69 69 69
29 11 54 54 54
29 12 63 63 63
29 13 89 89 89
29 14 13 13 13
29 15 44 44 44
29 16 50 50 50
29 17 25 25 25
29 18 79 79 79
29 19 68 68 68
29 20 83 83 83
29 21 74 74 74
29 22 88 88 88
29 23 57 57 57
29 24 50 50 50
29 25 32 32 32
29 26 35 35 35
29 27 43 43 43
29 28 15 15 15
29 29 0 0 0
29 30 53 53 53
29 31 80 80 80

30 0 82 82 82
30 1 50 50 50
30 2 84 84 84
30 3 107 107 107
30 4 83 83 83
30 5 36 36 36
30 6 59 59 59
30 7 102 102 102
30 8 55 55 55
30 9 75 75 75
30 10 89 89 89
30 11 93 93 93
30 12 79 79 79
30 13 64 64 64
30 14 54 54 54
30 15 30 30 30
30 16 69 69 69
30 17 39 39 39
30 18 47 47 47
30 19 45 45 45
30 20 69 69 69
30 21 45 45 45
30 22 67 67 67
30 23 45 45 45
30 24 31 31 31
30 25 23 23 23
30 26 59 59 59
30 27 46 46 46
30 28 39 39 39
30 29 53 53 53
30 30 60 60 60
30 31 43 43 43

31 0 67 67 67
31 1 67 67 67
31 2 85 85 85
31 3 78 78 78
31 4 88 88 88
31 5 78 78 78
31 6 64 64 64
31 7 90 90 90
31 8 99 99 99
31 9 98 98 98
31 10 100 100 100
31 11 66 66 66
31 12 60 60 60
31 13 91 91 91
31 14 69 69 69
31 15 96 96 96
31 16 67 67 67
31 17 46 46 46
31 18 83 83 83
31 19 53 53 53
31 20 70 70 70
31 21 42 42 42
31 22 83 83 83
31 23 77 77 77
31 24 61 61 61
31 25 23 23 23
31 26 57 57 57
31 27 50 50 50
31 28 77 77 77
31 29 79 79 79
31 30 70 70 70
31 31 74 74 74



==> Cifra_figuretem/10/dp5.txt <==
0 0 55 43 8
0 1 52 73 0
0 2 119 72 33
0 3 1 88 31
0 4 89 69 44
0 5 96 65 33
0 6 18 42 42
0 7 54 46 44
0 8 11 73 255
0 9 73 0 13
0 10 115 49 41
0 11 78 46 133
0 12 99 105 49
0 13 56 49 145
0 14 39 58 0
0 15 91 56 47
0 16 82 0 0
0 17 96 89 60
0 18 102 48 25
0 19 103 75 0
0 20 33 52 52
0 21 74 117 39
0 22 91 146 103
0 23 70 30 41
0 24 67 49 47
0 25 32 48 22
0 26 34 55 97
0 27 72 92 72
0 28 81 93 80
0 29 117 78 46
0 30 94 81 76
0 31 151 116 59

1 0 52 22 70
1 1 104 0 66
1 2 96 0 26
1 3 0 102 27
1 4 132 74 58
1 5 63 0 20
1 6 80 119 63
1 7 55 96 39
1 8 45 50 255
1 9 53 67 52
1 10 67 76 136
1 11 60 98 54
1 12 135 71 97
1 13 69 70 22
1 14 88 99 66
1 15 64 60 34
1 16 69 81 107
1 17 206 70 43
1 18 65 61 38
1 19 78 56 146
1 20 46 0 35
1 21 84 71 121
1 22 84 101 56
1 23 49 69 88
1 24 111 103 94
1 25 81 35 46
1 26 60 58 31
1 27 124 73 51
1 28 72 92 15
1 29 173 38 0
1 30 110 82 77
1 31 100 130 66

2 0 73 64 127
2 1 44 23 12
2 2 66 155 57
2 3 71 42 76
2 4 117 45 0
2 5 56 74 15
2 6 104 84 67
2 7 65 63 9
2 8 81 89 255
2 9 103 86 84
2 10 88 53 68
2 11 84 118 86
2 12 85 66 86
2 13 71 64 90
2 14 63 67 83
2 15 153 127 92
2 16 52 11 55
2 17 76 15 41
2 18 90 80 79
2 19 122 73 84
2 20 154 71 117
2 21 116 29 40
2 22 120 37 51
2 23 91 76 61
2 24 102 85 79
2 25 113 145 69
2 26 89 69 71
2 27 83 49 56
2 28 74 83 25
2 29 106 64 45
2 30 83 265 64
2 31 110 110 53

3 0 121 56 92
3 1 49 15 46
3 2 75 21 0
3 3 74 14 52
3 4 62 105 22
3 5 50 131 57
3 6 69 76 36
3 7 70 5 50
3 8 110 89 255
3 9 88 72 69
3 10 80 114 96
3 11 161 186 174
3 12 133 85 133
3 13 93 85 63
3 14 93 76 54
3 15 96 119 80
3 16 70 75 69
3 17 112 54 55
3 18 89 80 79
3 19 58 73 12
3 20 148 73 65
3 21 56 60 67
3 22 83 73 22
3 23 68 90 122
3 24 103 59 66
3 25 2 60 58
3 26 6 0 24
3 27 87 28 20
3 28 161 27 117
3 29 63 105 29
3 30 114 49 178
3 31 147 81 72

4 0 114 114 0
4 1 81 89 47
4 2 94 69 67
4 3 131 50 5
4 4 96 121 65
4 5 68 77 64
4 6 30 72 54
4 7 28 92 20
4 8 84 50 255
4 9 97 78 95
4 10 174 158 182
4 11 200 203 195
4 12 145 172 140
4 13 112 63 94
4 14 111 112 85
4 15 145 77 94
4 16 46 66 103
4 17 258 69 62
4 18 47 76 36
4 19 107 25 58
4 20 60 77 61
4 21 91 70 70
4 22 60 80 27
4 23 55 23 65
4 24 93 61 0
4 25 91 0 136
4 26 191 57 49
4 27 66 58 14
4 28 85 68 45
4 29 155 63 47
4 30 69 83 64
4 31 67 54 20

5 0 156 139 47
5 1 93 91 105
5 2 77 93 83
5 3 103 165 59
5 4 88 76 74
5 5 16 82 20
5 6 94 9 53
5 7 53 57 31
5 8 6 113 255
5 9 180 157 142
5 10 226 177 205
5 11 168 186 189
5 12 109 120 162
5 13 112 145 87
5 14 96 112 59
5 15 106 124 81
5 16 99 116 0
5 17 61 77 118
5 18 87 77 40
5 19 104 83 27
5 20 80 90 47
5 21 92 67 85
5 22 96 103 79
5 23 80 72 3
5 24 85 80 111
5 25 74 97 44
5 26 151 62 39
5 27 92 97 71
5 28 80 68 49
5 29 76 122 52
5 30 91 129 25
5 31 90 69 90

6 0 108 85 54
6 1 91 75 33
6 2 46 127 57
6 3 55 81 22
6 4 83 59 38
6 5 76 102 45
6 6 81 22 18
6 7 84 52 61
6 8 157 129 255
6 9 196 224 156
6 10 235 203 253
6 11 202 164 173
6 12 145 128 137
6 13 0 80 75
6 14 164 91 127
6 15 104 92 90
6 16 128 99 53
6 17 106 89 62
6 18 167 87 83
6 19 92 109 97
6 20 88 103 63
6 21 58 101 110
6 22 92 135 134
6 23 84 69 47
6 24 130 56 87
6 25 111 96 46
6 26 99 87 50
6 27 91 115 41
6 28 151 76 29
6 29 60 90 97
6 30 88 55 19
6 31 92 62 52

7 0 80 64 57
7 1 121 102 75
7 2 100 110 71
7 3 89 78 81
7 4 100 49 75
7 5 145 81 109
7 6 140 96 107
7 7 169 131 144
7 8 216 207 255
7 9 264 208 215
7 10 150 213 127
7 11 158 197 180
7 12 144 117 115
7 13 29 111 98
7 14 58 78 79
7 15 74 72 65
7 16 103 73 28
7 17 80 68 0
7 18 78 28 51
7 19 148 91 88
7 20 122 104 66
7 21 101 64 43
7 22 94 108 29
7 23 115 125 163
7 24 137 146 118
7 25 87 83 76
7 26 108 74 82
7 27 66 92 201
7 28 0 139 16
7 29 156 43 51
7 30 70 61 49
7 31 71 104 46

8 0 68 95 105
8 1 116 23 73
8 2 54 84 0
8 3 59 83 74
8 4 79 99 92
8 5 149 139 142
8 6 220 130 200
8 7 219 205 172
8 8 194 221 255
8 9 198 230 210
8 10 134 149 167
8 11 146 86 126
8 12 102 114 86
8 13 50 38 70
8 14 85 0 70
8 15 86 106 46
8 16 37 78 31
8 17 53 23 120
8 18 84 81 57
8 19 87 66 62
8 20 122 170 48
8 21 80 117 154
8 22 161 167 99
8 23 175 155 197
8 24 173 214 184
8 25 166 164 168
8 26 137 253 165
8 27 92 78 160
8 28 22 55 72
8 29 78 39 119
8 30 135 68 12
8 31 91 77 64

9 0 81 38 103
9 1 106 94 136
9 2 86 45 77
9 3 132 72 2
9 4 130 132 115
9 5 181 154 186
9 6 218 236 206
9 7 238 238 217
9 8 188 167 255
9 9 135 167 187
9 10 130 164 212
9 11 166 146 160
9 12 190 111 138
9 13 114 101 67
9 14 95 66 90
9 15 84 79 112
9 16 98 111 49
9 17 60 122 34
9 18 123 150 68
9 19 75 110 60
9 20 147 164 147
9 21 192 189 178
9 22 194 177 170
9 23 221 187 190
9 24 141 155 177
9 25 141 158 169
9 26 168 196 161
9 27 148 167 186
9 28 31 119 82
9 29 83 57 49
9 30 89 128 47
9 31 10 86 164

10 0 88 95 92
10 1 102 52 69
10 2 99 111 77
10 3 184 147 159
10 4 240 193 283
10 5 218 215 210
10 6 224 169 226
10 7 240 193 207
10 8 160 266 255
10 9 249 160 177
10 10 176 217 178
10 11 290 197 194
10 12 192 186 207
10 13 184 183 181
10 14 151 181 105
10 15 115 120 86
10 16 110 122 102
10 17 124 68 61
10 18 104 36 73
10 19 45 96 90
10 20 144 129 151
10 21 183 194 205
10 22 193 204 193
10 23 181 190 173
10 24 152 164 146
10 25 142 166 152
10 26 120 152 126
10 27 79 173 179
10 28 28 138 137
10 29 109 82 111
10 30 93 63 61
10 31 97 83 48

11 0 115 115 15
11 1 102 74 47
11 2 127 80 125
11 3 247 145 226
11 4 199 149 221
11 5 188 183 222
11 6 183 202 213
11 7 222 208 203
11 8 221 230 255
11 9 106 213 221
11 10 224 205 228
11 11 183 189 200
11 12 201 233 185
11 13 215 249 200
11 14 173 198 213
11 15 131 203 223
11 16 192 181 170
11 17 156 179 199
11 18 215 212 194
11 19 201 203 146
11 20 203 189 163
11 21 167 99 147
11 22 168 189 69
11 23 163 135 137
11 24 122 84 72
11 25 64 22 93
11 26 85 111 144
11 27 124 108 191
11 28 130 145 213
11 29 109 186 150
11 30 95 54 46
11 31 97 85 0

12 0 80 93 44
12 1 102 46 75
12 2 108 193 174
12 3 235 236 211
12 4 180 232 333
12 5 197 243 210
12 6 193 202 173
12 7 213 218 196
12 8 163 195 255
12 9 188 221 194
12 10 200 172 223
12 11 166 238 201
12 12 184 179 157
12 13 210 215 210
12 14 215 208 206
12 15 189 257 210
12 16 216 180 220
12 17 225 173 248
12 18 203 219 218
12 19 202 293 209
12 20 206 209 247
12 21 171 173 162
12 22 146 97 131
12 23 78 104 130
12 24 146 122 105
12 25 12 84 130
12 26 122 23 39
12 27 150 64 144
12 28 127 113 138
12 29 116 142 123
12 30 137 94 163
12 31 78 102 84

13 0 215 115 106
13 1 110 106 110
13 2 186 233 208
13 3 194 219 231
13 4 196 222 255
13 5 217 211 173
13 6 199 202 128
13 7 211 208 132
13 8 193 191 255
13 9 184 201 201
13 10 180 190 202
13 11 196 259 128
13 12 240 213 207
13 13 200 195 216
13 14 180 242 245
13 15 182 214 221
13 16 229 199 231
13 17 162 216 206
13 18 198 196 200
13 19 223 232 200
13 20 195 173 139
13 21 136 53 141
13 22 80 119 123
13 23 120 99 80
13 24 68 135 126
13 25 95 68 57
13 26 85 76 55
13 27 61 88 143
13 28 90 64 114
13 29 108 76 82
13 30 103 121 130
13 31 87 78 171

14 0 148 120 93
14 1 214 135 54
14 2 214 211 216
14 3 214 208 221
14 4 217 213 196
14 5 211 261 174
14 6 182 205 204
14 7 192 208 264
14 8 156 220 255
14 9 155 231 156
14 10 190 182 164
14 11 274 194 194
14 12 246 188 201
14 13 277 210 227
14 14 214 183 240
14 15 136 187 206
14 16 211 155 214
14 17 191 238 219
14 18 206 156 173
14 19 230 210 251
14 20 146 149 163
14 21 145 96 72
14 22 122 104 140
14 23 52 57 95
14 24 85 89 65
14 25 76 47 52
14 26 78 92 95
14 27 87 142 18
14 28 79 143 123
14 29 153 54 98
14 30 60 73 85
14 31 106 79 61

15 0 130 116 81
15 1 165 172 91
15 2 215 203 228
15 3 177 236 221
15 4 218 254 191
15 5 197 210 203
15 6 226 266 238
15 7 228 204 201
15 8 215 182 255
15 9 181 251 91
15 10 190 167 231
15 11 203 221 209
15 12 235 176 210
15 13 162 228 224
15 14 155 205 184
15 15 201 207 185
15 16 157 195 154
15 17 204 210 183
15 18 224 240 168
15 19 226 148 170
15 20 171 149 185
15 21 111 117 127
15 22 73 90 61
15 23 107 97 77
15 24 76 87 48
15 25 89 69 116
15 26 124 155 87
15 27 102 76 95
15 28 41 66 29
15 29 63 117 107
15 30 38 161 67
15 31 103 65 52

16 0 151 129 129
16 1 236 119 131
16 2 225 206 182
16 3 231 214 238
16 4 169 195 232
16 5 187 158 176
16 6 202 211 229
16 7 162 199 192
16 8 166 280 255
16 9 246 203 175
16 10 197 224 182
16 11 181 246 191
16 12 166 203 188
16 13 170 227 179
16 14 221 231 259
16 15 182 200 217
16 16 115 185 111
16 17 132 178 229
16 18 165 157 223
16 19 195 107 195
16 20 132 154 130
16 21 108 159 94
16 22 114 173 102
16 23 79 81 102
16 24 87 84 67
16 25 62 74 104
16 26 52 36 87
16 27 70 66 95
16 28 60 31 53
16 29 41 63 49
16 30 123 94 84
16 31 74 24 50

17 0 141 148 81
17 1 162 147 138
17 2 141 210 182
17 3 197 215 198
17 4 182 203 212
17 5 212 271 213
17 6 212 235 184
17 7 225 211 285
17 8 192 181 255
17 9 214 181 193
17 10 213 163 162
17 11 209 160 174
17 12 109 125 164
17 13 219 203 167
17 14 222 154 195
17 15 173 245 191
17 16 270 170 213
17 17 168 194 198
17 18 119 151 189
17 19 163 148 160
17 20 117 165 149
17 21 130 153 130
17 22 130 118 111
17 23 75 102 106
17 24 91 86 28
17 25 104 122 63
17 26 67 86 74
17 27 86 124 66
17 28 41 63 86
17 29 64 65 74
17 30 104 18 90
17 31 48 63 122

18 0 216 104 60
18 1 181 156 135
18 2 226 179 174
18 3 208 166 150
18 4 215 159 211
18 5 170 195 210
18 6 187 197 202
18 7 201 203 159
18 8 207 221 255
18 9 181 148 219
18 10 173 145 199
18 11 148 157 130
18 12 142 140 143
18 13 229 181 156
18 14 190 164 183
18 15 213 181 243
18 16 177 181 155
18 17 160 184 143
18 18 154 187 136
18 19 199 54 55
18 20 112 162 164
18 21 105 119 69
18 22 107 88 100
18 23 94 27 94
18 24 24 70 2
18 25 17 72 32
18 26 76 61 67
18 27 54 27 72
18 28 0 84 11
18 29 66 26 63
18 30 38 92 78
18 31 119 85 64

19 0 148 88 118
19 1 117 127 150
19 2 208 180 193
19 3 208 198 215
19 4 221 190 180
19 5 183 173 170
19 6 160 203 196
19 7 225 191 197
19 8 170 186 255
19 9 255 189 168
19 10 186 165 149
19 11 144 189 132
19 12 161 84 132
19 13 168 204 201
19 14 158 146 157
19 15 158 123 171
19 16 209 125 130
19 17 107 181 184
19 18 154 160 149
19 19 145 133 143
19 20 135 26 157
19 21 79 122 150
19 22 127 71 140
19 23 79 174 113
19 24 66 79 110
19 25 0 35 0
19 26 65 69 80
19 27 53 76 100
19 28 78 78 131
19 29 74 97 76
19 30 165 111 72
19 31 78 103 55

20 0 78 89 89
20 1 97 103 65
20 2 179 197 212
20 3 231 189 198
20 4 204 193 199
20 5 191 180 157
20 6 185 202 186
20 7 167 160 182
20 8 141 191 255
20 9 166 110 96
20 10 143 170 173
20 11 158 179 209
20 12 124 158 154
20 13 162 157 183
20 14 185 181 167
20 15 171 162 196
20 16 115 200 143
20 17 141 149 130
20 18 105 148 104
20 19 148 67 115
20 20 113 146 160
20 21 126 61 132
20 22 73 111 94
20 23 118 79 101
20 24 104 123 89
20 25 71 34 60
20 26 56 66 71
20 27 65 34 84
20 28 79 51 61
20 29 50 100 69
20 30 60 15 35
20 31 63 59 23

21 0 54 78 67
21 1 27 7 56
21 2 137 169 142
21 3 215 207 177
21 4 148 173 219
21 5 144 146 157
21 6 172 141 186
21 7 178 186 174
21 8 158 185 255
21 9 209 103 172
21 10 156 158 150
21 11 131 181 168
21 12 50 142 89
21 13 132 234 195
21 14 129 129 141
21 15 137 158 122
21 16 204 172 282
21 17 154 127 144
21 18 157 161 106
21 19 60 102 131
21 20 116 105 140
21 21 107 79 112
21 22 73 80 132
21 23 99 64 52
21 24 110 84 124
21 25 79 74 39
21 26 25 69 26
21 27 80 53 32
21 28 125 119 51
21 29 124 24 54
21 30 0 36 43
21 31 58 59 0

22 0 68 46 65
22 1 62 107 74
22 2 190 204 144
22 3 195 194 237
22 4 188 210 153
22 5 200 153 75
22 6 140 160 135
22 7 166 187 153
22 8 214 146 255
22 9 187 153 188
22 10 172 196 178
22 11 220 145 150
22 12 143 148 132
22 13 137 184 46
22 14 158 114 114
22 15 104 159 194
22 16 164 111 208
22 17 110 125 119
22 18 115 99 141
22 19 140 133 159
22 20 111 125 123
22 21 79 91 51
22 22 47 81 35
22 23 79 77 99
22 24 109 61 72
22 25 95 94 28
22 26 84 0 117
22 27 53 104 178
22 28 63 51 34
22 29 82 72 26
22 30 50 80 24
22 31 11 95 45

23 0 96 36 36
23 1 75 81 56
23 2 159 173 148
23 3 187 149 160
23 4 161 149 161
23 5 99 142 162
23 6 128 116 103
23 7 70 126 213
23 8 134 134 255
23 9 150 165 228
23 10 144 161 160
23 11 133 105 155
23 12 112 122 87
23 13 90 93 139
23 14 219 89 70
23 15 111 117 122
23 16 117 150 133
23 17 124 157 126
23 18 121 118 140
23 19 117 104 148
23 20 127 98 169
23 21 79 141 104
23 22 76 94 96
23 23 197 78 45
23 24 111 89 130
23 25 72 87 108
23 26 121 105 124
23 27 75 72 35
23 28 105 71 21
23 29 45 20 8
23 30 0 45 39
23 31 58 56 43

24 0 94 52 44
24 1 77 100 59
24 2 150 119 144
24 3 155 216 148
24 4 155 177 167
24 5 84 95 144
24 6 52 49 93
24 7 69 63 71
24 8 76 102 255
24 9 144 154 156
24 10 219 178 169
24 11 98 100 82
24 12 81 125 132
24 13 61 115 88
24 14 116 93 61
24 15 65 117 71
24 16 83 110 77
24 17 147 229 129
24 18 106 87 121
24 19 73 112 144
24 20 111 90 93
24 21 60 52 28
24 22 51 47 40
24 23 77 76 86
24 24 94 65 82
24 25 71 99 43
24 26 44 67 95
24 27 50 190 82
24 28 46 45 64
24 29 46 17 71
24 30 26 39 0
24 31 98 108 0

25 0 67 143 40
25 1 84 60 61
25 2 103 124 111
25 3 189 96 182
25 4 149 165 142
25 5 117 125 120
25 6 23 63 74
25 7 11 40 36
25 8 15 0 255
25 9 109 82 78
25 10 129 124 158
25 11 90 86 108
25 12 59 118 115
25 13 84 125 100
25 14 52 97 40
25 15 59 29 64
25 16 102 100 90
25 17 43 75 125
25 18 69 92 143
25 19 102 97 92
25 20 22 63 40
25 21 76 132 32
25 22 0 61 60
25 23 72 59 48
25 24 113 44 58
25 25 59 75 109
25 26 61 42 51
25 27 0 34 27
25 28 22 20 15
25 29 37 63 1
25 30 66 27 43
25 31 67 75 48

26 0 110 60 0
26 1 73 73 37
26 2 100 91 97
26 3 94 139 95
26 4 164 134 128
26 5 105 136 122
26 6 114 94 114
26 7 106 107 84
26 8 29 48 255
26 9 19 53 18
26 10 69 42 58
26 11 51 64 60
26 12 1 0 4
26 13 0 39 39
26 14 56 21 0
26 15 15 16 31
26 16 47 28 53
26 17 30 14 5
26 18 0 49 89
26 19 57 61 57
26 20 125 59 20
26 21 34 18 10
26 22 49 23 12
26 23 33 36 17
26 24 29 56 17
26 25 15 11 28
26 26 40 0 51
26 27 49 32 20
26 28 11 0 53
26 29 16 26 24
26 30 27 38 47
26 31 32 59 61

27 0 108 77 0
27 1 159 23 33
27 2 141 45 86
27 3 91 44 0
27 4 107 80 118
27 5 114 93 126
27 6 107 3 50
27 7 88 186 106
27 8 74 76 255
27 9 51 23 18
27 10 0 49 30
27 11 0 44 38
27 12 71 16 53
27 13 11 74 0
27 14 27 0 0
27 15 19 18 7
27 16 4 40 45
27 17 0 76 0
27 18 52 26 40
27 19 106 44 78
27 20 107 63 111
27 21 5 36 65
27 22 32 0 41
27 23 13 21 53
27 24 9 70 11
27 25 12 41 50
27 26 10 27 43
27 27 61 61 38
27 28 43 43 98
27 29 38 37 12
27 30 57 76 38
27 31 76 25 47

28 0 112 44 47
28 1 69 87 40
28 2 50 113 51
28 3 103 93 28
28 4 93 120 65
28 5 64 96 67
28 6 47 41 101
28 7 39 18 3
28 8 0 39 0
28 9 77 113 8
28 10 103 96 67
28 11 122 63 45
28 12 24 14 44
28 13 108 59 32
28 14 16 17 0
28 15 14 52 1
28 16 39 0 33
28 17 26 47 30
28 18 39 15 49
28 19 56 47 0
28 20 91 70 79
28 21 55 51 76
28 22 29 82 66
28 23 45 40 14
28 24 0 10 36
28 25 5 42 11
28 26 36 36 18
28 27 3 31 97
28 28 45 8 54
28 29 38 61 41
28 30 63 0 54
28 31 82 85 60

29 0 55 47 116
29 1 43 50 37
29 2 52 82 85
29 3 99 7 51
29 4 106 178 95
29 5 146 86 89
29 6 23 61 55
29 7 63 30 12
29 8 78 67 255
29 9 94 83 71
29 10 65 90 51
29 11 46 88 27
29 12 67 27 95
29 13 118 86 63
29 14 40 37 0
29 15 69 42 22
29 16 49 26 74
29 17 55 0 33
29 18 73 94 69
29 19 78 56 69
29 20 66 73 110
29 21 82 62 79
29 22 139 62 64
29 23 77 9 85
29 24 18 27 106
29 25 57 25 14
29 26 25 38 42
29 27 46 77 6
29 28 0 40 24
29 29 0 28 0
29 30 43 55 60
29 31 88 68 84

30 0 19 101 128
30 1 94 0 92
30 2 66 91 95
30 3 146 82 93
30 4 96 45 109
30 5 23 56 30
30 6 80 32 65
30 7 113 113 79
30 8 64 53 255
30 9 72 88 65
30 10 94 54 118
30 11 117 84 77
30 12 110 59 66
30 13 70 90 31
30 14 78 39 44
30 15 0 41 50
30 16 61 100 45
30 17 0 73 48
30 18 57 35 50
30 19 27 0 116
30 20 65 70 73
30 21 53 34 48
30 22 56 90 56
30 23 27 66 43
30 24 0 54 40
30 25 55 25 0
30 26 53 96 30
30 27 55 47 37
30 28 65 31 21
30 29 46 70 43
30 30 60 58 60
30 31 44 22 63

31 0 55 33 112
31 1 23 103 76
31 2 90 91 72
31 3 124 68 42
31 4 127 79 58
31 5 140 38 55
31 6 17 94 82
31 7 70 82 118
31 8 133 87 255
31 9 126 54 114
31 10 127 80 93
31 11 89 46 64
31 12 82 81 19
31 13 70 150 52
31 14 88 50 67
31 15 57 104 129
31 16 90 86 25
31 17 42 36 59
31 18 75 113 61
31 19 33 64 63
31 20 147 39 23
31 21 33 49 45
31 22 99 114 37
31 23 69 102 59
31 24 71 66 47
31 25 58 0 28
31 26 29 105 36
31 27 69 11 71
31 28 107 64 59
31 29 69 94 74
31 30 70 95 45
31 31 61 70 90



==> Cifra_figuretem/10/dp6-gray.txt <==
0 0 33 33 33
0 1 78 78 78
0 2 30 30 30
0 3 46 46 46
0 4 56 56 56
0 5 32 32 32
0 6 53 53 53
0 7 31 31 31
0 8 37 37 37
0 9 28 28 28
0 10 41 41 41
0 11 46 46 46
0 12 77 77 77
0 13 18 18 18
0 14 50 50 50
0 15 91 91 91
0 16 85 85 85
0 17 66 66 66
0 18 74 74 74
0 19 87 87 87
0 20 21 21 21
0 21 67 67 67
0 22 40 40 40
0 23 37 37 37
0 24 71 71 71
0 25 48 48 48
0 26 59 59 59
0 27 88 88 88
0 28 100 100 100
0 29 57 57 57
0 30 122 122 122
0 31 67 67 67

1 0 108 108 108
1 1 83 83 83
1 2 26 26 26
1 3 38 38 38
1 4 96 96 96
1 5 53 53 53
1 6 55 55 55
1 7 65 65 65
1 8 18 18 18
1 9 27 27 27
1 10 14 14 14
1 11 0 0 0
1 12 53 53 53
1 13 64 64 64
1 14 64 64 64
1 15 64 64 64
1 16 69 69 69
1 17 66 66 66
1 18 57 57 57
1 19 29 29 29
1 20 99 99 99
1 21 68 68 68
1 22 32 32 32
1 23 89 89 89
1 24 39 39 39
1 25 63 63 63
1 26 31 31 31
1 27 75 75 75
1 28 97 97 97
1 29 73 73 73
1 30 94 94 94
1 31 114 114 114

2 0 45 45 45
2 1 96 96 96
2 2 38 38 38
2 3 71 71 71
2 4 50 50 50
2 5 47 47 47
2 6 39 39 39
2 7 43 43 43
2 8 76 76 76
2 9 47 47 47
2 10 53 53 53
2 11 34 34 34
2 12 61 61 61
2 13 74 74 74
2 14 100 100 100
2 15 66 66 66
2 16 41 41 41
2 17 82 82 82
2 18 41 41 41
2 19 33 33 33
2 20 67 67 67
2 21 113 113 113
2 22 51 51 51
2 23 40 40 40
2 24 107 107 107
2 25 18 18 18
2 26 77 77 77
2 27 81 81 81
2 28 119 119 119
2 29 79 79 79
2 30 94 94 94
2 31 103 103 103

3 0 64 64 64
3 1 96 96 96
3 2 79 79 79
3 3 31 31 31
3 4 44 44 44
3 5 47 47 47
3 6 23 23 23
3 7 63 63 63
3 8 42 42 42
3 9 33 33 33
3 10 59 59 59
3 11 0 0 0
3 12 42 42 42
3 13 51 51 51
3 14 73 73 73
3 15 60 60 60
3 16 13 13 13
3 17 60 60 60
3 18 54 54 54
3 19 74 74 74
3 20 66 66 66
3 21 54 54 54
3 22 75 75 75
3 23 84 84 84
3 24 57 57 57
3 25 81 81 81
3 26 91 91 91
3 27 80 80 80
3 28 93 93 93
3 29 121 121 121
3 30 87 87 87
3 31 104 104 104

4 0 51 51 51
4 1 58 58 58
4 2 93 93 93
4 3 62 62 62
4 4 35 35 35
4 5 16 16 16
4 6 39 39 39
4 7 50 50 50
4 8 49 49 49
4 9 53 53 53
4 10 58 58 58
4 11 63 63 63
4 12 54 54 54
4 13 62 62 62
4 14 35 35 35
4 15 49 49 49
4 16 43 43 43
4 17 49 49 49
4 18 86 86 86
4 19 59 59 59
4 20 72 72 72
4 21 87 87 87
4 22 87 87 87
4 23 71 71 71
4 24 65 65 65
4 25 94 94 94
4 26 83 83 83
4 27 59 59 59
4 28 77 77 77
4 29 102 102 102
4 30 104 104 104
4 31 76 76 76

5 0 44 44 44
5 1 31 31 31
5 2 69 69 69
5 3 71 71 71
5 4 48 48 48
5 5 44 44 44
5 6 75 75 75
5 7 25 25 25
5 8 59 59 59
5 9 84 84 84
5 10 134 134 134
5 11 60 60 60
5 12 56 56 56
5 13 57 57 57
5 14 38 38 38
5 15 46 46 46
5 16 60 60 60
5 17 76 76 76
5 18 51 51 51
5 19 89 89 89
5 20 84 84 84
5 21 90 90 90
5 22 68 68 68
5 23 114 114 114
5 24 43 43 43
5 25 70 70 70
5 26 82 82 82
5 27 59 59 59
5 28 77 77 77
5 29 93 93 93
5 30 140 140 140
5 31 88 88 88

6 0 67 67 67
6 1 52 52 52
6 2 61 61 61
6 3 68 68 68
6 4 61 61 61
6 5 51 51 51
6 6 17 17 17
6 7 53 53 53
6 8 96 96 96
6 9 60 60 60
6 10 94 94 94
6 11 79 79 79
6 12 100 100 100
6 13 94 94 94
6 14 90 90 90
6 15 75 75 75
6 16 72 72 72
6 17 48 48 48
6 18 63 63 63
6 19 68 68 68
6 20 85 85 85
6 21 80 80 80
6 22 72 72 72
6 23 46 46 46
6 24 65 65 65
6 25 75 75 75
6 26 71 71 71
6 27 55 55 55
6 28 107 107 107
6 29 79 79 79
6 30 62 62 62
6 31 116 116 116

7 0 36 36 36
7 1 59 59 59
7 2 63 63 63
7 3 71 71 71
7 4 66 66 66
7 5 62 62 62
7 6 46 46 46
7 7 56 56 56
7 8 87 87 87
7 9 84 84 84
7 10 147 147 147
7 11 64 64 64
7 12 108 108 108
7 13 83 83 83
7 14 51 51 51
7 15 47 47 47
7 16 82 82 82
7 17 48 48 48
7 18 103 103 103
7 19 96 96 96
7 20 75 75 75
7 21 132 132 132
7 22 50 50 50
7 23 65 65 65
7 24 73 73 73
7 25 68 68 68
7 26 65 65 65
7 27 67 67 67
7 28 123 123 123
7 29 42 42 42
7 30 79 79 79
7 31 100 100 100

8 0 70 70 70
8 1 57 57 57
8 2 26 26 26
8 3 109 109 109
8 4 39 39 39
8 5 63 63 63
8 6 37 37 37
8 7 84 84 84
8 8 79 79 79
8 9 83 83 83
8 10 82 82 82
8 11 117 117 117
8 12 89 89 89
8 13 90 90 90
8 14 106 106 106
8 15 98 98 98
8 16 46 46 46
8 17 51 51 51
8 18 52 52 52
8 19 70 70 70
8 20 98 98 98
8 21 90 90 90
8 22 73 73 73
8 23 37 37 37
8 24 49 49 49
8 25 63 63 63
8 26 97 97 97
8 27 48 48 48
8 28 71 71 71
8 29 72 72 72
8 30 46 46 46
8 31 91 91 91

9 0 0 0 0
9 1 53 53 53
9 2 72 72 72
9 3 48 48 48
9 4 66 66 66
9 5 47 47 47
9 6 46 46 46
9 7 64 64 64
9 8 95 95 95
9 9 114 114 114
9 10 54 54 54
9 11 97 97 97
9 12 121 121 121
9 13 78 78 78
9 14 74 74 74
9 15 74 74 74
9 16 111 111 111
9 17 93 93 93
9 18 50 50 50
9 19 111 111 111
9 20 61 61 61
9 21 85 85 85
9 22 63 63 63
9 23 93 93 93
9 24 87 87 87
9 25 58 58 58
9 26 50 50 50
9 27 87 87 87
9 28 50 50 50
9 29 97 97 97
9 30 66 66 66
9 31 99 99 99

10 0 85 85 85
10 1 63 63 63
10 2 90 90 90
10 3 72 72 72
10 4 129 129 129
10 5 75 75 75
10 6 17 17 17
10 7 66 66 66
10 8 73 73 73
10 9 68 68 68
10 10 84 84 84
10 11 116 116 116
10 12 105 105 105
10 13 48 48 48
10 14 123 123 123
10 15 95 95 95
10 16 61 61 61
10 17 70 70 70
10 18 98 98 98
10 19 49 49 49
10 20 58 58 58
10 21 64 64 64
10 22 72 72 72
10 23 82 82 82
10 24 96 96 96
10 25 83 83 83
10 26 67 67 67
10 27 59 59 59
10 28 30 30 30
10 29 58 58 58
10 30 67 67 67
10 31 71 71 71

11 0 50 50 50
11 1 12 12 12
11 2 76 76 76
11 3 24 24 24
11 4 41 41 41
11 5 91 91 91
11 6 113 113 113
11 7 90 90 90
11 8 107 107 107
11 9 139 139 139
11 10 2 2 2
11 11 56 56 56
11 12 71 71 71
11 13 96 96 96
11 14 101 101 101
11 15 68 68 68
11 16 95 95 95
11 17 53 53 53
11 18 118 118 118
11 19 67 67 67
11 20 85 85 85
11 21 64 64 64
11 22 49 49 49
11 23 71 71 71
11 24 24 24 24
11 25 84 84 84
11 26 72 72 72
11 27 91 91 91
11 28 65 65 65
11 29 64 64 64
11 30 61 61 61
11 31 77 77 77

12 0 31 31 31
12 1 61 61 61
12 2 68 68 68
12 3 79 79 79
12 4 92 92 92
12 5 108 108 108
12 6 129 129 129
12 7 110 110 110
12 8 99 99 99
12 9 80 80 80
12 10 94 94 94
12 11 50 50 50
12 12 89 89 89
12 13 84 84 84
12 14 107 107 107
12 15 129 129 129
12 16 115 115 115
12 17 69 69 69
12 18 73 73 73
12 19 70 70 70
12 20 55 55 55
12 21 93 93 93
12 22 64 64 64
12 23 44 44 44
12 24 94 94 94
12 25 57 57 57
12 26 85 85 85
12 27 83 83 83
12 28 42 42 42
12 29 81 81 81
12 30 86 86 86
12 31 111 111 111

13 0 44 44 44
13 1 67 67 67
13 2 75 75 75
13 3 86 86 86
13 4 73 73 73
13 5 110 110 110
13 6 143 143 143
13 7 111 111 111
13 8 125 125 125
13 9 107 107 107
13 10 123 123 123
13 11 104 104 104
13 12 67 67 67
13 13 103 103 103
13 14 0 0 0
13 15 67 67 67
13 16 90 90 90
13 17 104 104 104
13 18 113 113 113
13 19 59 59 59
13 20 65 65 65
13 21 76 76 76
13 22 65 65 65
13 23 56 56 56
13 24 102 102 102
13 25 91 91 91
13 26 95 95 95
13 27 55 55 55
13 28 46 46 46
13 29 35 35 35
13 30 59 59 59
13 31 73 73 73

14 0 47 47 47
14 1 26 26 26
14 2 65 65 65
14 3 89 89 89
14 4 98 98 98
14 5 138 138 138
14 6 150 150 150
14 7 168 168 168
14 8 152 152 152
14 9 150 150 150
14 10 143 143 143
14 11 129 129 129
14 12 84 84 84
14 13 100 100 100
14 14 30 30 30
14 15 45 45 45
14 16 44 44 44
14 17 3 3 3
14 18 100 100 100
14 19 69 69 69
14 20 91 91 91
14 21 65 65 65
14 22 73 73 73
14 23 73 73 73
14 24 60 60 60
14 25 81 81 81
14 26 56 56 56
14 27 81 81 81
14 28 118 118 118
14 29 58 58 58
14 30 96 96 96
14 31 69 69 69

15 0 73 73 73
15 1 77 77 77
15 2 60 60 60
15 3 53 53 53
15 4 81 81 81
15 5 106 106 106
15 6 117 117 117
15 7 148 148 148
15 8 163 163 163
15 9 197 197 197
15 10 183 183 183
15 11 124 124 124
15 12 69 69 69
15 13 64 64 64
15 14 62 62 62
15 15 70 70 70
15 16 79 79 79
15 17 54 54 54
15 18 75 75 75
15 19 95 95 95
15 20 63 63 63
15 21 73 73 73
15 22 76 76 76
15 23 117 117 117
15 24 111 111 111
15 25 83 83 83
15 26 112 112 112
15 27 80 80 80
15 28 61 61 61
15 29 72 72 72
15 30 53 53 53
15 31 49 49 49

16 0 28 28 28
16 1 57 57 57
16 2 72 72 72
16 3 68 68 68
16 4 74 74 74
16 5 116 116 116
16 6 124 124 124
16 7 138 138 138
16 8 125 125 125
16 9 177 177 177
16 10 158 158 158
16 11 52 52 52
16 12 52 52 52
16 13 32 32 32
16 14 22 22 22
16 15 55 55 55
16 16 62 62 62
16 17 93 93 93
16 18 102 102 102
16 19 59 59 59
16 20 79 79 79
16 21 87 87 87
16 22 86 86 86
16 23 107 107 107
16 24 92 92 92
16 25 69 69 69
16 26 80 80 80
16 27 62 62 62
16 28 63 63 63
16 29 45 45 45
16 30 50 50 50
16 31 61 61 61

17 0 60 60 60
17 1 32 32 32
17 2 29 29 29
17 3 42 42 42
17 4 53 53 53
17 5 98 98 98
17 6 103 103 103
17 7 133 133 133
17 8 124 124 124
17 9 194 194 194
17 10 151 151 151
17 11 112 112 112
17 12 86 86 86
17 13 34 34 34
17 14 78 78 78
17 15 43 43 43
17 16 73 73 73
17 17 90 90 90
17 18 78 78 78
17 19 85 85 85
17 20 54 54 54
17 21 80 80 80
17 22 29 29 29
17 23 78 78 78
17 24 88 88 88
17 25 111 111 111
17 26 123 123 123
17 27 81 81 81
17 28 117 117 117
17 29 52 52 52
17 30 55 55 55
17 31 76 76 76

18 0 84 84 84
18 1 68 68 68
18 2 58 58 58
18 3 54 54 54
18 4 52 52 52
18 5 92 92 92
18 6 114 114 114
18 7 73 73 73
18 8 147 147 147
18 9 131 131 131
18 10 158 158 158
18 11 126 126 126
18 12 88 88 88
18 13 78 78 78
18 14 68 68 68
18 15 75 75 75
18 16 49 49 49
18 17 88 88 88
18 18 130 130 130
18 19 87 87 87
18 20 66 66 66
18 21 71 71 71
18 22 16 16 16
18 23 29 29 29
18 24 47 47 47
18 25 54 54 54
18 26 119 119 119
18 27 44 44 44
18 28 76 76 76
18 29 71 71 71
18 30 61 61 61
18 31 71 71 71

19 0 50 50 50
19 1 51 51 51
19 2 72 72 72
19 3 47 47 47
19 4 66 66 66
19 5 82 82 82
19 6 92 92 92
19 7 98 98 98
19 8 90 90 90
19 9 76 76 76
19 10 108 108 108
19 11 118 118 118
19 12 94 94 94
19 13 46 46 46
19 14 124 124 124
19 15 58 58 58
19 16 87 87 87
19 17 75 75 75
19 18 98 98 98
19 19 110 110 110
19 20 58 58 58
19 21 68 68 68
19 22 40 40 40
19 23 98 98 98
19 24 43 43 43
19 25 93 93 93
19 26 75 75 75
19 27 56 56 56
19 28 34 34 34
19 29 66 66 66
19 30 69 69 69
19 31 64 64 64

20 0 63 63 63
20 1 51 51 51
20 2 80 80 80
20 3 60 60 60
20 4 24 24 24
20 5 69 69 69
20 6 39 39 39
20 7 98 98 98
20 8 123 123 123
20 9 86 86 86
20 10 147 147 147
20 11 128 128 128
20 12 72 72 72
20 13 34 34 34
20 14 81 81 81
20 15 107 107 107
20 16 26 26 26
20 17 25 25 25
20 18 89 89 89
20 19 81 81 81
20 20 77 77 77
20 21 36 36 36
20 22 39 39 39
20 23 54 54 54
20 24 75 75 75
20 25 49 49 49
20 26 85 85 85
20 27 69 69 69
20 28 64 64 64
20 29 73 73 73
20 30 66 66 66
20 31 40 40 40

21 0 62 62 62
21 1 23 23 23
21 2 46 46 46
21 3 53 53 53
21 4 42 42 42
21 5 54 54 54
21 6 31 31 31
21 7 65 65 65
21 8 77 77 77
21 9 83 83 83
21 10 77 77 77
21 11 117 117 117
21 12 30 30 30
21 13 59 59 59
21 14 86 86 86
21 15 118 118 118
21 16 94 94 94
21 17 26 26 26
21 18 56 56 56
21 19 79 79 79
21 20 63 63 63
21 21 76 76 76
21 22 22 22 22
21 23 68 68 68
21 24 62 62 62
21 25 93 93 93
21 26 101 101 101
21 27 64 64 64
21 28 50 50 50
21 29 66 66 66
21 30 62 62 62
21 31 42 42 42

22 0 51 51 51
22 1 64 64 64
22 2 40 40 40
22 3 45 45 45
22 4 50 50 50
22 5 27 27 27
22 6 43 43 43
22 7 47 47 47
22 8 95 95 95
22 9 93 93 93
22 10 43 43 43
22 11 68 68 68
22 12 14 14 14
22 13 19 19 19
22 14 63 63 63
22 15 97 97 97
22 16 71 71 71
22 17 75 75 75
22 18 44 44 44
22 19 87 87 87
22 20 62 62 62
22 21 96 96 96
22 22 62 62 62
22 23 65 65 65
22 24 53 53 53
22 25 70 70 70
22 26 99 99 99
22 27 59 59 59
22 28 41 41 41
22 29 49 49 49
22 30 62 62 62
22 31 49 49 49

23 0 68 68 68
23 1 58 58 58
23 2 74 74 74
23 3 41 41 41
23 4 24 24 24
23 5 20 20 20
23 6 43 43 43
23 7 38 38 38
23 8 31 31 31
23 9 16 16 16
23 10 25 25 25
23 11 24 24 24
23 12 14 14 14
23 13 0 0 0
23 14 27 27 27
23 15 78 78 78
23 16 87 87 87
23 17 111 111 111
23 18 50 50 50
23 19 40 40 40
23 20 43 43 43
23 21 72 72 72
23 22 52 52 52
23 23 55 55 55
23 24 64 64 64
23 25 51 51 51
23 26 83 83 83
23 27 52 52 52
23 28 82 82 82
23 29 29 29 29
23 30 43 43 43
23 31 52 52 52

24 0 52 52 52
24 1 48 48 48
24 2 71 71 71
24 3 10 10 10
24 4 22 22 22
24 5 59 59 59
24 6 34 34 34
24 7 53 53 53
24 8 18 18 18
24 9 28 28 28
24 10 0 0 0
24 11 0 0 0
24 12 0 0 0
24 13 21 21 21
24 14 10 10 10
24 15 58 58 58
24 16 100 100 100
24 17 66 66 66
24 18 37 37 37
24 19 21 21 21
24 20 66 66 66
24 21 81 81 81
24 22 79 79 79
24 23 78 78 78
24 24 71 71 71
24 25 64 64 64
24 26 73 73 73
24 27 72 72 72
24 28 21 21 21
24 29 64 64 64
24 30 59 59 59
24 31 69 69 69

25 0 61 61 61
25 1 46 46 46
25 2 65 65 65
25 3 17 17 17
25 4 20 20 20
25 5 20 20 20
25 6 52 52 52
25 7 24 24 24
25 8 1 1 1
25 9 24 24 24
25 10 4 4 4
25 11 27 27 27
25 12 37 37 37
25 13 19 19 19
25 14 36 36 36
25 15 44 44 44
25 16 68 68 68
25 17 55 55 55
25 18 53 53 53
25 19 45 45 45
25 20 44 44 44
25 21 23 23 23
25 22 99 99 99
25 23 65 65 65
25 24 95 95 95
25 25 96 96 96
25 26 59 59 59
25 27 61 61 61
25 28 75 75 75
25 29 60 60 60
25 30 34 34 34
25 31 83 83 83

26 0 116 116 116
26 1 59 59 59
26 2 38 38 38
26 3 44 44 44
26 4 87 87 87
26 5 18 18 18
26 6 18 18 18
26 7 11 11 11
26 8 56 56 56
26 9 88 88 88
26 10 10 10 10
26 11 27 27 27
26 12 29 29 29
26 13 27 27 27
26 14 0 0 0
26 15 71 71 71
26 16 80 80 80
26 17 136 136 136
26 18 84 84 84
26 19 60 60 60
26 20 51 51 51
26 21 31 31 31
26 22 57 57 57
26 23 105 105 105
26 24 52 52 52
26 25 77 77 77
26 26 65 65 65
26 27 105 105 105
26 28 9 9 9
26 29 48 48 48
26 30 39 39 39
26 31 38 38 38

27 0 51 51 51
27 1 73 73 73
27 2 50 50 50
27 3 67 67 67
27 4 90 90 90
27 5 65 65 65
27 6 62 62 62
27 7 40 40 40
27 8 35 35 35
27 9 60 60 60
27 10 16 16 16
27 11 59 59 59
27 12 0 0 0
27 13 21 21 21
27 14 34 34 34
27 15 35 35 35
27 16 78 78 78
27 17 29 29 29
27 18 72 72 72
27 19 71 71 71
27 20 66 66 66
27 21 25 25 25
27 22 56 56 56
27 23 83 83 83
27 24 85 85 85
27 25 51 51 51
27 26 62 62 62
27 27 57 57 57
27 28 56 56 56
27 29 44 44 44
27 30 44 44 44
27 31 48 48 48

28 0 50 50 50
28 1 62 62 62
28 2 58 58 58
28 3 61 61 61
28 4 72 72 72
28 5 34 34 34
28 6 15 15 15
28 7 13 13 13
28 8 9 9 9
28 9 0 0 0
28 10 20 20 20
28 11 0 0 0
28 12 0 0 0
28 13 21 21 21
28 14 65 65 65
28 15 73 73 73
28 16 53 53 53
28 17 23 23 23
28 18 0 0 0
28 19 26 26 26
28 20 0 0 0
28 21 8 8 8
28 22 34 34 34
28 23 81 81 81
28 24 80 80 80
28 25 38 38 38
28 26 64 64 64
28 27 83 83 83
28 28 44 44 44
28 29 31 31 31
28 30 56 56 56
28 31 20 20 20

29 0 4 4 4
29 1 43 43 43
29 2 66 66 66
29 3 40 40 40
29 4 78 78 78
29 5 16 16 16
29 6 19 19 19
29 7 0 0 0
29 8 46 46 46
29 9 0 0 0
29 10 6 6 6
29 11 44 44 44
29 12 0 0 0
29 13 43 43 43
29 14 7 7 7
29 15 71 71 71
29 16 70 70 70
29 17 22 22 22
29 18 14 14 14
29 19 52 52 52
29 20 13 13 13
29 21 17 17 17
29 22 29 29 29
29 23 95 95 95
29 24 43 43 43
29 25 38 38 38
29 26 86 86 86
29 27 40 40 40
29 28 42 42 42
29 29 57 57 57
29 30 26 26 26
29 31 19 19 19

30 0 55 55 55
30 1 74 74 74
30 2 29 29 29
30 3 113 113 113
30 4 60 60 60
30 5 60 60 60
30 6 1 1 1
30 7 7 7 7
30 8 0 0 0
30 9 3 3 3
30 10 41 41 41
30 11 22 22 22
30 12 67 67 67
30 13 26 26 26
30 14 11 11 11
30 15 42 42 42
30 16 86 86 86
30 17 103 103 103
30 18 12 12 12
30 19 3 3 3
30 20 6 6 6
30 21 33 33 33
30 22 33 33 33
30 23 33 33 33
30 24 75 75 75
30 25 41 41 41
30 26 4 4 4
30 27 71 71 71
30 28 21 21 21
30 29 27 27 27
30 30 11 11 11
30 31 60 60 60

31 0 66 66 66
31 1 50 50 50
31 2 53 53 53
31 3 71 71 71
31 4 94 94 94
31 5 29 29 29
31 6 36 36 36
31 7 0 0 0
31 8 8 8 8
31 9 0 0 0
31 10 7 7 7
31 11 74 74 74
31 12 0 0 0
31 13 22 22 22
31 14 95 95 95
31 15 90 90 90
31 16 81 81 81
31 17 47 47 47
31 18 32 32 32
31 19 58 58 58
31 20 14 14 14
31 21 65 65 65
31 22 55 55 55
31 23 34 34 34
31 24 57 57 57
31 25 59 59 59
31 26 39 39 39
31 27 56 56 56
31 28 7 7 7
31 29 75 75 75
31 30 42 42 42
31 31 19 19 19



==> Cifra_figuretem/10/dp6.txt <==
0 0 65 79 0
0 1 57 118 59
0 2 25 42 24
0 3 73 41 23
0 4 53 32 83
0 5 63 47 0
0 6 78 24 58
0 7 16 39 39
0 8 25 51 35
0 9 87 12 0
0 10 53 52 19
0 11 58 51 28
0 12 65 118 48
0 13 41 24 0
0 14 59 42 48
0 15 54 177 42
0 16 66 91 99
0 17 55 71 73
0 18 19 110 93
0 19 111 88 62
0 20 30 0 52
0 21 65 81 55
0 22 71 0 62
0 23 0 72 44
0 24 52 110 52
0 25 41 76 28
0 26 37 75 66
0 27 154 43 68
0 28 118 105 77
0 29 35 61 75
0 30 223 67 76
0 31 94 83 25

1 0 82 85 155
1 1 115 70 63
1 2 0 30 49
1 3 55 55 3
1 4 221 34 31
1 5 40 69 51
1 6 79 54 32
1 7 61 74 61
1 8 52 0 6
1 9 92 51 0
1 10 41 0 17
1 11 6 35 0
1 12 40 66 54
1 13 60 93 40
1 14 31 82 80
1 15 72 76 44
1 16 30 64 113
1 17 45 118 34
1 18 16 96 60
1 19 20 87 0
1 20 122 120 55
1 21 95 110 0
1 22 36 84 0
1 23 127 83 55
1 24 10 128 0
1 25 44 72 73
1 26 0 106 49
1 27 112 40 72
1 28 170 56 66
1 29 57 74 88
1 30 111 94 78
1 31 112 138 93

2 0 73 24 37
2 1 99 76 112
2 2 67 67 0
2 3 83 44 87
2 4 28 93 30
2 5 72 40 30
2 6 18 62 36
2 7 51 37 40
2 8 60 66 103
2 9 119 25 0
2 10 64 5 92
2 11 39 19 45
2 12 85 52 47
2 13 118 56 49
2 14 135 119 45
2 15 84 77 38
2 16 59 46 19
2 17 76 62 108
2 18 50 0 92
2 19 58 6 33
2 20 91 69 41
2 21 180 93 67
2 22 28 79 45
2 23 0 110 92
2 24 64 183 74
2 25 0 54 32
2 26 104 79 47
2 27 46 135 62
2 28 108 160 89
2 29 92 80 64
2 30 124 82 76
2 31 124 103 83

3 0 84 57 51
3 1 76 79 132
3 2 85 105 46
3 3 83 65 0
3 4 63 8 60
3 5 65 45 30
3 6 50 20 0
3 7 17 104 68
3 8 45 59 23
3 9 55 79 0
3 10 95 48 34
3 11 0 0 11
3 12 35 73 19
3 13 66 51 37
3 14 62 39 118
3 15 69 41 70
3 16 25 34 0
3 17 60 76 45
3 18 21 99 43
3 19 83 69 69
3 20 80 73 45
3 21 83 83 0
3 22 71 111 44
3 23 55 79 118
3 24 45 133 0
3 25 49 90 104
3 26 85 136 52
3 27 63 75 103
3 28 133 90 55
3 29 134 89 140
3 30 113 69 78
3 31 112 104 97

4 0 40 69 44
4 1 89 65 21
4 2 76 152 52
4 3 43 17 128
4 4 38 63 5
4 5 0 49 22
4 6 51 27 38
4 7 74 60 17
4 8 58 58 31
4 9 61 66 30
4 10 82 53 39
4 11 75 31 84
4 12 69 65 27
4 13 66 73 49
4 14 77 0 70
4 15 69 42 36
4 16 66 59 5
4 17 69 71 8
4 18 95 85 79
4 19 33 124 19
4 20 72 98 45
4 21 44 110 107
4 22 96 89 75
4 23 42 61 111
4 24 101 50 45
4 25 106 89 86
4 26 89 82 78
4 27 18 82 78
4 28 95 65 71
4 29 127 89 89
4 30 117 71 124
4 31 107 58 61

5 0 92 39 0
5 1 38 23 31
5 2 67 83 58
5 3 61 71 81
5 4 118 0 33
5 5 39 51 42
5 6 88 81 56
5 7 62 0 22
5 8 57 83 37
5 9 85 81 86
5 10 142 103 156
5 11 79 88 14
5 12 56 69 42
5 13 48 69 54
5 14 8 55 50
5 15 84 62 0
5 16 54 20 107
5 17 66 116 47
5 18 44 62 46
5 19 32 127 107
5 20 124 69 58
5 21 118 85 66
5 22 36 105 63
5 23 57 199 85
5 24 70 5 54
5 25 94 77 40
5 26 80 113 52
5 27 82 42 53
5 28 86 83 62
5 29 160 60 59
5 30 164 185 71
5 31 118 87 58

6 0 96 37 69
6 1 34 45 76
6 2 107 67 8
6 3 75 101 29
6 4 72 69 43
6 5 31 84 39
6 6 49 26 0
6 7 148 0 45
6 8 105 102 80
6 9 42 62 77
6 10 131 63 87
6 11 122 73 41
6 12 118 114 69
6 13 111 83 89
6 14 111 89 70
6 15 102 25 98
6 16 91 77 48
6 17 72 16 54
6 18 61 70 59
6 19 58 110 36
6 20 122 74 59
6 21 66 104 70
6 22 37 118 60
6 23 55 34 50
6 24 64 74 56
6 25 105 48 73
6 26 68 99 48
6 27 68 34 64
6 28 101 100 119
6 29 90 78 68
6 30 79 70 37
6 31 106 154 89

7 0 72 60 0
7 1 49 105 24
7 2 91 66 32
7 3 93 70 51
7 4 63 78 58
7 5 66 38 83
7 6 55 62 20
7 7 82 43 44
7 8 111 106 44
7 9 111 72 68
7 10 150 178 113
7 11 105 88 0
7 12 128 180 15
7 13 104 25 120
7 14 14 124 14
7 15 64 85 0
7 16 97 62 86
7 17 75 72 0
7 18 162 67 78
7 19 101 87 99
7 20 79 72 74
7 21 143 172 82
7 22 83 37 30
7 23 76 51 69
7 24 107 83 28
7 25 97 59 48
7 26 67 71 57
7 27 95 53 52
7 28 117 147 107
7 29 53 64 11
7 30 97 81 59
7 31 131 68 101

8 0 140 25 45
8 1 50 59 62
8 2 76 0 23
8 3 153 104 69
8 4 78 10 29
8 5 128 16 44
8 6 46 34 32
8 7 79 130 42
8 8 73 122 41
8 9 83 42 122
8 10 41 85 118
8 11 201 83 68
8 12 110 58 100
8 13 127 87 56
8 14 65 136 116
8 15 113 86 94
8 16 94 42 3
8 17 77 18 59
8 18 18 68 71
8 19 52 137 20
8 20 137 104 52
8 21 91 62 117
8 22 68 97 53
8 23 62 47 2
8 24 101 28 19
8 25 98 37 54
8 26 91 93 107
8 27 0 85 64
8 28 170 96 0
8 29 71 96 49
8 30 63 19 55
8 31 114 80 79

9 0 0 0 12
9 1 60 60 39
9 2 105 81 29
9 3 51 53 40
9 4 128 30 41
9 5 35 33 73
9 6 71 37 30
9 7 49 70 74
9 8 114 87 85
9 9 166 68 107
9 10 92 38 33
9 11 132 92 68
9 12 147 111 106
9 13 105 60 68
9 14 60 122 40
9 15 69 112 42
9 16 75 85 171
9 17 108 89 84
9 18 89 96 0
9 19 105 144 84
9 20 27 102 53
9 21 133 83 39
9 22 79 54 55
9 23 89 83 105
9 24 84 109 69
9 25 50 51 73
9 26 32 51 67
9 27 119 102 42
9 28 58 41 52
9 29 74 76 142
9 30 42 88 66
9 31 113 116 69

10 0 149 68 39
10 1 77 48 63
10 2 145 89 35
10 3 84 72 60
10 4 170 79 138
10 5 18 178 29
10 6 25 6 20
10 7 102 22 73
10 8 109 99 12
10 9 114 84 4
10 10 110 110 32
10 11 125 122 102
10 12 174 68 74
10 13 36 96 11
10 14 166 123 80
10 15 123 115 47
10 16 74 86 22
10 17 96 65 51
10 18 162 113 18
10 19 28 71 49
10 20 88 0 97
10 21 62 95 35
10 22 56 84 76
10 23 98 105 42
10 24 72 75 142
10 25 117 62 70
10 26 86 60 55
10 27 86 78 12
10 28 59 66 0
10 29 64 74 37
10 30 82 89 29
10 31 56 113 43

11 0 45 66 40
11 1 88 21 0
11 2 118 71 39
11 3 36 56 0
11 4 77 31 15
11 5 160 30 82
11 6 119 103 119
11 7 155 71 43
11 8 161 142 17
11 9 182 110 125
11 10 57 0 0
11 11 81 49 38
11 12 90 93 30
11 13 127 90 70
11 14 118 79 105
11 15 137 92 0
11 16 128 110 46
11 17 73 62 25
11 18 204 100 49
11 19 58 72 70
11 20 140 82 34
11 21 37 124 31
11 22 131 0 80
11 23 70 101 42
11 24 88 64 0
11 25 73 103 75
11 26 73 52 89
11 27 96 49 129
11 28 111 77 7
11 29 44 119 30
11 30 102 25 55
11 31 82 93 56

12 0 34 28 30
12 1 69 78 37
12 2 65 64 76
12 3 87 64 85
12 4 107 71 100
12 5 146 141 38
12 6 150 154 83
12 7 116 135 78
12 8 113 127 58
12 9 115 104 22
12 10 113 89 78
12 11 64 38 48
12 12 127 47 92
12 13 132 114 7
12 14 130 113 78
12 15 147 128 111
12 16 207 86 52
12 17 90 58 60
12 18 90 73 54
12 19 130 114 0
12 20 66 60 38
12 21 89 78 113
12 22 96 68 29
12 23 68 15 48
12 24 106 122 55
12 25 73 80 17
12 26 92 103 60
12 27 82 140 27
12 28 86 2 39
12 29 3 170 70
12 30 81 120 56
12 31 68 200 65

13 0 32 64 35
13 1 56 61 84
13 2 71 104 49
13 3 183 40 35
13 4 35 127 55
13 5 157 152 21
13 6 183 139 105
13 7 168 129 36
13 8 167 123 84
13 9 149 103 69
13 10 169 121 78
13 11 108 175 29
13 12 59 67 76
13 13 118 98 93
13 14 52 45 0
13 15 91 65 44
13 16 102 83 84
13 17 100 86 124
13 18 119 103 117
13 19 62 40 76
13 20 99 79 18
13 21 91 66 72
13 22 96 13 87
13 23 79 45 44
13 24 112 105 90
13 25 176 73 23
13 26 94 97 96
13 27 36 72 58
13 28 54 59 24
13 29 84 0 66
13 30 82 84 11
13 31 104 76 40

14 0 65 48 28
14 1 41 65 0
14 2 65 98 33
14 3 58 162 48
14 4 107 103 84
14 5 203 118 95
14 6 191 164 95
14 7 207 164 133
14 8 186 178 94
14 9 171 196 84
14 10 216 117 97
14 11 163 120 103
14 12 92 109 53
14 13 131 86 82
14 14 15 50 23
14 15 104 15 17
14 16 86 55 0
14 17 82 0 0
14 18 117 112 71
14 19 60 93 54
14 20 103 83 88
14 21 82 77 37
14 22 93 74 52
14 23 134 40 44
14 24 81 65 34
14 25 108 80 55
14 26 91 53 23
14 27 45 134 65
14 28 67 158 128
14 29 42 77 53
14 30 81 117 91
14 31 90 141 0

15 0 37 153 28
15 1 60 65 106
15 2 104 69 8
15 3 79 60 19
15 4 91 76 77
15 5 124 102 91
15 6 134 169 47
15 7 164 213 67
15 8 170 199 120
15 9 302 176 113
15 10 230 183 137
15 11 139 145 87
15 12 98 73 36
15 13 82 79 30
15 14 75 72 38
15 15 68 83 59
15 16 115 58 64
15 17 86 47 30
15 18 90 76 59
15 19 137 120 28
15 20 103 35 51
15 21 115 75 28
15 22 110 70 48
15 23 120 150 81
15 24 200 59 75
15 25 98 92 59
15 26 100 153 83
15 27 160 39 40
15 28 51 82 49
15 29 80 81 55
15 30 17 76 66
15 31 98 96 0

16 0 55 95 0
16 1 70 59 41
16 2 101 59 56
16 3 70 56 80
16 4 43 100 80
16 5 150 147 51
16 6 150 134 87
16 7 181 120 112
16 8 75 189 112
16 9 175 225 130
16 10 196 185 92
16 11 98 0 88
16 12 98 33 24
16 13 102 46 0
16 14 0 90 0
16 15 70 40 54
16 16 56 63 65
16 17 114 98 68
16 18 119 120 66
16 19 53 89 36
16 20 129 46 61
16 21 113 100 49
16 22 69 103 85
16 23 161 119 42
16 24 148 95 33
16 25 103 56 49
16 26 140 60 40
16 27 111 52 23
16 28 56 97 37
16 29 33 88 13
16 30 28 87 34
16 31 90 41 51

17 0 72 14 93
17 1 65 9 22
17 2 0 53 48
17 3 47 77 4
17 4 96 62 1
17 5 94 132 67
17 6 65 117 126
17 7 159 139 103
17 8 131 149 92
17 9 226 282 74
17 10 170 188 96
17 11 125 156 53
17 12 159 43 55
17 13 30 79 0
17 14 90 81 63
17 15 38 57 34
17 16 104 78 37
17 17 142 77 50
17 18 117 79 37
17 19 94 80 81
17 20 58 63 42
17 21 100 91 49
17 22 86 77 0
17 23 82 95 58
17 24 145 86 32
17 25 135 121 77
17 26 117 170 82
17 27 90 94 60
17 28 113 126 110
17 29 83 50 24
17 30 78 65 24
17 31 88 60 80

18 0 185 18 49
18 1 101 27 76
18 2 62 44 68
18 3 59 48 54
18 4 87 7 62
18 5 101 101 75
18 6 115 116 111
18 7 101 83 36
18 8 147 162 133
18 9 204 100 88
18 10 151 195 128
18 11 171 149 58
18 12 146 70 49
18 13 122 87 26
18 14 136 71 0
18 15 125 68 33
18 16 90 56 2
18 17 154 98 14
18 18 183 77 130
18 19 117 114 30
18 20 83 93 22
18 21 93 73 48
18 22 0 54 7
18 23 118 0 59
18 24 100 11 30
18 25 60 51 52
18 26 130 134 92
18 27 74 15 42
18 28 119 65 44
18 29 137 33 42
18 30 127 52 5
18 31 92 71 50

19 0 47 40 61
19 1 55 62 36
19 2 53 124 39
19 3 79 50 14
19 4 118 35 45
19 5 149 67 29
19 6 145 75 54
19 7 128 116 52
19 8 163 97 8
19 9 40 97 93
19 10 133 153 38
19 11 171 125 59
19 12 134 82 66
19 13 72 65 0
19 14 195 124 53
19 15 121 36 18
19 16 98 112 50
19 17 142 69 15
19 18 141 103 50
19 19 179 90 62
19 20 105 8 62
19 21 113 44 46
19 22 60 28 32
19 23 205 54 34
19 24 76 61 0
19 25 93 165 23
19 26 117 62 45
19 27 44 74 51
19 28 44 58 0
19 29 60 96 41
19 30 73 58 75
19 31 71 68 52

20 0 82 89 18
20 1 29 78 45
20 2 60 122 58
20 3 53 66 60
20 4 26 50 0
20 5 66 99 41
20 6 122 17 0
20 7 109 88 96
20 8 198 114 56
20 9 54 105 99
20 10 179 165 97
20 11 169 137 78
20 12 102 83 30
20 13 0 86 27
20 14 109 174 0
20 15 121 130 71
20 16 80 48 0
20 17 94 0 24
20 18 108 103 57
20 19 129 73 40
20 20 101 79 50
20 21 32 29 48
20 22 34 81 3
20 23 83 54 26
20 24 83 109 34
20 25 88 118 0
20 26 80 130 45
20 27 87 92 27
20 28 90 77 25
20 29 77 72 70
20 30 79 66 52
20 31 14 58 47

21 0 89 17 81
21 1 34 45 0
21 2 59 50 27
21 3 32 86 41
21 4 83 37 4
21 5 104 24 34
21 6 143 3 0
21 7 88 54 53
21 8 112 59 61
21 9 116 99 34
21 10 154 95 0
21 11 196 87 68
21 12 40 36 14
21 13 87 69 22
21 14 94 73 92
21 15 140 83 132
21 16 103 122 58
21 17 99 0 0
21 18 100 49 20
21 19 103 72 62
21 20 126 44 18
21 21 80 108 40
21 22 95 35 0
21 23 96 52 55
21 24 78 65 41
21 25 131 87 59
21 26 96 127 79
21 27 79 103 9
21 28 76 44 31
21 29 79 102 15
21 30 59 67 61
21 31 102 71 0

22 0 81 49 23
22 1 56 88 47
22 2 54 34 33
22 3 55 56 24
22 4 35 43 71
22 5 49 24 7
22 6 60 42 28
22 7 23 71 46
22 8 73 158 53
22 9 184 67 29
22 10 112 56 0
22 11 117 51 34
22 12 16 17 10
22 13 31 13 15
22 14 81 76 32
22 15 118 97 77
22 16 91 74 49
22 17 92 73 61
22 18 81 28 22
22 19 81 128 51
22 20 95 76 15
22 21 138 63 88
22 22 78 95 13
22 23 33 80 82
22 24 79 78 1
22 25 61 40 110
22 26 151 105 41
22 27 34 61 81
22 28 56 32 34
22 29 77 23 45
22 30 91 52 42
22 31 66 15 65

23 0 46 113 44
23 1 79 61 34
23 2 69 96 57
23 3 93 45 0
23 4 2 56 14
23 5 0 18 48
23 6 85 37 7
23 7 93 0 23
23 8 25 48 21
23 9 0 45 17
23 10 27 17 31
23 11 47 35 0
23 12 7 16 19
23 13 3 24 0
23 14 33 44 5
23 15 83 75 75
23 16 125 98 38
23 17 201 77 56
23 18 72 52 28
23 19 69 4 47
23 20 61 38 29
23 21 117 69 29
23 22 54 44 57
23 23 43 69 54
23 24 85 72 35
23 25 80 13 61
23 26 115 102 30
23 27 59 57 41
23 28 127 53 66
23 29 72 6 9
23 30 85 60 0
23 31 67 55 34

24 0 44 45 67
24 1 31 56 58
24 2 32 89 92
24 3 14 10 6
24 4 7 24 34
24 5 46 71 61
24 6 19 42 40
24 7 45 40 73
24 8 35 24 0
24 9 40 50 0
24 10 0 8 0
24 11 0 0 7
24 12 11 0 0
24 13 49 7 6
24 14 16 0 30
24 15 72 14 87
24 16 112 93 96
24 17 88 73 38
24 18 35 33 44
24 19 44 45 0
24 20 94 66 39
24 21 150 52 41
24 22 92 65 79
24 23 59 112 63
24 24 67 63 84
24 25 88 2 100
24 26 99 70 51
24 27 137 46 32
24 28 33 71 0
24 29 107 56 30
24 30 88 58 32
24 31 69 90 49

25 0 65 84 36
25 1 68 18 53
25 2 77 58 60
25 3 21 21 10
25 4 0 74 34
25 5 23 48 0
25 6 43 52 61
25 7 33 19 21
25 8 0 33 0
25 9 36 51 0
25 10 8 35 0
25 11 30 54 0
25 12 13 17 81
25 13 0 24 33
25 14 40 22 46
25 15 68 53 11
25 16 88 55 61
25 17 95 51 17
25 18 69 34 58
25 19 26 9 99
25 20 39 89 5
25 21 50 15 3
25 22 129 85 82
25 23 115 60 18
25 24 84 106 96
25 25 121 81 85
25 26 57 76 44
25 27 40 67 74
25 28 139 33 53
25 29 82 71 27
25 30 42 33 26
25 31 74 121 53

26 0 72 131 146
26 1 68 26 83
26 2 84 0 39
26 3 52 62 17
26 4 136 28 97
26 5 2 35 17
26 6 0 42 13
26 7 19 0 31
26 8 73 68 26
26 9 78 61 126
26 10 2 46 0
26 11 56 1 23
26 12 30 66 0
26 13 0 31 84
26 14 0 0 0
26 15 163 35 17
26 16 140 60 41
26 17 101 252 54
26 18 106 70 77
26 19 90 72 18
26 20 61 45 48
26 21 54 33 7
26 22 92 55 26
26 23 128 71 117
26 24 65 71 20
26 25 78 69 85
26 26 81 117 0
26 27 86 33 197
26 28 79 0 0
26 29 71 40 33
26 30 54 44 19
26 31 0 50 67

27 0 55 58 41
27 1 90 89 40
27 2 59 43 48
27 3 88 70 44
27 4 62 77 132
27 5 18 134 43
27 6 105 44 39
27 7 15 108 0
27 8 60 0 44
27 9 27 50 104
27 10 43 5 2
27 11 41 32 103
27 12 4 0 0
27 13 17 3 42
27 14 115 0 19
27 15 76 21 7
27 16 109 78 46
27 17 83 14 0
27 18 81 115 21
27 19 74 56 83
27 20 165 15 17
27 21 52 22 3
27 22 94 41 34
27 23 108 74 68
27 24 76 111 68
27 25 81 28 45
27 26 81 76 29
27 27 55 92 25
27 28 112 22 36
27 29 65 44 22
27 30 25 0 111
27 31 101 16 28

28 0 64 30 55
28 1 0 117 68
28 2 80 70 26
28 3 78 71 35
28 4 49 80 87
28 5 56 9 38
28 6 0 46 4
28 7 0 22 21
28 8 0 31 10
28 9 0 8 0
28 10 61 0 0
28 11 0 4 0
28 12 0 0 0
28 13 60 0 4
28 14 90 34 71
28 15 68 67 82
28 16 109 45 4
28 17 50 21 0
28 18 0 0 1
28 19 54 53 0
28 20 42 0 0
28 21 36 13 0
28 22 119 15 0
28 23 91 105 47
28 24 105 71 64
28 25 73 66 0
28 26 89 57 46
28 27 137 77 36
28 28 0 104 29
28 29 0 38 56
28 30 58 64 47
28 31 16 46 0

29 0 0 49 59
29 1 41 36 51
29 2 81 73 45
29 3 21 58 40
29 4 105 74 55
29 5 66 0 17
29 6 51 0 26
29 7 0 0 6
29 8 41 46 51
29 9 5 0 11
29 10 13 11 0
29 11 25 71 35
29 12 0 32 0
29 13 23 34 72
29 14 58 0 12
29 15 145 46 21
29 16 97 50 63
29 17 48 27 0
29 18 0 23 21
29 19 68 55 34
29 20 26 0 19
29 21 55 15 0
29 22 50 34 4
29 23 232 56 0
29 24 23 74 32
29 25 77 28 9
29 26 151 78 29
29 27 68 72 0
29 28 55 46 24
29 29 62 92 17
29 30 53 20 5
29 31 40 0 23

30 0 54 89 22
30 1 75 91 56
30 2 34 15 37
30 3 127 176 36
30 4 80 85 14
30 5 67 72 41
30 6 11 0 20
30 7 5 2 14
30 8 0 15 0
30 9 8 7 0
30 10 4 15 104
30 11 24 34 7
30 12 79 65 58
30 13 53 22 3
30 14 5 31 0
30 15 57 13 55
30 16 104 58 95
30 17 93 81 134
30 18 45 0 16
30 19 6 0 6
30 20 6 0 14
30 21 95 9 0
30 22 35 46 19
30 23 22 45 30
30 24 84 81 61
30 25 63 25 35
30 26 58 41 0
30 27 83 103 29
30 28 83 0 3
30 29 32 18 31
30 30 29 0 18
30 31 92 33 56

31 0 74 62 62
31 1 57 70 21
31 2 84 52 23
31 3 86 98 27
31 4 146 106 31
31 5 47 63 0
31 6 12 13 82
31 7 24 0 0
31 8 32 0 21
31 9 0 14 0
31 10 32 0 11
31 11 101 55 66
31 12 14 49 0
31 13 27 27 13
31 14 140 124 22
31 15 115 33 122
31 16 123 72 48
31 17 0 91 82
31 18 52 36 8
31 19 77 17 81
31 20 30 35 0
31 21 48 117 29
31 22 55 47 63
31 23 12 51 40
31 24 65 74 33
31 25 78 43 55
31 26 87 27 2
31 27 100 40 28
31 28 16 38 0
31 29 57 159 9
31 30 56 48 23
31 31 39 37 0



==> Cifra_figuretem/10/dp7-gray.txt <==
0 0 88 88 88
0 1 59 59 59
0 2 65 65 65
0 3 72 72 72
0 4 23 23 23
0 5 89 89 89
0 6 43 43 43
0 7 46 46 46
0 8 96 96 96
0 9 66 66 66
0 10 29 29 29
0 11 62 62 62
0 12 56 56 56
0 13 66 66 66
0 14 77 77 77
0 15 76 76 76
0 16 60 60 60
0 17 47 47 47
0 18 72 72 72
0 19 86 86 86
0 20 115 115 115
0 21 85 85 85
0 22 89 89 89
0 23 84 84 84
0 24 115 115 115
0 25 67 67 67
0 26 83 83 83
0 27 82 82 82
0 28 78 78 78
0 29 73 73 73
0 30 97 97 97
0 31 67 67 67

1 0 81 81 81
1 1 25 25 25
1 2 60 60 60
1 3 45 45 45
1 4 20 20 20
1 5 83 83 83
1 6 85 85 85
1 7 77 77 77
1 8 22 22 22
1 9 51 51 51
1 10 59 59 59
1 11 71 71 71
1 12 53 53 53
1 13 84 84 84
1 14 104 104 104
1 15 75 75 75
1 16 76 76 76
1 17 58 58 58
1 18 110 110 110
1 19 92 92 92
1 20 117 117 117
1 21 87 87 87
1 22 87 87 87
1 23 140 140 140
1 24 86 86 86
1 25 92 92 92
1 26 74 74 74
1 27 76 76 76
1 28 69 69 69
1 29 106 106 106
1 30 122 122 122
1 31 78 78 78

2 0 32 32 32
2 1 55 55 55
2 2 54 54 54
2 3 59 59 59
2 4 76 76 76
2 5 67 67 67
2 6 47 47 47
2 7 49 49 49
2 8 52 52 52
2 9 66 66 66
2 10 68 68 68
2 11 81 81 81
2 12 97 97 97
2 13 187 187 187
2 14 116 116 116
2 15 88 88 88
2 16 123 123 123
2 17 118 118 118
2 18 103 103 103
2 19 109 109 109
2 20 133 133 133
2 21 109 109 109
2 22 112 112 112
2 23 85 85 85
2 24 124 124 124
2 25 134 134 134
2 26 96 96 96
2 27 55 55 55
2 28 109 109 109
2 29 117 117 117
2 30 93 93 93
2 31 106 106 106

3 0 49 49 49
3 1 6 6 6
3 2 67 67 67
3 3 76 76 76
3 4 107 107 107
3 5 101 101 101
3 6 63 63 63
3 7 5 5 5
3 8 37 37 37
3 9 50 50 50
3 10 66 66 66
3 11 91 91 91
3 12 125 125 125
3 13 132 132 132
3 14 123 123 123
3 15 108 108 108
3 16 125 125 125
3 17 121 121 121
3 18 125 125 125
3 19 150 150 150
3 20 138 138 138
3 21 141 141 141
3 22 126 126 126
3 23 120 120 120
3 24 101 101 101
3 25 111 111 111
3 26 82 82 82
3 27 137 137 137
3 28 131 131 131
3 29 104 104 104
3 30 140 140 140
3 31 124 124 124

4 0 58 58 58
4 1 71 71 71
4 2 59 59 59
4 3 50 50 50
4 4 44 44 44
4 5 39 39 39
4 6 61 61 61
4 7 59 59 59
4 8 55 55 55
4 9 49 49 49
4 10 78 78 78
4 11 49 49 49
4 12 99 99 99
4 13 123 123 123
4 14 126 126 126
4 15 108 108 108
4 16 86 86 86
4 17 113 113 113
4 18 83 83 83
4 19 139 139 139
4 20 169 169 169
4 21 87 87 87
4 22 97 97 97
4 23 74 74 74
4 24 109 109 109
4 25 101 101 101
4 26 112 112 112
4 27 87 87 87
4 28 115 115 115
4 29 138 138 138
4 30 104 104 104
4 31 105 105 105

5 0 43 43 43
5 1 110 110 110
5 2 96 96 96
5 3 86 86 86
5 4 102 102 102
5 5 22 22 22
5 6 63 63 63
5 7 48 48 48
5 8 49 49 49
5 9 75 75 75
5 10 81 81 81
5 11 79 79 79
5 12 80 80 80
5 13 147 147 147
5 14 113 113 113
5 15 90 90 90
5 16 107 107 107
5 17 93 93 93
5 18 75 75 75
5 19 102 102 102
5 20 111 111 111
5 21 108 108 108
5 22 80 80 80
5 23 123 123 123
5 24 108 108 108
5 25 120 120 120
5 26 126 126 126
5 27 112 112 112
5 28 111 111 111
5 29 126 126 126
5 30 101 101 101
5 31 118 118 118

6 0 103 103 103
6 1 131 131 131
6 2 104 104 104
6 3 143 143 143
6 4 132 132 132
6 5 60 60 60
6 6 12 12 12
6 7 52 52 52
6 8 42 42 42
6 9 58 58 58
6 10 121 121 121
6 11 134 134 134
6 12 107 107 107
6 13 125 125 125
6 14 137 137 137
6 15 101 101 101
6 16 144 144 144
6 17 125 125 125
6 18 114 114 114
6 19 124 124 124
6 20 98 98 98
6 21 107 107 107
6 22 130 130 130
6 23 89 89 89
6 24 120 120 120
6 25 128 128 128
6 26 150 150 150
6 27 117 117 117
6 28 140 140 140
6 29 101 101 101
6 30 119 119 119
6 31 99 99 99

7 0 100 100 100
7 1 115 115 115
7 2 164 164 164
7 3 111 111 111
7 4 157 157 157
7 5 75 75 75
7 6 48 48 48
7 7 0 0 0
7 8 61 61 61
7 9 31 31 31
7 10 58 58 58
7 11 117 117 117
7 12 138 138 138
7 13 120 120 120
7 14 132 132 132
7 15 121 121 121
7 16 159 159 159
7 17 135 135 135
7 18 103 103 103
7 19 143 143 143
7 20 139 139 139
7 21 114 114 114
7 22 66 66 66
7 23 137 137 137
7 24 187 187 187
7 25 115 115 115
7 26 151 151 151
7 27 127 127 127
7 28 115 115 115
7 29 130 130 130
7 30 142 142 142
7 31 112 112 112

8 0 103 103 103
8 1 126 126 126
8 2 145 145 145
8 3 98 98 98
8 4 140 140 140
8 5 58 58 58
8 6 36 36 36
8 7 41 41 41
8 8 37 37 37
8 9 16 16 16
8 10 51 51 51
8 11 71 71 71
8 12 70 70 70
8 13 92 92 92
8 14 115 115 115
8 15 110 110 110
8 16 125 125 125
8 17 125 125 125
8 18 105 105 105
8 19 105 105 105
8 20 91 91 91
8 21 97 97 97
8 22 103 103 103
8 23 140 140 140
8 24 128 128 128
8 25 151 151 151
8 26 124 124 124
8 27 129 129 129
8 28 134 134 134
8 29 124 124 124
8 30 137 137 137
8 31 137 137 137

9 0 103 103 103
9 1 141 141 141
9 2 120 120 120
9 3 125 125 125
9 4 141 141 141
9 5 57 57 57
9 6 32 32 32
9 7 42 42 42
9 8 77 77 77
9 9 15 15 15
9 10 24 24 24
9 11 31 31 31
9 12 44 44 44
9 13 86 86 86
9 14 87 87 87
9 15 106 106 106
9 16 156 156 156
9 17 86 86 86
9 18 80 80 80
9 19 56 56 56
9 20 31 31 31
9 21 23 23 23
9 22 81 81 81
9 23 162 162 162
9 24 205 205 205
9 25 161 161 161
9 26 155 155 155
9 27 121 121 121
9 28 132 132 132
9 29 146 146 146
9 30 147 147 147
9 31 144 144 144

10 0 141 141 141
10 1 145 145 145
10 2 137 137 137
10 3 151 151 151
10 4 190 190 190
10 5 70 70 70
10 6 15 15 15
10 7 43 43 43
10 8 59 59 59
10 9 62 62 62
10 10 38 38 38
10 11 79 79 79
10 12 28 28 28
10 13 35 35 35
10 14 102 102 102
10 15 107 107 107
10 16 8 8 8
10 17 62 62 62
10 18 66 66 66
10 19 46 46 46
10 20 73 73 73
10 21 55 55 55
10 22 48 48 48
10 23 101 101 101
10 24 188 188 188
10 25 191 191 191
10 26 155 155 155
10 27 161 161 161
10 28 153 153 153
10 29 156 156 156
10 30 189 189 189
10 31 158 158 158

11 0 137 137 137
11 1 132 132 132
11 2 132 132 132
11 3 160 160 160
11 4 125 125 125
11 5 77 77 77
11 6 14 14 14
11 7 10 10 10
11 8 78 78 78
11 9 34 34 34
11 10 42 42 42
11 11 53 53 53
11 12 40 40 40
11 13 57 57 57
11 14 64 64 64
11 15 38 38 38
11 16 47 47 47
11 17 49 49 49
11 18 44 44 44
11 19 50 50 50
11 20 43 43 43
11 21 43 43 43
11 22 54 54 54
11 23 74 74 74
11 24 108 108 108
11 25 223 223 223
11 26 182 182 182
11 27 158 158 158
11 28 139 139 139
11 29 149 149 149
11 30 156 156 156
11 31 142 142 142

12 0 108 108 108
12 1 138 138 138
12 2 161 161 161
12 3 130 130 130
12 4 88 88 88
12 5 68 68 68
12 6 127 127 127
12 7 35 35 35
12 8 33 33 33
12 9 39 39 39
12 10 45 45 45
12 11 5 5 5
12 12 50 50 50
12 13 36 36 36
12 14 21 21 21
12 15 57 57 57
12 16 40 40 40
12 17 59 59 59
12 18 22 22 22
12 19 59 59 59
12 20 48 48 48
12 21 18 18 18
12 22 66 66 66
12 23 54 54 54
12 24 111 111 111
12 25 204 204 204
12 26 170 170 170
12 27 82 82 82
12 28 122 122 122
12 29 190 190 190
12 30 135 135 135
12 31 139 139 139

13 0 153 153 153
13 1 148 148 148
13 2 143 143 143
13 3 154 154 154
13 4 111 111 111
13 5 71 71 71
13 6 159 159 159
13 7 71 71 71
13 8 99 99 99
13 9 63 63 63
13 10 16 16 16
13 11 10 10 10
13 12 56 56 56
13 13 49 49 49
13 14 43 43 43
13 15 44 44 44
13 16 58 58 58
13 17 59 59 59
13 18 49 49 49
13 19 59 59 59
13 20 37 37 37
13 21 52 52 52
13 22 61 61 61
13 23 23 23 23
13 24 107 107 107
13 25 158 158 158
13 26 176 176 176
13 27 106 106 106
13 28 58 58 58
13 29 121 121 121
13 30 187 187 187
13 31 152 152 152

14 0 158 158 158
14 1 152 152 152
14 2 156 156 156
14 3 133 133 133
14 4 163 163 163
14 5 151 151 151
14 6 137 137 137
14 7 87 87 87
14 8 79 79 79
14 9 57 57 57
14 10 19 19 19
14 11 48 48 48
14 12 45 45 45
14 13 46 46 46
14 14 74 74 74
14 15 35 35 35
14 16 13 13 13
14 17 88 88 88
14 18 27 27 27
14 19 70 70 70
14 20 78 78 78
14 21 59 59 59
14 22 28 28 28
14 23 23 23 23
14 24 85 85 85
14 25 144 144 144
14 26 170 170 170
14 27 171 171 171
14 28 89 89 89
14 29 197 197 197
14 30 189 189 189
14 31 192 192 192

15 0 118 118 118
15 1 133 133 133
15 2 154 154 154
15 3 156 156 156
15 4 139 139 139
15 5 123 123 123
15 6 118 118 118
15 7 82 82 82
15 8 63 63 63
15 9 76 76 76
15 10 52 52 52
15 11 41 41 41
15 12 35 35 35
15 13 43 43 43
15 14 43 43 43
15 15 45 45 45
15 16 48 48 48
15 17 74 74 74
15 18 64 64 64
15 19 52 52 52
15 20 35 35 35
15 21 24 24 24
15 22 27 27 27
15 23 38 38 38
15 24 72 72 72
15 25 173 173 173
15 26 123 123 123
15 27 181 181 181
15 28 126 126 126
15 29 175 175 175
15 30 171 171 171
15 31 156 156 156

16 0 140 140 140
16 1 208 208 208
16 2 165 165 165
16 3 113 113 113
16 4 131 131 131
16 5 177 177 177
16 6 139 139 139
16 7 106 106 106
16 8 150 150 150
16 9 63 63 63
16 10 41 41 41
16 11 0 0 0
16 12 49 49 49
16 13 54 54 54
16 14 64 64 64
16 15 53 53 53
16 16 67 67 67
16 17 59 59 59
16 18 67 67 67
16 19 35 35 35
16 20 37 37 37
16 21 39 39 39
16 22 26 26 26
16 23 43 43 43
16 24 56 56 56
16 25 142 142 142
16 26 128 128 128
16 27 140 140 140
16 28 146 146 146
16 29 153 153 153
16 30 158 158 158
16 31 156 156 156

17 0 142 142 142
17 1 136 136 136
17 2 152 152 152
17 3 153 153 153
17 4 141 141 141
17 5 100 100 100
17 6 150 150 150
17 7 129 129 129
17 8 64 64 64
17 9 91 91 91
17 10 40 40 40
17 11 75 75 75
17 12 15 15 15
17 13 3 3 3
17 14 59 59 59
17 15 3 3 3
17 16 73 73 73
17 17 104 104 104
17 18 113 113 113
17 19 46 46 46
17 20 61 61 61
17 21 69 69 69
17 22 78 78 78
17 23 50 50 50
17 24 37 37 37
17 25 115 115 115
17 26 145 145 145
17 27 159 159 159
17 28 170 170 170
17 29 166 166 166
17 30 155 155 155
17 31 152 152 152

18 0 158 158 158
18 1 151 151 151
18 2 147 147 147
18 3 141 141 141
18 4 145 145 145
18 5 165 165 165
18 6 109 109 109
18 7 138 138 138
18 8 116 116 116
18 9 49 49 49
18 10 21 21 21
18 11 73 73 73
18 12 53 53 53
18 13 63 63 63
18 14 120 120 120
18 15 125 125 125
18 16 132 132 132
18 17 152 152 152
18 18 144 144 144
18 19 116 116 116
18 20 27 27 27
18 21 74 74 74
18 22 125 125 125
18 23 62 62 62
18 24 64 64 64
18 25 132 132 132
18 26 158 158 158
18 27 89 89 89
18 28 167 167 167
18 29 159 159 159
18 30 172 172 172
18 31 148 148 148

19 0 159 159 159
19 1 139 139 139
19 2 154 154 154
19 3 165 165 165
19 4 172 172 172
19 5 134 134 134
19 6 163 163 163
19 7 155 155 155
19 8 162 162 162
19 9 60 60 60
19 10 57 57 57
19 11 82 82 82
19 12 31 31 31
19 13 147 147 147
19 14 153 153 153
19 15 142 142 142
19 16 145 145 145
19 17 147 147 147
19 18 131 131 131
19 19 161 161 161
19 20 77 77 77
19 21 44 44 44
19 22 123 123 123
19 23 117 117 117
19 24 37 37 37
19 25 95 95 95
19 26 162 162 162
19 27 152 152 152
19 28 155 155 155
19 29 153 153 153
19 30 134 134 134
19 31 120 120 120

20 0 158 158 158
20 1 164 164 164
20 2 153 153 153
20 3 148 148 148
20 4 195 195 195
20 5 158 158 158
20 6 158 158 158
20 7 159 159 159
20 8 151 151 151
20 9 91 91 91
20 10 65 65 65
20 11 87 87 87
20 12 48 48 48
20 13 145 145 145
20 14 132 132 132
20 15 126 126 126
20 16 115 115 115
20 17 134 134 134
20 18 141 141 141
20 19 144 144 144
20 20 108 108 108
20 21 103 103 103
20 22 76 76 76
20 23 127 127 127
20 24 100 100 100
20 25 80 80 80
20 26 153 153 153
20 27 122 122 122
20 28 110 110 110
20 29 150 150 150
20 30 138 138 138
20 31 130 130 130

21 0 154 154 154
21 1 160 160 160
21 2 177 177 177
21 3 152 152 152
21 4 142 142 142
21 5 148 148 148
21 6 163 163 163
21 7 154 154 154
21 8 125 125 125
21 9 145 145 145
21 10 16 16 16
21 11 69 69 69
21 12 65 65 65
21 13 118 118 118
21 14 151 151 151
21 15 158 158 158
21 16 139 139 139
21 17 181 181 181
21 18 153 153 153
21 19 144 144 144
21 20 154 154 154
21 21 138 138 138
21 22 135 135 135
21 23 113 113 113
21 24 118 118 118
21 25 99 99 99
21 26 131 131 131
21 27 139 139 139
21 28 137 137 137
21 29 135 135 135
21 30 113 113 113
21 31 159 159 159

22 0 148 148 148
22 1 110 110 110
22 2 146 146 146
22 3 140 140 140
22 4 142 142 142
22 5 136 136 136
22 6 147 147 147
22 7 146 146 146
22 8 136 136 136
22 9 135 135 135
22 10 120 120 120
22 11 79 79 79
22 12 118 118 118
22 13 156 156 156
22 14 126 126 126
22 15 118 118 118
22 16 161 161 161
22 17 128 128 128
22 18 161 161 161
22 19 141 141 141
22 20 173 173 173
22 21 149 149 149
22 22 77 77 77
22 23 179 179 179
22 24 151 151 151
22 25 135 135 135
22 26 105 105 105
22 27 147 147 147
22 28 181 181 181
22 29 163 163 163
22 30 147 147 147
22 31 141 141 141

23 0 132 132 132
23 1 160 160 160
23 2 116 116 116
23 3 155 155 155
23 4 116 116 116
23 5 123 123 123
23 6 75 75 75
23 7 140 140 140
23 8 125 125 125
23 9 133 133 133
23 10 97 97 97
23 11 89 89 89
23 12 127 127 127
23 13 160 160 160
23 14 144 144 144
23 15 95 95 95
23 16 137 137 137
23 17 160 160 160
23 18 158 158 158
23 19 165 165 165
23 20 141 141 141
23 21 147 147 147
23 22 98 98 98
23 23 121 121 121
23 24 153 153 153
23 25 185 185 185
23 26 108 108 108
23 27 101 101 101
23 28 134 134 134
23 29 170 170 170
23 30 145 145 145
23 31 144 144 144

24 0 146 146 146
24 1 99 99 99
24 2 137 137 137
24 3 149 149 149
24 4 152 152 152
24 5 104 104 104
24 6 157 157 157
24 7 157 157 157
24 8 147 147 147
24 9 138 138 138
24 10 142 142 142
24 11 151 151 151
24 12 195 195 195
24 13 132 132 132
24 14 158 158 158
24 15 128 128 128
24 16 148 148 148
24 17 143 143 143
24 18 135 135 135
24 19 162 162 162
24 20 122 122 122
24 21 108 108 108
24 22 124 124 124
24 23 108 108 108
24 24 136 136 136
24 25 120 120 120
24 26 118 118 118
24 27 100 100 100
24 28 126 126 126
24 29 154 154 154
24 30 131 131 131
24 31 142 142 142

25 0 133 133 133
25 1 144 144 144
25 2 97 97 97
25 3 123 123 123
25 4 144 144 144
25 5 184 184 184
25 6 126 126 126
25 7 146 146 146
25 8 104 104 104
25 9 139 139 139
25 10 145 145 145
25 11 154 154 154
25 12 155 155 155
25 13 135 135 135
25 14 136 136 136
25 15 94 94 94
25 16 126 126 126
25 17 111 111 111
25 18 125 125 125
25 19 134 134 134
25 20 143 143 143
25 21 135 135 135
25 22 88 88 88
25 23 132 132 132
25 24 118 118 118
25 25 114 114 114
25 26 98 98 98
25 27 109 109 109
25 28 98 98 98
25 29 129 129 129
25 30 141 141 141
25 31 132 132 132

26 0 161 161 161
26 1 193 193 193
26 2 92 92 92
26 3 132 132 132
26 4 108 108 108
26 5 132 132 132
26 6 128 128 128
26 7 113 113 113
26 8 131 131 131
26 9 139 139 139
26 10 124 124 124
26 11 126 126 126
26 12 134 134 134
26 13 155 155 155
26 14 79 79 79
26 15 142 142 142
26 16 136 136 136
26 17 150 150 150
26 18 176 176 176
26 19 107 107 107
26 20 99 99 99
26 21 131 131 131
26 22 124 124 124
26 23 117 117 117
26 24 116 116 116
26 25 92 92 92
26 26 127 127 127
26 27 108 108 108
26 28 144 144 144
26 29 131 131 131
26 30 138 138 138
26 31 123 123 123

27 0 108 108 108
27 1 117 117 117
27 2 137 137 137
27 3 126 126 126
27 4 119 119 119
27 5 111 111 111
27 6 113 113 113
27 7 129 129 129
27 8 141 141 141
27 9 142 142 142
27 10 120 120 120
27 11 130 130 130
27 12 121 121 121
27 13 126 126 126
27 14 153 153 153
27 15 134 134 134
27 16 151 151 151
27 17 119 119 119
27 18 88 88 88
27 19 114 114 114
27 20 116 116 116
27 21 129 129 129
27 22 130 130 130
27 23 100 100 100
27 24 125 125 125
27 25 88 88 88
27 26 81 81 81
27 27 146 146 146
27 28 115 115 115
27 29 123 123 123
27 30 160 160 160
27 31 162 162 162

28 0 103 103 103
28 1 109 109 109
28 2 147 147 147
28 3 115 115 115
28 4 119 119 119
28 5 151 151 151
28 6 145 145 145
28 7 134 134 134
28 8 80 80 80
28 9 152 152 152
28 10 135 135 135
28 11 112 112 112
28 12 125 125 125
28 13 99 99 99
28 14 159 159 159
28 15 124 124 124
28 16 124 124 124
28 17 145 145 145
28 18 126 126 126
28 19 120 120 120
28 20 89 89 89
28 21 80 80 80
28 22 123 123 123
28 23 98 98 98
28 24 128 128 128
28 25 134 134 134
28 26 138 138 138
28 27 111 111 111
28 28 123 123 123
28 29 107 107 107
28 30 129 129 129
28 31 131 131 131

29 0 126 126 126
29 1 108 108 108
29 2 129 129 129
29 3 118 118 118
29 4 115 115 115
29 5 138 138 138
29 6 112 112 112
29 7 98 98 98
29 8 151 151 151
29 9 133 133 133
29 10 160 160 160
29 11 145 145 145
29 12 126 126 126
29 13 133 133 133
29 14 153 153 153
29 15 123 123 123
29 16 123 123 123
29 17 137 137 137
29 18 118 118 118
29 19 108 108 108
29 20 130 130 130
29 21 109 109 109
29 22 111 111 111
29 23 119 119 119
29 24 104 104 104
29 25 86 86 86
29 26 89 89 89
29 27 93 93 93
29 28 99 99 99
29 29 118 118 118
29 30 134 134 134
29 31 134 134 134

30 0 117 117 117
30 1 138 138 138
30 2 114 114 114
30 3 117 117 117
30 4 136 136 136
30 5 162 162 162
30 6 133 133 133
30 7 131 131 131
30 8 131 131 131
30 9 136 136 136
30 10 181 181 181
30 11 135 135 135
30 12 150 150 150
30 13 155 155 155
30 14 163 163 163
30 15 125 125 125
30 16 120 120 120
30 17 122 122 122
30 18 148 148 148
30 19 120 120 120
30 20 128 128 128
30 21 130 130 130
30 22 99 99 99
30 23 134 134 134
30 24 103 103 103
30 25 123 123 123
30 26 131 131 131
30 27 139 139 139
30 28 139 139 139
30 29 137 137 137
30 30 126 126 126
30 31 127 127 127

31 0 98 98 98
31 1 161 161 161
31 2 160 160 160
31 3 147 147 147
31 4 135 135 135
31 5 108 108 108
31 6 149 149 149
31 7 129 129 129
31 8 141 141 141
31 9 134 134 134
31 10 128 128 128
31 11 141 141 141
31 12 178 178 178
31 13 127 127 127
31 14 146 146 146
31 15 134 134 134
31 16 141 141 141
31 17 131 131 131
31 18 123 123 123
31 19 164 164 164
31 20 141 141 141
31 21 129 129 129
31 22 132 132 132
31 23 121 121 121
31 24 110 110 110
31 25 176 176 176
31 26 92 92 92
31 27 134 134 134
31 28 146 146 146
31 29 134 134 134
31 30 121 121 121
31 31 149 149 149



==> Cifra_figuretem/10/dp7.txt <==
0 0 61 66 137
0 1 88 60 28
0 2 140 59 0
0 3 66 98 52
0 4 15 7 48
0 5 112 80 74
0 6 72 0 61
0 7 74 51 13
0 8 197 32 59
0 9 46 98 55
0 10 73 89 0
0 11 52 80 54
0 12 78 32 59
0 13 64 69 67
0 14 40 45 147
0 15 70 78 80
0 16 44 76 59
0 17 51 10 80
0 18 63 91 62
0 19 112 91 54
0 20 128 119 96
0 21 63 118 74
0 22 93 85 89
0 23 77 130 44
0 24 116 155 73
0 25 87 75 38
0 26 122 91 36
0 27 75 82 87
0 28 77 96 61
0 29 53 100 68
0 30 120 98 75
0 31 63 61 78

1 0 131 90 23
1 1 38 22 14
1 2 70 41 71
1 3 48 70 16
1 4 24 42 0
1 5 78 113 59
1 6 119 82 53
1 7 134 50 46
1 8 2 61 4
1 9 83 20 49
1 10 10 75 91
1 11 40 111 63
1 12 47 74 39
1 13 66 95 92
1 14 112 97 103
1 15 19 88 119
1 16 31 102 95
1 17 72 39 64
1 18 133 113 85
1 19 90 76 111
1 20 93 157 100
1 21 84 99 77
1 22 85 86 91
1 23 79 175 166
1 24 93 79 86
1 25 72 94 109
1 26 54 114 53
1 27 79 84 66
1 28 42 101 65
1 29 50 92 176
1 30 64 180 121
1 31 65 90 78

2 0 49 0 51
2 1 50 75 41
2 2 79 56 29
2 3 63 92 23
2 4 90 76 62
2 5 36 114 51
2 6 64 78 0
2 7 28 89 31
2 8 60 57 41
2 9 44 99 53
2 10 76 82 46
2 11 68 110 64
2 12 86 141 65
2 13 170 196 195
2 14 129 134 85
2 15 88 84 91
2 16 117 114 138
2 17 92 161 102
2 18 117 127 65
2 19 142 116 68
2 20 176 80 142
2 21 111 121 96
2 22 117 214 6
2 23 50 124 82
2 24 161 118 94
2 25 162 174 66
2 26 100 118 71
2 27 85 25 56
2 28 101 146 79
2 29 129 114 107
2 30 101 100 79
2 31 94 170 55

3 0 0 119 36
3 1 38 39 0
3 2 50 78 72
3 3 59 109 59
3 4 131 86 105
3 5 87 111 104
3 6 64 72 51
3 7 0 44 21
3 8 36 46 31
3 9 31 72 48
3 10 75 66 57
3 11 126 121 27
3 12 164 118 93
3 13 145 141 109
3 14 128 170 72
3 15 79 153 92
3 16 169 124 82
3 17 116 125 122
3 18 141 139 94
3 19 149 164 136
3 20 141 178 96
3 21 131 153 139
3 22 145 142 93
3 23 66 165 128
3 24 107 158 38
3 25 93 129 110
3 26 124 10 111
3 27 153 143 114
3 28 137 128 129
3 29 128 118 65
3 30 157 154 108
3 31 139 146 87

4 0 107 63 4
4 1 84 66 63
4 2 85 48 45
4 3 44 65 40
4 4 67 17 48
4 5 33 44 41
4 6 79 45 58
4 7 56 44 78
4 8 151 29 0
4 9 40 69 38
4 10 76 120 40
4 11 58 62 26
4 12 73 102 122
4 13 108 134 126
4 14 139 175 64
4 15 123 133 68
4 16 73 99 85
4 17 96 140 104
4 18 100 106 42
4 19 105 153 158
4 20 221 188 97
4 21 98 94 67
4 22 95 152 45
4 23 67 100 55
4 24 132 82 115
4 25 135 83 85
4 26 131 116 90
4 27 84 88 89
4 28 208 132 6
4 29 149 171 94
4 30 110 116 87
4 31 132 108 76

5 0 53 86 0
5 1 195 70 64
5 2 88 118 83
5 3 75 74 109
5 4 57 151 97
5 5 62 2 2
5 6 117 2 70
5 7 85 34 23
5 8 64 53 32
5 9 60 12 153
5 10 61 136 45
5 11 92 106 39
5 12 35 145 59
5 13 124 144 174
5 14 137 85 117
5 15 81 118 70
5 16 117 124 80
5 17 116 111 53
5 18 64 123 40
5 19 71 165 71
5 20 124 124 86
5 21 112 121 90
5 22 125 144 0
5 23 144 138 87
5 24 139 140 46
5 25 132 171 56
5 26 141 128 109
5 27 73 165 98
5 28 112 131 89
5 29 139 135 105
5 30 147 124 32
5 31 86 167 101

6 0 153 94 61
6 1 151 156 86
6 2 87 113 111
6 3 155 194 79
6 4 150 137 108
6 5 43 74 64
6 6 0 53 3
6 7 96 17 45
6 8 37 73 18
6 9 84 38 52
6 10 164 128 70
6 11 155 119 127
6 12 98 168 57
6 13 116 154 103
6 14 184 137 91
6 15 165 59 79
6 16 150 151 132
6 17 119 149 107
6 18 136 148 57
6 19 160 160 52
6 20 104 113 76
6 21 142 100 78
6 22 151 182 57
6 23 42 135 91
6 24 162 137 61
6 25 131 143 110
6 26 144 188 118
6 27 165 150 37
6 28 117 176 126
6 29 71 138 93
6 30 133 132 90
6 31 53 162 83

7 0 118 134 47
7 1 100 152 93
7 2 148 208 137
7 3 131 112 89
7 4 222 136 115
7 5 74 90 60
7 6 92 30 22
7 7 46 0 0
7 8 53 39 92
7 9 27 19 48
7 10 78 29 67
7 11 94 122 134
7 12 153 182 79
7 13 130 147 82
7 14 143 207 47
7 15 156 133 73
7 16 176 179 121
7 17 109 168 128
7 18 153 134 23
7 19 161 141 128
7 20 132 167 119
7 21 137 186 21
7 22 138 42 16
7 23 138 150 124
7 24 201 183 178
7 25 109 174 61
7 26 165 128 160
7 27 149 150 81
7 28 140 138 66
7 29 126 170 94
7 30 94 167 164
7 31 135 132 70

8 0 88 114 108
8 1 149 152 76
8 2 116 207 112
8 3 109 121 65
8 4 137 130 152
8 5 63 60 50
8 6 69 29 10
8 7 30 55 38
8 8 59 42 10
8 9 39 0 37
8 10 42 55 57
8 11 80 61 73
8 12 0 136 73
8 13 109 91 76
8 14 96 147 100
8 15 116 139 74
8 16 165 144 68
8 17 166 65 144
8 18 108 101 105
8 19 135 83 96
8 20 117 52 105
8 21 114 87 89
8 22 146 102 63
8 23 114 176 130
8 24 149 121 114
8 25 132 211 109
8 26 108 165 101
8 27 164 164 59
8 28 174 140 88
8 29 126 152 94
8 30 164 171 75
8 31 148 169 94

9 0 145 88 77
9 1 168 187 68
9 2 154 113 93
9 3 172 105 99
9 4 193 104 127
9 5 95 9 67
9 6 57 12 27
9 7 86 27 11
9 8 118 45 69
9 9 30 82 0
9 10 9 28 33
9 11 46 23 25
9 12 72 46 15
9 13 75 131 51
9 14 65 144 52
9 15 101 121 97
9 16 160 211 98
9 17 72 99 87
9 18 67 81 93
9 19 46 108 14
9 20 87 0 89
9 21 85 37 0
9 22 80 101 60
9 23 145 180 160
9 24 175 212 228
9 25 154 196 134
9 26 167 180 117
9 27 175 71 117
9 28 154 146 98
9 29 144 191 104
9 30 148 172 122
9 31 173 205 53

10 0 162 175 85
10 1 157 185 94
10 2 132 194 84
10 3 168 174 112
10 4 213 217 141
10 5 92 65 54
10 6 4 40 1
10 7 50 25 55
10 8 0 85 95
10 9 101 42 42
10 10 41 38 35
10 11 98 47 93
10 12 8 76 0
10 13 68 3 35
10 14 130 70 107
10 15 101 127 94
10 16 92 0 0
10 17 85 47 53
10 18 107 39 53
10 19 67 62 11
10 20 84 78 56
10 21 77 42 47
10 22 73 45 24
10 23 136 75 94
10 24 211 192 161
10 25 179 205 190
10 26 153 170 142
10 27 178 176 129
10 28 162 188 109
10 29 191 157 121
10 30 170 224 172
10 31 164 183 128

11 0 127 182 103
11 1 111 175 109
11 2 198 129 67
11 3 202 166 114
11 4 135 165 75
11 5 90 93 48
11 6 37 45 0
11 7 34 18 0
11 8 162 41 30
11 9 46 26 29
11 10 95 24 6
11 11 42 82 36
11 12 77 54 0
11 13 63 64 44
11 14 79 61 51
11 15 71 15 29
11 16 93 50 0
11 17 95 37 16
11 18 64 17 52
11 19 82 29 39
11 20 64 50 15
11 21 59 55 13
11 22 75 53 35
11 23 105 72 46
11 24 173 59 93
11 25 195 215 260
11 26 191 162 192
11 27 158 159 156
11 28 179 144 96
11 29 175 181 91
11 30 186 203 80
11 31 181 131 115

12 0 151 139 35
12 1 142 151 122
12 2 151 210 122
12 3 141 128 120
12 4 78 114 71
12 5 114 75 15
12 6 122 166 92
12 7 60 25 19
12 8 92 14 0
12 9 73 33 11
12 10 48 51 35
12 11 60 50 0
12 12 58 4 88
12 13 45 55 9
12 14 28 43 0
12 15 89 49 33
12 16 15 65 41
12 17 69 51 57
12 18 69 0 39
12 19 58 73 46
12 20 70 55 18
12 21 42 7 4
12 22 63 84 53
12 23 60 73 28
12 24 133 106 93
12 25 217 212 183
12 26 210 128 172
12 27 108 16 121
12 28 163 129 75
12 29 198 258 115
12 30 146 209 51
12 31 167 123 126

13 0 176 186 95
13 1 153 180 112
13 2 155 188 87
13 3 163 161 137
13 4 118 150 65
13 5 85 143 0
13 6 162 133 182
13 7 130 36 48
13 8 144 62 90
13 9 48 81 60
13 10 61 0 22
13 11 24 26 0
13 12 60 37 71
13 13 67 52 28
13 14 60 52 18
13 15 61 28 43
13 16 71 32 71
13 17 60 108 9
13 18 71 45 30
13 19 78 42 57
13 20 112 20 0
13 21 69 49 38
13 22 71 37 75
13 23 47 22 0
13 24 135 108 78
13 25 188 191 94
13 26 191 188 149
13 27 101 92 124
13 28 60 96 18
13 29 125 131 107
13 30 164 270 128
13 31 180 179 95

14 0 184 185 104
14 1 180 163 112
14 2 166 178 126
14 3 161 147 92
14 4 155 195 140
14 5 191 197 65
14 6 173 198 42
14 7 122 85 56
14 8 112 67 57
14 9 87 33 51
14 10 70 3 0
14 11 101 36 8
14 12 71 31 32
14 13 51 28 59
14 14 109 96 18
14 15 40 30 35
14 16 0 64 3
14 17 183 54 26
14 18 12 56 12
14 19 89 66 53
14 20 95 64 76
14 21 59 73 45
14 22 70 0 22
14 23 91 0 38
14 24 99 121 35
14 25 174 203 55
14 26 174 211 127
14 27 189 204 121
14 28 94 95 79
14 29 164 257 169
14 30 231 252 84
14 31 156 308 112

15 0 79 165 110
15 1 168 96 135
15 2 166 190 107
15 3 179 195 93
15 4 135 172 111
15 5 154 150 66
15 6 86 192 75
15 7 101 106 39
15 8 51 74 63
15 9 69 75 84
15 10 52 51 55
15 11 40 55 28
15 12 34 33 38
15 13 35 83 12
15 14 62 59 9
15 15 76 16 42
15 16 60 18 67
15 17 117 62 42
15 18 70 47 76
15 19 55 59 41
15 20 64 26 17
15 21 53 0 27
15 22 25 29 27
15 23 50 35 28
15 24 112 90 15
15 25 200 180 137
15 26 113 165 90
15 27 275 154 114
15 28 142 158 79
15 29 209 221 96
15 30 241 139 131
15 31 158 190 121

16 0 109 189 123
16 1 271 187 167
16 2 179 290 26
16 3 140 146 52
16 4 163 191 40
16 5 244 204 84
16 6 162 157 97
16 7 62 110 147
16 8 98 217 136
16 9 131 20 39
16 10 58 56 9
16 11 30 0 0
16 12 55 58 33
16 13 88 45 28
16 14 68 78 47
16 15 82 109 0
16 16 62 51 87
16 17 64 67 47
16 18 82 85 33
16 19 4 42 60
16 20 68 7 37
16 21 38 71 8
16 22 36 2 39
16 23 19 44 65
16 24 57 92 20
16 25 168 190 69
16 26 138 160 85
16 27 140 181 99
16 28 166 185 87
16 29 167 189 103
16 30 144 181 150
16 31 186 184 98

17 0 179 209 39
17 1 208 119 80
17 2 173 183 99
17 3 191 181 89
17 4 195 179 48
17 5 158 64 79
17 6 166 202 83
17 7 135 143 110
17 8 116 115 0
17 9 75 57 141
17 10 79 49 0
17 11 60 67 100
17 12 61 27 0
17 13 17 23 0
17 14 91 58 29
17 15 26 95 0
17 16 46 116 57
17 17 106 114 91
17 18 134 122 83
17 19 69 55 13
17 20 43 35 107
17 21 49 48 109
17 22 151 55 28
17 23 32 89 29
17 24 66 7 38
17 25 149 120 76
17 26 182 155 97
17 27 138 214 125
17 28 156 185 170
17 29 153 224 122
17 30 175 203 87
17 31 185 171 99

18 0 188 179 106
18 1 154 173 126
18 2 177 147 117
18 3 135 165 121
18 4 165 178 91
18 5 213 164 117
18 6 156 173 0
18 7 181 134 100
18 8 150 123 74
18 9 61 72 14
18 10 10 53 0
18 11 104 67 47
18 12 63 54 42
18 13 92 80 16
18 14 147 118 94
18 15 140 168 67
18 16 171 129 95
18 17 166 192 99
18 18 142 186 104
18 19 156 107 86
18 20 52 53 0
18 21 82 86 55
18 22 152 115 107
18 23 54 62 71
18 24 74 69 50
18 25 211 122 64
18 26 178 197 100
18 27 199 9 60
18 28 156 177 168
18 29 205 204 67
18 30 216 157 143
18 31 152 215 77

19 0 224 148 107
19 1 139 177 101
19 2 177 178 106
19 3 151 249 94
19 4 190 240 85
19 5 166 195 42
19 6 177 202 110
19 7 201 181 82
19 8 177 187 123
19 9 65 72 43
19 10 60 56 55
19 11 107 94 46
19 12 20 67 7
19 13 162 176 102
19 14 89 217 152
19 15 144 174 109
19 16 175 165 96
19 17 162 232 47
19 18 164 157 72
19 19 135 122 226
19 20 94 86 51
19 21 121 42 0
19 22 139 179 53
19 23 150 142 59
19 24 74 19 18
19 25 112 116 56
19 26 186 198 103
19 27 183 156 117
19 28 151 193 121
19 29 191 166 101
19 30 107 203 92
19 31 122 162 76

20 0 165 188 120
20 1 201 167 123
20 2 144 215 100
20 3 165 193 85
20 4 167 166 252
20 5 192 192 90
20 6 180 202 93
20 7 196 197 85
20 8 190 151 111
20 9 59 145 70
20 10 68 58 68
20 11 97 113 52
20 12 74 24 45
20 13 197 108 129
20 14 134 204 58
20 15 126 166 86
20 16 157 116 73
20 17 132 146 123
20 18 159 174 91
20 19 177 161 93
20 20 111 121 94
20 21 97 142 71
20 22 17 131 78
20 23 159 136 86
20 24 139 147 13
20 25 98 128 13
20 26 181 159 117
20 27 140 126 99
20 28 133 136 62
20 29 169 143 138
20 30 173 160 80
20 31 156 152 82

21 0 189 183 90
21 1 150 228 103
21 2 212 193 124
21 3 176 163 117
21 4 150 179 95
21 5 160 186 99
21 6 146 230 113
21 7 160 200 104
21 8 172 196 8
21 9 119 226 91
21 10 2 40 5
21 11 134 45 29
21 12 86 73 37
21 13 136 115 104
21 14 183 165 104
21 15 151 181 142
21 16 167 162 86
21 17 276 182 86
21 18 168 179 110
21 19 161 186 84
21 20 151 213 97
21 21 133 122 159
21 22 136 115 155
21 23 154 160 26
21 24 130 165 58
21 25 98 114 86
21 26 159 135 99
21 27 154 181 83
21 28 169 148 93
21 29 179 161 64
21 30 132 129 78
21 31 189 173 115

22 0 159 179 106
22 1 122 148 60
22 2 190 164 84
22 3 155 175 88
22 4 145 181 101
22 5 176 163 69
22 6 153 217 70
22 7 149 206 81
22 8 180 153 77
22 9 112 173 119
22 10 81 238 41
22 11 109 30 96
22 12 131 131 92
22 13 197 151 121
22 14 175 156 49
22 15 159 149 46
22 16 180 180 122
22 17 157 137 91
22 18 189 187 107
22 19 134 169 121
22 20 185 149 184
22 21 158 168 122
22 22 65 127 38
22 23 203 154 179
22 24 153 197 104
22 25 155 155 96
22 26 106 85 123
22 27 146 179 115
22 28 188 267 88
22 29 179 172 138
22 30 193 182 65
22 31 183 189 51

23 0 117 148 131
23 1 210 181 87
23 2 186 68 93
23 3 175 194 95
23 4 100 136 112
23 5 178 117 74
23 6 101 33 90
23 7 164 166 91
23 8 155 148 71
23 9 162 161 77
23 10 121 112 57
23 11 110 138 20
23 12 193 55 132
23 13 184 184 112
23 14 178 158 97
23 15 130 59 95
23 16 150 168 91
23 17 173 161 145
23 18 122 228 123
23 19 178 190 128
23 20 146 172 105
23 21 187 126 128
23 22 92 129 72
23 23 120 161 81
23 24 171 165 123
23 25 180 250 126
23 26 101 142 83
23 27 101 132 70
23 28 145 156 101
23 29 164 244 104
23 30 165 167 104
23 31 167 188 78

24 0 142 192 103
24 1 138 160 0
24 2 135 172 104
24 3 183 229 35
24 4 234 156 64
24 5 104 124 84
24 6 166 230 76
24 7 141 178 150
24 8 145 224 72
24 9 165 135 113
24 10 153 161 112
24 11 200 153 101
24 12 205 221 158
24 13 143 130 123
24 14 206 173 95
24 15 128 168 89
24 16 187 129 128
24 17 183 159 86
24 18 146 186 74
24 19 179 201 105
24 20 128 162 75
24 21 137 80 108
24 22 134 138 99
24 23 174 61 90
24 24 145 169 95
24 25 161 142 58
24 26 152 126 75
24 27 127 137 37
24 28 138 175 63
24 29 146 166 151
24 30 177 160 56
24 31 163 166 97

25 0 145 162 91
25 1 176 146 109
25 2 119 99 71
25 3 128 131 109
25 4 160 194 77
25 5 211 114 226
25 6 147 154 78
25 7 154 202 81
25 8 129 113 69
25 9 162 159 96
25 10 173 185 76
25 11 139 193 132
25 12 149 156 160
25 13 156 132 116
25 14 147 168 94
25 15 98 89 94
25 16 158 147 72
25 17 97 148 89
25 18 120 170 84
25 19 155 164 83
25 20 119 184 127
25 21 163 159 85
25 22 126 90 49
25 23 195 141 61
25 24 144 183 26
25 25 98 150 95
25 26 99 127 70
25 27 105 154 68
25 28 87 133 73
25 29 144 163 80
25 30 175 145 104
25 31 138 156 103

26 0 197 175 112
26 1 169 178 231
26 2 151 98 28
26 3 116 82 199
26 4 53 160 110
26 5 124 143 128
26 6 155 145 85
26 7 117 160 62
26 8 183 126 83
26 9 163 168 86
26 10 167 135 70
26 11 145 138 97
26 12 115 165 120
26 13 157 211 97
26 14 96 57 84
26 15 138 175 114
26 16 145 170 93
26 17 144 188 118
26 18 169 230 130
26 19 119 121 81
26 20 96 122 78
26 21 124 175 94
26 22 130 144 97
26 23 127 144 81
26 24 211 114 22
26 25 104 83 89
26 26 135 195 52
26 27 144 79 100
26 28 118 141 173
26 29 148 173 72
26 30 152 170 92
26 31 122 140 106

27 0 164 164 0
27 1 135 142 73
27 2 137 198 77
27 3 129 163 86
27 4 146 87 125
27 5 122 151 59
27 6 162 112 64
27 7 219 87 82
27 8 113 197 111
27 9 145 181 100
27 10 149 166 45
27 11 161 138 90
27 12 171 103 89
27 13 105 149 124
27 14 149 183 126
27 15 149 128 125
27 16 218 193 42
27 17 112 191 56
27 18 108 74 81
27 19 138 150 53
27 20 132 150 65
27 21 146 152 89
27 22 88 221 82
27 23 141 149 8
27 24 155 154 67
27 25 119 62 85
27 26 133 123 0
27 27 137 234 66
27 28 149 153 45
27 29 110 150 109
27 30 178 186 116
27 31 205 195 87

28 0 106 112 91
28 1 132 139 56
28 2 179 150 111
28 3 121 132 93
28 4 167 117 72
28 5 128 139 186
28 6 140 192 103
28 7 213 134 54
28 8 37 157 46
28 9 209 141 105
28 10 153 168 83
28 11 152 151 33
28 12 125 162 89
28 13 140 140 17
28 14 111 290 76
28 15 141 162 68
28 16 137 147 88
28 17 212 161 60
28 18 162 177 39
28 19 177 141 41
28 20 88 117 60
28 21 98 102 38
28 22 146 128 96
28 23 95 136 64
28 24 136 185 63
28 25 102 190 110
28 26 135 162 118
28 27 138 143 52
28 28 124 181 66
28 29 236 159 0
28 30 109 177 101
28 31 176 163 55

29 0 125 153 100
29 1 151 149 24
29 2 179 134 73
29 3 105 169 79
29 4 127 108 108
29 5 110 226 78
29 6 152 117 67
29 7 136 135 23
29 8 139 202 113
29 9 146 162 93
29 10 190 187 102
29 11 138 167 129
29 12 143 119 115
29 13 135 176 89
29 14 188 115 158
29 15 145 164 61
29 16 138 164 68
29 17 140 115 157
29 18 152 154 47
29 19 112 178 35
29 20 149 183 59
29 21 118 120 89
29 22 124 130 79
29 23 117 143 96
29 24 122 133 57
29 25 77 121 60
29 26 96 136 34
29 27 127 113 38
29 28 161 70 66
29 29 151 119 84
29 30 124 170 110
29 31 139 209 55

30 0 111 153 88
30 1 162 186 65
30 2 110 130 100
30 3 82 159 109
30 4 137 183 87
30 5 145 215 126
30 6 131 170 97
30 7 164 162 68
30 8 181 143 71
30 9 172 176 60
30 10 255 169 119
30 11 152 131 123
30 12 192 188 70
30 13 198 184 84
30 14 145 272 72
30 15 151 118 105
30 16 122 153 83
30 17 129 175 62
30 18 154 219 72
30 19 136 155 68
30 20 149 162 72
30 21 126 158 107
30 22 82 154 60
30 23 156 152 94
30 24 145 131 33
30 25 125 153 91
30 26 116 179 97
30 27 135 211 70
30 28 161 169 88
30 29 131 166 113
30 30 150 182 46
30 31 136 170 75

31 0 167 82 46
31 1 233 161 89
31 2 172 202 107
31 3 182 174 84
31 4 180 182 43
31 5 77 147 99
31 6 136 187 123
31 7 112 196 79
31 8 138 193 93
31 9 150 172 80
31 10 108 163 114
31 11 159 174 89
31 12 261 158 116
31 13 162 127 94
31 14 187 175 76
31 15 201 150 51
31 16 184 161 79
31 17 77 203 112
31 18 126 173 69
31 19 159 223 109
31 20 142 167 113
31 21 172 138 77
31 22 146 169 82
31 23 149 155 60
31 24 66 156 107
31 25 199 195 134
31 26 133 169 0
31 27 100 217 87
31 28 146 211 82
31 29 126 169 106
31 30 153 101 109
31 31 218 156 74



==> Cifra_figuretem/10/dp8-gray.txt <==
0 0 113 113 113
0 1 79 79 79
0 2 70 70 70
0 3 91 91 91
0 4 79 79 79
0 5 77 77 77
0 6 92 92 92
0 7 91 91 91
0 8 110 110 110
0 9 102 102 102
0 10 94 94 94
0 11 101 101 101
0 12 92 92 92
0 13 107 107 107
0 14 93 93 93
0 15 101 101 101
0 16 84 84 84
0 17 117 117 117
0 18 78 78 78
0 19 101 101 101
0 20 79 79 79
0 21 84 84 84
0 22 85 85 85
0 23 56 56 56
0 24 71 71 71
0 25 71 71 71
0 26 112 112 112
0 27 85 85 85
0 28 46 46 46
0 29 107 107 107
0 30 85 85 85
0 31 89 89 89

1 0 66 66 66
1 1 96 96 96
1 2 57 57 57
1 3 49 49 49
1 4 112 112 112
1 5 134 134 134
1 6 90 90 90
1 7 87 87 87
1 8 102 102 102
1 9 107 107 107
1 10 119 119 119
1 11 110 110 110
1 12 87 87 87
1 13 102 102 102
1 14 105 105 105
1 15 103 103 103
1 16 107 107 107
1 17 77 77 77
1 18 67 67 67
1 19 99 99 99
1 20 73 73 73
1 21 99 99 99
1 22 96 96 96
1 23 97 97 97
1 24 75 75 75
1 25 68 68 68
1 26 100 100 100
1 27 67 67 67
1 28 79 79 79
1 29 69 69 69
1 30 91 91 91
1 31 73 73 73

2 0 89 89 89
2 1 108 108 108
2 2 73 73 73
2 3 63 63 63
2 4 82 82 82
2 5 92 92 92
2 6 97 97 97
2 7 72 72 72
2 8 92 92 92
2 9 66 66 66
2 10 78 78 78
2 11 108 108 108
2 12 96 96 96
2 13 76 76 76
2 14 58 58 58
2 15 81 81 81
2 16 77 77 77
2 17 97 97 97
2 18 90 90 90
2 19 44 44 44
2 20 71 71 71
2 21 93 93 93
2 22 82 82 82
2 23 50 50 50
2 24 84 84 84
2 25 62 62 62
2 26 83 83 83
2 27 62 62 62
2 28 58 58 58
2 29 85 85 85
2 30 54 54 54
2 31 71 71 71

3 0 92 92 92
3 1 90 90 90
3 2 85 85 85
3 3 90 90 90
3 4 82 82 82
3 5 67 67 67
3 6 54 54 54
3 7 96 96 96
3 8 77 77 77
3 9 76 76 76
3 10 65 65 65
3 11 109 109 109
3 12 65 65 65
3 13 61 61 61
3 14 66 66 66
3 15 77 77 77
3 16 92 92 92
3 17 77 77 77
3 18 142 142 142
3 19 97 97 97
3 20 84 84 84
3 21 92 92 92
3 22 105 105 105
3 23 86 86 86
3 24 88 88 88
3 25 74 74 74
3 26 77 77 77
3 27 61 61 61
3 28 86 86 86
3 29 36 36 36
3 30 85 85 85
3 31 52 52 52

4 0 56 56 56
4 1 85 85 85
4 2 74 74 74
4 3 95 95 95
4 4 71 71 71
4 5 85 85 85
4 6 121 121 121
4 7 77 77 77
4 8 27 27 27
4 9 71 71 71
4 10 50 50 50
4 11 94 94 94
4 12 69 69 69
4 13 73 73 73
4 14 77 77 77
4 15 74 74 74
4 16 38 38 38
4 17 118 118 118
4 18 67 67 67
4 19 95 95 95
4 20 87 87 87
4 21 85 85 85
4 22 99 99 99
4 23 81 81 81
4 24 103 103 103
4 25 112 112 112
4 26 90 90 90
4 27 57 57 57
4 28 57 57 57
4 29 90 90 90
4 30 69 69 69
4 31 74 74 74

5 0 69 69 69
5 1 64 64 64
5 2 80 80 80
5 3 60 60 60
5 4 66 66 66
5 5 82 82 82
5 6 64 64 64
5 7 91 91 91
5 8 53 53 53
5 9 82 82 82
5 10 118 118 118
5 11 92 92 92
5 12 89 89 89
5 13 81 81 81
5 14 111 111 111
5 15 101 101 101
5 16 73 73 73
5 17 107 107 107
5 18 81 81 81
5 19 88 88 88
5 20 67 67 67
5 21 52 52 52
5 22 89 89 89
5 23 80 80 80
5 24 81 81 81
5 25 62 62 62
5 26 44 44 44
5 27 43 43 43
5 28 85 85 85
5 29 76 76 76
5 30 92 92 92
5 31 84 84 84

6 0 41 41 41
6 1 59 59 59
6 2 86 86 86
6 3 72 72 72
6 4 92 92 92
6 5 65 65 65
6 6 60 60 60
6 7 72 72 72
6 8 85 85 85
6 9 65 65 65
6 10 80 80 80
6 11 32 32 32
6 12 56 56 56
6 13 87 87 87
6 14 75 75 75
6 15 82 82 82
6 16 86 86 86
6 17 103 103 103
6 18 84 84 84
6 19 70 70 70
6 20 65 65 65
6 21 95 95 95
6 22 77 77 77
6 23 100 100 100
6 24 93 93 93
6 25 87 87 87
6 26 67 67 67
6 27 94 94 94
6 28 81 81 81
6 29 110 110 110
6 30 98 98 98
6 31 78 78 78

7 0 85 85 85
7 1 77 77 77
7 2 57 57 57
7 3 86 86 86
7 4 78 78 78
7 5 80 80 80
7 6 82 82 82
7 7 108 108 108
7 8 96 96 96
7 9 101 101 101
7 10 82 82 82
7 11 69 69 69
7 12 68 68 68
7 13 113 113 113
7 14 85 85 85
7 15 65 65 65
7 16 49 49 49
7 17 78 78 78
7 18 98 98 98
7 19 112 112 112
7 20 71 71 71
7 21 121 121 121
7 22 74 74 74
7 23 103 103 103
7 24 80 80 80
7 25 72 72 72
7 26 83 83 83
7 27 78 78 78
7 28 90 90 90
7 29 68 68 68
7 30 78 78 78
7 31 130 130 130

8 0 82 82 82
8 1 96 96 96
8 2 71 71 71
8 3 80 80 80
8 4 82 82 82
8 5 73 73 73
8 6 64 64 64
8 7 58 58 58
8 8 87 87 87
8 9 38 38 38
8 10 68 68 68
8 11 62 62 62
8 12 104 104 104
8 13 109 109 109
8 14 78 78 78
8 15 79 79 79
8 16 43 43 43
8 17 82 82 82
8 18 99 99 99
8 19 92 92 92
8 20 89 89 89
8 21 71 71 71
8 22 59 59 59
8 23 53 53 53
8 24 51 51 51
8 25 107 107 107
8 26 83 83 83
8 27 109 109 109
8 28 56 56 56
8 29 65 65 65
8 30 92 92 92
8 31 53 53 53

9 0 77 77 77
9 1 92 92 92
9 2 77 77 77
9 3 94 94 94
9 4 72 72 72
9 5 83 83 83
9 6 74 74 74
9 7 54 54 54
9 8 52 52 52
9 9 74 74 74
9 10 50 50 50
9 11 30 30 30
9 12 49 49 49
9 13 79 79 79
9 14 129 129 129
9 15 90 90 90
9 16 122 122 122
9 17 91 91 91
9 18 108 108 108
9 19 89 89 89
9 20 98 98 98
9 21 68 68 68
9 22 59 59 59
9 23 90 90 90
9 24 73 73 73
9 25 74 74 74
9 26 83 83 83
9 27 71 71 71
9 28 78 78 78
9 29 133 133 133
9 30 65 65 65
9 31 97 97 97

10 0 96 96 96
10 1 75 75 75
10 2 65 65 65
10 3 82 82 82
10 4 84 84 84
10 5 66 66 66
10 6 97 97 97
10 7 88 88 88
10 8 76 76 76
10 9 63 63 63
10 10 84 84 84
10 11 92 92 92
10 12 95 95 95
10 13 55 55 55
10 14 73 73 73
10 15 104 104 104
10 16 95 95 95
10 17 55 55 55
10 18 64 64 64
10 19 71 71 71
10 20 55 55 55
10 21 71 71 71
10 22 95 95 95
10 23 82 82 82
10 24 118 118 118
10 25 98 98 98
10 26 127 127 127
10 27 101 101 101
10 28 75 75 75
10 29 75 75 75
10 30 85 85 85
10 31 90 90 90

11 0 81 81 81
11 1 46 46 46
11 2 83 83 83
11 3 65 65 65
11 4 95 95 95
11 5 104 104 104
11 6 106 106 106
11 7 96 96 96
11 8 90 90 90
11 9 76 76 76
11 10 82 82 82
11 11 86 86 86
11 12 81 81 81
11 13 103 103 103
11 14 84 84 84
11 15 75 75 75
11 16 66 66 66
11 17 67 67 67
11 18 62 62 62
11 19 59 59 59
11 20 82 82 82
11 21 56 56 56
11 22 76 76 76
11 23 72 72 72
11 24 82 82 82
11 25 69 69 69
11 26 63 63 63
11 27 85 85 85
11 28 83 83 83
11 29 80 80 80
11 30 76 76 76
11 31 110 110 110

12 0 63 63 63
12 1 48 48 48
12 2 62 62 62
12 3 42 42 42
12 4 77 77 77
12 5 95 95 95
12 6 89 89 89
12 7 88 88 88
12 8 85 85 85
12 9 93 93 93
12 10 90 90 90
12 11 73 73 73
12 12 81 81 81
12 13 114 114 114
12 14 70 70 70
12 15 57 57 57
12 16 108 108 108
12 17 87 87 87
12 18 77 77 77
12 19 95 95 95
12 20 86 86 86
12 21 87 87 87
12 22 94 94 94
12 23 59 59 59
12 24 102 102 102
12 25 108 108 108
12 26 49 49 49
12 27 66 66 66
12 28 59 59 59
12 29 52 52 52
12 30 95 95 95
12 31 77 77 77

13 0 70 70 70
13 1 82 82 82
13 2 89 89 89
13 3 107 107 107
13 4 78 78 78
13 5 75 75 75
13 6 69 69 69
13 7 62 62 62
13 8 88 88 88
13 9 54 54 54
13 10 88 88 88
13 11 122 122 122
13 12 121 121 121
13 13 137 137 137
13 14 145 145 145
13 15 96 96 96
13 16 109 109 109
13 17 41 41 41
13 18 97 97 97
13 19 82 82 82
13 20 77 77 77
13 21 101 101 101
13 22 76 76 76
13 23 103 103 103
13 24 57 57 57
13 25 81 81 81
13 26 92 92 92
13 27 117 117 117
13 28 82 82 82
13 29 71 71 71
13 30 48 48 48
13 31 73 73 73

14 0 56 56 56
14 1 76 76 76
14 2 88 88 88
14 3 98 98 98
14 4 112 112 112
14 5 64 64 64
14 6 110 110 110
14 7 112 112 112
14 8 111 111 111
14 9 93 93 93
14 10 67 67 67
14 11 93 93 93
14 12 106 106 106
14 13 68 68 68
14 14 83 83 83
14 15 178 178 178
14 16 180 180 180
14 17 140 140 140
14 18 111 111 111
14 19 94 94 94
14 20 90 90 90
14 21 93 93 93
14 22 78 78 78
14 23 95 95 95
14 24 68 68 68
14 25 95 95 95
14 26 93 93 93
14 27 103 103 103
14 28 96 96 96
14 29 79 79 79
14 30 77 77 77
14 31 86 86 86

15 0 33 33 33
15 1 29 29 29
15 2 112 112 112
15 3 72 72 72
15 4 89 89 89
15 5 92 92 92
15 6 101 101 101
15 7 111 111 111
15 8 101 101 101
15 9 103 103 103
15 10 80 80 80
15 11 55 55 55
15 12 81 81 81
15 13 68 68 68
15 14 106 106 106
15 15 123 123 123
15 16 142 142 142
15 17 134 134 134
15 18 146 146 146
15 19 109 109 109
15 20 112 112 112
15 21 87 87 87
15 22 91 91 91
15 23 101 101 101
15 24 99 99 99
15 25 59 59 59
15 26 83 83 83
15 27 72 72 72
15 28 52 52 52
15 29 79 79 79
15 30 76 76 76
15 31 86 86 86

16 0 65 65 65
16 1 49 49 49
16 2 67 67 67
16 3 51 51 51
16 4 85 85 85
16 5 77 77 77
16 6 76 76 76
16 7 77 77 77
16 8 104 104 104
16 9 105 105 105
16 10 87 87 87
16 11 124 124 124
16 12 77 77 77
16 13 103 103 103
16 14 115 115 115
16 15 101 101 101
16 16 95 95 95
16 17 79 79 79
16 18 119 119 119
16 19 90 90 90
16 20 121 121 121
16 21 106 106 106
16 22 95 95 95
16 23 116 116 116
16 24 98 98 98
16 25 111 111 111
16 26 90 90 90
16 27 37 37 37
16 28 69 69 69
16 29 69 69 69
16 30 56 56 56
16 31 79 79 79

17 0 70 70 70
17 1 58 58 58
17 2 54 54 54
17 3 72 72 72
17 4 86 86 86
17 5 43 43 43
17 6 49 49 49
17 7 62 62 62
17 8 87 87 87
17 9 113 113 113
17 10 121 121 121
17 11 76 76 76
17 12 59 59 59
17 13 92 92 92
17 14 53 53 53
17 15 49 49 49
17 16 22 22 22
17 17 9 9 9
17 18 73 73 73
17 19 141 141 141
17 20 161 161 161
17 21 137 137 137
17 22 138 138 138
17 23 149 149 149
17 24 97 97 97
17 25 72 72 72
17 26 80 80 80
17 27 73 73 73
17 28 72 72 72
17 29 68 68 68
17 30 77 77 77
17 31 75 75 75

18 0 90 90 90
18 1 98 98 98
18 2 74 74 74
18 3 84 84 84
18 4 81 81 81
18 5 111 111 111
18 6 68 68 68
18 7 120 120 120
18 8 141 141 141
18 9 128 128 128
18 10 150 150 150
18 11 100 100 100
18 12 64 64 64
18 13 103 103 103
18 14 73 73 73
18 15 65 65 65
18 16 110 110 110
18 17 128 128 128
18 18 111 111 111
18 19 166 166 166
18 20 152 152 152
18 21 145 145 145
18 22 152 152 152
18 23 97 97 97
18 24 79 79 79
18 25 109 109 109
18 26 86 86 86
18 27 87 87 87
18 28 111 111 111
18 29 41 41 41
18 30 79 79 79
18 31 72 72 72

19 0 156 156 156
19 1 147 147 147
19 2 116 116 116
19 3 55 55 55
19 4 110 110 110
19 5 144 144 144
19 6 163 163 163
19 7 161 161 161
19 8 157 157 157
19 9 144 144 144
19 10 124 124 124
19 11 89 89 89
19 12 57 57 57
19 13 127 127 127
19 14 163 163 163
19 15 151 151 151
19 16 136 136 136
19 17 150 150 150
19 18 120 120 120
19 19 131 131 131
19 20 122 122 122
19 21 103 103 103
19 22 113 113 113
19 23 68 68 68
19 24 91 91 91
19 25 78 78 78
19 26 101 101 101
19 27 60 60 60
19 28 100 100 100
19 29 60 60 60
19 30 105 105 105
19 31 57 57 57

20 0 118 118 118
20 1 108 108 108
20 2 107 107 107
20 3 115 115 115
20 4 110 110 110
20 5 168 168 168
20 6 192 192 192
20 7 167 167 167
20 8 127 127 127
20 9 148 148 148
20 10 144 144 144
20 11 76 76 76
20 12 54 54 54
20 13 114 114 114
20 14 136 136 136
20 15 105 105 105
20 16 120 120 120
20 17 124 124 124
20 18 175 175 175
20 19 142 142 142
20 20 140 140 140
20 21 140 140 140
20 22 181 181 181
20 23 106 106 106
20 24 76 76 76
20 25 52 52 52
20 26 81 81 81
20 27 101 101 101
20 28 84 84 84
20 29 114 114 114
20 30 20 20 20
20 31 84 84 84

21 0 171 171 171
21 1 145 145 145
21 2 164 164 164
21 3 159 159 159
21 4 109 109 109
21 5 131 131 131
21 6 173 173 173
21 7 112 112 112
21 8 141 141 141
21 9 120 120 120
21 10 108 108 108
21 11 140 140 140
21 12 124 124 124
21 13 128 128 128
21 14 128 128 128
21 15 115 115 115
21 16 153 153 153
21 17 145 145 145
21 18 204 204 204
21 19 182 182 182
21 20 197 197 197
21 21 209 209 209
21 22 169 169 169
21 23 151 151 151
21 24 100 100 100
21 25 65 65 65
21 26 89 89 89
21 27 127 127 127
21 28 86 86 86
21 29 115 115 115
21 30 107 107 107
21 31 82 82 82

22 0 188 188 188
22 1 230 230 230
22 2 219 219 219
22 3 211 211 211
22 4 195 195 195
22 5 155 155 155
22 6 127 127 127
22 7 129 129 129
22 8 106 106 106
22 9 134 134 134
22 10 89 89 89
22 11 111 111 111
22 12 109 109 109
22 13 153 153 153
22 14 110 110 110
22 15 132 132 132
22 16 160 160 160
22 17 149 149 149
22 18 194 194 194
22 19 214 214 214
22 20 154 154 154
22 21 228 228 228
22 22 185 185 185
22 23 111 111 111
22 24 90 90 90
22 25 67 67 67
22 26 87 87 87
22 27 90 90 90
22 28 97 97 97
22 29 79 79 79
22 30 82 82 82
22 31 72 72 72

23 0 197 197 197
23 1 180 180 180
23 2 169 169 169
23 3 184 184 184
23 4 193 193 193
23 5 135 135 135
23 6 154 154 154
23 7 128 128 128
23 8 123 123 123
23 9 147 147 147
23 10 182 182 182
23 11 172 172 172
23 12 187 187 187
23 13 193 193 193
23 14 227 227 227
23 15 201 201 201
23 16 235 235 235
23 17 195 195 195
23 18 216 216 216
23 19 160 160 160
23 20 159 159 159
23 21 167 167 167
23 22 192 192 192
23 23 126 126 126
23 24 102 102 102
23 25 61 61 61
23 26 61 61 61
23 27 93 93 93
23 28 107 107 107
23 29 103 103 103
23 30 86 86 86
23 31 45 45 45

24 0 165 165 165
24 1 159 159 159
24 2 137 137 137
24 3 162 162 162
24 4 149 149 149
24 5 168 168 168
24 6 167 167 167
24 7 158 158 158
24 8 132 132 132
24 9 182 182 182
24 10 181 181 181
24 11 197 197 197
24 12 156 156 156
24 13 173 173 173
24 14 159 159 159
24 15 89 89 89
24 16 135 135 135
24 17 120 120 120
24 18 135 135 135
24 19 105 105 105
24 20 97 97 97
24 21 77 77 77
24 22 116 116 116
24 23 109 109 109
24 24 75 75 75
24 25 74 74 74
24 26 58 58 58
24 27 77 77 77
24 28 96 96 96
24 29 32 32 32
24 30 99 99 99
24 31 93 93 93

25 0 160 160 160
25 1 159 159 159
25 2 178 178 178
25 3 169 169 169
25 4 148 148 148
25 5 150 150 150
25 6 143 143 143
25 7 115 115 115
25 8 82 82 82
25 9 113 113 113
25 10 69 69 69
25 11 71 71 71
25 12 78 78 78
25 13 62 62 62
25 14 24 24 24
25 15 71 71 71
25 16 52 52 52
25 17 53 53 53
25 18 48 48 48
25 19 102 102 102
25 20 70 70 70
25 21 62 62 62
25 22 24 24 24
25 23 69 69 69
25 24 73 73 73
25 25 78 78 78
25 26 76 76 76
25 27 109 109 109
25 28 89 89 89
25 29 90 90 90
25 30 60 60 60
25 31 45 45 45

26 0 115 115 115
26 1 52 52 52
26 2 106 106 106
26 3 89 89 89
26 4 86 86 86
26 5 106 106 106
26 6 72 72 72
26 7 88 88 88
26 8 83 83 83
26 9 74 74 74
26 10 94 94 94
26 11 77 77 77
26 12 48 48 48
26 13 75 75 75
26 14 64 64 64
26 15 71 71 71
26 16 23 23 23
26 17 47 47 47
26 18 73 73 73
26 19 72 72 72
26 20 39 39 39
26 21 61 61 61
26 22 109 109 109
26 23 86 86 86
26 24 82 82 82
26 25 111 111 111
26 26 88 88 88
26 27 93 93 93
26 28 76 76 76
26 29 25 25 25
26 30 70 70 70
26 31 78 78 78

27 0 76 76 76
27 1 55 55 55
27 2 43 43 43
27 3 85 85 85
27 4 59 59 59
27 5 70 70 70
27 6 64 64 64
27 7 96 96 96
27 8 94 94 94
27 9 71 71 71
27 10 60 60 60
27 11 65 65 65
27 12 66 66 66
27 13 74 74 74
27 14 87 87 87
27 15 56 56 56
27 16 81 81 81
27 17 104 104 104
27 18 32 32 32
27 19 87 87 87
27 20 80 80 80
27 21 65 65 65
27 22 86 86 86
27 23 85 85 85
27 24 79 79 79
27 25 78 78 78
27 26 74 74 74
27 27 79 79 79
27 28 65 65 65
27 29 35 35 35
27 30 30 30 30
27 31 50 50 50

28 0 46 46 46
28 1 68 68 68
28 2 70 70 70
28 3 76 76 76
28 4 95 95 95
28 5 52 52 52
28 6 101 101 101
28 7 64 64 64
28 8 81 81 81
28 9 59 59 59
28 10 62 62 62
28 11 56 56 56
28 12 78 78 78
28 13 112 112 112
28 14 78 78 78
28 15 71 71 71
28 16 85 85 85
28 17 105 105 105
28 18 44 44 44
28 19 77 77 77
28 20 87 87 87
28 21 71 71 71
28 22 103 103 103
28 23 91 91 91
28 24 116 116 116
28 25 99 99 99
28 26 84 84 84
28 27 78 78 78
28 28 74 74 74
28 29 46 46 46
28 30 54 54 54
28 31 95 95 95

29 0 82 82 82
29 1 59 59 59
29 2 69 69 69
29 3 45 45 45
29 4 54 54 54
29 5 63 63 63
29 6 62 62 62
29 7 80 80 80
29 8 118 118 118
29 9 86 86 86
29 10 55 55 55
29 11 86 86 86
29 12 68 68 68
29 13 97 97 97
29 14 69 69 69
29 15 68 68 68
29 16 68 68 68
29 17 59 59 59
29 18 67 67 67
29 19 64 64 64
29 20 67 67 67
29 21 88 88 88
29 22 75 75 75
29 23 61 61 61
29 24 68 68 68
29 25 72 72 72
29 26 77 77 77
29 27 90 90 90
29 28 79 79 79
29 29 65 65 65
29 30 109 109 109
29 31 92 92 92

30 0 67 67 67
30 1 74 74 74
30 2 84 84 84
30 3 59 59 59
30 4 62 62 62
30 5 72 72 72
30 6 82 82 82
30 7 90 90 90
30 8 83 83 83
30 9 93 93 93
30 10 59 59 59
30 11 68 68 68
30 12 44 44 44
30 13 38 38 38
30 14 64 64 64
30 15 70 70 70
30 16 103 103 103
30 17 71 71 71
30 18 51 51 51
30 19 76 76 76
30 20 40 40 40
30 21 86 86 86
30 22 74 74 74
30 23 99 99 99
30 24 83 83 83
30 25 65 65 65
30 26 104 104 104
30 27 61 61 61
30 28 81 81 81
30 29 89 89 89
30 30 73 73 73
30 31 60 60 60

31 0 58 58 58
31 1 61 61 61
31 2 75 75 75
31 3 17 17 17
31 4 74 74 74
31 5 68 68 68
31 6 71 71 71
31 7 57 57 57
31 8 81 81 81
31 9 99 99 99
31 10 74 74 74
31 11 44 44 44
31 12 72 72 72
31 13 41 41 41
31 14 63 63 63
31 15 57 57 57
31 16 60 60 60
31 17 64 64 64
31 18 75 75 75
31 19 84 84 84
31 20 75 75 75
31 21 33 33 33
31 22 101 101 101
31 23 91 91 91
31 24 52 52 52
31 25 78 78 78
31 26 81 81 81
31 27 45 45 45
31 28 58 58 58
31 29 64 64 64
31 30 54 54 54
31 31 71 71 71



==> Cifra_figuretem/10/dp8.txt <==
0 0 107 110 121
0 1 72 73 91
0 2 100 13 96
0 3 68 89 117
0 4 82 85 71
0 5 34 113 85
0 6 77 83 117
0 7 75 85 113
0 8 96 71 162
0 9 127 102 78
0 10 77 109 96
0 11 69 117 117
0 12 91 68 118
0 13 92 87 140
0 14 47 111 120
0 15 90 80 132
0 16 35 107 108
0 17 111 109 132
0 18 53 103 78
0 19 121 97 87
0 20 87 59 91
0 21 55 80 115
0 22 74 91 90
0 23 79 19 70
0 24 65 100 48
0 25 83 43 86
0 26 125 86 126
0 27 81 101 74
0 28 69 62 6
0 29 90 105 124
0 30 67 129 59
0 31 81 97 90

1 0 71 62 64
1 1 108 99 81
1 2 55 81 35
1 3 44 65 39
1 4 77 78 181
1 5 84 139 179
1 6 88 91 92
1 7 116 45 101
1 8 97 100 110
1 9 89 136 95
1 10 109 129 119
1 11 54 159 116
1 12 45 120 97
1 13 87 103 116
1 14 69 99 147
1 15 91 91 128
1 16 131 85 104
1 17 61 44 126
1 18 37 100 63
1 19 111 80 106
1 20 67 70 82
1 21 82 91 125
1 22 90 89 109
1 23 90 105 97
1 24 61 58 107
1 25 85 46 72
1 26 138 53 111
1 27 41 88 72
1 28 72 75 92
1 29 31 100 75
1 30 90 97 87
1 31 66 77 76

2 0 63 114 88
2 1 114 111 97
2 2 39 87 93
2 3 85 51 53
2 4 34 104 107
2 5 90 101 86
2 6 119 132 38
2 7 76 77 65
2 8 73 98 105
2 9 65 46 85
2 10 26 89 120
2 11 157 94 73
2 12 84 92 111
2 13 78 40 111
2 14 29 75 69
2 15 95 73 76
2 16 47 100 84
2 17 91 89 110
2 18 94 102 75
2 19 38 10 86
2 20 66 48 99
2 21 78 89 113
2 22 76 72 100
2 23 68 51 31
2 24 74 103 75
2 25 67 71 47
2 26 86 67 97
2 27 71 76 40
2 28 63 59 52
2 29 93 74 88
2 30 47 31 85
2 31 90 80 43

3 0 120 75 82
3 1 65 109 95
3 2 68 86 100
3 3 88 118 65
3 4 79 87 79
3 5 27 88 87
3 6 65 41 57
3 7 64 154 69
3 8 69 72 89
3 9 60 78 92
3 10 58 62 73
3 11 97 114 116
3 12 53 78 63
3 13 70 47 65
3 14 70 53 73
3 15 44 84 103
3 16 56 128 92
3 17 84 85 60
3 18 157 118 151
3 19 82 83 126
3 20 64 82 106
3 21 91 91 94
3 22 112 108 96
3 23 38 102 118
3 24 106 83 76
3 25 53 72 96
3 26 67 74 89
3 27 38 84 61
3 28 77 108 72
3 29 44 0 67
3 30 107 76 70
3 31 44 52 60

4 0 70 78 19
4 1 30 108 118
4 2 57 109 57
4 3 121 82 82
4 4 34 71 108
4 5 56 71 128
4 6 106 120 136
4 7 124 31 76
4 8 0 100 49
4 9 60 70 82
4 10 0 87 87
4 11 78 111 92
4 12 72 47 89
4 13 71 73 75
4 14 63 93 75
4 15 69 70 84
4 16 20 38 57
4 17 83 132 140
4 18 106 86 9
4 19 64 103 119
4 20 85 89 88
4 21 82 79 93
4 22 58 108 129
4 23 80 84 80
4 24 140 62 106
4 25 98 84 154
4 26 61 91 119
4 27 27 84 61
4 28 46 64 63
4 29 98 62 109
4 30 113 65 29
4 31 72 90 59

5 0 31 55 120
5 1 62 66 65
5 2 90 97 54
5 3 45 68 68
5 4 63 62 73
5 5 47 117 81
5 6 68 43 81
5 7 69 86 118
5 8 57 78 25
5 9 77 91 78
5 10 137 109 109
5 11 49 139 88
5 12 78 102 89
5 13 71 104 67
5 14 58 131 146
5 15 62 131 109
5 16 70 83 67
5 17 82 135 105
5 18 79 80 84
5 19 87 88 90
5 20 53 83 66
5 21 8 60 88
5 22 78 61 128
5 23 67 81 92
5 24 56 99 89
5 25 55 62 70
5 26 37 25 70
5 27 57 58 14
5 28 70 79 107
5 29 46 104 76
5 30 79 107 90
5 31 68 86 97

6 0 39 72 12
6 1 18 88 73
6 2 79 99 79
6 3 42 73 100
6 4 83 97 96
6 5 86 83 25
6 6 61 71 48
6 7 15 113 88
6 8 52 68 136
6 9 60 54 83
6 10 85 67 88
6 11 69 86 0
6 12 23 102 43
6 13 67 111 84
6 14 70 76 78
6 15 68 88 90
6 16 104 70 83
6 17 72 159 79
6 18 71 73 108
6 19 61 60 89
6 20 37 92 67
6 21 60 136 89
6 22 0 124 106
6 23 99 79 121
6 24 77 98 105
6 25 107 79 76
6 26 58 70 73
6 27 92 98 93
6 28 81 86 76
6 29 66 176 87
6 30 114 110 70
6 31 63 83 89

7 0 50 106 101
7 1 108 83 38
7 2 84 20 66
7 3 72 93 92
7 4 89 40 105
7 5 70 89 81
7 6 78 71 98
7 7 112 96 118
7 8 97 77 115
7 9 80 98 126
7 10 50 131 66
7 11 2 99 107
7 12 99 127 0
7 13 101 103 134
7 14 101 73 81
7 15 53 75 68
7 16 55 32 59
7 17 83 43 109
7 18 63 157 75
7 19 144 123 69
7 20 37 135 43
7 21 71 192 101
7 22 85 85 50
7 23 71 113 126
7 24 74 88 78
7 25 11 101 105
7 26 90 47 111
7 27 61 103 69
7 28 44 94 133
7 29 69 92 42
7 30 58 73 104
7 31 139 115 136

8 0 33 86 126
8 1 69 89 131
8 2 56 78 79
8 3 75 58 108
8 4 71 83 92
8 5 37 111 71
8 6 46 99 47
8 7 60 0 117
8 8 85 93 83
8 9 62 31 20
8 10 30 103 72
8 11 45 67 74
8 12 158 97 57
8 13 80 94 152
8 14 76 72 86
8 15 87 77 72
8 16 36 55 37
8 17 74 94 78
8 18 90 57 148
8 19 72 105 99
8 20 74 111 83
8 21 65 89 59
8 22 13 88 75
8 23 57 30 73
8 24 45 55 54
8 25 114 94 114
8 26 70 85 94
8 27 108 72 148
8 28 70 54 45
8 29 11 82 101
8 30 101 92 84
8 31 46 38 76

9 0 76 62 93
9 1 61 101 113
9 2 87 84 59
9 3 91 76 115
9 4 58 80 79
9 5 53 76 121
9 6 60 91 72
9 7 36 78 48
9 8 20 74 61
9 9 54 104 64
9 10 37 59 54
9 11 0 53 69
9 12 25 59 63
9 13 78 75 85
9 14 164 134 90
9 15 73 120 76
9 16 102 153 112
9 17 77 92 103
9 18 115 83 126
9 19 117 99 52
9 20 87 75 131
9 21 85 60 60
9 22 68 75 35
9 23 61 122 88
9 24 57 72 89
9 25 71 81 70
9 26 71 90 88
9 27 56 72 86
9 28 88 74 73
9 29 180 119 100
9 30 41 79 75
9 31 102 100 89

10 0 133 97 58
10 1 40 120 66
10 2 105 82 7
10 3 58 119 70
10 4 73 81 99
10 5 69 29 100
10 6 103 97 91
10 7 91 42 130
10 8 85 107 35
10 9 73 45 72
10 10 122 53 76
10 11 56 81 141
10 12 63 77 145
10 13 74 51 41
10 14 81 55 83
10 15 75 103 134
10 16 48 136 103
10 17 72 44 50
10 18 28 91 74
10 19 75 77 61
10 20 66 45 54
10 21 74 78 61
10 22 96 85 103
10 23 77 75 93
10 24 124 112 117
10 25 93 99 101
10 26 101 182 99
10 27 82 142 79
10 28 88 100 36
10 29 107 68 48
10 30 93 80 84
10 31 74 105 92

11 0 84 74 85
11 1 64 26 49
11 2 47 110 90
11 3 24 93 78
11 4 84 108 92
11 5 127 28 156
11 6 132 59 128
11 7 98 104 85
11 8 77 80 112
11 9 53 73 102
11 10 76 104 65
11 11 84 97 77
11 12 147 83 13
11 13 98 99 111
11 14 75 100 77
11 15 85 85 55
11 16 64 47 86
11 17 11 109 81
11 18 51 77 57
11 19 60 44 74
11 20 65 79 102
11 21 55 80 32
11 22 48 74 105
11 23 63 61 93
11 24 79 106 62
11 25 66 71 69
11 26 21 116 52
11 27 74 74 109
11 28 59 65 125
11 29 100 82 59
11 30 56 91 80
11 31 103 134 93

12 0 37 68 84
12 1 41 42 60
12 2 64 46 75
12 3 59 58 9
12 4 63 75 92
12 5 105 93 87
12 6 68 52 147
12 7 100 82 81
12 8 67 63 123
12 9 72 95 113
12 10 44 97 127
12 11 74 52 94
12 12 93 69 81
12 13 140 90 111
12 14 106 6 97
12 15 75 77 18
12 16 73 116 137
12 17 83 70 108
12 18 55 80 97
12 19 105 89 91
12 20 91 88 78
12 21 97 61 104
12 22 76 87 120
12 23 64 52 62
12 24 55 138 112
12 25 123 131 71
12 26 28 64 55
12 27 43 78 77
12 28 25 74 77
12 29 14 55 86
12 30 82 116 88
12 31 58 95 77

13 0 123 60 26
13 1 84 70 93
13 2 83 51 131
13 3 78 75 168
13 4 67 103 65
13 5 70 78 79
13 6 63 80 63
13 7 79 77 29
13 8 114 77 72
13 9 25 73 64
13 10 104 92 69
13 11 96 107 163
13 12 107 126 130
13 13 143 151 117
13 14 149 134 152
13 15 111 100 76
13 16 110 100 118
13 17 45 40 38
13 18 91 88 111
13 19 77 75 94
13 20 86 52 92
13 21 83 81 139
13 22 92 50 87
13 23 80 105 124
13 24 11 111 48
13 25 51 100 91
13 26 76 52 149
13 27 154 77 120
13 28 62 90 94
13 29 69 90 53
13 30 49 44 52
13 31 66 84 70

14 0 92 0 92
14 1 54 78 97
14 2 76 99 90
14 3 94 106 92
14 4 97 127 112
14 5 32 93 68
14 6 107 90 132
14 7 77 96 164
14 8 127 104 101
14 9 86 103 91
14 10 88 8 105
14 11 111 82 85
14 12 88 96 135
14 13 61 88 55
14 14 92 95 64
14 15 174 182 179
14 16 197 157 187
14 17 117 182 122
14 18 105 112 116
14 19 87 96 98
14 20 76 105 91
14 21 77 103 100
14 22 79 82 72
14 23 88 88 109
14 24 84 90 32
14 25 87 96 101
14 26 89 125 66
14 27 168 96 45
14 28 46 124 118
14 29 63 107 68
14 30 67 75 91
14 31 77 87 93

15 0 106 0 71
15 1 0 62 37
15 2 144 113 81
15 3 65 103 49
15 4 73 94 101
15 5 84 97 93
15 6 109 122 73
15 7 79 130 126
15 8 71 126 106
15 9 78 135 95
15 10 53 96 90
15 11 28 77 59
15 12 79 79 84
15 13 86 68 49
15 14 177 88 52
15 15 135 124 111
15 16 159 161 106
15 17 91 149 163
15 18 131 162 146
15 19 105 121 100
15 20 99 110 125
15 21 62 91 107
15 22 131 113 29
15 23 146 82 76
15 24 129 91 78
15 25 63 76 39
15 26 85 82 82
15 27 55 106 55
15 28 0 79 86
15 29 50 96 91
15 30 79 54 95
15 31 65 68 126

16 0 56 68 70
16 1 87 64 0
16 2 45 17 138
16 3 63 83 7
16 4 106 70 77
16 5 82 62 87
16 6 31 92 107
16 7 69 85 76
16 8 95 147 70
16 9 131 162 21
16 10 100 104 58
16 11 68 94 211
16 12 75 90 67
16 13 81 138 91
16 14 111 132 102
16 15 134 60 109
16 16 93 98 92
16 17 71 100 65
16 18 189 92 76
16 19 94 109 68
16 20 118 128 119
16 21 109 114 95
16 22 101 83 101
16 23 107 135 104
16 24 72 97 125
16 25 94 123 116
16 26 115 73 82
16 27 52 1 58
16 28 44 88 74
16 29 38 96 73
16 30 71 43 55
16 31 49 99 89

17 0 83 70 56
17 1 36 111 26
17 2 52 59 52
17 3 75 89 51
17 4 51 165 43
17 5 58 67 5
17 6 28 53 68
17 7 41 72 71
17 8 66 95 101
17 9 102 107 130
17 10 118 110 134
17 11 74 54 101
17 12 57 48 72
17 13 80 111 84
17 14 54 52 52
17 15 72 57 18
17 16 11 38 17
17 17 35 0 18
17 18 51 70 100
17 19 138 140 143
17 20 138 124 222
17 21 186 144 80
17 22 107 153 155
17 23 130 147 172
17 24 98 119 74
17 25 82 56 76
17 26 91 86 64
17 27 80 86 53
17 28 58 88 68
17 29 68 77 60
17 30 75 68 88
17 31 47 83 94

18 0 88 99 82
18 1 64 128 102
18 2 93 0 132
18 3 95 91 65
18 4 72 80 92
18 5 118 119 96
18 6 77 126 0
18 7 113 122 125
18 8 150 145 128
18 9 125 140 119
18 10 142 160 149
18 11 87 92 123
18 12 66 153 0
18 13 93 100 116
18 14 85 83 51
18 15 89 81 24
18 16 113 101 116
18 17 119 173 93
18 18 91 125 115
18 19 232 148 119
18 20 136 160 158
18 21 165 154 117
18 22 128 200 127
18 23 86 120 86
18 24 96 61 78
18 25 80 124 123
18 26 44 85 128
18 27 97 71 92
18 28 120 84 128
18 29 0 69 79
18 30 99 100 37
18 31 58 66 92

19 0 145 145 180
19 1 118 199 123
19 2 76 157 116
19 3 110 0 59
19 4 106 143 82
19 5 146 146 141
19 6 165 175 149
19 7 158 166 160
19 8 164 94 214
19 9 121 104 207
19 10 185 99 88
19 11 112 79 78
19 12 66 49 56
19 13 170 108 102
19 14 175 167 148
19 15 167 172 114
19 16 193 74 139
19 17 165 139 146
19 18 171 81 109
19 19 134 139 121
19 20 141 93 131
19 21 112 53 142
19 22 99 143 98
19 23 75 110 17
19 24 65 175 34
19 25 110 43 80
19 26 50 193 61
19 27 102 40 39
19 28 64 161 76
19 29 56 85 38
19 30 140 78 95
19 31 66 33 71

20 0 121 119 115
20 1 147 70 106
20 2 140 83 98
20 3 102 139 104
20 4 112 103 114
20 5 224 88 192
20 6 193 199 184
20 7 183 130 187
20 8 100 114 167
20 9 124 186 135
20 10 129 139 165
20 11 99 59 70
20 12 56 55 50
20 13 115 124 104
20 14 139 83 185
20 15 89 130 96
20 16 87 156 117
20 17 128 128 114
20 18 222 128 175
20 19 167 117 142
20 20 115 142 164
20 21 159 97 164
20 22 160 188 195
20 23 46 136 137
20 24 64 107 56
20 25 74 14 68
20 26 44 116 84
20 27 92 87 126
20 28 113 51 87
20 29 71 120 152
20 30 0 19 74
20 31 81 88 85

21 0 122 166 224
21 1 145 118 174
21 2 153 164 174
21 3 178 158 140
21 4 123 144 60
21 5 137 118 138
21 6 163 218 138
21 7 140 141 54
21 8 117 187 119
21 9 110 124 128
21 10 61 90 172
21 11 141 135 144
21 12 133 97 141
21 13 121 124 140
21 14 83 126 175
21 15 103 128 114
21 16 149 129 180
21 17 164 141 131
21 18 264 155 192
21 19 187 157 201
21 20 208 208 176
21 21 246 203 179
21 22 197 190 120
21 23 125 162 165
21 24 64 105 129
21 25 50 92 52
21 26 103 95 69
21 27 43 147 192
21 28 125 39 94
21 29 77 70 198
21 30 99 93 127
21 31 44 104 97

22 0 199 204 160
22 1 239 215 237
22 2 211 250 197
22 3 203 213 216
22 4 165 222 198
22 5 148 171 145
22 6 117 121 143
22 7 149 136 102
22 8 115 116 87
22 9 114 159 129
22 10 60 101 107
22 11 137 72 123
22 12 123 127 77
22 13 209 141 110
22 14 106 66 157
22 15 113 117 166
22 16 151 160 170
22 17 177 158 114
22 18 172 178 232
22 19 217 246 180
22 20 112 195 154
22 21 206 199 277
22 22 190 186 178
22 23 118 145 69
22 24 67 85 119
22 25 64 58 78
22 26 84 89 88
22 27 99 85 86
22 28 76 108 107
22 29 86 99 53
22 30 60 80 108
22 31 90 92 34

23 0 217 196 177
23 1 188 170 182
23 2 183 174 150
23 3 186 186 181
23 4 166 160 253
23 5 172 125 107
23 6 159 173 131
23 7 126 148 110
23 8 124 137 109
23 9 144 160 137
23 10 172 161 214
23 11 191 166 159
23 12 194 188 178
23 13 230 162 188
23 14 189 262 229
23 15 193 212 198
23 16 214 292 200
23 17 227 187 171
23 18 199 224 223
23 19 152 167 161
23 20 169 120 186
23 21 166 160 173
23 22 199 199 177
23 23 139 99 140
23 24 88 121 97
23 25 89 7 88
23 26 42 67 75
23 27 96 74 110
23 28 113 116 91
23 29 125 95 88
23 30 96 82 80
23 31 66 83 0

24 0 154 174 167
24 1 166 154 158
24 2 138 123 149
24 3 156 153 176
24 4 139 160 149
24 5 214 138 151
24 6 185 184 133
24 7 161 153 159
24 8 174 105 119
24 9 181 204 160
24 10 218 167 159
24 11 170 176 245
24 12 169 203 96
24 13 205 166 147
24 14 151 172 154
24 15 54 61 153
24 16 124 143 137
24 17 111 138 112
24 18 181 105 119
24 19 75 117 123
24 20 70 137 84
24 21 72 96 63
24 22 87 58 202
24 23 155 93 79
24 24 145 87 0
24 25 100 61 61
24 26 99 34 40
24 27 55 90 85
24 28 101 109 79
24 29 51 30 16
24 30 94 95 108
24 31 79 104 95

25 0 183 105 193
25 1 158 137 181
25 2 184 153 197
25 3 168 200 138
25 4 167 128 148
25 5 178 132 139
25 6 162 135 133
25 7 144 83 119
25 8 83 84 79
25 9 95 78 166
25 10 63 80 64
25 11 85 68 59
25 12 106 60 68
25 13 108 68 11
25 14 3 60 9
25 15 102 73 38
25 16 82 78 0
25 17 70 47 41
25 18 74 42 29
25 19 81 73 153
25 20 97 67 45
25 21 60 60 66
25 22 31 31 11
25 23 19 84 105
25 24 86 61 72
25 25 55 97 81
25 26 65 74 90
25 27 131 72 123
25 28 71 68 127
25 29 99 85 86
25 30 80 34 67
25 31 0 139 0

26 0 146 107 91
26 1 83 58 13
26 2 74 105 139
26 3 86 83 98
26 4 72 100 87
26 5 81 115 124
26 6 82 88 47
26 7 87 98 80
26 8 63 90 96
26 9 90 87 43
26 10 119 105 58
26 11 93 45 92
26 12 88 15 41
26 13 111 70 42
26 14 71 86 35
26 15 63 87 62
26 16 48 0 24
26 17 35 18 90
26 18 73 48 100
26 19 64 72 78
26 20 15 143 0
26 21 31 70 81
26 22 81 127 121
26 23 67 103 88
26 24 52 112 83
26 25 112 91 131
26 26 85 70 108
26 27 71 125 84
26 28 49 70 109
26 29 72 0 2
26 30 64 67 78
26 31 57 67 111

27 0 44 87 96
27 1 42 55 68
27 2 24 74 30
27 3 69 99 88
27 4 54 47 75
27 5 66 74 69
27 6 63 75 53
27 7 103 117 68
27 8 106 92 85
27 9 72 112 27
27 10 51 41 88
27 11 46 106 44
27 12 62 39 97
27 13 60 87 75
27 14 83 101 77
27 15 54 83 30
27 16 63 50 130
27 17 78 72 162
27 18 22 46 28
27 19 90 59 113
27 20 97 80 64
27 21 38 80 77
27 22 80 94 82
27 23 70 107 79
27 24 56 101 80
27 25 81 90 65
27 26 55 90 78
27 27 71 97 70
27 28 54 64 79
27 29 29 18 57
27 30 3 3 85
27 31 62 19 70

28 0 28 57 51
28 1 104 40 61
28 2 121 11 78
28 3 10 153 64
28 4 71 131 83
28 5 26 55 76
28 6 56 165 83
28 7 85 55 54
28 8 127 54 64
28 9 80 29 68
28 10 39 64 81
28 11 70 33 65
28 12 59 96 80
28 13 82 157 96
28 14 76 79 79
28 15 79 73 62
28 16 102 100 52
28 17 123 105 87
28 18 75 64 0
28 19 93 76 62
28 20 87 97 76
28 21 73 52 88
28 22 61 105 143
28 23 85 106 83
28 24 100 112 136
28 25 77 81 140
28 26 80 109 63
28 27 59 96 79
28 28 59 83 79
28 29 0 161 57
28 30 46 66 51
28 31 119 106 58

29 0 58 113 77
29 1 53 43 82
29 2 27 64 114
29 3 58 70 7
29 4 38 54 68
29 5 69 57 63
29 6 44 73 69
29 7 76 68 95
29 8 56 220 79
29 9 83 93 83
29 10 66 45 53
29 11 87 73 98
29 12 27 81 96
29 13 111 92 89
29 14 64 84 59
29 15 74 75 54
29 16 88 62 55
29 17 32 74 71
29 18 48 81 72
29 19 65 67 62
29 20 64 71 65
29 21 74 92 97
29 22 24 147 53
29 23 66 86 31
29 24 62 63 80
29 25 38 83 94
29 26 66 75 89
29 27 149 31 89
29 28 69 87 81
29 29 3 115 76
29 30 143 108 76
29 31 93 75 108

30 0 76 60 65
30 1 56 71 95
30 2 56 115 81
30 3 76 33 66
30 4 59 55 72
30 5 48 76 92
30 6 65 103 78
30 7 141 63 66
30 8 78 69 102
30 9 75 109 97
30 10 0 122 61
30 11 77 63 63
30 12 59 32 39
30 13 89 60 0
30 14 52 66 74
30 15 72 68 71
30 16 184 45 80
30 17 76 76 62
30 18 51 57 47
30 19 92 66 71
30 20 38 0 81
30 21 68 125 64
30 22 86 52 83
30 23 84 129 83
30 24 75 76 96
30 25 0 91 108
30 26 106 110 95
30 27 66 76 41
30 28 72 82 89
30 29 84 75 109
30 30 46 82 90
30 31 44 84 54

31 0 62 63 50
31 1 69 69 44
31 2 59 63 103
31 3 0 44 90
31 4 74 82 68
31 5 34 70 101
31 6 55 78 79
31 7 66 47 56
31 8 95 68 82
31 9 104 58 135
31 10 49 85 87
31 11 27 41 66
31 12 70 88 57
31 13 56 24 43
31 14 58 58 72
31 15 27 65 78
31 16 45 49 85
31 17 53 79 60
31 18 66 101 59
31 19 94 91 68
31 20 88 79 57
31 21 33 35 32
31 22 124 97 81
31 23 82 100 91
31 24 74 31 51
31 25 58 70 105
31 26 91 91 61
31 27 89 0 51
31 28 53 70 51
31 29 54 74 65
31 30 35 47 80
31 31 105 93 14



==> Cifra_figuretem/10/dp9-gray.txt <==
0 0 225 225 225
0 1 235 235 235
0 2 207 207 207
0 3 217 217 217
0 4 215 215 215
0 5 195 195 195
0 6 247 247 247
0 7 205 205 205
0 8 197 197 197
0 9 209 209 209
0 10 219 219 219
0 11 209 209 209
0 12 187 187 187
0 13 217 217 217
0 14 221 221 221
0 15 254 254 254
0 16 233 233 233
0 17 240 240 240
0 18 254 254 254
0 19 211 211 211
0 20 211 211 211
0 21 184 184 184
0 22 208 208 208
0 23 197 197 197
0 24 247 247 247
0 25 216 216 216
0 26 242 242 242
0 27 213 213 213
0 28 217 217 217
0 29 232 232 232
0 30 216 216 216
0 31 232 232 232

1 0 194 194 194
1 1 207 207 207
1 2 195 195 195
1 3 179 179 179
1 4 176 176 176
1 5 200 200 200
1 6 210 210 210
1 7 193 193 193
1 8 233 233 233
1 9 176 176 176
1 10 241 241 241
1 11 246 246 246
1 12 211 211 211
1 13 202 202 202
1 14 245 245 245
1 15 222 222 222
1 16 234 234 234
1 17 245 245 245
1 18 244 244 244
1 19 206 206 206
1 20 235 235 235
1 21 234 234 234
1 22 195 195 195
1 23 240 240 240
1 24 249 249 249
1 25 230 230 230
1 26 222 222 222
1 27 214 214 214
1 28 237 237 237
1 29 218 218 218
1 30 238 238 238
1 31 221 221 221

2 0 200 200 200
2 1 183 183 183
2 2 219 219 219
2 3 205 205 205
2 4 237 237 237
2 5 212 212 212
2 6 254 254 254
2 7 225 225 225
2 8 212 212 212
2 9 236 236 236
2 10 223 223 223
2 11 238 238 238
2 12 216 216 216
2 13 236 236 236
2 14 210 210 210
2 15 248 248 248
2 16 237 237 237
2 17 228 228 228
2 18 214 214 214
2 19 222 222 222
2 20 244 244 244
2 21 227 227 227
2 22 216 216 216
2 23 229 229 229
2 24 254 254 254
2 25 240 240 240
2 26 237 237 237
2 27 237 237 237
2 28 234 234 234
2 29 219 219 219
2 30 254 254 254
2 31 254 254 254

3 0 190 190 190
3 1 199 199 199
3 2 165 165 165
3 3 180 180 180
3 4 199 199 199
3 5 247 247 247
3 6 203 203 203
3 7 228 228 228
3 8 218 218 218
3 9 229 229 229
3 10 220 220 220
3 11 226 226 226
3 12 235 235 235
3 13 251 251 251
3 14 242 242 242
3 15 239 239 239
3 16 236 236 236
3 17 204 204 204
3 18 228 228 228
3 19 230 230 230
3 20 245 245 245
3 21 229 229 229
3 22 228 228 228
3 23 252 252 252
3 24 233 233 233
3 25 206 206 206
3 26 236 236 236
3 27 254 254 254
3 28 230 230 230
3 29 230 230 230
3 30 245 245 245
3 31 219 219 219

4 0 174 174 174
4 1 159 159 159
4 2 173 173 173
4 3 163 163 163
4 4 200 200 200
4 5 230 230 230
4 6 229 229 229
4 7 230 230 230
4 8 223 223 223
4 9 220 220 220
4 10 213 213 213
4 11 220 220 220
4 12 219 219 219
4 13 222 222 222
4 14 209 209 209
4 15 236 236 236
4 16 221 221 221
4 17 183 183 183
4 18 210 210 210
4 19 241 241 241
4 20 209 209 209
4 21 200 200 200
4 22 206 206 206
4 23 225 225 225
4 24 238 238 238
4 25 228 228 228
4 26 224 224 224
4 27 254 254 254
4 28 242 242 242
4 29 202 202 202
4 30 254 254 254
4 31 187 187 187

5 0 198 198 198
5 1 201 201 201
5 2 176 176 176
5 3 144 144 144
5 4 194 194 194
5 5 202 202 202
5 6 182 182 182
5 7 193 193 193
5 8 201 201 201
5 9 205 205 205
5 10 217 217 217
5 11 187 187 187
5 12 182 182 182
5 13 155 155 155
5 14 221 221 221
5 15 182 182 182
5 16 203 203 203
5 17 240 240 240
5 18 227 227 227
5 19 225 225 225
5 20 233 233 233
5 21 230 230 230
5 22 221 221 221
5 23 226 226 226
5 24 245 245 245
5 25 225 225 225
5 26 254 254 254
5 27 252 252 252
5 28 217 217 217
5 29 205 205 205
5 30 251 251 251
5 31 188 188 188

6 0 163 163 163
6 1 173 173 173
6 2 162 162 162
6 3 173 173 173
6 4 180 180 180
6 5 175 175 175
6 6 157 157 157
6 7 161 161 161
6 8 173 173 173
6 9 174 174 174
6 10 190 190 190
6 11 164 164 164
6 12 179 179 179
6 13 178 178 178
6 14 134 134 134
6 15 131 131 131
6 16 140 140 140
6 17 175 175 175
6 18 254 254 254
6 19 237 237 237
6 20 227 227 227
6 21 228 228 228
6 22 243 243 243
6 23 214 214 214
6 24 231 231 231
6 25 214 214 214
6 26 252 252 252
6 27 230 230 230
6 28 147 147 147
6 29 211 211 211
6 30 219 219 219
6 31 209 209 209

7 0 176 176 176
7 1 147 147 147
7 2 176 176 176
7 3 198 198 198
7 4 164 164 164
7 5 169 169 169
7 6 158 158 158
7 7 157 157 157
7 8 156 156 156
7 9 148 148 148
7 10 135 135 135
7 11 142 142 142
7 12 153 153 153
7 13 151 151 151
7 14 112 112 112
7 15 108 108 108
7 16 107 107 107
7 17 141 141 141
7 18 209 209 209
7 19 192 192 192
7 20 210 210 210
7 21 229 229 229
7 22 214 214 214
7 23 219 219 219
7 24 232 232 232
7 25 231 231 231
7 26 225 225 225
7 27 217 217 217
7 28 175 175 175
7 29 160 160 160
7 30 195 195 195
7 31 217 217 217

8 0 181 181 181
8 1 159 159 159
8 2 150 150 150
8 3 115 115 115
8 4 171 171 171
8 5 166 166 166
8 6 163 163 163
8 7 134 134 134
8 8 146 146 146
8 9 162 162 162
8 10 143 143 143
8 11 136 136 136
8 12 154 154 154
8 13 125 125 125
8 14 75 75 75
8 15 70 70 70
8 16 65 65 65
8 17 58 58 58
8 18 91 91 91
8 19 74 74 74
8 20 99 99 99
8 21 93 93 93
8 22 77 77 77
8 23 103 103 103
8 24 225 225 225
8 25 223 223 223
8 26 224 224 224
8 27 214 214 214
8 28 186 186 186
8 29 178 178 178
8 30 233 233 233
8 31 254 254 254

9 0 169 169 169
9 1 165 165 165
9 2 153 153 153
9 3 173 173 173
9 4 200 200 200
9 5 145 145 145
9 6 149 149 149
9 7 169 169 169
9 8 158 158 158
9 9 151 151 151
9 10 143 143 143
9 11 120 120 120
9 12 138 138 138
9 13 118 118 118
9 14 76 76 76
9 15 57 57 57
9 16 72 72 72
9 17 24 24 24
9 18 37 37 37
9 19 27 27 27
9 20 45 45 45
9 21 73 73 73
9 22 22 22 22
9 23 54 54 54
9 24 196 196 196
9 25 220 220 220
9 26 236 236 236
9 27 139 139 139
9 28 102 102 102
9 29 160 160 160
9 30 182 182 182
9 31 140 140 140

10 0 152 152 152
10 1 167 167 167
10 2 172 172 172
10 3 150 150 150
10 4 172 172 172
10 5 157 157 157
10 6 131 131 131
10 7 119 119 119
10 8 109 109 109
10 9 130 130 130
10 10 160 160 160
10 11 142 142 142
10 12 134 134 134
10 13 162 162 162
10 14 90 90 90
10 15 84 84 84
10 16 71 71 71
10 17 40 40 40
10 18 39 39 39
10 19 127 127 127
10 20 155 155 155
10 21 123 123 123
10 22 75 75 75
10 23 43 43 43
10 24 208 208 208
10 25 245 245 245
10 26 189 189 189
10 27 86 86 86
10 28 83 83 83
10 29 104 104 104
10 30 102 102 102
10 31 94 94 94

11 0 149 149 149
11 1 152 152 152
11 2 157 157 157
11 3 162 162 162
11 4 174 174 174
11 5 173 173 173
11 6 156 156 156
11 7 131 131 131
11 8 196 196 196
11 9 149 149 149
11 10 151 151 151
11 11 128 128 128
11 12 162 162 162
11 13 111 111 111
11 14 73 73 73
11 15 60 60 60
11 16 40 40 40
11 17 0 0 0
11 18 61 61 61
11 19 146 146 146
11 20 188 188 188
11 21 160 160 160
11 22 94 94 94
11 23 94 94 94
11 24 191 191 191
11 25 193 193 193
11 26 215 215 215
11 27 150 150 150
11 28 87 87 87
11 29 116 116 116
11 30 129 129 129
11 31 140 140 140

12 0 180 180 180
12 1 168 168 168
12 2 141 141 141
12 3 163 163 163
12 4 145 145 145
12 5 149 149 149
12 6 170 170 170
12 7 165 165 165
12 8 132 132 132
12 9 154 154 154
12 10 163 163 163
12 11 121 121 121
12 12 129 129 129
12 13 123 123 123
12 14 28 28 28
12 15 44 44 44
12 16 2 2 2
12 17 0 0 0
12 18 12 12 12
12 19 79 79 79
12 20 172 172 172
12 21 131 131 131
12 22 69 69 69
12 23 69 69 69
12 24 168 168 168
12 25 175 175 175
12 26 171 171 171
12 27 170 170 170
12 28 110 110 110
12 29 117 117 117
12 30 130 130 130
12 31 136 136 136

13 0 144 144 144
13 1 189 189 189
13 2 161 161 161
13 3 164 164 164
13 4 158 158 158
13 5 169 169 169
13 6 150 150 150
13 7 150 150 150
13 8 151 151 151
13 9 183 183 183
13 10 137 137 137
13 11 155 155 155
13 12 130 130 130
13 13 106 106 106
13 14 33 33 33
13 15 45 45 45
13 16 67 67 67
13 17 96 96 96
13 18 13 13 13
13 19 43 43 43
13 20 32 32 32
13 21 23 23 23
13 22 56 56 56
13 23 77 77 77
13 24 146 146 146
13 25 186 186 186
13 26 164 164 164
13 27 162 162 162
13 28 149 149 149
13 29 169 169 169
13 30 181 181 181
13 31 144 144 144

14 0 152 152 152
14 1 132 132 132
14 2 115 115 115
14 3 100 100 100
14 4 139 139 139
14 5 144 144 144
14 6 143 143 143
14 7 128 128 128
14 8 118 118 118
14 9 126 126 126
14 10 94 94 94
14 11 116 116 116
14 12 138 138 138
14 13 109 109 109
14 14 17 17 17
14 15 36 36 36
14 16 58 58 58
14 17 28 28 28
14 18 33 33 33
14 19 51 51 51
14 20 17 17 17
14 21 2 2 2
14 22 0 0 0
14 23 21 21 21
14 24 54 54 54
14 25 70 70 70
14 26 86 86 86
14 27 106 106 106
14 28 105 105 105
14 29 65 65 65
14 30 114 114 114
14 31 75 75 75

15 0 120 120 120
15 1 156 156 156
15 2 147 147 147
15 3 141 141 141
15 4 105 105 105
15 5 127 127 127
15 6 139 139 139
15 7 143 143 143
15 8 137 137 137
15 9 166 166 166
15 10 148 148 148
15 11 157 157 157
15 12 136 136 136
15 13 133 133 133
15 14 74 74 74
15 15 23 23 23
15 16 54 54 54
15 17 27 27 27
15 18 84 84 84
15 19 0 0 0
15 20 0 0 0
15 21 27 27 27
15 22 10 10 10
15 23 0 0 0
15 24 56 56 56
15 25 14 14 14
15 26 0 0 0
15 27 50 50 50
15 28 39 39 39
15 29 16 16 16
15 30 59 59 59
15 31 166 166 166

16 0 121 121 121
16 1 147 147 147
16 2 75 75 75
16 3 130 130 130
16 4 99 99 99
16 5 69 69 69
16 6 79 79 79
16 7 81 81 81
16 8 64 64 64
16 9 64 64 64
16 10 112 112 112
16 11 73 73 73
16 12 64 64 64
16 13 75 75 75
16 14 123 123 123
16 15 48 48 48
16 16 36 36 36
16 17 37 37 37
16 18 14 14 14
16 19 28 28 28
16 20 34 34 34
16 21 57 57 57
16 22 47 47 47
16 23 0 0 0
16 24 18 18 18
16 25 26 26 26
16 26 17 17 17
16 27 21 21 21
16 28 22 22 22
16 29 48 48 48
16 30 96 96 96
16 31 142 142 142

17 0 0 0 0
17 1 39 39 39
17 2 30 30 30
17 3 14 14 14
17 4 58 58 58
17 5 66 66 66
17 6 79 79 79
17 7 60 60 60
17 8 51 51 51
17 9 39 39 39
17 10 30 30 30
17 11 31 31 31
17 12 53 53 53
17 13 3 3 3
17 14 11 11 11
17 15 38 38 38
17 16 13 13 13
17 17 0 0 0
17 18 24 24 24
17 19 0 0 0
17 20 72 72 72
17 21 86 86 86
17 22 14 14 14
17 23 0 0 0
17 24 32 32 32
17 25 33 33 33
17 26 0 0 0
17 27 16 16 16
17 28 79 79 79
17 29 41 41 41
17 30 32 32 32
17 31 33 33 33

18 0 17 17 17
18 1 6 6 6
18 2 0 0 0
18 3 22 22 22
18 4 29 29 29
18 5 19 19 19
18 6 18 18 18
18 7 26 26 26
18 8 0 0 0
18 9 55 55 55
18 10 25 25 25
18 11 36 36 36
18 12 14 14 14
18 13 15 15 15
18 14 0 0 0
18 15 0 0 0
18 16 0 0 0
18 17 17 17 17
18 18 12 12 12
18 19 0 0 0
18 20 3 3 3
18 21 25 25 25
18 22 0 0 0
18 23 12 12 12
18 24 23 23 23
18 25 38 38 38
18 26 15 15 15
18 27 38 38 38
18 28 42 42 42
18 29 12 12 12
18 30 0 0 0
18 31 53 53 53

19 0 0 0 0
19 1 0 0 0
19 2 0 0 0
19 3 3 3 3
19 4 14 14 14
19 5 14 14 14
19 6 0 0 0
19 7 0 0 0
19 8 0 0 0
19 9 13 13 13
19 10 0 0 0
19 11 27 27 27
19 12 29 29 29
19 13 0 0 0
19 14 23 23 23
19 15 0 0 0
19 16 0 0 0
19 17 6 6 6
19 18 26 26 26
19 19 0 0 0
19 20 0 0 0
19 21 15 15 15
19 22 15 15 15
19 23 3 3 3
19 24 35 35 35
19 25 37 37 37
19 26 55 55 55
19 27 11 11 11
19 28 1 1 1
19 29 14 14 14
19 30 49 49 49
19 31 29 29 29

20 0 13 13 13
20 1 0 0 0
20 2 15 15 15
20 3 17 17 17
20 4 49 49 49
20 5 40 40 40
20 6 3 3 3
20 7 4 4 4
20 8 7 7 7
20 9 7 7 7
20 10 6 6 6
20 11 7 7 7
20 12 6 6 6
20 13 6 6 6
20 14 2 2 2
20 15 0 0 0
20 16 0 0 0
20 17 25 25 25
20 18 22 22 22
20 19 0 0 0
20 20 0 0 0
20 21 31 31 31
20 22 30 30 30
20 23 0 0 0
20 24 12 12 12
20 25 43 43 43
20 26 4 4 4
20 27 8 8 8
20 28 0 0 0
20 29 54 54 54
20 30 106 106 106
20 31 44 44 44

21 0 86 86 86
21 1 0 0 0
21 2 43 43 43
21 3 50 50 50
21 4 37 37 37
21 5 67 67 67
21 6 19 19 19
21 7 4 4 4
21 8 76 76 76
21 9 13 13 13
21 10 27 27 27
21 11 54 54 54
21 12 0 0 0
21 13 0 0 0
21 14 8 8 8
21 15 21 21 21
21 16 9 9 9
21 17 24 24 24
21 18 29 29 29
21 19 3 3 3
21 20 0 0 0
21 21 46 46 46
21 22 9 9 9
21 23 24 24 24
21 24 5 5 5
21 25 30 30 30
21 26 0 0 0
21 27 0 0 0
21 28 0 0 0
21 29 52 52 52
21 30 67 67 67
21 31 62 62 62

22 0 76 76 76
22 1 18 18 18
22 2 44 44 44
22 3 87 87 87
22 4 57 57 57
22 5 3 3 3
22 6 18 18 18
22 7 2 2 2
22 8 20 20 20
22 9 76 76 76
22 10 78 78 78
22 11 68 68 68
22 12 15 15 15
22 13 55 55 55
22 14 41 41 41
22 15 25 25 25
22 16 59 59 59
22 17 18 18 18
22 18 23 23 23
22 19 9 9 9
22 20 44 44 44
22 21 48 48 48
22 22 37 37 37
22 23 91 91 91
22 24 74 74 74
22 25 50 50 50
22 26 69 69 69
22 27 19 19 19
22 28 12 12 12
22 29 7 7 7
22 30 54 54 54
22 31 39 39 39

23 0 33 33 33
23 1 27 27 27
23 2 73 73 73
23 3 110 110 110
23 4 47 47 47
23 5 24 24 24
23 6 21 21 21
23 7 29 29 29
23 8 87 87 87
23 9 108 108 108
23 10 87 87 87
23 11 118 118 118
23 12 95 95 95
23 13 127 127 127
23 14 127 127 127
23 15 97 97 97
23 16 93 93 93
23 17 106 106 106
23 18 122 122 122
23 19 126 126 126
23 20 127 127 127
23 21 116 116 116
23 22 112 112 112
23 23 86 86 86
23 24 137 137 137
23 25 182 182 182
23 26 107 107 107
23 27 74 74 74
23 28 0 0 0
23 29 27 27 27
23 30 44 44 44
23 31 33 33 33

24 0 84 84 84
24 1 56 56 56
24 2 46 46 46
24 3 148 148 148
24 4 57 57 57
24 5 25 25 25
24 6 0 0 0
24 7 0 0 0
24 8 111 111 111
24 9 128 128 128
24 10 89 89 89
24 11 85 85 85
24 12 93 93 93
24 13 121 121 121
24 14 91 91 91
24 15 56 56 56
24 16 102 102 102
24 17 89 89 89
24 18 93 93 93
24 19 94 94 94
24 20 52 52 52
24 21 69 69 69
24 22 81 81 81
24 23 93 93 93
24 24 88 88 88
24 25 62 62 62
24 26 48 48 48
24 27 53 53 53
24 28 7 7 7
24 29 7 7 7
24 30 0 0 0
24 31 5 5 5

25 0 93 93 93
25 1 50 50 50
25 2 36 36 36
25 3 97 97 97
25 4 38 38 38
25 5 5 5 5
25 6 0 0 0
25 7 0 0 0
25 8 26 26 26
25 9 31 31 31
25 10 24 24 24
25 11 0 0 0
25 12 32 32 32
25 13 14 14 14
25 14 33 33 33
25 15 26 26 26
25 16 5 5 5
25 17 0 0 0
25 18 0 0 0
25 19 0 0 0
25 20 0 0 0
25 21 36 36 36
25 22 39 39 39
25 23 20 20 20
25 24 55 55 55
25 25 61 61 61
25 26 52 52 52
25 27 56 56 56
25 28 24 24 24
25 29 27 27 27
25 30 8 8 8
25 31 0 0 0

26 0 60 60 60
26 1 51 51 51
26 2 36 36 36
26 3 59 59 59
26 4 39 39 39
26 5 74 74 74
26 6 64 64 64
26 7 65 65 65
26 8 39 39 39
26 9 73 73 73
26 10 69 69 69
26 11 60 60 60
26 12 54 54 54
26 13 79 79 79
26 14 117 117 117
26 15 114 114 114
26 16 88 88 88
26 17 104 104 104
26 18 89 89 89
26 19 150 150 150
26 20 95 95 95
26 21 128 128 128
26 22 98 98 98
26 23 114 114 114
26 24 117 117 117
26 25 77 77 77
26 26 101 101 101
26 27 109 109 109
26 28 119 119 119
26 29 92 92 92
26 30 85 85 85
26 31 83 83 83

27 0 140 140 140
27 1 119 119 119
27 2 133 133 133
27 3 137 137 137
27 4 73 73 73
27 5 98 98 98
27 6 101 101 101
27 7 157 157 157
27 8 173 173 173
27 9 141 141 141
27 10 115 115 115
27 11 142 142 142
27 12 152 152 152
27 13 141 141 141
27 14 120 120 120
27 15 122 122 122
27 16 127 127 127
27 17 139 139 139
27 18 143 143 143
27 19 145 145 145
27 20 159 159 159
27 21 138 138 138
27 22 120 120 120
27 23 140 140 140
27 24 155 155 155
27 25 153 153 153
27 26 125 125 125
27 27 118 118 118
27 28 115 115 115
27 29 122 122 122
27 30 127 127 127
27 31 124 124 124

28 0 169 169 169
28 1 145 145 145
28 2 178 178 178
28 3 188 188 188
28 4 147 147 147
28 5 181 181 181
28 6 165 165 165
28 7 146 146 146
28 8 113 113 113
28 9 98 98 98
28 10 124 124 124
28 11 156 156 156
28 12 184 184 184
28 13 153 153 153
28 14 144 144 144
28 15 141 141 141
28 16 164 164 164
28 17 157 157 157
28 18 134 134 134
28 19 190 190 190
28 20 150 150 150
28 21 147 147 147
28 22 156 156 156
28 23 154 154 154
28 24 167 167 167
28 25 143 143 143
28 26 117 117 117
28 27 143 143 143
28 28 148 148 148
28 29 154 154 154
28 30 128 128 128
28 31 171 171 171

29 0 177 177 177
29 1 179 179 179
29 2 183 183 183
29 3 177 177 177
29 4 196 196 196
29 5 177 177 177
29 6 167 167 167
29 7 176 176 176
29 8 140 140 140
29 9 148 148 148
29 10 166 166 166
29 11 189 189 189
29 12 151 151 151
29 13 174 174 174
29 14 167 167 167
29 15 160 160 160
29 16 155 155 155
29 17 182 182 182
29 18 171 171 171
29 19 156 156 156
29 20 174 174 174
29 21 179 179 179
29 22 148 148 148
29 23 184 184 184
29 24 104 104 104
29 25 155 155 155
29 26 135 135 135
29 27 151 151 151
29 28 130 130 130
29 29 115 115 115
29 30 142 142 142
29 31 251 251 251

30 0 163 163 163
30 1 195 195 195
30 2 210 210 210
30 3 173 173 173
30 4 195 195 195
30 5 163 163 163
30 6 173 173 173
30 7 163 163 163
30 8 159 159 159
30 9 181 181 181
30 10 123 123 123
30 11 148 148 148
30 12 146 146 146
30 13 145 145 145
30 14 149 149 149
30 15 189 189 189
30 16 149 149 149
30 17 150 150 150
30 18 158 158 158
30 19 177 177 177
30 20 141 141 141
30 21 179 179 179
30 22 163 163 163
30 23 136 136 136
30 24 162 162 162
30 25 149 149 149
30 26 184 184 184
30 27 157 157 157
30 28 171 171 171
30 29 101 101 101
30 30 110 110 110
30 31 187 187 187

31 0 201 201 201
31 1 177 177 177
31 2 220 220 220
31 3 216 216 216
31 4 173 173 173
31 5 202 202 202
31 6 171 171 171
31 7 179 179 179
31 8 207 207 207
31 9 189 189 189
31 10 193 193 193
31 11 157 157 157
31 12 136 136 136
31 13 158 158 158
31 14 166 166 166
31 15 152 152 152
31 16 132 132 132
31 17 185 185 185
31 18 154 154 154
31 19 151 151 151
31 20 184 184 184
31 21 204 204 204
31 22 162 162 162
31 23 131 131 131
31 24 137 137 137
31 25 160 160 160
31 26 153 153 153
31 27 150 150 150
31 28 121 121 121
31 29 106 106 106
31 30 127 127 127
31 31 145 145 145



==> Cifra_figuretem/10/dp9.txt <==
0 0 192 249 233
0 1 208 272 225
0 2 206 188 228
0 3 240 198 212
0 4 200 211 232
0 5 193 199 194
0 6 299 219 223
0 7 146 220 249
0 8 221 214 156
0 9 157 213 255
0 10 234 217 207
0 11 218 181 226
0 12 180 168 212
0 13 221 199 230
0 14 220 220 223
0 15 307 290 234
0 16 256 202 242
0 17 219 183 318
0 18 252 230 308
0 19 233 175 226
0 20 210 208 215
0 21 211 217 124
0 22 216 180 228
0 23 196 201 193
0 24 231 226 285
0 25 194 261 195
0 26 241 243 241
0 27 228 215 197
0 28 201 232 219
0 29 218 251 228
0 30 213 220 215
0 31 180 219 297

1 0 160 192 231
1 1 204 207 209
1 2 157 216 212
1 3 210 190 137
1 4 151 191 186
1 5 240 214 148
1 6 260 150 221
1 7 183 179 218
1 8 255 238 206
1 9 187 117 224
1 10 223 237 263
1 11 260 257 221
1 12 226 220 186
1 13 178 229 199
1 14 181 305 249
1 15 236 198 234
1 16 235 202 264
1 17 241 214 281
1 18 275 224 233
1 19 170 213 236
1 20 245 212 248
1 21 227 216 260
1 22 173 203 209
1 23 233 268 220
1 24 272 261 215
1 25 221 233 235
1 26 214 229 222
1 27 272 222 146
1 28 232 244 234
1 29 222 230 202
1 30 234 259 221
1 31 194 251 220

2 0 182 199 218
2 1 162 175 211
2 2 242 187 229
2 3 174 207 235
2 4 174 282 255
2 5 214 212 210
2 6 255 214 323
2 7 216 213 245
2 8 214 246 177
2 9 249 231 230
2 10 216 228 225
2 11 225 234 254
2 12 230 220 197
2 13 255 223 229
2 14 169 237 225
2 15 195 338 213
2 16 258 243 211
2 17 217 237 231
2 18 197 200 244
2 19 239 202 224
2 20 231 252 248
2 21 156 274 252
2 22 208 222 218
2 23 235 233 218
2 24 230 326 207
2 25 210 229 281
2 26 247 196 269
2 27 256 201 255
2 28 247 189 266
2 29 197 221 239
2 30 223 272 361
2 31 318 203 273

3 0 189 177 204
3 1 224 195 177
3 2 151 137 205
3 3 202 141 198
3 4 239 180 178
3 5 232 292 219
3 6 162 230 216
3 7 200 257 229
3 8 248 240 166
3 9 214 231 243
3 10 208 223 227
3 11 221 245 213
3 12 262 239 203
3 13 247 276 231
3 14 210 225 290
3 15 223 231 263
3 16 235 244 229
3 17 206 187 219
3 18 246 225 212
3 19 202 272 217
3 20 257 219 258
3 21 237 239 212
3 22 219 238 229
3 23 261 229 266
3 24 257 201 241
3 25 196 205 218
3 26 237 239 233
3 27 266 262 262
3 28 240 239 210
3 29 228 235 227
3 30 258 218 259
3 31 190 260 206

4 0 213 135 174
4 1 130 155 192
4 2 173 151 197
4 3 174 136 178
4 4 191 183 226
4 5 238 246 207
4 6 219 218 250
4 7 197 246 248
4 8 187 152 330
4 9 223 241 195
4 10 226 174 239
4 11 222 202 236
4 12 217 170 269
4 13 221 228 217
4 14 219 185 224
4 15 266 220 222
4 16 224 223 215
4 17 97 276 175
4 18 201 226 203
4 19 226 270 228
4 20 210 190 228
4 21 221 212 167
4 22 229 224 164
4 23 230 202 243
4 24 248 187 278
4 25 262 227 196
4 26 221 224 226
4 27 238 228 297
4 28 250 200 275
4 29 202 159 246
4 30 202 282 291
4 31 178 195 188

5 0 203 185 205
5 1 187 199 217
5 2 169 178 183
5 3 163 152 118
5 4 193 155 235
5 5 210 185 212
5 6 183 168 194
5 7 158 195 225
5 8 190 201 213
5 9 189 202 225
5 10 210 192 250
5 11 174 192 196
5 12 179 187 182
5 13 175 109 181
5 14 298 195 171
5 15 178 217 150
5 16 212 213 184
5 17 207 217 296
5 18 212 239 230
5 19 197 243 235
5 20 268 236 196
5 21 272 198 221
5 22 223 230 210
5 23 238 213 228
5 24 210 288 237
5 25 214 227 234
5 26 212 358 288
5 27 216 229 312
5 28 205 211 236
5 29 200 192 225
5 30 228 293 231
5 31 166 205 192

6 0 164 160 166
6 1 170 192 158
6 2 95 228 162
6 3 186 184 150
6 4 174 187 181
6 5 187 134 204
6 6 176 123 171
6 7 131 169 182
6 8 190 152 177
6 9 192 137 192
6 10 207 152 212
6 11 151 153 189
6 12 175 200 161
6 13 125 163 246
6 14 133 128 141
6 15 128 141 124
6 16 116 127 177
6 17 211 144 169
6 18 243 215 344
6 19 206 242 262
6 20 247 225 209
6 21 254 193 237
6 22 280 217 233
6 23 241 210 192
6 24 220 243 229
6 25 199 236 207
6 26 303 222 231
6 27 258 241 190
6 28 203 89 150
6 29 214 224 194
6 30 224 232 200
6 31 189 207 233

7 0 196 194 140
7 1 161 114 166
7 2 171 154 201
7 3 196 210 187
7 4 178 169 144
7 5 178 167 162
7 6 131 159 186
7 7 166 132 173
7 8 176 140 153
7 9 129 199 114
7 10 136 136 134
7 11 123 147 157
7 12 117 147 195
7 13 160 155 139
7 14 65 143 129
7 15 118 104 101
7 16 98 119 106
7 17 90 205 129
7 18 186 212 230
7 19 163 211 200
7 20 202 201 227
7 21 229 228 230
7 22 195 208 239
7 23 253 181 223
7 24 239 230 229
7 25 246 227 219
7 26 215 222 237
7 27 242 252 157
7 28 190 161 176
7 29 144 165 172
7 30 231 215 139
7 31 204 225 221

8 0 167 124 252
8 1 209 140 127
8 2 145 130 176
8 3 89 140 116
8 4 170 183 161
8 5 175 184 139
8 6 199 138 151
8 7 120 141 141
8 8 165 141 133
8 9 194 159 133
8 10 142 109 177
8 11 174 100 134
8 12 176 135 152
8 13 104 134 138
8 14 64 77 85
8 15 57 79 72
8 16 100 0 125
8 17 54 38 83
8 18 127 87 58
8 19 68 87 68
8 20 81 132 85
8 21 114 73 91
8 22 87 83 62
8 23 85 92 131
8 24 218 224 231
8 25 190 278 200
8 26 186 250 235
8 27 239 200 201
8 28 193 190 176
8 29 163 180 192
8 30 265 186 249
8 31 238 404 189

9 0 181 150 175
9 1 183 142 171
9 2 185 142 134
9 3 170 164 185
9 4 133 209 260
9 5 176 164 94
9 6 162 151 133
9 7 181 158 168
9 8 165 136 173
9 9 145 149 160
9 10 116 165 149
9 11 135 124 102
9 12 71 158 185
9 13 155 126 74
9 14 83 64 81
9 15 32 58 81
9 16 60 72 85
9 17 20 44 8
9 18 45 36 30
9 19 33 30 18
9 20 39 54 42
9 21 120 43 55
9 22 52 0 15
9 23 36 16 110
9 24 166 233 190
9 25 216 227 218
9 26 304 228 175
9 27 117 151 149
9 28 104 70 131
9 29 174 172 134
9 30 203 184 161
9 31 123 157 141

10 0 143 187 125
10 1 111 213 178
10 2 155 175 185
10 3 141 164 145
10 4 197 183 135
10 5 145 147 178
10 6 147 149 97
10 7 71 131 155
10 8 98 94 133
10 9 86 132 172
10 10 157 156 166
10 11 156 110 158
10 12 102 152 147
10 13 156 155 174
10 14 124 75 72
10 15 98 68 88
10 16 82 81 52
10 17 71 25 23
10 18 28 20 68
10 19 115 150 117
10 20 147 159 158
10 21 161 130 79
10 22 98 60 66
10 23 79 92 0
10 24 213 204 208
10 25 261 219 255
10 26 184 191 191
10 27 100 94 63
10 28 38 65 144
10 29 140 73 99
10 30 126 109 71
10 31 98 96 89

11 0 173 123 150
11 1 171 134 151
11 2 163 128 180
11 3 172 117 197
11 4 171 169 182
11 5 189 161 168
11 6 118 160 191
11 7 98 108 187
11 8 152 241 195
11 9 152 148 148
11 10 134 155 164
11 11 109 137 137
11 12 203 181 103
11 13 112 111 110
11 14 66 71 83
11 15 27 70 83
11 16 127 31 0
11 17 0 14 0
11 18 33 106 44
11 19 135 135 168
11 20 185 204 174
11 21 156 157 166
11 22 92 110 81
11 23 119 88 75
11 24 199 118 257
11 25 180 226 174
11 26 199 221 225
11 27 213 118 120
11 28 90 76 94
11 29 108 73 167
11 30 120 138 130
11 31 145 140 135

12 0 151 215 172
12 1 162 138 204
12 2 148 150 125
12 3 160 186 144
12 4 126 155 155
12 5 155 138 154
12 6 181 177 152
12 7 161 156 177
12 8 93 141 163
12 9 138 170 153
12 10 159 180 149
12 11 94 146 122
12 12 100 138 149
12 13 115 158 95
12 14 27 21 35
12 15 49 50 33
12 16 62 0 50
12 17 10 0 11
12 18 59 0 36
12 19 5 120 113
12 20 161 177 178
12 21 149 78 166
12 22 40 94 71
12 23 69 69 70
12 24 141 203 159
12 25 133 202 189
12 26 160 184 169
12 27 190 152 168
12 28 109 85 135
12 29 99 110 142
12 30 140 121 130
12 31 165 105 140

13 0 161 159 111
13 1 154 245 166
13 2 155 158 171
13 3 155 175 160
13 4 167 142 165
13 5 160 167 181
13 6 149 153 148
13 7 157 178 117
13 8 138 156 161
13 9 135 262 152
13 10 124 152 135
13 11 139 131 194
13 12 187 125 80
13 13 101 87 130
13 14 29 39 32
13 15 42 41 51
13 16 87 40 73
13 17 126 97 64
13 18 0 50 35
13 19 57 0 85
13 20 39 39 18
13 21 9 46 16
13 22 84 61 24
13 23 74 51 105
13 24 164 143 131
13 25 159 201 199
13 26 174 146 173
13 27 125 205 155
13 28 171 148 129
13 29 242 131 133
13 30 213 174 155
13 31 159 141 131

14 0 159 154 142
14 1 92 166 136
14 2 139 104 103
14 3 74 109 117
14 4 120 163 134
14 5 122 146 164
14 6 138 116 174
14 7 137 112 136
14 8 135 121 99
14 9 109 149 120
14 10 56 121 105
14 11 115 110 124
14 12 107 126 181
14 13 106 114 108
14 14 0 22 35
14 15 53 38 19
14 16 78 44 51
14 17 16 15 52
14 18 8 47 43
14 19 135 6 13
14 20 21 18 12
14 21 0 3 10
14 22 12 24 0
14 23 18 0 47
14 24 76 48 38
14 25 77 43 92
14 26 68 127 62
14 27 100 152 66
14 28 69 132 116
14 29 43 69 84
14 30 66 156 121
14 31 33 154 40

15 0 64 154 142
15 1 152 154 163
15 2 153 143 145
15 3 124 159 140
15 4 131 78 106
15 5 135 141 105
15 6 141 159 117
15 7 165 134 129
15 8 84 165 161
15 9 153 179 166
15 10 148 135 160
15 11 160 159 152
15 12 150 134 124
15 13 168 97 136
15 14 111 34 76
15 15 12 32 26
15 16 24 24 113
15 17 75 1 4
15 18 136 75 40
15 19 0 17 0
15 20 1 9 0
15 21 114 0 0
15 22 45 0 0
15 23 2 0 5
15 24 66 84 17
15 25 33 20 0
15 26 0 8 2
15 27 66 62 23
15 28 3 78 37
15 29 23 9 17
15 30 103 41 33
15 31 85 168 245

16 0 134 127 102
16 1 108 107 226
16 2 120 42 62
16 3 120 99 172
16 4 111 86 99
16 5 50 82 74
16 6 74 125 40
16 7 78 69 96
16 8 66 82 44
16 9 52 101 40
16 10 177 68 92
16 11 60 81 78
16 12 38 77 75
16 13 83 71 72
16 14 91 136 143
16 15 0 109 65
16 16 65 29 15
16 17 43 48 20
16 18 51 50 0
16 19 12 35 37
16 20 51 4 49
16 21 56 55 61
16 22 63 66 12
16 23 3 9 0
16 24 26 0 49
16 25 46 0 47
16 26 5 37 8
16 27 11 11 40
16 28 0 22 63
16 29 81 57 8
16 30 129 83 75
16 31 135 103 187

17 0 0 19 0
17 1 0 60 74
17 2 44 39 5
17 3 0 17 31
17 4 36 87 51
17 5 44 114 42
17 6 28 143 66
17 7 66 94 21
17 8 74 69 10
17 9 24 12 82
17 10 29 23 38
17 11 46 24 23
17 12 48 46 65
17 13 26 0 12
17 14 0 42 1
17 15 52 40 23
17 16 21 15 4
17 17 12 7 0
17 18 12 36 25
17 19 59 0 0
17 20 73 86 57
17 21 121 51 87
17 22 35 0 23
17 23 12 18 0
17 24 28 44 25
17 25 49 22 27
17 26 0 0 0
17 27 0 19 36
17 28 43 29 164
17 29 58 46 19
17 30 24 20 53
17 31 75 10 12

18 0 3 40 9
18 1 0 8 17
18 2 0 0 0
18 3 0 0 75
18 4 14 71 3
18 5 23 16 17
18 6 5 39 10
18 7 39 38 1
18 8 0 0 0
18 9 74 39 51
18 10 21 43 12
18 11 3 115 0
18 12 24 11 6
18 13 14 10 20
18 14 0 12 0
18 15 0 0 10
18 16 0 0 4
18 17 0 17 62
18 18 11 16 8
18 19 21 0 0
18 20 55 6 0
18 21 39 12 24
18 22 0 0 18
18 23 0 0 64
18 24 7 27 34
18 25 0 14 107
18 26 14 7 24
18 27 21 65 29
18 28 18 54 53
18 29 5 22 10
18 30 0 0 0
18 31 79 82 0

19 0 0 5 0
19 1 0 1 0
19 2 0 0 0
19 3 34 0 16
19 4 0 23 18
19 5 1 40 0
19 6 0 0 24
19 7 0 23 11
19 8 6 4 0
19 9 0 43 20
19 10 26 0 0
19 11 7 96 0
19 12 32 0 63
19 13 0 0 0
19 14 5 66 0
19 15 0 21 0
19 16 0 0 5
19 17 10 11 0
19 18 0 37 54
19 19 0 0 19
19 20 3 0 0
19 21 12 0 55
19 22 0 52 16
19 23 51 8 0
19 24 28 26 51
19 25 19 35 57
19 26 85 22 59
19 27 0 34 10
19 28 0 29 0
19 29 76 0 0
19 30 44 42 61
19 31 36 42 9

20 0 51 0 50
20 1 1 17 0
20 2 34 6 5
20 3 25 19 7
20 4 14 31 103
20 5 65 46 11
20 6 0 21 11
20 7 22 29 0
20 8 25 2 0
20 9 9 4 8
20 10 18 25 0
20 11 7 5 8
20 12 36 8 0
20 13 0 0 60
20 14 5 4 0
20 15 0 0 18
20 16 0 0 17
20 17 97 9 0
20 18 19 9 38
20 19 4 36 0
20 20 29 0 0
20 21 21 43 29
20 22 11 63 15
20 23 4 0 0
20 24 47 14 0
20 25 36 52 40
20 26 0 48 16
20 27 0 62 0
20 28 6 0 0
20 29 2 85 75
20 30 92 151 76
20 31 19 59 54

21 0 55 91 112
21 1 14 21 0
21 2 19 37 74
21 3 75 52 22
21 4 43 40 29
21 5 75 96 30
21 6 12 13 31
21 7 0 15 3
21 8 33 134 61
21 9 0 14 50
21 10 6 16 58
21 11 13 118 30
21 12 0 36 0
21 13 15 0 0
21 14 0 8 31
21 15 0 27 52
21 16 0 28 42
21 17 0 19 64
21 18 58 18 13
21 19 15 17 0
21 20 0 8 0
21 21 58 19 60
21 22 12 7 10
21 23 16 47 9
21 24 15 37 0
21 25 0 11 83
21 26 0 6 0
21 27 0 0 8
21 28 10 32 0
21 29 62 50 42
21 30 72 61 68
21 31 86 51 48

22 0 77 68 82
22 1 26 0 48
22 2 45 55 33
22 3 83 85 93
22 4 0 90 94
22 5 19 0 40
22 6 30 8 16
22 7 9 0 15
22 8 25 21 14
22 9 94 69 63
22 10 43 102 88
22 11 87 51 65
22 12 14 61 0
22 13 53 56 57
22 14 38 30 55
22 15 11 44 20
22 16 7 74 96
22 17 44 53 0
22 18 23 41 4
22 19 9 50 0
22 20 52 43 37
22 21 38 72 32
22 22 49 25 38
22 23 110 80 84
22 24 101 63 56
22 25 49 49 52
22 26 57 78 72
22 27 15 20 21
22 28 8 19 10
22 29 23 0 0
22 30 62 91 10
22 31 40 36 40

23 0 40 44 15
23 1 38 9 33
23 2 74 62 83
23 3 137 91 100
23 4 78 38 24
23 5 54 17 1
23 6 25 31 6
23 7 34 18 36
23 8 85 93 84
23 9 117 130 77
23 10 55 115 90
23 11 111 172 70
23 12 82 97 105
23 13 106 149 126
23 14 151 134 96
23 15 72 125 95
23 16 116 80 82
23 17 83 108 127
23 18 114 160 91
23 19 99 134 146
23 20 106 166 108
23 21 109 124 115
23 22 144 90 103
23 23 65 95 96
23 24 133 127 151
23 25 169 248 129
23 26 102 78 140
23 27 0 191 82
23 28 0 66 1
23 29 0 49 38
23 30 84 38 10
23 31 54 39 7

24 0 88 71 94
24 1 102 85 0
24 2 66 61 12
24 3 77 214 153
24 4 73 27 71
24 5 24 17 35
24 6 32 0 0
24 7 0 52 16
24 8 85 151 97
24 9 155 115 115
24 10 108 139 21
24 11 64 103 87
24 12 106 86 86
24 13 167 100 96
24 14 122 100 51
24 15 84 18 67
24 16 113 89 103
24 17 77 101 89
24 18 135 79 67
24 19 85 129 67
24 20 37 71 48
24 21 61 37 110
24 22 31 128 84
24 23 84 65 129
24 24 84 100 82
24 25 62 65 60
24 26 62 35 46
24 27 94 42 24
24 28 32 0 2
24 29 0 17 11
24 30 0 6 4
24 31 0 9 26

25 0 74 135 70
25 1 14 33 104
25 2 62 42 4
25 3 78 93 121
25 4 6 58 51
25 5 0 14 28
25 6 0 0 0
25 7 0 0 0
25 8 41 17 21
25 9 29 37 28
25 10 15 41 15
25 11 0 9 0
25 12 0 8 96
25 13 20 0 29
25 14 29 42 29
25 15 11 16 51
25 16 0 8 18
25 17 0 0 0
25 18 0 0 0
25 19 0 16 32
25 20 0 20 0
25 21 43 47 16
25 22 40 57 20
25 23 39 10 11
25 24 163 0 33
25 25 40 68 77
25 26 27 53 76
25 27 27 52 89
25 28 29 14 29
25 29 127 0 15
25 30 12 0 42
25 31 25 0 0

26 0 55 22 103
26 1 52 25 77
26 2 61 33 13
26 3 74 53 51
26 4 136 0 18
26 5 97 50 74
26 6 88 20 82
26 7 47 79 70
26 8 40 73 4
26 9 53 105 60
26 10 47 73 87
26 11 66 65 49
26 12 46 66 51
26 13 79 65 94
26 14 105 163 82
26 15 77 197 69
26 16 110 95 60
26 17 92 113 109
26 18 84 87 95
26 19 108 128 213
26 20 97 108 80
26 21 140 143 100
26 22 82 94 118
26 23 102 116 123
26 24 125 131 94
26 25 39 67 125
26 26 48 99 157
26 27 127 97 101
26 28 140 112 105
26 29 85 88 104
26 30 24 105 128
26 31 70 90 91

27 0 152 137 132
27 1 107 117 133
27 2 125 118 157
27 3 125 163 123
27 4 14 130 75
27 5 119 118 56
27 6 43 141 119
27 7 147 193 130
27 8 147 172 201
27 9 162 111 148
27 10 143 127 77
27 11 163 177 86
27 12 139 173 144
27 13 150 133 140
27 14 139 115 105
27 15 105 122 139
27 16 150 132 99
27 17 151 155 113
27 18 187 120 123
27 19 186 124 124
27 20 179 161 136
27 21 135 129 149
27 22 140 73 146
27 23 159 124 136
27 24 169 138 158
27 25 147 104 209
27 26 111 128 135
27 27 111 133 110
27 28 129 128 86
27 29 97 150 118
27 30 128 125 128
27 31 124 122 124

28 0 158 164 186
28 1 144 123 169
28 2 107 229 198
28 3 189 203 170
28 4 177 109 156
28 5 247 144 153
28 6 216 147 131
28 7 140 160 139
28 8 19 158 161
28 9 146 0 168
28 10 170 63 139
28 11 176 105 188
28 12 159 166 227
28 13 151 161 146
28 14 150 131 151
28 15 142 139 142
28 16 155 183 153
28 17 133 175 164
28 18 154 116 131
28 19 138 131 299
28 20 144 133 174
28 21 145 148 147
28 22 157 158 153
28 23 169 145 148
28 24 171 167 163
28 25 67 202 159
28 26 96 107 147
28 27 153 140 135
28 28 151 153 139
28 29 158 136 169
28 30 154 127 103
28 31 177 211 127

29 0 205 163 162
29 1 200 187 148
29 2 203 178 168
29 3 186 169 175
29 4 241 166 180
29 5 196 159 176
29 6 132 185 183
29 7 198 147 185
29 8 156 154 109
29 9 169 114 160
29 10 183 147 166
29 11 229 178 161
29 12 180 136 137
29 13 157 177 187
29 14 168 234 98
29 15 156 193 131
29 16 127 161 178
29 17 172 158 217
29 18 175 163 174
29 19 161 158 149
29 20 181 193 149
29 21 187 171 179
29 22 169 221 55
29 23 205 209 137
29 24 216 154 0
29 25 151 149 164
29 26 125 112 167
29 27 161 160 132
29 28 117 163 111
29 29 105 113 127
29 30 145 129 154
29 31 156 444 152

30 0 139 166 184
30 1 172 254 160
30 2 209 205 217
30 3 188 182 148
30 4 177 210 200
30 5 205 113 170
30 6 181 157 180
30 7 177 166 144
30 8 183 124 168
30 9 185 167 189
30 10 180 78 112
30 11 160 196 87
30 12 123 155 160
30 13 132 152 152
30 14 154 133 159
30 15 167 200 199
30 16 157 100 190
30 17 160 168 124
30 18 149 166 158
30 19 221 149 162
30 20 154 180 90
30 21 138 175 226
30 22 151 179 158
30 23 99 157 151
30 24 170 149 168
30 25 167 117 161
30 26 124 226 201
30 27 124 191 156
30 28 179 184 150
30 29 104 105 94
30 30 112 76 142
30 31 169 163 230

31 0 190 226 187
31 1 191 97 242
31 2 227 224 208
31 3 206 257 186
31 4 188 133 197
31 5 249 168 188
31 6 181 186 147
31 7 148 166 222
31 8 164 214 242
31 9 187 163 217
31 10 207 192 179
31 11 142 162 167
31 12 146 150 112
31 13 156 218 99
31 14 195 136 167
31 15 152 144 159
31 16 81 134 179
31 17 206 182 166
31 18 126 173 164
31 19 128 152 173
31 20 174 155 223
31 21 201 249 161
31 22 165 180 143
31 23 166 112 115
31 24 109 158 143
31 25 148 186 147
31 26 166 144 148
31 27 170 145 135
31 28 128 124 111
31 29 101 85 133
31 30 132 98 151
31 31 126 118 191



==> Cifra_figuretem/100/DPdataBlue0.0.txt <==
8.764339295194316648e-01	8.979741138970358527e-01	9.082337855228057588e-01	9.289771928389123357e-01	9.096457602624598016e-01	8.835034790674631822e-01	9.314517916359481564e-01	9.054838519447151457e-01	9.267358913021631617e-01	9.166329486390577541e-01	9.051863489177117694e-01	9.109267811030202777e-01	8.917263017682927062e-01	9.000011825124416553e-01	9.278695552171933869e-01	8.880046520983906344e-01	9.040206878315849570e-01	8.910334133044169880e-01	8.943639865179081605e-01	8.886345756322296952e-01	9.007521817904434736e-01	8.929568032392274368e-01	8.904168652632025172e-01	8.964527398937973679e-01	8.552410282708589051e-01	8.618304870819641916e-01	8.904566352467718771e-01	8.682128988719477469e-01	8.495810515341865043e-01	8.539091243727686686e-01	8.347598477966842179e-01	8.307707084442504941e-01
8.781616903762798909e-01	9.076719787401145156e-01	9.208774046755364706e-01	9.305914277368142473e-01	9.291076280056106418e-01	8.831416962605788123e-01	9.303784931630724175e-01	9.490195601451432150e-01	9.177811859504474423e-01	9.195335531456770850e-01	9.082941545112959147e-01	9.082166474493766906e-01	9.222898626049750304e-01	9.237334325188986117e-01	9.348714128633778264e-01	9.019380424159210152e-01	9.192961287604670684e-01	8.940255105099883526e-01	8.881214886739494663e-01	8.943973063371456478e-01	8.855570610963534595e-01	8.782911291884357707e-01	8.822176395579676145e-01	8.866606277880900722e-01	8.805364186598760856e-01	8.878373841699929159e-01	8.280341230057818303e-01	8.470612223998984502e-01	8.616225534074742898e-01	8.294238815149629351e-01	8.428820689634922703e-01	8.327561968475596377e-01
9.079907060293075372e-01	9.129281234586993365e-01	8.352122523216282124e-01	6.860030404479146027e-01	8.030926498914784384e-01	9.296904771977193560e-01	9.497518510129728808e-01	9.439471839283487542e-01	9.259146221080833961e-01	9.235262803999417791e-01	9.368572528848049252e-01	9.071680411140180533e-01	9.284548408174777556e-01	9.160999968178433761e-01	9.172329839575568133e-01	9.747323956979419002e-01	9.216174713345027802e-01	9.255283002206834420e-01	9.527240856899926724e-01	9.085349246786011967e-01	9.245557409421976125e-01	9.186930212180484112e-01	9.254814017221180134e-01	8.954035595700561290e-01	9.173611233655385444e-01	8.969008269083250662e-01	8.842998557698058537e-01	8.889445105868800656e-01	8.652942123550027009e-01	8.639431157843777687e-01	8.686074080697613331e-01	8.620696770534606035e-01
8.883460645286649360e-01	8.166701577555049996e-01	4.959219373904537043e-01	3.593959147750404037e-01	4.307428286893641989e-01	5.769396870779101016e-01	7.693817899324938425e-01	9.422231927254225425e-01	9.392730500392372228e-01	9.392598765129405169e-01	9.498816220446132386e-01	9.330320534992918580e-01	9.394353601257634523e-01	9.226236692679681273e-01	9.329737986781574399e-01	9.296327138562805459e-01	9.174920136492380474e-01	9.326848697903739049e-01	9.347016908396403867e-01	8.896843533056014719e-01	9.223731113602439136e-01	9.174811481627734855e-01	9.112562778381145812e-01	9.241572302178133747e-01	9.338129170240024868e-01	9.038780056717571343e-01	8.914761319749537893e-01	8.895727286612605811e-01	8.807122810571029747e-01	8.956913875660235114e-01	8.780831537271883702e-01	9.047212847944366976e-01
9.146919891853078077e-01	8.840982929617705599e-01	6.783763321893092613e-01	4.569229725634224581e-01	3.463727111012529503e-01	3.479352923752905835e-01	3.662211858939694586e-01	5.467529076687777101e-01	7.875753159324224706e-01	9.810846462166347148e-01	9.785811204502306015e-01	9.369451056260275079e-01	9.352688487367446513e-01	9.350413831183423952e-01	9.396737633431009318e-01	9.354301366415282981e-01	9.188965014826323552e-01	9.153458294932587114e-01	9.366908514004023134e-01	9.202177705769939431e-01	9.287567737447597338e-01	9.279225275143652141e-01	9.220768553069887963e-01	9.150197294310071783e-01	8.982104119024816313e-01	9.032890242134992143e-01	8.963545726207226005e-01	8.956059413061233654e-01	8.747577225912674947e-01	8.704674784710004776e-01	8.827559286508094294e-01	8.441554569819298415e-01
9.287270681740422695e-01	9.733056080252467934e-01	9.601611059499123302e-01	8.254620445639321291e-01	6.393538512660584816e-01	4.639138729590740473e-01	3.696750275082158477e-01	3.030436838151868151e-01	3.736052558929940370e-01	5.820238575022539385e-01	7.837320015551865193e-01	9.711187256636433229e-01	9.679974015151536770e-01	9.428084064109183426e-01	9.574139206381580003e-01	9.461792480076226530e-01	9.156603007939930761e-01	9.469351394876163175e-01	9.330714814004589241e-01	9.492532480100338566e-01	9.481275530492457859e-01	9.424630219000956766e-01	9.476960624211242523e-01	9.280007487634466257e-01	9.193765946509911968e-01	9.281486313257969467e-01	9.084679952446509388e-01	9.106233277237725243e-01	9.027169791184191938e-01	8.960794185652232180e-01	9.522083256492840375e-01	8.764331813326893261e-01
9.416597340176756648e-01	9.552411941845809773e-01	9.564641772090204386e-01	9.489968252732549070e-01	9.631064772651404260e-01	8.388137785847618044e-01	6.819352573801317208e-01	5.188289765210662985e-01	3.919229762179635701e-01	3.429803273913714090e-01	4.076342510895136773e-01	5.728978958546965261e-01	7.877747494883097223e-01	9.292527098103580130e-01	9.747478913956129087e-01	9.905634719213438633e-01	9.464028888834045139e-01	9.585996265172290753e-01	9.498684956970608884e-01	9.208808614661571079e-01	9.579415030071380954e-01	9.557549332384489560e-01	9.413948173370360051e-01	9.483411440578811691e-01	9.243255338479356986e-01	9.329645831483887042e-01	9.390985113923019378e-01	9.477269944500155141e-01	9.058620854927400545e-01	9.210153998827222965e-01	9.009219606226552823e-01	9.224979106558698350e-01
9.535429252046183635e-01	9.661461151210539722e-01	9.589147041546653982e-01	9.635972136147605838e-01	9.707388900230241591e-01	9.882026892597998158e-01	9.934919605020897659e-01	9.093277755047246558e-01	7.442219597422734534e-01	5.496349036028709278e-01	3.965488739528012507e-01	3.277435557851088865e-01	3.280523257656360880e-01	5.184840261471292955e-01	7.897411871979255205e-01	9.718959282403437649e-01	9.843411523708391897e-01	9.663523357689576265e-01	9.671422188064747738e-01	9.758289249869631643e-01	9.744160987058592127e-01	9.572673144765626585e-01	9.588213827405707157e-01	9.576721394108812513e-01	9.554793137309237627e-01	9.312896510528849703e-01	9.140723613158426852e-01	9.174885047617167277e-01	9.270946490494745840e-01	9.218989999774902522e-01	9.227837431208668617e-01	8.974579993558393642e-01
9.688747691689356678e-01	9.604276991369161687e-01	9.944249894397488854e-01	9.878445278176777311e-01	9.933931479783405516e-01	9.987577912220583221e-01	9.855533455631334538e-01	9.762220262003554749e-01	9.860621088937691070e-01	7.347758976247606988e-01	4.744235933437532249e-01	4.389723948417973975e-01	3.743063423793261402e-01	3.022590408680283502e-01	3.733535627521081257e-01	5.499662170709080922e-01	7.920780201397503717e-01	9.225560578964627778e-01	1.003074711743445535e+00	9.735605590088162176e-01	9.644563557389441710e-01	9.872524878077232335e-01	9.870261788132635994e-01	9.511269265534196826e-01	9.553751690512684025e-01	9.470068259946228251e-01	9.422819662297514665e-01	9.067623845441890040e-01	9.270035000795233682e-01	9.306754047537704189e-01	9.209055736366698053e-01	9.171138195678663063e-01
9.548441150491158158e-01	1.000414823354182081e+00	9.897088775703195562e-01	1.010959466910438254e+00	9.809914034279216821e-01	9.725754789164180458e-01	9.995691450674307754e-01	9.884929857575016632e-01	8.206494162568491735e-01	5.299982754351852954e-01	3.976686967583414334e-01	4.187551073950896985e-01	3.631089799503601223e-01	3.268374120920662929e-01	3.070965993249221704e-01	3.118251195991934011e-01	3.466077726530557568e-01	5.303535271460192435e-01	7.692961210823358043e-01	9.056787322038228893e-01	9.824233021499600982e-01	9.808087521737833825e-01	9.641244563322994843e-01	9.583439295622512288e-01	9.521843117687478486e-01	9.551665329132681403e-01	9.454565742290169661e-01	9.278815025717479514e-01	9.308457646391321560e-01	9.393013090595638825e-01	9.344646784843680942e-01	9.523254451450635649e-01
9.657127214039703533e-01	1.018662357744695157e+00	1.003311727620103566e+00	9.288931184589980239e-01	9.988404926862408661e-01	9.943986340908356203e-01	9.994545696046456262e-01	8.230469942388132232e-01	5.035090352269415703e-01	4.096576161490334544e-01	4.225020642506542301e-01	4.056848189697079277e-01	3.763071532543172948e-01	3.291761031666747273e-01	3.216723364867484780e-01	3.258056157100283623e-01	3.102998318458305427e-01	2.727544964799015204e-01	2.965096368789135739e-01	4.632163292958272338e-01	7.488192900622934189e-01	9.440828577417278433e-01	9.932423359878922442e-01	9.779360394100246046e-01	9.564111975294067314e-01	9.563558128922585722e-01	9.345012471829372558e-01	9.521599614702765946e-01	9.471002339016957317e-01	9.896078909743737384e-01	9.375814175173980969e-01	9.275760536014990842e-01
9.755585513961676503e-01	9.900295465440386300e-01	9.838482369942440631e-01	9.903648268888366468e-01	9.847487989000470732e-01	1.026345046200956235e+00	9.304468585744656295e-01	6.258999119865703564e-01	3.796449668986240367e-01	3.557066769677316720e-01	3.856459459631947362e-01	3.760018540086043082e-01	3.833072187465477731e-01	3.779525783553397966e-01	3.962123295137641166e-01	4.052080279212900704e-01	3.743072505038386177e-01	3.785458433699235847e-01	3.105095688610826077e-01	2.900071090089084147e-01	3.044591973820565678e-01	4.831007864983212219e-01	7.403114947906588306e-01	9.261591695243006628e-01	9.949265282488181095e-01	9.944218363105832292e-01	9.749175836519713423e-01	9.566619305416670382e-01	9.611586358753374526e-01	9.615811778846903302e-01	9.442910737683187783e-01	9.576355815290069629e-01
1.013398949895067958e+00	9.578064281305848082e-01	9.851315320712218382e-01	9.864296386224415958e-01	9.868532140057888480e-01	9.950089121039863427e-01	9.793172933614743281e-01	9.040947644224864854e-01	6.988262763551449375e-01	4.529917824153151251e-01	2.496297370920945724e-01	1.635744580067054477e-01	2.328698024690687429e-01	3.445277495500327913e-01	4.685544729176102097e-01	4.496971912930219917e-01	4.136123592162637141e-01	3.666642206328100673e-01	3.160404355763769546e-01	2.733256244575599792e-01	2.182114398246207398e-01	1.997854595375558318e-01	2.456451160911638787e-01	3.969848410966584362e-01	6.812369520752856733e-01	8.897545082827388319e-01	9.801310707090752361e-01	9.855623803492478130e-01	9.860159842774671723e-01	9.698221624630414262e-01	9.259419008753277947e-01	9.660677083578279589e-01
9.657532088345880394e-01	9.790382819793257418e-01	9.701057554119651982e-01	1.002493672866652252e+00	9.837402609281682420e-01	9.926232757933995954e-01	9.951190164473979749e-01	1.009827351421564767e+00	9.932082506506358932e-01	6.691875502920424656e-01	2.696497434271284410e-01	2.517643259333696704e-01	3.443610043801965670e-01	4.629632699912797356e-01	5.146182899082182294e-01	4.634245828535006329e-01	4.544127811688648544e-01	4.064148725496327663e-01	3.467134120279908305e-01	3.005576186561901841e-01	2.968432181280948323e-01	2.731150331737949855e-01	2.562366581579629821e-01	2.246599498207396406e-01	2.601351204510111148e-01	3.966668030251928045e-01	6.560433084180805619e-01	8.596932870210062250e-01	9.572785146658494559e-01	9.522412271702020981e-01	9.201479322698024044e-01	9.340445338653576846e-01
9.381569752559067998e-01	9.838512752955058671e-01	9.837906030528065227e-01	9.797817605521181861e-01	9.811522467612706633e-01	9.759582950700441684e-01	9.900117347759833653e-01	9.688176013684857146e-01	8.541346086681856908e-01	5.320097503583216536e-01	4.464825842525824706e-01	4.980684161309685831e-01	4.808635390522615904e-01	4.597661710230575016e-01	4.582262807594804088e-01	4.123144549258522251e-01	3.167422608994400757e-01	2.763820007532905021e-01	1.899547818363900853e-01	1.666828106804535969e-01	1.623254680731067434e-01	1.155424432490116671e-01	1.666537819976985635e-01	1.457625157616299905e-01	1.475447203003077690e-01	1.354190901407231751e-01	1.873085413610731942e-01	2.923849144884457241e-01	5.450876567727489519e-01	8.103667759727594122e-01	9.349225957442529600e-01	9.402088414116166470e-01
8.747703631910783706e-01	8.990886393860627601e-01	9.151318725572756829e-01	9.574966479175581746e-01	9.311466266789774071e-01	9.293529759252717737e-01	8.844745692261879455e-01	9.021778629402595895e-01	7.394521970349832163e-01	5.208697011996040738e-01	4.273344312076349794e-01	3.452416438656787379e-01	3.204835785468161946e-01	3.113748658882030118e-01	2.846593886564621201e-01	2.588043828783706535e-01	2.115982296979931621e-01	2.219223062355724085e-01	1.942501157381991139e-01	1.992240381769717072e-01	2.169356647033278129e-01	2.505528823360256840e-01	2.016258631854776773e-01	1.569621374694058491e-01	1.495017677988963178e-01	1.547920694520973917e-01	1.754684012709850915e-01	1.409037641870147517e-01	2.972129573732593122e-01	7.820555908136386236e-01	9.605179033176282077e-01	9.321219876334774224e-01
8.378306575109147891e-01	8.653987760942732921e-01	9.053797006124819635e-01	8.815191923283578479e-01	8.883907014580261219e-01	8.945641156433485897e-01	8.917405700467470053e-01	8.690958540427367041e-01	8.522827158350771981e-01	8.290418645999064751e-01	6.160029917056066839e-01	3.805084126137037726e-01	2.186934155625031850e-01	1.501513025184986749e-01	1.751020993654779645e-01	2.435292107828932739e-01	3.431405679161101396e-01	3.765643613367567477e-01	3.590663778299650333e-01	3.368106178241181414e-01	2.931351240321559692e-01	2.745780724908710724e-01	2.470557568599377751e-01	2.061799809401789474e-01	1.747963593466079490e-01	1.761665173081442826e-01	1.681338905190409849e-01	1.824488385486725261e-01	4.875138565964379778e-01	8.226398535473734563e-01	8.629666878640404049e-01	8.647935487405687960e-01
8.763281237370181831e-01	8.790101240352963252e-01	8.776494444761241409e-01	9.346800722995350919e-01	9.017028990390288934e-01	8.605856320076195054e-01	8.965787074324229611e-01	8.927314913715861389e-01	8.572286691227746225e-01	8.981802488455595812e-01	8.741836310248343178e-01	7.255759471498631763e-01	2.707608195046756205e-01	1.330736210470383207e-01	1.095308137815713123e-01	2.281594345637250054e-01	3.390058707080754186e-01	3.587141350639634907e-01	2.634751332667911727e-01	2.351700432724042056e-01	1.934181643395717076e-01	1.518223105800119432e-01	1.328554069065610299e-01	1.542575036819720524e-01	1.236493651251484444e-01	1.357220146366355795e-01	1.613552085006520198e-01	3.522733128680719528e-01	7.500792773931475033e-01	8.506250781064482736e-01	8.045172800904719645e-01	7.939598518391880466e-01
8.684694863431966505e-01	8.664770409907291970e-01	8.721667782398616620e-01	8.634310459863282494e-01	8.684133785915684189e-01	8.810005526269745202e-01	8.554478803546836652e-01	8.664404318819173278e-01	8.219596792752126291e-01	8.642385442787710037e-01	8.376538463116077748e-01	5.992126629775720303e-01	3.331645134419143894e-01	3.054976396736897581e-01	3.271431631357044623e-01	3.050624032186454726e-01	3.171234883028519747e-01	2.877094447524282117e-01	2.854853071733419179e-01	2.678788817085269724e-01	2.572120561347260859e-01	2.143432494636854369e-01	2.173078627084214232e-01	2.246831399766673343e-01	1.944870498639585665e-01	1.530573531006951815e-01	2.306150041114306826e-01	6.010937424619119396e-01	8.499814931181491895e-01	8.123097706456026135e-01	8.277271005968892537e-01	8.300784552467574962e-01
8.126560740439074948e-01	8.645889375397998178e-01	8.676524359086795757e-01	8.399317797808112385e-01	8.613173002626944852e-01	8.425175024635387366e-01	8.243968860024287748e-01	8.411474356325552293e-01	8.438507012348294145e-01	8.345780919948639909e-01	8.060164977259220986e-01	6.307889619865144626e-01	4.795702654723359437e-01	3.753369419091837633e-01	3.439692382361348444e-01	3.487735317579841454e-01	3.431435993093305825e-01	3.057744924450651602e-01	3.146756798014741507e-01	2.931602507934001345e-01	2.757620744649245670e-01	2.561968663660339485e-01	2.207664942153442778e-01	2.099420832887901600e-01	1.816976962994771017e-01	1.853364055206777883e-01	4.424321476357744864e-01	7.664331762745887344e-01	8.269785845666451918e-01	7.927894799536761017e-01	8.098022508680384757e-01	7.899984809577093037e-01
8.027956199359911338e-01	8.037517082234353349e-01	8.267543788792134363e-01	8.248484078533150354e-01	8.225717526338749419e-01	8.233395937654021113e-01	8.185164780797166140e-01	8.549657045940036726e-01	8.328303792893421154e-01	8.325881669083108338e-01	8.329024880334913172e-01	8.214706582214146291e-01	8.012210333011970942e-01	6.335354657271284884e-01	4.671843936887364879e-01	3.684006152642056442e-01	3.461557815961662787e-01	3.351008964117176969e-01	3.344133057723244207e-01	3.154508091907632927e-01	2.819629589441405848e-01	2.443467309216923178e-01	2.256566680821549264e-01	2.091738640860197340e-01	1.693135072691829279e-01	2.816931368819577952e-01	6.531730759494566163e-01	8.253578214108540090e-01	8.071259681308120548e-01	8.246245337504051198e-01	8.030352283291809501e-01	7.756654692037009413e-01
7.599340065566618785e-01	7.674382752681434550e-01	7.375612715740114123e-01	7.910901215981679391e-01	7.560324285776343078e-01	7.275497459378275078e-01	7.893783022477840472e-01	8.024068456404399585e-01	7.861229419177456768e-01	7.933176618780898304e-01	8.247856531441937200e-01	8.238568503901916307e-01	8.391126296216244729e-01	8.244378570879148382e-01	7.846524225770015182e-01	6.130586222397828022e-01	4.596757623491080635e-01	3.946300114686452365e-01	3.369486117827587002e-01	3.209596547767472607e-01	2.894955943932820408e-01	2.649580485736809377e-01	2.114750159021571152e-01	1.798947429086583116e-01	1.830819152651817772e-01	4.694040048496203044e-01	7.542083945093628339e-01	8.231334719626255403e-01	7.981833687972089697e-01	7.640281737237301085e-01	7.603657269679779951e-01	7.601390495961246607e-01
7.510732603404880470e-01	7.967967408297398357e-01	7.713579114564690364e-01	7.246861017130807880e-01	7.511009322639667918e-01	7.647112477910135153e-01	8.000966452473589063e-01	8.027141970023833339e-01	7.702691842026533342e-01	8.058395178198546338e-01	7.880253064242426220e-01	7.873788616958277142e-01	7.871102789035124836e-01	7.826118739843803684e-01	7.432333085396813921e-01	7.562668432620555103e-01	7.283516079504238627e-01	6.091003144330404684e-01	4.243328879451851998e-01	3.883761590312584944e-01	3.473889839727029583e-01	3.029572681159928282e-01	2.120433690703905916e-01	1.828837039058673897e-01	3.155850869873398357e-01	6.641742605460893012e-01	7.612465767751490642e-01	7.558329148969707978e-01	7.987606091978715073e-01	7.625152471479597072e-01	7.509355031888308440e-01	7.427672954976645148e-01
7.436984060595798196e-01	7.838985076451694400e-01	7.809375631085800906e-01	7.705117727255675897e-01	7.859575047433853268e-01	7.928209371354018042e-01	7.935895292014614189e-01	7.921340956357061369e-01	7.930939118271385091e-01	7.916911941542256193e-01	7.894632051901344649e-01	7.883577355564131972e-01	7.967346185870552988e-01	8.117409956669926485e-01	7.718111747315700155e-01	7.348097720978052916e-01	7.689357941405886576e-01	7.547805466039827493e-01	5.361697304022755572e-01	4.441369823639851888e-01	3.712418972535177497e-01	2.817077421472247711e-01	2.103279458405787894e-01	1.931819951496544230e-01	5.705834149892384799e-01	7.670481266992208447e-01	7.442732308141399855e-01	7.424992545935723554e-01	7.486621079919923982e-01	7.372337724799563619e-01	7.340524307741967958e-01	6.934628714617514511e-01
6.988662280441783059e-01	7.341072821556631212e-01	7.298445802380322256e-01	7.379284549540673366e-01	7.244356300702458062e-01	7.595242205690824200e-01	7.428132596611761729e-01	7.758285381809464365e-01	7.819262027687952088e-01	7.690064694429525893e-01	7.639652565285505181e-01	7.612440596158268624e-01	7.868160194155866538e-01	7.973520242081865161e-01	7.700835331697615249e-01	7.616905731127189272e-01	7.702878645119409784e-01	6.526976064933046606e-01	4.866988569915668972e-01	4.016332219467958486e-01	3.175461824725717142e-01	2.756522564485903160e-01	1.936488488634620087e-01	3.967092106909616556e-01	7.298683970730309722e-01	7.546404447225303347e-01	7.550222454912473014e-01	7.661571186888865848e-01	7.604760779832210327e-01	7.517540984480272082e-01	7.326308197753861329e-01	6.966836990085168990e-01
6.713460632700687380e-01	7.188546461390831199e-01	7.091223306781142544e-01	6.940574289680149223e-01	7.524148277398486906e-01	7.255836538730346952e-01	7.316986051216409770e-01	7.419503655333227199e-01	7.227462890652800453e-01	7.438877554640116463e-01	7.353979447385976531e-01	7.469114253996043118e-01	7.554120378794877411e-01	7.645572445273747242e-01	7.731554485538516541e-01	7.586529244703527075e-01	6.929142457677452960e-01	5.223344828837677145e-01	4.111156525675849771e-01	3.566251364155161863e-01	2.613553205720360872e-01	1.894956162390475929e-01	2.169580465390493207e-01	6.049453923808009170e-01	7.163294833574344045e-01	7.061945339325335080e-01	6.848906516041246562e-01	6.807138695555119412e-01	7.057308681207776768e-01	6.786860549366092732e-01	6.733165039054151979e-01	6.622893390493476140e-01
6.362774301436581181e-01	6.650914204015763165e-01	6.518620304311522062e-01	6.356806732473948562e-01	6.960644380375529128e-01	7.038172045153543444e-01	7.015766268757648305e-01	7.050163370388857764e-01	7.157510106355586821e-01	7.309936421184440869e-01	6.915626400539103269e-01	7.030848501627947611e-01	7.197721886531401880e-01	7.005317773821424510e-01	6.918513845524260075e-01	6.522607723251638845e-01	5.024463587418618316e-01	3.876212365178942632e-01	3.623702658700226897e-01	2.803459984640823133e-01	2.143814137159284205e-01	2.091417026724659012e-01	4.408498119630765433e-01	6.811624054840654807e-01	6.913731863785836929e-01	6.652759172530577914e-01	6.592123377743132062e-01	6.515405440402568527e-01	6.514230602692236971e-01	6.424879564710219704e-01	6.408829125054992248e-01	6.366508908424370894e-01
6.352049307268211598e-01	6.486962208215225623e-01	6.405323868736719772e-01	6.055335846935346877e-01	6.667462317633596758e-01	6.632037641434339603e-01	6.728697227088514810e-01	6.987705010862369503e-01	7.025072022431123608e-01	7.060218139207008470e-01	6.791111090321677590e-01	6.889749821788572204e-01	6.751104107868907134e-01	6.586667731177969776e-01	6.597009115155765269e-01	5.173764814729401307e-01	4.063808116011835558e-01	3.910026674156806825e-01	3.325430982059149332e-01	2.603065274922077288e-01	2.030238903325354283e-01	2.934708268771634709e-01	5.958778762238485793e-01	6.690739529936208241e-01	6.713057201616193792e-01	6.796452886789278169e-01	6.534934108393544161e-01	6.523687631864316661e-01	6.364997506924544579e-01	6.246430509672846743e-01	5.942195329162415218e-01	5.785759209052722118e-01
6.118681499535865154e-01	6.383428935994861497e-01	6.521871007396113917e-01	6.308659506184114418e-01	6.650489755240691636e-01	6.604558088861860465e-01	6.314652233163527972e-01	6.659230435591869668e-01	6.733746796153757819e-01	6.430459836458197742e-01	6.781424476943382906e-01	6.740252532364464644e-01	6.447125456393589804e-01	6.645706833963909155e-01	5.094144383176563151e-01	2.761212036210909937e-01	3.126824537936672144e-01	3.212501109096313479e-01	2.751873674750129339e-01	2.094251282390633406e-01	2.342120790602804092e-01	5.105587738143150256e-01	6.598349336282125499e-01	6.702332679254320302e-01	6.432016121044273893e-01	6.653459956355514127e-01	6.265327757925953645e-01	6.367191015675258692e-01	6.078115858937953586e-01	6.106138424986704560e-01	5.867302918215437924e-01	5.764945979740155879e-01
5.897079736324473132e-01	6.271198397343074049e-01	6.389924339166035416e-01	6.615251851618366707e-01	6.679955951987028850e-01	6.396017874709097883e-01	6.269196492620781047e-01	6.414053631811825751e-01	6.437811459978208806e-01	6.412602412882446590e-01	6.719673719122419842e-01	7.041698678887275964e-01	6.463397502737986411e-01	6.307368944086322315e-01	5.396299198993214086e-01	3.361864480865174309e-01	2.335626550313243399e-01	2.576938043615564777e-01	2.474401308784128783e-01	1.848382481516188947e-01	3.967329895373713500e-01	6.082982511139493065e-01	6.326684730527595280e-01	6.420015023756688866e-01	6.111917381138077809e-01	6.249015006000675498e-01	6.195208449635809522e-01	6.056711070777982542e-01	5.486834869174437301e-01	5.525865934598784834e-01	5.790691713978218802e-01	5.438187579812658878e-01
5.394974922122177663e-01	5.982802363472177198e-01	5.669663095489233529e-01	6.306884123707291456e-01	6.251146052356100213e-01	6.216791016449338958e-01	6.202413847549547166e-01	6.304296887118465698e-01	6.067902337313704209e-01	6.095543825944230720e-01	5.848526976731494020e-01	6.197863753292764954e-01	5.953776732232330948e-01	5.775897180650032547e-01	6.063602228446838271e-01	6.048519714328369767e-01	4.545432521615467847e-01	2.826256083261020069e-01	1.750557916136539771e-01	2.059448656979319114e-01	4.599357704288080662e-01	5.929071459852744974e-01	5.811030400825085707e-01	5.753088696884854913e-01	5.629784027013022829e-01	5.581096232199174167e-01	5.622091549467521654e-01	5.485894841998166793e-01	5.186497390876849689e-01	5.281282812428538254e-01	5.208322166293702926e-01	4.922357147213963224e-01
5.458141387288456547e-01	5.604948024220590685e-01	5.768077850826095476e-01	5.635956515039847181e-01	5.897668249567913357e-01	5.797678251151100470e-01	6.037839564056725061e-01	5.809596117809404658e-01	5.917732375446645987e-01	6.066762680146665643e-01	5.842110212548066173e-01	6.081800629506314282e-01	5.983176429312789812e-01	5.740966363520910720e-01	5.572169539352394008e-01	5.647359380190738465e-01	5.651841609873603511e-01	5.320667640011009780e-01	3.789997866232273638e-01	3.628861951284110265e-01	5.215000746394745645e-01	5.254254459784770681e-01	5.045372674820517434e-01	5.086426944702725494e-01	5.095413695986056313e-01	4.925110825455744634e-01	5.088471658356222838e-01	5.138824700479397434e-01	4.674075204693236563e-01	4.549512290107220469e-01	4.229802989939618896e-01	4.008903114210674579e-01


==> Cifra_figuretem/100/DPdataBlue1.0.txt <==
9.433766714895773786e-01	9.386937101024818153e-01	8.771698667040420672e-01	9.196702387615254271e-01	9.202658720408437576e-01	9.144829626029084002e-01	9.452611033640122562e-01	9.285378169048023045e-01	9.626414861602923256e-01	9.141516570573058331e-01	9.269654777056199890e-01	9.243494424525477982e-01	9.070776362245918101e-01	9.160068526782444431e-01	9.280159906332032804e-01	9.300734225357391027e-01	9.353781360149487911e-01	9.256491730279015062e-01	9.474217579941868195e-01	9.431186708768027893e-01	9.586180851288241822e-01	9.166737337810670905e-01	8.848708626601269334e-01	8.965901568084374551e-01	9.258238304682255837e-01	9.120448543561662236e-01	9.278414817142601745e-01	9.067890276761627621e-01	9.227183532380552888e-01	9.355987108643424310e-01	9.269581347873795396e-01	9.249056711755859750e-01
9.593610344129913647e-01	9.390005236892340346e-01	9.361698171049875894e-01	9.369593078847164858e-01	9.397266758897484529e-01	9.368114481369793634e-01	9.548715020272139364e-01	9.334826686714361443e-01	9.394719484554755473e-01	9.293766956028572945e-01	9.411663520639986791e-01	9.302375210483532220e-01	9.567044093062232468e-01	9.428612853523581361e-01	9.026346658895456621e-01	8.531875647567460641e-01	8.908866405954772860e-01	8.114036740268798509e-01	8.229993365983404585e-01	8.388850158698910597e-01	8.196824783373207746e-01	8.303426585150114336e-01	7.341291136889426250e-01	8.184423630812820427e-01	8.798234475302049162e-01	8.941008019584469890e-01	9.263383588541803659e-01	9.338712647172786596e-01	9.284209812164158082e-01	9.301817837385848442e-01	9.346346230406814559e-01	9.445989415281887958e-01
9.457005415015599104e-01	9.415105261575799078e-01	9.364720831623285502e-01	9.328497429548301412e-01	9.373920336971435230e-01	9.438726992696162554e-01	9.425439480922679358e-01	9.321048963727296410e-01	9.450636321507162041e-01	9.401209216431634097e-01	9.206042440101827040e-01	9.029918620789738615e-01	9.097368433027386292e-01	8.070582279485826183e-01	7.394982859556351595e-01	7.124431495007205184e-01	7.076191437902416004e-01	6.943144707694481887e-01	7.079091942377969682e-01	6.977001462088840977e-01	6.940401075120654628e-01	6.477164502903873800e-01	6.763116831573110499e-01	6.440894336857765357e-01	6.862159058855079596e-01	7.018490739662157640e-01	7.530703752137567486e-01	9.085022574777179560e-01	9.368123234816611022e-01	9.433168077502940285e-01	9.408751764689107233e-01	9.257659073765192037e-01
9.450268137558478498e-01	9.510122745978339953e-01	9.233644654991750578e-01	9.514462282793869630e-01	9.453388926086524480e-01	9.389889974371122827e-01	9.688013443299764438e-01	9.039202825024973409e-01	9.578682653779911904e-01	9.400076059338466905e-01	9.300941221581106033e-01	8.599125365088616801e-01	7.152301207682880690e-01	6.596967957594741527e-01	6.181704039739623902e-01	6.252971129280017193e-01	6.692762861658791973e-01	6.937582224881205795e-01	7.139587800551625563e-01	7.073720926511922746e-01	7.226202766546792056e-01	7.105017687742362087e-01	6.541545537232308360e-01	5.200272450683186554e-01	4.159260692577138596e-01	4.268289264169541353e-01	5.024714184429205366e-01	7.302332237084659949e-01	9.056072595163286998e-01	9.397401628371465643e-01	9.263975255708720713e-01	9.611773032555821494e-01
9.578357505042465192e-01	9.368804408790673000e-01	9.208122516960197679e-01	9.198102085731054700e-01	9.507923457146384427e-01	9.389305878801670335e-01	9.091071480529222537e-01	9.092924608885446514e-01	8.916949917609514609e-01	9.116345725853483017e-01	8.980759041232740936e-01	6.546726835850921189e-01	6.438701467679213142e-01	6.302686060367942433e-01	4.861902730779197324e-01	3.776543272927931905e-01	3.356202060620572802e-01	3.457867799633594919e-01	3.525730474179516460e-01	3.852570034899443496e-01	3.480791569957513709e-01	4.698041918550545093e-01	4.925642832599949061e-01	3.322150614273441382e-01	2.550699336367236447e-01	2.979269167063894330e-01	3.041283216248169552e-01	5.090116617749763650e-01	8.208218105953071220e-01	9.233671034170484182e-01	9.391140546062709538e-01	9.354864038912242830e-01
9.499149922078695685e-01	9.342832812552159805e-01	9.298698065820141245e-01	9.260695360434552104e-01	9.254384391144303557e-01	9.378416867754012509e-01	9.606826870867409829e-01	9.339565290423983424e-01	9.450253742430135828e-01	9.245787340482826133e-01	6.461662752229845319e-01	6.292101263870187866e-01	6.806529094905819921e-01	4.826885009509661040e-01	3.704356302130176748e-01	2.759687398047853124e-01	2.611757057694933937e-01	2.221941578602720235e-01	2.138485403836911380e-01	1.886958852156334909e-01	1.707205072145508429e-01	3.983766768698126515e-01	3.173201677666680487e-01	2.902118768303166840e-01	2.741028248562977776e-01	3.298436727966862492e-01	3.449034459029888255e-01	4.028310033913322652e-01	6.178160137854123990e-01	8.887309904017574036e-01	9.025629213261324724e-01	9.251262191378263333e-01
9.493431082979644220e-01	9.450607695566307642e-01	9.442588735079218143e-01	9.343209498023834492e-01	9.172073921704484434e-01	9.097640267622251198e-01	9.433650072689268029e-01	9.354042413686756152e-01	9.456791335995555770e-01	7.762995795396840926e-01	5.194287732060400842e-01	7.102770838354961480e-01	5.788931006064387264e-01	3.927672203371029847e-01	2.854398227298005075e-01	2.275510943156809351e-01	2.100173951131717731e-01	1.934818260856238648e-01	1.917655498580404239e-01	1.767226719589344852e-01	1.926020430253322646e-01	4.233693697480062079e-01	2.978807789912055748e-01	2.716883773511304390e-01	3.290748595031092738e-01	3.327331905349886765e-01	4.246505299605855543e-01	5.471815793715053555e-01	5.945509492169730459e-01	8.139292010990493154e-01	8.106067226131526970e-01	9.007913371722949814e-01
9.406577300093852401e-01	9.420925176796406397e-01	9.481811213410840100e-01	9.626663806822148839e-01	9.265429457777493161e-01	9.392913471877822884e-01	9.299155229873985462e-01	8.753866849820516327e-01	7.945493703911323813e-01	5.302281862096208664e-01	5.911820019613654997e-01	6.730633642317571663e-01	4.610054282642003787e-01	3.198490871367505872e-01	2.616932510406005385e-01	2.253927768954205879e-01	1.586672779114824960e-01	2.099450987574278116e-01	1.698371452299708706e-01	1.433906756255182158e-01	2.723911722616730868e-01	4.028209952379728231e-01	2.889703052935407857e-01	3.335574040476486646e-01	4.060941803839322461e-01	4.577423346425180117e-01	6.132668062029469347e-01	7.129649286939860886e-01	6.598242409563660482e-01	7.434478670062685257e-01	8.916249982275438191e-01	9.106870341732474783e-01
9.546465577239114930e-01	9.311017907026227780e-01	9.672284804918669376e-01	9.390045256808089436e-01	9.235284701503404525e-01	9.327122303881468790e-01	9.032452414288005826e-01	7.964159426693979693e-01	5.196736378966730907e-01	4.684845298673298020e-01	6.921094850461592118e-01	5.266275249215703891e-01	3.556212403486886386e-01	2.479483227971401027e-01	2.052332628509961898e-01	1.853452500036191497e-01	1.536490489736165865e-01	1.616462159683763333e-01	1.622958135458781037e-01	1.252880118342754034e-01	3.660554500840589309e-01	4.023382274266543712e-01	3.300499748239500430e-01	4.465530568990190297e-01	6.238085753837644409e-01	6.341582947858240837e-01	7.808625229515936406e-01	6.969762627742474015e-01	7.025272690185655478e-01	8.725618045097304210e-01	9.548602851181817730e-01	7.939649320134062327e-01
9.369684575828114426e-01	9.397682413996294448e-01	9.474968892742231530e-01	9.381542140158060095e-01	9.372936465287440289e-01	9.427320504054669259e-01	9.201539016637441115e-01	6.586467620752053387e-01	3.841353011515778459e-01	6.101795589374201523e-01	6.703181629918231188e-01	4.614453521532244640e-01	3.239249864267046974e-01	2.342120260781759000e-01	1.671989424381826184e-01	1.778736950425835739e-01	1.330096883269081265e-01	1.429195314426877084e-01	1.251925531241739331e-01	1.398238179755504629e-01	4.650585534245867958e-01	4.042519933851282388e-01	4.520205612526309591e-01	6.497259244196983419e-01	7.758240330313095345e-01	6.400847029401043331e-01	6.549677713651277378e-01	7.772106213050450352e-01	9.056390311870897714e-01	8.506590229291124405e-01	8.067195118306186297e-01	7.170729395696399111e-01
9.517042586627182388e-01	9.234580120428773631e-01	9.643155660526788742e-01	9.203869299033613505e-01	9.308036557932075628e-01	9.273595989796309391e-01	7.649181482640841079e-01	3.270049449220426285e-01	3.134106480968325559e-01	6.060849768545883975e-01	4.785593796392936805e-01	3.308154232219157054e-01	2.889901516838513928e-01	1.977013380292659273e-01	1.999249071171373127e-01	1.920774918801059494e-01	1.797224325500137165e-01	1.699276604412967018e-01	1.341258860760862759e-01	2.131908439842194469e-01	4.875653594151126979e-01	5.839963443064140058e-01	8.722016532629494057e-01	8.228055384323800237e-01	6.372528520134200791e-01	6.486683988502286446e-01	8.378699780090879123e-01	9.447387512884474203e-01	9.012609813335165088e-01	6.961519657369862335e-01	6.900695249204866766e-01	6.780940600607654467e-01
9.214411931436257142e-01	9.328052533439054050e-01	8.901513410161325801e-01	9.449432292878617856e-01	9.262067418703218147e-01	7.551161896766712678e-01	5.410664055939410355e-01	4.482179778227963762e-01	4.236039161099918182e-01	3.925220960130493819e-01	2.632173278428709962e-01	2.253367444943305542e-01	2.191210903847310709e-01	2.315625034600737320e-01	2.018408416903460234e-01	1.997836669012641175e-01	1.669071491247785255e-01	1.534761207035487962e-01	1.447489514499447627e-01	3.146819161887117744e-01	4.227501223736794267e-01	5.643409539102078876e-01	7.549923499964894535e-01	7.116872279121773115e-01	7.536335660247378554e-01	8.677517857365456555e-01	9.310771854255893709e-01	8.212409126423275696e-01	6.815124930306416529e-01	6.435429682713464938e-01	6.878634791959967743e-01	6.702904167277149439e-01
9.605062874477612311e-01	9.220922762729037991e-01	9.230888264689796063e-01	8.932096175278655403e-01	7.405632652658524773e-01	5.996683830933053905e-01	5.730551204999256854e-01	6.059815609448450102e-01	5.874967751234205782e-01	5.558515549902358632e-01	5.953411310582262805e-01	6.038180315739614112e-01	5.930765132443256427e-01	5.636664938767849131e-01	4.976343128044268815e-01	4.029806361998623521e-01	3.556674483424609456e-01	2.822176385586209202e-01	3.033127122735709280e-01	5.575703496131116932e-01	3.351442581048396097e-01	2.970844173451145376e-01	5.538819743730343248e-01	7.412664010712256557e-01	8.862766860276334313e-01	7.521247166840721032e-01	7.274380497212767915e-01	6.295631635898997214e-01	5.858334221346330750e-01	6.001672900638490571e-01	4.929974821514160332e-01	6.089173735573406576e-01
9.456206306118954963e-01	9.172702005143777981e-01	8.407127532912802570e-01	6.517500540348203364e-01	5.872382296477224317e-01	6.058458872182019839e-01	6.190952728857744836e-01	6.310766039986300813e-01	6.763637481594420020e-01	7.538301295629394883e-01	8.368730663513409551e-01	9.037784204547335554e-01	9.326010987491658577e-01	9.234266937379899121e-01	8.951194177166759136e-01	8.469737475481199374e-01	7.643199619077358786e-01	7.052827695225657445e-01	6.349975543859311955e-01	7.148426488920914812e-01	4.739360776624015337e-01	5.500834940362313574e-01	8.409143162491886647e-01	9.056646114372539635e-01	8.062357238541324467e-01	6.290031496086694318e-01	5.918727156719179039e-01	5.699793071957945934e-01	5.344394612651345300e-01	5.261156310499546240e-01	2.714920144589054174e-01	4.425768218158497858e-01
9.382565081499568693e-01	8.247561982310389617e-01	6.407924894565475427e-01	5.949356823093614466e-01	6.040830749454626503e-01	6.264347017116231875e-01	7.086575125565671707e-01	7.344012386375526891e-01	8.927568791624365119e-01	9.205035616943566534e-01	9.349206242893545182e-01	9.236185318914037490e-01	8.682728769029849358e-01	8.132410787224289006e-01	7.567513389566186133e-01	7.513097251929832243e-01	7.171951620340336619e-01	6.731808410709197998e-01	6.720520366297024761e-01	7.352510467089614643e-01	7.738570770447139591e-01	8.579521423622570309e-01	8.611203084749771142e-01	7.790140352374528288e-01	6.515817065973503741e-01	5.648628563468327535e-01	5.231882388449059507e-01	5.259618839239371679e-01	5.076654324342462221e-01	5.028511859055972977e-01	3.219550830120152529e-01	4.405239976167997229e-01
8.688758691286574409e-01	6.600920764728591683e-01	5.755237397846959535e-01	6.090540496504560641e-01	6.811164344228100020e-01	7.655829374659658404e-01	8.564248369613206568e-01	8.903310851175344487e-01	8.940510905128579155e-01	8.405281576768302010e-01	7.990235944552213088e-01	7.614794398413746723e-01	7.213903781178694352e-01	7.044851462239021256e-01	7.207679784807173862e-01	6.902533221595087420e-01	6.300009486236840539e-01	6.736109515938165648e-01	7.035157286908001462e-01	8.314152253729527597e-01	8.555961125403955814e-01	7.994209003383780932e-01	6.943464308662208317e-01	5.922328974949787606e-01	5.724672282474772000e-01	5.777992375709896100e-01	5.208834923329689337e-01	4.922598467871024952e-01	4.859820508568870046e-01	4.593305541085246912e-01	4.159305773735781364e-01	5.023453716813292003e-01
6.854865114185042518e-01	5.648683251475273837e-01	6.613297153351233026e-01	7.800392477566877591e-01	8.444079774757072832e-01	8.886698002176152134e-01	8.615385115871735389e-01	8.317131218181484931e-01	7.600617569691893172e-01	7.173999677253306562e-01	6.781351111880195015e-01	6.977824622787772713e-01	7.261908806007816297e-01	6.902744098559775443e-01	6.916387528986219779e-01	6.462401081037006945e-01	6.489157335543564997e-01	7.176474490746195256e-01	7.570325000568500773e-01	8.677045168988222201e-01	7.229322360970553696e-01	5.859622788756883027e-01	5.816670185326142661e-01	5.419723594970068392e-01	5.344852060280069761e-01	5.227235612162794975e-01	5.331814242495312994e-01	4.894922650424728960e-01	4.166729597611314451e-01	4.108981082286963238e-01	4.686748406309574344e-01	5.634612769092302020e-01
5.782883710040888081e-01	5.258559728701830416e-01	7.240776207383536889e-01	8.299850387051073142e-01	8.291682915952612865e-01	7.880714984166057313e-01	7.364038884401763463e-01	6.898915530052641687e-01	6.695596985324591133e-01	6.672884555772286008e-01	7.038772617426668488e-01	7.018565009715831415e-01	6.985032407037637947e-01	6.345950761192636902e-01	6.151375394763128890e-01	6.400873400156662507e-01	7.328580502338917224e-01	7.867425806133296895e-01	7.483054649246922985e-01	7.374454603312391443e-01	6.039576107561375196e-01	5.461735842833644883e-01	5.446346269981331423e-01	5.381258644102194788e-01	5.216462800520068610e-01	5.037171006870095891e-01	4.566742241027469951e-01	4.596485615004767822e-01	3.991195868436543392e-01	3.777704552925901238e-01	4.548314714462631247e-01	6.157030549086432991e-01
5.515713550150429523e-01	4.864898227015785892e-01	6.586307001764142299e-01	7.909334938645927737e-01	6.698065272620929989e-01	6.475094126819730400e-01	7.012762918426126424e-01	6.819823156046489476e-01	7.203196389798040000e-01	7.599332826906850524e-01	7.741163586189517831e-01	6.950068886562872361e-01	6.472343918656343620e-01	6.520519593151284932e-01	6.906006249932955532e-01	7.591469156064265533e-01	8.592225046554747836e-01	8.067834159967837149e-01	4.583095207397021587e-01	4.316334861515058186e-01	5.763255213393884135e-01	5.442699762617283499e-01	5.245806353653095222e-01	5.212571259968099557e-01	5.041184786078553026e-01	4.364105517206934293e-01	4.427734698271018066e-01	4.316978966850773536e-01	3.726498858892733912e-01	3.301045197195063285e-01	6.203017509353844217e-01	7.682013171610440061e-01
5.578980597296306909e-01	4.843230842765300359e-01	2.726088272724961348e-01	4.706284328623835944e-01	5.260185428079556802e-01	5.884717289017249442e-01	6.123094015647750910e-01	7.210648478403693939e-01	6.895489714659623903e-01	6.747682847848346377e-01	5.929695123407845436e-01	4.855674246049171416e-01	5.092542848290088076e-01	5.149350267401776593e-01	6.810459307040228616e-01	7.378180377658669631e-01	8.819719607097318281e-01	5.886437855610483494e-01	1.604517553160312304e-01	1.225844931454895259e-01	4.548588231712771823e-01	5.298202867856159903e-01	5.212649372939511805e-01	4.947756085877981214e-01	4.465337939140063273e-01	4.316785753888951471e-01	4.225246761935705919e-01	4.224156489322501984e-01	4.291727734511773806e-01	3.297959407071613946e-01	5.414307173069271562e-01	7.583758265574238600e-01
6.248902353175656010e-01	5.628199578081582999e-01	1.136311742023571741e-01	2.460395482743234774e-01	2.312144747625841101e-01	1.437838716889320856e-01	2.166627606560209696e-01	5.879074266154316053e-01	6.648936757353482996e-01	5.757948314470715534e-01	5.068260072510780700e-01	3.770710148500159842e-01	4.480095759261241706e-01	3.853050617768113972e-01	6.111434699245839042e-01	6.707037961025927864e-01	7.311135301932222275e-01	3.728786206842277795e-01	2.371089212590994089e-01	1.295302511458757411e-01	3.090461361232125226e-01	4.994832689697187855e-01	4.633556103335997878e-01	4.400433515584078470e-01	4.036428680724269968e-01	4.216954098478338242e-01	4.343998431662418058e-01	5.298690439131250596e-01	3.859310661634839379e-01	2.218208557849168927e-01	4.972899270775461567e-01	7.767168764911133172e-01
5.722153616657893460e-01	6.530381004645738896e-01	2.551143643145190598e-01	1.330327068074750041e-01	8.481512790536707702e-02	4.574786328810284686e-02	4.194564252714099162e-01	5.802020173828020821e-01	6.292720250204044685e-01	5.761787330641036098e-01	4.177801896919814961e-01	4.573288558665100645e-01	4.579789134061504896e-01	5.591049446988276550e-01	6.952523900845677396e-01	6.406883397005966874e-01	5.701967979891450211e-01	3.189353602628290374e-01	4.352402955515273786e-01	1.797574120767388151e-01	2.987901563602611832e-01	4.794873365893576045e-01	4.323607638678039211e-01	4.386566189064934340e-01	4.016229993390253994e-01	4.134218841216849016e-01	5.373412900472743781e-01	3.538448503901846509e-01	1.477431132041479300e-01	6.467513662457879953e-02	5.462161472694178066e-01	9.052131654224683244e-01
4.464773381571054411e-01	5.360202361818412475e-01	5.218044963185138885e-01	2.367288247823194636e-01	2.361395705635780662e-01	4.524543139952422743e-01	6.576100106521244326e-01	6.549923422234387171e-01	6.858696377915743936e-01	6.810658659308536089e-01	6.759619881311415002e-01	7.163735012518190892e-01	7.827299211275946522e-01	7.855584605531135134e-01	5.874596552116518877e-01	5.793562065590041055e-01	4.572934344046660216e-01	3.073866528310439938e-01	3.822373841931505645e-01	2.343133907674078975e-01	2.481369427234745850e-01	4.314856221720143048e-01	4.180185540839293501e-01	3.959767101102103504e-01	4.459594264403694552e-01	5.028889071593084514e-01	3.854330323774100564e-01	3.639204529874952021e-01	4.863862699985477267e-01	6.511056015947073172e-01	8.942691440996806129e-01	9.437833887808689814e-01
3.414422722853313608e-01	3.528010349134951262e-01	4.102246201527843250e-01	4.432616847806088445e-01	5.101275965343844421e-01	5.587929407996740094e-01	5.997618321706454925e-01	6.505821485779894608e-01	6.412378850986871770e-01	6.638063215094425207e-01	6.309408687554864947e-01	5.652723875735657932e-01	5.568792954351151625e-01	5.546934366136994088e-01	5.057455428663821806e-01	5.481151998151807536e-01	3.223381880149736589e-01	2.645691689706107241e-01	4.660420370262818857e-01	4.374050799218789365e-01	2.365201786486923197e-01	4.207376097146302008e-01	4.167972087229463996e-01	4.702496048139929163e-01	4.846965511690755068e-01	3.745191553534680806e-01	4.210025532715463426e-01	6.637410809466756101e-01	8.712907244403294005e-01	9.469904440334649953e-01	9.325799820994508105e-01	9.739314473899894908e-01
2.591781240670621989e-01	1.960279377330352291e-01	2.256261418950523956e-01	2.429839499938028502e-01	3.104249171755988912e-01	4.390918464517342690e-01	4.484513785457348023e-01	4.711352167530510893e-01	4.597485921757309413e-01	4.319280095000935793e-01	3.959112465552915849e-01	4.435435999100660887e-01	4.327088539537951029e-01	4.890842488984531444e-01	4.832457137748913389e-01	4.812162661597216839e-01	2.307208336132720583e-01	3.401255258386630120e-01	4.945670979332649209e-01	3.663071284976666120e-01	2.661036538121883122e-01	4.487475209376545759e-01	4.816583976150015656e-01	4.238392918809195109e-01	3.396590231329379983e-01	4.964320091725166195e-01	7.483283438329109138e-01	8.931545517235737197e-01	9.333700490534249106e-01	9.396124597943509293e-01	9.400871561652787145e-01	9.250756450294379540e-01
3.708993845292419822e-01	1.700466898929671178e-01	2.973496272163976273e-01	2.873372609434270974e-01	2.253561466280202541e-01	2.779691395709734114e-01	3.284583546241209850e-01	3.707523588122902392e-01	4.547044925069028132e-01	4.340846763669003461e-01	3.998458303941381797e-01	4.185475142097039858e-01	4.333881685013173946e-01	4.707927991790763489e-01	4.893804681388250755e-01	4.268108614662466382e-01	2.030451762273164928e-01	4.378584818398741363e-01	4.755407926342736236e-01	2.782298344844812421e-01	3.137977401592733639e-01	4.524230028251975400e-01	3.946902474197543365e-01	3.652240640943205663e-01	5.563318988903594997e-01	7.717019973842923486e-01	9.113569529968219562e-01	9.492950998360761838e-01	9.418646955701113210e-01	9.348647205914101255e-01	9.165092047519445284e-01	9.459246075842022705e-01
5.742753535602695969e-01	3.737447923651073256e-01	2.697345505465248983e-01	2.957981166380919125e-01	2.855532395326593753e-01	9.716692710206742412e-02	7.583883300712274123e-02	1.626198003412411275e-01	3.379943220418177852e-01	4.037673595885451494e-01	2.755994018631038323e-01	3.341229646362860461e-01	3.582276036467786362e-01	4.063513022568638888e-01	4.703488276274950253e-01	3.734614775186003155e-01	8.096409225556289169e-02	3.231290873277828379e-01	4.917397467780821874e-01	3.898044218697938046e-01	2.788395603553792679e-01	3.776810277984370967e-01	4.253130687171991497e-01	6.234263490154566822e-01	8.530190010237784781e-01	9.006845491423570715e-01	9.459862321696380638e-01	9.531371313928659328e-01	9.567318677963562168e-01	9.384601116981543534e-01	9.351127736277450309e-01	9.358964877539773797e-01
7.167076536733790748e-01	5.752755268946798672e-01	4.811462847732103087e-01	3.094269458154171315e-01	2.406686632351766053e-01	9.958947227068447317e-02	6.860615908457380618e-02	7.652906368185810604e-02	3.096146149427720928e-01	3.827364702042113653e-01	1.319837666249377151e-01	2.153717245226203225e-01	1.825191218651535940e-01	3.566999698377193440e-01	4.782576896541668732e-01	3.368579951240598391e-01	8.537611956519797207e-02	3.307438650417856008e-01	4.746849526082584925e-01	4.074739856863451859e-01	2.913453132000324297e-01	4.997258990984994043e-01	7.130488373193724083e-01	8.584461398546436861e-01	9.381792220589684206e-01	9.404800665065919940e-01	9.512975908344539766e-01	9.426753524804322160e-01	9.369372416137801141e-01	9.388514558469888138e-01	9.470116019210264025e-01	9.317764057808741729e-01
8.686309037099664287e-01	6.695758911412110770e-01	4.885631624024518449e-01	4.629548545107787239e-01	4.470749732338541449e-01	4.247273401975402707e-01	4.819754016737117785e-01	4.115733150945961039e-01	4.451790108846209737e-01	5.025669212945853559e-01	3.362261539379146624e-01	3.086920431476958271e-01	3.380359188200059428e-01	5.074655980974862590e-01	5.604042184669898452e-01	3.781689251658423845e-01	8.246640105072540472e-02	3.934497158987253496e-01	4.105047844525770429e-01	3.805026236575381748e-01	5.130529817133665516e-01	7.570334484951753984e-01	8.867400844502771884e-01	9.265188346637215355e-01	9.347687055010316381e-01	9.238260608657862250e-01	9.386982618465095074e-01	9.257662712109520076e-01	9.351145543736613108e-01	9.502010558190447931e-01	9.622326474763814863e-01	9.294849509929303810e-01
9.130227706913430774e-01	7.976863939409367665e-01	5.438858543416893454e-01	4.262755652396129080e-01	3.813590428673748201e-01	3.711829870528174369e-01	4.340092200737394323e-01	4.272170142657157887e-01	4.328224693697869663e-01	5.919258477075782787e-01	5.498076842233710071e-01	5.083554307471116473e-01	5.195200955026857415e-01	5.737814624934661767e-01	4.910716369372731260e-01	2.530359123250853770e-01	4.285847272215479592e-02	3.156573043218040553e-01	4.151657349574057743e-01	4.273615433945097686e-01	7.553143848343701894e-01	8.592746507788068255e-01	9.358384674145623361e-01	9.158248779787301341e-01	8.960969235888227580e-01	9.245912777894793599e-01	9.608637229730742080e-01	9.375416612751321654e-01	9.237216489014339338e-01	9.311032066329870682e-01	9.558545343063121758e-01	9.021107508765625616e-01
9.574616130297690653e-01	9.056215081387444243e-01	7.893306000910814690e-01	6.069812296189638356e-01	4.332798100570037780e-01	3.154494085836362371e-01	2.596115528826989372e-01	2.485747767057527036e-01	2.848951456278115968e-01	3.151787565761350329e-01	2.987533870531438596e-01	2.960413260081853903e-01	2.960283192615530412e-01	2.375271031289753476e-01	2.413702290818785234e-01	1.545863035459526802e-01	7.963490700103154074e-02	1.351651070340294802e-01	4.514138723675762965e-01	7.689619751270233561e-01	9.117459672996044429e-01	9.315951693274600043e-01	9.418649342676379543e-01	9.698958699559883101e-01	9.311076410488204891e-01	9.258750649687744749e-01	9.352974712742193608e-01	9.419903268983722544e-01	9.466720624161981679e-01	9.554967842255644994e-01	9.188781230064848593e-01	9.329309014868188976e-01
9.310391433651201698e-01	9.325962225988745358e-01	9.008489641561345795e-01	8.551425356071910011e-01	7.760271647532338557e-01	5.985055768906112350e-01	5.582126382091097128e-01	4.490649648104272362e-01	3.798839873643691245e-01	3.295993350732286387e-01	2.798539313039723475e-01	2.892815833952110949e-01	2.759456647486790426e-01	2.947217153603329254e-01	3.419529228665100784e-01	4.486750924407627017e-01	5.312288738145009015e-01	6.239509897740270761e-01	8.045741517727713621e-01	9.336189500328335722e-01	9.373773551011402860e-01	9.122924706552636431e-01	9.347929598106812232e-01	9.532234588794755714e-01	9.544119928237598804e-01	9.177542784348737825e-01	9.375747383500945276e-01	9.351728482115908569e-01	9.502901642730344767e-01	9.431328485735060996e-01	9.388790481977776770e-01	9.127292557438350107e-01


==> Cifra_figuretem/100/DPdataBlue2.0.txt <==
6.861345361042794355e-01	6.979550356489736540e-01	6.440475170251959147e-01	6.415313404495046612e-01	6.591929851361805204e-01	6.408613625352601595e-01	6.504314388205473252e-01	6.587543181935928693e-01	6.608149028624051846e-01	6.415565199866578583e-01	6.944936611089451706e-01	6.911508189648311040e-01	6.662843076607044557e-01	6.698675055487844920e-01	6.921116907642377303e-01	6.809187558482016067e-01	6.361838298730240204e-01	6.456621529865742559e-01	6.443939714834451271e-01	6.507394449399643843e-01	6.142921455230446748e-01	6.254248864564383448e-01	5.893772620527666373e-01	5.860908835922296056e-01	5.560342851308248679e-01	5.365676255099454117e-01	5.368954553158250542e-01	5.622450916904339069e-01	5.942214389443397637e-01	6.276044916314816868e-01	6.393030960649951355e-01	6.233422579649137152e-01
7.008238812921732119e-01	6.789923114411593463e-01	6.744315606235231630e-01	6.562825574620594349e-01	6.420214244991488961e-01	6.491842784442348746e-01	6.310502354192207841e-01	6.486742034427749326e-01	6.413675578408715161e-01	6.667053255015701341e-01	6.784851736389403420e-01	6.814295949956832299e-01	6.577287325334599810e-01	6.621806087574514388e-01	6.909798235800387323e-01	6.931435944534097837e-01	6.860169926627021075e-01	6.638482296503207536e-01	6.526244653583895827e-01	6.635313658436369222e-01	5.739787399536805390e-01	6.696123623661279778e-01	6.352189885171057870e-01	6.644110686890686290e-01	6.189340982973620120e-01	5.944261183838427387e-01	5.733526417523905350e-01	5.812384369055029198e-01	6.494157623478685748e-01	6.692301168943102230e-01	6.888360722215995935e-01	6.811449292555968871e-01
6.760461191491314858e-01	6.809758375795066376e-01	6.629663164453810653e-01	6.530577221027692447e-01	6.438930515427144785e-01	6.742206024594284974e-01	6.309599755568280344e-01	6.595719188622021223e-01	6.352633107306450144e-01	6.418358146574613121e-01	6.601902128589117735e-01	6.565852093544423118e-01	6.577697131228922300e-01	6.666312508557529215e-01	6.846910550386727801e-01	6.936345667815236871e-01	6.606961615465435367e-01	6.533706523020436086e-01	6.494482603651118291e-01	6.648345732490198445e-01	6.551774126030497358e-01	6.511069965019233852e-01	6.346814856584337416e-01	6.330188295307008772e-01	6.232176730497066552e-01	5.750432330945202120e-01	5.845095906063346725e-01	5.874597454644184813e-01	6.193696383898564806e-01	6.638740694685876242e-01	6.662854317246921232e-01	6.835893078227641695e-01
6.568756823418941959e-01	6.645031137899544138e-01	6.570179550380493838e-01	6.486838441628145491e-01	6.491534571720253277e-01	6.589579881470490896e-01	6.488859318269833976e-01	6.369569647232095067e-01	6.411975231605948622e-01	6.229560947458233633e-01	6.404698785481991452e-01	6.598251162828284722e-01	6.535424272579997140e-01	6.620109955886048780e-01	6.656849812601840499e-01	6.798552430571339622e-01	6.731356370277844503e-01	6.645330728650997720e-01	6.789574153922298683e-01	6.649514114617607330e-01	6.551132856883226108e-01	6.495689507131742202e-01	6.642474699932764404e-01	4.941863309343303423e-01	4.565303478189656761e-01	4.051214884397259519e-01	4.153082029657694241e-01	5.412520369701412370e-01	6.480668194249074032e-01	6.629831625402471396e-01	6.508460181012539758e-01	6.026508815668133456e-01
6.615508797928632001e-01	6.449815570910137907e-01	6.469169730588683054e-01	6.279565684546936088e-01	6.500307885932434804e-01	6.632850711014703915e-01	6.551607827544301266e-01	6.233713257743861424e-01	6.496753480982563334e-01	7.076509466116592817e-01	6.248789349089932665e-01	6.504907323813942099e-01	6.388257337558266302e-01	6.531294516609238432e-01	6.533887109417492178e-01	6.385536881583648849e-01	6.509499573801785788e-01	6.663128973702743263e-01	6.526716932012405215e-01	6.204992484469418201e-01	6.174301745932544438e-01	6.167638989949004724e-01	4.943943274267083576e-01	2.754706523289109366e-01	3.990432376460473218e-01	3.197088146227674010e-01	2.111760063235044727e-01	3.101772504343047188e-01	5.223867496494434270e-01	6.195025093272710226e-01	6.070173555241608065e-01	5.653779856069535148e-01
6.834009545717686374e-01	6.286030170710082965e-01	6.546825952143354721e-01	6.414077164436960965e-01	6.836473320270607390e-01	6.628807504730854783e-01	6.487944782677906863e-01	6.534800489658746381e-01	6.461142059241360425e-01	6.286441929697205167e-01	6.429210450769838880e-01	6.397124446249603524e-01	6.396099580656854355e-01	6.348180863068799695e-01	6.148259352230377450e-01	6.218085676288187535e-01	6.476828390381895728e-01	5.939271394704703777e-01	5.814236927984304248e-01	5.573111339274808840e-01	5.524774795099149927e-01	4.499106607356513354e-01	1.949216350735776537e-01	3.112665293280840739e-01	3.942546051081340375e-01	2.866889024536926622e-01	2.685233660140082801e-01	2.990567787714885628e-01	3.446968836526552726e-01	4.646366006187698794e-01	5.145100880192581272e-01	4.970902009603737626e-01
6.473590969179664478e-01	6.409253911518731917e-01	6.654594323737920147e-01	6.487396674290273335e-01	6.555491684056293789e-01	6.654279577761154085e-01	6.651890924505282632e-01	6.517072396492086250e-01	6.435897246578942132e-01	6.154172002140552156e-01	5.859737461411507198e-01	6.017215588627269351e-01	6.041625343142529303e-01	5.816945897689695943e-01	5.198256646752948962e-01	5.668887905579210740e-01	5.159291395814341596e-01	5.427773296613987997e-01	5.383206522126273708e-01	5.368113469455260134e-01	5.328448742857633258e-01	2.914903318942330124e-01	1.888591568066484427e-01	2.817451730955766176e-01	3.281311033049206238e-01	2.138293608827714354e-01	3.021420537873527046e-01	2.487371955786240318e-01	3.963835830642863933e-01	4.985065798177054086e-01	4.717661237454511269e-01	4.741717620312542181e-01
6.184645520552822795e-01	6.298587154665260535e-01	6.167710767721227283e-01	6.152970881697074068e-01	5.557531208076950113e-01	5.941010771284381820e-01	5.743506143299758060e-01	5.876612298695192971e-01	5.822612165947347318e-01	5.567073656124745806e-01	5.720375586235375565e-01	5.583995694633598905e-01	5.548594001474353998e-01	5.258960621546501235e-01	5.486785061353776083e-01	5.371114143661035456e-01	5.372775092601133062e-01	5.107192777604063760e-01	5.331499234574725854e-01	5.212773516310597044e-01	5.079425022792581901e-01	2.768228065215343481e-01	2.070091917192294628e-01	1.800300320705643942e-01	2.342868877535003724e-01	2.843974518713399124e-01	2.961769266768872200e-01	2.977735603628766659e-01	5.583418130863483375e-01	5.717316533281214808e-01	4.745953490616732773e-01	4.294371256051059960e-01
5.566450110439324916e-01	5.583987022391653232e-01	5.567430123057828251e-01	5.163250060814130737e-01	5.377788672409388182e-01	5.562980499918673827e-01	5.434584738078443999e-01	5.496982944173732788e-01	5.447167953208816860e-01	5.413019184582311683e-01	5.388215805587728280e-01	5.294242221819586147e-01	5.455166529698749489e-01	5.196360727380284761e-01	5.414331938285406043e-01	5.420321225508745178e-01	5.550631390061042669e-01	5.289900445611610547e-01	5.320801609307861391e-01	5.289290941650065525e-01	4.213616888920084791e-01	2.310268239917381561e-01	2.872638854880175674e-01	1.880757244379316073e-01	1.381792431705870794e-01	3.123219090487157623e-01	3.274545077785059877e-01	4.527428025247390297e-01	5.648185185244929407e-01	5.133333309388922183e-01	4.769162314040017447e-01	4.447833351069019892e-01
5.452122280042188684e-01	5.400575141120761424e-01	5.412309674363011691e-01	5.445579064580851059e-01	5.200702674385119240e-01	4.988373115633822907e-01	5.284461140645070332e-01	5.393540215399523774e-01	5.296315901406549731e-01	5.341708752821007211e-01	5.317102344526580815e-01	5.169752903691539059e-01	5.149208551939509215e-01	5.102395276438076444e-01	5.490915907274515062e-01	5.293564491514258785e-01	5.544493811114098447e-01	5.121040823071828507e-01	5.436593593936643876e-01	3.826226944661104135e-01	1.665185473920337555e-01	2.884694574324579430e-01	3.376967437586048670e-01	2.058902698812414001e-01	2.155004698464398905e-01	3.019203105997966818e-01	3.004121425775430065e-01	5.766699413788395345e-01	5.678843437718428255e-01	5.283949680397983517e-01	4.887036199529646852e-01	4.692819637764475971e-01
5.253318508442100798e-01	5.010392470575444346e-01	5.504915461792112552e-01	5.508773999180704983e-01	5.332373336747178172e-01	5.014035809352278550e-01	5.294856638048776043e-01	5.542140485522354387e-01	5.375780148746541753e-01	5.328087338100410131e-01	5.175413531628451080e-01	5.093483112532242174e-01	5.043333373008244136e-01	4.999641232049255035e-01	5.285270918022719755e-01	5.245500283266271158e-01	5.188249704930891770e-01	5.514280438880918567e-01	3.600782624960043865e-01	1.745576425191655290e-01	1.784602651603576229e-01	3.218068537383433902e-01	3.601928233174746530e-01	3.023175491205212784e-01	3.022836753403204124e-01	2.741051438544080399e-01	2.279208467829272888e-01	5.021721627354563955e-01	5.595085062984003210e-01	5.386698892379778725e-01	5.349902133774374624e-01	5.303167027031132630e-01
5.624802622799400798e-01	5.538955697387777377e-01	5.507556307406675788e-01	5.678505881906252828e-01	5.201578586936866921e-01	5.308933303031030393e-01	5.120300257877675731e-01	5.130582163633703452e-01	5.316057354672971691e-01	5.208800006156651952e-01	5.144918203920624267e-01	5.216790236033324035e-01	4.728142366056274914e-01	5.170091211614733506e-01	5.636418469987829472e-01	5.358015345607820556e-01	5.252261996662761501e-01	3.469225532275043156e-01	1.701427133043356688e-01	2.474849187467103306e-01	3.371046281552214086e-01	3.175548064501121925e-01	2.729006838426926151e-01	3.423607383408137639e-01	2.867114151703893943e-01	2.262804635492408345e-01	1.676821690915738516e-01	5.006136750404417413e-01	5.448205939746065818e-01	5.285586332903889906e-01	5.470629364969710196e-01	5.181816177363774978e-01
5.359714168085361052e-01	5.527276924323676344e-01	5.280551819473209285e-01	5.286559470038914021e-01	5.387360556666942468e-01	5.324580465951803676e-01	5.242077358723643554e-01	5.394672650201391972e-01	5.331715237832882481e-01	5.363673554486846351e-01	5.274519731269668998e-01	5.418948696263496956e-01	5.382352221790690505e-01	5.408360866142890577e-01	5.437923470383443370e-01	5.094524913854187043e-01	3.708608213365650053e-01	1.873001886103481672e-01	2.081577833157135515e-01	2.883921412586186728e-01	3.171680304360842140e-01	3.624558770891216364e-01	3.357293786325348250e-01	3.651078385469835319e-01	3.441456460540890938e-01	3.821708265373964242e-01	3.320074103441961189e-01	5.233209694651738131e-01	5.349774011397259166e-01	5.321865160125057725e-01	5.212683205860138003e-01	5.184308928226079027e-01
5.319470339562771821e-01	5.360769134213948517e-01	5.263611603332174482e-01	5.200898167463964272e-01	5.253903264339911949e-01	5.651770945801383172e-01	5.287394344186672202e-01	5.309433828188949711e-01	5.229399691242111459e-01	4.999276867338080521e-01	5.245735400955873207e-01	5.280192297505320598e-01	5.247944300919519245e-01	5.407618849658010207e-01	4.942183654268142434e-01	3.147458959087862107e-01	1.721412514148073503e-01	1.813177440329303280e-01	1.980085702595561492e-01	2.034113896253239573e-01	2.065782203124705840e-01	2.660035760163320107e-01	3.731436826411591579e-01	3.578150281746446670e-01	5.288072421463119177e-01	6.388620435942655718e-01	5.466226256831082653e-01	5.003290350733559100e-01	4.949743204604780122e-01	4.833625755134531854e-01	5.093368324488021237e-01	4.956141027729887294e-01
4.946049386982912521e-01	5.398968991125110417e-01	5.393770806148858732e-01	5.498962257511249563e-01	5.326840420118855723e-01	5.391761905159804247e-01	5.126869327756586880e-01	5.185257456363459028e-01	4.974916152207426445e-01	5.364602434261512842e-01	5.158783834705062965e-01	5.334025860647259032e-01	5.402634527490554062e-01	5.029618066441167157e-01	3.168742616316661542e-01	1.870718650576299324e-01	1.763708050655193593e-01	1.919241575258246457e-01	1.935992596800292787e-01	1.832480267187173439e-01	1.508673975755655539e-01	2.460639207600653355e-01	3.191196855879440131e-01	4.330055844763517348e-01	6.651705033406651868e-01	5.900252226797604305e-01	5.252376594766570150e-01	5.025630441632419343e-01	4.983629682485217205e-01	4.979456248412393315e-01	5.030348838396513367e-01	5.155767591886124546e-01
5.272616793036479788e-01	5.247175230044797134e-01	5.448905244537126658e-01	5.545680486027187994e-01	5.258423869742694379e-01	5.119740620185344593e-01	5.442350115160354829e-01	4.963939708161250186e-01	5.163951164561061402e-01	5.172214497425123847e-01	5.380855046253846252e-01	5.229076015575854219e-01	5.397165317894636605e-01	3.751480332013917285e-01	2.001829219288568107e-01	1.810677145611010730e-01	1.634083501742293887e-01	1.496234552489803249e-01	1.704494376850143600e-01	1.864364006195219636e-01	1.497727031480462212e-01	2.436928969713975657e-01	4.057691178003720589e-01	6.125667631343332253e-01	6.061068163681913035e-01	5.451559634343186023e-01	5.576955859021351936e-01	5.259377501513282649e-01	4.777997805918026697e-01	4.618290955023005573e-01	4.891081297707454700e-01	4.760824018465072971e-01
5.060460145821020772e-01	5.392513016360432898e-01	5.400832655498187806e-01	5.277438847988266124e-01	5.456845926216588039e-01	5.218822433084329138e-01	5.308813880982473643e-01	5.030373080080137171e-01	5.322941241608294405e-01	5.189399963692026274e-01	5.453391761256890513e-01	5.448177517740224740e-01	4.792831213714510707e-01	2.884698999690983867e-01	1.848102894086583181e-01	1.886682011382359303e-01	1.860525366172600670e-01	1.330433009401718880e-01	1.276642129707601936e-01	1.155096615814584921e-01	1.761161235940227610e-01	4.089930723553630298e-01	6.242375333702470108e-01	5.658838978128950536e-01	5.170220821299866820e-01	6.170327343290652466e-01	6.258433969319019408e-01	5.984911383769707660e-01	5.490494584727575456e-01	5.308979651408514133e-01	5.315157242516878044e-01	5.051790146813630589e-01
5.114424880670330742e-01	5.394239201875109524e-01	5.287789823127588829e-01	5.292221218287684881e-01	5.489427297922364613e-01	5.243855752892351285e-01	5.202270195763565308e-01	5.053971489882628232e-01	5.258722163278710671e-01	5.852689231827593597e-01	5.028350411348249116e-01	3.613758459052375249e-01	2.878616880917932441e-01	2.062040900620995265e-01	1.001534115475274656e-01	1.029873403301859308e-01	9.055107256633654345e-02	1.326364411480875638e-01	2.135860176591953818e-01	3.756562020610907937e-01	4.407169124518538483e-01	6.319154197537267814e-01	6.112474686144853120e-01	4.957160124520820221e-01	5.559864416402557907e-01	6.919520392444696855e-01	6.820308213228017946e-01	6.475219649943667610e-01	6.300804018782014682e-01	6.001578738834760784e-01	5.613035405804539524e-01	5.372816720719825190e-01
5.251107870315548931e-01	5.193722158880555995e-01	5.097143000484268827e-01	5.271222324292100803e-01	5.288921619487341186e-01	5.289949972582301818e-01	5.126269782037440326e-01	5.154022152805717294e-01	5.172748143797568643e-01	4.404727467161163035e-01	2.539652118905691425e-01	7.945879898508770300e-02	9.290881004399678678e-02	9.719981166443479592e-02	1.569327833225734048e-01	1.202729843145071420e-01	2.404646984704418566e-01	4.808959492129145641e-01	6.038495864667859925e-01	7.229051547747654682e-01	5.928452108688432309e-01	5.258805441893914523e-01	5.031015500054332179e-01	4.968146423210808016e-01	5.590441694166311537e-01	7.303628208802626087e-01	7.100516863423879110e-01	6.745803643458595511e-01	6.674892699654733086e-01	6.280223257770625178e-01	5.740131219937655294e-01	5.309785764173147182e-01
5.127115702094038330e-01	4.978400076350137926e-01	5.273237491323671255e-01	5.181498501186814210e-01	5.081868123501495083e-01	5.131941979404721632e-01	5.211597438531920812e-01	5.374629668457627796e-01	3.974090673254311867e-01	1.932849116709923765e-01	7.119013659738354649e-02	1.262667804966071394e-01	1.538167754213254079e-01	1.718395227682821824e-01	3.446399302388847286e-01	4.252657110504050597e-01	3.842160646430973214e-01	4.730398970377678869e-01	5.351037454617467715e-01	5.050620502339306928e-01	4.244032156962572744e-01	4.816447819610839565e-01	5.089788436734795640e-01	5.020060390894358626e-01	5.087502351973517412e-01	6.943083736450299526e-01	7.517219414919816822e-01	7.174806263030817366e-01	6.663974090249134008e-01	6.248929361921032877e-01	5.569341139573730226e-01	5.585560401735211178e-01
5.211928897177766640e-01	5.296553412437474684e-01	5.231113127406515906e-01	4.963183366928876072e-01	5.158735931896448745e-01	5.108510209864201013e-01	5.245464452527891508e-01	4.060382572968121995e-01	1.612240839751097610e-01	1.171174233291648048e-01	3.031447257992238020e-01	4.502486762784744800e-01	4.801733886098046300e-01	4.706167824885129081e-01	5.154527568630594692e-01	5.294906449415223149e-01	4.791754511768406832e-01	2.894417646521231235e-01	3.724047180342681118e-01	4.084748387749067011e-01	2.738586615993863771e-01	4.945940714727147247e-01	5.179760868466960488e-01	5.145297264226166289e-01	4.658481262212665341e-01	6.041872110566232079e-01	7.031996495496956046e-01	6.715941479552930415e-01	6.014181366308505305e-01	6.060977606050902411e-01	5.394738712835266403e-01	4.944675293811843231e-01
5.202998442702613247e-01	5.255201240349168801e-01	5.393091244412943075e-01	5.297461304352505396e-01	5.249514150076557417e-01	5.226446691471344774e-01	3.559846153863823193e-01	8.326605667296337054e-02	1.354512638638232513e-01	3.862773400700520998e-01	5.357682107160111062e-01	5.190868413193264752e-01	5.251454098853637342e-01	5.026752778696368384e-01	5.165535622713365305e-01	5.159704109095518687e-01	5.217957079291193345e-01	4.065525781294508922e-01	4.776623591097007293e-01	5.398854590206602078e-01	3.672386924343803982e-01	4.239150997665726561e-01	5.345216907435387244e-01	5.092991871447265506e-01	4.765406869658830313e-01	5.369691507520600871e-01	7.063285086031793059e-01	6.722570428428330525e-01	6.362185709916354792e-01	5.918895842669017471e-01	5.618568852212204590e-01	5.310099493985978025e-01
5.214202669304421889e-01	5.192553620879125642e-01	5.252888564890016987e-01	5.137602084171055683e-01	4.819218457950536494e-01	3.677250078403876965e-01	1.067594480809583302e-01	1.340593845769512960e-01	3.918745616327465320e-01	5.210852147011718616e-01	5.167841350919436527e-01	4.785553553585999431e-01	5.097867402079077070e-01	5.064238076725008364e-01	5.335751989052629485e-01	5.223785697808067674e-01	5.348626169252327367e-01	4.661728465608226957e-01	4.962120174780908499e-01	5.324955719846115043e-01	4.399945726319228756e-01	3.276692109674111952e-01	4.799873898218871004e-01	4.826210478907972390e-01	3.990428542738077011e-01	5.175814144489210289e-01	8.219740499051811922e-01	7.867655183711866895e-01	6.792169692814735704e-01	5.727984607770333358e-01	4.520951282459172993e-01	4.594891092258394094e-01
5.222376157569711408e-01	5.245031270216513608e-01	5.393420055166021632e-01	5.353579715033767172e-01	3.498559426826250984e-01	2.343492594679375540e-01	1.615129101593331673e-01	4.185368237510982969e-01	5.074605132514923289e-01	4.742746531654674080e-01	4.716411837794145523e-01	4.837109341955627695e-01	4.949616558574762570e-01	4.923370121967089452e-01	4.641484342118462059e-01	4.872780561527922383e-01	4.756884457283827583e-01	4.555296818019436422e-01	4.619452694841433282e-01	4.667527715030569402e-01	4.318481658086620878e-01	3.469285299994669947e-01	3.282949612251417348e-01	4.450249106018368539e-01	4.318445627373514450e-01	4.401913537528980291e-01	7.954065511180168357e-01	8.290321188388348750e-01	7.257269580324882119e-01	4.741619778749658343e-01	3.522600619541321199e-01	3.069378907882930885e-01
5.265791227398575192e-01	5.339914123816060787e-01	5.221368624754543220e-01	3.635339457254535556e-01	2.857803252292506757e-01	2.610570285879510455e-01	9.395323694983037655e-02	1.996092301740405028e-01	3.569178112696713145e-01	4.471544705002896136e-01	4.468680204725128391e-01	4.670942675641805986e-01	4.583255407319450359e-01	4.063167617343642624e-01	4.037752448265375382e-01	4.508348636908210416e-01	4.455515936715419012e-01	4.394021029948080304e-01	4.207824982978945472e-01	4.673330642091843568e-01	4.398249678977089738e-01	4.012219433297306015e-01	3.135847583222537982e-01	3.885811913425021857e-01	4.498890914657294182e-01	3.250019237008894279e-01	7.383987440163094496e-01	9.789793685998056105e-01	8.763407552524855593e-01	7.634082612092097930e-01	7.299374910421191354e-01	6.101805007895733102e-01
5.274005756963057179e-01	5.164736782655054981e-01	5.013287350220186900e-01	3.032468458898405772e-01	1.757735370916671536e-01	1.316024243627955947e-01	1.537910790643747250e-01	1.442301317960847928e-01	2.255966083997887617e-01	3.784132547033493554e-01	4.636019926422662030e-01	4.434438755981935376e-01	4.686557374191184233e-01	4.690614874036559412e-01	4.590354310951581529e-01	4.568207630471793901e-01	4.804380732985545910e-01	4.513786492795062166e-01	4.503098040930199053e-01	4.650174414643366005e-01	4.350128767541732167e-01	3.396532968722211776e-01	3.469419418315505821e-01	3.479727357860521453e-01	3.900110020386083898e-01	3.356475980009491211e-01	6.237180262790732455e-01	9.702693284418240083e-01	9.661257210085364422e-01	9.459776731016579232e-01	9.595140622529432228e-01	9.554070142341715144e-01
5.216640745815408486e-01	5.140854625297023306e-01	5.163037259609650764e-01	3.828685939311368136e-01	2.244511784083947636e-01	1.645609156864343281e-01	2.360317902231803266e-01	2.275273721181970965e-01	1.951195758043997031e-01	3.076383431956914993e-01	4.261694195211053193e-01	4.495738739145618834e-01	4.758813878315226176e-01	4.788470245377877688e-01	4.868546610464704050e-01	4.733084568472469278e-01	4.960521630785990621e-01	4.241603632060919060e-01	3.476595604182149413e-01	4.305334631576063220e-01	5.130845242526544947e-01	4.291039857911286837e-01	3.845113638143843882e-01	3.540571160424559327e-01	3.627567799477505184e-01	3.625958313023762147e-01	5.011107635441881536e-01	8.979730688256608584e-01	9.426384912090881585e-01	9.034717560712896001e-01	8.720368342411266571e-01	8.882301201303327565e-01
4.791753827770624530e-01	5.023467379543194999e-01	5.121921774061271027e-01	4.814310549893678903e-01	3.519490659977113634e-01	2.644618848586396953e-01	2.746704715595124080e-01	2.551659211118577075e-01	2.172251817768114657e-01	2.600180787236672786e-01	3.458804348778000692e-01	4.317335338406982914e-01	4.557287731232751438e-01	4.826644578460522750e-01	4.465094275201039187e-01	4.412537561150853271e-01	4.286711202463431847e-01	3.860851479197320302e-01	3.151260880540271425e-01	3.446832024935702621e-01	3.967782042108244922e-01	4.646597901386250729e-01	4.279274348223948143e-01	4.514748116175549275e-01	4.758490022602827052e-01	4.527405512436138424e-01	4.622382337990388890e-01	7.023487128480888630e-01	7.647155281253910086e-01	6.990321661451583957e-01	6.650092944615596524e-01	6.631383048771872790e-01
4.974853813333890429e-01	5.311851759872259215e-01	5.317206296179595171e-01	5.096501761719000045e-01	4.680388939491480493e-01	3.841824848690434391e-01	3.170102092369860847e-01	3.137638670341110214e-01	2.351501379068132169e-01	2.272067297334152414e-01	3.218222698040846264e-01	3.575861471140034942e-01	3.969887394075932163e-01	4.146680797996549761e-01	4.120326040528103917e-01	4.119693077377419299e-01	4.331201598192813140e-01	4.243820973001234398e-01	3.775179168521276551e-01	3.812794526282736740e-01	3.588977953818857647e-01	4.373494228427911579e-01	4.725089020190951228e-01	4.891264952756227968e-01	5.086638265927361235e-01	4.881397122712371472e-01	4.443765553360822240e-01	4.971576533088152283e-01	5.316522252728554943e-01	4.726440962193745876e-01	4.651547659296920156e-01	4.577138305255444295e-01
5.392650597286224867e-01	5.256943037268660968e-01	5.017698366702301183e-01	5.110521152626305019e-01	4.751304521712723106e-01	5.139999214333893507e-01	4.993191958271598341e-01	4.018528898240412150e-01	3.395304020767470066e-01	2.777467764573600673e-01	2.833252025725100931e-01	3.489298371838227553e-01	3.860424866916860043e-01	3.745020654067055532e-01	3.738055676891886003e-01	3.991635484632314879e-01	4.190249633845091748e-01	4.140334167375414598e-01	3.948856027009270964e-01	4.379199044602213320e-01	4.175708211738397568e-01	4.157004802052916559e-01	4.366039755008752077e-01	4.593174669264635246e-01	4.669156153064857318e-01	4.951808658951044606e-01	4.562867067511005015e-01	4.027874490228749993e-01	2.903394667251996131e-01	2.525521955367350246e-01	2.676352666569802863e-01	2.930401761396470017e-01
4.998897932106698416e-01	5.094337684288782198e-01	5.169913227052733706e-01	5.069768948959747501e-01	4.893673825399036392e-01	5.549194864474735756e-01	5.229427603514472667e-01	4.022274588406848372e-01	4.436783055585323821e-01	3.768120861545991018e-01	3.657931876383817005e-01	4.228146302034161974e-01	3.653527459590698578e-01	3.747881071386995888e-01	3.863068613838658294e-01	3.880550200950438899e-01	3.586452195064098736e-01	3.926593531650129365e-01	4.196861606789717425e-01	4.683911698003926927e-01	4.381005312030206156e-01	4.125919074282791144e-01	4.221521880637672530e-01	4.418597057808388850e-01	4.660041632214679264e-01	4.640800800424053629e-01	4.873588681436670789e-01	3.953894660442043851e-01	2.165514384263999281e-01	1.684959974697320395e-01	1.651682547732148121e-01	1.842658449831839074e-01
5.222661662253694770e-01	4.922959997317187808e-01	5.131497276149515896e-01	4.927053909632156947e-01	5.165556270982030185e-01	5.156910718519437387e-01	5.342213523079385462e-01	4.796409960114682014e-01	4.581071062270312133e-01	4.403934591836741741e-01	4.427888013686264723e-01	4.420660686808410289e-01	4.083176866666637372e-01	4.159531605863615034e-01	4.284162074153708977e-01	3.414919025712289113e-01	3.651756760963608128e-01	3.735781994536527817e-01	3.990158861550210379e-01	4.215094335273012471e-01	3.655862572335213390e-01	3.825074627730915555e-01	3.916462560540710514e-01	4.184431288084958234e-01	4.451092363762736426e-01	4.521663274669961985e-01	4.844231438709678539e-01	4.209226128981425896e-01	4.036837225686065733e-01	4.096896748056100268e-01	4.438594132128010905e-01	4.584336650554413639e-01


==> Cifra_figuretem/100/DPdataBlue3.0.txt <==
8.696447903018829084e-01	7.973525789300497379e-01	7.314029851907649649e-01	7.990281792964400998e-01	9.426370718731167386e-01	9.374566766387819605e-01	8.349343746405565314e-01	8.638068427461710330e-01	8.777588917042480343e-01	7.381060467579820816e-01	5.401928670339749550e-01	6.986029197043471806e-01	7.687708711245233584e-01	8.258605408211516785e-01	8.371308891868619595e-01	8.320466931203401861e-01	7.145130589619965722e-01	8.830322723588714950e-01	8.477630478108528767e-01	8.462875737430360923e-01	7.590534539308840811e-01	7.479666858383655637e-01	7.867033313357213453e-01	8.048024874358737923e-01	7.343198052785454566e-01	8.116167704381513914e-01	7.425722612803644651e-01	6.864227781124200289e-01	9.161535371141467099e-01	8.787246918984453758e-01	8.167991566506730416e-01	7.787914975311704957e-01
9.152883846684970459e-01	8.398687286745926128e-01	8.322439818957428903e-01	8.053395415281809910e-01	9.128292479624867672e-01	8.619254558034472602e-01	8.504464603407391188e-01	7.862270452841576551e-01	8.081793931066687531e-01	5.303617297403461217e-01	6.613750262289241899e-02	4.096429420601111482e-01	7.703913649070821545e-01	8.543529058966814471e-01	8.027451656516172429e-01	7.477857154262375072e-01	8.130188005986072053e-01	8.644202474102872236e-01	8.418188268351578518e-01	7.975948150807233850e-01	8.034384707234564216e-01	7.725422674413525703e-01	8.136006294227590141e-01	7.446007949969694062e-01	7.160624582996555354e-01	8.963924367882477595e-01	8.213876568869249439e-01	7.766018823269987825e-01	8.782181569595950421e-01	8.497648007605443921e-01	7.696458689835600220e-01	8.328413092988578015e-01
9.049022586855101080e-01	7.980774935748791155e-01	8.096744261948928267e-01	8.717524797895671584e-01	9.044574730863036427e-01	8.014835564400371037e-01	8.390756645503726352e-01	8.745818963819276259e-01	7.634466654983853573e-01	3.717706247363750105e-01	9.643798650426489011e-03	1.889410317892128710e-01	6.750931755297033821e-01	7.498469596365773260e-01	7.646619024119806207e-01	7.532557673662062525e-01	7.713411108177520292e-01	7.830475827067641115e-01	7.758737869127604325e-01	7.521830830918216915e-01	7.390994181614037872e-01	6.909799540669081530e-01	7.087324678069820694e-01	7.211582054033713884e-01	7.117448719808179280e-01	8.300505996448387380e-01	7.600162999166326649e-01	6.948593735606499733e-01	7.459120671858712193e-01	7.871092393971644841e-01	7.764210570975677017e-01	8.447646945029558818e-01
8.556037500790737438e-01	8.167236523728460540e-01	7.741994254065547310e-01	8.913670101887457564e-01	9.073452145912149769e-01	9.086825184484113027e-01	8.770278348917508460e-01	8.271064302642145982e-01	7.760367602423121625e-01	4.984435014932907526e-01	2.504248281569867451e-01	2.572775195911598811e-02	2.834162363887681169e-01	5.785422792899849176e-01	6.814604245115629677e-01	6.495667273935504804e-01	6.323991272648753492e-01	6.193069553514873871e-01	6.529459959421279880e-01	6.739021172553995020e-01	6.261476309463345213e-01	5.999995082642397559e-01	6.699434378461495143e-01	6.508197221459852688e-01	7.280675199706075906e-01	7.127544244490076064e-01	6.191507945410152924e-01	5.977399037994386433e-01	6.271196124472672162e-01	6.089981131013566529e-01	6.931675675108711632e-01	7.969924287071153968e-01
8.645388683245683881e-01	7.499596224582404380e-01	7.644900098597497973e-01	8.640629864776649960e-01	8.025620915112982035e-01	8.684705553668665701e-01	8.728027669146383172e-01	7.936398372636584986e-01	7.667844613458897340e-01	5.694073460184690960e-01	5.745153954692363563e-01	4.392073918752003037e-01	1.864686076949709503e-01	3.576033261548428599e-01	4.751640076346094754e-01	5.355449264935026044e-01	5.770176186559122788e-01	6.136280779850685763e-01	6.716999010325418462e-01	6.907794683125757507e-01	7.408441679188150220e-01	6.799517619141750568e-01	7.052576250338300490e-01	6.642343234603917956e-01	7.131151908443048582e-01	6.237521712661869833e-01	5.897552594680881555e-01	5.100115945992018673e-01	6.484111367359396416e-01	7.074289529383290809e-01	6.546854039069617270e-01	6.679937947995758796e-01
8.298475705027618110e-01	7.892428009002503408e-01	7.492215887770058425e-01	8.624595031818167445e-01	8.072662760450057817e-01	8.682278384533671511e-01	8.621006773483654850e-01	8.043430833948718162e-01	6.707219210044526037e-01	5.677419748546235212e-01	5.500990073716779394e-01	6.037149715398500982e-01	5.701599552178049368e-01	6.198437238530877247e-01	6.111830990020323817e-01	5.767452169246634064e-01	6.347890659700702320e-01	7.045508035468788233e-01	7.666439816266525931e-01	7.829051331850827022e-01	8.206281692815898809e-01	8.038679983846480637e-01	7.647194082001005366e-01	6.943438518985497465e-01	6.084958579355320696e-01	4.536271155324030913e-01	4.210858482682288129e-01	4.543542881298981428e-01	6.335061334063424310e-01	7.598120318766189429e-01	7.562437172896987470e-01	6.906429094670266666e-01
8.106861415155349748e-01	7.964916358088356407e-01	8.571849880317116144e-01	8.940104959709546106e-01	8.095785722979438326e-01	8.283456362206668144e-01	8.490156575974855402e-01	8.605326922166950387e-01	6.402244766017096689e-01	4.163748673269076495e-01	4.342447573846106024e-01	5.049691608204435189e-01	6.530868406735463871e-01	7.562116231687975310e-01	8.425361333498150307e-01	7.530153223176998534e-01	7.405684649796325791e-01	7.786720697693361171e-01	8.111273892801994512e-01	8.301823112883547351e-01	8.059107867439322392e-01	7.688204133438774068e-01	7.282190379578619144e-01	6.566162853465707938e-01	5.337344412403342009e-01	3.412449583514441942e-01	2.504728113908044063e-01	3.619483150083546708e-01	6.388939911819836448e-01	8.233314676722338632e-01	8.104235907283119378e-01	7.868386603199689633e-01
8.179426363554825885e-01	8.238494550814910999e-01	8.139618042392033903e-01	8.746916512955530409e-01	8.577701586310125803e-01	8.520730447558838572e-01	8.298797494797623964e-01	8.365455727598222202e-01	7.984556646415484904e-01	6.409609482452125473e-01	4.142888856900219241e-01	4.012493625868711611e-01	5.729401543102595751e-01	7.085740375699339788e-01	7.631968173617023066e-01	7.624416580984656466e-01	7.502969836854497254e-01	8.035911517836219486e-01	8.625973439343489479e-01	8.612896829165832546e-01	8.136894304382208398e-01	7.248824904887369858e-01	6.988228718746565260e-01	6.548511422143424854e-01	5.722704631413667586e-01	4.097919813540395473e-01	2.902010009600884954e-01	3.459532078067217853e-01	7.272856686303292850e-01	7.926433400975920751e-01	7.701154803894431078e-01	8.319057211883870151e-01
8.331404987028593334e-01	8.381614998338968725e-01	8.245590900200331363e-01	8.219109248810914092e-01	8.796575537490726182e-01	8.270601030532207520e-01	7.802711010830806204e-01	8.381152240223820327e-01	8.611768808959429089e-01	8.128646125576204362e-01	6.457067592543875856e-01	4.603229147783277075e-01	4.832361414762411100e-01	5.931082235418927429e-01	6.347290246368798572e-01	6.621508666017404954e-01	7.223078266281106607e-01	8.558426358113684351e-01	9.073257963004321969e-01	8.919664339352194604e-01	9.024696481554725924e-01	7.942062371791317466e-01	6.949575859003110923e-01	6.704483624240431539e-01	6.028036203973045071e-01	4.918620008820832057e-01	3.351789732941835576e-01	4.099321553999009105e-01	7.166363766946061142e-01	8.177025062026753721e-01	8.006566265187501363e-01	7.950810676724131554e-01
8.315581546414015923e-01	8.125974341392071532e-01	8.515613109948214632e-01	8.852361854123805829e-01	8.663833655798425237e-01	7.985571443431666028e-01	8.182467629159901890e-01	8.318935907911497729e-01	8.385493612857971568e-01	7.645068004229982339e-01	5.363968584638094672e-01	3.484365208243905276e-01	3.049390479298630940e-01	3.035730866068076517e-01	5.362044925837434750e-01	6.632629759132394609e-01	8.199651715563640586e-01	9.007273897205343438e-01	9.166186967209857261e-01	9.350537701535068802e-01	9.265349091713347418e-01	9.166856627902669752e-01	7.609270877891258777e-01	7.112788621729511096e-01	6.505659098121432393e-01	5.214918951825986415e-01	4.447237356335794201e-01	5.104185145615940389e-01	7.861504797192876426e-01	8.181123022548708601e-01	7.762820378315630210e-01	8.035876435936420981e-01
8.316921159542089992e-01	8.029214703648053231e-01	8.547668206032633664e-01	8.616458198196190743e-01	8.454141876567625724e-01	8.478938564953997226e-01	8.678167919436065025e-01	8.450979102608580096e-01	8.210377717928748487e-01	7.194049112857161532e-01	4.537353402134668978e-01	2.452176974821024258e-01	1.099870526292311274e-01	1.914279774011623247e-01	4.119263584296226632e-01	7.012914189300376577e-01	8.469766225785132496e-01	8.668468701809288746e-01	8.995850557330484776e-01	9.108465932053021463e-01	9.534245236730850559e-01	9.227879323717200766e-01	7.989096907693163940e-01	6.827948842727943335e-01	6.370755803846420706e-01	5.259693388418378301e-01	5.339803943364941352e-01	7.025180437609760409e-01	8.129439416056165602e-01	8.144801979121856217e-01	7.622759007897323968e-01	7.759340667870416874e-01
8.333456593774728471e-01	7.917900026273271274e-01	8.762719515406640625e-01	8.746832564876824145e-01	8.426680960236446749e-01	8.300712243966731352e-01	8.549295058542912829e-01	7.806504041274459071e-01	8.449464571548103153e-01	7.620974663012316519e-01	5.809577017040226110e-01	3.023276963344313506e-01	7.946695744088930202e-02	1.046549169376540245e-01	4.209905272796903852e-01	7.504443240158170658e-01	8.148558541025882063e-01	7.514557508409742681e-01	7.977257945123306104e-01	8.529637106734538898e-01	9.030263215884393180e-01	9.471826154399967113e-01	8.524920744741110168e-01	7.364747799699050690e-01	6.147444354720499327e-01	6.106089174345522563e-01	5.775848967526285849e-01	7.174245363639940587e-01	7.763839421365414939e-01	7.659543714058132391e-01	7.709221923970291934e-01	7.530926931408576941e-01
8.129658290627792550e-01	7.882669922568068532e-01	8.386551266328553522e-01	8.713947449801604517e-01	8.239882787195628167e-01	8.510182968715656049e-01	8.763317912097210449e-01	8.182976052614128193e-01	8.271938769375473122e-01	8.146962800684641737e-01	7.033489491736439891e-01	5.729551148927799487e-01	2.912824628481369138e-01	2.269804288511599044e-01	3.732174491762612067e-01	7.212361726779686899e-01	7.387144399441405440e-01	7.111487939634593136e-01	7.528136294092515612e-01	7.962787928097352363e-01	8.529796167794185813e-01	9.449745667625556456e-01	9.098037077355218827e-01	7.504612453287855534e-01	6.842752774713937169e-01	7.118869906953497750e-01	6.817999455807398634e-01	7.531869060612773614e-01	7.572269521311913998e-01	8.281543112840765719e-01	8.635175919930409005e-01	8.206141083321487617e-01
7.697166694449085744e-01	8.094322066051550246e-01	8.381885619731629378e-01	8.579501984895891997e-01	8.328589882048175186e-01	8.210263949354933422e-01	8.407077017688363574e-01	8.583228579799271341e-01	8.455053996470831557e-01	7.800669459693495567e-01	7.257326837479588511e-01	7.243275756470586302e-01	5.811484314560321218e-01	4.630782993084374688e-01	4.396414320139454546e-01	6.293215571590464741e-01	6.823712912914694506e-01	6.907909097315262370e-01	7.368155667994502611e-01	7.709576649213538690e-01	7.477412203048700023e-01	8.995802425449985762e-01	9.435780273850494781e-01	7.420875722708051292e-01	6.518426050327743582e-01	5.573516573260033358e-01	5.284950033983408790e-01	5.355796997981716601e-01	6.746435856255530439e-01	7.490138732646125508e-01	8.060390909087553624e-01	8.930208485330791701e-01
8.246074886424586969e-01	8.425660132986627637e-01	8.875281957278807754e-01	9.095394764671841381e-01	8.450864528818106125e-01	7.775070545434727975e-01	8.198676929438605265e-01	8.231802954411285844e-01	8.144148379082307709e-01	7.837114504961897321e-01	7.152594129430540626e-01	6.615079929289641170e-01	5.559417458562923020e-01	5.585218697249810793e-01	5.978340088973703725e-01	6.481530031781298495e-01	6.922061642980060769e-01	7.508360411414951585e-01	7.887935357161572902e-01	7.788538925414172365e-01	6.829580412993966343e-01	7.601121010777058817e-01	7.958850518487714520e-01	6.750399550878386501e-01	5.090510525738242142e-01	2.405047673701466993e-01	2.664404966767708327e-01	2.419022068204272902e-01	3.199754508159098898e-01	5.131107661021407917e-01	7.586149860918747212e-01	8.733542733927611712e-01
8.648320863166448769e-01	9.068461545381343303e-01	9.096297262561933161e-01	8.574773798637297384e-01	5.448055117053602903e-01	3.953275375719969564e-01	6.159979824486006006e-01	8.143423906799290846e-01	7.929602869573766366e-01	6.811639691495430249e-01	5.423606692859518352e-01	5.767885384183273345e-01	4.598091464005402695e-01	5.797360754708975605e-01	6.282892476029311446e-01	7.046309388653008154e-01	7.900491140509335874e-01	8.472816014136368423e-01	8.829338946034012148e-01	8.750016570537630933e-01	8.161348320836654402e-01	6.712517481986448598e-01	5.793272673893441471e-01	5.205216490768340698e-01	5.021220758549609364e-01	2.914982692083726290e-01	1.964386040292524227e-01	1.359541360150550438e-01	7.860383866123332730e-02	1.278770309102378322e-01	4.835633892151479651e-01	7.643191637024958629e-01
7.803149092006115284e-01	8.116710468248663490e-01	8.659036539447992897e-01	6.855600064075252353e-01	2.943097826257752847e-01	1.758178343813704136e-01	3.972003329211519218e-01	5.909414589913130067e-01	6.392476286639081628e-01	5.978207814336687909e-01	4.915692896957595814e-01	5.195623581574723149e-01	4.005765514163868724e-01	5.187073066345821992e-01	6.254256805482137915e-01	7.403163198845614801e-01	8.381947192589097595e-01	9.201291421454893538e-01	8.867441191857837746e-01	9.077688488913097098e-01	8.974333223847106300e-01	7.912413443083343711e-01	5.565385674893151835e-01	4.804719530140063033e-01	4.223820450373412250e-01	2.588894581760028402e-01	1.474942583061029655e-01	5.636641687132098316e-02	2.054590385262348995e-02	-1.365528586027032684e-02	2.891669162919425773e-01	6.304652099177695534e-01
7.280632679900066462e-01	8.032527702916224532e-01	8.343837493711903086e-01	5.965865252635160765e-01	3.236391404198163402e-01	3.294507474804959091e-01	3.773545083028161939e-01	4.187724327591562656e-01	4.257391620864952042e-01	4.722807942584799634e-01	3.895031801649153635e-01	2.382530712274183449e-01	3.981540144358406419e-01	6.186947616465550137e-01	7.739832765637988388e-01	8.560007331598696867e-01	8.686062334919840699e-01	8.551643869805158893e-01	8.433124706661485614e-01	8.972316377428520839e-01	9.532473614139788110e-01	9.362128739345993989e-01	7.698947103918575285e-01	5.092320656616664554e-01	3.462215500518251443e-01	1.504476700646644738e-01	7.231709167464388244e-02	5.086024010567354731e-02	2.853035315392671994e-02	1.201572082060490126e-01	4.015792964396878717e-01	6.837897925639101482e-01
5.877486275183512188e-01	7.833910904664518338e-01	8.298224870875653414e-01	6.291244578546569821e-01	3.308094481278270882e-01	3.362461316581726312e-01	3.878589625035445687e-01	3.964595247075126672e-01	4.197333846660749601e-01	3.510424024418529743e-01	2.682547147167044232e-01	8.151598796115483436e-02	4.387895144287384253e-01	7.860477230909024282e-01	7.813666492679490760e-01	7.877548604069377625e-01	7.698479398674911156e-01	7.814023553424059854e-01	7.688581664364350088e-01	7.503390584380604800e-01	8.098834862869139783e-01	9.454899498389953694e-01	9.143772805515467672e-01	6.884177001321124534e-01	3.415660719806658530e-01	8.867284634582936476e-02	7.855984631957117770e-02	2.390064080555690668e-02	5.867958035717522891e-02	2.495881883063566509e-01	7.051974364124421468e-01	8.020617037084785128e-01
6.306683144902920368e-01	5.975790923191486304e-01	6.902600578611799431e-01	6.911475209483073368e-01	3.777478625961566139e-01	3.197730299972013635e-01	3.679828493458599525e-01	3.941354892406214727e-01	4.088510372874136212e-01	4.032298810976130410e-01	2.623699766632675012e-01	9.066250617998650174e-02	5.254022533944289197e-01	6.667695180061581350e-01	6.754678340299448136e-01	7.279187564480186223e-01	7.117778830985559413e-01	7.957034209920705869e-01	8.358575141361538341e-01	6.036961769195118288e-01	6.827045814223702269e-01	9.038730842267881371e-01	8.938410208862865858e-01	7.514408066245019668e-01	3.716831791494578097e-01	1.215454313978755335e-01	6.169412532407850258e-02	1.653600528560374705e-01	2.552871859418795464e-01	6.065397484270513839e-01	8.331390964106236696e-01	8.679530265544072032e-01
7.727577530464954103e-01	6.073795543146793818e-01	6.011702706708705879e-01	6.402079405705233262e-01	5.398700170709140878e-01	4.422426798255022495e-01	3.772340131656733986e-01	3.881077601211636030e-01	4.060003227723145147e-01	4.215420759741808077e-01	2.061529980876638801e-01	1.436070934786398690e-01	3.538031472942156919e-01	4.595358261736200434e-01	5.764117744449628322e-01	7.110976812822173976e-01	6.302090214742800400e-01	6.445716826802444510e-01	6.292020388722050495e-01	2.140276932916629904e-01	3.490087605943296700e-01	7.063401365033625812e-01	8.177418311357750325e-01	8.002146632860579478e-01	5.006470183509524885e-01	2.261666892908056892e-01	1.673379302714447514e-01	4.151230383407614744e-01	5.937071420702501046e-01	7.972874590672178741e-01	8.100108841387526626e-01	7.288868423353910275e-01
8.225139596566973799e-01	7.685224369117965582e-01	7.364069366513678050e-01	7.698100124357455387e-01	8.119349921426195493e-01	7.242041968433304833e-01	6.825252597514527286e-01	7.257255486130401723e-01	7.397335634628450229e-01	7.302719785451654566e-01	5.334967506683513383e-01	3.153596540282859739e-01	2.135138213650967232e-01	2.352981905399883500e-01	4.373865297060859358e-01	5.957618306057217428e-01	5.046070773425977984e-01	3.829527974540417046e-01	2.433487955676144621e-01	4.523154922495983832e-02	1.666996977265504665e-01	4.561008525336129327e-01	6.780995069485602489e-01	6.833877440578658424e-01	5.594597990732163018e-01	3.298820021120072998e-01	3.286769120849104553e-01	7.148935005471109827e-01	8.508252687039508100e-01	8.420786205503327793e-01	8.689849630943907721e-01	7.454105110337799767e-01
8.021742073211580726e-01	7.378861423361298133e-01	8.133471075960133634e-01	8.310365654668097068e-01	8.497847528310631393e-01	8.721586812722680326e-01	8.042451842792734951e-01	8.830018992976593761e-01	8.050492983638719569e-01	7.180866227586544248e-01	5.840644512310120273e-01	3.142188027320115817e-01	1.522643217821355865e-01	1.390366848469736516e-01	3.586977997244701344e-01	3.687874955711914482e-01	3.162152715982061157e-01	2.031897434378965306e-01	8.521684206839753861e-02	1.166431646601177874e-01	2.088620405560758786e-01	2.274540015787119285e-01	4.455030422434859694e-01	4.731942734345124801e-01	5.092153154068322918e-01	4.942844393365136701e-01	5.854954384793678024e-01	7.786883216247215689e-01	8.083489458473822609e-01	7.994399475312120584e-01	8.025418374297659252e-01	8.424272382133088932e-01
8.004059239070557830e-01	7.801938036622003692e-01	7.950392160173308520e-01	7.870550954953147160e-01	8.064293649013248855e-01	8.454993568435953399e-01	8.463017520435672791e-01	8.674512435892961504e-01	8.009880438542461567e-01	6.560498012741434737e-01	4.603126246317629788e-01	2.275026831157939411e-01	1.344384424850209037e-01	1.071200414437571136e-01	1.620856431671685027e-01	1.437193103905242686e-01	2.292190958561561021e-01	2.176795238130941057e-01	2.054501298033568624e-01	3.759662567704947223e-01	5.079931251504764544e-01	4.473651399635137915e-01	4.330925320082956720e-01	4.470755519561760982e-01	4.392945126393124622e-01	5.432953479955685561e-01	7.153306777026138263e-01	8.654824458172690749e-01	8.266851940297207380e-01	8.273723038057193557e-01	8.412732722231005544e-01	8.196113628569114962e-01
8.173970655558830956e-01	8.648764519817193630e-01	8.096418722763348841e-01	8.018328270864061302e-01	8.086678322111614525e-01	8.489809444259563964e-01	7.620141139861645874e-01	8.421786052876332196e-01	7.309548394063851706e-01	5.500049353764777660e-01	3.946936827855143104e-01	2.440479705780358444e-01	1.088345744862406067e-01	1.077226419138653107e-01	6.919970303266777256e-02	2.038701372263815870e-01	3.614060496197382122e-01	3.667018554459036683e-01	3.914712654874724640e-01	4.123780255318986732e-01	6.073364696430451071e-01	5.548935878088141482e-01	5.079195664695912438e-01	5.021001045710536959e-01	4.660040506186061693e-01	4.985335353564531169e-01	7.361584669028351513e-01	8.501875680312463990e-01	8.062247168026819288e-01	7.896663967914800963e-01	8.401287080944974672e-01	8.460646454239013625e-01
8.225857616557507024e-01	7.809566422963548638e-01	8.541810329748461550e-01	8.164240303890902828e-01	8.343606158224523561e-01	8.174098156513063262e-01	8.539981399806046980e-01	8.469450054174285647e-01	6.727511435522364192e-01	4.644392382032399569e-01	3.420058778927992371e-01	2.850580610116361102e-01	1.658877126638660937e-01	1.812736917180794438e-01	1.113160819670916124e-01	1.842820271367869023e-01	3.712824848600101979e-01	3.295574271268497668e-01	3.509420672039579303e-01	2.810692334742498910e-01	3.439099376522670171e-01	3.548334955004380786e-01	4.531535964356622204e-01	5.794304091504832721e-01	5.391292997986624203e-01	5.111633754689564046e-01	7.940126655348644924e-01	8.562786122377717968e-01	8.375967217614627147e-01	8.037145978926533152e-01	8.875213675629187726e-01	8.842537202194767909e-01
8.411907603714172676e-01	8.193909180751424159e-01	8.754585986768780304e-01	8.047298522161173695e-01	8.000351221987890282e-01	9.062717723808996206e-01	9.209308216964168237e-01	7.929651969100952602e-01	6.764665101246958301e-01	4.399543412282241328e-01	4.338608907446832030e-01	3.384514764576321277e-01	3.732859607571206717e-01	2.822719103749559699e-01	1.951490002496679144e-01	1.160896532751311411e-01	2.078757259367389754e-01	2.302783543869039717e-01	1.626501292808456567e-01	1.493078489245165397e-01	1.628493938306983524e-01	2.738958171864276925e-01	4.634955037573532111e-01	5.778255580305704520e-01	6.814081779248248871e-01	6.181285126494210358e-01	8.217587559402202979e-01	8.696802604869139364e-01	7.956737778939219075e-01	8.280828742907148099e-01	7.857239602080764440e-01	7.775226729367681333e-01
8.209695474362981304e-01	8.235980093867035778e-01	8.755363642470262997e-01	8.155393158253021468e-01	7.794024494084567101e-01	9.307619291744019252e-01	9.168819770186495965e-01	7.909677843036326816e-01	7.572648720895975849e-01	5.412805988299626003e-01	4.873327918775319234e-01	4.089869839135117924e-01	4.872288695171432815e-01	3.924086545146692195e-01	2.235400592681915932e-01	1.676901733630745406e-01	2.003165914309804063e-01	1.845065269108004113e-01	1.300649281557613168e-01	9.516253275103853104e-02	1.603366741864086231e-01	2.778047135637209397e-01	4.765719364412182579e-01	6.428645550118954333e-01	7.656096618518053454e-01	7.035888775324737887e-01	7.992921259368346298e-01	8.074926067077567993e-01	7.795514764684393638e-01	8.433075219727489413e-01	8.203006328597725050e-01	7.919159230078749445e-01
8.983649514823550675e-01	7.818896097018230851e-01	8.572014019787483896e-01	8.241692989852960061e-01	8.335976998340234312e-01	9.012148706663064557e-01	8.434473195576360771e-01	8.727620840081248277e-01	8.644363201082190251e-01	7.156883396299362765e-01	5.921444187529582015e-01	5.407801826600011630e-01	6.133908798333428392e-01	5.642198822748227816e-01	2.905811034294063511e-01	1.309298354837587219e-01	1.320399253976424214e-01	8.071122330751209772e-02	1.019358569970013617e-01	3.886750225573983031e-02	9.088168265198436069e-02	1.749085855169426329e-01	2.759065704841436317e-01	6.761477866606757647e-01	8.432511966541382797e-01	7.207402361776658051e-01	6.684071956364699973e-01	8.749031746842119706e-01	9.089616912900497780e-01	8.654299607176132447e-01	8.456882867069701604e-01	8.271424454827445150e-01
8.409319419364806869e-01	8.431132183721605777e-01	8.458207710498674148e-01	8.326341531220167180e-01	9.305672187805710260e-01	8.959806623315621499e-01	8.581752936802238274e-01	8.679570572153371133e-01	8.124587574876762641e-01	7.026294048436628747e-01	6.299090832415256136e-01	5.914034459653888520e-01	6.592127877216613641e-01	6.489538517067664491e-01	3.620902784044888745e-01	1.878210010784566453e-01	1.416237765138580740e-01	1.027139220365098499e-01	1.300039362514831542e-01	1.446277110243507358e-01	1.688935004560665476e-01	3.256048753170985299e-01	2.600446233067673085e-01	3.988382052541319389e-01	7.472369007508790073e-01	7.559855481085326900e-01	6.564331009815381757e-01	7.970437129176218827e-01	8.816324653250126042e-01	7.816842606554699202e-01	8.252491898493351519e-01	8.053271665779704325e-01
7.268059979607277565e-01	6.577532390588969324e-01	6.628996652055041405e-01	7.290932313276458077e-01	7.111691347481295944e-01	8.287949432160215402e-01	7.976911337996982487e-01	8.300185635687601371e-01	7.578912363872424285e-01	6.653246746868505257e-01	6.840062496762484567e-01	6.538727979200460450e-01	6.307152520082350833e-01	6.146437105538463674e-01	5.311768380706324288e-01	6.186592234748131691e-01	4.699300404421420385e-01	4.487594787357728210e-01	5.245642590813117678e-01	6.503968569406743949e-01	6.844335650231799795e-01	7.552886455786872455e-01	7.063380091035996733e-01	5.030481473859876873e-01	4.753659190198255557e-01	6.594386192553738368e-01	6.760397966947906401e-01	7.110307920500735790e-01	8.216062754026416393e-01	8.045461578328624297e-01	7.960990117976914915e-01	7.837244429261516210e-01
6.806833369759377472e-01	5.020835202025905053e-01	4.945436129262851810e-01	4.610231988590973717e-01	5.396487642878864399e-01	7.178470454630010433e-01	7.615550492618595735e-01	8.200434327849086547e-01	8.602884006103492798e-01	7.199650236010324278e-01	5.308181742621393973e-01	5.612867467938227328e-01	6.240338074962636927e-01	7.024747761570085958e-01	7.787069009208400505e-01	8.311894523344689478e-01	8.561524738517216626e-01	7.864943708790075316e-01	8.512105991371820002e-01	8.977084432840173323e-01	8.498034173828820093e-01	9.308980677498356338e-01	8.770240048318850290e-01	7.967215487917246319e-01	5.537006631967479331e-01	5.900413370039889749e-01	6.808421057086908590e-01	7.565414275980705261e-01	7.343477018295371250e-01	7.448581430894132271e-01	7.848345133581048350e-01	8.106641240682032068e-01


==> Cifra_figuretem/100/DPdataBlue4.0.txt <==
4.783539952672434259e-01	3.671068144362857333e-01	3.187850047269665810e-01	2.800284606699399714e-01	3.692073848164472150e-01	5.726241273646924812e-01	4.988855930374326841e-01	3.862271374138476765e-01	4.269574142937029304e-01	4.232752506052087083e-01	4.616565929937662682e-01	4.364707002902887267e-01	3.142232414420335074e-01	3.066072265087715909e-01	3.296125001671961763e-01	2.981557995225316282e-01	2.946743316714061089e-01	3.708897069587930306e-01	5.492154889407016016e-01	5.904301797156731313e-01	6.342802147455272044e-01	4.769009948269288257e-01	3.874369593548899759e-01	3.027356880890328950e-01	2.729955357363705315e-01	3.479180221896911451e-01	3.921982160412316176e-01	4.523835811064241819e-01	5.022263022555936152e-01	3.851263878350329461e-01	3.772515368835165916e-01	4.924599635099009554e-01
3.992873108426099882e-01	3.606497701917420473e-01	3.519622564816382582e-01	3.154466080649260817e-01	3.472414654377588561e-01	4.888986664763267376e-01	4.699929096118657945e-01	4.385533320354654818e-01	4.424759872165299757e-01	4.102642197825569492e-01	4.491577098107779054e-01	3.694556601631020509e-01	2.785620201454305223e-01	2.984646956980258614e-01	2.906282427894473219e-01	3.330021655606232867e-01	3.076181939945097921e-01	3.353497543375188461e-01	5.487446230745047782e-01	5.461851527699351783e-01	4.435545104246762516e-01	3.520440716626068167e-01	3.101812953518610638e-01	2.716582866489124504e-01	2.662361499789530073e-01	3.136684128857120113e-01	3.601061577773111422e-01	4.571726426269576149e-01	5.168802599431600031e-01	4.290404846848744902e-01	4.165758992301710761e-01	4.636505695265784599e-01
3.685762225763362654e-01	2.655913448988798109e-01	3.673474839895938815e-01	3.767023818682160852e-01	3.882828167809867503e-01	4.037396275597160966e-01	3.681225226239984716e-01	4.115313900151905124e-01	4.153842855372147369e-01	3.983041411561042966e-01	4.212497633829971888e-01	3.103898544002232085e-01	3.330993321006316399e-01	3.183391881814837676e-01	3.052460879976263697e-01	3.019913038933026428e-01	2.736529901857800984e-01	3.202810313851870427e-01	3.736298056324133809e-01	3.599170799078038607e-01	3.046258320746364490e-01	2.819111557801910473e-01	2.852086667457413571e-01	2.866409998137181558e-01	2.962025891226212626e-01	3.260474479648036716e-01	3.758787165090676785e-01	4.017629912746740750e-01	4.971860021484402203e-01	5.155076436350957136e-01	5.110476480403899346e-01	5.276813932256951833e-01
3.214048683657139693e-01	2.660044594804631957e-01	3.815988042522379664e-01	4.585805877892935034e-01	4.399759164197433181e-01	4.010933846329525210e-01	3.271200649870778521e-01	3.492656530750726240e-01	4.281761008485465703e-01	5.288106319949605894e-01	4.570712366638121638e-01	3.008824156085049828e-01	3.541194393351171921e-01	3.477190313683009570e-01	2.800153782135584302e-01	2.923576630738189408e-01	2.508633281424559325e-01	2.402198006651927453e-01	2.285487836913184800e-01	3.075800951784118942e-01	3.446343931460047472e-01	3.142240801318643140e-01	3.500404907193488957e-01	2.944229751384102034e-01	3.376607600427860567e-01	4.720828728528648766e-01	4.645811259786555292e-01	3.752834301011542251e-01	4.958088889117739928e-01	5.959916462412353511e-01	5.761316892092775976e-01	6.079852346256777729e-01
3.076726275376310271e-01	2.986772972291899531e-01	4.478114180063227368e-01	4.587550798699041033e-01	3.944964579726470966e-01	3.763113868929354178e-01	2.638528543024015738e-01	4.154715557741454623e-01	5.498436162305454511e-01	6.340706931995814255e-01	4.716547472900284310e-01	3.486532828959487129e-01	4.161724841347183568e-01	2.977403344598422708e-01	3.006359946663226257e-01	2.844778614338470124e-01	2.213812070272260790e-01	2.203855715285835681e-01	2.572589381696507305e-01	3.063475167379333119e-01	3.338113805887298891e-01	2.946245996817734580e-01	3.393985421235627964e-01	3.389151229325000902e-01	4.135390260197607248e-01	5.354429656798570525e-01	5.348820991370667466e-01	3.503075558407406365e-01	4.397255755945804201e-01	6.502474651408496342e-01	6.379922425306617795e-01	5.682625709792973323e-01
3.708924483838079711e-01	3.454923362700604295e-01	4.138796374747338302e-01	5.716536550014934548e-01	5.745038775739373937e-01	5.298803236077348489e-01	4.348841936159767441e-01	5.249363875013268732e-01	6.833975730136413462e-01	7.283363613671752779e-01	4.187626487030007838e-01	4.292208973656663762e-01	5.398174010121274957e-01	3.305019264495704934e-01	3.202320110186487323e-01	2.959181335191191642e-01	2.675245959139201934e-01	2.264396934212546397e-01	2.578002592520360348e-01	3.092299877974540312e-01	3.230927707832658147e-01	3.750454065201534459e-01	3.692726541957442321e-01	4.808871737806164615e-01	5.647280722486170967e-01	5.527530946353326202e-01	5.044534826406439354e-01	4.009661034265129542e-01	5.114327211637943460e-01	6.733749796387874520e-01	5.870290084810022568e-01	4.200358715528164089e-01
4.673106911257792206e-01	4.207959026870866093e-01	3.624423064199150391e-01	6.167690176372528921e-01	7.167596364063838488e-01	5.460902550505676301e-01	5.359031256301552970e-01	4.588432781020608808e-01	5.213615788983798627e-01	6.589927576594272196e-01	5.729886600873431712e-01	6.371403182549382205e-01	6.189130078542099955e-01	4.500996178177397722e-01	3.377915650053459062e-01	3.024939413806242428e-01	3.233212835559517440e-01	3.034519550941113808e-01	3.957241284341462828e-01	3.528077693232362089e-01	2.488356430955719900e-01	3.426617023793616656e-01	4.800816376945157282e-01	5.975736149610575421e-01	5.956547481849832071e-01	6.169171816573422173e-01	5.509580254873885918e-01	4.879529068205686881e-01	5.896867747155760675e-01	6.190362762662943164e-01	5.029160605614358959e-01	3.564926877526436999e-01
4.764669036425147608e-01	4.598396155246961547e-01	4.200204633731585702e-01	5.999206072574625459e-01	6.686657621802882812e-01	5.555954565119224364e-01	5.816294606156748870e-01	4.836981438813973688e-01	3.581386139145104619e-01	4.881265835730491665e-01	6.437623129211480499e-01	6.403104945196543829e-01	5.045457241596935649e-01	4.398832129955322356e-01	3.380420460095212576e-01	3.092452794446499675e-01	3.675735914855681186e-01	4.080103732384839921e-01	4.746453994763230599e-01	3.586192435767598941e-01	2.189480480496970860e-01	3.210044368013909577e-01	5.109330444649374803e-01	4.916312456896541061e-01	5.400604544971819854e-01	5.826607219929300641e-01	5.313954397551048370e-01	4.290903702870052516e-01	5.730182699964908588e-01	6.468542581200531494e-01	4.068400436953035770e-01	4.053356059478137041e-01
4.129006262308277386e-01	3.727168190758721744e-01	4.117918994773167585e-01	6.109964986353874083e-01	6.515120814274480976e-01	5.677513950029585699e-01	5.506154637945110952e-01	3.883517959480154991e-01	3.860887677422025210e-01	5.445891023397024799e-01	5.744150159625182051e-01	4.697472034022438514e-01	3.812428483166301341e-01	4.701012005939816940e-01	4.335927255752912157e-01	3.118628550381869480e-01	3.442121378679077748e-01	3.643988440377963767e-01	3.872707683761601460e-01	3.555478465519917863e-01	2.783703825384562514e-01	4.351222317738387413e-01	4.108000668471755157e-01	3.272382643659683676e-01	3.926965550626740908e-01	4.546011626807927586e-01	5.142043678741387014e-01	3.691030553416079774e-01	5.390519375473117325e-01	5.268105855163635054e-01	3.445814073899013397e-01	3.524964404764837078e-01
3.883406673223415151e-01	3.983290536702899787e-01	4.036442485596727914e-01	5.488976263432990832e-01	5.655256450574738247e-01	4.794800232555581632e-01	5.319605046444412233e-01	3.764355840682437337e-01	4.019635662186989977e-01	4.585268140983901342e-01	3.954043397961664597e-01	3.686123897816063755e-01	2.967482216650129678e-01	4.137396032571379334e-01	4.763858685915838276e-01	3.466246086147759531e-01	3.468589060627216836e-01	4.272348165996254776e-01	4.500373860093813128e-01	4.385039663190880010e-01	3.821393674490111136e-01	5.007114798698496516e-01	3.627943858440405567e-01	2.845016321658360714e-01	2.773222060949162016e-01	3.971092194809253684e-01	5.234399479571109071e-01	3.859261459188904619e-01	5.195058281150681800e-01	5.370178907292390003e-01	4.858952770615974637e-01	4.118113720543735146e-01
4.344745860583996699e-01	4.491833087260758139e-01	4.725004872611411333e-01	5.767249745173170794e-01	5.411746200817633135e-01	3.959681638722652997e-01	4.269964384775872812e-01	4.054184358102742025e-01	4.793274940536716433e-01	4.511506236758022759e-01	2.921005453503461857e-01	2.815246796493696135e-01	2.700640959051544554e-01	2.372737203949133455e-01	3.248232073290966415e-01	3.271874921287911686e-01	3.639976405579615770e-01	5.109444997857307547e-01	3.998382067069425894e-01	4.544649717929457600e-01	3.980863284743885733e-01	4.362734692436547324e-01	3.216970002449339727e-01	2.264133712316712954e-01	3.116228483703032959e-01	4.268604329006289722e-01	5.050549333383190787e-01	4.473305499596277324e-01	4.443898153487743641e-01	5.618132596733683704e-01	6.211552853825106357e-01	4.392630467001086281e-01
3.956801566553744265e-01	3.742982688774776912e-01	4.327941576614486308e-01	5.839898811706226711e-01	4.416360852787136748e-01	3.616744304521855580e-01	3.828158881854529239e-01	4.202825534742977709e-01	4.633925688033557200e-01	3.851890534181310333e-01	3.062312523435204437e-01	2.962708890841624920e-01	2.980727036410698583e-01	3.224863336636362154e-01	3.800216261059515266e-01	3.716535543396459196e-01	3.814285063513341845e-01	4.688090416401439198e-01	2.573654390077374510e-01	3.119376248336597213e-01	2.518875850531396288e-01	2.795206859167404523e-01	3.076340645114751804e-01	2.112310907325167797e-01	4.109397827544777893e-01	4.463694773127894200e-01	4.359263362436684996e-01	5.354815889661200812e-01	4.434515229643475887e-01	4.359200933251215493e-01	4.735997367569428351e-01	3.769474158989503110e-01
4.168366357858929727e-01	2.816885933329837388e-01	4.050435886749995662e-01	6.310645772179306334e-01	4.538455417685929860e-01	4.374169989069549014e-01	4.374305241140061251e-01	4.645181692153549369e-01	4.705022932428111204e-01	4.000878017412055621e-01	3.536912785740050635e-01	3.302157534409458362e-01	3.472786590862720346e-01	4.608124647940551877e-01	4.534630921239727330e-01	3.609968176793927341e-01	3.153300858944743656e-01	3.864084236628166358e-01	2.775866079982143297e-01	2.823187322435943281e-01	2.187914798088285151e-01	2.455306678966494016e-01	2.433177209644459271e-01	2.550947231193030351e-01	4.268267472171708987e-01	5.324036413790850242e-01	3.952425501046170075e-01	4.713138763895185490e-01	4.290259659567818851e-01	3.948376934220104717e-01	3.715990744088664699e-01	2.918703531783592986e-01
4.449968587266011077e-01	2.967848552129516149e-01	3.892246101645518430e-01	6.533698970596371058e-01	5.198286746054990859e-01	4.566515965105686914e-01	4.650467401573804005e-01	5.071327370933360612e-01	4.960016325239767765e-01	4.283663657425257898e-01	3.273466144309769565e-01	3.669211910352844774e-01	4.061808502249268371e-01	5.239599822994750467e-01	3.951455620736885055e-01	2.502321484966035792e-01	2.594386908493983568e-01	3.212598383628341159e-01	3.200720814885367749e-01	3.484408771707716013e-01	2.614135695469166354e-01	2.647210596251531878e-01	2.410542931910072129e-01	2.901586802383422925e-01	4.507826922779850642e-01	5.074431727324879571e-01	3.942041553272024879e-01	3.580192082921458963e-01	3.133150528973745463e-01	3.361794676114425728e-01	3.258977234958163605e-01	2.921489628433291408e-01
3.627776937936288415e-01	3.121661601955545984e-01	3.656357101361567552e-01	5.688519057266114842e-01	5.131935409824985861e-01	5.545751457798053785e-01	5.580217255343192795e-01	4.920321177799184542e-01	4.908625493291982056e-01	3.941532916472555437e-01	3.866083134241442565e-01	4.173880077576360703e-01	4.345938606780448965e-01	4.619863936452880404e-01	3.097280055039338120e-01	2.824984109679851696e-01	2.833392456191133335e-01	2.927804092849173312e-01	2.750859829656313038e-01	3.690074625230805871e-01	3.248975714365007206e-01	3.778985920359984596e-01	3.620814433825134127e-01	2.829655485285015870e-01	3.500049928647933073e-01	3.868419748190934926e-01	3.831929478553529611e-01	3.018203985730775196e-01	2.637292863312852287e-01	2.972277823913599404e-01	2.786262205249551704e-01	2.548086632262112072e-01
3.329064045631445756e-01	3.435726661387107361e-01	4.042472825137464754e-01	4.345476970933720429e-01	4.824516095110052971e-01	8.388085206223918622e-01	6.685828553183926770e-01	4.588700546434520966e-01	4.453852075250526732e-01	3.611757186435579636e-01	3.026453185020726577e-01	3.509969110007737370e-01	3.528095205222256392e-01	3.937661343629521027e-01	3.237250043915784747e-01	3.047236751568426216e-01	3.324770917338073506e-01	2.944705391039660336e-01	2.711304884418016536e-01	3.136199788431006108e-01	2.878841256920600666e-01	3.775611710834408941e-01	3.868105342803079827e-01	3.284239770936148717e-01	3.589542045338713350e-01	3.510621370401432739e-01	3.775691645964130982e-01	2.331295189253720923e-01	2.661055115296869222e-01	2.970846557960852841e-01	2.455320017359998996e-01	2.401133348643970100e-01
4.225525745187253546e-01	4.116131089315554492e-01	4.440559001191649036e-01	3.889154856700663410e-01	4.302371081076203918e-01	8.468645045578021557e-01	8.613386637294324633e-01	6.126909338379208370e-01	4.462930204844294257e-01	3.349921386568269766e-01	3.188216060836430166e-01	3.236553083813535903e-01	2.866762420281722124e-01	3.302017476274389796e-01	3.103972283946996313e-01	3.290773607961762215e-01	3.201726143664307966e-01	3.028451444791069869e-01	3.435517066600523584e-01	3.276028259283832456e-01	3.187508900935261957e-01	3.132191785874971490e-01	3.041971812648261997e-01	3.377608874875545064e-01	4.147926477838909665e-01	4.542467414037057449e-01	4.083909719715666520e-01	2.333619610996820748e-01	3.592931715524969594e-01	3.322276051867451008e-01	2.873271026647186699e-01	2.611409412701543031e-01
3.822505510221160807e-01	3.967237518632747983e-01	3.704958079148973349e-01	3.336371557702987323e-01	4.291428248576115712e-01	8.482470097406642484e-01	8.594987733722765366e-01	6.963335785924221755e-01	4.904861057512637790e-01	3.673228331089915533e-01	3.396678159367721994e-01	4.409976700734233868e-01	4.053442799059746027e-01	3.544336567333485899e-01	2.925102801720825263e-01	3.154400345954711526e-01	3.056532535012629892e-01	3.316943467652587185e-01	3.739703403943653859e-01	4.217787821692417505e-01	4.406153376800210353e-01	4.166370640745348242e-01	2.647687767693123750e-01	3.014693715303438659e-01	4.553991478169131524e-01	5.929646188275266017e-01	4.512106576372407751e-01	2.937313293433204131e-01	3.371729269497714676e-01	3.484383974536520712e-01	2.548031102318915053e-01	2.316680944788020169e-01
3.699569269023366136e-01	3.198217575812115632e-01	3.112018804950925088e-01	3.466846965499961741e-01	4.921921981880605368e-01	8.728269746789918404e-01	8.389415275267367855e-01	7.132239752965895407e-01	5.412628923316973317e-01	3.443593961590071251e-01	3.200839348259919004e-01	3.614808752972007988e-01	4.753205260629485562e-01	3.634859514690890747e-01	3.046548370451334087e-01	3.009774255916680130e-01	3.620264469973657473e-01	4.434944643640056916e-01	3.600593362725390545e-01	4.075239797324913260e-01	4.727064471874128371e-01	4.810382861232079255e-01	4.114231886983142350e-01	4.063671603698669199e-01	4.438290907019835640e-01	5.468769987736719074e-01	4.588548917448296849e-01	3.181119430608724818e-01	3.414285730702534272e-01	3.261258426704806701e-01	3.044174645718042971e-01	2.238866152806751053e-01
3.502414789150309349e-01	3.293980993722996353e-01	3.221027558198092944e-01	4.004720888107966559e-01	5.432572946067715236e-01	8.883013386409456258e-01	8.072187441280457287e-01	7.224286366037231399e-01	5.455826253292239691e-01	3.152440567589331888e-01	2.923000420475997951e-01	3.672656079178899247e-01	3.751966562237170066e-01	3.233793386760812072e-01	2.425417481548504117e-01	3.290576139152835977e-01	4.082314343999033923e-01	4.623393990326467029e-01	4.059714259001415138e-01	3.927269013778751927e-01	5.214789499529650652e-01	5.279230431718824335e-01	5.053685442808093509e-01	5.405925894027165945e-01	4.933732076435325409e-01	4.220242186431437670e-01	3.989492391419788286e-01	3.545455501580074276e-01	4.693643538917097735e-01	4.305862069889092592e-01	3.460341467905864721e-01	3.611457812797313482e-01
3.419653510584425571e-01	4.063650255651373722e-01	4.093014452183887930e-01	4.378818507446207708e-01	6.201601943159523733e-01	9.062724622716253897e-01	7.902410713790309904e-01	6.975459798754516383e-01	5.417512277492395611e-01	3.299301132899759015e-01	2.935507734600382168e-01	3.214520113440243465e-01	2.834468709719976665e-01	3.218235624472167711e-01	3.105563471838247436e-01	3.032992434211978505e-01	4.210622744380528859e-01	4.760565239309128005e-01	5.127907245664190539e-01	5.661963899497179931e-01	5.354391637659214886e-01	4.445425044126835590e-01	4.079791186206047637e-01	4.428595404387846157e-01	4.921955885380517315e-01	3.780854705100110125e-01	4.311738732549742492e-01	4.625381786707979392e-01	3.934249855439025390e-01	3.273134809239284793e-01	2.790131642724676952e-01	4.264876474372901738e-01
4.499597604822367924e-01	4.741119424309520047e-01	3.895397363802230450e-01	3.731011873749174867e-01	5.774513875872895330e-01	9.150905431952401914e-01	7.668777193662450475e-01	6.890228458401698175e-01	5.333754347211121516e-01	3.265937962743152845e-01	2.716741987981177719e-01	2.832822555622509508e-01	3.105732368276025168e-01	2.988473819126715725e-01	3.722978702645755589e-01	5.224591292910224505e-01	6.257011799378340289e-01	5.615782216448171882e-01	4.900088221350152873e-01	4.117220298890281738e-01	4.340608311750313031e-01	4.034283762103663684e-01	3.653309488073119837e-01	3.898478584536640978e-01	3.393027703772235615e-01	3.097078634902246108e-01	4.270257562023774822e-01	3.889606204709378789e-01	2.870170247569895361e-01	2.156031765197926331e-01	2.587558758453614161e-01	2.592899649056107925e-01
5.050514383006563524e-01	4.539675333471534513e-01	4.770548098010633509e-01	4.166582453712225909e-01	5.790541428687517866e-01	9.175835352098320463e-01	7.859254345824643329e-01	6.965605810181699775e-01	5.150217547646407379e-01	3.554468757375678356e-01	2.631481391832736216e-01	2.554828659324940854e-01	2.436044400590551273e-01	2.750523073070827995e-01	3.407923659464286992e-01	3.740659911946119798e-01	4.582312317414006242e-01	4.414023344402509541e-01	3.884743518494103154e-01	3.563768026667108457e-01	4.342710533644859039e-01	3.507745612335460561e-01	3.277604495327285372e-01	3.408776554713340290e-01	2.655289145052268096e-01	2.200038627291217019e-01	2.443625322675897216e-01	2.518313069308986130e-01	2.524894571365773888e-01	2.502780544880360281e-01	2.689499757024914617e-01	2.440116114799561753e-01
4.733968441094741353e-01	4.841101516746835753e-01	4.909255968790459668e-01	4.596711250157697326e-01	6.450630760353505133e-01	9.175849044017777567e-01	8.018148823678848958e-01	6.390391206314294248e-01	5.426733340129388239e-01	3.491242005154393535e-01	2.499799764503570498e-01	2.349333090883729547e-01	2.520496749298968830e-01	2.675262811556268217e-01	2.884535270142372654e-01	2.480396418921920476e-01	2.510698989028259942e-01	3.311203391247446448e-01	2.684193530339157863e-01	3.372200841601954990e-01	4.533114242405000827e-01	3.628110422933208956e-01	4.340687429230348227e-01	3.718646895824589960e-01	2.482538377409673480e-01	2.176364696106201646e-01	2.456663649014269868e-01	2.012601539809564244e-01	2.273466548004380028e-01	2.378997168532233641e-01	2.639586788634696868e-01	3.646392905049143374e-01
5.598929829863951158e-01	4.998557468091059386e-01	4.584352158222698703e-01	4.769431869756126652e-01	6.176543414117140474e-01	8.902139439392653397e-01	7.963681337785646353e-01	6.894899617945619008e-01	5.835851237270939240e-01	3.407003343351026614e-01	2.515052483955717011e-01	2.143905818749253789e-01	2.156523042158025316e-01	2.038396275920343059e-01	1.525102134284905264e-01	1.872150936199500904e-01	2.409107595160829007e-01	2.947387933260979254e-01	3.131284485523247452e-01	5.114286431123392651e-01	5.640031553217286220e-01	4.686752686085332575e-01	4.440047702966210541e-01	2.654011972116659401e-01	1.874388991099803503e-01	2.630060783936680191e-01	2.207407866637434712e-01	2.151473133847272845e-01	1.951750289453886844e-01	3.405807463630201593e-01	3.258220835091772960e-01	3.274180760981811877e-01
5.902182325072311553e-01	4.790408985064030234e-01	3.630309320515966442e-01	3.990362814712707928e-01	6.233366494622909482e-01	8.953107693220264673e-01	8.050926771365192192e-01	7.299017411070481964e-01	5.433667639382290249e-01	3.482652784730055351e-01	2.546266351519214655e-01	2.031605781466689631e-01	1.689572803705766957e-01	1.874974234578942189e-01	1.913663060428292262e-01	2.405254704549485978e-01	4.000663876759368298e-01	4.765160541702801456e-01	5.042324713501825650e-01	5.906749466677768678e-01	5.217580400708654587e-01	5.403926996837913332e-01	5.106367620775741356e-01	3.218904991914738334e-01	2.158881678954456540e-01	1.623336737385450979e-01	1.852073448326779781e-01	1.578847456992381881e-01	2.044974052672037246e-01	2.645401169857476975e-01	2.960277301610125256e-01	2.206076824893558053e-01
4.916473410961930690e-01	4.220252445741610181e-01	2.741291213968429785e-01	3.290380245259387215e-01	5.055381367305589180e-01	8.332655532023021117e-01	8.031060194693809828e-01	7.215621802470792989e-01	5.451150327991292066e-01	4.022035637939939123e-01	2.809512950652257035e-01	1.948008608444201928e-01	1.974841833476163877e-01	2.472229075475943505e-01	2.477201698053282386e-01	2.674882891773960880e-01	3.448460880995670164e-01	4.059892590644901267e-01	4.024269730797499500e-01	4.416132714528373526e-01	4.170978432220512899e-01	5.219496405432996200e-01	4.623416784973145566e-01	4.443437374795500827e-01	4.020189799719066093e-01	2.030332069245488757e-01	1.822069342450708951e-01	1.395587032557751850e-01	2.165758241202261625e-01	3.092250860571446047e-01	2.622597079394693997e-01	2.115510735214391758e-01
4.182584559954015124e-01	3.516889915987745918e-01	3.311546554900239303e-01	2.830270166854826908e-01	4.039698540285363015e-01	7.743993176662345990e-01	7.792067012143871763e-01	6.660795267646379969e-01	5.463811195709892266e-01	4.734877691396064403e-01	3.976264534837576359e-01	3.577355128866422374e-01	3.331184524160665239e-01	4.254227998665670585e-01	3.243830175585405984e-01	2.292017427864446455e-01	2.647739816671479396e-01	2.907701081032419421e-01	3.594181881302725423e-01	3.341390289240728784e-01	4.271779804591281371e-01	5.060561777905762115e-01	3.633660627941055488e-01	4.698237231929223712e-01	4.867513466484041373e-01	3.025596976714197694e-01	2.508632652020780784e-01	1.754925635790927640e-01	1.706988349653495440e-01	3.526427820346122455e-01	2.846783388714271279e-01	2.736198422202477665e-01
3.075057394871295591e-01	2.959194644930077112e-01	2.850198400175193436e-01	2.971813991288310142e-01	3.015642556365494831e-01	6.818714480702670055e-01	7.741782208067832238e-01	6.893944426987810292e-01	5.898264735572269490e-01	6.365462289320459321e-01	5.623499138345671167e-01	4.744381867365112249e-01	4.258962640004951838e-01	4.452261629047211122e-01	4.416990984487783045e-01	4.717730974044883618e-01	4.186837889565138138e-01	3.960775411558962733e-01	3.999740955737333681e-01	3.832520463441815295e-01	4.036716718943803017e-01	3.952224881621947961e-01	4.306761187527648471e-01	5.162040382872489230e-01	3.971035074135761400e-01	3.154156872679684254e-01	1.874617628471515196e-01	1.530413136688847930e-01	2.679406103086821034e-01	2.473434871042418104e-01	2.690164146883576857e-01	3.470913201444751350e-01
3.206221914643363480e-01	2.763618036386139565e-01	3.019094651000476803e-01	3.183556744599957411e-01	3.358706212018926496e-01	5.597110039821030503e-01	7.831048347728342129e-01	7.164615303113157641e-01	7.120110180695514712e-01	7.220850305084340892e-01	6.330282002001380581e-01	4.463864765908277521e-01	3.976598998774902860e-01	4.645884238868014937e-01	3.861649151669439561e-01	4.814310007454666862e-01	4.572605929771602629e-01	4.783719598450912880e-01	4.453548636401989391e-01	4.761462133133194108e-01	4.530255739668722081e-01	4.145194544143716020e-01	4.497798961493732484e-01	4.153766684381821062e-01	3.204418762218786965e-01	2.114392860626124748e-01	1.502566349655461708e-01	1.696099704616423343e-01	2.413423125068957231e-01	2.203744757478020289e-01	2.925804848654718349e-01	4.219700112280890814e-01
3.756896889032592668e-01	3.635849138155257676e-01	3.975531025550465558e-01	4.627777802812318986e-01	4.302065419565873627e-01	4.760291742880308208e-01	7.448911950732481912e-01	7.753503007009956427e-01	7.214279128904097504e-01	7.441417160426841981e-01	6.118571011165608864e-01	4.828775466702421304e-01	3.769064765758556868e-01	3.712293484288134993e-01	3.744167297003694328e-01	3.671194498571626608e-01	3.350727473513958055e-01	4.451592875049181774e-01	4.039548004868058761e-01	4.335233445567596156e-01	5.010727762004553165e-01	4.395804657369705160e-01	4.454559529219298541e-01	3.501762095908896311e-01	2.708499768040053546e-01	2.093430481131908494e-01	1.545342240762452302e-01	1.578817285664264602e-01	2.383234556341997101e-01	2.472744694366696139e-01	3.467419803169278780e-01	3.775032408891954017e-01
4.273411791159559825e-01	4.361676362183730116e-01	4.830159543780216946e-01	5.184070565292842048e-01	4.741920056675288930e-01	3.987799404749623466e-01	7.009930972502664837e-01	8.170171265603036748e-01	7.880594193794917546e-01	7.661396015507926371e-01	7.016280085645023590e-01	5.211449860590825489e-01	3.600960244945578537e-01	3.700700201380805465e-01	4.638841482686284490e-01	3.658632296916849436e-01	2.843681856808114583e-01	4.830902207726757713e-01	3.990354931770096480e-01	2.883588067978403169e-01	3.602562716228584483e-01	4.072882189141954212e-01	3.354208771563974567e-01	3.056925225854698613e-01	2.522196432951344658e-01	2.097127427311310521e-01	1.843270986556679591e-01	2.481896633103430894e-01	2.600325922860837191e-01	2.928003708563873819e-01	3.351619150690153259e-01	3.268352443697495890e-01


==> Cifra_figuretem/100/DPdataBlue5.0.txt <==
1.119440480730169440e-01	1.428983941527909030e-01	1.600832658783249152e-01	2.153673431852555498e-01	1.998289932464079877e-01	1.725235450005891125e-01	1.478276395046105862e-01	1.642131519132784545e-01	1.906780584550838709e-01	1.794150363299397144e-01	2.132435533135149108e-01	2.182525211401667165e-01	2.305880181632536940e-01	2.317701870703416933e-01	2.608528471829331119e-01	2.589557847748190089e-01	3.276958804751113896e-01	2.874410444971838841e-01	2.491002848497892164e-01	2.789536430387923871e-01	2.701820081117560779e-01	3.176922992789800171e-01	3.202704885514475741e-01	2.241607979460704669e-01	2.282897755552367458e-01	1.607540420863217689e-01	1.535213132318605234e-01	3.068689563273043763e-01	3.605558914627729483e-01	3.425554939439772184e-01	3.337823163363500822e-01	3.370633823092841208e-01
2.356226616323312262e-01	2.194329208857481728e-01	1.721615809650415274e-01	2.541714481936100944e-01	2.359274571797431164e-01	1.708422617250825171e-01	2.001528571111176880e-01	1.894388913954386244e-01	1.822077234032214443e-01	2.483847499985445684e-01	2.066888149681432862e-01	2.680646895711801814e-01	2.630549651914155795e-01	2.435439883859418508e-01	2.847799750779347883e-01	3.030325952517977650e-01	3.001353896357550899e-01	2.769747695357655526e-01	2.546236035723440927e-01	3.274621968187945154e-01	2.597992112833431566e-01	2.617025686306111987e-01	2.973316546571527219e-01	2.458682397894397520e-01	2.799943295163480617e-01	2.216470562501486330e-01	2.191975894364442679e-01	2.657678821778630129e-01	3.316803565267311127e-01	2.856149555084804836e-01	3.276995512118063836e-01	2.854521190717795864e-01
2.446658600453080479e-01	1.955902654548661579e-01	2.100698348552288985e-01	2.121994189072047565e-01	2.111506999863095035e-01	2.463508725171915104e-01	2.427455733937556315e-01	2.311803595949969703e-01	2.571959508755472523e-01	3.120032268944318288e-01	2.915008032826050810e-01	4.006057121053480663e-01	4.030727351314164486e-01	2.833766301373255025e-01	3.004742674980092620e-01	3.231186813769029165e-01	2.538964025870006913e-01	2.172397675358948010e-01	2.951462519070643942e-01	3.084260986054586096e-01	2.497063243213552552e-01	2.481651012947068968e-01	2.926276818873558838e-01	2.823386061966883243e-01	2.848941876048138311e-01	2.658499822828502279e-01	2.972332670986855274e-01	2.783189539766295351e-01	2.544353684397340776e-01	2.364902676547987193e-01	3.102128240369837475e-01	2.934942152003530147e-01
2.170880778381854004e-01	2.113489547483254349e-01	1.806945302599251291e-01	2.449436372364896808e-01	1.918963241348538573e-01	2.428321037488547218e-01	2.683725748299358171e-01	2.183344762902824088e-01	3.128556362657914369e-01	3.050105900622362420e-01	4.379410802960662097e-01	7.611534702059210566e-01	5.936044064352463678e-01	3.179081752260600191e-01	3.108063113896665230e-01	2.719387466917290719e-01	3.217090301887272630e-01	3.357380158634085121e-01	3.352295541690198943e-01	2.818816030442435339e-01	3.094048949517682057e-01	2.594190638474681565e-01	2.324174188935085317e-01	3.335971520324480522e-01	2.660163124828393011e-01	2.992826385077436702e-01	2.208645214152728242e-01	2.283444973305916448e-01	2.534254227011773497e-01	2.382434801495460497e-01	2.436541765738985954e-01	2.719609748822474082e-01
2.952908956966828757e-01	2.680587884217409678e-01	2.878917502383189220e-01	2.796416094193176494e-01	2.289435300192622369e-01	2.966439427029773923e-01	2.019342885288214484e-01	1.906259711491278264e-01	2.664719009180666065e-01	3.030731773546828101e-01	6.801860623444587750e-01	9.525589724475762576e-01	6.267837275160723642e-01	3.963207529734384393e-01	3.377982616643446234e-01	3.299343009312050157e-01	2.874198765770374919e-01	3.462067864140481732e-01	3.103294856320608086e-01	2.904566921296373727e-01	3.233369940615913318e-01	2.401599021161408831e-01	2.746180723488674813e-01	2.754769962721720922e-01	2.674071408295152774e-01	3.135103984700240431e-01	2.513891919647409656e-01	2.186488151737950303e-01	2.650960425797962428e-01	2.789451681918326820e-01	2.777842738357513830e-01	2.626397313150066193e-01
3.302185229767425900e-01	2.844476909144595389e-01	3.019376708311634072e-01	2.687591432353588772e-01	2.711872487375961427e-01	3.654897149020606695e-01	2.103443630141045573e-01	1.307735461452194381e-01	2.547693031373215455e-01	5.962416837941838521e-01	9.257675465268260240e-01	8.677118339099445521e-01	6.425417658545219401e-01	4.075338346248641996e-01	3.614299676330989808e-01	3.315788486685888881e-01	2.639166718743777285e-01	3.282947142402216634e-01	2.658934886969211986e-01	2.321075654428304824e-01	2.611438641295749097e-01	2.700720078454364459e-01	2.967893389582991759e-01	2.218390051101804261e-01	2.295353874790547755e-01	2.900955689024991013e-01	2.593036999078653926e-01	2.701863642014786238e-01	2.720359689630925115e-01	2.727477229710550399e-01	2.682594546244331246e-01	2.986273386494395221e-01
2.936463703153258664e-01	3.485178664370456314e-01	2.731220359578881429e-01	2.326621222498192199e-01	2.728716538569812000e-01	3.041639323523711025e-01	2.495994976054640435e-01	2.425967748779874200e-01	5.124516358777543301e-01	9.113998142809548453e-01	9.593470093136623467e-01	8.067686373501736785e-01	5.282038941861953996e-01	4.136420878652964928e-01	3.428813909701442508e-01	3.307805662225071219e-01	2.781579153981821872e-01	2.694638549336267896e-01	2.666302613560033730e-01	2.479194180059518526e-01	2.872259443962918435e-01	3.002638992263474971e-01	3.592400614556821581e-01	2.537507532571243729e-01	2.589520626935893355e-01	2.389287993733933413e-01	2.647904108250784816e-01	2.809744869909675535e-01	2.638158534085340845e-01	2.299733826547050719e-01	2.088281821297671703e-01	2.928559610256077361e-01
2.287645071957590814e-01	3.087795671318069868e-01	2.938177501701488281e-01	2.990234164550987783e-01	2.704248453411794983e-01	4.032374374003857564e-01	5.482296918575552125e-01	6.356277748686081086e-01	9.468897188258894593e-01	9.578563651980228633e-01	8.523931133728827048e-01	7.335978293961806784e-01	5.118523581505437514e-01	3.463209170462956399e-01	2.993243449693940295e-01	3.153003685062227279e-01	2.201816769094120940e-01	2.149244599408416112e-01	2.297032122090076622e-01	3.465096082170728842e-01	3.233669979684523077e-01	2.559358253013583884e-01	4.228585540941067755e-01	5.493514254759684912e-01	5.475974573319364325e-01	3.929590889345659921e-01	3.060035136621765406e-01	2.993834295928708422e-01	2.391451266322542069e-01	2.280176171625506454e-01	2.167387126386952634e-01	2.010874060821259413e-01
2.892388802193452957e-01	3.480289459804511432e-01	3.652011246138820444e-01	3.275766085089448776e-01	3.807336617063707407e-01	5.795975193785967150e-01	9.045009948480911000e-01	9.284498918851552540e-01	9.629854795182961613e-01	8.180895843773676734e-01	7.466678112089740749e-01	6.351563764525021138e-01	4.181886874544319954e-01	2.393659555109491355e-01	3.514767760642583116e-01	3.043110337996833836e-01	2.083720593608150706e-01	1.981517271801461200e-01	2.518545875023364689e-01	3.621168456872143060e-01	3.194033199338395246e-01	4.301137561422682110e-01	6.979547302291259081e-01	8.084528150170563476e-01	7.927306037490740032e-01	7.434033130610280260e-01	6.418057948218188757e-01	4.696088133759713790e-01	2.917582208652120812e-01	2.048917396429008886e-01	2.232863262152574302e-01	2.599977419239961618e-01
3.295462230583722230e-01	3.245743441431844789e-01	3.164208968235727726e-01	5.027659269865489833e-01	6.428324235522275831e-01	8.688395339852990062e-01	9.536439758484599460e-01	9.259636069889245480e-01	8.671785622042991193e-01	8.156262089781107782e-01	7.399381535450954006e-01	7.129712705648642013e-01	5.967908899424744229e-01	3.984650344560116686e-01	3.563785882874122568e-01	3.642327695602409210e-01	2.799768280006391663e-01	2.136741394530875249e-01	2.512082287197332509e-01	3.232965119208100480e-01	4.483798759788234500e-01	7.327680166255602368e-01	8.628134897585078011e-01	8.459797528255824650e-01	8.035638792090125104e-01	8.290856311867975670e-01	8.626569365260030597e-01	7.917454944543290685e-01	4.937393398913958453e-01	2.401881894322959454e-01	2.594665252520207410e-01	2.950925721077466979e-01
2.922762898049249269e-01	2.591802243184071486e-01	3.119242796467343593e-01	7.955827136462417792e-01	9.598301712349993631e-01	9.619637737497107599e-01	9.350333302993570905e-01	9.304569141512059050e-01	9.059895413963345856e-01	9.312291579243090478e-01	9.133871217989291136e-01	9.345607649770293346e-01	9.227220136723021104e-01	7.849285846351639062e-01	5.949230577743933601e-01	4.925953313677212120e-01	4.183545251885253391e-01	3.906612041089581600e-01	4.259278110659623362e-01	3.968569759567597277e-01	6.280639036404409570e-01	8.426948832262903810e-01	7.956796504221803623e-01	7.486508528463539092e-01	6.822473882840469628e-01	6.919190797086507416e-01	7.767470498030905057e-01	8.548062500850358569e-01	7.783309234083651829e-01	5.018415663894042478e-01	2.932413642461870196e-01	2.795667855400356672e-01
2.842351363957691390e-01	2.566725486392078537e-01	5.535142160425097213e-01	9.546664464006168194e-01	9.895722999722753599e-01	9.850111542816072374e-01	9.322861379116246239e-01	9.579525059773190687e-01	9.299240777580194406e-01	9.290233876722430173e-01	9.505427965616780606e-01	9.842459195401889183e-01	9.732391821154193767e-01	9.356817739859251137e-01	9.075884968325347302e-01	8.893314696294797317e-01	8.310657504016514263e-01	8.198210686440764450e-01	8.416632963944501444e-01	8.023279653865178496e-01	8.647635308907307694e-01	8.305880768474112053e-01	7.049297129981562104e-01	6.460192063015626207e-01	5.650882716944133355e-01	5.282549257109584451e-01	6.278256977901226499e-01	6.451982197881866998e-01	7.433073383934510892e-01	6.662576867304804695e-01	2.649090672759698561e-01	2.344441388414292005e-01
3.272700180894463906e-01	3.336288563383190131e-01	8.036579520734760118e-01	9.976158065684597176e-01	9.669032750492251305e-01	9.326138899289133644e-01	9.780128247120041252e-01	9.487077304580865400e-01	9.317777636568942423e-01	8.961212164640477429e-01	8.859719097480389660e-01	8.993468732116545183e-01	9.666116514313326524e-01	9.746274483112424836e-01	9.818696132902180462e-01	9.963752429938164124e-01	9.986968751129692290e-01	9.924234287525773857e-01	9.989658530285908666e-01	9.931508890424486369e-01	9.213942412043217844e-01	7.788820371897908768e-01	6.438479616724159804e-01	5.656608638567504066e-01	5.573784039569159576e-01	4.368074232121009204e-01	4.318343366030120145e-01	4.919859511871501057e-01	5.973586504487260473e-01	6.023699352006537389e-01	3.684006991326119196e-01	2.739544390487453907e-01
3.605990577066306990e-01	5.862849169495585322e-01	9.643160177986838111e-01	9.738980384670077317e-01	9.175789684468801388e-01	9.394478667711587683e-01	9.654837092534980236e-01	9.169207984958733793e-01	9.039082493247123651e-01	8.856971866643791325e-01	8.699279945384064128e-01	9.044174805986241461e-01	9.505164548882673037e-01	9.682745508325336647e-01	1.001478798936111358e+00	9.885938446391336898e-01	9.721906485690907651e-01	9.784546359437209517e-01	9.284764971381912479e-01	9.379683642781861952e-01	8.537287469894246916e-01	6.096737681612186543e-01	5.487959325743210215e-01	5.146647135569069054e-01	5.098682850012625778e-01	3.541608812674382767e-01	3.492399869976514082e-01	4.522389339674154352e-01	4.734682368316847634e-01	5.051620454967269414e-01	4.257418549337561031e-01	3.180909964546342339e-01
4.166843322477455369e-01	6.971067951440529376e-01	9.709239289213700275e-01	1.011616925018335333e+00	9.346603911728708081e-01	9.318510165938724832e-01	9.722095079346164681e-01	9.587848984785299900e-01	8.794305849786671070e-01	8.576687238658883272e-01	8.482764474673778476e-01	8.767905576390863098e-01	9.518315342969693171e-01	9.669402197558414347e-01	9.774728608676437336e-01	9.641758800732463941e-01	9.702437265319057147e-01	8.972202760439446090e-01	8.844398287596721975e-01	8.782588121887524579e-01	7.949602349381064137e-01	5.152902309984134233e-01	4.321801499051172724e-01	4.493710873394081151e-01	4.245252277028408461e-01	3.100441157346142118e-01	3.578009714714626699e-01	4.123177664784936081e-01	4.387811994664842508e-01	4.426188862040333905e-01	3.788914003346084414e-01	2.806145613630610103e-01
4.464417330434830022e-01	7.658321731475714600e-01	9.728975841702461880e-01	9.703381221986487892e-01	9.475267113475875913e-01	9.604499856472769048e-01	9.413556875832586046e-01	8.819503255348428716e-01	8.358954625640623304e-01	8.568045784512734464e-01	8.684820305315984479e-01	8.669703877739625142e-01	8.897495005521053324e-01	9.154263240182709538e-01	9.561280176013513543e-01	9.119735901058407812e-01	9.441268229938376555e-01	8.759213994358791000e-01	8.120694469514858627e-01	8.288047155346334183e-01	7.450727174393858565e-01	5.753663543239229128e-01	4.056870980330636312e-01	3.434251075921281871e-01	3.798950890910947620e-01	3.801662174304317188e-01	3.981531222848379570e-01	4.258929277160868887e-01	2.831581273588920089e-01	3.834536272485325470e-01	3.686689602667383436e-01	2.502569284267157634e-01
5.303829167740883310e-01	7.600154260692626451e-01	9.095644806813930616e-01	9.341099267010757323e-01	9.366631359053909645e-01	9.338277406073034470e-01	9.363581349629090944e-01	8.347007593240215462e-01	8.421392666709274222e-01	8.626439573684584472e-01	8.396929036555791370e-01	8.514096561611749214e-01	8.370846483819297523e-01	9.111177633255792552e-01	9.133453482697845294e-01	9.131780319778617372e-01	8.797619093813171531e-01	8.445881996383131085e-01	7.844465008566289255e-01	8.080407673919841605e-01	6.958968415349395809e-01	6.407106316440167593e-01	5.367231174299308405e-01	3.706514096811109882e-01	3.717930557731674579e-01	3.878468010605201632e-01	4.246142693120015799e-01	3.594212852664410707e-01	1.635952280985228935e-01	3.794421204750962340e-01	4.614258443167922330e-01	2.409935420095731529e-01
4.491393663104435996e-01	6.884891356089470893e-01	8.904031679136112931e-01	9.204017731877970343e-01	9.082134228856868496e-01	9.087460036400083485e-01	9.114337773814276122e-01	8.698221913790975535e-01	7.918260687897694661e-01	8.295857784077896868e-01	7.761797064510461697e-01	7.839350223574609311e-01	7.573850361050811220e-01	8.669901413446965410e-01	8.922446293063284184e-01	8.478743453211919912e-01	8.098997691156109013e-01	8.140375556147848579e-01	7.082487814348084054e-01	7.551947058020765935e-01	6.671269676622744171e-01	6.143122620022610780e-01	6.208029387633413609e-01	4.262301348734507389e-01	3.465978811183703656e-01	3.650454045130919756e-01	3.406094530828370215e-01	3.143316765375262500e-01	2.477420768201843426e-01	3.591931149926750333e-01	3.680540483629058945e-01	2.684730753341618703e-01
4.163768822599279162e-01	6.028089863809729110e-01	8.789315466576808067e-01	9.122243965981947644e-01	8.725329549103655324e-01	8.279620511684042672e-01	8.901125369218829686e-01	8.582304026819024267e-01	8.654296725188278527e-01	7.834704699484795754e-01	7.108490950628234550e-01	6.174957040133360886e-01	6.988748262355695129e-01	9.039595700359669417e-01	8.212243457246566347e-01	8.931732684580441228e-01	7.748083938430367912e-01	8.385650183222486120e-01	7.228987515252263130e-01	6.819490522725848436e-01	6.156469856319374268e-01	5.446905762027817177e-01	5.737182017011750457e-01	4.671596673130817834e-01	3.543000861628993192e-01	3.126762625257436534e-01	3.046727402903378068e-01	3.781077965219007408e-01	4.135730242775962906e-01	4.162935278556176844e-01	3.623316166499460644e-01	3.280470120564729641e-01
3.873132516517178159e-01	5.123366293789139991e-01	8.828427208070129817e-01	8.945788374585194047e-01	8.242412245864515485e-01	7.954294686982829043e-01	8.540985143049820705e-01	8.568190374995500180e-01	8.118327779208643902e-01	7.671347177887272162e-01	6.671989096129034014e-01	6.226227400843279414e-01	7.406087875019996547e-01	8.372467365358862157e-01	7.560747826560091367e-01	7.765131046265000281e-01	7.442203268409501860e-01	7.658055036776916236e-01	7.256688902517768325e-01	6.582152063646165008e-01	6.382175845849706874e-01	5.860331343629379131e-01	5.851948756323894774e-01	5.322302270072432062e-01	3.563868683975149332e-01	2.996849016594053117e-01	3.351102463226774408e-01	4.008280827054540030e-01	4.678343242697641791e-01	3.939793162845834362e-01	3.187838981069650579e-01	2.051538774105103879e-01
3.098655363460102730e-01	3.693035657483560996e-01	7.816520505051873791e-01	8.711538997707599652e-01	8.179836561456548250e-01	7.647041252288789837e-01	7.692777310836056426e-01	8.424660337182293679e-01	8.500221514277080948e-01	7.762196422526318473e-01	6.916152324137344598e-01	6.679068836236647932e-01	7.058929724759656077e-01	7.852792101444868722e-01	7.303191265684580991e-01	6.649719520111524451e-01	7.386285278870728943e-01	7.043065989315030473e-01	6.860143570369733323e-01	5.948612801041210929e-01	5.821167334628203349e-01	5.445813969617090411e-01	4.970456583106055426e-01	4.504790359997744575e-01	3.615396411413039357e-01	2.313345241804656560e-01	2.640212685671309290e-01	3.423945340874810506e-01	3.285799539096690425e-01	2.941130512263159802e-01	2.129474961099056818e-01	1.743920544245242121e-01
2.688235368174086148e-01	2.495997334040645221e-01	7.252848713876695053e-01	8.804902425275914490e-01	8.007002293494673850e-01	6.838312488085540597e-01	7.382242741750398851e-01	8.417202723520533780e-01	8.371718401915644314e-01	7.934120914197295704e-01	7.494012085176195992e-01	6.855758926029990041e-01	7.304261825765158145e-01	7.221551800167160806e-01	6.670409200403913941e-01	5.695543144860967244e-01	7.155305740224406907e-01	6.683589624292833875e-01	6.494480691923433247e-01	5.491726584134209999e-01	5.378132888547402235e-01	4.767087336081117233e-01	3.779777309038380162e-01	3.443159844066804309e-01	3.191133762071853286e-01	2.902586445258611980e-01	2.737034613360936341e-01	2.920303900339942804e-01	2.577636153997449053e-01	2.710774359422307711e-01	1.780466131348815984e-01	1.728282417299156770e-01
2.575354621765285623e-01	2.913490421377948891e-01	7.626430671859205646e-01	8.424345265490700285e-01	7.749078990927104060e-01	6.206861004936569115e-01	6.361560117776331458e-01	7.230187449578783232e-01	7.350260170482726396e-01	7.774065360973145822e-01	7.111008096806139545e-01	6.987222469031659777e-01	6.699387765037156939e-01	5.967947739994157175e-01	5.498070504608695286e-01	5.532869275031115919e-01	5.938457703574274715e-01	6.257741254242584761e-01	6.008757601941989712e-01	6.098395389215436335e-01	5.481671007288972941e-01	4.399241596806760524e-01	3.594669561858071516e-01	3.567551554284293935e-01	3.768999710081030186e-01	3.414231765541714259e-01	3.930012922201468473e-01	2.760493677469436635e-01	1.817999471739130402e-01	1.596743828493408790e-01	1.449859291809119655e-01	1.227825137188928439e-01
2.721285218292431862e-01	3.153835931094622902e-01	6.884331712988459584e-01	8.538587609648701227e-01	7.917366062247309655e-01	6.327527923450224634e-01	4.963682765856633483e-01	5.114188272718807049e-01	6.615293417103760287e-01	7.593882644686794636e-01	7.054051754275572073e-01	6.257047919760869714e-01	5.787708280761246771e-01	5.278782881567870566e-01	5.347554314182505486e-01	5.351623966047225345e-01	5.205656416743793535e-01	6.098321795358618846e-01	5.644880325336713023e-01	5.829824829599344893e-01	5.170520215963058108e-01	4.559604491882309762e-01	4.482904880904695077e-01	4.261391282889117060e-01	3.939214516247543929e-01	4.046540240390386622e-01	4.127454592340917827e-01	3.024420671757893087e-01	1.647549295689143545e-01	1.414796552681011621e-01	2.079801340085636330e-01	1.416875015929919823e-01
2.332223749822666670e-01	2.271628978840975199e-01	6.292867967293293008e-01	8.246104047244170454e-01	7.055599079457334222e-01	5.510460980881259907e-01	3.709466103153579719e-01	2.944640153773766533e-01	5.154445177278200729e-01	6.693381003897089787e-01	6.943392283935135856e-01	5.601995828294634716e-01	5.231898489401138885e-01	4.835458451455923456e-01	4.095870525910875748e-01	4.181222499868964548e-01	4.307856801014854353e-01	4.998509951745393476e-01	4.943153314182083258e-01	4.652526454253153032e-01	4.590159274044925408e-01	3.983141937810224520e-01	3.756770659543309243e-01	4.008186562912591788e-01	4.538484917708551225e-01	4.406953378376029518e-01	4.038760588742488777e-01	2.486538781612757654e-01	1.651171570200056227e-01	1.486940121818951521e-01	1.285312222204616772e-01	1.830451709415256423e-01
2.207227680659410995e-01	1.931920909576050061e-01	4.493508304504968964e-01	7.052008594125748209e-01	6.655816743213356368e-01	5.528715502166448026e-01	3.653014032031483005e-01	1.485044817233828474e-01	1.122857282896699699e-01	3.783432673941390378e-01	5.663860064730930066e-01	5.037293361273390557e-01	4.101990929761780147e-01	3.209817854613444266e-01	2.244135920877064760e-01	2.678190706309863112e-01	3.155347085946610397e-01	3.857552236908979304e-01	3.960711393881857778e-01	3.918124882761586103e-01	2.989835070617923862e-01	2.600811712254165187e-01	2.905499926827804225e-01	2.905075670065910276e-01	3.489695351639103826e-01	3.169585415964663588e-01	2.153617473786574865e-01	1.486731971725569756e-01	1.024050498670960735e-01	1.234413201533671317e-01	1.582736578538054273e-01	2.182885066702416332e-01
2.491408231516527294e-01	2.475034531653114156e-01	3.160772165608775053e-01	4.918434479585283015e-01	5.528883621475714216e-01	5.409191139637975487e-01	5.126022313266546115e-01	3.628579945723913180e-01	1.386256064998986071e-01	5.306666568441147785e-02	1.822359853552849018e-01	2.600491147605175080e-01	2.289475384977111561e-01	1.369327667753640898e-01	1.064234670452912229e-01	1.530660935357262553e-01	2.013822358117136058e-01	1.960256032654192626e-01	2.524829342778627805e-01	2.890806159136213860e-01	2.396686119026912587e-01	1.548321742949662905e-01	1.317819238463409370e-01	1.280293402944520653e-01	8.183022487331820249e-02	1.326812385367781011e-01	9.344557667232453180e-02	1.363991018024323376e-01	8.032949658965755912e-02	9.711590016153100191e-02	1.628126298006217221e-01	2.314220687001215249e-01
2.720890985825054620e-01	2.024031557085900213e-01	2.527290938552417265e-01	2.480160534733482913e-01	3.932831998792486461e-01	3.905882789707300629e-01	3.748420173321442839e-01	3.810093646061327166e-01	2.867627403501054606e-01	9.450428424472455402e-02	1.306859928560722972e-01	1.106897929858612906e-01	8.293928846581646863e-02	2.678837810268454994e-02	3.874202740417188873e-02	4.660362836778233347e-02	3.531150355000460539e-02	6.971069540807993403e-02	1.560148115837272642e-01	2.560353675230107040e-01	3.179581968530958425e-01	2.280994117471681903e-01	6.211231063383083201e-02	3.486705000336604715e-02	3.569394616179151491e-02	1.163397161915201983e-01	1.165814502139270875e-01	1.437202999638063083e-01	1.701861223446863858e-01	1.531807060334571535e-01	1.635328523265133227e-01	2.504739812845051539e-01
2.487352984741935114e-01	2.334363054866998577e-01	2.700324894909175155e-01	2.305029734088256399e-01	3.102390780619181387e-01	3.200664640453430576e-01	1.513509961087147471e-01	9.139242583327181202e-02	1.181156917129990297e-01	2.290892524798628094e-01	3.607912053760596316e-01	2.603365311930640469e-01	2.189244966427906780e-01	1.690513627799220819e-01	3.660910180187504359e-02	7.543085410546943037e-02	9.731078110925264757e-02	1.546724370476715849e-01	1.508031713122987005e-01	2.416220505784073269e-01	3.786219594734709371e-01	3.385641261265842639e-01	2.399820194370020643e-01	1.805698074063553371e-01	1.326119153298377651e-01	1.450622304414686536e-01	1.635185395622445470e-01	1.474041413389476918e-01	1.835003638364488265e-01	2.050279689199376587e-01	1.658532437720569297e-01	2.900798401912821900e-01
2.722973613538925974e-01	2.604992580248156053e-01	2.724725122938006505e-01	2.473004355329199988e-01	3.371554167804834967e-01	2.742555279982772376e-01	2.005528172045098478e-01	2.087748478864367430e-01	2.256109039105824721e-01	3.115261524203000176e-01	3.163155783578732727e-01	3.249551732953282479e-01	2.907577457591447589e-01	2.399220172883663460e-01	1.578260517667555429e-01	1.092216068499133330e-01	2.070879592237065692e-01	2.168175928914069794e-01	2.355191849882062871e-01	2.712220040282599665e-01	2.929032820849008512e-01	3.102930132003552388e-01	2.856529262466178665e-01	2.484200240665557780e-01	1.793235734868295905e-01	1.030379168446424881e-01	1.641069396991231832e-01	1.804508945518656648e-01	1.496043857069563887e-01	1.727790294341428057e-01	2.546798401726023675e-01	3.013604708599614268e-01
3.018600943429074479e-01	2.403064869042785545e-01	3.325749837487274596e-01	2.879447204395266247e-01	2.952085078086971182e-01	1.960409316991575945e-01	2.266895455114891211e-01	3.051651344351860029e-01	2.901180318667474500e-01	3.366891919157268265e-01	2.950621060801209006e-01	3.593655252152141433e-01	2.809735209660566557e-01	1.971286205637610700e-01	2.511102405883324229e-01	2.158109118167737539e-01	2.008192416299419136e-01	1.479008377410752917e-01	2.723925321743663197e-01	2.681386358725141861e-01	2.962473438085985178e-01	1.738475877950580450e-01	2.858663582147342175e-01	2.519773091320675062e-01	1.212301693879718478e-01	1.220475148777639962e-01	1.458421227163216038e-01	2.194612936475506260e-01	1.777449005969095608e-01	1.988454893470154305e-01	2.625207998582964608e-01	2.631141941363752124e-01
2.540949390825436027e-01	2.656373284483514174e-01	3.080134953651328944e-01	2.902243054569217939e-01	2.981624271915528368e-01	2.510330978795997092e-01	2.495158706112599878e-01	2.794385572984134924e-01	3.181903896255381947e-01	3.245297332121154232e-01	3.105444825001667519e-01	3.434102003459544306e-01	2.952578848659825339e-01	2.415623092974324149e-01	2.881058637285648372e-01	2.561127484811484556e-01	2.859022060497575790e-01	2.792887445495168541e-01	2.633712043453834140e-01	2.238424484472192888e-01	2.035481767853644097e-01	1.430572269901723426e-01	1.589399906148894481e-01	2.313636051828453777e-01	2.388255574175202900e-01	2.240540129510059375e-01	1.741140807921797151e-01	2.628262981980380442e-01	2.286256656910079232e-01	3.154368604537363674e-01	2.407567550671885492e-01	2.010013877067514387e-01


==> Cifra_figuretem/100/DPdataBlue6.0.txt <==
1.991163510460752517e-01	1.990583675469281832e-01	1.855597029565168310e-01	1.663913923425724140e-01	1.423241536220715420e-01	1.652858242031056968e-01	1.397541482191185236e-01	1.489097726977217928e-01	1.162626314929562504e-01	1.207348270692735898e-01	1.237917815028993507e-01	1.747910199553198152e-01	1.737379236868044907e-01	1.708240185183896032e-01	1.669121311245238826e-01	1.770796713315895277e-01	1.662074974953480777e-01	1.674296653438869242e-01	2.240039121208605433e-01	2.248112948176573533e-01	2.391009249736549269e-01	2.379908092480655379e-01	2.211227745138016898e-01	2.473413549631919561e-01	2.294426606790203604e-01	2.058988475219611647e-01	2.115469389217654317e-01	2.685445263482700851e-01	2.679714613619667563e-01	2.905969085379055961e-01	3.075915226363528654e-01	2.725680781881512638e-01
1.817620350596316492e-01	1.980848458472959650e-01	1.911285912094468908e-01	1.202054283848886934e-01	1.299763903360764417e-01	1.301871087468772781e-01	1.534905752696515691e-01	1.526293630115271027e-01	1.196412475614043319e-01	1.184541569088695123e-01	1.337219362034662296e-01	1.613244911112484692e-01	1.685169458022787725e-01	1.819770798817577362e-01	1.745868999543333799e-01	1.714224679793758810e-01	1.589706288783546140e-01	1.761806085121803422e-01	2.043354700473233310e-01	2.270419801214208777e-01	2.441666269940220291e-01	2.195316674315791472e-01	2.390771829455330677e-01	2.238300551436983032e-01	2.446744429960842071e-01	2.331323499725421189e-01	2.294227585172595729e-01	2.370438691315410462e-01	2.893149989952441548e-01	2.929885493950090680e-01	3.042265781805543745e-01	2.749344700822979326e-01
1.645728445942795104e-01	2.045587960151687423e-01	1.772093068350572564e-01	1.708736532316130763e-01	1.373340510022378891e-01	1.349322840239315924e-01	1.251683219848997164e-01	1.262935651264487091e-01	1.544116921217911220e-01	1.111196835495242285e-01	9.678773380141708627e-02	1.244414100594143646e-01	1.617990482934675289e-01	1.619492588126575094e-01	1.700064266319892547e-01	1.802171163052061209e-01	1.571561922813506651e-01	1.584947974857090769e-01	1.711294539175800544e-01	2.063077571868448257e-01	2.378446162616252579e-01	2.033065746505846039e-01	2.325466594113873853e-01	2.656202769312869250e-01	2.429451215513818430e-01	2.275624835343358077e-01	2.309295561125446206e-01	2.233267497341304419e-01	2.609156623484801263e-01	2.515580439511143629e-01	2.834730431232028725e-01	2.739028880889127771e-01
1.870102479199984014e-01	1.808214063275346006e-01	2.013717899854593762e-01	1.795362193822124530e-01	1.506432686080738936e-01	1.386635659054915870e-01	1.013033676701723673e-01	1.318624789708775780e-01	1.380138318841131195e-01	1.144331732245809363e-01	1.412444000746763406e-01	9.758516018961038707e-02	1.539391555913612597e-01	1.639358464667795556e-01	1.828979311171834155e-01	1.820164469798724316e-01	1.509184308167962896e-01	1.479496794103961066e-01	1.981409487333156416e-01	2.040206407618609108e-01	2.508066072522995293e-01	2.485161090676801798e-01	2.441708891158525518e-01	2.290099941570990782e-01	2.307673116667608437e-01	2.295205751737709743e-01	2.363272223794849469e-01	2.395551714288372824e-01	2.713029142098011270e-01	2.714862170784834716e-01	2.793200383093122907e-01	2.722760484474528453e-01
2.011238155645956871e-01	1.845707929336516673e-01	1.978961021698477096e-01	1.779240378969840497e-01	1.586325617423501588e-01	1.327894442115541140e-01	1.108974954116182521e-01	1.386315618486176349e-01	1.707472328860642763e-01	1.665757249642685900e-01	1.874312071541229252e-01	1.317701177683478497e-01	1.505286438001640914e-01	1.622583699828081261e-01	1.982748865436448904e-01	1.743458410316569562e-01	1.520686469859855727e-01	1.737831725925574611e-01	1.946515547733473350e-01	2.305478779228680442e-01	2.568036105197328278e-01	2.319806260146189680e-01	2.078671447015147111e-01	2.527654638399272624e-01	2.153599402670190732e-01	2.322813116882662121e-01	2.348736161589430882e-01	2.041084557486237960e-01	2.188350165281220117e-01	2.741813079798562369e-01	2.671077754727442799e-01	2.909875282636995020e-01
1.762845076810316824e-01	1.332029204319349902e-01	1.930432684381656883e-01	1.820696505353185668e-01	1.660528322606701634e-01	1.382533506611193508e-01	9.812864436339260865e-02	1.244809903005442420e-01	1.987665069297801235e-01	2.564126818733220015e-01	2.890084878435040250e-01	1.881052391126008805e-01	1.448751870315446721e-01	1.553041452361315911e-01	1.626835103726100296e-01	1.602892780307620668e-01	1.833046533114832677e-01	1.916258977461271218e-01	1.620754952035295404e-01	2.000663162625878067e-01	2.315895851620704826e-01	2.475444208652026468e-01	2.497253337526841865e-01	2.436260145915130904e-01	2.524218737991776873e-01	2.819523122338659094e-01	2.781150434371919555e-01	2.179714970708722666e-01	2.259699719678221475e-01	2.584311787024225482e-01	2.493893828174181537e-01	2.823233127859678393e-01
1.907769636153120452e-01	1.471077071306909900e-01	1.960186631645894628e-01	1.938050518092045982e-01	1.621377107929688477e-01	1.597544238594801047e-01	6.427686312264380142e-02	1.535933775588750327e-01	1.615430009191408944e-01	2.114948681074539927e-01	2.719143593915931412e-01	2.278008091410442248e-01	2.468132940403245379e-01	2.052571936845735689e-01	1.321394897232619492e-01	1.293954046727440743e-01	1.939737826011680988e-01	2.067869283206750508e-01	2.291306907843967400e-01	2.258113045624035586e-01	2.481522328088096863e-01	2.268970410778137770e-01	2.595634525836395534e-01	2.210630633696688274e-01	2.453493783622687219e-01	2.261701253809232925e-01	2.238617633019262254e-01	2.141827583981915084e-01	1.958338524855355312e-01	2.370684679533206218e-01	2.813709816332617963e-01	2.652277459682296223e-01
1.788427574093371664e-01	1.567492356112603624e-01	1.394132616025302585e-01	1.813866547792462869e-01	1.956032383059171376e-01	1.445672365906772727e-01	5.860543048863369603e-02	1.657931440768132814e-01	1.712125226143725309e-01	2.342290456241408469e-01	3.021210243647344251e-01	2.562014460871886445e-01	2.986455076131077635e-01	2.316119086280505612e-01	1.935513118107016484e-01	1.616951682166724857e-01	1.623575221404379709e-01	1.633060016814847637e-01	2.342435378725190309e-01	2.496812995129319146e-01	2.398235949896597718e-01	2.304590019463551853e-01	2.473554296234664052e-01	1.928563588776960047e-01	1.646082313067751546e-01	2.478102406065164076e-01	2.170742062877581147e-01	2.470143041116507898e-01	2.013147758181376146e-01	2.419090631002468184e-01	2.564514392827353384e-01	2.731927414221527739e-01
1.620354095936490935e-01	1.632145358522384126e-01	1.787962060292836164e-01	1.556805709588726938e-01	1.726411050985580675e-01	1.344106476184003529e-01	8.276129926276627746e-02	1.738399233612274997e-01	2.544300094264383971e-01	2.952839962588228451e-01	3.082215389549574081e-01	2.736829726835479093e-01	2.734957234522091829e-01	2.240886839030512834e-01	1.995622031457793821e-01	2.052336002655395508e-01	1.407993891480512627e-01	1.561778358899972297e-01	1.981479852059385427e-01	2.577988387830488226e-01	2.252944189831440902e-01	2.484258663964052649e-01	2.473952874278229075e-01	1.770140992087413934e-01	2.263583941677851930e-01	2.197398232087199588e-01	2.123852004750039768e-01	2.194207265775115212e-01	2.129662696572646174e-01	2.326365606503181527e-01	2.807539896250035860e-01	2.761080531804517846e-01
1.166339474411191568e-01	1.416981378600906949e-01	1.610022672936660126e-01	1.500707950971627846e-01	1.090020160560557783e-01	1.089223089594391486e-01	5.121629945172317955e-02	2.148241957444202432e-01	2.360959746156574002e-01	2.229011068388511152e-01	1.374348049733202792e-01	2.830162446143517641e-01	2.283572682513998475e-01	1.831466109353158678e-01	2.127359460156301174e-01	2.168023856312970843e-01	1.298721351683467251e-01	1.377222269846800629e-01	1.581247693905796781e-01	1.607246267725158662e-01	2.016499009446195423e-01	2.724556379385979499e-01	1.790153887646357689e-01	1.957674733557717706e-01	2.358050601940673285e-01	2.467381799093132100e-01	2.324924888255976985e-01	2.351769777656335658e-01	1.961392513350369571e-01	2.355557448554717326e-01	2.455618334563307859e-01	2.570210329036414776e-01
1.117636393818973034e-01	1.395702365605809014e-01	1.560554651109951063e-01	1.514047559517688879e-01	1.005519240627832239e-01	1.110374544925164936e-01	1.286021520191890644e-01	2.677414194280445803e-01	2.600283074809470185e-01	1.620480642307305930e-01	2.098835167075593089e-01	3.171661945512922465e-01	1.902182389415714714e-01	2.100756588548329806e-01	2.332131187267565131e-01	2.376830132200241086e-01	1.513488025389271574e-01	1.691162474051318421e-01	1.670351633303453209e-01	1.924124257947875394e-01	1.743671341852087997e-01	1.379897629735854503e-01	1.404207526997012789e-01	1.977172776785330599e-01	2.209663232330548177e-01	2.287914735970886793e-01	2.155915739624147676e-01	1.887726976117840294e-01	2.037712430207142822e-01	2.004330276847763881e-01	2.173034264265943372e-01	2.234685865430978136e-01
1.057018828865282645e-01	1.867637763810415241e-01	1.611846823392707739e-01	1.756069265128678558e-01	1.324018523655374757e-01	2.367657202255019355e-01	2.237742681922567090e-01	2.398948934769354335e-01	2.888493411494498231e-01	1.780090552378145730e-01	8.042549070060954486e-02	1.532924915090342621e-01	2.213556493350809229e-01	2.523964834575259109e-01	2.605261591796568799e-01	2.392934261883349345e-01	2.589965568139093732e-01	1.907031515104109232e-01	2.182741497099874861e-01	1.858033651097821537e-01	1.708462605257432543e-01	1.125760429892908865e-01	1.637452835101915749e-01	1.644702361534719215e-01	2.076833949243332700e-01	2.125510360842435831e-01	1.856385882883304084e-01	2.263873475651836942e-01	1.951308516319536224e-01	1.762052054615834695e-01	2.041363657674315213e-01	2.343716769471235195e-01
9.247935544482953352e-02	1.289221763587520553e-01	1.624795410165441600e-01	1.712634254459972083e-01	2.378376467679721162e-01	4.056999129172998431e-01	3.323133248783869398e-01	2.196760047197911236e-01	2.651105621204684626e-01	2.635207574658487428e-01	9.357967078214039780e-02	1.650582065740532206e-02	2.521277783755498381e-01	2.664701578023130901e-01	2.303431422556477537e-01	2.147337817987933772e-01	2.286767709691008565e-01	2.180608264189915491e-01	2.175358111494979096e-01	1.909492922897410572e-01	2.001997963748520792e-01	1.667116755677036932e-01	1.633445580273480413e-01	1.239731768427310005e-01	2.264854510579412117e-01	2.418384527749198598e-01	2.283802588869725536e-01	2.426045316488203984e-01	1.930968410220254561e-01	1.895986340958094318e-01	2.453895164269349616e-01	2.274728545717308592e-01
1.184339587073840877e-01	1.076803572642356793e-01	1.484066964269350197e-01	1.600497429371118829e-01	2.522300322393696836e-01	3.556556986883149807e-01	4.076301536058030694e-01	3.672440958893136154e-01	3.559872044380730238e-01	3.538306036699743196e-01	2.586253323626023781e-01	1.203299081980884477e-01	2.434065235255829796e-01	2.677164268337265396e-01	1.225636741436644250e-01	1.161946417956503108e-01	1.879533478748176833e-01	1.894125239704607944e-01	2.229534408266222179e-01	1.969550307239155140e-01	1.772801309067567610e-01	2.051287465877137672e-01	1.452080848401610669e-01	1.925571526822759671e-01	2.232524631858713582e-01	2.107130438861396782e-01	1.946174886577891616e-01	2.123701613558361956e-01	2.032026142651580936e-01	2.216889735518466076e-01	2.327127377699038102e-01	1.999678379641079973e-01
1.642381565444914759e-01	1.264673864582080698e-01	1.733495522210871109e-01	1.876146680212449902e-01	2.544160237779729550e-01	3.165102826588940266e-01	4.512203943114377336e-01	4.548228365814226404e-01	4.645495238773241220e-01	4.285759384255170557e-01	3.664940236803431173e-01	2.112181360555526743e-01	2.168170832430957040e-01	2.193347521324550131e-01	7.049545057337552878e-02	5.482377279271843928e-02	8.649170371363074095e-02	1.660929602113820902e-01	2.540333305045228696e-01	2.280167060822733960e-01	1.625079498440209491e-01	1.543687180917742985e-01	1.250780625415880698e-01	1.702994752797064304e-01	1.788454329273492516e-01	2.570801329878108499e-01	2.313451077161087222e-01	2.337630994489415526e-01	2.016204591595930073e-01	2.226333822745481528e-01	2.352715112897918459e-01	2.058303674356403157e-01
1.461387081495975904e-01	1.725334760637286247e-01	1.689536332381816330e-01	1.610008437112619706e-01	2.168558395809132566e-01	2.887193928686954125e-01	3.967896373519042008e-01	5.086151365917966904e-01	5.402871676807092793e-01	4.896173813147453036e-01	3.839038883870036778e-01	2.578108776535809055e-01	1.464596925093507029e-01	1.134658676294285351e-01	6.994201142659786652e-02	2.122925089184146130e-01	1.500268578197169467e-01	1.373270213993750266e-01	2.069587854216729805e-01	2.290304874115610678e-01	2.239526857152684403e-01	1.848694168592691367e-01	1.400448255259185149e-01	1.750106187504837374e-01	1.758212405999716732e-01	1.711094400289622230e-01	2.544682636195337300e-01	2.156790534264840520e-01	2.355650212756933426e-01	2.252222803377463278e-01	1.966267283890539563e-01	2.214480361079666504e-01
1.451665567795369094e-01	1.707499595522129487e-01	1.640170859995430108e-01	1.333185037295928077e-01	2.018166531660358920e-01	2.831223768340713209e-01	3.321771845505143150e-01	4.356906781805941486e-01	4.878025057878261905e-01	4.897213104472630252e-01	4.416468576958268444e-01	2.483921583435163838e-01	1.113757553906840753e-01	6.311476422361086969e-02	8.793403533992202870e-02	1.685549679041788707e-01	1.507172556401559782e-01	2.587799345449164345e-01	1.995694911365925028e-01	2.001576443569887120e-01	2.491117683258350091e-01	1.918189055844292112e-01	2.037294810025140068e-01	1.856587804847781575e-01	2.245980874146442374e-01	2.269152072697952216e-01	2.294146361955658464e-01	2.011294394024901178e-01	2.481883599330834966e-01	2.007864436435667643e-01	1.759371816160366364e-01	1.972742967050192253e-01
1.734125267650862001e-01	1.641799937851403934e-01	1.345565346179515287e-01	1.143655144284439346e-01	1.400093016055519723e-01	2.098659950466823243e-01	2.836305179392651921e-01	3.058096636086198306e-01	3.460345823619178085e-01	3.943373865989261429e-01	4.159845380168202267e-01	2.425508844506730211e-01	1.542661724943529822e-01	6.220813504618490086e-02	8.119069886413143866e-02	1.154866495357731032e-01	1.937102743751318024e-01	3.047552429934771157e-01	2.469515799079077811e-01	2.262471461555644048e-01	2.068206298056139425e-01	1.962197562482681235e-01	1.858437299071734050e-01	1.633904792667048300e-01	2.329139482211529666e-01	2.998259236879960432e-01	3.429388656187721818e-01	2.467325053025473114e-01	1.914143682975506799e-01	1.281620081814556777e-01	1.540737010464311996e-01	1.915019973757700611e-01
1.709945812459557068e-01	1.547360717663431307e-01	1.427382539545744011e-01	1.264094273434914761e-01	8.921166162686132439e-02	1.546556023825786108e-01	2.303530754609920128e-01	2.526176756965233250e-01	2.656762931193214494e-01	3.915561585828810642e-01	4.146274765901869497e-01	3.176727532362213502e-01	1.676236756850498499e-01	1.530660908860111968e-01	1.226597983688282600e-01	6.788209586487711777e-02	1.590952403087782796e-01	2.852174145917516501e-01	2.624293688730670038e-01	2.647190689061887370e-01	2.415190023055379942e-01	1.820755063618451075e-01	1.473612091555347448e-01	1.548798409230404960e-01	1.364235188542176902e-01	2.312969200512119128e-01	3.345362102694613982e-01	1.893892025090219700e-01	1.320323035545013790e-01	1.289817455781865074e-01	1.328990971961571954e-01	1.609957856563402345e-01
1.414677318662603822e-01	1.439393249574396627e-01	8.859246467616589682e-02	1.477031149133997134e-01	9.695886940456657777e-02	1.372685152601757219e-01	2.133309016269024361e-01	2.233313954767032206e-01	2.522671397271188942e-01	3.193308631186209667e-01	3.600777394279410237e-01	3.342210349674989978e-01	2.449813290800962606e-01	1.627234590174290729e-01	2.257648164995985363e-01	2.146780598724210842e-01	1.508061978342141174e-01	2.453492817436589701e-01	2.296975863838562615e-01	2.201675959793425452e-01	2.389092560661316422e-01	1.546738228549687511e-01	1.349891847929862443e-01	1.636515551109234412e-01	1.352390618370776509e-01	1.139566214930309851e-01	1.782863256512548789e-01	9.705912658851084673e-02	1.267357943317934110e-01	1.221902671937330764e-01	1.843829138770487763e-01	1.767059169903411331e-01
1.558015739675929212e-01	1.369875395672594809e-01	1.523508233521516375e-01	1.364358863807502986e-01	9.254352299169701923e-02	1.130465924805702516e-01	1.335709975774428959e-01	1.954998227589039017e-01	2.345303054642531027e-01	2.834648676772389408e-01	3.415602142052343027e-01	3.042649542036954813e-01	1.133213350245205475e-01	1.154558952099090513e-01	2.076259831287099733e-01	2.842317778932822447e-01	1.926864041969896801e-01	1.249031641082850030e-01	2.290009928098076797e-01	1.894418170677119040e-01	1.983286549098300655e-01	1.675954336719671645e-01	1.317976155189843901e-01	1.402367730380352506e-01	1.321556359457057295e-01	9.719742349401840065e-02	1.656071784636879429e-01	2.153465925529593761e-01	1.488883509778250736e-01	1.656575106134691444e-01	2.070443515998970641e-01	1.903128702136910322e-01
1.448106346435621417e-01	1.445385380034661660e-01	1.369692732495549625e-01	1.283881131883331250e-01	9.673833432370501639e-02	6.034524644213064282e-02	6.632189836109410319e-02	1.571682623113891952e-01	2.209709577816419690e-01	2.523358567854595558e-01	2.727913686927926351e-01	1.758031769520464471e-01	4.455702173912570035e-02	9.319162377572082212e-02	1.430683048449925554e-01	2.227031152170670936e-01	1.664966432348775893e-01	8.535329685850959192e-02	1.586591730331684824e-01	1.877299612528939843e-01	1.679079767005277890e-01	1.399937583166437904e-01	1.403275315842505144e-01	1.440826646124309385e-01	1.036666376409115381e-01	1.103968424142492827e-01	2.190858028894220044e-01	2.090583063582388545e-01	1.325982286594377391e-01	1.395985779239321822e-01	2.109167162878753943e-01	2.083823236153813929e-01
1.496109110392806474e-01	1.613311406305241724e-01	1.550301713724982489e-01	1.442256151147306709e-01	6.572777330656065509e-02	6.164236543103274180e-02	5.760737735749731081e-02	1.315026670990732949e-01	1.709790957025781044e-01	1.547072938091808569e-01	1.591847675593252853e-01	6.012319381723355005e-02	3.741327419625053996e-02	3.314693067774689833e-02	1.106690364344085770e-01	2.194941568287449574e-01	2.068528155425338744e-01	6.284299154573864954e-02	6.589224086882915221e-02	1.442768404471428401e-01	8.059767420213866107e-02	1.576970013846179519e-01	1.835069228678729292e-01	1.570129388064062659e-01	1.412968749603044083e-01	1.579010057430813019e-01	1.893875346813766458e-01	1.579505213101193017e-01	1.285819898663748406e-01	1.642526224293908432e-01	1.632275009776801289e-01	1.862156231548071916e-01
1.503245338699480405e-01	1.627629171900458749e-01	1.333761202503473964e-01	1.183942869072881349e-01	6.568077527283341932e-02	6.301578917350149356e-02	1.302059352608903042e-01	1.090553670920648838e-01	4.296077334786962965e-02	5.258541513983287785e-02	7.393874090324625836e-02	6.094165482195547726e-03	1.146305222725623428e-02	2.732037953337103364e-03	1.036021458055277483e-01	1.668357056835624574e-01	2.546358525015098850e-01	1.095645458194256794e-01	9.479127181529189636e-03	6.684294341707135156e-02	1.159629654064334991e-01	2.009888721894615426e-01	1.447100930129567309e-01	1.729962421336688760e-01	1.800904115032796460e-01	1.623490524166367743e-01	1.951019265610885178e-01	1.346007985093709558e-01	1.316168057117996781e-01	1.446422397638267021e-01	1.026878149431229015e-01	1.471099764857357051e-01
1.544794462432343973e-01	1.389659180188384524e-01	1.262147752639698750e-01	1.041879942272610771e-01	8.679894855821047861e-02	6.977317930502777155e-02	9.697281893669473796e-02	8.947023122752474633e-02	6.281881532538063917e-02	5.598615752176180904e-02	1.803273210434967744e-02	1.551689285982150654e-02	-8.955326017958016582e-04	1.114824121232068851e-02	3.735573094130334448e-02	1.221452350352424526e-01	2.289432578092298332e-01	1.651918720858650824e-01	6.030215926203873200e-02	8.276059850006161484e-03	1.327816347338188208e-01	1.153150147083112087e-01	1.426626369845683251e-01	2.034365178967532661e-01	1.859367644080806570e-01	2.054894981260816655e-01	1.722078022333424774e-01	1.012257536148899600e-01	1.089486375720324363e-01	1.281010586358808656e-01	1.316825160273462914e-01	1.561760105543781862e-01
1.527184008584461794e-01	1.848241976618249516e-01	1.309519344292340848e-01	1.127567200424643146e-01	1.139017778218350263e-01	9.299450143128339119e-02	9.329391176040821576e-02	9.485313338588358123e-02	9.546143476164530017e-02	8.540443972065681066e-02	7.789184764143140816e-02	2.820965499810119265e-02	5.054012780966597035e-03	2.330097968543489578e-02	5.189767249357385426e-02	9.735921577344471001e-02	1.928196565999292511e-01	2.052748384064520260e-01	5.453051662085683926e-02	1.680182036173865495e-02	5.343013573120744542e-02	7.656373257388975062e-02	2.129271663168178785e-01	2.267066740604146147e-01	1.645547410805242583e-01	1.734198069650333962e-01	1.692968275634638697e-01	9.145472733037882107e-02	8.326606449045041713e-02	1.244481603339765707e-01	1.659012608676265210e-01	1.951746169816318821e-01
1.508149912497315503e-01	1.607310216392106861e-01	1.390040151302100457e-01	1.120973173521873506e-01	1.218824068855240417e-01	1.282221605224765637e-01	1.150271405544511238e-01	9.852313596331739587e-02	1.327447476964105366e-01	1.537421293711826176e-01	5.415390637304268173e-02	-2.551379916647420615e-03	1.270402978624154619e-02	1.561934510645855874e-02	5.923596920125463738e-02	1.610881955956066369e-01	1.672931618121515362e-01	1.851162072341612508e-01	1.713475277869580538e-01	1.547162246009821385e-01	4.450246509746329932e-02	4.147830615861806264e-02	1.686167761726062031e-01	2.210007679115838508e-01	1.229910584292464026e-01	1.533841349692764700e-01	1.726246143415444134e-01	1.220945271326897286e-01	1.217967890535026076e-01	7.690505645469189466e-02	9.970103614250670765e-02	1.302099161537845773e-01
1.382379057982185411e-01	1.250206390879655405e-01	1.205952280892036155e-01	1.546228610283533200e-01	1.081674868570650649e-01	7.647355885869545900e-02	1.083274260543007628e-01	1.506544760766471980e-01	1.214058553342066971e-01	1.232721092366032556e-01	1.283678068340402857e-02	2.223869588660497970e-02	-5.103447982563848531e-03	9.546229358469205534e-03	8.514317874594781732e-02	1.629688644215437077e-01	1.389072133029572720e-01	1.026786591976067142e-01	1.218950731347297478e-01	2.024128213191963011e-01	4.065129432003882631e-02	4.311977163808819458e-02	8.144681523344649010e-02	1.747093457244566495e-01	1.274936493237545654e-01	1.662515432841847884e-01	1.885956441639919101e-01	1.414460621910746396e-01	1.134920092750204001e-01	1.121061595409715422e-01	1.449506330606532833e-01	9.065651039204834782e-02
9.166898350826822861e-02	5.152433013057863137e-02	1.178197834305374503e-01	1.084401976328342038e-01	1.399943394747406311e-01	1.087100079486951060e-01	1.014094066541354755e-01	4.755290671576759692e-02	8.761603734558007228e-02	5.995542463764685914e-02	2.024427741190847063e-02	6.669953101401506282e-03	2.490029170575953216e-02	-1.868923791514348620e-03	7.748608561753919655e-02	1.214384242851732076e-01	9.965623221970293377e-02	3.215750345667606203e-02	3.527034359860355822e-02	5.815358806818471393e-02	5.482786873057364507e-02	1.562687077599295149e-02	6.297300068949718277e-02	1.358683928659273343e-01	1.749301418662582153e-01	1.455162889649075642e-01	1.615573609008862932e-01	1.353504109447661030e-01	1.056856739516262439e-01	9.708155862096780331e-02	9.527733412966418736e-02	1.246587964571805318e-01
1.196478083417795296e-01	1.260584082505048220e-01	1.098551422809844330e-01	1.159306593493982240e-01	1.864729943074396323e-01	9.932504189858086530e-02	5.974494615843305156e-02	3.847092520759934353e-02	8.892784737844797172e-02	3.744704535472351964e-02	5.726240426492669802e-03	-6.386399245807680702e-03	3.867401748805508049e-02	3.314323415645321902e-02	6.110235090916664447e-02	8.560335757952336477e-02	5.674639823021758456e-02	3.390573735679771467e-02	3.926902465981321061e-02	4.892229090534431363e-02	1.911999199366526056e-02	-1.599284705642110144e-02	3.988094513983835021e-02	1.558345097505166588e-01	2.309756779116650671e-01	1.389308375431201059e-01	1.151197745019815200e-01	7.255262053885773443e-02	4.670615146055857869e-02	8.266902142131869746e-02	9.088142494106417335e-02	1.200383610568599435e-01
1.916134311306151028e-01	1.815851481734269968e-01	1.476261110611032379e-01	1.183049766795257474e-01	1.715831715492073251e-01	9.532143129463044318e-02	3.743906068566654061e-02	6.049732222701035417e-02	9.955204915403481625e-02	2.654824740940323752e-02	3.610108153949865423e-02	4.932661431704631061e-02	5.273493518333242230e-02	3.579231235221744939e-02	4.560254856956018343e-02	7.776390342200496797e-02	1.525888974860047098e-01	1.128272778091669454e-01	6.144872648854406844e-02	7.608388870249588321e-03	4.813612825826731750e-02	1.164672884130410618e-01	6.200986747318813774e-02	1.515250721859056626e-01	1.316907060853158284e-01	1.505783589196736938e-01	8.612526566998585098e-02	8.570393642247281507e-02	7.349006933454457768e-02	6.986052361665359700e-02	7.320877697789708594e-02	1.027645561625207538e-01
2.200799092078309649e-01	1.978272583819659647e-01	1.782110230658085492e-01	1.346676651174908146e-01	1.722269849677880993e-01	1.220778323541966554e-01	3.227682175352122873e-02	8.352996336523256515e-02	8.673776546182433711e-02	2.259900368244089491e-02	6.746279218659330390e-02	9.007122413781698533e-02	3.945180769452045350e-02	3.836891949760552062e-02	1.066258687530633326e-01	1.989475696245283087e-01	2.439944316277013747e-01	1.064576032488297880e-01	3.774220999246574726e-02	1.439267890561607942e-02	7.555218031342449125e-02	9.679458083457495587e-02	1.718019759571901284e-01	1.497089592830109506e-01	1.408594907447560107e-01	1.105294555285544489e-01	7.590332768368041050e-02	8.966985995965653933e-02	7.193782880480016628e-02	8.190911709062230484e-02	6.870417382729662736e-02	5.409552080357096782e-02


==> Cifra_figuretem/100/DPdataBlue7.0.txt <==
2.067682624289626792e-01	1.551296022953349008e-01	1.742726923087962454e-01	2.089704665271473472e-01	2.373078436691743176e-01	3.097330740555070405e-01	2.837332636433563815e-01	1.330751316177508914e-01	1.724609933287638841e-01	2.020113195957225771e-01	2.288905982285445728e-01	2.372167512879715390e-01	2.685875769757645748e-01	2.770998732826837063e-01	2.031966382331537868e-01	2.474799769284505846e-01	2.595467392762533798e-01	2.343790129698120617e-01	3.086771912680840724e-01	3.334945884945170747e-01	4.486956905144847130e-01	3.981188957030555864e-01	3.557604159303175972e-01	3.591958293127325286e-01	4.283124383280185188e-01	3.705873619858044976e-01	3.855399765037967330e-01	3.815096016709013105e-01	3.347134374164371651e-01	3.534333659381544424e-01	3.560907466605741645e-01	3.849834085662177663e-01
1.761939960534355809e-01	1.428278252250337887e-01	1.673609453991816709e-01	1.454951429412816577e-01	1.093948648350174802e-01	2.626929132559122637e-01	2.105837344482599238e-01	1.680076422222926691e-01	1.811777579633245538e-01	1.654799655516914492e-01	1.959419499715103763e-01	2.140947944889708687e-01	3.343426509068854191e-01	3.435359360735796286e-01	2.840755644636199784e-01	2.375391879233723635e-01	2.712459686742728082e-01	3.479055812269590264e-01	3.477961618666035037e-01	3.213995939416959824e-01	3.937564068147240137e-01	3.481713679930634742e-01	3.375948396034736954e-01	3.457818584796636951e-01	3.455958465672543944e-01	3.824455650089945147e-01	3.291219860826733457e-01	3.211715437494164771e-01	3.147216868963554348e-01	2.725304114936565880e-01	3.325794031991889388e-01	3.577388975750227518e-01
1.156824498700760040e-01	1.125842208396499733e-01	1.816154070245926122e-01	2.617895667574706708e-01	2.291708204147814842e-01	1.839037144202353979e-01	1.610311116615161520e-01	1.995911284336392977e-01	1.526902437198562890e-01	1.867806460913554734e-01	2.230465953852580618e-01	2.544510672290484776e-01	4.077057403053495621e-01	4.492886136757541782e-01	4.276488607288546628e-01	4.070210981099887104e-01	4.208621601665398781e-01	4.436849932247068362e-01	4.069023506542215340e-01	4.384427553505259589e-01	4.592994465418667738e-01	4.279001447070933106e-01	4.360692927212058145e-01	4.152468043165375988e-01	3.943835257844959807e-01	4.847526841681809029e-01	3.803335993683786831e-01	3.723514649326026271e-01	4.213179843585154738e-01	4.015834177746487876e-01	3.962061128570723012e-01	3.854991267186028137e-01
1.307812209288164162e-01	1.578678921035909788e-01	1.613443321651444606e-01	3.533789190974591099e-01	4.649352676866078116e-01	2.337481507261716385e-01	1.615709026471735532e-01	1.662650124534157947e-01	1.202933612188970824e-01	1.822463212241956787e-01	2.766784560016992134e-01	2.911614247228389019e-01	4.001174626237631871e-01	4.514772159121648865e-01	4.436574840741894232e-01	4.428212614873197062e-01	4.459111681784855286e-01	4.298440453271034078e-01	4.415744661254856207e-01	4.430577687620668725e-01	4.622363643523890175e-01	4.630462482912012789e-01	4.587747275499289845e-01	4.362646065035207799e-01	4.349944211216858481e-01	4.554887534546180339e-01	4.627947257895219102e-01	3.926699044094186242e-01	4.568484282813987107e-01	4.392978397971389337e-01	4.581165712127866496e-01	4.097399170243378186e-01
1.832969141262701385e-01	1.938269119189385548e-01	2.101781115437422465e-01	1.448537126315968815e-01	2.347851125971386066e-01	1.919932296299125263e-01	1.063650083683997383e-01	1.573195675277181960e-01	1.399234220836875209e-01	1.428355769774011519e-01	1.985289296874526432e-01	1.900412097587165228e-01	3.062223372846535896e-01	3.738271552468389602e-01	3.393782837086316007e-01	3.283651606421649216e-01	3.544826699021575434e-01	3.612574049032110102e-01	3.727727990880173592e-01	3.798444339695850602e-01	3.607072088365259055e-01	3.801564372873706410e-01	3.665437966085564048e-01	3.684872779375102381e-01	3.729578201807196014e-01	2.921260677482196977e-01	3.651058639840797926e-01	3.499664031484822635e-01	3.694358910687425834e-01	3.569921140529791481e-01	3.524930263859992752e-01	3.108290813611739867e-01
3.288274088914475146e-01	3.125354124434128744e-01	3.484571998403335202e-01	2.547363221092837637e-01	2.201629813747485453e-01	1.531962546869860831e-01	1.339919570527548232e-01	1.126945508730655965e-01	1.817951023562925372e-01	3.071105114373719469e-01	2.416419981007502105e-01	2.473039709767046179e-01	3.027565181435266095e-01	3.539997552099437561e-01	3.239492364208972353e-01	3.447991668200536819e-01	3.592178351479753950e-01	3.500398244801902203e-01	3.515683977737791288e-01	3.610109992218235031e-01	3.317063715333973817e-01	3.155469132547854549e-01	3.649820271539619410e-01	3.846883911287415914e-01	3.809788717277259318e-01	3.886283931652918522e-01	3.972194014760045966e-01	3.783442018222703540e-01	3.821614077145444321e-01	3.957162951527689598e-01	3.746743147762913173e-01	3.582329710731284034e-01
3.530707901093496637e-01	3.506734901393220305e-01	3.757285290142297618e-01	5.015471196058335357e-01	6.096658598192822298e-01	2.308082112486847803e-01	1.327875814390173104e-01	1.150289644563867869e-01	1.042804404485273839e-01	2.315048155145674191e-01	3.718270694391762055e-01	3.830395397092305476e-01	3.720117216658929693e-01	3.956141796509697328e-01	3.945406251802805464e-01	4.164318816241470156e-01	4.278039907064916103e-01	3.995802940055649399e-01	4.269805806007684335e-01	4.407686330883481829e-01	4.185319086355331897e-01	4.043527787605382673e-01	3.840603625631857643e-01	4.486157476583598758e-01	4.342261382453952434e-01	4.322105125581995888e-01	4.400636111649615101e-01	3.975626567973933878e-01	4.225491585603378120e-01	4.187216186383156402e-01	4.169499887625819912e-01	4.208264528727379550e-01
3.676620295981990472e-01	3.646391962344748827e-01	3.659643598676647347e-01	4.056366159876108601e-01	6.311277791847003105e-01	2.493871863305989756e-01	1.033467732714992426e-01	1.543538502256188716e-01	1.065913676510567842e-01	5.744233356207645302e-02	1.750298686828437311e-01	3.851762519012995045e-01	4.044636811828528078e-01	4.062073772125477933e-01	4.395902702963258024e-01	3.855038665018313271e-01	4.112770779129140686e-01	4.520990413679323860e-01	4.568368826770252134e-01	4.393000739065656135e-01	4.242470037783657721e-01	4.540414687825503615e-01	4.279632500593082978e-01	3.902405106027646564e-01	4.123552876261387667e-01	4.263331610522664294e-01	4.044098910305294337e-01	4.297659414035689962e-01	4.368182267924463069e-01	4.325719850350264739e-01	4.211112513468407981e-01	4.050483331807241960e-01
3.676207592873870222e-01	3.604531823789834388e-01	3.757206772728486910e-01	3.920903963014003013e-01	4.458966417642569180e-01	1.771053713176126143e-01	1.138386260539136219e-01	1.387283278738766223e-01	1.593081795379623355e-01	7.705409805084856290e-02	4.980550489230804040e-02	1.936719825603260003e-01	3.557944851557759969e-01	3.975792690144412944e-01	4.421113609905322206e-01	4.509571013871229717e-01	4.446609553382626090e-01	4.722700280871975353e-01	4.363973227848604863e-01	4.003276382966121649e-01	3.550122550213246075e-01	3.185197333672898368e-01	4.150216483061264228e-01	5.274568984254741633e-01	4.811326273718953273e-01	4.224812911413678429e-01	4.416896250014891723e-01	4.502819024440572471e-01	4.368725879064148110e-01	4.262483998979441080e-01	4.433586224593541458e-01	4.781142135586561315e-01
3.835240299794993035e-01	3.536285610369616084e-01	3.706373696608568080e-01	4.340334925789635645e-01	4.836009070969393142e-01	1.844898686958341971e-01	7.770996850465515526e-02	1.221501548197401199e-01	1.309776709051912180e-01	8.877653393985288077e-02	8.540977620006992566e-02	7.491251411244509439e-02	1.585218071491567571e-01	2.813472069104768769e-01	3.546725406943680992e-01	3.743695831722961276e-01	3.777684130641495441e-01	3.533744144163221690e-01	2.924673416122938741e-01	2.998936301483476896e-01	2.624623526157464082e-01	1.697590848845138001e-01	2.647742368648325351e-01	6.649077819063841099e-01	7.502812323845013953e-01	5.469875468683232933e-01	4.560336446400637955e-01	4.463788700591014846e-01	4.290765770443441540e-01	4.444299305544827661e-01	4.691588495705554807e-01	4.444769904462287369e-01
4.144591594118478550e-01	4.075751184706017383e-01	4.079544610371340085e-01	4.917950473139354739e-01	6.259378043989303197e-01	2.451752799304983410e-01	5.229573418793029282e-02	9.511583826299579991e-02	1.688992896867591575e-01	1.081122959522940880e-01	1.280556092397722168e-01	8.453435858698421512e-02	8.274328862429164433e-02	1.549986045008076296e-01	2.172693569895686183e-01	2.566009034527585997e-01	2.384436597175285111e-01	1.826261374255839787e-01	1.777438204297631108e-01	1.323931043961117937e-01	1.740507107830236988e-01	1.767479319345348632e-01	1.562748637639775895e-01	3.962635103299067540e-01	7.746464262061713013e-01	8.295019695111601754e-01	6.263769551830660198e-01	5.178977667440186616e-01	4.828552979939846890e-01	4.385084884303646624e-01	4.784056969606282350e-01	4.818694253799895577e-01
4.413930086339553638e-01	4.266427128278445502e-01	4.454924893856490042e-01	5.172639076341282172e-01	4.883316865778049021e-01	2.259862545182403926e-01	1.883322797371531632e-01	5.766733530496023774e-02	1.204010388971449436e-01	1.071970861137066383e-01	1.160079212701719820e-01	1.324601037136717840e-01	9.075948849525644624e-02	1.250850087948167100e-01	1.811864506313329848e-01	1.890572831413951382e-01	1.587521576955477909e-01	1.783509198443619659e-01	1.657563901785729099e-01	1.592506495635616914e-01	1.427830176794810113e-01	1.383519826002628794e-01	1.149251591249144111e-01	2.220331617167513316e-01	5.616356002263646063e-01	9.162724575514570313e-01	8.552233219521649943e-01	6.022636158691004882e-01	5.443491514404253939e-01	5.089742773303801426e-01	4.970236979804726341e-01	5.055591738425320170e-01
3.709881769710486887e-01	4.203803276525595600e-01	4.474884515060632562e-01	4.433697064867383464e-01	2.765818729676863819e-01	2.217226857768392345e-01	3.592204814803898194e-01	7.227405310613375933e-02	7.336472407829687514e-02	1.395514400044971237e-01	1.230825950513182443e-01	1.337834599391070634e-01	1.180896822579562411e-01	1.299654763650703038e-01	1.564334843131293118e-01	1.435589223247493718e-01	1.259453586278816983e-01	1.606315659404402296e-01	1.648748999790002612e-01	1.398316789332379184e-01	1.318402859636292890e-01	1.066743784937674439e-01	1.342311300701862498e-01	1.139078987123466197e-01	3.552490313894228757e-01	7.149519200891401027e-01	8.188705156240448924e-01	4.346525997416476050e-01	3.932697479536904628e-01	5.566891921610814808e-01	5.086965536195066084e-01	5.153550528857242519e-01
4.085667565384135669e-01	4.151537015863178137e-01	4.352448870538082049e-01	4.648801392051026826e-01	3.350369634353574932e-01	3.603046514233496089e-01	4.851240449528653742e-01	2.167719756361583816e-01	4.586826925408715727e-02	1.197472457770091675e-01	1.373774760216532609e-01	1.105518113060230262e-01	1.137523593320340504e-01	9.793814517922319607e-02	9.554214969568460003e-02	1.213720744324414264e-01	1.246611309386622818e-01	1.282645438159978057e-01	1.238103405888807962e-01	1.463380753863307293e-01	9.189994369624976400e-02	1.233657875479267779e-01	1.259159899256912241e-01	1.093802538529732027e-01	3.242932510238075716e-01	5.805745848449095359e-01	6.412537984512253209e-01	4.254319781525850441e-01	2.088708427411115065e-01	3.871468054547146931e-01	4.930002408863501384e-01	4.676215033427834067e-01
4.713756882959481143e-01	4.331570621782263042e-01	4.607792289937047703e-01	4.608015426338296083e-01	4.598380013067152605e-01	4.465030851949760016e-01	4.508588723408343268e-01	2.779999243827596112e-01	1.947074408217890351e-01	1.681210606498909077e-01	1.293446060043670631e-01	1.123524136750157082e-01	1.162486364047184417e-01	1.715746693645446574e-01	9.126789604928269017e-02	1.363050419183972906e-01	1.383123168643632661e-01	1.621945049818712681e-01	1.095961260958417671e-01	1.676811755223273914e-01	1.552287404630739442e-01	1.092118971821804119e-01	1.399682328849198854e-01	1.022081441128262214e-01	3.092778107589853609e-01	5.123316535452012710e-01	5.140115043564864594e-01	5.203163624453854830e-01	3.792490584803789311e-01	3.686271693418646800e-01	4.740221018601630254e-01	5.027371970930097911e-01
4.470318785350848034e-01	4.227643367169063304e-01	4.438618268896761254e-01	4.114696005208752227e-01	4.312352096771046583e-01	4.092232291596200611e-01	4.415852700686740961e-01	2.493365476693655824e-01	3.137811869690409483e-01	1.819112800116111650e-01	1.061715692257807903e-01	1.299192051631742062e-01	1.321594522396899452e-01	1.552358684082749407e-01	1.071203718919897241e-01	1.303363967594868000e-01	1.424614526461445430e-01	1.166596437960602251e-01	1.304646836529750609e-01	1.859511466869338547e-01	1.678833254594263857e-01	1.274969426034041897e-01	6.546213505126091681e-02	1.045630609459230614e-01	2.623868947003290542e-01	4.719675555974467418e-01	4.062991621707057743e-01	4.677406499593803613e-01	4.950699947864207195e-01	4.972781136629297327e-01	4.703801187482204993e-01	5.037765383288048682e-01
4.433980686781094915e-01	4.378137777290559973e-01	4.878183521281118651e-01	4.352425844596406468e-01	4.145015437978080142e-01	3.935421642141153642e-01	4.128545255114969281e-01	2.734218248054694489e-01	2.862684406893403755e-01	1.708491881483071573e-01	9.586509408369808805e-02	1.114710833461649564e-01	1.207972021226206560e-01	1.246450221168982214e-01	7.477791577055384331e-02	7.917924694846592559e-02	8.148456541812297560e-02	1.619473192817215412e-01	1.896436152495010186e-01	7.613113647399588624e-02	9.563366821306916454e-02	1.390408239481121244e-01	8.810356976649461047e-02	7.138118988757440053e-02	2.105549595427981813e-01	4.535991917594406897e-01	3.625777133322924395e-01	3.827090279468294276e-01	4.327850127317888762e-01	4.538644273895756642e-01	4.692341415208295952e-01	4.608060970905468179e-01
4.130013585938862031e-01	4.779856854636740926e-01	4.208695584331398343e-01	4.313356516031696675e-01	4.491881958430529731e-01	4.198197708806433726e-01	4.017840750813494455e-01	3.830809755564181796e-01	2.212425306436894279e-01	1.341929305339815692e-01	1.054618887522179582e-01	1.174179274901596404e-01	9.181267083636315829e-02	1.148729347023113440e-01	1.056181957481030498e-01	1.286772538907059171e-01	2.796447926058108768e-01	3.889349784706928048e-01	3.935395138040725382e-01	1.484371390338410368e-01	7.108887467349472855e-02	1.978082403596838068e-01	1.405664323768910651e-01	8.567931981100927741e-02	1.436547081330691866e-01	3.965060772148237267e-01	3.915412142237641446e-01	4.426424747357188827e-01	3.950737519043276968e-01	4.343734662408549330e-01	4.394737071780983051e-01	4.134204235427537122e-01
4.352684005309153670e-01	4.465267973100083831e-01	4.659161614512320471e-01	4.289995745927899229e-01	4.554496973997138598e-01	4.483812268500869669e-01	4.444547549257326091e-01	4.341810352785714922e-01	3.269497510692068176e-01	8.696453451022362335e-02	1.075781214139107933e-01	1.522300668251553302e-01	9.591111690864910500e-02	2.379281815891666485e-01	3.628715836249852278e-01	4.307293890468087971e-01	4.536673369745344853e-01	4.240208085929427773e-01	5.329266179253117075e-01	3.483128314210893195e-01	1.140553778956439196e-01	2.395932536329097307e-01	3.443069380660265244e-01	1.790978664228361772e-01	1.256347759961980171e-01	2.984831718411939394e-01	4.610147258870972431e-01	4.399224689461146420e-01	4.304052012814161277e-01	4.251510358350331087e-01	4.270116918890490276e-01	4.025487645840430395e-01
4.518862286756938906e-01	4.402151547946988597e-01	4.454573566799672202e-01	4.307235870019571755e-01	4.536362875113696957e-01	4.608531201798021781e-01	4.584358929269446437e-01	4.749286487293169490e-01	4.411949222227641854e-01	1.683025610544086337e-01	1.881619231188899066e-01	1.811816420058081356e-01	1.218986595065582323e-01	4.319881557544945072e-01	4.685527973318513451e-01	4.134384912554999181e-01	4.214610213494874857e-01	4.193106879431823808e-01	4.783948466133927102e-01	4.623023840505565696e-01	2.395985267522252327e-01	2.002259804939083288e-01	4.168146397497826117e-01	3.495717782365156956e-01	5.452464909808267535e-02	2.112033047898835836e-01	4.595982340679983791e-01	4.165922820700244666e-01	3.941507318932118697e-01	4.121433038211781974e-01	3.787922586161431848e-01	3.934942709053309007e-01
4.579600305979095176e-01	4.497492674568508431e-01	4.456409087505204258e-01	4.369304725209141593e-01	4.834923884896637492e-01	4.590808575375250333e-01	4.629665906036353751e-01	4.653583903172762160e-01	4.564983006351845396e-01	2.940807548391551340e-01	1.758372906626744780e-01	1.736361621538772271e-01	1.166883896178128738e-01	4.366282526409045461e-01	4.221978480865313799e-01	3.779108115708751936e-01	3.891263576812383218e-01	3.855877110441899291e-01	4.104353254597353784e-01	3.949905396411595992e-01	3.330402764681679728e-01	2.439965142134669640e-01	3.282622011028951126e-01	3.984812600763473212e-01	1.828819838441178569e-01	1.993054235006261610e-01	4.934376835815499351e-01	3.671701242375703944e-01	3.695501786188796767e-01	3.627357019714411157e-01	3.801778755390102793e-01	3.648938519603973640e-01
4.488713721168986481e-01	4.910289673176451153e-01	4.505563992701782650e-01	4.462225625640897086e-01	4.264827504911199441e-01	4.314312293563635770e-01	4.338048408992211113e-01	4.375360296000957439e-01	4.514156935137539350e-01	3.364999403538108669e-01	2.022205182146723790e-01	1.928650838989182659e-01	2.020120965357234677e-01	3.685876536187662755e-01	4.408919077517162721e-01	4.025364475439255352e-01	3.831954562179565316e-01	4.138473859671254473e-01	4.084405754544112588e-01	4.159162017916230858e-01	4.451937491536947511e-01	4.361482832844647550e-01	3.529793884438082729e-01	3.879526947312206819e-01	4.145893335774209487e-01	3.762108084498561600e-01	4.407296550464132046e-01	4.672843243533661983e-01	3.869794525812029207e-01	3.779863935329832447e-01	3.935877713716810500e-01	4.663934508128908529e-01
3.974199655091072980e-01	3.817892092552296890e-01	4.200609866231738154e-01	4.265509575348405691e-01	3.822507541034140255e-01	4.173987470927931764e-01	3.950079403114283849e-01	4.115337653755080094e-01	3.882835409941991500e-01	3.554053376789508278e-01	2.493401306450353794e-01	2.613513096836284633e-01	3.557434570290260445e-01	4.216076423886121471e-01	4.088634720953681079e-01	4.113065337394798404e-01	4.077487539735166200e-01	4.387415721897464094e-01	4.293987526002779886e-01	4.188059194562117615e-01	4.653245124715154613e-01	6.119085697403615631e-01	4.075282324648428767e-01	4.192116344497657243e-01	4.746953312811806880e-01	3.881683860183279267e-01	4.109742288950438138e-01	4.382321901550434440e-01	4.095293648729643743e-01	4.309256053049717039e-01	4.517681550734494733e-01	4.349024843392189643e-01
4.176114366766878749e-01	4.146749690241101627e-01	4.190398257956815531e-01	3.726132706149179463e-01	3.353366499403226952e-01	3.138770321781522155e-01	3.846867615495322412e-01	4.580967282073514779e-01	4.153541034685109268e-01	4.160539311631613058e-01	3.470750706869790703e-01	4.590414855161739638e-01	5.113153047983647337e-01	4.429342748727328472e-01	3.895417862543368859e-01	4.220791438929942796e-01	3.604426254842975075e-01	4.236051887412345396e-01	4.767868759943380552e-01	4.844001906183995620e-01	4.575544765476958764e-01	5.436779739704102887e-01	3.590513958945871220e-01	3.882652102986683951e-01	3.989535789491798212e-01	4.081873667484909873e-01	4.119421582758938660e-01	3.526979488219632031e-01	4.351774387380371034e-01	4.497876529058869033e-01	4.599434955596672925e-01	4.641592303392649832e-01
4.207979090578939929e-01	4.027417154999337612e-01	4.115392724392016310e-01	3.391244114200642201e-01	3.254128263181464420e-01	3.792177560322667618e-01	3.960076916990603046e-01	4.233194811488898424e-01	4.179504779248371382e-01	4.645830409503085567e-01	4.836933188518761639e-01	6.127012954757778962e-01	5.902941721490330140e-01	4.434838510210767915e-01	3.908905744091551449e-01	4.174646913377715873e-01	3.710000612243021800e-01	4.178319909306405511e-01	4.449598733197395739e-01	4.591908229803039476e-01	3.961885531290522122e-01	4.539452072827759310e-01	3.750204899170979655e-01	3.196968435218602855e-01	3.771930467827783739e-01	3.905040215500052425e-01	3.962443000788562486e-01	3.141961155859812616e-01	3.584396537208625055e-01	3.770340343913687886e-01	4.304456434499683293e-01	4.166800797470156525e-01
3.694996156825116618e-01	3.887104468378696498e-01	3.391987280052300990e-01	3.028981861819137200e-01	3.855963287722101174e-01	3.916784392428388495e-01	3.712637547086412027e-01	3.882288762667219784e-01	3.770680439828106856e-01	4.018520058885396984e-01	4.606113796507341207e-01	5.686741999995117425e-01	5.362282758538549077e-01	3.963533045681556510e-01	3.578216354946769373e-01	4.241570204532718047e-01	3.680726833363807682e-01	3.918926042181182234e-01	3.759608768802636947e-01	4.128791651292917364e-01	3.878526196611644106e-01	4.422107735596259026e-01	4.274461278998336056e-01	3.576634327324117457e-01	3.606967538921330152e-01	3.674007374969508466e-01	3.640804378444106315e-01	3.311561661344941676e-01	2.887874868832103203e-01	3.440559369097143105e-01	3.634450767878792954e-01	3.840990161329179142e-01
3.874227312879077734e-01	4.049214879069540918e-01	3.561310602232840572e-01	3.306359942882065028e-01	3.680411918291141005e-01	3.320221587924043760e-01	3.640044795226583529e-01	3.867733103801537231e-01	3.394026075050233793e-01	3.829471021934662267e-01	4.208694959006232805e-01	4.561279917163260089e-01	5.029566073826835515e-01	4.410008284484839280e-01	3.482374717106557771e-01	3.231576389313589592e-01	3.932319901998191369e-01	3.469156812698226955e-01	3.574195584746250876e-01	3.403021034409461354e-01	3.354769377556498511e-01	4.331503040076364330e-01	4.280972796225731014e-01	3.365616990817000831e-01	3.135019684713585275e-01	3.072663564386146073e-01	3.309534796743569540e-01	3.606643744354428582e-01	3.652987724764770183e-01	3.305515433181738794e-01	3.680304780448298008e-01	3.857386299878439173e-01
3.671027109753407514e-01	3.515255131338392292e-01	3.413979084145292719e-01	3.633605124867571590e-01	3.285296594610146448e-01	3.247765968647848278e-01	3.648882330457307588e-01	3.517819374984885727e-01	3.302674754097887910e-01	3.772148649724358926e-01	4.070309344989510580e-01	3.815312679589791811e-01	4.298418868810937599e-01	4.286690542867960807e-01	2.869206645380816267e-01	3.081106724933443952e-01	3.303247652343607732e-01	2.550251239960930061e-01	2.948007599799365996e-01	3.054903509468707146e-01	2.648319527341609358e-01	3.732486365974392872e-01	4.356817029025834009e-01	3.272044091008639577e-01	2.674226145221348383e-01	3.187858787883014466e-01	3.179617563080427978e-01	3.399314779314659418e-01	3.296201678916422240e-01	3.617689164473532615e-01	3.188526327666401095e-01	3.381533981245856135e-01
3.484993469005571720e-01	3.178926517416953423e-01	3.432034083907797850e-01	3.437647535406757604e-01	2.706823042078748687e-01	3.543006762768047824e-01	3.806092661212822637e-01	2.783233741402626471e-01	3.153546779659954780e-01	3.879251187511236210e-01	3.956614232312857249e-01	3.814985708202589532e-01	4.085201558411157841e-01	3.933196710241532723e-01	3.354486523899047890e-01	3.008949102206787685e-01	3.039900106721126205e-01	2.862909099477454200e-01	2.802056771085233988e-01	3.191991281179848428e-01	2.842493579386829450e-01	3.570865835373052688e-01	4.226854254204448491e-01	2.945334314322117786e-01	2.805130284318954059e-01	2.765843670991740555e-01	2.845992782910096164e-01	2.949932275667488391e-01	2.940555187643689172e-01	2.962294228069409230e-01	3.558710002902109037e-01	3.385334356063418038e-01
3.515230517341573768e-01	3.321418481273025192e-01	3.478781694133987190e-01	3.127321530589058929e-01	2.941259287363406361e-01	3.780135974421308664e-01	4.122294047235049441e-01	3.466489473912885422e-01	3.886575994660269595e-01	3.739342382828105271e-01	4.043921350486555655e-01	4.983589291763478313e-01	4.266282498925858535e-01	4.186946961428828495e-01	3.624997880084433466e-01	3.582939027375515728e-01	3.952947743197881558e-01	3.391313830707459176e-01	3.386117164578956173e-01	2.775133752779821439e-01	2.941317402263543546e-01	3.370761057312202658e-01	3.629753156902631450e-01	2.735592118779638926e-01	2.735175307846071657e-01	2.435796903624354304e-01	2.830529495324810574e-01	3.364528382730188061e-01	3.448628785703508060e-01	3.474001567996921058e-01	3.851047937767057561e-01	3.387171767449382309e-01
3.430326905447963481e-01	3.415317802906918110e-01	3.664918546428960200e-01	3.695265427334644137e-01	3.968407421758329834e-01	4.444715868218693244e-01	4.518827772489321659e-01	4.119917001827179681e-01	3.888968509549418640e-01	4.108362164516456416e-01	3.979578080240281923e-01	4.619906774588094511e-01	4.384728826179316030e-01	4.151988953814151895e-01	3.555421668766684529e-01	3.539914420945811102e-01	4.005826170290837651e-01	3.948946957652634260e-01	3.759519119329949310e-01	3.083092739835278651e-01	3.217198835648835686e-01	3.713981310030690652e-01	3.861227669320058120e-01	2.854634039346510832e-01	3.076475297582272339e-01	2.803362339321608387e-01	2.733019289751222880e-01	2.971937856321258953e-01	3.642175480786904451e-01	3.499135330957278689e-01	3.819702992362161154e-01	3.827368892579949278e-01
3.565198293667881102e-01	3.629860747977889934e-01	3.995865953022511574e-01	4.190626441580609374e-01	4.026748270945993968e-01	4.160557444105433267e-01	4.221194067778045733e-01	4.324925787589160020e-01	4.005655412569886775e-01	3.724416802569846530e-01	3.544599418101451183e-01	4.336456376861724249e-01	4.604981919734641438e-01	3.947037799568635652e-01	3.377773658277525848e-01	3.024905743672838265e-01	3.346882071033971395e-01	4.178960328077900854e-01	3.888250144696840938e-01	3.617147163798372644e-01	3.975171890576732481e-01	4.029825547615696890e-01	3.711507747569349203e-01	3.046835921718971107e-01	3.118594994749646632e-01	3.566326685067920943e-01	3.242438167455470865e-01	3.727448856343766881e-01	3.746447111161051446e-01	3.647983732413524471e-01	3.940526591942445367e-01	4.060532950267315977e-01


==> Cifra_figuretem/100/DPdataBlue8.0.txt <==
4.021527545438403073e-01	4.044924382797963069e-01	4.307031476715913465e-01	4.252787005490514249e-01	4.166393827713726350e-01	4.317121843332063502e-01	4.238169973398354662e-01	4.475796800120852015e-01	4.553603621794368173e-01	4.772377107236439597e-01	4.537744844388769683e-01	4.792152839379265061e-01	4.600465727226041857e-01	4.758065076686281425e-01	4.673820687688369224e-01	4.641813009078022967e-01	5.100754353199870028e-01	4.843185851879237558e-01	5.233336259155568770e-01	5.167548322410375761e-01	4.428147084141048628e-01	4.187317062928920808e-01	4.460425936385032375e-01	4.356761344512246614e-01	4.487700298232213392e-01	4.480480114267338942e-01	4.310684951373798812e-01	4.401741107046811541e-01	4.831556612279148122e-01	4.715664515047907068e-01	4.754667432175725961e-01	4.847444703120476484e-01
4.145617444052273615e-01	3.918416274421361312e-01	3.878736111133014308e-01	4.461517339337066068e-01	4.129322512693997527e-01	4.424242315629438038e-01	4.257644863576880434e-01	4.402442637923680846e-01	4.795807706111541724e-01	5.029239563064258345e-01	5.084840392481831950e-01	4.781893232444798802e-01	4.638241668764248593e-01	4.349250978671878043e-01	4.231088543107315858e-01	4.334008839540983149e-01	4.086212758892240893e-01	4.343095033491320978e-01	4.858596911979275457e-01	4.364161570097610521e-01	4.097848050310818335e-01	4.538794869726864301e-01	4.762984092414603299e-01	4.723824552272558597e-01	4.467402572888357626e-01	4.418993967350855478e-01	4.577732485405674456e-01	4.220258586616126295e-01	4.153238082099579009e-01	4.107727215772795093e-01	3.741297903865905550e-01	3.744101506753086950e-01
3.886398436934276890e-01	4.044137933846110311e-01	3.748528213813758225e-01	3.216387845363988807e-01	3.416177225734349787e-01	3.920474987384277576e-01	3.957618091899517965e-01	4.005432359832648004e-01	3.927354969752504532e-01	4.504381325636339639e-01	4.237089384556540494e-01	4.625872769236049065e-01	4.520530612717154062e-01	4.119502746134284243e-01	4.418794334359400500e-01	4.573525867972346726e-01	4.074969730734960272e-01	4.889661310643940162e-01	4.310799709114612188e-01	4.392055052193224451e-01	3.954202402183517040e-01	4.666699601148207033e-01	4.674098624958427095e-01	4.340112404881322772e-01	4.253988700382077548e-01	4.168592975363276665e-01	3.648689901526355750e-01	3.602153613107182961e-01	3.494287396671376111e-01	3.464584493402158571e-01	3.521387537871215057e-01	3.621725551833320234e-01
3.992248724480244593e-01	4.057313355280405820e-01	3.042760643477352978e-01	3.204303012553698093e-01	3.778682533975843971e-01	3.942801491044630735e-01	3.407284218290630995e-01	3.457773838954385504e-01	3.712524656454188610e-01	3.929068575734899760e-01	3.627543031427947762e-01	3.571261630826056965e-01	3.790314212954045692e-01	3.750709327028917683e-01	3.687975434021112942e-01	3.448537472261476444e-01	3.586517555872785201e-01	4.298554035134432016e-01	4.403835349237754104e-01	4.451559883637530302e-01	4.415693385014459738e-01	4.749695901537863696e-01	4.577533646360164021e-01	4.229812214358313893e-01	4.108847585873826036e-01	3.587010849968453874e-01	3.629675512942309723e-01	3.831194320294566968e-01	3.144781050035049264e-01	3.393963201900639937e-01	3.281304658490373782e-01	3.470576056144519805e-01
3.028755795546087537e-01	3.221612480219152586e-01	3.562743638392363854e-01	3.993621772081293875e-01	4.317354037258096522e-01	4.219924567629835810e-01	4.441150295457042541e-01	4.303054723938632420e-01	4.184764258132604997e-01	4.238992256698757011e-01	4.026916334271914422e-01	4.091941702178132911e-01	4.608559027186363011e-01	3.738562418313036151e-01	3.415484245227258242e-01	3.137840049747530613e-01	3.541529488844599727e-01	3.598951847092047851e-01	3.890422522752002843e-01	4.250967750818716029e-01	4.462258270429058093e-01	3.884880542044766849e-01	3.883079338075699494e-01	3.698567120396859531e-01	3.855641053413187413e-01	4.071439323855273740e-01	4.211915885315209440e-01	3.890606955310378368e-01	3.823481019512458001e-01	4.185728572858913865e-01	4.210964119158432939e-01	4.091007218609467033e-01
2.738206871332368175e-01	3.084987241774660438e-01	3.220509011088978357e-01	3.428996626545047222e-01	3.741001311640505533e-01	3.519568438881562344e-01	3.502287939668330408e-01	3.880575954790028148e-01	3.818889760732148697e-01	3.997661227232291448e-01	4.415896595411820114e-01	4.685214849260759262e-01	4.567378161722811525e-01	3.941152232078564688e-01	4.063671749835567337e-01	3.852189306327351015e-01	3.949980991963156773e-01	4.662635287492801761e-01	4.181419502926166931e-01	3.893077411340033489e-01	3.727120230070585238e-01	3.494221310566401617e-01	3.870368340446778688e-01	4.240477873612844562e-01	3.795802112323443112e-01	3.813252903695344420e-01	3.925073082709319428e-01	4.006728508864185745e-01	3.801150968933698082e-01	3.953990803646506569e-01	4.094496763616849444e-01	4.226405691613358551e-01
3.838433904366571614e-01	3.852267014482971819e-01	3.537963565938074817e-01	2.838565564450065692e-01	2.643029748798270129e-01	2.705643450375284087e-01	3.482400594328797228e-01	3.490982957851008761e-01	3.116646834055114557e-01	3.384931692034070516e-01	3.920210370760545127e-01	4.096507217458302819e-01	4.457336809966127023e-01	4.213935621227797301e-01	3.931577762868167514e-01	3.979187795411555095e-01	3.560086116698187308e-01	3.755307532804311732e-01	3.784717903037925213e-01	3.954603726384895435e-01	3.970620631491376118e-01	4.595225224320383384e-01	4.535858866674721268e-01	4.232021980778564174e-01	4.445517908955036179e-01	4.153594650595980875e-01	4.403705860725534715e-01	4.649578698641537167e-01	4.444077716279963841e-01	4.156021058350758413e-01	3.866182726016912374e-01	3.819677232998713312e-01
4.203673428369287257e-01	4.190699730631352593e-01	4.184605900767821574e-01	4.102504925876360176e-01	4.070825732256533880e-01	4.034810517789864659e-01	4.216997281003291853e-01	4.261334435702450740e-01	4.223428059580318084e-01	4.142590696011659857e-01	4.273730814785843823e-01	4.461667032679957345e-01	4.302459526728673045e-01	4.189496761574626471e-01	3.340226172272869887e-01	3.336819315847076028e-01	3.379838779620868428e-01	3.347405361284039316e-01	3.449676972006147646e-01	3.618641455675673524e-01	3.974509369929131730e-01	3.881097199588631197e-01	4.151006761408674861e-01	3.562707782087223274e-01	3.933181582985852409e-01	3.910690360739088045e-01	4.582055684215874392e-01	4.680322212792702441e-01	4.494408503945775957e-01	4.479150836125408430e-01	4.349254180170053496e-01	4.124336839451228642e-01
4.197322021328571129e-01	4.404076233083134562e-01	4.001739436709368380e-01	4.121860880631116331e-01	3.820463017041502152e-01	3.883559249734782060e-01	3.461373601753285345e-01	3.880574452177396605e-01	3.731238088800978292e-01	3.923135586872287250e-01	3.923139718800245923e-01	4.097710840761586426e-01	4.370075683094348795e-01	4.646519354140051239e-01	4.396330213087453198e-01	4.202610238591819591e-01	4.036620621408766318e-01	4.441752466836311197e-01	4.802476472593633083e-01	4.674347951781557819e-01	4.051622578764687010e-01	3.746557349007415549e-01	3.188862160240044652e-01	3.238062725848927514e-01	3.723639407453491756e-01	3.971877431283704074e-01	4.080424602259748457e-01	4.145645709818772118e-01	3.767936134999960163e-01	3.887339707435096270e-01	3.919546601959433274e-01	3.707051078470378069e-01
4.224972403579213553e-01	4.123826076475879399e-01	3.524448270806102013e-01	3.487749434250359548e-01	3.390313468446398137e-01	3.396851546872973193e-01	3.606473198535569136e-01	3.121187219849722028e-01	3.118171249207946638e-01	3.163301672051376245e-01	3.786070126548053416e-01	3.939815728639549652e-01	3.415800762039675753e-01	3.633986778906825865e-01	3.688779240729335718e-01	4.277586058934442215e-01	4.681086859988303761e-01	4.548939490906416250e-01	4.731191579495547805e-01	4.497218818659855510e-01	4.192255224379011769e-01	3.876516963480587386e-01	4.102630254557791956e-01	4.308198342293967364e-01	4.345270786474923486e-01	4.457218724601429427e-01	4.798772149143090138e-01	3.757152810793252251e-01	3.866918141728177827e-01	3.767626847045110750e-01	4.323080698131748223e-01	3.990484215558237624e-01
3.875434533271396864e-01	3.669258969053939001e-01	4.161990333147013166e-01	4.517179249215527714e-01	4.644845811534953350e-01	4.408897134026388831e-01	4.278648066331194322e-01	4.022230201119472159e-01	3.901630909629111854e-01	3.675615510652696649e-01	3.580275992684419095e-01	3.277613401522218028e-01	3.413183742692506017e-01	3.137995361536323191e-01	3.010112046844976019e-01	3.626741590779652968e-01	3.650184666853780180e-01	3.448978636389730679e-01	3.470748104992918970e-01	3.326335583565455667e-01	3.379505010725693537e-01	4.208397804061241310e-01	4.368312797658473468e-01	4.492269741067350108e-01	4.483998327184506305e-01	4.591280107790514653e-01	4.443033562103274603e-01	4.407470265059545977e-01	4.350010924175268245e-01	4.394017363721475222e-01	4.255662194241184304e-01	4.201003700505959726e-01
3.572820201852108801e-01	3.925787397051376248e-01	4.404713834280496454e-01	4.628634126014323780e-01	4.528224390127579824e-01	4.729671481200324878e-01	4.669966860933674746e-01	5.080375960815963765e-01	4.504612396811944475e-01	4.199935466327073819e-01	4.183565232947257795e-01	3.901972809840304479e-01	3.691225352242143432e-01	4.131093936979481351e-01	3.841912609247799537e-01	4.334804062553880288e-01	3.883921848664097509e-01	3.859472330636675719e-01	3.552067232053114365e-01	3.771469951341498983e-01	3.746445529725257462e-01	3.588516548317225441e-01	3.491755755964640606e-01	3.792128421894579993e-01	3.788778014436149366e-01	4.044917891615073535e-01	3.899191119188874510e-01	4.088803277465183905e-01	4.466599006917001402e-01	4.221872904372384050e-01	4.641137534862653791e-01	5.270247940915042673e-01
3.824072766072693086e-01	3.883298856225717022e-01	3.826306358751247472e-01	3.699222277512964618e-01	3.639309327679045580e-01	3.822128955785454862e-01	4.076850310171064029e-01	4.109224441918552517e-01	4.239544143571561396e-01	4.233319754500473042e-01	4.368304784390463769e-01	3.786379021287730184e-01	3.882799448235777495e-01	4.975468379685790143e-01	4.904416402866195179e-01	4.328656575434003395e-01	4.056758199027776790e-01	4.569656123268184822e-01	4.281065684359746104e-01	4.412466096364469625e-01	4.502553936390193412e-01	4.465641401957216039e-01	4.223304583143910329e-01	4.217397359163442272e-01	3.859070440679608360e-01	3.731984387143738591e-01	3.959369020706084430e-01	3.853009896315549576e-01	4.029821246175354088e-01	4.176566280896203409e-01	4.089303064277275968e-01	4.036648349348966880e-01
4.402267590839341049e-01	4.302815532066497362e-01	3.969854421180571968e-01	3.767635377473602665e-01	3.551279813533995133e-01	3.298543757768133688e-01	3.554122686412859444e-01	3.552838991856070994e-01	3.332660050092600690e-01	3.765159737045891131e-01	4.259796914509185184e-01	4.441164650300365446e-01	4.144432378719683507e-01	6.061716196506941046e-01	6.209948610096884813e-01	5.560501642202336781e-01	5.758264581237394486e-01	4.836011902028331533e-01	4.717364205442667879e-01	4.389960615819483714e-01	4.670457066505811494e-01	4.489068820283440009e-01	4.417005177349405676e-01	4.720383148798185657e-01	4.412575442729682607e-01	4.664761514942717402e-01	3.944710505474408047e-01	4.001298596757688619e-01	4.282892623658819398e-01	3.887830901267665951e-01	3.734507475699481160e-01	3.840924111072009373e-01
3.548577011296841777e-01	4.079730918427431074e-01	4.337270430138808752e-01	4.546286590791703830e-01	4.379144061218142037e-01	4.712377904500199555e-01	4.646748555226303257e-01	4.417739801601799354e-01	4.686123116733013627e-01	4.585815075728452150e-01	3.699552108369537629e-01	4.026197464755461586e-01	3.794819040389122988e-01	2.342848268525806188e-01	4.662395497369556940e-01	8.464147289255807838e-01	8.010222962322426365e-01	5.412245463896749875e-01	4.941278581040043916e-01	4.935942190319512202e-01	4.750855908967860919e-01	4.848409007648891156e-01	4.463400161463190186e-01	4.076401310509037423e-01	4.341064029569898786e-01	4.123017633470228427e-01	4.191177814846492322e-01	3.926255967128344793e-01	4.053213140132260195e-01	4.163354438408203850e-01	4.022798455808536122e-01	4.034586546233883131e-01
2.996484833684227023e-01	3.207461133911712059e-01	3.641274917441871262e-01	3.895907388733401144e-01	3.688424434521367368e-01	4.177653185567921645e-01	4.420618629671898003e-01	4.739830044083353511e-01	4.936285481084946025e-01	5.082771059311899098e-01	4.412775970963693228e-01	4.444019793666750817e-01	3.808209085506187863e-01	2.418330180999719858e-01	4.058705695049935058e-01	6.751036249229878106e-01	6.973575671804276288e-01	6.824059932025227093e-01	5.996790243952824229e-01	4.910575099293216228e-01	4.725904041431628344e-01	4.528893855258138701e-01	4.633057659601641509e-01	3.748313321576778323e-01	3.802551688957153120e-01	3.615850150902960580e-01	3.537292545173854053e-01	3.692361872835741021e-01	3.786333812039507918e-01	4.479450129448285245e-01	4.164546239389478877e-01	4.431661816254964248e-01
3.032990688138739732e-01	3.012165327281468574e-01	3.009620139085713575e-01	3.119404838891324805e-01	3.304586504719173590e-01	3.287507127169377874e-01	3.300796174470341793e-01	4.196573693991818566e-01	4.313395725680501669e-01	5.231480015536411621e-01	4.937265074439659562e-01	4.428168276313054763e-01	4.226386528095221196e-01	4.917926205986268839e-01	5.310635587425374116e-01	4.727378075828309045e-01	4.043255770882057676e-01	3.192996115665925339e-01	4.259165371239609366e-01	5.603384405620746023e-01	6.011677714927549099e-01	5.359436201576482928e-01	5.532250747165502469e-01	4.947956624557085514e-01	4.080113987241809070e-01	3.810113796334557712e-01	3.518901026905239537e-01	3.715374332189155249e-01	3.552242514493599290e-01	3.327267962413537061e-01	3.222941294128209289e-01	3.907871091446300515e-01
2.768237379248651986e-01	2.908531922880968623e-01	3.133418194390686362e-01	3.426040761366129228e-01	3.322758930159804280e-01	3.284813057096661604e-01	3.112856575340534615e-01	2.784930274241814163e-01	4.164696317072469345e-01	5.474838760200354537e-01	5.589894785934760302e-01	4.676899976316419294e-01	3.712000045276394600e-01	3.981278812470198103e-01	2.855561983109800583e-01	1.738681984760437060e-01	1.084090280187818001e-01	8.645310056465901893e-02	2.446598368199093543e-01	6.829181417665671772e-01	7.122407139299312684e-01	7.583359408976440008e-01	7.244691501637983144e-01	7.140190695247126129e-01	4.988321714555385422e-01	4.109281709664704407e-01	4.114993880196010090e-01	3.886246064762808317e-01	3.507247394438270938e-01	3.257303874244412145e-01	3.514482847824221823e-01	3.599564319966467307e-01
4.110661190930468001e-01	4.256057742245816233e-01	4.019050234095188356e-01	3.435091534933552015e-01	3.816177206191580518e-01	4.175803000874416804e-01	4.300646875176440953e-01	6.002206164057370952e-01	6.547928389126781434e-01	6.705467979863706240e-01	7.053906698951291077e-01	5.836285310814867122e-01	3.451708347836553448e-01	4.356902159881378966e-01	3.880996042434931570e-01	4.351955230159362253e-01	4.696795885350565913e-01	4.669396871042117980e-01	5.388927426846811253e-01	6.573049965663675387e-01	6.164774422556988931e-01	6.757419102223216623e-01	6.106909274759624306e-01	4.884833211569797884e-01	4.333772442246252021e-01	4.370552652963864415e-01	3.966516628819827250e-01	4.045833350944357254e-01	3.976488417714985624e-01	3.844142742554536030e-01	3.283922465362277276e-01	3.604530952793063014e-01
6.638754973599727549e-01	6.200614086166130745e-01	5.817245495211031958e-01	4.837789536752941655e-01	5.425059979788026121e-01	6.549250605258933877e-01	7.428668996267028257e-01	8.254991474704307386e-01	7.052955017677308147e-01	6.583779198137997835e-01	5.919590823559931492e-01	4.052788842253859936e-01	2.459740345279292084e-01	5.190231006011244430e-01	6.801293572489244266e-01	6.564950200300807559e-01	6.405075118721905714e-01	5.895521228062922114e-01	5.564822201304737703e-01	5.807457141606945372e-01	5.213903941030322287e-01	5.571299887678280438e-01	4.852207304284294476e-01	3.450791409030819490e-01	3.885953149508910021e-01	3.947102340483277794e-01	3.637295778498839671e-01	3.758941103003357598e-01	3.899056189683584583e-01	4.115507436368785465e-01	3.932320800403549810e-01	3.769581813423072969e-01
5.910822658826857534e-01	5.355664227054562909e-01	5.574206169445192760e-01	5.392386818249297331e-01	5.512681188376147290e-01	7.108199784914305264e-01	8.897136634031456159e-01	7.192380366527790780e-01	5.273212457202396397e-01	5.381643422017379219e-01	5.569821941468965365e-01	4.935961102253119126e-01	3.853613480987637119e-01	5.100826338704079754e-01	5.373203862438264977e-01	5.149337331337053847e-01	5.115709160765201657e-01	5.646200186374356056e-01	6.302879876197451381e-01	6.765679358238790853e-01	7.375224550650096855e-01	7.784775897825242374e-01	8.312129246495589818e-01	5.708611811368331512e-01	3.566390151750142845e-01	3.619288376037012589e-01	3.736154353251182614e-01	3.329732979917896518e-01	3.931047149320430201e-01	3.661431377136769028e-01	4.286927515497848673e-01	3.796943924528009551e-01
6.350512787967624861e-01	7.298528104833679198e-01	7.607074837112496324e-01	6.863013376575345381e-01	5.987165378139898131e-01	6.282458915792926701e-01	6.833263387913902642e-01	6.217616401661650860e-01	5.193557897997416184e-01	5.175766087393333104e-01	4.974591503007861348e-01	5.323155334339754186e-01	5.926189197521376517e-01	5.823257837291945238e-01	5.815610873431554806e-01	6.038914904756348401e-01	6.584283488933467821e-01	6.637241256270921541e-01	7.560711630701119068e-01	9.258728769153345972e-01	9.556425717836891653e-01	9.740828172053466183e-01	8.754831980988709850e-01	5.990871275443011568e-01	3.873300598779031989e-01	4.042069212382711774e-01	4.229130707031321101e-01	4.206094891462514029e-01	4.167704008818844952e-01	4.236980476264394224e-01	3.863709726143236267e-01	4.045833584410156170e-01
9.240767510788187034e-01	9.424104162631280479e-01	9.832752510594039430e-01	9.761783614596266645e-01	9.362301761495036567e-01	7.445927085001911028e-01	5.174289550738121468e-01	4.925629792220098668e-01	5.023448508149794822e-01	5.110546332202966502e-01	5.094320762561619365e-01	5.035443768801490805e-01	5.423609185358659879e-01	5.704885752158348478e-01	5.842719505524907042e-01	6.990883551515155725e-01	8.166653439530364711e-01	8.118029221102965876e-01	9.299300048216334602e-01	9.786350486054825604e-01	9.836877846766863831e-01	9.610950543777152522e-01	8.647040717750076322e-01	6.233305026268810556e-01	4.945725029482365698e-01	3.946259547777432042e-01	4.124125478637877817e-01	4.099082348054997049e-01	4.168928456184875508e-01	3.792000004569041627e-01	3.379285492360178944e-01	3.970048739741177113e-01
8.896053948594844218e-01	8.695390446262947215e-01	8.428593708767420090e-01	8.216465342030547792e-01	7.688608766847613296e-01	7.364480276121641023e-01	6.616461276946871140e-01	5.513613122774498887e-01	5.027243559444907195e-01	6.956781941311181994e-01	7.404598130962988245e-01	7.244920951709675760e-01	8.029538042218696825e-01	8.688303944185137295e-01	9.377031876095920371e-01	9.778654729848630378e-01	1.037191120378119225e+00	9.772618598961922975e-01	8.865853662380646094e-01	7.140038018783505525e-01	7.504131102927993346e-01	8.289401796038962100e-01	8.329414450915266777e-01	6.572085740586814939e-01	4.420478040713902157e-01	4.128537473104527677e-01	4.046966124694256206e-01	4.033648010701144093e-01	4.149306822607319312e-01	4.181458471642326424e-01	3.965859260018422261e-01	3.112723737207879759e-01
7.320973860562234314e-01	7.647042287326983878e-01	7.203142218916754880e-01	6.894373309132914018e-01	6.333997463653852078e-01	6.739284545739311350e-01	6.988378335251196338e-01	7.107124914466633747e-01	7.335607258305203437e-01	7.764526173512686924e-01	8.135400553023087733e-01	8.268768475109928850e-01	7.659962162751595693e-01	7.200398089995257989e-01	6.503048302895340083e-01	6.280010771458555130e-01	6.252173692484126466e-01	5.832096206721029130e-01	5.034119574432317501e-01	3.403982786409723849e-01	3.490133256706866027e-01	3.919180214396301154e-01	4.091798008434616718e-01	4.116590715744994355e-01	3.623320859457337395e-01	3.413977867533362076e-01	3.609692270768256606e-01	3.771228227291296697e-01	4.004866813196330533e-01	4.378783250808990224e-01	4.210708932295381124e-01	3.885823530225258060e-01
7.993881432802645293e-01	8.487907037962264534e-01	8.097170277770465718e-01	7.765829430514427090e-01	6.718168600770229038e-01	6.779738813682592014e-01	6.591731528667104101e-01	5.118842682022616275e-01	4.388399238262193358e-01	3.811973021754140878e-01	3.572468292729486516e-01	3.483720671097727539e-01	2.781706213798553207e-01	2.632260403603644550e-01	2.473039534741488243e-01	2.335147509885512895e-01	1.965087020351326264e-01	2.824499185506062493e-01	2.571023440665519688e-01	2.919317354441398615e-01	2.976686899013348264e-01	3.106094187349486835e-01	3.722621423702774379e-01	3.698307423124803095e-01	3.951858739176046242e-01	3.872254374633364304e-01	4.468326614606932257e-01	3.505195900963836153e-01	3.414312909575968336e-01	3.792602538450566274e-01	3.646561482518719255e-01	4.048602875096858345e-01
5.208321956691415178e-01	4.727897809195856227e-01	4.797670395038524660e-01	4.676833340974801967e-01	4.604632940958106047e-01	4.221218865588248770e-01	4.110380004567164569e-01	3.721598063058009220e-01	3.977372950633625281e-01	3.981257766440609580e-01	3.175727615561263484e-01	3.529901275540782146e-01	2.706208061491132133e-01	2.562187693904252050e-01	2.363647565969628772e-01	2.386834617509001610e-01	2.420803451406233209e-01	2.235307428557808118e-01	2.370724496846114693e-01	3.130825917475899001e-01	3.254601144844891381e-01	3.537610150561574240e-01	3.992704812127914615e-01	4.052732249042129142e-01	4.101616238445637830e-01	4.539588722173152902e-01	3.921684808564664948e-01	4.075349871660284284e-01	3.465087639606332370e-01	3.297075249585648127e-01	3.278339224640983707e-01	3.426632233483720702e-01
3.017162164425895576e-01	3.531880441984264207e-01	3.724614434628126247e-01	3.422634705228171925e-01	3.295285942842870464e-01	3.781143921281877041e-01	3.657452574000847334e-01	4.124869093774899409e-01	4.053725745765045518e-01	3.866567177874076777e-01	3.905911908011278078e-01	3.728894685811030563e-01	3.284498299411363620e-01	3.154416929022582083e-01	2.912561934410516362e-01	2.785764748008209279e-01	3.025226616992243711e-01	2.730971508738791464e-01	2.834754386083785382e-01	3.398746758238402332e-01	3.878950484182540070e-01	3.855959411413703575e-01	4.209658275176300091e-01	4.183450805698739061e-01	4.164148305095188851e-01	4.115105846439360837e-01	3.891850951292700755e-01	3.579746088704331419e-01	3.400290317241067006e-01	3.441179554965891341e-01	3.536658700369785246e-01	3.425476121951542829e-01
2.669086802652230750e-01	3.278624696798430604e-01	3.491756529094224848e-01	3.333775569485884493e-01	3.875015519311842960e-01	3.520991602404480170e-01	3.478324763882810200e-01	3.349095574155832034e-01	3.569831487489161237e-01	3.412495638184250835e-01	3.564735271776297565e-01	3.479562399332288836e-01	3.360696425961631761e-01	3.603068414054256818e-01	3.151686719594815611e-01	3.304501086944710564e-01	3.564977617972255874e-01	4.026623070643451374e-01	3.428417418143898110e-01	3.799927574157466181e-01	3.995959711135118608e-01	3.922898466918606220e-01	3.628942883685581933e-01	3.870425944157008802e-01	3.859742164115292362e-01	4.033194841278150422e-01	4.198941349397758982e-01	4.127767230565805301e-01	3.766996792229908020e-01	3.937071638146963926e-01	3.478349925809940957e-01	3.314622525326125779e-01
3.179740831689901737e-01	3.410517688170208728e-01	3.239943719036184056e-01	3.239773090963527502e-01	3.143962827402951299e-01	3.445570190118630305e-01	3.291267422391890851e-01	3.670498765418265252e-01	3.835505873888722106e-01	3.947818454887124795e-01	3.922969405031437318e-01	3.454655395875463331e-01	3.454405664233446971e-01	2.984248277077088396e-01	2.954705685692796679e-01	2.941684422360238416e-01	3.161792443811337061e-01	3.302509239400701069e-01	2.715387407656004726e-01	3.243286485806633479e-01	3.112830861629609647e-01	3.043751628766598327e-01	3.242647382865731509e-01	2.575792971965180089e-01	3.571646373392371454e-01	3.535397171208879419e-01	3.949846803229630776e-01	4.171597532193960234e-01	4.254982272496253271e-01	3.705762717917305271e-01	3.595178433702425069e-01	3.315222081489792583e-01
3.171340083308111790e-01	3.053646031510717784e-01	3.422213078730289570e-01	3.659990652515585086e-01	3.943033348732505328e-01	3.835624501098025552e-01	3.906603709892048082e-01	3.917850420960115043e-01	3.785743939197626085e-01	3.343329525052087248e-01	3.432162765184080255e-01	3.187942789187078185e-01	3.315749683887176391e-01	3.285820144701644407e-01	3.060312887389963765e-01	3.085370383753686663e-01	3.065046775138725033e-01	2.811959523931621963e-01	2.781944600842566895e-01	2.871187915563046533e-01	3.345643323281710657e-01	3.417101870719251866e-01	3.510290353051970236e-01	3.849226105870482417e-01	4.023844958501632263e-01	4.192683348149876532e-01	4.304984555901700261e-01	4.291011969649165536e-01	3.852818101353527869e-01	4.040854100051263220e-01	3.952077198948188985e-01	3.563117934662531905e-01
2.694623142877669020e-01	2.557677077545641997e-01	2.780649810709622249e-01	3.065175628150723086e-01	3.413082500584206369e-01	3.464252218679577111e-01	3.767192533330424586e-01	3.441204717713239325e-01	3.782469097120825241e-01	3.403952332768815925e-01	3.051943290387683083e-01	3.005861263173488784e-01	3.031496623406029212e-01	3.340376353315688274e-01	3.078926494980847028e-01	3.150749600689701224e-01	3.396007736953220446e-01	3.366587373102568059e-01	3.348408701245495500e-01	3.318296023122349614e-01	3.808316320573291724e-01	4.048528748927637810e-01	4.175837938093892587e-01	4.074475988150688677e-01	3.963748287188320063e-01	3.859262577020476925e-01	3.684292393985075242e-01	3.454672751682701382e-01	3.427116198628646915e-01	3.437673794912324277e-01	3.152604172951225525e-01	2.637548772029953414e-01


==> Cifra_figuretem/100/DPdataBlue9.0.txt <==
9.083805845371777377e-01	9.011718563164539120e-01	9.007043731977766310e-01	9.322982911302091225e-01	9.236350313269954260e-01	9.394242878511488426e-01	9.776751074598372115e-01	9.641056674615045008e-01	9.578461849917819793e-01	9.577261666677938656e-01	9.762370815490148956e-01	9.801474646414747305e-01	1.001169421139116222e+00	9.743921333769640647e-01	9.722552411035095821e-01	9.855105373782432343e-01	9.784862965959085779e-01	9.605253628763472662e-01	9.691995825352708316e-01	9.652116804405705963e-01	9.748281048765156109e-01	9.753618322795465367e-01	9.823657277670309051e-01	9.787716009158080599e-01	9.529549465086376570e-01	9.721798060779109907e-01	9.737092159257527690e-01	9.973622607193808332e-01	9.709342745112221618e-01	9.652433385618064410e-01	9.598824812598382161e-01	9.776267293486917698e-01
8.420539665331885359e-01	8.455641991770885824e-01	8.652933383484453511e-01	8.654704640902570745e-01	8.582520435179007423e-01	8.702438548574772392e-01	9.119669296449702811e-01	9.608389067169411657e-01	9.860304809534531367e-01	9.992312843455013471e-01	9.866669578530752327e-01	9.703850730428409399e-01	9.929112166113288618e-01	9.932173595101835284e-01	9.945198618291100079e-01	9.951090413387105871e-01	9.837846548461323115e-01	9.692353561795622463e-01	9.767425992545996083e-01	9.887390883074314019e-01	9.935336709116217024e-01	1.013673632793451462e+00	9.800542005199828210e-01	9.843180661727078951e-01	9.779915442505685563e-01	9.897325905805683943e-01	9.916051731277921721e-01	9.931612403693186319e-01	9.922537415271904804e-01	9.978294556756314160e-01	9.946823877431361094e-01	9.934526133157215444e-01
8.511150883667587541e-01	8.592516191735561915e-01	8.402802685399881621e-01	8.688435348428822369e-01	8.663087512282451330e-01	8.828694898701897609e-01	9.017198569147003573e-01	9.715449301988641206e-01	1.011381914122692294e+00	9.872343876579706690e-01	1.016881628148255112e+00	9.900117463937820883e-01	9.776894875127540852e-01	9.938184465755007801e-01	9.935208508887473089e-01	1.018311864685592427e+00	9.744301596996988168e-01	9.854766527544722710e-01	9.822942593829649960e-01	1.006335199750996612e+00	9.917314628408465671e-01	9.948838781056629221e-01	1.041144147155733224e+00	1.028026396135704790e+00	9.822412775928139883e-01	1.022773276377653140e+00	9.813736046043091132e-01	9.927070601052464527e-01	9.963145904438714950e-01	9.697757357377841947e-01	9.634082107065110590e-01	1.008853452827073838e+00
8.293470461929030035e-01	8.228098600199553747e-01	8.065754449601277853e-01	8.371532147240435817e-01	8.563429923686106671e-01	8.562837182202820419e-01	8.907886354176923760e-01	9.556932212504891666e-01	9.773677957985354992e-01	9.561375173529661486e-01	9.698592248019849427e-01	9.953677944039209802e-01	9.789545452818553262e-01	9.887275585918176013e-01	9.962978406445762714e-01	9.906459033732271102e-01	9.799354463244263069e-01	1.009431067129447523e+00	9.856016229650449434e-01	9.874169306944755586e-01	9.897218884867546862e-01	9.902440791187896441e-01	9.931413758565839078e-01	9.921589669220789443e-01	9.862280948380020007e-01	9.946962186892679414e-01	9.677299655384112853e-01	9.978716564757352803e-01	1.004826020928705210e+00	1.027310814938510175e+00	9.896320276973582519e-01	9.774022342213515291e-01
8.263852281179990822e-01	8.277590957727226639e-01	8.046271249793963687e-01	7.775722017432387112e-01	8.280544662179544213e-01	8.649614668065824796e-01	8.917368910094382040e-01	9.586943881337012252e-01	9.377307305925079994e-01	9.623891854628314757e-01	9.819330064343163578e-01	9.789131549700255119e-01	9.773932078067205653e-01	9.845013530564504789e-01	9.563783490496901019e-01	9.454291931020991635e-01	9.666345509874172404e-01	1.007675663477783035e+00	9.725835877356709958e-01	9.612951844768438114e-01	9.943245617473650544e-01	9.681828282769965321e-01	9.798664899518587657e-01	9.829941996003022098e-01	9.719798587541843560e-01	9.865441955385317874e-01	9.862974560653642309e-01	9.981903540521152030e-01	9.822622060759936824e-01	9.828356074500442796e-01	1.008454331466891674e+00	7.875675232874717047e-01
8.266193426183312543e-01	7.835202110966965616e-01	7.814314320762734134e-01	7.856200828119590529e-01	8.134770062948449842e-01	8.177980637097260752e-01	8.255036777089506117e-01	8.560716548940937587e-01	8.081457765098548629e-01	8.402559501538856557e-01	8.914031110447586670e-01	8.077648001096217056e-01	8.174804731820936032e-01	8.021314267962763589e-01	7.882728302923025510e-01	7.487161449829076165e-01	7.807752102146693352e-01	8.841577264047056905e-01	9.879664732255305504e-01	9.712373096998402344e-01	9.859065544583607288e-01	9.947644964536751511e-01	9.968431449090349172e-01	9.774523203239064983e-01	9.990420179279935198e-01	9.866372321633583020e-01	9.942674008772519612e-01	9.980400544956666842e-01	9.056227549873500093e-01	8.906956451082023163e-01	9.949841187572705525e-01	7.916769492683884968e-01
7.525547209845833141e-01	7.731840152392581711e-01	7.610120922707046542e-01	8.071649308364102771e-01	7.774083737223773660e-01	7.651808985530680340e-01	7.740195096783755169e-01	7.899007400172483040e-01	7.856653153610011486e-01	7.669776522822667753e-01	7.887994205114016166e-01	7.388462953361929486e-01	7.569126866971287448e-01	7.019308164498967439e-01	6.315985541378688062e-01	5.818196660904036976e-01	6.298030028875458708e-01	8.774562884371555072e-01	1.001737608041423977e+00	9.928672402868863323e-01	9.995085003172077265e-01	9.900892532927217937e-01	9.890974272418964208e-01	9.788043574339549968e-01	9.831216706308442133e-01	9.782974601417721017e-01	9.987782829301021792e-01	9.966605011016360649e-01	6.932188995647238228e-01	7.010267442560434992e-01	9.874319816835305241e-01	8.835446611408767081e-01
7.787852690613887852e-01	7.090432092210573467e-01	7.131219801377053358e-01	7.458605172556227458e-01	7.354124619929841566e-01	7.202016162526917453e-01	7.028352529571469942e-01	6.822414255814618356e-01	7.022375099313833413e-01	6.193464480759403035e-01	6.473645773619738364e-01	6.554733673496526691e-01	6.401267090873453691e-01	5.903255464768036864e-01	5.741193149327121770e-01	5.178314034301551017e-01	5.103915609771314532e-01	7.082177127993979360e-01	9.199209232949434600e-01	8.415813598083670133e-01	8.751193354948358927e-01	8.667583593119319030e-01	8.905651957922586792e-01	9.557930208161441454e-01	9.817335775527389341e-01	9.881487831658004595e-01	9.960883511282813130e-01	9.920751208627149875e-01	7.404775380126931150e-01	6.885510323202842509e-01	9.419477634505097896e-01	9.179967731337906889e-01
7.293864760500533562e-01	6.860349723159239188e-01	6.440461189238074757e-01	7.063287469905732419e-01	7.341154523275081889e-01	6.986844611192408738e-01	6.828751165501705245e-01	6.436725981285237319e-01	6.329713043197511269e-01	6.020505669960876105e-01	6.207125385804647122e-01	6.355084290738656216e-01	6.387911680539043457e-01	5.878172903960138251e-01	3.566164362007348543e-01	3.310505179487486238e-01	4.367884379191795396e-01	3.061801295932909950e-01	3.960075819276921982e-01	3.502826429813152842e-01	3.801931932236380929e-01	3.681131508942576125e-01	3.523092244314385280e-01	5.632435206550897577e-01	9.410462292486836411e-01	9.930855115024903590e-01	1.008748242561381181e+00	9.518703881868701977e-01	7.292552495518603850e-01	6.634525664859506344e-01	9.424785480688234740e-01	8.903478888760518739e-01
7.665244034372492576e-01	7.040902215222716309e-01	6.924402941515421794e-01	7.118687666320604457e-01	7.305621060232176944e-01	6.878416703853388325e-01	6.886709680284024415e-01	6.591852222125451632e-01	6.601373249730958515e-01	5.985718776224449034e-01	6.393988142090077931e-01	6.084829294639610975e-01	6.336565098338936552e-01	5.538277769409691853e-01	3.260831188769636180e-01	2.969349430643430376e-01	3.491344876210602521e-01	8.450188776612013730e-02	1.104311758793294629e-01	1.560133976242120690e-01	1.905748578341240895e-01	2.270825725682299179e-01	1.193472676110691466e-01	2.999819519574141169e-01	8.894117418623297411e-01	9.862007395729566195e-01	9.498743705842879193e-01	6.578916915960331124e-01	4.593856636726918463e-01	5.664212425622636715e-01	6.666240112630382741e-01	5.508134188793609720e-01
6.358603072706509041e-01	6.599986447169463588e-01	6.717714390782505429e-01	6.771016378110602529e-01	6.383547484912407421e-01	6.354419684749749164e-01	6.456879192516309374e-01	5.753500725971013585e-01	5.861332662512599434e-01	6.264702526577083930e-01	6.558679773069818753e-01	6.334997312548068527e-01	6.957820557653692228e-01	5.574551932238854812e-01	4.699630533952601219e-01	4.191048228607062165e-01	3.395270702411941621e-01	5.429406323566755149e-02	8.931546284117389267e-02	4.780785719934514955e-01	6.629425143987132119e-01	6.185108658590857678e-01	3.733806806359392660e-01	3.649490110520172692e-01	9.326164604265376745e-01	9.447919921353332695e-01	9.064077490414985672e-01	4.333291933276781083e-01	3.425250059534198921e-01	5.057822892213075239e-01	3.578481053936801715e-01	4.026723331372751846e-01
6.902578307294852111e-01	7.086686876497783061e-01	7.178084878896265897e-01	7.433334862859225511e-01	6.724721270125019190e-01	6.794085763989684557e-01	7.037550458855093005e-01	6.521397334826698478e-01	6.461585926193692542e-01	6.776413009573032387e-01	6.980910687131957060e-01	6.091705717034424650e-01	6.888623815622793023e-01	5.328651622296801671e-01	3.539483517154366488e-01	3.259279386061933459e-01	3.228016650382010688e-01	3.894754242218394225e-02	6.669051241692319776e-02	6.056071839452231709e-01	8.144248479795451745e-01	7.388985012898441340e-01	4.089490696179403084e-01	3.529455155026484658e-01	8.185111272572180852e-01	8.352241135977327424e-01	9.169226502789391553e-01	5.120293759843234094e-01	3.777036816160645460e-01	5.065982982123526934e-01	5.008198082602445256e-01	5.837921040680090767e-01
5.823138818419675289e-01	6.369483776524998975e-01	6.443822781543719902e-01	6.571417352791574240e-01	6.482534001744922891e-01	6.560284182161618682e-01	6.426444038080780796e-01	6.576717666205222912e-01	6.351257693589026365e-01	6.230691073694594184e-01	6.663132594543252907e-01	6.093597498508097621e-01	6.434459702259505143e-01	4.279250281691073798e-01	1.494275420735647064e-01	2.050151262840135546e-01	2.773781012029976067e-01	4.641661688784423645e-02	9.528192548006031437e-02	5.375122435284378497e-01	7.190213600898722746e-01	5.330204394137207924e-01	3.492244029548594031e-01	3.110012091453168703e-01	7.262688608705348825e-01	7.694719039157030815e-01	8.024298001016667570e-01	7.006238252907873720e-01	5.905456732482380344e-01	5.277029167510418617e-01	6.092467468331774771e-01	5.760503906084344372e-01
7.066776926215877497e-01	6.769518535098824064e-01	6.811557587772006928e-01	6.933466211086528608e-01	6.733760173792450177e-01	7.189574965146865448e-01	6.744851857277486262e-01	6.515825221608366746e-01	6.687679780519049100e-01	6.544228161343802475e-01	6.840086839594601287e-01	6.431104939192140435e-01	6.539672718497731019e-01	4.720092852586770804e-01	1.222874374589877355e-01	1.627328980417485638e-01	2.723620518242250710e-01	8.237874927243915568e-02	1.413993199297741976e-01	2.720461744719291919e-01	2.306456069651855734e-01	1.995685297672297465e-01	1.596418077413738479e-01	3.070663582685894677e-01	7.217182783297102500e-01	7.711236390879542268e-01	7.534340015081569808e-01	7.572959581850193800e-01	7.298078910155774146e-01	6.456570580473192100e-01	7.064582027253638596e-01	6.513001734118337716e-01
6.271905892973640428e-01	5.611275271737360404e-01	5.090464754061195807e-01	5.218832652068459144e-01	5.211563304658982654e-01	6.041260525384778424e-01	6.038570414202264480e-01	5.925330760973192001e-01	5.432901551135859153e-01	5.135900297940590997e-01	5.735459924571818524e-01	5.708257844653048529e-01	5.799688166814581658e-01	4.810665931841682785e-01	1.338845569992206108e-01	1.488793686736065991e-01	2.745171216671917214e-01	1.196959718209939932e-01	1.716332205347775586e-01	1.219931457068834102e-01	6.101304849574024081e-02	7.279887664552738002e-02	9.211482320924462008e-02	1.141839400627891465e-01	2.754394504468851146e-01	3.734564967906687238e-01	3.150880483823642608e-01	3.446537275130733269e-01	3.454008676641839304e-01	2.867512711383664037e-01	4.152592683098122461e-01	6.311620306258588498e-01
6.967432781111029261e-01	7.032890139645026073e-01	6.369967714031480321e-01	6.588856198456066737e-01	6.708204679996879749e-01	6.052398239811825897e-01	6.153212772249380125e-01	6.391756950145648375e-01	5.775027229831208864e-01	6.148051291282261577e-01	6.492781620700014411e-01	6.157459119637662681e-01	6.203561733612746876e-01	5.403121482606941806e-01	2.580610696932326142e-01	1.577465236146425032e-01	2.376359727921444065e-01	2.800681646390767998e-01	3.189944675917009698e-01	1.994911643189652833e-03	6.602380966262594297e-02	4.708689912099003200e-02	1.382178959397501947e-02	3.708920621787398231e-02	1.224052813548287683e-01	6.417411360583062663e-02	8.317907538842230636e-03	6.165062344805850164e-02	8.822707045236043155e-02	2.912774068045854980e-02	2.614050466119192118e-01	6.402788670928384329e-01
4.488511604352655171e-01	4.275481448433822163e-01	4.049182813353906507e-01	3.919327851533127571e-01	3.892742255710370247e-01	3.391354442815128212e-01	3.543566321254220108e-01	3.320780301129314660e-01	3.063015657971221994e-01	2.899523789681257568e-01	3.168211704737975420e-01	2.993133731690249544e-01	2.974540964582446101e-01	2.843408371427995074e-01	3.799054345291785206e-01	2.430597248448815029e-01	1.322172290833807662e-01	1.587751024574261538e-01	2.011368109748336575e-01	4.971986280218907567e-02	2.344379528245120192e-01	2.326021487004745758e-01	1.173879344878771408e-01	9.578886113418279974e-03	9.201445178331617292e-02	8.151367011803946350e-02	3.824876202687028937e-02	2.411948242540586443e-02	7.294276636998615893e-02	2.678055163479455825e-01	3.621769302927953516e-01	5.171080250276273160e-01
1.548803003049232796e-01	1.385251586730271156e-01	1.240344963581856141e-01	1.351855952108650671e-01	1.357890624945537472e-01	1.305755919307280410e-01	1.406549086062505449e-01	1.209741442128931116e-01	9.188720618920762084e-02	1.075043746434165837e-01	1.214022893643941642e-01	1.261778294961710956e-01	1.113585516330062308e-01	1.262727499369533379e-01	1.670036335659074722e-01	1.675300151650110092e-01	8.392904890641510185e-02	5.409157915569889896e-02	6.982629549716280748e-02	7.239740177797122922e-02	2.578326019777036349e-01	2.882314728930616132e-01	1.326208796236632015e-01	-1.378043210598953877e-03	9.940449742814633227e-02	9.437194842662642580e-02	3.586683145449066912e-02	6.055147351655781884e-02	2.401080916693640321e-01	2.504062843782527414e-01	1.561537865309908235e-01	1.103795325446746134e-01
7.923057230160666931e-02	8.562034321686738669e-02	8.010526160077389990e-02	7.007451723517350850e-02	5.673294913841445131e-02	5.075756996215059769e-02	5.242988629136861173e-02	5.196224503333892603e-02	4.779583265360879546e-02	6.747776087271613321e-02	7.262705619848114358e-02	4.448403881388371395e-02	2.715271133716967364e-02	4.870540420057692388e-02	-3.739261696345589497e-02	2.203773264646686700e-02	2.594739392132282274e-02	4.972035402884454613e-02	1.094533900269220594e-02	2.131817173567028545e-02	4.753534880879388413e-02	3.402609251090780301e-02	2.360347081846101910e-02	7.307189354448129226e-03	1.028574869677632425e-01	1.073048392159504927e-01	3.620131481142534191e-02	1.557604511971540096e-01	1.912058681721899578e-01	2.809091512041845401e-02	2.001365778217342045e-02	4.620035175114928228e-02
2.844887064275263347e-02	2.382259714307809195e-02	4.006037272711210351e-02	7.185471501892640167e-02	7.339492082099517700e-02	6.808356705054824376e-02	1.519264746011082107e-02	-9.023654772632044158e-03	2.227750259494541696e-02	1.564769476904988299e-03	7.696644197652460252e-03	2.260465853162998973e-02	-2.397162813558098224e-02	1.532244135286955390e-02	-1.149372296551549877e-03	2.213179684254705515e-02	2.132746144131647537e-02	2.564584224215560315e-02	5.620631339040285668e-02	5.191410917462279534e-02	4.954169631028316340e-02	5.802730483851446797e-02	1.904207240874825069e-02	7.375294829042930433e-02	8.452428899878902668e-02	1.579615202605615110e-01	1.249717290128615210e-01	1.245059922054949225e-01	2.521973428530667471e-02	8.120829917315340596e-02	2.126895000913577860e-01	1.101748112306737970e-01
1.326794306281148805e-01	1.021503575464427077e-01	1.005409454664521612e-01	1.295131819295559927e-02	9.921598930124250759e-02	1.216817619617410196e-01	3.611709991779579049e-02	-3.755622104222727797e-05	4.006814475463138514e-02	2.994112695403658431e-02	2.191506369818320074e-02	1.285603042391796069e-02	2.668488285035078636e-02	3.045015047282129822e-02	2.913789590849462374e-02	2.808284137728817020e-02	3.038601427001465238e-02	3.781099542915138806e-02	6.181573437373065472e-02	4.366767743092701826e-02	8.072466460256859377e-02	7.039737463853439070e-02	5.972052869468313929e-02	5.709573769245716857e-02	1.106912274311052519e-01	2.017787356443320745e-01	1.444189629338940850e-01	6.289573735047522540e-02	-4.417466109349142689e-03	2.110681764490433543e-01	3.943924087109396681e-01	2.670937486745744160e-01
3.754229865956602574e-01	6.761354033747146719e-02	8.084015540816098799e-02	1.320717712579954073e-01	1.276757796642864762e-01	1.140926541992759724e-01	7.601965575109292939e-02	4.064936633964631729e-02	6.120599478478877531e-02	1.207082733247411416e-01	2.059538600868037195e-01	1.243296284717261002e-01	4.020422608683124621e-02	4.999857293690630755e-02	3.577785017650897403e-02	2.245314500628031035e-02	4.958993548267727480e-02	4.336737623481044107e-02	5.766808906091018538e-02	5.741080889177935243e-02	6.304816054211746790e-02	5.079906799095335046e-02	2.427171570726015595e-02	1.002212275189591495e-01	1.447081687142315054e-01	1.020597145250324300e-01	-1.275413455678551383e-02	2.693407800711053110e-02	5.222113535313132465e-02	1.615187131591837577e-01	3.025558563176905524e-01	2.386660950390688540e-01
2.918044732671440378e-01	6.588859580456835063e-02	1.900484961548281615e-01	3.621045474423320032e-01	2.136599178673542210e-01	1.280418869173673702e-01	9.587504222699753942e-02	4.727317320136810441e-02	8.510345704014558865e-02	2.651186830778507475e-01	3.115955122725253545e-01	1.585388745567743174e-01	7.201183123537654995e-02	1.394981031741208133e-01	1.276793466971607727e-01	1.016180627113027479e-01	9.429054515202227316e-02	1.418349327885074507e-01	1.456019070460654596e-01	1.543477461867884259e-01	1.578879767037182358e-01	1.668851510600797006e-01	2.054933043705912954e-01	3.140355369881654424e-01	3.532057361155302444e-01	2.712074213563439029e-01	2.536004891193674449e-01	4.577090279388296157e-02	6.094396132371371344e-02	1.300930933630829456e-01	2.212004269790138200e-01	1.398543429245552028e-01
1.974434988950518333e-01	1.338483283719799910e-01	3.059692218935506913e-01	3.955616291987362199e-01	2.641382053168223609e-01	1.427678357749778137e-01	8.081884495587719763e-02	4.551669735581428261e-02	3.035734734888127506e-01	5.138361145723014944e-01	4.927629124636982993e-01	4.640778402994199525e-01	4.734424659279961589e-01	4.722590738917607500e-01	4.862972361645842012e-01	4.526497578444927949e-01	4.519719372411680758e-01	4.477754702670662112e-01	4.847747136184172301e-01	4.678260785272767008e-01	4.613198616190499757e-01	4.531826825545204884e-01	4.927996965760300663e-01	5.664527341796788962e-01	5.799412560770323966e-01	5.343168969849355632e-01	5.162231752228709780e-01	1.728723166188874949e-01	5.874392941877491781e-02	6.478572839335915157e-02	1.461690186754999732e-01	8.107898642601570061e-02
3.870543453717961713e-01	1.541679692007558444e-01	3.626775647038187889e-01	4.575551286766263992e-01	3.147134059295055852e-01	1.417587399136189807e-01	4.497459274056551937e-02	5.189274111544103785e-02	3.158588493642106587e-01	4.581660982985673036e-01	4.317979080209724541e-01	4.259438478765995018e-01	4.241320387463993202e-01	4.292590702917359891e-01	4.102421721733303106e-01	4.338101378027602317e-01	3.969851899435736242e-01	3.858600013841188003e-01	3.740974919297558321e-01	3.374949899878649240e-01	3.163241885728144687e-01	2.995278879454449927e-01	3.134459243868170653e-01	3.148602932210105565e-01	2.849329441435567989e-01	2.954153959736997570e-01	2.375482883270706169e-01	1.162558563020104907e-01	3.094306731922594894e-02	4.355162988255190798e-02	5.980708187516361324e-02	4.858781875238023240e-02
3.217106112305382348e-01	1.304434003251357388e-01	1.867991316945227798e-01	3.511003703260230924e-01	2.253644564574169007e-01	6.658872671958737666e-02	1.514855350474814642e-02	3.648556605147661863e-02	4.955316978934305033e-02	7.604074197169459481e-02	7.133582236737992521e-02	7.252427497582586424e-02	6.065584711001852092e-02	8.682411288595075216e-02	7.569340766252115327e-02	4.049923414530097465e-02	4.821923915246213721e-02	9.240598604393852888e-02	7.341008058188307206e-02	5.718651664444328320e-02	6.898381130479339096e-02	9.801871484500600251e-02	1.019428017340780895e-01	1.317287713891601986e-01	1.707126461263754336e-01	1.776060802222570179e-01	1.567827867504610062e-01	1.441625993113123672e-01	1.262129738004646173e-01	8.746863683951616730e-02	1.082159693507236953e-01	4.918863223096998916e-02
3.745749780388252792e-01	2.829157040567542580e-01	1.686629269128045450e-01	1.976449495803327128e-01	1.904978055719150631e-01	1.446652674626846269e-01	1.890055542852083770e-01	2.268419514189982111e-01	2.897807891361508514e-01	3.102246856083011872e-01	3.325089152127992942e-01	3.187671920869884490e-01	3.183371488413103689e-01	3.450840951080188512e-01	3.421644114953104610e-01	3.507220952546553638e-01	3.813481641755345208e-01	3.690344924371403157e-01	3.936771230761791363e-01	4.164009328170318880e-01	4.148157469226011473e-01	4.464329019675271626e-01	4.502894278473081324e-01	4.581333381686722439e-01	4.833067117204419838e-01	4.905550013416701272e-01	4.529693199594954089e-01	4.773184684564601432e-01	5.207220447573727151e-01	4.096927056373903531e-01	3.946466969672016711e-01	3.605696157361533150e-01
6.003375685135549089e-01	6.102762198486877399e-01	5.440750554763988944e-01	5.213677527735740558e-01	4.998893927919903502e-01	5.342151127754205531e-01	5.473327455618649529e-01	5.730124663655883355e-01	5.826412993586027600e-01	6.252919489417760879e-01	6.374735115074444680e-01	6.118365358455689629e-01	5.939010123050537659e-01	6.024707828601333359e-01	6.017857074115380289e-01	5.566038675905178312e-01	6.060328326377517616e-01	6.003704793712836274e-01	5.996294455127522127e-01	6.093654119006943759e-01	6.253340041625440326e-01	6.073004615382211480e-01	6.137552506831371879e-01	6.174926513721717969e-01	6.143610037572082572e-01	6.131765285315609049e-01	5.845976408578124062e-01	6.229358846186641152e-01	5.827800456996241607e-01	5.670303600155858215e-01	5.567547706944625530e-01	5.316458089546665100e-01
7.149551539141754120e-01	7.050254198279541917e-01	7.748850479255048329e-01	7.572274689398779124e-01	7.481635207328058979e-01	7.084861756898307439e-01	6.961598263049370017e-01	6.892256704823236380e-01	7.186304955459872357e-01	6.630221705166299273e-01	6.731949667713066354e-01	6.689119678303796501e-01	6.731772876292962948e-01	6.495187044738581772e-01	6.431554575366973392e-01	6.461889203645954094e-01	6.411729525921563422e-01	6.631618991697038057e-01	6.607952771842933171e-01	6.737324145296639255e-01	6.938673895880922426e-01	6.327540417050262489e-01	6.748394062484308620e-01	6.602858637320880852e-01	6.649347114788349833e-01	6.607486503812487477e-01	6.354082424499700732e-01	6.226118488873718659e-01	6.193791866600559803e-01	6.335021049792881609e-01	6.257651402416859465e-01	6.294120854772644602e-01
7.624197028287338362e-01	7.912497890864144123e-01	7.954400879788764422e-01	7.866316031394695596e-01	7.848345291844742722e-01	7.849578047610030751e-01	7.562896623700822163e-01	7.328829372429687128e-01	7.207419853146136424e-01	7.358429522080792706e-01	7.207135149042689370e-01	6.798558788374186035e-01	6.916209816431689861e-01	6.328453919311476383e-01	6.737691429987363589e-01	6.790689900305688642e-01	7.066755628102153741e-01	7.223567843984430858e-01	6.895536731738586278e-01	6.823719574976716551e-01	6.970834346831582540e-01	6.753678840003135564e-01	6.798607142276402726e-01	6.817657665997004512e-01	6.852040120620764840e-01	6.738746676823410553e-01	6.574753484312191310e-01	6.655576264307875300e-01	5.854025366262085583e-01	5.425654555134515888e-01	5.591662402833703638e-01	6.792514039502175471e-01
7.990983696798694691e-01	8.708269860891348912e-01	8.057934210365322869e-01	8.274433592550433092e-01	7.997908593849312187e-01	7.684093084339246316e-01	7.643126903671032535e-01	7.518925042645149270e-01	7.539761545425590628e-01	7.467541446413322737e-01	7.253603619879851472e-01	7.121781122142254450e-01	6.920664082255441052e-01	7.094096958180716728e-01	7.008562005827815300e-01	7.166681685083573505e-01	6.903946092446920924e-01	7.158483481896287248e-01	7.094972496598908052e-01	7.002013644078920462e-01	6.772598913531241438e-01	6.722533688606210367e-01	6.774521850029434633e-01	6.899436498297338849e-01	7.041509469322575487e-01	6.827503816275078963e-01	6.252701616021751896e-01	6.208560444591736394e-01	5.901818799485540890e-01	4.431899523587272682e-01	5.259851196345907143e-01	7.322866316676218679e-01
8.113289966090206917e-01	8.062223058266565490e-01	8.309218952061023789e-01	8.412546387059213204e-01	8.057814895317458870e-01	7.662344532439816502e-01	7.646548028564401633e-01	7.596429464158195310e-01	7.675798578472993183e-01	7.677258817803540580e-01	7.689070176012233748e-01	7.307252697771019490e-01	7.095091423968743483e-01	7.150661188231751675e-01	6.837457484771790606e-01	7.251310936979989963e-01	7.115416740021877073e-01	7.116498010035033905e-01	6.808171522591411895e-01	7.089121561989695230e-01	6.627388726361943538e-01	6.978776240684398946e-01	6.893615148576046625e-01	6.837837572300651257e-01	6.779302402550841933e-01	6.450925851106059650e-01	6.044015504489078650e-01	6.373201477654933944e-01	5.564146624576000733e-01	4.788070212736817433e-01	5.711877915829396413e-01	7.253266875608457287e-01


==> Cifra_figuretem/100/DPdataGreen0.0.txt <==
7.799722725725934946e-01	7.818778220519442268e-01	7.741324992891227552e-01	7.605584318277957001e-01	7.685617140398656177e-01	7.796562138927506380e-01	7.899065687245196976e-01	7.936576569246461821e-01	7.835932032922073853e-01	7.784759834307974913e-01	7.868411704150011232e-01	8.109209284390712646e-01	7.418689237373539136e-01	7.660444562951305159e-01	7.656577634100891760e-01	7.714849661690195148e-01	7.748149985868251211e-01	7.867704878392020040e-01	7.568621357963828400e-01	7.542836776149546285e-01	7.760239444171592726e-01	7.778472801853364427e-01	7.219605104831710030e-01	7.477856957955708594e-01	7.402257420149869205e-01	7.212630761552051295e-01	7.221030369763687951e-01	7.124817811660344447e-01	7.149027208570113423e-01	7.140647860514069967e-01	6.988229709075495233e-01	6.895466160834794467e-01
7.989461207235121210e-01	7.962519308046150934e-01	7.910880128625417118e-01	8.172953148009072244e-01	8.134113904071089696e-01	8.037500677561133511e-01	7.887701953754099327e-01	8.041461622591450364e-01	7.884676845045835991e-01	7.942765627646308779e-01	7.829367029790854637e-01	7.824284121034594808e-01	7.996506827488184532e-01	7.891111033048620049e-01	7.824990645193529160e-01	7.893466874095297348e-01	7.804944394962307630e-01	7.736634229888076364e-01	7.746226532547504373e-01	8.199674726113059808e-01	7.736397933117311609e-01	7.727074043723216601e-01	7.642041275986644067e-01	7.530569552748473949e-01	7.637935280532048843e-01	7.577062527849308671e-01	7.371373719985416795e-01	7.376907885630304973e-01	7.532182315629446512e-01	7.517554655297666866e-01	7.159730853980914578e-01	7.210869092303203720e-01
7.963901569361957478e-01	7.881217688873061178e-01	7.143495290157165778e-01	5.619643354735887053e-01	6.891796286603052435e-01	8.134692386938238151e-01	8.358791178417159795e-01	8.243907557661528385e-01	8.122967609652733678e-01	8.017859047781575876e-01	8.154221948039217516e-01	8.195122832758723330e-01	8.068537333921014243e-01	8.082293075013445849e-01	8.253074373380613338e-01	8.252145770364426314e-01	8.081012652792842754e-01	8.199637453337165205e-01	7.883927076893265662e-01	8.394766973748741812e-01	7.998473371396925824e-01	7.893134294411821017e-01	8.159313357664241817e-01	7.943067627317098589e-01	7.848539817948486652e-01	7.902904883831481930e-01	7.641066174905635222e-01	7.389975111325750579e-01	7.213620463369875280e-01	7.387467839220981380e-01	6.991967776696035308e-01	7.537883041055569722e-01
7.919824260243633063e-01	7.325776425955247140e-01	3.807591630375406488e-01	2.556672982106182324e-01	3.075175438974719899e-01	4.622680265944584810e-01	6.875143286778986340e-01	8.325852094124546188e-01	8.761268034899845070e-01	8.364177660987168750e-01	8.340669033531358245e-01	8.403758120194522174e-01	8.224497792504686933e-01	8.272233121974543746e-01	8.515638007579746649e-01	8.359169569972919600e-01	8.296782542715828157e-01	8.263917860709792951e-01	8.337281818287796131e-01	8.253343370242611776e-01	8.276584156247106527e-01	8.477893832092496806e-01	8.184563304762225711e-01	8.196087249132443242e-01	8.107506080810191751e-01	8.033876646104103347e-01	7.907637201676087635e-01	7.941993063743172376e-01	7.787081431584829128e-01	7.770691666794222741e-01	7.733588888960363228e-01	7.641853304276714498e-01
8.584985268642356671e-01	8.094602198733976683e-01	5.808851829414536372e-01	3.578327312978867858e-01	2.582340188006556625e-01	2.178857219400399114e-01	2.679577211127757708e-01	4.707256205602035060e-01	7.131610580396184895e-01	8.551898443801901895e-01	8.856870180436436923e-01	8.655539605796012115e-01	8.484915672554435018e-01	8.535692633554510245e-01	8.343891327256602874e-01	8.528392610863790857e-01	8.346168365755971541e-01	8.500228882140371534e-01	8.337019358592893115e-01	8.318492558419257055e-01	8.363365041364455577e-01	8.233859804451953979e-01	8.107112547734415253e-01	8.230558030633123856e-01	8.157443598779633431e-01	8.004997962504550868e-01	8.114034968787761093e-01	7.970969449568917620e-01	8.148137149649186117e-01	7.885099633881105241e-01	7.789278305151905446e-01	7.844397222222049271e-01
8.486260400577054774e-01	8.745331150233265349e-01	8.637240702188441199e-01	7.590774211377974146e-01	5.758283167360332966e-01	3.742862639332391606e-01	2.637923528254563221e-01	2.434766549015844050e-01	2.886341356040935113e-01	4.824689182347594585e-01	6.981116559537918764e-01	8.652296745914123122e-01	8.894971131547250165e-01	8.721077443884900360e-01	8.654877258603504986e-01	8.489181284123774596e-01	8.499922324995750067e-01	8.580041742400974503e-01	8.350831920086128068e-01	8.726788614251014264e-01	8.681996786198542537e-01	8.455240314440274352e-01	8.420421591144050533e-01	8.384896415712262963e-01	8.363989055767404590e-01	8.335368396071737296e-01	8.283583953096479435e-01	8.485822089155644621e-01	8.155585160359982710e-01	8.088432088987277391e-01	8.075068565691718714e-01	8.407790770576974992e-01
8.766136294604570667e-01	8.843722095954702489e-01	8.874877132012776171e-01	9.001411679925463982e-01	8.771891897013750494e-01	7.713004022621743339e-01	6.087125232545388398e-01	4.495445092633973405e-01	2.999390211992798982e-01	2.530440018698500992e-01	3.138634411348592557e-01	4.683397528969590051e-01	7.359992828724341019e-01	8.722768527391371318e-01	9.173074297250477516e-01	8.900341124900027490e-01	8.823465124888016931e-01	8.566210018640759705e-01	8.762941649687326917e-01	8.705975623282318221e-01	8.669205674891671265e-01	8.680149829329985023e-01	8.857231785023642612e-01	8.557641058200927686e-01	8.436756593333496479e-01	8.394379850921335207e-01	8.712803122852049720e-01	8.346686246899519546e-01	8.415044191583127553e-01	8.144691978454147163e-01	8.141487475620896586e-01	8.277228249112095204e-01
8.949186316748092285e-01	9.205533349075287752e-01	8.945222218999860919e-01	9.349300933486076604e-01	8.910863670252359148e-01	9.128180861498795817e-01	9.122741060091930088e-01	8.745666086451062693e-01	6.749581689229053882e-01	4.490667337164173101e-01	3.086895377989836153e-01	2.237588057953621146e-01	2.439934233585658863e-01	4.751716769359521364e-01	7.388666847525735548e-01	8.939866537651054434e-01	9.668695507645354015e-01	9.003554909956621444e-01	8.802860518501498532e-01	8.891388256687614566e-01	8.790590002774069101e-01	8.784337363100397367e-01	8.677560142670398546e-01	8.581981540971974631e-01	8.618951055608387035e-01	8.649013056942860267e-01	8.760124522116623513e-01	8.640400793871563234e-01	8.476863642618654993e-01	8.447688401013259130e-01	8.206597420092537343e-01	8.223239590062012550e-01
9.122030344060366724e-01	9.338116452749798402e-01	9.311789527440504921e-01	9.263211739530248234e-01	9.443192602221344156e-01	9.307293795964389771e-01	8.980696035372333075e-01	9.513290934819896849e-01	9.263377860075855397e-01	6.796694917286215665e-01	4.108728165997158621e-01	3.293751163261384174e-01	2.784541574571873235e-01	2.305643606934127121e-01	2.987819672262150839e-01	5.077080908102356016e-01	7.254917573524614083e-01	8.731157460537727344e-01	9.248759901248593263e-01	9.111886775604943756e-01	8.984276542827250855e-01	9.191435867687701711e-01	8.677096895604885507e-01	8.852194676709868038e-01	8.721801944465309431e-01	8.731782259688197767e-01	8.755911368867796973e-01	8.631139868068496979e-01	8.679423690090876109e-01	8.406592700238725291e-01	8.547360036359256119e-01	8.414439739713810429e-01
9.216184231266129068e-01	9.246737187140384728e-01	9.080859845012142495e-01	9.358520616147248949e-01	9.369237492622102259e-01	9.279177678490198034e-01	9.451855087727611959e-01	9.511096156297612625e-01	7.700856148600296880e-01	4.510124689192953618e-01	3.406486257214499935e-01	3.231366867354623640e-01	2.888052105088567689e-01	2.490265702441643025e-01	2.358161733968501261e-01	2.387269139582956223e-01	2.738273152668755928e-01	4.426778101569734947e-01	6.751635722390514349e-01	8.555708582906358384e-01	9.217593746983117065e-01	8.890293947054928037e-01	8.909941127708659314e-01	9.022873176789306671e-01	8.974642277379877298e-01	8.702027855020612046e-01	8.810945826177376539e-01	8.858342726360461938e-01	8.709751396743056207e-01	8.491393809755338751e-01	8.720874762114665391e-01	8.653011729782155159e-01
9.384675543623040017e-01	9.433626664919215754e-01	9.425963647027104653e-01	9.498232735790362868e-01	9.674832724176691823e-01	9.543854148600527942e-01	9.362462599229205429e-01	7.669266743115712437e-01	4.322742196016475802e-01	3.269269173191682309e-01	3.751850719889700536e-01	3.166952945750423631e-01	2.878655262995321040e-01	2.761348831130832071e-01	2.564785705078810873e-01	2.415715385635555656e-01	2.301918540512992994e-01	1.942061065613226722e-01	2.130017744699184146e-01	4.001368277849763899e-01	6.948506803968639289e-01	8.952706426357227576e-01	9.407658430559125984e-01	9.293089280376508610e-01	9.048601006917412759e-01	8.913318118390369804e-01	8.832573275608374130e-01	8.791930398967592319e-01	8.918289405804856740e-01	8.955527636937208324e-01	8.822360279293576246e-01	8.803713428999881963e-01
9.423192254843750781e-01	9.645204357527108474e-01	9.583789013211200247e-01	9.586778050774514837e-01	9.580171164804270889e-01	9.532611674511399791e-01	9.087467166102221050e-01	5.731774973517330674e-01	3.147653230208692365e-01	2.906516924690898396e-01	3.527409446232097068e-01	3.117594191575280282e-01	3.123189393728464380e-01	2.854220882229128176e-01	3.007842159898180268e-01	3.023868363231391188e-01	2.400526433656927916e-01	2.844733178030436349e-01	2.395591046858480122e-01	2.305306756341291841e-01	2.605608606381171199e-01	4.068160484592894255e-01	6.813630389425614498e-01	8.846621090462276626e-01	9.593364534237805996e-01	9.268191362441271508e-01	8.979617278907695566e-01	9.140957282210325774e-01	9.191602806751030252e-01	8.906733540067411914e-01	8.931685270719469383e-01	9.132270256486889615e-01
9.361340567817934000e-01	9.595211395859664094e-01	9.501734272496960010e-01	9.417676700727484196e-01	9.730922230894457625e-01	9.655414462957745414e-01	9.477469743833757398e-01	8.785771402982800460e-01	6.717434949465216354e-01	3.796836796630803645e-01	1.878327587774157870e-01	1.403177926093705230e-01	1.640745298943246944e-01	2.816108774766782341e-01	3.415196040470998007e-01	3.533878513019648726e-01	3.385396739338756289e-01	2.790376505222308956e-01	2.255300946818796504e-01	2.116435685011719137e-01	1.691075435703077445e-01	1.553107121037994309e-01	2.017872640639545578e-01	3.730239729301037532e-01	6.152849626030659769e-01	8.406669078721155097e-01	9.622524557696530145e-01	9.305872415394099706e-01	9.077395112507395947e-01	9.109014234113379516e-01	9.394465994660595731e-01	9.027189665059234258e-01
9.262123339335800454e-01	9.390553266047655390e-01	9.310842507827841175e-01	9.475144432506704684e-01	9.276577183956378203e-01	9.461761088768867456e-01	9.538667629696159223e-01	9.540312560074016845e-01	9.811276105342872089e-01	7.068265705715045533e-01	2.297007379201654598e-01	2.335198274067980528e-01	2.691685749576643305e-01	3.593632074876131899e-01	4.118510111413956620e-01	3.936986694466252934e-01	3.673766546831087609e-01	3.255884508790872767e-01	2.799154689520575445e-01	2.178393519638796016e-01	2.139731064136810301e-01	2.053080657899842842e-01	1.985394075635874278e-01	1.566246085965120050e-01	1.859233656397759893e-01	3.438447431217320771e-01	5.672029777046426746e-01	8.415814618278446568e-01	9.027339315410761733e-01	8.661992563910575482e-01	9.001095783628967339e-01	8.917507636100084900e-01
9.023588633234919110e-01	9.193364252719719021e-01	9.155661628713915867e-01	9.286190767975028848e-01	9.117220557099889877e-01	9.040608774544292014e-01	9.219431489115809120e-01	8.949476079705476206e-01	7.349528450201634477e-01	4.779722989265507427e-01	3.632166582986387504e-01	3.883998958685201397e-01	4.287534718171147619e-01	3.835347538155510216e-01	3.846290890321810152e-01	3.193254065239591877e-01	2.642072516154779227e-01	1.840790749836604678e-01	1.644843801635954839e-01	1.349475850885732409e-01	1.305538529955940774e-01	1.230245487284452321e-01	1.159324343511034666e-01	1.423621900655193118e-01	1.087811204204634508e-01	1.126386269637901644e-01	1.451059038475936702e-01	2.434106262095776518e-01	5.136400728228908141e-01	8.148565864553274363e-01	8.984818928543435446e-01	8.818835799568185418e-01
8.120904840457061624e-01	8.217540332460308017e-01	7.940391449444298422e-01	8.366235028679005481e-01	8.347904572344919671e-01	8.298827411399390952e-01	8.470794889634039038e-01	8.293717394962902834e-01	6.425600315921740080e-01	4.459188077328870570e-01	3.164187680737414188e-01	2.578078687106019062e-01	2.347471973156915470e-01	2.288742710628770272e-01	2.149029775050333435e-01	1.962896525004211024e-01	1.444754956765897380e-01	1.827524528734477405e-01	1.713589553605065763e-01	1.736231779853149304e-01	1.829155005695923264e-01	1.845487474534508177e-01	1.868560075302095058e-01	1.652180044238012457e-01	1.285688323751136564e-01	1.284008147361334062e-01	1.192912125172777976e-01	1.058534542021691283e-01	2.369804175504862942e-01	7.585680345159153681e-01	9.084745750291780553e-01	8.895991721020101162e-01
7.632936806933517948e-01	7.865770761802031164e-01	7.961234811177314574e-01	7.997581605808288252e-01	7.637148008891786466e-01	8.025648249154814229e-01	7.915518126214149408e-01	8.172449348925263646e-01	8.089971436094494095e-01	7.536104083033289269e-01	5.424281207738487209e-01	3.016468491179536970e-01	1.654713761327755439e-01	1.533929195155886160e-01	1.623537301908976049e-01	2.102955864644306949e-01	3.080134385968014143e-01	3.143926625644338779e-01	3.101310938222927582e-01	2.581790797661392411e-01	2.204043724309061314e-01	2.288700889925105453e-01	2.224206924052732348e-01	1.404547367375464650e-01	1.288514982873071868e-01	1.251576568354065555e-01	1.306859682884809470e-01	1.288747785559928027e-01	4.414966215351163181e-01	7.539577301226588757e-01	7.968446608342397708e-01	7.947212282564083408e-01
7.882087221377230835e-01	7.987926406461490769e-01	8.054358255305638092e-01	8.201405330989864906e-01	8.101076013331556247e-01	8.064668776445566012e-01	8.264515563426687583e-01	8.035258937851613714e-01	8.120210648903543049e-01	8.076212783270871887e-01	7.915368934590500949e-01	6.280711003695811367e-01	2.321482996588260794e-01	1.354249257631588432e-01	1.370650605432159608e-01	1.913164721398689649e-01	2.812685003017014185e-01	2.623933381842673551e-01	2.004106554113277705e-01	2.243255180634614876e-01	1.538982721911803797e-01	1.327062985370708326e-01	1.247027511477428602e-01	1.243540977924453422e-01	1.254331841091589905e-01	1.088767510311300923e-01	1.062022329625275652e-01	3.075186753857094279e-01	6.933497186650435795e-01	7.744019629167384622e-01	7.685726549200578850e-01	7.168843063660259585e-01
7.886665033800192015e-01	8.107073238006763383e-01	7.934431871513205614e-01	7.944309307974953827e-01	7.992003445931347150e-01	7.883418971737106151e-01	7.755885422953917585e-01	8.235633091813480133e-01	8.119585529164808912e-01	8.019278440361622406e-01	7.749768207379247320e-01	5.269660792624414336e-01	2.564505177377748302e-01	2.506489168166746717e-01	2.777243780673114837e-01	2.698960691239580822e-01	2.422039818083756291e-01	2.139257631551116645e-01	2.056431274521000052e-01	1.859235884332194333e-01	1.873371713826410823e-01	1.684645646406439934e-01	1.366935294415234092e-01	1.690760331448027398e-01	1.428905814076530112e-01	1.031336424127887730e-01	1.747489340381128964e-01	5.422643897195439378e-01	7.586195093562200231e-01	7.643960014822498428e-01	7.259896475021699880e-01	7.632013032738649283e-01
7.704529953509303697e-01	7.793561695742368123e-01	7.900808160563379534e-01	7.998397575350847388e-01	7.804097719334750494e-01	7.670598731776689938e-01	7.889454117169142355e-01	7.916909966311530544e-01	7.743972348620178359e-01	8.077240603051887291e-01	7.562574325821846966e-01	5.983516519959708457e-01	4.126085534021843859e-01	3.044941165072123090e-01	2.754265493212915139e-01	2.462385199805928182e-01	2.677331189627467078e-01	2.386275466569451331e-01	2.259137870903542844e-01	2.210339723200760442e-01	1.854232933253210092e-01	1.907805182081121487e-01	1.852908926798400857e-01	1.621717112519263371e-01	1.453011357950882154e-01	1.511929588577234640e-01	3.717803050435256607e-01	7.068667013114668940e-01	7.481161717119151344e-01	7.504888400807294691e-01	7.385637016812883759e-01	7.340530574341920245e-01
7.452466997469076038e-01	7.320103608323071942e-01	7.600106601708769283e-01	7.709205018356322103e-01	7.630045472529994877e-01	7.731160715589759924e-01	7.759211629342482874e-01	7.685509101166815293e-01	8.031500030511422583e-01	7.726836391374511948e-01	7.678832707324166895e-01	7.806424963886885449e-01	7.057898558675265166e-01	5.794149174705989225e-01	4.299114808237402552e-01	3.074994356858393174e-01	2.772626337111379069e-01	2.656455421283113738e-01	2.646368596112612104e-01	2.363704632006566608e-01	2.134668483253620574e-01	2.013819162411596975e-01	2.086511983341680920e-01	1.416102667737904053e-01	1.287724596721526449e-01	2.293745610874753371e-01	5.912465950559100403e-01	7.430764515735444053e-01	7.333799905491105164e-01	7.392458067166042257e-01	7.492018930745649730e-01	7.198750240339343298e-01
7.182132009325504773e-01	7.033095416060373140e-01	7.306888397058581841e-01	7.295619632392114084e-01	7.062892786145514856e-01	7.338402123305289848e-01	7.375634145463484392e-01	7.684385342505455352e-01	7.387853540861619717e-01	7.243502285035395838e-01	7.542289421470997901e-01	7.684404741835849650e-01	7.370348084764749563e-01	7.684437879341404765e-01	7.213517231647770256e-01	5.450447232152028088e-01	4.170790118563625359e-01	3.159566462330626879e-01	2.778993154759371031e-01	2.718854230881224687e-01	1.988052442137868414e-01	1.975298921994276813e-01	1.825848691825419645e-01	1.222570412673982254e-01	1.424762210241589111e-01	4.134526547822352516e-01	6.984940647245720946e-01	7.276406622434008487e-01	7.219050528781330023e-01	7.205301009598681361e-01	7.106103929759682858e-01	7.107669262768556706e-01
7.070323248954024642e-01	7.528885491277305109e-01	7.508322805304393777e-01	6.825572856724438919e-01	7.027083430435365763e-01	7.485225694372292793e-01	7.430633401190082088e-01	7.453057226030065374e-01	7.303914496076509000e-01	7.239700950076093378e-01	7.409765787321289654e-01	7.274848820081559753e-01	7.230461881290173309e-01	7.104945386193792789e-01	7.173591752248826836e-01	7.212483632344747209e-01	6.680860821666642080e-01	5.311382914566820101e-01	3.554705811721906028e-01	2.812772526157488184e-01	2.313505216193416925e-01	2.164950300681379447e-01	1.921296551547545250e-01	1.355968525353557774e-01	2.624398300418902541e-01	6.045520757580644666e-01	7.228797127427050162e-01	7.136974876253417976e-01	7.288502666913360128e-01	6.951336665620063693e-01	6.913225218141885176e-01	6.767963487991867089e-01
6.830980081529384185e-01	7.349751574696358203e-01	7.364043239612273473e-01	7.186573431883815921e-01	7.320261299961383639e-01	7.370250038794027292e-01	7.421791264189240289e-01	7.678625498545739170e-01	7.642949852393812193e-01	7.780546647837953689e-01	7.115440744514688332e-01	7.381313324476094229e-01	7.321134983413931652e-01	7.013982291289532212e-01	7.046163453666963727e-01	7.168203160196067181e-01	7.379481485874065383e-01	6.939713448531039663e-01	4.691747691697210620e-01	3.497546993710282659e-01	2.780558479942152328e-01	2.021246613135108394e-01	2.115257840621245222e-01	1.624670325583783825e-01	5.107142231385312092e-01	7.125792394430986443e-01	7.535735854508212039e-01	7.300659835985995327e-01	7.205747395742634342e-01	6.810028681064010936e-01	6.892863344940364234e-01	7.031059002222526111e-01
6.569447019133348720e-01	6.710598102540632492e-01	6.787911904592980328e-01	6.607247207627297003e-01	6.903403142805804027e-01	7.011027267361513715e-01	6.876586848859915779e-01	6.973299786269028244e-01	6.932190067952214152e-01	6.780717112863202667e-01	6.976319644856490143e-01	7.038110614713568580e-01	7.238300572231919361e-01	7.001188302314659273e-01	7.145012472709606488e-01	6.993078890170919548e-01	6.892100404715956197e-01	6.020821323724261376e-01	4.150243628582526711e-01	3.640382986584679847e-01	2.297078864525617936e-01	1.676194370058576855e-01	1.371118710358716908e-01	3.536059380841548583e-01	6.812596274380511296e-01	6.976060868680270532e-01	7.008491557422656948e-01	7.075617898020462038e-01	7.365486430417705899e-01	7.024619263726238350e-01	6.815236872514313093e-01	6.410849459169016828e-01
6.315246008949924050e-01	6.439233527336974960e-01	6.769135638910517283e-01	6.750331534200612049e-01	6.852790531789610950e-01	6.754781047797849824e-01	6.824803452452714581e-01	6.883606700442272963e-01	6.791179776393617695e-01	6.813637077744748582e-01	6.828352232285469503e-01	6.773906409687313612e-01	6.943615082463271415e-01	7.002897176644415911e-01	6.810759852640347889e-01	7.045394168183907180e-01	6.293213919170035364e-01	4.309110524979907764e-01	3.026845046758406821e-01	2.754816765439113690e-01	1.923914725423922223e-01	1.410496297779881558e-01	2.020336511911585420e-01	5.793578332289326394e-01	6.794713522712265696e-01	6.564773524521836379e-01	6.437316848187004670e-01	6.433223993272574326e-01	6.664281776022233927e-01	6.185355614992648077e-01	6.329107763830055244e-01	6.257256058687675759e-01
5.820865776937749203e-01	6.314061421752704684e-01	6.258760753842181890e-01	6.600141525497680295e-01	6.718905024990391439e-01	6.452702667940056758e-01	6.636417329880489602e-01	6.777843359529968081e-01	6.694886102783005333e-01	6.528512249220778108e-01	6.555731663968760170e-01	6.601923664588731366e-01	6.296585566438174242e-01	6.780982035053368939e-01	6.727098417951390408e-01	6.248534888100930607e-01	4.445740141173409321e-01	3.309988367297388434e-01	2.780575276667446305e-01	2.247306322126939593e-01	1.820415797800897795e-01	1.487236900768295900e-01	3.854862889482711941e-01	6.357420920637878448e-01	6.397078472624280199e-01	6.239693371554868584e-01	5.959427752251688082e-01	6.121925211955252522e-01	6.136183354132712653e-01	6.032575479816765229e-01	5.956341092580814678e-01	6.077473264521703333e-01
5.881652848525910082e-01	6.285166340550322195e-01	6.241287525186769436e-01	6.384283131596640848e-01	6.526737809683875735e-01	6.316179277742667297e-01	6.448430484860856460e-01	6.751029771519307943e-01	6.853764416176162388e-01	6.505273782570142327e-01	6.391228091229564923e-01	6.153806693053700538e-01	6.453124752386178997e-01	5.991972739493074407e-01	5.839068984044827326e-01	4.689240238774008418e-01	3.349039063189553356e-01	2.925573556000891084e-01	2.383221917349846453e-01	1.933660498518152970e-01	1.222721546550342153e-01	2.617507755638878164e-01	5.709546385500646748e-01	6.495645771060174489e-01	6.127965447688561440e-01	6.290059784363234430e-01	6.275952766008807693e-01	6.212591934599207555e-01	5.998074963990801534e-01	5.759195707505516681e-01	5.693860256525902219e-01	5.448507031551448332e-01
5.822832834208769848e-01	6.212077275229721529e-01	6.313943107957982193e-01	6.385149842563675460e-01	6.026377728771590281e-01	6.403460206137401300e-01	6.409541703485174269e-01	6.622461429253363452e-01	6.435705585535445028e-01	6.390659973119812154e-01	6.413997420342497646e-01	6.131896582892476522e-01	6.071163260039096343e-01	6.308274086758418608e-01	4.779498194659993482e-01	2.550192692715804177e-01	2.832764898322363556e-01	2.654519197188560109e-01	2.127564207766148019e-01	1.516025923517581586e-01	2.228539423361103056e-01	4.631342395430762537e-01	6.656636912218822921e-01	6.071069874788274090e-01	6.179805801147992828e-01	6.020043732552187166e-01	5.740262098441674121e-01	5.665306173250552746e-01	6.022894372321431211e-01	5.778358452622710528e-01	5.472562517339399912e-01	5.397343969741081882e-01
5.655202603112106097e-01	6.013659793476169302e-01	6.160720799210031018e-01	6.163023696801013251e-01	6.316529230921479332e-01	6.196020418292277343e-01	6.011259855218407111e-01	6.320084147367690530e-01	6.284328880604281853e-01	6.184161480533977295e-01	6.394792425491601096e-01	6.373746830535766961e-01	6.246203741086159278e-01	6.269760453420183399e-01	5.230943218064304512e-01	3.096997299350960908e-01	2.051205731254502895e-01	1.379825582193249245e-01	1.813777194856150132e-01	1.304467645022215627e-01	3.029508478710569719e-01	5.849522044478770999e-01	5.903149290239118052e-01	5.669045439016893173e-01	5.978120471664690738e-01	5.934789659019735764e-01	5.702519599527127170e-01	5.499471778489114504e-01	5.472509395824103340e-01	5.209208490450611961e-01	5.104748597249748610e-01	4.985809177416486992e-01
5.346604406055585068e-01	5.574740297402379641e-01	5.667871296956535909e-01	5.840714674906067883e-01	5.885496873491429248e-01	5.820937646419274136e-01	6.125192767338957234e-01	6.130798233086546256e-01	6.124142365528105758e-01	6.016994741918199052e-01	5.928889330189274220e-01	5.975367481126561131e-01	5.958132551607455696e-01	5.884703477105235336e-01	5.962008722482452505e-01	5.763992612505092206e-01	4.625754189568285213e-01	2.645022238241516166e-01	1.550715060264721834e-01	1.652897702291525883e-01	4.511351376207434760e-01	5.892594650099197695e-01	5.803747582553056006e-01	5.507004573530533964e-01	5.482819518638206713e-01	5.304401173063998387e-01	5.348499501710596293e-01	5.007979124302244234e-01	5.191136512670346814e-01	5.013669945562079233e-01	4.897627683956061739e-01	4.670182020086508512e-01
5.233443661588074169e-01	5.392887431038868584e-01	5.363031129797318775e-01	5.738510274179334791e-01	5.602232671382323392e-01	5.749301923506545675e-01	6.061492850931260445e-01	5.758028188566415295e-01	5.737707602432996490e-01	5.718723580451173794e-01	5.543349031733616483e-01	5.777267708660496215e-01	5.947102927589780208e-01	5.631832181258917824e-01	5.476056036453263998e-01	5.236489572442509788e-01	5.445058033967772326e-01	4.795118581397318502e-01	3.432388017803173486e-01	3.145836079872809665e-01	4.834067782857182638e-01	5.244515918223646711e-01	5.315460586360208906e-01	4.960817246432561722e-01	4.971073710865130391e-01	4.644836091183198179e-01	4.427210662169572264e-01	4.208492339267053683e-01	4.669935023398107399e-01	4.238583855568468506e-01	3.781272755550174058e-01	3.888245012130474576e-01


==> Cifra_figuretem/100/DPdataGreen1.0.txt <==
9.463460240622115771e-01	9.344990689232762771e-01	9.298112013076832438e-01	9.167635621535689117e-01	9.263878958476029490e-01	9.354996622149662766e-01	9.376774783565584581e-01	9.072731911322726717e-01	9.305078509872184434e-01	9.264464054039249774e-01	9.343975269600707234e-01	9.144097936976763874e-01	9.075064550824374354e-01	9.015768414645817241e-01	9.338613903788817172e-01	9.356207700786095538e-01	9.171860214210607598e-01	9.215962463987297237e-01	9.229101768157251806e-01	9.160037204144511058e-01	9.179098686556091957e-01	9.455596529151143459e-01	8.867769082863821151e-01	8.972886186407055265e-01	9.256524054936432488e-01	9.218948363588539419e-01	9.200014151755342429e-01	9.416838456269573943e-01	9.284595564071311813e-01	9.291060205041903330e-01	9.513506006366090340e-01	9.147709433557156267e-01
9.538785332053023591e-01	9.373644974243079409e-01	9.411093221593878066e-01	9.147404404170845771e-01	9.347598296915867744e-01	9.358942064877188161e-01	9.451947689070481218e-01	9.275536457040776117e-01	9.437723346658395407e-01	9.420433427367187473e-01	9.616858605421916284e-01	9.239738239769759165e-01	9.457609835223588224e-01	9.693363977440782042e-01	9.101124982706707556e-01	8.698136269121305997e-01	8.500896091646928943e-01	8.290197151528991837e-01	8.080755650396339584e-01	8.066787070532546178e-01	8.023975750271802321e-01	8.267838728698503337e-01	7.193411218811386343e-01	8.371214931497779066e-01	8.780389137478361583e-01	9.131579254459851747e-01	8.907075796759668096e-01	9.435719605599336424e-01	9.632868797281257667e-01	9.431978554627050704e-01	8.779076325033187134e-01	9.513190086974477877e-01
9.559461929152897053e-01	9.496468425981641204e-01	9.195830884104797542e-01	9.379426453124130036e-01	9.326330769608812687e-01	8.902130804190224733e-01	9.338227619114721767e-01	9.419790536682939308e-01	9.364846901124357359e-01	9.396448167538739016e-01	9.269540544813944516e-01	9.180361044758404976e-01	9.054733553231321119e-01	8.159019179721327397e-01	7.530741089622042805e-01	6.888880952948807090e-01	7.052121502481147886e-01	6.939693426222306449e-01	6.887654788035939557e-01	6.909011225381126442e-01	6.946309016692154836e-01	6.892230911936206850e-01	6.471740376719804511e-01	6.272615634244809169e-01	6.839367986333365623e-01	6.881731724040929254e-01	7.905781610762290246e-01	9.213386615262538770e-01	9.211541318286053937e-01	9.131045860098265798e-01	9.372259738627609638e-01	9.254489806107620842e-01
9.534314556763558990e-01	9.140133438754087791e-01	9.161764067401693135e-01	9.282824333639061454e-01	9.352461434322965061e-01	9.154905110033468851e-01	9.360531918334810131e-01	9.146081654288783502e-01	9.408838038326395870e-01	9.349331537806357950e-01	9.440903487189219456e-01	8.670801003296026987e-01	7.148240441367363918e-01	6.584603619168463151e-01	6.292697994878406753e-01	6.916218759953327577e-01	6.567711972766390183e-01	6.949750815137328841e-01	6.833707143945271234e-01	6.809674639467377943e-01	7.096332743209137206e-01	7.065533255672156177e-01	6.567967447541732673e-01	5.164003961359882044e-01	4.117358565119306202e-01	3.992503825374313919e-01	4.898613905143985314e-01	7.444422968350384862e-01	9.158624334871778849e-01	9.597712043628552347e-01	9.383408761793985420e-01	9.387979282310773277e-01
9.468663071415825971e-01	9.408866973660865440e-01	9.196184472782173991e-01	9.239194396205621107e-01	9.323899896425998923e-01	9.373843306516776996e-01	9.587854224327997388e-01	9.970686992277607574e-01	9.183703122320445722e-01	9.198584289545114201e-01	9.023276820288016475e-01	6.657225506960966488e-01	6.783603087272223053e-01	6.399694402531362902e-01	4.790705033299099691e-01	3.826585115611215171e-01	3.120988315018637382e-01	3.146829945418211372e-01	3.531383902965915533e-01	3.612876417972170628e-01	3.487365672079707490e-01	4.796466758520846474e-01	4.736052767447394563e-01	3.296954167583588946e-01	2.379722881837038340e-01	2.700337397974796327e-01	2.992163335391335721e-01	4.528921569460489516e-01	8.186391891206347138e-01	9.263633695469453144e-01	9.269610380181839693e-01	9.311602156644074313e-01
9.457596935599161814e-01	9.300991440613241013e-01	9.336787380803091008e-01	9.322315115813464281e-01	9.342364509722308474e-01	9.423433347745078237e-01	9.397041826092444872e-01	9.342791913191703657e-01	9.338531227719980565e-01	9.289668740578644890e-01	6.969643356193417905e-01	6.163984356294264222e-01	6.880042455616235397e-01	5.057169041269463650e-01	3.757426800001750777e-01	2.777175360702403006e-01	2.281364840042881814e-01	2.027094068583563391e-01	2.042718796327240849e-01	2.047490349476348837e-01	1.795980581606919091e-01	3.864708468807490083e-01	3.639390100177510301e-01	2.735179734058440504e-01	2.690931796061145076e-01	2.960898627022038321e-01	3.333532975657257924e-01	3.741511368590003106e-01	5.971024168637987239e-01	9.107184006736047666e-01	8.877978905639960505e-01	9.274468260811580267e-01
9.166852187343222935e-01	9.264069257310499905e-01	9.350867891336407389e-01	9.138586289247703220e-01	9.351338408151782522e-01	9.306907378317637036e-01	9.123782803989270995e-01	9.491224565883448205e-01	9.686625811878981640e-01	7.678249556806026055e-01	5.270251132619514500e-01	7.339504364675701886e-01	5.646832846217887392e-01	3.913655318986654641e-01	2.966999313537535543e-01	2.359058593132707105e-01	2.211897879888625462e-01	2.005774592722108229e-01	1.816077475910429506e-01	1.817752000792628442e-01	1.914188457079151751e-01	4.283715493872571889e-01	3.082266146464762158e-01	3.029885126633388159e-01	3.160018480931918172e-01	3.231098762175967365e-01	4.071517718516077244e-01	5.093068077670035443e-01	5.494338720053524305e-01	8.155389665916117359e-01	8.177963822859019016e-01	8.865288572952636503e-01
9.296821971883582059e-01	9.539275819329853245e-01	9.289288424908290764e-01	9.323183295469372744e-01	9.038119221351059718e-01	9.343305348060951809e-01	9.163516551880477312e-01	8.731228148952387969e-01	7.987772141747047083e-01	5.341670658329712440e-01	6.130476936548551192e-01	6.702594355404267734e-01	4.588029429057122188e-01	3.316169423778195235e-01	2.682486743418018293e-01	1.922443298440079107e-01	1.558258112439208087e-01	1.738994384640538959e-01	1.427339097215059305e-01	1.190397347899972841e-01	2.440130869366003707e-01	4.348839993716444585e-01	2.773130142338299242e-01	3.450344858543971660e-01	3.875310023231605672e-01	4.500101569798461987e-01	5.951968736468447041e-01	7.132620845539698884e-01	6.490188614730114658e-01	7.443218145612050529e-01	8.765757728578646990e-01	8.869606434923790195e-01
9.718012652600630519e-01	9.265023065999526963e-01	9.411827437299525867e-01	9.386977685844605235e-01	9.224788177670877332e-01	9.354756597274289653e-01	9.154789600843471487e-01	7.790060563043597064e-01	5.145608154339500473e-01	4.342045547750060797e-01	6.983125019470356465e-01	5.663741484587083708e-01	3.402139858848097775e-01	2.851860032557750890e-01	2.297985248615037057e-01	1.824116376425164165e-01	1.644896957568735274e-01	1.900071813791776587e-01	1.455957755159137113e-01	1.305442686119190898e-01	3.798244193803133606e-01	4.125191381031720339e-01	3.215025298312221835e-01	4.512538128471632604e-01	5.889445120590988125e-01	6.125536462461427245e-01	7.733778535135492627e-01	6.959034234022568599e-01	7.116666624907257432e-01	8.727639907316826484e-01	9.279183383359542736e-01	8.495109719545631544e-01
9.450948488140807902e-01	9.297234764458988110e-01	9.445719016195686102e-01	9.055412292279798603e-01	9.314833074055310913e-01	9.227584065547366210e-01	9.129472998123459027e-01	6.445147983746174480e-01	3.686291829310775481e-01	5.941047736630535869e-01	7.019798601813425076e-01	4.434886534685387183e-01	3.236371717100036682e-01	2.355657488726569937e-01	1.956067490811271570e-01	1.807522666424787872e-01	1.626706221941865982e-01	1.931465627146826403e-01	1.523010989883685773e-01	1.250227612369700647e-01	4.831622015777055079e-01	4.048453105796285256e-01	4.641005069242397085e-01	6.587800322868212488e-01	7.904219512528388725e-01	6.415921202755079378e-01	6.397053017549553244e-01	7.585774661255894058e-01	9.004654946076247057e-01	8.386574548873917401e-01	8.020754325165170284e-01	7.119005406079993437e-01
9.644588645013119077e-01	9.293652387430455519e-01	9.134201136199842086e-01	9.435856356442107185e-01	9.402814896749721596e-01	9.260242689276144690e-01	7.556985476684577874e-01	3.046637283333913371e-01	3.283030063652896957e-01	6.172947557587104006e-01	4.837678954488651706e-01	3.142498385219210655e-01	2.614848258790087310e-01	2.183235683262021443e-01	1.959188543392922921e-01	1.829147228131200453e-01	1.785713399554125780e-01	1.599333886901017077e-01	1.515567126875310699e-01	1.914546250898549740e-01	4.948803613645914590e-01	6.093100772842865442e-01	8.670465841442396293e-01	7.884744643894098237e-01	6.421142990146898599e-01	6.296220882243824812e-01	8.321850183637953258e-01	9.549220214583938882e-01	8.891459902569387452e-01	6.929580866742984790e-01	6.921629976026696385e-01	6.651258044791555912e-01
9.417342671347630478e-01	9.129094472846357444e-01	9.135175461399698271e-01	9.463339816666647142e-01	9.619759662084171881e-01	7.500692001992348423e-01	5.489822865200337798e-01	4.267538080430215430e-01	4.077988848964100299e-01	4.025911750965200375e-01	2.710524251806982199e-01	2.005914145955935701e-01	2.204445748964626306e-01	2.187400632223411023e-01	2.051651112223406015e-01	1.482847822928750614e-01	1.634152561634335810e-01	1.709303811251824123e-01	1.256751462764151839e-01	3.229866888038439576e-01	4.199414305182164742e-01	5.704418440997155448e-01	7.479014898342382089e-01	7.069322475077556289e-01	7.399599314753496637e-01	8.737942783075891562e-01	9.418137110824290614e-01	8.418910082735459044e-01	7.011951133969831496e-01	6.517757591701570652e-01	7.000797974823588232e-01	6.549203324147481187e-01
9.347992437667836940e-01	9.218793135259752969e-01	9.307923780750388953e-01	8.974553480750070422e-01	7.055575693238145263e-01	5.592746469473784954e-01	5.622117994221933479e-01	6.023151856152381134e-01	5.800891779101947643e-01	5.764119450206272033e-01	5.808629318873589353e-01	6.025718312321254322e-01	6.023640198936319745e-01	5.739279495319495883e-01	4.832876090438729677e-01	3.927021348220808838e-01	3.275585096964311327e-01	2.944747785561136477e-01	2.727182543494927058e-01	5.596114166493979525e-01	3.136516684895580553e-01	3.015899559461062140e-01	5.701832227679456411e-01	7.496761495085406679e-01	8.793126918713182194e-01	7.726014197231926284e-01	7.428859239425755767e-01	6.830849029135651618e-01	5.949089614977537410e-01	5.922751638741312608e-01	5.021834325368321750e-01	5.573956484013683488e-01
9.425222277400232551e-01	9.280904823508757673e-01	8.470757645223572219e-01	6.637852914349550160e-01	5.776172115323253697e-01	6.113638322757132260e-01	5.957066953618833649e-01	6.280489755589134804e-01	6.757495769493694349e-01	7.719580692740302119e-01	8.400710079054274360e-01	8.776952890818767727e-01	9.118132677489144688e-01	9.289805196798337494e-01	8.929369463399388085e-01	8.661918225816426231e-01	7.775514790259583364e-01	7.017475819837326600e-01	6.541161681150140517e-01	7.257779700777884369e-01	4.886682496304415868e-01	5.455363701405259169e-01	8.256926132814258468e-01	8.880963255306520976e-01	8.057898380675545535e-01	6.144883553703578416e-01	6.096028809113182012e-01	5.573241032305595866e-01	5.217556947092604203e-01	5.305157728790610427e-01	2.756926129734965647e-01	4.300752440360160467e-01
9.530638469290968473e-01	8.388449940326765386e-01	6.158556937229701100e-01	5.834691853111497739e-01	6.079002349254309934e-01	6.307910779691250358e-01	6.805377023681894455e-01	7.644239406335078257e-01	8.350348679166419430e-01	9.324014458127741767e-01	9.529054856219371095e-01	9.151103717097491819e-01	8.606254178568146784e-01	8.047324598882459323e-01	7.983672712064807664e-01	7.199126224589575962e-01	7.314063911404888874e-01	6.911023582602342508e-01	6.822810299643186083e-01	7.307223338170762972e-01	7.224061483375459058e-01	8.153595820249133208e-01	8.380585007432057587e-01	7.425631353541621849e-01	6.233496773588638185e-01	5.843036883774422874e-01	5.669016125353304458e-01	5.311307455252453069e-01	5.151624066235662713e-01	4.760480480441448004e-01	3.154455986184910854e-01	4.322434711365966686e-01
8.649717772989820030e-01	6.272114187747962477e-01	5.899529848407965016e-01	6.276432780320777560e-01	6.810659098050201310e-01	7.597108044796043735e-01	8.566959785630565705e-01	9.101292063113035624e-01	9.132618836579049493e-01	8.592772681707627758e-01	8.296537974884852229e-01	7.497970286436170806e-01	7.158814261558777980e-01	7.011496404561440299e-01	7.298408845717914151e-01	7.140061909830544007e-01	6.606760705051815119e-01	6.614834356522927283e-01	7.119258984463983086e-01	8.278220833588770811e-01	8.434757441692988245e-01	7.872729283889445817e-01	6.777942737524828010e-01	5.729462348425212737e-01	5.507678381763086994e-01	5.325904798909043558e-01	5.035593939748408410e-01	4.848137278178986653e-01	4.608860076933672389e-01	4.009246287660378494e-01	3.908109986191573570e-01	4.886708886971914412e-01
6.900356651201007274e-01	5.687160440918924698e-01	6.527302732222357573e-01	7.529162700050899826e-01	8.483113422515231594e-01	9.083068264300442340e-01	8.669362981925141654e-01	8.086834835891509865e-01	7.485077250602796273e-01	7.035476111461582693e-01	6.914436152814303904e-01	6.758247395923743239e-01	7.206735660740805072e-01	7.388947766214062352e-01	6.766480969909725030e-01	6.363148040764252666e-01	6.449282833082704558e-01	6.968619207739793486e-01	7.561537832895135480e-01	8.900619606233572956e-01	7.203820717162925380e-01	6.040855903045149189e-01	5.789807841594584170e-01	5.544526317670841475e-01	5.218957487950641738e-01	5.049981298901696780e-01	4.931172963825615208e-01	4.613573826330255034e-01	4.402299307734172662e-01	3.822450334847740105e-01	4.640026674205441903e-01	5.917782624350299558e-01
5.806948068773013505e-01	5.395123370117581585e-01	7.067342777858274250e-01	8.357456154046435381e-01	8.317475736983971357e-01	7.806638363085071086e-01	7.688245653580124683e-01	7.011875711124172517e-01	6.725487727085642797e-01	6.713564147966392115e-01	7.314183846588709903e-01	7.578736023785571652e-01	7.082390316673746744e-01	6.601723175639155894e-01	6.281639903613494003e-01	6.642270090219435374e-01	7.561875581918372502e-01	7.737705016561923221e-01	7.485548694047268192e-01	7.656629776845693680e-01	5.986850864159990460e-01	5.437893886423511569e-01	5.514628570670916385e-01	4.929957596462509750e-01	4.829218089350423293e-01	4.998685116511245585e-01	4.575872845712457004e-01	4.553621510470072242e-01	3.573491209335422636e-01	3.622889740204388587e-01	5.219077266537571758e-01	6.174054349410138531e-01
5.590458806398448388e-01	5.004904873540728660e-01	6.685060009373657852e-01	8.492676723706991115e-01	6.758660065198920375e-01	6.415649647238799158e-01	6.546265343972860196e-01	6.648879574902791800e-01	6.963761378606501129e-01	7.642533796727997153e-01	7.746699816976487796e-01	7.008457924447516474e-01	6.439942545665540141e-01	6.456026194666627527e-01	6.938621334854427891e-01	7.789141812546640509e-01	8.658337833560517671e-01	7.917988456467031089e-01	4.724550982673419997e-01	3.956428228166492533e-01	5.724192492774250463e-01	5.098678915893860575e-01	4.748790401289049723e-01	4.848267654730739062e-01	4.840853704516078770e-01	4.529542251478097525e-01	4.124303264770891042e-01	4.180415565845502224e-01	3.409815031283415232e-01	2.885380663193971573e-01	6.005736650069566362e-01	7.647314400761657804e-01
5.755556886789482407e-01	4.819656327249414174e-01	2.506569396431754804e-01	4.961393352897703890e-01	5.186016568426522477e-01	5.831045964998649023e-01	5.840369147507445957e-01	6.290400372000187756e-01	6.891409896383232647e-01	6.645401077950925384e-01	5.795888028194113861e-01	5.060846061183150724e-01	5.058364592273881799e-01	5.088887600125039379e-01	6.733066303610349967e-01	7.408955767179332685e-01	8.856253987171636144e-01	6.081314735690145357e-01	1.628527448684679857e-01	1.266447124330158380e-01	4.476161979058996265e-01	5.085883859760251813e-01	5.139904867037282665e-01	4.406262303285248261e-01	4.254947364614659611e-01	4.068601409220849452e-01	4.256661715997330786e-01	4.191228059954404395e-01	4.049452543544767025e-01	3.146717303673534638e-01	5.229396553967424754e-01	7.373650761110515095e-01
6.408333342011228728e-01	5.590631326673428658e-01	9.157315657430815936e-02	2.540596667747676562e-01	2.058096192749768738e-01	1.319717253624666520e-01	2.027370597715573430e-01	5.539733677193424688e-01	6.327133000697958698e-01	5.984508742680495486e-01	4.930276550537460722e-01	3.705981467127456574e-01	4.362140480939885601e-01	3.717185936145006031e-01	5.849859877143246401e-01	6.561169910742369327e-01	7.416575830869009955e-01	3.683105070642699319e-01	2.309625570918277249e-01	1.223163824649494691e-01	3.136189329159053685e-01	4.769438900543156445e-01	4.535154451663236941e-01	4.322342734275121945e-01	4.067441124502987337e-01	3.967474165035137501e-01	3.922216715515915997e-01	5.028122143707610681e-01	3.567370293043355400e-01	2.344569972610031083e-01	4.507233195620061195e-01	7.875956334955211968e-01
5.625046679023401053e-01	6.601872401631445619e-01	2.527132040217615616e-01	1.030810510676005015e-01	9.233139319061388350e-02	5.100121403127114844e-02	4.367783430454788007e-01	5.656296661394324410e-01	6.150609386921158661e-01	5.347718377023554792e-01	4.358836691759483406e-01	4.555163261611360759e-01	4.892010268946526685e-01	5.591362773285418752e-01	6.870154379026371938e-01	6.436537827459639649e-01	5.695733238288697153e-01	3.176788375024178213e-01	4.240356904164443441e-01	1.595311360268486800e-01	2.650493392978022777e-01	4.320416524941737557e-01	4.265966141407226964e-01	4.136309092715466096e-01	4.230257554061701564e-01	4.365820645104704356e-01	5.119234342542540173e-01	3.928521416826630808e-01	1.823245273607418671e-01	1.045823065372063765e-01	5.571803397906517352e-01	9.064110513773507849e-01
4.333437861706551097e-01	5.443392000855937773e-01	5.132364655426233657e-01	2.273376540578631311e-01	2.267469771080403707e-01	4.574017893763048792e-01	6.844147484335245668e-01	6.688124299162109265e-01	6.727505465739841428e-01	6.644584697178071986e-01	6.665910017151139844e-01	7.091316480592056992e-01	7.612223124901873472e-01	7.774706896457569405e-01	6.268788900075039638e-01	5.643253807705060909e-01	3.802803875123902388e-01	2.910372499698091198e-01	4.178633973160947312e-01	2.004038886995028468e-01	2.649680801019185794e-01	4.246280669403135755e-01	3.916274505556432972e-01	4.027270563601748621e-01	4.396549725685435228e-01	5.165496604970247763e-01	4.120152547408093557e-01	3.602468641163333873e-01	5.069030973171571031e-01	6.636929323994891217e-01	8.778737887907576143e-01	9.557130790833114897e-01
3.766812433166549789e-01	3.872865615572865239e-01	4.083772975160676055e-01	4.473072276062692865e-01	5.137075904176122698e-01	5.611883422057947213e-01	5.963931318551037863e-01	6.579553030431078975e-01	6.767474477125697829e-01	6.321364377100331389e-01	5.844507514104911872e-01	5.818072963571443434e-01	5.388501666218127317e-01	5.229666636124472578e-01	4.656188212960895023e-01	5.255846907686075875e-01	3.038014516255200248e-01	2.505266947842786918e-01	4.198903299339842299e-01	4.447462172686195703e-01	2.359996230027486819e-01	4.131797662647904157e-01	4.276749147423546948e-01	4.832144061037842997e-01	4.728348223130721673e-01	3.580207243940221051e-01	4.368428906379985266e-01	6.160600586343903950e-01	9.041767257253594536e-01	9.385352999919913675e-01	9.033134673000332571e-01	9.274661409156602643e-01
2.529795446530794800e-01	1.969779741212007995e-01	1.967662015059908065e-01	2.359558489298630435e-01	3.150188448437822308e-01	4.193135770925096040e-01	4.898410632995512937e-01	4.657044736116895955e-01	4.529627231319607317e-01	4.208335552078826813e-01	3.848524356650079858e-01	4.104116872467175603e-01	4.304244065409677522e-01	4.665419475490370504e-01	4.830964001742966141e-01	4.648141938433930087e-01	2.442563244210484708e-01	3.372991460672061237e-01	4.878184319271985925e-01	3.601612651038697543e-01	2.590925151427773132e-01	4.319891090867320482e-01	4.848926512964986668e-01	4.400777091888761205e-01	3.756517203085520951e-01	4.686851030458718537e-01	7.107426962188567732e-01	8.874658764382307163e-01	9.608723686912634676e-01	9.352641806324378804e-01	9.344045201404712619e-01	9.264569090746774815e-01
3.480396231716751387e-01	1.672704536372873196e-01	2.880425391152783843e-01	2.752328197595128034e-01	2.302350059536649174e-01	2.832372088111426156e-01	3.363664506205410465e-01	3.571974258622426790e-01	4.088089673681650216e-01	4.205320950673926972e-01	3.952342105566535313e-01	4.085635806827578875e-01	4.286614604296946074e-01	4.570501256981561178e-01	4.698333997903175185e-01	3.992407456058031379e-01	1.915344510964291647e-01	4.546490325385696418e-01	4.557934675715908379e-01	2.827634841074925243e-01	2.999701184044974989e-01	4.467083284052113523e-01	3.820531486974602653e-01	3.844881583956756277e-01	5.331763878447888239e-01	7.632795944292414259e-01	9.197309145484393600e-01	9.576623104568355860e-01	9.249947463180520080e-01	9.425972065725436444e-01	9.369574266393936313e-01	9.299355503406447898e-01
5.784259006738124986e-01	3.896507056488791587e-01	2.730883246284270260e-01	2.373708080241749563e-01	2.913330802818512866e-01	1.068828314982715327e-01	6.574861314531051104e-02	1.523708977887589522e-01	3.368269605417826829e-01	3.915286356362103759e-01	2.910146856269532067e-01	3.384211131968347108e-01	3.208235229992462689e-01	4.190851841627526442e-01	4.577142670371133759e-01	3.881578941283477246e-01	1.160349139686980696e-01	3.127884406388421468e-01	5.124889332516968654e-01	3.839779397956455398e-01	2.609657833060316512e-01	3.442617046706227812e-01	4.161411349770857693e-01	6.273212428263741369e-01	8.203051687457934005e-01	9.039297796518861450e-01	9.314127882139398018e-01	9.363712822969156857e-01	9.435593120601016848e-01	9.540732174220623030e-01	9.179939437290812743e-01	9.518238961047681412e-01
7.304292447000959587e-01	5.672918991245597953e-01	4.670759087715856683e-01	2.986785319467145650e-01	2.227149147465405099e-01	1.329227585743434636e-01	6.097494511730459921e-02	6.954767505221809420e-02	3.111167411685241135e-01	3.700293003481999743e-01	1.247434991185960157e-01	1.981429748727687457e-01	1.698129842311908166e-01	3.161646338435954995e-01	4.616898371338384877e-01	3.301153721360493010e-01	5.234614100259412511e-02	2.995479913458646837e-01	4.618990030679471226e-01	4.146896129405885367e-01	2.980993551973582512e-01	4.973024943936272257e-01	6.991551550028092255e-01	8.563166417689854759e-01	9.312118655199090878e-01	9.411923056242341712e-01	9.515421574711918629e-01	9.282737872725920214e-01	9.064635293432904417e-01	9.462387231786749675e-01	9.197810344611819788e-01	9.229508317884860258e-01
8.758432922543193389e-01	6.587631538298873712e-01	5.000460124723886679e-01	4.476580213453628665e-01	4.476042678089315885e-01	4.098582617473025547e-01	4.785886984015506052e-01	4.173401397750222119e-01	4.393780383280185831e-01	4.892828832515493387e-01	3.265184968890219031e-01	2.890840124929375254e-01	3.435211970700692841e-01	4.883687537738348183e-01	5.764640166930887766e-01	3.291898763004545980e-01	6.337150518833511992e-02	3.747781624743675710e-01	4.145668826975925092e-01	3.572061049070924810e-01	5.202681925142572661e-01	7.297995871528956124e-01	8.800057177025949473e-01	9.313889587068002740e-01	9.259125114615662788e-01	9.300381928422989386e-01	9.499451803971175057e-01	9.233955774089821489e-01	9.334082105583283440e-01	9.035756744488823156e-01	9.350847701884322793e-01	9.438723085856204342e-01
9.315329127312471647e-01	8.187580688935017781e-01	5.679702204185463899e-01	4.231898723198605494e-01	3.830340796622904720e-01	3.804750258303224442e-01	4.221460744675590848e-01	4.612317317586236420e-01	3.929360969108224300e-01	5.631668424234803627e-01	5.408976950353715507e-01	5.125891867986320793e-01	4.939436262575636061e-01	5.726311128403016593e-01	5.450145021695296244e-01	2.118480232497077231e-01	4.057646166886463152e-02	3.130150673449116350e-01	4.522750948240578106e-01	4.345520970084161827e-01	7.816760954223351821e-01	8.961327809614014761e-01	9.298990834013436402e-01	9.245526094353946345e-01	9.368316999223883501e-01	9.223931642518966578e-01	9.435606362141523151e-01	9.337963871929892967e-01	9.610050229760143115e-01	9.371757722634793675e-01	9.280228188492871677e-01	9.464235677608456854e-01
9.596857151744982994e-01	9.251998882110783473e-01	7.921859955408482312e-01	6.384386924389100493e-01	4.565770092939721581e-01	3.414146538746855586e-01	2.986708011615313851e-01	2.631539037165209205e-01	2.576465222249646470e-01	2.877574482147811086e-01	2.825239408990586343e-01	2.947466875158753496e-01	2.761849206489612740e-01	2.659206723121698146e-01	2.288930038233792930e-01	1.492307341379389973e-01	5.100853207087591851e-02	1.447315607893799871e-01	4.279586160362636171e-01	7.826154486259861986e-01	9.121905460975904267e-01	9.278999677649710787e-01	9.293389495962717239e-01	9.306546689489741953e-01	9.251984811702297362e-01	9.354100510977232386e-01	9.228894541976727650e-01	9.544833164526951297e-01	9.438717659018526218e-01	9.247420941549249207e-01	9.365400072295636535e-01	9.399098773494788395e-01
9.311907637289360551e-01	9.386680774751909873e-01	9.043054941793789991e-01	8.570630255631264127e-01	7.469090216430124274e-01	6.585738852703399981e-01	5.387131610666883175e-01	4.543116170146846988e-01	3.964024877148764059e-01	3.196204464895986974e-01	2.901633884210300662e-01	2.740202403039431744e-01	2.663081447664561452e-01	2.647931673317405754e-01	3.422107012580776209e-01	4.386811620743378826e-01	5.669550459229286687e-01	6.174037641353722350e-01	8.313065097966093608e-01	9.426995398098007017e-01	9.262045762911058633e-01	9.394014154935326211e-01	9.237540529170972237e-01	9.111933508956687744e-01	9.234306741518103490e-01	8.973979137896543889e-01	9.340889013476559866e-01	9.647424274971573288e-01	9.368712845101939690e-01	9.325348861043328830e-01	9.566941475361775415e-01	9.291192166955521969e-01


==> Cifra_figuretem/100/DPdataGreen2.0.txt <==
7.677910683532148672e-01	7.941152792385950399e-01	7.643778836456840420e-01	7.742210575547410212e-01	7.512975434492509264e-01	7.915075515158233044e-01	7.664750265193196466e-01	7.967361586131053164e-01	8.008546190218607252e-01	7.875256107740156164e-01	8.090394225025367980e-01	8.082930807007342455e-01	8.006338620861322974e-01	7.987858566035929142e-01	7.873469440141799280e-01	7.884835967281120794e-01	7.744468870403624638e-01	8.360219646168798313e-01	7.741208086634921992e-01	7.027375189326672267e-01	7.590555235044506022e-01	7.345616205985097125e-01	7.294131213570571592e-01	7.303073374199756662e-01	7.144289399668345419e-01	6.415436315884959217e-01	6.776557848162647613e-01	6.909777897577621397e-01	7.247354778031855904e-01	7.549294541537472369e-01	7.621182773738544025e-01	7.283788113317397617e-01
8.020251588720839209e-01	7.929577375824705676e-01	7.955636316420564569e-01	7.602648855685434359e-01	7.675680004234357590e-01	7.821290991321024899e-01	7.788362806131607918e-01	8.079159153529983373e-01	7.708532917436639043e-01	7.769227960875503269e-01	8.020862687719316764e-01	8.223724717413368746e-01	8.294012763321852999e-01	7.798446415774304974e-01	8.186759124354621164e-01	8.153217669423112879e-01	8.081248038019380742e-01	8.027828538716500484e-01	7.929603094841315425e-01	8.299536059314926995e-01	7.794377680419558585e-01	7.814850845720439088e-01	7.565568413111598556e-01	7.615461048784021303e-01	7.484984068815746516e-01	7.240877051760105099e-01	7.054270419531409875e-01	6.973793442297028244e-01	7.347514320933155041e-01	8.049112302779509731e-01	7.547251188977918135e-01	7.732415656202695775e-01
7.915932645643806165e-01	7.940869991273973305e-01	7.805137887403544861e-01	7.612049560584009944e-01	7.909010034237372588e-01	7.763804315305503634e-01	7.880313837936037125e-01	7.655664824538104263e-01	7.586325693040177898e-01	7.336487001716068823e-01	7.884104225467782889e-01	7.880471075688727511e-01	7.835170721366011559e-01	7.786418975301288015e-01	8.014595121325625016e-01	7.980189168989889614e-01	8.223651672896521436e-01	8.203368394982220035e-01	8.216429016132364982e-01	7.849744088476695580e-01	7.837540192704176567e-01	7.925186439037223973e-01	7.590229329008802983e-01	7.685027343743811024e-01	7.088129871357984335e-01	6.561738460143053953e-01	7.140110989604311342e-01	7.289100130448123993e-01	7.472718462552556673e-01	7.319379899266458267e-01	7.798445997959331244e-01	7.930484764917523632e-01
8.273256924137832868e-01	7.961471000483586469e-01	7.819743359452487885e-01	7.709681947223231413e-01	7.963905642370355809e-01	7.519746590580799195e-01	7.914597606568494204e-01	7.561258692221459743e-01	7.565846737803573197e-01	7.507507193140395829e-01	7.662752115338259395e-01	7.738108782107512296e-01	7.696557029108651582e-01	7.854248699187527105e-01	8.460869770794470224e-01	7.949653310778018733e-01	8.116011377507187374e-01	8.000469722512271176e-01	8.050282999191307187e-01	8.065497875609669576e-01	7.975600515284211323e-01	8.022626707908090404e-01	7.856501243848905691e-01	5.958678842928494257e-01	4.911841452945903685e-01	4.320528688843010001e-01	4.436156822236616004e-01	5.871184936460672743e-01	7.587240515149922260e-01	7.885477871899435609e-01	7.706306747930986578e-01	7.551877983780894699e-01
7.950211844481097634e-01	8.146128575643373226e-01	7.884686883552193271e-01	7.592729553027660616e-01	8.004846539368517533e-01	7.943528207244064943e-01	7.979996954225454520e-01	7.707728478273980777e-01	7.457467095508344412e-01	7.611030138242781407e-01	7.565924163898980481e-01	7.731820971529166364e-01	7.762846220297969779e-01	7.530273292873644886e-01	7.918357468476306948e-01	7.837813718916318839e-01	8.164583541948804424e-01	8.003323971691764793e-01	8.177128303288359046e-01	7.606354692123129535e-01	7.388650854224276809e-01	7.550150798797486962e-01	5.309689215256372385e-01	3.087390425369597180e-01	3.531368783898252151e-01	2.896531799523506812e-01	2.205625749441172123e-01	3.687361461189820333e-01	6.129886800419048765e-01	7.366309645224987657e-01	7.240833042951945187e-01	7.126254307772431629e-01
7.969186062890061262e-01	7.939654525341167668e-01	7.924268739008314411e-01	7.888663301421937613e-01	7.868362054857802601e-01	8.129150598697396646e-01	7.881278482747804404e-01	7.717916961670723275e-01	7.760068802746944439e-01	7.590820316893991393e-01	7.540919427665361274e-01	7.710720860460739123e-01	7.361203537657177165e-01	7.414894903458401076e-01	7.170492351374333495e-01	7.040782348672949276e-01	6.718680567891732736e-01	6.509911901393705680e-01	6.159376198933164126e-01	5.864208793283146592e-01	5.791932952573214388e-01	4.974096148137538420e-01	2.534642084762083192e-01	2.846042221268530459e-01	3.630998442750449362e-01	2.796857354948892871e-01	2.820843524665656576e-01	3.000630459638956027e-01	3.969617077711834474e-01	5.493025633621276826e-01	6.806036503224831558e-01	6.880380740003475548e-01
7.801144853100692167e-01	7.979763399741884866e-01	8.239685765329215483e-01	7.894413028598078474e-01	7.928919474935395284e-01	8.155132598181230597e-01	7.850614499776297217e-01	7.562904975655677653e-01	7.140233383699350345e-01	6.631890668743454231e-01	6.256511131017185035e-01	6.194105338836003449e-01	5.734101691323176819e-01	5.354913470239222040e-01	5.470397813561033162e-01	5.009029310643356991e-01	5.096280452891973622e-01	4.737084346910518384e-01	4.867917825496425599e-01	5.225404354199495449e-01	4.962173437651463681e-01	2.814421878939603050e-01	2.121498202325734772e-01	2.660637433012738029e-01	3.227763593325032598e-01	2.360988755457673338e-01	3.190142625822285360e-01	2.858415475582722909e-01	5.054294933581479077e-01	6.356915834862174597e-01	6.310374254737816102e-01	6.668631660504410474e-01
7.479457519469121518e-01	7.195682049726425111e-01	7.120745077159456038e-01	6.823726447960160035e-01	6.505463870328394016e-01	6.114829623697368710e-01	5.888254417683054243e-01	5.553596873388728650e-01	5.194541135958675726e-01	5.208630634861074471e-01	5.210363092917188466e-01	4.875546297313408939e-01	4.566907705335527257e-01	4.790958568642728066e-01	4.684681497498391356e-01	4.616404977914632113e-01	4.691131116787795596e-01	4.835357945228982435e-01	4.658277445736195843e-01	4.782504485649157755e-01	3.971520180741719974e-01	2.385194974268636248e-01	2.351562799495671707e-01	1.741287849427183843e-01	2.256872156232646587e-01	2.674833392463096260e-01	2.854548892669278026e-01	3.737583311589632307e-01	6.587803951571348238e-01	6.976535438172897230e-01	6.417488982650420004e-01	5.959221827322044307e-01
5.608869596883542252e-01	5.265915434785923832e-01	5.203612814514535501e-01	4.724845386438780159e-01	4.974928376188310630e-01	4.869823298292084157e-01	4.727383102950082350e-01	4.625319000980140371e-01	4.707015651570388148e-01	4.804725137229751697e-01	4.526340742544012197e-01	4.708373178048324559e-01	4.794719343958658841e-01	4.592071264106618034e-01	4.741646279619737281e-01	4.772515063589138351e-01	4.915161382127433698e-01	4.859727015948557827e-01	4.880227176035548675e-01	4.820329681915588305e-01	3.989360743582207047e-01	2.211584974976410212e-01	3.111890010491706327e-01	1.660169284925047672e-01	1.633525514404894352e-01	2.818425713118158926e-01	3.417701960268561545e-01	5.801132301112023049e-01	7.118913937797926028e-01	6.447737594134638206e-01	6.274100126700246083e-01	6.111443552626077969e-01
4.440269306395328575e-01	4.636522900314543616e-01	4.658090037079557488e-01	4.945201967240614449e-01	4.789637610549568048e-01	4.800284359424840108e-01	4.883431138417492767e-01	4.696237287252644221e-01	4.821478937884035587e-01	4.964573941833599346e-01	4.972079923246663924e-01	4.723534488986460556e-01	4.728981058468680332e-01	4.755107682613462505e-01	4.620195059438910179e-01	4.816867672014451540e-01	5.179791589742981373e-01	5.004400453503826673e-01	4.896005299004128064e-01	3.438201401093159415e-01	1.716071858883322643e-01	3.092310512473718798e-01	3.268840291452445035e-01	2.459762136714005454e-01	1.909926155252823776e-01	3.018290421700670634e-01	3.258546508375108619e-01	6.725499867094504314e-01	7.334494295954923082e-01	6.604453159681756835e-01	6.511302160740249922e-01	6.232912892714852493e-01
4.743091947784744966e-01	4.605457326246784056e-01	4.705566362659371893e-01	4.676038172009358007e-01	4.932453607367353055e-01	4.613782178721319571e-01	5.090978465700254363e-01	5.056778684627990517e-01	4.866293583205993922e-01	4.634648972091637842e-01	4.695019163937687035e-01	4.811745782284993500e-01	4.664291638939063178e-01	4.679053418585598090e-01	4.579581574300850555e-01	4.785365677648468763e-01	4.768303248162759078e-01	4.622870647731198712e-01	3.411589448710752870e-01	1.714146603315769291e-01	2.018184944550839854e-01	2.631933288403038862e-01	3.482140139892597186e-01	2.840033130329034927e-01	2.606339928917448812e-01	2.623553794321165089e-01	2.223285889948306837e-01	6.489646824187494945e-01	7.093472443790885817e-01	6.975003176379239722e-01	6.712602767333869513e-01	6.275345688772641095e-01
4.907806095736272356e-01	4.678588918807026209e-01	4.706596738820034709e-01	4.849521837667816193e-01	5.110474227004706549e-01	4.643444892720380857e-01	4.703162687775288009e-01	4.446944419424754269e-01	4.862933901670005166e-01	4.638226143578219052e-01	5.469050629541348796e-01	4.669799475253986198e-01	4.723936962140176665e-01	4.743256668880987958e-01	4.682155069442663908e-01	4.876439604346751167e-01	4.797141791440030500e-01	3.125016598615414920e-01	1.795756641320689351e-01	2.535983445164040062e-01	3.119091048289734935e-01	3.265573046686443548e-01	3.161891144851279867e-01	3.112812593401205197e-01	2.726353001793327957e-01	2.104257271792466522e-01	1.982925894125456279e-01	6.400742616743404501e-01	6.946715178737438157e-01	6.695957052347258909e-01	6.725324041037824552e-01	6.830341249884293031e-01
4.453015209231095395e-01	4.784899533899748536e-01	4.497276241201128566e-01	4.370552157422488704e-01	4.993609880821960334e-01	4.813409606562483178e-01	4.672563559859041482e-01	4.595390670459486571e-01	4.641568553417101395e-01	4.714941744604534413e-01	4.923087768010321885e-01	4.888404714250753624e-01	5.051060585599707053e-01	4.905636071842891521e-01	4.697941733923832741e-01	4.663060609383382626e-01	3.449813263313195044e-01	1.972102381783586988e-01	2.140723891112172872e-01	2.829008152212782456e-01	3.220011444102093279e-01	3.434019765021603110e-01	3.184154533757163619e-01	3.402833940678675617e-01	3.452475745782905836e-01	3.808557728637665396e-01	4.008128135649676738e-01	6.600383050835084697e-01	6.689075440000393780e-01	6.598828077875518172e-01	6.958833890154932922e-01	6.823371640275869288e-01
4.792204847915730315e-01	4.656251606647971997e-01	4.670150600905899063e-01	4.646780403554513494e-01	4.895656280374900415e-01	4.810117639813240586e-01	4.843495710503702978e-01	4.494795440707312073e-01	4.559826061822226384e-01	4.609681093449111700e-01	4.719264114134491539e-01	4.682369215366793402e-01	4.793923908540476675e-01	4.806477376270904545e-01	4.359336760452889870e-01	3.084466390537006220e-01	1.774070739039341482e-01	1.909829734730762452e-01	2.732272020616562935e-01	2.228893889180411370e-01	2.095925279886572956e-01	2.895077918065250833e-01	3.319009408707404019e-01	3.268504992393361230e-01	5.051997404211107101e-01	6.510911416607432223e-01	6.247505962491168852e-01	6.758502871716527416e-01	6.474755086639821799e-01	6.442226801108609235e-01	6.447705219004994381e-01	6.674135479524775372e-01
4.538215650756642350e-01	4.608935915672674466e-01	4.723943480886812485e-01	4.776555658372005353e-01	4.667141584440238633e-01	4.756624011013830255e-01	4.698904747183995645e-01	4.590023227470212963e-01	4.637190836623914514e-01	4.794075523313628406e-01	4.576469594280891395e-01	4.630791164575859820e-01	4.943748096315239704e-01	4.501465766310216998e-01	3.029604736085254046e-01	2.069052397321631265e-01	2.094571484038650067e-01	2.579653662300017136e-01	2.826279125657820135e-01	2.512318438634589812e-01	2.027038357617306219e-01	2.633762677286846654e-01	3.415629984481410308e-01	4.263192279579266497e-01	6.183978616121093008e-01	6.440285046208417130e-01	6.607389259151860150e-01	6.710668043744842937e-01	6.572938424830612192e-01	6.700480151032378595e-01	6.456432196507916332e-01	6.652701803743656939e-01
4.945465982441396569e-01	4.436184600730397887e-01	4.762092647085912067e-01	5.127582872762761479e-01	4.657857059416698475e-01	4.799894604863091940e-01	4.709878766503464709e-01	4.560748332497617241e-01	4.165412304870203530e-01	4.689024213996230150e-01	4.580411964765550015e-01	4.553233630095863682e-01	4.934167252968628681e-01	3.488503991814656535e-01	2.158599991099758031e-01	2.397942907965641135e-01	2.013947837178804157e-01	1.945511642186533163e-01	2.247300125934229009e-01	2.210021513200377263e-01	2.027659368674180340e-01	2.458568389485435435e-01	3.822180310726380204e-01	6.186202457249985187e-01	6.146279599867328081e-01	5.986464781689816439e-01	6.844567194147203049e-01	6.705818997884864796e-01	6.706825418235979885e-01	6.522757937875991452e-01	6.405437856740010538e-01	6.730495603779050873e-01
4.732296720440322679e-01	4.646948843277535213e-01	4.826093779629446745e-01	4.562729519689492919e-01	4.446112332781330112e-01	4.676005116557283570e-01	4.621958473226252528e-01	4.677711945189423348e-01	4.330229893806077368e-01	4.541713523833084132e-01	4.896200215319808091e-01	4.562466712024015325e-01	4.408479517388692037e-01	3.346939470248711523e-01	2.341334305261878190e-01	2.173645478262744013e-01	1.900302406827246160e-01	1.670182910756171646e-01	2.072835665385553972e-01	1.753304976705215568e-01	2.054286946985640905e-01	4.089736609363799902e-01	6.234279081112643617e-01	5.858823233605185976e-01	5.679926003574061744e-01	7.014689790344780240e-01	7.230049621326037901e-01	7.064393900763723533e-01	6.835097904524907175e-01	6.654110060186610998e-01	6.451318541275877783e-01	6.902102605121075429e-01
4.743576406131891354e-01	4.638712617728207865e-01	4.569187800864610294e-01	5.226525852846780618e-01	4.731639550940454630e-01	4.584163166846600412e-01	4.435309527734637713e-01	4.520741441846113928e-01	4.685161894913905667e-01	4.593348886115019569e-01	3.821950862180588104e-01	3.479079824969889545e-01	3.204692234256406036e-01	2.440245034212498998e-01	2.036508320088895041e-01	1.747023346913568198e-01	1.534931427567518547e-01	1.638690111124952997e-01	2.645605372296314650e-01	4.304396040861619976e-01	4.760159568891101922e-01	6.034832513445166358e-01	6.283494515114501633e-01	5.316150134998623988e-01	6.099474920875467276e-01	7.840712112154064606e-01	7.777441065167013390e-01	7.335341541093685080e-01	7.372510927072631892e-01	6.904982562386954292e-01	6.996822817630610203e-01	6.793220496365069971e-01
4.494826614906977658e-01	4.555861171870924098e-01	4.654026494195973029e-01	4.374558958237476092e-01	4.479174642659790040e-01	4.643464729845228067e-01	4.517756152073761355e-01	4.817401133388699019e-01	4.535599415215846864e-01	4.088555494473803398e-01	2.446586158051676230e-01	1.541982648524809207e-01	1.251881321180379203e-01	1.208527368963968895e-01	1.833202216864311673e-01	2.227983611206139358e-01	2.693391443191917589e-01	5.208624025449687389e-01	6.424365502753287549e-01	6.995007172231840764e-01	6.113420738075276972e-01	5.444370733985248734e-01	5.270826790996913092e-01	4.932376467039439882e-01	5.872681986134896670e-01	7.966797102170770639e-01	7.840082357676565472e-01	7.679088916478366000e-01	7.488579344835452067e-01	7.278428856532774827e-01	6.942007172277632199e-01	6.829894660422004549e-01
4.587986286853587004e-01	4.664395463345036297e-01	4.571785158601132659e-01	4.471435781331505321e-01	4.546199799107958905e-01	4.758117542329772243e-01	4.664112907538807695e-01	4.608431459768844163e-01	4.035407003258411618e-01	2.176582338325470933e-01	7.251368736219296340e-02	1.131537523452809668e-01	1.832508958226048978e-01	1.710985186101472155e-01	3.567598914738803195e-01	3.809269372041381163e-01	3.555164134376898044e-01	5.032379596538734123e-01	6.365624211159570667e-01	5.200523847801328259e-01	4.531244396564524379e-01	4.646883799818052330e-01	4.984116356144971394e-01	4.316347700875472482e-01	4.867375143425959894e-01	7.454805541956585069e-01	7.945302428137489548e-01	7.855801863281437480e-01	7.524476456674775715e-01	7.259357391269249948e-01	6.716682151431053738e-01	6.672219121239642003e-01
4.641406620773178560e-01	4.691962961525777964e-01	4.485751040566906545e-01	4.583788603232729075e-01	4.582816825785079873e-01	4.684536480476878539e-01	4.725560024707659013e-01	3.943876628387645855e-01	1.640900973284407371e-01	1.280164006453050340e-01	2.959506020557755579e-01	4.196699940351241720e-01	4.201225038482904739e-01	3.766391777928776996e-01	4.530803464892816934e-01	4.623024519520509967e-01	4.638720639413853042e-01	2.753318265401957787e-01	3.832201370025389298e-01	3.900368614486640073e-01	2.553186664131644190e-01	4.486541804476595341e-01	4.626883558617461145e-01	4.469402347122482522e-01	4.627402178513163600e-01	6.721962506413454719e-01	7.860034788926528737e-01	7.424717085570586850e-01	7.605360510873853119e-01	6.602607507675940512e-01	6.477958476859676518e-01	6.476786973223255250e-01
4.535403747407838471e-01	4.161796607414210980e-01	4.963624593501700932e-01	4.407387209940104578e-01	4.435783655768302247e-01	4.655591262856795254e-01	3.237083234884227667e-01	1.222687008307530021e-01	1.441960792218997534e-01	3.987965293899693453e-01	4.814862946705935620e-01	4.415838359553534986e-01	4.375443628228771198e-01	4.313154818715400074e-01	4.382595521403161443e-01	4.487562959871297941e-01	4.633130620288820056e-01	3.904694397224772739e-01	4.310153606349597100e-01	4.587527014080443055e-01	3.537234849719428920e-01	4.005860269303743171e-01	4.675650581023812480e-01	4.792981218208716698e-01	4.273357126024056596e-01	5.850915716492217644e-01	7.652987265618730328e-01	7.213344810487385406e-01	7.194001968665991731e-01	6.847096549431860302e-01	6.364146749349821608e-01	6.454247634253859056e-01
4.937861344736413360e-01	4.565129430868889449e-01	4.328112104054495091e-01	4.822404182015255780e-01	4.438754771324454063e-01	3.133531459223392046e-01	1.167065050514331515e-01	1.149447601105531569e-01	3.810622245827912091e-01	4.844340693532405151e-01	4.539075160749741489e-01	4.537278549094891922e-01	4.434634063511199153e-01	4.614766153848222086e-01	4.517488152333613560e-01	4.450417162478910726e-01	4.719579830397610531e-01	4.111171320434433563e-01	4.428434152230952270e-01	4.211274702805688497e-01	3.812676003780475775e-01	3.357919035886290926e-01	3.882052803656426132e-01	3.955965016804104395e-01	3.262047043190877682e-01	4.885229317240296076e-01	7.766390878899807060e-01	7.217229259166275668e-01	6.256610905326051020e-01	5.077676553590656505e-01	4.196368398317660287e-01	4.019334316658714767e-01
4.719993918567220725e-01	4.740808924895846821e-01	4.718188280054077532e-01	4.704577207098527558e-01	2.806532171548266064e-01	1.947245413627493038e-01	1.197892394624809342e-01	3.178633100546129353e-01	4.009786548863146782e-01	3.807127246680467869e-01	3.878581620012533371e-01	3.969652353759205998e-01	3.863946191286670162e-01	4.013621826617494448e-01	3.528880618287263404e-01	3.665505388859431335e-01	3.787474625563653774e-01	3.725588645626705109e-01	3.606998225927115498e-01	3.300082268238663241e-01	3.200166815687010557e-01	2.738122580881096058e-01	2.537232283930107579e-01	3.221348727679823609e-01	3.141092125448872174e-01	3.652268317264096287e-01	8.034371971755943642e-01	8.576401005115803500e-01	6.871106657673965445e-01	4.640198651122675599e-01	2.954078915846425901e-01	3.172950505130282539e-01
4.462771318586382652e-01	4.400394210756634061e-01	4.699439981819731882e-01	3.271140364780114052e-01	2.023006785346516123e-01	1.714397900494281091e-01	1.078713702758004878e-01	1.707897312879968210e-01	3.025409507826820055e-01	3.385500013779034756e-01	3.459289085088639859e-01	3.579969636151069112e-01	3.429404744771978875e-01	3.135876384265862682e-01	3.118970779377526203e-01	3.432583345866024316e-01	3.303174655847646024e-01	3.311086781268795520e-01	3.568152607299540646e-01	3.342069840058394803e-01	3.141812630806428142e-01	3.332929477627811776e-01	2.363359057124368445e-01	2.992633712909157362e-01	3.552410819524976504e-01	3.166056936169099334e-01	7.383986631292045466e-01	9.702853314225937664e-01	8.628312235711756983e-01	7.423400312352083086e-01	6.803522090725011573e-01	5.961865128306951256e-01
4.568942932357554221e-01	4.859480370394065329e-01	4.529294331069112500e-01	2.532538076239587155e-01	1.764395287929810263e-01	1.536392743871318467e-01	1.644587652423959157e-01	1.741630930894720042e-01	2.407099533898435784e-01	3.719614953884095021e-01	4.188733804702711172e-01	4.279564224839962905e-01	4.269977083072180601e-01	3.996343812724600930e-01	3.833573099042408838e-01	3.806730289710387738e-01	4.151735167130697346e-01	3.780625397068589910e-01	3.513207991409479924e-01	3.599242209414994509e-01	3.108519338135431465e-01	3.167758265021032860e-01	3.065797674618255253e-01	3.468373578579198591e-01	3.132154847537300668e-01	3.012201209044574890e-01	5.658287889739895826e-01	9.858993928970141152e-01	9.659077769866165619e-01	9.106263445713783655e-01	9.488207291760818451e-01	9.712475287727001527e-01
4.484839543803373907e-01	4.574300735366647053e-01	4.426352887885242060e-01	3.619331432333402487e-01	2.359632583410692375e-01	2.226141580172668333e-01	2.824535515341601855e-01	2.746470020824083313e-01	2.446010058852904900e-01	3.204599113474803640e-01	4.048167919195378439e-01	4.103990722471418384e-01	4.220430962085355286e-01	4.432141566456930803e-01	4.386476681487826434e-01	4.520760662047554890e-01	4.440117062492797140e-01	4.135986701671367505e-01	3.156610443244634023e-01	3.793807424756147628e-01	3.991281974005079780e-01	3.984340769415319339e-01	3.743859079603411022e-01	3.319434612464424728e-01	3.471293981384689920e-01	3.440672504610221005e-01	4.855530525196820602e-01	8.612153716534117764e-01	9.384233641601497089e-01	8.728553426876215493e-01	8.807393565535004409e-01	8.525877252143334584e-01
4.520005111121876973e-01	4.570187290360560040e-01	4.551257751100232229e-01	4.233913364887383346e-01	3.299486818913019426e-01	2.564204626773037288e-01	2.877971891954251848e-01	2.541488745909767366e-01	2.102411403172628201e-01	2.938134807567386320e-01	3.579321153690731561e-01	3.699428441652094501e-01	4.129968047399710240e-01	4.409085261402170830e-01	4.224097796077307398e-01	4.267029920871470150e-01	4.028671877269214829e-01	3.651632708649031334e-01	2.968856911383516706e-01	2.982889925997616043e-01	3.643209764725462430e-01	4.496463029358524488e-01	4.270474641806680238e-01	4.213614460728944966e-01	4.371536524645552313e-01	4.289061650311712937e-01	4.005282160258676893e-01	6.917270883678153792e-01	7.452305920199853162e-01	6.789961567312249313e-01	6.517352492979612277e-01	6.418674653030184141e-01
4.650352448413706541e-01	4.540504260025487460e-01	4.664077488270088612e-01	4.445004769227836050e-01	3.838158449639428316e-01	3.482952971732679037e-01	2.664213057058217871e-01	3.229231340477803358e-01	2.515817980964848433e-01	2.718049156182121284e-01	3.268365097557315857e-01	3.852815825867377808e-01	3.862780626328942701e-01	3.821926506405310953e-01	3.672292324058052948e-01	4.156444050846214155e-01	4.181842323259939431e-01	4.124712364293010580e-01	3.830673997060068392e-01	3.342377617528303757e-01	3.856877756782265410e-01	4.344306259494021827e-01	4.182685103760802603e-01	4.615725600821464214e-01	4.698985427458708397e-01	4.495767644067394930e-01	4.127884146381754493e-01	4.934076934091280453e-01	5.239000009925286472e-01	4.859147418823220876e-01	4.285591180200727934e-01	4.459626140220364632e-01
4.359144785177115344e-01	4.305991810546876963e-01	4.425940616907500513e-01	4.633558006103414284e-01	4.284787224558189167e-01	4.007789840237681034e-01	3.908437481885134734e-01	3.522969731047955744e-01	3.211287442162605310e-01	2.710038106859649631e-01	3.073580116900229142e-01	3.585382560511341521e-01	3.330718676112682242e-01	3.601608644079818955e-01	3.790901266969461392e-01	3.915163697918782604e-01	3.902041161173561146e-01	4.027172569014090264e-01	4.328616501008105688e-01	3.826682299215003469e-01	3.989541763882966663e-01	3.883605982640476184e-01	3.779856988805199713e-01	4.417334058617186088e-01	4.416137696295328041e-01	4.511802453043551320e-01	4.351355493150182441e-01	4.202158468551930315e-01	3.356356909813486000e-01	3.010464588378465312e-01	2.915746553940857799e-01	3.008178009440012901e-01
4.510756885996849430e-01	4.459032867422589308e-01	4.550196077290941665e-01	4.333997033615704653e-01	4.676875560254622477e-01	4.329348365152467237e-01	4.435113061237261900e-01	4.251843452119895561e-01	3.957004430068166712e-01	3.456427959929050941e-01	3.368153055268197638e-01	3.757633996351503747e-01	3.634107928694440548e-01	3.777807858133744312e-01	4.069174614778345300e-01	3.942749251049433856e-01	3.234574055790930269e-01	3.945220221339858502e-01	4.044229705420965271e-01	4.301677720593535259e-01	4.465387213835252944e-01	4.095622915042063661e-01	4.185529993328214182e-01	4.398454841625443201e-01	4.523629910351203987e-01	4.053893496909983796e-01	4.663563888192983065e-01	4.121035540927895924e-01	2.342112179846554953e-01	1.867838027985829485e-01	1.874943344269236478e-01	2.296972410658001396e-01
4.622620572254986238e-01	4.521744534905506319e-01	4.723023202011680799e-01	4.507159598385082067e-01	4.345350303723340968e-01	4.583825845401827137e-01	4.055307453831441533e-01	4.225368334419304372e-01	4.311933127183330550e-01	3.914381070532314544e-01	3.939753266953471833e-01	4.051245975375111774e-01	4.116920835750401686e-01	3.941383416538766782e-01	4.172451468541382713e-01	3.513341494759100181e-01	3.861065025098883163e-01	3.787453925544200239e-01	3.740713805702355343e-01	3.874985024325824923e-01	4.168149885001039556e-01	3.896674234484310828e-01	3.922298626870198146e-01	4.309757123978013582e-01	4.185719744908044659e-01	4.616271457733734374e-01	4.350859938139517435e-01	4.386984215698737644e-01	4.698468784899665907e-01	5.179604136582993679e-01	5.697009524818744675e-01	6.236923310596687031e-01


==> Cifra_figuretem/100/DPdataGreen3.0.txt <==
7.258415959717213761e-01	6.416054777347462990e-01	5.764726781695256319e-01	6.993095550601065025e-01	7.942695196700502169e-01	7.704651178527053279e-01	6.998485046749172156e-01	7.211356947436924347e-01	7.280481708967038168e-01	6.531349892182362060e-01	4.250776004257540985e-01	5.582553072332575583e-01	6.141540226379871292e-01	7.200215812294603612e-01	7.159017960625971844e-01	7.163528014031900204e-01	7.253877506366126493e-01	7.873243018634616952e-01	7.804406305382487474e-01	7.269933306496196845e-01	6.450111198064948370e-01	5.947060556157925948e-01	6.538829266318862965e-01	6.222790837376127593e-01	5.983299800872740049e-01	7.125709369957192729e-01	6.209440534428086744e-01	5.281342853775273793e-01	6.628107596488537201e-01	7.369136063200700804e-01	7.031816523877907343e-01	6.470772018110250157e-01
7.843231854390334545e-01	6.584547699702716361e-01	6.277671381336962231e-01	6.873178813385221186e-01	7.876071715303860632e-01	7.089988634196568995e-01	6.630515211118416241e-01	6.306860318442490954e-01	6.634273114054256570e-01	4.639507576479515172e-01	1.965222382088773270e-02	3.375884590587224787e-01	6.403114797942216496e-01	7.214523342806326012e-01	6.256875066355797044e-01	5.764423934715563469e-01	7.001946637216661662e-01	7.256024278323254251e-01	6.849197051153380622e-01	6.796019174329190893e-01	6.624457660085122379e-01	5.932611202701362219e-01	6.398402410082142389e-01	5.822596728951924261e-01	6.147583816213104679e-01	7.998720607590509291e-01	7.018353931344334384e-01	6.028667541058364554e-01	6.657508740706203909e-01	7.191460892939574023e-01	6.776451355092790729e-01	6.987723248008846921e-01
6.914283353793821973e-01	6.011126942379511062e-01	6.326580839840919568e-01	7.364375585829423532e-01	7.589901440079305228e-01	6.447267717800316822e-01	6.544350995170200580e-01	6.980868743519681452e-01	6.102706495207690374e-01	3.528836023025854196e-01	1.575504236755578477e-02	1.075482794225402217e-01	5.984695368387673575e-01	6.091472202129945002e-01	5.841179792926192160e-01	5.464000393719203874e-01	6.048009290973057617e-01	6.642503452688782728e-01	6.175009409783152048e-01	6.170569032412777100e-01	6.113725306780900537e-01	5.536630085649174582e-01	5.497943258757278517e-01	5.589536959822281048e-01	6.095083264076127660e-01	7.692269878952004980e-01	7.018856970117651750e-01	5.693422746738258100e-01	5.622320911562284085e-01	6.215677051026169408e-01	6.356158996159194663e-01	7.298176421264054303e-01
7.047279357656387466e-01	6.209794653063420711e-01	5.997791955284426102e-01	7.433300072885862253e-01	7.563230477569166110e-01	8.251251715350920168e-01	7.609332282211066500e-01	7.332323728487890602e-01	6.927956346818902045e-01	4.899042160076106378e-01	2.982655500637387824e-01	3.602547624638639812e-02	2.357474434180706346e-01	4.916180012600986360e-01	4.958849811517440087e-01	4.996393415861166143e-01	4.956734115981104027e-01	5.337787940091008876e-01	5.350647752615165231e-01	5.432609566013482105e-01	4.988034506126691747e-01	4.292810864968055751e-01	5.009025721289412925e-01	5.142936208757598049e-01	6.680525801542899211e-01	6.611220098607507589e-01	5.862851535369935085e-01	5.586971068482473601e-01	5.161186967079247623e-01	4.611213101071452991e-01	5.253586702458962199e-01	6.506252279827560159e-01
7.024275205902071884e-01	6.026112823016536169e-01	6.093236808729363130e-01	7.423929098495447576e-01	6.578882724663031034e-01	7.114802337409644739e-01	7.949568663232151611e-01	7.069239313612982745e-01	7.010030579242764182e-01	6.147929818888712150e-01	5.654574531359752854e-01	4.072662819855775163e-01	1.613807382064615104e-01	2.872455999803887328e-01	3.346955672116119773e-01	3.764993081230045280e-01	4.537608890705504550e-01	4.975443473961650986e-01	5.620056044418576535e-01	5.777164493575585036e-01	6.039640415894550474e-01	5.776736879067444486e-01	6.128714885036615767e-01	5.389439735945968923e-01	6.314514961073931509e-01	5.762624451053410812e-01	5.423765760076418863e-01	5.349002151224903079e-01	5.561482013253872259e-01	5.175920590314966319e-01	4.455978095604058997e-01	4.904915095254985258e-01
6.768456004904837009e-01	6.834781341185105497e-01	6.666385849316452950e-01	7.860773672078731344e-01	6.891613139842396318e-01	7.511837708042695683e-01	7.250055086701552298e-01	6.766018243004898736e-01	5.760987030575982493e-01	5.321017922683762835e-01	5.468228717485983381e-01	5.951660046577840202e-01	5.322818129044493141e-01	4.839329330598102774e-01	5.005606911287645566e-01	4.956083931298180811e-01	5.497175481409178888e-01	5.910695654155240231e-01	6.739702393866756625e-01	6.902284961892964921e-01	7.134736052511534421e-01	7.136490179174286297e-01	6.775664522519529998e-01	6.189547583838360678e-01	5.630328730905168610e-01	4.279845170380773278e-01	4.141791380808770850e-01	4.415573067215066705e-01	5.489880687897562561e-01	6.020272555574658346e-01	5.460403895459824408e-01	5.430255762871200043e-01
6.950738984719758706e-01	7.383073420732183534e-01	7.843215610823198736e-01	7.833859194864386533e-01	7.021648110758961225e-01	7.373034227892002468e-01	7.263511719474000650e-01	7.545589641964680627e-01	5.166534544253769123e-01	3.817265794076616370e-01	4.432615533749614811e-01	4.418905438098160721e-01	6.074328805654158892e-01	7.200700722543207366e-01	7.206420164510095594e-01	6.942042813047629712e-01	6.567618859812729415e-01	6.757567324892030936e-01	7.391410434955765218e-01	7.486249816409634716e-01	7.112074821017552173e-01	6.933780518424121908e-01	6.556778623020441676e-01	6.117072549139305204e-01	4.988427363766578249e-01	3.110785191366758906e-01	2.666364279543261828e-01	3.095413338278871218e-01	5.474151446402291121e-01	6.979964730221280833e-01	6.494199450802194962e-01	6.244761838653716257e-01
6.336368301102637268e-01	7.258449850693152738e-01	7.064888073449098194e-01	7.463641509607821245e-01	7.450396870804862903e-01	7.724183549733126819e-01	7.412973203661791244e-01	7.453874065690958561e-01	6.903138662429043615e-01	5.466814431154777276e-01	3.734977767692223005e-01	3.671015700858582531e-01	5.247693217615236883e-01	6.554268561292038164e-01	7.002852372587274887e-01	6.773872826143800818e-01	6.590966233385424644e-01	6.989757011477435444e-01	7.764631344832662041e-01	8.000681138415512983e-01	7.394626403673695281e-01	6.657394960840081755e-01	6.045771282339633679e-01	5.945704107514200309e-01	5.049876048965659114e-01	3.655711978025117381e-01	2.692251673735555628e-01	3.047196807780233607e-01	5.709279168451388831e-01	7.018205493432946307e-01	6.291677629338292554e-01	6.651143347638354131e-01
6.974755923702825600e-01	6.780916500589889706e-01	6.521988650861647585e-01	7.055850825308237484e-01	7.646271332310642377e-01	7.068927147692158908e-01	6.601829542634514159e-01	7.117942517928425028e-01	7.699979262263405566e-01	6.956045736681391034e-01	5.576016912422426808e-01	4.070529476241256384e-01	4.264938727502413651e-01	4.915196049015837509e-01	5.866814753927476200e-01	5.732361477788616710e-01	6.805559358963128025e-01	7.567907253040563331e-01	8.483251283672920140e-01	8.485893149220240517e-01	8.425476378823365531e-01	7.260488698578808631e-01	6.296021855217733831e-01	5.679424387887944681e-01	5.536205994174541178e-01	4.676038064861698373e-01	2.895312381310156669e-01	2.933737991228441699e-01	5.726040232722618972e-01	6.956579350196635536e-01	6.700740008525821745e-01	6.394924435657276529e-01
6.692156822854175013e-01	6.369851985222113600e-01	6.993197541760015623e-01	8.094427520035546442e-01	7.332553681982884042e-01	6.568645592325105254e-01	6.342620657951938412e-01	6.939454360032778490e-01	7.164313773858433931e-01	6.271447084043547671e-01	4.170741646738000963e-01	3.220593824248044745e-01	2.671643623437748860e-01	2.853738738384095086e-01	4.351900081567621759e-01	5.635336587400027186e-01	7.242474870307012980e-01	8.408673323115697373e-01	8.644474578616503369e-01	8.920744529742321571e-01	9.071530574069515129e-01	8.421903533556248656e-01	6.997389897988205432e-01	6.055389586872010899e-01	5.800388672016882907e-01	5.077656220305033496e-01	3.863927850346429160e-01	4.068620820505181035e-01	6.153065731067867139e-01	6.384587704741163661e-01	6.106505539878759325e-01	6.477463011595083753e-01
7.008699846315741278e-01	6.861792391990350071e-01	7.041897503444408679e-01	7.511756859198240877e-01	7.242573348854757231e-01	7.135773828959292020e-01	7.026108747281885059e-01	6.836139203901125949e-01	7.191869364419869459e-01	5.617436020450837786e-01	3.460695472055880240e-01	1.775144345623399511e-01	1.118662367767246507e-01	1.830043089071752005e-01	3.659575006613272619e-01	5.902122394862568955e-01	7.532959508793629633e-01	7.965079037376416871e-01	8.362096781021056691e-01	8.793814250726434967e-01	8.914100157497532040e-01	8.753042856373589586e-01	7.654705508219183940e-01	6.404850169696826301e-01	5.591569301172875095e-01	4.989847571009232707e-01	4.273896864491341097e-01	5.744217596536739245e-01	6.862086044104543925e-01	6.426860342163941420e-01	6.306997671475079725e-01	6.523729205097797967e-01
6.847599670375946745e-01	6.893862550700893266e-01	7.276877932789984627e-01	7.542811713166818199e-01	7.550916896164704406e-01	7.041124456254457264e-01	7.120489597814755323e-01	6.833763957077280127e-01	7.020049747095604697e-01	5.890029881429089675e-01	4.276002692097335967e-01	1.921964948751829771e-01	5.709202651205224494e-02	8.323925741856369465e-02	3.365435029551333002e-01	6.174836799244768359e-01	6.863724920887906977e-01	6.873522699953783510e-01	7.553118242305471020e-01	8.264792669597275099e-01	8.774397187795668351e-01	8.798012393681553522e-01	7.890454980957845033e-01	6.636048525992743752e-01	5.507931392933774761e-01	5.183758456618141608e-01	5.067676398749608735e-01	6.084322248534893562e-01	6.155405277752298288e-01	6.334225501000704250e-01	6.612257675980984795e-01	6.262032701309266924e-01
7.100816128673103078e-01	6.666269389581558347e-01	7.160578567862697641e-01	7.109690121971224963e-01	6.347607304542018936e-01	6.952732105396387530e-01	7.588006104244623407e-01	6.781952048070790662e-01	6.956188297855850911e-01	6.317249320553651737e-01	5.703184473164892854e-01	4.448896922401474052e-01	2.093491608331058407e-01	1.488652362742803603e-01	3.430562073413503388e-01	6.168698703621493529e-01	6.585489656338947562e-01	6.475619206446949772e-01	6.848951926354004405e-01	7.754029482226824088e-01	8.179247573538140914e-01	8.748875949824846954e-01	8.391696020479560980e-01	6.702770228414240972e-01	5.591586641414063585e-01	6.167616196756411373e-01	6.232353109599687579e-01	6.142329050366168719e-01	6.065381486018582846e-01	6.962532980251058268e-01	7.763859858749886378e-01	7.614915923944776122e-01
6.467418364122377028e-01	7.314598697119853998e-01	7.303046508031679762e-01	7.219342233073761106e-01	6.716704524601757598e-01	6.638269894849174735e-01	7.007380639359909180e-01	7.011749172321287693e-01	6.932843480825167104e-01	6.650540960886667241e-01	6.146116236193761573e-01	5.951810923940648035e-01	4.826394582413970347e-01	3.929877005249929889e-01	3.563348313421140778e-01	5.839736185048941541e-01	6.420416781051263566e-01	7.024306502654141804e-01	7.243396279499493273e-01	6.977496468679460495e-01	7.186528440553012764e-01	8.330802851434838674e-01	8.740652335162093500e-01	6.903938272213328009e-01	5.955374172358239848e-01	4.945715352224165362e-01	4.934589731055480377e-01	3.954625738375100452e-01	5.997183579340762405e-01	7.009148765513950607e-01	7.740795377850543391e-01	8.215444618728309223e-01
6.905687482690104906e-01	7.462175283222524103e-01	7.969994212325013372e-01	8.090358273261193389e-01	7.201926419162755222e-01	6.443558556646536983e-01	6.559167169711174195e-01	6.783795981784753737e-01	6.895138615175656627e-01	6.702159161820693267e-01	6.272067046898203158e-01	5.727866885901615746e-01	4.786687677003024777e-01	5.370829674842813040e-01	5.300780356483622002e-01	5.756244201503245561e-01	6.444124593877541551e-01	7.004211291599189426e-01	7.999115676583304912e-01	7.484376501327116848e-01	6.638413304067811715e-01	7.059858810328514256e-01	7.492972056640891942e-01	6.548287166203186072e-01	4.798556322889199754e-01	2.545960112136520515e-01	2.562653908120862134e-01	2.651396532138766138e-01	3.370030742862263895e-01	5.039581448251647666e-01	6.989552101300039455e-01	8.103851779693189705e-01
7.132989444685079450e-01	6.931506454200841993e-01	8.325948515888211832e-01	8.563218948382133044e-01	5.321939802128511365e-01	3.644612734710897528e-01	5.322100769235056372e-01	6.576846531331057566e-01	7.121604483380014061e-01	6.030644713178268113e-01	5.022138515610077292e-01	5.141610496232451588e-01	3.798399663591488506e-01	5.045386037324147699e-01	5.717761306279127709e-01	6.212562618948900273e-01	7.263764452220873302e-01	8.077345269760467517e-01	8.774037300092266678e-01	8.465184713735034450e-01	7.706411767790343204e-01	6.349288305440689006e-01	5.624063336255693546e-01	5.064138703624749827e-01	5.045412640123441150e-01	2.769362136359919124e-01	2.120743070023172749e-01	1.482084772926265392e-01	3.953349315124285446e-02	1.186105119914719480e-01	4.606178501345516429e-01	6.459236292348262687e-01
6.268623449619600274e-01	6.825474867654099942e-01	7.648172826019592474e-01	6.534431550690615875e-01	3.487825799491571788e-01	2.037193479911361405e-01	3.831170595558588965e-01	5.981626422558209422e-01	5.755271198918918696e-01	5.697498140659229549e-01	4.543967353211860183e-01	4.826196378230309669e-01	3.712412630841708805e-01	4.739116542889313943e-01	5.597269185781443834e-01	6.635217448078457592e-01	7.874070233884060688e-01	8.668330056102091508e-01	8.665945015970900611e-01	9.078696246523257907e-01	8.789060464078204404e-01	7.603648832225237131e-01	5.798655184519629913e-01	4.804723651203511303e-01	4.288965689030617146e-01	2.774794548644370362e-01	1.653228228791419618e-01	6.592356804617542643e-02	9.930586397734109463e-03	4.770573209442288687e-02	2.804624392923665277e-01	5.133231567587820399e-01
5.652213657966187466e-01	6.837146744869695425e-01	7.256448940063005004e-01	5.134818500381618245e-01	3.725125514461103404e-01	3.823060870714816706e-01	4.387942426035110755e-01	4.670434601840143807e-01	4.297352463994549288e-01	4.486654595181220340e-01	3.702799298875386613e-01	2.427228438810093147e-01	3.382627113225792348e-01	5.694626364294977927e-01	7.243561251573602533e-01	7.966238804782264094e-01	8.103786728804351913e-01	7.738071004368453076e-01	7.768600949814165046e-01	8.391937800504944978e-01	8.734767201552344762e-01	8.900015535752087148e-01	7.461917111164499961e-01	5.124562993027138580e-01	3.495515664132715083e-01	1.706108500837805464e-01	9.553722725111364611e-02	9.576158929129451047e-02	4.335960316314581287e-02	1.294657478835616882e-01	3.825043478669469255e-01	5.682598954756361564e-01
4.961349771644109063e-01	6.587159538744203902e-01	7.682551461074498267e-01	5.489982579472523216e-01	3.653311533568963654e-01	3.808051720237981552e-01	4.373831429543499905e-01	4.739829950759035793e-01	4.416710530316805827e-01	4.244053707968087896e-01	3.442110452930651210e-01	7.875997049825034235e-02	4.263314057024417680e-01	7.081554831183919374e-01	7.551836583573412476e-01	6.993137833607716569e-01	6.777407574451568273e-01	6.888622171863579835e-01	6.688216288098985940e-01	6.611859892538892725e-01	7.428173062636845847e-01	9.121782729949001745e-01	8.699229752987998054e-01	6.512850336371184268e-01	3.405093157680667559e-01	8.542010822804688153e-02	1.075113823760241588e-01	7.642361032811167965e-02	8.186199432318855274e-02	2.403783720702164228e-01	5.833432906814773888e-01	6.465132333619196814e-01
5.108263336475984406e-01	5.084498956695188143e-01	5.765717092506664754e-01	5.647203268579188418e-01	3.998014542211780209e-01	3.360662554410895897e-01	3.804774855320606219e-01	4.480570400759761318e-01	4.489557200322338848e-01	3.981980508226565796e-01	2.701379255942901181e-01	1.087010685801334670e-01	3.771893908698912834e-01	6.163124860329831645e-01	6.517013863350119562e-01	6.649064146292898991e-01	6.292187899775104620e-01	6.770188149747299322e-01	7.868178993055762183e-01	5.200473768654976237e-01	6.565447443061851462e-01	8.728955940874570940e-01	8.711293158934653169e-01	7.318703945990867599e-01	3.543492144685287948e-01	1.257248117431759016e-01	1.891719276235214742e-01	2.074315576846392506e-01	2.623779925052954209e-01	5.445945779573759804e-01	6.636220897607442160e-01	7.407687611041693376e-01
6.893403417185485216e-01	5.919890256015371000e-01	4.960015545129612402e-01	4.507347251094686591e-01	4.930360980578818997e-01	3.824355175655581585e-01	3.488368002272210222e-01	3.633687390287390073e-01	3.737014658683073809e-01	3.703196712406720548e-01	1.907861343713581070e-01	1.375712168596822382e-01	3.531955469468834319e-01	4.091819591875117679e-01	5.268937777215312313e-01	6.731589951051620835e-01	6.061982354799532180e-01	6.379798320935387013e-01	6.151381891260736534e-01	2.026942977141976410e-01	3.482645831931460711e-01	7.285732054448014194e-01	8.315802545640157417e-01	7.518674942734796529e-01	4.896196178799116505e-01	2.175515635640346557e-01	1.647934224065249753e-01	3.626421357656905431e-01	5.443300130385633206e-01	6.589846550974051143e-01	6.177781914460168666e-01	6.442566727427031514e-01
7.439441292853274934e-01	7.166216809182779368e-01	5.911674495201755253e-01	5.852274906360049878e-01	6.710925594983278009e-01	6.265326720532706783e-01	6.098339913702436332e-01	6.583831467239057433e-01	6.674046971143312579e-01	6.677425148196444171e-01	4.354606802181635317e-01	2.297592771164718439e-01	2.395651880360129549e-01	2.114396804980806510e-01	3.839158694645009584e-01	5.814352614772830830e-01	5.069395230802077323e-01	4.029326612178035227e-01	2.782472919041259485e-01	6.672228767210344746e-02	1.786657177384781414e-01	4.617887629043062048e-01	6.720990926642388397e-01	6.771768404993675494e-01	5.330608940643407623e-01	3.170506726508795503e-01	2.913616821416335489e-01	5.859910532364327462e-01	7.055105832975994140e-01	7.282807897729201008e-01	7.081351629234812206e-01	6.451192151255193963e-01
6.770708397903918430e-01	6.457433597074719867e-01	6.574863311578678093e-01	6.813577317814746293e-01	7.247925728310539162e-01	8.032080169329288699e-01	6.743584056007211336e-01	7.731358907588056217e-01	7.123169738988464061e-01	6.538249997639891120e-01	4.855827544132821361e-01	2.266240375370910110e-01	1.766768879811563553e-01	1.573511366397823130e-01	3.419079457265033484e-01	3.644459671191307426e-01	3.174763793209706697e-01	1.847366553248246668e-01	9.820880242340880584e-02	1.555232440107618685e-01	2.490863330922089280e-01	2.706164408730858395e-01	4.392068148237098790e-01	4.472463756034336657e-01	5.140831311896214562e-01	4.570462846997390138e-01	4.784441088558972766e-01	6.817601396562459337e-01	6.678409122100746886e-01	6.193594967850013511e-01	6.322563814489444711e-01	7.342870422682549192e-01
6.816278284983638969e-01	6.987958220963547129e-01	8.167240777562441156e-01	6.938004920945984866e-01	6.507842040376327075e-01	8.013184444355107017e-01	7.369626075641135809e-01	7.553827679429776509e-01	6.986411595507616701e-01	5.470817520225603747e-01	3.657175143466251388e-01	1.930307035142404537e-01	1.929278545171674020e-01	1.215393234438687797e-01	1.592683185695777937e-01	1.908862811932623416e-01	2.197156861455920873e-01	1.942671329032044369e-01	2.207854573163391121e-01	4.124154901043627364e-01	5.157388900974095858e-01	4.534537473889446724e-01	4.074162639221857729e-01	4.662514487595404988e-01	3.951867028788179637e-01	5.242368044709176944e-01	6.564776406039590784e-01	7.533806288873517998e-01	7.174315831285269507e-01	7.137896455785744942e-01	6.739308721103882682e-01	7.200280503153847489e-01
7.150283266624030132e-01	7.549250065631102347e-01	7.814735792166964679e-01	7.052505127379574690e-01	7.086455397680461177e-01	7.506264349197333541e-01	6.461445348470089556e-01	6.898929620310078059e-01	6.089961001449371025e-01	3.783007542009083624e-01	2.764191011004763499e-01	2.780738850659779104e-01	1.539760216220298350e-01	1.596113755004698043e-01	1.108755232385054967e-01	2.288237854828110152e-01	3.304464320556383949e-01	3.789967855214935177e-01	4.257049381323940729e-01	4.366908225727077486e-01	5.821205452009293735e-01	5.431703482222605128e-01	5.065244763893355096e-01	5.095133714296782301e-01	4.973442048470104182e-01	4.519939223851149324e-01	7.251509858253695207e-01	7.836041686334488388e-01	7.484374362683573478e-01	6.546523949147659005e-01	6.860534757274998618e-01	6.795792529508141167e-01
7.464411954838060526e-01	6.727435721286109116e-01	7.547438386007100375e-01	7.613545705678922415e-01	7.669526049754795682e-01	7.175452358782530293e-01	7.486884066074244171e-01	7.230551668785151209e-01	5.449299912768031939e-01	2.549682167854724346e-01	2.708830568439370423e-01	2.933960950122675992e-01	1.936646533799685765e-01	1.758564832932866806e-01	1.691540966986140038e-01	2.111319687146375468e-01	3.550665142255050588e-01	3.456173838440564361e-01	3.434200384389827776e-01	2.835288828234387437e-01	3.376071483199603596e-01	3.253661120231605697e-01	5.108046039321044729e-01	6.112513753305325315e-01	5.580868610114062545e-01	4.892024020578306098e-01	7.793743880206933650e-01	7.868946629492642453e-01	7.190668543358207376e-01	6.584359734449525270e-01	7.574247996390288673e-01	7.658978392776095712e-01
7.607169790229209028e-01	7.136167472778638388e-01	8.030764632902086531e-01	7.888370157963130458e-01	7.327259746513303806e-01	8.066340467586518015e-01	8.160021626607472101e-01	6.847824204806512993e-01	4.910295824835850809e-01	3.342951808423871296e-01	3.620225139659732361e-01	3.014584929112589240e-01	3.518029405944779753e-01	3.093809521696265774e-01	2.654422418790125526e-01	1.633414479054614843e-01	2.039487635360367479e-01	2.302353953553365751e-01	1.879251960039786673e-01	1.467501689719206970e-01	1.594000283013692620e-01	2.481414652158622225e-01	4.823851117414820755e-01	6.150406269795953840e-01	6.799593378572467151e-01	5.913971416730893216e-01	7.790390596901475284e-01	7.867448215619676777e-01	6.504583065242218742e-01	6.608692399788717031e-01	7.932843051336365692e-01	7.783111443267338725e-01
6.761925597214861750e-01	7.137344407686571079e-01	8.621058485988157827e-01	7.354614340519428639e-01	6.441347956169602984e-01	8.226742594386065033e-01	8.378062874258705994e-01	6.301997244712973512e-01	6.399047311798506943e-01	5.337356813388721699e-01	5.025896710695930691e-01	3.436751599805523694e-01	4.314768557093852097e-01	3.879884900254441660e-01	2.927354848597283898e-01	1.792380415593961829e-01	2.105585342243047053e-01	1.857581057388978385e-01	1.271597382994123504e-01	1.125062908535897771e-01	1.589392067899824679e-01	2.670495157511810769e-01	4.863374259873862737e-01	6.950796083674176673e-01	7.395640607763415142e-01	6.426403683458398186e-01	7.409015062914082739e-01	7.705389974504024408e-01	6.868611809564794113e-01	7.663954634923992870e-01	8.480746299654420284e-01	7.645839450662966774e-01
7.965926384985393405e-01	6.754133671493096625e-01	7.922469986033544576e-01	7.281655406073863634e-01	7.066913563164975987e-01	7.657358221835388612e-01	8.095857469297791376e-01	8.218953814774395683e-01	7.912830786622317980e-01	7.038552750748148235e-01	5.577106668015140434e-01	4.378537210408863234e-01	5.158434209881606058e-01	5.288627010668495165e-01	3.607892039621845015e-01	1.686209931238761006e-01	1.347535953241420503e-01	7.054078106578526297e-02	6.059416664445947676e-02	-2.045295038617007954e-02	6.817758035900048363e-02	1.176750727380154182e-01	2.836489163464849250e-01	6.766843380024601950e-01	7.940032413647762910e-01	6.650082503242037424e-01	6.221810282056984276e-01	8.187633793383737313e-01	8.552218028959120977e-01	8.139703436761674959e-01	8.192349562039604738e-01	6.898905927108677227e-01
7.839970933517196316e-01	7.376413237944794421e-01	7.452815822966316617e-01	6.998625534475615417e-01	8.226522902521702374e-01	8.219980417700608610e-01	7.587646830477491333e-01	7.391742661906861578e-01	6.231316891296414529e-01	6.128183051490607713e-01	5.865844320825708280e-01	5.433924857373366724e-01	6.217199332044925919e-01	6.177483245805508449e-01	3.540832914017799093e-01	2.226136665660668201e-01	1.864322842774701616e-01	1.152990045298649402e-01	8.892237420038461015e-02	9.255929977923313401e-02	1.948898078154257529e-01	2.815632267294539970e-01	1.996666899471774559e-01	3.908191307905038991e-01	6.946485723376167876e-01	7.421959051091071569e-01	6.356303769182940488e-01	7.130953577810263955e-01	7.845348140190179231e-01	6.337832343894782561e-01	7.464605695252830575e-01	6.653814318300277364e-01
6.863832102319252781e-01	5.994827817231347389e-01	6.817750494455214749e-01	6.388756477994248506e-01	7.066158771366377600e-01	8.304387079500418212e-01	6.883129752556186309e-01	6.415329186306766296e-01	6.488920076642186174e-01	6.452209915495659143e-01	6.325522647833246026e-01	5.957928265290717285e-01	5.912030932855064647e-01	4.841112255173015133e-01	4.400002822897170485e-01	6.228060191337602136e-01	4.733819169922340309e-01	4.631989961058616267e-01	5.292540639768709143e-01	5.889673331749940566e-01	6.618238062175797465e-01	7.373564700159852547e-01	5.806447014575699672e-01	4.324153981707615224e-01	4.624605410374573178e-01	6.207155327325816208e-01	6.570265211103292202e-01	5.928377257480266227e-01	6.359689602657889740e-01	7.260575066807599676e-01	7.807286810946361122e-01	7.073607231124486860e-01
6.028693136715761458e-01	5.083537874468514461e-01	5.511230699242536391e-01	5.285535318449680053e-01	5.382956402672870455e-01	7.285695217795870038e-01	7.122767037760258102e-01	7.665820714975456474e-01	7.987868930776015342e-01	6.773726350540010266e-01	4.427609985618845556e-01	5.296266347183954393e-01	6.657194044746603812e-01	5.744048488499473581e-01	6.957155632994563854e-01	8.005112252898949343e-01	8.154962119424014055e-01	7.840633987700209584e-01	8.327518670158903236e-01	8.491880160143704392e-01	7.993708769542453574e-01	8.775371005539512881e-01	7.854265568337613912e-01	7.322386821311234195e-01	5.565088352982522357e-01	5.717762739095352265e-01	6.596186700127812941e-01	6.787948711795425139e-01	7.118590568965404985e-01	6.829972078326108642e-01	7.552787692438315270e-01	8.474273202621760426e-01


==> Cifra_figuretem/100/DPdataGreen4.0.txt <==
5.578923320306380385e-01	4.611767802157133445e-01	4.241484561553651167e-01	3.642195381939675181e-01	4.785451054667707038e-01	6.520216072802323959e-01	5.687612856710282383e-01	5.102349677608449818e-01	5.412486547008693583e-01	5.543156862118221451e-01	5.943103483835532330e-01	4.836941188961996207e-01	3.764203991195531618e-01	4.124476516613647115e-01	4.304472024252101181e-01	3.693420591851886425e-01	3.620718501690389779e-01	4.460982293121536491e-01	6.621493228734308678e-01	7.474969055804424611e-01	7.273951523024807519e-01	6.151207966410384698e-01	4.987528183731104736e-01	3.966773993501113704e-01	3.864844139734945894e-01	4.847347162417110500e-01	5.538628352708991898e-01	6.072280838909559497e-01	6.416045278700678312e-01	5.313215265938944221e-01	5.160952465077029983e-01	6.020602142871519513e-01
5.381052058974853392e-01	4.440765466618211699e-01	4.042091338693160063e-01	3.752805570728066087e-01	4.257200809178248724e-01	5.458848763605739229e-01	5.358231366757224556e-01	5.380592256852647637e-01	5.900698407557106728e-01	4.940364567265580487e-01	5.479758733901324286e-01	4.060346323873361141e-01	3.208271245707735586e-01	3.548454548095537620e-01	3.454251977973293308e-01	3.615006349782346473e-01	3.810171042597758628e-01	4.314094595155441025e-01	6.497591919346139555e-01	6.594770091272053048e-01	5.926546670644946557e-01	5.003420639966620342e-01	4.208849971380158594e-01	4.163167722808602811e-01	3.682862827912511405e-01	4.304980392771710074e-01	5.268578592138165595e-01	6.144767012393170802e-01	6.553186195220476185e-01	6.069414881753185664e-01	5.550021342917675904e-01	5.963349509623855349e-01
4.871119609283350305e-01	4.145681503212666486e-01	4.405470009975870349e-01	4.413850286926251920e-01	4.503587833498721160e-01	4.561310033808370079e-01	4.607875912991410416e-01	5.292476180492761140e-01	5.906123397686098286e-01	5.180039100444319145e-01	5.014764691468831526e-01	3.061170426442964554e-01	3.281725452137690402e-01	3.839889475965285182e-01	3.284388303221290051e-01	3.478341295323592042e-01	3.070628331228593688e-01	3.688333157342383317e-01	4.633222994926024518e-01	4.818065349138809794e-01	4.672244027714644865e-01	4.357547852280425071e-01	3.951782752348599881e-01	3.920238475431912506e-01	3.967481084099342414e-01	4.526372428548405824e-01	5.592647482255100888e-01	5.726831758823955898e-01	6.424806663365928427e-01	6.845539325425986643e-01	6.523423285986134079e-01	6.668881658476530916e-01
4.246674205382710010e-01	3.467262702397618246e-01	4.808606143313560177e-01	5.309841904400783852e-01	5.358444437947013084e-01	5.095833090053865089e-01	4.393664912936479650e-01	4.906490585638290103e-01	5.725104040974058339e-01	6.108104013339537008e-01	4.926393265783708952e-01	3.260654627109015880e-01	3.693825842785632974e-01	4.178654589971487754e-01	3.581926859737856739e-01	3.170550132977537072e-01	2.701710074041095422e-01	2.704317885545373112e-01	3.350742018222737650e-01	4.218064709565546577e-01	4.831087914756012069e-01	4.269532291610037555e-01	4.516793146931118441e-01	4.258230518452418289e-01	4.984475083245467064e-01	6.421709431520553624e-01	6.562744564953160165e-01	5.615557170254159569e-01	6.638534026831377499e-01	7.489958922037519562e-01	7.419735624125862739e-01	7.354389414589805885e-01
4.078211108902662918e-01	3.912328744504316447e-01	5.113067684300119931e-01	5.574071012794611368e-01	4.876976814396590254e-01	4.597373826514059569e-01	4.408774773801817370e-01	5.982210745005821506e-01	6.764344155066593922e-01	6.802234186798454818e-01	4.904490793499481915e-01	3.456556636555624951e-01	4.604687398524800468e-01	4.046583762327983225e-01	3.732070008244673942e-01	3.520577420477518649e-01	2.767243019820510019e-01	2.512849488672947995e-01	3.453148377329184338e-01	4.402763045484489601e-01	4.364221643284037500e-01	3.981575453842590706e-01	4.555823744032061473e-01	5.292736529526258504e-01	6.245898581965575458e-01	7.320406115425022175e-01	7.036889057974285988e-01	5.655965960821016658e-01	6.276090751605787332e-01	8.310508227884940702e-01	8.370557909086437931e-01	7.286240990056868094e-01
4.558443025195191289e-01	4.373558046696658930e-01	4.635824051563832704e-01	6.421630187139828472e-01	6.393552938165188992e-01	6.331716534615119407e-01	5.679571011656217028e-01	5.994273228612121418e-01	7.939445984328106221e-01	7.873004410694292021e-01	4.157504714395069412e-01	4.688706769837082122e-01	6.719106183994073556e-01	4.619272496896568159e-01	4.110058971854717580e-01	3.575069702482633338e-01	3.381131178038306317e-01	2.845266367714240352e-01	3.482809203539197207e-01	4.102654037810327670e-01	3.558478041158280036e-01	4.554371529229412352e-01	4.934794667024317016e-01	7.122916346442904612e-01	7.538132336669257638e-01	7.533868079865269074e-01	6.746761991735751307e-01	6.112291425265139466e-01	7.143280975326099513e-01	8.692840752842566632e-01	7.909733838663908223e-01	5.995277384494294148e-01
5.474303746656987713e-01	5.645901308540344221e-01	5.023345238819707514e-01	7.058775194415093379e-01	7.793862538454942035e-01	7.016804876677863456e-01	7.059442790511616383e-01	5.349703465117571222e-01	5.780514725655510055e-01	6.351808260577701537e-01	5.370719848649061490e-01	6.862341982737866219e-01	7.895977037011953081e-01	5.601295825259071659e-01	4.182331042058726744e-01	4.023794382478674825e-01	3.930374395100876272e-01	3.998409561816935187e-01	4.779942454136865693e-01	4.831163987543674598e-01	3.797076891276775501e-01	4.746649234713276044e-01	6.545917600481345744e-01	7.123476944662610055e-01	7.632298317109896812e-01	7.599967642388339994e-01	7.028836850138174830e-01	6.813249229437358112e-01	7.836548848006884560e-01	8.642481346805953590e-01	6.491803800085442777e-01	5.281921951246507652e-01
5.995281778502659087e-01	5.828055563323952804e-01	5.723075862282462900e-01	6.957375411866559833e-01	7.602921982952085544e-01	6.940368123246114518e-01	6.850625600742505927e-01	5.454085306743118311e-01	4.025967333782163871e-01	5.139407394140254048e-01	6.614814023286792466e-01	7.568903742559790482e-01	6.497653703415738891e-01	5.671553533332703845e-01	4.157368418808577437e-01	3.717455295044709285e-01	4.582759742414979076e-01	5.339534242990007229e-01	6.012288776501272247e-01	5.063252137241210926e-01	3.446617859634186765e-01	5.019216723041213246e-01	6.667230073797720813e-01	6.377901278240362126e-01	6.992914148860713830e-01	7.157014778537603705e-01	7.242705938214175632e-01	6.207318596317471515e-01	7.353550458747057927e-01	7.824464127158444748e-01	6.070568165600895849e-01	5.478482464624191417e-01
5.605814714089996098e-01	5.448095716516204723e-01	5.539455557217591863e-01	7.165404353840036933e-01	7.434282624451818977e-01	6.941516422094623495e-01	6.340430127812777261e-01	3.726357804551830855e-01	3.503580883736703289e-01	5.888223522605464666e-01	6.774678939720103488e-01	5.861960487588800950e-01	5.195138287561434920e-01	5.757168900300277947e-01	5.431680910197010936e-01	4.036935181682723695e-01	4.412724898098284165e-01	5.339377013780346459e-01	5.493659412018647714e-01	5.302862895250062270e-01	4.643560105314213926e-01	6.194161581212848100e-01	5.570959160682544820e-01	5.061064806485872092e-01	5.582254559975260433e-01	6.169043554208752944e-01	6.718977936395233996e-01	5.547467695659168418e-01	6.608040969791403318e-01	6.239109394644034579e-01	4.833737815729519105e-01	4.629591493416941317e-01
5.633881399657407751e-01	6.021087861027226706e-01	5.586040429921301786e-01	6.805664448034106639e-01	6.586393764602826995e-01	5.299426037129149059e-01	5.754251051443135534e-01	3.498097833235133125e-01	4.181832167642811071e-01	5.596677160032667020e-01	5.535782112122495935e-01	4.895495896501685928e-01	4.113362481602084730e-01	5.148221156471244342e-01	5.578931809619189774e-01	4.399022864373451913e-01	4.567802485394731882e-01	5.858237922030276046e-01	6.071072259528315085e-01	6.238671926764386422e-01	5.679193410305491962e-01	6.650504086413323579e-01	4.640243335584722240e-01	3.869287055645882489e-01	4.204744626276136765e-01	5.687561780309305925e-01	7.001050698650853610e-01	5.209968266826504601e-01	6.183581070940890045e-01	6.590566529086377967e-01	5.689580939702829632e-01	4.987217518157454066e-01
6.382707788361007273e-01	6.408420256086651001e-01	5.956791552512851196e-01	7.188479058366584740e-01	5.932918446712884819e-01	4.106483878350475902e-01	3.907682433428896762e-01	3.919105630748498936e-01	4.751523872419000094e-01	5.116949317260586216e-01	4.534163095884588546e-01	3.917263251764595555e-01	3.408639235256133992e-01	3.851742041911317971e-01	4.483607849308488547e-01	3.731187769557340883e-01	4.820519756647497767e-01	6.181364675945026921e-01	5.658370242634365166e-01	5.982618414780326299e-01	5.496957033091708356e-01	5.340156707006550318e-01	4.069787896346223066e-01	3.222109291188286484e-01	4.918738273709047371e-01	6.161871830030023478e-01	6.603448641014293408e-01	6.100201838301807511e-01	6.064980304562086477e-01	6.630514079877446454e-01	6.974692554513319820e-01	5.219664900466319812e-01
5.820197300048071121e-01	5.447219607601097024e-01	5.784017049061463966e-01	6.676580504292705109e-01	4.756196476263642725e-01	3.337439433662034993e-01	3.348912323444217520e-01	4.202227792340744728e-01	5.081203698464491492e-01	4.498239667184047441e-01	4.068510913161185738e-01	3.542448111018332568e-01	3.741855850021640340e-01	4.588482797829034343e-01	4.822634923280985086e-01	4.789685653921004760e-01	5.228723721292645177e-01	5.504967070992946576e-01	3.512853952531189150e-01	3.848985997103628875e-01	3.595084606253395321e-01	3.553252508154054468e-01	3.152096932887137881e-01	3.205753605314974330e-01	5.345774039761864715e-01	6.406259276494339350e-01	6.255956400095372683e-01	6.977377553906621843e-01	5.839138031388224626e-01	5.346410295221892817e-01	5.494644417402942960e-01	4.841533595137281210e-01
5.090682232386835038e-01	4.273586824358089897e-01	4.958918265271073933e-01	7.099237639008884049e-01	4.433915758532825935e-01	3.932874283464096732e-01	4.033422563937970606e-01	4.031370108190600599e-01	5.226027751579669367e-01	4.746221715679451725e-01	4.821580073791214560e-01	4.005178973558517486e-01	4.003175345790120354e-01	6.416923848068178948e-01	5.942389685929692078e-01	4.611947295987443018e-01	4.416257168844283099e-01	4.479352461864150037e-01	3.291301871558308112e-01	3.262528228750785075e-01	2.884815460858830005e-01	2.916117323873336220e-01	2.960163393940192789e-01	3.209960709379756638e-01	5.586707551878569156e-01	7.206980175202278849e-01	5.809138884419449145e-01	6.225712552397374422e-01	5.412645554910057166e-01	5.042014311412766903e-01	4.559281291650594814e-01	3.994790092360229194e-01
5.968049037925392541e-01	4.292220175013982675e-01	4.748405130961607101e-01	6.914217017371077079e-01	5.205661517616519962e-01	4.359117122972215319e-01	4.320136511788558731e-01	4.439816330406595180e-01	5.152619951837592582e-01	5.618057176113026019e-01	5.098613120945838517e-01	4.708700099432567843e-01	5.191506489878425779e-01	7.253306631821346828e-01	5.640904642979955863e-01	4.047945137885061162e-01	3.510769887211483420e-01	3.642320394345300305e-01	3.795892937442568726e-01	4.244066214274585525e-01	3.807577934501257255e-01	3.413532674515750709e-01	3.326875001965349243e-01	3.998422443673830817e-01	5.626026729262695314e-01	6.364893179621705643e-01	5.133744044442364318e-01	4.870673440447112479e-01	4.290727389201772768e-01	4.110279370828798795e-01	3.921940197874695389e-01	3.573054892155352880e-01
5.082312763683966006e-01	4.589095280694673873e-01	4.821578619739719240e-01	5.986727212105266149e-01	5.453875124990771317e-01	5.780067526704061320e-01	5.292841038576039381e-01	4.166325158187383360e-01	4.491451725378633464e-01	5.444075698157369025e-01	5.334939216658538541e-01	5.419304132616999947e-01	5.550750403139342870e-01	6.204642695432062149e-01	4.539499688570975411e-01	3.531101783940436278e-01	3.235291430523249412e-01	3.611034943721552759e-01	3.744820798352382907e-01	4.834843847685379448e-01	4.475211122020323340e-01	4.681640785660499127e-01	4.151168765717676568e-01	4.051404654739415578e-01	4.586779868308237806e-01	5.119070314546124711e-01	4.900452215383269694e-01	3.937481112441736930e-01	3.468017484988956678e-01	3.730429681306401402e-01	3.511143848815455049e-01	3.436375110382682840e-01
5.064373579861221053e-01	4.603555386961911688e-01	5.195231418799730605e-01	4.913849216691641431e-01	5.237844884393301204e-01	8.596949270541305310e-01	6.581658581881890679e-01	4.456226168990492509e-01	4.692168691190518603e-01	4.515241261819069041e-01	4.489307299364428960e-01	5.146284698957285242e-01	4.935451369782675735e-01	5.397936596410171095e-01	4.329334858145734710e-01	3.942215132100581054e-01	3.715514730951407496e-01	3.379467540593931729e-01	3.756472566677926395e-01	4.621123723653448034e-01	4.209010163344545363e-01	4.974791131293090918e-01	4.876336076799802077e-01	4.304178963031737304e-01	4.404205418330143229e-01	4.555693796253091343e-01	5.076567560001804535e-01	3.294995491317077585e-01	3.570334437101873593e-01	3.753747310923802316e-01	3.173117232899849705e-01	3.082672529050335952e-01
5.958598469128715269e-01	5.707352098999615153e-01	5.533351296351836091e-01	4.874358620493339789e-01	5.154447980927173711e-01	8.974535333626627587e-01	8.745939672926338337e-01	5.995251430023730288e-01	5.036341762309641812e-01	4.696366941066372758e-01	4.629721783779639499e-01	4.843449948486530099e-01	4.716209114359425358e-01	4.591110668859533783e-01	3.912612459870427606e-01	3.973260348075045578e-01	3.802659206423604221e-01	3.963860068433153194e-01	4.892342522159290885e-01	4.853822326470800808e-01	4.470654313725083706e-01	4.753006988024722212e-01	4.749381255870500640e-01	4.779888226778872262e-01	5.654674102861670937e-01	6.377123591837682293e-01	5.842497773261436933e-01	3.593091251315039258e-01	4.272840771316134822e-01	4.148879901994868002e-01	3.505767675108070192e-01	3.479569736089995757e-01
5.591456777893026864e-01	5.504158735201247765e-01	5.023552037572754925e-01	4.472347204912031082e-01	4.963691682517465953e-01	9.215487233354958674e-01	8.830090355208081165e-01	7.498142417314355157e-01	5.288997149827241451e-01	4.718115834887151028e-01	4.579514677911748488e-01	5.683037152721684970e-01	5.789627997418316241e-01	4.120909086327068094e-01	4.113958557310393171e-01	3.726403488403295383e-01	3.993591031623495713e-01	4.507837300355342358e-01	5.130620055037615757e-01	6.165276021578820487e-01	5.925158522645748160e-01	5.498627013094923299e-01	4.496114759752786183e-01	4.611288929053733998e-01	5.796953499424727374e-01	7.250516097124545256e-01	5.543337198495404960e-01	3.777330743452977924e-01	4.163149588657620859e-01	4.557818314426396178e-01	3.509509345558891602e-01	3.335231265711390836e-01
5.004746903859611518e-01	4.597572227227382791e-01	4.064094669820398353e-01	4.539147591642102020e-01	5.869103613394501817e-01	9.363213487140895630e-01	8.907303621771207602e-01	7.892256613551503763e-01	5.655958829213981742e-01	4.200122902801454727e-01	4.281531519795599983e-01	5.511217497026527079e-01	6.768678948624560210e-01	4.740823351889735249e-01	3.984642518004729572e-01	3.535377389442675433e-01	4.622373439188944833e-01	5.430832943625985010e-01	5.138789970958798081e-01	6.006995494766285137e-01	6.393752085942132624e-01	6.154609438532058219e-01	5.243060711355691517e-01	4.902660044985405197e-01	5.360104895736458319e-01	6.337945781937878165e-01	5.302541803625396843e-01	3.760762991133952959e-01	3.767901765680080617e-01	4.301106034511251730e-01	3.636741789212474263e-01	3.368330481607882954e-01
4.899072867427151090e-01	4.902978160374802941e-01	4.582035355563411905e-01	5.098646176868955049e-01	6.517100002928318814e-01	9.376386553110709343e-01	8.765248321095198136e-01	7.757687700550812693e-01	5.682630448609941043e-01	4.025880663459889264e-01	3.722336482634198696e-01	4.793721694797811739e-01	5.301036828595132588e-01	4.516365552132349803e-01	3.626602615295155263e-01	3.694499513534907353e-01	4.997978370938795933e-01	6.114409926884736279e-01	5.326712984021340080e-01	5.543427325379896020e-01	6.236056047739826358e-01	6.308017328109040145e-01	5.720656944530470023e-01	5.048732132693048991e-01	4.814753708015583333e-01	4.309358011124500010e-01	4.525550011601481848e-01	3.971643100827340622e-01	5.256794376810590697e-01	4.656497054718100048e-01	4.059304226889651201e-01	4.776890670840688857e-01
5.170952602105267637e-01	6.309696265132550552e-01	5.627465504117094008e-01	6.169715875205349365e-01	7.497316122290726970e-01	9.306134904964854515e-01	8.537224326922797646e-01	7.779759811897696276e-01	6.053925436677022320e-01	3.503405341283687413e-01	3.393226595651865907e-01	3.972582700766226216e-01	3.659064166027169995e-01	3.684135767402908490e-01	3.682982764727572023e-01	3.446207585747803614e-01	4.551671352111321678e-01	5.643742277968991639e-01	5.756329771499900660e-01	6.217245080398303703e-01	6.040923755050209287e-01	4.631184331951572197e-01	4.385047834802207056e-01	3.889382152402012793e-01	4.749963469550490536e-01	3.868141137478299796e-01	4.402933085400168034e-01	4.482266886424354224e-01	3.959978024387528772e-01	2.861331388325374370e-01	3.489419042013321426e-01	5.602094512996669273e-01
6.424103169289241411e-01	7.037434802553611535e-01	6.169672474357236203e-01	5.403653230349241277e-01	7.056185073102810845e-01	9.387043853022257744e-01	8.200921783565850998e-01	7.697171758905217986e-01	5.143797527204189146e-01	3.513902105653085028e-01	3.296174570031824014e-01	3.101107083682354548e-01	3.220616126391480649e-01	3.102763768580690251e-01	3.844677363047818708e-01	4.746011078411327411e-01	6.155710971614525295e-01	5.828986509806484140e-01	5.512473806804664145e-01	4.266521851858084968e-01	4.556704721029374849e-01	3.947660045633158976e-01	4.015347543166656319e-01	3.779799615702713611e-01	3.041728880720266370e-01	3.177480911706316857e-01	4.462495881684019894e-01	3.861192465023950970e-01	3.095805726896622700e-01	2.176126667740649612e-01	2.411003777371198975e-01	3.184946024384482377e-01
6.699038944639414961e-01	6.578677234288132780e-01	6.508512806679114249e-01	5.851567043182005490e-01	7.104239453414873395e-01	9.510630429599638003e-01	8.706985265348760050e-01	7.400022403533041970e-01	5.284214765337493791e-01	3.318118334701599115e-01	2.536079008590246819e-01	2.521192341290930949e-01	2.276137503930633632e-01	2.726450104034504607e-01	3.199330296496590287e-01	3.490140755149919727e-01	3.887720281860073124e-01	3.987371411344178274e-01	3.778862193446651530e-01	3.307818688785138517e-01	3.864324654872992038e-01	3.478598027217175148e-01	3.299842639560919277e-01	3.247554362072991307e-01	2.541885743071096715e-01	2.281393762530739833e-01	2.669678224206822326e-01	2.555700335959684155e-01	2.075532599258193556e-01	1.992251105194107474e-01	2.029966868392789059e-01	2.525591762036982213e-01
6.320774541779883293e-01	6.609618296774694146e-01	6.841913985987820856e-01	6.567466168783185898e-01	7.602905772398380613e-01	9.488868880773690950e-01	8.433293127755709939e-01	7.241877334619439832e-01	5.445152633576533230e-01	3.405662048738973824e-01	2.897633854565057065e-01	1.981050428776540973e-01	1.946771635275759138e-01	2.626865852194947837e-01	2.646294764737442406e-01	2.329222427234593218e-01	2.563950162680736500e-01	3.549611360916985481e-01	2.534219531193240837e-01	3.680757305580019123e-01	4.701064118334073449e-01	3.955387331290970976e-01	4.337512954324160286e-01	4.005685185003046156e-01	2.931818336149170645e-01	2.680229547920225941e-01	2.233245201855096063e-01	2.239656875894832089e-01	2.372812275303116669e-01	2.371769140722649882e-01	2.228320853980737537e-01	3.582042509366085148e-01
7.351727004586503522e-01	7.139983897640597155e-01	6.458927941479332135e-01	7.065463041028601232e-01	7.920068784700436959e-01	9.446791577859339206e-01	8.495297911139416680e-01	7.411510328793536884e-01	5.776209933827867182e-01	3.512423547703701909e-01	2.839706122340058814e-01	2.135131436272287020e-01	1.970581960194713045e-01	2.070055809187242579e-01	2.206414980599250841e-01	2.561760420443718878e-01	2.949481599606775251e-01	3.526933182269322842e-01	3.423892329647761912e-01	5.357130362743049989e-01	6.319939469617134042e-01	5.608297188607734851e-01	4.953414419065550467e-01	3.245884711152883795e-01	2.545422371151337404e-01	2.747059531658010978e-01	1.804159318000149725e-01	2.059167461948663569e-01	2.051390922512762449e-01	3.297071795081483736e-01	3.157436977687505530e-01	2.813797783705128674e-01
7.713550966454362223e-01	6.977612032186755187e-01	5.430357898947248962e-01	6.544544086700034846e-01	7.666463202040810776e-01	9.298130760643078530e-01	8.555246643297814702e-01	7.667675689484174661e-01	5.617373871655066964e-01	3.695499881425720612e-01	2.912717451232451626e-01	2.256130774624781343e-01	2.140710440145535687e-01	2.222199197005299554e-01	2.714042501160663368e-01	3.907811705817285652e-01	5.055437991542938159e-01	5.501820163385335860e-01	6.027690970871742993e-01	7.128095122385756932e-01	6.460533958093616080e-01	7.277048689839719087e-01	5.774921018399554740e-01	4.262936098458321998e-01	2.860416573418028130e-01	2.179057743693731675e-01	1.833217918654836132e-01	2.053535714722369843e-01	2.273857540844947678e-01	2.869938547015210561e-01	2.797404242793023466e-01	1.878478884987393183e-01
6.995983945703692086e-01	5.973543017289878465e-01	4.910622853617812034e-01	4.700540914422683958e-01	6.348287713700860868e-01	8.976995368984176382e-01	8.748459570904174587e-01	7.556059215741998125e-01	5.499164928106961003e-01	3.912510148023959355e-01	3.239259187766665438e-01	2.675680607131527555e-01	2.915886748744514478e-01	3.493008827634174196e-01	4.124786345214540573e-01	4.474328218476602004e-01	4.882039590344749991e-01	5.555136482685496535e-01	5.875806037512385505e-01	6.203947282984639822e-01	6.127373555584253451e-01	6.775422366880988756e-01	5.867903940658945050e-01	5.502504346289662784e-01	4.333130746701423508e-01	1.974498646130711244e-01	1.990327358702640159e-01	1.653298413977965786e-01	2.131966895061802036e-01	2.861494927678382982e-01	2.520413906590674991e-01	2.062758916038321955e-01
6.195703713933085055e-01	5.157118334025337925e-01	4.675416998652789924e-01	4.112329129515984172e-01	5.343187477060588053e-01	8.784228608691497797e-01	8.753397744960931259e-01	7.545283127868401829e-01	5.702232729258172039e-01	4.971294897750550557e-01	4.571565211560703057e-01	4.605450431896171426e-01	4.715609856056739990e-01	5.651729543561977431e-01	5.051948933229634120e-01	5.173218494641781406e-01	3.790301880292228920e-01	4.743277802954732891e-01	5.566466574892221519e-01	5.110824651739569457e-01	6.313628727372175842e-01	6.673075772924148552e-01	5.240717682331008653e-01	5.812986089750793450e-01	5.237947222648585699e-01	3.156124659661970200e-01	2.349790320169644897e-01	1.556520252498921897e-01	1.650532518489119249e-01	3.150460112568142512e-01	2.686264484361995386e-01	2.444855672388352164e-01
5.218325872732658688e-01	4.616250061444018837e-01	4.216828224464225228e-01	4.203146468998364971e-01	4.803634839313664640e-01	7.955882980869533050e-01	8.775740930770163928e-01	7.330415458327684819e-01	6.538736374572067245e-01	6.976351654531974811e-01	6.105214827438117942e-01	5.972387627637587570e-01	5.981979079846673208e-01	5.847777727022283045e-01	6.330035909475348888e-01	6.355445828676378195e-01	5.571524814793000768e-01	5.237230016217316875e-01	5.610485217923867340e-01	5.284890284935961358e-01	5.694014944656211608e-01	5.838911066529652860e-01	5.820563445142252768e-01	6.003142549968838448e-01	4.110909258860272475e-01	2.874615633923115476e-01	1.893027422372091928e-01	1.958382780233945963e-01	2.868770198454045905e-01	2.266924000818536789e-01	2.213990693044887992e-01	3.134154039512638268e-01
5.242352089819277694e-01	4.672708632940507090e-01	4.585238415048341620e-01	4.676030514775064706e-01	5.041817762831937166e-01	7.030615684603598314e-01	8.563532108921383390e-01	7.998865665828323035e-01	7.454598783462300648e-01	8.064282553509922735e-01	7.372238607248364772e-01	6.078176373071184635e-01	5.919360568596824246e-01	6.095765570759013041e-01	5.735011987619651475e-01	6.518379764324213621e-01	6.198666302521421700e-01	5.919201389138114555e-01	5.627779016271995394e-01	6.159928285645613899e-01	5.904867321255942159e-01	5.619684525842438827e-01	6.481596786057290949e-01	4.679673458009643294e-01	3.128416089720829074e-01	2.211036601684608915e-01	1.433534959120109364e-01	1.716892232133293283e-01	2.499231051712730578e-01	2.019572077664295862e-01	2.637374306773985766e-01	3.707164245759995147e-01
6.079153925253749646e-01	5.623511006638357568e-01	5.612355402250862602e-01	6.147063847578254636e-01	6.158995039990161624e-01	6.370153657926900248e-01	8.788846042919811197e-01	8.010839110633606319e-01	7.930191569681898089e-01	8.687578016787923518e-01	7.564336211474101956e-01	6.467652066400443323e-01	5.882016715370658178e-01	6.123855944108501648e-01	5.633412834739737196e-01	5.455275242308856853e-01	5.103059660940589826e-01	5.825605285812300860e-01	4.839147555318506488e-01	4.983034926262155384e-01	6.141089876603238462e-01	5.674124353196100534e-01	6.035153696013044744e-01	4.274119034638593773e-01	2.864363286493702976e-01	1.971860713479308691e-01	1.753133586839745461e-01	1.764847876476137167e-01	2.360106411396959147e-01	2.314868273283351985e-01	3.279726391150000198e-01	3.670787626409785509e-01
6.186031509752473179e-01	6.261616701099135263e-01	6.645117144102866691e-01	6.641226899996792721e-01	6.607812611227995570e-01	5.383920038638138061e-01	8.173113722100250333e-01	8.503939161103936106e-01	8.652101282540093363e-01	8.487832967039596888e-01	7.905983083227400288e-01	6.873553978407114240e-01	5.512812324624143390e-01	5.879363052752551999e-01	6.339080597562362085e-01	5.203485575542702302e-01	4.430743649213829682e-01	6.047355209387534902e-01	4.367191462199287999e-01	3.360864556864063823e-01	4.488796815424495046e-01	5.105937166435287056e-01	4.660565847429245512e-01	3.394752195938522954e-01	2.457514368228148338e-01	2.265766238271345046e-01	1.781521118910508739e-01	2.634647107233926699e-01	2.714215551867725229e-01	2.804613205569096435e-01	3.330650269891421988e-01	3.194724794686149005e-01


==> Cifra_figuretem/100/DPdataGreen5.0.txt <==
1.549814822594776376e-01	1.530133159184833280e-01	2.003474434592529274e-01	2.311385365498500322e-01	2.066418595749595633e-01	1.968587712837770731e-01	1.627343838997548919e-01	1.906879425896375047e-01	2.191209671251394264e-01	2.420538708219857615e-01	2.326418466247842931e-01	2.939731796010752185e-01	2.499982628558266862e-01	2.535410237280358303e-01	2.932189121246707164e-01	2.788850596576828988e-01	3.327567402949225261e-01	3.383388407934041497e-01	3.015502437475874320e-01	3.212239831217669206e-01	2.669165146012397738e-01	2.958650982416169972e-01	3.621537281546763354e-01	2.599555581051776199e-01	2.854425917629782039e-01	2.636991500734363614e-01	2.311705575161087656e-01	3.592505902487361791e-01	4.150139635410740602e-01	4.155992727928473629e-01	4.222216837609770734e-01	4.212122463002005435e-01
2.660525368330083351e-01	2.650044113010704416e-01	2.258026825797487536e-01	2.891387310425800328e-01	2.881814781748293641e-01	1.980780836439544890e-01	2.222294718791565649e-01	2.114473512831335777e-01	2.168560003566745442e-01	2.723631912554954071e-01	3.094252386074727301e-01	3.011337395422641339e-01	2.594450387063466090e-01	3.033242404548678883e-01	3.278522063458442215e-01	3.206495070693349270e-01	3.308611656529050205e-01	3.197309655888350144e-01	2.918203784987609128e-01	4.025535799861622022e-01	3.149964326790377633e-01	2.957948842335796358e-01	3.753580657341942239e-01	2.993270010876271647e-01	3.572649053896572724e-01	2.930198154240911124e-01	2.916748951743714513e-01	3.128142967734109936e-01	4.140200001619857018e-01	3.674215716633314477e-01	4.354862885881303214e-01	3.899713612512513694e-01
2.616577891874991568e-01	2.427898684758444947e-01	2.697829289825379728e-01	2.468707107534895973e-01	2.546478342290094954e-01	2.957220701469896462e-01	3.166042717994150824e-01	2.057727802420095398e-01	3.180098458982736354e-01	3.485523546227464742e-01	3.071138983320893523e-01	4.114179189133998493e-01	4.456994358148267943e-01	3.241262161909792550e-01	3.653263902868978952e-01	3.913775671067515338e-01	2.593569622838275412e-01	3.587573245621618057e-01	3.576191439273678774e-01	3.918872642920973037e-01	3.192888486905939849e-01	3.048204876461008128e-01	3.696204890297659085e-01	3.560911675729689918e-01	3.601978634085985509e-01	3.471457879964689464e-01	3.447047376523998397e-01	3.346005224392933908e-01	3.353632007152011485e-01	2.898545020758129254e-01	4.078866176794925802e-01	3.973615192528403006e-01
2.739465259413610410e-01	2.619302695323928454e-01	2.352378205062352901e-01	2.874185149168920206e-01	2.366601823098240520e-01	3.231446308234395270e-01	3.296878720603768631e-01	2.661974288981628356e-01	3.758918669283162206e-01	3.528974112423200471e-01	4.506886504318765030e-01	7.512317132965989908e-01	5.804048827390559939e-01	3.671736239066883956e-01	4.017817089220232507e-01	3.789329619138004368e-01	3.772511315545439836e-01	3.995005326463380024e-01	3.908425003772248441e-01	3.762788857294053213e-01	3.974444292743493645e-01	3.196610812309860772e-01	3.475241588587242303e-01	3.868814522536488942e-01	3.377202804013845761e-01	3.496060083389199158e-01	3.241251749801705717e-01	2.867169531378194192e-01	3.410625403137250711e-01	3.397323008248611109e-01	3.412184723912248807e-01	3.983077463651261141e-01
3.324436439502592155e-01	3.336283610664219079e-01	3.392995917711734144e-01	3.857338007266966629e-01	2.879122512033195358e-01	3.370821961541249356e-01	2.798289086300220774e-01	2.915048105636386389e-01	3.492087614197237344e-01	2.961999344434710912e-01	7.028920118315667986e-01	9.088588264910605341e-01	6.361753407270076544e-01	4.431483846208912891e-01	4.385088022262887963e-01	4.105671126285763139e-01	3.841460517516189777e-01	4.251961860788698866e-01	3.874504582130567920e-01	3.931015610188118847e-01	4.307894257115245651e-01	3.778711074560617278e-01	3.787875609757858641e-01	3.488722874379853733e-01	3.697395163052552003e-01	4.180541372395779054e-01	3.257280896399718517e-01	2.586549828450249167e-01	3.488186906180417157e-01	3.624166161146762932e-01	3.542967849964880345e-01	4.097507392886098887e-01
4.237932340914755125e-01	3.755217617892922521e-01	3.743227742093711563e-01	3.333598137222122393e-01	3.591789314053073223e-01	4.040706913793076782e-01	3.181407299427247426e-01	2.389843850746511122e-01	2.967837816809150153e-01	5.935126368980419009e-01	8.747175289953045274e-01	8.489720076933342519e-01	6.027320522169206107e-01	4.820203456095699668e-01	4.420534263748039372e-01	4.108541842780813469e-01	3.369432120835874067e-01	3.637243365338938550e-01	3.620660108083039730e-01	3.553463473266006978e-01	3.383949200229667831e-01	3.624126883917955788e-01	3.834394791023178484e-01	3.138937245268928478e-01	3.193012125410594759e-01	3.828910778220422917e-01	3.543548832477164678e-01	3.507942674505946656e-01	3.652051885246545559e-01	3.693026099317542887e-01	3.550465568910178837e-01	3.856072117438161251e-01
4.113071651562166808e-01	4.029759009404508263e-01	3.533362355490965445e-01	3.162588490756011450e-01	3.452675603141641680e-01	3.461920757661196002e-01	2.680193592613865916e-01	2.493114190333203251e-01	5.378138706338791986e-01	8.924982038771602788e-01	9.325125790783478363e-01	7.528269144931393209e-01	5.523407120519188140e-01	4.484649785595375415e-01	4.039347541952341691e-01	3.595477136524013462e-01	3.507876915566568443e-01	3.693848633400684811e-01	3.331850370616956658e-01	3.686762322646919277e-01	3.855615226121416605e-01	4.009309402078530815e-01	3.712496149556155367e-01	3.213533922575063650e-01	2.899043712467072043e-01	3.453027586433524698e-01	3.538966551645479908e-01	3.728314577873938496e-01	3.691626019616759402e-01	3.604259036287986717e-01	2.959235518850802382e-01	3.788918606374457876e-01
3.091232817289901180e-01	3.666743391980216149e-01	3.511135902602278147e-01	3.636350511565800692e-01	3.350434117563297343e-01	3.916050323688422541e-01	5.464440390816923676e-01	6.212384710307774505e-01	8.874001733497095534e-01	9.251668441958224021e-01	8.510588640308063280e-01	6.672837606123006582e-01	4.830281217262327176e-01	3.667509062553918620e-01	3.560140484935249150e-01	3.754191894181102551e-01	3.086275394262449345e-01	3.438371614085819483e-01	3.398509226744930167e-01	4.249423559783541138e-01	3.982537944410036723e-01	3.513428073559869413e-01	4.592217279963061172e-01	5.536042226022109825e-01	5.862193052292377082e-01	4.330459317835103628e-01	3.576569538303276397e-01	3.652749638162249846e-01	3.191558549934965239e-01	3.276937439606966151e-01	3.371750090237806141e-01	2.909853425101918134e-01
3.577691387661993683e-01	3.958609195709861805e-01	3.622154298068676614e-01	3.500888370706990438e-01	4.200622284447587118e-01	5.973649546601657034e-01	8.326265412085563922e-01	8.833670271249667305e-01	9.378483767980236863e-01	8.009642068646870561e-01	6.954627843522377395e-01	6.186406656919086755e-01	4.213012361455833465e-01	2.798560910123243373e-01	3.987881633786912183e-01	3.975920528401715726e-01	3.098961705162920910e-01	3.238366383537978344e-01	3.684946496348742162e-01	4.056443425067298159e-01	3.707023716657840140e-01	4.945492289142569553e-01	7.479214996592774556e-01	8.108764071466715295e-01	8.008657973239005079e-01	7.416354986497607493e-01	6.394689512187556879e-01	4.502681924269784641e-01	2.974021197929960780e-01	3.154286835160247660e-01	3.245461595346192385e-01	3.560779377814107804e-01
3.898932729608844960e-01	3.765941463554813851e-01	3.774357125670984026e-01	4.826479596113661952e-01	6.635112270798130263e-01	8.432902484240101249e-01	9.023646242315050969e-01	9.119838233082874224e-01	8.673688117327872371e-01	7.700605395478157256e-01	7.123908432938622637e-01	7.105864994147964575e-01	6.112714078673779916e-01	4.046474711691584458e-01	4.101750758583145862e-01	4.090607934196025530e-01	3.647884371313698804e-01	2.943479531088510903e-01	3.460474805987013291e-01	3.999121013363273192e-01	5.004698696692506665e-01	7.379466842594061271e-01	8.630314402958645381e-01	8.100463980504686301e-01	7.467790090345588494e-01	7.773093762710232557e-01	8.137423267608473454e-01	7.585568858399039938e-01	4.920701257005349882e-01	3.083958645106943952e-01	3.271352796562090326e-01	3.524836371739083485e-01
3.520857136830648493e-01	3.121094321542127736e-01	3.601328629757395428e-01	8.193489407712811756e-01	9.573466527001294191e-01	9.733353476783646041e-01	9.613845799161586658e-01	9.361621551583866330e-01	8.845430457350577091e-01	8.887276767463051508e-01	8.992192164597715420e-01	9.076981579030449776e-01	9.091856502684479979e-01	7.802864421570813169e-01	6.009533168625038613e-01	5.149934445708730379e-01	5.321257915939370253e-01	4.428652413138385868e-01	4.613312358802076907e-01	4.006785403645848342e-01	6.292869266207807843e-01	8.464334658354676355e-01	7.865137288546310002e-01	7.397356652938407162e-01	6.411574281202812031e-01	6.266617148903224077e-01	6.628517626223806580e-01	7.102658718342341748e-01	7.226231949301552548e-01	4.684267735386012932e-01	3.273906980167657355e-01	3.597094192201613083e-01
3.869827738331103606e-01	3.102869085957338791e-01	6.156521662935885431e-01	9.400165709433904171e-01	9.823565293758226291e-01	9.516280873574466392e-01	9.215674814589404074e-01	9.384128060654380876e-01	9.200647018713549175e-01	9.186779004510018387e-01	9.306153354768027519e-01	9.557839699962061841e-01	9.508079818367640712e-01	9.195279557636445444e-01	8.974744941102830165e-01	8.803983282784804132e-01	8.456710138049178260e-01	8.405983527942626488e-01	8.491493923163636603e-01	8.217914334365736817e-01	8.741679492080796088e-01	8.747187112251517682e-01	7.095994365791603586e-01	6.102629368639300722e-01	5.390342280265084662e-01	4.417916620147609996e-01	5.314671963150719991e-01	5.348746203977265967e-01	6.246557128896758071e-01	5.600417440903696642e-01	3.422844699656403256e-01	3.207447430891036677e-01
3.930211989907917425e-01	3.860809722467089533e-01	8.264597380582394681e-01	9.722090729156670497e-01	9.792252263914119625e-01	9.711060351885836273e-01	9.730553566714115199e-01	9.493782243306024826e-01	9.092946515984425826e-01	8.323402393708826397e-01	8.620409714113465016e-01	9.162665744962823489e-01	9.542772109419142001e-01	9.398959208076468341e-01	9.660786357997965812e-01	9.922627696998591595e-01	1.004050005533380530e+00	9.811187111173934605e-01	9.725892833494893530e-01	1.009986253022007174e+00	9.467408268707143693e-01	7.718916455748111582e-01	6.542861565128028634e-01	5.518596974348561890e-01	5.669833990998719431e-01	3.862710482497341280e-01	3.827567619239371499e-01	4.154938503261733085e-01	4.666212856726211777e-01	5.369153564394671951e-01	4.150088069181029349e-01	3.511354162060000283e-01
4.655622348439194536e-01	6.240349559180581318e-01	9.561340399757120023e-01	1.000424499106939535e+00	9.692521368856102937e-01	9.826772751456416266e-01	9.437682059180944050e-01	9.567591184926866887e-01	8.750410936065187162e-01	8.866030572282814770e-01	8.467904061636220003e-01	8.792750718412580824e-01	9.316626986958015388e-01	9.536031383160787911e-01	9.510848748313751599e-01	9.855232463051429859e-01	9.893475074483556453e-01	9.260488924181985437e-01	9.109819648670763881e-01	9.231360247668798369e-01	8.427234119460442763e-01	6.224826348923586661e-01	5.385417143507116311e-01	5.197348287137316669e-01	4.948293887000796976e-01	3.367840987999652924e-01	3.174890015884587191e-01	3.440351518308890078e-01	4.115448851076994874e-01	4.436499719960179666e-01	4.370703014239269990e-01	4.107119862911131070e-01
4.729566560730693037e-01	7.384465755715294843e-01	9.395999799977095002e-01	9.849951552921372144e-01	9.392016996786792804e-01	9.464342899908728679e-01	1.010228998219245611e+00	9.462051053425295510e-01	8.937579353804443461e-01	8.569256209193572005e-01	8.668385970834816545e-01	9.022793535112911822e-01	9.112798645905659800e-01	9.308818915056430443e-01	9.633652419797261723e-01	9.806596892445259561e-01	9.363443665592080523e-01	8.399727449009233293e-01	8.299964375320955101e-01	8.546783943403104544e-01	7.958529293302541996e-01	5.545197117204251347e-01	4.349881055703332944e-01	4.389939581742370311e-01	4.126053979403742078e-01	3.092996047014248129e-01	3.038706420996824531e-01	3.626531693605319906e-01	3.600248704028193858e-01	3.699945963945475147e-01	4.106755897013937839e-01	3.939817297104029059e-01
5.214711660238920965e-01	7.875721267870213760e-01	9.625856650360180566e-01	9.644291900977102205e-01	9.624171544426888270e-01	9.625279893073888093e-01	9.737563405117316551e-01	9.039342717947991268e-01	8.873544136299496010e-01	8.773323787099959192e-01	8.676267612992922817e-01	8.729094889757866849e-01	8.892638183544288033e-01	9.506073338622399449e-01	9.580732926867947530e-01	9.191761565329128469e-01	9.384733218632973495e-01	8.355653350980737359e-01	8.128070664800228773e-01	7.839567148345542025e-01	7.416580977190396773e-01	5.881173931379924946e-01	4.105300933622541559e-01	3.480555999034453118e-01	3.646205831861429880e-01	3.505679529769563096e-01	3.169252825869850465e-01	3.589437728678721573e-01	2.371775109366847933e-01	3.202181771222757378e-01	3.803820744879130578e-01	3.485101842122528271e-01
5.735945051928794669e-01	7.796855236377782106e-01	9.543837443838608658e-01	9.500111657606324922e-01	9.537136028905223162e-01	9.610353900846207997e-01	9.531317167449476768e-01	9.244625342822750946e-01	8.540710566297342599e-01	8.965406917185080315e-01	8.575139693683979658e-01	8.742462592934561183e-01	8.547524059376827577e-01	8.843516939310753777e-01	9.014076825014902816e-01	8.885094123775730823e-01	8.578454732528775217e-01	7.869666157805933482e-01	7.481687689466637314e-01	7.499341467648501514e-01	6.796429269386888850e-01	6.369843276562777712e-01	5.511906848105627699e-01	3.374896162928278098e-01	3.659693847414194345e-01	3.675639451681652625e-01	3.917011521069322377e-01	3.299826895869319432e-01	9.856327848984008932e-02	3.099834125876687607e-01	4.338779458964487912e-01	3.430968933952051048e-01
5.108608598182567961e-01	7.087141444278239888e-01	9.145260359314490994e-01	9.345162279439159780e-01	9.423343688385412698e-01	9.149740195687888766e-01	9.203907685064607325e-01	8.614076104074601670e-01	8.593427867734895198e-01	8.421889327722624774e-01	8.004422675191852354e-01	7.593774282570421308e-01	7.561911482508653082e-01	8.604488346181130565e-01	8.661377669928974621e-01	8.394866474115326715e-01	7.732692451141254253e-01	7.910112438609869789e-01	7.217016831174605240e-01	7.171407809200917027e-01	6.174481475679638454e-01	6.060115183239004333e-01	5.785628811867349341e-01	3.648824955874092058e-01	3.414069821774961544e-01	3.343017507619903683e-01	3.316278841619789697e-01	2.868536046402746509e-01	2.399482009419627859e-01	3.187929235953687046e-01	3.512813703982711755e-01	3.582718975079190460e-01
4.634792047100487200e-01	6.164073574320866333e-01	8.516944100260521733e-01	9.605193075679676618e-01	9.058360630036027539e-01	8.721026781225991176e-01	8.843008802035057236e-01	8.833425196553359449e-01	8.457538596123245211e-01	7.860972870498761367e-01	7.050649072553190067e-01	6.568030049222483013e-01	6.792053359396206247e-01	8.318352662924496377e-01	8.044067968151689119e-01	8.085390791951166944e-01	7.510374238864885310e-01	7.966640806541424036e-01	7.244818640841660384e-01	6.421636029345270114e-01	6.127850979864577496e-01	5.573268010642673520e-01	5.673947264297451998e-01	4.233424005064372331e-01	3.236712233875847500e-01	2.945325525671825262e-01	3.119189436003744764e-01	3.517041686392486377e-01	3.621146962492232113e-01	3.307390795661745431e-01	3.550721745353455083e-01	4.093459360036729167e-01
4.665428036818146107e-01	5.670872515389728807e-01	9.066979327157070889e-01	8.908610336988411760e-01	8.099152200924006895e-01	8.255153125399250502e-01	8.602133922891280760e-01	8.921520649972608519e-01	7.866063344265562529e-01	7.549803922018653024e-01	6.683339750013121972e-01	6.268821055814866039e-01	7.209858434856439846e-01	8.149497501068376781e-01	7.774750120022828614e-01	7.506074956637047713e-01	7.737862650143602083e-01	7.492369466981922965e-01	6.860786232811463270e-01	6.179819831737646263e-01	6.104036495065094936e-01	5.456425660578484438e-01	5.205283055557416994e-01	4.904697618950308313e-01	3.263584050288366734e-01	2.666363839525933144e-01	3.113982069487986060e-01	3.779301281581202709e-01	3.876621303176920330e-01	3.454311751822041199e-01	3.373548461653789743e-01	3.249265182831909127e-01
3.222289191417012644e-01	4.228415884881857045e-01	8.260594242167682566e-01	8.925279477383815108e-01	8.275729376421090411e-01	8.081910510705601070e-01	7.884389549529311481e-01	8.287764912421990982e-01	8.446172442373124367e-01	8.108671249352739085e-01	6.907014615552760084e-01	6.675235184666969968e-01	7.253111892741898048e-01	7.935006126292840634e-01	6.937956265373987907e-01	6.276109039267359080e-01	7.421688392136173151e-01	6.885833863633911145e-01	6.878250126850964374e-01	5.527636343613403502e-01	5.072951146986814930e-01	5.038714204623843118e-01	4.464318791577804868e-01	4.244038307338221516e-01	3.437635726023058891e-01	2.756962107395778960e-01	3.025423041251985579e-01	3.316110695415190879e-01	2.862704413367611611e-01	2.953837619959845950e-01	2.695963234274981191e-01	2.649297739839783228e-01
3.341259642644776040e-01	3.002517850484988093e-01	7.703751411893028367e-01	9.030648753566433706e-01	7.904283418294870689e-01	7.019439571855696780e-01	7.517939816209647796e-01	8.113595367324758501e-01	8.107548062223371987e-01	7.536980307250330524e-01	7.017804056080377828e-01	6.665645299752566144e-01	6.623076521897252045e-01	6.751056781575113241e-01	6.216220937375389610e-01	5.362392877897816934e-01	6.850386360545001052e-01	6.515673400236717816e-01	6.143685969950527515e-01	5.134485129634226430e-01	4.984395209242294400e-01	4.281184128700024627e-01	3.489047499237084571e-01	3.246506776387994009e-01	3.296279504651823400e-01	3.134613384141643477e-01	3.071957676638678580e-01	3.317390107791715059e-01	2.897766550439114241e-01	2.937591944869897276e-01	2.409017937297150691e-01	2.512707289269260347e-01
3.106934706951573477e-01	3.135184315586128645e-01	7.951665527663099864e-01	8.826642760876747262e-01	7.874526054901617167e-01	6.934866701700478364e-01	6.645415698564036688e-01	7.306518068579100911e-01	7.200954032054265319e-01	7.375974279187963445e-01	7.179769974490566309e-01	6.503927674506803092e-01	6.016580371962437779e-01	5.744859128531056847e-01	5.259361136441017548e-01	5.730325240791060981e-01	5.786940103236193345e-01	5.863488564038505935e-01	5.536777487188323521e-01	5.106557104194753283e-01	5.199346943335237947e-01	3.896393451671267827e-01	3.478636982256100296e-01	3.778437603514729903e-01	3.540684948824671663e-01	3.714641484814995565e-01	3.830666474532932186e-01	3.011581247361591607e-01	2.496202941487388749e-01	2.384939879347766634e-01	2.248748522242742243e-01	1.891228033007590625e-01
2.930605289026649851e-01	3.564257652265582221e-01	7.340911916849464092e-01	8.630646612702246312e-01	7.810606350515331142e-01	6.497844169251498769e-01	5.062132569435016105e-01	5.354929400206104306e-01	6.590900826092090936e-01	7.477731378521909056e-01	7.093579567604331171e-01	5.955535494941057717e-01	5.415753660168065586e-01	5.074685457537776445e-01	4.855175574580033460e-01	5.124841963368087505e-01	4.986390695204701573e-01	5.888177005495380811e-01	5.363350435820667395e-01	5.342116236896760073e-01	4.873754316615793170e-01	4.208109814095268852e-01	3.741300600031794987e-01	3.921070570513200404e-01	3.660415972913787508e-01	3.838666365145599890e-01	4.047274173618490289e-01	3.117818723973724837e-01	1.824798562098182975e-01	2.087787381920724605e-01	2.236194792120274055e-01	2.412360829826979414e-01
2.433311871629734169e-01	2.754056012551276411e-01	6.487165929590799074e-01	8.492470838443273440e-01	7.498131350701249254e-01	5.823062938392834509e-01	3.603131319577336233e-01	3.031450163496460237e-01	4.638743941438164820e-01	6.929132196342236982e-01	6.685612588887193120e-01	5.444366332123345975e-01	5.027959645912787323e-01	4.977759138689314411e-01	3.771301889283315001e-01	4.190328806698433439e-01	4.189255951438164982e-01	5.026066440253325052e-01	4.798112260213062141e-01	4.491994838016319380e-01	4.033654591165189984e-01	3.267710665269599746e-01	3.501428913201222737e-01	3.692863658797411186e-01	3.934842721337553084e-01	3.831872693882255043e-01	3.638221321093338401e-01	2.314739274084818554e-01	1.590367718365994221e-01	1.693347031467337671e-01	2.044263435307434318e-01	2.593169641373868628e-01
2.722591356599258772e-01	2.311091334164712130e-01	4.796070003880751331e-01	7.649727515321768090e-01	6.788404090097424071e-01	5.702515781842729670e-01	3.475196615566271685e-01	1.234327824723150252e-01	9.365026660272479653e-02	3.543858566188274328e-01	5.398468497744648431e-01	4.713599225005682403e-01	4.087454562859887397e-01	3.040773229561917201e-01	2.351766004081245198e-01	2.589209659932193430e-01	2.996418152087618192e-01	3.774564916151963989e-01	3.373896477458686038e-01	3.512530821124122959e-01	3.400239533513036982e-01	2.249959158529485914e-01	2.643542117128260260e-01	2.562993207408347240e-01	2.938859454888455014e-01	2.776999119113695569e-01	1.975924255641478000e-01	1.396168553777814847e-01	1.289582408320461004e-01	1.414077965647124735e-01	1.851983446501451747e-01	2.311588641991315640e-01
2.913398598069461554e-01	3.212013764501948643e-01	3.830576165266447175e-01	5.467831682478252464e-01	5.919425426424914649e-01	5.593111714957562652e-01	4.720420604887275995e-01	3.079238959093940631e-01	1.216919601073513379e-01	4.152330337784249092e-02	1.918344376958822650e-01	2.608187817044962942e-01	2.087263793321213479e-01	1.274311516954405865e-01	9.488489123028993888e-02	1.215060167399268087e-01	1.618514407411652534e-01	1.670629177048336411e-01	2.384227364162359308e-01	2.717145862042485982e-01	2.804356258919434852e-01	1.582004776908234323e-01	1.132134649026192291e-01	6.119266991282065749e-02	1.140034738792347069e-01	1.189158345581200205e-01	8.373717281902381959e-02	1.500760029948867980e-01	1.242388228294720176e-01	1.465998336129382962e-01	1.777518040175277703e-01	2.437101314201143842e-01
3.509395500629547415e-01	2.780657089848125318e-01	4.076019268904667592e-01	3.643166205115288547e-01	5.141732222177407552e-01	4.260546697101185165e-01	4.168397450516994063e-01	3.805896776590473318e-01	2.871195223692060705e-01	1.141137749112230843e-01	1.537254292913556031e-01	1.110689846616525617e-01	1.018692141054728106e-01	8.612852013759429715e-02	3.507039790445603405e-02	3.917759920945059621e-02	2.432728248210876132e-02	4.884290999324839011e-02	1.598797513897059208e-01	2.342153794537456535e-01	2.840593359350537250e-01	1.889774907185935438e-01	9.497915714926410957e-02	6.299530993779955262e-03	2.986920733870717173e-02	9.499109705175327878e-02	1.205239625626521732e-01	1.383662996271709522e-01	1.875759850598433531e-01	1.660667557907161695e-01	1.492948965228103331e-01	2.430362097276981270e-01
3.213890588944715576e-01	3.292375579910912231e-01	3.962235694338238634e-01	3.797685692795352286e-01	4.101393239615662711e-01	3.938712630732456588e-01	1.660283379866027142e-01	1.227442779060194111e-01	1.322606660918806409e-01	2.494003705338102561e-01	4.096517950456069479e-01	2.871639250927769949e-01	2.643801651633125860e-01	2.063069144210102623e-01	9.376774652123036347e-02	1.000986497242065537e-01	1.074344972713252577e-01	1.841672445696725391e-01	1.271423485767355643e-01	2.469162486509050292e-01	3.189409256263972536e-01	3.147639702562294861e-01	2.245302161491810888e-01	1.862755515622834535e-01	9.246384329902056221e-02	1.074777445317043750e-01	1.653411095355855898e-01	1.644402289053780442e-01	1.830800691601343344e-01	1.915062538225439648e-01	1.510141146558754421e-01	2.761206337711849534e-01
3.639897964234954930e-01	3.389985854364744866e-01	3.700034375581383594e-01	3.393318162361761980e-01	4.225152004110923065e-01	3.632610796501379857e-01	2.449968624416982155e-01	2.480719551835162406e-01	2.939106404253594707e-01	3.637084804998585996e-01	3.785330496037418446e-01	3.897307198635017733e-01	3.587048891912799076e-01	3.091491547682942986e-01	2.153019982485099570e-01	2.248836118337526613e-01	2.296667792716889922e-01	2.595313114966500412e-01	2.307285377124681514e-01	2.762285539145113433e-01	2.738677564252152141e-01	3.137583744041062550e-01	2.917392554045962205e-01	2.496623500379583083e-01	1.927785325425288299e-01	1.086884449947097542e-01	1.481672945286947041e-01	2.179579821504170345e-01	1.435127817249567672e-01	1.768489088350190808e-01	2.499635553111546893e-01	2.961768212731178962e-01
3.635853272599026687e-01	3.291641871926004881e-01	3.943026297117618872e-01	3.916095644368839945e-01	3.728963431349750501e-01	2.790018504194028415e-01	3.240351659201131107e-01	3.921298835132189797e-01	3.574009243711092632e-01	4.024268384262080778e-01	3.622845303772367354e-01	4.221879578880209372e-01	3.533661144233029017e-01	2.710461203293156873e-01	3.203997631985563976e-01	2.569304737152910967e-01	2.276267917209146563e-01	1.549036090263211096e-01	2.920395701237212815e-01	3.059102420294815272e-01	3.137779423893092834e-01	2.253981760003926083e-01	3.013893223183807812e-01	3.086120832663546976e-01	1.879706694054856797e-01	6.399385971143531360e-02	1.413945901400834870e-01	2.425625563117182470e-01	1.737534017727916380e-01	1.943690395779879565e-01	2.703805182342360891e-01	2.809809074572355292e-01
3.134377689955135105e-01	3.319734626565728486e-01	4.158674911906561356e-01	3.930321988261403221e-01	3.795107047094795072e-01	3.235802597414023096e-01	3.291862588792632272e-01	3.523463208853251927e-01	3.694925445546100584e-01	3.980348526925920893e-01	3.896857963597337715e-01	3.874608013705599929e-01	3.368198222814728915e-01	3.230574812972596965e-01	3.541310074398754670e-01	3.169094547263356376e-01	3.560708565285068405e-01	3.449928661977446631e-01	3.439135189757158706e-01	3.205875715470396514e-01	2.601856487513045657e-01	2.104759169075968717e-01	2.286872944903803884e-01	3.013639749394106948e-01	2.812291058205045879e-01	2.368183173375588979e-01	1.893891574564407765e-01	2.688794802091106217e-01	2.792972873283264823e-01	3.227488221042257299e-01	2.567503821509872219e-01	2.363165219707312192e-01


==> Cifra_figuretem/100/DPdataGreen6.0.txt <==
2.824555105830640067e-01	2.790130634200771453e-01	2.561277550330528507e-01	2.084482523413933863e-01	2.188407334004889015e-01	2.388494494934092494e-01	2.482507809774236740e-01	2.510164332472363258e-01	1.895170619074377227e-01	2.226285743683340812e-01	2.455879072372430250e-01	2.545281854358413254e-01	2.559512843771262203e-01	2.557828041753237858e-01	2.483866400235695548e-01	2.500709199098568036e-01	2.728121323518475361e-01	2.920119153733359840e-01	3.220507383437173909e-01	2.923283083174845753e-01	3.128445663354312845e-01	2.940311497310780231e-01	2.988493056638298340e-01	3.255933803129728021e-01	3.231632531625344695e-01	2.859109930266602873e-01	3.370231509348587395e-01	3.396716876588917744e-01	3.686115150945257213e-01	3.873896615219923345e-01	3.510269573763409312e-01	3.501117257468559507e-01
3.076692806826148985e-01	3.240206266826783921e-01	2.915331186423347209e-01	2.116224845580699510e-01	2.220283470151588889e-01	2.292224069213022741e-01	2.225271413846707236e-01	2.403773994319374496e-01	2.167737292180112740e-01	2.146503480231771177e-01	2.073097302046788826e-01	2.546739754324149341e-01	2.663435505807613679e-01	2.547524684821172447e-01	2.644751894535768977e-01	2.775688556491298642e-01	2.412627537784129694e-01	2.222868952947468779e-01	2.679601375760257698e-01	2.884021808112211538e-01	2.800803450852443199e-01	2.770351350864367901e-01	2.889554161332006932e-01	3.105215872339398553e-01	3.069356408338977382e-01	3.111323750796448628e-01	3.111020927845584705e-01	3.212715749871596360e-01	3.538149800155366287e-01	3.687368356416210746e-01	3.841290332119797202e-01	3.967658618994780451e-01
2.528160210212697656e-01	2.780227734034395048e-01	2.827080861420717683e-01	2.374935356572528133e-01	1.970707074500648026e-01	2.129093690484673840e-01	2.109976580045984651e-01	2.229112492047667371e-01	2.271477780940698854e-01	1.946879782536537762e-01	1.954324386411415704e-01	2.127962155550210399e-01	2.258503225904083256e-01	2.454845752636024281e-01	2.585683491564334524e-01	2.468680298392429695e-01	2.754346575960406884e-01	2.382433893171951866e-01	2.815330768053644905e-01	2.809880587489370640e-01	3.026151230010826199e-01	3.155475268776976039e-01	3.091951296667558302e-01	3.325493260539866269e-01	3.168371142923005479e-01	2.874532597327160155e-01	3.020850284016395881e-01	3.258932922738180249e-01	3.436624540799968486e-01	3.705809174612123003e-01	3.899278366520035344e-01	4.019102233526570256e-01
2.718691521260519495e-01	2.669086049812093853e-01	2.900846386522119569e-01	2.661166272408550526e-01	2.250279511432130009e-01	2.196762009063907561e-01	1.986669546605373537e-01	2.630443506014529254e-01	2.426818595041604909e-01	2.012271597361187658e-01	1.793179369151762514e-01	1.935588126172285706e-01	2.373134343904997057e-01	2.557333910208793304e-01	2.746272655478894653e-01	2.667257175135455127e-01	2.617366456839441691e-01	2.074280655205736346e-01	2.688055443367020625e-01	2.914636893900068304e-01	3.121890823575512730e-01	3.388346476428458209e-01	3.148575083491583770e-01	3.060833218514603660e-01	3.207690149892885034e-01	3.144191386099257635e-01	3.139697536095336639e-01	3.109604510410355349e-01	3.492607189817935054e-01	3.550430791533373820e-01	3.987033795158889116e-01	3.852240625351480707e-01
2.275325492915460934e-01	2.443205243438470176e-01	2.735048910692857715e-01	2.446194149325238154e-01	2.442285299513801688e-01	1.953140709080578574e-01	1.609287870285885935e-01	2.570223389971817984e-01	2.445447145892340191e-01	2.434270755021935295e-01	3.000950491901459016e-01	1.909285954783119521e-01	2.667242656286755720e-01	2.406754906407249650e-01	2.686434677292705020e-01	2.583128146686676785e-01	2.632964033291011474e-01	2.542269000767286569e-01	2.945165088797270236e-01	2.959438833992822926e-01	3.164869077851309442e-01	3.590690636433652716e-01	3.227552547264241345e-01	3.234766607807501027e-01	3.078993695064265457e-01	3.288583484275224844e-01	2.998037123239977730e-01	3.133313885181631675e-01	3.330126460973580893e-01	3.545848119709650859e-01	3.859120122130839103e-01	3.846387379060121070e-01
2.736451364807780950e-01	2.402539996289639879e-01	2.742575533326949699e-01	2.704495016556360820e-01	2.647499758619190069e-01	2.167340058271280678e-01	1.767592372585455596e-01	2.462136152510030207e-01	2.314449356059021523e-01	3.751539500409255545e-01	4.244076219529139826e-01	2.639681266610567900e-01	2.345012663367867234e-01	2.445319226007033331e-01	2.531622059649778489e-01	2.679545607550139485e-01	2.612754982050671804e-01	2.631035837602340166e-01	2.778092042115761218e-01	2.769385968094116857e-01	2.811287347012357274e-01	3.222593846911421256e-01	3.295878487349425678e-01	3.034403271620569886e-01	3.146569293399302802e-01	3.012576675814896965e-01	2.836068060004656166e-01	2.979532299931196282e-01	2.925192509204301294e-01	3.481854702157031189e-01	3.800471277110890056e-01	4.039831685213095547e-01
2.863110555360803278e-01	2.502738173979985881e-01	2.686196821217914366e-01	2.750903836689003734e-01	2.496028641201041010e-01	2.255729283355947246e-01	1.453959856417993690e-01	2.467473322793221069e-01	2.685454384938033012e-01	3.341544250889201817e-01	3.858997997419970627e-01	3.210412976515819028e-01	3.486721148204568466e-01	3.025719589121765307e-01	2.535824486960709390e-01	2.593744163963757621e-01	2.847635516614652751e-01	2.729093056067797840e-01	2.842471437940254919e-01	3.204550758455594339e-01	3.209198395061615972e-01	3.078842213137237827e-01	2.730412137713186249e-01	2.756005136645983677e-01	2.686436491594866305e-01	2.986475051358329913e-01	2.938122256907847452e-01	2.535909116534936780e-01	2.758710667265292238e-01	3.260487482970416684e-01	3.685162030537942890e-01	3.823067254907783763e-01
2.198270078694241902e-01	2.262787752518944095e-01	2.507538621463830109e-01	2.680880275231231069e-01	2.694300283585512323e-01	2.483939330618142316e-01	1.309851853401054478e-01	2.460395618381875926e-01	3.138872478908794061e-01	3.898224434196003174e-01	4.279359022326618134e-01	3.937225479662311844e-01	3.918870542446959426e-01	3.657694006747170268e-01	3.010839775317030176e-01	2.632295477396782157e-01	2.614202525140993938e-01	2.837936707250789392e-01	3.208481369625131863e-01	3.099270527710488166e-01	3.265988761685448827e-01	3.139566303201278830e-01	3.492642092515618746e-01	2.738302938950056831e-01	2.827750814585442418e-01	3.067933922848265493e-01	2.922485255119360303e-01	3.110836888553265012e-01	3.064199933517650631e-01	3.040897827050524915e-01	3.529723569338731881e-01	3.906041881063784249e-01
1.613755534168486716e-01	2.379336688997737148e-01	2.567886660148268607e-01	2.498206968115808946e-01	2.675262237872967908e-01	1.864668792750184267e-01	1.487912762724270810e-01	2.743035961469884598e-01	3.435923532398522107e-01	3.732348280711928479e-01	3.912681514886579004e-01	4.021643736677422698e-01	3.967117169641393160e-01	3.153858797690472504e-01	3.557063130494693137e-01	3.240026631481410790e-01	2.462667491492546434e-01	2.540370796267673037e-01	2.860439510291561405e-01	2.751579965290901764e-01	3.216531173840340707e-01	3.371010097798446958e-01	3.278125459346986625e-01	2.297377446227610032e-01	3.194200963348328148e-01	3.074014095831194560e-01	3.238880457156997905e-01	3.642796344183029111e-01	3.067483219497189051e-01	2.939340843129524261e-01	3.411338295591087588e-01	3.872051005289729453e-01
1.618506627393090092e-01	2.481936558743965959e-01	2.321791533141569774e-01	2.204791270247485058e-01	2.215246371051866614e-01	1.887467224358320705e-01	1.824115110586061184e-01	3.261511105508517749e-01	3.961041712947193649e-01	3.171353017054909240e-01	2.945801317083093229e-01	4.303722528139706238e-01	3.944641087006111602e-01	3.041497240793535894e-01	3.313848392350360328e-01	3.365633977596349524e-01	2.590328247532189820e-01	2.398913373441478314e-01	2.614957238290301356e-01	2.851935578119592640e-01	3.021229418331161098e-01	3.078775189582612093e-01	2.457638757170745869e-01	2.430263768246663791e-01	3.401348494607480122e-01	3.527316626620846662e-01	2.854004368777979805e-01	3.048170532687887735e-01	2.849717351842964708e-01	2.790521949264138102e-01	3.182963694019778078e-01	3.735789018728904454e-01
2.074745084794994976e-01	2.499593212586094237e-01	1.921034057729626709e-01	2.257204951651747282e-01	1.677421078593261949e-01	1.832037370029473144e-01	2.497886700069233412e-01	3.923945439025801618e-01	3.610375581979532456e-01	2.566600607948943957e-01	3.379264537365884724e-01	4.743692153883755647e-01	3.776133375157091354e-01	3.543945321514376245e-01	3.600258418288825868e-01	3.238380155810729466e-01	2.945503740177941587e-01	2.964216639425932276e-01	2.765265480456909897e-01	3.108429842521022723e-01	2.823175413058763294e-01	2.721111613646071126e-01	2.219464410887828087e-01	2.932392373019155896e-01	2.938464036492678400e-01	3.200468885415788667e-01	2.779882263842958223e-01	2.884929242647828462e-01	2.818728854778425608e-01	2.859727896514727696e-01	3.130999959470917582e-01	3.635352565282753412e-01
2.005181401734040525e-01	2.477010532522112563e-01	2.323897670097227197e-01	2.392497997617828442e-01	2.321997420413919599e-01	3.794716778957322179e-01	3.913161268639799850e-01	3.632165814284861183e-01	4.666701861692414410e-01	3.141584401337860766e-01	1.484534554110338023e-01	2.324653569551443089e-01	4.023200062882897887e-01	3.841522988113799664e-01	4.251781913960775428e-01	3.872714468576337055e-01	3.413224436597227518e-01	3.079000362281831826e-01	3.250159919045337298e-01	2.753376650121510671e-01	2.632216685637888687e-01	2.578884803273945314e-01	2.858901859267219958e-01	2.797762768618224372e-01	2.886448089077139345e-01	3.097062134935440469e-01	2.946894321984273590e-01	2.916326981208137714e-01	2.945183227159329786e-01	2.748098830526733427e-01	2.902589569301453620e-01	3.205834627752284227e-01
1.961813485557497572e-01	1.949570483584448510e-01	2.888130974184868194e-01	1.963864226649623124e-01	3.346597868698303335e-01	5.293528948159464953e-01	5.313657269656268944e-01	4.220890045976593008e-01	4.577409472236427246e-01	3.835840897277467687e-01	1.901385036784857818e-01	1.277173730306182253e-01	3.774783345383377342e-01	4.063401692820982070e-01	3.287408117631236415e-01	3.977598541014065736e-01	4.048770823342286440e-01	3.108716027576012286e-01	3.226188313652018080e-01	3.158817356200404047e-01	3.002490829007352646e-01	2.812188938420701612e-01	2.533644997021011758e-01	2.509019255959001882e-01	3.036018649177619766e-01	3.238832109547111204e-01	3.234775051368735665e-01	2.856464044105327948e-01	2.832992919081114835e-01	3.034435358399898974e-01	3.127568037182252847e-01	3.136378792700614815e-01
1.977564009081090313e-01	1.788951877739212992e-01	2.278856695791623421e-01	2.694999073759247188e-01	3.954492793571012244e-01	4.934729808310752697e-01	6.087300648233087141e-01	5.878519065705744007e-01	5.339968942447277378e-01	4.777639982093303539e-01	4.132729057543101381e-01	2.357484562597894906e-01	3.552857513107228193e-01	3.888543977539398733e-01	1.867256293778385978e-01	2.555559980309742851e-01	3.250999721681118726e-01	2.998501424689443140e-01	3.626865239827905540e-01	3.350879879961968233e-01	3.144553160226459809e-01	3.037534079849216195e-01	2.757584704865910785e-01	2.852627769290471682e-01	3.644165704669009020e-01	3.100805712676805714e-01	3.240240937525635245e-01	2.911111091616426227e-01	2.999536230018296501e-01	3.047785104023558178e-01	3.221419127724524656e-01	2.797079355227400366e-01
2.173991497243958348e-01	2.231948260483869739e-01	2.728716485173191542e-01	3.068815194394021173e-01	4.030951406221734978e-01	4.646684832477177007e-01	6.285410288473556317e-01	6.647033916546322141e-01	6.911957757149438386e-01	6.473893737951464944e-01	5.643531878283375436e-01	3.437516700294453442e-01	3.186715861365739255e-01	3.124842790248362756e-01	1.981599253198951249e-01	2.265978016526569994e-01	1.942907304556313608e-01	2.598321859224284602e-01	3.815974215025880190e-01	3.517358946725044899e-01	3.000638415500015976e-01	2.887432374888552755e-01	2.912022361218259969e-01	2.921822038205763583e-01	3.083086523872459184e-01	3.945524318900048288e-01	3.200721251183719085e-01	2.918647664894794547e-01	2.816346251873124151e-01	3.286473259552263326e-01	3.281208011225678622e-01	2.986612567491326309e-01
2.251355281854112156e-01	2.349498992488486815e-01	2.511112199881834206e-01	2.806789007909109013e-01	3.628369650921907663e-01	4.552427171063734845e-01	6.045196562551216068e-01	7.076096807102902897e-01	7.871049867490400587e-01	7.319080056472383466e-01	7.069612006712875374e-01	4.761633156475921225e-01	2.802042410463893574e-01	2.780561873447612298e-01	1.950420953557497894e-01	3.083028931073239498e-01	2.593108182200924983e-01	2.649002837219064932e-01	3.142643926032401280e-01	3.812173262630657034e-01	3.476920132250292395e-01	3.129832481598876504e-01	3.180318228460928265e-01	2.724835343745221072e-01	3.151539174873634885e-01	3.441092301565210065e-01	3.601983147897450110e-01	3.074524291377168095e-01	3.222928375460527572e-01	2.905858392645312982e-01	2.909022846741486368e-01	2.572023263910861446e-01
2.253460416184708270e-01	2.504347430663004248e-01	2.619385458236618280e-01	2.763274506796966068e-01	3.498600319937273939e-01	4.539558208104635395e-01	5.252459074644866277e-01	6.142545390385460991e-01	6.890732015003067090e-01	7.121600659873883465e-01	7.524473508427518276e-01	4.347127839330210408e-01	2.424505403006229076e-01	1.694491538116251472e-01	1.708307038872073913e-01	2.828258315776422949e-01	2.644942201551617744e-01	3.709421542168904184e-01	3.395038510611090299e-01	3.664435861552096108e-01	3.738411191168236614e-01	3.279254931413244645e-01	3.049494969298931490e-01	3.627493063698611353e-01	3.787529701717666231e-01	3.518672153616548282e-01	3.763229120227277735e-01	3.305012918156163826e-01	3.050599516638849429e-01	2.618016168561226875e-01	2.603837032866982426e-01	2.687806568366924442e-01
2.195220081165939474e-01	2.003806464981418844e-01	2.337100210768894015e-01	2.527204682607700481e-01	2.767338393841967115e-01	3.885373362844715128e-01	4.739417504545866411e-01	4.880939927664849631e-01	5.330598642133007603e-01	6.121960267853913118e-01	6.470656721016223578e-01	4.012813666201513474e-01	3.195422905723503959e-01	1.445009080112634459e-01	1.590446192892382149e-01	2.440103019649423888e-01	3.062375386880957784e-01	4.378570360293568831e-01	3.866132031258752710e-01	3.513402800309604612e-01	3.328347658913968776e-01	3.230291292974243889e-01	2.953017742681446345e-01	2.961750419417003011e-01	3.283987522706406925e-01	4.436647457759182456e-01	5.065254232536434698e-01	3.743705895587156607e-01	2.793512649983014851e-01	2.371167907003417508e-01	2.369081958634388363e-01	2.570007220590695418e-01
2.416358214240087454e-01	2.393569604314298993e-01	2.193231921542223295e-01	2.107401634431111115e-01	2.343275640865009890e-01	3.201202000984736395e-01	3.819156265468912070e-01	4.286434437348144999e-01	4.475322972989859149e-01	5.220938372781444015e-01	5.927345970742268211e-01	4.902207349166805006e-01	3.834113846220420507e-01	3.534527746500982226e-01	3.041399487540145108e-01	2.465349039661578201e-01	3.030429918675869860e-01	4.118663784459384303e-01	3.999166590639377517e-01	3.807183859917954161e-01	3.460272580968339895e-01	3.122561105171168250e-01	2.785633313741210926e-01	3.038593267761233174e-01	2.586098995662409750e-01	3.486005493450419768e-01	4.627663172140731862e-01	2.872731499371134478e-01	2.151518633571942174e-01	1.934927016472654249e-01	2.164664887931705417e-01	2.419431982726750197e-01
2.360119809136068114e-01	2.243201423843060593e-01	2.167035840900097821e-01	1.845435869654499239e-01	1.816683665377995249e-01	3.253535809275733270e-01	3.711138751524417079e-01	3.976727926917716371e-01	3.784537102664732311e-01	4.936238299722603973e-01	5.703739427366789627e-01	5.459366562451072324e-01	3.871373574191298572e-01	3.567193404685416458e-01	3.942592179695978416e-01	3.804252365080176279e-01	2.920978251154742744e-01	3.690734491991302102e-01	3.693223671442684708e-01	4.344604711923667484e-01	3.316976232619692766e-01	3.158329359290368843e-01	2.681819337714003715e-01	2.480997014548805280e-01	2.675658889685151309e-01	2.534478300856320421e-01	2.974861936901558868e-01	2.208021460000252345e-01	1.984643990620329757e-01	2.277268681636088754e-01	2.372978295142745830e-01	2.633445128520253697e-01
2.301379672229259821e-01	2.062783611681103801e-01	2.154550171141406123e-01	2.046855409480022037e-01	1.264429375517890919e-01	2.225925082012093492e-01	2.714782127481103480e-01	3.474367631241404575e-01	3.914518102288763735e-01	4.497257617469159752e-01	5.585311864158524209e-01	4.916336508836009478e-01	2.566929632178020504e-01	2.553394176442250751e-01	3.479870139448590916e-01	4.295441248677303592e-01	3.255548619785231801e-01	2.732376813937784643e-01	3.450684219542797804e-01	3.329093894234543827e-01	2.903184571598977914e-01	2.550333267480937582e-01	2.641573618772375398e-01	2.548173564705278893e-01	2.564031075952667438e-01	2.237913104835008993e-01	2.817275437888913103e-01	2.841679809619380159e-01	3.044083766394906632e-01	2.793152394500501012e-01	2.776222607957600785e-01	2.703580239232983851e-01
2.069085941207002011e-01	2.053063048749345088e-01	2.227366233186648392e-01	2.486145026405540692e-01	1.380182766928588767e-01	1.081925863085362594e-01	1.881609267456624546e-01	2.853278055917009559e-01	3.553777811534020170e-01	4.078480779733174022e-01	4.161499971010590992e-01	3.566093258090464735e-01	1.332560870164245792e-01	2.136676062057206171e-01	2.825214480158445562e-01	3.708340540646783978e-01	2.799565239606663369e-01	2.068219628012028799e-01	3.170434101063410726e-01	2.963273906339085051e-01	3.072421073995853513e-01	2.697478672021522694e-01	3.000373570210241869e-01	2.658481162697686750e-01	2.578757413736965654e-01	2.486655729247877478e-01	3.229792445633212217e-01	3.000181144488450191e-01	2.473208339882479179e-01	2.631188403353325600e-01	2.868528092037213595e-01	2.721099054926545135e-01
2.443593605822793335e-01	2.184172658208948237e-01	2.010917914614478996e-01	2.385972803724923930e-01	1.052956603457605445e-01	8.576401861561891438e-02	1.837359990568400991e-01	2.648831722032874425e-01	2.839071994727482284e-01	3.128449699932144279e-01	3.155600559409925121e-01	1.800378595686206173e-01	8.398498472098400724e-02	9.681954533149461639e-02	2.186568585858641167e-01	3.536237110390759719e-01	3.367147069484223154e-01	1.912738385423105314e-01	1.625669884691710310e-01	2.360942073054709545e-01	2.161746669461529213e-01	2.602935105811692851e-01	3.119047025534770201e-01	2.657766254169210418e-01	2.988908920567109884e-01	2.403335787942160739e-01	3.000908902820997315e-01	2.541173482256680050e-01	2.293854644441523094e-01	2.541416549053406304e-01	2.505349744197431505e-01	2.699290335762542514e-01
2.382835186428427232e-01	2.383227598689425797e-01	2.112940624621019725e-01	1.767511271362603165e-01	8.520089843648702421e-02	6.637525118915517386e-02	1.673177162975126586e-01	1.857528457853046266e-01	1.489250719007825796e-01	1.644604281456622519e-01	1.432174325134301651e-01	7.288542198383617110e-02	2.191030463297379688e-02	8.845477413518179621e-02	1.686104983429284609e-01	3.290439227262382249e-01	3.866141031489652158e-01	2.162431414479507041e-01	1.160996166154072418e-01	1.524249514843372122e-01	2.051275381764611216e-01	3.076089788679921000e-01	2.847105082663981546e-01	3.062253581804549873e-01	2.632474318633591381e-01	2.614678461378759367e-01	2.768777557710232484e-01	2.679613766780183925e-01	2.358432526702134713e-01	2.428616552026836017e-01	2.021196845163147904e-01	2.218770357167485496e-01
2.498185983101812169e-01	2.031599020554247237e-01	2.146541132291991949e-01	1.787448287875504360e-01	1.445247052758080741e-01	1.058314605968422029e-01	1.793728632909998566e-01	1.277056891967302543e-01	1.060793391593766732e-01	8.621793646563699620e-02	5.678789876030460732e-02	3.646317328369351463e-02	2.480754938684359007e-02	4.132515783504060042e-02	1.109447603301076807e-01	2.636347706881210784e-01	3.614525572783798824e-01	2.568359662824148404e-01	1.091724561137945859e-01	8.153324812246080799e-02	1.990778782873727504e-01	2.439482523492257915e-01	2.678969766853974144e-01	2.930642470242859621e-01	2.320794802568516002e-01	3.014481218171682353e-01	2.837507151192656396e-01	2.325613646128848189e-01	1.938863002511282407e-01	2.388232480068327168e-01	2.232894456204679023e-01	2.557103911551250053e-01
2.662320555058892979e-01	2.717293649703158009e-01	1.822125625941584393e-01	1.592510493970607788e-01	1.729942619995312458e-01	1.817642797114574771e-01	2.018315281414191920e-01	1.324919988122838788e-01	1.332552341571172083e-01	1.096398478949961036e-01	7.453289505636181977e-02	1.935076101119197547e-02	2.707358339295252644e-02	1.036510791343212869e-02	9.140004885730593220e-02	1.912396239002470133e-01	3.105602057875711530e-01	3.281628249527356878e-01	1.498350087003263720e-01	8.756138694735064731e-02	1.184008615659921382e-01	1.780798527248413643e-01	3.244379656348757579e-01	3.433871218167512396e-01	2.429834905658792010e-01	3.065467078685540359e-01	2.809892505212951419e-01	1.802066799136078368e-01	1.876058894261088406e-01	2.368230201082756059e-01	3.041123447642817279e-01	2.781074894962689559e-01
2.641772044059543800e-01	2.314190586611009071e-01	2.115041674719734255e-01	1.869463771307415534e-01	1.921476983225490764e-01	2.386061405881575725e-01	1.765757946111834731e-01	1.207289759704709697e-01	1.891316593803424317e-01	2.123392833696085835e-01	3.410600361640492989e-02	1.525725809348865009e-02	2.219923226847955386e-02	3.330703732253489924e-02	7.032549874561183634e-02	2.104850249434922771e-01	2.718392790379527968e-01	3.000438582547564903e-01	2.588915087007359062e-01	2.305056217817713360e-01	1.560920356514818030e-01	1.323796889289095835e-01	2.546128571793308537e-01	3.301816431832744758e-01	2.272090803379422097e-01	2.674936369553688742e-01	3.235791263130545214e-01	2.350623129149529422e-01	2.318980707538024766e-01	1.951640033585802514e-01	2.074109089449381049e-01	1.904439058569056820e-01
1.822269595879696669e-01	2.048333383202048941e-01	2.102787043863409422e-01	2.326955898068802098e-01	2.232775539843002699e-01	1.750221460118379646e-01	1.833038911568710683e-01	1.463310114798243855e-01	1.842710157638199897e-01	1.325735914454578002e-01	1.307816032987974865e-02	3.506461326072365936e-02	2.554223268216020484e-02	4.039313812791836544e-03	1.464028219078886695e-01	2.790585028499129594e-01	2.667618707366000708e-01	1.691231274008414276e-01	2.322185965089994530e-01	2.872551262604444711e-01	1.320630424354314603e-01	8.391462177298104896e-02	1.941463688407441546e-01	3.003356555972085395e-01	2.683687918915195203e-01	2.936640859435441508e-01	2.810466807033154546e-01	2.283328907375215266e-01	2.084039587747427980e-01	1.806423571138859874e-01	1.670702121621897851e-01	1.789725816511484047e-01
1.396829328868463005e-01	1.246894790299433453e-01	1.723688741977476846e-01	2.551232385670421654e-01	2.571272428261209275e-01	1.574693968293101876e-01	1.568364819506296026e-01	9.543321287660609664e-02	1.395452058157819197e-01	9.958543683531927149e-02	2.669575231053281789e-02	-1.614908134632376396e-02	1.691413223684505931e-02	6.270040672891619149e-02	1.910246983199798132e-01	2.195208138271779186e-01	2.015734804778798461e-01	1.338546248420000029e-01	1.244466784540553400e-01	1.362596051196618419e-01	8.891989504952775569e-02	7.005840265965075642e-02	1.416224863038992032e-01	2.471111230057761732e-01	3.034609463422118791e-01	2.750891311708522635e-01	2.362241287526650191e-01	2.310509191137776752e-01	1.818379878737957644e-01	1.477914945494454013e-01	1.567864110595965921e-01	1.677448792420722368e-01
1.951973917931184022e-01	1.710314186352196453e-01	1.995024874450620211e-01	3.140844555174429620e-01	3.283413547596338300e-01	1.479746726798863432e-01	4.839036748045945358e-02	3.408194497951781698e-02	1.379466183594431627e-01	5.282613073445961704e-02	3.045161139048208759e-02	1.737011014257532418e-02	-8.271856310035432397e-03	6.386438511559533460e-02	1.299087118739955804e-01	1.581533474700839992e-01	1.568415372753624859e-01	1.075808854308368812e-01	8.149307889642626312e-02	1.051970205898492966e-01	4.527276582320522574e-02	4.172919217525173502e-02	1.192867417462511043e-01	2.373457353131560033e-01	3.425117563839270018e-01	2.041771929012143882e-01	2.148030064457598087e-01	1.491344067470538604e-01	1.309351547910464209e-01	1.464236985545376291e-01	1.472282705789388635e-01	1.620214085196160503e-01
2.616433011278409548e-01	2.244967433723774053e-01	2.497309305749328967e-01	3.300307575239680991e-01	3.206346056995016403e-01	1.578108787549746816e-01	5.108065189107847265e-02	5.636543593364665844e-02	1.173397696440039578e-01	1.531971246729176700e-02	4.215291648636607796e-02	1.018397885159610244e-01	1.198235335561367021e-01	8.246383471026183520e-02	1.293662516153019915e-01	1.726954773391256859e-01	2.388156275526266692e-01	1.738097639897801527e-01	1.174786986671297467e-01	6.973468473673301304e-02	9.533714893600406248e-02	1.464224042732390207e-01	1.646807503367971326e-01	2.154279440463227058e-01	2.180885018854005486e-01	1.873741131047031161e-01	1.648482137361907962e-01	1.703865915741554771e-01	1.387688447517763102e-01	1.442517146024696051e-01	1.433918920681656051e-01	1.486042750575361504e-01
2.738530656793736195e-01	2.356747828567349046e-01	3.015761027163788022e-01	3.663344135300437010e-01	3.202427699275815498e-01	1.645900701669670840e-01	1.996023591542057246e-02	9.304249479387668997e-02	1.049412591570750425e-01	2.191360008374174800e-02	1.179387836610195917e-01	1.916050576991717713e-01	1.379258437169667562e-01	8.939994106231025084e-02	1.840060129803242350e-01	2.712031600525274255e-01	3.517441113301023603e-01	1.430793213345856463e-01	9.211231309109607635e-02	5.715353533222345545e-02	1.095673140489331066e-01	1.673206625667975345e-01	2.637286885868753705e-01	2.634752512443849226e-01	2.221302770371467172e-01	2.478356012916700379e-01	1.494399350828821693e-01	1.804564324687440713e-01	1.590548426421813932e-01	1.475339651024344667e-01	1.643210719238827888e-01	1.494799089716673524e-01


==> Cifra_figuretem/100/DPdataGreen7.0.txt <==
2.755917722680800708e-01	2.194825405725453760e-01	2.461736427376193248e-01	3.059865683541375114e-01	3.224008162899325014e-01	3.893801443166841070e-01	4.299231015975161774e-01	2.749372183401326830e-01	2.783866392585083172e-01	2.967106048409508534e-01	3.098852736823586862e-01	3.013737013571166079e-01	3.281438139760167738e-01	3.343072094489854540e-01	3.021401467885957981e-01	3.176690232982043449e-01	3.208145855330860052e-01	3.370237608536373886e-01	3.637654936690275509e-01	4.388706088298826025e-01	5.540176985795393083e-01	4.936517120292227001e-01	4.265564688182430508e-01	4.066036676415999973e-01	4.463848956823755487e-01	3.945078085182376348e-01	4.337987026335314300e-01	4.221902078536687863e-01	3.739171170894250995e-01	3.841106247722251843e-01	4.192323798861448680e-01	4.199153351326590511e-01
2.734397762395783249e-01	2.471671502813621857e-01	2.576749201685181734e-01	2.406618781017052788e-01	2.270563491157790437e-01	3.711322927794045157e-01	2.868299943331404367e-01	2.656157381167987830e-01	2.777081151670052761e-01	2.379544168684082361e-01	2.823272816788772177e-01	3.099407161896670093e-01	4.024692293297935097e-01	4.094995538022999093e-01	3.796685213791230473e-01	3.787138508889740796e-01	3.622478702581375387e-01	4.214676050173838950e-01	4.357626868773741280e-01	4.508771731213553347e-01	5.120935105864236059e-01	4.326873702392832755e-01	4.000251246777081771e-01	3.962322687273739374e-01	4.018219478042931447e-01	4.219145537852186378e-01	4.043252936967077771e-01	3.801769856891915600e-01	3.547303108896174284e-01	3.409252068807359648e-01	3.768443720452784307e-01	3.888726793877446686e-01
2.104299249339128541e-01	1.977030984427915750e-01	2.845572053821890934e-01	3.962148402131586700e-01	3.447244724771520996e-01	2.900690519725446781e-01	2.472119400055923788e-01	2.319447867317505074e-01	2.348963905250958384e-01	2.546841289957832433e-01	3.140715495100223631e-01	3.724835763531692545e-01	5.296558215329845165e-01	5.847627327471830450e-01	5.599723494110225852e-01	5.465005145301572442e-01	5.219668055799953077e-01	5.941424074524378485e-01	5.372462846639611822e-01	5.892310569977611268e-01	5.796104020307402127e-01	5.530882178108089686e-01	5.118227880896747406e-01	4.922891698302024333e-01	4.936016985980027361e-01	5.188428751735310041e-01	4.872676432820752246e-01	4.913591109139573421e-01	4.820831762501285311e-01	4.743332670530715500e-01	5.026885168897921030e-01	4.925283993708955421e-01
2.237461912128836661e-01	2.554474879700203149e-01	2.477603611221031454e-01	4.538184323446284307e-01	5.545760366280598763e-01	3.360210807186602144e-01	2.136207576459881741e-01	2.272863908200163097e-01	1.751643305007840601e-01	2.758750262043589419e-01	4.259404096578020549e-01	4.352633957830283062e-01	5.704270468915004777e-01	6.044507339024284276e-01	6.021089677413217212e-01	6.109848827826188655e-01	5.837482972658555314e-01	5.760395283773368513e-01	5.962394463147072665e-01	5.981580088527879147e-01	6.023475381546289364e-01	6.361986660446891095e-01	6.093962099525409570e-01	6.035061204423346481e-01	5.980171444295906413e-01	6.038673500183805443e-01	5.858859755558359916e-01	5.899932974173057731e-01	6.095966205202948407e-01	5.927652618451321187e-01	5.730315748748359139e-01	6.149743111364405213e-01
3.058874681098344150e-01	3.035123042130817850e-01	3.483765679819851857e-01	2.298972416684634257e-01	2.808414018515750787e-01	2.390696753581000589e-01	2.022547905002378965e-01	2.573118027738537927e-01	2.398611642596949756e-01	2.381347071959901140e-01	3.839694621224177817e-01	3.642669907059269407e-01	4.874944970983765002e-01	5.439707903857258220e-01	5.206248908511889040e-01	4.960497092095203508e-01	5.243087354801867495e-01	5.088761804794273980e-01	5.451929327263496106e-01	5.455435666229222491e-01	5.731308908866383778e-01	5.507022880902696649e-01	5.576989078124585664e-01	5.535634894740967260e-01	5.542705287768273648e-01	5.531226213459073948e-01	5.566609720344800616e-01	5.776735349764322569e-01	5.687951782558005043e-01	5.670621607330795788e-01	5.553143879245210357e-01	5.562404550700987826e-01
4.655435237731065379e-01	4.768748657455650908e-01	5.451001298153008712e-01	3.424601029746875969e-01	2.760527651267388194e-01	1.672423540213609505e-01	1.925828667389601068e-01	1.901500497054246230e-01	2.594164858409785945e-01	3.399500503610128344e-01	4.694597007344895045e-01	4.759582323829214534e-01	5.163752795905807158e-01	5.465495294359370426e-01	5.523325105918334144e-01	5.636415807571939496e-01	5.392163875767163050e-01	5.003573836198157432e-01	5.630101909526858961e-01	5.776684582193569728e-01	5.802882998037860451e-01	5.651151790827878552e-01	5.876600592218189645e-01	5.523404873640448409e-01	6.118357774535988503e-01	5.940745584446868177e-01	5.961694298435000761e-01	6.080920737134484222e-01	6.081140550522230459e-01	6.101566913120999303e-01	6.041721027841114866e-01	5.897827970958686716e-01
5.638819837910149513e-01	5.894998739160767220e-01	5.848364288497319707e-01	6.396621375410415089e-01	6.100009164664481620e-01	2.533682438197139564e-01	1.370323892103722241e-01	1.331405495759476199e-01	1.500806328033779669e-01	3.263874809484275663e-01	5.197656132378738469e-01	5.779195125605762762e-01	6.027299891930147924e-01	6.362225845618055819e-01	6.128162834426590377e-01	6.050249883449108079e-01	6.236342475524379037e-01	5.970553393249180552e-01	6.119507654507039263e-01	6.310840351608427712e-01	6.302087623303289643e-01	6.177704658430831497e-01	6.216287300443300579e-01	6.498005643627029482e-01	6.553713334176547445e-01	6.489508139670752129e-01	6.884744518686982673e-01	6.690281626473771892e-01	6.602684091568777891e-01	6.356736032866827646e-01	6.575047251553444161e-01	6.456745254389157918e-01
5.525214997733206568e-01	6.565215439529746844e-01	6.185737955419119416e-01	5.587265566886346901e-01	6.498115600085216936e-01	3.023796063088077801e-01	1.366330449393009516e-01	1.714593714940065572e-01	1.326128405580695446e-01	7.868196365669738457e-02	2.831783255563866675e-01	5.650255180994094850e-01	6.536400953562011562e-01	6.305188446506260203e-01	6.821920847977908098e-01	6.503609320140713024e-01	6.541377448244708459e-01	6.154029126497220226e-01	6.057718589032767831e-01	6.098310859267762618e-01	6.340630020533294386e-01	6.494084598419340715e-01	6.637127034384698865e-01	6.723080779180623523e-01	6.626644628581827012e-01	6.474179318499841962e-01	6.465047064213321759e-01	7.127438857050932830e-01	7.099548496404904929e-01	6.893651318381537330e-01	6.757591908493603139e-01	6.698694191444691803e-01
5.603098580292982245e-01	6.945979308968220911e-01	6.522843627120933352e-01	6.044861016587753655e-01	5.373147736403816044e-01	2.160920643760827209e-01	1.825380433442234940e-01	2.104378027096835968e-01	1.671358351513728135e-01	9.721773678557364684e-02	6.467751592749831913e-02	2.991527450608618133e-01	5.318712083081550412e-01	6.283847987561682613e-01	6.591098161788602194e-01	6.776697406467888651e-01	6.454635087455997677e-01	5.821917533203293527e-01	5.558182530667590271e-01	5.104398391806390656e-01	4.670222537079225522e-01	4.464591049424326830e-01	6.103960615136954093e-01	7.202792959385228011e-01	7.211906673605167351e-01	6.964743250968881139e-01	7.239886043067385035e-01	7.192698274367410605e-01	7.517909955129573607e-01	7.123299229640469576e-01	7.241510272308250284e-01	7.195047852872855643e-01
6.141199438455703374e-01	7.090684159474169856e-01	6.988805301090589284e-01	7.194052933641448266e-01	6.222377344175819003e-01	2.569684552731361094e-01	1.842631354808517696e-01	1.851870115477522449e-01	1.759669287349939770e-01	9.792791541989225024e-02	1.100963144807301508e-01	1.024501143627266075e-01	1.809572511628439739e-01	3.930565154189661348e-01	5.291917117431461648e-01	5.445845281932141235e-01	4.815446707180993102e-01	4.284974377227270814e-01	3.654545365483206076e-01	3.684582129296147257e-01	2.994079200215076786e-01	2.397467141348873509e-01	3.490675882245015127e-01	7.417737618829776114e-01	9.006338613699964579e-01	8.003659945452021862e-01	7.231998140790355523e-01	7.350715871071653584e-01	7.446687929967740205e-01	7.801663285783431157e-01	7.522669039697608140e-01	7.324713805820928236e-01
7.161215824655856599e-01	7.598618870260650526e-01	7.255813656883922658e-01	7.431530977982441222e-01	7.122106114410184929e-01	2.751502965928059319e-01	1.514178822400607249e-01	1.560550707330888021e-01	1.983303699162877465e-01	1.191532507329415708e-01	1.256024975902833019e-01	1.204874921460702131e-01	1.045973169619100612e-01	2.248757949703520109e-01	3.311847004332382771e-01	3.647169370606611061e-01	2.780862055440257441e-01	2.352992067283217192e-01	2.164417345534251358e-01	2.499930513282514200e-01	1.867947921008234480e-01	2.118810261615054757e-01	2.286755610448679976e-01	4.464828029648314489e-01	8.392625257270219796e-01	9.338179587434973783e-01	7.665389783539096058e-01	7.972174788736009488e-01	8.066737033362159082e-01	7.945033408570226774e-01	7.823384209269956813e-01	7.904148594869091493e-01
7.330342735564920886e-01	7.619923346636906514e-01	7.634330359461342086e-01	7.550728047388607367e-01	5.982388837204409837e-01	3.022668126345501305e-01	2.774012134508596628e-01	1.152339186094607504e-01	1.676089602827068037e-01	1.512395534279204201e-01	1.180061591187199638e-01	1.365002161332435904e-01	1.384387277445274511e-01	1.860748910833480152e-01	2.217738451649297893e-01	2.012632454231536028e-01	1.948015192489808700e-01	2.189227020627477205e-01	2.136642782567156063e-01	1.735814680338620131e-01	1.765460149349043217e-01	1.943309281652276232e-01	2.310869051048889122e-01	3.323139776269012913e-01	6.155506526017556768e-01	9.585025187142901526e-01	9.682778410721746276e-01	8.152147970893118822e-01	8.146109059518303885e-01	8.202316249765834177e-01	8.245396181739883534e-01	8.205709540360420773e-01
7.301793986736658804e-01	7.173740922342606297e-01	7.576635263626763095e-01	7.199367161795086067e-01	4.075091640560970507e-01	3.349435888997006616e-01	5.147195431776183661e-01	1.490920367950441250e-01	1.233273773280624264e-01	2.187160895353588153e-01	1.485957601243485804e-01	1.588915949025766217e-01	1.687608819899630019e-01	1.949409528934920033e-01	1.945559888304252694e-01	2.498594400190903841e-01	1.645521182422210182e-01	2.248513584297009149e-01	1.998527486545189358e-01	2.130757429461949126e-01	1.592282849924787080e-01	1.878126002878500456e-01	2.084695298511005934e-01	2.540964014318443098e-01	5.447945818397631479e-01	8.704306975249908040e-01	9.040958817075721576e-01	5.348037353263892513e-01	6.047925573340692251e-01	8.180555544244055843e-01	7.896695180097730304e-01	8.013614023103692308e-01
7.714309638353240572e-01	7.504602165876728126e-01	7.585402413700887969e-01	7.647740530766407030e-01	5.527400641852475704e-01	5.651781974491423277e-01	7.012145177716189171e-01	3.333075393660329122e-01	1.087902913012824963e-01	1.946560333458961789e-01	1.610161864618843697e-01	1.739594847252946830e-01	1.867881319990135902e-01	1.924044044043586033e-01	1.590926669626282208e-01	1.718067961698770407e-01	1.743366593019685662e-01	2.169539800550353836e-01	1.963882685413637641e-01	2.268896063435073829e-01	1.674705030800622274e-01	1.915305922527221483e-01	2.060792369626227027e-01	2.329985256439837393e-01	5.237009298970871640e-01	8.531646132391841331e-01	8.005369872095875472e-01	5.695576747663172457e-01	3.410449600205211484e-01	6.298647818708857926e-01	7.828740636372707451e-01	8.018132114771140406e-01
7.927301905422425854e-01	7.845774511811645091e-01	8.001785930245182143e-01	7.498440420262961759e-01	7.526641251188437298e-01	7.643176522651181637e-01	7.141894513555827606e-01	4.011718334172236222e-01	2.574756747502646159e-01	1.780494168726139692e-01	1.726284137437416044e-01	1.814211428145196536e-01	2.153877691405453598e-01	1.996160583041219627e-01	1.506274659577026276e-01	1.688282949978016090e-01	1.829053869992459669e-01	2.071413545102528952e-01	2.421515515380620598e-01	2.852614113274739016e-01	2.289780387941155460e-01	2.175871703577005878e-01	1.788431256415887738e-01	1.840130109151421056e-01	4.851185434444965638e-01	8.306179830809119480e-01	8.081478232775076709e-01	7.590245271015992889e-01	5.900261838710467721e-01	6.181582261304904291e-01	8.091645300302934274e-01	8.372117396489021646e-01
7.704270573285927348e-01	7.875153817025227765e-01	7.806561217478471537e-01	7.665938791249047313e-01	7.436066340021081356e-01	6.963562987482785349e-01	7.064922418699166595e-01	3.635238268367054770e-01	3.883115604097823192e-01	2.490302189756872786e-01	1.533725733706352845e-01	1.602070406773994093e-01	1.961598827089484076e-01	1.701390997881810918e-01	1.524438786193416107e-01	2.033700335206081455e-01	2.180401616008100230e-01	2.508317376803912424e-01	2.684408477249688452e-01	2.839543008921439071e-01	2.597208090294154670e-01	1.959102754754855902e-01	1.521773040705496349e-01	1.369321574741673708e-01	4.493093851449995180e-01	8.206099399645521153e-01	7.733781627503681921e-01	7.500983749917838894e-01	7.863216284014308277e-01	7.905588652403244820e-01	8.203048914458160867e-01	7.801184478419070922e-01
7.593534292203202307e-01	7.726672028860442909e-01	7.810059314016328802e-01	7.791368235386779695e-01	7.556459776041068999e-01	7.261014418426425809e-01	7.527139505767943550e-01	4.876374788954069284e-01	3.923567757770932696e-01	2.809477755933945109e-01	1.610873754068609942e-01	1.737626293899275087e-01	1.840675186604936175e-01	2.234447217254698914e-01	1.938464794598737939e-01	2.089162155954231159e-01	2.497768009405179346e-01	3.399989057213531618e-01	3.233960517183471217e-01	1.045552150546629200e-01	1.255981649969624692e-01	1.519352620320766900e-01	1.118837507544843957e-01	9.334866131232341657e-02	3.418555504107588794e-01	7.620288267634217627e-01	7.565163616621397580e-01	7.605602427482676120e-01	7.810591981123748972e-01	7.861038733806566814e-01	7.812636604424583187e-01	7.687436914428776857e-01
7.656157217113219726e-01	7.876043395528423696e-01	7.829535061768219117e-01	7.787576563735347790e-01	7.522001741307146050e-01	7.660310782625822101e-01	7.435466021219721000e-01	6.540595026516710098e-01	3.846613856281759780e-01	2.257839149092052411e-01	1.665009011634727698e-01	1.697294612748575793e-01	1.616260975956090584e-01	2.514496297622687560e-01	2.844695996373129976e-01	3.131321739343291832e-01	5.120373625850144217e-01	6.771788856241934829e-01	6.144093638594727569e-01	2.276039428124381203e-01	1.770295678375858883e-01	2.899216238582124072e-01	2.203597850614742448e-01	1.608127392421216106e-01	2.762605002433395907e-01	6.551289754576526958e-01	7.663697960290204447e-01	7.847540200911024000e-01	7.637619976508692732e-01	7.491577393448017874e-01	7.659844420840451473e-01	7.621302668866074548e-01
7.815802292052048683e-01	7.579834580303292935e-01	7.798354592877433378e-01	7.689512905873612247e-01	7.755374053818032687e-01	7.518963770025557380e-01	7.728524487181775982e-01	7.449518784573403440e-01	5.643362902943244164e-01	2.174894013113809477e-01	1.830600564452879164e-01	2.339064729873323034e-01	2.200537579141401689e-01	4.727378688235350790e-01	6.444428253726703915e-01	7.163762385373556585e-01	7.519249418049693823e-01	7.914861937704021910e-01	7.929777850593724420e-01	5.729884040072165119e-01	2.844566857828549344e-01	4.291937072696289657e-01	5.852291767730672944e-01	2.664548386080019537e-01	2.071872297344038161e-01	5.501287154383345257e-01	7.755424437926726755e-01	7.495349311845008744e-01	7.534643517291883530e-01	7.561194664888948314e-01	7.433076860021701204e-01	7.267279767169518845e-01
7.717997165598955434e-01	7.838739151595360832e-01	7.811917417570511946e-01	7.621256377081457867e-01	7.784524570729590698e-01	7.866818213120856385e-01	7.710910672460102866e-01	8.123155951502428751e-01	7.496430506821737394e-01	3.714403887856805309e-01	2.855963755566201523e-01	2.771968994486529447e-01	2.780385057078180733e-01	6.754721667978769162e-01	7.668208534201494952e-01	8.072281154929051850e-01	7.575856793562282254e-01	7.747831876995852074e-01	7.371958584917257529e-01	6.998157672970849452e-01	4.184689056684464115e-01	3.331655199342287155e-01	6.331359714975832720e-01	5.555644771951349092e-01	2.480165240326387133e-01	3.833680316835570423e-01	7.145405702549467719e-01	6.974181567820691985e-01	6.830516164199502693e-01	7.156694583501506113e-01	7.159237565356170174e-01	6.947176772780225829e-01
7.956820320705275673e-01	7.731006902384232049e-01	7.585272623611936105e-01	7.837273681758981647e-01	8.076056603686725399e-01	7.713076201339275073e-01	7.979869928914428145e-01	8.103137776479674148e-01	7.613709317138910304e-01	5.026185600439058154e-01	3.018241396210183947e-01	2.532638533663516545e-01	2.919494235224212586e-01	6.631001224997424837e-01	7.583081832267585254e-01	7.301383127929161887e-01	7.265323155044243197e-01	7.105490989517138090e-01	7.434574667646689505e-01	7.086970708726000323e-01	5.281362236733841975e-01	3.779348943610177924e-01	5.154425080538863613e-01	6.690505351154953928e-01	4.651252205226237835e-01	3.383084305273270087e-01	6.368425914810773580e-01	6.630507938711245330e-01	6.735736929758467939e-01	6.950019134433333967e-01	6.299838023937287534e-01	6.849355380213436595e-01
8.012244745103366261e-01	7.605824123539186576e-01	7.848041148944591150e-01	8.020784641855001063e-01	7.727395903968761193e-01	7.621687190510973986e-01	7.585439989888675960e-01	7.713520794557140459e-01	7.729842243278521874e-01	5.819656833750627145e-01	3.351179152027463637e-01	3.125439393810595656e-01	3.534509492736676028e-01	6.532317560435147996e-01	7.230988849479232927e-01	7.041001300733641388e-01	7.150969339253747670e-01	7.283821248961431793e-01	7.483858278346454673e-01	7.055437136166120560e-01	6.814290244515787132e-01	5.785619981223625308e-01	5.043785172433714603e-01	6.910655575142325979e-01	7.108603822750589885e-01	5.328142990542361623e-01	6.048025475982546917e-01	6.891120920672736405e-01	7.279629601670084549e-01	6.863490063719936973e-01	7.299156376666846580e-01	7.471856525909909008e-01
7.411700275205177491e-01	7.291159529423483221e-01	7.651650124235582773e-01	7.758970972367218444e-01	7.503123744790345384e-01	7.385668085583760867e-01	7.284106034054714796e-01	7.484882069192529963e-01	7.333640229754768702e-01	5.948495445450228125e-01	3.810233926271311411e-01	3.961153924925550074e-01	4.849566590200538041e-01	6.855489495868436478e-01	7.266692115331409019e-01	7.439302547390614917e-01	7.271654172244074177e-01	7.420678065029222559e-01	7.374958371752112773e-01	7.492592277354418462e-01	7.256924253395404811e-01	7.529747235520148907e-01	5.325282897887875233e-01	6.862082015745422092e-01	7.547722118689140780e-01	6.498164985317770315e-01	5.804611299565568538e-01	7.374352381587799821e-01	7.128356563341162744e-01	7.621180332501724664e-01	7.388082323807378948e-01	7.503254840316115892e-01
7.736490390682100315e-01	7.218885061881230580e-01	7.606857573319115717e-01	7.028217028423892065e-01	7.191867820353463614e-01	6.919840525343250448e-01	7.112643950890968902e-01	7.510371920871720119e-01	7.414008770195601450e-01	6.898514667518212962e-01	5.118751946836811451e-01	5.786352591139483081e-01	6.629953136275140713e-01	6.611459543364428537e-01	7.319948381273977400e-01	7.119135612171914040e-01	6.532300272883581060e-01	7.175532144443134142e-01	8.030203786111412834e-01	8.148637157816064347e-01	7.504282085062049523e-01	7.637691554689025608e-01	5.839965912870712650e-01	6.478908931874686195e-01	7.370826360935003319e-01	7.095292669355867110e-01	6.009185145192291744e-01	5.689296660084383062e-01	7.522419791659124000e-01	7.561728045749658289e-01	7.610751622093008262e-01	8.151185992200831176e-01
7.681662776863614761e-01	7.384721214968974490e-01	7.399290767921927747e-01	6.927338821153816717e-01	7.157007366779590818e-01	7.330366467476441272e-01	7.514128319574956416e-01	7.511535586149656885e-01	7.260241613181730447e-01	7.402872155254973663e-01	7.026359481123380935e-01	7.282695224204139839e-01	7.125294330169991142e-01	6.918001381346284839e-01	7.739460823157998659e-01	7.642601693406576580e-01	6.895461286271495904e-01	7.591338421984332729e-01	7.617626057706287090e-01	7.391200967894742124e-01	6.829919296969895193e-01	7.052295675860539292e-01	5.837962442833805055e-01	6.088811609558614224e-01	7.100357348300124771e-01	6.833295956587944753e-01	6.113555538537153167e-01	5.233426753651687635e-01	6.186743242149127520e-01	7.016646396903383209e-01	7.274017942728726593e-01	6.876302474442546053e-01
7.372592768315606726e-01	7.010394613772983341e-01	6.367030850221102600e-01	6.105637491192690280e-01	7.034743817644666386e-01	7.036130437037085850e-01	6.795530844369097601e-01	6.752659497016673118e-01	6.996708833164312358e-01	7.365007988518396109e-01	6.997294714647180891e-01	7.423434543438065525e-01	7.067531018043325952e-01	6.569147522647185156e-01	7.248228381862626968e-01	6.900612347394809998e-01	7.172208996047046980e-01	7.245732998653648949e-01	7.300448487105312134e-01	7.487068884567769089e-01	6.946407518801177572e-01	7.085278532648646710e-01	5.876322209712550038e-01	6.318915602208540205e-01	7.208379714022117302e-01	6.441451993145972388e-01	6.315606995157558856e-01	5.912134216790043695e-01	5.654173474290552504e-01	6.531306035923843956e-01	7.215485153198583079e-01	6.815277463847462247e-01
7.406096513611859500e-01	7.051199290080447657e-01	6.265761014296832299e-01	5.557531218833372533e-01	6.335752974733180887e-01	6.261258054434947207e-01	6.415254481815156895e-01	6.796088484347316827e-01	7.063315279798879631e-01	7.061019311085849903e-01	6.738003618033995279e-01	6.717800154470017215e-01	7.027730329732622128e-01	6.904135360859974258e-01	6.893546194934653260e-01	6.835315179856469303e-01	7.055671817996146400e-01	6.615558276730532095e-01	7.007313686506517758e-01	6.735512506181898784e-01	6.517842498785251237e-01	7.009754433964207054e-01	6.158132351224916423e-01	6.327944450224987083e-01	6.608514237827106674e-01	6.092431349515773364e-01	6.371443063895190217e-01	6.395926467202976973e-01	6.206287716453354752e-01	6.453009354021720378e-01	6.813426840812581986e-01	6.751022448112353747e-01
6.933861491793743559e-01	6.605199424520058482e-01	6.581427731783823232e-01	6.871135869864959389e-01	5.389474852136284522e-01	6.052834708263206132e-01	6.370504580291371788e-01	6.837531535549224992e-01	6.547597775698411615e-01	7.240011260025951412e-01	6.888088548870872074e-01	6.908825170890288137e-01	6.622742463119599687e-01	6.947180449453403961e-01	6.547158131081632915e-01	6.330448162563039327e-01	6.752525187870297430e-01	6.156297498358327402e-01	6.396402617774851196e-01	6.803132466226771147e-01	6.123604661780973624e-01	6.760514341527629201e-01	6.554325441249257977e-01	5.931579526489676457e-01	5.954475479431421414e-01	5.832976178501134701e-01	6.249436474886934656e-01	6.382921766268324637e-01	6.157417118996411087e-01	6.668068021726635264e-01	6.966507940525524800e-01	6.684512889105370670e-01
6.584574512388845502e-01	6.354680454382252153e-01	6.440110976333832671e-01	5.878248796461502668e-01	5.601418178785606550e-01	5.557269875046263463e-01	6.655823412503356629e-01	5.833781984333181736e-01	6.527399192124233585e-01	6.934925230517035022e-01	6.891566161405858759e-01	7.103285640143902624e-01	7.303347113290002968e-01	6.966881107325590960e-01	6.477027667925292498e-01	6.563047254012270848e-01	6.440082697048385985e-01	6.312646872295645251e-01	6.387849310997819607e-01	6.851694709231151981e-01	6.348276843888268628e-01	6.414878182313583643e-01	6.885250939627660660e-01	5.805549879085249998e-01	6.161167065677156662e-01	5.982859542652572138e-01	5.931302445922274069e-01	5.991178488174135897e-01	5.607244192862362864e-01	6.186489513329496148e-01	6.754426329757309277e-01	6.415155131913536923e-01
6.636557647526795112e-01	6.765320491005147874e-01	6.652840321271421553e-01	6.190616582951459224e-01	5.950049587415812136e-01	6.405649766118802768e-01	7.074701947857374718e-01	6.789371820072948038e-01	7.237343932607560593e-01	7.023638500666147255e-01	7.080882036188331785e-01	7.330796909984488297e-01	7.367970279404544298e-01	7.318799254440198077e-01	7.324090126223542496e-01	6.947707441326285149e-01	6.816867759744694721e-01	6.435952884410920394e-01	6.687323983292627894e-01	6.643560706990478959e-01	6.163971581375060627e-01	5.962069580947179093e-01	6.446740985236090182e-01	6.013708215920191558e-01	5.876053240403595890e-01	5.302560112627000555e-01	5.750108848935964190e-01	6.337476212496950811e-01	6.440102682505655096e-01	6.750461455833716151e-01	7.015143375893192479e-01	6.902126283858911471e-01
6.946389535080149669e-01	6.926621580040387416e-01	7.288313553606187156e-01	7.123319512382791929e-01	7.107112057262900962e-01	7.434015390755417396e-01	7.596068121356656100e-01	7.332442143865280926e-01	7.281800680769444645e-01	7.073881430160149364e-01	7.359148784592659531e-01	7.668693204543831632e-01	7.611899630122613836e-01	7.441957375615714243e-01	7.364704218045712292e-01	7.543122022543453653e-01	7.109033622744722614e-01	6.982794962715722642e-01	7.187788026960248988e-01	6.462292831332797638e-01	6.212479411034796950e-01	6.568462992986067173e-01	6.853024344765787923e-01	6.126337204895788702e-01	6.002672675239253408e-01	6.212082117062758257e-01	6.293125844082337883e-01	6.654452072198524526e-01	7.030849566900403413e-01	7.122506355511067921e-01	7.248532209938018944e-01	7.230502554059654585e-01
7.426773128307272431e-01	7.610012886487251826e-01	7.385033234791474888e-01	8.092812530999539122e-01	7.826806287091451209e-01	7.817536105599826035e-01	7.810000266146904790e-01	7.969081718135339054e-01	7.145121928777165010e-01	7.498004984772247417e-01	7.211210160506579259e-01	8.092857490961821165e-01	8.047482859359507135e-01	7.366184756064619865e-01	6.790839107717024925e-01	6.940562809191804794e-01	6.890648150818493578e-01	7.361270091847663677e-01	7.452586444272698563e-01	7.234658541200920112e-01	7.205252790460561219e-01	6.969198792407881315e-01	7.071493034627069907e-01	5.616537014573177444e-01	5.928078704587788073e-01	6.789873662657298636e-01	6.444257111054091380e-01	7.066252923135760700e-01	7.387185347844292815e-01	7.443741709201021628e-01	7.542475249282829530e-01	7.360827248380897858e-01


==> Cifra_figuretem/100/DPdataGreen8.0.txt <==
3.344559949568930435e-01	3.881223266201940802e-01	4.180738751627806615e-01	4.206520428435718828e-01	4.103284358493943795e-01	4.356499695610083212e-01	4.113672653894089315e-01	4.229858068054609399e-01	4.349743595354526593e-01	4.484638452340678483e-01	4.415346522038131050e-01	4.525506811780915517e-01	4.318287164309771997e-01	4.592228644383024583e-01	4.580679918906008785e-01	4.542714592173535126e-01	4.903234659814865726e-01	4.901521536850932392e-01	4.777801477858503731e-01	4.890937457341295591e-01	4.405060700593083078e-01	4.239121355816208858e-01	4.124684337419500801e-01	4.517170553571617786e-01	4.267129336122735261e-01	4.070835982881613746e-01	4.095207083630136302e-01	4.207015693357720743e-01	4.577011475517019368e-01	4.379125790169714483e-01	4.516964517287073155e-01	4.558700063155938786e-01
3.859982176158545664e-01	3.754254348576773204e-01	4.128517486472423337e-01	4.328918266372164259e-01	4.384407343862786188e-01	4.230017665592249454e-01	4.300078687613688722e-01	4.626665890873122300e-01	4.681768195867241356e-01	4.956940984591037824e-01	4.979018676942408850e-01	4.823428829261820483e-01	4.446565407596108632e-01	4.307304071526740219e-01	4.298842346547946947e-01	4.061447050127970915e-01	3.956323183588197345e-01	4.217472298466407032e-01	4.170356856725759842e-01	4.259166671826321582e-01	4.112172741156142619e-01	4.418720420259424908e-01	4.522297608625945875e-01	4.206628533400746384e-01	4.564288309376025587e-01	4.340885469370734384e-01	4.560449789167391743e-01	4.056125575641867931e-01	4.028787571430338943e-01	3.943671383235107242e-01	3.683745601341510967e-01	3.669788845935619825e-01
3.831536141147702801e-01	3.967955821121122995e-01	3.364899114711301653e-01	3.187780812292773103e-01	3.698936270499096901e-01	3.967006176696085129e-01	4.070924685777884133e-01	4.026981051924090060e-01	4.072368299407663761e-01	4.500915917295353896e-01	4.396233502183303776e-01	4.714446815231256860e-01	4.477581542906300949e-01	4.336815533498799557e-01	4.310121784140746315e-01	4.548826844928148261e-01	4.294901234538712753e-01	4.519899369658734178e-01	4.315627452389218521e-01	4.207099585410303821e-01	3.980624641797875229e-01	4.275757579616589199e-01	4.320473488303462894e-01	4.280043260711263731e-01	3.957834661507627638e-01	3.885937987320100540e-01	3.625589500223840300e-01	3.470211588407950409e-01	3.581011960730858812e-01	3.643145261125159684e-01	3.721455608274822358e-01	3.625666479610599735e-01
3.763349799408123864e-01	3.858737968862846479e-01	3.369038552410683063e-01	3.733995102853073789e-01	3.843876655033470757e-01	3.923624446742822180e-01	3.456166798563037323e-01	3.526881763139857462e-01	3.802213952573167965e-01	4.043206990507696164e-01	3.447614826487351847e-01	3.719896514803633925e-01	4.174158075462694462e-01	3.777654720582693249e-01	3.688779797497112045e-01	3.714727219717189333e-01	3.585434800352551576e-01	4.013610234273201627e-01	4.242632353725023786e-01	4.135965249647587383e-01	4.584354113762073024e-01	4.938514640503498532e-01	5.095466375508262979e-01	4.350821465189901871e-01	4.008162957522703462e-01	4.376812073077535059e-01	3.693074768149959275e-01	3.529982561859650869e-01	3.325723479212804312e-01	3.307109619418034940e-01	3.524726428888469432e-01	3.615182750345982132e-01
3.370688675384448940e-01	2.950232024735449654e-01	3.754822717374698970e-01	3.861611456140243148e-01	4.021645293876216498e-01	4.186476105573928574e-01	4.137592246787574202e-01	4.211246398557699222e-01	4.151611182236859543e-01	4.381975249450119625e-01	4.089433313768491285e-01	4.074652384251265524e-01	4.056131391305685674e-01	3.577585604890473059e-01	3.345939045553159574e-01	3.233504011031492209e-01	3.129125100970212570e-01	3.601255586806628162e-01	3.875207440128177749e-01	4.003743702634306456e-01	4.587009150159009896e-01	3.950571615048157348e-01	3.882271627573153361e-01	3.911391558240310262e-01	3.839046275728053015e-01	4.226463885933483544e-01	3.993551402052727406e-01	3.925065745778724691e-01	3.763365361642127538e-01	3.979335539690240786e-01	3.928771497085379316e-01	3.997756037639266236e-01
3.057466177076987313e-01	2.971277988529595904e-01	3.357372395056113512e-01	3.226824902101083081e-01	3.711752668874886418e-01	3.681202002014375974e-01	3.724947171821313407e-01	3.932656958704873196e-01	3.820688353993841879e-01	4.157673251846816243e-01	4.186688195323731709e-01	4.695328588981755868e-01	4.449045722067129782e-01	3.850837309263673847e-01	4.086223529964392864e-01	3.859892688610981337e-01	3.979979886190027072e-01	3.950175850898468011e-01	4.176413390605508980e-01	4.078771953136477446e-01	3.863587962789716279e-01	3.524995646716579945e-01	3.927087696127340433e-01	4.007158924416550083e-01	3.639021895344204394e-01	3.540309232796827743e-01	3.659976776781509455e-01	3.697470910056781523e-01	4.006397579728703806e-01	3.990230093699279612e-01	3.879780312861030311e-01	4.128145316439469359e-01
3.745832721038578339e-01	3.770482620249951955e-01	3.523351164603518160e-01	3.161012226572932904e-01	3.047169688909286411e-01	3.318930161247617971e-01	3.593936713062670374e-01	3.093029656280279482e-01	3.266430274619257501e-01	3.430490425243973296e-01	3.749002692230331002e-01	4.039318145004509031e-01	3.846735247583714656e-01	3.981605419694579373e-01	4.355641497837031695e-01	4.070470586547202951e-01	4.112593277812610082e-01	3.664842098150463134e-01	3.995031234989722124e-01	4.044984762533896938e-01	4.152216811355248782e-01	4.087602610478993648e-01	4.456994920422858719e-01	4.314595817088285323e-01	4.415522668183692878e-01	4.113949054003057659e-01	4.330073381915677810e-01	4.260356221204817939e-01	4.496032075693560670e-01	3.990080178463740190e-01	3.594340281165409601e-01	3.812818584857561310e-01
3.952778641391155312e-01	3.938521228761044379e-01	4.162564934593034893e-01	4.104582513367623364e-01	4.101709024125211878e-01	4.231080773625002234e-01	4.366629042720628906e-01	4.379986804428872560e-01	4.091621851659014153e-01	4.138797871926245819e-01	4.257653765581804195e-01	4.352360245504295344e-01	4.438801297728973139e-01	4.243962263402769608e-01	3.335195862294733637e-01	3.323772290054405887e-01	3.666951955444505140e-01	3.426674791506606477e-01	3.706793226445327383e-01	3.994888855579951659e-01	3.866200539280814086e-01	3.834100535317759295e-01	3.398716667268112390e-01	4.086237004754435520e-01	3.899447464913131656e-01	4.083749326511930122e-01	4.514046428928960020e-01	4.556635021804428809e-01	4.370076646254522634e-01	4.422230285677744011e-01	4.256023373402727517e-01	4.269584226609060007e-01
3.542819177798546271e-01	3.846805777965290885e-01	3.873814144394518433e-01	3.763405170963438628e-01	4.225589016905341166e-01	3.958589140690147445e-01	3.635341708384972059e-01	3.958581795004589288e-01	3.796235233427611711e-01	4.038401023026701453e-01	4.176081598404018380e-01	4.077695658119313005e-01	4.597863132676526798e-01	4.570267550133346734e-01	4.179505395921442878e-01	4.177742484715407656e-01	4.045199972613789385e-01	4.354692312036212987e-01	4.595423728325727653e-01	4.603382667427808883e-01	4.038419994319600859e-01	3.765841146005737272e-01	3.818127646728287083e-01	3.252425928845237291e-01	3.710214672849215800e-01	4.172868758971154390e-01	4.134670649862180469e-01	4.306097137640770289e-01	3.968958984223024955e-01	3.830000016751586300e-01	3.890445824893648541e-01	4.004487361172467397e-01
4.226375483960702062e-01	3.563038591504936736e-01	3.558581691474760333e-01	3.261144917582565750e-01	3.496058798472378437e-01	3.356363541186678789e-01	3.219460563893252192e-01	3.421113933811659180e-01	3.366073593745287362e-01	3.638458270176829767e-01	3.542151326819851787e-01	3.545330957426580110e-01	3.614507454875367509e-01	3.843283288136309928e-01	3.844532359340515071e-01	4.349249713694016695e-01	4.519047977386154158e-01	4.537880307612852659e-01	4.779564485603169377e-01	4.261241749598553286e-01	4.075809022581726726e-01	3.948881676233709226e-01	3.985460603476139174e-01	4.063924354985337661e-01	4.000887825583809287e-01	4.131004319532295410e-01	4.024799132429763837e-01	3.999554102536919120e-01	3.877808296835889013e-01	3.871682809449761842e-01	4.207851461539955928e-01	3.907736178127488302e-01
3.769177661911620736e-01	3.590919249465460705e-01	4.001926619308373567e-01	4.310838609288861756e-01	4.397493022447194200e-01	4.145438478704274732e-01	4.316836234901611502e-01	4.271165868757889617e-01	4.280163366668472413e-01	3.779326239825088196e-01	3.511443543810722767e-01	3.918346665846631494e-01	3.439837677170320962e-01	3.349093312911848863e-01	3.089674864977370317e-01	3.313041548314543117e-01	3.730590016415157306e-01	3.794882504465556528e-01	3.664280025515022077e-01	3.573095414449517504e-01	3.713501755981541419e-01	4.044415149943206833e-01	4.164176210887197693e-01	4.325296009542897724e-01	4.376608766669914941e-01	4.632878142674124455e-01	4.370115033733524279e-01	4.406435264055144629e-01	4.439225307580002000e-01	4.100200160555943496e-01	4.414245598846588403e-01	4.295392112493590653e-01
3.648933851283364671e-01	3.626718959909907558e-01	3.950232338395416321e-01	4.029313769107398246e-01	4.291139589661246423e-01	4.287226436361645798e-01	4.486739003970408035e-01	4.568331612541444153e-01	4.203662217417606373e-01	4.225519437331139994e-01	4.344947444623734611e-01	3.996621507878941326e-01	3.832139141932638382e-01	3.799161409534145273e-01	3.942257590309403703e-01	3.890656287902989896e-01	3.847452751371780999e-01	3.686628258963450810e-01	3.859293393348842693e-01	3.887456562720670861e-01	3.717743223704007560e-01	3.576166474403418283e-01	3.393722357272571655e-01	3.580175323136707832e-01	3.980352831474989750e-01	3.904905526277654970e-01	3.852357901292678966e-01	3.954595874385284371e-01	4.398296814834521395e-01	4.419738233990532783e-01	4.554258949557487002e-01	4.542677053261124365e-01
3.850112879422195600e-01	3.728055334017822409e-01	3.685654146727810887e-01	3.563156572734692551e-01	3.562295463449816069e-01	3.645802606182327321e-01	3.837223042296207809e-01	3.863962850745473188e-01	4.252278537463844987e-01	4.255022223349879118e-01	4.491653381588847083e-01	4.219706510027671498e-01	3.791098406867071668e-01	4.860621075529458213e-01	5.242208182757857049e-01	4.504224414261250309e-01	4.289442546847362370e-01	4.464847448884068370e-01	4.167930456666338324e-01	4.006229844750322511e-01	4.606611178410582319e-01	4.510270947377202355e-01	4.064571357108253125e-01	3.974824133882172150e-01	3.861059416101574326e-01	3.819718389270768677e-01	3.608223306673576380e-01	3.618799389262750688e-01	3.912872750724384341e-01	4.359811295710154799e-01	4.075738300322871988e-01	3.911892647898967401e-01
4.068690468599492904e-01	4.387976346404918737e-01	3.858669372953388299e-01	3.760473931972120876e-01	3.629859637319606813e-01	3.770606424704768256e-01	3.701310688983427966e-01	3.613179023612481666e-01	3.586674082730392787e-01	3.922312951686925397e-01	4.206534921197658261e-01	4.306183891886147808e-01	3.938633353308297891e-01	5.843999153105102762e-01	6.455587058383984722e-01	5.639945736196523285e-01	5.336952224654262222e-01	4.159449775699234353e-01	3.764512639587317966e-01	4.186296188738017898e-01	3.923161633432177831e-01	4.450711046368553414e-01	4.290189147688119320e-01	4.512040796222379635e-01	4.542591513513539736e-01	4.432654902690704168e-01	4.014078013047395754e-01	4.202980358150714690e-01	4.321937533807760912e-01	3.484019145607605283e-01	3.692505007408827811e-01	3.683406197971216822e-01
3.667783825788316077e-01	3.886382234801543101e-01	4.097169697625265838e-01	4.009190292851196880e-01	4.403397024821798511e-01	4.474837877905556982e-01	4.390750157639586315e-01	4.248026461127414333e-01	4.501671268075441157e-01	4.315960263646936856e-01	3.822548719894300340e-01	4.217606084168983860e-01	3.827614367284310481e-01	2.124704562999348567e-01	4.583381421569174274e-01	8.411899961028743711e-01	8.066107793315829833e-01	5.720830861374489595e-01	4.853399423070500207e-01	4.476022200248205296e-01	4.384917512449135191e-01	4.626824204836974541e-01	4.296795813899784156e-01	4.409783110518653015e-01	4.341922778109854608e-01	3.915620182088885293e-01	3.967831232770196448e-01	3.991383655537655284e-01	3.663202865051413126e-01	4.458983308669121071e-01	4.172002784361769079e-01	4.000284854613423979e-01
2.952534519705846128e-01	3.162259750041994111e-01	3.706311681706197514e-01	4.007474738508377543e-01	3.995042035595088858e-01	4.512903408815051587e-01	4.328714687473753098e-01	4.667365048006035244e-01	4.967480711369537394e-01	4.925088021077172473e-01	4.457526101369090332e-01	4.332516253250274785e-01	3.682673787166090285e-01	2.028485983947871385e-01	4.024848089396674267e-01	6.391571152107123899e-01	6.778195285364141398e-01	6.783257819704202607e-01	5.913647683786685816e-01	4.480354479959015590e-01	4.711708171032472081e-01	4.136094454010591503e-01	4.674383019275898943e-01	3.781579260241955676e-01	3.576012232207649300e-01	3.904008947816737796e-01	3.734394722611558137e-01	3.532914588672816381e-01	3.979564456036500664e-01	4.054627693907448815e-01	4.185895786243689631e-01	4.330215115108971280e-01
3.008607137226591011e-01	3.304658527026833603e-01	3.124210514543039885e-01	3.326419091565659403e-01	3.341800342984313499e-01	3.509160873985410212e-01	3.453148652359111503e-01	3.844857133001821636e-01	4.302884914261823068e-01	5.106515032340889215e-01	4.931825861287477131e-01	4.244396109881219403e-01	3.566112876029406964e-01	4.772458769196796236e-01	5.393417672626502624e-01	5.112918500130984034e-01	4.077361282324051817e-01	3.586725791465883995e-01	4.063289743575270729e-01	5.559385916647179293e-01	6.081837047242678596e-01	5.373599513890521262e-01	5.673756269717297185e-01	4.907168432152078097e-01	4.078623704011046791e-01	3.877170048634828725e-01	3.749562925677382696e-01	3.700054530181501322e-01	3.462112016742395215e-01	3.226979469045190285e-01	3.246947587437913896e-01	3.837191946137719634e-01
3.050050561981675901e-01	3.197465932052547810e-01	3.370910123235235090e-01	3.576147437768813497e-01	3.700906709897033853e-01	3.477458773139048831e-01	3.412831506902040957e-01	3.078879389823884205e-01	4.312516826160120442e-01	5.420423848456499272e-01	5.470748977703667748e-01	4.737464779293857342e-01	3.981173366894023569e-01	4.064125780133793220e-01	3.019146312118473618e-01	1.559588514582719576e-01	1.328226531673594446e-01	7.435999098065541879e-02	2.721834167920439418e-01	6.603475514681659275e-01	7.214898524432609150e-01	7.386880107633286840e-01	7.306146785808818045e-01	6.978777284772463840e-01	5.193682607608807178e-01	4.193824774907696229e-01	3.935481758888919601e-01	4.161639299170100670e-01	3.608759947229582821e-01	3.520343148714458192e-01	3.716845264320146058e-01	3.767749115325153553e-01
4.315346126253036263e-01	4.512341803447658672e-01	4.186856612570042380e-01	3.982213175058167409e-01	4.140752406865854662e-01	4.366298197611560572e-01	4.395241425481005160e-01	5.952538645844341891e-01	6.626601952545781993e-01	6.811936190021586901e-01	7.040114156127464939e-01	5.691407597897585324e-01	3.653915102704572426e-01	4.260370378595264018e-01	4.276548430733720374e-01	4.293673811493709525e-01	4.871529480449409699e-01	5.296923682052481208e-01	5.748054988994899528e-01	6.777020451796109679e-01	6.448948296410693670e-01	6.784423817764096976e-01	6.157469126089867295e-01	4.906341257909853093e-01	4.124361761951036986e-01	4.313678922375521751e-01	3.985030590884297008e-01	3.763325557720465508e-01	3.975084052374606713e-01	3.828408945711084810e-01	3.656132268790627804e-01	3.684987608894784716e-01
6.512889161580355246e-01	6.444253103153020357e-01	5.828902155474231517e-01	4.645321622285635832e-01	5.148479149377411801e-01	6.641688883634963014e-01	7.103359565125990649e-01	8.413678587811944665e-01	7.231758921072993784e-01	6.628465603139322981e-01	6.064725377478242807e-01	3.990659903927921692e-01	2.347335146101290626e-01	5.239754330964920825e-01	7.371871652612742576e-01	6.961422986919653111e-01	7.337992581200617481e-01	6.770351355588863917e-01	6.405330474690213993e-01	5.968170928974001477e-01	5.645253920244950319e-01	6.088915327065074212e-01	5.228667869650680533e-01	3.925867945083740262e-01	4.087614647545499413e-01	3.677916242424113524e-01	3.794756439392563685e-01	3.644201639279160965e-01	3.842467273197792132e-01	3.985270412096885151e-01	3.949317946957880410e-01	3.917223634426014178e-01
6.040782374571631586e-01	5.719557316626646681e-01	5.980551480941167508e-01	5.238144268263370540e-01	5.550877030558692971e-01	7.095203435504218170e-01	8.649868057338322425e-01	6.857055849438382644e-01	5.393859528608776488e-01	5.733090851470096228e-01	5.696338832102758598e-01	4.887924048180023462e-01	3.413087237598647627e-01	5.065489327585070978e-01	5.520182494316320243e-01	5.471829138902104539e-01	5.394572437349915983e-01	6.153067529451280437e-01	6.484752745841964039e-01	6.865921540410943047e-01	7.153832951557920206e-01	8.278339978139587219e-01	8.442520253410841224e-01	5.913941011779796364e-01	3.418057252149813707e-01	3.620103699256314034e-01	3.610543637725056598e-01	3.622553135452821205e-01	3.625740379873679808e-01	3.956061788997505269e-01	4.146191384954431292e-01	3.815331980915616095e-01
6.687646381102224646e-01	7.362937002267406772e-01	7.863677482087166881e-01	7.016749917274398562e-01	5.902971587416686594e-01	6.522157522555418474e-01	6.683838188208042208e-01	6.110619132214484273e-01	5.280653425543178070e-01	5.555329390819178093e-01	5.111213614491251223e-01	5.307909468476076364e-01	5.954717902826630604e-01	5.801363193791913009e-01	5.887327010899364721e-01	6.398826864304744122e-01	6.650311505729186168e-01	6.671093066388548154e-01	7.677202097720748908e-01	9.328051334461652244e-01	9.809392006554860099e-01	9.653699661298488222e-01	8.826555535820354015e-01	5.796101389216001820e-01	3.964024487315327416e-01	3.949051445403240490e-01	4.212470641421999229e-01	4.056086776539799543e-01	4.088756556199184544e-01	4.294692546683256396e-01	3.871426586670677072e-01	3.943074752518467285e-01
9.280174770356949265e-01	9.936751167688833153e-01	1.009092330722084707e+00	1.011086837804112681e+00	9.172728565504870701e-01	7.412953603137588665e-01	5.068238559897161322e-01	5.287574519933379014e-01	5.362104121217231567e-01	5.595368118272473490e-01	5.356578306110426624e-01	5.279052108656719922e-01	5.860358282345760061e-01	6.273747063118177980e-01	5.965403821252733829e-01	7.004597727122764406e-01	8.303426541318440490e-01	8.443465867421395821e-01	9.196213979820734297e-01	9.846177833854528050e-01	9.996075669381768725e-01	9.915731400805264384e-01	8.801636709072843123e-01	6.761084461697913772e-01	4.985766642150321615e-01	3.741912102907904991e-01	3.586678988644331212e-01	3.965193626260162252e-01	4.292862124900151399e-01	3.711779455197320443e-01	3.589485561164256211e-01	3.331657826470917905e-01
8.895311054610784973e-01	8.682108489273189234e-01	8.491017578321957693e-01	8.424991249545239480e-01	7.804512695660221766e-01	7.338822208692250548e-01	6.919176994711736528e-01	5.993485002806795414e-01	5.760373144997911199e-01	7.016645788659916505e-01	7.398052663087705261e-01	7.508378706418407100e-01	8.316380119703626894e-01	8.982192582348124121e-01	9.617784524343326868e-01	1.004021716212043058e+00	9.804696930313463454e-01	9.916660891973366754e-01	9.407351227677730465e-01	7.376318247953111973e-01	7.820191954401896073e-01	8.377804645614995716e-01	8.501715188464853412e-01	6.875698297183431285e-01	4.891611731230802174e-01	4.171320567416361147e-01	3.939207321715584853e-01	4.087580679183422938e-01	4.099686175247604369e-01	4.253699376489967210e-01	3.995980084449977099e-01	3.335176410588653884e-01
7.349723639825304078e-01	7.666334918712982560e-01	7.171725828325149488e-01	7.105960728862746878e-01	6.720937960222239660e-01	7.068943963360236893e-01	7.529210618683827017e-01	7.302865943298536555e-01	7.621637441743880359e-01	8.105331984428517655e-01	8.057200360534620964e-01	8.511744233225132517e-01	7.844340394147568674e-01	7.721738758344707243e-01	7.138853230014186035e-01	6.710492534422805022e-01	7.097264615072336191e-01	6.560869383777223618e-01	5.423136547507485528e-01	3.997696254429489171e-01	4.309430620484859253e-01	4.300392122940205342e-01	4.196399332542956051e-01	4.185294529351850645e-01	3.909539840718632697e-01	3.808547653281989520e-01	3.879590110145105242e-01	4.027979027739572726e-01	4.039918944085489350e-01	4.204544959792307912e-01	4.376039770134081408e-01	3.766487411651034400e-01
7.825225747798442155e-01	8.480659611208811732e-01	8.223965145523999265e-01	8.110685425482870858e-01	7.174245947728812300e-01	6.892559479732884853e-01	6.628401314500117492e-01	5.616831518666364209e-01	4.724094927307296299e-01	4.433840370296617817e-01	4.105496003976792929e-01	4.116252605619086791e-01	3.393884351492509888e-01	3.147054833308310373e-01	3.051424212018841731e-01	3.143949542654579932e-01	3.153817349983443208e-01	3.156072439996222556e-01	3.360929474425775609e-01	3.317947010753846127e-01	3.503896333110707029e-01	3.296085511437532034e-01	3.568863240784493351e-01	3.720819772446716800e-01	3.794453531717901784e-01	3.839041964066037815e-01	3.621046763833556947e-01	3.708348545335238833e-01	3.393459131282804409e-01	3.794962550566651771e-01	3.810581620345924736e-01	3.968968423450432437e-01
5.281037314805487881e-01	4.859766379361298294e-01	4.812216682018194969e-01	5.065855183833550823e-01	4.707852616290448267e-01	4.888212898395548067e-01	4.482363912309906828e-01	4.134152472154136726e-01	4.058726376967310423e-01	3.757486939630784173e-01	3.559085442216497475e-01	3.492394001053343855e-01	3.363650397095058753e-01	3.334146433699491374e-01	3.250795311981946045e-01	3.185337225714315879e-01	2.962283056542516224e-01	3.027994066092508652e-01	3.367800583621602950e-01	3.305959542208530832e-01	3.977593774865965104e-01	3.569620154132004397e-01	3.755701684859734102e-01	3.940368125534541299e-01	3.927034718397234281e-01	3.882632589072169127e-01	3.907411186892481014e-01	3.722589896692664602e-01	3.553518351524939667e-01	3.518339383314995628e-01	3.586187733724080506e-01	3.297265640090846772e-01
3.203910511581499199e-01	3.659366496537085345e-01	3.667305750797114072e-01	3.654315194039357007e-01	3.779959325861126374e-01	3.800627397215014525e-01	3.348357649630299138e-01	4.028466212852968020e-01	3.902615108364644869e-01	3.829992830159545392e-01	3.719522399343595520e-01	3.884663471005249669e-01	3.848781564685177514e-01	3.787877528387962878e-01	3.595699870372615070e-01	3.467629705757783176e-01	3.560763768195718271e-01	3.894354506450551368e-01	3.443739360654238246e-01	3.651915668386191971e-01	3.955387819114678516e-01	4.184583831637691542e-01	4.145356253872956032e-01	4.168514947813779514e-01	4.076443618571476413e-01	4.077197046870056352e-01	3.811667390187558624e-01	3.430253459414717709e-01	3.319819155482086614e-01	3.340978473439430996e-01	3.463164568662410181e-01	3.387320601091191596e-01
2.850966181998185744e-01	3.091754135289767613e-01	3.645843838280351523e-01	3.427819059354938469e-01	3.463971039905550664e-01	3.684469633068061523e-01	3.635247635973638536e-01	3.424600415717876656e-01	3.753149332353251100e-01	3.405647945706842816e-01	3.990841990946840667e-01	3.500669086042002554e-01	3.433077415324726211e-01	3.597197185970680278e-01	3.863432950966789736e-01	3.655293668163984155e-01	3.887944854025682795e-01	4.248240858166434375e-01	3.498344073685635824e-01	3.967721493703874058e-01	4.236216222291676603e-01	4.068482237111119559e-01	4.050524414031261289e-01	3.964468077971605164e-01	4.048819011656193956e-01	4.333579194335068219e-01	4.300380862109787761e-01	3.921666293525529756e-01	3.871184345999388876e-01	3.964286047910804966e-01	3.553455054721977313e-01	3.444192484406422006e-01
3.164565863586343841e-01	3.398318334055712153e-01	3.145454186437443012e-01	2.977929097938104008e-01	3.269655249823842924e-01	3.335003125065053586e-01	3.291353088000589788e-01	3.561194576372157528e-01	3.778072566142024469e-01	3.779640040443515425e-01	3.673385287386308762e-01	3.678359378808956914e-01	3.802835910505634187e-01	3.415440667801267205e-01	3.478612558594098569e-01	3.298373080005283509e-01	3.836644075514624164e-01	3.808959851518029516e-01	3.505724887770181875e-01	3.457018311834291202e-01	3.315017170022269699e-01	3.256608084658499380e-01	3.148783840996478012e-01	3.424592861485154516e-01	3.806637464926250214e-01	3.622408346965722559e-01	3.496130668325451718e-01	4.005738755156479924e-01	3.969985416571056858e-01	3.608318572949385517e-01	3.551973168935703140e-01	3.433437451156723941e-01
3.518669491924036330e-01	3.219197805076287056e-01	3.328067114858988540e-01	3.574404786372336051e-01	3.532122600582999761e-01	4.069902119261653572e-01	3.806197780485490179e-01	3.605144603182011687e-01	3.728061593159907039e-01	3.476459741603705744e-01	3.416065155149141108e-01	3.671421685469364871e-01	3.256885823133082170e-01	3.207306886471338325e-01	3.269431635982777973e-01	3.334834927624637513e-01	3.439643121378859747e-01	2.936190472990716227e-01	3.046155528925756917e-01	3.034347142873645709e-01	3.548808100417814027e-01	3.571617537041591461e-01	3.504639609848143600e-01	3.716235798789287448e-01	3.555640887124512650e-01	3.965475996246352608e-01	4.179361087870040459e-01	4.085148902672410265e-01	3.911828389585157995e-01	3.971145334053857723e-01	3.815582044254144933e-01	3.377931490930181635e-01
2.846365891275502991e-01	2.799617676910884922e-01	2.983103929436956570e-01	2.970432664693121172e-01	3.499735973658687493e-01	3.530955594492667382e-01	3.830183129000822029e-01	3.322685323340833774e-01	3.342045566455891792e-01	3.397838396210469125e-01	3.593947120526801986e-01	3.164964855426552481e-01	3.341357804021060640e-01	3.488445341140163913e-01	3.450914332953708974e-01	3.633833419527254249e-01	3.597528916670273968e-01	3.415687400373708105e-01	3.289896340582524892e-01	3.573517058511425648e-01	3.809565497926115096e-01	4.030395623989682097e-01	4.201807369720168550e-01	3.801628796035478874e-01	3.862710698093272943e-01	3.962466485767008884e-01	3.678317339492042093e-01	3.483037206296447086e-01	3.950259358084030614e-01	3.587113058813082289e-01	2.999424058084039224e-01	2.794012562240593134e-01


==> Cifra_figuretem/100/DPdataGreen9.0.txt <==
9.312729669120772824e-01	9.119892206129319723e-01	8.950593221157339130e-01	9.299059153643707276e-01	9.225791907329320418e-01	9.402698592452601867e-01	9.492537398546669891e-01	9.602961259859420506e-01	9.793011278048170398e-01	9.553256907588373315e-01	9.584612931475182673e-01	9.782424300206592482e-01	9.651996544814681611e-01	9.691821537433842337e-01	9.791740348679731643e-01	9.715473297495129668e-01	9.432505540745403927e-01	9.826223219124878838e-01	9.572586169695390668e-01	9.696301766813545386e-01	9.746693491502519402e-01	9.711361836925634927e-01	9.661207866047201165e-01	9.706876950395383341e-01	9.709551885869032173e-01	9.750749852340324653e-01	9.780371595047273603e-01	9.881389355261107621e-01	9.930760692904216924e-01	9.539511202631520970e-01	9.800439683771228205e-01	9.839701515989791591e-01
8.172834263844648284e-01	8.333484088368096065e-01	8.424446270885389554e-01	8.839803329021367340e-01	8.556802342684823870e-01	8.793247230432424955e-01	9.247944773871500379e-01	9.621755225643909837e-01	9.858050696824803838e-01	9.949966507470244803e-01	9.710302320166860346e-01	9.879560187569528251e-01	1.004754511006464845e+00	9.943946313949747484e-01	9.757826731821139798e-01	1.014659476942810334e+00	9.811715053535112752e-01	9.487681493845867564e-01	9.870916085028288434e-01	9.854552433781949006e-01	9.878938799754060085e-01	1.005224993246936371e+00	9.924603599642093377e-01	9.946231684984893073e-01	9.795164531456183044e-01	9.893766966641138749e-01	9.931933479953989341e-01	9.948179406828995264e-01	9.824223903520621359e-01	1.005044656501892675e+00	1.008393981865798761e+00	1.000661292203151698e+00
8.197051547560012530e-01	8.008077696181330474e-01	8.335825889179316883e-01	8.949051170201981487e-01	8.732056787276748500e-01	8.935879104826721653e-01	9.188653347433235474e-01	9.713798751151244693e-01	9.874195303506451138e-01	9.730337791669151359e-01	9.668441083952319381e-01	9.914859541641303231e-01	9.999538659994727796e-01	9.582421109910010948e-01	9.871490152976948318e-01	9.973130425780208919e-01	9.931529071642212214e-01	9.661248700517364174e-01	9.796829410787988301e-01	9.948818892818659387e-01	9.944427949716889703e-01	1.001807688457251322e+00	9.912110445800199621e-01	9.985566103778058533e-01	9.927413775812961028e-01	9.777099043259955824e-01	9.921097036293836657e-01	9.749549630039991976e-01	9.957794496292540209e-01	1.003790292056546463e+00	1.015461668145114738e+00	9.966156622561178624e-01
8.184001649425731717e-01	8.252819917391738258e-01	8.619085318841852583e-01	8.549424482319070151e-01	8.585007743422692350e-01	8.944182953714607809e-01	9.066122610111466695e-01	9.624131571200020829e-01	9.814620149028538965e-01	9.814805674295696836e-01	9.688192506847319585e-01	9.802956329876987285e-01	9.870539809178164870e-01	9.876562215624957730e-01	9.736231038925080572e-01	9.394642833950868077e-01	9.901762485610972053e-01	9.839804896742694318e-01	9.931678785871143056e-01	1.002180263596587739e+00	9.972849931372625987e-01	9.876582070151547210e-01	9.960520046128796823e-01	9.851737068301019695e-01	9.979285596379944279e-01	9.853473313384466525e-01	9.927491792518919889e-01	9.810757043150301060e-01	9.943565755880936496e-01	9.953557217566485482e-01	9.940523126274426469e-01	9.337456114639169913e-01
8.413765219012100394e-01	8.310050146665075577e-01	8.078677816880155405e-01	8.107903397349530694e-01	8.335634770949578165e-01	8.695795514540118898e-01	8.987295836820172745e-01	9.510293478759852537e-01	1.001050131075910343e+00	9.649869679497621311e-01	9.594180783630201770e-01	9.707954415821995475e-01	9.610789506181732778e-01	9.660259221636953164e-01	9.500357498451242888e-01	9.796054417565821515e-01	9.581140843224205117e-01	9.942959896138620079e-01	9.683228200466967861e-01	9.935798967687009542e-01	1.010304248035302832e+00	9.749016925662239430e-01	1.013702318604466690e+00	9.990875575307741618e-01	1.002674040470757477e+00	9.972380142712305995e-01	9.916981166389490232e-01	9.886056889912555601e-01	9.892490848673646253e-01	9.753617359132464859e-01	1.001483124819940951e+00	8.017456215280364118e-01
8.160564853708615063e-01	7.743590733724605712e-01	7.906248747476760652e-01	7.754750193715665985e-01	8.025716614613949140e-01	8.111426601111985102e-01	8.168814996264123218e-01	8.466062037879544810e-01	8.377302247460970408e-01	8.701572172248990267e-01	8.442684929377179959e-01	8.074294863183222315e-01	8.184472303695041751e-01	8.200989244183101157e-01	7.529503237499879376e-01	7.643846879546222217e-01	7.673138823664782393e-01	9.318893727647078462e-01	1.002855627756032986e+00	9.876103506149505051e-01	9.785785993487153833e-01	1.005858105934139823e+00	9.838459176643160609e-01	1.022894377188455772e+00	9.871184714278113947e-01	9.824996986120708709e-01	9.775136941046337347e-01	9.882983179830697740e-01	9.201339162719985865e-01	9.020495615661476840e-01	1.018566681487661274e+00	7.798398364654877124e-01
7.508078375917055514e-01	7.778941944731496694e-01	7.579089837480750269e-01	8.121085310043172356e-01	7.995547593307382739e-01	7.542350846718504087e-01	7.582559597942309937e-01	7.954876679693242414e-01	7.902474705453822468e-01	7.650664511619919006e-01	7.775875308460548085e-01	7.757503908049634411e-01	7.651580145910584774e-01	7.172527303147163691e-01	6.537002988565500106e-01	5.805461682169955617e-01	6.265705934380215725e-01	8.935821681911368941e-01	1.000269050765056011e+00	9.833363810740629596e-01	9.960037116412520097e-01	9.950566373713557455e-01	9.945084183756558449e-01	9.864797751145135685e-01	9.855602015831939067e-01	1.004848950617537540e+00	9.962901364751779454e-01	9.870804504805134050e-01	7.163407446786814736e-01	7.204287268552631573e-01	9.673657262059845996e-01	8.548622434529163927e-01
7.788509213967608202e-01	7.314033133517262586e-01	7.036579580033172077e-01	7.701382940299575930e-01	7.628074417838853760e-01	7.333992076576941743e-01	6.941358765340285286e-01	6.827421375217610500e-01	6.758914691436438416e-01	6.499033195347567737e-01	6.411566805695964044e-01	6.795718769572263174e-01	6.354407877779750802e-01	6.056961489655507958e-01	5.654942830101212792e-01	5.331708845252761675e-01	4.714764828582038714e-01	6.883009736334334550e-01	8.984955173345616775e-01	8.537768194927687349e-01	8.706499535543925639e-01	8.870738316146031810e-01	8.984680867844206942e-01	9.217202219563117582e-01	1.002300737545104292e+00	1.001142650222527131e+00	1.005396915677588598e+00	9.875732323830832549e-01	7.336318180124073995e-01	6.803817752724705681e-01	9.451405364453733249e-01	9.069821421307594500e-01
7.242333184960699777e-01	6.906827431462174705e-01	6.494353049387701082e-01	6.972707142638910893e-01	7.161780090744006566e-01	7.063324610229119171e-01	6.916140818918554700e-01	6.444922767534168040e-01	6.304611689281832687e-01	5.933545271074273098e-01	6.172919428358699667e-01	6.089848931455350556e-01	6.412521392655553543e-01	5.353590326433009805e-01	3.260250646146095610e-01	3.389691959169805480e-01	4.115741666633290219e-01	3.191632947129546816e-01	4.013831977229806447e-01	3.373151776311374417e-01	3.657827132315687457e-01	3.620580601949759947e-01	3.527254294113721933e-01	5.443545951508694802e-01	9.361920291833882857e-01	9.702852245386951457e-01	9.773491111378671548e-01	9.579995764993148866e-01	7.443067540639406454e-01	6.593474433278845304e-01	9.488216980617646401e-01	9.009535105108984476e-01
7.824126707526162239e-01	7.096451801824104066e-01	6.879222806239654320e-01	7.114693324012903997e-01	7.303545231630937939e-01	6.985117794146555870e-01	6.792323831447341087e-01	6.654177866461568058e-01	6.358761009007485310e-01	6.109197381726181320e-01	6.265929008050901139e-01	6.123236487857537380e-01	6.155493114702017543e-01	5.690283302601069071e-01	3.047366394686825131e-01	2.789682533057899483e-01	3.401819845563977540e-01	1.029399110614683671e-01	8.853142394739076104e-02	1.551912797789181397e-01	1.991441719932022791e-01	2.343796588040506779e-01	1.140387660962012828e-01	2.375938091507813210e-01	8.966853367448878176e-01	9.947051637940231839e-01	9.749533492637376675e-01	6.788411533393284847e-01	4.359578705822198530e-01	5.827172695159124061e-01	6.648436484828300630e-01	5.580950120869652142e-01
6.156827984915635987e-01	6.730034114374848775e-01	6.762193091755983598e-01	6.788436172931863188e-01	6.544427950424718254e-01	6.309929470626391979e-01	6.294163696050948387e-01	5.818246959446767841e-01	6.011709887606906388e-01	6.337237289238251137e-01	6.918907463123986634e-01	6.123750910201363196e-01	6.695260186478406705e-01	5.438261456181390230e-01	4.526109978805918366e-01	4.252537602732074373e-01	3.195889647327200267e-01	4.754057126363170349e-02	9.194519561024505627e-02	5.070678836437028103e-01	6.610143087683160168e-01	6.368353086952794895e-01	3.713248279174588551e-01	3.691653523308212614e-01	9.335074516767088992e-01	9.540820486807091161e-01	9.129149114283287014e-01	4.200533011431447639e-01	3.188663194914275745e-01	4.770541884693945134e-01	3.582400280928361158e-01	3.724614776627140911e-01
6.739675349217122413e-01	7.019609174824006370e-01	7.188519805395638951e-01	7.330016989989046605e-01	6.783522675045685624e-01	6.621017148015078124e-01	6.982267748558315112e-01	6.522754604047528160e-01	6.453388354489006939e-01	6.675024613840286891e-01	6.999839507461605992e-01	6.470498400092529190e-01	7.270127710457873205e-01	5.317513696553887170e-01	3.052161356235953416e-01	3.582343315291116048e-01	3.031178377584120009e-01	3.357628152328690635e-02	9.823281816288884083e-02	6.065409084193270628e-01	7.971549278593073051e-01	7.084719582283354189e-01	4.261454260441739361e-01	3.596276518704707992e-01	8.174088022422084654e-01	8.433438677998608135e-01	9.015017695980923618e-01	5.177769031531427313e-01	3.823919289883193628e-01	4.883030569232520435e-01	5.176552357841009977e-01	5.827860639855658720e-01
6.169162785788072645e-01	6.265338124183867929e-01	6.288300924847733953e-01	6.747763572828396894e-01	6.496411885400491526e-01	6.602339667610609419e-01	6.719189401895298008e-01	6.522846668930951664e-01	6.412698822813495125e-01	6.135543304999946379e-01	6.551311828511131585e-01	6.084926404209809458e-01	6.182811942925499071e-01	4.388438209391414824e-01	1.760093088991493693e-01	1.991758682749740217e-01	2.553424483007767920e-01	4.925200786664266084e-02	9.142156885969116020e-02	5.485017145628297008e-01	7.028346161339363851e-01	5.899970144331357913e-01	3.625671797402576502e-01	3.380172031881185091e-01	7.199604357872574356e-01	7.506216222416975947e-01	8.316466607845947046e-01	7.089871285619180341e-01	5.567870273684766280e-01	5.282298047226330340e-01	6.254244115225714440e-01	5.721726208389203983e-01
6.972227343198479366e-01	6.800106546104676131e-01	6.728573385100867776e-01	6.621240771171054140e-01	6.869909092873650591e-01	7.258473260044276953e-01	7.102625088660096120e-01	6.730889324545556995e-01	6.430409082410919464e-01	6.944053428986441956e-01	6.791798120505679881e-01	6.678966209772855267e-01	6.693214545968343421e-01	4.739058168871284615e-01	1.290019850953644798e-01	1.542759166281207628e-01	2.732945951042717314e-01	7.379795486964123297e-02	1.510146430351111957e-01	2.564610624280673767e-01	2.410105621448906943e-01	2.267745434514874259e-01	1.750260340027170181e-01	2.582988057960480255e-01	7.326452696162490952e-01	7.537821548105579916e-01	7.642727706152372402e-01	7.607173823370521060e-01	7.380644091329506828e-01	6.694796485897929195e-01	7.227654044140803258e-01	6.723844110181055322e-01
6.319137310714467715e-01	5.700653384447141869e-01	5.437790335796406360e-01	5.336230946738954595e-01	5.056759089348582537e-01	5.845333955389105940e-01	5.928934457399136493e-01	5.769547691095953112e-01	5.510388742101367532e-01	5.032581147083615702e-01	5.636561978985838994e-01	6.343507743386447295e-01	5.616155011574432976e-01	4.928091623062095250e-01	1.208662620666060977e-01	1.322806498269648301e-01	2.566964646893445945e-01	1.254937952735234452e-01	1.996569427384759510e-01	9.832261419941136504e-02	4.261574893944473919e-02	8.378633797839792063e-02	6.932112512188980114e-02	1.224844744783363110e-01	2.878193202258808592e-01	3.505870883200927768e-01	2.990689168417082211e-01	3.691473162551107134e-01	3.302862870099316228e-01	2.890848968767586458e-01	3.984660269275865918e-01	6.187170978903383523e-01
7.124704239866952449e-01	7.008763912812404628e-01	6.174208807978267544e-01	6.672133686782613093e-01	6.597863587156767018e-01	6.252041430862511628e-01	6.325438994640029122e-01	6.436686898477457230e-01	5.811167201769379398e-01	6.089046593678226760e-01	6.425775657680692365e-01	6.132817503937583181e-01	6.348379040853230348e-01	5.435053913585671248e-01	2.842355928368369700e-01	1.577789509120710865e-01	2.252710860606133569e-01	2.485971230590178493e-01	3.173244274001459364e-01	3.357766867294349755e-02	4.285069309577999724e-02	3.302436726115212662e-02	4.602407972376302420e-02	2.647284363061688794e-02	9.751133905084213849e-02	9.152274798468953976e-02	2.116196597640277594e-02	6.793224599320653312e-02	7.998066002503377570e-02	3.575183181598662330e-02	2.283339811206576420e-01	6.379354117650558598e-01
4.575956406065516680e-01	4.278108354868482288e-01	3.830087488790465122e-01	4.011489768344448925e-01	3.965376405893327738e-01	3.519077734905251553e-01	3.375138430148452717e-01	3.270884208200664500e-01	3.205018461341161418e-01	3.268003739109985872e-01	3.321996881669702084e-01	2.983227347835404886e-01	2.792010089837084763e-01	3.009688671826969975e-01	3.526364755845818322e-01	2.405327057198875240e-01	1.366121449555662837e-01	1.483453211803852367e-01	2.069663154454432219e-01	5.480387561643129679e-02	2.213224692957106998e-01	2.350617858918764014e-01	1.185735333408722697e-01	-1.091776633895117157e-02	1.008095634816199987e-01	8.514609410086546037e-02	4.174757178731314244e-02	4.286803145809624932e-02	1.012029115317687467e-01	2.797564053522310634e-01	3.516931049903830320e-01	5.129877691446261823e-01
1.383146449076143036e-01	1.609283439451116848e-01	1.868497923051698206e-01	1.443618376163246508e-01	1.402025209100342396e-01	1.340245022452389023e-01	1.388834171068827061e-01	1.196343344139990106e-01	1.120731368936594974e-01	1.181414080423927315e-01	1.083623225440387000e-01	1.108272382727852196e-01	1.069685566403120736e-01	1.243493085600749642e-01	1.916576380308985250e-01	1.709811732360826675e-01	8.390097303300339537e-02	5.420878141994150967e-02	8.601662614482556701e-02	6.832889392773322523e-02	2.552404153737660164e-01	2.712598157952560429e-01	1.302282317545732093e-01	3.306091763806438821e-02	6.955550516549345585e-02	1.121760828375583524e-01	2.509060100800290447e-02	5.223494163784540845e-02	2.313873731978018378e-01	2.142048644284466619e-01	1.358213990827163431e-01	1.161505653046751296e-01
6.964372720548436813e-02	6.022487147817396497e-02	5.706057964292635121e-02	5.761180858136292354e-02	6.417694738869009208e-02	8.895337556401985979e-02	6.001048991014341222e-02	6.039396886305068574e-02	7.795851778287923861e-02	6.443820772437164335e-02	4.439158054384553798e-02	4.848863759315215349e-02	3.261248210053274005e-02	2.936469261134709574e-02	1.501296270822067604e-02	-1.344241327243659093e-02	1.991718453001848493e-02	3.200190043383989436e-02	3.481026132343304630e-02	4.839620898961288775e-02	1.328753971596049847e-02	1.494761119746076602e-02	1.660642618999239040e-02	-7.996461270521990072e-03	6.623082847742839396e-02	1.072628862679798900e-01	4.836885237587503633e-02	1.887769888828295384e-01	1.877000299022616447e-01	2.809731370384456473e-02	2.447797740779092401e-03	1.586384551297771728e-02
2.976744896619716585e-02	4.572897664180008981e-02	5.615699841158549449e-02	6.776645900666861122e-02	4.647998004322474730e-02	5.598156633663915749e-02	2.999838248250331213e-03	-8.705266451969357472e-04	2.658484529119290590e-02	3.421619827186846152e-02	4.810558414331333327e-02	6.987070858489952477e-03	8.399086014817792878e-03	2.558356582386332213e-03	1.931965841942549431e-02	1.200147401737881869e-02	3.127377255941211562e-03	2.847862005717125347e-02	4.531209563564662923e-02	4.447960986843212117e-02	5.992882205932088813e-02	6.237142198506798185e-02	4.497924771982970277e-02	6.445603664392861309e-02	1.445739301308905933e-01	1.099205995671608260e-01	1.583134250157104683e-01	1.359732970633434901e-01	3.052972088186255498e-02	6.517796426157301815e-02	2.852319784243252387e-01	7.506870307077337379e-02
9.696382690761308487e-02	1.004834720933100584e-01	1.084666622894226162e-01	1.204943369037891898e-02	1.099956867916522391e-01	1.247069527851164539e-01	2.425942401231676038e-02	6.288080693353518408e-03	-1.660022077625737669e-02	5.357364270067807577e-02	5.728897556790302215e-02	8.580630777741408283e-03	2.205453803663996390e-02	1.300247693134427319e-02	3.834959032375034882e-02	1.547852800913629770e-02	2.541679053498058574e-02	3.533150197603168036e-02	7.323704843201314652e-02	6.423422741961620774e-02	8.501233192081419920e-02	8.517091360177833637e-02	5.735541021472453926e-02	7.274473259787078705e-02	1.165261328654949302e-01	2.032056176030333228e-01	1.433913794273826425e-01	2.451986317527232728e-02	2.862983293712619351e-02	2.226322071427005167e-01	4.005174756336392083e-01	2.538411720378562775e-01
3.953644862753955547e-01	6.396092403746514443e-02	1.008075431539830341e-01	1.218013812850844424e-01	1.074639171309804131e-01	1.467289702091280346e-01	7.473480637190514642e-02	1.957892725529315411e-02	2.894124196607928898e-02	1.286092296164469129e-01	2.154882494517294522e-01	1.270131415092524696e-01	2.428127783272747767e-02	4.287466146052287819e-02	4.365380673601729211e-02	3.083337706254058244e-02	2.556669879277753341e-02	5.661396346851373107e-02	6.708066663898464010e-02	6.223727341789207779e-02	6.539553852220655883e-02	6.406573697832604330e-02	8.518317897761698565e-02	6.905159975198703337e-02	1.417091075066726213e-01	9.427665282790408108e-02	4.697084266444887662e-03	3.755002912922063285e-02	4.665389088835346365e-02	1.854761727247297709e-01	3.012350150193400800e-01	1.969635978165319157e-01
3.013960840377277184e-01	7.863289064110549897e-02	2.010973659817365256e-01	3.370393475106828740e-01	2.431914167190549481e-01	1.121386290700643606e-01	7.862647219616981931e-02	1.537869527895271982e-02	8.931032241715966546e-02	2.608254460007796149e-01	3.598656725846658411e-01	1.755002404516325387e-01	9.262643008026155700e-02	1.323463918488100577e-01	1.400371639369556720e-01	1.213197728400486342e-01	9.573958799912804518e-02	1.576319344197947836e-01	1.462339108557103584e-01	1.553527277888281932e-01	1.534001298817720682e-01	1.601142635884003906e-01	2.015720885894582426e-01	3.595647027610213708e-01	3.497796844302518138e-01	2.568282902239157339e-01	2.494771508026159268e-01	5.154081565629911599e-02	3.396297798111590216e-02	1.293018757430354770e-01	2.270770385740928099e-01	1.578947143884930071e-01
1.958375748104195235e-01	1.264881050354143832e-01	3.301699836132565569e-01	3.911564428801683757e-01	2.093451587185117813e-01	1.407078120277636124e-01	9.157077833464498384e-02	4.572364027277762977e-02	3.179688713141288203e-01	5.176590050238112362e-01	4.974100406715896705e-01	4.607492469369194321e-01	4.924314775658538701e-01	4.819951189259082391e-01	4.719935114030002210e-01	4.614074890331291146e-01	4.471702246877586329e-01	4.726624589963205336e-01	4.875813429581266067e-01	4.694848766175734323e-01	4.611109725512270718e-01	4.522584739800912246e-01	4.775230255586943029e-01	5.437111043483238149e-01	5.782116536133500295e-01	5.506531803819432191e-01	5.083383126846938715e-01	1.561034765706228733e-01	2.060010560589124046e-02	7.430813050803795894e-02	1.795937912887864973e-01	1.060415146055779106e-01
3.907158122834559766e-01	1.269795685065076007e-01	3.238303755787164118e-01	4.653472355467078714e-01	3.154311241668807941e-01	1.449013152237766389e-01	6.117304570416223081e-02	6.592236749352130276e-02	3.446472702264326560e-01	4.779428587816858531e-01	4.353657646767312150e-01	4.148345606246172657e-01	4.219327092731153250e-01	4.408430555757986702e-01	4.038711955486957716e-01	4.235780558650850680e-01	4.193674748665677243e-01	3.680225697479748703e-01	3.631619059857882914e-01	3.283640309158311621e-01	2.974334556637847071e-01	3.107707673601712295e-01	3.072070594997472481e-01	3.043497337083206911e-01	2.857372859454451186e-01	2.759760279303632990e-01	2.308150346270606001e-01	1.286517011160198398e-01	4.988348616355853596e-03	4.550661063530919703e-02	6.900551971698987153e-02	2.763272234804236074e-02
3.046941416056907492e-01	1.382269950969069738e-01	1.817961052332308092e-01	3.437461024732033077e-01	2.140229145590930304e-01	5.722109977679102483e-02	1.883001632987054211e-02	2.647361332415229529e-02	4.954244866314111428e-02	8.135479893795255490e-02	7.203489366559559515e-02	5.766710265197901031e-02	6.256668217892472073e-02	5.174456784349275307e-02	7.248631217910225799e-02	7.445875614373770324e-02	6.899803206720039883e-02	5.485390542379339762e-02	6.654714360214938895e-02	7.407450737033213772e-02	7.942749395809170498e-02	9.401887509616393968e-02	1.049679727425254783e-01	1.279111120402075807e-01	1.703541135720458011e-01	1.757481192596492547e-01	1.615110363432201990e-01	1.469185782720206501e-01	1.258551167473850596e-01	9.440662837460747636e-02	9.876347274597220560e-02	6.791879859932413444e-02
3.737701857016985652e-01	2.584932574566112806e-01	1.795307252958845690e-01	1.993449362876138498e-01	1.618162892379526319e-01	1.547832196156063156e-01	2.058193454537942668e-01	2.531356374091238148e-01	2.971519522564642912e-01	2.973789213236106010e-01	3.445205946868288849e-01	3.238658299859627498e-01	2.889903521370091877e-01	3.490566736005717985e-01	3.360881914101792045e-01	3.392963470003167448e-01	3.684303916706223037e-01	3.674752500626066731e-01	3.791324114779009991e-01	4.125455043884317385e-01	4.331416671236334448e-01	4.278948669570044050e-01	4.529950202319737995e-01	4.628181646013890815e-01	4.550015230709647529e-01	5.139979639822829238e-01	4.843092414826037362e-01	4.754308144879912934e-01	4.635913460301469002e-01	4.144491315304818513e-01	4.064228719002327961e-01	3.971014190343032935e-01
6.510712369039687308e-01	5.763952334962314517e-01	5.699154429642938613e-01	5.229686014001686534e-01	5.198366526250787212e-01	5.352807227189421146e-01	5.740268351873850650e-01	5.849964135144686272e-01	5.841193791066134899e-01	6.354530352091043444e-01	6.307365125519502902e-01	6.018605261504239579e-01	5.964416565270558301e-01	5.631426241127204246e-01	6.106750777905241012e-01	6.339919633273759514e-01	5.811155897454108876e-01	6.052889014333804329e-01	6.292043133677854838e-01	6.255189464571487834e-01	6.246259407415957199e-01	6.341534270866007184e-01	6.238428344535381642e-01	6.130233860641527421e-01	6.086875470863771787e-01	6.020243912468045133e-01	5.811310311153266017e-01	5.771769948477978307e-01	5.889321222015606594e-01	5.607206555533756909e-01	5.610552073574245346e-01	5.689947466288293176e-01
7.015159432611672852e-01	7.497571018939046539e-01	7.789308034766444511e-01	7.585914201080834474e-01	7.606066295136187927e-01	6.927613192104858930e-01	6.915568836475308734e-01	6.893673270846226719e-01	7.032353069806138723e-01	7.272093172573443898e-01	7.195574261874948530e-01	6.812209946111915659e-01	6.529565065864837425e-01	6.383649343159923939e-01	6.526237244504328183e-01	6.510168799243524207e-01	6.616263640692923165e-01	6.819374355600333892e-01	6.547552574375923307e-01	6.766236841267910807e-01	6.625921527712164139e-01	6.615888821109969786e-01	6.757264932708682004e-01	6.648113842524498995e-01	6.644042300290723402e-01	6.731806091041100393e-01	6.366827390090104011e-01	6.255131501104598257e-01	6.277068243165087047e-01	6.072979006206705721e-01	5.984388659743200556e-01	5.493275638489439894e-01
7.586567218317655792e-01	8.252419090875828811e-01	7.662426162591432499e-01	7.882280883621316514e-01	7.837664653880886956e-01	7.902952475023634626e-01	7.425074263450278655e-01	7.273459921234166625e-01	7.259906675171192703e-01	7.312681860954203250e-01	7.057985056937874369e-01	6.524730273078651610e-01	6.775033825994439818e-01	6.595746490405058893e-01	6.708922728835622351e-01	6.825023942496277751e-01	6.786913192945495110e-01	7.404363199787746819e-01	6.679853229206329512e-01	6.987133680793590207e-01	6.745041506142702703e-01	6.959269127832533597e-01	6.492155604986787898e-01	7.117709455268625973e-01	6.752747433021882850e-01	6.774979100670974752e-01	6.829693805526189099e-01	6.332165490922710971e-01	5.823614365060205689e-01	5.446363913426339742e-01	5.761455217843818311e-01	6.645365754294776384e-01
8.136906547702468240e-01	7.837915042068662741e-01	8.003725174887490468e-01	8.045144541181654674e-01	7.972618068394580204e-01	7.698603133904676765e-01	7.288334551398414352e-01	7.272355850852291193e-01	7.496159416601065884e-01	7.331064454896123461e-01	7.603959233807201512e-01	7.153539646053798107e-01	6.874025336416826892e-01	6.871960124575411388e-01	7.013348774270213859e-01	6.920326550357209783e-01	6.916538801667856395e-01	7.169559064393676850e-01	7.100782409156820574e-01	6.988610843804839989e-01	6.714356045298721654e-01	6.835509768048436685e-01	6.854533749395991249e-01	6.966813836983694053e-01	6.770423646159152709e-01	6.551816318839467357e-01	6.512114558207562354e-01	6.272047841149828162e-01	5.536349452204100130e-01	4.324777936099395981e-01	5.078386159976265857e-01	6.938477142701182654e-01
7.839502729810565729e-01	8.295113906334689036e-01	8.231364944764262281e-01	8.231305394830482625e-01	8.324555036433498589e-01	8.006752463630487648e-01	7.697266442146061260e-01	7.378459512831566647e-01	7.768397898779496602e-01	7.740967752260026202e-01	7.604350046529591012e-01	7.143603004762570929e-01	7.145555182688487772e-01	7.183416822889334696e-01	7.105519488617444424e-01	7.253793466854596694e-01	6.908129830430196350e-01	7.046482700031784230e-01	7.177044784601469551e-01	7.171898578101258970e-01	6.955629444979856135e-01	7.187688069381699130e-01	7.085676235698108449e-01	6.938143843497467378e-01	7.050608363905378484e-01	6.500035096190190931e-01	6.269344797572131700e-01	6.053533491978458914e-01	5.801217450808213716e-01	4.684870471479908871e-01	5.725528651530906732e-01	7.111962684333056339e-01


==> Cifra_figuretem/100/DPdataRed0.0.txt <==
6.515209202919152176e-01	6.862040650608863812e-01	6.649281376445180802e-01	7.222078734738101025e-01	6.835991947719733952e-01	6.783040235959296727e-01	6.525264060533469967e-01	6.703444944860362797e-01	6.712937534650234017e-01	6.733925205115723900e-01	6.832058939118094143e-01	6.790749505778904682e-01	6.958969195034420130e-01	6.648834057334960246e-01	6.996411804960783742e-01	6.689272379988264738e-01	6.706821389453093696e-01	6.659566490781787529e-01	6.829249749374740608e-01	6.690206466111046080e-01	6.426904342678021465e-01	6.517559322959964874e-01	6.421809794987793918e-01	6.456304245160250366e-01	6.060738086288428583e-01	6.325125697969565808e-01	6.218399276080847082e-01	6.119284103074313919e-01	6.105620315866733261e-01	5.959569373919533231e-01	5.724399493581903142e-01	5.946071965638951573e-01
6.817118309247622854e-01	7.155825063912220063e-01	7.326517151170218733e-01	7.465814181899751434e-01	7.311516884947757422e-01	7.314232267226172812e-01	6.825163899929611588e-01	6.969171468418593474e-01	7.128500102743687838e-01	7.069686442146361216e-01	6.894301310853703235e-01	6.836751538840264431e-01	6.813955631496475540e-01	6.991841850228333044e-01	6.683136876221072997e-01	6.722030905264697598e-01	6.925946150421611325e-01	6.776779292199988092e-01	6.781697595589449845e-01	6.699063394022615192e-01	6.671468581920727559e-01	6.621179122356124491e-01	6.520253884510045506e-01	6.512284342951210059e-01	6.427045517236428251e-01	5.947631603290729485e-01	6.245328280662502118e-01	6.292662068556953425e-01	6.171349901034610674e-01	6.158700810840919138e-01	6.100782485885872797e-01	5.951880357467608240e-01
7.463626847559230448e-01	7.521548460323302931e-01	6.871957433600128784e-01	5.188924149168234745e-01	6.259361178578449758e-01	7.316906113637915432e-01	7.402592633597053773e-01	7.332958729335703474e-01	7.165793696954801950e-01	7.590276002484004358e-01	7.064807532802134249e-01	7.229823121309216782e-01	7.100563992259640855e-01	7.174665391146011206e-01	7.102462547320622654e-01	7.288661633228596948e-01	7.048578707542324517e-01	6.757144542483634053e-01	7.036240145295185044e-01	6.824897801075420212e-01	6.918460485546626959e-01	6.805364168373539968e-01	6.824912651612434766e-01	6.752651325480969469e-01	6.648907004998451109e-01	6.605055437669689056e-01	6.432278844394272443e-01	6.524620672454344295e-01	6.582146779587179086e-01	6.320500439912167812e-01	6.219425212517764034e-01	6.302803274738751904e-01
7.590390455583440055e-01	6.800262084754225000e-01	3.685591650889233906e-01	1.991032674673070824e-01	3.003596449316858208e-01	4.376101770975425742e-01	6.350769020221399552e-01	7.569103741465892377e-01	7.903004052135710333e-01	7.699206992827278828e-01	7.357773988062796811e-01	7.194152399684795585e-01	7.400091262816880233e-01	7.283274775106305388e-01	7.240489329635115823e-01	7.263329825674880169e-01	7.281420492227088648e-01	7.041410133084052836e-01	7.382311565518276941e-01	7.158674486084022348e-01	7.091967011572332114e-01	6.874074320640419788e-01	7.065841705225874847e-01	6.647032137772034277e-01	6.807180426233594428e-01	6.897608672197309554e-01	6.707275845528019032e-01	6.926668826034686477e-01	6.724879839737958331e-01	6.646665254308212756e-01	6.535932768765295720e-01	6.504345604975393380e-01
8.024451280243839468e-01	7.619899942906257495e-01	5.461045657898190298e-01	3.500595442277250058e-01	2.779975864009244790e-01	2.228972693711820940e-01	2.679418651609443702e-01	4.604334805408525355e-01	6.565947217405183611e-01	7.878007815217230592e-01	8.014903091734660867e-01	7.650881197483364593e-01	7.644831731866518210e-01	7.513685461281576217e-01	7.749906528870099676e-01	7.687797350397203022e-01	7.728746405864739266e-01	7.592421562488204101e-01	7.535524781197968647e-01	7.489695889578874555e-01	7.115460917715967781e-01	7.236449947064804711e-01	7.340421036901844110e-01	7.277206882858314740e-01	7.099811130235736956e-01	7.252883207008576916e-01	7.058195437619363410e-01	6.938776018414009039e-01	6.885601896067056193e-01	6.822045020031098916e-01	6.864249772856865217e-01	7.126864729421191758e-01
8.475029495521642087e-01	8.634348282813627540e-01	8.293968131509772412e-01	7.506140466408072198e-01	5.257086990683849104e-01	3.715989379806593496e-01	2.744980088835519139e-01	1.922390462085747653e-01	2.506821894662852324e-01	4.474078626992508689e-01	6.608175070650184058e-01	7.819067193377533531e-01	8.239941785429641952e-01	8.331145439327500846e-01	8.107008916514333308e-01	8.109497235123050984e-01	7.971912034619029752e-01	8.044733234301632008e-01	7.971861127881826325e-01	7.708974827816108544e-01	7.719073779899268128e-01	7.645630274571271201e-01	7.702353817823194282e-01	7.515000752920635296e-01	7.492390468939249537e-01	7.309742408012115389e-01	7.422675650950837367e-01	6.852981986605009013e-01	7.101564916289543339e-01	7.449783004220021931e-01	7.213790982796666196e-01	7.010557932057434050e-01
8.390913005480339359e-01	8.621785265495893746e-01	8.324020330372970955e-01	9.142602823121732669e-01	8.873437023596697504e-01	7.503714973657674703e-01	5.979308697516459992e-01	4.127604981722892696e-01	2.840602090404849012e-01	2.307639688304266856e-01	2.908635671262940758e-01	4.467530896327204237e-01	6.987475336391387737e-01	8.322302611382329518e-01	8.495438051016855896e-01	8.399057329488015533e-01	8.191361019665096554e-01	8.579804421487439159e-01	8.444539050940734759e-01	8.131570339210369980e-01	8.187536611759708149e-01	8.563798724352823521e-01	7.948067990605132138e-01	7.936072223202104148e-01	7.769021557545823242e-01	8.018824532665695948e-01	7.740227345050569863e-01	7.429343745488541373e-01	7.398386812545127977e-01	7.795181796396841722e-01	7.555605017328275164e-01	7.417236533225181061e-01
8.564329850175280701e-01	9.311069169213546104e-01	8.840061045464776557e-01	8.863652243472236458e-01	8.780869170432348270e-01	9.024520625344690794e-01	9.169498619779726800e-01	8.376885726778824370e-01	6.550068587066962822e-01	4.073815452077182986e-01	3.129992366148147132e-01	2.332153988814487655e-01	2.574618376563185818e-01	4.135174973086912509e-01	7.020531835994550107e-01	8.745087233967488993e-01	8.841390704248071053e-01	8.489914010215289242e-01	8.566877004324324751e-01	8.530729374683764243e-01	8.417079536789612293e-01	8.391495755928033429e-01	8.227623603883080783e-01	8.341814423846254378e-01	8.201042000619674921e-01	8.064705072455807811e-01	7.930699943654544448e-01	7.751467050387759183e-01	7.763010058214707687e-01	7.999135934084171673e-01	7.624713045300389735e-01	7.732103990040565256e-01
9.148930247806896787e-01	9.199881869055709371e-01	9.236935335512640455e-01	9.252809937971155918e-01	9.111894379135486721e-01	9.337598840728434935e-01	9.624875757397578502e-01	9.335680287385756948e-01	9.345501172761552233e-01	6.665960196062939991e-01	3.749933994413578997e-01	3.361127363725243677e-01	2.703958485909063736e-01	2.019312927849540584e-01	2.851897012553771260e-01	4.724667784241968760e-01	6.773771382813198461e-01	8.343714921706187893e-01	9.034595534264785455e-01	9.137240145392644397e-01	8.692394143209889457e-01	8.542554634198468166e-01	8.775434394887186018e-01	8.474197256998754479e-01	8.049456580948254336e-01	7.902670061138632462e-01	8.273872621969591279e-01	8.228839035652821821e-01	8.167642106676802349e-01	7.929973588805185880e-01	8.085225583776767255e-01	7.752770783558244894e-01
9.377173318815672509e-01	9.668226235519956635e-01	9.505100139614367505e-01	9.463909528793182924e-01	9.051514402140242721e-01	9.556669755998369320e-01	9.573558563630487628e-01	9.607267849583268626e-01	7.572052953714601964e-01	4.601808563835456667e-01	3.328800384486720887e-01	3.470894799756373272e-01	2.642353429832100531e-01	2.459750578300995694e-01	2.289131675370159880e-01	2.282480299473989005e-01	2.591437368540302488e-01	4.116504287804185203e-01	6.803931009695143306e-01	8.374917487210786771e-01	8.639019804057164187e-01	8.821788247842384800e-01	8.680802251439729833e-01	8.674672940399142940e-01	8.967421004922169203e-01	8.565306297203812980e-01	8.383403804718178032e-01	8.507515214555338989e-01	8.539153145788099808e-01	8.531637244137512122e-01	8.284308005857328183e-01	8.280374901021051448e-01
9.838826017983127725e-01	9.527046797724034732e-01	9.902369485889717104e-01	9.688263541565224068e-01	9.753853570278200324e-01	9.850841547185134051e-01	9.621639146977623014e-01	7.803607683914571824e-01	4.291111980887263311e-01	3.600037327675825738e-01	3.293525785262368943e-01	3.141120299315965370e-01	2.996955728993192514e-01	2.823636229807496845e-01	3.062953301218891422e-01	2.261936880913989756e-01	2.166683461945510814e-01	1.771837663213008396e-01	2.056659635443165712e-01	3.941991017522745722e-01	6.828354329929402500e-01	8.530756981966582941e-01	9.172817719352077681e-01	9.124059579424903532e-01	9.140287482762670113e-01	8.853614138683923995e-01	8.829798469862456534e-01	8.737278664389680483e-01	8.583073800004547005e-01	8.749035211743726448e-01	8.729033810981229324e-01	8.607817836389493049e-01
9.801267254528437389e-01	9.969358779292001316e-01	1.004450933823517467e+00	1.002930332933926749e+00	1.015071918055894917e+00	9.917372479925368189e-01	9.212133605395556035e-01	6.025621951496630269e-01	3.450803842829099355e-01	2.875395875032823456e-01	3.441573302135794155e-01	3.003743727585742596e-01	3.003769408616011050e-01	2.837973176522716190e-01	3.293173278793839476e-01	3.028595310415151398e-01	2.874064255814496871e-01	2.895648461835865772e-01	2.537081084732674685e-01	2.194579785392580251e-01	2.124888978447050658e-01	4.266060015332568955e-01	6.903399424107747873e-01	8.734890245583515345e-01	9.413715654221633811e-01	9.399368518979075438e-01	9.169355436682774529e-01	9.216704838223706009e-01	9.142482811887788774e-01	9.087971322395663742e-01	9.027552636755482585e-01	8.995951766845325936e-01
1.002743797720298868e+00	9.957034846678060047e-01	1.010369122193392366e+00	9.976740829192709548e-01	9.964860941131185035e-01	9.983010400093621506e-01	9.636719219106185674e-01	9.184695778360825180e-01	6.948341663169931293e-01	3.875228921846190500e-01	1.933876093311961419e-01	1.431118630493515287e-01	1.805747976286213308e-01	2.806135257932518279e-01	3.755081424669564072e-01	3.749338669901262078e-01	3.584752539319030484e-01	3.346337882779331085e-01	2.449563287159446101e-01	2.124058955807554550e-01	1.943631338666735320e-01	1.381128588949440128e-01	2.059547531645193330e-01	3.650177751266999171e-01	6.398078601252279451e-01	8.527857838775546595e-01	9.383931262756018965e-01	9.686368191976530984e-01	9.510835130424017958e-01	9.354925953510054848e-01	9.388841302105666031e-01	9.277727813925876754e-01
9.776551520659516603e-01	9.994813436013952890e-01	9.989632097808113231e-01	9.937178314932381129e-01	9.972288859388729332e-01	9.777874429961892488e-01	9.988027248314881312e-01	9.998133780762640255e-01	9.931314367974548585e-01	6.602335683051377968e-01	2.878195575542627505e-01	2.716339493870764121e-01	2.900735981778010952e-01	3.973522419779013104e-01	4.309520432708346394e-01	4.071453825134878080e-01	3.993550651516042382e-01	3.373856750597704623e-01	2.652306904530130627e-01	2.235704855184678097e-01	2.057379534927160358e-01	2.269395933917561503e-01	1.959708932441761309e-01	1.678547379980743492e-01	1.962114306773020123e-01	2.986726494521945718e-01	6.047819873573854199e-01	8.497271155408266941e-01	9.608861868369741321e-01	9.440160024150915374e-01	9.501809911250931329e-01	9.543453019187096986e-01
9.296185783988859530e-01	9.504374518543133865e-01	9.253910318081388642e-01	9.530860983551481258e-01	9.180268309241120805e-01	9.323824865563771214e-01	9.608030894673995626e-01	9.532698873322157374e-01	8.029341701555272603e-01	4.761449083596565601e-01	4.132967988977355178e-01	4.345923835876676078e-01	4.289906310347321727e-01	3.963388268147758353e-01	3.933824540896353472e-01	3.383141469587874761e-01	2.794360536625469793e-01	1.972985706997922306e-01	1.705906427351483456e-01	1.642280716556124287e-01	1.099581109716645105e-01	1.101138331464747017e-01	1.053422291214859141e-01	1.279698721028218189e-01	1.171665485417756752e-01	1.031317539623850393e-01	1.386608166377133744e-01	2.478448278048414055e-01	5.300542190695669564e-01	8.296630220311353998e-01	9.478908789713408334e-01	9.440704938660385848e-01
8.029180153811190657e-01	8.677684100676761325e-01	8.373751514513654293e-01	8.486472576353735198e-01	8.527790863989271886e-01	8.221413299205093672e-01	8.436628781318632475e-01	8.492455394488596099e-01	6.640801325574487990e-01	4.487583337814218254e-01	3.285095722508121763e-01	3.010614945644462526e-01	2.246569483161245384e-01	2.294706696216290420e-01	2.302077699497444285e-01	1.785287236988100101e-01	1.863293721376093337e-01	1.636220813202583224e-01	1.867021367267412968e-01	1.715920263701853354e-01	1.500701048480987121e-01	1.688818781117874535e-01	1.673350683913356618e-01	1.416342998930048558e-01	1.150030173768073899e-01	9.322870199737104402e-02	1.270998361090296402e-01	9.723340639765065685e-02	2.292987941837071608e-01	7.529994731515987638e-01	8.678389687033499778e-01	9.120437565943371183e-01
7.941217826381746780e-01	7.930894859989729984e-01	8.292458578378423262e-01	8.282727859400973447e-01	8.164101345812663224e-01	8.410609598895875116e-01	8.472676299452328585e-01	8.474839219558756298e-01	8.331139884406751905e-01	7.646519226783007328e-01	5.750551834760565528e-01	3.214577110361784285e-01	2.114164465431324080e-01	1.516193636357943963e-01	1.562361009411190604e-01	2.097113375301182525e-01	2.878296679476643471e-01	3.229707405361664785e-01	3.026694538503106324e-01	2.556773575463623938e-01	2.231999888247821195e-01	2.237247564455472348e-01	1.962057941294604591e-01	1.060108238906835032e-01	1.135044383992334510e-01	1.163971161924182152e-01	1.245774171539035385e-01	1.255803181154875048e-01	4.354608015590193948e-01	7.687907986387809700e-01	7.855508267470812100e-01	7.826875808111387611e-01
8.286722633122813875e-01	8.691640102011755076e-01	8.802735648899780996e-01	8.797457911324120250e-01	8.671142604594950232e-01	8.814603219484313801e-01	8.811808672264461739e-01	8.754952775166987555e-01	8.841011051897071926e-01	8.573682652700365114e-01	8.766935691442880874e-01	6.819278345549065756e-01	2.712269245954606611e-01	1.401233194234628165e-01	1.747055688652105199e-01	2.078684766147929353e-01	2.746481462235628723e-01	2.817769268988151166e-01	2.198592836408044815e-01	1.998908968659300900e-01	1.301016579477814461e-01	1.239406602741118524e-01	7.826263882951978168e-02	1.191779872573604931e-01	1.116872739269443859e-01	1.061105913437366127e-01	1.207518478082623692e-01	2.906243639672471124e-01	6.923947448286924544e-01	7.470064722116502853e-01	7.324441120853883991e-01	7.294616509149047801e-01
8.501235670944037315e-01	8.201593189451504839e-01	8.492266842338839217e-01	8.925723408804634440e-01	8.705892089517414112e-01	8.917951595042796775e-01	8.890495958562213419e-01	8.957706374077047951e-01	9.116456620348010187e-01	8.876986557716021187e-01	8.649257499128822912e-01	5.947184698569369932e-01	3.100185161133311440e-01	2.909886540400966615e-01	3.039378678945767742e-01	2.730995461445469008e-01	2.710145718067821785e-01	2.292099296501844130e-01	2.244016262793702698e-01	2.173326941565489612e-01	1.713369279151038260e-01	1.852153078180667212e-01	1.838606310521780918e-01	1.949510306039586582e-01	1.565444622686409937e-01	1.512430835375394855e-01	1.966618817516875284e-01	5.788592738348795619e-01	8.361727340613795967e-01	7.946223587496475949e-01	7.765655587917077440e-01	7.883781136321152960e-01
8.279655868673483354e-01	8.741782010024903293e-01	8.466122197250853798e-01	8.763624416271817985e-01	8.756482159272483967e-01	8.633722082225611105e-01	8.612231196080287754e-01	8.770937493958889108e-01	8.684315391545314178e-01	9.090229871651451798e-01	8.464866544448824692e-01	6.610844267027088383e-01	4.582639143433576145e-01	3.468526517662954278e-01	3.146199256849021020e-01	2.849944777386285710e-01	3.184866398016045763e-01	2.811607785433461459e-01	2.666613211147864648e-01	2.440291339448821539e-01	2.035769130809233773e-01	1.928461760237320799e-01	1.599237975321765870e-01	1.524433068113410783e-01	1.420033810997319568e-01	1.622995051484485141e-01	4.021317567546504046e-01	8.000413197676156107e-01	7.958012473318958335e-01	8.184496982769048357e-01	7.977161976178543945e-01	7.673667465715061642e-01
8.149311213376051466e-01	8.549884498414886957e-01	8.371550665846692052e-01	9.137482817717246242e-01	8.875697122866731403e-01	8.998468217236670341e-01	8.597675321088101841e-01	8.584573800390753462e-01	8.697108100411118370e-01	8.661580840128115799e-01	8.561886561316303101e-01	8.674757732627308426e-01	7.991994460642666276e-01	6.396621831358259014e-01	4.843859672804137761e-01	3.482673307608739610e-01	3.108884768779787144e-01	2.956480071594401737e-01	2.676758739401074449e-01	2.576589010222196663e-01	2.161465229894715956e-01	1.943174155959295213e-01	1.733426371652057596e-01	1.779509000148148667e-01	1.388311907780761800e-01	2.643960767432145809e-01	6.594650982519261184e-01	8.158137086576424668e-01	8.128864220456335499e-01	8.063869642553597172e-01	7.885653712961523398e-01	8.009904151501053837e-01
8.181011254211515427e-01	8.366684613623533995e-01	8.426913084423861555e-01	8.394821977096167398e-01	8.015658389482789303e-01	8.080310456497268312e-01	8.395570505857570254e-01	8.264934374379612203e-01	7.855386410432937394e-01	8.133718583715573436e-01	8.452137909899127832e-01	8.305626773366875382e-01	8.558965028098526329e-01	8.706409239396850630e-01	8.045423964639789594e-01	6.303431720538252847e-01	4.541519727315168065e-01	3.406961860067818648e-01	2.847839560731171282e-01	2.684411678443440197e-01	2.245224389561129297e-01	2.150090588603471853e-01	1.796860105200649982e-01	1.681480327876009595e-01	1.415748252071840907e-01	4.548490163128408592e-01	7.653129898429749112e-01	8.395885365811071033e-01	8.252238607505847368e-01	8.139605238687921407e-01	7.987633243193519306e-01	7.849186674320244306e-01
8.363987468701145067e-01	8.694663032511779077e-01	8.672808922892041306e-01	8.544703445212420423e-01	8.614373010854117219e-01	8.348099793327733442e-01	8.349650202651309749e-01	8.316924024406351368e-01	7.821744234470751067e-01	8.054443458348864437e-01	8.184151847773023514e-01	8.181994204911199331e-01	8.269490288875003259e-01	8.079666103739741034e-01	8.167091910296234714e-01	7.967656447961933841e-01	7.412748165953035873e-01	5.964170128413748273e-01	3.956103028327397908e-01	3.597888408165403895e-01	2.762519458412353579e-01	2.482494933634294965e-01	1.778984330234939237e-01	1.313793653005029538e-01	3.042555594133187213e-01	7.023004164008613825e-01	8.192151220340638806e-01	8.348044286643969691e-01	8.476685384853309690e-01	8.154728192259452779e-01	7.545574776898418268e-01	8.017413702962001842e-01
8.313717535336418996e-01	8.517271569982547419e-01	8.490937757720407042e-01	8.199549539801043174e-01	8.644539151128292076e-01	8.428944417291061031e-01	8.351621281843670808e-01	8.273403176629152700e-01	8.335405856657900348e-01	8.506965537179048686e-01	8.465370959488934810e-01	8.390417381612610415e-01	8.190996171871793852e-01	8.085217191260243297e-01	8.203611497413149101e-01	8.310676953631614960e-01	8.394227422346848266e-01	7.768954544458155365e-01	5.719613361306686850e-01	4.039006164723231151e-01	3.052631769279858798e-01	2.178662607155638087e-01	1.303624239769032855e-01	1.582402235816403602e-01	5.579178602059294834e-01	8.376140753362159019e-01	8.241318423406565064e-01	8.234476052094348297e-01	8.646440686282749200e-01	8.031582663317624604e-01	7.714032830709232069e-01	8.001609773154535477e-01
7.311773269157632038e-01	7.744052667964698156e-01	7.654371435231468457e-01	7.776435073736658321e-01	7.983929034114068957e-01	8.056018054586995270e-01	7.971093402398707894e-01	8.358338243880356622e-01	8.235726490749406548e-01	8.162359610276304078e-01	7.965103132913857742e-01	8.239941351925014201e-01	8.159714576151422261e-01	8.162984308845917525e-01	8.276442432066907218e-01	8.367991489591930510e-01	8.270654615099248819e-01	6.864950285175498434e-01	4.456805164245395967e-01	3.581649873851210364e-01	2.852811650403779820e-01	1.781297221063638803e-01	1.521224426353761372e-01	3.844311716278866475e-01	7.796470568496206566e-01	8.011843490967093251e-01	8.261837529138114089e-01	8.312265026617753350e-01	8.268074757153210941e-01	8.353960026035108788e-01	7.925251072513749273e-01	7.685750727540481275e-01
7.559867751861933938e-01	7.665699596938116978e-01	7.397068478320847351e-01	7.918369318665127166e-01	7.900945719574214987e-01	7.945979388245943964e-01	8.024686696533080976e-01	8.033600937557462407e-01	8.051740344551692186e-01	8.036845194745191323e-01	8.054851267862142006e-01	8.148683274149634004e-01	8.446648505214910951e-01	8.223728506696316165e-01	8.183926908538864398e-01	8.391062118784179402e-01	7.447825482726816437e-01	4.830025018544983895e-01	3.586026352935996475e-01	2.709956763912755306e-01	1.990452003514746604e-01	1.544343834100336543e-01	2.307071729656983705e-01	6.265382514446635742e-01	7.816389433649736374e-01	7.578827597738162503e-01	7.699148349541770076e-01	7.643825942006871044e-01	7.639690915374888203e-01	7.774001176352239861e-01	7.426449958417226105e-01	7.534167782101151012e-01
7.824904158080649985e-01	8.017670192568581156e-01	7.316783689352858167e-01	7.968046684388443435e-01	7.984804655384017957e-01	8.081527251934143008e-01	7.933084156986156543e-01	7.963024131851272891e-01	7.978228004891968483e-01	7.925326747983649778e-01	8.097886608792346230e-01	7.611583641864626548e-01	7.706140333266369158e-01	7.852211648299486368e-01	8.277111946283532973e-01	7.433317148332291291e-01	5.272451650119210909e-01	3.764286717029911022e-01	2.995759130683630089e-01	1.909533485296968924e-01	2.263832673387684014e-01	1.857356437258246840e-01	4.562764890088651382e-01	7.388652205202230761e-01	7.724948644566510536e-01	7.468925980765285244e-01	7.329624584921144992e-01	7.169924529871921637e-01	7.479959653957256593e-01	7.350374480396928423e-01	7.347421301415881789e-01	6.855625354108065839e-01
7.979875375605136600e-01	8.326736831674296235e-01	8.220771908724355814e-01	8.268972811791124311e-01	8.449179475659815974e-01	8.331084966129014280e-01	8.291385052855473337e-01	8.166387139591744226e-01	8.256610944540493380e-01	7.981725283963276851e-01	7.706564080022896279e-01	7.752500013584594507e-01	7.571995171579088968e-01	7.460910867240430067e-01	7.333496107611038317e-01	5.627057609103197633e-01	3.703331622160577208e-01	3.488542046691260334e-01	2.514566243026531978e-01	1.932698698413194416e-01	1.759289940195472024e-01	3.338029095597902507e-01	6.943228126500127217e-01	8.244751111615854500e-01	7.771604587874830772e-01	7.599157014057196236e-01	7.701052017819997042e-01	7.334860866795732681e-01	7.594767464859870643e-01	7.275875924559007668e-01	6.897761609818375828e-01	6.795426471469250274e-01
7.816903774212958789e-01	8.353174156938919515e-01	8.158983956850319741e-01	8.287002752938472661e-01	8.608837067368652063e-01	8.184217321320126359e-01	8.485952674564206655e-01	8.353885571163958135e-01	8.281851192548828067e-01	8.180025336659297874e-01	8.053610757788416397e-01	7.949538001077995908e-01	7.545397780388215514e-01	7.783409778876284602e-01	5.772535701473562320e-01	3.235126247973478808e-01	3.117318656034884228e-01	2.992556981035732200e-01	2.213963338306355333e-01	1.592095103047870830e-01	2.381200074403017619e-01	5.661645769313569110e-01	7.938765082174952248e-01	7.724415925398809835e-01	7.959537113102110872e-01	7.785979470297339500e-01	7.414918366812284223e-01	7.230617092379614252e-01	7.159349660988185704e-01	7.192181482601475162e-01	6.950473361324673860e-01	6.736892466407057301e-01
7.588086216171342491e-01	8.184769778699607645e-01	7.992924124137246178e-01	8.168678495656136462e-01	8.282740525999778836e-01	8.166705302973016334e-01	8.131684570793823452e-01	8.253107261244901904e-01	8.237009314304747365e-01	8.024036840485642141e-01	7.951739521046898851e-01	8.095760829855613849e-01	7.560271500684617729e-01	7.307730158705227907e-01	6.454987553994208094e-01	3.848782640708482972e-01	2.422382912319294423e-01	2.264857420070065797e-01	2.262124518025681874e-01	1.996567163739685347e-01	3.826166092680838293e-01	6.893832665624121114e-01	7.853586783132358029e-01	7.509650280058477456e-01	7.605146846166358499e-01	7.260688174451308541e-01	7.369587623465578829e-01	6.938872927254848832e-01	6.660389699003212982e-01	6.870966751823969210e-01	6.781592398858615756e-01	6.538270368849192771e-01
7.309954766512400948e-01	7.949667167800202883e-01	7.598967113304774257e-01	7.836779118346026696e-01	8.069600124463689461e-01	8.043474807322219533e-01	8.091595159869584553e-01	7.978002530060810393e-01	7.945502148578421631e-01	7.835592045231246638e-01	7.797565873607240627e-01	7.613312415348795215e-01	7.614566057096832097e-01	7.455065383236251231e-01	7.647935020805528561e-01	7.220783568246602613e-01	5.489782818821991039e-01	3.378479241825234625e-01	1.962458715191543746e-01	2.245306076809543971e-01	5.315623119297065990e-01	7.179159476077715540e-01	7.319884390947913877e-01	7.350144188692278036e-01	6.997871819721850351e-01	7.061202950736724659e-01	6.616238379399174141e-01	6.624707108479747086e-01	6.861349956777088588e-01	6.493218314270375879e-01	6.464307277595435774e-01	6.034453693253405415e-01
6.679937148390117096e-01	7.355937332425291908e-01	7.328053159155026863e-01	7.408558937882099293e-01	7.623325161822959162e-01	7.700397187154850442e-01	7.673400635875224918e-01	7.939919520514181484e-01	7.598424927317989352e-01	7.704046084967364205e-01	7.510666905277805228e-01	7.584797335859975176e-01	7.680996744081309835e-01	7.229357879399593845e-01	7.291626952394949512e-01	7.086206732767682537e-01	7.088606445192489058e-01	6.296212699320032913e-01	4.064210860795302582e-01	4.317901212731302674e-01	6.312045291197619923e-01	6.574021804895688881e-01	6.657861248527939813e-01	6.663950538400081891e-01	6.428046525639224962e-01	6.119358244086221532e-01	6.051691868281767750e-01	5.791875059116986524e-01	5.848242793705006326e-01	5.701391138287557059e-01	5.307833283408608382e-01	5.394424916819630100e-01


==> Cifra_figuretem/100/DPdataRed1.0.txt <==
9.464014679817848164e-01	9.014154093288896386e-01	9.194261874634085396e-01	9.273969625807148009e-01	9.435669144429164046e-01	9.205611385240681788e-01	9.693660301084497943e-01	9.488036907312094037e-01	9.375557422801873431e-01	9.283066689725596454e-01	9.162348568595860554e-01	9.159602521579928158e-01	9.219630837750935060e-01	9.036203680506744718e-01	9.376472991458452144e-01	9.525036145858716274e-01	9.521317532347324253e-01	8.954153091308652002e-01	9.354855264460610886e-01	9.287575184221027458e-01	9.217362967903728332e-01	9.897033023058402490e-01	8.485335915496720061e-01	8.861683451571964465e-01	9.205248061759153666e-01	8.943101091742053921e-01	9.292789514260123562e-01	9.241428004326340817e-01	9.457767230124362046e-01	9.115546887261281039e-01	9.423058323097914801e-01	8.969980403225710219e-01
9.762234594796226350e-01	9.677455672830663769e-01	9.137215216310783372e-01	9.236855724754277075e-01	9.506294695522220506e-01	9.569258245363603255e-01	9.206810120235021655e-01	9.624263654918406852e-01	9.131269300578721548e-01	9.415840694814825440e-01	9.440652871268269131e-01	9.354319463235786225e-01	9.101191446297988152e-01	9.306361411408052842e-01	8.884405765060693350e-01	8.596412532897907965e-01	8.419202125656941593e-01	8.211448177097618872e-01	8.097567044378826129e-01	8.028744534527202381e-01	8.219021849248976386e-01	8.132286694164673202e-01	7.340670675608689244e-01	8.339368751411485592e-01	8.764491636384618145e-01	9.291967864788128750e-01	9.019225807826087848e-01	9.222678518362009692e-01	9.399612988223635668e-01	9.322710724781900771e-01	9.413269675470046227e-01	9.419730245916804190e-01
9.582273750979700688e-01	9.325622601905831921e-01	9.160579681165570420e-01	9.374648057307901627e-01	9.412529920473886591e-01	9.553892489081872164e-01	9.326845670738381777e-01	9.268461160195767823e-01	9.349913652682184662e-01	9.249220211593220942e-01	9.120932399925534284e-01	9.318640358006999858e-01	8.940554565908033213e-01	8.099888800555445911e-01	7.203306578337591581e-01	6.971786216411280934e-01	6.902918305603449323e-01	6.994589466827904056e-01	6.858826313922445905e-01	6.850087442965746565e-01	6.751011533135197196e-01	6.680591642092276183e-01	6.180987066475913672e-01	6.284730460784624384e-01	6.447436787387361701e-01	6.914055875055979961e-01	7.944170095772975504e-01	8.988225160599807584e-01	9.406552021290823795e-01	9.107677338595001615e-01	9.305537833472171672e-01	9.139307519141175451e-01
9.500750323860899238e-01	9.292320981582936623e-01	9.080730393643248188e-01	9.347155733302947578e-01	9.445565227852215084e-01	9.145922721451027471e-01	9.383022064884856128e-01	9.537439805535793402e-01	9.551641699096170557e-01	9.154107083288245406e-01	9.175806078407739985e-01	8.720326489768670530e-01	7.021100806297739805e-01	6.362344909403833126e-01	6.320834844935422359e-01	6.388112874711390221e-01	6.713862688215929131e-01	6.623299721563548070e-01	6.860066842395470266e-01	6.941475234764833413e-01	7.002818788103315484e-01	6.928980681168251943e-01	6.170135189343912696e-01	5.005846756172628309e-01	3.687602911964780183e-01	3.748930587832787209e-01	4.764799062339906688e-01	7.256623666718866605e-01	9.112833277629597273e-01	9.337353402659276380e-01	9.363511468102490021e-01	9.329830693704068700e-01
9.414983825737583967e-01	9.385906500203503589e-01	9.387514300189543359e-01	9.520570218845166854e-01	9.342895089463868485e-01	9.578985819024596893e-01	9.395888727801173790e-01	9.387659587315181353e-01	9.327557018027350377e-01	9.179167382835731193e-01	8.935128954894659969e-01	6.571949200611298947e-01	6.167546446644438518e-01	5.990037892395565500e-01	4.924653438572849651e-01	3.613801196624604195e-01	3.144815312153825815e-01	3.258938345020477301e-01	3.529251242975885439e-01	3.490284377776452507e-01	3.298100911225306797e-01	4.345264892611818697e-01	4.487064738227341532e-01	3.013373098235714309e-01	2.284131652948044600e-01	2.503500670453711607e-01	2.905976439066813577e-01	4.496042662770396436e-01	7.721885078509889144e-01	9.260083675260576408e-01	9.358490718589328461e-01	9.292281805219347879e-01
9.553679060909696652e-01	9.361986387068316207e-01	9.229143737206535469e-01	9.272600980569405404e-01	9.372473867755429788e-01	9.268547603046131123e-01	9.384053622286280261e-01	9.612824778860111774e-01	9.570912126309806256e-01	9.465490531154064913e-01	6.497962527538018174e-01	6.153112436954480957e-01	6.661987232286477045e-01	4.726366403811598782e-01	3.356576040079671253e-01	2.397716030896218653e-01	2.034735758606808775e-01	1.827555170641040894e-01	1.781615814408588350e-01	1.795014714733712546e-01	1.403593113970068029e-01	3.743453383392533751e-01	3.018991197138681248e-01	2.448523557949326968e-01	2.328761249273338940e-01	2.613144576493247051e-01	2.960285302420279652e-01	3.744378329275500628e-01	5.779168298850235752e-01	9.172721671601450355e-01	9.091072743072119433e-01	9.502172142023415091e-01
9.990718693404726514e-01	9.291632481472689165e-01	9.387909480085457892e-01	9.426755166309054301e-01	8.954562785517616863e-01	9.350493697751902644e-01	9.495220955888241665e-01	9.404298184856189069e-01	9.588025297035176475e-01	7.559923242882108374e-01	5.185430237006894982e-01	6.842099773076244507e-01	5.180262051169947091e-01	3.747195793088913263e-01	3.029353380438584153e-01	2.117647194891161821e-01	2.169905158181228422e-01	1.659488320081676238e-01	1.547560239100043422e-01	1.463667092839064099e-01	1.555193478499201365e-01	3.849304447424084508e-01	2.559959647742376943e-01	2.460770223906380838e-01	2.846319352355505261e-01	3.187595552965449830e-01	4.076183416734329157e-01	5.027917400057493325e-01	5.415657965816834674e-01	8.232729973940841051e-01	8.160660790761579131e-01	8.912883107939427729e-01
9.395503192712247875e-01	9.225122146740352136e-01	9.046616212057455586e-01	9.347634888129863207e-01	9.257232156857355676e-01	9.383658845175519847e-01	9.423411456569782407e-01	8.660719978437017019e-01	7.749693709083326221e-01	4.993300292484979530e-01	5.604767927244228565e-01	6.512794602175300263e-01	4.000117210521212940e-01	2.837274948816073117e-01	2.116765890373349668e-01	1.688265122907211258e-01	1.845702857895260562e-01	1.965716633675771430e-01	1.322704269473990724e-01	1.188157576558758338e-01	2.291528289130156659e-01	4.035643643069718456e-01	2.261305595660831336e-01	3.001809109075269100e-01	3.654735930022290913e-01	4.541345993531231140e-01	6.138376269992753542e-01	6.986846336961317627e-01	6.457370710087512178e-01	7.222675525911192995e-01	8.601191730628617860e-01	8.984339634515787765e-01
9.372965394246829396e-01	9.088030156941808713e-01	9.425606980104814792e-01	9.476644251819759113e-01	9.303298021137849094e-01	9.329382491553651624e-01	9.171486142797858898e-01	7.758293702897889332e-01	5.119805189207294882e-01	4.383258318678307508e-01	6.605882428238397663e-01	5.297654349497351589e-01	3.274059455050419287e-01	2.475436742204317198e-01	1.922667246504465854e-01	1.509818630811724793e-01	1.511002213166098562e-01	1.323856138927524129e-01	1.369871641037720411e-01	1.459064955371733585e-01	3.792974335194677082e-01	3.628731709922951021e-01	2.640485972526341873e-01	3.915248202145714673e-01	5.469024180699666449e-01	6.498159757273127557e-01	7.830321628321422756e-01	6.852134627301397218e-01	6.769918002093945342e-01	8.571719961466585103e-01	9.198309057257082477e-01	8.147960125608711968e-01
9.424356959748821927e-01	9.276349984438190255e-01	9.228958181011704953e-01	9.314470959856322452e-01	9.246190998838147435e-01	9.462104980599660431e-01	9.025636646291191889e-01	6.474021286738079750e-01	3.450147284181856455e-01	5.793739249925123902e-01	6.278467758584308500e-01	4.229806605751554871e-01	2.437184839888204280e-01	1.914877892555947592e-01	1.610076875775804939e-01	1.529921711552447994e-01	1.411069664921355549e-01	1.386563017259830333e-01	1.353893282328198222e-01	1.642115194093202168e-01	4.432403592792651392e-01	3.867733643820223111e-01	4.523390406457913904e-01	6.081735076325005540e-01	7.383079430502494933e-01	6.284941040351345043e-01	6.361919730233419612e-01	7.925325324049620201e-01	8.845360563806428100e-01	8.090132729435398629e-01	7.675040064902525216e-01	6.988048028578196513e-01
9.410078143784803562e-01	9.457925492570545822e-01	9.360522343343818941e-01	9.187857963016007323e-01	9.360699062894607403e-01	9.210393974591984945e-01	7.619448871972863691e-01	2.698885096591271404e-01	2.821572904575250229e-01	5.711525613440221472e-01	4.510673318191463221e-01	3.039548968829688946e-01	2.581408833171137118e-01	1.948571821337531651e-01	1.859242046770557544e-01	1.717831510706072651e-01	1.884957855554517947e-01	1.317627833484654731e-01	1.482054390180597148e-01	1.813990252721129626e-01	5.004615385533160987e-01	5.748475383422011475e-01	8.356890060149898547e-01	8.208769778519332538e-01	6.110110501304386599e-01	6.305631810329734854e-01	8.290926748601721297e-01	9.204725725735166675e-01	8.650948766844016591e-01	6.489052199071299043e-01	6.520497112053919020e-01	6.582614471417138624e-01
9.743703522112782123e-01	9.325918060230958817e-01	9.231719646373688359e-01	9.217820749526853819e-01	8.990427616126613897e-01	7.269568201953846565e-01	5.342081682391567332e-01	4.155690994174079389e-01	3.803325203626984896e-01	3.527928877833856891e-01	2.453723243341700000e-01	1.632088663609415902e-01	1.941752238541831488e-01	2.285948749210386099e-01	1.997298438388820652e-01	1.697371220286107985e-01	1.505246199896567716e-01	1.345739163090514390e-01	1.128513326700234798e-01	3.127964885856027721e-01	4.080224226700591150e-01	5.642391352627191825e-01	6.946025112937228574e-01	7.035718205638383793e-01	7.281099840500510068e-01	8.516625795159216139e-01	9.151555257825511047e-01	8.247463540956856409e-01	6.400199696510500136e-01	6.481057776845353668e-01	6.687482277008696130e-01	6.379330820702764360e-01
9.456054788768134545e-01	9.325738334299749077e-01	9.227837445861836185e-01	8.593577320033090050e-01	6.740999582294452397e-01	5.419568473379512419e-01	5.544940955350072809e-01	5.914794975119409548e-01	5.601349421620359648e-01	5.361203219175778578e-01	5.868959325842675323e-01	5.901839071069974185e-01	5.881566085262242005e-01	5.461460354366792780e-01	4.819912032989278616e-01	3.990198414705272700e-01	3.378980545743520691e-01	2.798977264303550982e-01	2.086361331835350774e-01	5.151059329683956856e-01	2.980297503365579304e-01	2.662924344943864430e-01	5.469525857025296922e-01	7.382912177738173432e-01	8.573058076651727255e-01	7.259558501199619984e-01	7.022465527509033079e-01	6.142031820334016290e-01	5.594161364842910045e-01	5.545222273368585197e-01	4.677208602850299046e-01	5.283973904776387842e-01
9.617467100531515989e-01	9.216425525917879558e-01	8.070882413986824044e-01	6.336399063023340217e-01	5.574037575583407067e-01	5.483697660016775277e-01	5.772331509348566092e-01	5.493940111092956435e-01	6.387786457767623549e-01	7.546417019132777293e-01	8.254886286424438779e-01	8.924828386504980449e-01	9.200494407428884136e-01	9.279749660631781971e-01	9.069278975156228606e-01	8.382563664879757459e-01	7.500126555264734485e-01	6.715005762611533369e-01	6.618320191592522717e-01	7.320979774761168235e-01	4.786830247445644226e-01	5.364014758117214843e-01	8.280295265497336077e-01	8.799827740364879469e-01	7.681254981601634002e-01	6.049378845964950013e-01	5.661560251096855456e-01	5.350180128537067592e-01	4.974048903113936215e-01	4.952339721550914620e-01	2.338396488888506153e-01	4.201164607543899643e-01
9.688652588481576622e-01	8.251128590087308812e-01	6.103937170783861887e-01	5.383168620106995039e-01	5.622030074740250738e-01	5.845831435680098886e-01	6.462396613066950790e-01	7.418453253445264073e-01	8.694489038566333150e-01	9.137572161011431326e-01	9.216287736210859727e-01	9.020053732629932375e-01	8.402866512843655267e-01	8.049641079459983750e-01	7.752420179385939303e-01	7.560092312954113103e-01	6.667729080003244047e-01	6.242098020600405084e-01	6.264988480166981955e-01	6.851958876315717983e-01	7.543947997912010539e-01	8.264883303553687277e-01	8.134849610128426223e-01	7.254789676062207704e-01	6.005912066785585868e-01	5.214014631133837563e-01	5.025356708201126343e-01	4.817138187264971561e-01	4.677500290027464813e-01	4.892871748073230331e-01	2.882593647348954957e-01	4.173445001575938895e-01
8.510781455072575774e-01	6.011541055792460897e-01	5.251054528955642065e-01	5.852478169386778895e-01	6.530640640629731264e-01	7.256970652404041155e-01	7.941428490723053679e-01	8.259991603477123689e-01	9.164278443990958589e-01	8.412965455929407588e-01	8.238271048901141258e-01	7.434704696386202905e-01	6.794170774242364041e-01	6.747770951385593241e-01	6.960334760916250252e-01	6.615839358771203882e-01	6.057091410414299215e-01	5.920127158463930339e-01	6.854692124821858412e-01	8.140010668493621315e-01	8.080280317215949859e-01	7.501139472536942909e-01	6.462413784211696877e-01	5.490406688288831383e-01	5.362567318229491953e-01	5.027820498405511929e-01	4.638832667681090371e-01	4.745130095975574891e-01	4.516225287735838867e-01	4.321677530954126656e-01	3.651069644726167018e-01	4.940074987443525689e-01
6.660122310580141036e-01	5.513639182992210452e-01	6.296344601769511273e-01	7.305007929538122058e-01	8.138738205591595776e-01	8.797565397079973870e-01	8.271057685322107389e-01	7.888378409667377023e-01	7.405514315588187513e-01	6.861107660679258702e-01	6.488757178310432527e-01	6.536346389931873002e-01	6.806290464957011066e-01	6.783497857796324526e-01	6.640943241789170060e-01	5.930005897015835359e-01	6.091067807218719654e-01	6.506430826404480117e-01	7.345731474441826725e-01	8.452293655132887551e-01	6.867312545941438584e-01	5.724148270281981254e-01	5.580779861144669063e-01	5.046843064578890869e-01	5.021091575817585584e-01	4.534951978863894784e-01	4.508464340057773412e-01	4.405188666037687661e-01	3.951505581637593245e-01	3.526655779686669878e-01	4.614274740489041071e-01	5.540724452028371605e-01
5.585972953062373625e-01	5.179207689756345490e-01	6.925372728184002735e-01	8.003535753064500158e-01	8.108467496820910281e-01	7.616888627219601249e-01	7.235266308546066671e-01	6.515066364774343421e-01	6.439682390942105261e-01	6.453450630898746043e-01	6.741344010372292139e-01	7.241994065572527894e-01	6.561843562340081704e-01	6.193454590689886352e-01	5.480686293356775707e-01	6.235167356700133112e-01	7.082185471032671487e-01	7.295775712233651955e-01	7.325738303358609871e-01	7.160499797953843171e-01	5.688970097433674322e-01	5.050659522233529319e-01	4.399399767010037099e-01	4.757381050647400689e-01	4.707957741924984618e-01	4.664465925784251898e-01	4.072592322941165910e-01	3.865965668718480686e-01	3.444098883179207427e-01	3.316103578204065983e-01	5.160358995827137862e-01	6.258905195907177310e-01
5.356565344769554926e-01	4.716703300534567100e-01	6.495113167001727028e-01	7.747518878325546643e-01	6.550220130835254784e-01	6.336311763770599015e-01	6.499231977301559438e-01	6.114125927900661006e-01	6.617723266788279046e-01	7.210067247764626597e-01	7.388324168531458236e-01	6.664459943574758682e-01	5.935025543083498611e-01	5.922672664894383932e-01	6.466479955713871908e-01	7.203903520463359467e-01	8.468473001730818517e-01	7.533326522331550423e-01	4.541716956952318029e-01	4.155258605927015791e-01	5.352580774705284483e-01	4.682858303572970393e-01	4.711093223226303639e-01	4.673673383798597203e-01	4.385255016236029313e-01	4.045702310627014020e-01	3.843190772514574194e-01	3.932653643085647355e-01	3.074592138842424105e-01	2.880603054339768154e-01	5.841286641405806224e-01	7.711922864522469112e-01
5.451411633201946882e-01	4.699277804889234744e-01	2.476723602942333402e-01	4.538284932253346393e-01	5.068358281930341880e-01	5.667706008610711166e-01	5.948657412374421805e-01	6.289132264628969349e-01	6.781449255922306074e-01	6.462747401948244486e-01	5.511607560712884490e-01	4.830774260714114088e-01	4.752744934743733385e-01	4.860443048433153446e-01	6.486369826868720878e-01	7.072705797818235052e-01	8.565972364547268514e-01	5.887978068541991350e-01	1.515219458434475530e-01	1.136513294156998033e-01	4.229066061840562885e-01	4.554304075978262700e-01	4.678130065944637872e-01	4.297838010596674585e-01	4.077168367170410646e-01	3.841064260814872067e-01	3.743007969518615252e-01	3.466711358642257657e-01	3.683751174070363232e-01	2.824980880389947324e-01	5.259455210353004562e-01	7.321513731542491632e-01
6.154480233363474051e-01	5.358862798090738844e-01	9.822192922559128125e-02	2.193305934708394966e-01	2.197716433549805615e-01	1.292992402895055959e-01	2.268457498989523979e-01	5.856764403792690254e-01	6.464690895599797260e-01	5.818515102888184298e-01	4.930936233761588072e-01	3.498325109489784923e-01	4.542006677128914149e-01	3.621785802907169227e-01	5.636941822871712748e-01	6.510310668270083978e-01	7.270430132244402044e-01	3.386270610305298079e-01	2.413870161310646412e-01	1.471049234127374539e-01	2.965423808400033945e-01	4.748709892807355670e-01	4.148625369844198274e-01	3.873896083395464429e-01	4.264960497752753321e-01	3.647026402792814537e-01	3.595671344975658323e-01	4.922435809287342146e-01	3.453768914146081448e-01	2.289653685358233604e-01	4.935430672444002798e-01	7.319559933339215840e-01
5.427514969115811994e-01	6.329517253146056399e-01	2.385040313992076721e-01	1.256912290462495752e-01	7.947958838508147050e-02	4.005015659516723836e-02	3.749148592237994126e-01	5.577789987055421506e-01	6.286791399729945162e-01	5.308430232115951553e-01	4.148246620561158449e-01	4.719907821074211252e-01	5.042162776888774456e-01	5.467197800082541637e-01	6.756347051062349118e-01	6.090419052149268486e-01	5.394112668116434195e-01	3.043145994197666293e-01	4.159129443027270168e-01	1.573164386739730192e-01	2.581574028805871945e-01	4.241585213927365761e-01	4.069255907626642688e-01	3.958176462521331151e-01	3.759285025293431226e-01	4.206737651416291301e-01	4.975238324795283607e-01	4.107707446508506721e-01	1.334506041380878472e-01	9.969369964356511460e-02	5.479389322148021657e-01	8.720148432404680738e-01
4.097678895698548263e-01	4.964504925134746727e-01	5.022835049554290610e-01	2.279509517753362802e-01	2.187258631808818021e-01	4.523512150728123959e-01	6.663714774928538587e-01	6.527716521293723817e-01	6.828188913630591772e-01	6.611670238728898363e-01	6.506307981899255299e-01	6.959010618306188389e-01	7.117573775654874035e-01	7.569687095843148361e-01	5.900518961940190987e-01	5.470279999932254889e-01	4.046685114656756732e-01	3.129408207780143836e-01	4.015543092545635906e-01	2.072816761336671865e-01	2.272506099410070979e-01	4.128158563985179219e-01	4.188049749077052963e-01	3.929104350145816160e-01	4.533533775892562012e-01	5.003148891261246511e-01	3.401011049043891621e-01	3.543880921613216661e-01	4.598542160733950501e-01	6.421792972347911688e-01	8.757252051839115037e-01	9.447602841539589624e-01
3.468398180601848235e-01	3.527966044888675157e-01	4.010574283042273036e-01	4.291600841504402686e-01	5.010903400956188136e-01	5.435657790274036616e-01	5.776803689681723197e-01	6.302901060619164886e-01	6.542080482049557055e-01	6.365527296172882599e-01	5.865589636147803265e-01	5.552538682076667564e-01	5.080276345660262871e-01	5.402123611884560583e-01	4.700514235706031996e-01	4.802772234950236085e-01	2.980177507483292021e-01	1.989691463005159311e-01	4.246366128050376720e-01	4.301821931004561894e-01	2.349067083206158590e-01	4.028943981160977850e-01	4.157756157109834816e-01	4.666456608813709384e-01	4.587958617028652375e-01	3.567292070607813725e-01	3.895915892508323153e-01	6.326822307065764761e-01	8.499659910235096705e-01	9.409824832087251290e-01	9.439134181453313621e-01	9.293587223994276281e-01
2.380166874452032399e-01	1.577844388829311995e-01	1.962761718599991545e-01	2.342324339624512752e-01	2.818915638954427871e-01	4.189510939767305264e-01	4.323714955218830314e-01	4.585647610557524456e-01	4.435424755887261150e-01	4.176983115874424168e-01	3.897636628739102327e-01	3.761845395879140352e-01	3.932180954565256958e-01	4.443735295389316109e-01	4.240985649482721387e-01	4.427758407576031230e-01	2.151073785553792306e-01	3.509072097009971469e-01	4.973593670995161142e-01	3.598538470198281436e-01	2.261983806176070255e-01	4.082796387302740637e-01	4.619899522400738312e-01	4.161577509645761341e-01	3.673939055991743974e-01	4.653143780961763731e-01	7.005970216285026808e-01	8.690740188780758935e-01	9.144901375140623845e-01	9.510933974266906343e-01	9.620733636962519597e-01	9.487727740532945209e-01
3.374945375838659389e-01	1.314047311351572156e-01	2.765015832205078294e-01	2.537658664589418356e-01	2.320286054985800928e-01	2.623012905359945468e-01	3.175330223257665785e-01	3.756016490351210546e-01	4.050373695196370916e-01	3.806874443529356666e-01	4.071894633988012435e-01	3.850752732185722671e-01	4.170955546757731947e-01	4.082793044749213340e-01	4.365931366191315166e-01	3.934779230928757143e-01	2.106830413889326792e-01	4.460293579077747039e-01	4.853015641457160689e-01	2.698303553448851422e-01	3.095825382187702979e-01	4.421902293621504665e-01	3.677758319118165087e-01	3.675192641570704799e-01	5.207651392438487070e-01	7.732850016837732321e-01	8.955914358914108808e-01	9.236943652833874419e-01	9.347488251435014384e-01	9.254456687777983248e-01	9.321218936773796315e-01	9.370467555840408247e-01
5.497060464872213226e-01	3.586386714725119940e-01	2.463647781003760473e-01	2.813736064490249267e-01	2.611783850784388794e-01	1.085671910982997229e-01	8.124573570802497147e-02	1.214650290140101008e-01	3.446082259454197882e-01	3.754251472707509363e-01	2.550323071890415738e-01	3.161823577643801397e-01	3.261839835487252426e-01	3.474686887011330105e-01	4.371398171757675533e-01	3.218015258961607339e-01	9.664364902666523760e-02	2.948080161569417990e-01	4.930814560618386744e-01	4.144658747244254760e-01	2.534024084270550259e-01	3.365876018235134937e-01	4.073859190086430715e-01	5.908238886919218169e-01	8.332229935833119772e-01	9.115426362804900373e-01	9.380527782558777394e-01	9.555239066265803771e-01	9.523682794500631932e-01	9.641777363915663424e-01	9.456237006961988323e-01	9.225867749532942197e-01
6.863172958523062750e-01	5.573610502600079286e-01	4.544948648547181835e-01	3.287715935739666251e-01	2.006231827136085166e-01	9.294065953062613517e-02	4.842984893943852454e-02	5.314684829446680164e-02	2.977187994362174295e-01	3.374074008043483897e-01	1.087331719645702605e-01	1.797170894301664823e-01	1.623278643327175919e-01	3.344092888188784918e-01	4.208950783720489808e-01	3.049222658714739742e-01	7.937081520169350646e-02	3.493145819564709709e-01	4.518239122816944953e-01	3.932144872154498816e-01	2.703194816323193361e-01	4.711532935411009149e-01	6.978061472834465873e-01	8.521728417183138671e-01	9.105375655052089234e-01	9.533021302309881984e-01	9.477649182175134079e-01	9.330020863221921701e-01	9.407211627177716196e-01	9.339980034565690259e-01	9.261837549920596269e-01	9.360525811945352714e-01
8.522124907786946535e-01	6.167373086355087963e-01	5.170805473749728876e-01	4.561350702034820404e-01	4.222747415949072436e-01	3.960148503296999634e-01	4.527206028057182974e-01	3.908623811693400785e-01	3.901888380554512370e-01	4.625133423771034535e-01	2.772344206651307652e-01	2.780900986062994629e-01	3.143135153365707590e-01	4.519110914253260392e-01	5.310891592672154493e-01	3.384945573771754868e-01	5.715033982127938617e-02	3.748442808967744067e-01	3.839289502369883644e-01	3.459748138333726963e-01	5.037099328423652045e-01	7.624829523803885456e-01	8.750002405112794479e-01	9.163844017278192089e-01	9.503494001832942795e-01	9.296943764474607796e-01	9.354681296332651996e-01	9.530926925585273546e-01	9.228163921494580979e-01	9.192105514017767653e-01	9.381797217894040086e-01	9.055323881631266447e-01
9.160787646935741879e-01	7.589879238551943130e-01	5.470343548367482267e-01	3.658243574470331771e-01	3.401310940688690443e-01	3.601486009638872887e-01	3.966678449361533132e-01	3.761200876446822439e-01	3.837707355051298008e-01	5.429908865726764677e-01	5.195425968261165872e-01	4.856710763945060738e-01	4.804988726917806541e-01	5.339589827934340116e-01	4.419261322826116278e-01	1.810508914892184629e-01	3.346775851930301054e-02	3.040093748871447454e-01	4.233120949022195489e-01	4.588020703163357972e-01	7.889436973132194497e-01	8.719072361134755367e-01	9.310149297385995615e-01	9.242447273675633568e-01	9.122866185964743080e-01	9.273057622760709773e-01	9.269727252858631639e-01	9.345064700365109944e-01	9.404233020539590759e-01	9.315413841311682708e-01	9.330877288650997192e-01	9.212673581139704249e-01
9.401265903817677128e-01	8.745098203694549044e-01	7.630166229660166888e-01	5.846429603237830452e-01	4.045893817078388133e-01	2.962273950682560719e-01	2.359239544781446818e-01	2.095956177308651580e-01	2.225753578334967731e-01	2.406101562294446217e-01	2.591250304608931909e-01	2.518134618105855593e-01	2.494492589780548386e-01	2.336021926569114282e-01	2.180449354955116548e-01	9.239255159523446226e-02	7.460416046110175670e-02	1.335828604449563195e-01	4.277128592614831137e-01	8.025828052285005620e-01	9.178940216492537107e-01	9.481646889047093962e-01	9.538131320698909343e-01	9.236500166308241333e-01	9.297600245531025820e-01	9.075570493986958587e-01	9.343727300357574928e-01	9.428940944163510807e-01	8.925282434985492008e-01	9.299342965384242987e-01	9.411462888693992168e-01	9.311338757589326942e-01
9.183115599707992738e-01	9.039840290151761604e-01	8.854649238345094764e-01	8.447817748651836878e-01	7.626171768660321426e-01	6.243885316268658059e-01	5.175654889730536556e-01	4.211666012126815128e-01	3.257755599699949656e-01	2.959160394835592678e-01	2.512797233446226741e-01	2.466063853613957302e-01	2.394454847681594389e-01	2.737711856477745287e-01	3.206638005425963001e-01	4.180796050291326060e-01	5.204078998840399040e-01	6.219750628397222592e-01	8.019653321016371184e-01	9.248729893136844460e-01	9.366730285358159103e-01	9.330920588667116489e-01	9.301483329333375405e-01	9.310597369303160731e-01	8.744852111016325757e-01	9.374387329361412169e-01	9.441885642428163861e-01	9.445866613504718678e-01	9.368344352286359644e-01	9.367553578689093996e-01	9.147188771938251639e-01	9.337415099918876527e-01


==> Cifra_figuretem/100/DPdataRed2.0.txt <==
8.053776875274736291e-01	8.242372750763589107e-01	8.233920288187517311e-01	7.978234859597541639e-01	7.869143940116634095e-01	8.001956107053267431e-01	8.128219517403317829e-01	8.453374392334416232e-01	8.217256206006301467e-01	8.582535357963402278e-01	8.406352552215363705e-01	8.688869940617796050e-01	8.370701068986684534e-01	8.474948733543310464e-01	8.237284563367650581e-01	8.317517171502869511e-01	7.966528754628869891e-01	8.135534699349107335e-01	7.951136988776389414e-01	8.155622770181993886e-01	7.819688874576421478e-01	7.742618999780541689e-01	7.618217874353858665e-01	7.619990730403853885e-01	7.298588566096255725e-01	6.818035069152579286e-01	7.071906790156756717e-01	6.902725589993965460e-01	7.502924606681111719e-01	7.800955198105028465e-01	8.098256960692860051e-01	7.813421905769567521e-01
8.605600558461097283e-01	8.472021559206959207e-01	8.176782097369855729e-01	8.199173869813853877e-01	7.947038899008830315e-01	8.110507940248861125e-01	8.248346834073586598e-01	8.289129508528246815e-01	8.271171985575899166e-01	8.423192195186832709e-01	8.399602377226700334e-01	8.325664710033973126e-01	8.696012884650761166e-01	8.622246213643059987e-01	8.529339744660479061e-01	8.146160897159595571e-01	8.482475091388116395e-01	8.248988775747729818e-01	8.445527145705281624e-01	8.271381662363544995e-01	8.427849203153295887e-01	8.302497095927154902e-01	8.011423235794419284e-01	7.943200338176183983e-01	8.019049653502148267e-01	7.610195016755063602e-01	7.198338813383898804e-01	7.278797705816052455e-01	7.310389688946353770e-01	7.991476328319037092e-01	8.163676585031710564e-01	8.105829340550306794e-01
8.470093413522342685e-01	8.291648038581369562e-01	8.242018510182840263e-01	8.135168740985830871e-01	7.759261782097249815e-01	8.143010547148799017e-01	8.160377340244632238e-01	8.010088852512919910e-01	7.478175381057732274e-01	7.975875505473426497e-01	8.116234128687423999e-01	8.262157589379988121e-01	8.276223829140584298e-01	8.541022120845621624e-01	8.626145414303763026e-01	8.855708837299777203e-01	8.247366387601919868e-01	8.289851330918436290e-01	8.310841596025347888e-01	8.224894415606722742e-01	8.576582848388791813e-01	8.121154378337869240e-01	8.405390421508670551e-01	7.939613252408207478e-01	7.353441013436458062e-01	7.225891867203776409e-01	7.310364222319385430e-01	7.294044067312801527e-01	7.589082441124617162e-01	7.841784799024856811e-01	7.801120602023119410e-01	8.073847034928038902e-01
8.502773793924646162e-01	8.153884377341678036e-01	8.267474126233333998e-01	8.036777662493151952e-01	8.088322459874525139e-01	8.104211520509921884e-01	8.180583813696643558e-01	8.026446890372939125e-01	8.072007670355555442e-01	7.968944530082742173e-01	8.047267118719165779e-01	7.582772061421033660e-01	8.075890520233540704e-01	8.437800224826309536e-01	8.474098362612376700e-01	8.627828720152256325e-01	8.711592319240550886e-01	8.438946387334353982e-01	8.355356817524883795e-01	8.276593438234166600e-01	8.265826714042615597e-01	8.307567486868394635e-01	7.898634549230247881e-01	5.393866372609115167e-01	4.723879253365816933e-01	4.378975434661559474e-01	4.567245729243076813e-01	6.093626709708824807e-01	8.097026215846079289e-01	7.769349888744575550e-01	7.808914078993955954e-01	7.534319938025275665e-01
8.239991131883833697e-01	8.129026034610234985e-01	8.069989939693157366e-01	8.108925885292532776e-01	7.945301884095992140e-01	8.268656101634580535e-01	8.236596268850464586e-01	8.016646296521278137e-01	8.057066534431831517e-01	7.909411923455541560e-01	8.015762311911671656e-01	7.756363527860747897e-01	8.231670361570152528e-01	7.799511337315016002e-01	8.126715458898070565e-01	8.545559395296526972e-01	8.465933019102351853e-01	8.564235883891719858e-01	8.149132867160788773e-01	8.062999183464013564e-01	7.873863587809261100e-01	7.694862083946298892e-01	5.774995809612191167e-01	2.799533478286080901e-01	2.885753731167533531e-01	2.554471795195205064e-01	2.014953711201738773e-01	3.458329745765717500e-01	6.297951755487523062e-01	7.450987300249994894e-01	7.476559811306142667e-01	7.217393030266324727e-01
7.984884059953120117e-01	8.307478992269274887e-01	8.396069936215808660e-01	8.433744216102628810e-01	8.376284641667220976e-01	8.495575184510922861e-01	8.496431309601649717e-01	8.109787123279428300e-01	7.981355338054242354e-01	7.895226339930419002e-01	7.915417331241945131e-01	8.123810486446525481e-01	7.926603471084036068e-01	7.802135819905099412e-01	7.547792418249293922e-01	7.206895850986849705e-01	7.154379457582922264e-01	6.811985657560074570e-01	6.660887813132714275e-01	6.398317666095846290e-01	6.342987294166146928e-01	5.321270355491645176e-01	2.352892441033891946e-01	2.610599187612432370e-01	3.177679050102186764e-01	2.656460389190070659e-01	2.800773006009903976e-01	2.775603426219789283e-01	3.756626295846990371e-01	5.574819276950550018e-01	6.775181339021948412e-01	6.814554861985868683e-01
8.258454518031072000e-01	8.082589128508338439e-01	8.431531418288122914e-01	8.479355276480806669e-01	8.231078853532982631e-01	8.336906729490956014e-01	8.068171059130689882e-01	7.821875713588937185e-01	7.495653013334133696e-01	6.947679293262885025e-01	6.824633163878542907e-01	6.475643849837487975e-01	6.298089155192359012e-01	5.773451920225548539e-01	5.694493963277766913e-01	5.480051035552282457e-01	5.468149535586153132e-01	5.400516566411099895e-01	5.339936178603477135e-01	5.186897516697978050e-01	5.175059138244537671e-01	3.097203059424257221e-01	1.420128042388580925e-01	2.397726782025298986e-01	2.850021669698622473e-01	2.264198693434363585e-01	3.158068897820737186e-01	2.695122881610413357e-01	5.019280037581627107e-01	6.318034711994974240e-01	6.779669117519644406e-01	6.738912406321506676e-01
7.961240919353190781e-01	7.769793620531797451e-01	7.673379176410637381e-01	7.361042364118423054e-01	6.803876725785075186e-01	6.401810517594967997e-01	6.086629294244235711e-01	5.740468003719180201e-01	5.461678593820314953e-01	5.537823179208143376e-01	5.196961792383947287e-01	5.281916417822934973e-01	5.300566097800186727e-01	4.900211710464986159e-01	4.798372626879479630e-01	5.145650604237752557e-01	5.130091913442935692e-01	5.182063975435866610e-01	5.378937455172723148e-01	5.174808447843934900e-01	4.920526101501256910e-01	2.314853092731523343e-01	1.755208488650016052e-01	1.483255656544299750e-01	2.051676684889710833e-01	2.429872306794545189e-01	2.462450741983215619e-01	3.553041582268871013e-01	6.972080814830475815e-01	7.108995751870730295e-01	6.539987204765210782e-01	6.139099780709561527e-01
5.985631333402616772e-01	5.618653395542053675e-01	5.602210278584427439e-01	5.769551130029576536e-01	5.189424199148942041e-01	4.869251919906694148e-01	5.059089541421555314e-01	5.067057625217060712e-01	4.788251693070272319e-01	5.314004392183445669e-01	5.124344574070817115e-01	4.945084641836091088e-01	5.055240643779311815e-01	4.985320648604253391e-01	4.762200903655716688e-01	5.089971414185864296e-01	5.117657272995118634e-01	4.962589312754274173e-01	4.913948423290673828e-01	5.250098315194896559e-01	3.980424433047895505e-01	1.846232764383465286e-01	2.673129591303858854e-01	2.015982719441641036e-01	1.462270315283993316e-01	2.739710867336432321e-01	3.294507557445370827e-01	5.718454265809612691e-01	7.241429752197089398e-01	6.727424564978909949e-01	6.436073653977942843e-01	6.239011748307140559e-01
4.984395809183084225e-01	4.867451501952865800e-01	5.042269523501906603e-01	5.006203861854404691e-01	4.935370837606282701e-01	5.004516969717134334e-01	5.153850594050587430e-01	4.917380822919810157e-01	4.802677075087776193e-01	5.321936365740830288e-01	5.260980690793737313e-01	5.034349811439892131e-01	5.075729103633072059e-01	5.281814878102760735e-01	5.142080402176356646e-01	5.068417559340782086e-01	4.897587250582015606e-01	5.013572653283112635e-01	5.456199565438570875e-01	3.644383965526645786e-01	1.778370925290295723e-01	2.576131397565045722e-01	3.152623952697969911e-01	2.273903245705177767e-01	1.967161542154991227e-01	2.625782144388174588e-01	3.261876836832480198e-01	7.041549268517180993e-01	7.042240707103533115e-01	7.038930681614149476e-01	6.652499508214130275e-01	6.411389346912428344e-01
5.202760209458878737e-01	4.916731003897659713e-01	4.927711446383646332e-01	5.115177817510027092e-01	5.090366847504620429e-01	4.543776602647069951e-01	4.958036000277865618e-01	4.999569186456745973e-01	5.002482480879023585e-01	5.243478983274885152e-01	5.326647238466541978e-01	5.273310124779918562e-01	5.203564946585951256e-01	5.292948116492296462e-01	5.152628789115817343e-01	5.018563324465723507e-01	4.922776121960712459e-01	5.095159975314119682e-01	3.933212229206195509e-01	1.612249671394981876e-01	1.738502135739194432e-01	3.055777891896089837e-01	3.330851722671038795e-01	2.515909976040621165e-01	1.894045765585796182e-01	2.327298625103930152e-01	2.117919011585503164e-01	6.526897242954394773e-01	7.213805337602100520e-01	7.115319226637905059e-01	6.920309772720640851e-01	6.737691373232587155e-01
4.691959507475843560e-01	5.088091434560640947e-01	4.838544788461908719e-01	5.164432913595898844e-01	5.258401617195542777e-01	4.884814339437139608e-01	4.761300589284718776e-01	4.664029699694419717e-01	4.903475680943957249e-01	5.061224276885875062e-01	5.564731595561512867e-01	5.154951551358358808e-01	5.086258454640523174e-01	5.110584975297833843e-01	5.217471887160001209e-01	4.820990105801385428e-01	5.152332142376367941e-01	3.293082996340427893e-01	1.804556014186558532e-01	2.350865524904637294e-01	3.191490020788293469e-01	3.043864111015666674e-01	2.393584039693226195e-01	2.828312255686752374e-01	2.531165545808626294e-01	1.917466066233561861e-01	1.842327205610013174e-01	6.323851042496505537e-01	7.181098028410235479e-01	7.001576563240117235e-01	6.984381901360587896e-01	6.825315194676360164e-01
4.818605252540805184e-01	5.048137962872133455e-01	5.197550901933041256e-01	5.054901242945428752e-01	5.332057203091228326e-01	5.127919863345853368e-01	4.788791826057948176e-01	4.645837853833487130e-01	4.922154700371285108e-01	4.925225947884043221e-01	5.042281264516077499e-01	5.018024295413902047e-01	4.925991552786753158e-01	5.077705354853321307e-01	5.083863154575058996e-01	4.841475429054858948e-01	3.534637029432806665e-01	1.745374526406298643e-01	2.067304308462938056e-01	2.687966493345323449e-01	3.010026738920584255e-01	3.213687219998273004e-01	3.039139579314260597e-01	2.762161011288674639e-01	2.920296418512522418e-01	3.751050196189086861e-01	4.210611229258272026e-01	6.478239474521387820e-01	6.979204321718561754e-01	6.522877874705329537e-01	6.964510263456363814e-01	7.177916630360725581e-01
5.013480802687213522e-01	4.976724495077615718e-01	5.055511139357711237e-01	4.981306787480770382e-01	5.255052657568956009e-01	5.144989930528565125e-01	4.797041502414872705e-01	4.861772638807621005e-01	4.619200174957957539e-01	4.866568615873426706e-01	4.881258642243844759e-01	4.854820994122615030e-01	5.142039778979967668e-01	5.099817393932818410e-01	4.687792581775430678e-01	3.219512899145301477e-01	1.807249347035700393e-01	2.058854185575838269e-01	2.089986183265256925e-01	2.263799807958788435e-01	2.251665192272510885e-01	2.650312344832473910e-01	3.385600111616572927e-01	2.911495492056119239e-01	4.703805357462353398e-01	6.302367919843050448e-01	6.147387520868353716e-01	6.469392911161399029e-01	6.503899254056102475e-01	6.784486986601515612e-01	6.714244541022609258e-01	6.622562979562416352e-01
5.409764562454530967e-01	4.767717906846993814e-01	5.168258445435932602e-01	5.218063271167945327e-01	5.023464348807320512e-01	5.256925325717473063e-01	5.131013044217569430e-01	4.742102265283859586e-01	4.892926995240713950e-01	4.896359583159064499e-01	4.889768082500514090e-01	4.631844133114548789e-01	4.893149970834057005e-01	4.832674793883417474e-01	3.179233798294328617e-01	2.297817113136851330e-01	1.709804792722984246e-01	2.330650002594170378e-01	2.340245611096198053e-01	2.468538629931134876e-01	2.126662716803588149e-01	2.482349915840176835e-01	3.008623557773449919e-01	4.112187555258589033e-01	6.033057978048490533e-01	6.126568920515614858e-01	6.499407490331429171e-01	6.147331125347355041e-01	6.557621571643442726e-01	6.218119371724845079e-01	6.584516574480154816e-01	6.773287485585813839e-01
5.078004185931477288e-01	5.148789016579732314e-01	4.576965804131913340e-01	4.943658146397107434e-01	4.995194722449285973e-01	5.166565458128357102e-01	5.320473312858233772e-01	4.934588730898935571e-01	4.725786338429724398e-01	4.627507939826137617e-01	5.038781201375771568e-01	5.233436880254547230e-01	4.972284051029052798e-01	3.414939444194047824e-01	2.581217200833502701e-01	2.511780403005466900e-01	2.021656634043979550e-01	1.900416956490702802e-01	2.439538184377988417e-01	2.509753901180682423e-01	2.304421507314858564e-01	2.608215421946853407e-01	3.664055013577954267e-01	5.799447820873927517e-01	6.161934808320513879e-01	6.145057650462316667e-01	6.910415122656969888e-01	6.676877453499311388e-01	6.392651075284699891e-01	6.647261670672767186e-01	6.709939143294230135e-01	6.737609353393054779e-01
4.974615200209355215e-01	5.003330661824078041e-01	4.916582831781187157e-01	4.964861808074936822e-01	5.150167239491493243e-01	4.638613566064447857e-01	5.018939474713017823e-01	5.005169221315819428e-01	4.921321517753549646e-01	4.703262583244778861e-01	4.912397046927289290e-01	4.448316866100426870e-01	4.471952846065073706e-01	3.268450081538158969e-01	2.274438374679190744e-01	2.430356988079189762e-01	2.075092623239626899e-01	1.939027772164095831e-01	2.225451897720507610e-01	2.113196418549718458e-01	2.295856138933329016e-01	4.126884458190880345e-01	6.006355740411789546e-01	5.389482430115608569e-01	5.822860196931265442e-01	7.009237553709820601e-01	7.539093697567892383e-01	7.257672825987767640e-01	7.155328078981066930e-01	7.243051941366267510e-01	6.842173880532519403e-01	6.754293009996403807e-01
4.908178006140724858e-01	5.147875643772568122e-01	5.008162422510765710e-01	5.029831586421678047e-01	5.351690394784507365e-01	4.988607483080973459e-01	4.881774788417582167e-01	5.060579019291576719e-01	5.428363323309864930e-01	5.084869866502994551e-01	4.340520673573114441e-01	3.612549650983744587e-01	3.055015413909209498e-01	2.711302461463518387e-01	1.985141718955470425e-01	2.048319382652958875e-01	1.877849644036078958e-01	2.020943434827764951e-01	3.039048413809797844e-01	4.460555736480061872e-01	4.374327808431704434e-01	6.088918481061442733e-01	6.256369982276246411e-01	5.366213719245137570e-01	6.405444388735963557e-01	8.109473537112167341e-01	7.914295321460087518e-01	8.018762605140661304e-01	7.760052843021100211e-01	7.519888936191820861e-01	7.085127433200667513e-01	6.686555181961545413e-01
5.111987171515295358e-01	4.965086544276974267e-01	4.843477129227295452e-01	4.327692699976132262e-01	4.980407886791397010e-01	4.673106295040738156e-01	4.829610211775618445e-01	4.741320280023372802e-01	5.012853669457623118e-01	4.433414965785702488e-01	2.642291377880180425e-01	1.534355714214628019e-01	1.639882529374169784e-01	1.622959055751742874e-01	2.260724342661711850e-01	2.522923773761735489e-01	3.104069416755789179e-01	5.363804357157281322e-01	6.851653388175622528e-01	7.104931608296733980e-01	6.459921324505589757e-01	5.664828493528650810e-01	5.164938440895380234e-01	5.308599650462542119e-01	6.216943272463301140e-01	8.387602851555054917e-01	8.242808831368551026e-01	8.361280776291231120e-01	7.977181128533615828e-01	7.773131808001355614e-01	6.842545530927736097e-01	7.024258330196587741e-01
4.804189114225408397e-01	4.769415135549147644e-01	5.359722808607093603e-01	4.818605541465439401e-01	4.744791561433601146e-01	4.782817368866315033e-01	5.060001240142518730e-01	5.042579970114230425e-01	4.130678171230068307e-01	2.161151899118031461e-01	8.646108485291088830e-02	1.525927808675413277e-01	1.924551186461397334e-01	2.000857570487328541e-01	3.814074672710411340e-01	4.104233199614625294e-01	4.053707671240928123e-01	5.382343332310981499e-01	6.000145864752073344e-01	5.438690678097637399e-01	4.902383569802266639e-01	5.004115309212580076e-01	5.404835803302336927e-01	4.740467667156486598e-01	5.392069680908189167e-01	8.098396670112129048e-01	8.336038020395589720e-01	8.202379622695794570e-01	8.024811585218417642e-01	7.786878128028198454e-01	7.229315077187709049e-01	7.074480821916900863e-01
5.229022798127997973e-01	4.844726093296632397e-01	4.827819797350813014e-01	5.051619384511891742e-01	4.955941680759065604e-01	4.804003112488198224e-01	5.124082295522035535e-01	4.029098774239243674e-01	2.008846221199713233e-01	1.431118537509755706e-01	3.202068125589798697e-01	4.308304625175418123e-01	4.765621008073551157e-01	4.355671649911956322e-01	4.800689392829611823e-01	4.572004063061383961e-01	4.950413575138392086e-01	3.166971011695290383e-01	4.236946011337775486e-01	4.150974853842696599e-01	2.697121937522299895e-01	4.837429903202234982e-01	4.939413916105723779e-01	5.049178193134936654e-01	4.978668168418951545e-01	6.835641336230121601e-01	8.277477474469253638e-01	8.161459583313437349e-01	8.066230655276094286e-01	7.591722394975429777e-01	7.124833211799525001e-01	6.880575451509319818e-01
5.073920427598789251e-01	4.916679524810127488e-01	5.475286643371102269e-01	4.806454906786949421e-01	5.079512658908412748e-01	4.981785871666655208e-01	3.704337370291975740e-01	1.257515948272686646e-01	1.504595227232460031e-01	4.125442123968364738e-01	5.247746687347429884e-01	5.024308179370730043e-01	5.148076028414775296e-01	5.101162827715112202e-01	4.892745331731159220e-01	4.665888608710340724e-01	4.896065169052106758e-01	3.685988387247849385e-01	4.555840163943837284e-01	4.846280080435841908e-01	3.461139346513478210e-01	3.928401632607853577e-01	4.837593137877015947e-01	5.030865241897046758e-01	4.792226418334217253e-01	6.312661085969412111e-01	8.127151094479437843e-01	7.739469787977261150e-01	7.439281765063234797e-01	7.220603758954153850e-01	6.596747446019947114e-01	6.331353342598069478e-01
5.029610407160156615e-01	4.924294234327907249e-01	5.046444325964674071e-01	5.050331378992042319e-01	4.351480886445259766e-01	3.389889734804128474e-01	1.278678653634076345e-01	1.325795676943527235e-01	4.151670901656158708e-01	5.054143193382576449e-01	5.197469293222788389e-01	4.686032209956276784e-01	4.734424551394409431e-01	4.955958568952053556e-01	4.679209395919087244e-01	4.691256571740718972e-01	4.717128135722846172e-01	4.282569683624311563e-01	4.405420532828291935e-01	4.402957487698432315e-01	3.862280564696935481e-01	2.871545921681049052e-01	3.530198767496119938e-01	3.447513763725298386e-01	3.115687143029821637e-01	4.888220394501415766e-01	7.553249405918526227e-01	6.826837843772306513e-01	5.920872880130426674e-01	4.898707880094625433e-01	3.893065633664217762e-01	3.668831799032929997e-01
4.526199511017985344e-01	4.512312224357515333e-01	4.941017386571001646e-01	5.089908327971350843e-01	3.154256074524269815e-01	1.870117039574469564e-01	1.108852418040541105e-01	3.123622867491817057e-01	3.617040186039258143e-01	3.473470352420331420e-01	3.568107515323920009e-01	3.719122353140051906e-01	3.516968730502346707e-01	3.307568451407534305e-01	3.505775531565454295e-01	2.851397954414624514e-01	3.268655801162149710e-01	2.988983562324865062e-01	2.953254524395435565e-01	2.796404646530188387e-01	2.804244184401012419e-01	2.120962075421978510e-01	2.226374086702643251e-01	2.550565090207919106e-01	2.579656205968915983e-01	3.258360492242006745e-01	7.453597495517885196e-01	7.817272844581708569e-01	6.746680529869251153e-01	4.235568570638398311e-01	2.676344524932226521e-01	2.365446836328354563e-01
4.840044915253607916e-01	4.741906861497034442e-01	5.281706513397059766e-01	3.357547505584119740e-01	2.250340347176848776e-01	1.927545398662548481e-01	8.252038165339722897e-02	1.631342374410468532e-01	2.340943268409664824e-01	2.601756410417526699e-01	3.196860231658037454e-01	3.269429077264602301e-01	2.997166268328725902e-01	2.738834420966917982e-01	2.488153848026531667e-01	2.617544299973217914e-01	2.380681183511395571e-01	2.717196825007286431e-01	3.062797000564787542e-01	2.841906659180518657e-01	2.240872241226416484e-01	2.259270284531798290e-01	1.916520294479347741e-01	2.633416851180553353e-01	2.537261970924171717e-01	2.719315217415703700e-01	7.096796980211689254e-01	9.464160006863343577e-01	8.501623805194021832e-01	7.152725279891390953e-01	6.713012208066929665e-01	5.782761513880542159e-01
4.870788718560630226e-01	4.023935351066018073e-01	4.713614551381450357e-01	3.257617993760998365e-01	2.141770219512185991e-01	2.151080124356457013e-01	2.117668758523003347e-01	2.589040229619468114e-01	3.163763571164653898e-01	4.169111758526983791e-01	4.580564797184636383e-01	4.546190005140721135e-01	4.462005090306042088e-01	4.264609787500133198e-01	4.124454772035393568e-01	3.742442147382720186e-01	3.612377222553063705e-01	3.548891450180933771e-01	3.142701646332584087e-01	3.221872394544580409e-01	3.052664405474336262e-01	3.131237991420807165e-01	3.051245001903509779e-01	2.803035977693548730e-01	2.752436092747130858e-01	2.899220386581982112e-01	6.453606501908154547e-01	9.789272781224203079e-01	9.554214673374089584e-01	9.137584405335114068e-01	9.444632303779157967e-01	9.412739852394040874e-01
4.658990560359031474e-01	4.887018955321430491e-01	4.797843823445443467e-01	4.245527615659245857e-01	3.305079178077602320e-01	3.666597247783915381e-01	3.837297605642315257e-01	3.992112497065046783e-01	3.779372193272924063e-01	4.453451921927332191e-01	4.620883462035866862e-01	4.889377152937474103e-01	4.744607721058528016e-01	4.695051904980303559e-01	5.005609843244492874e-01	4.867995396484527948e-01	4.694352603132250779e-01	4.191229338899209456e-01	3.270359127671272903e-01	3.855991296778730204e-01	4.069225186498656166e-01	4.422683563993310418e-01	4.514323770207890885e-01	3.764565435749049338e-01	4.134512248203237039e-01	3.961077342505118781e-01	5.356271481251499988e-01	9.047570372296100949e-01	8.961221826854073313e-01	8.674319580407392483e-01	8.616769307856466664e-01	8.635675002719697124e-01
4.736394283735846922e-01	4.883844247673901906e-01	4.770261572205796718e-01	4.456150105453988708e-01	4.073284702213638697e-01	3.485604968232034473e-01	3.740366022114688938e-01	3.916143995528397759e-01	3.667331790757142329e-01	4.136695095207462147e-01	4.487366483851949472e-01	4.621245800581779140e-01	4.607876499847429197e-01	4.760577949795025687e-01	4.819167403651358761e-01	4.895160297343734701e-01	4.725905754824434313e-01	4.556678466974740660e-01	3.465434470327025118e-01	3.353035519852615165e-01	4.019912989151879223e-01	4.937889629383454548e-01	4.976108936894573787e-01	4.910565428544479416e-01	4.849162213543246058e-01	4.762609445395327157e-01	4.711689021285425660e-01	6.791917461235444931e-01	7.258589379831072996e-01	6.411943901439334237e-01	6.295410617148998744e-01	6.024171095461607894e-01
4.716398933993018461e-01	4.582776794816343369e-01	4.873075130624565654e-01	4.649191930357211011e-01	4.187794307371598412e-01	4.386515844099943551e-01	4.211453140942185702e-01	4.151417981087364706e-01	3.855131733470764654e-01	3.922444580529766966e-01	4.263533911896330575e-01	4.535922880763137988e-01	4.486207070040099110e-01	4.493162778731455420e-01	4.683070688139073234e-01	4.851115135074885454e-01	5.018830069631636803e-01	4.815732809637506273e-01	4.463913001957758309e-01	3.661448347361500599e-01	4.354823068682368015e-01	4.772103742005116556e-01	4.681759474594759940e-01	4.977116620002920988e-01	4.987698622542816596e-01	4.913225102105057696e-01	4.756343699848085138e-01	4.916895616532378499e-01	4.538286670209345508e-01	4.314312204580653676e-01	4.164154421926607452e-01	4.125062910999118815e-01
4.518117413316619091e-01	4.594370570133731180e-01	4.741910829075300371e-01	4.624545653383378419e-01	4.595972898964471032e-01	4.663508888080339365e-01	4.354548409582515434e-01	4.420617269984008502e-01	4.382901236580754034e-01	3.813631151811166520e-01	4.141104383005189127e-01	4.493825282362162166e-01	4.438951675069106595e-01	4.331827211146036527e-01	4.332490080915445962e-01	4.726719819799785061e-01	4.375594564508187290e-01	4.926334879565049119e-01	4.874796693248846235e-01	4.801425507598635067e-01	4.862970524518893667e-01	4.649225937377989837e-01	4.522025087566453605e-01	4.978172468337899170e-01	4.875705648976692008e-01	4.925868298817651647e-01	5.044366617517813678e-01	4.057175291461307398e-01	3.706251323825130450e-01	2.878853616482107136e-01	2.615165792255558230e-01	2.638276222010316197e-01
4.610466066890231973e-01	4.544498304304077085e-01	4.708350880865759813e-01	4.788263310117402693e-01	4.639528515579215417e-01	4.652472644614412678e-01	4.854443529289190207e-01	4.949905929212349287e-01	4.462584258007131210e-01	4.206879756253005809e-01	4.273625171261268285e-01	4.849943937856089904e-01	4.470299563107819618e-01	4.611278996360789195e-01	5.014498246800830339e-01	4.692635656618070472e-01	4.712884343256799613e-01	4.730443751771848393e-01	4.954929692478674541e-01	4.889617855634819099e-01	5.096672678602515161e-01	4.822469037212067655e-01	4.645592152447817758e-01	5.049525662255555103e-01	4.857971255780107467e-01	4.994576861092466236e-01	4.885464920431394908e-01	4.382533859230405837e-01	1.989162459814182438e-01	1.654852085392382877e-01	1.892039985760653464e-01	2.282249846798110604e-01
4.787491037537890959e-01	4.729986976367745455e-01	4.625780259455755106e-01	4.586109645587403416e-01	4.730896235824504359e-01	4.583917071828926271e-01	4.582425962767456284e-01	4.923471102003730837e-01	4.695457535127505189e-01	4.368030155316117158e-01	4.687871093303119796e-01	4.792432079012075019e-01	4.910646392098848012e-01	4.590677153235479535e-01	5.062191092228095490e-01	4.497018529370293005e-01	5.000661375527615249e-01	4.748086875781207805e-01	4.727234442375861656e-01	4.481157085455733102e-01	4.922696850665183588e-01	4.694558287738420654e-01	4.386005103216953915e-01	4.716124861039138194e-01	5.085105130410915164e-01	4.800629621118279733e-01	5.073437408363272727e-01	4.838756021333900925e-01	4.938250783532367461e-01	5.539720170857923565e-01	6.014851827930206563e-01	6.621433349893652842e-01


==> Cifra_figuretem/100/DPdataRed3.0.txt <==
6.669576942954693610e-01	5.601455030373647670e-01	5.283878081459523202e-01	6.952513135901357000e-01	8.025801369350935577e-01	7.548826201713924045e-01	6.800780045642448313e-01	6.605152406480887528e-01	6.966355269348245560e-01	6.435953872044923862e-01	4.219486809785369941e-01	5.229125229791018459e-01	6.071299836080017442e-01	6.709485759510862568e-01	7.186656630419391290e-01	6.875864042026625933e-01	7.069916310509987145e-01	7.848769469038561208e-01	7.462301789096029703e-01	7.316560509114014010e-01	6.147879197356909131e-01	5.718795239321124990e-01	6.221673746287125217e-01	5.782754605356245081e-01	5.769807632931441832e-01	6.704807632007740992e-01	5.723808505362264487e-01	4.875538904361753079e-01	6.590921034010795987e-01	7.001172454394045674e-01	6.720380156356445811e-01	6.412484880529203402e-01
7.363556058239936197e-01	6.298832301803191092e-01	5.540558590213664480e-01	6.451361406317890346e-01	7.554402412124755495e-01	7.033546639453224225e-01	6.491463578844458571e-01	6.120123013255673872e-01	6.262685456081491520e-01	4.238734862993189245e-01	-1.052378288302440595e-02	3.473484859798139923e-01	6.103603564631090439e-01	6.446611499659944400e-01	5.894663507475890185e-01	5.226086680326622602e-01	6.493651707593450784e-01	6.912471163356511683e-01	6.818489331728835312e-01	6.515601467495414356e-01	6.609536410727707700e-01	5.433011475712546945e-01	5.777065258387640290e-01	5.679296789585434047e-01	6.054277084974698520e-01	8.089112015462951444e-01	6.749818225065660204e-01	5.482803227536433566e-01	6.470773319857032746e-01	7.086709264728550117e-01	6.223653880346374789e-01	6.552556904438155971e-01
6.501521796876215120e-01	5.893874407757137002e-01	5.125729641752251320e-01	7.104674712779731616e-01	7.550392216568593273e-01	6.502527910016485668e-01	5.914954738111687371e-01	6.774594817325038099e-01	6.110026252059369556e-01	3.191072922177666804e-01	1.185717901246866914e-02	1.003541304222398262e-01	5.732199267655769814e-01	5.870194680931977160e-01	5.277422809512649637e-01	4.751692240719166960e-01	5.880815210851532138e-01	6.731889901223001571e-01	6.225445911382344599e-01	5.993889185823959576e-01	6.139469855885020255e-01	4.515051703127281324e-01	5.115031020518883143e-01	5.506904946332704665e-01	6.213494721072599924e-01	7.891803428803095821e-01	7.000781671283305974e-01	5.501505381332975064e-01	5.443162329086044249e-01	6.033115070810738390e-01	5.903004323297812439e-01	6.621826265961553437e-01
6.543197609633615297e-01	5.766788834346316950e-01	5.528212375978264204e-01	7.362161199052473792e-01	7.283243418544124159e-01	7.236351255283453021e-01	7.415807775794613921e-01	7.096477664005300667e-01	6.786460014525657058e-01	4.786443804140846359e-01	2.812167312536308916e-01	3.117128994835074302e-02	1.971344306097383148e-01	4.841955478046667816e-01	5.119565734786785116e-01	5.181729480154964040e-01	4.792867150631583972e-01	5.357285985505753079e-01	5.412772691866927222e-01	5.301328994865606159e-01	4.605869326140724085e-01	4.107680232199589221e-01	4.637809102968564190e-01	5.009298011181144705e-01	6.516309340261111638e-01	7.126914054599232662e-01	6.233916921975964920e-01	5.759016030404168207e-01	4.986957527743054452e-01	4.195268095884301385e-01	4.862893043186979347e-01	6.080990117356730451e-01
6.447484848095729193e-01	5.620894910857225923e-01	5.738030451097689832e-01	6.942542431533572644e-01	5.906004229257171279e-01	7.002899820361655481e-01	7.422148424477292838e-01	6.832335494926006225e-01	6.950671103977509313e-01	5.991964210514558742e-01	5.912902182617904012e-01	4.577849269231033524e-01	1.910602545220562720e-01	3.127675872883254327e-01	3.717800724629495290e-01	4.449750349238610347e-01	4.644214773745292679e-01	5.055759389506295776e-01	5.580834793258468984e-01	5.717464229590996094e-01	6.077102466120204438e-01	5.327351657130094953e-01	5.991513840730364748e-01	6.141554504515090995e-01	6.898467614913746937e-01	6.267649932453179806e-01	6.129360915980592850e-01	6.274794816018535171e-01	5.890086453312917136e-01	4.837283600468890166e-01	4.405607796030968082e-01	4.445112651323040454e-01
6.143974512401034760e-01	6.157184061045417600e-01	6.070391511027721787e-01	7.301683786562831457e-01	6.666115588504958334e-01	7.058436240714353049e-01	7.200594597548242159e-01	6.241797731599055821e-01	5.640312437598571371e-01	5.697324259797416079e-01	6.392965927288511985e-01	6.668262733718477442e-01	5.813510140434325901e-01	5.152674442613888184e-01	5.418245467178702812e-01	5.228291267778784057e-01	5.612637919376196605e-01	6.313570277212673387e-01	6.940940960682806526e-01	6.958651543822326202e-01	7.501879143125924632e-01	7.218611798609442243e-01	7.159903569780875499e-01	6.657595583145951013e-01	6.091599088698493869e-01	5.087096451398332997e-01	5.101585389451375185e-01	5.260228617098466897e-01	5.712932756488308117e-01	5.830528879274257115e-01	4.894603327987612773e-01	4.834496396821599817e-01
6.351393698876337535e-01	6.641351131952039077e-01	7.055545703968251203e-01	7.438030960629516963e-01	7.418975014075400720e-01	6.990187387356339155e-01	7.125536516792260189e-01	7.578034696058417730e-01	5.151915984045225549e-01	4.310742665423122344e-01	4.644393156169506764e-01	5.114643287616491563e-01	6.471785118917177115e-01	7.426152982248879209e-01	7.585528652647016701e-01	7.091690435414227389e-01	6.647380981585496729e-01	6.939844842655757962e-01	7.357695490022827522e-01	7.744184310660985338e-01	7.407422456329988414e-01	7.302888822635917876e-01	7.511281122085158302e-01	6.557564516716323233e-01	5.308518226361461645e-01	3.883447189234125463e-01	3.606266985333799191e-01	3.852658025236360695e-01	5.409467516007887555e-01	6.574031146695945571e-01	5.831553112693625973e-01	5.708511794645516613e-01
5.941981390164905452e-01	6.471548955831334382e-01	6.827939449114696080e-01	7.036241783837084984e-01	6.953169967560280940e-01	7.897723135580227982e-01	6.803115334520785096e-01	6.996517558333328335e-01	6.556567833547393143e-01	5.570446642261190906e-01	3.930485000010174867e-01	4.043209830280058981e-01	5.296658552109289042e-01	6.735112077967059241e-01	7.232239046497949131e-01	7.142273855588550102e-01	6.743366681653623074e-01	6.976270231193518745e-01	7.958176241090482161e-01	7.935369189774649223e-01	7.589839747991796726e-01	6.693635634933724488e-01	6.652782646015803492e-01	6.321414289721251079e-01	5.487922564335122599e-01	4.334091285797122550e-01	3.439143898560090284e-01	3.418488972740969523e-01	5.396294891348999423e-01	6.596778450990784526e-01	5.921168474834435091e-01	6.159608955745109471e-01
6.000641113861399090e-01	6.310303029620308868e-01	6.036075274398465806e-01	6.144993843249078047e-01	7.130736362974625653e-01	6.693584927222553382e-01	6.358831835318042858e-01	6.745054513108307281e-01	7.155997729771089721e-01	6.484234453547957910e-01	5.265210606554246997e-01	4.190441734730999679e-01	4.660352549988839854e-01	5.367808542814055395e-01	5.931684343507285240e-01	5.883685525609007039e-01	6.900391878281826319e-01	7.759965205429076862e-01	8.425845900926818288e-01	8.653565759384335143e-01	8.423899277481542436e-01	7.391225239721621598e-01	6.380573496000147005e-01	6.512929359983586908e-01	5.811832907041321050e-01	5.207885096664851554e-01	3.273229345447468130e-01	2.833790261716172543e-01	5.142098186085327649e-01	6.876838734604691084e-01	6.365469415464952707e-01	5.850699321049995794e-01
6.295053988422559810e-01	6.142920947804678677e-01	6.591377823848164619e-01	6.792478719334278381e-01	6.765974885636095726e-01	5.961753869378660919e-01	5.534889168972800810e-01	6.444898725282985907e-01	6.659858276153901580e-01	5.653273682788977350e-01	3.893528202082280898e-01	3.005425348986525136e-01	2.750418850537465487e-01	3.058856709166822840e-01	4.495399108625674489e-01	5.373271044919519790e-01	7.208929051210380967e-01	8.064110430040302147e-01	8.553144120809017537e-01	8.611045158171208858e-01	9.091127776452416764e-01	8.445801642296936196e-01	7.056331695343089905e-01	6.943144061996553429e-01	5.837419846296817427e-01	5.275065553313779132e-01	4.110421797046959203e-01	3.890684143599140721e-01	5.444095384846465713e-01	5.990912620133511668e-01	5.952869218608820567e-01	5.439543211151415258e-01
6.650796037957211748e-01	6.363323765252679731e-01	6.680281925755569006e-01	7.003517043872006242e-01	6.743109057318775745e-01	6.521641757587499644e-01	6.443714989904280044e-01	6.089784919075118541e-01	6.869965951871778165e-01	5.232983936670316805e-01	2.849358229206231385e-01	1.476613658997681100e-01	1.353979921677829490e-01	1.780106702758441628e-01	3.816021868123263272e-01	5.958962029654663040e-01	7.458199741516421399e-01	8.157732989719840289e-01	8.305566050111534704e-01	8.475630789346025873e-01	9.250111751664936710e-01	8.938073470892984318e-01	7.359969206737204672e-01	6.557916670813539461e-01	5.867655113084468965e-01	5.066551173237993089e-01	4.731042405273808149e-01	5.715553771941422889e-01	6.110609273572650268e-01	5.620848600202621448e-01	5.962924910837478221e-01	6.229955061541605499e-01
6.365084685925168628e-01	6.496175429563185721e-01	6.785295157653086218e-01	6.782918279688423535e-01	6.707352815221339082e-01	6.594697774971063353e-01	6.513982933568861489e-01	6.250240711525993920e-01	5.957454455009371097e-01	5.697533560095515703e-01	4.084386947354348707e-01	1.961342393259299655e-01	5.665423723870081918e-02	1.346183424735525325e-01	3.766345182465227204e-01	6.282403179645195124e-01	7.272431558379603977e-01	7.309097204549186433e-01	7.678687471451792756e-01	8.510610273533432135e-01	8.805547515640386180e-01	8.900527607912628314e-01	8.038596995168115766e-01	6.482405006199836173e-01	5.752903762770696927e-01	5.400720681044574034e-01	4.941767095218577710e-01	5.830618536207129443e-01	5.778662499746202164e-01	5.882088323732740376e-01	6.402095622296620769e-01	6.149417099191439862e-01
6.408044374693776524e-01	6.074015796576369697e-01	6.416260511725685456e-01	6.785189391159194283e-01	6.440034043257987229e-01	6.548240717567971325e-01	7.210755163316261429e-01	6.440229675041282409e-01	6.306387788919272097e-01	6.003634342645827182e-01	5.136129339036054064e-01	4.087919435539693613e-01	2.109157605160399962e-01	1.528652730131360160e-01	3.409106212814149162e-01	6.374013100481725758e-01	6.915561511325594157e-01	7.194261518741176253e-01	7.662640421221139642e-01	8.078582575031638680e-01	8.584228195356501390e-01	8.564616506037942001e-01	8.555414691268723448e-01	6.868809304049987574e-01	6.136714990995493224e-01	6.802841089636743055e-01	6.186098425958026503e-01	6.130067795315845558e-01	6.335891428666613479e-01	6.815197636846178630e-01	7.721734293418620609e-01	7.506941301915057707e-01
5.427861597317896747e-01	6.427249240641945693e-01	7.128571442646393086e-01	6.412179963080425482e-01	6.365836328508877040e-01	5.975208021281456228e-01	6.262552161926472349e-01	6.614430956562549202e-01	6.678548459662428938e-01	5.587196122322625191e-01	5.493792235348869957e-01	5.496809476748629741e-01	4.715578952373533084e-01	3.886015187813373628e-01	3.619378047970994161e-01	5.644319096080803178e-01	6.791896904061791584e-01	7.330732579457034381e-01	7.548812487511615821e-01	7.617102959959348718e-01	7.723640654683586737e-01	8.648044825556396864e-01	8.881591089851822440e-01	7.306992824571317824e-01	6.097536536084343650e-01	5.302960353182962772e-01	5.252097406660760637e-01	4.988428576908573442e-01	6.178242119233259277e-01	7.055370962694401671e-01	7.889275971786934294e-01	8.266113960718330933e-01
6.385716552175445537e-01	7.271529438233983456e-01	7.983657957375488445e-01	7.668227567749246187e-01	7.026475877605873332e-01	6.089696562783840639e-01	6.131270687008815168e-01	6.145122013406196793e-01	6.574394413269865067e-01	6.387618537682476783e-01	6.078480247190068964e-01	5.544719512244449255e-01	5.047832306194809382e-01	5.326404008375813515e-01	5.366565953728184013e-01	6.352784898129100188e-01	6.993667785262068781e-01	7.410523334364946813e-01	7.984948616053658688e-01	8.074451196182683699e-01	6.989397257067840874e-01	7.601107324705373980e-01	8.103499184361866448e-01	6.921626316599823747e-01	5.228778323686461560e-01	3.197601632915485492e-01	3.263091741057128625e-01	3.183814933386466817e-01	3.993210879201425922e-01	5.327827397224909056e-01	7.504834734367503701e-01	8.149643429073168965e-01
6.727401364462387567e-01	6.793522035968488915e-01	8.546856881560126462e-01	9.029848280672526650e-01	5.743012645394329763e-01	3.913822549286614660e-01	5.710058093194682050e-01	6.853899613162206528e-01	7.027256484425300487e-01	5.961330645847856546e-01	5.417321931617307129e-01	5.664367004895675128e-01	4.681759372983073653e-01	5.784246171294999961e-01	6.039218473005774079e-01	6.940640404657540952e-01	7.799724727625771958e-01	8.152801525988663256e-01	8.804874198946807118e-01	8.498625582339573992e-01	7.970048241373676179e-01	7.008999667490738439e-01	6.002335429547741574e-01	5.551911640235966949e-01	5.539811226555658719e-01	3.656944637872892034e-01	2.732628672484616605e-01	2.002856729764103949e-01	1.566492763050170989e-01	1.372102071892671027e-01	5.307570051433614378e-01	7.007760147745721868e-01
5.502110412374229265e-01	6.217605979324722920e-01	7.962647683779798813e-01	7.076060214509619639e-01	4.593918953335951461e-01	3.034734606455476991e-01	4.468643147267692406e-01	6.374560566301861186e-01	6.479772515235651120e-01	6.357911215598750498e-01	5.155274443713204757e-01	5.425751462715924234e-01	4.353056099802685153e-01	4.524211588912320781e-01	5.797711244982358680e-01	7.008092400247447618e-01	7.819815768263582711e-01	8.752835954418320963e-01	8.751635604727602269e-01	8.876142981898310635e-01	9.072135185712635330e-01	7.946160717571040255e-01	6.142664779582145407e-01	5.352762590225705885e-01	4.792421689276880059e-01	3.572287821017263720e-01	2.845611736352587906e-01	1.855373786111938761e-01	8.235777324751768214e-02	1.297605419042768271e-01	3.470829391951846254e-01	5.276826471844576760e-01
5.256127411825617379e-01	6.316780655914004949e-01	7.079457624184808395e-01	5.806428541257494524e-01	4.320372825058979016e-01	4.835687695554133914e-01	5.314140143467416255e-01	5.573990957182181072e-01	5.309467763476641844e-01	5.490657479914750061e-01	4.461432547819724204e-01	2.750281784611953162e-01	3.725911375368459177e-01	5.782412168996520219e-01	7.343043424343439485e-01	8.233677593376176329e-01	8.338047841759660406e-01	7.923650283736625166e-01	7.967162573264928715e-01	8.639139038308156771e-01	8.924076791259518693e-01	9.073977175051372024e-01	7.752290688701292121e-01	5.358993061919380407e-01	4.123675267270915934e-01	2.655201841198829849e-01	2.352718396841882165e-01	1.751079181048257050e-01	1.125995217585751829e-01	1.938078767803874114e-01	4.474015532165167008e-01	5.626887568023059005e-01
4.183435513055751565e-01	6.103529886229112078e-01	7.081744455622891454e-01	5.631504803903060186e-01	4.420523410899776517e-01	4.513584051097411787e-01	4.996789753807634460e-01	5.532620387837079434e-01	5.653342389877826779e-01	5.184912037021711662e-01	4.165585417984385419e-01	1.217302961845232318e-01	3.933848975050358576e-01	7.423386531423147305e-01	7.422804545476198168e-01	7.565800285160527716e-01	7.270846060012413625e-01	7.293940566470928921e-01	7.159066716023014809e-01	7.097051632963923273e-01	7.930830779120966456e-01	9.664365643118336680e-01	8.945245594927512256e-01	6.875616278599656628e-01	4.100733310983926128e-01	1.828683822679657012e-01	2.289285173169690046e-01	2.108239427203573990e-01	1.628040271016831797e-01	2.964979534824939700e-01	6.087428680411949289e-01	6.416632693450198266e-01
4.531188289915100142e-01	4.599658914685479383e-01	5.323667007587982170e-01	5.430384793435012458e-01	4.186360596911875565e-01	3.553263391317781905e-01	4.010773705207504869e-01	5.214163711719627115e-01	5.274739602532457772e-01	4.631229582255766974e-01	3.316393641402569092e-01	1.412898100384886724e-01	3.731861115479837010e-01	6.537819408807090671e-01	7.150197827613588020e-01	7.062631401057654079e-01	6.944501789585644236e-01	7.682095750573865178e-01	8.513349844411828293e-01	6.360577110638384601e-01	7.430407800868684687e-01	9.537204505066984028e-01	8.803626127398862522e-01	7.581996777668236209e-01	4.219644939691159502e-01	2.292779145644141814e-01	2.599565746788969900e-01	2.842321891329950834e-01	3.080094611220975942e-01	5.243608421731895675e-01	6.588526702823684911e-01	6.960216242663033182e-01
6.505783974059047292e-01	5.242511838527017520e-01	4.279543423542962466e-01	3.913938748643884247e-01	3.977957997435404569e-01	3.355097676604900103e-01	3.797898238773116386e-01	3.740535341087566357e-01	4.059456733838939790e-01	4.106354897590412389e-01	2.200824301702434538e-01	1.665719586653575390e-01	3.859661895651602670e-01	4.752279213585151596e-01	6.347110823403852020e-01	7.178219577656218542e-01	6.628773190760112177e-01	6.890025679059509356e-01	6.900477062036457498e-01	2.869942308741904036e-01	4.393867701862024799e-01	8.131748354569547921e-01	8.584349803709306892e-01	8.020000781662168787e-01	5.068807984862548910e-01	2.949405100655337897e-01	1.983088175158974897e-01	3.659981207314342289e-01	5.220010027599512048e-01	6.563703072940940686e-01	5.990805781626560300e-01	5.824178466634972740e-01
6.958928805746567026e-01	6.194880940046258999e-01	5.397875813497836628e-01	5.008703201739830302e-01	6.179058772766369279e-01	5.782917909013727265e-01	5.901269959677876153e-01	6.365416268656168830e-01	6.404066853663605841e-01	6.268035834404902529e-01	4.235950508311195351e-01	2.687111946812804630e-01	3.249516266382984075e-01	3.070208155832550023e-01	5.304320018406722959e-01	6.466754724604433235e-01	5.817103101091944950e-01	4.883266956346474230e-01	3.369710603317694342e-01	1.509184467096223448e-01	2.697938409421550832e-01	5.594339065978064518e-01	7.297483910504688476e-01	7.221970710225049661e-01	5.880516317898878409e-01	3.527993075175155369e-01	2.694701851447697249e-01	5.764684467069994822e-01	6.775052898492270881e-01	6.394364092127745591e-01	6.539110729428303515e-01	6.460822889888006015e-01
6.271265228599632868e-01	5.776359379848351461e-01	6.598577693372724706e-01	6.154166657952836461e-01	6.281815239279138208e-01	6.854603063852588996e-01	6.393590089077869631e-01	6.820195042303451860e-01	6.657261376582914725e-01	6.286351932422485911e-01	4.665671422081427711e-01	2.353648469185974923e-01	2.585211363500456994e-01	2.276354742165640488e-01	4.195447130670387215e-01	4.578644626317933675e-01	4.050374800049000856e-01	2.913186641020276135e-01	2.026734278922834587e-01	2.914224954350799757e-01	3.398551440595976025e-01	3.257523106000426716e-01	5.108895587168621466e-01	5.505945797777659356e-01	5.594289580191104116e-01	5.168189604121069536e-01	3.678127543307664338e-01	5.985375738398729384e-01	6.229343931529908174e-01	5.971399446927523336e-01	5.944528063834079168e-01	6.747081957096653371e-01
6.318070724992648213e-01	6.506883611995908367e-01	7.291421333190081233e-01	6.289334977208672628e-01	6.111366452864088750e-01	7.215654767071897346e-01	6.734522868486744196e-01	7.313926080463521995e-01	6.623467009500404457e-01	5.012438759826707280e-01	3.791557222494009727e-01	2.934336632753370977e-01	2.977529350692222354e-01	2.390749046953875301e-01	2.519597672399304100e-01	2.641810285393845215e-01	3.115103339788246606e-01	2.887206050827303971e-01	3.004311060819311319e-01	5.399499457792223955e-01	6.249266247397824436e-01	5.480195738377345860e-01	4.723614971441985055e-01	5.095492755255207618e-01	5.312692519952850745e-01	6.203156764643326104e-01	6.714766505737209679e-01	6.960182177326975639e-01	7.139104245528344883e-01	6.605382175527483302e-01	6.136757747496558446e-01	6.693266044119074998e-01
6.825307200238280858e-01	6.783610024030326535e-01	7.354565704403844828e-01	6.428984715585436271e-01	6.474265334875725086e-01	6.818467203205161864e-01	5.682002719483005837e-01	7.139112257442994380e-01	5.876292902764835846e-01	3.869831817612690572e-01	3.378822755692827973e-01	3.819030160992836764e-01	3.072608193373844720e-01	2.653460529110387434e-01	2.107756435922383542e-01	3.069011967773343508e-01	4.001828770037839655e-01	4.196469173273636444e-01	4.624220654883100523e-01	5.235203436510125208e-01	6.721753369778382670e-01	6.195246473193958270e-01	6.076772995167972757e-01	6.250838726550635993e-01	5.993455687180094804e-01	5.942787974574975651e-01	7.573456243637833873e-01	7.504838459292236807e-01	6.351540039487336697e-01	5.486012987183608303e-01	6.037146752751366696e-01	6.433453174207653946e-01
6.939851728373377382e-01	6.230020086469686413e-01	7.318516299507481504e-01	6.977112403892565817e-01	7.117234982393279008e-01	6.708938884245699841e-01	7.121386379622646201e-01	7.064660542234119101e-01	5.352605817075763994e-01	2.863363874984252710e-01	3.442137268603797096e-01	4.808324351780020600e-01	3.282303448390284095e-01	3.242149848286204894e-01	2.899960571280149613e-01	3.194400707730643552e-01	4.314578493862651354e-01	3.678317332353381319e-01	3.924640807405089249e-01	3.237261449702087401e-01	4.073554683664403209e-01	4.119799922896941746e-01	5.823689658409053616e-01	6.895230846039768213e-01	6.613576404154051236e-01	6.214595615975430087e-01	8.256069778116905677e-01	7.552290233529708186e-01	6.614004416959116117e-01	6.001664347049368020e-01	7.161195052916711212e-01	7.076464037722459688e-01
6.954648457693275443e-01	6.674174563089323442e-01	7.696604798988337937e-01	7.332770481317176792e-01	6.724713670937401133e-01	7.527122785604625221e-01	8.024630530873394507e-01	6.573338679409420626e-01	4.636563067200966115e-01	3.163839537811301006e-01	4.596743236553068601e-01	4.636382082088149614e-01	4.746131547407798079e-01	4.132479394631980441e-01	3.681470130658272555e-01	2.646448079544222454e-01	3.154796943596778758e-01	3.044934144033130119e-01	2.203171213385297089e-01	2.106134380448435317e-01	2.248553283139594350e-01	3.488069726851746322e-01	5.622069988260001150e-01	6.934591337397053579e-01	7.507212535713647661e-01	7.114927976811349364e-01	8.242390601022077101e-01	7.596901019332128469e-01	6.161534383261160208e-01	6.079673110272776348e-01	7.219809210773987518e-01	7.160176664687051273e-01
6.856925433491898314e-01	6.628229079501651855e-01	8.194962053835850302e-01	6.775393878305284723e-01	5.884076018930941565e-01	7.755499768060868382e-01	8.318461275724137183e-01	6.101197934945332690e-01	5.584048170145442525e-01	4.881329839826507033e-01	5.325681978693783680e-01	4.662086635389787737e-01	5.216417012809990705e-01	4.936129056649455338e-01	3.891563856744000849e-01	2.856204884059029281e-01	3.045484970465666130e-01	2.988180427459524724e-01	1.693874555078854205e-01	1.486228212045316854e-01	2.242812415402007931e-01	3.380751975153725164e-01	5.576033460936908881e-01	7.543750838057138308e-01	8.169821114105306759e-01	7.455076211294321409e-01	7.718476499276084590e-01	7.837140979624577231e-01	6.217791342080066785e-01	7.136823796029931888e-01	7.983542232185116827e-01	7.106757836983184085e-01
7.696652754406949626e-01	7.064284064275528907e-01	7.819906581823888869e-01	6.829828896667173854e-01	6.261657167000119761e-01	7.368074925954043453e-01	7.800416695558169966e-01	7.511901487687104861e-01	6.850877588714622268e-01	6.748069278095127910e-01	5.788356918987361821e-01	5.497939520012727899e-01	6.004845053922550635e-01	6.023747728825193937e-01	4.314298644306761576e-01	2.940886425342155164e-01	2.179955887856911967e-01	1.734705158730034391e-01	1.270833324419583799e-01	4.468668150967349678e-02	1.081799380314763942e-01	1.766980240364422194e-01	3.304785178588732220e-01	7.279875751806231809e-01	8.418717277533334098e-01	7.642927084510934277e-01	7.116633440076257644e-01	8.607642164727572487e-01	8.182391959198824782e-01	7.598879449364890348e-01	7.471426944871280007e-01	6.603688384729841099e-01
7.503609516164454485e-01	7.134288552380569914e-01	7.267398004802169131e-01	6.720434885490845778e-01	7.782673280712321118e-01	7.930165294148933119e-01	7.682619455062783542e-01	7.197863853254460320e-01	6.302303171929233283e-01	6.393244564441395994e-01	6.464356597488863931e-01	6.796224764320868417e-01	6.913559468749717052e-01	6.338140243424771336e-01	3.956221140485516319e-01	2.428392983425032570e-01	2.051930375792043182e-01	1.589381103546673446e-01	1.109025612076053879e-01	1.077065609846143690e-01	1.641548215293345547e-01	2.830913182174942810e-01	2.327233896108037159e-01	4.817414999523526031e-01	7.781443802950046562e-01	8.049193842441656477e-01	7.158116879480238559e-01	7.463020190629404693e-01	6.847710057137720296e-01	6.190150808172456554e-01	6.844298473651051484e-01	6.191523970980196134e-01
6.318744823663001720e-01	5.713903688177248696e-01	6.262912729487686292e-01	6.571268018791740495e-01	6.631702539349870751e-01	7.776742497751757410e-01	6.541287670734901027e-01	6.091385618954847647e-01	6.436002775558319344e-01	6.729225603173261128e-01	7.221847297693890777e-01	6.914185659198153200e-01	6.392874783723601073e-01	4.867649923412100677e-01	4.697763609314549726e-01	5.851959891296568683e-01	4.997684587851010662e-01	4.315262383526244916e-01	5.072349566377823971e-01	5.830636677074604313e-01	6.154171513957590323e-01	6.892040044064874360e-01	6.115838818113569220e-01	4.823223206322174161e-01	5.054415274458806673e-01	6.968492927809211146e-01	7.276116319352388118e-01	6.231818142927517679e-01	5.915768402048980912e-01	6.576845837550950868e-01	7.157432792192605087e-01	6.648215688310422644e-01
5.439790631118551767e-01	4.680378697919499453e-01	5.074260527892543449e-01	4.816254014616166979e-01	4.975776256899039351e-01	6.963553120398990881e-01	6.741050935613891459e-01	6.801682894511902333e-01	7.468893002400511794e-01	6.550067210297740861e-01	5.100987085749166816e-01	5.930194432383628644e-01	6.278029990183761067e-01	5.810226142806459437e-01	6.868310754290233300e-01	7.744708016732866351e-01	7.775366391206154359e-01	7.465428412781310863e-01	7.983321951825903540e-01	8.274706218086612663e-01	7.295278245044044541e-01	8.192806852186692579e-01	7.530087971973644656e-01	7.272854401269334135e-01	5.799978571921567960e-01	5.977652544346635510e-01	7.023262693541004742e-01	7.000643457421058535e-01	6.901198165816733177e-01	6.104597350903850916e-01	7.237983967792490647e-01	7.845432502184176426e-01


==> Cifra_figuretem/100/DPdataRed4.0.txt <==
4.405036599266525799e-01	3.206075286957463799e-01	2.589681707441266467e-01	1.614557987360102365e-01	3.587795026150696343e-01	5.840420922117692815e-01	5.267491136046995592e-01	3.986681003441992499e-01	3.597238245449453364e-01	3.935451758338772699e-01	5.027570388885770347e-01	4.263491237992892979e-01	3.021644089842521197e-01	2.777468032264964193e-01	2.593240257784460989e-01	1.972978700082049786e-01	2.018665516391319747e-01	3.112150834638996999e-01	5.961987338835449401e-01	7.340518337742084620e-01	6.843884403348823309e-01	5.291694406184491717e-01	3.592090189644085441e-01	2.774875521270837586e-01	2.700914953137906194e-01	3.775792187871233607e-01	4.149247919392302641e-01	4.945592289877769332e-01	5.684435056044722101e-01	4.032300295523064126e-01	3.967649461758400720e-01	5.174768217584104768e-01
3.730431021813259140e-01	3.348448895664553060e-01	2.630594979490391006e-01	2.186835638324834130e-01	3.132057959236930755e-01	4.896756315296257878e-01	4.639232556290025511e-01	4.380736968998569791e-01	4.350305042032180936e-01	3.974324041755591952e-01	5.168814295836360317e-01	3.718172745588863570e-01	2.370223440309430496e-01	2.243359634480844023e-01	1.980158709777197767e-01	2.204676704927348574e-01	1.883123039315927338e-01	3.104791329458130855e-01	6.173378409455844151e-01	6.091028133211652262e-01	4.602633097001280205e-01	3.326729744183562487e-01	2.662889088368833868e-01	2.475336998094381236e-01	2.774776880751875785e-01	3.242806673426280595e-01	4.078462963076879833e-01	5.232411830949561526e-01	5.924226729085494414e-01	4.914351523074402817e-01	4.483091863771878072e-01	5.440355064713763289e-01
3.446967047988068744e-01	2.569437723545902608e-01	2.957753884957048940e-01	3.404036801807791002e-01	3.177934762596559826e-01	3.667168489658500508e-01	3.303006037237699033e-01	3.567854673457797610e-01	4.246402638701017862e-01	4.108665101453483626e-01	4.422970531695003538e-01	3.267932433481772758e-01	2.738656032520738748e-01	2.536923867941334176e-01	1.993338435110733331e-01	2.035577580948983445e-01	1.826776505758293534e-01	2.470807345270027433e-01	3.918051952351205847e-01	3.778791877598895455e-01	2.948706936690449476e-01	2.371422017538152571e-01	2.239893424584316062e-01	2.281314222435147365e-01	2.796556686258749314e-01	3.345013105399600173e-01	4.345328387055201746e-01	4.866280600356992503e-01	6.113395225885970286e-01	5.945221623473992967e-01	5.684529065428217676e-01	6.489485949325821679e-01
2.238267964508335317e-01	1.816980910102408142e-01	3.242944073687934470e-01	4.234992443029964027e-01	4.135441066050474790e-01	3.679050379848973207e-01	2.997107412314609087e-01	3.069362799925261509e-01	4.653238294283066900e-01	5.907957396603756850e-01	4.493087361974073546e-01	2.771390732356149855e-01	2.917185213669887256e-01	2.597354018856498636e-01	2.067917621546222218e-01	1.797014243748664974e-01	1.470033089406387605e-01	1.783981871235792160e-01	2.282335643427915173e-01	2.579604160438117022e-01	2.967472559231288942e-01	1.989277869628672535e-01	2.661989327742707023e-01	2.584136116929037219e-01	3.716311498570780136e-01	5.116542635431857722e-01	5.537442931024990633e-01	4.676434902552575879e-01	5.977132177272412861e-01	7.228750451154776213e-01	7.080030117032939385e-01	7.461857034088945628e-01
1.927222512450401937e-01	1.909758295266796857e-01	4.049257495062852374e-01	5.251378738146927905e-01	5.099088243711027424e-01	4.260565874654176355e-01	3.097797308378096859e-01	4.889467368130319125e-01	6.402479852517218850e-01	7.168444703538359164e-01	4.936844045311489237e-01	3.548883273814527617e-01	3.941069011540211942e-01	2.163329036201543099e-01	2.083372113531415104e-01	2.293064432638644012e-01	1.551296034074030605e-01	1.369698259869619461e-01	2.000923721017648371e-01	2.565529640685181856e-01	2.650670142477112856e-01	2.179003542031292540e-01	2.985172748097383311e-01	3.907575525411232098e-01	5.289961857776382947e-01	6.729236211975604398e-01	6.205897110047007281e-01	4.629097493773420835e-01	6.057433505806902874e-01	8.371509245530591725e-01	8.078333561071012747e-01	6.666280533278174936e-01
2.489704463725598838e-01	2.475116424194442888e-01	3.745297305982338565e-01	6.359633021859392166e-01	7.425319903358749141e-01	7.146895780760351702e-01	6.004111246835949212e-01	6.599225212679403763e-01	7.658574708285967869e-01	8.147129658931544505e-01	4.595058951979146267e-01	4.461194290330445789e-01	5.849332694463514892e-01	3.133295365303366276e-01	2.469303868995958440e-01	2.143286112379633734e-01	2.045091401025890265e-01	1.516383366299144109e-01	2.282633123891573690e-01	2.667332252973496631e-01	2.711295275743532684e-01	3.347522102527508703e-01	4.082841244072408227e-01	5.804185202752026873e-01	6.830152843194507994e-01	7.200420835238788841e-01	6.226732180169958220e-01	5.473452051161047383e-01	6.759742140468706362e-01	8.690959605555917955e-01	7.382884654103016864e-01	4.867983171063949288e-01
3.563923850596109055e-01	3.589100374121556025e-01	3.595223853487966026e-01	6.670673834632503407e-01	9.325457219658859209e-01	8.849430713863467579e-01	8.396264316574043596e-01	6.530158604783312670e-01	6.546869845406945165e-01	6.693721589643052416e-01	5.538737227797202456e-01	7.074971318687106603e-01	6.601116470444283735e-01	4.170311848729530424e-01	2.567801381127126081e-01	2.149978917226779140e-01	2.308041266263033131e-01	2.592498412524733564e-01	3.540390214682109238e-01	3.403554681395541404e-01	2.129477074045349749e-01	3.432480042074755877e-01	6.060583069157873259e-01	6.888753112424925718e-01	7.163608538523836833e-01	7.736192006437671020e-01	6.674104989350412298e-01	6.430051815748629718e-01	7.338342143434249953e-01	8.146402204475919895e-01	6.409157072321957083e-01	3.487833135798568129e-01
4.351196739338907271e-01	4.173832786265251893e-01	4.223722964122252899e-01	6.694372347351543739e-01	8.612343339216366189e-01	8.768908241075707988e-01	8.790448784260751491e-01	6.295881373965180883e-01	4.384583459651296700e-01	5.779398585898969376e-01	6.372061776015391921e-01	6.407452706570042622e-01	5.315909370949785107e-01	4.152983240161438605e-01	2.886641578996023694e-01	2.057984494097271355e-01	2.885324457086913541e-01	3.608007280679626505e-01	4.778636342509724466e-01	4.085204679726741617e-01	1.968753037825246022e-01	3.687952760124528218e-01	6.281010947832568192e-01	5.708817896744835529e-01	6.669858141349785940e-01	7.001967378999459646e-01	6.497452030734842676e-01	6.140217195181306709e-01	7.300647748401468684e-01	7.330962865730454858e-01	5.107891693073872696e-01	4.259955308442660571e-01
3.644246966939642673e-01	3.602433245431185260e-01	4.427182725105536232e-01	7.440889286369283262e-01	8.792351957261049789e-01	8.370820807809714603e-01	7.489657716835056434e-01	4.374830627005767969e-01	3.703411078961130753e-01	5.479402252251753813e-01	5.894282300312088108e-01	4.782563221583985835e-01	3.843364990050875951e-01	4.496164842689759911e-01	3.816062904631182806e-01	2.303889893489677043e-01	2.735407701812702097e-01	4.001797047649089389e-01	4.380670350507980260e-01	3.665923588381989062e-01	3.092362333061443591e-01	4.821827868906349845e-01	4.546821618919992813e-01	4.518764208971894902e-01	4.736328422268841765e-01	5.644697693706780539e-01	5.991513488321688063e-01	4.644578482082981630e-01	6.699380462737248854e-01	6.121456035742796065e-01	4.259533380859658047e-01	3.985339879508089656e-01
3.754165596543099781e-01	3.904283258984705407e-01	4.356024640029139139e-01	6.975047189300320749e-01	8.060866989053639964e-01	6.929386995543851402e-01	6.366678151033920985e-01	3.850147542171156179e-01	3.554247924847528939e-01	4.590164609577467303e-01	4.193465785234374854e-01	3.412959737000932359e-01	2.848518363066712134e-01	3.988183360170819980e-01	4.144199166053584849e-01	2.802735676343396376e-01	2.719484989425823285e-01	4.387971765806368829e-01	4.648937130514915195e-01	4.723934626863615649e-01	4.376836801791539333e-01	5.414297478541463260e-01	3.237064977610850103e-01	2.736095794453429209e-01	3.267320607133119004e-01	4.796756225956970154e-01	5.979785825083745454e-01	4.423013765519458462e-01	5.589385990877595578e-01	6.296018804183425299e-01	5.414753619726293543e-01	4.026509705627510094e-01
4.454996745195220487e-01	4.542074307093425523e-01	5.299691435676340268e-01	7.033006995506853043e-01	7.138839096116836869e-01	4.880909685245401475e-01	4.513658417849308324e-01	3.882987384825818400e-01	4.469779866304645077e-01	4.244607936170643470e-01	2.732334922059192484e-01	2.302295168467626274e-01	2.205640884666015822e-01	2.627163382084200527e-01	2.937107405898377044e-01	2.676943758660523809e-01	3.052912878389936746e-01	4.378451294625930190e-01	4.113710410510905691e-01	4.528613882394923462e-01	3.996500225797833816e-01	4.269717957305506073e-01	2.744298846298972583e-01	1.942869614725579730e-01	3.713949675654145133e-01	5.069054491732323253e-01	5.881096772243482595e-01	4.954333697995374486e-01	4.964019822548514926e-01	5.811173346142479712e-01	6.318385061887699106e-01	4.215499431591943624e-01
3.628771282895197903e-01	3.419501955279169447e-01	4.859760902730651533e-01	6.869387707373006968e-01	5.321106900490133462e-01	3.841425839632446881e-01	3.376638940675338318e-01	4.142625714315371632e-01	4.683885439981281262e-01	3.557944066529852289e-01	2.109191452985882120e-01	2.278472539645325368e-01	2.489428211919784972e-01	3.433728820448206376e-01	3.349920440304336444e-01	3.302648217405592668e-01	3.252005911452031106e-01	3.904409542562586877e-01	2.288505330662153059e-01	2.593832998188563277e-01	2.329006495396548082e-01	2.118643773294321686e-01	2.211717266423846306e-01	1.912928173951533861e-01	4.233517938365803368e-01	5.124991294596001890e-01	5.515021131929866982e-01	5.990504893683042953e-01	4.578873918784369668e-01	4.332399934089167237e-01	5.008258544322069516e-01	3.281635243680589564e-01
3.678848310030694568e-01	2.462282801556934242e-01	4.317494945686004559e-01	6.975024200333457269e-01	5.009671122242572716e-01	3.914624811055609777e-01	3.968910949874623340e-01	4.439053763046856282e-01	4.942211682660272998e-01	3.725750405417718736e-01	2.488067389762352866e-01	2.441881968449720886e-01	3.322502067856527019e-01	4.549278639423584569e-01	4.365261770790122564e-01	3.208017974589256194e-01	3.321176664932047884e-01	3.222081619843201739e-01	2.123284127871417071e-01	2.057714688204633213e-01	1.463711017127973801e-01	1.643063645076475732e-01	1.903546918051824410e-01	1.955520195807893269e-01	4.445831023402919135e-01	6.110976997208027450e-01	5.092282254830082788e-01	5.528653872297261129e-01	4.292943068078737823e-01	3.517779942291036077e-01	3.392407507461128180e-01	2.563852040165331969e-01
3.643248378617167660e-01	2.379955183269935881e-01	3.843177866199649628e-01	7.005499124355810681e-01	5.606658626258654854e-01	4.761535320547003458e-01	4.444964101536613144e-01	4.552816382264303630e-01	4.595341118220052090e-01	4.184848427881455168e-01	3.337095624166193097e-01	3.146446731411317588e-01	4.133535457917117406e-01	6.098676884544763643e-01	3.997335317900503893e-01	2.470087998028268894e-01	2.174045654728541110e-01	2.267297483277115056e-01	2.848091079811030379e-01	2.873479632915975079e-01	2.246925028257659440e-01	2.015655570691743392e-01	1.892949846103932909e-01	2.364752215166868177e-01	4.099120547959768657e-01	5.859145745392477789e-01	4.328453129578179737e-01	3.731593377052647709e-01	2.820740670859371857e-01	2.662673246987395936e-01	2.715547044103940877e-01	2.151416893380218298e-01
3.376938779110029154e-01	2.707384088088630736e-01	3.689714790147152201e-01	5.677196190559268274e-01	5.383828756407745830e-01	5.826481358237111108e-01	5.634308772077493144e-01	4.874808396398971899e-01	4.313361611815048624e-01	3.742409811152804244e-01	3.414585284287292577e-01	3.882615009999785816e-01	4.025308001584472217e-01	5.174867153085135341e-01	3.091061702167882674e-01	1.913271973817363414e-01	1.918893870602353113e-01	2.221542373522129576e-01	2.146717032817328230e-01	3.314633555216774941e-01	2.908211259980227892e-01	3.251316684488356201e-01	2.759665409976397310e-01	2.251208028157568042e-01	3.083029635217570674e-01	4.205485360161267949e-01	3.857024652606306780e-01	2.621479585117449940e-01	2.116081473366896726e-01	2.218119313634566991e-01	2.014735039233279956e-01	2.191933187878354616e-01
2.873903802401618912e-01	3.105487093953772648e-01	3.974318005595424697e-01	4.049351381748513279e-01	5.075975618948176393e-01	8.412155248456120171e-01	7.018514828785132886e-01	4.766944844224419442e-01	4.303086219477758601e-01	2.932064850047305660e-01	2.718024160519047494e-01	3.433871355337390630e-01	3.219133095485411933e-01	3.917713811079208686e-01	2.751662413835750387e-01	2.079328196387333627e-01	2.223979259821754484e-01	2.091286336883688146e-01	2.059676073045483002e-01	2.982396077551660030e-01	2.552162335718421438e-01	3.790429260463570316e-01	3.396406687286371295e-01	2.693673429879158698e-01	2.959509230161145310e-01	3.620853128312730984e-01	3.427149571007122586e-01	1.840524774917239870e-01	2.230102828040434471e-01	2.098898155611367278e-01	1.917351707054680554e-01	1.683583816217318063e-01
4.484589157230008949e-01	3.891129004093381583e-01	3.957167160456271371e-01	3.637554987585154831e-01	4.576041883634605067e-01	8.946141280539741114e-01	8.935839954176564293e-01	6.582484518600840717e-01	4.761132042201997594e-01	2.832931190342272698e-01	2.665149381689054797e-01	3.236954362289340414e-01	2.995522679005990785e-01	2.985890229009015018e-01	2.120734695372711587e-01	1.900037461415079454e-01	2.602420800529512968e-01	2.189275552807267156e-01	3.088269214875778990e-01	3.502393657343605415e-01	3.097637403419750690e-01	3.124760918450754654e-01	3.064799814200275807e-01	3.523015089572333336e-01	4.487689880741978499e-01	5.238578600360245252e-01	4.181756184567400059e-01	1.882972086322219352e-01	2.664052402093060601e-01	2.626127117875999284e-01	2.023166140815035874e-01	2.098236268798290560e-01
4.179277270226210983e-01	3.608840233786557161e-01	3.566565234569011866e-01	3.034477764030354963e-01	4.631710933955230924e-01	9.112508153274596623e-01	9.486876790877045718e-01	8.095955700934889254e-01	5.511308185893943890e-01	3.151845690126208743e-01	3.085238225747609087e-01	4.337569829941564925e-01	4.337953474879543414e-01	3.023516027496420122e-01	2.273652085364328834e-01	2.131829110683880202e-01	2.675020993650125689e-01	3.044541321060503236e-01	3.807385646190823980e-01	4.743480548803999386e-01	4.902384524306865887e-01	4.666133426687776309e-01	3.522767619179508203e-01	3.130352849508613033e-01	5.087444313941812402e-01	7.235298616315284370e-01	5.063273344287581024e-01	2.778190344004247692e-01	2.944079244020501029e-01	2.630677452802664962e-01	2.002037890873284431e-01	1.911033829571020803e-01
3.582838706176205146e-01	2.900071401390947878e-01	2.614779292091450880e-01	3.176956330561544473e-01	5.058825685542607253e-01	9.013683850732756575e-01	9.130141089256822440e-01	8.509810306059298890e-01	5.780212236325282804e-01	3.005678616743027720e-01	2.666776819010643895e-01	4.639368008437301794e-01	5.168077395685061193e-01	3.571302724374502691e-01	2.338733609344629816e-01	2.439747237908397870e-01	3.698720934442070729e-01	4.375190793188715177e-01	3.934060907011981967e-01	4.739421394281473354e-01	5.692453610455899815e-01	5.630341453521564565e-01	4.582918765827853624e-01	4.448815852661397452e-01	5.402982747298386013e-01	6.667347176007119014e-01	5.096003525784686961e-01	3.233287721252776081e-01	3.341384215346213105e-01	2.910835541833307616e-01	1.909984632954137007e-01	2.206532205014839765e-01
3.289526184730389158e-01	3.294901314285977878e-01	3.325716992644981440e-01	3.917796644613789625e-01	5.950469178748615251e-01	9.144068359924478751e-01	9.353279484271175281e-01	8.709470465922329874e-01	6.257840931576234000e-01	2.822030282904282594e-01	2.439233202131392553e-01	3.623641810984640221e-01	3.796830683488552349e-01	2.746190431845754176e-01	1.736160726691267364e-01	2.190935989039871079e-01	4.274627503752854718e-01	5.272259676468917799e-01	4.534291101863374140e-01	5.253254639626306899e-01	6.453621072306519046e-01	6.691368781673977528e-01	5.768617428370346190e-01	5.635862920743618387e-01	5.149803451657674058e-01	4.790492799700251103e-01	4.528278401445815504e-01	4.035695484332884608e-01	4.659346199297922930e-01	4.078486989917401995e-01	2.972513978339545448e-01	3.467295431592682387e-01
3.830355120618103570e-01	5.119922782776107351e-01	4.284271658903596736e-01	4.702233673275797443e-01	6.873809352470549028e-01	9.467551717366000652e-01	9.558538187677035891e-01	8.736117984400336711e-01	5.920999866477173468e-01	3.001828360288110176e-01	2.265081822167453462e-01	2.287629242250562855e-01	2.627357341418298797e-01	2.587273581613551698e-01	2.084827204914555254e-01	2.308813962680109078e-01	3.764537128904207330e-01	5.174054470828471919e-01	5.767006743471682073e-01	6.486953773362459374e-01	6.562223219656595496e-01	5.890701099968321808e-01	5.488916356061689372e-01	5.222364134777180977e-01	5.448524234020584167e-01	4.548652411822905473e-01	5.267064513496840794e-01	5.046344261032811307e-01	4.589814286065537763e-01	3.788241275006784536e-01	4.574421549118671271e-01	4.782607978313882513e-01
5.218344064665987325e-01	5.609373141800549911e-01	4.762066213152361116e-01	4.412197715243044160e-01	6.480654720703484806e-01	9.346433342406895717e-01	9.154847511948609462e-01	8.701603822105540287e-01	5.853870440639364903e-01	3.438175838087401126e-01	2.426026596941600888e-01	2.228157237203444996e-01	2.457072274289207325e-01	2.986851520542593286e-01	3.069302266668333390e-01	4.728366422580975170e-01	6.061462113043227795e-01	6.125124882504746626e-01	5.403411302674256955e-01	5.205440436553976369e-01	5.001370885805737077e-01	4.839895595431339959e-01	4.731861929806820966e-01	4.359531316684796542e-01	3.873539567130945271e-01	4.172002449162391935e-01	5.161202388755161685e-01	4.647363280912241157e-01	3.463177354443689460e-01	2.958685307048670721e-01	3.027916748811335657e-01	2.902574137139035670e-01
5.878042929060877109e-01	5.418506306588501964e-01	5.768272995427466965e-01	4.894746466359689574e-01	7.126773130965384784e-01	9.516876109924492511e-01	8.995655847619905554e-01	8.447283067317130634e-01	6.271757248181579758e-01	3.643711031265969846e-01	2.563729804597188466e-01	2.037023810396283163e-01	2.247702587505324701e-01	2.414540960229942523e-01	3.185752693677413316e-01	4.191337514836452338e-01	4.094389192301269853e-01	4.578190501202220597e-01	4.319493568232533054e-01	3.927051221041352735e-01	4.727955940113946487e-01	4.408146477884585246e-01	3.727206876760476018e-01	3.862954860450918404e-01	3.100278819705142852e-01	3.236420020938807207e-01	3.210679749988618603e-01	3.529460908143155495e-01	3.146349417358699219e-01	3.135119552603921611e-01	3.044479353876559102e-01	2.934324800791814347e-01
5.272372343045566012e-01	5.760998853787239193e-01	5.789663258261511514e-01	5.620018811215865551e-01	6.952270854855661097e-01	9.488407517370274213e-01	9.151767167763193989e-01	8.261011752857332358e-01	6.564417639604276378e-01	4.154489983843980827e-01	2.641881035081528051e-01	2.301316002057744725e-01	2.260839931274513936e-01	2.418949723121508188e-01	2.718042571971537313e-01	2.855437779899933082e-01	3.278233034175007110e-01	4.292464247114064491e-01	3.768023890825839550e-01	4.632391598334258398e-01	5.943559073980607677e-01	5.201564277229121513e-01	5.129695260272444379e-01	4.706206601253658528e-01	3.862094073373795733e-01	3.311061347285516043e-01	2.942279449749234388e-01	2.760956772361703448e-01	2.869986196206372742e-01	2.883924590034341318e-01	2.944731046921373330e-01	3.837015261604966865e-01
6.415864125215600122e-01	6.143692481181980414e-01	5.156502600310722828e-01	5.891390552004557302e-01	7.190274739055781961e-01	9.329809749844001354e-01	8.910702602246565185e-01	8.655199385440538462e-01	6.653736943305987861e-01	4.318705281139027519e-01	2.872031666192540467e-01	2.469075833282138588e-01	2.467562866483428985e-01	2.813254570404207233e-01	2.953414889573294788e-01	3.707928927320597867e-01	3.879369045603363042e-01	4.593455148876001148e-01	4.839761938249424467e-01	6.755710328789751307e-01	8.359964889541761091e-01	7.006379979490527932e-01	6.254446798183165290e-01	4.599038734686110019e-01	3.698104690281627804e-01	2.968301913087952326e-01	2.747484455363714551e-01	2.638163880561898988e-01	2.403206576696854946e-01	3.296666801827449200e-01	3.663190282251089225e-01	3.388118552176415665e-01
6.710434037869691393e-01	5.536297436910323500e-01	4.348023183135885095e-01	5.255172815919626483e-01	6.527595111336006450e-01	9.458853428643643202e-01	9.289338876103346854e-01	8.816866208889410084e-01	6.957532667429465745e-01	4.200907894501607065e-01	3.286194433954156002e-01	2.511591044071437850e-01	2.825073405924543035e-01	3.610011064025065441e-01	4.417239641032231212e-01	5.255909417688902074e-01	6.535427371391963058e-01	7.128710823772470562e-01	7.529773703532377516e-01	8.978690386866782225e-01	8.774428468042912987e-01	8.929163522597219904e-01	7.647686395196704456e-01	5.932381497144301186e-01	4.086495694137119994e-01	2.535903471293231570e-01	2.198800795510164052e-01	2.292796933229497569e-01	2.461630574392130455e-01	2.954958453102860538e-01	2.955711787900592302e-01	1.985670907176567135e-01
5.643986795629972741e-01	4.227072942437681280e-01	3.506030988407121685e-01	3.370140434912077820e-01	5.779431536467360964e-01	9.398025942496919249e-01	9.161700962579675256e-01	8.391204868735134825e-01	6.186841909316287413e-01	4.585135874032511549e-01	3.590608674702067127e-01	4.000327649015660292e-01	4.330669268519825588e-01	6.174048897401319680e-01	7.116367842716140313e-01	7.252541676760808631e-01	7.618003275704459121e-01	7.896906984693126130e-01	8.265070326479366791e-01	8.935029687689842737e-01	8.567314908291272513e-01	9.408071701961500111e-01	8.395294022992351168e-01	7.816683519315886786e-01	5.468408290502830837e-01	2.503916755592162091e-01	2.388518659726384386e-01	1.901557786100084857e-01	2.406020528369548772e-01	3.359082530492302210e-01	2.789630350447714346e-01	2.048792789122604319e-01
4.914387666609329464e-01	3.260249475841259792e-01	2.740192753999614039e-01	2.394619970686913124e-01	4.551693770027568919e-01	9.159041241400280864e-01	9.284148553947950688e-01	8.170891084049444197e-01	6.426817536602074110e-01	5.941640489523912771e-01	6.010870717251822759e-01	6.395658227859659650e-01	7.275977190684683737e-01	7.885368742416216659e-01	8.212593870351007075e-01	7.825361612171263248e-01	6.940035856583263163e-01	7.163585652002891768e-01	8.290852932194047176e-01	8.105509580274824488e-01	8.628939764831008441e-01	9.152512311743743467e-01	8.000335428889278067e-01	8.106866796208448411e-01	6.636514527709924671e-01	3.551880542381127825e-01	2.721878115511859320e-01	2.146455325615954646e-01	2.214913326096144552e-01	3.701293346757908997e-01	3.001688785669358039e-01	2.457184579939072633e-01
3.762394332244954898e-01	2.437361016008448289e-01	2.520608746246243981e-01	2.602170174228772281e-01	2.910601239348397651e-01	7.805319963538118744e-01	9.845832817141249027e-01	8.591826101745946298e-01	7.269723101553409172e-01	7.788661115609544217e-01	8.204988692642904979e-01	7.963112819003631548e-01	8.043009050128150372e-01	7.957570320923395002e-01	8.180160642763707468e-01	8.657939757366243105e-01	7.732862505022576327e-01	7.296587013232046504e-01	7.763211106299627851e-01	8.209980790806931106e-01	8.088777529725830195e-01	8.442147408587058477e-01	8.333745817321325244e-01	8.068448159037764356e-01	5.532647177158300789e-01	3.390756586907982539e-01	2.240627364287056666e-01	2.358404270307913886e-01	3.192153845022981939e-01	2.687343806598103124e-01	2.608651419879849387e-01	3.315885460998663214e-01
3.596810570566698617e-01	2.720661475110006111e-01	2.777626839031269168e-01	3.062539576025665178e-01	3.528874526469913953e-01	6.393893282196185801e-01	8.997928853281224049e-01	8.957397924268357681e-01	8.467866318672971904e-01	9.016811185269907325e-01	9.018835953426475038e-01	8.216675128465771305e-01	8.308058556697415220e-01	8.196424537038201619e-01	7.740170294652340965e-01	8.783473227955542750e-01	8.169395216596897491e-01	7.613074325115432028e-01	7.678942723186512609e-01	8.317497591598332907e-01	8.346398635363072582e-01	7.949291567475300635e-01	8.199541908988305927e-01	6.510230199275746088e-01	4.772773879489979887e-01	2.721658111587572648e-01	2.050749015753253746e-01	2.008218063185297220e-01	2.571182544470654308e-01	2.229704888752161440e-01	3.040735717907969704e-01	4.012651251699246302e-01
4.147538539425316140e-01	3.610452910658425441e-01	4.398049827161506498e-01	4.936031878358229097e-01	4.592228124981744819e-01	5.289654705925180833e-01	8.884420550416514129e-01	8.968402025396360333e-01	8.883153210863313776e-01	9.257127995782979957e-01	9.410554388141425530e-01	8.368017814323468473e-01	8.041559523352799221e-01	8.449370543635358333e-01	7.879466840827383800e-01	8.115594346644786627e-01	7.584855713857144854e-01	7.892694530729466029e-01	6.831992729855381752e-01	6.936931575377525139e-01	8.497657955883065606e-01	8.139497818259592288e-01	7.852726098212921002e-01	5.986332241132806820e-01	3.948744511169709481e-01	2.409766382312975019e-01	2.105165028050224874e-01	2.271485709378966433e-01	2.517073627107875855e-01	2.614557998109147130e-01	3.614188173007069071e-01	3.936967553574360901e-01
4.616719181176090481e-01	4.729083978523711540e-01	5.502851645579575068e-01	6.118461955300913413e-01	5.225733255673665756e-01	4.618502800113863938e-01	8.010262261197046429e-01	9.414804065932641519e-01	9.293044189958188372e-01	9.381132290398107587e-01	9.351546251154601030e-01	8.987546233957607322e-01	7.975853431967719898e-01	7.965972047404489276e-01	8.652347360589217606e-01	7.915997708697835034e-01	6.921566588457962466e-01	8.114834329155081738e-01	6.292941350221749053e-01	5.243071432609577309e-01	6.133479870606343143e-01	7.092461471486273261e-01	6.300463790299102307e-01	4.862507360622015939e-01	2.939373386750783190e-01	2.556128807691379623e-01	2.504425488489202545e-01	3.081296809873533826e-01	3.286926317942073239e-01	3.314090313641062657e-01	3.628129099575920224e-01	3.699245040055718636e-01


==> Cifra_figuretem/100/DPdataRed5.0.txt <==
2.160260126966151162e-01	2.154954357421381417e-01	2.274000174016422293e-01	2.935223334543199947e-01	2.778877423477857933e-01	2.336086105394824253e-01	2.277222831816128890e-01	2.170333080492403977e-01	2.838090385844960206e-01	2.720888521986047914e-01	2.924847719700689463e-01	3.341852813405681855e-01	2.714616604047794257e-01	3.291220779825648202e-01	3.167392260574981022e-01	3.413964223011159427e-01	4.124485866255287458e-01	3.900555662929290346e-01	3.394504595305298245e-01	3.576167525684321724e-01	3.239117708694836950e-01	3.797891041436748383e-01	4.127154375031127920e-01	3.054186970121210987e-01	3.218831869742465601e-01	2.828756674717795017e-01	2.697514423298474351e-01	4.119132914753072527e-01	4.927335685715500402e-01	4.115644092833081746e-01	4.466048320345474276e-01	4.466296093408602674e-01
3.421799568502564282e-01	3.141242233898456360e-01	2.850386995959204861e-01	3.466363242534002409e-01	3.325231275852547630e-01	2.684480275706818131e-01	2.858600740482147295e-01	2.812168291657899388e-01	2.788351894630005101e-01	3.813916874561923409e-01	3.708570083163373332e-01	3.463987943969655259e-01	3.453129268630300563e-01	3.350885023528590301e-01	3.839798638909996398e-01	3.355064735550827293e-01	3.901424326764021955e-01	4.014407047208156665e-01	3.392603741785665816e-01	4.417701507674784978e-01	3.591591355260871921e-01	3.498488112397689087e-01	4.611921536024350399e-01	3.302712774946077734e-01	3.883655469096475854e-01	3.435672111907283610e-01	3.550603480846629689e-01	3.723018327180327991e-01	3.842021943585484656e-01	3.832358577221240403e-01	4.598180476704121222e-01	4.512073206000545844e-01
3.499428970729815402e-01	3.134805903898713053e-01	3.383701667448941741e-01	3.222543320304558923e-01	3.245302632230905870e-01	3.534731787923886537e-01	3.752998686625058089e-01	3.127013990347518591e-01	3.536007208224737353e-01	4.509183685331852875e-01	4.256433325853131722e-01	4.872212111603411167e-01	4.892343242355890465e-01	3.644848463288595242e-01	4.309568743686228443e-01	4.171616911355290891e-01	3.537337926138333644e-01	3.752307149480434978e-01	4.324400425365549916e-01	4.408016852952524878e-01	3.830292733478576905e-01	3.372524279527939206e-01	4.362726600709239122e-01	4.149891288552245983e-01	4.041466878873219426e-01	4.152166197593424313e-01	4.353623452167956764e-01	4.026876789148064462e-01	3.538985912029838921e-01	3.495376431287689489e-01	4.201925120305647354e-01	4.551881550479963123e-01
3.652969930638704232e-01	3.403381529703148889e-01	3.073648031612294940e-01	3.338001584247256570e-01	3.173592913257273773e-01	3.904997014711515391e-01	3.909032384697964102e-01	3.044673120293161506e-01	4.013645329882498114e-01	4.156805759926865407e-01	5.031686604299853149e-01	7.996514537204615358e-01	6.104368281868837176e-01	3.999164930589825251e-01	4.095408612743093868e-01	4.162113513944377674e-01	4.380327838431213872e-01	4.604274411728158656e-01	4.489966870151655964e-01	4.614213624828907290e-01	4.476612355568089785e-01	3.745631601668389932e-01	3.959815089677243272e-01	4.773233867595318425e-01	3.926184051125362062e-01	3.909885299213263221e-01	4.083734766364652269e-01	3.760892725444643370e-01	4.059860308243915528e-01	3.848804772966143428e-01	3.862953803354956528e-01	4.401280177515295433e-01
4.614618761109601786e-01	4.055873675196324801e-01	4.233674304052750803e-01	4.114813182855520113e-01	3.288380009066740328e-01	3.928502070776418997e-01	2.864366299577232322e-01	2.991779249177852207e-01	4.155840546023399917e-01	4.058633319355519631e-01	7.589573465198291569e-01	9.316107841267436962e-01	6.539644859421716028e-01	4.605038434164425154e-01	4.974659684262164872e-01	4.695382699092655598e-01	4.410941126597859863e-01	4.892975424679025243e-01	4.773377086974168182e-01	4.524546859724312142e-01	4.822963849751316645e-01	4.032618143029389479e-01	4.271455029577360674e-01	4.086118159473878797e-01	4.028431301113961638e-01	4.376286643634854645e-01	3.781391927458244706e-01	3.526585026557929603e-01	4.249962182476034744e-01	4.114025209461697474e-01	4.254825414647778747e-01	4.510678469843598659e-01
4.894644237934168141e-01	4.476438927321891859e-01	4.236398107515630396e-01	3.784454959177737110e-01	3.738055463005577894e-01	4.316799833625055705e-01	3.035823031806549333e-01	2.581861075663917648e-01	3.676176959598713156e-01	6.753878202673925246e-01	9.229747300248104525e-01	8.002248569766559072e-01	6.249340947811563574e-01	5.027969396047775597e-01	4.961644921488785331e-01	4.783457692952718943e-01	4.145205179527677308e-01	4.307451707152222253e-01	4.180680434554850389e-01	4.007323507838672083e-01	4.175342534153385632e-01	3.858176700372643042e-01	4.592065044319333933e-01	3.785796131682819810e-01	3.898502028370501860e-01	4.362879934571982643e-01	4.133342856264941578e-01	4.001020074242505054e-01	4.264078481185535341e-01	4.360100491692839308e-01	4.222349316777764261e-01	4.346140900176369004e-01
4.496746903234168369e-01	4.829114655237498055e-01	3.752103676530694765e-01	3.544397682802666871e-01	3.686751145536610874e-01	4.050656845585318688e-01	3.339691217148901270e-01	3.166507021452404924e-01	5.816833776111934862e-01	9.059822486551178944e-01	9.015327476155619024e-01	7.271449877696556374e-01	5.478616065748818098e-01	4.893070027520936005e-01	4.847337319028255931e-01	4.542472447183362183e-01	4.036345113718028954e-01	3.782929578552735594e-01	3.984768798274075374e-01	4.138718000055700008e-01	4.336661343261759005e-01	4.368772792586269049e-01	4.278456254098170763e-01	3.641873198992782168e-01	3.285625301238925822e-01	3.761905639323778749e-01	4.040577090514465008e-01	4.041122748316843261e-01	4.093875646581232042e-01	4.114094010921973688e-01	3.463541878888623526e-01	4.276891533397264578e-01
3.636650212792371106e-01	4.178148424749825174e-01	4.192037695170394707e-01	4.217033573065412932e-01	4.217518091362152943e-01	4.499859989339073385e-01	6.211149777262574556e-01	6.993569090385438614e-01	9.250363772179978072e-01	9.104465946172607405e-01	7.924846965339550353e-01	6.694706381549181406e-01	5.207826679544311776e-01	4.278773437340798735e-01	4.421714795493768002e-01	4.330354558406028231e-01	3.441179115720982007e-01	3.473468482010409475e-01	3.798705639605799989e-01	4.682738199758030850e-01	4.575035889080438234e-01	4.172036677163139529e-01	4.828146744359154141e-01	6.147109064534518330e-01	6.365629117093053457e-01	4.619311551677738881e-01	3.963823461293597972e-01	4.692957015555996314e-01	3.855287095846043899e-01	3.935178062732967996e-01	4.212789120728408498e-01	3.548638052376297813e-01
4.012611094948408397e-01	4.632956793492952197e-01	4.348397974296879798e-01	4.380232375328946826e-01	4.632150630564398908e-01	6.543791784696461056e-01	8.988015845505151757e-01	9.388827703018756132e-01	9.251781424415260746e-01	7.400752618665188409e-01	6.643831565977728060e-01	6.103730575814682036e-01	4.559884298317284368e-01	3.474980019874260306e-01	4.590478868208904828e-01	4.342656557952016549e-01	3.435241143559556454e-01	3.230477598590467125e-01	3.835403268661614073e-01	4.641733631068623578e-01	4.308766398301714373e-01	5.412418705043542388e-01	7.929490220747960061e-01	8.384584998105231168e-01	8.223612171515269909e-01	7.814837156938199136e-01	6.653885785633196770e-01	5.022617698388274210e-01	3.782450835115307997e-01	3.759474942237017170e-01	3.814125623497805484e-01	3.844742778886977574e-01
4.121790472954565132e-01	4.194420642053735548e-01	4.221372336163800587e-01	5.813288894121361183e-01	6.684979311071406194e-01	8.684272951666349716e-01	9.530893196512547627e-01	9.021409471406213187e-01	8.442532784458880446e-01	7.682700156520899659e-01	7.015594900824789759e-01	7.064821101184085572e-01	6.351552393253104833e-01	4.543862255677843520e-01	4.677837243942596368e-01	4.370417909565025849e-01	3.856685424629587300e-01	3.118417597202708946e-01	3.918845069883166166e-01	4.355513536351715564e-01	5.514714352434284539e-01	8.001688526176455873e-01	9.047188800272932818e-01	8.516823033084747196e-01	7.890358085605889693e-01	7.574750785465638181e-01	7.803834399896972807e-01	7.435260625529448442e-01	4.976705419613659531e-01	3.293910964702316257e-01	3.748890309159807477e-01	4.054167444200291182e-01
3.644027687787341763e-01	3.700697254402254277e-01	4.218957892603552029e-01	8.448722246377871059e-01	9.926587018231390891e-01	9.522415067609331096e-01	9.135464135679831621e-01	8.948745154383650480e-01	8.600939368545600372e-01	8.893509812473169296e-01	9.107838919323931748e-01	9.137215252767488805e-01	9.200765208638103099e-01	7.886114771324084227e-01	6.365200941907928067e-01	5.644226930376515794e-01	5.044328728082502211e-01	4.734008329304915663e-01	4.994100385029971445e-01	4.382184583810824763e-01	6.731443469173993277e-01	8.874269945603160403e-01	8.401522253136487484e-01	7.886506751764303935e-01	6.906566735707375670e-01	6.219561501898343003e-01	6.498140252051411991e-01	6.881254873268355388e-01	6.923023353758920306e-01	4.702366395861525827e-01	3.845137915803493178e-01	3.639579361878261810e-01
4.432362118224693615e-01	3.356847995473004054e-01	6.406075627220508828e-01	9.740884390284080263e-01	9.968714860371303832e-01	9.669701088021849245e-01	9.413917719349511604e-01	9.432671343645018247e-01	8.924123457661456982e-01	9.272442424717505238e-01	9.827902419784154686e-01	9.574204468688209957e-01	9.583285876300258188e-01	9.038558874221077621e-01	8.970782301042722340e-01	8.914846894037099512e-01	8.678187205726898279e-01	8.415902542358971727e-01	8.661517683994323091e-01	8.321345373586809258e-01	8.951983932464787630e-01	8.834634850471770884e-01	7.536148531125271832e-01	6.629082719567606086e-01	5.792362885839560382e-01	5.192649488018270532e-01	5.191096934977116328e-01	4.953468259908578308e-01	6.032711125529264251e-01	5.860695280573328114e-01	3.568743997907694587e-01	3.679435936920919525e-01
4.297375149377141157e-01	4.208600329098723392e-01	8.589817052119527174e-01	9.976421479748573962e-01	9.745043211695203489e-01	9.715943714577032209e-01	9.973018381409575195e-01	9.490647229167162857e-01	9.319552635297552179e-01	8.989002198176254677e-01	8.592947976940150667e-01	9.395128006462403203e-01	9.411069775012965710e-01	9.332913639306517073e-01	9.551897119928937085e-01	9.812962969016417736e-01	1.003552776010771863e+00	9.642572794005778158e-01	9.510597530693061241e-01	9.772541807251177159e-01	9.461237810344982346e-01	7.799189611604309125e-01	6.762258724549103928e-01	5.970608822919398762e-01	6.121699852960140742e-01	4.223079102071927160e-01	3.730005384929113710e-01	3.761677927776636565e-01	4.701685640666990462e-01	5.404122390669300335e-01	4.348863456711941078e-01	3.950549178637136616e-01
4.948490643340464623e-01	6.543351296973541897e-01	9.515128080759177598e-01	9.907103737342694005e-01	9.634237336149841235e-01	9.637518608820602184e-01	9.854020236348298711e-01	9.485940174867582009e-01	9.369444686054727578e-01	8.876669043264048264e-01	8.626436287253500534e-01	9.153324822611861311e-01	9.176518304897474110e-01	9.299684214685308703e-01	9.438389314055242174e-01	9.591206015106074068e-01	9.433111328727910028e-01	8.841773826393126701e-01	8.868914692273031086e-01	9.046514540414375416e-01	8.555459895201210641e-01	6.589834124663476178e-01	5.959518742587044393e-01	5.601718586971211611e-01	5.418928574574642942e-01	3.479492131818379130e-01	3.363773100886910394e-01	3.725876132492157433e-01	4.013863438898531699e-01	4.466121177139334986e-01	4.592623548484069396e-01	4.486776475452828872e-01
5.116783076942399422e-01	7.763879218301208418e-01	9.555857980466602175e-01	9.802292760982035391e-01	9.100084748583407990e-01	9.524667658981368357e-01	9.810785125055617728e-01	9.699995417835789446e-01	9.047884645831941741e-01	8.431109212735529157e-01	8.652525446522111308e-01	9.295115435500952428e-01	9.154876862816497818e-01	9.409200993603662466e-01	9.562858982930145801e-01	9.456296342023907675e-01	9.209887524755974164e-01	8.234880941422795253e-01	7.986898914798630233e-01	8.211619461978391099e-01	7.812348168332334808e-01	5.331806668760837864e-01	4.842414581946796193e-01	4.624032474075506771e-01	4.054033139677928332e-01	3.408527362167933505e-01	3.359181501263278080e-01	3.461534546248234978e-01	4.093809233873998421e-01	3.826546626051628430e-01	4.117558488021589858e-01	4.278268822958118944e-01
5.683323924357972512e-01	8.211991848209945211e-01	9.650939425861868592e-01	9.793777869507303002e-01	9.602365063002650247e-01	9.762632372171795581e-01	9.526250718845360455e-01	9.052109315444577531e-01	8.660232375164631513e-01	9.010733259286204389e-01	8.925848551107646855e-01	9.059420339673643907e-01	8.520646350408678238e-01	9.019039605851257857e-01	9.441997271736805031e-01	9.115325891191313756e-01	9.140059960914772574e-01	8.098203605769389579e-01	7.770246935833401425e-01	7.996666646216689101e-01	7.722734151674228720e-01	6.112792856771303018e-01	4.475048218482352569e-01	3.939506157203880865e-01	3.597039451841091973e-01	3.543901275722866062e-01	3.603236833001280948e-01	3.814280461617319817e-01	2.239921016084484295e-01	3.329339386019964930e-01	4.288338663565313680e-01	3.603860441017971428e-01
6.078193717271354046e-01	8.173919570842218540e-01	9.047676853470925096e-01	9.767611484669104227e-01	9.477926950683053242e-01	9.763080302918337727e-01	9.538470667174818729e-01	9.044577494248473570e-01	8.772147660201011776e-01	9.019520394274997965e-01	8.716599685492081306e-01	8.930243108221521675e-01	8.195239464373982319e-01	8.763571450406267838e-01	8.991172919278348497e-01	8.544630244267171770e-01	8.354401409418488189e-01	7.731907813223741766e-01	7.480156454201143390e-01	7.693866428399775970e-01	6.480125664671626540e-01	6.071313407797901407e-01	5.570208866098359524e-01	3.810770275752701775e-01	3.705018691334105996e-01	3.724127912628544257e-01	4.046347425319490876e-01	3.024111155044412191e-01	1.214888646196253807e-01	3.226581443998517984e-01	4.519099781018032225e-01	3.251687476752276873e-01
5.494192484570336044e-01	7.266124853242403869e-01	9.099860642480929185e-01	9.390846240807462220e-01	9.284903265472811418e-01	9.402434217316650855e-01	9.294200469763754802e-01	8.849843267823783721e-01	8.715862512152722230e-01	8.576103726670925020e-01	8.344894462223871878e-01	8.025381171083896259e-01	7.368775393811181074e-01	8.581810252696553398e-01	8.608029686005798098e-01	8.444630286136629582e-01	7.740652366143734309e-01	7.720560779518083061e-01	6.959622899102058113e-01	6.952252135618854911e-01	6.143422073715620879e-01	5.835358152562521994e-01	5.527975430511118393e-01	3.907552859438053194e-01	3.628173248174617060e-01	3.564358218380722643e-01	3.322928287823218030e-01	3.220910440268606179e-01	2.446641998041421129e-01	3.206342618332070349e-01	3.820097751106100725e-01	3.452736715764782027e-01
5.048124672885442310e-01	6.226425774679538172e-01	8.887346278888296203e-01	9.079839010019350454e-01	9.032023265021562608e-01	8.737593684484092904e-01	9.166195676498339884e-01	8.958806107899567328e-01	8.573085600696463970e-01	7.887098793724512946e-01	7.214636947057138094e-01	6.947608277038093139e-01	6.992531768369379952e-01	8.534212062032294766e-01	7.907015263110972469e-01	7.937062067708754443e-01	7.281094006505736127e-01	8.042105069122895689e-01	6.785089417384616572e-01	6.198808518915889243e-01	5.676731126945343542e-01	5.243190491680359555e-01	5.083672853360775568e-01	4.312785838909042879e-01	3.309853219731420104e-01	2.949643585317739958e-01	3.204394168714919111e-01	3.633211109360771074e-01	3.865237819427861932e-01	3.453495502715092647e-01	3.606648666540305803e-01	3.931131736192268189e-01
5.171054207104901490e-01	5.874090135974420201e-01	9.138627358220363650e-01	8.940245629222631774e-01	8.216224964724937463e-01	8.128699794422064029e-01	8.648499394710185140e-01	8.695278010725879803e-01	8.188838956614532538e-01	7.990104579849044431e-01	6.768226802310201018e-01	6.219673739159692349e-01	7.265656392134430819e-01	8.170517946654551888e-01	7.460436316513177069e-01	7.342612249758351251e-01	7.117769716573384420e-01	7.269554570469555221e-01	6.804841112257828950e-01	6.404872459574589838e-01	5.911453541066712392e-01	5.245875907259229809e-01	5.012983444483046780e-01	4.950089454874287420e-01	3.450323904655970830e-01	2.572161081922689774e-01	3.180452348327933443e-01	3.962258487219147418e-01	3.653686673399593188e-01	3.457116231336936907e-01	3.367390058197078373e-01	3.267132784369747300e-01
3.669536053054643920e-01	4.448381393027531772e-01	8.445735450234976849e-01	9.103290582691538901e-01	8.486511855130701720e-01	7.828888553591604182e-01	7.942366983876982811e-01	8.900465893649777138e-01	8.492595646255692854e-01	8.119743334346354313e-01	7.245107704124658099e-01	6.693064341284842289e-01	7.489772373094254476e-01	7.540823204391361445e-01	7.184341608352338149e-01	6.067965185363364267e-01	7.048244376791800159e-01	6.591806426705646427e-01	6.507544481810586534e-01	5.358477769540102020e-01	5.051271828263123043e-01	5.135072567451988146e-01	4.374421894007289868e-01	4.293812800627980208e-01	4.185328007847131104e-01	3.192195888843816776e-01	2.807296116421367227e-01	3.394305791626157087e-01	2.810690490078378012e-01	2.917601794652502911e-01	2.761507543441434342e-01	2.646490595284296532e-01
3.371905772611231145e-01	3.560009992349604802e-01	8.255962604895367152e-01	9.131872004448420288e-01	7.999296730338285588e-01	7.058875344728209322e-01	7.250557617583647252e-01	8.347838204969906251e-01	7.959085194918168460e-01	7.703571273615704706e-01	7.325233717449886051e-01	6.523614333250281616e-01	6.940283122540534810e-01	6.817799696115430796e-01	6.127639511148783580e-01	5.471519359664819282e-01	6.838188855689872891e-01	6.590724847257081187e-01	5.950282640206150386e-01	5.007752359052835001e-01	4.693854786327751327e-01	4.214461857315269233e-01	3.322288193953618074e-01	3.041142147785650396e-01	3.336372882828304021e-01	3.318840199092570886e-01	3.228255756577843028e-01	4.039133853247884876e-01	3.128033648403263922e-01	3.120298881961740545e-01	2.563201064477496627e-01	2.490539732449088828e-01
3.192178966613675173e-01	3.852163284753932215e-01	8.217000988129402606e-01	8.918390718401740802e-01	7.822151144113339560e-01	6.759830953158851852e-01	6.391163531131484055e-01	7.184261864984613499e-01	7.449497846136144963e-01	7.635570428316029723e-01	7.381862630548990944e-01	6.143672411572493886e-01	6.231470491134138978e-01	5.860275714171867545e-01	5.535834230651559551e-01	5.532321154772447125e-01	5.963856813851383665e-01	5.832288615574383606e-01	5.551266828842267298e-01	5.218919988271477628e-01	4.524116213505385287e-01	4.083515319019190848e-01	3.366981902581357433e-01	3.488001521495542878e-01	3.737033020156307339e-01	3.845890193746158703e-01	4.092427352990038458e-01	3.189430371877947645e-01	2.812401947770248878e-01	2.781408972089320919e-01	2.512454996130790708e-01	2.280630847528711536e-01
3.274798266165844240e-01	3.710536975748124355e-01	7.494076718203429577e-01	8.882807972680537567e-01	7.778383185271428024e-01	6.157081318537849235e-01	4.827445463416804028e-01	5.185944880118951161e-01	6.547013280763881449e-01	7.535823717894033491e-01	7.352263124884993450e-01	5.775855346826952452e-01	5.321780845013390771e-01	4.739846094532649268e-01	4.844341118414298708e-01	5.003075081142329683e-01	4.888558870847662940e-01	5.650361471234340849e-01	5.396560674123201951e-01	4.924310450219980262e-01	4.653308260991691481e-01	4.023087008405860643e-01	3.921393958856321804e-01	4.009999529529226781e-01	3.564286205694392473e-01	3.727701919973338551e-01	3.856601955696083994e-01	3.149116298240505762e-01	2.151348086516363944e-01	2.364598775705271105e-01	2.434183003698717207e-01	2.371029662271632588e-01
3.256195696713339305e-01	2.950720677125379110e-01	7.012972896159100911e-01	8.864958275707891522e-01	7.300278947922081985e-01	5.897275374420479777e-01	3.455686146387657587e-01	2.876876609770790405e-01	4.643292125907492185e-01	6.886420747380523899e-01	6.895997095620508555e-01	5.569628596053814995e-01	5.271753676170987113e-01	4.779370548451933876e-01	3.883002347815656674e-01	3.953564286604466793e-01	4.049771083882378608e-01	4.947318262640743591e-01	4.710268262928751226e-01	4.664105906309410354e-01	3.841290632599775323e-01	3.384075943211100057e-01	3.494307766452005026e-01	3.693269281532131632e-01	3.515839178685591926e-01	3.318049515774223468e-01	3.360138109049620181e-01	2.368938483486084101e-01	1.756445768957068942e-01	2.181008159739864227e-01	2.018834968616191883e-01	3.025627079480439630e-01
2.847508946594541901e-01	2.953176457084499829e-01	5.333709729636645358e-01	7.592914521321110222e-01	6.765479869306959548e-01	5.720169913595556377e-01	3.562293633945012306e-01	1.836264901863204346e-01	1.294661413412897533e-01	3.360036476007087214e-01	5.505528667815531296e-01	4.846167562176194599e-01	4.086745056446422497e-01	2.862456172197906934e-01	2.190950885618986876e-01	2.169216881893306081e-01	3.097713860443523926e-01	3.680378960451040071e-01	3.537274805478204942e-01	3.640286011405784450e-01	2.687985378866887820e-01	2.330093181864890950e-01	2.659034050298852980e-01	2.663244897991466908e-01	3.027760354501894957e-01	2.485645493259363015e-01	1.918308593455456124e-01	1.225859385079610259e-01	1.315874450860352318e-01	1.636754044003171371e-01	1.957496078699408892e-01	2.269751479095463431e-01
3.648817661942650448e-01	3.571521398272067827e-01	4.210237942541358858e-01	5.927259640073743174e-01	6.101591281944724887e-01	5.473236560658590877e-01	5.303932497619462394e-01	3.311691183313330566e-01	1.283547002006755200e-01	4.433124057798178141e-02	1.842397009087599624e-01	2.903401036494477894e-01	2.218921574615427272e-01	1.031895478236087987e-01	8.198071991456362673e-02	1.188082554404529118e-01	1.308192288158645522e-01	1.715850730785775657e-01	2.253139237025802988e-01	3.205483851361125569e-01	2.424951258439280166e-01	1.314494529217514196e-01	5.317957838328100234e-02	9.618161276607264942e-02	1.056690944887648254e-01	1.069108082413311733e-01	1.081511905122657380e-01	1.528985727044346321e-01	1.340380296761848333e-01	9.549568676830699765e-02	1.698212881194965940e-01	2.180366395976857108e-01
4.032194270904627120e-01	3.351439351621451901e-01	4.360687217486743372e-01	3.834790993393061842e-01	4.798276534460455545e-01	4.571455028571343449e-01	4.195248566241305266e-01	3.789714837971349670e-01	2.841892640452215457e-01	1.308685597691788549e-01	1.595763181042800793e-01	1.280612057277390747e-01	1.436437276866723289e-01	1.016137858379735082e-01	4.527987676834537706e-02	4.526517456889180002e-02	1.175389085074281942e-02	7.740108621153671264e-02	1.577619686101724150e-01	2.261458217401046411e-01	2.876948172230621714e-01	2.120880784689520571e-01	8.376153358362721513e-02	5.094802249308880149e-02	3.085557599768443821e-02	8.794321727698849178e-02	1.278047297015603156e-01	1.340984354738634643e-01	1.685155170984768969e-01	1.794495192919792481e-01	1.570331230647823706e-01	2.530177948864901771e-01
3.773525343027489543e-01	3.790987836989278548e-01	4.442444099706559513e-01	3.766143924085659789e-01	4.381535549477865166e-01	4.136416580084543715e-01	2.378108390611269052e-01	1.409683869147761170e-01	1.693949308408398968e-01	2.986708204223499918e-01	4.687046808099197825e-01	3.465086695640410830e-01	2.954179277715892060e-01	2.252680041757582352e-01	1.001710440851833334e-01	1.001546861265979471e-01	1.271501901253276612e-01	1.734536270718375628e-01	1.545790945948230521e-01	2.374010655306239559e-01	3.289316518143993728e-01	3.095881064855991460e-01	2.489788990959997672e-01	1.998529647642064699e-01	1.231563637194274391e-01	1.136458279271526928e-01	1.723039254045030111e-01	1.945366092958616677e-01	1.774613139343883539e-01	2.031846641695389810e-01	1.650330393747025670e-01	2.724363090212343907e-01
3.894714930107118223e-01	3.801525167249885651e-01	3.871447295230240893e-01	3.773925408009217164e-01	4.769082701907485511e-01	3.897606351517219903e-01	3.073469165778197620e-01	3.036438358321515985e-01	3.364006546087551230e-01	4.499859136539163806e-01	4.438032333768919258e-01	4.253794308095530385e-01	3.652951247473549823e-01	3.088248689488647392e-01	2.127980080975964416e-01	1.883295312059080906e-01	2.639883233086584569e-01	2.802035864595820991e-01	2.758737980185370087e-01	3.273628508925626179e-01	3.173136827259715464e-01	3.095792962207394861e-01	3.205110313074241435e-01	2.749547238656150361e-01	1.865571778033270900e-01	1.140770786688835997e-01	1.756300267924860992e-01	2.088557645549251329e-01	1.323253145788265139e-01	1.836963198646430484e-01	2.510970727272461844e-01	2.993442134768421470e-01
4.124571128790234242e-01	3.363094625317329944e-01	4.395886154940105706e-01	4.183702097055438940e-01	4.386585909731028354e-01	3.449807342268528809e-01	3.457379074342595282e-01	3.786168081707225741e-01	4.302435758130671029e-01	4.643010985099024213e-01	4.696684123306682501e-01	4.458775748161374342e-01	3.644797448684650165e-01	3.335744688662224400e-01	3.076296083480030141e-01	3.049279664981331406e-01	3.087483305494421182e-01	2.430277712490901132e-01	3.308449720925303317e-01	3.402653105061790306e-01	3.206738118921044212e-01	2.397001257202745761e-01	3.323395791330959748e-01	3.185223077820830695e-01	1.927450598028626894e-01	1.174582103669150890e-01	1.611827315775243019e-01	2.372710128209407632e-01	1.966474583409801025e-01	2.080241645233882053e-01	2.598892893560519335e-01	2.571082459047903668e-01
3.517246679415244603e-01	3.561370982313309952e-01	4.508502335888923129e-01	4.329867638508684835e-01	4.125836638838565329e-01	3.519977859047073721e-01	3.375403283912584707e-01	3.834850435277094571e-01	4.227890560154711208e-01	4.845329203897255632e-01	4.406221686883022848e-01	4.208282242907440684e-01	3.693678197869162960e-01	3.287397617317308063e-01	3.622913075866239785e-01	3.501662749627685312e-01	4.274378104627408748e-01	3.828363283550658136e-01	3.910719033437693448e-01	3.504695662588577232e-01	3.271461439531506143e-01	2.002280222488244943e-01	2.531937896500709995e-01	3.354094936286626805e-01	3.404924050150359149e-01	2.587827730988687680e-01	2.166272260968252761e-01	2.948012891388731571e-01	2.860199742208629492e-01	3.188632008831100983e-01	2.648003353485247069e-01	2.636201937940175211e-01


==> Cifra_figuretem/100/DPdataRed6.0.txt <==
2.713871979519413280e-01	2.767991948327952478e-01	2.519376293228799968e-01	2.026784505837535555e-01	2.096084891666327443e-01	2.483623587654029408e-01	3.368793255072073389e-01	2.712120251450897968e-01	1.714901564637572040e-01	2.023276302704677121e-01	2.074695022626339702e-01	2.382999255284434237e-01	2.389559558883825041e-01	2.365690850475126450e-01	2.426078489168151109e-01	2.339582151162809265e-01	2.432711971495361558e-01	2.862550000248705873e-01	2.790756014544181762e-01	2.887511671336320251e-01	2.689111638704591578e-01	2.676925122522132439e-01	2.776429682980073865e-01	2.959123270900965719e-01	2.748485404975324897e-01	2.892271420551908445e-01	3.306624068605740208e-01	3.531556373411071093e-01	3.947146280865760914e-01	3.985219859979263202e-01	4.876891685262140230e-01	3.970477391128933164e-01
2.693478685005206708e-01	2.609156300024131903e-01	2.895940408676221933e-01	2.212101812383766297e-01	2.029857886766081032e-01	2.529212538002733601e-01	2.778831335933606983e-01	2.598850208702384590e-01	2.252962462358008011e-01	2.086187768078885674e-01	2.227913238367027204e-01	2.383430005477367164e-01	2.409688703706480972e-01	2.432295397516419655e-01	2.596948287529853849e-01	2.277267341169360304e-01	2.365346708697143308e-01	2.411875736294517847e-01	2.414764011898743734e-01	2.591348861294098249e-01	2.543841289057223176e-01	2.642371268653985750e-01	2.498013547734966866e-01	2.789899350806936407e-01	2.984010546307501177e-01	2.973485413055648174e-01	2.853902502724231516e-01	3.431808804269000923e-01	3.827668148687289329e-01	4.026919145150698598e-01	4.205332450600893779e-01	4.016887126653496121e-01
2.708752660155531178e-01	2.558327483223042931e-01	2.737193391308883617e-01	2.206973511871778149e-01	2.055069519894777708e-01	2.146835682622595387e-01	2.484640893381974691e-01	2.447586029839974864e-01	2.226302936661055110e-01	2.194874757037265089e-01	2.121633348277464637e-01	2.156166718377623692e-01	2.493091769794555657e-01	2.524555820434847830e-01	2.524497777347986527e-01	2.462082042067625931e-01	2.338955949827355163e-01	2.222504487364067582e-01	2.563111793891219015e-01	2.742796688283279938e-01	2.919632645695579010e-01	2.688423464050472833e-01	2.456054909211934645e-01	2.661872199094100777e-01	2.819518922190760168e-01	2.854609048412473093e-01	3.169734991981646433e-01	3.432254403114768371e-01	3.848958378838092109e-01	4.098344261662542620e-01	4.381212754899101447e-01	4.078488557589369790e-01
2.688535749712390732e-01	2.648041164420641969e-01	2.788747210738243831e-01	2.216581145584503587e-01	2.329370220551989779e-01	1.976047983171351496e-01	2.235354236068300415e-01	2.516456072552819556e-01	2.308929784348395520e-01	2.126876511737957609e-01	1.921986247155555716e-01	1.985792613780365534e-01	2.447419717814831308e-01	2.413488273220205094e-01	2.474402486424480407e-01	2.582323068533860511e-01	2.591367882956269741e-01	2.192607943439149332e-01	2.763812477151800784e-01	3.054834780538540628e-01	2.936340294882593405e-01	2.967088574923053002e-01	2.983985289098495808e-01	2.858288807985546742e-01	2.703862847939018654e-01	2.979453175759119166e-01	2.896339067118813837e-01	3.089569539198625536e-01	3.681058627726405130e-01	3.788883025597967746e-01	3.877416020453403611e-01	4.070125085934914178e-01
2.659269691646343747e-01	2.776355572254270987e-01	2.285468258269294783e-01	2.675148545375669040e-01	2.327750844948885123e-01	2.175107244218112690e-01	2.186626585350065766e-01	2.976573768361184813e-01	2.463773572496318343e-01	2.867591576020826483e-01	3.497944385150618674e-01	2.128852838719409446e-01	2.440151566376183301e-01	2.646312751522547080e-01	2.499861652227308162e-01	2.722602751817060351e-01	2.357574284802198827e-01	2.582639599576713740e-01	2.837363982406950202e-01	3.017746331608760491e-01	3.134057030116516596e-01	2.985535689609621346e-01	3.002485901909095478e-01	2.921067355767186791e-01	2.955492524131387855e-01	2.898424253871326184e-01	2.813318708984812733e-01	3.284842636283707429e-01	3.460571330380501909e-01	3.768267214373482443e-01	4.327726463015028058e-01	4.006154993575870571e-01
2.659434261002301403e-01	2.265639232025292715e-01	2.599020886831596155e-01	2.673504747616517463e-01	2.541682711177060128e-01	2.281845304858797219e-01	2.386662329371565527e-01	2.247036888184427705e-01	2.306751509540748701e-01	4.161903930613848335e-01	5.125868068390678767e-01	3.071578163944770901e-01	2.336231937523031987e-01	2.348023594235952305e-01	2.479804694442904189e-01	2.300117498288555828e-01	2.603968267335100006e-01	2.908110643122808758e-01	2.723933277193157365e-01	2.772741187618010805e-01	3.189397327944251681e-01	3.237957369482625247e-01	3.082950296970327630e-01	3.091178814184541435e-01	2.863545054372404475e-01	2.962467860152425692e-01	3.044820312280255292e-01	2.910420273851587192e-01	3.301133010939629742e-01	3.685350091488391322e-01	4.235824210009612178e-01	4.174792328560665289e-01
2.608041995024104054e-01	2.246133688129643979e-01	2.508395597818715572e-01	2.716173821327050319e-01	2.832549846057112464e-01	2.677565654491971259e-01	2.058537862114158401e-01	2.533140938134265108e-01	2.620345842444691264e-01	4.358050199823976234e-01	4.884295741478356656e-01	4.027352392451869489e-01	3.895813871643946658e-01	3.599408911695192725e-01	2.843197167967490557e-01	2.456224237454826542e-01	2.891153689978450680e-01	3.019353773891734205e-01	3.294484273585420731e-01	3.274641516736067626e-01	3.348600302415889463e-01	3.195257714237060842e-01	3.095461031281770969e-01	3.030619576132842496e-01	2.935614122944743554e-01	2.748791992516513849e-01	2.774648672327260090e-01	2.662515386631029157e-01	2.963954719380523239e-01	3.137961355936796370e-01	3.748724305180284322e-01	4.324487983414054271e-01
2.000424155575726837e-01	2.396642281452328327e-01	2.365825029265340995e-01	2.629651856095585050e-01	2.624383031704058400e-01	2.334537703196322977e-01	1.867935356135826952e-01	2.641892117570152632e-01	3.103957187577651156e-01	4.420014652103134711e-01	5.088419056162842846e-01	4.463618207100429891e-01	4.710130189377177423e-01	4.050663777005638067e-01	3.743709355310024800e-01	2.997335955501664317e-01	2.832648049876261842e-01	3.202950344220400480e-01	3.251216283870946300e-01	3.732343582428936379e-01	3.675108353048378573e-01	3.419869388749107730e-01	3.284762357489227069e-01	2.682888222384108290e-01	3.144225208664452875e-01	3.003155739571836680e-01	3.092410066230009691e-01	2.982675865832581374e-01	2.982072639278355308e-01	3.355307908928935046e-01	3.885038296794549595e-01	4.005581882445148345e-01
1.972836408545577125e-01	2.359145894381597663e-01	2.662972270280687948e-01	2.818411917311612891e-01	2.644072586787760692e-01	2.410274418918566530e-01	1.880614024374972770e-01	3.002641264739266402e-01	4.165699219236719264e-01	4.263931160790891406e-01	4.810718336892098601e-01	4.751421620384824740e-01	4.448119788149310083e-01	4.183143293204727997e-01	4.060411010855587977e-01	3.845863398450984905e-01	2.880314625465839051e-01	2.886631788850075320e-01	3.353859046445339387e-01	2.914702795429415239e-01	3.258168407817605416e-01	3.444987958984558341e-01	3.221435870333851370e-01	2.458543539665043187e-01	3.345847189084306672e-01	3.226782455492936963e-01	3.003822800268757254e-01	3.040660594755783541e-01	2.736610948883103078e-01	3.140161521265782962e-01	3.591014899733102061e-01	4.134146197262332234e-01
2.014525537517798115e-01	2.515514086335390864e-01	2.314719297163810308e-01	2.525299029490375990e-01	2.095316821237560856e-01	2.054262564289139337e-01	2.602770964509102392e-01	3.839594697684128866e-01	4.538943586733647506e-01	4.196271039219339749e-01	4.084557692469509282e-01	5.338325673475277089e-01	4.904144966257274474e-01	3.971961620847673236e-01	3.732001787234983659e-01	3.593946725360427918e-01	3.025696411980981493e-01	2.852233665569345877e-01	3.351054579008390100e-01	3.150552043131193414e-01	3.164282443431690184e-01	3.417680146217576542e-01	2.857875368587876608e-01	2.779327868896827591e-01	3.472672349221277988e-01	3.300748446899303690e-01	3.357398253813691502e-01	3.117044371930183799e-01	3.100161676019492774e-01	3.061296857375349068e-01	3.244595333940749615e-01	3.959159616032268403e-01
1.799716715581122228e-01	2.691005347940506054e-01	2.613449418566017868e-01	2.376056732941731198e-01	1.476853425203402126e-01	2.136527090523631101e-01	3.320210154284007342e-01	4.873301936050071226e-01	4.680870344168014952e-01	3.405320031211531706e-01	3.948707265314085890e-01	5.563987621025009433e-01	4.740427028841543433e-01	4.436760355645631426e-01	4.390337700542897847e-01	4.162321459079055264e-01	3.736338414549510989e-01	3.521585498833383898e-01	3.413332971734809873e-01	3.254960535843963165e-01	3.183193360599105293e-01	3.428400949099530970e-01	3.140237009832663184e-01	3.029955549075318277e-01	3.568621358636974161e-01	3.222761745627351071e-01	3.072077151536913853e-01	3.012615845302907269e-01	2.945200729928778016e-01	2.722853734603249420e-01	2.989734975632997172e-01	3.540443397861647856e-01
2.122782266765906589e-01	2.658338297558631713e-01	2.554992329280441621e-01	2.412807963783866472e-01	2.732325850831516800e-01	4.196844874154795901e-01	5.030883690493522797e-01	4.829492922646878572e-01	4.878411011838924005e-01	3.584950586708480214e-01	2.015658985943301895e-01	2.279255660718312870e-01	4.644764431703407581e-01	4.784355400059409624e-01	4.821991314364373893e-01	5.017230428178208745e-01	4.321558989671654971e-01	4.105501261540588920e-01	4.040902887898328855e-01	3.753333742613639834e-01	3.230537381852517931e-01	2.896082764742016757e-01	2.955537519344104136e-01	3.252027361718028420e-01	3.242792574880467571e-01	3.427145683250658048e-01	3.262809015443678406e-01	3.197649614775798788e-01	3.012656168226782172e-01	2.840665759665688683e-01	2.659838096193062329e-01	3.332630857402512636e-01
2.207520960293501977e-01	2.407926429403496049e-01	2.717746715715210204e-01	2.495258200593395703e-01	3.970972676895337394e-01	6.082450251545037379e-01	5.811212675895458535e-01	5.637210184270136093e-01	5.450201061555883797e-01	4.702656111011215279e-01	2.582267445227079961e-01	1.877474735098122460e-01	4.703586839330821667e-01	4.742578927371570163e-01	4.003694606372129594e-01	4.954433069257334621e-01	5.341916079986174237e-01	4.013709140483884830e-01	4.206861100297102918e-01	3.949150641232776482e-01	3.684401646982249368e-01	3.134374615176214185e-01	3.370357915619065503e-01	3.198743988889274914e-01	3.520381895910472125e-01	3.492420991838549593e-01	3.342393876772544181e-01	3.221403792694751411e-01	2.940578190829765681e-01	2.940963584965077815e-01	2.904722212535159609e-01	3.025548322732395379e-01
2.228019844926981963e-01	2.339255242829768044e-01	2.399407849093474765e-01	2.977848424113250791e-01	4.503897639100246097e-01	5.758717416554512969e-01	6.845034221243413430e-01	6.897027502165722357e-01	6.589644171996664745e-01	5.819407902401039223e-01	5.403778602041283685e-01	3.054705653074531457e-01	4.315747851765078247e-01	4.531562358276751135e-01	2.897333497365124355e-01	3.887864206638275144e-01	4.426571612435001857e-01	4.030037395853994786e-01	4.232855020984446770e-01	4.167237052049717616e-01	3.778192709933196891e-01	3.677403340712644964e-01	3.612463844029248916e-01	3.578120629047946699e-01	3.959653129917036773e-01	3.500496727775484485e-01	3.126793319211570998e-01	3.253120781468688549e-01	3.140652335209460633e-01	3.123770888297871529e-01	2.932774270396895089e-01	2.978460511098559027e-01
2.672381472110442191e-01	2.485175031244675481e-01	2.772659235172312830e-01	3.423413744698158290e-01	4.558777718909083898e-01	5.819216914210758596e-01	6.442519727521571760e-01	7.403759492679918841e-01	7.640727340609849705e-01	7.615244713653054331e-01	6.997005969058165409e-01	4.445075643072536886e-01	3.973875814150214514e-01	4.433865099011883304e-01	2.587115492343163847e-01	3.137510869533456370e-01	2.815302360318636121e-01	3.069236097174029010e-01	4.587050310014919030e-01	4.389442358971991087e-01	4.038565281642272353e-01	3.433519357545370410e-01	3.811193978898712031e-01	3.980497525683542870e-01	4.065432065180709098e-01	4.100174232920271167e-01	3.333336137225733631e-01	2.963630980192801245e-01	2.703817104912303870e-01	3.201728821654969415e-01	2.870814631349118407e-01	2.947280449737894603e-01
2.618322171370766616e-01	2.611502701073544763e-01	2.793643613061192466e-01	3.046073157025392386e-01	4.388280606113644233e-01	5.426547058396635759e-01	6.368963165474683663e-01	7.069321074636757407e-01	7.861161084476812055e-01	8.014665564633531858e-01	7.838727074661073768e-01	5.579036556582321893e-01	3.785015981081893410e-01	3.350401216125427073e-01	2.731913107996850054e-01	4.240383180133534546e-01	3.584716188090123490e-01	3.408256564226854746e-01	4.220642756378825133e-01	4.716573720391213365e-01	4.570490230599589254e-01	3.943090541408254546e-01	3.832079323304853347e-01	4.267319452913710398e-01	4.196853507961560426e-01	4.198724035510144614e-01	4.331242797959975466e-01	4.040184373578206145e-01	3.240461195693072893e-01	3.006931918491086431e-01	3.022989434746197746e-01	2.957967442484908394e-01
2.535348202959650799e-01	2.517769921983654680e-01	2.714120934481276115e-01	2.896741454764381607e-01	4.337905962213917666e-01	5.470256652347245119e-01	5.934933749245777657e-01	6.850552891874248651e-01	6.882105975821564137e-01	7.284422090745621414e-01	7.007161689368378577e-01	5.426767035513645476e-01	4.133029753769441039e-01	2.786825499777779158e-01	2.429877050706365504e-01	3.650896043236707134e-01	3.107307678690082731e-01	4.444106327008606749e-01	4.104929031879573365e-01	4.209550703408872496e-01	4.434000723310536074e-01	4.138689859101223889e-01	3.976877681322287250e-01	4.324222505780055403e-01	4.534513613936244636e-01	4.592179126776391174e-01	4.684289473511915047e-01	3.930038747693686552e-01	3.500090776319843555e-01	2.881981123451122229e-01	2.875193086041901158e-01	2.957013126172242656e-01
2.750319146747569055e-01	2.692794680792938156e-01	2.766264646217427292e-01	2.805690975626179418e-01	3.533398022396631588e-01	4.731801369295867143e-01	5.975798602798033654e-01	5.975408225619531777e-01	6.025727868696666434e-01	6.732789092678579390e-01	7.296608217382707373e-01	5.460859269407961625e-01	4.926178929347040381e-01	2.738570878574550505e-01	2.958563894596790145e-01	3.783966356491907379e-01	3.869761917243516036e-01	5.100003565887908374e-01	4.428584553843974425e-01	4.179593300566088465e-01	4.008790434155335425e-01	3.842629134295680871e-01	3.671648382916907760e-01	3.733784674755514787e-01	4.168031136722445962e-01	5.590879319191155439e-01	5.689957044433083810e-01	3.898809248607659206e-01	2.978704660567081386e-01	2.728216598775610735e-01	2.855607095308870247e-01	3.059357388566754099e-01
2.918465044242758433e-01	2.516602443171983006e-01	2.509445531103705052e-01	2.436744971063336263e-01	2.920239487833033443e-01	4.010800106729577874e-01	4.962122366128798867e-01	5.292236677095789599e-01	5.467957261811345893e-01	6.143319720074323920e-01	7.216548380173151145e-01	6.415368103117526921e-01	4.977985806744413821e-01	4.643726487777203316e-01	3.996811842891744848e-01	3.396689069353597823e-01	3.392297971107123833e-01	4.765190799513131514e-01	4.432085596803753691e-01	4.637896426949141837e-01	4.352362380364539485e-01	3.803014818573627331e-01	3.618539169331259076e-01	3.660100409152736711e-01	3.413827028762635440e-01	4.436380939635486964e-01	5.163970545219594976e-01	3.328309870218043587e-01	2.195445934886426920e-01	2.473842321864418159e-01	2.481728382018206780e-01	2.663052825011519298e-01
2.968510206594546230e-01	2.454941710599156945e-01	2.417112498985524716e-01	2.670443538822749319e-01	2.636465197328371479e-01	3.394380895440317070e-01	4.402563765615290503e-01	4.794836012736284347e-01	5.236854172513353278e-01	5.112873467346243928e-01	6.589608337012508033e-01	7.082769276658473778e-01	5.510389061811601374e-01	4.325293149031160800e-01	5.347626957978807161e-01	5.035319696768653097e-01	3.482820918672861477e-01	4.353370311380964086e-01	4.576528349318710331e-01	4.573645405275351128e-01	4.140332317849993449e-01	3.907926946712418359e-01	3.568490674653562733e-01	3.361246468231007811e-01	3.598089265264315939e-01	3.259545958016772937e-01	3.395860709656365328e-01	2.322056678968880405e-01	2.719803028919269283e-01	2.626107385530794813e-01	2.753444551856540357e-01	2.808555613580346333e-01
2.576660460470043268e-01	2.251470518951804167e-01	2.552483032426258736e-01	2.501484565113375469e-01	2.035041112419725684e-01	2.729873263052833288e-01	3.650648603557745675e-01	4.241809768533734704e-01	4.504021512087017509e-01	5.479445386644073990e-01	6.751963193566351551e-01	6.676374875376603901e-01	3.642744659930780005e-01	2.958944760220318937e-01	4.438897899345643494e-01	5.250365055788207558e-01	4.043844416374644535e-01	3.525550364283355775e-01	4.417556671359578746e-01	4.130013786643917939e-01	3.960674490429016426e-01	3.425402651931738207e-01	3.616838927115547664e-01	3.300293603485935923e-01	3.394239393273917327e-01	3.125418571045186500e-01	3.327162188362128847e-01	3.605875927997673758e-01	3.240612650712634824e-01	3.241563823972292702e-01	3.082128599504663224e-01	2.971308589106730347e-01
2.463046316574621364e-01	2.149239423102776436e-01	2.240873443839603851e-01	2.374800418008139458e-01	1.544659340522753221e-01	1.519958019188552556e-01	2.545085178075972565e-01	3.837659034065383223e-01	4.524467947876266161e-01	5.374572080431565535e-01	5.745792041889300483e-01	4.941934123832394388e-01	2.319605889351025185e-01	2.507244893576164313e-01	3.681977198445426369e-01	4.488822325103681288e-01	3.829425482506246259e-01	3.020437270146692499e-01	3.877540528193718083e-01	3.849075430790790953e-01	3.953667427142408264e-01	3.560747877882588508e-01	3.745201615577337106e-01	3.456901919805303036e-01	3.175436304668062815e-01	3.114392039325880046e-01	3.707390463778978962e-01	3.699428360247370429e-01	3.096286052933795441e-01	3.303606169810124338e-01	3.045572717905572491e-01	2.989604936033093963e-01
2.582051975575284652e-01	2.636809803978609201e-01	2.367700834896828976e-01	2.424958757106402685e-01	1.187478555237299477e-01	1.374467486351595991e-01	2.516983475123338310e-01	3.411913367987681744e-01	4.133371509080865369e-01	4.282989495833255389e-01	4.251057920554720537e-01	2.919793529685276168e-01	1.441979265302469615e-01	1.220226002438056512e-01	3.067771469428080544e-01	4.400601246760854623e-01	3.905851390424744940e-01	2.940626386057402786e-01	3.004194837520388628e-01	3.618259335405425992e-01	3.113482596653329715e-01	3.660232814973302107e-01	4.171624175271836377e-01	3.194992064403798793e-01	3.323168455005008348e-01	3.297774620665555045e-01	3.672741659092236821e-01	3.538221420745289447e-01	2.811847902599989291e-01	3.056652116210822334e-01	2.700447780435285550e-01	2.942128764120300888e-01
2.525681861503497605e-01	2.274032715079707667e-01	2.377778902199592370e-01	2.210463876578886433e-01	1.004405221662755948e-01	1.217964773700672687e-01	1.825614164991605781e-01	2.290624245684335647e-01	2.358380550549984411e-01	2.689891278831688104e-01	2.316525664811870111e-01	1.080467936190635247e-01	3.889245771581139460e-02	7.427428013653809835e-02	2.664162914137188642e-01	3.980802643662761375e-01	4.462663844543461877e-01	2.832182463102987935e-01	2.174494473441500042e-01	2.795187990384615517e-01	2.987975352467825418e-01	3.949444977129165646e-01	3.390346925463725847e-01	3.375752851240077512e-01	3.379469597973424611e-01	3.730910815182507112e-01	3.617223037721103984e-01	3.053706592767418959e-01	3.042624988739898728e-01	3.051639789818483828e-01	2.404997149746008755e-01	2.459273800655513431e-01
2.566782252417409427e-01	2.432889742711525083e-01	2.195419698742752390e-01	1.838035208242252971e-01	1.480203849587309051e-01	1.422074708273923793e-01	1.751607220706247470e-01	1.191098679071874167e-01	1.241717690586494754e-01	1.287821402190634790e-01	9.563458713113594245e-02	2.105227630636403655e-02	3.217843445032699673e-02	3.420379537906863970e-02	1.993121650966348801e-01	3.176263817146112167e-01	4.344824106244600248e-01	3.493754053770962709e-01	2.093289933126282754e-01	2.213786560766127787e-01	3.213677740366702174e-01	3.470140426106885223e-01	3.621977489718141152e-01	4.656048918093312894e-01	3.444332998678034663e-01	3.664109290577866607e-01	3.476580733573969018e-01	2.755860898677617854e-01	3.130563356165030342e-01	3.231067521815591537e-01	2.876187507566120849e-01	3.075500564226095745e-01
2.468866128207985455e-01	2.548373504231379871e-01	2.181291157338565989e-01	1.750425751147668407e-01	1.454898209360811767e-01	2.117093199557603111e-01	1.924330165786063418e-01	1.195824558213365030e-01	1.408814091660143542e-01	1.060528928283459432e-01	6.733444069253391451e-02	1.792210944305379361e-02	6.791538868372455628e-02	4.692317935831721853e-02	1.061623861051163437e-01	2.891101851412553048e-01	3.991320900498157020e-01	4.185197947672250063e-01	2.468100963406929527e-01	2.240940188079455775e-01	2.634449405815516010e-01	3.283781916076671803e-01	4.378449453207492459e-01	4.340507751136851722e-01	3.542506137435706415e-01	3.728677053369050531e-01	3.466889478383348711e-01	2.722469998943036762e-01	2.788550412923008204e-01	3.046805487641101595e-01	3.180598585774242482e-01	3.325938507368375596e-01
2.635569054968855407e-01	2.687790284026098098e-01	2.263875914362473152e-01	2.145965456820339845e-01	2.520309691002255437e-01	2.451243224042589375e-01	1.934468917909416552e-01	1.511118381896847940e-01	1.861196992239734782e-01	2.281270772871706598e-01	2.727638365328616255e-02	2.291891691137559750e-02	1.416927175968912996e-02	4.834205157489293581e-03	1.693458474990654772e-01	3.385363580270659423e-01	3.820198322833149307e-01	3.745445667885864416e-01	3.601642785296915172e-01	2.961252298353588830e-01	2.803625452798572670e-01	2.755881217546195527e-01	3.969005314182342259e-01	4.178111829597999094e-01	3.403773793890506050e-01	3.449618952766868585e-01	3.466326816689755952e-01	2.965787096500824838e-01	3.167763436738763594e-01	2.512009016988499543e-01	2.489582036610329951e-01	2.483818151388061113e-01
1.815932621586824336e-01	2.080242438056116860e-01	2.338220249912932314e-01	2.034942849043029911e-01	2.600365413748250698e-01	2.211419486037191628e-01	1.612357977155030875e-01	1.336837910025579224e-01	1.931488463128908650e-01	2.071193861878577736e-01	6.325550997829399932e-03	1.994193972230445117e-02	1.530634393291230994e-02	4.651081368965652441e-02	2.135718551161565615e-01	3.556497751136583618e-01	3.501278273777597705e-01	2.639217686167549815e-01	2.848071875440697509e-01	3.295742298168643503e-01	2.505132624176132916e-01	2.263339284189595235e-01	3.404533259135795742e-01	4.316265861136486803e-01	3.672656250719544824e-01	3.565041750185876102e-01	3.475640826598048183e-01	3.097918766342249164e-01	2.958774419948516088e-01	2.549901255648840404e-01	2.326674633251106239e-01	2.102538226368486640e-01
1.437439385907443301e-01	1.469847727691188100e-01	2.084086782653832015e-01	2.326096056844020321e-01	2.867696424228401986e-01	2.192743555576016079e-01	1.646055729039862525e-01	1.081848330456269824e-01	1.899335621182434986e-01	1.180927921393321034e-01	2.831265332305148499e-02	1.517458940637778780e-02	1.633083265935388051e-02	6.783658648375685829e-02	2.390010593635801261e-01	3.217643295184880459e-01	2.879650847805805269e-01	1.874028920733045722e-01	1.634883293837630924e-01	1.950566967954066033e-01	1.767483822242995051e-01	1.673465229862568515e-01	2.872611912188784977e-01	3.488551708764292547e-01	3.743203228762504997e-01	3.282164517437222151e-01	3.291003546476277686e-01	2.977322160406374318e-01	2.605370569682764481e-01	2.494748157067720462e-01	2.356339373388236236e-01	2.424872519073391075e-01
1.907451952021677055e-01	1.871272706411424847e-01	1.970917767033126267e-01	2.537256619540617097e-01	3.700958022097234901e-01	1.516859618369539586e-01	8.273707305369373821e-02	3.899539870925509966e-02	1.635710750662900115e-01	7.124923145554373782e-02	2.170854003169922497e-02	-3.494721598331251844e-03	5.009134820365189478e-02	1.091563254268397010e-01	1.976358253569851509e-01	2.383843462831704008e-01	2.298315264816640224e-01	1.587338452012699852e-01	1.551062323896018891e-01	1.838475403094757543e-01	1.608693685850190735e-01	1.534395361621299914e-01	2.278662621525475995e-01	3.546993190814007324e-01	3.946654546485157122e-01	3.152448600748807839e-01	2.942371936995864523e-01	2.689304481123738766e-01	2.290274383266157621e-01	2.115195607059138228e-01	2.297586575913432294e-01	2.322002244087076894e-01
2.598428561812912152e-01	2.162487066962730797e-01	2.498542010558314486e-01	2.986883088234636441e-01	3.508051101105247316e-01	2.149838558436112101e-01	6.204009488606103406e-02	7.297711307844932660e-02	1.496764693992654882e-01	4.181682752032929440e-02	3.353237093350465436e-02	1.257500012662751687e-01	1.468046176396604063e-01	1.480819288380396115e-01	1.779642339434948650e-01	2.318369135444586226e-01	3.087517320179163360e-01	2.219218634050826311e-01	1.619113915800692305e-01	1.869934721888041607e-01	1.710509650645073709e-01	2.233257322562895164e-01	2.175907344547705069e-01	3.289816559407130470e-01	3.458981792236007213e-01	2.830517306628817509e-01	2.788501794048884874e-01	2.940055140043161264e-01	2.451048568349845080e-01	2.198880580347209457e-01	2.175964369187135539e-01	2.255911609141724727e-01
2.720434410888434296e-01	2.556803506230229117e-01	2.840561071773492485e-01	3.555415823292341071e-01	3.497838711786072086e-01	2.116814708550492363e-01	2.841159358107780281e-02	1.057897618706810927e-01	1.467341440637388583e-01	5.776290685954234283e-02	1.919282863578562759e-01	2.667125729323914785e-01	1.936771832380564662e-01	1.755646403610154060e-01	2.438676814309896634e-01	3.217009616145998785e-01	3.509528538256239671e-01	1.784677038131653182e-01	1.130878287363193402e-01	1.744266255518871211e-01	2.239114393189290397e-01	2.773010628388171694e-01	3.259088991435732385e-01	3.470959966539773345e-01	3.521478803010363312e-01	2.977811964386325450e-01	2.775803155726506710e-01	2.987388625883241611e-01	2.875538035839335649e-01	2.697291575289815779e-01	2.302073653296055067e-01	2.246783903825139705e-01


==> Cifra_figuretem/100/DPdataRed7.0.txt <==
2.358006922521242998e-01	1.504207344598291196e-01	1.816971778568525486e-01	2.484662162898566840e-01	2.736141297284395146e-01	3.327382441222421772e-01	2.944980110420615249e-01	2.035488488937741147e-01	2.031850504498520227e-01	2.067617010116702403e-01	2.189343253690464175e-01	2.198608103159009619e-01	2.527758451037916965e-01	2.666418451056315475e-01	2.309102985013506693e-01	2.407406359535147200e-01	2.428337016864262621e-01	2.463240978454542540e-01	3.250460893314700561e-01	3.786204761804859431e-01	4.910692521128510180e-01	4.666727884254814884e-01	3.750011886877618328e-01	3.609659807701706136e-01	4.221049316085172531e-01	3.593315631588586134e-01	3.890105449587870634e-01	3.688187513776837734e-01	3.302136115140593131e-01	3.319498683987905374e-01	3.560259045175340753e-01	4.010420901226278700e-01
2.315264583093500084e-01	1.677012285396322078e-01	2.311560099526451528e-01	1.755553460573572033e-01	1.732843944657604662e-01	3.033222287573008602e-01	2.433215806136348469e-01	2.003364965086958938e-01	1.655632881454654204e-01	1.951343364958256776e-01	2.297613831906017701e-01	2.464764665964803980e-01	3.401214615627428106e-01	3.695587190272908718e-01	3.355370041386115387e-01	3.102843806119349734e-01	2.787134411924451216e-01	3.213439578943853014e-01	3.726508903483424229e-01	3.879848014450613114e-01	4.310909387850251351e-01	3.798514202914807236e-01	3.539077374144916632e-01	3.309561929150508508e-01	3.461596417472485032e-01	3.151221496735901462e-01	3.542295001875370719e-01	3.121582547579583311e-01	2.931787024791459029e-01	2.846888229598251163e-01	3.389723674795069308e-01	3.440389756946742317e-01
1.767992124440264101e-01	1.818486770502381888e-01	2.175151996867787652e-01	2.965772426551693819e-01	2.968725793835106375e-01	2.561262829529534213e-01	2.037105920286587935e-01	1.854754418413288031e-01	1.773269575750590910e-01	1.888667582917823717e-01	2.805487129604357643e-01	3.391096621386202048e-01	4.980591244620956592e-01	5.475857605417024931e-01	5.210707228479843911e-01	4.990557994885327919e-01	5.271578314888059058e-01	5.285247481907120459e-01	5.231785074345063347e-01	5.304721840245505415e-01	5.319443593154448147e-01	5.097058229928271844e-01	4.873471664738688869e-01	4.556822081229647270e-01	4.546236183631859884e-01	4.885203268360343021e-01	4.370969590476322941e-01	4.045694400359333698e-01	4.528436110868669928e-01	4.498870941649668054e-01	4.549996861382291091e-01	4.646569110677866155e-01
2.013166513684133963e-01	2.129469017595400915e-01	2.542010622415652454e-01	4.217905448579644667e-01	5.534032290496549988e-01	3.319961887572986936e-01	2.157322540362247021e-01	2.629719176444635931e-01	1.377291684364056745e-01	2.197461844399500874e-01	3.897888967350068290e-01	3.678935094548834162e-01	5.436836542061571631e-01	5.842074130857635161e-01	5.753837526272218561e-01	5.728936821923293898e-01	5.453884705936966615e-01	5.705476427563607178e-01	5.636575458178332276e-01	5.959621181327633410e-01	5.889508493923336641e-01	5.898200134722884069e-01	5.860226045584858712e-01	5.897050712878384449e-01	6.236129200747945189e-01	5.913109638758516917e-01	5.882482221091517305e-01	5.828701988705854431e-01	5.782050896171138099e-01	5.666043416326472792e-01	6.011432894119252968e-01	5.747861759924985936e-01
2.907862639354497625e-01	2.963491583336786417e-01	3.340847993484551970e-01	2.592980769791030093e-01	3.231812989777410605e-01	3.142596905922508399e-01	2.617157099632565487e-01	2.437431772998698010e-01	2.073768732197094344e-01	2.185190401507410840e-01	3.521732375727518183e-01	2.881458980131696435e-01	4.202862226198400553e-01	4.819769852681687894e-01	4.432799098778524294e-01	4.673811454148315558e-01	4.659158763245408452e-01	4.848960937842365371e-01	4.940264632568154290e-01	5.272428048100893383e-01	4.836175944397022031e-01	5.243747073817311977e-01	5.242991693740107761e-01	5.109995098457515983e-01	5.169346287065565981e-01	5.322016720798832257e-01	5.159826897415877855e-01	5.132677094853120847e-01	5.179634614568593420e-01	5.385357878506425999e-01	4.963548800349103507e-01	5.003015883198067559e-01
4.102213386056781097e-01	4.587866012720970832e-01	5.122335548818378603e-01	4.124816271288722080e-01	3.387840849194578841e-01	2.311265138550162856e-01	2.446556510042882382e-01	2.129254560661105189e-01	2.592432744001029188e-01	3.715129502883465218e-01	4.182086448208134355e-01	4.155468428288413563e-01	4.643513031159420823e-01	4.936684461603130791e-01	4.877840281252358579e-01	5.037721636864500585e-01	4.867395802679040928e-01	4.847199356424982120e-01	5.064929214862615714e-01	5.042772498863992148e-01	5.116044272637177981e-01	5.129286411469029527e-01	5.207970323824823167e-01	5.312357249052408470e-01	5.281468230998096480e-01	5.488502692529383387e-01	5.600138539704931917e-01	5.504928072492838442e-01	5.542301895300619785e-01	5.316869538251363103e-01	5.265837850109554852e-01	5.411514161896905373e-01
5.497053526580841787e-01	5.468528683170307270e-01	5.976685940244711448e-01	6.806411668553932204e-01	7.321191009854128851e-01	3.555086707105674093e-01	1.896766872307600882e-01	2.109607897922633202e-01	1.786435180946208956e-01	3.264163573045057998e-01	5.283172731416299062e-01	5.787333410441813930e-01	5.667286928418506786e-01	5.784112717758395084e-01	5.547557028042188199e-01	5.584239746456194364e-01	5.853332747898142285e-01	5.926784302282471772e-01	5.715865944106883756e-01	5.997766010498399858e-01	5.933712496115265411e-01	5.744259053867138975e-01	5.957172605945963983e-01	5.992611808614217717e-01	6.016894086049321411e-01	5.937021998829286051e-01	6.028653198040885286e-01	5.940282329533279615e-01	5.919745589592673163e-01	6.030957805629331148e-01	5.976833513256869512e-01	5.924509072269884546e-01
5.434430859399768110e-01	6.162943305529714477e-01	6.124609453433162987e-01	5.996825972794970205e-01	7.413437690418220871e-01	3.657746179573807543e-01	1.939050825167100700e-01	2.295205955294311040e-01	1.964182018446206379e-01	1.310989877467204079e-01	2.769173362855055220e-01	5.332612434734121942e-01	5.962579793258613314e-01	5.904439572580254536e-01	5.866953276118479499e-01	6.027122561614329799e-01	5.968355848425512811e-01	6.353080807386495277e-01	6.212877720482979926e-01	5.881045500120928304e-01	6.165196059297108899e-01	6.388168430279520527e-01	6.057667141284608370e-01	6.189478963315883098e-01	6.098780040354525589e-01	6.454546434784437237e-01	5.827243632798178030e-01	6.490439030785615238e-01	6.570125136811137967e-01	6.009692546185670947e-01	6.327266607675836596e-01	6.103441069454874635e-01
5.332396624056029433e-01	6.397021913642672031e-01	6.187581930619442394e-01	6.170258513781871068e-01	6.458247196008670699e-01	2.781107634080999813e-01	2.303695312835566666e-01	2.985932596326912325e-01	2.288010429149710812e-01	1.056763533515636400e-01	1.041885329605690413e-01	3.148022134024085483e-01	5.346328461260821951e-01	6.147899025923220240e-01	6.566926319675868706e-01	6.591429411627709456e-01	6.628839846970430161e-01	6.778584184960614323e-01	6.021259491984346512e-01	5.909788608488809603e-01	5.370967525322154490e-01	5.324828958562844994e-01	6.058075924443907523e-01	6.957496993277891839e-01	6.726668636815571478e-01	6.368067636228110784e-01	6.588936428108600474e-01	6.868211249815147079e-01	6.705470536803536108e-01	6.512080535935841352e-01	6.568217923588640650e-01	6.695322770914929889e-01
5.690104012155212665e-01	6.541466989753540462e-01	6.489543181713292030e-01	7.538077526712967380e-01	7.268490882484764937e-01	3.046829826608603575e-01	2.288260354640126726e-01	2.562661641570608273e-01	2.563938930484517265e-01	1.644312152344135636e-01	1.349244348514017922e-01	1.374543360140540460e-01	2.628570827999019421e-01	4.617781268045155207e-01	6.065759732892478384e-01	6.193837026710123927e-01	5.697519521161605871e-01	5.102956485959100341e-01	4.492192387782479868e-01	4.578556245293848859e-01	3.948335953737715509e-01	3.468210454096187223e-01	4.181302963925235261e-01	7.950554764708427369e-01	8.816462562508931011e-01	7.225840247698372965e-01	6.759488277348932872e-01	7.104535162587167774e-01	7.022517549846378770e-01	7.048407151996506359e-01	7.117583911348479564e-01	6.899362029689993792e-01
6.588063658581828630e-01	6.646244895083275317e-01	6.752009627092544486e-01	7.532212047367243812e-01	7.851074523763894586e-01	3.267273480529763741e-01	1.938106120404285704e-01	2.185119621114770538e-01	2.777941448160876625e-01	1.884265302193710856e-01	1.630318164049677498e-01	1.654543561019032605e-01	2.105944665598305510e-01	3.027038429543977838e-01	4.323315588075153926e-01	4.323791317016950075e-01	3.453932669965423807e-01	2.853866430148855882e-01	2.957527686950279788e-01	2.997717851627348939e-01	2.749018642375616883e-01	2.951939407381055647e-01	3.223388484972872225e-01	5.027384018738816351e-01	8.618556204960883260e-01	9.597708911725556513e-01	8.209398305692625630e-01	7.317367277691275707e-01	7.606984389385123002e-01	7.597943928677853842e-01	7.284078925667090143e-01	7.317950112095966686e-01
6.899223421270612722e-01	6.760833914358242991e-01	7.098121379536985742e-01	7.417815361931349161e-01	6.133234956801699722e-01	3.095344795396907656e-01	3.052320642176141186e-01	1.817544756742874301e-01	2.592319819261079683e-01	2.182040825462646660e-01	1.951097786958970737e-01	2.126566918805918305e-01	2.479993353608439255e-01	2.759967888487624976e-01	3.271936109678896809e-01	3.177284322203240974e-01	2.941854502671687466e-01	2.885332644710992267e-01	3.014611354307021318e-01	2.391566135580585617e-01	2.884499809291582451e-01	2.760304922295456209e-01	3.324879636494089130e-01	3.846791536356383712e-01	6.762069219954732757e-01	9.726726192135836113e-01	9.597198561162483266e-01	8.036190787785325584e-01	7.890858969971052961e-01	7.926787870286468030e-01	7.775158813668076041e-01	7.766728658668189400e-01
6.818800532424899030e-01	7.165965171055889149e-01	7.006773953645729636e-01	6.813368891391557991e-01	3.744711266344806222e-01	2.867972648081854037e-01	5.159072684113863438e-01	2.085245138208032811e-01	2.028638270891492124e-01	2.072362746703564074e-01	2.078601752959726434e-01	2.487637626201862906e-01	2.882540848487232799e-01	2.813462754593061277e-01	2.755640841551459386e-01	2.912337942312006045e-01	2.722565885800462548e-01	2.835659817477222955e-01	3.025440496938331392e-01	3.041507521387828428e-01	2.832393293206790785e-01	2.722540105354947504e-01	3.046779035417301329e-01	3.161710872573244568e-01	6.285795016564516002e-01	8.673128666446041635e-01	8.915433240901379230e-01	5.509366988424035938e-01	6.060811555405924977e-01	8.063499756051686340e-01	8.066196243744193639e-01	7.820211139557879942e-01
6.986561121835284105e-01	6.933989963745313956e-01	7.064040633302559602e-01	6.834230363022381072e-01	5.256702045757322139e-01	5.195140417945800504e-01	7.109784502066948120e-01	4.149525526572649392e-01	2.071481688422073530e-01	2.371331735203500712e-01	2.343161654014761508e-01	2.660173930713678470e-01	2.906468057640027025e-01	2.371388586268421139e-01	2.361568679754690869e-01	2.593889223873273031e-01	2.651070797383088817e-01	3.002173976624417095e-01	2.978878249750024354e-01	2.951715895335845219e-01	2.609183777033739493e-01	2.390886383184367969e-01	3.030651263750778202e-01	3.309550097341451558e-01	5.470021521145225218e-01	7.836810321849662087e-01	7.683747731519176005e-01	5.563253443808000576e-01	3.387836132028506086e-01	6.183714100905713940e-01	7.913419811332152998e-01	7.528516956973835272e-01
7.124933173964314026e-01	7.459955319261689644e-01	7.083106353225431251e-01	7.355388190878311416e-01	7.258031799535712425e-01	6.994806531911228475e-01	7.109263538744907684e-01	4.534956900719106510e-01	3.496725152690678406e-01	2.840973910646190093e-01	2.255767942652429636e-01	2.633695320076360202e-01	2.814423361795682643e-01	2.558314701583857542e-01	2.613689102818887444e-01	2.713143830826613145e-01	2.947914095095862663e-01	3.140805510178518722e-01	3.185098125366329080e-01	3.501385094393438258e-01	2.915570031665329354e-01	2.423393176211170452e-01	2.744770220710791020e-01	3.340348178433115156e-01	5.422608877235173264e-01	7.564798022557268631e-01	7.519678404601034538e-01	7.240960185914840919e-01	5.341962867592489062e-01	5.937993077660180807e-01	7.523979524737816060e-01	7.593135955042589202e-01
7.272493877876023971e-01	7.252158050474466489e-01	7.331068845837152015e-01	7.221937483248144218e-01	7.004173081140703250e-01	6.743144158361155105e-01	7.070819564137045266e-01	3.959661391339618919e-01	4.971717240199114984e-01	3.071787567397313290e-01	2.359850121733733097e-01	2.555920736560088335e-01	2.834798878441203152e-01	2.470379313613353112e-01	2.798698867893202324e-01	2.747853386587779112e-01	3.160107051706560477e-01	2.821598234637081037e-01	3.225591775432857244e-01	3.220046603605028479e-01	2.981393371855446950e-01	2.190851516390512899e-01	1.700428266719129222e-01	2.330600497385205971e-01	5.072696162376376661e-01	7.836522274371809926e-01	7.134463855118220454e-01	7.352416324093297151e-01	7.384874205035222294e-01	7.363061702090588634e-01	7.704615935148179107e-01	7.491403413226657149e-01
7.057458729102059625e-01	7.260717191440028140e-01	7.514326032653468879e-01	7.044335640359011830e-01	7.126652687561054744e-01	6.715240904638066777e-01	7.117404299993403960e-01	4.999021038684006157e-01	4.550740794584773319e-01	3.436407390730324418e-01	1.810963903897001848e-01	2.206305040875499723e-01	2.649713937523541785e-01	3.052163219858325394e-01	2.541973749131830607e-01	2.754398893324677133e-01	2.870389508366936182e-01	3.585734310944202474e-01	3.495462010052270974e-01	1.335515893527253750e-01	1.322621658828121993e-01	1.878692444131274120e-01	1.525017467711272390e-01	1.942418571337260758e-01	4.033160351249797104e-01	7.258130615349803749e-01	6.763903982924691638e-01	6.939902068116912126e-01	7.199543507169398060e-01	7.482409097501616646e-01	7.203295816942103524e-01	7.145247550252713520e-01
7.049481047783068277e-01	7.445422327277416708e-01	7.297739389089381579e-01	7.117690678291802575e-01	7.016430204384500602e-01	7.057455760412131296e-01	7.242536174164581064e-01	6.477777135524268592e-01	4.356077698521481634e-01	2.975017101753554827e-01	2.362001779329428452e-01	2.156168731937387062e-01	2.630652772152494712e-01	3.078662372043041717e-01	3.087676478328897911e-01	3.846422453445376699e-01	4.969286387868812604e-01	6.718840713345828330e-01	6.136725786406382888e-01	2.564174401136915527e-01	1.136322978675144979e-01	2.582921875929827249e-01	2.160564223716448795e-01	1.944626294015342760e-01	2.749844942801558667e-01	6.404870424733682954e-01	7.050018712499538376e-01	7.255132499045261474e-01	7.140224512814759006e-01	6.771068916153335504e-01	7.207204448017858756e-01	7.025491642407506454e-01
7.176523695617625931e-01	7.263878081071374337e-01	7.290797163247826340e-01	7.097009654601457163e-01	7.196644862302267187e-01	6.995660510091313844e-01	7.225544920264781457e-01	7.060504966590573916e-01	5.297021865766761151e-01	2.070018369998737617e-01	2.402426924228935889e-01	2.987321510254412060e-01	2.830758308918930322e-01	4.691148424113517068e-01	5.791888007370998848e-01	6.491011217557037805e-01	7.305255474386589398e-01	7.849021311856551053e-01	7.429346744985632078e-01	5.392310534274274980e-01	2.772651124366773412e-01	3.944636247911147975e-01	5.283264860641715410e-01	3.259690162231292376e-01	2.976285847838321952e-01	5.643561149877804883e-01	7.464789369959120569e-01	6.929540076976851148e-01	6.902796516675723248e-01	6.656323825217665968e-01	6.838519456126963547e-01	6.708716901924411946e-01
7.417539974945017711e-01	7.138446272204903575e-01	7.368301907585093069e-01	7.043849340296693962e-01	7.133658132383364769e-01	7.242873541170068430e-01	7.457792944020793513e-01	7.582059851409983509e-01	7.220936736865247729e-01	3.581832339678467925e-01	3.272491134471475216e-01	3.371915581333868039e-01	3.465689233311438078e-01	6.586048480227842949e-01	7.462739415228722972e-01	7.200525663405052956e-01	6.920853241127529198e-01	7.124524941626774188e-01	7.291580563654275204e-01	6.777009116505191555e-01	4.009423044750816678e-01	3.813836547714510306e-01	6.286029075814476563e-01	5.776514489320829782e-01	3.203357232931055010e-01	4.188725804910745643e-01	7.038663463284535737e-01	6.717877243468249882e-01	6.246510371596066813e-01	6.759322644301352101e-01	6.457803752659178054e-01	6.471631042607647322e-01
7.372385954501660121e-01	7.133211390033439292e-01	7.165536545671121749e-01	7.266772901505434978e-01	7.600634852154030119e-01	7.212583983543313648e-01	7.599806124195269685e-01	7.464440606796052258e-01	7.148184663791202764e-01	4.969742725795363025e-01	3.363247600720385422e-01	3.333467960968752308e-01	3.376140897344684366e-01	6.524379654458454247e-01	6.582073539503506820e-01	6.765081037775338979e-01	6.683914663340605467e-01	6.353971056257725625e-01	6.859231327615277207e-01	7.049178863236338355e-01	5.607249230152911990e-01	3.971857549446448088e-01	4.993443715965062979e-01	6.812980609887774319e-01	4.438533773793714721e-01	3.746361335695119199e-01	6.306765360197866821e-01	6.368075269418091988e-01	6.282798519135414095e-01	6.430150540032094630e-01	6.199454718000281250e-01	6.732975297775315449e-01
7.231725732428937459e-01	7.127074099374368643e-01	7.198258212064231332e-01	7.204262454313796749e-01	7.349932509308798601e-01	7.164537837278921462e-01	7.112230858247506893e-01	7.371207324372794911e-01	7.311982166849055886e-01	6.012566902692464410e-01	3.508198057175531126e-01	3.694362456629752267e-01	4.173423722381163214e-01	6.126188329005204380e-01	6.961706768963517034e-01	6.710501653916027820e-01	6.803225094949745255e-01	6.819531676668344478e-01	6.872284236066269481e-01	6.804588801566989753e-01	6.683617912415461548e-01	5.973694201031649609e-01	5.591995615109349727e-01	6.581156943620638522e-01	6.781434662550456238e-01	5.615469683651793664e-01	6.409540617913250804e-01	6.783724958055675769e-01	6.642723670306847072e-01	6.741440212797279452e-01	6.636390460928742741e-01	7.131219363793095400e-01
7.056380419598407006e-01	6.843081853847062801e-01	7.026148351790915125e-01	6.942932991088341943e-01	6.760387032620380765e-01	6.914286762828840693e-01	6.678749329624124043e-01	7.049938425030480849e-01	6.853734796979096267e-01	5.931998227468403551e-01	4.133241642449450026e-01	4.145606812566878241e-01	5.468627977103225346e-01	6.937320895483153338e-01	6.585646754195004782e-01	6.437807978743198545e-01	6.654885215303062429e-01	6.988513115506712614e-01	6.792019906682462693e-01	7.029229812647528330e-01	7.121746543877850444e-01	7.795003074553265021e-01	5.902127825193317356e-01	6.405159356268755877e-01	7.247233295082227134e-01	6.462400110833432798e-01	5.712877871499897342e-01	6.462270901931485012e-01	6.929702356762211801e-01	7.174384809076864711e-01	7.395897501873716084e-01	7.060607519879008587e-01
6.857714152775182814e-01	7.113373466149274238e-01	7.085380437669304143e-01	7.032149014710735724e-01	6.683889366465863846e-01	6.515649173676923978e-01	6.701853530721856300e-01	7.465583300228991748e-01	6.981049755977638549e-01	6.801581947252119953e-01	5.544666651017674530e-01	5.739604207565727201e-01	6.890029099818094638e-01	6.589896013606711955e-01	6.765222399050613289e-01	6.850312940407761175e-01	6.320149557437890753e-01	6.754421720061800638e-01	7.483186957104580594e-01	7.390467755240839320e-01	6.985244582473789654e-01	7.485042570528586126e-01	5.687720043169524065e-01	6.350015536403342820e-01	6.992397621134505137e-01	6.622054853703961408e-01	5.763479226386719612e-01	5.481098101760675245e-01	6.740589265707875866e-01	7.184239170078622339e-01	7.193296651920144669e-01	7.294496962109743299e-01
7.105553963841584331e-01	6.735533983811691217e-01	6.748443284589350499e-01	6.344399361429702289e-01	6.496944273260217839e-01	6.640562164702600301e-01	6.665933092806011206e-01	7.010825719188759075e-01	6.940325780743709094e-01	7.468853248466644779e-01	6.943468573847478842e-01	7.583186940644293106e-01	7.086192930841165305e-01	6.535414310695705220e-01	6.753402133664467843e-01	6.965426573101120011e-01	6.375860796686498855e-01	6.873779240904318577e-01	7.316654619621251188e-01	7.067833174196586077e-01	6.083055340239159614e-01	6.642286810762928484e-01	5.921378402463338686e-01	6.049360406460712047e-01	6.497838453377217105e-01	6.578452480644204625e-01	5.934803721643505670e-01	5.090311716469000380e-01	5.861199247508835919e-01	6.615189796357604513e-01	6.821784749483267296e-01	7.105935830137946052e-01
6.730073267330810571e-01	6.339728145121098501e-01	6.087354624115604018e-01	5.424241923613597471e-01	6.864259867309432384e-01	6.247402216217933235e-01	6.408730543946639102e-01	6.512099757055266336e-01	6.612970853857523812e-01	6.644780624472016450e-01	6.820822032021387482e-01	7.668589169873247791e-01	7.133141709555715915e-01	6.427802479594073581e-01	6.653861188184478914e-01	6.705009753419480800e-01	6.365000395457500737e-01	6.443111449398929436e-01	6.598904070458537774e-01	6.599805161541569820e-01	6.144033983991672443e-01	6.806842035861671025e-01	6.178359571513923898e-01	6.010219192060652915e-01	6.314573711070379236e-01	6.216740156513291815e-01	5.848347292726281399e-01	5.522683403353174647e-01	5.046364876787964304e-01	6.325130578457189845e-01	6.516642433541517399e-01	6.552889055487753911e-01
6.270558281780691523e-01	6.422169421815501211e-01	6.146992708266157956e-01	5.463255294751465652e-01	5.959466811028722999e-01	5.912737222390905822e-01	5.852969588384249189e-01	6.621460554772822249e-01	6.470642979327131394e-01	6.542045963571995193e-01	6.718445070700933552e-01	6.838529813578049232e-01	7.008538967493787020e-01	6.465347895316324589e-01	6.360918290507527884e-01	6.292375532747614963e-01	6.486269524164373079e-01	6.094156660788222490e-01	6.478364604118653780e-01	5.973065585134540445e-01	6.000187476912776097e-01	6.805950458877336740e-01	5.983733888927815769e-01	6.031080478001387135e-01	6.095760466037876135e-01	5.481759941953454618e-01	6.145958280512515692e-01	6.150638653239102194e-01	5.868707943005712080e-01	6.275047232424634247e-01	6.382214646535817604e-01	6.525721606390507690e-01
6.527027551130206717e-01	5.992786165149325273e-01	5.635355017313280479e-01	5.793063297462576200e-01	5.280438867569541284e-01	5.566500366669451250e-01	6.089221648971948619e-01	6.249391853918078166e-01	6.137406055589111897e-01	6.461858955198234167e-01	6.607460266941701521e-01	6.111330599901360072e-01	6.485177216855673166e-01	6.455245665729768545e-01	5.839072347670123397e-01	6.004268413003002181e-01	6.193702692303453272e-01	5.575502023353344772e-01	5.926697994644809508e-01	5.918068544795559438e-01	5.551976064786190435e-01	6.057432883459809014e-01	6.483817909168169136e-01	5.849655380373045555e-01	5.474023557050535782e-01	5.232423060059232522e-01	5.682199998539400054e-01	6.027790702548665447e-01	6.020631791069391836e-01	6.067133444307654111e-01	6.266676029611671916e-01	5.951090745033889018e-01
6.069519140922466915e-01	5.826845199978022416e-01	5.871033935783194213e-01	5.630890027452093438e-01	4.929310246536638407e-01	5.394073646907959763e-01	6.100945233471561924e-01	5.566774481643815831e-01	5.996290351659061546e-01	6.435864957470577297e-01	6.254368171043320768e-01	6.643504381989652208e-01	6.747595219099705721e-01	6.537681453956371014e-01	6.325629642064014568e-01	5.868088340533361702e-01	5.772402162032135298e-01	5.701124334365338386e-01	5.901931225892813604e-01	6.161178964608423625e-01	5.621911954682236034e-01	5.998782785556201480e-01	5.936846566975774175e-01	5.457269089077378954e-01	5.184861762436006050e-01	5.028792278034146523e-01	5.173367743221013448e-01	5.669462370875749668e-01	5.265184689856784450e-01	5.563006684331147644e-01	6.232096443358743354e-01	5.998593948172186163e-01
6.137816552819084226e-01	6.362749438554716752e-01	6.163978916286494414e-01	5.574580003871796308e-01	5.037791031305459688e-01	5.817630087922357474e-01	6.490635247941991537e-01	6.339408520595070096e-01	6.561400980036216080e-01	6.550877089156303956e-01	6.705849639261782791e-01	7.084042468793200209e-01	6.981190244310848669e-01	6.743710426000115721e-01	6.454532401023598265e-01	6.563977118549937373e-01	6.349381383880723373e-01	6.109165963048519554e-01	6.510570812172619126e-01	6.092585118215837481e-01	5.737639895406744239e-01	5.732762651167020440e-01	5.687155249653936817e-01	5.365852727019727597e-01	5.077259976570549505e-01	4.839095485656161322e-01	5.192711702073607993e-01	5.576320392578119067e-01	5.916389170610383275e-01	6.147523693672533041e-01	5.845862701181483434e-01	6.214015342498763195e-01
6.395166521872979182e-01	6.283666509919894061e-01	6.705621454921744107e-01	6.454600626471047597e-01	6.490634625821074533e-01	6.843400045413767785e-01	7.291931325655456320e-01	6.922921602642901906e-01	6.653627783894493497e-01	6.990973885376731145e-01	6.756687496586762931e-01	7.600398626283992876e-01	7.046899658518454013e-01	7.064929480148941510e-01	6.824841843898344917e-01	6.439752685525590437e-01	6.740193574184891734e-01	6.596002820656325927e-01	6.394139453380083271e-01	6.040691979583422411e-01	5.860446546282326308e-01	6.142527506635472312e-01	6.199905671500857141e-01	5.435864506464482826e-01	5.220779777117486864e-01	5.190254388730065616e-01	5.419152597809762106e-01	5.924179662601664065e-01	6.290112666077229964e-01	6.299452042258631979e-01	6.434573943839343446e-01	6.769047370397865970e-01
6.927274756092784980e-01	6.992538240055918841e-01	7.155334614351298583e-01	7.300942275048268870e-01	7.220425785218524961e-01	6.837300387195109908e-01	7.361112264130749150e-01	7.379844259983954213e-01	6.873923881058280339e-01	7.091437069341156585e-01	6.592895579719304511e-01	7.248799655384541296e-01	7.677378375102497099e-01	6.685369836768596530e-01	6.316739886098943213e-01	6.512756392608715084e-01	6.398875608749743371e-01	6.765535902261097245e-01	6.736667390276366296e-01	6.698777835905863620e-01	6.496376049385408358e-01	6.431240713541744869e-01	6.403104053388576355e-01	5.273486449194023651e-01	5.516815605898928165e-01	5.973210363709304804e-01	5.769350360172431635e-01	6.052105810630851179e-01	6.662027966107427757e-01	6.428242998769662098e-01	6.633768300698037468e-01	6.966601399431945341e-01


==> Cifra_figuretem/100/DPdataRed8.0.txt <==
2.919969270847337373e-01	3.341309332383235464e-01	3.605109545871869048e-01	3.478082863845121109e-01	3.413005619529983492e-01	3.678967506822187761e-01	3.633164260507432686e-01	3.877642035029908452e-01	3.850928988674535702e-01	3.776189182688520218e-01	3.751126500328269553e-01	3.944235288286179753e-01	3.885873026980414258e-01	3.960429751742572946e-01	4.032351550869390788e-01	4.001018854783296441e-01	4.215117040488417510e-01	4.112417270518989310e-01	4.313882996271529713e-01	4.637501114945360992e-01	3.533758062670983580e-01	3.622738275408007858e-01	3.696852559820039130e-01	3.458749381260962652e-01	3.551386288464876695e-01	3.694794864539113211e-01	3.603531587803006087e-01	3.622815019235851586e-01	3.910445902096451598e-01	3.892721423766965505e-01	4.204407331255160529e-01	4.167830717127734008e-01
3.437507190404832103e-01	3.522109193038642228e-01	3.240302211281415046e-01	3.537478374298214656e-01	3.615066034400089001e-01	3.543326346648573155e-01	3.832571404553749561e-01	4.096547229654869393e-01	4.121697602796706716e-01	4.726884735832390105e-01	4.004063381984587777e-01	4.229320241221621313e-01	3.985605291152543583e-01	3.657592290494753873e-01	3.602599594911691794e-01	3.521490231897724810e-01	3.591865322487620138e-01	3.508506578942269805e-01	3.526817109492148550e-01	3.597175703565399507e-01	3.604559682523977848e-01	4.033438307770852438e-01	4.082677963708448710e-01	3.788083985961835376e-01	3.758081986153226084e-01	4.029545399989685750e-01	4.043263110716764364e-01	3.359397322503651639e-01	3.596810581550946018e-01	3.320510135714262456e-01	3.887023788827085324e-01	3.209729615249693468e-01
3.467596794537002314e-01	3.446345441792552089e-01	2.966936966631373296e-01	2.749070786494429153e-01	2.925193973339078046e-01	3.070044512594172215e-01	3.495464241317720044e-01	3.352304601349282431e-01	3.823139170513544238e-01	4.044799916895518432e-01	4.114482052260730605e-01	4.014767191036061611e-01	3.908593261863284596e-01	3.678673506388785985e-01	3.770599124032694704e-01	4.162291470218665856e-01	3.619664544517743887e-01	3.533249650509460160e-01	3.850971793357053641e-01	3.810819694121647672e-01	3.318612517203150536e-01	3.884498717237727106e-01	3.941201714508151266e-01	3.665661137214529797e-01	3.518286352761914038e-01	3.257810758000612705e-01	2.861570831976602003e-01	3.019037675089505934e-01	2.920616126960399739e-01	3.049830820941660803e-01	3.184168147722699627e-01	3.083439721462504779e-01
3.354644707304379470e-01	3.248492580847558431e-01	2.900172767514850869e-01	3.398853731789751587e-01	3.171451276256291307e-01	3.159042434482898787e-01	3.045101614124359757e-01	2.631242637055810629e-01	3.337678403235583291e-01	3.216785776774883088e-01	3.051621968862843204e-01	3.113752432611126553e-01	3.008438672278559434e-01	3.197493000351583903e-01	3.084877788274835719e-01	2.731309435907862682e-01	3.311388483428117091e-01	3.607048851543284140e-01	3.691296968829329561e-01	3.708054367256857220e-01	4.010708388287872461e-01	4.235625712467325221e-01	4.148683556789306004e-01	3.826081750290946104e-01	3.364710444044081150e-01	3.173374928737417999e-01	3.163394020005321217e-01	2.977793333395742370e-01	2.639532653197190770e-01	2.804745470497808091e-01	2.896764081087219167e-01	2.905448068492347824e-01
2.625187543031255455e-01	2.933483408398676051e-01	3.101041943176915394e-01	3.302161308225101122e-01	3.560656484213547968e-01	3.738796626703625448e-01	3.899124696143628221e-01	3.804437221028904581e-01	3.816969106327175454e-01	3.475863493919554847e-01	3.417658480194427639e-01	3.509266514583181951e-01	3.437778249848180701e-01	3.406586762209159458e-01	2.805734562355211570e-01	2.516283290699967146e-01	2.706784743873938970e-01	3.293905258809259329e-01	3.443202850219219679e-01	3.906067966315362461e-01	3.492029838087981619e-01	2.931537692421032348e-01	3.131179659777920676e-01	3.187915252304339697e-01	3.332391404750229547e-01	3.535621822362204347e-01	3.494986794058070889e-01	3.116118426998590318e-01	3.229727087502661798e-01	3.496172529892865311e-01	3.594313509036738963e-01	3.302861055859218076e-01
2.186387718086349463e-01	2.391480125276529978e-01	2.913367130046488063e-01	2.984137679505978746e-01	3.181370748411989080e-01	3.088844966019412830e-01	3.088258238912447440e-01	3.559245903145954459e-01	3.198698945571072372e-01	3.495450248164129747e-01	3.739467381577130656e-01	3.860119060725669682e-01	3.930750759712771103e-01	3.528703356215047160e-01	3.460364931802534239e-01	3.284291840254666139e-01	3.436948773922471889e-01	3.722858902466054110e-01	3.523108441825049675e-01	3.056363463997615604e-01	3.251055580688716473e-01	2.690642070222405979e-01	3.343502354577225777e-01	3.379018828572269983e-01	3.352475225972915140e-01	3.311891616137468408e-01	3.303942937192431706e-01	3.071560777141890131e-01	3.087451218344915982e-01	3.333115968311637922e-01	2.902211505298457617e-01	3.413475330089304483e-01
3.569134746811865599e-01	3.308800413636724391e-01	2.909505553251169330e-01	2.665622592439814142e-01	2.552865617436658185e-01	2.824630986323553028e-01	3.060637669750495560e-01	3.029166207392574584e-01	2.668005476549500932e-01	2.990672417851997222e-01	3.262702963742669104e-01	3.536500842969931835e-01	3.474886598114456659e-01	3.130269367326964369e-01	3.425738727612681611e-01	3.480347200979380662e-01	3.401304905370999832e-01	3.061776509623508336e-01	3.326435186029716440e-01	3.428482648425202894e-01	3.727482903486951105e-01	3.938194208337644220e-01	3.867995351766294054e-01	3.693659429007108974e-01	3.653887488310224030e-01	3.431240105403473017e-01	3.867007470319187012e-01	3.534237412747108786e-01	3.468051361317696091e-01	3.396269124910412107e-01	2.909494259671550065e-01	2.973605232162069845e-01
3.669067967532410601e-01	3.479852453190581119e-01	3.713358145146164468e-01	3.576448551984215407e-01	3.550736801639926554e-01	3.711516286992206926e-01	3.516061150274766844e-01	3.457334014544670153e-01	3.638846056709693633e-01	3.398420938454712603e-01	3.879934479677460413e-01	3.788457516427493621e-01	3.738814540552717336e-01	3.898851214862708026e-01	3.017333885447232023e-01	2.938668672728478870e-01	2.621464194769032030e-01	2.866419803253276166e-01	3.067490430972509841e-01	3.498766863193804033e-01	3.505875002751139280e-01	3.304816302118517846e-01	3.207991411444622298e-01	3.263006119751308276e-01	3.698032654155357646e-01	3.686811704735117323e-01	3.837970717677751664e-01	3.972014544158173899e-01	3.704414974545608419e-01	3.596936618183964041e-01	3.516258430543016122e-01	3.599178533649815548e-01
3.022918191583558456e-01	3.222852893998032209e-01	3.130438634208975723e-01	3.359784412655625330e-01	3.327150004544401907e-01	3.195365127036000064e-01	3.198175364345083871e-01	3.299084079117027279e-01	3.377592737920503407e-01	3.655437626644194027e-01	3.517489889342412801e-01	3.371036288244158019e-01	3.945811327128277979e-01	4.228924164954108722e-01	3.742226539664794682e-01	3.795621457301604496e-01	3.555136187426207739e-01	3.647384038286046737e-01	3.977074005007860680e-01	4.114232127600386812e-01	3.177797380436079844e-01	3.182210726215661811e-01	2.841444707540485282e-01	3.009653106940199385e-01	3.180436196014770900e-01	3.679231667665550098e-01	3.371659263006266949e-01	3.684162987068724249e-01	3.243100679592041402e-01	3.069184225544027700e-01	3.670102190754400695e-01	3.350491938496337196e-01
3.629784746646047555e-01	3.355356800616102197e-01	2.897602355920328443e-01	2.937360694522367921e-01	2.819563786407370265e-01	2.734649571080200459e-01	2.871098681557634480e-01	2.813126719928578101e-01	2.919732823684680345e-01	3.004686872950353416e-01	2.925241926366216605e-01	2.984385724467933376e-01	3.163031260168279180e-01	3.597983025173937532e-01	3.604893332032219067e-01	3.887315778231162922e-01	4.049708600411146553e-01	3.848222611192042009e-01	3.983551725517672226e-01	3.889582643792692807e-01	3.621592907634032521e-01	3.294334788938829139e-01	3.560500135167193880e-01	3.663512675545230746e-01	3.962618570307731569e-01	3.686375405902365121e-01	3.602775747754902169e-01	3.192362251066710455e-01	3.103910084331358843e-01	3.409371866872397128e-01	3.586431680794983090e-01	3.286748186090320822e-01
3.283021662779240790e-01	3.159334530663541196e-01	2.805209768948122573e-01	3.703036629331837304e-01	3.724848588526457061e-01	3.653067570763194882e-01	3.650375745666477045e-01	3.525751502742845989e-01	3.450194285164672192e-01	3.016014248038106360e-01	3.133235977278519546e-01	3.137774351164605569e-01	3.236056550057294645e-01	3.089294570962907716e-01	2.955737400347122068e-01	2.906044830067626150e-01	3.088101475786956818e-01	3.041736879094497636e-01	3.266101078629451981e-01	3.029234993363867368e-01	3.192101529952076078e-01	3.455669705003474035e-01	3.645072862551344550e-01	3.776974843615802380e-01	3.196334708183877771e-01	3.838070730191099900e-01	3.965047960354072254e-01	3.968994616552989907e-01	3.647364423698650215e-01	3.728365412571076343e-01	3.750950072853342920e-01	3.922804859255928367e-01
3.151371379044288212e-01	3.322517560921045554e-01	3.529285960137797939e-01	3.668369587387324549e-01	3.757990327800374564e-01	3.790798930474222894e-01	3.908604002435224767e-01	3.906579879241179887e-01	3.654911744788705286e-01	3.668911467642047008e-01	3.504393932084116647e-01	3.449355865090943940e-01	3.209170228342379527e-01	3.587826963153412096e-01	3.712965086291484251e-01	3.512205751668096010e-01	3.282414396467706608e-01	3.369987864741226247e-01	3.380259032967176669e-01	3.234622086323796220e-01	3.209744075864373603e-01	3.459489692411694683e-01	2.793603370261709684e-01	2.879010331702800407e-01	3.365528094931094505e-01	2.970838538349709346e-01	3.017907735928417878e-01	3.960548692287861328e-01	3.754971479130276846e-01	3.681225862428619822e-01	3.961466047338567664e-01	3.791522121440616400e-01
3.272541406321655133e-01	3.045110901648772628e-01	3.154033197415286316e-01	3.184295052964122852e-01	2.905778578982805560e-01	3.184584922382971972e-01	3.363799605651596747e-01	3.504518862212919750e-01	3.823453473183560103e-01	3.696799089677299532e-01	3.947456396562727399e-01	3.728341882365763804e-01	3.407182933542618475e-01	4.676013046027966413e-01	4.523231440116977087e-01	3.711188493382144848e-01	3.783488579055881429e-01	3.823165339577834776e-01	3.629762542444979756e-01	3.536914043722570455e-01	3.821088977874080861e-01	3.733486284142597533e-01	3.606482742829524857e-01	3.212791394017973090e-01	3.293236467409183521e-01	3.217996692712388196e-01	3.199928821901043552e-01	3.210743161287392122e-01	3.241708335822334197e-01	3.651531381797396003e-01	3.596002838203712360e-01	3.394097702132308214e-01
3.283049353552499605e-01	3.641011473110444818e-01	3.535862976621106935e-01	3.246373679593157480e-01	2.750721292923114514e-01	2.822545101607596973e-01	3.046183041804593761e-01	3.075558779251995056e-01	3.045135798433624696e-01	2.914025227782330307e-01	4.043633462426454162e-01	4.177578099461815020e-01	4.171042963991419272e-01	5.674116554345715047e-01	6.534304895106302080e-01	5.073509075728031004e-01	5.062217747422295133e-01	3.669062239258012448e-01	3.472543708637785276e-01	3.657704156125698991e-01	3.914373030567881995e-01	4.469161243309948128e-01	3.848835068444308449e-01	3.830069989032093836e-01	4.113196026262935789e-01	3.852640366476074441e-01	3.602152960575053520e-01	3.576921200770579179e-01	3.681328830929114226e-01	3.497724332524859148e-01	3.568998576961307512e-01	3.082515475410638195e-01
3.484140274156210526e-01	3.456500799950105174e-01	3.808401115605432041e-01	3.698235982464794236e-01	3.518292076287848347e-01	3.916035964173790740e-01	3.467760797488941282e-01	3.384271800219993409e-01	4.055371591382472274e-01	4.451080249248129395e-01	3.464642823826433737e-01	4.211669702392465409e-01	4.249032189996037046e-01	2.290668297073048254e-01	4.665160934598708842e-01	8.472614717038148280e-01	8.085999716199973042e-01	5.451816485424995085e-01	4.439811187079687471e-01	3.907508088801849855e-01	4.186473832596946387e-01	4.316769745984186391e-01	3.820374565940390932e-01	3.710331949713125965e-01	3.700319372564587761e-01	3.374582468396710722e-01	3.685539551602876607e-01	3.519563932496262981e-01	3.564527489484597411e-01	3.701348473926618921e-01	3.560628693446883930e-01	3.384868479529461460e-01
2.720797561942479015e-01	2.926739222608415458e-01	3.383642870842507588e-01	3.287292611306740220e-01	3.345540527599323855e-01	3.863713882890004170e-01	3.759635861080192765e-01	4.168110598366693842e-01	4.588619213580804601e-01	4.395499777345981962e-01	3.985481361074862394e-01	4.360213600308323612e-01	3.792727752785761686e-01	2.483108010215721584e-01	3.983756279028099478e-01	6.476536148550676719e-01	7.184585474882227984e-01	6.800519950195619279e-01	5.897017288851701400e-01	4.400947097672663344e-01	4.546650061916010510e-01	4.231784644294950826e-01	4.068048474768848899e-01	3.227567581511229244e-01	3.136533490034810745e-01	3.136686695148894755e-01	2.857090460265662712e-01	2.757796148390204150e-01	3.177975810828797543e-01	3.272173825639758116e-01	3.418292228144502731e-01	3.713606479175126651e-01
2.505638414834034378e-01	3.172300751382907680e-01	2.814316022795977368e-01	2.807899159640872555e-01	2.764621995460022075e-01	3.175669055130888596e-01	2.945712552348997981e-01	3.189951594985775407e-01	3.819002084182308021e-01	5.037749649215745862e-01	4.472128807773023684e-01	3.815300537271734682e-01	3.711468021621091018e-01	4.543950617382210289e-01	5.310587536332254111e-01	4.864132061721410660e-01	4.458520364396590940e-01	3.459633770801524566e-01	4.263670933681784070e-01	5.384091486156779016e-01	6.034280925515103089e-01	5.234653410293952369e-01	5.033056867910632448e-01	4.263850949298090276e-01	3.633417860203242422e-01	3.408360934127577790e-01	3.205917384750113786e-01	2.985057623341711430e-01	2.970027666213618245e-01	2.733324031881168570e-01	2.709489009799070924e-01	3.161801113942473429e-01
2.535221366011608524e-01	2.654338157304996781e-01	2.829869100729039411e-01	3.102144887652154015e-01	3.111972295334883842e-01	2.915216193909611619e-01	2.907716090890439808e-01	2.902078266173986343e-01	4.192999785017048064e-01	5.072834221269997279e-01	5.513129172737191164e-01	4.336764209010847138e-01	3.614568046787260402e-01	4.048831942172989584e-01	2.907518955739319400e-01	1.618998227473851803e-01	1.256206557638102073e-01	6.666494220730784237e-02	2.812311347429251596e-01	6.517824961265192840e-01	7.320092288023329896e-01	7.546757748823690326e-01	7.044731144649961641e-01	6.497998298664335870e-01	4.575198326720896769e-01	3.494505443874960093e-01	3.304873873953808605e-01	3.519898746298639747e-01	3.066025805717505492e-01	2.651922156004359321e-01	3.073386257275763089e-01	3.227710068416946854e-01
3.942867677359654932e-01	4.201259732223553423e-01	3.801964570083796180e-01	3.153205564785339088e-01	3.719126481427804665e-01	3.914930844199137061e-01	4.255915727678771243e-01	5.890210603448192694e-01	6.672829775538386965e-01	7.006824701317825310e-01	7.674718993993355776e-01	6.119972240706265110e-01	3.399963639945213778e-01	4.496499893350641153e-01	4.545904495753265162e-01	4.255641704306026840e-01	5.458702810738453870e-01	5.475072590340719358e-01	5.840392354887351534e-01	6.985183110971402431e-01	6.474814608986798614e-01	6.769640516228123683e-01	5.986904192045403583e-01	4.700367831665279161e-01	4.015354582798159599e-01	3.525929487963617714e-01	3.675681676434531808e-01	3.490424827650503437e-01	3.237656372051858633e-01	3.318937541082683795e-01	3.391234191339488335e-01	3.203749039471628368e-01
6.535731006782093955e-01	6.216706578645578851e-01	5.562061881120119455e-01	4.726605500474724275e-01	4.945996242336670456e-01	6.696462098305979715e-01	7.370182611639261028e-01	8.677637265478356232e-01	6.994521310095676014e-01	6.662596937017895016e-01	6.814567050106823398e-01	4.603144154878366368e-01	2.228509908993991651e-01	5.261913135998750324e-01	7.708693593530699939e-01	7.638158055066973651e-01	7.533809744322592650e-01	6.959166353291506013e-01	6.501699079293213890e-01	6.283962352986571798e-01	5.863487181943022319e-01	5.812310566638209108e-01	4.875976500521352897e-01	3.713264557999733095e-01	3.603673412650010288e-01	3.607356299449009374e-01	3.152243161485080991e-01	3.016044184610943146e-01	2.838667704630261635e-01	3.359584252538588278e-01	2.785317692278111990e-01	2.982966339189002114e-01
5.987746874558289578e-01	5.559346596133033502e-01	6.105687905850212260e-01	5.253418581276874111e-01	5.403348626204024230e-01	7.224632110499156212e-01	8.850866906076758633e-01	7.090198208442441974e-01	5.268730958810323717e-01	5.336535975982997781e-01	5.878169621729716354e-01	5.341092798375082218e-01	3.439104516924507693e-01	5.324737721986614325e-01	5.967186736495068144e-01	5.638622814331607502e-01	5.408753755623236792e-01	6.339789522396034327e-01	6.722746265693227974e-01	7.125985893923068026e-01	7.639199067755492178e-01	8.090415720344664718e-01	8.497082601016777703e-01	5.497292727906694099e-01	3.292018209815358865e-01	2.833114958609328493e-01	3.380522158627412010e-01	3.126189258958459449e-01	3.061661614583745528e-01	3.148920423903301957e-01	3.555177969556026496e-01	3.579213752068808319e-01
6.697161794966167703e-01	7.741729248648679951e-01	7.764780360705992868e-01	6.877738499500458680e-01	5.797685003026343820e-01	6.571623163698131487e-01	7.041638525767137669e-01	6.626793669589146063e-01	5.345412810479425181e-01	5.143134999994893874e-01	4.841186889098507695e-01	5.316703488636425057e-01	5.993371060109278226e-01	5.999570579556003924e-01	5.974417345554493552e-01	6.183947509996996494e-01	6.802026861272683078e-01	6.925718846001869267e-01	7.757932330662010711e-01	9.299567502147603193e-01	9.690926796040776336e-01	9.995834259031017854e-01	9.148847977239061846e-01	6.408480533884673980e-01	4.050162050935556257e-01	3.417406393308230483e-01	3.712440382243998860e-01	3.599572785351537463e-01	3.455059830920507169e-01	3.521419335006222839e-01	3.438799058515803475e-01	3.612597349952685333e-01
9.639455962006608924e-01	9.893394007346621999e-01	1.011510716450500835e+00	9.895715100954166621e-01	9.038385019010339860e-01	7.766497932971541118e-01	5.437326129453252666e-01	5.282802676811890752e-01	5.198903197082502814e-01	5.609263425841837236e-01	5.666534958163074176e-01	5.682196519316909944e-01	5.724307365246703583e-01	6.257181781101688323e-01	6.066127695842741252e-01	6.919600041051114925e-01	8.357248741002384351e-01	8.559868662251827187e-01	9.296532874237150024e-01	9.733818484809838578e-01	9.999490472803000962e-01	9.823228857397209302e-01	8.940732784374367803e-01	6.920461596907901969e-01	5.044660620061033329e-01	3.648351971236175606e-01	3.494260064745231542e-01	3.475110456091855538e-01	3.523997446509651299e-01	3.381996920135866280e-01	3.071390107279927117e-01	3.263244938754755742e-01
9.132959396094175730e-01	8.931359635437278177e-01	8.573616215160891896e-01	8.480152962261212624e-01	8.008990564662995526e-01	7.574603370283123915e-01	6.743476564212446123e-01	6.145884584430534314e-01	5.794742058240467397e-01	7.161350216447035510e-01	7.736519418072064225e-01	8.026115514411555907e-01	8.363617831160087279e-01	8.959503269244856183e-01	9.452863714479671220e-01	1.003001047787806410e+00	1.000637254784102925e+00	9.973518379456951521e-01	9.264932172449044101e-01	7.118423384942789145e-01	8.008162980353542570e-01	8.374450562358954908e-01	8.390823658466785018e-01	6.632165776044799399e-01	4.498409216810195788e-01	3.662005829019805980e-01	3.855646280933861525e-01	3.427448680898501632e-01	3.683841881445511501e-01	3.556534887052386629e-01	3.578070701769256456e-01	2.862550501770285694e-01
7.281049629862171857e-01	7.653914450203752606e-01	7.515687478997423732e-01	7.040249732540634353e-01	6.701139213346625212e-01	6.968099080099985354e-01	7.176032502410302216e-01	7.483742373240990231e-01	7.577202438985194410e-01	8.018093564299964005e-01	8.109660873208693888e-01	8.550090024246638221e-01	7.252082353646100987e-01	7.538209533612627578e-01	6.876086804634582439e-01	6.689002560302180767e-01	6.566110622954606235e-01	6.628019068497569277e-01	5.564104475828389740e-01	3.646128601157915816e-01	3.396158349974482960e-01	3.978415956450770952e-01	4.110425045370724728e-01	3.757291188146461014e-01	3.532961361772377074e-01	3.404479377603237822e-01	3.358685550257690111e-01	3.365235210436616220e-01	3.367335027563200800e-01	3.629130730293546048e-01	3.637165000541245918e-01	3.481384345725505036e-01
7.943155465589524233e-01	8.266564642135453278e-01	8.160190348639625446e-01	7.979311468790716289e-01	6.977457374471490725e-01	6.825777550757584633e-01	6.711529150528806609e-01	5.639803822875295580e-01	4.570798259651803752e-01	3.996196186506887349e-01	3.749118719662943855e-01	3.900883235785652658e-01	3.582210856188234316e-01	3.083056505073360487e-01	2.953726581101335236e-01	2.750842823672751125e-01	2.800176509455676310e-01	3.068394170647584240e-01	3.196037902924493412e-01	3.103493511359837198e-01	3.355264592753179342e-01	3.064167074386316414e-01	3.038887465407074107e-01	3.321990813814844623e-01	3.406222681039971500e-01	3.268713580753213055e-01	3.144180075120919238e-01	3.102138066389240612e-01	2.728370629617158372e-01	3.471876686702422554e-01	3.224676891292198588e-01	3.298138636898176324e-01
5.071916281713770847e-01	4.741258453959407704e-01	4.449630195143673972e-01	4.600887875752878164e-01	4.507462667764933761e-01	4.077787103723673479e-01	4.044365587489709424e-01	3.898976630733871351e-01	3.782073535458838065e-01	3.773265088281119173e-01	3.435626852728677627e-01	3.311952376834497169e-01	3.121741698913323981e-01	2.948224076414904249e-01	3.093667410449639221e-01	3.018822893066488988e-01	2.897535806009587933e-01	3.145745056031742370e-01	3.238567909093821306e-01	3.035317515591086646e-01	3.127937989407038044e-01	3.554996249795043806e-01	3.343296703745486931e-01	3.430873469121903385e-01	3.536763047620475886e-01	3.529911748105691860e-01	3.436972601167732622e-01	3.396296305237999080e-01	2.968407460904614048e-01	2.695673896665660152e-01	2.667499134511771008e-01	3.054780894232312360e-01
2.714230443612002941e-01	3.416311363872742146e-01	3.357308410683071398e-01	3.428301256140423026e-01	3.152630430615517843e-01	3.269470114980774222e-01	3.311025283805930086e-01	3.556752767239771962e-01	3.532263813381055217e-01	3.221185115277485078e-01	3.373581653773944367e-01	3.583237732945777076e-01	3.252031075458369225e-01	3.090715490474035265e-01	3.148336479158310164e-01	3.195654740648163350e-01	3.529109010893726195e-01	3.498283854516894831e-01	3.398856098677361937e-01	3.385380793259314958e-01	3.542094576921832605e-01	3.334979899927675295e-01	3.610587728048405554e-01	3.148353012308898191e-01	3.558308780726991416e-01	3.538821919440250929e-01	3.205050244558902972e-01	3.089251131798463890e-01	2.797778848445403033e-01	2.929472870595395406e-01	2.794410185821969428e-01	2.918765940735943976e-01
2.443373144771577576e-01	2.669300744046108620e-01	2.995368560502077449e-01	3.336675859687215362e-01	2.956988068908807943e-01	3.317185932865001075e-01	2.701005134494148252e-01	3.001787269450199025e-01	3.177412132764372288e-01	3.163664054471208020e-01	3.324289187942294221e-01	2.990820933709155693e-01	3.241942634472010365e-01	3.213386303255122423e-01	3.599774069397656540e-01	3.236570475735913166e-01	3.765922821766582440e-01	3.734372095667553015e-01	4.108321869288368289e-01	3.809144284480327491e-01	3.724392012036740196e-01	3.671311640451302427e-01	3.469027744857853812e-01	3.791975872262464131e-01	3.300695641326435448e-01	3.477909750748184314e-01	3.459139459634512637e-01	3.407597900283275139e-01	3.158189058865610854e-01	3.117458344374371415e-01	3.056478806634594370e-01	2.797399448639367181e-01
2.916016298415131103e-01	2.816841163653067137e-01	2.732800359810531043e-01	2.874243040022377293e-01	3.005825499768411402e-01	2.878422902585961451e-01	3.145149673984997118e-01	3.195903565331142948e-01	3.514551044410635372e-01	3.326177755700942540e-01	3.122726782740207208e-01	3.319933329230262409e-01	3.131179214603653227e-01	2.790071066347930562e-01	3.080389974986432744e-01	2.990410755575788060e-01	3.071514752771008494e-01	3.154491418929338820e-01	2.936515856019152881e-01	2.924804900013269759e-01	3.199028245223287659e-01	2.747271341272720657e-01	2.736938111264070050e-01	2.925462152404114113e-01	3.192387043544123726e-01	2.731263264491244902e-01	3.341697976923571067e-01	3.485651250874175489e-01	3.365602788182671667e-01	3.008451941114427264e-01	2.930976436030175991e-01	2.842462334099182808e-01
2.790425339342350597e-01	2.839637675269712225e-01	3.086993757384433046e-01	3.191291296069697636e-01	3.361379853546112573e-01	3.340961679126988049e-01	3.560857620620361264e-01	3.421421282643472561e-01	3.274956342382601138e-01	3.176299119653890890e-01	3.388410841525449912e-01	3.002940330035760996e-01	2.729544286789232777e-01	2.439769957291943736e-01	2.847190902477371721e-01	3.168347776096048785e-01	3.041271093212122301e-01	2.683489015812737244e-01	2.558117334993869618e-01	2.834423761459103353e-01	3.113875265212172061e-01	3.229441770023697145e-01	3.210280135624586917e-01	3.494979009254221003e-01	3.218173370713929282e-01	3.464811103314915930e-01	3.693719040271888354e-01	3.375263546068565934e-01	3.119773575273325772e-01	3.232984039123159015e-01	3.137744900952867955e-01	2.700329084862320705e-01
2.580107358101551007e-01	2.337850233678475942e-01	2.970310995545932808e-01	2.818478457120922043e-01	2.697477757990842107e-01	3.291257289191050206e-01	3.402954318723027116e-01	3.058122261929641650e-01	2.821154380146736473e-01	3.022871467687983649e-01	2.665594563433882902e-01	2.826920840684286618e-01	2.990351732758045888e-01	3.036215579433287348e-01	3.116055166037940971e-01	3.010453017137736942e-01	3.186643341456851797e-01	3.103122396171282826e-01	2.881009094463328202e-01	3.198174215127149167e-01	3.394818400210753984e-01	3.667120266221516878e-01	3.753564488578398084e-01	3.684765606751060907e-01	3.194883869458615133e-01	3.429461292897385549e-01	3.305193807224052760e-01	2.933797870731684743e-01	2.999697793134275536e-01	2.771175382175171675e-01	2.527004788884838482e-01	2.187289546018985342e-01


==> Cifra_figuretem/100/DPdataRed9.0.txt <==
9.293042112870754101e-01	9.017380090634180556e-01	9.121433570652350831e-01	9.314949243344839980e-01	9.289952346560150787e-01	9.334314168070814155e-01	9.542500054256295439e-01	9.685310390294908922e-01	9.626193141329670855e-01	9.528045955236984499e-01	9.744200698570576469e-01	9.359800794103512178e-01	9.580058212675469642e-01	9.844444268377942064e-01	9.818998915983336850e-01	9.858954295451902716e-01	9.724787786094886144e-01	1.005101552746302973e+00	9.723707074822729446e-01	9.664050553574151659e-01	9.826120396557217473e-01	9.918642354892521773e-01	9.623524116427475406e-01	9.632688532915146817e-01	9.766708639174016549e-01	9.700591813164852750e-01	9.827255705851392076e-01	9.683016558478640956e-01	9.606320312719052179e-01	9.796645743688611185e-01	9.729970260809500671e-01	9.756590072542764558e-01
8.326634025548252938e-01	8.344625666149283472e-01	8.534171357945351533e-01	8.865157703342990692e-01	8.579166353811567003e-01	8.892465441925132552e-01	9.128435228162030679e-01	9.473319929321124544e-01	9.743778651721719530e-01	9.864905102702502537e-01	9.947452401072370831e-01	1.016634895418560225e+00	9.855959767400110927e-01	9.899946485237033356e-01	9.798124166045716343e-01	1.005391459605095683e+00	1.005021822864931469e+00	9.822466082751623029e-01	9.937466800954395385e-01	9.918694933223634047e-01	1.001643950350371348e+00	9.920560538527843919e-01	1.011550785900861227e+00	9.958820486533699334e-01	9.952832284638571947e-01	9.881759388906844466e-01	9.861822817102520178e-01	9.714098249086816628e-01	9.988317599842074790e-01	1.000890381415982189e+00	9.767801959559391234e-01	1.000816268231518036e+00
8.494978365513418117e-01	8.542340892044026912e-01	8.515213536570305219e-01	8.666948404846548382e-01	8.667687052063299813e-01	9.336425736735257663e-01	9.262273243581526927e-01	9.668887647465703727e-01	9.830229606928256869e-01	9.708398839628901156e-01	9.801253770406970212e-01	9.794212234292626329e-01	9.657107422198144553e-01	9.730702819410749216e-01	1.013839001944013329e+00	1.004489110564532606e+00	9.672732762127561612e-01	1.008559990063862433e+00	9.818076379697449063e-01	9.854690494918952881e-01	9.932256097659737382e-01	9.928942911900570101e-01	9.988520347679699096e-01	9.957838246047449049e-01	1.014343000919655458e+00	1.002087435177134500e+00	9.860022340622340842e-01	9.765152530680802911e-01	9.932036004210933466e-01	9.864789950281631636e-01	1.010160736703263007e+00	9.921023764357455033e-01
8.304171103342006255e-01	8.325149870657733153e-01	8.156842870903490139e-01	8.271640046897696941e-01	8.704349749764433986e-01	8.653805980292633704e-01	8.910528842285453388e-01	9.599191173233740937e-01	9.720402004923094363e-01	9.725857386704673813e-01	9.883593415182502229e-01	9.686355488871046804e-01	9.863505524612052877e-01	9.882494685912434074e-01	9.929261825244787287e-01	9.946961501305009445e-01	9.789567736990556490e-01	9.787707295174041811e-01	9.900482871213659442e-01	9.882965605287290511e-01	1.003935606861745544e+00	1.010897611687274100e+00	9.925796368366236466e-01	9.544452900771313031e-01	9.975159533316997340e-01	9.925973226637218039e-01	9.559840359000280063e-01	9.645833246750095125e-01	9.879321416235009590e-01	9.964227204379186853e-01	9.828082433015798980e-01	9.524173740415536882e-01
8.419781413387316116e-01	8.257171287899396361e-01	8.063569417338619649e-01	7.896643624701765729e-01	8.273979810222729103e-01	8.648249895151923772e-01	8.939071077906149965e-01	9.565421251595421781e-01	9.788090894811229958e-01	9.871106953363553149e-01	9.691943557129378828e-01	9.723770338868915619e-01	9.776200210937199264e-01	9.788406899227772850e-01	9.520748434391516080e-01	9.588979293376317381e-01	9.592702701609496785e-01	9.779642923599276561e-01	9.771534390457310426e-01	1.019169194606834639e+00	9.977229579630474410e-01	9.909919717896662483e-01	9.898225081069094156e-01	9.798145611572455227e-01	9.928922077070738705e-01	9.814865259401633901e-01	9.957721567789216133e-01	9.975567677504603159e-01	9.895559909378105479e-01	9.992247669606971749e-01	9.999632098014226145e-01	8.031802518213986275e-01
8.172724107151611017e-01	7.822895717163178553e-01	7.979536785523403397e-01	7.822674639422004805e-01	8.294300487908751185e-01	8.056048851794486154e-01	8.124755041509754694e-01	8.544482635978110086e-01	8.742742824478459962e-01	8.482209051883593531e-01	8.503512996372867283e-01	8.273731146509514245e-01	8.153419158414659806e-01	8.085049931240134713e-01	7.799872716434825826e-01	7.560090985588964196e-01	7.854261570620350019e-01	9.361956569045346566e-01	9.941745185604463630e-01	9.831896185936540578e-01	9.842285085242923337e-01	9.935788354633827701e-01	9.854367838119049150e-01	9.897352534680053937e-01	9.780417966572101385e-01	9.954637850498655460e-01	9.820465437785521612e-01	9.999700746760372683e-01	9.089621089876452897e-01	8.841501103397819694e-01	9.924116838978570554e-01	7.975787779217214934e-01
7.516871591728879753e-01	7.635930005851264690e-01	7.724707089398357152e-01	8.083536217166389370e-01	8.122839780770483298e-01	7.576139981387421951e-01	7.403324602324666825e-01	8.043894411687788626e-01	7.921415625093852775e-01	7.696220806962332794e-01	7.684100840612149153e-01	7.164833248774434837e-01	7.440899480937542831e-01	7.240256835532448143e-01	6.325591712736896577e-01	5.754073975615737746e-01	6.274164025075312789e-01	8.859586309639273516e-01	9.981592138339492326e-01	9.984567253623306549e-01	1.004020484625934850e+00	1.002291991908196733e+00	9.948151362309157753e-01	9.572491742771278567e-01	9.818819117216073256e-01	9.681845293079593961e-01	9.896796511045756750e-01	9.934879058986798572e-01	7.235811377870324801e-01	7.092627267551416814e-01	9.878504476054080774e-01	8.858130661158528651e-01
8.171043863813616248e-01	7.544420766199566586e-01	7.035912621178592730e-01	7.692381120252442805e-01	7.624436439265839249e-01	7.112293749403935106e-01	7.020479299911348559e-01	6.666761058275384455e-01	6.730103456276390617e-01	6.373601857323132336e-01	6.806510501392302182e-01	6.527287888558507278e-01	6.192481186826158668e-01	5.955615431832509410e-01	5.708988651300704875e-01	5.430844245999210118e-01	4.742266546578274844e-01	6.888680888774971756e-01	8.866536671217669641e-01	8.523893026728903699e-01	8.774974378489407423e-01	8.904416277848402617e-01	9.376064935124200916e-01	9.340331395400611747e-01	9.791685864249686233e-01	9.833007138257394697e-01	1.000902191804346364e+00	9.913204993677803278e-01	7.243685285910306249e-01	7.049671282381660964e-01	9.612270980784698438e-01	9.051746955845795251e-01
6.975211893147433839e-01	7.045740710713565003e-01	6.474180153591231335e-01	7.064873518395424767e-01	6.909556375008292228e-01	7.004921000911953355e-01	6.836795230786680833e-01	6.562768988539413595e-01	6.202365444054702692e-01	5.921893228271812859e-01	5.981801312167107643e-01	6.310734607337836755e-01	6.361747360168030774e-01	5.525256594903747986e-01	3.294601069693411377e-01	3.266975433399311735e-01	4.157236492200135913e-01	3.082628451426879801e-01	3.962474101753333811e-01	3.377173126372787770e-01	3.566348061211070397e-01	3.667904935149626233e-01	3.464762892616443102e-01	5.751645423316661399e-01	9.409098386178743612e-01	9.694832984601722270e-01	9.787623272710599398e-01	9.649421303014585893e-01	7.234778499205142266e-01	6.794434303313856560e-01	9.638060552717487850e-01	8.889582472321650997e-01
7.485368429619454478e-01	7.077250017002751914e-01	6.999775624418420605e-01	7.276194932083228650e-01	6.884579867463072045e-01	6.958937644751328477e-01	6.972964036933051446e-01	7.010418998256676693e-01	6.046847212642072478e-01	6.195420682815182545e-01	6.402076266861886911e-01	6.241004079100130886e-01	6.323660304830411860e-01	5.697987492569531742e-01	3.098653766801910403e-01	2.979244003518393136e-01	3.573730473423093468e-01	7.129480920364780761e-02	1.212616712891750187e-01	1.748629452944618079e-01	1.946784313186592508e-01	2.220300991731220530e-01	9.356722070492728971e-02	2.935506736153483121e-01	8.968053381656723166e-01	9.910490918141985350e-01	9.646459027026401678e-01	6.659322717547239145e-01	4.342040069745377595e-01	5.757462306437548527e-01	6.601617152472131211e-01	5.539747301137754043e-01
6.374948725661684357e-01	6.682487296698561563e-01	6.527160770253317423e-01	6.720138353703616341e-01	6.480380739623352593e-01	6.273079285224507640e-01	6.023634012352803158e-01	5.846008546031778996e-01	5.857724630440899194e-01	6.286638173667447038e-01	6.550572020913009164e-01	6.381435345721907515e-01	6.965880814118465825e-01	5.652875211751813289e-01	4.804407358187543498e-01	4.208642500956032984e-01	3.352949749948145874e-01	4.461132094829699246e-02	7.366179390386634607e-02	5.171383756264756881e-01	6.707220473513578751e-01	6.610801741331016057e-01	3.803820902690345784e-01	3.539296709414347375e-01	9.219552109973848664e-01	9.591442376184396990e-01	9.241902514138955471e-01	4.533008159341684884e-01	3.300380860148914852e-01	5.146032343113033924e-01	3.598841403590676280e-01	4.152578995864484313e-01
6.654352245979682223e-01	7.254287389071848446e-01	7.161192932884695717e-01	7.244410681843430622e-01	6.677465375709792372e-01	6.840753264966389358e-01	6.826770036927983787e-01	6.516810373645853804e-01	6.485614021551329156e-01	6.609314774967759432e-01	6.973795572094876327e-01	6.428903007826503035e-01	6.705340704432333210e-01	5.608219001041848673e-01	3.401996063011647475e-01	3.131300622952467028e-01	2.712771978891660996e-01	2.708524413721621199e-02	8.883739113931557463e-02	5.957166195828957900e-01	8.192201523357408588e-01	7.072550611100535400e-01	4.210924829907228273e-01	3.669991280738917894e-01	8.122010035327917876e-01	8.368236812682232628e-01	9.096587870308531221e-01	5.157302208390885934e-01	3.752911112774691138e-01	5.094632496546361855e-01	5.249328946120341843e-01	6.056524560595917261e-01
6.255061002547007698e-01	6.083604222247713800e-01	6.303679027558015679e-01	6.491688910830005765e-01	6.861267255039169566e-01	6.961739745925606959e-01	6.693476330245329287e-01	6.455698683107315983e-01	6.444408013535756208e-01	6.422629804880302107e-01	6.402815410972928500e-01	5.977254489558749828e-01	6.398204021830689037e-01	4.527579243824043642e-01	1.845201909813565244e-01	2.187598047615930130e-01	2.544945077552043800e-01	3.551997657991289026e-02	8.660867496132247656e-02	4.934399710696786845e-01	7.230562785607732579e-01	5.552116136709532856e-01	3.587345935038191436e-01	3.394405215065348091e-01	7.491515996900238727e-01	7.786637804012801478e-01	8.235418966659850959e-01	7.347640258974013072e-01	5.987053784410387713e-01	5.311967390411544976e-01	6.056966593981610858e-01	5.728446381441018032e-01
6.877754590006814883e-01	6.871003656067626864e-01	6.728837197805062065e-01	6.885195770280480021e-01	6.936471622182043273e-01	7.164727997251344460e-01	7.253782476602830265e-01	6.650121200997103355e-01	6.453367546231640883e-01	6.726994783717668014e-01	7.024781024791630912e-01	6.391583134567723201e-01	6.765545727176572877e-01	4.854218020318839533e-01	1.280959538459533753e-01	1.204214387199698810e-01	2.839383201313999128e-01	5.363873756120742659e-02	1.348303211361645271e-01	2.676187326244751641e-01	2.300552911117713095e-01	2.063667562197628591e-01	1.556575518978190464e-01	2.896197587548595687e-01	7.196151266874123431e-01	7.799452906327810631e-01	7.581141683121918051e-01	7.518884190531061051e-01	7.236439217224324150e-01	6.665411326212511423e-01	7.000989266064926442e-01	6.711399899087960863e-01
6.564033242779050425e-01	5.690590823804361209e-01	5.093322138588853853e-01	5.073328496411444455e-01	5.392640533904018429e-01	6.083009790047066989e-01	5.840173836340448732e-01	5.772052125380656706e-01	5.205366849021858533e-01	5.162604783648959694e-01	5.579852974548593636e-01	6.047271383591412697e-01	5.727437105677317675e-01	4.798531124238247236e-01	1.143990996084769118e-01	1.820140931264937756e-01	2.462150731798893599e-01	1.237214468371429649e-01	2.246007131069234219e-01	1.233890726714492736e-01	6.517430506652545363e-02	6.543474793374219611e-02	7.267035189780501891e-02	1.081325576708046521e-01	2.887459939203059767e-01	3.411144413573042877e-01	2.993799382541558196e-01	3.407413363116857385e-01	3.319985223220571213e-01	2.734597957256152401e-01	3.809624417802772167e-01	6.465369416429076477e-01
6.680869514036148482e-01	7.174825168773742989e-01	6.199267047816847676e-01	6.601484458828132951e-01	6.748040565207797936e-01	6.298517677407727833e-01	6.685798240874596399e-01	6.545340824090749576e-01	6.053277357904880418e-01	5.955679025770570512e-01	6.334010158245404476e-01	6.226551445677686036e-01	6.272602507503106661e-01	5.486663690015887163e-01	2.757639512969067286e-01	1.541150372132212842e-01	2.374053822691767901e-01	2.502283244673726981e-01	3.186940985559159056e-01	-2.963374962051401607e-03	5.494426516359986190e-02	4.870477446385110959e-02	6.327622142964978158e-02	1.978773794194412308e-02	9.708100897187328659e-02	9.493990786624340039e-02	1.527645248295338154e-02	5.767370293659011826e-02	9.128080502713292743e-02	3.285305329713308908e-02	2.618264014827991759e-01	6.674834857500431262e-01
4.558822550378638372e-01	4.238746330678992424e-01	4.057709509287898975e-01	3.867998023360306736e-01	4.039693775735421211e-01	3.555308701588148490e-01	3.539773088726060890e-01	3.323154487883293595e-01	3.024115768337941046e-01	3.167145297304116425e-01	3.155589327377825160e-01	2.941421887759238518e-01	2.802928555930587762e-01	2.892648799829791728e-01	3.821119438312727823e-01	2.407903137760233070e-01	1.026231614304345952e-01	1.663781252195247473e-01	1.938996864778775309e-01	6.360585879048884228e-02	1.868981496471784631e-01	2.325475870230349906e-01	1.162999552222791916e-01	1.071791115258418671e-02	9.318989313209710690e-02	9.003382725748734772e-02	5.078430039771196502e-02	2.757679597729929127e-02	8.239802319054018165e-02	2.945311402910878451e-01	3.698654291302244657e-01	5.097352457587163155e-01
1.396221594128688737e-01	1.348919059936272702e-01	1.348746895133998425e-01	1.685941945893770222e-01	1.356792378361802165e-01	1.420097075260982056e-01	1.281901730546157470e-01	1.186914438932889504e-01	1.145955480645630825e-01	1.003293279523834181e-01	1.249655140477774345e-01	1.097974907671248196e-01	1.252574381937590076e-01	1.205056931949652077e-01	1.805877717896048618e-01	1.415853188546615793e-01	8.606519156517219993e-02	4.817107217562832666e-02	6.177160833724539002e-02	6.904812305778591786e-02	2.601505762480275652e-01	2.764585197541457595e-01	1.364603491542779046e-01	8.148998736508580865e-03	8.224342149966425153e-02	9.459968427490372811e-02	2.450995597384683991e-02	7.472110614052830668e-02	2.254237866713984795e-01	2.485552658932099201e-01	1.246562843260882181e-01	9.447607410960415231e-02
7.442225039114321039e-02	5.233919300022028820e-02	7.098177670795952077e-02	5.121564635784789377e-02	6.951176657853173901e-02	6.612125318116703065e-02	6.538499406756081989e-02	4.144458386580227027e-02	6.788097053474621834e-02	5.728739397121165172e-02	4.088858708982279211e-02	3.991642664766754250e-02	-1.068658111882862111e-02	3.454960655214241172e-02	2.471197171003851334e-02	-1.268989387332183222e-02	5.317225773053062265e-02	3.229954720731675194e-02	1.536805475763636242e-02	3.375806771186162791e-02	1.982440713788839390e-02	1.550594663641705062e-02	1.356656947280277144e-02	4.233188110065468773e-02	9.668703885572262069e-02	1.076820819991635980e-01	5.757882610204832774e-02	1.451025098875108055e-01	1.976465885540586165e-01	1.702272131339230971e-02	6.583841386704259759e-03	2.320853025982185305e-02
3.744016399708737647e-02	4.688462847030690911e-02	6.954668035514674496e-02	5.805431576789072540e-02	6.591803503283047427e-02	5.947084932263321799e-02	9.229860787934316205e-04	9.707930737535667987e-03	1.639101469105817138e-02	3.900552109104776094e-02	2.009428211990633290e-02	-2.539248632768050656e-03	1.068410395242667781e-02	2.554360875734002986e-04	8.128920782016381755e-03	7.715098972038638044e-03	4.278736733915584900e-02	5.227762655619690169e-02	5.276959158088033452e-02	6.245004851279062352e-02	5.955423041829763231e-02	4.721215843235869458e-02	6.116428090038316528e-02	5.478896613542441618e-02	9.578826557413144815e-02	1.489607450550147760e-01	1.204092778767718308e-01	1.251932886214961460e-01	3.059777839678618980e-02	8.515032268286601425e-02	2.408891493129176331e-01	1.108683851669981513e-01
8.701703850438043120e-02	8.772305060068594229e-02	9.055257152990867087e-02	6.031749544558101528e-02	8.966590731158642635e-02	1.413746023359221393e-01	4.765728656439782718e-02	-1.864830655397050480e-04	-8.544203700955980973e-03	3.829195914275791007e-02	1.381021475067087216e-02	1.391338199536338270e-02	1.613332570166416471e-02	-7.730896976389459857e-03	1.726756217702362164e-02	1.586852319413911000e-02	3.630893180522351549e-02	5.250164320189007472e-02	8.034854988371566142e-02	8.283591019704886205e-02	8.884979216462222940e-02	2.093574275829854919e-02	7.724036955024700390e-02	6.693648165316873344e-02	1.293695490734042552e-01	2.060642761830334957e-01	1.721104624717333942e-01	2.752146350599417660e-02	5.411756448628807920e-03	2.109209516203874313e-01	3.942445301154686721e-01	2.649894507495716978e-01
3.923564750674791157e-01	9.067852231969387999e-02	8.429488513212442247e-02	1.226732724299173238e-01	1.265742669623632077e-01	1.289790733329538586e-01	7.484995971922664415e-02	2.167990376460471325e-02	3.704661223493502242e-02	1.206363455604788221e-01	2.202761650221320699e-01	1.259281558173918625e-01	-5.739073241166965655e-03	3.335511111290932057e-02	6.789756656870658824e-02	2.093992447822911815e-02	3.618373420323276607e-02	4.006745094756096470e-02	5.492992354102295416e-02	9.348967302429098125e-02	4.569950096758379487e-02	8.665185808666464595e-02	4.235813125357596604e-02	7.059582300410688349e-02	1.089095269801736987e-01	9.737447534404936045e-02	-2.583107553615297987e-03	2.228862828797780610e-02	5.110332166725457120e-02	1.977037461572825616e-01	2.975663799525422037e-01	2.222027196943326122e-01
2.810281489535287891e-01	8.445141544262201039e-02	1.985896794996486470e-01	3.448647385688241029e-01	2.310046973174015028e-01	1.476088910864133963e-01	9.255117364842903316e-02	5.980412563359519679e-02	7.449766621572470604e-02	2.772003192364818069e-01	3.424356193546074789e-01	1.821831481827911881e-01	9.304491497613953666e-02	1.321187514417713205e-01	1.264773455509616562e-01	1.026381517615273520e-01	9.025004702408154222e-02	1.238541773913237609e-01	1.323497241149896864e-01	1.598956849372392408e-01	1.701853449448176292e-01	1.517772410791426996e-01	1.973590489302637363e-01	3.069614126169227797e-01	3.487808828582528164e-01	2.674172510861961838e-01	2.332422318224869895e-01	5.016616944288550262e-02	3.763531709360239813e-02	1.204021218923151948e-01	2.176280403617418813e-01	1.444591744432536240e-01
1.798045739676239763e-01	1.299704842648208847e-01	3.014722234600104023e-01	3.922321507426073661e-01	2.612702827410207096e-01	1.443577729990892511e-01	7.833386846798909287e-02	1.888813518340564171e-02	3.142136754800692322e-01	5.218293392708616141e-01	5.152005987578051061e-01	4.813934964769515101e-01	4.804034964712853850e-01	4.753019294018919760e-01	4.593450950049028370e-01	4.574812096816558982e-01	4.510299002192080242e-01	4.602868373984020378e-01	4.796386790238503783e-01	4.565067665285345577e-01	4.397330025563975231e-01	4.639195315745375803e-01	4.809291398992525668e-01	5.198370130819467416e-01	5.570701402966231619e-01	5.758960689448309189e-01	5.010562696190338228e-01	1.714698272872902385e-01	2.680918071899805397e-02	9.609365994449695081e-02	1.244035317533697671e-01	7.987161447057625208e-02
3.780098586084268963e-01	1.560976930460972467e-01	2.777084434376709821e-01	4.754440527243886105e-01	3.275768133799131787e-01	1.478137584796017368e-01	6.283229292363048946e-02	9.045130055165852279e-02	3.484807227226920379e-01	4.641345356691929935e-01	4.287640280860922082e-01	4.250125693808681770e-01	4.119160174394844720e-01	4.106179295582845779e-01	4.015120619339688779e-01	4.130420708891882620e-01	4.012253509201407775e-01	3.839123513831130263e-01	3.630927217832888299e-01	3.430179414574301422e-01	3.211344614327701907e-01	3.059706265158955718e-01	3.038670622605302851e-01	3.124369951065859574e-01	2.899095647809130094e-01	2.619795552298985752e-01	2.418267528076477046e-01	1.179646793625286905e-01	1.282528230937817273e-03	2.336229541342050089e-02	7.817511731235238237e-02	4.295469293916154979e-02
3.081140810007784725e-01	1.310843006354410201e-01	1.980853196154285789e-01	3.557516724941339747e-01	2.140117907329312508e-01	7.230867794102814605e-02	-6.704827791039376372e-03	5.171264959262288075e-02	5.317598329786621392e-02	7.797950708618688054e-02	8.153169053228086216e-02	7.094644984052506098e-02	6.743679986334405463e-02	6.420684454566603916e-02	7.821045539870524754e-02	7.555481967148343359e-02	1.001573682666972026e-01	8.095605954080356548e-02	7.202869680470520841e-02	3.898459724278728611e-02	8.313291296735991764e-02	1.009164134708574190e-01	1.077714025712946250e-01	1.384394052448917056e-01	1.902797038010443365e-01	1.725608080917807319e-01	1.386883963383950258e-01	1.338947995994769768e-01	1.208842499381044822e-01	1.156749804254260522e-01	1.016106878624679494e-01	7.838837727237103759e-02
4.132609950322414516e-01	2.643862212565152303e-01	2.007818339155013343e-01	2.087523020557546793e-01	1.804322646263464835e-01	1.638078016771903900e-01	2.158285124195565841e-01	2.427440608447103410e-01	2.799624721684851880e-01	3.140146730729258540e-01	3.217993150958763926e-01	3.283276525329577034e-01	3.099690653092557757e-01	3.292590305627063896e-01	3.113431291042054183e-01	3.433260888329512928e-01	3.651969432494306389e-01	3.837872265521894977e-01	3.831727281293526022e-01	4.236528111964424914e-01	4.254335137423089774e-01	4.481326039693659946e-01	4.511322604945839365e-01	4.343385843778393429e-01	4.934054842156308518e-01	4.894701898654231220e-01	5.230001158287134189e-01	4.713334119431167313e-01	4.625787779146546819e-01	4.186217231006052475e-01	3.977900931627741943e-01	4.060780622390769978e-01
6.328508219138311297e-01	5.927229306186310165e-01	5.539020062506258002e-01	5.245002360260406782e-01	5.180850287564282564e-01	5.603925529035578279e-01	5.674380911936730554e-01	5.541773216214743725e-01	6.006286947499164253e-01	6.159829744393328088e-01	6.384520259005997955e-01	6.058318559461923769e-01	5.744399637013107851e-01	5.671720010875528351e-01	5.936342275730023266e-01	5.900382972930187098e-01	5.933691374340002156e-01	5.930052720432986701e-01	6.017736001457978379e-01	5.934632141867779431e-01	6.199519416109876557e-01	6.165440905548037476e-01	5.883341028136616080e-01	5.965372437198583899e-01	5.894422483005591351e-01	5.988563320076539798e-01	5.849863715642475981e-01	5.730277082866879201e-01	6.306855247829153965e-01	5.731743284715962172e-01	5.448192629809430754e-01	5.310541261292655024e-01
7.094482708439794338e-01	7.352814688048548986e-01	7.684675789383748068e-01	7.703842217810917825e-01	7.680875194293547148e-01	7.617957478442654029e-01	7.024906672755157899e-01	7.082725638764455489e-01	7.180265028482182288e-01	7.217790958063469153e-01	7.001309566048800059e-01	6.971395604714409888e-01	6.669082453615162720e-01	6.310886872562972982e-01	6.570952187376809528e-01	6.631239256259943149e-01	6.606667864329487383e-01	6.899081755000525673e-01	6.559754152449212006e-01	6.868431679645472521e-01	7.118336207774801361e-01	6.564882638231327450e-01	6.800265724908629572e-01	6.631494333999313762e-01	6.361987478512926009e-01	6.617993034778948402e-01	6.495286844393585168e-01	6.442494577641121323e-01	6.048008088134497751e-01	6.073683674544800848e-01	6.369791033320785223e-01	5.724918305591605305e-01
7.525869949914616441e-01	7.845001851828741213e-01	8.041153852815848824e-01	8.399485729592770511e-01	8.037666897003287181e-01	7.758361458044302772e-01	7.182595556116677660e-01	6.955656996619503651e-01	7.322061867208534691e-01	7.345513535947382211e-01	7.141708002285611645e-01	6.691976090536635446e-01	6.633534330381097854e-01	6.628057344412620067e-01	7.038382465030128543e-01	6.996819180307255470e-01	7.054780802218167945e-01	7.174820273966863171e-01	7.487042764060656275e-01	6.638083678899172613e-01	6.828458494759910291e-01	7.013885482178355835e-01	6.752606542512101795e-01	6.888848750055419634e-01	6.833800809715488978e-01	6.782221766207054969e-01	6.515666091643838032e-01	6.312103147713997719e-01	5.910308315825559822e-01	5.464816004364050350e-01	5.455937415654361633e-01	6.829821515874413551e-01
7.755000477610396459e-01	8.033003555946488516e-01	8.143730530683179758e-01	8.250877530930056380e-01	7.963831286862825820e-01	7.631418646598442379e-01	7.577266967606790526e-01	7.572479939424603401e-01	7.064946323410551399e-01	7.489312821012705790e-01	7.418189328257294157e-01	7.115633107013858982e-01	6.983720970875775258e-01	6.870904326417567320e-01	7.234509736754919373e-01	7.060341028336722946e-01	6.977094248430983914e-01	6.949116955748686486e-01	7.116458461003148939e-01	6.809574942781165818e-01	6.810481492808233561e-01	6.714411685633716598e-01	6.812224881272627153e-01	7.012207439832301992e-01	6.798601897096786528e-01	6.427023992356176718e-01	6.330069694781420564e-01	6.250348264431273559e-01	5.141516904566918456e-01	4.442694156296312369e-01	5.113008290765187480e-01	6.552883545365802975e-01
8.256712591804750145e-01	8.116011305807326881e-01	8.426226577226452186e-01	8.273246572813025557e-01	8.041705084700558892e-01	7.615006332301006431e-01	7.505281926646554247e-01	7.623314844105575361e-01	7.574309794457847467e-01	7.691312628383777383e-01	7.668425163965987279e-01	7.308327241086435277e-01	6.917153240877753628e-01	7.193588750282111643e-01	7.308417390833045202e-01	7.146042942168733259e-01	7.029484176915880012e-01	6.958182111024200367e-01	7.070929127076257537e-01	7.096656750557759352e-01	6.981663574622020141e-01	7.055876194942130031e-01	6.748792482790699765e-01	6.822822118316032025e-01	7.099983782307027758e-01	6.496919469267621317e-01	6.021996513150380537e-01	5.956217489282072952e-01	5.804545671659594452e-01	4.670992010685403595e-01	5.688522348380804505e-01	6.773854693258806181e-01


==> Cifra_figuretem/100/RPdataBlue0.0.txt <==
4.425490323534016390e+00	4.501372120249291342e+00	4.285295090698046039e+00	3.865630970364887453e+00	3.465979857719937218e+00	3.094108371399824087e+00	2.753245582911010292e+00	2.331930190561149807e+00	2.106112195497231721e+00	2.394896780787061363e+00	2.931508475805972402e+00	3.206225628859832089e+00	2.987972713571505956e+00	2.680049974129609325e+00	2.632903813046112429e+00	2.744451409652072016e+00	2.951915967975753841e+00	3.149117931039429941e+00	3.138820205729594637e+00	3.150680941509530708e+00	3.548616948512142599e+00	4.036022164075115271e+00	4.403797691009264881e+00	4.807638612284339530e+00	5.211728002888256661e+00	4.869405625310867514e+00	4.485777756357670398e+00	4.610095181518403251e+00	4.585037852107311629e+00	4.141773037530638746e+00	4.044973998149989924e+00	4.004227396178572818e+00
3.890323067813683977e+00	3.996875825000447691e+00	3.913559661072835816e+00	3.668667572253480280e+00	3.777855595177094905e+00	3.851948726588811489e+00	3.658315839025812366e+00	3.335564917870091683e+00	3.408672614376267340e+00	3.964275599748781520e+00	4.239798171748907940e+00	3.024504864285693539e+00	1.142203753092507101e+00	1.945951722825118579e-01	-2.452519404355975319e-01	-1.895497291563232392e-02	2.102385174343987528e-01	5.953994674215552507e-01	1.154728371166514833e+00	1.208852524677670015e+00	1.138260492370159138e+00	7.939348051670317430e-01	5.483099022891821939e-01	6.812246730485346236e-01	3.647798975105150943e-01	7.163457579457921387e-02	6.841460473251586016e-01	2.539227593555104523e+00	4.043374148254565981e+00	3.927986885549786145e+00	3.810372271477885153e+00	3.803549292835149309e+00
7.249642779874976739e+00	7.375690703601963882e+00	7.478692480968489598e+00	7.533972622652275852e+00	7.470698932379322699e+00	7.144768112994906772e+00	6.566672111568059300e+00	5.386548178035093670e+00	4.301313747029767320e+00	3.686421291481662976e+00	3.244925490250822442e+00	3.346103509476388460e+00	3.769188919544448346e+00	4.581462213143272955e+00	5.193915449252084926e+00	5.451230787553159374e+00	5.723946672815081627e+00	5.988422713931210950e+00	6.038222353966261835e+00	6.086447516333305607e+00	5.998925087833536729e+00	6.513555391644741732e+00	7.250857785964633706e+00	7.105997109147519808e+00	6.864855156312678730e+00	6.784334872889306922e+00	6.632257929201860414e+00	7.005068657437629298e+00	7.028249335371953954e+00	7.067123369571350011e+00	7.119928729373942389e+00	7.083669952927881042e+00
-1.097381144927729757e+00	-1.077484127011789194e+00	-1.036576262606271781e+00	-9.708227868899244051e-01	-8.595693594909058488e-01	-8.160547836292983970e-01	-8.912903437656289896e-01	-1.146708283454245914e+00	-1.394197195506875264e+00	-8.346349320241601699e-01	-2.695140414264401985e-01	-4.350422420104161358e-01	-3.370148567179535037e-01	-4.518467018667042812e-01	4.750129459803858339e-02	8.236116462334883703e-01	8.231798411826173334e-01	6.838464362971226063e-01	8.116714850744102261e-01	7.658001087976948895e-01	5.503746622347357453e-01	5.738566141514810787e-02	4.175302525559410061e-01	1.995483513909230178e+00	3.032060919920795072e+00	2.356138375375097738e+00	1.803425431732605277e+00	1.376494384522453984e+00	2.083423289947694268e-01	-8.274449366693353847e-01	-1.088522988075703912e+00	-1.122397407779079703e+00
2.164293743885659538e+00	2.216850212687766053e+00	2.092189723447646532e+00	1.814482567090519805e+00	1.436312544326751039e+00	9.314435718708552470e-01	4.182423717488491510e-01	2.082836173955779635e-01	6.348379966434232191e-01	1.960792844493423281e+00	3.020977179161997928e+00	2.927620820045147454e+00	2.755283793031050088e+00	2.762273532014614563e+00	2.185370290997426856e+00	1.539042336669200983e+00	1.477076500662489522e+00	1.517648374305688996e+00	1.873133773584577444e+00	1.900652165538812000e+00	1.870109253120692427e+00	2.558647320186258511e+00	2.346931637741541010e+00	1.995829706510548585e+00	1.938148521859772044e+00	1.374292074876106495e+00	1.385666691676309625e+00	2.143314600619258936e+00	2.433285506799101494e+00	2.304702790613240904e+00	2.262435099541125094e+00	2.238770558156611301e+00
-1.368613555117447866e+00	-1.629036497317964516e+00	-2.162912411601267682e+00	-2.654569332360671385e+00	-2.451945761588115502e+00	-2.021364941232429491e+00	-1.659137487520708998e+00	-1.666196025481271992e+00	-1.516865183365232017e+00	-6.890772157540937526e-01	-9.034199786556713994e-04	-9.605744259851696498e-02	-5.627130739795951353e-01	-1.269587696281134992e+00	-1.315584393693700171e+00	-7.798663115392412415e-01	-7.025902397401959654e-01	-4.004041273313531102e-01	4.431329709509157500e-02	4.489989278970719089e-01	4.768766216587121409e-01	-1.359302695173143782e-01	-6.502953437472744902e-01	-1.621613397975032678e+00	-2.501807632331067843e+00	-2.091223592932007769e+00	-1.348222963659115425e+00	-9.855834701928422037e-01	-1.324247218214965827e+00	-1.332285068013840057e+00	-1.178703136614636993e+00	-1.125407279686960527e+00
3.128930919303873903e+00	3.264547394773120725e+00	3.037940088491060120e+00	2.788387833140738348e+00	2.958241412189331232e+00	3.275557938033449634e+00	3.695540249209296135e+00	4.023819677670764428e+00	4.288567629275578774e+00	5.081302314818904264e+00	5.325175685754945931e+00	5.137197479995286642e+00	5.051576481985845746e+00	4.606967393964325197e+00	4.256590387636194350e+00	3.980777130663685437e+00	4.015757083583134879e+00	3.578069963177286539e+00	2.521664897249211723e+00	2.003234248378741089e+00	1.525731126549160432e+00	1.834260927228779758e+00	2.788654906676110823e+00	3.708286444854681285e+00	5.130240328885046885e+00	4.845294890281931721e+00	3.645868165622084156e+00	2.738236100372987369e+00	2.666654332140850681e+00	3.218999356874825857e+00	3.210252036879965853e+00	3.158972237666195504e+00
1.123101254288545681e+00	1.128600617127520467e+00	1.031114288415438729e+00	9.298682807523229732e-01	8.993543535230549280e-01	1.102884963877040159e+00	1.469971564184112678e+00	2.080926354894932828e+00	2.811816689062651253e+00	3.264316742016026840e+00	3.058671650154661137e+00	2.194324228512083419e+00	1.239473773045262961e+00	7.847573262194836863e-01	5.351411568368990013e-01	3.312271312719877736e-01	5.033930223113044361e-02	-3.241192163460434594e-01	-5.074899043694207634e-01	-6.798922348392776316e-01	-1.002058375415320279e+00	-1.124001150815675310e+00	-1.047637062595895729e+00	-9.726551033991980288e-01	-1.203906417601608325e+00	-1.299835391397194506e+00	-1.161963838995420994e+00	-6.288484854247788913e-01	3.917563514357408350e-01	1.193358323078986816e+00	1.307237333915651556e+00	1.322286739703411040e+00
8.026284036736375249e-01	5.489587389760930414e-01	-3.144128847864223197e-01	-7.569250207154146759e-01	-5.861370715901850215e-01	-1.427173541456147610e-01	5.574495905941073692e-01	1.366344472076354899e+00	1.831958505080189425e+00	1.692053401141633717e+00	1.502592777663234624e+00	1.302465536594914264e+00	1.285050539452746721e+00	1.039279769300051504e+00	1.768440659387148506e-01	-6.368497702049009668e-01	-4.952086748392098281e-01	-2.452674163300051224e-01	-5.303847830766609261e-01	-8.320749189083088693e-01	-1.505310156392118071e+00	-1.758866637297845203e+00	-2.015083211510294792e+00	-2.412241589674637421e+00	-2.206649109980808987e+00	-1.689387417111100298e+00	-1.365417024880057006e+00	-1.473382995131854223e+00	-1.031096483631146032e+00	5.052565274007270180e-01	9.280143484485052774e-01	9.428157237489098730e-01
2.562611867717501379e+00	2.605137433708097472e+00	2.234733721361462866e+00	1.771530018433300491e+00	1.572715296603178547e+00	1.440805583392736233e+00	1.416126481057548681e+00	1.359640428268741541e+00	1.682032629598437357e+00	2.832677614579195424e+00	3.891206430176560982e+00	4.792730727104114408e+00	5.754798897888051101e+00	5.941987404970939579e+00	5.606381503251065546e+00	4.785411657907359562e+00	3.613836950384571090e+00	2.327457628198370099e+00	1.018749636425396954e+00	4.920094221547292035e-01	6.264211960674089807e-01	8.800523064488642300e-01	1.244747062131041693e+00	2.145724660909924086e+00	3.339419134170992898e+00	4.017998707361038591e+00	4.174853161136241830e+00	3.889602377410886547e+00	3.099368043022436403e+00	2.562663664949287323e+00	2.410831793159720071e+00	2.350362828354374489e+00
-1.728610099444571890e+00	-1.898668493643397071e+00	-2.380385659283182243e+00	-2.654203162656647574e+00	-2.684433082847434981e+00	-2.554486601576308580e+00	-2.251715233515816816e+00	-1.691764852237421790e+00	-1.195811259105344915e+00	-1.370509973230452871e+00	-1.550578824642760312e+00	-1.621766155717189628e+00	-1.696175174846864975e+00	-1.980114290385089681e+00	-1.825358785659361160e+00	-9.529626268374096210e-01	-6.219458549067749531e-02	6.583021597001218472e-01	1.381706621360707432e+00	1.503744100194796429e+00	1.589652672001639955e+00	1.392381060963876926e+00	6.970788629235521450e-01	2.145283046605487298e-01	-1.533098656836625051e-01	-6.596556575147870527e-01	-8.344968258018484741e-01	-1.402667110420608099e+00	-2.062054206052690741e+00	-1.816884113334546580e+00	-1.633849897124182604e+00	-1.631485138956852321e+00
4.224770857704324811e+00	4.479918200790919514e+00	4.845952138719270330e+00	5.243655048702501098e+00	5.335687401027912280e+00	5.159598724167855366e+00	4.835344929494516109e+00	4.319104133637247322e+00	3.466255427512948462e+00	2.745220346367242659e+00	2.686514367074161580e+00	2.679859180990725953e+00	2.476221089675810116e+00	2.454907108126181736e+00	2.422061292298561597e+00	2.269291082111195124e+00	1.953821364652134740e+00	1.491936174305538820e+00	9.863769072705912411e-01	8.567136630481227977e-01	1.303553354891129556e+00	1.666754609270149512e+00	1.882109117638830931e+00	2.238148597400274387e+00	2.386260557735507604e+00	2.104419834437621262e+00	1.492917125560210723e+00	1.585539320852351164e+00	2.536897852586329716e+00	3.762140749665591866e+00	4.046423591083646798e+00	4.014087549428845492e+00
1.614003484235290387e+00	1.507029230303812417e+00	1.113369013019242848e+00	8.167093066597428397e-01	7.865116351599885647e-01	9.980337132415153523e-01	1.447992947354780791e+00	2.072426261491533417e+00	2.929107104424444330e+00	3.206123873021956783e+00	3.079353240732062957e+00	2.843600493548023689e+00	2.630348953851810112e+00	2.769041065854985106e+00	3.080120246461869549e+00	3.085835544885067172e+00	2.862337240987386622e+00	2.790447680263258068e+00	2.371895774674221080e+00	1.998278693710845211e+00	1.490270056261072229e+00	9.981668683792608299e-01	1.130071400062371723e+00	8.077204702823927995e-01	8.011461620546945772e-01	1.540423714122345800e+00	1.515060555398480391e+00	1.638154707834725388e+00	1.946483087157738989e+00	1.617752006720204694e+00	1.454375828321917696e+00	1.421886009162105946e+00
4.744266002239582392e+00	4.807751009187191116e+00	4.670572219569801398e+00	4.373152386282159299e+00	3.729439892112709209e+00	3.221787456990107046e+00	2.985700187126299365e+00	2.833934583482816016e+00	2.765235236932581664e+00	2.761856018105397936e+00	2.849491421742221142e+00	3.257335729025045534e+00	3.469122022810029904e+00	3.380320678417181313e+00	3.399831013300491200e+00	3.730537971921282558e+00	4.131343701706708060e+00	4.226757461231470003e+00	4.005500829239656113e+00	3.925737477784050355e+00	3.593038539370427387e+00	3.065478778778303326e+00	2.449716673163883751e+00	2.290720968526795520e+00	2.777200318307770921e+00	3.757911418447209773e+00	4.269991884721485498e+00	3.866694614008804542e+00	4.095141456943945713e+00	4.654489635741756892e+00	4.716172601913304341e+00	4.712634262914763283e+00
6.361187585928531618e+00	6.627187217894687343e+00	6.984098965483588550e+00	6.858667650136173854e+00	6.379030586635074940e+00	5.918253670825456503e+00	5.543321596170846632e+00	5.404316195050498095e+00	5.249597336483188492e+00	4.826511826016875339e+00	4.865366978253722330e+00	5.136731048479295403e+00	4.878796769320532967e+00	4.542529899736900134e+00	4.433312160024466486e+00	4.056790743508115860e+00	3.915220704091610937e+00	4.139807366947645839e+00	4.201572385920115948e+00	4.126367086121063288e+00	3.901191411257355135e+00	3.869115393533923086e+00	3.958963512617249769e+00	3.402000204048848175e+00	3.090871552709461234e+00	3.977576624356123247e+00	4.812711682913222155e+00	4.928947362043408553e+00	5.420877259453194874e+00	6.086695143443900946e+00	6.201219437861731798e+00	6.161635948630697968e+00
-1.610519635515571757e+00	-1.629328451268207800e+00	-1.491283872713427439e+00	-1.311114239968505624e+00	-1.048309065943376917e+00	-9.051453256096052558e-01	-8.454500432024829593e-01	-7.844512246463192229e-01	-1.143743070934272632e+00	-2.074102686404333262e+00	-2.569169683006276905e+00	-2.859600708454063778e+00	-3.419986482553611928e+00	-3.268009837472181545e+00	-3.397940625170376538e+00	-4.252197007141094609e+00	-4.277841685718775544e+00	-3.557556408820100824e+00	-2.536078289126916019e+00	-1.964068085433126720e+00	-9.592754407041386155e-01	7.728533751336015278e-01	2.088882740180443953e+00	1.273481731282012808e+00	-6.242076446093924869e-01	-1.872275454295959429e+00	-2.398138543303562020e+00	-1.688852586040736403e+00	-1.361062219196995882e+00	-1.897151892719758148e+00	-1.983977426771752040e+00	-2.000887056312158130e+00
-6.214645106203001923e+00	-6.220731604297700557e+00	-5.842980842577551570e+00	-5.604921597927149612e+00	-5.861317432174059761e+00	-6.024093439656191151e+00	-5.993204453956892941e+00	-5.182545838992285603e+00	-4.076320975365038457e+00	-4.258005544488131733e+00	-5.170967891337276079e+00	-5.596269206745274616e+00	-5.531725261604885979e+00	-5.556359314378379821e+00	-5.163563097691753256e+00	-4.365496702357945402e+00	-3.900483714595550655e+00	-3.569499726836694364e+00	-3.299216539644973967e+00	-3.446289994185381289e+00	-3.705933191869605015e+00	-4.168170997235802311e+00	-4.455883252801886130e+00	-4.607944322571024820e+00	-4.881513076617065572e+00	-5.260178690356985598e+00	-5.801718087244529087e+00	-6.460022408043121445e+00	-6.608023404436941917e+00	-6.111147923524034908e+00	-5.975176211172966489e+00	-5.901589394232737540e+00
-2.726628533351583172e+00	-2.588305028406905794e+00	-1.901274141187576427e+00	-1.411130284817296410e+00	-1.198491424229277902e+00	-1.268415225032013538e+00	-1.600418011631181248e+00	-1.914351805981320487e+00	-1.961470094737838510e+00	-2.741993451076936594e+00	-3.664012835485400021e+00	-3.589773672726440434e+00	-3.172692843047174360e+00	-2.544032108233101663e+00	-2.215865100835500812e+00	-1.888377636382519320e+00	-1.625502339694493870e+00	-1.795442951516984076e+00	-2.268403502642923009e+00	-2.641228516147589023e+00	-3.054766989316346937e+00	-3.480195872291026227e+00	-3.710526465713613664e+00	-3.380064267797435296e+00	-2.756748777694225438e+00	-2.279827479597882789e+00	-1.934478235275518765e+00	-1.295093471869101398e+00	-1.468021073785497954e+00	-2.523954318288402998e+00	-2.746904306851071453e+00	-2.713325731005677532e+00
5.750187194596247053e+00	5.862498681928023814e+00	5.579975023847201676e+00	5.125805468295704159e+00	4.770884609322595615e+00	4.403248172111084102e+00	4.065198368010439545e+00	3.776854625023586376e+00	3.237569628248505804e+00	3.361005239176003023e+00	4.587924653361984184e+00	5.328561700968752035e+00	5.735654928164307442e+00	5.641479662928478689e+00	4.919007067761102192e+00	3.808415775908311041e+00	2.943667016139253523e+00	2.597484022154623595e+00	2.661954342860802125e+00	2.514427783910442304e+00	2.416282390258473356e+00	2.975547264971463601e+00	4.143351162141379440e+00	5.083203889167511313e+00	4.941702341462723247e+00	4.388562988881290927e+00	4.169481568117682890e+00	4.261742150486536929e+00	4.405626816797740375e+00	5.207893109335160808e+00	5.540037432280966456e+00	5.516220752951095818e+00
-1.840982803011244506e+00	-1.813526121879031727e+00	-1.713632430763079029e+00	-1.893524287917550231e+00	-1.892044271149089463e+00	-1.709902552923814989e+00	-1.646453485616351298e+00	-1.599410993254027025e+00	-9.355231725893373707e-01	-7.645639038012742583e-01	-1.114979963032821875e+00	-1.480095254109308645e+00	-1.943655120256785329e+00	-2.128263532583500428e+00	-1.870489384644304920e+00	-1.394591768820587552e+00	-1.287838350583871971e+00	-1.175788521231954986e+00	-1.277619629198539108e+00	-1.859706266809553865e+00	-2.630222519085122279e+00	-3.302692198310374749e+00	-3.169371450546792257e+00	-2.730915315755351624e+00	-2.402260345373377959e+00	-2.008089715784242113e+00	-1.291355035134846840e+00	-6.241218274105874153e-01	-7.073007220499825110e-01	-1.578876925570671608e+00	-1.782971852411310953e+00	-1.760184093756227863e+00
-4.680666797409549496e+00	-4.748442219291503008e+00	-4.649998660501888814e+00	-4.844786448868355855e+00	-5.129456032978656488e+00	-5.350134297895062119e+00	-5.541839544995689870e+00	-5.528668704304999792e+00	-5.104176046785510401e+00	-4.341112629479813911e+00	-3.477145832247423574e+00	-3.146797349914397302e+00	-3.069671147569849268e+00	-3.156813578292760436e+00	-2.993859487922276408e+00	-2.552912889229095317e+00	-2.617317871520016492e+00	-2.483721868331294047e+00	-2.398593464803800757e+00	-2.457332325145555885e+00	-2.406116753034478251e+00	-3.016010089512271453e+00	-3.922709478425035368e+00	-4.695792874824646468e+00	-5.189302848012552261e+00	-4.857367822292331105e+00	-4.810709486256438794e+00	-4.859977222176524947e+00	-4.949250740217504330e+00	-4.789386467691026716e+00	-4.575465465929623221e+00	-4.489107555171081287e+00
-2.395128405996924226e+00	-2.523020635973090897e+00	-2.719965888468361292e+00	-2.966519705765279902e+00	-3.252555277230900987e+00	-3.296246675878523380e+00	-2.922084003589331402e+00	-1.884855073436417339e+00	-6.482256780916288985e-01	-7.218449605835703942e-01	-1.138515895065203232e+00	-1.054308711420642863e+00	-1.317946957944871267e+00	-1.825345749753625402e+00	-2.091064645846362424e+00	-2.248261283203298877e+00	-2.041295643545540273e+00	-1.577992989044841199e+00	-1.146609957215078746e+00	-1.062737714095201236e+00	-6.771206147628078265e-01	-2.320920516483481466e-01	-2.194663952687750108e-01	-9.193911037650767115e-01	-1.876987757570742321e+00	-2.291876436553129448e+00	-1.990404827154196088e+00	-1.772942669241895475e+00	-2.008069475646672153e+00	-2.554466771420339288e+00	-2.622334919614416116e+00	-2.622919525033891031e+00
1.336570017115181086e+00	1.347594333283206547e+00	1.124393728359636579e+00	6.166863618773688049e-01	7.921185590029108381e-01	9.806452848487700047e-01	1.025247233545327763e+00	1.192418500165081552e+00	1.663831934111833943e+00	1.943720872076421857e+00	2.084801278422128146e+00	2.908126059048921519e+00	3.792613679006581417e+00	4.039012341169859965e+00	3.887030798261785325e+00	3.262476990504643126e+00	2.718102332547947864e+00	2.402312908828304838e+00	1.996073166041327562e+00	2.001402592912818967e+00	2.121980944155527293e+00	2.358081886799163307e+00	2.823211967145482948e+00	2.876047577428065161e+00	2.964408692930535771e+00	3.160230240321704631e+00	2.974118873161342602e+00	2.463416035282298022e+00	1.848433376660307825e+00	1.290284433414033982e+00	1.133543739057893296e+00	1.096247412019261791e+00
-8.032869037156515901e+00	-8.090881113402325298e+00	-7.331480585103329339e+00	-6.783308286457216951e+00	-6.976925430718282861e+00	-7.367371860735593359e+00	-7.908074903077586981e+00	-8.348630905206011477e+00	-8.490174981931518872e+00	-8.372934333738420776e+00	-7.927374121545235575e+00	-7.888022552800469711e+00	-7.927065756416802778e+00	-7.913269386575529474e+00	-7.676663567718361669e+00	-6.820719303032982239e+00	-6.124864073938363518e+00	-5.260289740359152866e+00	-4.102996309320324109e+00	-3.666570690576813174e+00	-3.971969442319710719e+00	-4.796830679572984479e+00	-5.894198069848247457e+00	-6.796341311857627687e+00	-7.824662886935712436e+00	-8.111227591146951355e+00	-8.164341945274188106e+00	-7.781761656420338014e+00	-7.675302307187090278e+00	-7.841708741706447050e+00	-7.741571009086477773e+00	-7.593204230627872420e+00
-2.446264866990894848e+00	-2.686962758249919148e+00	-3.510266509035972149e+00	-4.133128119773554765e+00	-4.034199680375260222e+00	-3.851604131744596149e+00	-3.463829678498504094e+00	-2.491933478786882539e+00	-1.231055241686813240e+00	-5.988168754018264872e-01	-2.194675075528942088e-01	6.672114093130788737e-01	1.817734738276577611e+00	2.178648469987939595e+00	2.274998294649574149e+00	2.291928004316765133e+00	2.355280680035870766e+00	2.807339841353604815e+00	3.248916420348856082e+00	3.249927055970746270e+00	2.738373325410442760e+00	2.213344757894622372e+00	2.070372442531138280e+00	2.140205330314534304e+00	2.240343008774314359e+00	1.597374775657994794e+00	9.900342661466067229e-01	8.910049112704031618e-03	-1.552338521050025788e+00	-2.330101215840186146e+00	-2.465740578573030639e+00	-2.505288441362980567e+00
3.391547067885037681e+00	3.264442502669790969e+00	2.674287090798073585e+00	2.698527399162842233e+00	3.430346754224170791e+00	3.921550715334283232e+00	4.247147002243556457e+00	4.423813469648446350e+00	3.624128074451107295e+00	1.547743813645849675e+00	1.128564911335148413e-01	1.746334421439025841e-01	8.206583479618176913e-01	1.663980658189481376e+00	1.509981534528572755e+00	6.647878335972046138e-01	7.015874889113100643e-01	9.926685961689942772e-01	1.207676043682538669e+00	1.348933682262694278e+00	1.746082373308638802e+00	2.717497571786525956e+00	2.953178388987278691e+00	2.452288650221364108e+00	2.229474765407983394e+00	2.367860931119171397e+00	2.631501040186609242e+00	3.066064900063288690e+00	3.004185730610470451e+00	3.109326262899642312e+00	3.209603909058906357e+00	3.166160159931204365e+00
-8.460748939086338183e+00	-8.456456945260033109e+00	-7.682333448564354406e+00	-7.255709001174925454e+00	-7.472693098735873285e+00	-7.784243250992030738e+00	-8.162484894316982320e+00	-8.142384376290673131e+00	-7.385969785441523605e+00	-6.555444091575812315e+00	-6.092387549043103867e+00	-5.317923274449597670e+00	-4.184230244993580428e+00	-4.168336778017910582e+00	-4.985093488700055531e+00	-5.678011608131118493e+00	-5.701265334924018546e+00	-5.664277797818976445e+00	-5.766355961093121429e+00	-6.123919281173562545e+00	-7.216276078372298564e+00	-7.502007883988720316e+00	-7.229837727601873709e+00	-7.285797944781734259e+00	-7.505811927228128511e+00	-7.630531653047139429e+00	-7.216660082772079043e+00	-7.977578002615001829e+00	-8.860753855419975622e+00	-8.214316693766184230e+00	-7.897166273919287605e+00	-7.798089837113200140e+00
-5.907816748667046092e+00	-6.138801357819233750e+00	-6.245491697146837495e+00	-6.206344820223117509e+00	-6.231442804274184510e+00	-6.224502564370258284e+00	-5.998567316978017594e+00	-5.555847602443166444e+00	-4.794422108698226381e+00	-3.333384504271885262e+00	-2.125257514762193711e+00	-1.961189144022860154e+00	-2.069258445084921405e+00	-2.463680268653996919e+00	-2.366014044951146200e+00	-1.733969957791352545e+00	-2.055599518520987878e+00	-2.354501739951468497e+00	-2.199919624946442109e+00	-2.098678080882466102e+00	-2.407773810059141262e+00	-3.572916011014781734e+00	-4.012301286605044481e+00	-3.484532511931502263e+00	-3.542970787427275337e+00	-3.639316723771348627e+00	-3.836251301481611087e+00	-3.684568438371564891e+00	-4.235055063267483710e+00	-5.511471035083862269e+00	-5.751415864576075343e+00	-5.674971824309491986e+00
1.365749651050353952e+00	1.260855512479731599e+00	8.464341863379589714e-01	4.548146343750646414e-01	3.491072876951778481e-01	3.087417933743437648e-01	2.732831509870771169e-01	-3.660211658131980877e-02	2.427346882966830155e-01	5.638272166939097829e-01	3.201068188276176563e-01	1.082952947090950024e+00	2.502369192858519664e+00	2.933143828162773747e+00	3.092539455313773722e+00	3.245396703140047467e+00	3.361411926099954428e+00	3.436491906053920076e+00	3.083318816374643667e+00	2.991746129691888356e+00	3.258164519963139938e+00	3.601777895565418941e+00	4.073701677412570277e+00	4.238149756237856280e+00	4.299867222977932890e+00	4.323960490523901079e+00	4.228877772005506408e+00	3.383607002872032421e+00	2.030049338596211950e+00	1.288760556522042355e+00	1.085298077522703686e+00	1.046582745451694496e+00
9.732753149572386242e-01	1.068146666022238067e+00	1.080376658369026188e+00	9.089085826283046510e-01	8.392049990924449476e-01	8.905350915367722386e-01	9.028577261868434567e-01	9.779625151662405536e-01	1.448598417599488819e+00	1.741343003190323646e+00	1.794791648822577690e+00	1.891254030778329209e+00	1.885344528067681047e+00	1.801802482578089171e+00	1.700615990147466228e+00	1.568141115195584412e+00	1.303057013268702491e+00	1.008865177550299919e+00	3.265732077593482274e-01	-2.289854576942715603e-01	-9.479185061199266737e-01	-1.467495671797936829e+00	-1.319022136238915177e+00	-1.214844206558189921e+00	-5.939730401513617641e-01	2.235533879817095670e-01	7.366855320642230476e-01	1.016600601543750315e+00	1.155255290088287090e+00	1.054193856846788124e+00	9.931642132786644428e-01	9.927582462615583969e-01
-1.151574073977139623e+00	-1.130525029977365481e+00	-1.221323003701563215e+00	-1.335413817257134372e+00	-1.197156462905207830e+00	-9.473039753327255896e-01	-7.536928271318961148e-01	-6.294374744014092915e-01	-2.840057777559876206e-01	1.506547825454773726e-01	6.274134143403370389e-01	5.977618480213429120e-01	1.935256806985017619e-01	-2.885005041711664053e-01	-4.812144051111527099e-01	-5.251813697219639421e-01	-5.390898576868309311e-01	-4.783689269569169622e-01	-9.725031716277590110e-01	-1.438509942680203713e+00	-1.508112097218994085e+00	-1.390668948601191612e+00	-7.365962044536902287e-01	-9.143624922379225417e-01	-1.192238442859334002e+00	-1.570587428294394572e+00	-2.331468383867669303e+00	-2.652075467197972269e+00	-2.068680089982823489e+00	-1.413846928827281912e+00	-1.280956135545978203e+00	-1.291292933049122515e+00
3.131420219261307647e+00	3.139450067578502424e+00	3.030367627236641770e+00	3.432515146142464779e+00	3.730573241565149356e+00	4.107582864042204740e+00	4.701311333219517330e+00	5.027405004854704984e+00	4.842825359653097017e+00	3.974036701335188049e+00	3.417975534108017133e+00	3.271541563623181492e+00	2.816679642685758100e+00	2.411901943477079868e+00	1.878474715521279537e+00	1.158160015073395943e+00	7.679086692960676030e-01	4.444042682475176642e-01	4.710950759149960532e-01	2.956433792100416902e-01	2.247917709569094147e-01	7.496627191836169324e-01	1.246903518654528309e+00	1.561816490570623550e+00	1.198681936394176084e+00	7.649987758205416544e-01	1.519777291026946253e+00	2.542594865176309504e+00	3.242620136964650790e+00	3.145337471760119907e+00	3.030794556016177754e+00	2.984939096872416542e+00


==> Cifra_figuretem/100/RPdataBlue1.0.txt <==
4.431801317037887600e+00	4.542861514755712093e+00	4.614472372162230940e+00	4.854818287412796529e+00	4.875986491891612928e+00	4.384708595735040682e+00	3.507515660277626957e+00	2.651171540120616843e+00	2.304833703412636936e+00	2.860563804775679841e+00	2.628714977156627608e+00	1.559694577636970836e+00	1.321464805303959267e+00	8.948879547756127817e-01	3.544914312484882535e-01	2.603697047590877722e-01	2.548569829480452631e-01	3.195868963059298462e-01	2.934138761987094557e-01	7.453629513630437575e-01	1.508810326951828040e+00	2.351730264882551324e+00	2.933602010134404914e+00	2.503793500066305189e+00	2.231344125521996347e+00	2.421259190833743524e+00	3.071255880261912541e+00	3.406326733426925824e+00	4.069820517807076321e+00	4.447532340693603814e+00	4.084791118401822629e+00	3.610501741204769299e+00
1.733867744811048883e+00	1.763977201396820016e+00	2.230680380433394117e+00	3.768222262212216123e+00	3.792685401092949160e+00	3.196802374331787711e+00	2.726624403856987566e+00	2.753633903446713660e+00	2.351055136580098459e+00	3.045051226437831549e+00	2.993669800701814321e+00	2.223867850415743863e+00	2.201728998008818383e+00	1.688993822279624357e+00	1.938826654908379910e+00	2.681398100416072516e+00	3.980034951395056808e+00	2.798312583777944340e+00	1.278846124186150179e+00	1.259850313321474458e+00	2.128725684512791094e+00	1.380773437094680922e+00	1.347777023535926766e+00	1.166724582362053342e+00	1.146537635418401591e+00	9.453596826385913809e-01	8.519095949164204873e-01	1.083347482104710213e+00	6.685947922798614051e-01	3.779171413884634817e-02	1.627744794080020929e+00	2.450725382967066324e+00
6.854878116939263855e+00	6.780860777199139378e+00	7.439091075407016973e+00	7.394544452215748187e+00	7.600383740715536796e+00	7.871493662125074842e+00	7.392062798063957274e+00	6.353762708771149903e+00	6.412262727150976005e+00	5.834257000808228177e+00	5.166778307450178076e+00	5.680091547130015073e+00	4.951641265458357033e+00	4.624234950197053884e+00	4.153120702225924887e+00	3.928122832718674573e+00	3.860453992414971225e+00	3.721416252826124538e+00	2.658785758819489420e+00	2.466055086190432455e+00	2.765607125168926483e+00	3.823748758217324628e+00	3.891313553973258177e+00	4.094088261829964992e+00	4.060117038198551853e+00	4.350624885479663639e+00	4.786112004870982872e+00	4.582189933631931389e+00	4.374274174599213971e+00	5.078782382097810633e+00	5.100775369205627463e+00	5.234701557279520578e+00
-1.828308776280872738e+00	-1.895125823552584965e+00	-1.518177820452483839e+00	-4.130749114555592461e-01	-5.181855614588521952e-01	-1.128398114790366336e+00	-2.029378108290555094e+00	-2.097567058704530751e+00	-2.388478183237677133e+00	-2.830418272921032763e+00	-2.865469707336396166e+00	-3.092981110748936668e+00	-3.305341167899410237e+00	-3.471096563951304947e+00	-3.122872228509306680e+00	-2.859964938166048132e+00	-2.739645262976027951e+00	-2.537187590055132169e+00	-2.649678721729052722e+00	-2.229557755897114912e+00	-1.929414142259181064e+00	-2.107383394396917797e+00	-2.335671008629721879e+00	-1.608151101139287498e+00	-5.015130011338736482e-01	3.460046217063877938e-01	1.082480047220046648e+00	1.474191062099914573e+00	1.597138942002271023e+00	1.528419680899431254e+00	1.782046323867081616e+00	7.825594083800929690e-01
1.294362068886362183e+00	1.069496493218513589e+00	9.211647260419592032e-01	1.483961731059397327e+00	1.807706702694036105e+00	2.421258455882257632e+00	2.688275266890117088e+00	2.882356311626789847e+00	3.040897928498235814e+00	3.090072994649097460e+00	1.992212684644225851e+00	1.741583792661128838e+00	1.866978732444368294e+00	1.779970278775595771e+00	1.470213793943975222e+00	9.095808316262324889e-01	8.875162249658568037e-01	8.092443546911786134e-01	-5.476906840318845893e-01	-9.638256195766146117e-01	4.707953281488215791e-01	1.470324118501917354e+00	1.008274158607397775e+00	-1.234643025829836871e-01	-8.358564032746885752e-01	-6.233749576030246375e-01	-3.016321896019213411e-01	2.152539538564902100e-01	6.831530465370332372e-01	1.044372290798716074e+00	1.816872245171894606e+00	2.290079506605842585e+00
-2.376965649112374734e+00	-1.183250387433930184e+00	-1.570902351044269452e+00	-1.365121184005026356e+00	-8.200074176827115702e-01	-1.593607585486635780e-01	1.201379216587554477e-01	4.417763856043692150e-01	4.584574721938550756e-01	2.234134313575220632e-01	4.550120020474888727e-01	2.138946787884987016e-02	-3.922193969383779011e-02	-5.041706688289215865e-01	-5.062873496764028758e-01	5.188548406256116019e-01	2.353800426885595432e+00	-1.598887751095560972e-01	-1.630525156123539210e+00	-2.142666068896752929e+00	-1.071649715725160767e+00	-1.810938078086020475e+00	-2.702635988244916909e+00	-3.558966450288520544e+00	-3.987026452284922140e+00	-3.730718616728410986e+00	-4.131653791809628551e+00	-4.259094138451463785e+00	-4.260370384114848363e+00	-4.397086872538140234e+00	-2.987303107226490173e+00	-2.554038361824189973e+00
1.693899727014532397e+00	4.131766851240659677e-01	1.267338757120833659e+00	1.429743420862398917e+00	2.182170484365309360e+00	2.733765370336910472e+00	2.075786159803224784e+00	1.437732538012452599e+00	2.443745546564504156e+00	3.230088239612211698e+00	2.343700094828577107e+00	2.100038687831140560e+00	2.513637724945116059e+00	3.365212021033712197e+00	3.447841206183254403e+00	2.927762032237280820e+00	7.057056424585052001e-01	2.846086344124501899e+00	4.285938427120320249e+00	3.748432451298159940e+00	2.236552125287267323e+00	3.198357771832140539e+00	3.898175175192717390e+00	3.925652808377960490e+00	3.615285418031337183e+00	4.315673523817720181e+00	5.309127696948331199e+00	6.571830089576782719e+00	7.729415214444843585e+00	7.424543932149743064e+00	6.413400702687301447e+00	5.360884104864898525e+00
1.971201625249709433e-01	-4.506651558515085698e-01	-4.246747224820880684e-02	-3.174706559311987752e-02	2.205472114647466508e-01	8.482202319422744718e-01	9.307885440059159299e-01	1.229959350343235336e+00	1.959489411312208107e+00	2.565342298643674912e+00	2.580356210423156771e+00	2.530011074103453161e+00	3.236658413016120228e+00	3.853183686153933696e+00	3.864517917352388920e+00	3.704107000749218948e+00	3.481163165710209562e+00	3.928389349272892961e+00	3.604103567826537624e+00	3.376732112933193974e+00	2.661173617607947683e+00	2.092861855957766082e+00	2.243699892272581486e+00	1.855357060396299440e+00	1.604926748752014243e+00	1.703193197956108795e+00	1.084496371247615443e+00	1.010602967056424717e+00	1.236039292962336722e+00	6.526635870482466739e-01	6.188248059030643233e-01	9.083448388434622878e-01
1.072048326438303611e+00	6.637408587363337054e-01	-4.861070059143218769e-02	1.120461928681334013e-01	3.549265938851071667e-01	5.945959468171990725e-01	1.798247442376832206e+00	2.669909653537409611e+00	2.475913930759912507e+00	2.248642981813346431e+00	1.964580356651592252e+00	1.455199482118168630e+00	1.735467837268173996e+00	2.350462185334790899e+00	2.861004252507978407e+00	2.981245144662661328e+00	3.099487599483400135e+00	2.970952671584034199e+00	2.990922134279863087e+00	2.771007930537957353e+00	2.340551998080396601e+00	1.883826341797003145e+00	1.693984654959919345e+00	8.159909358858615791e-01	1.848156809847811277e-01	-2.930850430187173505e-01	-6.194863109536962176e-01	-6.405567326305142695e-01	-4.887836528970734284e-01	-6.611800984921271107e-01	-3.152081812221637636e-01	4.444618189803243302e-01
2.603327978687447253e+00	2.370382903087219439e+00	1.587560672775847559e+00	5.575386141778868598e-01	1.215842658523074854e-01	-4.718803790138644330e-03	3.574253966724829645e-01	1.052370309477767663e+00	2.249270167226995465e+00	2.378452952195357462e+00	1.048367078419202070e+00	1.224436448579807157e+00	1.895552494571811408e+00	2.145337883799781853e+00	1.937481728448821050e+00	1.363881354076992958e+00	-5.318613846867760453e-02	5.180649915900584768e-01	1.670039484053460921e+00	1.856190619818457899e+00	1.194438771818699507e+00	2.785595484753964790e+00	3.463939939313577909e+00	2.730090527773628928e+00	2.380629160724530458e+00	2.892367138639352575e+00	3.357560941659560427e+00	3.835953185227164219e+00	4.552434854192209279e+00	5.051762798974852586e+00	4.807541254976306355e+00	5.006130869876705525e+00
-5.404551051504971060e-01	-2.369605227633148903e-01	-7.619162543487879580e-01	-1.009320393422955334e-02	2.696629860361291486e-01	2.984410989590119967e-01	3.326360872603165153e-01	9.136681123837415708e-01	-5.290809505584107564e-01	-1.531525934906471598e+00	-2.244789894688462573e-01	-1.159264817770352618e+00	-1.731154328514820095e+00	-2.364031746346306750e+00	-2.619068991751023479e+00	-2.517633956672711726e+00	-1.529060400269438569e+00	-2.452076951909042624e+00	-2.779568401903804720e+00	-1.993185486124000594e+00	-6.582703750811349508e-01	-1.381511169487764423e+00	-2.960013887917057218e+00	-3.106871860153475051e+00	-2.662096457749460576e+00	-2.565886624636417146e+00	-2.497287407631736400e+00	-2.444326181326200498e+00	-1.954178484716730502e+00	-1.381502142680651524e+00	-1.217729689795967740e+00	-1.869508127323716629e+00
4.720769130886738552e+00	3.691137859705394320e+00	4.349541135309974216e+00	3.984406282488102136e+00	3.742830195372040869e+00	3.805581984880001656e+00	3.479664064400394885e+00	2.933487557611388574e+00	2.977939512767928232e+00	3.198334944231079113e+00	2.781571000337681454e+00	3.188801743665390820e+00	2.881881865717017099e+00	2.867760147767496992e+00	2.661241810354426196e+00	2.542533334621898788e+00	1.977232621033435445e+00	3.239087037926949630e+00	4.031109885812414362e+00	4.793458036830079649e+00	4.947943341508653781e+00	5.157961754096268336e+00	4.933014748447771325e+00	4.855829518559154678e+00	4.936842994889038216e+00	5.047055273829898603e+00	5.034685859455874990e+00	4.952943857718448584e+00	4.888394901697233230e+00	5.081485385819936695e+00	4.546294374898357304e+00	4.446426349010639711e+00
1.905327284700308654e+00	2.317527020566751084e+00	2.766037245320894122e+00	1.850309746134667588e+00	1.408679578556016443e+00	1.347893529985903394e+00	1.726679910185046518e+00	2.360150199396693793e+00	2.930910970982495645e+00	2.763309409689677310e+00	2.970296183887727981e+00	3.417690166938991414e+00	3.563161693472992830e+00	3.752784184678286117e+00	3.346196927738242177e+00	3.204998737933896447e+00	3.023429714796292966e+00	3.184031724314738465e+00	3.640370327661317962e+00	3.547715589757763244e+00	1.886983895513952847e+00	1.540709681116265717e+00	1.590553545395748891e+00	2.049716385561995313e+00	2.332996861512795395e+00	1.905652938242939465e+00	1.119386888606484165e+00	9.385545449361217818e-01	1.479875683439458189e+00	2.155314109297772784e+00	2.411667636459345676e+00	2.461048696900501209e+00
3.314528231537115399e+00	3.693005604241177853e+00	3.618597477782315330e+00	3.346578440450653336e+00	3.695244526393769213e+00	4.290561307635347710e+00	4.952334596013504786e+00	5.101535581218851867e+00	4.558245809633195478e+00	4.050948701800547447e+00	3.835253558388296735e+00	3.377952625495544758e+00	3.490691280039925015e+00	2.706897390045474250e+00	1.878395505987599856e+00	1.724283616249229434e+00	1.593690786854662367e+00	6.749380611644064665e-01	9.245343534218071202e-01	5.578338087532286327e-01	2.348917624476863919e-01	1.185253367242545597e+00	7.347265814806922535e-01	2.137458089935329320e-01	1.507062409506456369e-01	2.113987206254050732e-01	5.366940273045281984e-01	7.128014663277578711e-01	1.397738109719561139e+00	2.436123901787806911e+00	2.831901595236263613e+00	3.259564135736260582e+00
6.290986276053630810e+00	6.103388360740737539e+00	5.023789109141675091e+00	4.105766107399589693e+00	4.034110564679314059e+00	4.419614379496280776e+00	5.209889508105640665e+00	5.635801106365550872e+00	5.842349670148111684e+00	5.805827395399290047e+00	5.110265639156438944e+00	5.094093329231944800e+00	5.240301276902003202e+00	4.840023438353597385e+00	4.454950073334323690e+00	3.811772014001337361e+00	3.507910881224901356e+00	2.966888052015717925e+00	3.006951318872391088e+00	2.547850410020803480e+00	2.807966713360896094e+00	3.731244388023280845e+00	3.727890092163828051e+00	3.960724079827811828e+00	4.221148413308649872e+00	3.987056889185272457e+00	3.657229294188844904e+00	3.173743311762366570e+00	3.343100087454200953e+00	4.176624087290544907e+00	4.760644374377456245e+00	5.522322847771876653e+00
2.451264164722769756e+00	1.635654138899551358e+00	1.538186615382751254e+00	1.203009809130688890e+00	2.066316058695672198e-01	-8.851562816451735705e-01	-1.942987569036815687e+00	-3.352103001716542963e+00	-3.280999445422449590e+00	-1.921607169595824560e+00	-2.183844621583815648e+00	-2.031979899416380686e+00	-2.563286093147488121e+00	-2.123426279188053378e+00	-1.517229457538214143e+00	-2.125396644041901428e+00	-1.956102158660165014e+00	-2.161398384091321734e-01	-8.348873113082164732e-01	4.858864296674304806e-02	1.339089572409796425e+00	7.556679933802259441e-01	2.223222216218078362e+00	3.263270347756380474e+00	3.313628913824548938e+00	2.297915082994741454e+00	1.414458065127323971e+00	8.935995840641969279e-01	4.414794669370999403e-01	-1.948003563700876350e-01	-1.123562428984854478e+00	-1.536802005739691168e+00
-5.446764237939115461e+00	-5.526812501772017328e+00	-4.793634182585161163e+00	-4.906729068703445051e+00	-4.929342022090757780e+00	-4.524059483322363739e+00	-4.642217295892907103e+00	-4.279197088593310383e+00	-4.620718472065372673e+00	-4.958277277121924342e+00	-3.702564686673982308e+00	-3.712358781503821703e+00	-3.445693810769982601e+00	-3.159950204751353908e+00	-3.419734762551061458e+00	-3.658763947307456910e+00	-3.576841115925322168e+00	-2.982898821168978198e+00	-2.736020105930454083e+00	-2.043311118332745480e+00	-2.916096078783337209e+00	-4.101797468655530743e+00	-4.592330773476012595e+00	-4.129261901843968019e+00	-3.414947171559408634e+00	-3.594768287129634476e+00	-4.364497658410741998e+00	-5.163971463408889129e+00	-4.655268606896133754e+00	-4.170521966506004929e+00	-5.146745708147861365e+00	-6.065393926044268191e+00
-3.244068238534934867e+00	-2.772244563599924216e+00	-1.942353269305868713e+00	-2.147402121099301286e+00	-2.799057109925122244e+00	-2.907966884492907411e+00	-2.884341597636858712e+00	-2.700975725719970022e+00	-2.579991892242545770e+00	-2.700158483803234866e+00	-1.968309036923284960e+00	-1.119852624671330954e+00	-9.037340834485616536e-01	-8.596545673143277666e-01	-8.189682361386582121e-01	-5.295609111690231519e-01	-5.051422981297796211e-01	-6.653835700825009303e-01	-1.518427841123353828e+00	-1.516246248675066743e+00	-2.739795340994920281e+00	-2.950038665729338483e+00	-2.321974869451289614e+00	-1.392996509218628942e+00	-9.859823409851256049e-01	-1.269102031171914113e+00	-1.387802161048804717e+00	-2.176385217446467291e+00	-2.939899502102362838e+00	-2.874289556408471391e+00	-3.570067960789474526e+00	-3.489374946734937755e+00
6.954909834166635996e+00	5.515291808226804982e+00	4.499332764786752925e+00	4.817065822167799105e+00	4.592735331740711580e+00	3.809745158846644220e+00	3.460711481699398462e+00	4.253315587351348626e+00	5.112176133832930347e+00	5.667728282622775282e+00	3.876584972463846146e+00	3.396708041707352077e+00	3.602367648741598316e+00	3.331198047828061171e+00	3.330339118637235085e+00	2.619149686371582852e+00	1.819793731342143950e+00	2.564934461631594331e+00	2.411358770527197048e+00	3.117842806744405948e+00	3.495373289858483279e+00	4.631069504087754751e+00	4.893617989324292594e+00	4.639256849762079860e+00	5.090338220041444650e+00	5.179791893495712785e+00	4.760358539408300338e+00	5.054683523725366889e+00	5.934593265224888725e+00	6.280151420945033536e+00	5.315939661344037503e+00	5.323398758146632659e+00
-2.802973902269812800e+00	-2.277994852841235041e+00	-2.512256696150322988e+00	-2.158408870638226951e+00	-2.503947215317912534e+00	-3.253408269488334614e+00	-3.318335548458545059e+00	-1.924819746325564296e+00	-1.734334581895462746e+00	-2.140134189009057053e+00	-1.354790353074750042e+00	-1.449694336836241382e+00	-1.043547812292263233e+00	-1.189703035820842025e+00	-9.532034074240740562e-01	-6.364631790115024002e-01	-2.494709057404833619e-01	-1.321389401178982181e+00	-1.913167969774534960e+00	-1.726544755444892054e+00	-2.836390683034920368e+00	-3.177200052351600412e+00	-2.807048632558051704e+00	-2.277770957569430710e+00	-1.681336623560641286e+00	-1.802040569069110809e+00	-2.139957993358946098e+00	-2.653335595740859532e+00	-3.055256905143468593e+00	-3.024363803575897958e+00	-2.750238717939430089e+00	-2.568548621407098498e+00
-4.997866016406128153e+00	-3.944022609724460615e+00	-4.120482958293452569e+00	-4.231518042306248617e+00	-3.863783597386581281e+00	-3.489944824336015383e+00	-2.826938680575243001e+00	-2.064437088066936266e+00	-2.159438227481881079e+00	-2.794085292867144243e+00	-2.239797997250573047e+00	-2.314216115279003283e+00	-2.302091953078231779e+00	-2.923795830379665173e+00	-3.562296832779033640e+00	-3.118949988298253650e+00	-2.171406913613869172e+00	-3.474303840278111011e+00	-3.769409374172567606e+00	-4.247910069585599580e+00	-3.783779060130399774e+00	-4.017680407084620597e+00	-5.376791088640438865e+00	-6.068724144222601424e+00	-6.202321585556081374e+00	-6.066703366661600150e+00	-6.379912457728254438e+00	-6.800200880337915699e+00	-6.708829372013216386e+00	-5.893958098067098028e+00	-5.072991121328926489e+00	-4.891830612472443995e+00
-2.518941486397522911e-01	-1.354063577959778789e-02	-1.269728398951097015e+00	-1.745883891253144249e+00	-2.001515253548824536e+00	-2.330922660235936306e+00	-2.284630094430147640e+00	-2.221611408829745837e+00	-2.334033183297127056e+00	-1.626609653692207447e+00	-8.043207265526433059e-01	-1.697951863660607241e+00	-1.487847242885790511e+00	-1.163720910331590419e+00	-9.575677627604516351e-01	-1.334229197870702377e+00	-1.017159756178368957e+00	-1.019975683946410916e+00	-1.219308455634123822e+00	-1.186627226123542433e+00	-3.763490681998082898e-01	-6.627898639516426327e-01	-1.483150290671147731e-01	-1.405501435671248633e-01	-5.244147772613687586e-01	-9.264713430221254153e-01	-1.071514018214114516e+00	-1.680560406387819672e+00	-1.560750417747719165e+00	-1.624020061946614968e+00	-2.161691868731594024e+00	-2.283200511224849905e+00
2.219813662914829511e+00	2.416365116531491442e+00	1.936370450428124945e+00	8.199292455389461942e-01	7.722618522489556048e-01	6.005372229240831805e-01	8.806249975318304335e-01	5.659684642597334614e-01	1.077645512416782081e+00	1.451644137094073583e+00	1.003310682106943075e+00	1.189159222977167696e+00	1.406388661477534718e+00	1.844112496025019476e+00	1.748708626459200444e+00	1.346122827944389311e+00	3.393860789325057747e-01	1.100557714844495827e+00	2.433635765846034804e+00	1.744492010863462506e+00	1.148908951945984969e+00	1.868807931585883431e+00	2.563300335890634329e+00	2.516567335831339847e+00	2.154548876587236261e+00	2.353536349272267625e+00	2.897882098034493925e+00	3.120815783595373816e+00	3.351676207503790916e+00	3.450294592052796983e+00	2.944041262760337840e+00	2.887432742472584302e+00
-8.987145642533301171e+00	-7.856941034544564495e+00	-6.636681507599974772e+00	-6.197410550991987677e+00	-5.741133478255492584e+00	-4.654735775756267735e+00	-4.493515845431373279e+00	-4.394344947338193919e+00	-5.190376346811535591e+00	-5.588231230474026923e+00	-4.707226817386972684e+00	-4.189507253123997188e+00	-4.252834698614706532e+00	-5.161387364374095732e+00	-5.701919346867227567e+00	-4.846835837866767527e+00	-2.934496591189136971e+00	-4.180699704232542224e+00	-6.400414336729242315e+00	-7.236425471165042644e+00	-6.275943734778557825e+00	-7.465061447836375486e+00	-9.025517517108626819e+00	-8.997962219778433024e+00	-8.514561333068549231e+00	-8.575886291456926713e+00	-9.579445067882092602e+00	-1.037693205475537006e+01	-1.063758706005969756e+01	-1.004492247947574235e+01	-9.588876106591886384e+00	-9.838564816859443951e+00
-1.573188867918094536e+00	-1.513211736718073741e+00	-1.662038964642114314e+00	-1.599359783161536042e+00	-1.407262075576587002e+00	-1.493057452339237257e+00	-1.077595063014407772e+00	-3.802771472890096316e-01	-9.376818446866158618e-01	-1.910011038013039064e+00	-1.777826305358570114e+00	-1.986097246049219223e+00	-2.622950755002414702e+00	-2.718368229481205489e+00	-2.478429136756493012e+00	-2.559702087882931298e+00	-3.168893752762780291e+00	-2.338294198793989587e+00	-1.278571984485500579e+00	-2.346656220664428805e+00	-2.382683429010566734e+00	-1.899024041411906616e+00	-3.123699738332215148e+00	-3.098699478610144276e+00	-2.754481004854455684e+00	-2.536213096828281444e+00	-1.621588838631763396e+00	-1.879962537661470923e-01	1.043773769243879546e+00	1.787390731651747444e+00	1.591579096595796106e+00	9.218900561589511433e-01
5.302464085500941948e+00	4.667803986869650146e+00	3.957532057295697570e+00	3.361239560050416575e+00	2.915001864315788005e+00	3.035770051970266170e+00	3.272352313043598304e+00	2.666772898858786434e+00	2.322140881026679704e+00	2.640838459799637938e+00	2.793247962180537947e+00	3.058874374591353806e+00	2.113771174105392170e+00	2.309427089167843228e+00	2.325547174500610215e+00	1.689958977791868655e+00	1.321855572570932225e+00	2.030079537935160161e+00	1.487068342734056747e+00	1.825048595289242348e+00	3.060026431956872628e+00	3.229613075497351105e+00	3.992017470768640663e+00	4.257034530221369018e+00	3.953830591714508014e+00	3.215694700971362785e+00	3.097319706814297913e+00	3.400053422939062653e+00	3.341260665055213241e+00	3.100726539116599678e+00	2.257196881756410978e+00	2.516682754083032769e+00
-8.238952258394647288e+00	-8.392974527300911092e+00	-9.593467971589605625e+00	-9.273148003902571546e+00	-8.886251274967150948e+00	-8.886820388060389320e+00	-7.848378672354916041e+00	-5.837422886957414292e+00	-5.055568613699950475e+00	-6.080406063459918187e+00	-6.801503230384484233e+00	-6.266188782290595505e+00	-5.090281905559780995e+00	-4.088854372810077464e+00	-2.733072962080491664e+00	-2.608856954496733938e+00	-2.821632232713198629e+00	-3.320870606291244087e+00	-3.512600356745021912e+00	-4.364378942962072294e+00	-5.488141665752150899e+00	-5.294908248010909091e+00	-5.727093921898116058e+00	-5.887192554317649318e+00	-5.831264723208316347e+00	-5.520854560704234082e+00	-5.860631653904061267e+00	-7.110641265698190772e+00	-8.163847132526228734e+00	-8.408264534539657831e+00	-8.564707109401181739e+00	-8.065970306401395007e+00
-8.246093720522532422e+00	-7.397740575187304657e+00	-6.600623691976563734e+00	-6.160117689540796526e+00	-5.719498550188424346e+00	-5.330252462802167024e+00	-5.202195744310394332e+00	-5.068362528428945524e+00	-4.622942015558960449e+00	-4.388555598531792334e+00	-4.104808041425505927e+00	-4.047493734841450141e+00	-3.973909311080503048e+00	-4.114393119300162383e+00	-4.062480189487273741e+00	-3.230814380592756496e+00	-2.875371043062938448e+00	-3.386797258838764257e+00	-3.892471247415533409e+00	-5.709532427400530352e+00	-5.556046795702419772e+00	-5.855077505485207112e+00	-6.816861666628941663e+00	-6.790417719635000182e+00	-6.383816159698666226e+00	-5.601363079337971840e+00	-5.439457145510313119e+00	-5.046966478198515738e+00	-4.614467419578356377e+00	-4.563732874773189785e+00	-3.629661605762844800e+00	-3.947944232274013920e+00
3.233751972391247786e+00	3.856237225327642459e+00	3.168233905101653480e+00	2.518330753105343156e+00	2.504982976759867697e+00	1.978933103236894642e+00	1.614005877894809204e+00	1.314428306804095392e+00	1.017031569601190011e+00	4.370365158305614672e-01	2.795887357085594105e-01	1.007341523224148383e-01	2.652144951336781742e-01	3.234039542841717907e-01	1.227210493693775550e-01	-1.370131070329895229e-01	-1.711215357184233121e-01	-1.608346615936815660e-01	5.192158475420750596e-01	9.283901984018406717e-01	7.655644282995752725e-01	1.368126511734899742e+00	1.772169850387893320e+00	1.637657307596829037e+00	1.491572536872419086e+00	1.946133164475817523e+00	2.574975925453827141e+00	2.262374999266330899e+00	2.305547177128135505e+00	2.926795986463173183e+00	2.447141348895073509e+00	2.022791097281212647e+00
-6.322448862635597910e-01	-5.537873685846114169e-01	-8.287971710788403223e-01	-1.078629226545881670e+00	-9.964466822176296645e-01	-1.039690917013267990e+00	-5.872159169313679872e-01	5.335019764115283003e-01	1.121193090121404889e+00	7.635633428071451068e-01	5.884860197671267779e-01	6.583563340988507484e-01	9.494979792014375253e-01	1.070178416190640913e+00	1.225311350946377109e+00	1.335530121503015089e+00	5.755321476533041825e-01	2.411223861490059683e-02	4.907091089127263994e-01	7.695487444633169680e-03	-1.145904581268024414e+00	-2.577150768743202147e-01	-1.277538848680376815e-01	-1.915641695316548099e-01	-1.065313651157960562e-01	-2.396710661418082478e-01	-3.848883874578742925e-01	-3.159439341818075925e-02	3.376148869114254936e-01	5.844003129790620310e-01	8.412509025817572761e-01	1.270895655582608974e+00
-1.101995965849597026e-01	-5.220280511827836145e-01	-6.825713193894218378e-01	-5.953315285032491078e-01	-5.587176205427099029e-01	-1.491001853950201683e+00	-1.973499208441936714e+00	-1.147464392807751032e+00	-6.660471505538450021e-01	-9.117692569880966325e-01	-1.015870335478607389e+00	-9.627930588225848130e-01	-1.046918236693737070e+00	-9.274767085794648480e-01	-5.752547733546711228e-01	-3.805135057823597067e-01	-7.509508374964480870e-01	-1.177292285081353862e-01	1.440556075038770256e+00	1.983885827130756896e+00	9.710480399857215339e-01	9.257429094247615620e-01	6.462969311837130082e-01	6.557305512621368626e-01	6.897893639619813166e-01	5.737637209380597181e-01	2.446016684251270668e-01	3.187810199089284868e-01	4.605311983540037457e-01	7.132030410963329237e-01	5.804428039852731480e-01	1.360354366744421506e-01
2.739875754233632943e+00	1.628183304978255252e+00	2.385941200631693793e-01	2.401277529457675197e-01	3.962903325222515982e-01	4.018622852706938975e-01	4.295848018950536584e-01	7.596492650641617495e-01	1.473737735140737248e+00	2.451895411579078754e+00	2.277513554384306804e+00	2.422408887676052558e+00	2.440525881776937744e+00	2.805283028593803074e+00	3.880693157357680168e+00	3.637994669009651627e+00	2.758762653058503656e+00	3.399179748145657598e+00	3.096823500165140075e+00	2.236081290725408621e+00	3.016495672427264019e+00	3.727090627972623249e+00	4.399979508977101439e+00	4.423916025531235974e+00	3.988144178356246794e+00	3.893168630215341874e+00	4.159450227928735089e+00	4.633404135523909062e+00	4.085830746987825890e+00	3.041717299127832064e+00	2.633873474685805238e+00	3.209357322613755059e+00


==> Cifra_figuretem/100/RPdataBlue2.0.txt <==
2.649799619417228413e+00	2.610744283453627190e+00	2.605548252252875230e+00	2.655660006732277090e+00	2.585279859350237075e+00	2.637180485132992303e+00	2.765596192234371475e+00	3.151830232847746327e+00	2.969460406991570878e+00	2.646410586101179518e+00	2.466376607400901921e+00	2.369852733414438806e+00	2.344989395520088227e+00	2.566692624467606265e+00	2.557061686737074790e+00	2.549474544495379469e+00	2.670663456900997712e+00	2.524115848448556854e+00	2.112649939412202471e+00	2.017257030404179474e+00	2.117737673077038085e+00	1.781548648125154344e+00	8.613643791326005550e-01	7.088740184400568189e-01	1.145045952424371460e+00	7.571333351245663756e-01	4.458479051185561537e-01	1.586916539053923936e+00	2.075464893571992153e+00	2.187760232413766381e+00	2.124281667459727352e+00	1.963792971052575664e+00
2.018303915816681560e+00	1.985549024349894331e+00	2.066361111575859777e+00	2.120092550598771552e+00	2.211224704914931838e+00	2.506643180829232431e+00	2.753213309859942282e+00	2.716419489232132722e+00	2.160737508482490465e+00	1.625023547423088299e+00	9.982968836162861015e-01	4.810196086568482854e-01	1.366442216836058210e-01	-9.278337793335154904e-02	3.641242715931373164e-01	5.938086473898595008e-01	7.847199959622380705e-01	1.332113935620284462e+00	2.008017019162160022e+00	2.342821485396418879e+00	1.985814389536086910e+00	2.876842135854215332e+00	2.767005977062365396e+00	2.149269978242965617e+00	2.098760693133625121e+00	3.143006616212169924e+00	3.129538913060049943e+00	3.261080526466037188e+00	2.764475155385339278e+00	2.653846232060701027e+00	2.375620470750211322e+00	2.133784879024287040e+00
4.464721487659024213e+00	4.456682888183332913e+00	4.464868164788746263e+00	4.604090452528986077e+00	4.607167197820530191e+00	4.476144913962542660e+00	4.456942761644790529e+00	4.633354634887593804e+00	4.942242918688567244e+00	4.784064984883486638e+00	4.292452213144025031e+00	4.069643496756834899e+00	4.149346445154915131e+00	4.138595992589343631e+00	4.131887103992704979e+00	4.040176444464669281e+00	3.876201293212647059e+00	4.080275042176380040e+00	3.532464595158240517e+00	3.429676103739136117e+00	3.873138445919203754e+00	2.560438693656895026e+00	2.208564253874908179e+00	2.535043315288595611e+00	2.601734528206315122e+00	2.331617883973959859e+00	1.761070325914458889e+00	2.524870337644329332e+00	3.943683233854793357e+00	4.296169307577732965e+00	4.165500952709773941e+00	4.002776010834687703e+00
-2.897208360583465314e-01	-3.438482486424317974e-01	-4.120844486021493780e-01	-9.763793685515808063e-01	-1.371383900476040640e+00	-1.182947647674327696e+00	-8.590123198980951225e-01	-3.485065291521609598e-01	-7.103643850195267007e-01	-1.230086384648495956e+00	-1.160826966154389073e+00	-8.586373345726308060e-01	-7.973463131188280872e-01	-5.131754837220660059e-01	3.523688993361066557e-01	1.027373298492311182e+00	1.186722224249967539e+00	6.189248276204140087e-01	4.008307110859156142e-01	4.979965292926715748e-01	4.997397338068226835e-01	4.545163629269288047e-02	-9.449579007666117914e-01	-1.107929699746035723e+00	-1.660465327844574013e+00	-2.014741605374128941e+00	-9.131755478493229772e-01	8.787420388033345686e-01	8.966237657857182297e-01	7.459514497693715551e-01	7.649932747984022896e-01	5.170824408722632937e-01
1.568571136302533420e+00	1.576638880884555505e+00	1.601232005497873923e+00	1.672551415066543479e+00	1.852554167182632883e+00	2.040774778028629388e+00	1.747965972135565149e+00	1.693631894823288020e+00	1.437490945257487773e+00	9.324553513022757478e-01	5.204673460261681761e-01	4.636824208104592393e-01	4.422248812134416673e-01	4.125834031862557483e-01	7.148579607694559579e-01	1.093666824473386701e+00	1.352341870075718155e+00	2.040288911248861581e+00	2.177951703837234909e+00	1.943900483342915431e+00	1.918634958839124938e+00	1.815076597906567724e+00	1.037270672397923033e+00	1.218859967887359286e+00	1.526293780135878908e+00	1.102338823376506127e+00	9.565566521543745759e-01	3.141633581089927629e-01	5.601931125861964178e-01	8.597501118273513931e-01	6.129196651414390296e-01	3.024072394285950427e-01
-1.329115486496669885e+00	-1.371676416113412955e+00	-1.344905959748014856e+00	-7.331635021736704338e-01	-1.896071600970849202e-01	-1.114883923313935987e-01	-2.542979900636458956e-01	-6.014070821963486413e-01	-4.276246423825492693e-01	-6.852256724331409199e-01	-1.083107264482475518e+00	-1.122740304707647185e+00	-1.074808821403594905e+00	-9.085379839541474212e-01	-3.379855527050641406e-01	-8.203349092639529438e-02	4.576334862180464480e-02	1.991461942618888772e-02	1.830792897538176534e-01	7.504275452580898287e-02	-2.599785746595466018e-01	-1.342178625436179218e-01	2.096811490231811348e-01	-1.119601726790705604e-01	-9.432966964674397436e-01	-6.392449543805376333e-01	-9.759797370782916648e-01	-1.772185570738843863e+00	-1.669458383022223380e+00	-1.333130496244100183e+00	-1.427336150557170891e+00	-1.494563477412166774e+00
2.893324686308495597e+00	2.923065287634678100e+00	2.913492096371351536e+00	2.140768930273558635e+00	9.158154359822409107e-01	2.106052677772409509e-01	9.324979719277868770e-03	1.420718497247617451e+00	1.957279411924422341e+00	2.088852248041679349e+00	2.641161576276745304e+00	3.021588646147610024e+00	3.243691217871609300e+00	2.870179986284427276e+00	2.526362978417052485e+00	2.817706463576288733e+00	3.040903448795670094e+00	2.821631809494206777e+00	1.810150355019442436e+00	1.553692070270032088e+00	2.301921615675783350e+00	2.839809948586313304e+00	2.732975289775557481e+00	3.017291270886855337e+00	2.936892904503232149e+00	1.929621692608877614e+00	3.421396813484537169e+00	5.761247252277701847e+00	5.663709523824398850e+00	4.777130871998244821e+00	4.533945041974348555e+00	4.299494830390029776e+00
9.272325315678654478e-01	9.724773954468507453e-01	9.952653859242756029e-01	7.405747026847752101e-01	6.065373002639694588e-01	4.922617808548112595e-01	4.153955312695006286e-01	4.899273286688327622e-01	7.747457263470948208e-01	7.894038619171311888e-01	7.467098472482357474e-01	6.696530695303407610e-01	6.276701100030032121e-01	2.566948454991358486e-01	8.336929808426844779e-02	7.816083900148787251e-04	-7.977882969642062505e-02	2.782965171733326470e-01	3.532986062274627304e-01	5.339431951774830099e-01	7.901675853025148522e-01	1.932905919637745162e+00	2.452603340660558295e+00	2.167544704615071094e+00	2.302469478717153795e+00	2.531607344209150234e+00	2.395982209968336107e+00	2.454270593526280742e+00	2.071775013124777409e+00	2.097078462294760470e+00	2.116892369847601429e+00	2.079718962210695299e+00
5.547071600892287124e-01	5.649012472281962349e-01	5.499520863568195805e-01	7.715200305206852960e-01	1.034596440374751847e+00	1.001465246758259431e+00	5.441838715202961252e-01	1.697415487181367366e-01	4.013158349885033171e-01	8.148679364323299090e-01	6.812306532146500393e-01	6.445770488138918841e-01	7.382622947028845140e-01	2.273434866062016557e-01	-3.219935450534083810e-01	-2.408584179793371582e-01	-2.476689506141207808e-01	-2.995165988359212994e-01	1.514229325403197990e-01	1.775380375799834320e-01	-6.033605641388320451e-02	8.031408285486031362e-01	1.577872843666353830e+00	2.024927347121205035e+00	1.852528843623066246e+00	1.623144207300653008e+00	1.717327712854082478e+00	1.022153762949876921e+00	6.990050831767102846e-01	6.758867128768049071e-01	7.184872999487386114e-01	8.413576689115267460e-01
2.549595148010955992e+00	2.496527110394175075e+00	2.449831707444265483e+00	2.068854898527248576e+00	1.588497316243199231e+00	1.200830076515921219e+00	6.937713932159648156e-01	9.191782029215563865e-01	1.337620781245189017e+00	1.696885806049668988e+00	1.980346557616923464e+00	2.278199814306407944e+00	2.440022619287640193e+00	2.749431051891592315e+00	2.823896155656816287e+00	2.796939014756353092e+00	2.807200031543376273e+00	2.380461209400212219e+00	2.056531369379873908e+00	2.246720687803770211e+00	2.458353876832409135e+00	1.951752591805032022e+00	1.190107615558799958e+00	1.903165021135699186e+00	2.258973742047927225e+00	1.360291408943090419e+00	2.602047340934031006e+00	3.264155492794216684e+00	2.696472791368916599e+00	2.473472509348926263e+00	2.560989118968633349e+00	2.561915489488711728e+00
-1.089625131761011501e+00	-1.133262189796075292e+00	-1.205193117491575983e+00	-8.783312524823184697e-01	-3.651824585149712199e-01	4.111959984078637081e-02	3.484593517517359240e-01	1.798313610913099825e-01	-4.792280030565534421e-01	-1.166238257964213654e+00	-1.159735438159295695e+00	-8.323307835377037334e-01	-8.017665961408145803e-01	-7.285660412536743014e-01	-4.663572547030648829e-01	-1.924110527877851695e-01	-1.509214019245308236e-01	-4.487915862566561609e-01	-1.477940962015939497e-01	-1.551580130915474198e-01	-5.699781589939557636e-01	-1.023108645593655552e+00	-1.070433469471950394e+00	-1.379797725474615877e+00	-1.869591947348361094e+00	-1.855773669584829477e+00	-2.285726086784401812e+00	-3.234172911733752986e+00	-2.868732765811711882e+00	-2.636697736348545984e+00	-2.633281368932675282e+00	-2.665993469773372926e+00
3.006444643042876397e+00	3.057517905919750145e+00	3.086035897602525058e+00	2.805210124540701955e+00	2.524546331952508549e+00	2.297838598213371775e+00	2.296645158789140773e+00	2.653141456358824701e+00	2.990243026179491892e+00	2.884430406538014413e+00	2.493880152517327975e+00	2.274678519479494287e+00	2.171471155920178475e+00	1.727851121779471866e+00	1.102778100394662841e+00	8.893135229800311903e-01	1.056703798493112689e+00	1.541309214823752605e+00	1.479138409403380372e+00	1.615248780371851822e+00	1.829452153552057592e+00	1.495725142676868957e+00	1.883617080384668130e+00	2.821495206748556583e+00	3.199476383390047474e+00	2.968380160038111448e+00	3.413564942794635293e+00	3.665255550467755530e+00	3.070589655479467606e+00	2.789229798824257589e+00	2.856681869582597511e+00	2.995376851711147204e+00
1.570586036804326291e+00	1.558928692024684759e+00	1.552635364134337337e+00	1.726778618836569024e+00	1.706680746403308913e+00	1.383046327024782363e+00	1.149444882864246065e+00	1.136166917066642412e+00	1.691567864769105700e+00	1.972847906661327588e+00	1.918203764305887349e+00	1.671968634108010221e+00	1.562535061734230624e+00	1.675428550778391479e+00	1.611866498917171819e+00	1.432114415667960827e+00	1.265440451893211415e+00	1.338609017090596431e+00	1.683051892420101670e+00	2.252024056208933089e+00	2.420109874468707289e+00	2.158636082462654482e+00	2.157684270409560234e+00	1.795848022969479096e+00	1.808450282940839537e+00	2.057898428673544444e+00	1.905861358660223326e+00	1.346476373120200520e+00	1.395308080980007359e+00	1.435194086408138281e+00	1.440228046179359733e+00	1.490216588445529622e+00
2.758069811994207310e+00	2.705429191632913621e+00	2.728329701810094488e+00	2.776964639190547590e+00	2.884548159250806432e+00	2.705816440703693537e+00	2.273064962905009256e+00	2.221181204776164098e+00	2.645157008080361472e+00	3.163485640910149055e+00	3.476474213341560038e+00	3.579367249672432472e+00	3.495054310659337027e+00	3.123156781811061933e+00	2.741617508449471607e+00	2.618136903110455993e+00	2.390155831187736446e+00	1.668183097814440741e+00	1.672453934008514720e+00	1.635775557926182344e+00	1.364589322007843553e+00	1.284468442879713068e+00	1.302933095779712724e+00	1.372404519338919160e+00	1.297905238652491189e+00	1.214541344694405556e+00	1.975211646988656033e+00	1.815898510815263434e+00	2.151357588301461288e+00	2.287650507086371299e+00	2.133041272869864446e+00	2.036589805333181680e+00
4.121931023249219450e+00	4.118863703654684016e+00	4.188246257792791027e+00	4.385489210884600197e+00	4.473192531979317543e+00	4.235776061912184254e+00	3.791228280335634082e+00	3.269033120643215273e+00	3.357617691841739305e+00	3.533691232007530214e+00	3.846839813798944352e+00	4.016125303564386684e+00	4.090887289524490988e+00	3.862368855093769593e+00	3.575920687405620413e+00	3.379031815632720814e+00	3.158862040673322991e+00	2.657895159252869455e+00	2.802794025965392066e+00	2.902100335441198720e+00	2.638001970235464011e+00	2.917877303877470130e+00	3.135696521893843070e+00	3.476356362776333420e+00	3.569861335150433579e+00	3.952209302409714464e+00	3.853837232613396946e+00	3.348192387566983452e+00	3.518710376975892729e+00	3.679064143557541300e+00	3.574609495981013740e+00	3.492263766616810816e+00
-1.110115581050377997e+00	-1.036059301355815476e+00	-1.022024681993223050e+00	-5.063295095800591783e-01	-2.143309877277665976e-01	-9.075751172340595918e-02	7.313507495687866511e-01	1.889203915408068923e-01	-8.312481371954499876e-01	-1.668363495960401677e+00	-2.080030521804757004e+00	-2.324948703908618519e+00	-2.204304555530844478e+00	-1.784655614794872891e+00	-1.588132704836223263e+00	-1.817750933534842295e+00	-1.774449453853675696e+00	-7.520862820974697494e-01	-8.707519297793344659e-01	-1.301762829223551909e+00	-9.271208486057472831e-01	-6.139365480990596202e-01	-4.377878704403908583e-01	-1.001913014935103430e+00	-4.820605681331593395e-01	2.519820912524011747e-01	-2.633134160612667252e+00	-2.711152859621408950e+00	-2.406801945958101374e+00	-2.051468132246617504e+00	-1.688276690682042780e+00	-1.392983276372062873e+00
-4.125421211032876734e+00	-4.079030305113312771e+00	-4.102913396978133953e+00	-4.098638568214879818e+00	-4.031597895640923745e+00	-4.019080172323663547e+00	-3.505971413862106534e+00	-3.248340322851411610e+00	-3.285256448196876011e+00	-3.584335651304343173e+00	-3.529514869538170174e+00	-3.338264220578784691e+00	-3.332815558232537168e+00	-3.521501834735284220e+00	-3.659618242716083270e+00	-3.694993249930011103e+00	-3.867838896782911817e+00	-3.721907001498930168e+00	-3.643833961766326013e+00	-3.597037334419750376e+00	-3.449677897161673723e+00	-3.493513707530703449e+00	-2.983586417936763269e+00	-3.213402586133590422e+00	-3.350982842151870145e+00	-3.153324786203660857e+00	-3.480556878305777868e+00	-4.295200722286163675e+00	-4.435025592092854296e+00	-4.382004564675285430e+00	-4.214854502199896658e+00	-4.003809476133099565e+00
-2.071031392163624751e+00	-2.095730610921334502e+00	-2.171682738910214461e+00	-2.245119651941020589e+00	-2.272371000278273545e+00	-2.401190426482215923e+00	-2.220578671198775833e+00	-1.911092589089520066e+00	-1.702011828676267546e+00	-1.619309441544453776e+00	-1.875304634900988754e+00	-2.107797243425391986e+00	-2.153318571344694288e+00	-1.733373797228740409e+00	-1.510852428619584575e+00	-1.830474064414421065e+00	-2.290213419411532225e+00	-2.021778645521520978e+00	-1.762602681969245522e+00	-1.506834532393643400e+00	-1.333347580673375887e+00	-2.013215445038540441e+00	-1.959995087007418313e+00	-1.828331327947886553e+00	-1.547088484834246547e+00	-1.040685131146567688e+00	-8.987096316482130476e-01	-1.354041827206854398e+00	-1.611730853416619702e+00	-1.715142256961619260e+00	-1.576425166442838588e+00	-1.467187766683871075e+00
4.027407382658874546e+00	4.086035129603686755e+00	4.060942419999021169e+00	3.841463718709571484e+00	3.561418134094593846e+00	3.436596829336007186e+00	3.902431321123077002e+00	3.862977623432211516e+00	3.160143751897618536e+00	2.784516931569062326e+00	3.107296804631648701e+00	3.454204842989132995e+00	3.726013981047719970e+00	3.800267724892898435e+00	3.450448263342402733e+00	3.340699318387718719e+00	3.382038083424034003e+00	2.919829954509263192e+00	2.585604861446570979e+00	2.629724535584655687e+00	2.774440509526169496e+00	3.031562446166503833e+00	2.163549564714625451e+00	2.903512824312578289e+00	3.656416063610799405e+00	2.732851497469187763e+00	2.221368642485882727e+00	3.344548368760342338e+00	3.665564215591071484e+00	4.148262463020691904e+00	4.522179167466032546e+00	4.626315434476180322e+00
-1.506322881184071871e+00	-1.562812667535002920e+00	-1.599066812653754388e+00	-1.535978971270428817e+00	-1.583220759335792760e+00	-1.575268406599352522e+00	-1.258348766864806567e+00	-1.185788054782644485e+00	-1.609013458669661611e+00	-1.753777529275139413e+00	-1.555347904786087199e+00	-1.496466145176210016e+00	-1.527717247927270927e+00	-1.186774966695117728e+00	-8.239213218880742096e-01	-8.988452945375041692e-01	-1.206787863064921584e+00	-1.749316635351317206e+00	-1.411527154131484663e+00	-6.640766709714125415e-01	-6.360212464202708027e-01	-6.057410287225185597e-01	-9.749141280575600588e-01	-1.258084913536605010e+00	-1.229988905045815484e+00	-6.621399434766896963e-01	-6.375891598894040113e-01	-8.095962703538041039e-01	-9.979588263566565587e-01	-1.191515961191506934e+00	-1.232707047976076664e+00	-1.272950232239712154e+00
-3.385742902317659286e+00	-3.402644963809328793e+00	-3.377435425844824035e+00	-2.963933568252526740e+00	-2.579355033067582514e+00	-2.471717004273680907e+00	-2.566775901437750029e+00	-2.774276738066153492e+00	-2.487051249826955246e+00	-2.391996852296172982e+00	-2.743659890131300738e+00	-2.966770891129065113e+00	-3.034304895160080395e+00	-2.912487685434873352e+00	-3.032815391191620691e+00	-2.994533391057529581e+00	-2.677395939461389762e+00	-2.336754081106266590e+00	-1.938803039134983308e+00	-1.718862708888255986e+00	-2.064915966736551756e+00	-3.028234555251793747e+00	-3.112483627137405229e+00	-2.729351701163896138e+00	-2.733868604476022313e+00	-2.781329008816021631e+00	-2.731196688600281863e+00	-4.477334081707210700e+00	-4.486729357453116407e+00	-4.287541375139834798e+00	-4.286529460680942094e+00	-4.132726165040052635e+00
-1.579728270199941553e+00	-1.596278352614981744e+00	-1.643269946733636022e+00	-1.277134133088155377e+00	-9.394600590453261457e-01	-6.094814863872044519e-01	-3.413868793854215600e-01	-9.398329156152066544e-01	-1.580368006748968490e+00	-1.759715067007345368e+00	-1.621614522026933791e+00	-1.478303631950770747e+00	-1.302302048382637301e+00	-8.390909875883874047e-01	-7.232454792634571694e-01	-1.017784891902556721e+00	-1.053267469401039103e+00	-7.560464447300964119e-01	-7.228436752876727933e-01	-9.560632333001449767e-01	-1.208708594504475986e+00	-7.789667995553574142e-01	-7.217541845232193776e-01	-1.479322751931100521e+00	-1.001654294357091857e+00	-5.541932408545514610e-01	-2.214205391841601589e+00	-2.821128403166919707e+00	-2.648044696466141712e+00	-2.304899652201549021e+00	-2.048288552866696310e+00	-1.969234594822769857e+00
1.441401871548130487e+00	1.433963197923386890e+00	1.390535794870431552e+00	1.262427433415211242e+00	9.974553488749812180e-01	9.377193381359528734e-01	5.230939629220248133e-01	3.390032272779228695e-01	8.559958996053552704e-01	1.703123064665024611e+00	2.004737297238151417e+00	1.996478135782202346e+00	2.107220570649053659e+00	2.412851372595731014e+00	2.231903118382626339e+00	1.977656550369622623e+00	2.098080544002125070e+00	2.104023710732787489e+00	1.690413278418916310e+00	1.570508318023922545e+00	1.521909178760359582e+00	1.209135496191853676e+00	8.987467262819008873e-01	9.674771165292141983e-01	1.301904930098458202e+00	7.133123558564916644e-01	8.025241424126532408e-01	1.467378498603670645e+00	1.594470889601063979e+00	1.696569923969208027e+00	1.847971364884027023e+00	1.855148975776538256e+00
-6.168512229629222965e+00	-6.114668600628921702e+00	-6.083992780678510570e+00	-5.687781267976277810e+00	-4.952301796608230333e+00	-4.699343061582139214e+00	-4.454964719764633152e+00	-4.546668917837087598e+00	-4.317986597168952834e+00	-4.755286922385439041e+00	-5.427018218790236048e+00	-5.753163144683171026e+00	-5.907943499553209854e+00	-5.842315094313232038e+00	-5.589287345116295214e+00	-5.445944844042853283e+00	-5.328374139366117923e+00	-4.598209231027446720e+00	-4.040518640853108856e+00	-4.225297696397190883e+00	-4.620376258394941260e+00	-5.258377090716042090e+00	-4.926177601245866455e+00	-4.894499696355286034e+00	-5.224269975544025613e+00	-4.692774860984981977e+00	-5.127006789897503580e+00	-7.066876085373363203e+00	-7.031649992367258406e+00	-6.412742450340916278e+00	-6.241605678600563145e+00	-6.104617959467740107e+00
-6.098892667375774845e-01	-6.333767194344267493e-01	-7.660525129495512342e-01	-1.056364037930145994e+00	-1.392033525292444507e+00	-1.219869357443862157e+00	-1.131497263782098583e+00	-1.106857311390179177e+00	-1.316677810944892890e+00	-9.365027009524251600e-01	-4.364849304377804162e-01	-1.329080973289318846e-01	1.014125057895429866e-02	2.682798577829177966e-01	4.296369453232787294e-01	7.358575258328937663e-01	1.167617927501757968e+00	1.239303793169654222e+00	1.285878865342064081e+00	1.108644020759876447e+00	5.311771360720298762e-01	-6.067369670752125188e-01	-1.609927708918768241e+00	-1.708899393490620033e+00	-1.684921232168037575e+00	-2.551849865485218860e+00	-1.762561129469093268e+00	-1.461804029137757865e+00	-7.277522480757095957e-01	-6.498973838257303681e-01	-6.560264788522427448e-01	-7.660357431731882327e-01
2.142243802273720021e+00	2.152694360882933200e+00	2.138476119054297353e+00	2.316246779550471313e+00	2.563183065443213504e+00	2.521086399746245377e+00	2.370229254371165162e+00	2.128210757619757754e+00	1.983255255839787567e+00	1.577664622906183700e+00	1.227842149279836148e+00	1.267775751346943425e+00	1.432358519052922663e+00	1.600705243311783654e+00	1.578450096977209949e+00	1.376694406750572197e+00	1.102921878085269425e+00	1.490025168820138246e+00	1.609036832524103122e+00	1.212670517363136691e+00	1.114614320700586303e+00	8.438660238090356369e-01	1.444834800853157963e+00	1.353361494148451971e+00	1.620205224450469439e+00	2.079596543966651279e+00	1.171731528696504654e+00	1.054730336451943584e+00	1.474347157334202185e+00	1.438630822466318016e+00	1.332427221427430863e+00	1.366422343010750051e+00
-5.551830293473023481e+00	-5.487577560022244505e+00	-5.542779204206995658e+00	-5.444098686454911906e+00	-5.392874136757345838e+00	-5.284523060023245122e+00	-5.196866301461476212e+00	-5.772685759187704768e+00	-6.164747001535285875e+00	-5.501111582088064722e+00	-4.689021128762152379e+00	-4.195579643656845548e+00	-3.831275381276131320e+00	-3.884534206831842695e+00	-4.206034294429976228e+00	-4.168111062965494718e+00	-4.164105974585177172e+00	-4.764030894661889448e+00	-4.882645397255470421e+00	-4.789838123676791071e+00	-4.741069552556120392e+00	-4.184577230418307536e+00	-4.108227975447889868e+00	-2.920746920823507509e+00	-3.072884190600358778e+00	-3.973026153269862526e+00	-3.983990412578169327e+00	-5.007226253351874767e+00	-5.098506106922271464e+00	-4.820346182104343846e+00	-4.463475464851732077e+00	-4.241776861571860735e+00
-3.783180490355503522e+00	-3.809168315933099791e+00	-3.817075749327800249e+00	-4.218050991958921081e+00	-4.594133800562528513e+00	-4.607314018496816210e+00	-4.562795410043832156e+00	-4.358400987242404767e+00	-3.830144270580911225e+00	-3.367715823746136650e+00	-3.437701244361438313e+00	-3.669543045670107695e+00	-3.697964198830727245e+00	-3.252208123129442630e+00	-2.612158166749575461e+00	-2.237349978541732121e+00	-1.698871823586939334e+00	-1.149314479325099558e+00	-1.082987417517603523e+00	-1.049902133621889444e+00	-1.528006987340812195e+00	-2.153649016919406023e+00	-2.675502011862065377e+00	-3.337558993517301786e+00	-3.594062435818237145e+00	-3.478681269973040280e+00	-2.345646539259265584e+00	-1.668264868948838409e+00	-1.696567703897233992e+00	-1.715354473521995216e+00	-1.745023800123688185e+00	-1.833302575503282350e+00
1.300983501259313391e+00	1.222844123214065659e+00	1.130706396447257234e+00	1.276781834420828821e+00	1.458613799991387738e+00	1.626094587784080892e+00	1.543767975670948589e+00	1.319933564504458534e+00	1.350457145283764815e+00	1.575695915903826405e+00	1.798866028194616717e+00	2.132968944481432150e+00	2.309993331012499596e+00	2.632749116890750418e+00	2.784212937654298781e+00	2.626305265790084942e+00	2.506681030042579472e+00	1.823666487836894667e+00	1.167863643878024993e+00	9.950491149368420052e-01	1.150078407474802944e+00	3.507204697204348576e-01	9.438463174563954672e-03	-2.290989127130603834e-02	-2.219965520774406509e-01	-8.739342079980503275e-01	-1.223122650188957827e+00	-6.697597907665757688e-01	-2.484897456010405625e-02	4.025547137040728640e-01	7.412740980081213849e-01	8.272149010713251149e-01
6.205950483351910796e-01	6.060575992547349022e-01	6.203820727606369489e-01	5.661355196397387379e-01	4.095488736144055342e-02	-5.012230874904437528e-01	-6.714137684872716338e-01	-2.365832540652882399e-01	-4.498770144266201615e-02	2.985368757947853280e-01	6.522186976145106785e-01	7.767035084747380136e-01	8.211431704071706639e-01	8.543682788890356594e-01	7.082371235500442008e-01	5.420064892698295278e-01	5.245022963028921348e-01	1.913481634001205078e-01	2.472083610813059495e-01	6.063491802845822898e-01	5.492732235712020072e-01	4.543680263996655033e-01	3.372060605181123605e-01	6.132503851886093038e-01	8.544725874253150666e-01	9.280388302543652879e-01	1.960434603140991161e+00	1.933954947373540012e+00	1.694132912587893891e+00	1.053099473854085089e+00	6.692509114142394244e-01	6.305860229735860134e-01
-4.234317537804467291e-01	-3.675792586186872324e-01	-3.204925957457974151e-01	-1.575417001772914938e-01	-5.233007167097526446e-01	-7.608315911158931577e-01	-4.463542772175727036e-01	-1.213749715746786501e-01	-4.518848815543338726e-01	-5.733477807044023988e-01	-2.607720492555452574e-01	-2.245398185923021261e-01	-2.361932043897420896e-01	-3.807852546400338212e-01	-9.909802753898959704e-01	-1.127617414976683108e+00	-7.289507517924886937e-01	-8.303110182111490545e-01	-9.006455884307795756e-01	-3.447079696720071751e-01	-1.259836186234783093e-02	-4.827790782517664414e-02	-1.324701445110282871e-01	3.248842103087253852e-01	5.040421842334540381e-01	1.888859849239044875e-01	1.430584487833552743e-01	-9.932250106483749008e-02	-4.084157348653801312e-01	-9.114202454707928114e-01	-9.520121072769415216e-01	-7.760448003842573828e-01
2.110713806178988516e+00	2.174590083324018597e+00	2.185122695841088092e+00	1.716955368416188010e+00	1.225239429628950383e+00	1.196829237662728085e+00	1.275667321414150290e+00	1.163615339882829502e+00	5.728881014559796814e-01	5.422926184206728895e-01	1.054588175543495820e+00	1.416637152197194993e+00	1.656133729856889891e+00	1.745951751880958858e+00	1.715119606984984557e+00	1.343392774797394829e+00	1.291589738519839159e+00	1.504447356087621479e+00	1.325617002691070079e+00	1.111788403573547690e+00	9.022444534305050778e-01	1.909577472976638379e+00	2.397610470445963760e+00	2.088664582759749866e+00	2.698617856416441807e+00	3.274351981872400952e+00	3.240395506098072254e+00	4.175589372920773812e+00	3.833710392024810787e+00	3.319781481566420833e+00	3.245305343043964896e+00	3.139560574983865315e+00


==> Cifra_figuretem/100/RPdataBlue3.0.txt <==
3.748608364025880046e+00	3.596987678420055623e+00	3.643465294473193339e+00	3.789737851063379459e+00	4.104136260039806139e+00	4.472608072695885006e+00	4.322849430929122327e+00	3.685759309376814397e+00	3.531440395466252546e+00	3.238360682335322149e+00	2.920800450482905930e+00	1.781243271113588822e+00	8.566775999002222974e-01	1.207200775848290109e+00	1.912204430068583649e+00	2.670408331913707300e+00	3.237380214481269558e+00	3.400199148972856467e+00	3.925567775076570509e+00	4.452267666370211430e+00	4.756092755625589419e+00	4.660547249559828131e+00	3.940784042251900043e+00	3.329861968386894411e+00	2.833203375036880356e+00	2.505677169064276733e+00	2.496748860791485836e+00	2.873577024245789424e+00	3.636386516054049611e+00	4.057300038016549593e+00	3.839099202707311420e+00	3.376040751321478073e+00
2.372181772830944890e+00	2.917609006595400345e+00	3.219477485219520929e+00	1.978637247733507243e+00	1.560895751615647975e-01	-3.947364053228170078e-01	1.210348138758695624e-01	3.183798282362609311e-01	6.412783552768340500e-02	4.757224075826287923e-01	1.525806895468597157e-01	-1.228855762010728991e+00	4.206688864515529813e-01	2.173523099241905676e+00	3.479332745649260428e+00	4.299289101318304773e+00	4.569290761129314760e+00	4.712246322054126857e+00	4.644446448616264433e+00	4.324232517496024997e+00	5.009417203053559753e+00	5.626808571174144014e+00	4.506119327969778432e+00	2.432808272331923316e+00	5.148368430761424142e-01	-5.709320941059317089e-01	-8.508361717960142290e-01	-1.053055822650874163e+00	-1.081404366697917174e+00	-1.097359760652862337e-01	1.839406419911087776e+00	2.652669601712721814e+00
5.715196362505589711e+00	5.965774437509749006e+00	6.171455069702617813e+00	6.270474337218745475e+00	6.051189129480219364e+00	5.962646652317626916e+00	5.972057715227328423e+00	5.964639831659527935e+00	5.610039218749706791e+00	4.281849521092317978e+00	2.978740479165748134e+00	3.078507805628794447e+00	3.982515426835616434e+00	4.897997570858870553e+00	5.445201310581640364e+00	5.571878519565652610e+00	5.950866337490912983e+00	6.146801188789254411e+00	6.219924509660617495e+00	6.535572481067418948e+00	6.145892042718303472e+00	5.565578344111727915e+00	5.560857001390369980e+00	5.265568373157823778e+00	4.819710453779971537e+00	3.832655500357206257e+00	2.943335058332184229e+00	3.146770679676811344e+00	4.432196812861997515e+00	5.303731343902650330e+00	5.234229044131016195e+00	5.450878691777563567e+00
-8.658932504262900620e-01	-1.092609309589226863e+00	-1.064344252263867974e+00	-8.812317215128954162e-01	-5.793432136113990660e-01	-2.879405655475745229e-01	-6.086999178872549709e-01	-1.087868416917498582e+00	-1.505408269997127846e+00	-1.691204805490571728e+00	-1.809097185610276215e+00	-1.874304165931970800e+00	-1.532913229886071260e+00	-1.457337704587923000e+00	-1.294958776286821767e+00	-9.275359630598069005e-01	-6.172642476295144842e-01	-2.173576430632951917e-01	1.600743764919180523e-01	9.590474338200731530e-02	6.216540902992512274e-01	3.654509384730049160e-01	-1.260523631562188440e-01	-3.918701326647741623e-01	-7.656000873191727285e-01	4.010149672178280889e-01	1.361212655216564427e+00	9.132320563496025834e-01	7.990082400370698279e-01	1.175509563781627298e+00	4.685017642293499707e-01	-5.528826189770652544e-01
1.736842316408298004e+00	2.112197470866332250e+00	2.242567418013342362e+00	2.115344014795031757e+00	1.346017079220357626e+00	8.243785309208738754e-01	6.051932771226439245e-01	7.357875501796112827e-01	2.192146633390870125e-01	1.488844473177113881e-01	4.287372920502673379e-01	3.168359331689765690e-01	9.719171494144465129e-01	2.108070538915903125e+00	1.520990895918621355e+00	8.928664810580120292e-01	7.679245561369967277e-01	9.481787231887151002e-01	1.127048810197340156e+00	7.202141298853437235e-01	1.332368037436063801e+00	1.580468848004034088e+00	9.851563744785983845e-01	9.561072953952176601e-01	9.122927822572921563e-01	-1.748669373322212775e-03	-5.638476030461253563e-01	-3.063401522848027136e-01	1.178256716323815984e-01	7.968246512076104793e-01	1.397391732401363162e+00	1.365691623934894405e+00
-2.772710617213022477e+00	-3.005251032700717140e+00	-3.229586831241877398e+00	-2.591090822220310397e+00	-2.779600685317159314e+00	-3.530890505535694945e+00	-3.543427495363030921e+00	-3.622527535051012659e+00	-3.219516702180301948e+00	-3.018469398976026064e+00	-3.750488529082893763e+00	-3.914380644892179628e+00	-2.239666462993173290e+00	-8.528983405908571180e-01	8.395960845680795481e-01	1.014844562908845615e+00	5.095223593143337615e-01	4.633881327308028708e-01	6.888035202821130021e-02	-7.091976775592934157e-01	-8.557327100278188103e-01	-9.419096993607710688e-01	-5.165757542604815233e-01	-1.636073562481951793e+00	-2.399022351939120501e+00	-2.362768560998936618e+00	-3.097740227230596055e+00	-3.422628423776435280e+00	-3.507429787952232036e+00	-2.924982442226451429e+00	-2.805719090352481349e+00	-2.683052139079667775e+00
4.963960034460433768e+00	4.869247187675413535e+00	4.915876376376528079e+00	4.564343998088014054e+00	4.682536670867619932e+00	4.970578035646069814e+00	5.077105045001974126e+00	4.874163796231607115e+00	4.548388889677606350e+00	2.557353771097360173e+00	1.063308325973686408e+00	9.574843110492261555e-01	7.945781305349512991e-01	2.478644800510005353e-01	-8.112063817861148163e-01	-1.195750935645053969e+00	5.975339256208915539e-02	4.003271405494668311e-01	1.308301174815240664e-01	7.684341749968064406e-01	1.434196849612998648e+00	3.464787184932956454e-01	5.405284786883680637e-01	2.194096064350151920e+00	3.986568979908147181e+00	4.950615130295562771e+00	6.371221283844211491e+00	6.054158343427351596e+00	4.555350565839712651e+00	3.759929526411847522e+00	3.450939557759936882e+00	4.000895843553217368e+00
1.449695592017910872e+00	1.631146224003342082e+00	1.714160561867341226e+00	1.124937260531567285e+00	2.493463416854038439e-01	-1.252038838371229423e-01	2.957491939262887337e-01	4.608645304336643211e-01	6.929439486412913851e-01	4.661026208412568095e-01	3.125926175867215218e-01	7.831014711579454834e-01	6.451188806686576349e-01	1.026383491691704064e+00	6.913168539808970392e-01	5.362955129202116034e-01	8.323202806575079604e-01	9.405162658403881659e-01	5.915083621052010798e-01	4.206179340572615000e-01	5.225122151673649018e-01	5.615376871039825524e-01	7.724181762679611651e-01	5.278733682935338178e-01	9.155581611837654288e-01	1.042649508104505296e+00	1.234904702446352198e+00	3.061993031810279486e-01	-7.404323591274882821e-01	-9.965963752299449308e-01	3.154668051126485045e-02	1.169629138127672219e+00
1.190521965731422993e+00	9.982007375476465993e-01	9.103429480666985762e-01	9.187797216652078269e-01	-2.147549378763270733e-02	-3.127510014270215577e-01	4.379961745266032769e-01	1.207463258257090555e+00	1.912334209206117519e+00	1.449348357639400842e+00	9.044537783076109783e-01	1.424300385338872210e-01	-2.643920401758981242e-01	4.013293922759412768e-01	6.827938217496782869e-01	6.618021502683851809e-01	6.035606691612580565e-01	5.662539497343727080e-01	3.056213247733031713e-01	-9.618148491753511498e-02	-1.132157330844800053e-01	-8.730002158141324242e-02	2.341987826242719062e-01	9.887626952709904771e-01	1.093640173712207675e+00	1.657724803971588889e-01	7.856574806936908462e-02	2.898437235738883233e-01	-1.089892185604941721e+00	-1.481139349831313901e+00	1.223633784896194232e-01	9.981377676311228297e-01
3.745477284558401898e+00	3.233993173411584099e+00	3.358919210662057342e+00	4.210069248852854606e+00	4.894537732024369703e+00	5.526566797913840645e+00	5.258062343653151949e+00	4.682571205079745447e+00	3.826357939526705998e+00	2.767515189441132506e+00	2.919713858897688752e+00	1.959525330791264341e+00	8.629042925066734426e-01	1.274517800085142594e-01	-2.678922711234734133e-01	-2.363686866530042424e-02	-2.109496415430842653e-01	-6.179813896107364535e-01	-5.258104495154729552e-01	-1.859377128882593322e-01	5.237002945524649178e-01	1.304240939104168273e+00	2.187720840232134645e+00	2.588201975938804189e+00	2.953699777586823672e+00	3.472828176431363101e+00	5.038727961938550770e+00	5.858428035885539842e+00	5.392385604412593736e+00	5.205532521090542097e+00	4.956659111408596274e+00	4.038994817060473252e+00
-1.996649366540900417e+00	-2.409871776171026880e+00	-2.767070722841161068e+00	-2.104814394003765354e+00	-1.884456757283823336e+00	-2.482702372040318295e+00	-2.660490070437431687e+00	-2.339206280505727431e+00	-1.881694676042301673e+00	-1.703688715705951262e+00	-1.992107761249165554e+00	-1.304432314219360567e+00	-5.724168646257845605e-01	1.441390488341596499e-01	1.874525127409615577e-01	-3.128302898952001199e-01	-6.786958422200803920e-01	-1.488330754168121217e-01	4.539929671176581860e-01	1.066528241318709380e-02	-2.089141868053958906e-01	-1.011708549389468415e+00	-1.716441062547875429e+00	-1.812831024933329038e+00	-1.757979245899018661e+00	-1.092557978811358188e+00	-2.405789739359884827e+00	-2.928824947471374784e+00	-2.107502679290342851e+00	-1.854548855667581098e+00	-2.371793567025129779e+00	-2.464772816937216948e+00
4.637356656757122053e+00	4.859245928704877926e+00	5.247043813551778513e+00	4.663148663930916982e+00	3.852511756628563155e+00	4.062847384181058175e+00	4.679135883281841934e+00	5.212058016501947222e+00	4.751753105607852135e+00	3.965023295662801317e+00	3.618781360134475822e+00	3.330383809586025201e+00	3.410473956643845117e+00	3.761003228615886318e+00	3.347389390970571643e+00	3.305308303157292737e+00	3.666491389592058781e+00	3.675195531247920755e+00	3.891667240402612915e+00	4.839229147881233040e+00	4.598794558814950584e+00	4.143932664051410697e+00	3.597585343001348246e+00	3.076951035358788111e+00	2.761126060611133415e+00	2.374663264279643915e+00	2.920053305264845189e+00	2.748055829344810075e+00	2.617819969759904719e+00	2.701793006688705923e+00	4.214600741455974742e+00	5.107302439821124196e+00
1.755836175229436469e+00	1.877185694999917942e+00	1.649111783830784050e+00	1.604196270595273255e+00	1.893507653743187191e+00	2.404790375690574411e+00	2.167734769357787972e+00	1.759736514004807351e+00	1.854102849149768195e+00	1.486817028440962751e+00	1.187831390067100923e+00	1.465933304046923569e+00	2.118434856276941058e+00	2.148412072694801278e+00	2.037389461452233430e+00	1.419334517631130943e+00	9.627956558483636851e-01	7.395246969110318425e-01	1.739520734249888900e-01	7.487540557233756111e-01	5.224344101030730103e-01	7.137823244915790788e-01	1.512990304105691131e+00	1.379371538339070113e+00	1.935620715886283261e+00	2.575531642588341885e+00	2.272909039172152923e+00	1.769580583835384191e+00	1.444737724451026883e+00	1.246509434854164544e+00	1.373813944221232930e+00	1.616466543698509950e+00
3.946197727139753475e+00	3.729735559749466578e+00	3.617046565214947496e+00	3.948849188635899399e+00	3.686199570599719699e+00	3.358317588874889292e+00	3.517220962945571294e+00	3.577289987977404273e+00	3.469413856332809409e+00	3.250313027366711349e+00	2.674457686451300553e+00	2.197389155948653361e+00	5.861260260074181438e-01	6.051781330236625234e-01	2.086157071316042000e+00	2.935177541372906429e+00	3.380078124789446470e+00	3.435709425195912825e+00	3.507522727067574397e+00	3.430833733111227524e+00	3.722900970662250231e+00	3.320548351837758094e+00	3.086212736364582376e+00	2.612934489086914169e+00	2.233491811773406166e+00	1.448520165707823271e+00	1.031320635923023810e+00	1.852601224523350298e+00	2.675675259596081990e+00	2.926610192397285370e+00	2.857383174249882973e+00	3.168835131972921548e+00
6.066038958632441691e+00	5.777642115666909994e+00	5.886415738018242472e+00	5.937629027175412411e+00	5.492274814776853198e+00	5.258180685585592151e+00	5.363290787323868436e+00	5.189389680215657386e+00	5.104921200920758295e+00	4.709547568908380555e+00	3.827069469966869697e+00	4.035807282933604689e+00	4.382398056974779799e+00	4.227195419779099517e+00	4.622536574253201636e+00	4.633565872192686008e+00	4.661594957295189801e+00	4.712824002752459940e+00	4.463339484229488896e+00	3.918744600207883177e+00	4.085798538288712756e+00	4.621864630842702937e+00	4.865032846106129405e+00	4.672420879294788776e+00	4.493669871586109643e+00	3.236246855346438522e+00	2.409512105808083060e+00	3.019155348254155768e+00	4.040217047982328502e+00	4.905808001727170797e+00	5.256090178547545122e+00	5.609265547996865386e+00
-1.290289583993148081e+00	-1.099185289898531259e+00	-6.597396676578674013e-01	-1.102629822249891811e+00	-1.473339276360616568e+00	-7.313261737978070665e-01	-5.771302109915255052e-01	-9.409684887938741804e-01	-6.014406063966653004e-01	-3.055757270692163186e-01	4.393373715584125150e-01	5.889304585772882072e-01	2.733381569896709884e+00	2.528925920265494121e+00	6.831558694799848563e-01	-4.514100538079885427e-01	-8.888998857962699951e-01	-9.035582663862713471e-01	-7.277273930027443605e-01	-5.981326074326412945e-01	-1.437632600425823526e+00	-6.772932939203603064e-01	-6.570923039934970511e-01	2.989843324973871508e-01	7.801312497324913720e-01	8.077358431762882152e-02	-1.052973471723658516e+00	-1.316240672635335729e+00	-1.009465622951637220e+00	-9.292636919402470497e-01	-8.301176034559808459e-01	-6.752636379212354489e-01
-5.787226232902808576e+00	-5.602155504911765505e+00	-5.670924434506591005e+00	-5.748589549392807641e+00	-5.774390281793503554e+00	-5.844134820114350148e+00	-5.614367022074026714e+00	-5.334262834522668584e+00	-4.727635383380368594e+00	-3.503761104049641695e+00	-1.627079380259007779e+00	-4.126889939900171278e-01	-2.048411345290470642e+00	-3.081487754997670692e+00	-4.040054673575414590e+00	-4.848200777154486829e+00	-4.854912630390761485e+00	-4.481797579944485577e+00	-4.345470344862579104e+00	-3.961331842381631496e+00	-4.486377287280348014e+00	-5.301669026366109705e+00	-5.613110388394701999e+00	-5.247438385361131274e+00	-4.217812365044821377e+00	-3.143179019107948502e+00	-3.349301232795695693e+00	-4.858027465292672709e+00	-5.302712253311866242e+00	-5.587718390456180018e+00	-5.977496410511774272e+00	-5.916452320403656984e+00
-3.153947270367011946e+00	-2.817884799544009056e+00	-2.798125198279621362e+00	-3.113212831492405908e+00	-2.183542689898282596e+00	-2.125580000313480156e+00	-2.308050212464538564e+00	-2.468538123938629703e+00	-2.553736501094126421e+00	-2.187194348661621657e+00	-1.876285977665018478e+00	-1.115780742101778911e+00	-5.599931074223857275e-01	-1.609931017151834398e+00	-2.080808740458840234e+00	-1.948667648661701834e+00	-1.911424435153934454e+00	-2.288158762445375860e+00	-2.350449345437966908e+00	-2.138994009177305422e+00	-1.988567026529632242e+00	-1.808564997142978026e+00	-1.379767454796004378e+00	-1.533490918015866233e+00	-2.183134796302794278e+00	-1.435384918664109000e+00	-8.249361796556505810e-01	-1.048016659028650377e+00	-1.168452456419866170e+00	-9.873871227859010169e-01	-1.362440356244776218e+00	-1.930377110111945793e+00
6.100988475653733367e+00	5.471071115225344172e+00	5.979240657196691622e+00	6.498523453747269585e+00	5.712931553262068363e+00	5.826436333705243165e+00	6.283240328577818445e+00	5.672625897980167586e+00	5.032779372533354945e+00	3.585874900549316902e+00	3.423496041482861685e+00	3.496508135405772766e+00	3.574774357478282649e+00	3.681396315942710107e+00	3.257041532027057595e+00	3.005010560307805889e+00	3.347509490581071390e+00	3.618416392401748283e+00	4.012692367259727888e+00	3.695896297565222088e+00	3.639115060631015197e+00	4.251635549558045568e+00	4.807519828514672966e+00	5.183863620764017632e+00	4.914700123150809397e+00	3.836428606966471921e+00	4.140899670786887476e+00	4.288943559544381223e+00	4.380109255739276897e+00	5.159213488655439050e+00	5.676575330471684389e+00	5.748523051245684634e+00
-2.394430304986006064e+00	-2.303092929086667962e+00	-2.382893834565061209e+00	-2.473365300498326036e+00	-2.208716234519663590e+00	-2.346470971597915955e+00	-2.585024527987318965e+00	-3.112440327482277613e+00	-2.932293540366265105e+00	-2.097213814451609259e+00	-1.526781493825406955e+00	-1.672760544138693906e+00	-1.483404495165246972e+00	-2.069633937739037588e+00	-1.780425598290793721e+00	-1.402161894154224431e+00	-1.694940357742132253e+00	-1.785046525874310452e+00	-1.811492013238750864e+00	-2.176135203730501289e+00	-1.735631253862566892e+00	-1.024228178624472907e+00	-7.726314611961513368e-01	-1.365414813043297704e+00	-1.862697995489039693e+00	-1.402345207282859718e+00	-1.298070205963934187e+00	-1.690272243999162427e+00	-1.837786494129687531e+00	-1.312188053552373335e+00	-1.552640798353316365e+00	-2.137983080129050695e+00
-5.277547336988437365e+00	-4.962181987650470028e+00	-5.194182975351842479e+00	-4.992779124935283974e+00	-4.815595201898549504e+00	-5.044708308459385115e+00	-5.036714421371807582e+00	-4.997483272365793816e+00	-4.989942423205203426e+00	-4.127309282294532977e+00	-3.217730763722584708e+00	-2.917251322639474065e+00	-2.673528337028022950e+00	-2.476693250957420211e+00	-2.055654518954936005e+00	-2.924310071541403211e+00	-3.399457409612882675e+00	-3.658899397315627855e+00	-3.800383163217377458e+00	-3.635170684508600925e+00	-3.906650314599029450e+00	-4.133042715865340888e+00	-4.099724608703981588e+00	-4.519729706391196977e+00	-4.712033001629343687e+00	-4.814860970359552184e+00	-5.058674606022044884e+00	-5.113568928226940535e+00	-5.144751550850706678e+00	-4.994775199895658879e+00	-4.835699600729869374e+00	-5.066826999502230144e+00
-2.086632455544818576e+00	-2.312754589322568499e+00	-2.720839878700387793e+00	-2.392390338730967514e+00	-1.313639169384182459e+00	-1.168653533278757095e+00	-1.528237912095212758e+00	-2.081737727954353634e+00	-1.334920444480975465e+00	-6.949566590589693060e-01	-3.109654855162088394e-01	2.159424279063251462e-01	2.914061356068714526e-01	-2.839548428555673243e-01	-1.275501173349224304e+00	-1.829407429378332894e+00	-2.036629658315385338e+00	-1.889401479464668299e+00	-1.730655887649630520e+00	-2.273829429950688041e+00	-2.342675964328503557e+00	-1.684621876459865941e+00	-1.369010411070178623e+00	-8.803968969319244664e-01	-6.297929027537610969e-01	-4.502391744733132972e-01	-1.101756477298745152e+00	-1.285750324043812842e+00	-7.876632792862012789e-01	-7.299716567020737568e-01	-1.495768847535718482e+00	-2.147080022248704534e+00
2.213101710271092148e+00	1.864171172441978497e+00	1.740558392638562601e+00	2.352239844347615794e+00	3.618099909373792666e+00	4.142759263565578109e+00	3.804147896599669565e+00	3.553147926786561772e+00	3.162254292769488551e+00	1.957470192872282855e+00	1.426936491487827752e+00	1.482540290786008796e+00	1.435103732164809243e+00	5.140493635213168044e-01	7.261986004940218509e-02	7.215363884709571907e-02	1.422377176925644915e-01	-1.035788085903872474e-01	-3.903556589947335675e-01	-1.188743564965662539e-02	-1.742124537075157714e-02	1.448492181544164537e-01	1.031362384581259617e+00	1.932928564898231727e+00	2.662951003098880332e+00	3.124852500656210896e+00	3.784922412054004148e+00	4.214396015279014307e+00	4.256860602881481270e+00	3.596883915365578943e+00	2.657357911166827069e+00	1.948006719145257915e+00
-9.559510201865535350e+00	-8.679529496130946598e+00	-8.878528220511748614e+00	-9.246531950412926193e+00	-9.441531082195963265e+00	-1.021659386681598392e+01	-1.019965119454598224e+01	-9.908024038246718845e+00	-9.736740698018980567e+00	-8.003749804240710475e+00	-6.756349465949874400e+00	-5.104119964981969737e+00	-3.732040964873705846e+00	-3.429483163345954821e+00	-3.160618454424739987e+00	-4.303373691593294303e+00	-4.484773035850428080e+00	-4.478810403709978516e+00	-4.760356922285127190e+00	-5.006295319976729274e+00	-5.636486211975324956e+00	-6.314665311241037138e+00	-6.751770641613372703e+00	-7.321174201207536925e+00	-7.842990986243489893e+00	-7.946023067214969871e+00	-8.808124107246129597e+00	-9.668271974602602015e+00	-9.500716356093152015e+00	-9.133602697096860012e+00	-9.060716618373444220e+00	-8.824956044882219075e+00
-1.356382150975802281e+00	-1.638593403303583385e+00	-1.975246461682366172e+00	-1.131596299242769943e+00	-9.939995503909550278e-02	3.724775737698111100e-01	-6.924617833432378244e-02	-1.459083422625533644e-01	-7.860274217711884504e-01	-2.013544073391068334e+00	-1.927547594373430817e+00	-1.461134914828208453e+00	-5.233562903580079029e-01	-5.668823977134831438e-01	-1.720579967880491834e+00	-3.079117391519100355e+00	-3.137535546293583444e+00	-2.762268450314385504e+00	-2.678050754588799265e+00	-2.712649137416926148e+00	-2.782596705792997227e+00	-3.322029215382270806e+00	-2.958778835716744382e+00	-1.312664516764285638e+00	-2.303246980633352481e-01	1.915533434998642481e-01	5.355515323315809262e-01	5.585621558962227118e-01	9.146587139534542166e-01	4.802787405121502484e-01	-7.308936470459542756e-01	-1.730432630182791254e+00
3.339000403156283880e+00	3.372103278329121157e+00	3.753257845857990382e+00	3.876176834667451221e+00	3.783257522327639233e+00	3.711628072604551853e+00	3.816958272149838294e+00	4.227459421278407348e+00	4.088586270563764558e+00	3.034501208192903032e+00	2.436352572061691202e+00	1.619297600939861637e+00	2.835084208405144413e+00	3.375157943890138679e+00	2.498510943256700756e+00	2.109635279966315835e+00	1.923814677074489277e+00	1.813659312846970684e+00	2.026638566871577396e+00	1.888711247535208804e+00	1.560888980830365869e+00	1.983515135054160217e+00	2.161937649322970056e+00	3.139883652705849570e+00	3.527351766586942272e+00	2.670291160920400753e+00	1.815603418284980730e+00	2.485171974627307101e+00	3.037174738209658997e+00	3.104724786379120971e+00	3.569176369797400383e+00	4.088136637801780715e+00
-7.321049918778932408e+00	-7.825087842592850507e+00	-8.120433205948748068e+00	-7.673670888695688141e+00	-7.154187153734610227e+00	-7.602390023855607915e+00	-7.591909814591707217e+00	-7.297479761649918295e+00	-6.527622726191451008e+00	-5.564144193030082342e+00	-4.416678172287300974e+00	-2.312350605514961188e+00	-3.276535035260437656e+00	-4.879643821921359148e+00	-5.780086453737300900e+00	-6.399342460441934222e+00	-6.838854379458890520e+00	-6.916592012231506104e+00	-7.278427210006935155e+00	-8.665998415920647346e+00	-8.734101885777773688e+00	-8.401973644601758551e+00	-7.073279248279467524e+00	-5.320226845371307967e+00	-5.010580228247238033e+00	-5.160443349794941348e+00	-4.576180012396284802e+00	-4.635088593491139441e+00	-5.662663812305712696e+00	-5.812276310469133733e+00	-6.763796150318043487e+00	-7.809764184876242687e+00
-5.876497708060247405e+00	-5.476567299413282797e+00	-5.703226570752136126e+00	-5.771144684408266556e+00	-5.100509301578940224e+00	-4.927921983766460734e+00	-5.306090555655035068e+00	-5.952340191049342089e+00	-6.552503272279054158e+00	-6.225446962431520959e+00	-5.547307182172160900e+00	-5.623104132421005374e+00	-4.860443395292583624e+00	-4.517886718244001010e+00	-4.203801633039407903e+00	-5.056730895153587646e+00	-4.851010924735924768e+00	-5.035015228841333013e+00	-5.644467647083875050e+00	-5.753366534366569418e+00	-5.516731619629629435e+00	-5.623477967186436999e+00	-4.727012140145973262e+00	-4.747836496495572156e+00	-4.973347652451111323e+00	-4.329186756744372921e+00	-3.042356118932116882e+00	-3.221655815551630386e+00	-3.870634039549393890e+00	-3.963742495395317089e+00	-4.622984893215062563e+00	-5.350160426887701881e+00
1.462301449559163968e+00	8.411101448961754157e-01	3.900639334103564448e-01	1.488450247200784338e+00	2.972001292916246484e+00	3.401112476544176921e+00	3.077430491946921531e+00	2.891085390957146117e+00	3.035808739532172229e+00	2.182705722486849798e+00	1.542253948933101082e+00	1.867305801804085563e+00	1.096707832891284262e+00	3.657905034742304218e-01	7.039589917790081142e-01	1.214931341770268958e+00	1.181970559114064567e+00	1.220370469484465259e+00	1.465188773179392001e+00	1.661834413627954365e+00	1.482298615936175734e+00	1.413299456533657183e+00	1.685600593984713846e+00	2.160855556091897167e+00	2.341869949307862964e+00	3.163577387822409381e+00	3.043432647063227581e+00	3.460965939939168567e+00	4.200876241482272455e+00	3.703372757586432140e+00	2.098444077131607965e+00	1.073614354875413568e+00
1.105480595198590654e+00	1.044894110573346913e+00	1.239885842966459428e+00	1.263958969619251471e+00	1.218901338121254119e+00	1.296552858697787691e+00	1.227817413386167900e+00	1.045623067431396658e+00	8.625993241200967665e-01	7.964312937512230128e-01	9.632936740347136650e-01	4.386510529111607715e-02	-5.503263855207508604e-01	-1.094511632232333609e+00	-8.158891746451787386e-01	-7.091593548252644874e-01	-7.751365657486011251e-01	-1.023244806867705359e+00	-1.247486788854525352e+00	-1.242046652744619228e+00	-7.388525213446810458e-01	-3.512173591910881520e-01	3.296654322688612471e-01	5.177063736470439714e-01	3.594285048115933856e-01	9.357058572971613253e-02	8.526325177393504484e-01	1.347097914305263266e+00	1.131534525373460998e+00	1.445152622273476739e+00	1.337684752388483611e+00	1.138840987459136089e+00
-2.222799532150256940e-01	-2.119745932970454327e-01	-2.940934433089698041e-01	-5.715403579491321606e-01	-8.107211056349231670e-01	-1.947342754243408802e-01	-2.031959965048018846e-01	-1.832159543001061486e-01	-1.647267043909623335e-02	1.721928855201553532e-01	7.853011373203817591e-01	3.967258818560711053e-01	7.021589810227727435e-01	4.540419994755243716e-01	-5.860100144815448553e-02	-8.993750048361792704e-01	-1.378130671096110538e+00	-1.344112138802236789e+00	-1.416468676925256798e+00	-7.717806171589425279e-01	-1.218659212717440044e+00	-1.226905739603179057e+00	-1.099167094296520597e+00	-7.074762706229487108e-01	-3.029325963813804257e-01	-3.488909383395755737e-01	-1.852486834001965676e-01	-5.246093067482993089e-01	-1.085667055127923941e+00	-1.163140041076813569e+00	-8.702995034369932492e-01	-6.593776959558390605e-01
3.728954084587274398e+00	3.950433180749542750e+00	3.888211090143722348e+00	3.683109734783212907e+00	3.931784638792706676e+00	3.632139056010222244e+00	3.217238061928105353e+00	3.092082700921164662e+00	2.915768799438980263e+00	2.639452726314091446e+00	2.098392427447088426e+00	1.544713049946968786e+00	2.467827472436773029e+00	2.407439665699094178e+00	1.168871186262482542e+00	9.117114316350587444e-01	1.029047883781344597e+00	1.288324452463035508e+00	1.179007434486048611e+00	4.641810859231054048e-02	2.738139801700750220e-01	1.549519023614792435e+00	2.295700350915430121e+00	3.033478632785046258e+00	2.896969537177153331e+00	1.951232467842288321e+00	2.366033725856788728e+00	2.857347331772842391e+00	3.297240552810142944e+00	3.705135661277764836e+00	3.949740592637272840e+00	4.167178058060255097e+00


==> Cifra_figuretem/100/RPdataBlue4.0.txt <==
1.528667553540885127e+00	1.627292164084730430e+00	2.076443551219802952e+00	3.004445830016818419e+00	2.486153988881981469e+00	1.187425523847540854e+00	1.246203932930986191e+00	1.831065997622412844e+00	2.675126028171554093e+00	2.890380140229056316e+00	1.948019563989784597e+00	1.763072637819096844e+00	1.963639350828762842e+00	1.458699383534036720e+00	1.533845247558612623e+00	1.190060343172446577e+00	1.082540416874091971e+00	1.506650835231149177e+00	1.070104025452540020e+00	1.618336959047527390e+00	1.693745800451870176e+00	1.731294421368677394e+00	1.528088531653751581e+00	1.261248631643832274e+00	1.772408293379509558e+00	2.368238681756118069e+00	2.209715362994993271e+00	2.010139621377845742e+00	2.137244518557693596e+00	2.801000745161752015e+00	2.841743161820521113e+00	2.202991094579530795e+00
1.272836320629458617e+00	1.426002143846009762e+00	1.374884724441949979e+00	1.411610431818747680e+00	2.150784666203531259e+00	3.517375484058558488e+00	3.239820259143554981e+00	2.822113207778188304e+00	2.043469710073321899e+00	7.863711476445084392e-01	3.203671719561681508e-01	8.762567994374977909e-01	1.505363945745263665e+00	9.528189216685171159e-01	1.064043675307161152e+00	1.060087487242431070e+00	1.499195844319010762e+00	1.891877753017458419e+00	1.328430279914054157e+00	1.782231269803084439e+00	2.172361974314499289e+00	1.978262109371729860e+00	1.323582496389659191e+00	1.181673022323664002e+00	1.840321631106728750e+00	2.504725665509015986e+00	2.468352314829348693e+00	1.685024573369987788e+00	1.785327535895251172e+00	1.937670575694032449e+00	1.694061161754287337e+00	1.269797469032703630e+00
3.008072258026472934e+00	2.489950302023299145e+00	2.448547633980667992e+00	3.231272626306923357e+00	3.485753267491922713e+00	3.205763664255699030e+00	2.353181435713601832e+00	1.949905413238018470e+00	2.302825033352054795e+00	2.606031360137293973e+00	2.956560351867123071e+00	3.343280521402183236e+00	3.111221113096042323e+00	2.627491471654063826e+00	2.313040722564632556e+00	2.020445429417286221e+00	2.073681445232068210e+00	2.208296729074463283e+00	2.785553162075422140e+00	2.704662605338840731e+00	1.945331148743182137e+00	2.301306884466538971e+00	2.501260773039766239e+00	2.705536519308908261e+00	3.476800571865657830e+00	4.010814490744295746e+00	3.730862189485124603e+00	3.807992174537881080e+00	4.111384053770378522e+00	4.053554845243331428e+00	3.255174153797943504e+00	2.604688116261729025e+00
4.570021485192485994e-02	1.909031698380784792e-01	-1.829329885255731591e-01	-1.084254008046907081e-01	1.136344420957764445e-01	-3.894041113629630457e-01	-2.144776794811914244e-01	-6.140920514786344514e-02	-1.583918312941390572e-01	-5.789096418882899719e-01	-3.328238146842389944e-01	-6.982899963217015227e-01	-9.754103149065254108e-01	-1.030552523632417783e+00	-8.683692524313296746e-01	-8.970330796308693122e-01	-5.392592521879057132e-01	1.549177827124920831e-02	-1.346412798689829715e-01	1.140855434854786271e-01	3.554264318944274081e-01	4.761595104647483589e-01	4.828597773415765348e-01	-2.624890346034692290e-01	-4.148308388863725660e-01	-7.188615684699511954e-01	-6.019014942605553919e-01	-1.049321155461602206e-01	2.196950261425691664e-01	5.421915346691569271e-01	3.218853256716477373e-01	6.872174712303336097e-02
3.974185749860825179e-01	5.375551679882223377e-01	3.713590998179964742e-01	4.273196774648208573e-01	8.710641112118436835e-01	1.800512456336063050e+00	1.265369365604821272e+00	1.207162467442183917e+00	1.363206291951499782e+00	1.232941002605403291e+00	8.644148031008118682e-01	1.268362085230229530e+00	1.824329155709888406e+00	6.594246135611746551e-01	1.313810032405547390e-01	7.154012357502588237e-01	8.559519142056298824e-01	4.379546023545148881e-01	7.737450140028041545e-01	1.429466945552279489e+00	1.447679832347668505e+00	9.384560876906984372e-01	1.448215917018053744e+00	1.623895021217134804e+00	1.533629208889796036e+00	1.752914212592916243e+00	1.471441088373945494e+00	1.033871453101275373e+00	1.321249694501231309e+00	1.570750558627614479e+00	1.508697960150376494e+00	1.433731930934874832e+00
-1.814078220771925487e+00	-1.365356100174051068e+00	-1.040365765483682869e+00	-1.783049495940675744e+00	-1.522075528973140024e+00	-2.317921960555185734e+00	-3.613707138573947653e+00	-3.119651479471944544e+00	-2.659900514594861765e+00	-2.888411363345892990e+00	-2.247562930382342117e+00	-1.907374844744187836e+00	-1.506479457930409049e+00	-1.814570055464453713e+00	-1.413680291692688495e+00	-1.149238532475938435e+00	-9.989225149800963210e-01	-1.169409706054028275e+00	-1.005110838027601927e+00	-1.343192861582894526e+00	-1.123481402687387609e+00	-1.544035740315881755e+00	-1.695444349733732148e+00	-1.745360646034508356e+00	-1.358281388649563493e+00	-1.016424503021282844e+00	5.744863840767304441e-02	3.383035427706216902e-01	1.115715651600234365e-01	-1.462064237828118174e-01	-2.107063042766480765e-01	-2.591751923131568880e-01
2.690962923126801520e+00	2.345072508557154212e+00	2.158621149015094609e+00	1.040337834432599751e+00	1.891427367947178917e+00	4.796992838595557807e+00	3.901121221404593165e+00	3.127463816017048703e+00	2.641200256779876909e+00	1.383368092082872147e+00	9.383236357565875041e-01	2.139610888334687322e-01	1.278293622044649747e-01	5.896514734994092732e-01	4.236669755374499746e-01	6.504005206372482917e-01	5.710347697371185305e-01	9.604138373321783329e-01	1.597651056635893463e+00	2.329202209724269057e+00	2.899520055454674949e+00	2.519356993238372144e+00	1.949665842063109000e+00	1.404967608971974036e+00	9.239339287893787445e-01	3.356656849037349954e-01	2.515924435960112948e-01	1.710749560047823137e-01	4.745995296343791248e-01	1.447998730949858759e+00	1.796544383833204472e+00	2.182941494486275502e+00
8.751452093226405049e-01	4.426435718770931338e-01	3.521305911495180019e-01	-6.722069836629533945e-01	-2.486209489069853840e-01	2.416645089581366701e+00	1.905996691502433560e+00	1.457823220377955975e+00	7.675880658404127255e-01	-3.033804836275644790e-01	-3.285855215798804130e-01	-3.777360556356484933e-01	-2.019332069690623066e-01	1.033161878031722131e-01	-1.061340041608006685e-01	2.567280683668339836e-01	3.003082593990306082e-01	2.480004360973000199e-01	9.389012566163386087e-01	1.349252517644102811e+00	1.604784062508249454e+00	9.463569766626130919e-01	3.137065806294609960e-01	1.764185555827375851e-01	1.953974387305292548e-01	1.947951206818250292e-01	6.657864943264042712e-02	-1.659912461550767382e-01	-1.962602600481368198e-01	-9.883755871555935379e-02	1.336392874726239077e-01	3.955293416050635891e-01
-2.552628550723829437e-01	-1.830295051406442830e-01	6.293797896603564590e-01	3.100740551412031198e-01	6.844143893564205716e-03	1.301250361981430625e+00	8.360882707274605030e-01	7.706327104197401301e-01	8.458349166876366620e-01	6.149729518450584020e-01	1.275956449087239930e-01	-5.454800534065512574e-02	4.852567364254844473e-01	8.113334037771662288e-01	9.637732109578605044e-01	1.003262143673436801e+00	6.446963411456656523e-01	5.358337646539621663e-02	-8.991233121933386307e-01	-1.014246191452249812e+00	-1.981072881688219767e-01	-7.880365578500048152e-02	-8.102694148069861102e-02	1.292573679691735866e-01	-1.441294915725480907e-01	6.106418446161293589e-02	3.126831528001629001e-01	-8.687312882504587275e-02	-3.334179143572414405e-01	-2.791549312859613607e-01	-7.297140042961446083e-02	2.500201864455949829e-01
2.107547391062291275e+00	1.806339434839791203e+00	2.148531404073860340e+00	2.471798240691805759e+00	2.387411257804712417e+00	2.896081509911039298e+00	2.784411793588353667e+00	3.670962339701838495e+00	3.898897757916503615e+00	3.057557519146816727e+00	1.614099226132979403e+00	9.652420673551199704e-01	1.491123326131077675e+00	1.257824239755934714e+00	1.056309673866970167e+00	1.403500302888427420e+00	1.444576444248599989e+00	1.661753958860726632e+00	9.595808438698717469e-01	1.404421212080603665e+00	2.131202467452779192e+00	1.671161227756464029e+00	1.982101431708561234e+00	1.828281712897821265e+00	1.250184710791419018e+00	6.030818451727967267e-01	2.359253289020077360e-01	6.980747423867692536e-01	3.898919114586734125e-01	1.227256186071510546e+00	1.975272447287118149e+00	1.745323102573967056e+00
-2.141324118465173232e+00	-1.514761701463573917e+00	-1.042618178115604977e+00	-7.940035068860449297e-01	-1.340016496273810809e+00	-2.995111477759598184e+00	-2.803657950233195972e+00	-2.654541709479609768e+00	-1.870291963688738068e+00	-6.337675546333199073e-01	1.270561525763495014e-01	-4.168178218609683294e-01	-6.975601011680578889e-01	-7.010568482659023104e-01	-6.536464334050904323e-01	-7.642997005629699192e-01	-9.182212566246160668e-01	-1.262863031424287019e+00	-1.163262824351481095e+00	-1.414536760449445651e+00	-1.726626630357117831e+00	-1.538597593416740850e+00	-6.999365427315926702e-01	-8.352001409465609205e-01	-1.033197471667969491e+00	-8.083864806176346285e-01	-2.799760157506014369e-01	-2.968434434338109162e-01	3.564565308901448959e-01	-1.598732262608422994e-01	-4.938161836724775378e-01	2.170451271493367973e-01
2.730308748605914104e+00	2.468847527125785035e+00	2.437155555759960013e+00	2.712556524916944323e+00	3.223194549150612875e+00	4.447239127704477823e+00	5.092856891096627869e+00	4.309727482840514767e+00	3.898888265722738833e+00	3.419624210430192601e+00	2.796856562468780449e+00	2.723849232950382504e+00	2.360036846158327428e+00	2.430880211241627897e+00	2.058309769135036049e+00	1.919612189519005474e+00	1.939738423862036099e+00	2.450019109899121084e+00	2.006264228006982897e+00	2.222813371728041165e+00	2.364872498595632866e+00	2.869605266900576712e+00	2.601144428402717867e+00	2.223908524919626206e+00	1.848129861932005236e+00	1.623446652496883136e+00	1.210879387313951616e+00	9.071519268281231785e-01	1.159723766706081571e+00	1.492480263202633939e+00	1.487988928842229219e+00	1.150724480116861015e+00
9.059624135847256232e-01	3.447315664182790118e-01	6.796162894090967965e-01	1.826076179180160242e-01	1.518376850680701329e-01	1.292172170655033980e+00	1.125804629676930624e+00	1.103678973067855784e+00	9.567118355564802057e-01	1.029424570069066291e+00	1.097531550170488757e+00	6.743832564187373091e-01	9.140167807115646692e-01	1.059906465705556577e+00	8.719274095290844295e-01	6.602933326730944241e-01	2.598692998306841861e-01	1.244196538521050305e-01	7.217895230868501821e-01	4.768578012961908752e-01	8.733734128636210237e-01	4.224823001357870256e-01	9.877208020748194650e-02	6.254025110221568262e-01	8.848187462387390179e-01	9.162353370410976083e-01	6.426933266490704177e-01	6.648731244465584389e-01	6.757441068802224615e-01	5.850795413497212882e-01	4.534791740458047338e-01	8.527976550889663221e-01
1.954886383043955567e+00	2.042460478253201206e+00	2.347516569135432718e+00	3.107376385746851266e+00	3.173603387623197936e+00	3.044176718989042740e+00	2.002472288419149038e+00	1.803393850795338427e+00	2.196139552753995972e+00	2.140370637366303175e+00	1.283784057869020501e+00	1.454170519357675495e+00	1.802294455223472536e+00	1.396626739228627123e+00	1.482004665639912400e+00	1.433668834522574098e+00	1.473601483567464232e+00	1.232777051121925371e+00	1.365543981471862622e+00	1.366944893770961622e+00	9.623687276275036950e-01	1.064699439134420000e+00	1.295974190153468042e+00	1.457890510898983472e+00	1.894281023053179469e+00	2.406700379116000210e+00	2.611753487555828812e+00	2.139735511508166432e+00	2.197329561646328866e+00	2.582697319834634797e+00	2.254061331701535220e+00	1.655405764624323650e+00
2.773376023814006608e+00	2.575962753656978688e+00	2.818215205632777831e+00	3.221918571098634665e+00	3.751797351809097680e+00	5.190836352387648844e+00	4.651206597036662060e+00	3.909244897627790483e+00	3.758027268937223386e+00	3.491748743557197443e+00	2.831859902570245335e+00	3.001883972434022496e+00	3.259337312726573455e+00	3.151202301404625317e+00	2.728830453679316204e+00	2.611445126729291299e+00	2.492501574024553523e+00	2.373051371210361360e+00	2.923946860322764518e+00	2.683460331383785036e+00	2.530831829551540402e+00	2.829320887145618357e+00	2.272874957844826405e+00	2.968802649078863709e+00	3.364295248697187990e+00	3.048906621034431996e+00	3.104000031289574135e+00	2.610877944957527230e+00	2.842197780468132873e+00	3.116447875810145707e+00	2.572868764169375044e+00	2.268038509520914570e+00
-1.552097490315583306e+00	-1.667902991830993553e+00	-1.398957960982588622e+00	-1.013150992234785441e+00	-1.919874755627165808e+00	-2.769344241831829923e+00	-5.482841725039540037e-01	-4.005742832545520771e-01	-2.728278103915037778e-01	1.284257791560295070e+00	1.331578340490521484e+00	1.238228022445880594e+00	1.030464693560593226e+00	1.249838459831955850e+00	1.017041474878919827e+00	4.391370015962692830e-01	-2.199145007865396517e-01	-9.369829837909612880e-02	-4.783174298642640099e-01	-1.108796195935159545e+00	-1.020411451721272345e+00	-5.402908128968936935e-02	-5.658794758383726142e-01	5.223857994588338993e-01	6.388604933490346083e-01	1.893126876821351612e-01	-5.251639136902342964e-01	-9.993232044765049116e-01	-3.640188560830756592e-01	-4.334012619816881573e-01	-6.308882634572617887e-01	-5.854702229847502659e-01
-2.846931204899788348e+00	-2.861403583027874564e+00	-2.953934848204262664e+00	-3.446827452812087689e+00	-3.962088803859701969e+00	-4.007856144640089546e+00	-3.680260978078882861e+00	-3.985086085443242609e+00	-3.858579552379678645e+00	-3.046124203090952776e+00	-2.370590452089191391e+00	-2.473950375901766918e+00	-2.771419299063908159e+00	-2.142457372458970166e+00	-2.283054900726895653e+00	-2.514048017579905370e+00	-2.724941944604565514e+00	-3.070906422537191371e+00	-2.527365717205186879e+00	-2.706678418801144126e+00	-2.825361056146836969e+00	-2.629997459142824567e+00	-2.511729471800322688e+00	-2.331533092766771897e+00	-2.611161150491811078e+00	-3.055307300729082964e+00	-3.084616401783712103e+00	-3.139269724763367186e+00	-2.927136099307053652e+00	-3.349278750096666979e+00	-3.484069711699647964e+00	-2.870492760291783796e+00
-9.460500758028842494e-01	-1.346008993326868630e+00	-1.554495633305313262e+00	-9.972028528409693227e-01	-1.546121154134991516e+00	-2.447457638639259248e+00	-2.198748798013931083e+00	-1.762187538120328023e+00	-1.955327288667039420e+00	-2.237512599773312960e+00	-1.579505483530208920e+00	-1.170014664302462704e+00	-1.236057107117119136e+00	-8.647212595864318674e-01	-9.681770139289053168e-01	-1.228229479435538396e+00	-1.102400600932140984e+00	-9.255541064416131780e-01	-9.608820505377217991e-01	-1.333669963687088122e+00	-1.635444792152134452e+00	-1.735600389724296866e+00	-1.639742458551486148e+00	-1.454253971130326839e+00	-1.287460229450023030e+00	-1.140075910204589871e+00	-1.708047219429821295e+00	-7.969105565717504724e-01	-1.367952836470386568e+00	-2.006112503712334849e+00	-2.106163558238500322e+00	-2.031019758073536519e+00
2.112460416101849869e+00	1.899169858649899068e+00	2.411010527542285065e+00	3.221422171865994333e+00	3.027049804903684471e+00	3.626178773035994229e+00	3.569972401027371234e+00	3.915138622831741522e+00	4.410984834582968972e+00	4.066995551609918103e+00	2.701101974145560192e+00	2.541343434858445605e+00	2.994354151867380853e+00	2.679868397160587001e+00	2.326768848508204535e+00	2.157618737773367101e+00	1.985841644438992359e+00	2.165491458145384129e+00	1.918678191529433086e+00	2.456812598036616002e+00	2.460275868719719927e+00	2.900058481705272584e+00	2.780235873950002379e+00	3.220465561323419657e+00	3.047700991722098962e+00	2.530831129522383538e+00	2.218851345501577033e+00	2.041451621624897683e+00	2.405537857455005035e+00	3.154250663645351782e+00	3.164588823122535644e+00	2.592564031743757269e+00
-1.212975809535465244e+00	-1.302611501299256291e+00	-1.138888267728894954e+00	-9.764192876854914660e-01	-1.389575077127201519e+00	-1.460929164014050041e+00	-1.816216933272136513e+00	-1.424746921839581404e+00	-1.701133805649912123e+00	-2.125004422054984410e+00	-1.754723223105584262e+00	-1.619460662013994190e+00	-1.179589515192506877e+00	-8.376384982446988259e-01	-9.215032703450501961e-01	-1.158754047398829812e+00	-1.025638659524583662e+00	-1.054053528970115172e+00	-1.173217827135297320e+00	-1.176245812779101341e+00	-1.038390387135817772e+00	-1.383750188343703780e+00	-1.356187091620151497e+00	-1.070641190687680711e+00	-5.156969810261667897e-01	-6.261630373483416667e-01	-8.438694758281136687e-01	-4.181148861259307847e-01	-9.099063108616584072e-01	-1.314624421898558770e+00	-1.357664492097387710e+00	-9.723256094680468031e-01
-2.891066830606902727e+00	-2.297270861179169454e+00	-2.179990254191298327e+00	-2.393871274559058904e+00	-2.439869730983129870e+00	-3.865529393710040118e+00	-4.255983607679729275e+00	-3.591642476505469528e+00	-3.125187546430589158e+00	-2.729275875954260577e+00	-2.510807385424197236e+00	-2.104281519662674960e+00	-1.643138324021854446e+00	-2.247123397341688644e+00	-2.180323721040858587e+00	-1.863679338689599785e+00	-1.707003530056208751e+00	-2.228358539228645352e+00	-2.578996238157764687e+00	-3.000453218712301862e+00	-3.124198023072216390e+00	-2.985943323794098436e+00	-2.270938624658009442e+00	-2.010052388259796707e+00	-2.188487038488890590e+00	-2.309541103355299718e+00	-1.821025877633227097e+00	-1.752080546744162692e+00	-2.029845020842251380e+00	-2.233981647983873220e+00	-2.275352159536462970e+00	-2.286570858333243805e+00
-1.963754688952211724e+00	-1.823931700507002374e+00	-1.348355711306407967e+00	-1.136225033629737258e+00	-2.088085845171826271e+00	-3.335287186316457042e+00	-2.550172743847019419e+00	-1.789765908051708543e+00	-1.084712064823222466e+00	-5.295646512410956408e-02	-1.583141305530517129e-01	-7.327228219030040846e-01	-5.790809937382315198e-01	-2.633677792302758780e-01	-3.924402766163589962e-01	-5.263623253246804135e-01	-8.899267451217419689e-01	-1.100480718643034983e+00	-1.039063376428384755e+00	-1.231976186196259482e+00	-1.037405367514159016e+00	-1.074689752268556120e+00	-1.420463058524339850e+00	-9.691223556986510168e-01	-9.942092202675112400e-01	-1.080985343795935139e+00	-9.499485266484034574e-01	-1.065663911099142602e+00	-9.803524240526862998e-01	-1.028075503978767014e+00	-8.610997352408846783e-01	-4.101536945713575300e-01
1.247264318029844166e+00	9.081541140373703414e-01	9.763612308737976697e-01	9.210605408119799664e-01	7.734248788590419865e-01	2.619047971260432539e-01	2.975524721858179844e-01	9.511668647265892895e-01	1.427718135979800351e+00	1.536545162566173239e+00	1.096912650929907640e+00	4.651881235838242201e-01	5.890340938526874570e-01	6.992713927372561367e-01	8.118767796733336040e-01	8.279014298130643601e-01	5.951373974622666818e-01	6.032149431871556278e-01	6.506263530943529050e-01	6.567419169437271886e-01	8.887056028609207070e-01	7.794646830605854726e-01	4.792500103292267610e-01	4.374758618333147719e-01	6.863073898094063097e-02	-5.306415638486960441e-03	2.509384170177500484e-01	4.702187789861419498e-01	2.785372082390810689e-01	7.363398893067946149e-01	1.167028483632999825e+00	1.102139428744804750e+00
-4.621505014764959007e+00	-4.135131082181803031e+00	-4.698860469500323767e+00	-4.875561777050068990e+00	-4.842537878373475380e+00	-6.686467151284087862e+00	-6.937904214248360013e+00	-6.861653777059141035e+00	-6.543117756277089470e+00	-5.910194130864165452e+00	-4.732606504352975030e+00	-3.461993708750243481e+00	-3.309592869850724206e+00	-3.854199745990684711e+00	-3.743275783288995573e+00	-3.614654989527961604e+00	-3.441519690853424240e+00	-4.028742984754797973e+00	-3.435266402457486379e+00	-4.022013305944018846e+00	-4.853664236891083839e+00	-4.535426857401666290e+00	-4.243207368390089052e+00	-3.806815275824042555e+00	-3.651377939941759632e+00	-3.412858801289003541e+00	-2.959939816684649561e+00	-2.666124804831582207e+00	-2.767584590938795941e+00	-3.622540689476676068e+00	-4.208496993772664396e+00	-4.503247344341703595e+00
-8.701655501921398139e-01	-6.527462123688660967e-01	-7.762239682766527427e-01	-7.287383649242409334e-01	-4.439899487551106083e-01	-1.772079713747679808e+00	-1.906096443476807067e+00	-1.489567370516657885e+00	-8.516781877271403234e-01	3.588192916955858514e-01	4.466660358128315966e-01	-3.638143322863927054e-01	-3.363168263508334865e-01	-7.267385668671060284e-01	-7.942818017987577361e-01	-9.148192723396745274e-01	-1.088192465110325191e+00	-1.415209384336769016e+00	-1.133928661963049533e+00	-1.131596304178377865e+00	-1.024167983962065653e+00	-6.082722684257578782e-01	7.755150431673255018e-02	-4.664138473533450957e-02	-9.324628520690514399e-01	-1.209041978518581972e+00	-7.544407539235563620e-01	-1.124196801809581814e+00	-4.852308519442307122e-01	1.141379904838649151e-01	-5.314639358292887195e-02	3.678299144568248358e-01
1.023924766684876531e+00	6.604533611425832396e-01	1.225341190770378841e+00	2.357330111636561920e+00	1.750352541968343223e+00	9.813458741744011116e-01	2.006683683192761691e+00	1.936688637814086844e+00	1.907877472945349373e+00	2.727135611023304040e+00	2.953730990531934442e+00	2.611643238489167462e+00	2.317904167336255483e+00	2.753310040989020546e+00	2.395247517051291908e+00	2.074128941082892474e+00	1.739940423138080172e+00	1.697716734127961535e+00	1.116439590188528896e+00	6.911550347693379281e-01	4.708483856584081417e-01	1.039195091509923285e+00	1.549743120170820943e+00	1.772319613707578068e+00	1.744284157492874687e+00	1.930282948827140466e+00	1.423275916140704478e+00	1.234471289885385570e+00	1.658593529577494063e+00	1.553759965932006715e+00	1.360821562843440358e+00	1.609071397349640220e+00
-3.976207041262795006e+00	-3.622945695792293197e+00	-4.104179616855146762e+00	-5.210982716681135329e+00	-5.245497835197158842e+00	-4.642099008687664785e+00	-5.656842635646166073e+00	-5.466543629194378084e+00	-5.270500358456470025e+00	-5.429743139821192166e+00	-4.655750098776290535e+00	-3.897995708342422372e+00	-3.850228309701391183e+00	-3.508938203807606016e+00	-3.361410659084456576e+00	-2.978140420200967586e+00	-2.964057938437366868e+00	-3.780226479565827802e+00	-3.344240753229207996e+00	-3.465748632028129439e+00	-3.508443148182933680e+00	-3.676123565334630694e+00	-3.546236657224428157e+00	-2.937503899955990594e+00	-3.603012662121174881e+00	-4.574589303549025487e+00	-4.080436838922001819e+00	-3.130796575860381292e+00	-4.184049713280155736e+00	-5.050891841309090857e+00	-4.722515155895305128e+00	-4.088409960792063202e+00
-2.071751219875460404e+00	-1.828316447458592453e+00	-2.653447908112066767e+00	-3.584244216014278450e+00	-2.496351213774600009e+00	-2.917188325115960712e+00	-3.804008859201308823e+00	-3.313673458027108332e+00	-3.597280596795531249e+00	-4.191575541823435280e+00	-3.975117861483722148e+00	-3.703524644809610855e+00	-3.375953475955941752e+00	-3.939541215171304955e+00	-3.429832258706560388e+00	-2.871841741019227623e+00	-2.204930738699855564e+00	-2.144325389877648647e+00	-1.869504851232461462e+00	-1.832024133320318882e+00	-1.709340603145787840e+00	-1.906664027804856998e+00	-2.109431260500454375e+00	-2.501793450230607618e+00	-3.073974896035416293e+00	-3.261985990096675003e+00	-2.571497557374820442e+00	-2.428329606059762114e+00	-2.518801270287365224e+00	-2.159582053614036212e+00	-2.210213345403050145e+00	-2.563515756224351794e+00
5.250391281503472563e-01	4.313723265435458476e-01	9.485433495492943123e-01	1.671819067513875323e+00	5.240051591249945684e-01	-1.853884725133877032e+00	-1.447502276054009496e+00	-3.035830182485627082e-01	9.892536549340854579e-01	1.867323896279001971e+00	1.593087748887217048e+00	6.412800027028061622e-01	5.105600904505169790e-01	6.687523811651985284e-01	9.507303994061215846e-01	7.564696974417601805e-01	4.093521685507296448e-01	4.220601201548042636e-01	7.174775507359416882e-02	-2.457612990260566455e-01	-3.522047209898965803e-01	-3.268194453240589881e-01	1.188364135764893026e-01	1.774063598385916818e-01	3.006352108223305231e-01	3.730658289755689472e-01	6.237352484139685460e-01	1.433322819353689104e+00	1.308833445135304308e+00	1.272030320572881568e+00	1.538776092623500791e+00	1.367667004674091302e+00
8.743457601882422825e-01	8.153409848520325465e-01	7.958763392826903038e-01	6.355071114464539983e-01	1.184131678871856108e+00	2.383533138091152637e+00	1.528283108866524076e+00	1.331851977105864115e+00	6.986606343460166624e-01	-1.089265537933084144e-01	-3.730311119407873632e-01	-1.627294194792134607e-01	1.571825623620518031e-01	2.597419038687331372e-01	1.846993179734952584e-01	9.916986767702100358e-02	2.721797972834427704e-01	3.513320510061028190e-01	2.174655602644701702e-01	3.964472164059866799e-01	7.548687269126050925e-01	4.959072568446946661e-01	5.711409910044316085e-01	7.883987414555019280e-01	6.279201952337470916e-01	2.061944006515308847e-01	1.413478407719714336e-01	5.893931226177553939e-02	-3.313368395170621650e-01	-1.768842636367689569e-01	-7.539908017002629192e-02	2.341905532368007414e-01
-4.422591015735610198e-01	-2.627595310850586174e-01	-7.652205446789450694e-02	-7.376754081535434882e-01	-4.765461148454117057e-01	4.852614382488170119e-01	8.321354233498211572e-01	4.237212575610181942e-01	1.348008074242869336e-01	4.426513929347401510e-01	3.210921657445908184e-01	4.604447599034024174e-02	-1.921292285777632600e-02	1.557863478670407642e-01	4.585944306852558078e-02	-3.164641573852243206e-01	-6.580459424824616210e-01	-5.907078811118866568e-01	-8.460109951863559186e-01	-6.747017772502263977e-01	-6.640811815769434578e-02	1.053988533312622405e-01	-2.502469346034943629e-02	3.568329635432111457e-01	8.457148753407789377e-02	-6.695804521789713304e-01	-8.199804185044150540e-01	-1.103006816397207324e+00	-1.057423299538719608e+00	-1.103494131593415029e+00	-9.182875257299271121e-01	-2.256990428859135256e-01
2.138220735977860443e+00	1.614620801419083707e+00	1.116756754221458259e+00	1.355030681188274189e+00	2.312718268238822095e+00	4.259544967129525794e+00	4.346957674524841941e+00	3.403968783985156676e+00	2.304411980757969047e+00	1.676297396472771206e+00	1.403917237617954727e+00	1.140400094127714592e+00	1.078354637999686005e+00	1.704216486641118244e+00	1.188688635289660622e+00	1.333967028067953420e+00	1.707857191810891573e+00	1.981606023042598030e+00	2.303915683664606195e+00	3.000584725348591331e+00	3.043757440694779159e+00	2.823945481334254382e+00	2.185221538013508713e+00	2.035724526881474095e+00	1.649442198436168905e+00	1.170094834901073355e+00	9.725596556679009241e-01	6.674305155726311112e-01	8.660565557862994757e-01	7.699396209989415318e-01	9.629854675380603579e-01	1.469473782202356471e+00


==> Cifra_figuretem/100/RPdataBlue5.0.txt <==
1.203365392360377761e+00	9.625967690936387822e-01	1.307500320608610211e+00	2.309757849882903891e+00	2.598022680910680560e+00	2.864494337685103087e+00	2.641367508534850028e+00	2.629163720211359578e+00	3.090036432984156534e+00	3.327906853361419781e+00	4.103194526286074506e+00	4.289915677951014139e+00	3.468480812356501630e+00	2.657898439880994168e+00	2.400976115330518912e+00	2.155243176705816666e+00	1.665116334916410867e+00	1.856517562350208150e+00	1.959569243263464156e+00	1.728315492947503751e+00	2.181398607970946202e+00	2.670739396426269341e+00	2.933506955059522081e+00	2.858293488624741752e+00	2.677922522221962698e+00	2.762970281967181307e+00	2.770420117647724112e+00	2.536458946091900035e+00	2.849557816860576853e+00	2.024374963422920448e+00	1.165405383505709880e+00	1.392485047059343062e+00
2.242239967887034169e+00	2.826646492208578554e+00	4.340695765891633862e+00	5.121303515844995324e+00	5.123902863794377538e+00	5.277650382175741228e+00	5.430769494655838692e+00	5.122565642442053147e+00	4.496812215138594304e+00	4.295193131832296451e+00	3.740112318333645103e+00	4.115014627041969852e+00	4.446548151031655571e+00	5.063665324198897366e+00	4.978547239261138735e+00	4.802198976254655527e+00	4.393272720521356867e+00	4.398140177895945691e+00	4.175949403979604568e+00	3.533570048384258921e+00	3.247244637250438881e+00	3.958828479059089300e+00	4.108056009909481610e+00	2.975849504732992035e+00	2.049438249153530567e+00	2.321001737140782062e+00	2.798797920406410178e+00	2.784223785439424947e+00	2.237095257520436586e+00	1.958025310144082765e+00	1.749576000671603460e+00	1.273506137030531615e+00
1.721299111494037026e+00	2.144248079777272498e+00	2.149181171189096684e+00	3.032429201378056938e+00	3.414084173627631280e+00	3.667894855729795456e+00	3.826482305834489228e+00	3.902044339384169280e+00	4.892055449313545523e+00	5.447197710118012459e+00	5.513611493592595281e+00	4.874389122860912416e+00	4.223492934189260417e+00	3.982190788615354027e+00	3.691448572228893443e+00	3.682555626568992935e+00	3.121520635479821948e+00	3.122200211303147732e+00	2.811108043813955071e+00	3.113113307553249776e+00	3.427793120797888449e+00	3.487318967435370176e+00	3.310213894923212941e+00	2.869276113659856797e+00	2.940623662516029135e+00	2.619269244716072365e+00	2.763841693968099200e+00	3.253794821214143873e+00	3.893594797665281160e+00	3.145484355462542680e+00	2.069984402879246232e+00	2.195572586404466175e+00
-9.643397341197613715e-01	-2.202560074728714401e+00	-2.359719408375432259e+00	-1.681713265276460589e+00	-1.563098823742713250e+00	-1.655862282481309844e+00	-1.575021517093192713e+00	-1.719812950733762946e+00	-1.496919172714363588e+00	-1.459215414808524569e+00	-1.801962520671247070e+00	-1.918141042052212697e+00	-2.091178017522983268e+00	-2.499237967303025609e+00	-2.449714359153229548e+00	-2.312813191894373510e+00	-2.506265471022734115e+00	-2.176260471669005714e+00	-1.727265541373077085e+00	-1.714784174283636276e+00	-1.623395555919425304e+00	-8.657888905829120851e-01	-1.340355682008731175e-01	1.315565170995705579e-01	7.632674279960011132e-02	1.268266347123223892e-01	-8.138765028497668697e-03	-2.866207726598407612e-01	-2.975279347822707421e-01	-7.667336431465165969e-01	-8.151408446736428948e-01	-4.186566656970456268e-01
9.264210496776785764e-01	8.776528996636799862e-01	8.591312676004992932e-01	6.540642466031713065e-01	5.199707808292146627e-01	1.706588546826917352e-01	-8.198427307475992798e-01	-7.982549485273563450e-01	2.792265856796282697e-01	1.815661436310989085e+00	2.557720391778027569e+00	1.990103021072943124e+00	1.713193299017130578e+00	1.745611145850285206e+00	1.004189328949908200e+00	9.021795061483967038e-01	6.692702196884658949e-01	1.067493122453058385e+00	5.863075103955560641e-01	3.712629046186473047e-01	8.039069317308992213e-01	1.355035821154997766e+00	1.121857561577634055e+00	2.884029635155999083e-01	-2.939551772003320962e-01	2.241398433668786300e-02	4.221859938475410745e-01	5.118971471394709871e-01	8.584368487413871485e-01	6.519148592558960953e-01	5.886934938749702750e-01	1.031230752871967526e+00
-8.987219231213006143e-01	-1.174009849846461950e+00	-1.215532723316707919e+00	-1.140610019663954589e+00	-1.535800235013819792e+00	-1.413870411116330050e+00	-2.557519940908984935e-01	3.005498526043954843e-01	3.765973717306243806e-02	-1.019543420713101556e+00	-1.687850839136723735e+00	-7.418158093445990087e-01	-2.185651393723912483e-01	3.619823471676526100e-02	2.585051159548021893e-01	1.226380167702925961e-01	-3.722711567346120159e-02	-3.028254487643747273e-01	-3.513275437696046777e-01	-1.021811945806691435e+00	-1.091180349382180781e+00	-7.296592319378313318e-01	-5.279228502504924592e-01	-4.053677177515112584e-01	-7.012993206356097353e-01	-4.473648782589793038e-01	-1.605362254670628097e-01	-7.867739828505022903e-02	3.178428060818165868e-01	-3.195282443461229249e-01	-6.477775763119272279e-01	-1.021360637223618140e+00
9.271519690027940630e-01	7.228771152472673878e-01	1.152210315897744808e+00	2.404615596148442780e+00	2.577830435467328929e+00	1.710239389271056343e+00	2.850104323935610529e-01	-4.410617878926570423e-01	-5.230099447261327139e-01	-3.219836049594534400e-01	6.739517324833744771e-01	7.104842018557919747e-01	5.605233919182333047e-01	1.667784691607950565e-01	-2.380072231385801373e-01	-4.390127689024722613e-02	-9.603507004377323519e-02	4.778596512897327897e-01	6.497291351977180218e-01	9.677762550478382630e-01	1.184242755296835314e+00	1.038272788510882894e+00	3.877338596671593973e-01	2.839437221689563584e-01	6.004164659065770460e-01	1.420193744386934354e+00	1.394601728434896604e+00	5.088768533249344861e-01	2.826372466543128348e-01	2.932907761745764952e-01	7.172842233253075017e-01	1.056933018472122621e+00
9.386022087220333709e-01	1.642597192963013875e+00	2.349028325762887004e+00	2.417935837009104194e+00	2.118680950369916438e+00	1.528892795540201632e+00	1.024197867728266598e+00	6.185755110057878925e-01	-3.815571924006870841e-01	-8.331573160377083731e-01	-3.062166555550704938e-01	3.947243773419258916e-01	9.724166011043438029e-01	1.835564007619327143e+00	1.809484571322580448e+00	1.923894913725337608e+00	2.221505148521313977e+00	2.236656784651527285e+00	1.882675344059872691e+00	1.837057453408017738e+00	1.448449521798459649e+00	7.774703277393021361e-01	1.467018689220357941e-01	-5.749684271370459898e-01	-6.508059663865967126e-01	-5.162471342160747101e-01	-3.254042018812161596e-01	-6.956544032941026912e-02	4.922648680715162317e-02	6.288885998229363228e-01	1.122074529293474843e+00	6.129649920122897111e-01
1.093689651272886199e+00	1.817214082852957491e+00	3.141935731964563772e+00	2.575050676070985478e+00	1.751818198368393364e+00	1.783259596977722961e+00	1.391923787379232058e+00	1.282191985274749424e+00	1.003901285830943735e+00	7.144298491924606642e-01	1.181664134846621694e+00	1.958593788141992365e+00	2.409482476713022070e+00	2.620381391343240107e+00	2.781438615890334809e+00	2.842348715813030502e+00	3.353310794374043446e+00	3.383384499735076378e+00	2.943316040903491526e+00	2.511389932666364011e+00	2.025663520107814808e+00	7.780206679488106403e-01	-3.823512046660209052e-01	-1.164289485830243137e-01	-5.559959897156761810e-03	2.628057034592753416e-01	3.510314522183755614e-01	2.662589440563466713e-03	-1.714502321482867797e-01	8.015690295332967841e-01	5.629108349016633817e-01	2.297018168566549445e-01
8.606468809623075700e-01	2.998292493497877950e-02	1.997225208973217203e+00	2.657175868004312491e+00	2.171218534538163603e+00	9.352736732304712808e-01	-4.230401255566655916e-01	-6.359868661298521131e-01	-1.906943621527996957e-01	1.054496277719437991e+00	2.348727195497976705e+00	2.593286056114440186e+00	2.407543853322809291e+00	1.737181859941651085e+00	1.197515371307099619e+00	1.273391819729218444e+00	1.602985386954381752e+00	2.018487123056415644e+00	2.158898144462365831e+00	1.686842194168877374e+00	1.627566935647417612e+00	4.343409787011762169e-01	-3.104906179109790942e-01	-9.092989522375269362e-02	-2.139698052641898218e-01	-3.267664185901619778e-02	-9.886609947051160779e-03	2.345311475525766430e-03	7.819596137352801124e-01	8.527124454716159541e-01	4.696920412386341170e-01	9.063304987224940490e-01
-7.753718263896887120e-01	-1.005709901362913827e+00	-2.626922795295063562e+00	-3.788395992940165158e+00	-4.102948137626069247e+00	-3.133331860777023525e+00	-1.946393237253690289e+00	-1.638293514455539501e+00	-1.140883725333303511e+00	-1.464752310312645189e+00	-1.615884123343876100e+00	-1.197751877160677214e+00	-1.879834081640783028e+00	-2.670088818250322404e+00	-1.949237178615272237e+00	-2.069551463711329475e+00	-2.287359106934420350e+00	-2.473942517197697644e+00	-2.251418404276864571e+00	-2.006175083076197296e+00	-2.229027749487012766e+00	-1.803263808086094544e+00	-5.950414756740490807e-01	2.106934851693916533e-01	1.764877379573955851e-01	-2.085701482713555321e-01	-4.496876283956258158e-01	-1.042607875576449628e+00	-1.442140675480108714e+00	-1.282500382780837445e+00	-7.298987468159735537e-01	-7.778409795036100860e-01
2.429338183451468680e+00	3.316400367812934125e+00	3.981402288803440825e+00	4.176372343665326170e+00	4.412073272441447536e+00	4.144039600338480511e+00	3.673023301000626795e+00	3.247124968620791030e+00	3.125300467418999251e+00	4.015304061041676142e+00	3.874410830902116132e+00	3.398342804058974487e+00	3.219913055064690610e+00	3.287790200859723733e+00	3.283847755580923344e+00	3.332818670833087360e+00	3.254354875562344596e+00	3.086112063864150823e+00	3.148214702335792925e+00	3.348016543040144732e+00	3.088848030843329706e+00	2.436271290364909969e+00	2.117776841262439369e+00	1.867045512038531641e+00	1.708012205221777657e+00	1.854860350091035892e+00	1.985886914363779843e+00	1.947541542381775237e+00	1.439562585846092313e+00	1.681704934722523692e+00	1.752881018400887392e+00	1.613624115830522010e+00
4.151693167494007741e-01	3.756902799901870038e-01	6.300215131413430258e-01	-1.128365214948445078e-01	-3.943474765369557877e-01	-5.090619458562013477e-01	-2.422594246266014939e-01	-3.777534642249168878e-02	-2.596704745226872668e-01	-1.068460544340323004e+00	-8.956731999970130031e-01	-1.462196065736915962e-01	-2.403396976690782560e-01	-6.579839642833924807e-02	4.179032109219003588e-01	6.758824781617537303e-01	8.352652991217018874e-01	9.465545369185086599e-01	8.220193594893330236e-01	8.926754722709057122e-01	4.494289788832439569e-01	-5.794985810457509157e-01	-7.391665885058544827e-01	-9.248097869515322644e-01	-6.359269708759069939e-01	-7.939477949910367371e-01	-9.079619319290195278e-01	-6.985110806492932367e-01	-2.614903782294001333e-01	4.373704103163191803e-01	8.730760106971841017e-01	6.679598090538642063e-01
1.694260043362496804e+00	2.066748787746683469e+00	3.415012423144812015e+00	4.033321055098908481e+00	3.612431694986693476e+00	3.705100721966450017e+00	3.453151201782687085e+00	3.463285856428417464e+00	4.263028667119392878e+00	5.396921207216749394e+00	6.209993656570306442e+00	5.914284017845318431e+00	4.928085590241368941e+00	4.044852858440677323e+00	3.875049672766244235e+00	3.614651230336898280e+00	3.563281035053783352e+00	3.548576824364191307e+00	3.292598032579705070e+00	3.047634039452648658e+00	2.761303460724306547e+00	2.708235293114120257e+00	2.699481813594470481e+00	2.574581538902913191e+00	2.943724665208739655e+00	2.858129366680418393e+00	2.575468193159095254e+00	1.895005098742693850e+00	1.355110269764223441e+00	1.418541923868281707e+00	1.130025535490192468e+00	7.836770323404292915e-01
2.681725103247750042e+00	3.155462123264553220e+00	4.451399100313334856e+00	3.959506186868294364e+00	4.219312990443117251e+00	4.522345852641783459e+00	4.827570464684922236e+00	5.066563593380901231e+00	5.055887998414005935e+00	5.115766002040438742e+00	5.079108069418158067e+00	4.564265434405269772e+00	4.320602597292134917e+00	4.106862285163114912e+00	4.045235295903402140e+00	3.918769694371341927e+00	3.793294184417073112e+00	3.566320580800198314e+00	3.653701142437463467e+00	3.794339286430259861e+00	3.526274055369641669e+00	3.090045588163615076e+00	2.915618327920110442e+00	2.365288256392246602e+00	2.471200313004440208e+00	2.374583628589743700e+00	2.381605086440651053e+00	2.322728923268263745e+00	1.940314926012282948e+00	2.052897571059633997e+00	2.039071017431624000e+00	1.843758654941374919e+00
1.125472945496006592e-02	-6.365153125494499298e-02	-2.727510094654090000e+00	-4.317187950772397365e+00	-2.654891941914421238e+00	-1.270992109921754487e+00	-5.742195676056920384e-01	-7.256775913615884921e-01	-1.913678625234562780e+00	-3.188584514817556670e+00	-3.442417040879913070e+00	-3.244999048347791071e+00	-2.899668926864151342e+00	-2.965247604717115237e+00	-3.010695528346693628e+00	-2.816898464975190031e+00	-3.331519162298410830e+00	-3.605711111767667010e+00	-3.072332667763776559e+00	-2.247680788553844344e+00	-1.180576155856490450e+00	-6.584647091532860319e-01	-6.624049697613042520e-01	-8.100573519268436939e-01	-1.438972200460708395e+00	-1.340438724691830341e+00	-8.974836496778537676e-01	6.204305012700556815e-02	2.827267567309549867e-01	2.335530575986311322e-03	9.184334455834104738e-02	5.939708115566493252e-01
-1.879220438419133110e+00	-1.736611099336784925e+00	-3.430829050200416841e+00	-4.982693075661460469e+00	-5.038210452327986921e+00	-4.575260103018323754e+00	-4.090594737252319923e+00	-3.974310748842805552e+00	-4.674140445093713403e+00	-5.519814475816633426e+00	-5.504390548824703799e+00	-5.438918894399615844e+00	-5.441634705786890791e+00	-4.936870342590608196e+00	-4.158873375334571243e+00	-3.951528559988570333e+00	-3.891899231674344595e+00	-3.946642227683196502e+00	-3.795583146251048756e+00	-3.335711335691740942e+00	-3.738971418848383799e+00	-3.802777577649330887e+00	-3.249042286988284900e+00	-3.008383765404552435e+00	-2.527559563061518855e+00	-2.639420326832856212e+00	-2.947717954024739129e+00	-3.208985847687102932e+00	-3.542486059269965182e+00	-2.579036070889083376e+00	-1.477990813589924901e+00	-1.814726303292807597e+00
-1.227948462292504317e+00	-1.280889706779545500e+00	-6.907374985265511969e-01	-7.050538034723280445e-01	-9.025668877541096480e-01	-1.204762074442796260e+00	-1.187950418206966452e+00	-1.205232302597611049e+00	-1.396422711661684524e+00	-1.124105949796618820e+00	-1.827182630717239409e+00	-2.698866447864453288e+00	-1.915013595575680627e+00	-9.316066002444665095e-01	-6.033875151161903760e-01	-3.438559734697435033e-01	-4.510763226215583899e-01	-2.899504982112169338e-01	-4.288850051653392836e-01	-2.415201009060974346e-01	-7.902524607522113387e-01	-1.224200989049011090e+00	-9.266984931104552681e-01	-8.357139349688416097e-01	-5.409003788168998961e-01	-1.060528147369070640e+00	-1.349136507108402272e+00	-1.235561750426838801e+00	-5.528537098929764415e-01	-4.599665334220778279e-01	-7.236376344902221147e-01	-8.297677718024608629e-01
2.427476844705593439e+00	2.521248788330379575e+00	3.111200824526920261e+00	3.279006463198145926e+00	3.588780817473564699e+00	3.654395904358592517e+00	2.676506154906859170e+00	1.745365463179206600e+00	1.348346626425948047e+00	2.270010918540226186e+00	4.104710136524162500e+00	4.568108813459512696e+00	4.260193619442726565e+00	3.459338456824297303e+00	3.077755006286270856e+00	3.215578456591504430e+00	3.170854420591399769e+00	3.132969311959686642e+00	3.197138855840490290e+00	3.226067129279997392e+00	3.316200549417708476e+00	2.419107404585105314e+00	1.521257557908628710e+00	1.175621605931473024e+00	8.017151351648480473e-01	9.829609820413590660e-01	1.370992888815495414e+00	1.921475539816696720e+00	2.446872293704429602e+00	2.300454364931192597e+00	1.820258516763788359e+00	2.112706524005961040e+00
-8.071643721283825457e-01	-1.064895143765869134e+00	2.188047916170527893e-02	-1.117921808767785297e-01	-5.397366778794492337e-01	-5.097243659335369825e-01	6.403085294456613286e-02	2.602019130820152348e-01	-2.607508645312149875e-01	-1.298834954267367614e+00	-1.738511148178947252e+00	-1.456400554887136822e+00	-9.152716206235815832e-01	-2.189611295996075901e-01	3.115075833226355617e-01	4.499736678924439737e-01	3.595024378313321223e-01	4.995194688259798066e-01	6.002208994869797642e-01	3.758244717607702179e-01	-2.953685688932212727e-01	-7.971990635625296751e-01	-5.115269863351221691e-01	-5.238655400164226039e-01	-5.225117906250418276e-01	-1.020603954581017048e+00	-1.142042316991560558e+00	-1.180319681759486095e+00	-6.869590463894685861e-01	-3.419293003388071406e-01	-4.701205040923278622e-01	-7.928171710442322162e-01
-1.503278595945741092e+00	-1.456826066798918573e+00	-2.181568569835194538e+00	-2.976014838879429192e+00	-3.445788449149019161e+00	-3.418111045585447094e+00	-2.777403872532717699e+00	-2.390055993932841183e+00	-2.080229239129635310e+00	-2.031766723876662795e+00	-2.164779549900430311e+00	-2.216710913200552469e+00	-2.293796748548789566e+00	-2.069263885959491400e+00	-1.801271686554063667e+00	-1.851803068204596947e+00	-1.948900397142216523e+00	-1.994082937040644765e+00	-2.127522157157104576e+00	-2.563278932208601368e+00	-2.999093679649876609e+00	-3.127686542703313588e+00	-2.643769507446718237e+00	-2.077996459100519999e+00	-1.833118405617929714e+00	-1.826154537950851031e+00	-2.018658803949234137e+00	-2.332193981947283667e+00	-2.270561299369906916e+00	-2.108486912998871698e+00	-1.669526024575185952e+00	-1.887366906339940309e+00
-7.816893113607185084e-01	-1.102289564649988396e+00	-2.459873258143613572e+00	-3.721904602167457554e+00	-3.490990951664986852e+00	-2.750822831384715617e+00	-1.870833165207903326e+00	-1.546041751215914362e+00	-2.399643635426324195e+00	-3.774732334976746095e+00	-3.383572609091674011e+00	-2.784106557228192003e+00	-2.759435784627584543e+00	-2.871460206149690553e+00	-2.467537860342949418e+00	-2.634064468153280991e+00	-2.663744988858705476e+00	-2.762819582246736072e+00	-2.455734343046552581e+00	-2.282206859725992132e+00	-2.136306716426303431e+00	-2.101119803515541840e+00	-1.369438892116990880e+00	-8.905283007165500919e-01	-9.003556964755713432e-01	-1.120168804358449899e+00	-1.308243612056500194e+00	-1.309815029484422633e+00	-8.533030116966139333e-01	-8.708746310113417710e-01	-4.988728042490071513e-01	-3.089237914101011784e-01
-1.574510620255943072e-01	-8.214350807239489960e-01	-8.907910088819048777e-01	-7.951343377895999653e-01	-6.610635423325368354e-01	-8.542665172720077527e-01	-1.231326388278330519e+00	-1.249468608734590536e+00	-1.083248129531942272e+00	-1.128959600776372696e+00	-5.225791285254287599e-01	-2.094057686455160217e-01	-3.961140920358193762e-01	-1.067754869011699803e+00	-1.140045236951668040e+00	-1.116741454205613104e+00	-1.026556930996440187e+00	-9.542034051242529458e-01	-6.728014224828904322e-01	-6.441011933505594866e-01	-4.738082275119078202e-01	-7.727537772273112004e-01	-8.371896079836722571e-01	-4.706329825871523598e-01	-1.084555275672658137e-01	1.993699405284856396e-01	7.797479725643020887e-02	1.163941220607953575e-01	3.708195464388223672e-01	6.355532157585175312e-02	9.378434284993894532e-02	6.836021183685587754e-01
-2.802070914908790566e+00	-2.594325717759388805e+00	-4.727892177719766664e+00	-5.866427968051484143e+00	-5.770065531156430616e+00	-5.203463175469950741e+00	-4.451676431654024491e+00	-4.267983191901366880e+00	-4.264498370270821681e+00	-3.767291756164696359e+00	-4.812431995910805504e+00	-5.763660903108041467e+00	-5.252055301485117234e+00	-4.314805981462985329e+00	-4.042813727732974982e+00	-3.840372400472572778e+00	-4.140933065615338471e+00	-4.302301205572427456e+00	-4.654583108552503568e+00	-4.704744749605541010e+00	-4.946671378106613837e+00	-3.790222181857278105e+00	-2.926442679514063450e+00	-2.971284535216125455e+00	-2.732023881671910903e+00	-2.673813085619190399e+00	-2.665102361155456734e+00	-2.762622823945672934e+00	-3.044546309003424600e+00	-3.163169100357064778e+00	-2.583020091209472735e+00	-2.866185795446785978e+00
-1.648034307601241144e+00	-2.756312309816635775e+00	-4.905715869100721882e+00	-6.163469886654861618e+00	-6.254185317228255769e+00	-5.639054032674948758e+00	-5.715373620184556636e+00	-5.749932232521214992e+00	-4.435265620252286212e+00	-3.999647996346419099e+00	-3.233608183134226266e+00	-3.114764859826231636e+00	-4.442863239206007897e+00	-6.186194094075396777e+00	-6.002323468198103917e+00	-5.851930282506560665e+00	-5.821629472434873165e+00	-5.398641370605406387e+00	-5.093886331639542853e+00	-4.892248998746717703e+00	-4.705746950707134779e+00	-4.196701136491667761e+00	-3.188585015856872484e+00	-1.904788243869897757e+00	-1.350841441169376989e+00	-1.115140164226665620e+00	-1.742425669546425748e+00	-2.427347233126455173e+00	-3.057506471756787469e+00	-3.019044802147085704e+00	-1.792438450815717621e+00	-6.879039617541061746e-01
1.365527779093436589e+00	1.943420231349554550e+00	2.007177741306297225e+00	1.457572367841516225e+00	1.846645216322762240e+00	2.557323037504472207e+00	2.775864106018020472e+00	2.685603415171477604e+00	3.098431017065987447e+00	2.995916762411108270e+00	2.529363188798280149e+00	2.740877383593947059e+00	2.750037882069898298e+00	2.052086265142504473e+00	1.819879362862956595e+00	1.960121287145541347e+00	1.893343488098748084e+00	1.754394545039576592e+00	1.813978251990579382e+00	2.291333636126163587e+00	2.614437995435929363e+00	2.067652699334931121e+00	1.688271561833587064e+00	2.274894576020588755e+00	1.798513142089481986e+00	1.400438431399160022e+00	1.595929100828173297e+00	1.790797268343775839e+00	1.683779073745947263e+00	1.506062378064089602e+00	1.106135456541737616e+00	1.406046928867462187e+00
-3.138220784450406420e+00	-3.500540585040202934e+00	-4.010696355060626495e+00	-5.024965835813490322e+00	-5.635280026888280780e+00	-6.165842327402065948e+00	-6.650391403660223411e+00	-6.339583471975825724e+00	-6.867159168003320602e+00	-6.928580006149704928e+00	-6.683844302506726898e+00	-7.710324304576799292e+00	-6.444979375527445598e+00	-4.801219635729805368e+00	-4.497374562318589675e+00	-4.441757632466948991e+00	-3.769830960737101666e+00	-3.751037760419760225e+00	-4.042470397806941840e+00	-4.087321221788155157e+00	-4.388589060086474980e+00	-4.851333675624466935e+00	-5.597429710156770710e+00	-5.611931818465175859e+00	-4.906112562065291449e+00	-4.688267258918102698e+00	-4.760973195302806715e+00	-4.460927923194619282e+00	-3.562609483459689752e+00	-2.800665795820693305e+00	-2.945233200172761023e+00	-2.699182777456620386e+00
-2.628542194979007096e+00	-3.500848294627356694e+00	-4.527353357942922152e+00	-3.973807450223821203e+00	-4.190103443949423578e+00	-4.551067482039335310e+00	-4.492896862967264759e+00	-4.801209364015607051e+00	-5.227148350431730428e+00	-5.226256396603434773e+00	-4.970180709222763227e+00	-4.834217914192562304e+00	-4.915168188536049421e+00	-4.943252608108944735e+00	-5.079468858590346692e+00	-4.971996493149289265e+00	-4.856156310088977968e+00	-4.481256723484137616e+00	-4.572709885358312576e+00	-4.989884351375222238e+00	-4.958755431167197081e+00	-4.001175446471886943e+00	-3.154392308598708894e+00	-2.753892086545551177e+00	-2.602025564667832747e+00	-2.064169315186539233e+00	-2.347154678545710915e+00	-2.789121295420728508e+00	-2.751436160956780341e+00	-3.433116823595956824e+00	-2.622869361321942261e+00	-2.197239777187292020e+00
-4.034171862675421383e-01	-1.363836704113679632e+00	-1.819331015284819664e+00	-1.511445410609842277e+00	-1.579057033546269251e+00	-1.479550899054117519e+00	-1.286730409551153143e+00	-9.796473743669948941e-01	-3.889590905921276320e-01	-3.479668369374262493e-01	3.503858781635000863e-01	8.269613429568276608e-01	2.188912176486720318e-01	-7.118539755798203306e-01	-4.955100455713261631e-01	-6.140449033616546259e-01	-5.543547832836495104e-01	-5.698614101162330359e-01	-2.886086177578877643e-01	-4.063818824159405874e-01	-3.471550426302423276e-01	-5.734790952740186354e-01	-3.539579747508923568e-01	2.931708733398413202e-01	6.911486873678643894e-01	4.398962040135706575e-01	3.100237573975515581e-01	3.985364083426625181e-01	1.068992627543019935e+00	9.174460533607102786e-01	1.619626462579386583e-01	4.184589880094435888e-01
4.089143928500320602e-01	5.463429132014598899e-01	2.266720796523903569e+00	2.503660892220206602e+00	1.995542313389217615e+00	1.536883701297021565e+00	1.223537294646293239e+00	1.367639699903037798e+00	1.449143951656960416e+00	1.287792390090028327e+00	1.422281800781680650e+00	1.225355924644232264e+00	1.253761934612778850e+00	1.363162766944362225e+00	1.422371103935049064e+00	1.509859663207916203e+00	1.599982773693272353e+00	1.806342177457995524e+00	1.757329275606757779e+00	1.548696963721268194e+00	1.207485651419533790e+00	4.983731570639907127e-01	1.764190595627674607e-01	2.080558630057188496e-01	2.144993448922082879e-01	2.199354760212265392e-01	1.403771686303090516e-01	-1.681701636065479899e-01	-2.630247937324656227e-01	-6.503397662969787052e-02	-3.077804926116252046e-02	-1.057077716392693517e-01
-3.002595841365991464e-03	2.441090665680416272e-01	-3.402106099331868583e-01	-1.160387058596454635e+00	-1.117567422094601914e+00	-9.439922080605278598e-01	-7.031249559185379638e-01	-6.282994942217627887e-01	-9.950001167813044001e-01	-1.930130687994759731e+00	-1.986360809460167909e+00	-1.613822214774357944e+00	-1.762632239587132998e+00	-1.583245576209051375e+00	-1.065842899820804712e+00	-9.851405726090400883e-01	-1.013263138190845458e+00	-1.074605686668038906e+00	-7.477428703896304985e-01	-6.808975228518546752e-01	-8.341006774146040303e-01	-1.442074695830258824e+00	-1.617619281556074151e+00	-1.449085770534984441e+00	-1.522743804928261779e+00	-1.226746163720936478e+00	-1.155950082250981392e+00	-1.317754628312850063e+00	-1.435667217297332821e+00	-7.089988960894544334e-01	-2.621511281098905521e-01	-2.247602998485590253e-01
1.254163163786878421e+00	1.862709609064755689e+00	2.630169784335702143e+00	3.074109367808049331e+00	3.298274124309406030e+00	3.225127079670499164e+00	3.012707898217493074e+00	2.498400967481928525e+00	1.665966117540781610e+00	1.431832609801108713e+00	1.305391416517143854e+00	1.300639189208381064e+00	1.734454967350743448e+00	1.799140171184524073e+00	1.330081129661894845e+00	1.362201860535643183e+00	1.776399058503224992e+00	1.715962581991794966e+00	1.753655916293285211e+00	1.893079300509548535e+00	2.045214727545289435e+00	1.897838591217255511e+00	1.755518568423773518e+00	1.657910069427086741e+00	9.974872477158147621e-01	6.491798139237368037e-01	8.883657724949561851e-01	1.161291184694295486e+00	1.036301405232572082e+00	7.972141958482279467e-01	1.058813690729795143e+00	1.305079110657542341e+00


==> Cifra_figuretem/100/RPdataBlue6.0.txt <==
6.680594527957396389e-01	7.683435039000900968e-01	7.859450567240625629e-01	7.821306145166577739e-01	6.610367223230670941e-01	6.263196888878824753e-01	5.076100759073426394e-01	6.343728433458564187e-01	6.073143283545061610e-01	5.226529664056603908e-01	5.873370354085293288e-01	7.930222677042562118e-01	1.010539146457017035e+00	1.074808594410423312e+00	1.009658111303773476e+00	8.331527772639534257e-01	8.427631352303255330e-01	7.675605809055294770e-01	8.346772841723558711e-01	7.136295690458652752e-01	7.507047078593497291e-01	8.636386399195649100e-01	8.555183023620658300e-01	9.245105620540324809e-01	1.041161242633731110e+00	1.172760465130364915e+00	1.024903846915973471e+00	1.015801715590847865e+00	9.151382963428315032e-01	9.963186587539092365e-01	1.036450190893126289e+00	1.119224434956429315e+00
6.832642820841788867e-01	7.197394312659610716e-01	6.760437224344938434e-01	4.073817319706901086e-01	1.194120472603270866e-01	6.319176150541503389e-01	1.043704167190365961e+00	1.278548945913845714e+00	1.475320281621705476e+00	1.881511261055541340e+00	2.099051803421675633e+00	1.744718445694958042e+00	8.718913758431156014e-01	6.159656293247264269e-01	7.790545140073391606e-01	6.434874334473726920e-01	7.407903495084232626e-01	1.666290671645079380e+00	1.451298628760418596e+00	1.054038395886676582e+00	1.221930221655755711e+00	1.007127316822006735e+00	6.101622501533434662e-01	6.396566314354196203e-01	6.450090484093402576e-01	9.647650851160981533e-01	1.470142271675595413e+00	9.166425753417911659e-01	7.265406600568018458e-01	5.957966708880555462e-01	6.776533253413544733e-01	8.513348261986966037e-01
9.931992193542403813e-01	1.146697523781911476e+00	1.282701174298331193e+00	1.291435977548479608e+00	1.054828891845001726e+00	1.483728188781306523e+00	1.390557928167503787e+00	1.746198154718397566e+00	1.616199466434868670e+00	1.647255219704060858e+00	1.792145885531368998e+00	1.838475403047416412e+00	2.069506736337746400e+00	1.986229579046811855e+00	1.580100346722241422e+00	1.400803482013802004e+00	1.218504176848829612e+00	1.504240638273516284e+00	1.982556659221425877e+00	2.279669396463228193e+00	1.931311475371349395e+00	1.605275020548931231e+00	1.656726871497319564e+00	1.591884070562083586e+00	1.634635983389725933e+00	1.864732577842344030e+00	1.947233101137456401e+00	1.943712426891308409e+00	1.976537154908568183e+00	2.071381683404004637e+00	2.163137642330886123e+00	2.119005246862871061e+00
6.623032544498377860e-02	2.091683074262103148e-01	-1.120899568920530331e-01	-2.475714747947817262e-01	-5.098342480066112570e-01	-5.999964040154598388e-01	-1.228760520501518183e+00	-1.476710391612447992e+00	-1.327110512105922124e+00	-1.259637482773590333e+00	-1.384707062431359770e+00	-4.543624811579111133e-01	-9.375447619624230691e-03	-2.566894294585340686e-01	2.162180583252253652e-01	1.966557529128961923e-01	2.821352440558361763e-01	2.204611908141670962e-01	-2.736472156634204844e-01	-4.484464449522714835e-01	-2.310389759515683317e-01	-2.213115926409581768e-01	1.744192354334484635e-02	-2.275057574802225729e-02	-2.334108383427721256e-01	-2.925180528024249327e-01	-5.427127866536034517e-01	-5.544904937270767054e-01	-3.730875815396735851e-01	-4.064083643317185079e-01	-2.666147760710514958e-01	-1.762417968222406151e-01
3.771754454164277237e-01	1.689332565657200858e-01	3.199722332263062463e-01	3.435741937885768982e-01	6.295812093643843310e-02	-2.268810491189615988e-02	1.637251236255657105e-01	1.879880901998538800e-01	1.427353061736230666e-01	4.924717420629292075e-01	9.865220853108137566e-01	7.570042003768922001e-01	4.020853628402996649e-01	3.282739660880759636e-01	2.837431385638469750e-01	-4.551506392091173026e-02	2.354132268008545664e-02	6.261595724486669345e-01	6.170658852218402490e-01	6.489268403797521234e-01	7.493129335518765588e-01	4.189229823739162861e-01	1.810348313495279415e-01	5.029441444142203066e-01	6.089154894229207304e-01	5.305096755915782447e-01	7.490534709319892626e-01	4.701276279816098969e-01	4.127502744743509200e-01	5.540231901140687532e-01	6.799380722726995341e-01	7.411293123179294451e-01
-2.587183549105023794e-01	-2.014191163487854819e-01	-2.286538409857264698e-01	-2.571342518577188208e-01	-9.186688464452474889e-01	-7.297851305072081685e-01	-5.599424039550044974e-01	-8.693613762446893156e-02	-1.698659077007013685e-01	-1.556274220430485800e-01	4.420619701970204263e-01	8.250887744878762087e-01	2.959155028695595879e-01	2.603311451601417192e-01	4.610076459069193389e-01	2.576631172569995298e-01	-4.933482349337893202e-01	-2.844908094827457989e-01	3.834005925937938319e-01	4.551715234428364010e-01	4.911465071031760332e-01	3.219916148306883330e-01	1.275792802007988001e-03	-4.488442168778551955e-01	-6.538109870355699460e-01	-6.803685283801353956e-01	-3.098799767557082196e-01	-5.519879638093153074e-02	1.248345562220821159e-01	2.077389189740515563e-01	1.715003004783899332e-01	1.507119453242065921e-01
7.632900646209644924e-01	9.340458540769671636e-01	8.092097659471383375e-01	4.123573662445697563e-01	2.739157508755679649e-01	8.872227724265047133e-02	5.866612099701420391e-01	4.730407181512598092e-01	2.226550447771103169e-01	-2.526004538724732629e-02	-6.365081573149832250e-01	-5.730681671463399018e-01	-7.067676785275872620e-01	-5.938916562662025500e-01	-3.000323496656688051e-03	7.369434354516450902e-01	1.062783772173036878e+00	5.763136744491968999e-01	-1.162862758169000005e-01	3.237105180977570829e-01	2.229728025490061716e-01	2.870057181714084638e-01	6.762107744792676955e-01	1.409079784668545443e+00	1.055265272957900624e+00	1.168931077948454300e+00	9.715871040390471336e-01	6.799885652019992399e-01	9.147638649278697631e-01	7.487089713026567894e-01	5.964555738226806625e-01	6.905015500340326851e-01
3.643937832774702401e-01	3.750143387332584011e-01	2.918390322000465331e-01	1.041956069606369273e-01	2.061521535510864866e-01	5.738158641629053092e-01	1.158036892473625956e+00	1.020469803819042287e+00	9.355821666193413488e-01	9.272708709268501215e-01	6.809026241966331661e-01	8.884729508338064241e-02	-2.295152875972495121e-01	-2.848239046422896270e-01	-2.489087584172221812e-01	-3.609548685756195502e-02	1.176126478443039053e-01	7.283248126988058901e-01	4.525697933599922007e-01	4.916206149514570911e-01	3.562895302596284508e-01	1.269586764853659067e-01	1.891802640843080474e-01	5.017840831573121552e-01	3.967624717092482212e-01	4.297237769568985066e-01	6.200908356058273396e-01	3.407486673730406035e-01	4.975195950558130575e-01	3.616186509050335895e-01	2.436243508213069009e-01	2.389907828744514129e-01
1.457825901860118067e-01	2.698054788422980105e-02	2.406026266345400733e-01	2.408246813014003895e-01	4.464433227710823404e-01	6.412251432209347124e-01	1.094944554900098233e+00	1.035914329312215720e+00	1.212532250380681464e+00	9.823456273145082518e-01	5.431638958016863361e-01	-5.456071209405353312e-02	-3.657601642041304890e-01	-1.594276426494151827e-02	-3.233221581666226307e-02	4.832774525183746728e-01	1.414480564187877432e-01	-3.734943652855360896e-01	-9.535925292956133614e-02	6.376932697971607333e-02	3.085933440237447756e-01	2.173498308308403071e-01	8.257712953395138222e-02	-9.860881628203225710e-03	9.375637969758975065e-02	8.937626018347721857e-02	2.820762392955873388e-01	1.609885510061715985e-01	2.895682351872579940e-01	2.194424343665276611e-01	8.535626866186026007e-02	7.211287129665502893e-02
8.190279814449361595e-01	6.597237597617289229e-01	6.535458350052952836e-01	6.021879185918008748e-01	5.928962542431180927e-01	2.449342584091505626e-01	1.043293404625916243e-01	-2.350882590879825040e-01	-3.524676050186927312e-01	-4.776800345897627142e-01	-7.347176617117213704e-01	-8.462803943143819563e-01	-4.477589454967291216e-01	-4.666947358945164673e-04	1.064021777415804643e-01	5.231700920063959703e-01	1.034071453561294041e+00	1.902911652985112279e-01	-1.407163160898577126e-01	-7.531707748749105757e-02	-1.010774140263144549e-01	1.067523140725712555e-01	5.601428493678332066e-01	8.648645480315659828e-01	5.865011435560073538e-01	4.802024788508511555e-01	3.225822755547677056e-01	2.063635195915559384e-01	1.629529201216978473e-01	3.416168220631475849e-01	3.702235618231722314e-01	4.833540325977929708e-01
-2.704709143761275802e-01	-2.887643983069951292e-01	-3.163451143239575103e-01	-2.608186996233703425e-01	-2.276569257835998339e-01	-4.346527442276569841e-01	-9.129855754956690550e-01	-7.064410260787109541e-01	-4.550078661137328395e-01	-4.153299780448904133e-01	-1.071828457461837664e-01	1.693162279026766137e-01	3.491073278765808863e-01	1.202030893989888133e-01	2.169868095169701916e-01	-1.320818038304595321e-01	-7.058041575466442730e-01	-6.028473788114918630e-01	-3.227253928299980701e-01	-3.836086615223183727e-01	7.912697744216570794e-02	1.880599639011086566e-01	-1.460408627219649258e-01	-6.218825174373531217e-01	-3.148510183421379671e-01	-6.161918056136138633e-01	-7.112534677009680895e-01	-3.125979412185494466e-01	-8.416329422507663749e-02	-8.116998701650580961e-02	4.725577205986688655e-04	-5.457599321296677936e-02
1.049478553708991679e+00	1.028156218618015316e+00	9.292349221384604840e-01	7.655007804992014497e-01	1.114846840471344969e+00	1.163740054931345247e+00	1.347070601185795136e+00	1.591208709678001654e+00	1.634028148437145722e+00	1.410903888672458084e+00	1.087030496120287681e+00	7.019847600476618599e-01	4.331167916880728219e-01	2.871267701694861230e-01	1.563392582196909686e-01	5.778303670599811426e-01	9.099039037855355394e-01	9.035649318304345146e-01	5.031031511821847380e-01	5.131653035731503776e-01	4.350203105189147101e-01	5.839705874259055740e-01	7.617030053326828698e-01	1.074819474596024671e+00	1.003332940042448440e+00	1.169969838400646722e+00	1.138724155068626676e+00	6.675206714360796267e-01	6.154418261744950547e-01	5.621214900638690226e-01	6.150082118526954966e-01	6.891193364124487131e-01
4.895363359642712631e-01	3.949873385877836207e-01	4.780197083450484774e-01	4.224576196704891151e-01	4.485996654298193831e-01	4.666947625211784745e-01	3.872686724199976838e-01	1.821589985199519868e-01	1.082036631534543519e-01	3.587467392760549934e-01	1.271898409201840385e-01	-3.638631365334400458e-01	2.291380509070657309e-02	1.491038587813407479e-01	7.864403138334327692e-02	2.476135550302892285e-01	4.209434761859928154e-01	3.420593306288818858e-01	6.419810814815232192e-01	8.077052321304005744e-01	4.807365846234315510e-01	5.388699015704725426e-01	5.844158714961227297e-01	5.309742012209672790e-01	5.784723627424555037e-01	5.498123330823714294e-01	6.735304669591523075e-01	6.912258115725878893e-01	6.726677586572787915e-01	6.430621955765033482e-01	4.948699413644506717e-01	4.414751929959921384e-01
6.852019159160427364e-01	6.673861711111580552e-01	8.570302928138109344e-01	8.423806173643818562e-01	7.526670124218322044e-01	8.061783548985167469e-01	7.839410119124563536e-01	1.281445059980003576e+00	1.452401690985119176e+00	1.634721809632172951e+00	1.851105055566891089e+00	1.055431383337821938e+00	8.101110650532510338e-01	8.904122296276246740e-01	9.110881445152693159e-01	1.149650902774662198e+00	1.007765514981826538e+00	7.231068628769510287e-01	7.383889131188363653e-01	8.907211934019101385e-01	1.205441305645052363e+00	1.323111196223464292e+00	1.198819005617282052e+00	9.597001431768243940e-01	1.121211793203202189e+00	1.103279614421444288e+00	1.090319383502805328e+00	1.229218709181006064e+00	1.214385301856139909e+00	1.333330801856174697e+00	1.465123493721093961e+00	1.509190429410080636e+00
1.049047550828611897e+00	9.745182128727676307e-01	1.203875799366921795e+00	1.249461318337918403e+00	1.239785367505593427e+00	1.210447839310055063e+00	1.355699085887412281e+00	1.785954663351958960e+00	2.073718259504513828e+00	2.415306814902009602e+00	2.270813908901824885e+00	1.484461704678848637e+00	1.083033752001943073e+00	1.008148069902332189e+00	1.072023634689431626e+00	1.478244493526982062e+00	9.927364900895090383e-01	8.560708281494990857e-01	1.573049928314899315e+00	1.786312588371662624e+00	1.479713564483545074e+00	1.329473125362746755e+00	1.237142824021833842e+00	1.303080324941087165e+00	1.547043309562315727e+00	1.482033487235586477e+00	1.606935917196557817e+00	1.622138098936883432e+00	1.487530215784458321e+00	1.560741120455538145e+00	1.709346414870793307e+00	1.689974925938307448e+00
-5.828576946056950314e-01	-6.413336976270165302e-01	-4.037588741023281913e-01	-1.337210825072072395e-01	1.864007008296517387e-01	6.446544781668286928e-02	-1.018118260569690764e-01	-3.137033108868887421e-01	-2.392734630265928863e-01	-2.751951769136610770e-01	-5.870330619154915386e-01	-1.048488824880495773e-01	8.071334398900706364e-02	-3.348513124552753017e-02	-2.332092920741298536e-01	-6.884147078468045855e-01	-9.666145031682102928e-01	-5.307545532187730730e-01	5.539284824680667380e-02	8.058937730363259846e-03	-7.062211017454310680e-01	-8.482999295303197407e-01	-9.090481400907222120e-01	-5.880820625273320834e-01	-2.747769955437661116e-01	-1.901316069695188904e-01	-3.108406248479611556e-01	-4.234187852502337424e-01	-6.104537830952547761e-01	-8.166417679799991003e-01	-8.795120011429169438e-01	-8.937024786792718833e-01
-1.025700406162857847e+00	-1.070427817322432640e+00	-1.216836812414030744e+00	-1.040376433174007964e+00	-6.525571466888002714e-01	-6.692064780828963499e-01	-8.018270594301765142e-01	-1.096076145307507410e+00	-1.059567592446894357e+00	-9.320197905688347717e-01	-1.117481203522663336e+00	-1.359431852606011182e+00	-9.817968082225071447e-01	-1.149466855794621045e+00	-1.246406498106216176e+00	-1.353856989689174561e+00	-1.399754831147652645e+00	-1.056806427411148608e+00	-1.289163143556315116e+00	-1.246528947530119558e+00	-1.226832059153537546e+00	-1.166834090621067022e+00	-1.161634640539045860e+00	-1.282668908379023032e+00	-1.150956558938078578e+00	-1.469633098576114794e+00	-1.648462008574977045e+00	-1.488744562645263780e+00	-1.187220124710533620e+00	-1.312163191305211196e+00	-1.439534739130547303e+00	-1.560243276147654345e+00
-6.640133646524299937e-01	-6.060031240546758236e-01	-6.874504900990826561e-01	-6.190320422176647241e-01	-4.534829892628425285e-01	-9.441621235904885945e-02	-1.208744228951210559e-01	-8.415192107473002947e-01	-1.008628096007734953e+00	-9.159129755914499071e-01	-9.754915676385937928e-01	-8.667334078905761796e-01	-7.219075085302535666e-02	8.453826715564209237e-04	-4.935061985483094049e-01	-7.858017888453591171e-01	-2.441897555821371801e-01	-3.763233951770140751e-01	-6.515477920180504645e-01	-7.553418812007671734e-01	-7.537199344166931603e-01	-6.302724098087032489e-01	-5.722366058178788295e-01	-7.783609108729965254e-01	-7.045354093427436126e-01	-5.601872486348169478e-01	-6.668941667683000452e-01	-7.612192311237836462e-01	-8.064030437252908134e-01	-6.729504144338106508e-01	-6.895556325422181887e-01	-7.859231248146146820e-01
1.062000840316209116e+00	1.009845304659601428e+00	1.205567878438228213e+00	1.184561595418228919e+00	1.248416239685239182e+00	1.512382773226857768e+00	1.587633272107048077e+00	1.452326590878563861e+00	1.467773925398252466e+00	1.486558022003707791e+00	8.555016385778183574e-01	6.180353040517729823e-01	8.368122638241827227e-01	9.619826698270433907e-01	8.542009495260114438e-01	1.042778277659538677e+00	8.599899502458364653e-01	9.641469879346830085e-01	1.239042924785535238e+00	1.216198641138626302e+00	8.414737390041183707e-01	6.985426171851347732e-01	1.030587885110758384e+00	1.309207316089437301e+00	1.222768534882570757e+00	1.526792357826771029e+00	1.382764919064028319e+00	1.140883201644166567e+00	1.223748360014193182e+00	1.255910605142552372e+00	1.288217847351615264e+00	1.331311338995996074e+00
-4.842963923492599743e-01	-4.183779133409331608e-01	-4.711753441856349478e-01	-4.316595240031256830e-01	-4.261797448656352572e-01	-6.157563237897899916e-02	-4.074194711552802523e-02	-6.023402109048975328e-01	-5.527094267076242406e-01	-1.949468313350206927e-01	-4.160838895224304168e-01	-5.813215671537839135e-01	-8.272163670209782549e-02	-3.724211321761385779e-02	-1.199137073116180036e-01	-2.906498188223479717e-01	-2.037906221524988515e-01	-1.024683852799598005e-01	7.201438634802213856e-02	-1.611370227426169865e-01	-2.548676824090444493e-01	-3.238349629177229017e-01	-3.819797521744963675e-01	-6.714953389830812247e-01	-5.983010815100658908e-01	-5.069899603037588687e-01	-3.900461728542163331e-01	-3.280516014227153332e-01	-3.788557744155447438e-01	-4.199119092811339771e-01	-4.566416812517859469e-01	-4.841948181333560197e-01
-7.792338650124631672e-01	-8.984783716623978567e-01	-9.141836907044172955e-01	-7.775033256303658380e-01	-9.295838911601377319e-01	-1.149368031526594391e+00	-1.191908914249172557e+00	-9.162266728930553716e-01	-9.347611653295367917e-01	-6.608060054435377362e-01	-9.036061395237172944e-02	-3.772371274877655001e-01	-6.789158411018758610e-01	-6.097016150428569148e-01	-7.396010347489591075e-01	-9.775460794058782321e-01	-1.172875195077839994e+00	-1.136387196011838352e+00	-8.356685352441878267e-01	-8.875777451714588206e-01	-7.977182375267080072e-01	-6.762862702769540935e-01	-7.653397938358871277e-01	-1.202767403659733558e+00	-1.298918861661864543e+00	-1.375362147419505687e+00	-1.160979412754679307e+00	-1.055138163025385323e+00	-1.127288586713234286e+00	-9.690889672771332286e-01	-1.005558621228462624e+00	-9.895577972322594507e-01
-4.840104882779397433e-01	-5.839057235579593330e-01	-5.569495755625504252e-01	-3.258305998278146487e-01	-1.062479169759162900e-01	-4.725269585408543582e-01	-4.809234385676968149e-01	-6.869522271155423798e-01	-6.258610897745660040e-01	-5.988109103741509065e-01	-5.576353391221465783e-01	-4.511956205060974057e-01	-2.338291810400415505e-01	-6.975915506639054908e-02	-2.558646905240989367e-01	-6.827329036046548838e-01	-9.998858235254639570e-01	-9.070288804969787178e-01	-3.235056814373137857e-01	-4.958091007912936998e-01	-5.685392807371109081e-01	-5.655694560555150074e-01	-6.507378622037138793e-01	-6.469586385332816159e-01	-4.050868117904741217e-01	-6.728948399054673901e-01	-8.190673173253320005e-01	-5.024149786116601790e-01	-5.057506305934736934e-01	-4.395467523287271416e-01	-4.906563314186551672e-01	-6.099990434618248747e-01
3.396087198871056700e-01	3.388646833543526582e-01	3.606027195989797152e-01	3.587286226421146362e-01	3.389588357569181531e-01	-1.287213989661056546e-01	-1.908607370311029561e-01	-1.945490959962409838e-01	-4.378472394137725709e-01	-6.874864272110966512e-01	-8.989373795235423570e-01	-6.163971714658852408e-01	-2.848653399492923621e-01	1.214293120963577111e-01	8.661702767372027323e-02	2.083639136483814991e-01	3.791160083692688421e-01	-2.227725289456670976e-01	-4.158067076479953633e-02	8.443605623593523901e-02	-1.392138562636245115e-02	1.540456631555930378e-01	4.738354534224470949e-01	6.276093471314048156e-01	4.111303020102088923e-01	3.729784156601896883e-01	2.316283232439123319e-01	4.370903698809670557e-01	3.660824916947880148e-01	4.931624466175198451e-01	3.947962262405234068e-01	3.621565399792897599e-01
-1.649192868016414515e+00	-1.686731448233411923e+00	-1.728561188007837979e+00	-1.509462008297939750e+00	-1.759165060243391476e+00	-1.569495978799515079e+00	-1.626249874783477045e+00	-1.493549074180036573e+00	-1.585623197667478834e+00	-1.160460269754075124e+00	-3.829487169899001842e-01	-3.021637650365561756e-01	-5.341533029841438740e-01	-8.842385828009249327e-01	-1.080839179574026421e+00	-1.736729796598378561e+00	-2.072485487487956135e+00	-1.271609157749853836e+00	-1.262540822730495282e+00	-1.298804900450880151e+00	-1.176206805578700276e+00	-1.213030782714624944e+00	-1.475799754790862117e+00	-1.993250764761481886e+00	-1.930662434114984949e+00	-2.010754108632458070e+00	-1.874377408612302842e+00	-1.857321658324603719e+00	-1.742171600826719846e+00	-1.587657555495163963e+00	-1.570793886086598423e+00	-1.628205079553472379e+00
-9.147582853269869974e-02	-3.261458405894269164e-01	-3.307990113010554345e-01	-2.986991898557115888e-01	-4.404102773001806193e-01	-1.479639994572278905e+00	-2.048642911186524973e+00	-1.781541589519601843e+00	-2.006634801456266270e+00	-1.729668239709811317e+00	-1.517993992850104057e+00	-1.023040389424136887e+00	-7.936407783518797388e-01	-7.319388343868430402e-01	-3.866383252450617536e-01	-3.515805638202192940e-01	-3.113410666399507032e-01	-9.369268100400021115e-01	-9.740952479291006272e-01	-7.325193209548485074e-01	-4.238856874081542991e-01	-1.409097089165259054e-01	1.117280103106222666e-01	-1.010013105726883381e-01	-4.075623845321916794e-01	-5.802859680758711836e-01	-7.513208949608682907e-01	-5.340431608311193568e-01	-4.354354369452818618e-01	-3.172567160402479103e-01	-2.669067530942924038e-01	-2.931577000306653802e-01
3.086880134982231683e-01	2.769035505041331779e-01	5.414726545178127903e-01	7.294297709547721276e-01	1.047319680435168987e+00	1.035174602909781028e+00	9.232666022107473003e-01	8.531616912315445056e-01	1.016765172150299712e+00	6.159216625728196615e-01	2.976669678307302114e-01	4.930813846114013854e-01	1.030583614898237022e+00	1.027374490866817647e+00	5.750333812204749817e-01	5.113432302483291725e-01	2.788358468836771298e-01	-1.622236791509003512e-03	4.084791643953986640e-01	6.095950984582720888e-01	4.140966369816106440e-01	4.258911521646341902e-01	3.122077455349741570e-01	4.064188894984192557e-01	8.508935220286566459e-01	7.573763548805811929e-01	6.532561867294176539e-01	5.171253752876744381e-01	4.447094428956420153e-01	5.255050440145800916e-01	5.843046725981336786e-01	5.984551668799791280e-01
-1.564905162708442266e+00	-1.680682849220022756e+00	-1.683117684389727531e+00	-1.446503407341716452e+00	-1.446163687026603029e+00	-1.315863019660695077e+00	-8.954418838847071349e-01	-1.474074505354412201e+00	-1.690243017523778368e+00	-1.603854025290207153e+00	-1.758691929608255489e+00	-1.630970547142158722e+00	-1.749734127071107315e+00	-1.430810986864497147e+00	-1.398346438475437159e+00	-1.310935335858985473e+00	-1.648560161422377490e+00	-1.981679060579984997e+00	-1.581845473233138177e+00	-1.525773917948132441e+00	-1.573822116419769657e+00	-1.956776155344127410e+00	-1.746220123575102923e+00	-1.916704289222614044e+00	-2.234691205235248557e+00	-2.212059060986319103e+00	-2.155069495154317671e+00	-1.787279631953730297e+00	-1.582101844195279883e+00	-1.582799549833782127e+00	-1.713276892718536004e+00	-1.990242781046505760e+00
-7.365375959983074816e-01	-7.705792841858116748e-01	-1.084834656187095403e+00	-1.179845694552123403e+00	-1.873889955809790120e+00	-2.223368184619583410e+00	-2.256363140993955074e+00	-2.141584874318427811e+00	-2.391992813905316595e+00	-2.014139577155978689e+00	-1.433337252529360395e+00	-9.194003294022776718e-01	-1.259627034259207967e+00	-1.329451119978695139e+00	-9.562059120846619908e-01	-1.192318868138629639e+00	-9.242360181763757954e-01	-6.491323378815369027e-01	-1.160806371709988349e+00	-1.266624961762577550e+00	-1.223356461174862853e+00	-1.044946193015511726e+00	-6.805642406980999537e-01	-9.318731120216489083e-01	-1.590753071433604671e+00	-1.402781551138447602e+00	-1.311386110031059982e+00	-1.473155330086903358e+00	-1.472725744530364311e+00	-1.328852836110661073e+00	-1.320387775921458173e+00	-1.201493875651105325e+00
2.935768891867480690e-01	3.468472464297848723e-01	3.377770239280495357e-01	4.359831666832563735e-01	5.461964899954170338e-01	3.107746215414742275e-01	-3.930350390349304224e-01	-4.186220385274034284e-01	-4.356521231352383228e-01	-8.308937498155475332e-01	-8.292848862551439604e-01	-3.729167898368834222e-01	3.588920314970084902e-01	8.110073227714742483e-01	7.617965848056378331e-01	6.437488373165298761e-01	4.365900673375640584e-01	-2.111621464291054684e-01	1.448329874771180775e-02	5.668083178154448981e-02	2.758442108945327043e-01	3.532272951348565115e-01	6.388765741890171102e-01	4.733387282214318037e-01	4.838875710587345891e-01	4.913281140277609566e-02	-2.737950698455775544e-01	3.368569611947972442e-01	5.499779106309293786e-01	6.783254327251091453e-01	6.505941205754678380e-01	5.813426663198484334e-01
1.782781485090025042e-01	1.263303776806859180e-01	1.498490956930690898e-01	1.174278638834723165e-01	-3.734386219758133868e-02	-3.199813702689492667e-02	3.259177537926171708e-01	2.756060240033230135e-01	1.335697935083346166e-01	3.581940357804251907e-01	2.519404558050594156e-01	-2.265974338341785188e-01	-3.094219958801640025e-01	-1.934106809409342764e-01	-4.979313150437995883e-02	2.635937066317713406e-01	4.866779789853132865e-01	1.010486706851781574e-01	9.758992871582569673e-02	1.882745412322718581e-01	3.650221452792171833e-02	1.668964339084374193e-01	2.211732484161920975e-01	1.657299095973628622e-01	-1.080987222675485740e-03	2.232934315785514989e-01	3.652735927257340642e-01	2.466715817582327275e-01	1.137266917711690362e-01	1.220775258556274778e-01	7.455849553389294615e-02	1.090507003078318160e-01
5.105789071541180779e-02	-5.626819922690971809e-02	-2.978639815573271704e-02	-8.221083035892363944e-02	5.712589973500614010e-02	-1.632461524497838545e-01	3.449849138501376311e-02	3.293761356075002728e-02	-1.992819542461153615e-02	9.105282605026657206e-02	-2.058993070736016007e-01	-5.262829574535415889e-01	-8.203585715593233463e-01	-7.841299342027888697e-01	-5.420329041544793558e-01	-2.114402154872332407e-01	-1.699311235885651583e-01	-3.207221476904931756e-01	-1.041672991371677959e-01	-1.491461477192954355e-01	-4.867706533853310424e-01	-3.532630963223967191e-01	-2.797029589987142795e-01	-1.883522441855789431e-01	-3.499682549553324029e-01	-1.523031799258785790e-01	-7.600961749346427099e-02	-8.890187318200556965e-02	-2.064644155727334562e-01	-4.304098010885056835e-01	-6.378273884355200041e-01	-6.477501207722835552e-01
5.355720522935184524e-01	4.854748966397340326e-01	4.671172672695744210e-01	4.243161671438161475e-01	5.653518814171047957e-01	5.165422428231414287e-01	1.142937631472773052e+00	9.786111137241894076e-01	9.475208987842103081e-01	9.339358389812375538e-01	7.222624372914728808e-01	5.349641730051393207e-01	1.954432899056146589e-01	1.419195839419592486e-01	1.314405296511057530e-01	1.645874972492989419e-01	3.069562573969933927e-01	7.904548785031708658e-01	7.122062566371808456e-01	5.286038704157209889e-01	2.946227422226002091e-01	1.265815461949971465e-01	2.919502001443306516e-01	7.898570942624393298e-01	7.383808142798949925e-01	8.051416318714278431e-01	7.586813457090667567e-01	5.125523904404435394e-01	4.092156155265829209e-01	4.574875690184379562e-01	5.539658919807999293e-01	5.274717977320366735e-01


==> Cifra_figuretem/100/RPdataBlue7.0.txt <==
1.485370950183365180e+00	1.567226657125996070e+00	1.702233344905203616e+00	1.519953066825838084e+00	1.741824695724970562e+00	7.160712765079809694e-01	3.088400778211324305e-01	4.578741053946679962e-01	5.280765667372167016e-01	5.911870953613140856e-01	8.543398651747409200e-01	8.815272442367277916e-01	1.136098934401345906e+00	1.184766739829704596e+00	1.287147649843124020e+00	1.394253793417409737e+00	1.491994709079441650e+00	1.535136172727891823e+00	1.449060303296994201e+00	1.379995532189158158e+00	1.058559354314313916e+00	9.428581643927226308e-01	1.235476142165270241e+00	1.677141232651996994e+00	2.523468966401864577e+00	3.059125479224772626e+00	2.721598692013313059e+00	2.220635253178099955e+00	2.113966296581464732e+00	1.880833996025798927e+00	1.907422512685796878e+00	1.895356793837211340e+00
1.722662445111568408e+00	2.066394862584834957e+00	2.088598032849037001e+00	2.099203667852167943e+00	2.192620584432263264e+00	1.631789716683222036e+00	1.330158349843773680e+00	1.817752024333960215e+00	1.439868046639804389e+00	4.822233751462347978e-02	-8.027336169275041400e-02	-2.992712002658970416e-01	-5.707483952951702966e-01	6.775294150672764859e-01	1.445390619247928665e+00	1.468962523213779292e+00	1.852451326726173741e+00	2.119112936951533133e+00	2.112087376158748864e+00	1.068706682005600372e+00	-3.607738000072825690e-02	1.215049171722620974e-01	6.305988324606532913e-01	1.041418225581274726e+00	7.294339001406534573e-01	1.745072011888034513e+00	2.376587880129744423e+00	2.123590450276242159e+00	2.208682581757858809e+00	1.966702036564831557e+00	1.733406270411491423e+00	1.852254870547234367e+00
2.206658146704270518e+00	1.886029033842360869e+00	2.025136898155444065e+00	2.568314432837236705e+00	3.010927133639488495e+00	1.326780862203316369e+00	5.449937572048536572e-01	-6.925463767921272162e-02	3.666499195982582393e-02	1.212026842763650331e-01	7.915944887405563790e-01	9.180342425938380346e-01	1.080627313108493803e+00	1.535017662580737241e+00	1.617409266253607925e+00	1.648117570271665500e+00	1.634971177948990606e+00	1.687858099810452428e+00	1.885981504625324989e+00	2.012528250838939936e+00	1.972064361609201066e+00	1.999122243309026770e+00	1.967175792154046254e+00	2.029513218546779019e+00	3.322503212179806820e+00	4.332146132874086675e+00	3.868718187983243961e+00	3.326069769366049034e+00	2.860885072679147711e+00	2.858363852412207251e+00	2.872375115434714576e+00	2.854383912216902797e+00
-4.976619589755243989e-01	-2.749585042802050183e-01	-4.931034418622931015e-01	-6.406911286254157734e-01	-4.042274572553918310e-01	-8.038250413042502540e-01	-9.632479940035838517e-01	-1.202677411519198492e-01	4.489460936123408907e-01	2.853695669931828882e-01	9.203366724599070237e-01	1.253375754764263661e+00	1.188575201848521390e+00	1.023624320354323380e+00	9.498698359298342053e-01	9.742157478478319366e-01	7.897851882090166642e-01	7.083240628656225502e-01	7.770092453070504002e-01	7.803048815325253074e-01	4.404276629139632360e-01	2.167278671797155665e-01	7.451412726992809876e-01	9.000457256627051317e-01	-2.377575073380386317e-01	-5.687690085078425106e-01	-1.032878037146534173e-01	-6.998629078831731798e-01	1.508794881890241635e-01	2.842346088710091465e-02	-5.700912236501317620e-01	-5.318571654595630749e-01
5.604412260260904777e-01	3.900880160842770672e-01	5.380521170863399316e-01	3.687776117920965602e-01	7.635207209189402988e-01	7.650526073532211146e-01	3.475625957347351913e-01	4.801646697463149427e-01	6.062340443279137236e-01	4.267185888012254291e-01	8.800157817331865084e-01	5.699366619811754298e-01	1.109929612817235206e-01	8.432831607053514755e-01	1.167008436365064350e+00	1.100646277646514459e+00	1.043872865167785990e+00	1.024447634874275259e+00	1.162513923510498426e+00	1.104234262529246280e+00	4.913533704143687730e-01	5.210658152845759616e-01	9.058618523181372062e-01	6.836739835505081242e-01	8.872178444153511201e-02	2.288092565231259201e-01	5.319815731250335800e-01	6.629528604837692241e-01	7.654425764213212968e-01	5.826111190914073923e-01	4.665835605176962275e-01	4.177490829052235011e-01
-1.840995680285589353e+00	-1.810481719268137279e+00	-1.780445344416256903e+00	-1.332968241519568275e+00	-1.053199019100174105e+00	-1.278923533903808307e+00	-1.906132704515675069e+00	-1.224783964153149496e+00	-8.422253203208781569e-01	-1.908712697004275149e+00	-2.240805298231557607e+00	-2.806368348534846291e+00	-2.388123964770456187e+00	-7.359104767815507486e-01	-2.777966373066162453e-01	-5.123990286340087685e-01	-4.596748349079506912e-01	-3.989808995099576316e-01	-4.295288627445926766e-01	-2.496102238706034704e-01	-3.111255224916408268e-01	-7.933813297929672714e-01	-8.845863853232457386e-01	-1.261703726721440932e-01	-8.260102885258697736e-01	-9.726393970243605303e-01	-7.080613418787911062e-01	-4.515804749020987385e-01	-3.602953630517520267e-01	-1.017269455304837589e+00	-1.316782131166606584e+00	-1.239485354092708214e+00
1.418902848662000338e+00	1.225461290062706432e+00	1.166348385617874905e+00	8.160002060056854578e-01	6.702799682994935448e-01	1.466164685807927581e+00	1.523054953161942171e+00	1.905655021538119165e+00	2.326283217659949720e+00	2.780630217258586168e+00	2.784471993169802317e+00	3.092015633060814839e+00	3.759504810781237882e+00	2.414715454351105794e+00	1.414268711286657876e+00	1.556920448283560354e+00	1.230895458550068211e+00	1.111449396219774455e+00	1.593311623497709162e+00	1.923369462432779509e+00	2.071642422154666985e+00	2.630810034567694355e+00	2.124198051898839701e+00	1.492185579999485645e+00	2.003544756231221857e+00	2.126341703864421451e+00	1.237146495602550411e+00	1.254706667136461062e+00	1.833261689507736492e+00	1.882531593178518259e+00	1.885380819483045034e+00	1.856580552235052473e+00
4.991209517948697050e-01	3.382320552209033271e-01	2.913412134508877593e-01	-1.159995826920521556e-01	-3.445362327082188703e-01	1.333350742875989869e+00	1.554569690604645338e+00	1.108198632613693224e+00	9.789712897876061692e-01	4.909349008379955692e-01	3.050014455423734061e-01	-4.593727822682646539e-02	-1.709687509611763079e-01	-1.318719894535210213e-01	-3.842996828256361463e-01	-3.671052456636860750e-01	-2.228892550644546999e-01	-1.801555805294861035e-01	6.056666809429767095e-02	-1.428915815782521304e-01	-1.536457856244857756e-01	1.738272565613758203e-01	-4.517092248524678250e-02	-5.694436685586501401e-01	-4.991289202909902634e-01	1.020111337143001645e-01	1.909921553765138447e-01	4.039417353155386747e-01	2.561047086635877545e-01	4.344240512049965530e-01	5.276239813683386570e-01	5.115797136369499842e-01
4.438274284471536157e-01	5.222809241394995583e-01	7.056896417249047815e-01	8.171650164595959387e-01	-3.307505745899020494e-02	9.035436933403240278e-01	1.539349081193327695e+00	8.413652220775760249e-01	1.047460996992371385e+00	6.076164449009158197e-01	5.198105129206573305e-02	-2.533377916526573514e-01	2.093001804023041645e-01	4.080411754831387849e-01	3.459030515431492647e-01	1.163349582294807838e-01	-1.384147278027831329e-01	-9.415021879796729720e-02	-1.608781568523817360e-02	4.126553075617173660e-01	3.789887803527283716e-01	1.492364993094493775e-01	1.777133043204977558e-01	-4.133967996107299481e-01	-3.079598953114421889e-01	3.993877972245443719e-01	6.434494598255017239e-01	7.057651981576392730e-01	9.317604144266455890e-01	9.171554436436158975e-01	9.531473584697817136e-01	9.955073522341670866e-01
1.593789411781269427e+00	1.552352878833870076e+00	1.714148714357243142e+00	1.498568572168088142e+00	1.176463932242153732e+00	1.739600278781394005e+00	2.189091984817173042e+00	2.075760832435276093e+00	2.193938543213204362e+00	2.944819851087271623e+00	3.014370658920303647e+00	3.105442343072227107e+00	3.095963464551028999e+00	2.504933307810777166e+00	2.007582659022737026e+00	2.138264797244906035e+00	1.908985704462407007e+00	1.589688750037116405e+00	1.786078347904449082e+00	2.237136859069344563e+00	2.354072636361948856e+00	2.737751749424194969e+00	2.342512363558042932e+00	1.349239293061558431e+00	1.564765670204534498e+00	1.863506506363798332e+00	2.121473328685084425e+00	1.609193114028310223e+00	1.580504160179920126e+00	1.782194784792785924e+00	1.822005699479342988e+00	1.832199097265368781e+00
-1.731964177498372504e+00	-1.622456235319956086e+00	-1.579539378921522186e+00	-1.670297698185326363e+00	-1.472795301553029734e+00	-1.609104163910803909e+00	-1.815722578259335585e+00	-1.494108764542820822e+00	-1.109674447619027227e+00	-1.475381712933782730e+00	-1.375514841099326757e+00	-1.128117383871658275e+00	-5.079809270821481482e-01	-1.277129498251888262e-01	7.247134503846459908e-02	-2.492497001802512213e-01	-2.722487569706966704e-01	-7.593000050225005848e-02	-2.694603322533562495e-01	-1.396200549598992091e-01	-2.069597662698890173e-01	-9.458635375289011771e-01	-4.032150175753639876e-01	9.564699816317302761e-02	-1.308470898405053040e+00	-1.932464006261744638e+00	-1.642939225544496118e+00	-1.186980430617712523e+00	-6.954633522038098370e-01	-1.052024634746069331e+00	-1.279865651821162409e+00	-1.404327435338281305e+00
2.839061264887723812e+00	2.758382325086572884e+00	2.878836930680603867e+00	2.959095709059832213e+00	2.918232995047443268e+00	2.718746789298299049e+00	2.645782019365787718e+00	2.223868527779373050e+00	2.086380995326979626e+00	2.046668748887120692e+00	2.097624383193128494e+00	2.473429746220721537e+00	2.327740312865781203e+00	1.477331137182464227e+00	1.283024696671840603e+00	1.517650279177870321e+00	1.691455021867473096e+00	1.676591105975244522e+00	1.673977152313536720e+00	1.454183283498850843e+00	1.254552851472971131e+00	1.650476293276732065e+00	1.606394059824573395e+00	1.078022631989820512e+00	1.894095385509846574e+00	2.635917645468708770e+00	2.137492925691725443e+00	2.568653836713574723e+00	2.663606838584362979e+00	2.636367567733076012e+00	2.797327627035031128e+00	2.777579192304256317e+00
1.539884417426536263e-02	2.286503983057402989e-02	1.386209474002733366e-01	1.460211180771180395e-01	-4.567724307571831011e-01	6.039231297279609167e-01	1.048989032072933369e+00	6.114420881157065502e-01	2.058268706928798042e-01	4.975067392675528444e-01	4.218645404558243328e-01	3.469217134902987110e-01	8.558145629364538598e-01	7.676080207520257215e-01	5.030458630352110383e-01	5.151896710767746024e-01	7.616576250579094598e-01	8.360726206954494089e-01	9.839020150982699109e-01	7.795744133727501302e-01	1.130322562193583957e+00	1.663743498860863479e+00	1.113901804991484834e+00	3.935836579333472640e-01	2.001884559438817934e-01	1.782915543257569679e-01	5.610205778698650336e-01	6.897276896894487530e-01	5.463340705756066784e-01	7.290768447014914777e-01	7.407288942657598296e-01	6.586804446671474800e-01
1.769469533848325726e+00	1.794486389077325716e+00	1.935662061157279457e+00	1.727571568216914599e+00	1.715655350001030532e+00	8.895701993915073880e-01	7.909541881501532812e-01	5.000594933259021602e-01	6.631689114302161681e-01	9.124121185523146327e-01	3.738460169716308346e-01	4.761056537653436949e-01	9.031004726814774175e-01	1.214048761461660408e+00	1.213267335285181270e+00	1.169348372980606454e+00	1.041941110045357055e+00	1.402989676318404877e+00	1.360198079193710941e+00	1.346487128525742927e+00	1.575619509393821227e+00	1.467382480144657109e+00	9.046722029555036571e-01	1.694388801122012511e+00	2.415762351633278904e+00	2.678772001789196278e+00	2.413243732162793531e+00	2.062422902150710780e+00	1.953468854650749709e+00	2.025818394144418111e+00	2.162988804055474557e+00	2.152306567832400042e+00
2.713475139086430676e+00	2.663426128141750393e+00	2.910343561080124264e+00	2.629275687122011096e+00	2.234178892676239148e+00	2.146803575604572245e+00	2.359535804883333032e+00	1.832965102875691921e+00	1.851233905752941888e+00	1.638247617579887683e+00	1.080703296246674716e+00	9.640276935413647497e-01	1.336573050527504414e+00	2.269751424078215951e+00	2.042395167181371818e+00	1.975309654129225434e+00	2.273430773082251388e+00	2.328343039122666713e+00	2.209706894012253287e+00	2.185167786617772556e+00	2.067952116713483779e+00	2.088941362361461884e+00	2.128213347468614014e+00	2.479708925959657417e+00	2.400654878660401614e+00	2.550862028682634008e+00	2.862727116744447908e+00	3.027143133164813538e+00	2.767542219874775444e+00	2.873720903236351099e+00	3.001164608554545588e+00	2.900044722686316412e+00
-5.793798827136017460e-01	-5.328742958064062174e-01	-4.278986883193999780e-01	1.052050506991840245e-01	-9.765622528648511963e-03	-5.063016568506019111e-01	-3.920029429126931086e-01	-6.181582349750790462e-01	-1.137338924378102911e+00	-1.044811272163291171e+00	-4.730416334532677181e-01	-8.786832281979949366e-01	-1.115532246632877644e+00	-9.266990231990814841e-01	-7.023214001377819926e-01	-7.338351573136329131e-01	-2.505877606070673336e-01	-7.408607699157163662e-01	-1.163274974769161307e+00	-1.395676780650248361e+00	-1.886861433851305225e+00	-1.575199716782959669e+00	-2.318802035885341173e-01	-5.632443896784499193e-01	-7.673821204335992130e-01	-9.965942590477295804e-01	-1.142287849630730712e+00	-5.335193877445818522e-01	-9.208350303622974131e-01	-7.719248441481815215e-01	-6.678239086593271701e-01	-1.033647809635312775e+00
-2.541636157614346470e+00	-2.580119813372978133e+00	-2.737736724668468735e+00	-3.372850332124650130e+00	-3.704143901138889028e+00	-2.315734032508125484e+00	-1.646142412785170039e+00	-1.949298905412016447e+00	-1.761356034985787744e+00	-1.668245230226151232e+00	-1.910038632844089479e+00	-1.832490816140322387e+00	-1.803132882398237102e+00	-2.448785397384160234e+00	-2.722857551164298950e+00	-2.739811086799031514e+00	-2.784324593435921980e+00	-2.877621807699961565e+00	-2.843334252787985683e+00	-2.792972922538131897e+00	-2.405866938099022967e+00	-2.450886714101976338e+00	-2.327675450446736960e+00	-2.626766916888933601e+00	-3.466763200716932225e+00	-4.011996373309368202e+00	-4.004060269501222180e+00	-3.501801220020165584e+00	-3.232431482136883361e+00	-2.953651893050532440e+00	-3.040966812222293925e+00	-3.210645683491705427e+00
-9.765297037438280814e-01	-9.904168624591189740e-01	-1.074647484426139332e+00	-1.160546147059660527e+00	-1.773175233285552821e+00	-1.198071779945831805e+00	-5.218473587274146119e-01	-9.137769867480663999e-01	-1.477714986663409169e+00	-1.064987987079153209e+00	-1.030877544514559485e+00	-8.093128102452730177e-01	-1.051631949182209480e+00	-1.512756038423873184e+00	-1.412853241264676374e+00	-1.410973625441439339e+00	-1.475761646628974910e+00	-1.217048594169936715e+00	-1.253015490119360420e+00	-1.308990633132359083e+00	-1.444064751045329276e+00	-1.248045337679568378e+00	-1.271309370817882867e+00	-1.880333322887156600e+00	-1.643773388655805023e+00	-1.067776473912591229e+00	-6.672045961899675248e-01	-1.617752647332610705e+00	-2.163199804017012617e+00	-1.571758775020860144e+00	-1.406302119183459709e+00	-1.354795821552699620e+00
2.417905698328894903e+00	2.274875673230979167e+00	2.486423515828853237e+00	2.370218455805733093e+00	2.221081287736242249e+00	2.142124438797845087e+00	2.147598491154937062e+00	1.411737007933745680e+00	1.727571420036555949e+00	1.935258981911906151e+00	2.397612303392547162e+00	1.976154396521945467e+00	1.939354715563225362e+00	2.125461128026342461e+00	1.808993401226733244e+00	1.825082144766978942e+00	1.979748112738717980e+00	1.450351630237036948e+00	1.503608263382896215e+00	2.040495474116567731e+00	1.616204299072252271e+00	1.491802576926394064e+00	2.207116099020380418e+00	1.892582191417259141e+00	2.112988760174168590e+00	2.899079226662825359e+00	3.158896323877509182e+00	3.005626904656491405e+00	2.789205795669473797e+00	2.683920095568329334e+00	2.748045469771922100e+00	2.703053274769585013e+00
-9.601467360741492429e-01	-7.369771422115184434e-01	-8.253981076515876092e-01	-1.192727079498713483e+00	-1.755203148209488306e+00	-1.091789086392690900e+00	-3.986942192504660532e-01	-4.847596904798924244e-01	-7.611081913109117858e-01	-1.029151161997653441e+00	-1.268236707090660165e+00	-1.220128186173261353e+00	-1.221332904675587416e+00	-8.600730837101059345e-01	-7.764779399673450433e-01	-8.193414716410923893e-01	-6.626273579894745858e-01	-6.229081185348170902e-01	-5.456923747125750346e-01	-7.770346628855975268e-01	-1.021813641290701957e+00	-1.036931840987944664e+00	-9.000395548360511366e-01	-1.199283131136192226e+00	-1.867627158948786947e+00	-1.215893913398212289e+00	-1.672079165734260686e-01	-9.550774359397795621e-01	-1.246273209485671218e+00	-1.017087547640369127e+00	-1.102084941325388812e+00	-1.050865678617702414e+00
-2.127970716665287032e+00	-2.003518939514465025e+00	-1.986510828188192024e+00	-2.363813671982748943e+00	-2.190329720210321351e+00	-1.969386783510312933e+00	-2.188538669802581715e+00	-1.526059824805542364e+00	-1.408898972149841722e+00	-1.813341627426002578e+00	-2.224118618468690745e+00	-2.082669303635392488e+00	-1.978634392884397242e+00	-1.706090998029552219e+00	-1.393582450705451947e+00	-1.469458357542388738e+00	-1.420747879477250564e+00	-1.329480941574377351e+00	-1.393180409124638031e+00	-1.434633629167709978e+00	-1.295282454805501970e+00	-1.445362769669470859e+00	-1.799360964591296685e+00	-1.824474001627401476e+00	-2.504002706047472326e+00	-2.942395697800999965e+00	-2.828181008660563656e+00	-2.055700801542593048e+00	-1.884549460501519613e+00	-2.461923771625178503e+00	-2.576626823697953483e+00	-2.491153777474651498e+00
-1.462329908003092482e+00	-1.440889353270667472e+00	-1.397871792096013532e+00	-1.848457562551390820e+00	-2.139103696593191106e+00	-1.117965281673090505e+00	-7.400735854401349068e-01	-6.404351704478200569e-01	-9.055799516805213001e-01	-9.742288496962994149e-01	-1.178117764878695573e+00	-1.461882122904524683e+00	-1.015069422570239022e+00	-6.767168942343150251e-01	-7.543641279991600834e-01	-9.775996296501797689e-01	-8.257637825867860659e-01	-8.566692403989034643e-01	-1.128307437215411380e+00	-9.933817147332435482e-01	-1.089098010100101321e+00	-1.410228612801256887e+00	-5.804487135393319175e-01	-6.821314592808289667e-01	-1.504021249132427407e+00	-2.125536174925359845e+00	-1.785803281161904454e+00	-1.353603443761258296e+00	-1.794148034691650073e+00	-1.788064285981169954e+00	-1.539814486830808127e+00	-1.635060712159580820e+00
1.013857566354122441e-01	6.303358464042918552e-02	2.303266866959327308e-01	2.907200854451668648e-01	1.530081951083857861e-01	3.658037199097470826e-01	4.054344035318422357e-01	5.198675340209405471e-01	4.671878358622498784e-01	1.226852165005884121e+00	1.344908558341039395e+00	1.346518584259904339e+00	1.829819447797668142e+00	1.365089265256734130e+00	9.901353108496582234e-01	1.061322393011171927e+00	1.026466266750451162e+00	8.117207818761645877e-01	7.870015848341980202e-01	1.211376581196463187e+00	1.716342800691510462e+00	1.776476173641370115e+00	1.442505975588773026e+00	1.216209215576143921e+00	1.763137759636432822e+00	1.067513363441591201e+00	5.836961480245517198e-01	7.862857529135771628e-01	4.736114640993023817e-01	4.886557861959441862e-01	7.390706690102430976e-01	7.860275149384330362e-01
-3.850217489722696840e+00	-3.776910437863334469e+00	-3.950650936419295434e+00	-3.903921455610230851e+00	-3.680323129043371999e+00	-3.789167363092355689e+00	-4.181392869085270192e+00	-3.616348149825315605e+00	-3.542964176715990288e+00	-3.897119479034766965e+00	-3.994118584152649198e+00	-4.306643024100157646e+00	-4.727537551724556586e+00	-4.064713633029480633e+00	-3.308297421317667020e+00	-3.436447729160545972e+00	-3.426007978843757851e+00	-3.194187160703990447e+00	-3.452924915254409033e+00	-3.624456093526340350e+00	-3.749719538053680967e+00	-4.012358117861817952e+00	-3.934673397457566058e+00	-3.101970451254416172e+00	-4.150024612271133506e+00	-4.960096363783476292e+00	-4.843280506987474254e+00	-4.223301651036933890e+00	-4.186323699425115841e+00	-4.522456186698937231e+00	-4.663402683496691736e+00	-4.696969719450581060e+00
-1.873482971912794337e+00	-1.712039498475468990e+00	-1.762337021259336334e+00	-1.581791500278199480e+00	-1.086811097256009218e+00	-1.460968354517463874e+00	-1.669578981792462224e+00	-5.417579733124171515e-01	-3.711404026728341021e-01	4.076224752024359965e-01	1.127205059717582669e+00	1.612676875476040106e+00	2.343113491203067333e+00	1.678268332001491281e+00	1.358467374678196560e+00	1.363306145413374360e+00	1.200839388395991136e+00	8.716202595278502718e-01	8.631359511745173574e-01	1.454151737820891688e+00	1.644081854345593507e+00	1.314214406168758842e+00	1.523154213026434167e+00	1.473496259695560973e+00	-3.294845277240170955e-01	-2.671601932502412069e+00	-2.559734828204768498e+00	-1.590583199330493080e+00	-9.688205682488394421e-01	-1.150186378232519235e+00	-1.316014625485909528e+00	-1.382110912214549181e+00
1.451488177614015607e+00	1.413792996035493355e+00	1.553367697880324361e+00	2.475899536981701843e+00	2.468810383512662909e+00	1.390880058147283105e+00	1.377316142882798022e+00	7.324908819508862967e-01	1.951621814934225985e-01	3.343576234263238023e-01	1.043360394451029238e+00	1.041271695340630021e+00	1.231269853807373194e+00	1.371178227445416731e+00	1.516961093542690930e+00	1.444846883630179768e+00	1.418651440324078195e+00	1.196245382587124206e+00	9.335764587179585794e-01	1.247236135270521240e+00	8.045811813955215941e-01	8.815077943843343533e-01	1.467833052816974959e+00	1.285795439697575260e+00	1.679677353942701012e+00	1.977170695770764430e+00	2.054387660230599710e+00	1.791568187193650186e+00	1.357593477270637505e+00	1.815989389945671384e+00	2.044228802803822909e+00	1.791772893466092809e+00
-3.170746894794123971e+00	-3.520032740347559752e+00	-3.665987209883924347e+00	-4.206972916968662268e+00	-4.857882182395643511e+00	-2.771162876592808910e+00	-1.916947418083164045e+00	-2.396354614096311231e+00	-1.659553219415680347e+00	-1.437762467291451962e+00	-2.148516414576611577e+00	-2.616287262315706297e+00	-3.095909387353886988e+00	-3.023861544532872703e+00	-3.437830379703200379e+00	-3.734983805380169830e+00	-4.121941032037737429e+00	-4.341176221275504510e+00	-4.072264909069293282e+00	-3.055040340432763735e+00	-2.538117388269498065e+00	-3.272953633264696904e+00	-3.129535996889069693e+00	-3.801858544160124698e+00	-4.659004077148531486e+00	-4.946938112148105304e+00	-4.465051401357814420e+00	-4.321276571731961447e+00	-4.383428365615454680e+00	-4.486109543865722138e+00	-4.414286295369645785e+00	-4.119873547715347861e+00
-2.630804945035094544e+00	-2.501702623067858511e+00	-2.916927943409405977e+00	-3.056716108392194098e+00	-2.284423820320223175e+00	-2.111189355256665401e+00	-2.783739255429917847e+00	-9.195636026228649618e-01	-9.351141352696878961e-01	-1.161918885395978318e+00	-1.028801628666370815e+00	-1.069674086272385249e+00	-1.054690065259480392e+00	-9.721374309711497963e-01	-8.125073137303223669e-01	-7.468855932016220667e-01	-8.054483500208375890e-01	-8.212280365840591845e-01	-7.824546345787586343e-01	-9.314856719662010232e-01	-9.917812184046954638e-01	-7.254735148392210675e-01	-1.023280859131393106e+00	-7.228593961738624118e-01	-2.098167158892153328e+00	-3.742636913585748015e+00	-3.536459954694085361e+00	-2.874464989451751773e+00	-2.581056008735850504e+00	-3.081910483556923097e+00	-3.324898918440560625e+00	-3.139708151525015367e+00
-2.370716278995506632e-01	-2.498773201152118262e-01	-6.986583974948276654e-02	1.200353729480070908e-01	-1.220234219236421697e-01	-5.550544896017486352e-01	-4.982969832686777734e-01	-8.142239704227554054e-01	-4.127282542519140618e-01	3.601453894896409769e-01	4.982516735376052441e-01	6.045335909931154328e-01	1.233331377441587717e+00	1.039416730590379645e+00	7.827233950870114976e-01	5.769687674647038245e-01	1.622488462654024521e-01	1.908350395481112904e-01	2.216969125918262784e-01	7.786317198347403323e-01	1.464941510515590517e+00	1.017146615826095335e+00	9.570194818444387463e-01	9.198032708187701134e-01	1.498794787853461985e+00	1.592611507105649249e+00	1.280928985797848307e+00	6.985860026970572845e-01	4.880951862172130395e-01	5.002785856740972203e-01	5.586296869992075642e-01	5.807716354474190545e-01
8.778845200478371247e-01	8.435728181648484147e-01	8.501327407205105935e-01	6.513541124485905387e-01	5.022221414589554955e-01	7.742934099471366904e-01	1.113377684870984430e+00	1.227901611213253918e+00	9.573615706991391860e-01	9.718865760655721608e-01	5.082595854407042646e-01	7.274328404858455555e-01	8.167493346478469363e-01	7.978538858365967767e-01	5.595306402410979985e-01	6.472837967787911095e-01	6.568815556945220013e-01	6.043717047521032226e-01	8.027201781395918445e-01	8.879114502593965508e-01	8.598681208921546970e-01	1.172151303642833264e+00	6.746833737039215073e-01	4.729951408557331316e-01	2.984574652849193432e-01	3.494514185734897693e-01	7.248363594546576305e-01	6.502606718186351165e-01	4.082363955871270988e-01	4.951413921181994082e-01	6.758729848321426426e-01	7.642999862121069299e-01
-1.882457883962530831e-02	6.550334565661666830e-02	1.028763786724876950e-01	1.190970305374512012e-01	-4.275791390565446964e-02	2.829020756290061001e-01	5.015331392421100709e-01	6.794339370621080842e-01	5.648381568688026766e-01	6.655689325122521316e-01	3.248921472655876830e-01	5.791045759377648761e-01	7.993622032345186756e-01	1.491973888473088483e-01	-2.327753912156788618e-01	-1.213411252266636819e-01	1.530524841486097520e-01	-1.059548543816644095e-01	6.888910921581019309e-02	-8.830510081675692347e-02	1.086313584292583345e-01	4.382526160000838611e-01	2.661793535356372087e-01	-4.794277646539684690e-01	-8.368181929108037265e-01	-8.592274875229809483e-01	-9.075172204883117377e-01	2.161634315544144758e-02	2.930276357981225210e-01	-1.503371933010197448e-01	-9.038803751941441866e-02	-4.720598881699026445e-02
2.065389466147859121e+00	1.897881885927851897e+00	1.711266958495212265e+00	2.135360452972472789e+00	2.445519372872021258e+00	2.412637687438846879e+00	2.417130483446574107e+00	2.459331090595844316e+00	1.799140799009061320e+00	1.769001646646852999e+00	1.847937630679554744e+00	1.776415338226373430e+00	1.494613568464225883e+00	1.637839812700438102e+00	1.401291126564759626e+00	1.488544526499115506e+00	1.479183681982148002e+00	1.221553355893978843e+00	1.270001744867468307e+00	1.352312220874635873e+00	9.141011020128450015e-01	1.100280466262206547e+00	1.620930826889042331e+00	1.546200615201729800e+00	1.200791479001214634e+00	9.782791761130128494e-01	1.540344049293264073e+00	1.743452690384898141e+00	8.972981382001264938e-01	1.211438639852649990e+00	1.755139249498727683e+00	1.836507791201060336e+00


==> Cifra_figuretem/100/RPdataBlue8.0.txt <==
1.296572777868961968e+00	1.304939731301689054e+00	1.473493242202504883e+00	1.641679873794279265e+00	1.724739935843269345e+00	1.838379112826201700e+00	2.015565176612890586e+00	1.908845690497839698e+00	1.872480538277974116e+00	1.994669780572448925e+00	2.056663337998722696e+00	2.029631704619810240e+00	2.035879351465835541e+00	1.787699011942385674e+00	1.592320654866622220e+00	1.777372916583497497e+00	1.698720835917638450e+00	1.617113799494941162e+00	1.364904277489546125e+00	1.218756843117899669e+00	1.066908846315315573e+00	1.201146478359186087e+00	1.256447401490905280e+00	1.582356752424310731e+00	1.791539619638643943e+00	1.868572688500449663e+00	1.880253326703898775e+00	1.925893162384772372e+00	1.965000349361272214e+00	1.999663274424635651e+00	2.105528701518079693e+00	1.942765588445544589e+00
1.712645541718817555e+00	1.573051430608145340e+00	1.268816413084929096e+00	1.067953004038918685e+00	1.257335631078390303e+00	1.711776731005740126e+00	2.143306268942017923e+00	2.404345740435267054e+00	2.428446944353223724e+00	2.920844302292452621e+00	3.020241430550965500e+00	2.167561663633490454e+00	1.276876179806821776e+00	2.196995272349200334e+00	1.912858577279290095e+00	1.267514990816941411e+00	1.142556587389076395e+00	1.217126308548384328e+00	1.803580227713997397e+00	2.973648304654883390e+00	3.052826306814107049e+00	3.394948431267853728e+00	3.202187361784160302e+00	2.584592602316882370e+00	1.795202369246358343e+00	1.551188998149899412e+00	1.376009893093220304e+00	1.407299686808046291e+00	1.411699792197729453e+00	1.355174905944850572e+00	1.468073550920111492e+00	1.521276958248770628e+00
2.362091217721582925e+00	2.508747119248001312e+00	2.605270021203107689e+00	2.591148533908668394e+00	2.616857575202716557e+00	2.364175407083893177e+00	2.158400364433406882e+00	2.651899460329262048e+00	2.935559867883466012e+00	2.966734408801430245e+00	3.099268753126275477e+00	3.061181762115786409e+00	2.905152682074490844e+00	2.954133957492875329e+00	2.836911441960794811e+00	2.711179328815463752e+00	2.952435931391211188e+00	3.072463685284355872e+00	3.104665297893715259e+00	3.063695605771890040e+00	2.738098851579573889e+00	2.747093631625295629e+00	2.697566183656455951e+00	2.833788311254962000e+00	3.138613628215357831e+00	3.091613378200664286e+00	3.086806069875717817e+00	3.184315348383812250e+00	3.336928648039535261e+00	3.171948210551805758e+00	3.113111615671452004e+00	3.146538182586660515e+00
4.854506938606062416e-01	1.775570503002721900e-01	-1.414104942528154885e-01	-2.807566854690380920e-01	-9.803031603234557689e-02	3.253659660105159834e-01	7.358443985820460886e-01	1.029729213308038904e+00	5.793413951457674349e-01	3.142960667116707074e-01	2.485510570619729465e-01	-1.219162413861007155e-01	-5.243230056915539894e-01	-7.077626456858542026e-02	-6.006512382400028827e-01	-1.296171246456993220e+00	-1.564504968372061100e+00	-1.180273549194777560e+00	-1.526192975958872156e+00	-2.211289638513247890e+00	-2.337659847985034567e+00	-2.186711331947104320e+00	-2.013153590391681291e+00	-1.437598519177258671e+00	-7.600266260243898619e-01	-4.691369450676426411e-01	-4.375523264539708523e-01	-4.039549491982438734e-01	-4.411288588496622420e-01	-2.964558952241962420e-01	-1.035507362720116953e-01	-1.821716002931555167e-01
7.825759652024685264e-01	9.374156284625571045e-01	8.515993305728852825e-01	5.652249196593502889e-01	7.076911330220682084e-01	9.949379346184280548e-01	1.426115595705385708e+00	1.871571976564706752e+00	1.811189813910898172e+00	1.926935212388394492e+00	1.981038956852702704e+00	1.699793912366640569e+00	1.232821934716922474e+00	1.385588889147848946e+00	1.254115479588167492e+00	1.084479612442670327e+00	1.049815502659020572e+00	1.099632215398685720e+00	1.004795330080111349e+00	1.067914873230574102e+00	9.139602937307069741e-01	9.295122176512299328e-01	8.620790314922749387e-01	8.088946129108640637e-01	9.013978647255420640e-01	8.707478553882121997e-01	9.687907422363765120e-01	1.107380598493960644e+00	1.116522356895745416e+00	1.178102560873427018e+00	1.151459726840820652e+00	1.153464135603805119e+00
-4.946064311529379531e-01	-4.944050667509550800e-01	-3.915504265458147892e-01	-4.536902563943823186e-01	-2.339892073456599220e-01	-2.479732506672347181e-01	-5.192744974419621906e-01	-3.123295631712556530e-01	-7.001035675234119626e-01	-8.924143984687328279e-01	-1.076807291105444042e+00	-1.402931587525059420e+00	-1.439478606322631471e+00	-1.219467679403419824e+00	-8.914732441897771364e-01	-4.305343292812111033e-01	-2.582693869023381383e-01	7.057538124635931442e-02	3.947003801717389182e-01	5.648044965712756271e-01	4.225610910522628050e-01	4.815115960335754619e-01	1.257083984215172090e-01	-8.256192899048517830e-01	-1.179197820286441489e+00	-1.370770134888876113e+00	-1.538871126305717540e+00	-1.410178308371724532e+00	-1.277819042656106019e+00	-1.314572025759620955e+00	-1.171204989659429874e+00	-9.688354630592708183e-01
3.348693378924457065e+00	3.342752276663554234e+00	3.375743168422101981e+00	3.593455120425641969e+00	3.535734605675647124e+00	3.221252423451348434e+00	2.867928596631420302e+00	2.774403483638505197e+00	3.046361609285487493e+00	3.311203913468852900e+00	3.359435541419904414e+00	3.513042625575538480e+00	3.290156614889144127e+00	2.828855476436547001e+00	2.795180000470404380e+00	2.928026651663026669e+00	2.861178636915612472e+00	2.906145181821662593e+00	2.268962688515077541e+00	1.129723261092522302e+00	1.215309342575751295e+00	1.442205188959904572e+00	1.946204393801806765e+00	2.187534204977256369e+00	2.182340475253389478e+00	2.079833388659094950e+00	1.872907499740245285e+00	1.837736380236416611e+00	1.736440142831375821e+00	1.835042459885057875e+00	1.912218804987447562e+00	1.877877652201459968e+00
9.770267441841301581e-01	1.054654420561036865e+00	1.109160380026014803e+00	1.251596029653584408e+00	1.318273540696434543e+00	1.088353401734114323e+00	8.800999739509571818e-01	1.167603497974343707e+00	1.421397308488033140e+00	1.427355347115343287e+00	1.212040292279393139e+00	9.353621026091401003e-01	3.152942764772759254e-01	5.097648946357439259e-01	6.960600617995974515e-01	5.637751314850432127e-01	6.000766235017309658e-01	4.493160488703010769e-01	6.663940164408678202e-01	1.153198603630420482e+00	1.243574189233877858e+00	1.059158208023985193e+00	1.054138401984247464e+00	1.047938646725258716e+00	9.466777606311418403e-01	7.652764367073113805e-01	5.546562203259499668e-01	5.798909403921278516e-01	5.561347234589260058e-01	5.573879794951562827e-01	6.133609007849463168e-01	8.302353713386362299e-01
1.996154512222356459e-01	5.176153859054898332e-01	5.533134790707389117e-01	4.797311004480348529e-01	4.537533101708346450e-01	7.033653409470290718e-01	6.828105099526967647e-01	9.019746911821553415e-01	1.023721903278346668e+00	1.150192400535885007e+00	8.717423603114350383e-01	8.951883009524311818e-01	1.030714419868387521e+00	6.807846254928640040e-01	1.618639391250435100e+00	2.662358588832419048e+00	2.832824136421337347e+00	2.815756540166945765e+00	2.335313958526571199e+00	1.821940327406942117e+00	1.913223669722947662e+00	1.762061524168081705e+00	1.393370432817732540e+00	4.850379139526799777e-01	1.828110624763960579e-01	8.696107640258819715e-02	6.386914955841085928e-02	-1.171308446426469058e-01	8.585955864663879708e-03	2.000514172294121096e-01	7.556822249987676932e-02	2.747433362400612464e-02
3.314410153395975556e+00	3.546624500182132600e+00	3.517673223958948103e+00	3.442842575774486047e+00	3.210698394687440782e+00	3.185230765607561132e+00	3.082033260152333032e+00	2.805548648439025072e+00	2.398581259309095604e+00	2.213279057362331770e+00	2.182650652563326688e+00	2.502875276123626591e+00	2.506810787525173279e+00	2.258291671499298658e+00	2.422091288446841517e+00	2.873031862228962563e+00	3.036165213464526058e+00	2.967346899853331443e+00	2.359484587088287455e+00	1.520924343516032673e+00	1.675353494858542680e+00	1.888473179485900877e+00	1.953407493264626593e+00	1.723920899942957163e+00	1.688474773760200831e+00	1.631286334820226669e+00	1.614191114406002825e+00	1.684930656139995264e+00	1.697132901012850859e+00	1.789153449905060311e+00	1.694024574419298323e+00	1.583436754472931751e+00
-1.887720929777290779e+00	-2.114709726623253516e+00	-2.099953961658354018e+00	-1.995563017272095063e+00	-1.647717611627800283e+00	-1.323759764827024732e+00	-1.087574853361990890e+00	-1.041533101748011170e+00	-1.257661485679406388e+00	-1.300644070268853980e+00	-1.449750945149675507e+00	-1.568608663273496351e+00	-1.298679447812243204e+00	-1.363141215247016147e+00	-1.213440566876190063e+00	-1.130635980004477625e+00	-1.402755875437712962e+00	-1.042225627043242397e+00	-1.157629645299755650e+00	-1.639100742892157792e+00	-1.804711421268210936e+00	-2.050915130178702750e+00	-2.146679830820877655e+00	-2.098247963324847198e+00	-1.642846960060356132e+00	-1.306767123185960999e+00	-1.107020115171421626e+00	-1.176855675233712706e+00	-1.234660173328739230e+00	-1.154780295713700777e+00	-1.053415711180039072e+00	-1.081334279382628383e+00
2.303640759380625624e+00	2.469546493828286948e+00	2.426085936385756092e+00	2.600959615610860531e+00	2.516398308915234416e+00	2.279492693591142594e+00	2.016096512552223885e+00	2.133692776706887617e+00	2.443922337684134138e+00	2.493583853768377434e+00	2.361343607221341845e+00	2.324749973947384696e+00	2.052447136496419855e+00	1.461568124626107412e+00	1.903514940197183369e+00	2.766753235011372603e+00	2.834216247881019335e+00	2.525159407581499149e+00	2.253933804767350502e+00	2.106234322891755273e+00	2.156380883431955553e+00	2.255319463361201482e+00	2.344086318168707272e+00	2.523728628796751305e+00	2.657625994175395689e+00	2.431746264718084305e+00	2.423373273677168260e+00	2.316766243227364797e+00	2.288446714326923814e+00	2.280662371613471073e+00	2.090433798309834668e+00	2.125929422247742728e+00
6.659829107504312562e-01	7.331285305689886345e-01	7.739484705580672586e-01	8.957277147494798752e-01	9.436671491458514804e-01	4.399799681793895578e-01	-1.024354438850661742e-01	2.145978423612167618e-01	7.884765411707931326e-01	1.012537861533002292e+00	1.120956210426862887e+00	1.253980727519230509e+00	1.300832999448726657e+00	1.359960397645728625e+00	1.108628020649549351e+00	8.051018184956709733e-01	1.061501441254601330e+00	1.097001878834088506e+00	1.509583751642133764e+00	2.079086841327764112e+00	2.122283023527721912e+00	2.012238402696177708e+00	1.848307838199537478e+00	1.595279280339732875e+00	1.159767433095191924e+00	9.302812938841900081e-01	7.727330984160187821e-01	7.481401292314692197e-01	7.910060342739680950e-01	5.972126607335558335e-01	5.457736335905083447e-01	6.519577504881673979e-01
2.691725727506517174e+00	2.864117148325644457e+00	3.086972383259861896e+00	3.082100345374653383e+00	2.842766666463898861e+00	2.669561856978289072e+00	2.465552195979989758e+00	1.952405664681315489e+00	1.709256737258833869e+00	2.079218378060076144e+00	2.264898262891805292e+00	2.464850099445749176e+00	2.807822447052019665e+00	2.728894872909621405e+00	2.772833119772165844e+00	2.952083879086785601e+00	2.943404461879163936e+00	2.988871875461211136e+00	3.174689525134700041e+00	3.274264465205407149e+00	3.468279714431310445e+00	3.274521089797964635e+00	3.248410061962617501e+00	2.580114755129632176e+00	1.859035972593056529e+00	1.722063833375963249e+00	1.753888162479243062e+00	1.729029018176927668e+00	1.781223326222075354e+00	1.813186111801387668e+00	1.822729988217772323e+00	1.897297749910697329e+00
2.782512479280148110e+00	3.016772763263887658e+00	3.264234236249918375e+00	3.090054781445595200e+00	3.099599437995088635e+00	3.124766263927339249e+00	2.995205254157824015e+00	3.012610673136141060e+00	2.949527326268643002e+00	3.104315561880586216e+00	3.103090720606149322e+00	3.079998299115500160e+00	3.077369728195907594e+00	2.926488604619811085e+00	3.166848919858667788e+00	3.636484236275689952e+00	3.669379743592938503e+00	3.550840527603237984e+00	3.884893255430852399e+00	4.528430204598143938e+00	4.597039034512298450e+00	4.411666770334634613e+00	4.310870125675211995e+00	3.609961159729473401e+00	3.030888580651196484e+00	2.835296464192179400e+00	2.794951256082663704e+00	2.726708597983850346e+00	2.763461577904694710e+00	2.724479995750167305e+00	2.729170936058266328e+00	2.861542065836309323e+00
-4.026619179259298242e+00	-4.157943900910449742e+00	-4.264901104801882781e+00	-4.154356042545160221e+00	-3.695758716363992225e+00	-3.636707627099938112e+00	-3.573016917036293538e+00	-2.954464345722175977e+00	-2.305645773428740775e+00	-2.712490594264603594e+00	-2.767337839804806965e+00	-2.957683937428726928e+00	-3.088863496027152156e+00	-2.994371716398062766e+00	-3.102734071241813663e+00	-3.419850398113651657e+00	-3.288149932195991276e+00	-3.415996978378490478e+00	-3.092141558880018071e+00	-2.155665583881948066e+00	-2.257085120334533901e+00	-2.294496147857635560e+00	-2.305242677893165393e+00	-1.242024236891368760e+00	-4.533974614089364419e-01	-2.437486886848686807e-01	-2.971658475874416894e-01	-5.712187732279480068e-01	-7.150103404914526228e-01	-7.811152354970701817e-01	-8.957060186890818398e-01	-9.886460125820190070e-01
-3.443165042202378956e+00	-3.549666393745968929e+00	-3.489741679590247614e+00	-3.320172096309960352e+00	-3.212606170306372189e+00	-3.488355905073873053e+00	-3.651858907450217462e+00	-3.482559088387294111e+00	-3.440984768992419784e+00	-3.569154607013389047e+00	-3.670114995499313082e+00	-3.675753268936868157e+00	-3.407615882258809403e+00	-3.193205684504305086e+00	-2.938789467012435708e+00	-3.234649145429171480e+00	-3.493279468953820022e+00	-3.569310047754888249e+00	-3.594404730024199246e+00	-3.853179293634565461e+00	-3.998622852536800831e+00	-4.654383584594410372e+00	-4.535768242062411915e+00	-3.881984369700843374e+00	-3.132013460235009816e+00	-2.873294094259733811e+00	-2.899629370914216686e+00	-2.866802457245434699e+00	-2.842400149603596216e+00	-2.863768936704354395e+00	-2.798495458223403620e+00	-2.614276019773595028e+00
-7.146715490086924527e-01	-6.035526632946343062e-01	-8.595599723917185520e-01	-1.048241375323701430e+00	-1.302757748221573753e+00	-1.477203657863738417e+00	-1.478626565168089879e+00	-1.551755409570633626e+00	-1.624490638297285239e+00	-1.591288627664277922e+00	-1.325022819964839949e+00	-1.307553472739065858e+00	-1.348826066432158743e+00	-7.074177851707982301e-01	-8.174515548651291041e-01	-1.322754939567367671e+00	-1.326887047323844326e+00	-1.560223389548708761e+00	-1.550700202349112766e+00	-1.534858012650676118e+00	-1.639841367212955925e+00	-1.369161279289656585e+00	-1.421576318745590539e+00	-1.258836556348316815e+00	-1.238775297502550332e+00	-1.251818973518949552e+00	-1.259190911424199255e+00	-1.300238432672099487e+00	-1.248859352299262815e+00	-1.316768839056882356e+00	-1.476942645853639879e+00	-1.601672113732050873e+00
2.029875265402173667e+00	2.001609520486772986e+00	2.101375443960945777e+00	2.189121043982043879e+00	2.435482506594346841e+00	2.825386095680285869e+00	3.048017095039244673e+00	2.840978505693721790e+00	2.691376426444477943e+00	2.327784890201205492e+00	2.059165607190749814e+00	2.001955874120464607e+00	1.475279424603668899e+00	7.891409450701704076e-01	1.626514114577574110e+00	2.969180655122371171e+00	2.941662146372116649e+00	2.692200314360302826e+00	2.197077789174173290e+00	1.771833470755904694e+00	1.823965079585874172e+00	1.935844911997466555e+00	2.100628117885620760e+00	2.361281211238272171e+00	2.603880394536698173e+00	2.642670926536971443e+00	2.640338634772280813e+00	2.501642419554313435e+00	2.480016549342055399e+00	2.712549137362142204e+00	2.777683255506739002e+00	2.720570371766815043e+00
-6.364451781281129650e-01	-7.629432999816223582e-01	-8.694454144649921279e-01	-1.003808534976791789e+00	-9.435124350905131907e-01	-6.816192530329343580e-01	-3.916381891329276943e-01	-5.762712443169536458e-01	-8.317120875742799457e-01	-6.599707785506231383e-01	-4.909490812414279426e-01	-6.724246725753003640e-01	-8.365353035581444274e-01	-8.527459015949316601e-02	-2.807744671073993947e-01	-9.649311412328362980e-01	-1.168902313731751796e+00	-1.155304393373500327e+00	-9.743913889890124524e-01	-6.864464076741546572e-01	-6.897873017560223197e-01	-6.093506065909027880e-01	-6.748706203010711446e-01	-9.320395654956026288e-01	-1.265501050542929162e+00	-1.212266583378742268e+00	-1.301003979938569088e+00	-1.173258549043207699e+00	-1.092442987378571040e+00	-1.141426000521437167e+00	-9.769666312943449116e-01	-9.770069506692762307e-01
-2.136237788774866253e+00	-2.076779635822879388e+00	-1.954204168748153947e+00	-1.940614553177234525e+00	-1.935522225275248864e+00	-2.129752225391441378e+00	-2.358663663399328758e+00	-2.485027202864021678e+00	-2.594931525564790231e+00	-2.550696447013196089e+00	-2.600608545416088990e+00	-2.472178904480176964e+00	-2.067209313208452137e+00	-2.669766533651212193e+00	-2.346004266865383325e+00	-1.512951690254982440e+00	-1.483436847388919899e+00	-1.452433122212284156e+00	-1.417897345354539818e+00	-1.511464598435038553e+00	-1.587073649612324999e+00	-1.619887771401593790e+00	-1.864452390710298335e+00	-2.427950487407385172e+00	-2.591613164954458259e+00	-2.723694318883792320e+00	-2.599860574988855255e+00	-2.462716688944283305e+00	-2.417578876072212335e+00	-2.523393655822856463e+00	-2.589669878786418966e+00	-2.474561275132959537e+00
-2.660614433755576602e+00	-2.580636943537677919e+00	-2.455935487534698591e+00	-2.404406284311361386e+00	-2.230981054449378664e+00	-1.978315337210836189e+00	-1.661667534873885410e+00	-1.555037562888922809e+00	-1.678441479189333174e+00	-1.901657130310290267e+00	-2.155245889629698208e+00	-2.042081102852149499e+00	-1.723950355349602503e+00	-1.818389497814874467e+00	-1.604826658500668524e+00	-1.536681325054952474e+00	-1.745227371961710849e+00	-2.067698650333454680e+00	-2.080271730157788657e+00	-1.794391305789211577e+00	-1.979918728888044877e+00	-2.210180963907843577e+00	-2.334112975495311382e+00	-1.992786571066854417e+00	-1.367461744152357550e+00	-1.004743730733919538e+00	-9.808307244453901008e-01	-1.139263208927682181e+00	-1.258458493267001765e+00	-1.268521196459623912e+00	-1.238206018742907366e+00	-1.294413252204968057e+00
8.490731614105597735e-01	1.054203101499748607e+00	1.113150391117550209e+00	1.052192145796740252e+00	8.434867182638740024e-01	7.661134834805549687e-01	6.202981399256984885e-01	4.855867140589786857e-01	6.191591947809649277e-01	6.028563148772445590e-01	6.259344470538089622e-01	1.243190708096865826e+00	1.747025713141415526e+00	1.106455327492027463e+00	9.804517612037623175e-01	1.239052563994913481e+00	1.396996965665214141e+00	1.279382741397608436e+00	1.001155414570494395e+00	6.254063540958287870e-01	4.759357980448091219e-01	5.492403060878651155e-01	6.376321787177730016e-01	7.793239326407578327e-01	9.138202320579993376e-01	9.343835814991025002e-01	8.955699797175544763e-01	9.274714005227245872e-01	9.563540862949460042e-01	9.016392107013496693e-01	8.627937599259624113e-01	7.594734628396208054e-01
-4.346317739250242340e+00	-4.429984364636150751e+00	-4.636900569948270601e+00	-4.752730857236814543e+00	-4.594562173352270129e+00	-5.055972409848907390e+00	-5.342135765347455489e+00	-5.078927747883237309e+00	-5.075594264374880815e+00	-5.168254474261455123e+00	-5.054364281239021928e+00	-5.304756112919457145e+00	-5.325115139587938806e+00	-5.049481953437719106e+00	-5.011971916082313960e+00	-4.999268852594989099e+00	-4.980223533235045075e+00	-4.884638740032298365e+00	-4.388304497142212490e+00	-3.980639433861913989e+00	-4.236822460172330551e+00	-4.396515339616680507e+00	-4.583744190125093709e+00	-4.507529660103720914e+00	-4.387617834108914039e+00	-4.580807896180049354e+00	-4.542422874325499293e+00	-4.436951198531813745e+00	-4.368239825508728025e+00	-4.506134660324749852e+00	-4.572409166002906922e+00	-4.247374416024313426e+00
-7.216822191923500940e-01	-8.958202453026370415e-01	-1.192545427348105536e+00	-1.426177233739855943e+00	-1.517235033870773631e+00	-1.170162139803892831e+00	-8.506389285745088458e-01	-1.122451427868306428e+00	-1.305159835788734846e+00	-1.275758044357040655e+00	-1.012211371389970527e+00	-5.050488827240408041e-01	4.836140518277964873e-02	-4.053526324656621105e-01	-9.127075525532775124e-01	-1.288051442256497259e+00	-1.237703524104772690e+00	-5.653122439634209462e-01	-1.051211099875994925e+00	-2.164992653787883636e+00	-2.305928675510712456e+00	-2.307486701055072142e+00	-1.957711897530853840e+00	-1.717755957633263053e+00	-1.374054007630280294e+00	-1.054841123902797939e+00	-9.682261461964769556e-01	-1.066899145536192473e+00	-1.076659356679802615e+00	-9.411698537271091514e-01	-9.711902842863266994e-01	-1.123439739172967577e+00
8.689569737152612605e-01	9.187286478675394941e-01	6.473115597670483501e-01	4.694631572333392566e-01	5.406292928189048164e-01	5.269382835702406398e-01	4.035629547451709542e-01	7.331918639854505537e-01	1.029528749917947295e+00	7.931468613906786924e-01	7.447528125665103804e-01	7.207010480466586877e-01	7.117135094978587206e-01	8.886614208194884013e-01	1.224714997415692563e+00	1.586831840813589078e+00	1.850894409432529475e+00	1.749918616403715488e+00	1.608152036361230275e+00	1.387235637870926297e+00	1.370771296011960239e+00	1.490501322929934869e+00	1.187996648456565829e+00	1.261439509033436712e+00	1.622179392701330380e+00	1.621218570564791461e+00	1.774818526178141953e+00	1.592040042727730587e+00	1.508398519109592550e+00	1.480079257383014824e+00	1.236724457526063414e+00	1.034759709947500328e+00
-4.087933172858834396e+00	-3.837985892648245301e+00	-3.492348568029709721e+00	-3.713270933441244370e+00	-3.874750458690942700e+00	-3.263847433235466777e+00	-2.629629178416930113e+00	-2.993782574354204584e+00	-3.611472843236053443e+00	-3.916777954253095828e+00	-4.099756909214021583e+00	-3.772555194740814688e+00	-3.449840998604538633e+00	-3.865835213014105154e+00	-3.099557813642863646e+00	-2.495191431048067621e+00	-2.682942459218416786e+00	-2.731348758079498396e+00	-3.293945678306726244e+00	-4.071049694707969735e+00	-4.251685450230103136e+00	-4.490291755409895558e+00	-4.338081413651391216e+00	-4.608392827313401163e+00	-4.407587481618558733e+00	-4.064284009541747622e+00	-4.004972811671732025e+00	-3.934925864927147465e+00	-3.742254676146850478e+00	-3.526846493658160497e+00	-3.439303194069319058e+00	-3.461075968898673860e+00
-5.106812067575043912e-01	-6.558780860141446567e-01	-8.932498010873478611e-01	-9.650828308677377176e-01	-1.174800252350144181e+00	-1.570999684666336327e+00	-1.901957172560622800e+00	-2.091322240198873583e+00	-2.415806893853782444e+00	-2.650238458846120082e+00	-2.667626835291426080e+00	-2.752877814967606085e+00	-2.847920702397454651e+00	-2.876487506657621651e+00	-3.312460633196271598e+00	-3.483283088712215037e+00	-3.359538215904191993e+00	-3.079910023789609763e+00	-2.722282200259273477e+00	-2.542159999539344906e+00	-2.533734122168413094e+00	-2.277588383121556426e+00	-2.316446771444786723e+00	-2.437397749131598790e+00	-2.539713399034316144e+00	-2.671972284942258913e+00	-2.753534525150509449e+00	-2.719643352571275763e+00	-2.866999157350333061e+00	-2.919662939518761657e+00	-2.881455307490245588e+00	-2.735597531755709078e+00
-4.993250127742285965e-02	5.689165011903241087e-02	1.185348021558128989e-01	1.808719719367201106e-01	2.051275363161080001e-01	2.775091596040998310e-01	3.608918793717195705e-01	4.003694513771436925e-01	1.574937280569162490e-01	5.105665757647947361e-02	-2.255913721262828991e-02	4.162067944160673938e-01	1.078601507944244586e+00	1.130202252405261509e+00	1.111879793976848552e+00	8.197490975706497318e-01	7.849551365853423279e-01	8.726188170008044587e-01	4.637438640579227833e-01	-3.746513217792650230e-01	-6.275862584503143493e-01	-8.428402951116226172e-01	-8.450504185540259616e-01	-5.509334678056548862e-01	1.727085205630128906e-01	5.375864394304150640e-01	5.958773793336700209e-01	6.620873174742475387e-01	7.706195662692143511e-01	6.235099520369056236e-01	6.058141105555480133e-01	5.385142325657177320e-01
2.289724730328861924e+00	2.304303261201949393e+00	2.354405708730014979e+00	2.241654744663940768e+00	1.990911712317990023e+00	1.924213490869350229e+00	1.785294012679332853e+00	1.138838042567655640e+00	8.354500353616237662e-01	1.113647652428908952e+00	1.360729417424495047e+00	1.446529667478392289e+00	1.589332777952938258e+00	1.787003788898187118e+00	2.006748300094844950e+00	2.204570947206795584e+00	2.260615529642351351e+00	2.105883725507831983e+00	2.091874828670712727e+00	1.979266561839042815e+00	2.162694985934660696e+00	2.291876405924617277e+00	2.319617772224745078e+00	1.589299799904743349e+00	7.534232871857609037e-01	5.438925011212312199e-01	4.451442696048183989e-01	5.089192029634518333e-01	5.961674570406488849e-01	5.954214248442072366e-01	6.070502796952850222e-01	5.229117869400596863e-01
-1.130936872344258992e+00	-1.315843004935647986e+00	-1.087985991091163784e+00	-7.710526071823986527e-01	-5.618566875535896399e-01	-5.522638165576474467e-01	-6.390961225586547778e-01	-9.349115940672688696e-01	-4.911901190831565733e-01	-2.075903061702550345e-01	-2.055668738295776676e-01	9.587224808903099110e-03	2.259922704600959842e-01	-4.945999527467864754e-01	-2.412146609748604398e-01	3.826872160042471549e-01	2.474913842096382599e-01	5.990388045548445534e-02	-1.565932425460657418e-02	-3.666935099639754420e-02	4.142973258696752703e-02	1.075258630464657750e-01	2.682165655673646176e-01	1.686717741254739611e-01	-1.894807645233270721e-01	-2.524593168723468506e-01	-3.226963053570170992e-01	-2.642575664042797756e-01	-2.843786197087165291e-01	-4.006273287576639364e-01	-3.189010107612512135e-01	-3.220182346135965767e-01
2.739132260192364665e+00	2.679059535506219447e+00	2.361843362719670658e+00	2.171548788992390566e+00	2.044335696804275848e+00	2.282017421643159238e+00	2.595695514556052519e+00	2.302335799375745395e+00	2.021202221203771021e+00	1.849222124890152585e+00	1.627328575804318778e+00	1.592013254898929642e+00	1.204477855242528594e+00	1.575538340360376877e+00	2.012900290285444704e+00	2.099956744036229228e+00	1.920020335477632178e+00	1.249572576378801259e+00	1.280208675291264031e+00	1.636810092746429968e+00	1.729469252660941647e+00	1.902150779114123225e+00	1.989877849653020059e+00	2.060666227948889428e+00	2.024764787097297791e+00	1.986682028551558066e+00	1.904975867159903302e+00	1.829474430197025603e+00	1.608331459014516573e+00	1.601700776224857403e+00	1.573107484999558103e+00	1.676978345019235261e+00


==> Cifra_figuretem/100/RPdataBlue9.0.txt <==
3.381866013741729571e+00	3.574951588406975134e+00	3.700234163583306035e+00	3.643448422837221923e+00	3.579877526727205161e+00	3.665726686960089520e+00	3.713894077085616807e+00	3.660710242971496609e+00	3.987060034193146141e+00	3.974491269891830658e+00	3.958869765333587587e+00	4.018343583700408672e+00	4.265421031269985619e+00	3.831096533793910019e+00	2.945108343594377232e+00	3.140932628026437801e+00	3.254072615224023579e+00	2.284166164978328695e+00	2.407256984418614909e+00	3.880368700257271541e+00	4.221118563928928147e+00	4.054918043698750196e+00	3.318552418493339484e+00	3.415740806761730752e+00	5.055260789353134498e+00	5.287041958191659674e+00	5.349219573368368508e+00	3.998950881726252682e+00	3.342081755464903825e+00	3.300093293398700833e+00	3.192845063904040437e+00	2.724371795938440144e+00
-1.280019306184706496e+00	-1.100313806898275182e+00	-1.148697399457344170e+00	-1.349197400160665916e+00	-1.248364740174716880e+00	-1.194996009014214211e+00	-1.232629916666222236e+00	-1.275707289622020513e+00	-1.238042901000067531e+00	-1.247351841451487031e+00	-1.353265955685937216e+00	-1.250115335760433322e+00	-1.152716295424398352e+00	-1.027068972134567826e+00	-7.293795037731476416e-01	-8.351692728755397699e-01	-1.115889477981311773e+00	-1.803495913285589225e+00	-1.996314398435514503e+00	-1.428323647991400769e+00	-7.160621682859941162e-01	-6.018956391419735263e-01	-1.454450410643851610e+00	-1.886817976439907563e+00	-6.379974123956375642e-01	-2.717170316790148976e-01	-5.665453479969055905e-01	-1.100848887967820877e+00	-7.911679745981986533e-01	-2.972135215494161042e-01	-7.431846934470974775e-01	-1.268333550534454401e+00
5.660381806206457256e+00	5.994847826111228350e+00	5.832292518952280069e+00	6.017676148725905172e+00	6.022244560395678015e+00	5.995549961152637941e+00	6.302387881564390781e+00	6.310661368477361144e+00	6.177602358474283406e+00	6.196807161893485905e+00	6.438372387870200164e+00	6.104200629554615176e+00	6.352884588149128930e+00	5.671129727472228765e+00	4.492235660234677574e+00	4.302337181852844417e+00	4.448708509503900288e+00	4.586715383063519447e+00	5.294435957233210033e+00	6.373127145313058683e+00	6.777473018843389596e+00	6.588376959694115520e+00	5.951569800672335653e+00	6.084110262955946702e+00	7.597172424413729530e+00	7.560294603493676213e+00	7.746492452625742153e+00	6.971887879736418547e+00	5.990378144160344753e+00	5.918325907433393596e+00	6.500204685445992503e+00	6.209547268751249405e+00
-1.375699077447261498e+00	-1.369626010270790006e+00	-1.161874831762464755e+00	-9.908141236752782133e-01	-1.205946884034079680e+00	-1.668577216232533411e+00	-1.732915598859553485e+00	-1.438880370623382365e+00	-9.109529734269710133e-01	-1.031878343101942930e+00	-1.323786705384726536e+00	-9.829435252168370329e-01	-8.294710544994570167e-01	-6.122692334696649974e-01	2.762947067487047659e-01	3.990651109844496336e-01	9.021044497705742182e-02	2.347877109716188238e-01	7.241388370788987006e-02	1.066462059886670755e+00	1.471919556834559328e+00	1.274478105880058942e+00	9.768202083656764012e-01	7.291382207688301698e-01	2.167763240336995634e-01	3.038351789355054344e-01	7.481629831085527815e-01	2.561513961115930438e-01	-8.390190910535716418e-01	-8.460381846239292125e-01	-5.749404337346547544e-01	-1.209709358438901372e+00
7.818304181855378898e-01	9.493269558250116980e-01	1.273584250579682386e+00	1.286819751806812739e+00	1.307409032938394722e+00	1.146695549001617076e+00	9.717348421801147440e-01	1.112897023682885012e+00	1.350911236990277375e+00	1.361985362809676303e+00	1.179974137589474337e+00	1.186977122238481286e+00	1.230828491544210257e+00	1.482024612439090783e+00	2.118771913409446928e+00	2.009284749724320029e+00	1.825800791887276953e+00	2.697203570856248955e+00	2.602902969886457196e+00	2.312265249058977457e+00	2.275899556759534814e+00	2.334909004459838400e+00	2.368684380717727578e+00	1.899743998804728884e+00	1.011084938090616614e+00	1.072059643375272042e+00	9.533879030032997859e-01	1.080277753266234431e+00	8.455146658509629098e-01	1.262680047413853091e+00	1.239105212096965669e+00	3.533738294405638913e-01
-2.746082636763851781e+00	-2.522696260889065289e+00	-2.754755547685909800e+00	-2.797660431831435091e+00	-2.538179172308827170e+00	-2.108347866346450328e+00	-1.864670033698615947e+00	-1.751308376256191845e+00	-2.248484028768539034e+00	-2.097196324516203525e+00	-1.825310331707109324e+00	-2.010496632952393892e+00	-2.044344804613687838e+00	-1.719202578686897187e+00	-1.390238759674051972e+00	-1.440004301560595446e+00	-1.538525337669375048e+00	-1.600587327166945295e+00	-1.801115836230042344e+00	-1.748506194976274353e+00	-1.731898978413894952e+00	-1.624682503725663363e+00	-1.578452178352011348e+00	-1.555386644559272336e+00	-1.924815212462293257e+00	-2.051492876178574232e+00	-1.958061925996978925e+00	-2.253212721012495479e+00	-1.666512255752281790e+00	-9.198187407656861492e-01	-9.819271311133106472e-01	-1.306812063087423148e+00
2.605465621281991329e+00	2.222307050840524489e+00	2.902934598655040332e+00	3.380968690861345216e+00	2.568821237544246738e+00	1.809339267663031325e+00	1.822131261591082740e+00	2.046037797878670350e+00	3.475951823277274588e+00	4.336585390836645182e+00	4.098663012243145332e+00	4.199269381572778848e+00	4.305997247318690491e+00	4.565621943127463389e+00	5.408544470849204089e+00	5.219812779959530857e+00	4.707142101516087251e+00	4.499382261256465121e+00	4.213104493773075276e+00	3.845387945468579094e+00	4.057489158430763965e+00	4.088452539065484004e+00	4.123041665597527050e+00	3.798564283551496334e+00	3.019019510384705729e+00	2.848013457250756275e+00	2.712940692812860544e+00	1.398326824124522139e+00	1.578076787213816834e+00	2.047809075579120286e+00	1.123183124350808360e+00	1.446243690075551758e+00
5.770405823127950501e-02	-1.453193741212089329e-01	-1.555611028939897778e-01	-9.619843735267014084e-02	-2.410295852767722902e-01	-2.730541309629042623e-01	-1.346073077222466052e-01	1.305073852377203886e-02	-6.343192863225888267e-02	8.247130428544013903e-02	3.120144843060435394e-02	2.225946476911747768e-02	-4.341556009718299664e-02	2.139963334588082522e-01	8.413225315069398080e-01	6.824697810244932938e-01	3.819444438165812694e-01	2.616828689887185644e-01	-9.382459623122502146e-02	-8.434530422508357272e-01	-7.052607373391389656e-01	-5.621256850848802555e-01	-4.825447130799876416e-01	-9.378296657842286610e-01	-1.625397417068534800e+00	-1.716713971949306305e+00	-1.830160567337079103e+00	-1.332269290424428432e+00	-5.181859911878353847e-02	1.790727281830476192e-01	-6.885343072853702395e-01	-3.104769292547013282e-01
1.165952028056091994e+00	6.978889119585039991e-01	6.218179667540395528e-01	7.328457997371244925e-01	8.042340770003780781e-01	8.513403450251411098e-01	8.528579333422758868e-01	8.985574485363755359e-01	9.711711934236174626e-01	1.161940377572760141e+00	1.195512533757669082e+00	1.121751149234367695e+00	9.341488242269520015e-01	9.272752506043066001e-01	3.190121151364192498e-01	1.311242311201118727e-01	5.224184037002629344e-01	3.223782724996641647e-01	1.653337662907038499e-02	-1.192505465192516434e+00	-1.474454094543452776e+00	-1.569623946691376393e+00	-1.294838089414350524e+00	-1.418702885929093549e+00	-1.970208171496322436e+00	-2.190031189363476294e+00	-2.494356275917825716e+00	-1.406777096689843631e+00	-7.050639230711651662e-01	-7.680159073252971202e-01	-2.542007776430160182e-01	8.136726055550085324e-01
2.821936005801662706e+00	2.139302790266969900e+00	2.735091549344687678e+00	3.120426638844681300e+00	2.565383374861968324e+00	2.166377133891234763e+00	1.951664111146454550e+00	2.054023819792822891e+00	2.795434333573248775e+00	3.386956410495620684e+00	3.379954311688985857e+00	3.090730571061872656e+00	2.983825020884077084e+00	2.945286798279510787e+00	2.980176239342617439e+00	3.202643608268796349e+00	3.341574428369292082e+00	3.605092718564024246e+00	3.408708777807404555e+00	4.098352456317590153e+00	3.769080628532661237e+00	3.497510216250645509e+00	3.751964734559811276e+00	3.674215210253100938e+00	2.831329761067272077e+00	2.506665844782976382e+00	2.520084919966237180e+00	2.033466795499708990e+00	1.831429151753800832e+00	1.504579520944563154e+00	1.486974710274153511e+00	1.453594643309792378e+00
-2.951610568598133089e-01	2.690402533818801456e-01	1.339361761787239043e-02	-1.111463681811921539e-01	3.203028607367871539e-01	5.543477333883940483e-01	5.843213047552701100e-01	7.527288934891052108e-01	4.611228813565459439e-01	-5.461356781900902901e-02	-2.047366076031853499e-01	1.823348758115548862e-01	2.305532196682916202e-01	3.757573198285784621e-01	3.677465554220892829e-01	3.924119583820621648e-01	5.383625336337962697e-01	9.909763493834966575e-01	1.099917813215015805e+00	1.484842258534744830e-01	-4.914068553972361642e-02	2.003954112228526624e-02	4.468859798355613311e-01	8.002598701022660688e-01	1.206760346345116808e-01	2.741461352394237716e-01	4.970491561027976513e-01	1.238665344279917369e+00	6.785260045359913228e-01	5.694533655868778688e-01	1.744060794371493639e+00	1.705560013358317972e+00
3.798237210702812394e+00	3.707992499831933575e+00	3.735139730736822816e+00	4.090599006426423045e+00	3.646856544086674923e+00	3.129504786416664519e+00	3.186580367918813383e+00	3.079156787038582088e+00	3.017541123067140951e+00	3.176389727228134507e+00	3.225095351940810318e+00	3.035547030483932041e+00	3.081184869328695619e+00	2.846683707864941848e+00	2.000616686095341823e+00	1.712979081220452837e+00	1.890668610431641916e+00	1.908508865893591588e+00	2.143982465082640232e+00	1.417580156755624543e+00	1.491116854620992083e+00	1.568100928665185689e+00	1.482666779943680568e+00	1.478235816442113215e+00	1.955873635741947947e+00	1.850995444035498538e+00	1.581680384251781257e+00	1.449835273977321926e+00	1.143322387685879349e+00	3.935096204095327455e-01	9.607588835535630922e-01	2.802015010779891124e+00
2.016848084946252229e+00	1.824861003039418339e+00	1.776141211151556210e+00	1.693336476640997734e+00	1.767155511478065932e+00	2.116785985365344125e+00	2.349970098853597644e+00	2.554504881367269498e+00	2.531326754820682368e+00	2.705547256068086881e+00	2.727434226435386577e+00	2.552472655884366226e+00	2.336606738566167518e+00	2.540509763528770115e+00	2.948336032289737840e+00	3.079962787440079897e+00	3.102821967844524131e+00	3.535803490617313027e+00	3.404443780186642066e+00	3.054636788105330680e+00	2.890974497310745406e+00	2.842116810574993213e+00	3.270045811274952641e+00	3.314311099800950178e+00	2.390408402178905156e+00	2.126165904309939680e+00	2.205530840660641978e+00	3.157606277150339924e+00	3.869272779620982039e+00	3.308831657982449936e+00	2.987168086778187348e+00	2.804725748103579885e+00
2.551845984186631888e+00	2.021497064195170612e+00	2.258805828310213037e+00	2.677673789975504537e+00	2.472760797807123989e+00	2.248678200759435697e+00	2.049781106464628966e+00	1.891321979668198150e+00	2.032923517959293935e+00	2.368395095872610323e+00	2.525720724358622160e+00	2.186254447559491165e+00	2.162530673496907418e+00	1.947315331721116261e+00	1.330393342897117748e+00	1.024127965425591702e+00	1.081600786421394123e+00	1.207933148363882880e+00	1.599138150763374622e+00	1.649334993246091896e+00	2.002543628265016196e+00	1.957935817623069896e+00	1.681892817100695936e+00	1.876550688245667065e+00	2.839979304575362740e+00	2.875926469463030433e+00	2.706417283899585247e+00	1.911017262669365779e+00	1.482528461998109170e+00	2.269755830561301480e+00	3.176984683789707997e+00	2.383505826368027769e+00
4.551294951598506167e+00	4.249015013028623500e+00	3.998462033875688437e+00	4.087255492946853863e+00	4.192656868711245544e+00	4.416730098959216200e+00	4.397782457559251235e+00	4.308147429120350758e+00	3.976058511775393267e+00	4.071499498692267238e+00	4.315370072075264574e+00	3.871395798332899929e+00	3.740209799961118353e+00	3.534744076735158558e+00	2.745982479154056133e+00	2.582234958397385594e+00	2.886135298346407474e+00	3.133504279132563131e+00	3.435174619245708438e+00	2.891918919035785684e+00	3.063815543084028814e+00	3.065366163628373108e+00	3.066430828025850097e+00	3.303562611386855252e+00	3.995575318604282611e+00	4.066258488154729456e+00	3.818489171420416994e+00	3.896179788939229560e+00	3.789292262141889189e+00	4.074285534206857129e+00	5.084233332690311080e+00	4.792679926863756990e+00
1.352674068405023577e+00	2.750860984508762375e+00	1.906533899843846136e+00	8.609611475107128431e-01	1.664040136890993615e+00	2.588046935730317077e+00	2.954337348012618936e+00	2.956079223430470027e+00	1.787363296368834176e+00	8.275393603497636086e-01	7.676659862812006407e-01	9.333502480971982429e-01	9.365589271826967321e-01	6.750917867758436941e-01	2.582270067479032760e-01	5.972660823427961008e-01	8.176447888519382534e-01	2.125384328062499273e-01	2.091253799185091855e-01	5.385814392045682464e-01	3.700763377122291975e-01	4.353822914617157536e-01	3.016758898774909992e-01	4.905094863863975196e-01	1.627895363302721554e+00	1.908993910047139586e+00	2.011202731478205941e+00	2.852679782482382631e+00	3.098160094516189123e+00	2.083171068706842544e+00	1.333363108004857134e+00	1.708357199684780392e+00
-3.600408905033288143e+00	-3.176357861548945394e+00	-3.398304626618291469e+00	-3.605000985377213585e+00	-3.427851495530956250e+00	-3.321669356537847229e+00	-3.218428724398362917e+00	-3.196507394376559841e+00	-3.613320723437641213e+00	-3.973166351768862459e+00	-4.194493565881941777e+00	-3.883599295044344757e+00	-3.850229352667733806e+00	-3.612863136693792665e+00	-3.144236100029782044e+00	-3.211775053231380905e+00	-3.166026201077096314e+00	-2.735560269429097691e+00	-2.870345220946949549e+00	-4.277631433707315800e+00	-4.539528180525756795e+00	-4.447603388361442533e+00	-3.712870748706351254e+00	-3.490254228374296552e+00	-4.650330156710951179e+00	-4.681354151399236940e+00	-4.407633153936603598e+00	-3.031375311202953338e+00	-2.752905129678871798e+00	-3.233366784939495364e+00	-2.985970074539732622e+00	-2.575661349089580110e+00
-3.187958799666903431e+00	-3.008589005978859365e+00	-2.709645790185667646e+00	-2.592982674947791999e+00	-2.737082778730819399e+00	-2.723801522122786700e+00	-2.823143365892028189e+00	-2.958945058810924067e+00	-2.903888558116038077e+00	-3.026051961713840388e+00	-3.045982549716759635e+00	-3.001056756621935939e+00	-2.829811921074159020e+00	-3.241701333486401548e+00	-3.792694220895425072e+00	-3.369215697916985608e+00	-2.996373463305913365e+00	-3.457560544267265445e+00	-3.449982263500796620e+00	-2.401327436647382907e+00	-2.603728108292332699e+00	-2.880921572363393413e+00	-2.781641935075968686e+00	-2.462527991241699077e+00	-1.925342286137426528e+00	-1.886294141270801639e+00	-1.679603334348705124e+00	-1.288478267848140568e+00	-1.254784550889401107e+00	-2.037038103214703799e+00	-2.412610164315534433e+00	-2.840341010762629903e+00
4.951786205232073357e+00	5.309743019980881051e+00	4.926304982894279760e+00	4.764063326367410589e+00	4.854420391593547102e+00	5.098063276738935556e+00	5.345359884562482122e+00	5.685720670567570245e+00	5.427910215046857445e+00	5.121758016547478753e+00	5.104091701128654179e+00	5.144327057207335407e+00	5.295096492171239788e+00	4.940718582115316337e+00	3.843755764977926148e+00	3.947367272344885158e+00	4.436225263158621424e+00	4.384820528054592437e+00	4.470756563512355619e+00	4.961201884675352503e+00	4.871362716508299329e+00	4.740041428630048514e+00	4.572059250119442808e+00	4.321529774304091909e+00	4.529174826048813607e+00	4.883606435812287927e+00	4.945414577832781156e+00	4.744352375142786293e+00	4.480562820225031828e+00	4.178959023647815130e+00	4.646810821632217703e+00	4.859964307953203111e+00
-3.376344445944020389e+00	-3.186952538913236488e+00	-3.191245348598118703e+00	-3.475941771323848517e+00	-3.272689872808302702e+00	-2.876432837418152477e+00	-2.950592493818250617e+00	-2.975059208764199603e+00	-2.846735284118908194e+00	-2.989981126191316729e+00	-3.124708000434500921e+00	-2.845209442365742358e+00	-2.788842011611364580e+00	-2.898215020504732120e+00	-2.891883570268049652e+00	-2.478954052365763605e+00	-2.379263977571663968e+00	-2.736789142087689530e+00	-2.841265209202237241e+00	-2.019157943067276140e+00	-1.947352168246350157e+00	-2.165332304170442868e+00	-2.181674812577989897e+00	-2.109585184801985314e+00	-2.120425987803694401e+00	-1.917692158538534475e+00	-1.689299842546668318e+00	-1.341689478782051692e+00	-9.833383497829534248e-01	-1.158282016142922588e+00	-1.362259741160045889e+00	-2.218528828233197636e+00
-4.469597385437751313e+00	-4.474020131152893320e+00	-4.645748629430856091e+00	-4.685787413793170764e+00	-4.518541362915962978e+00	-4.271144638524152271e+00	-4.217917201466852006e+00	-4.246690416404479862e+00	-4.520070859753034576e+00	-4.437986345015295875e+00	-4.305182635050997852e+00	-4.356036764330384337e+00	-4.431266920939886944e+00	-4.078247297290602091e+00	-3.816687850274056437e+00	-3.809469746574053683e+00	-3.677874818253919376e+00	-2.777567353841157161e+00	-2.692967219502512499e+00	-3.571143955361569144e+00	-4.115501010501633417e+00	-3.908104076132961957e+00	-3.215134228012251683e+00	-3.036133554503947618e+00	-4.376777096075961104e+00	-4.559927946377347219e+00	-4.615467430454079256e+00	-3.946283165447280084e+00	-3.687855823783409370e+00	-3.959870893141125503e+00	-3.608000800255693363e+00	-3.387314961986954032e+00
-3.161803790434828537e-02	1.951125846302086131e-01	-2.149253954660312327e-01	-8.429474907940534001e-01	-2.576750891148238964e-01	6.457993069515813866e-01	7.402683548423306670e-01	7.792305627000729595e-01	3.613656695828122989e-01	-2.256831566170967585e-01	-2.483801772038455591e-01	7.817079156434328380e-02	2.389813926819644649e-02	4.281628179252125292e-04	-2.676204572102244272e-01	2.466799860207910811e-01	6.202077830439384210e-01	-9.886237337791320412e-02	-3.732211329403007927e-01	-7.093340581598448491e-01	-1.342768155039627542e+00	-1.233950322590452897e+00	-7.551946189290178468e-01	-2.414473137047426221e-01	-5.434313373167564548e-02	1.224583455923792114e-01	1.564698491217784981e-01	1.309727975666983069e+00	1.825658315214812255e+00	1.368679653422318232e+00	1.054367188490022533e+00	7.330207469051558400e-01
3.677614297232940199e+00	2.973318475665656990e+00	3.024007639962655425e+00	3.122294886548496073e+00	2.987404623770277823e+00	3.092767770088491019e+00	3.210518642090028241e+00	3.305468842377597305e+00	3.723882079874951678e+00	3.998615216003214012e+00	4.152706780611850057e+00	3.995913990409901029e+00	3.836241779765444893e+00	3.821568405518087630e+00	3.510796532678611914e+00	3.722952115349998703e+00	3.979888462247247904e+00	3.692889082376676679e+00	3.523412295279584328e+00	3.546521295207334834e+00	2.992848727106506512e+00	3.037540140124107335e+00	3.326362153952991729e+00	3.694826559619213580e+00	3.742834337219254071e+00	3.470176314590001088e+00	3.405889284229869141e+00	3.387437928214269700e+00	3.502038751577164710e+00	3.280171901534084888e+00	2.789343047295432143e+00	2.761160268491412495e+00
-8.107489748881512526e+00	-7.432117878044182113e+00	-7.652075528541519844e+00	-7.735854114278343019e+00	-7.450437341059397589e+00	-7.281298961395782143e+00	-7.206414897801192154e+00	-7.230566897265271464e+00	-8.227634805571987897e+00	-8.642466946416782037e+00	-8.654136850278508319e+00	-8.636866458902270338e+00	-8.556744079698747285e+00	-8.126056737632891824e+00	-7.590491266890649236e+00	-7.703596934110178651e+00	-7.705183061833772662e+00	-6.842393647878762586e+00	-6.826016205919155588e+00	-7.578596287321583524e+00	-7.851489884302677247e+00	-7.542922371957105909e+00	-7.044974961633200472e+00	-6.880319440949739906e+00	-7.619002499878779311e+00	-7.506952054572041177e+00	-7.271920119846613240e+00	-6.496036750508019431e+00	-6.327544196843530422e+00	-6.095190224623954656e+00	-5.974349338314437929e+00	-6.510101843052136239e+00
1.099918942100102548e+00	7.845233762074163009e-01	8.274079518793363563e-01	9.367913081257435159e-01	1.017173296772552193e+00	7.868431508690166831e-01	6.948283061269128202e-01	1.097813743638236250e+00	1.708114493968563075e+00	1.632541911559803882e+00	1.350495477543204537e+00	1.743350942927408331e+00	1.563971859155631083e+00	2.192051384866838148e+00	2.785291309716840136e+00	2.841889716952510359e+00	3.105285096887321128e+00	4.600756479132767751e+00	4.546223562576025223e+00	2.481311004532278819e+00	1.356638762768697104e+00	1.704577628365716802e+00	3.046233970946728320e+00	3.696830768971036907e+00	1.790598924692190952e+00	1.672412408915856519e+00	1.636814857797088241e+00	2.704275384346450650e+00	2.000464119412365793e+00	1.477401047469525164e+00	2.155405778792125471e+00	1.397892362893971674e+00
4.001572139061024380e+00	4.420731740363981643e+00	4.157474571654487860e+00	4.222639282233869196e+00	4.448733138025196432e+00	4.524268912330758674e+00	4.558906263946780335e+00	4.483346304486479639e+00	4.101518024762516923e+00	3.775794566941498953e+00	3.928474494571266629e+00	3.704315147010169618e+00	3.767492015708797215e+00	3.089478189751133197e+00	1.563136575107413107e+00	1.696829890375942451e+00	2.303668927680992962e+00	1.846895694257586040e+00	2.109696893634778192e+00	2.359645980329869719e+00	2.097547965267892334e+00	1.911601770667803457e+00	1.916336910213530587e+00	2.443395724974108063e+00	3.882925314064713529e+00	4.019461666889551310e+00	4.041196795147810938e+00	4.209681031566686826e+00	3.485112197001667855e+00	2.879384397854102495e+00	3.567128710727851981e+00	4.054402315594529682e+00
-5.604705086532783653e+00	-5.743525805580737220e+00	-5.842381840857692410e+00	-6.109393781293401382e+00	-5.882544263061292078e+00	-5.575649173435126116e+00	-5.671871339743876916e+00	-5.615552732170638883e+00	-5.676165910895755395e+00	-5.814643740187311671e+00	-5.861968679189589082e+00	-5.559831762474439110e+00	-5.641116167954310257e+00	-5.372543628048306097e+00	-5.107557617472460620e+00	-5.032846486925238949e+00	-4.685748484536860659e+00	-4.027462046774846982e+00	-4.385394864993789277e+00	-5.558317234327046386e+00	-6.308637120926119835e+00	-6.341362875278376166e+00	-5.508912205072109991e+00	-5.770717343855957360e+00	-8.143527658307080586e+00	-8.293848310960907355e+00	-8.282020818482997981e+00	-6.637197218842968205e+00	-5.726528776352842520e+00	-5.507962233057506651e+00	-5.360370735233576767e+00	-5.143464306320526980e+00
-7.104203471012604965e+00	-7.714412096870623792e+00	-7.552380421159690549e+00	-7.280012128951040218e+00	-7.570128198410514209e+00	-7.765291181100167250e+00	-7.736227258823687336e+00	-7.453975997507066964e+00	-7.204589103120124349e+00	-6.897777610963780504e+00	-6.856972038172755468e+00	-6.762049003115705226e+00	-6.845230615397099427e+00	-5.942657392561692120e+00	-4.304125874138328811e+00	-4.123671929294615346e+00	-4.426285234732561413e+00	-3.839446811697042161e+00	-4.248556803422665062e+00	-4.504313706449480925e+00	-4.957259281477710111e+00	-4.540120775103740236e+00	-3.890306767423889589e+00	-3.773671689365056814e+00	-5.250870217928751416e+00	-5.384406778883646716e+00	-5.322518365022786746e+00	-5.363885452282762145e+00	-4.946129414158424886e+00	-4.719607342250413673e+00	-5.722078297837787098e+00	-6.911745527515336107e+00
4.406640618852273761e+00	4.306085645208742818e+00	4.292431641354026439e+00	4.160107993778652258e+00	4.282465720606859705e+00	4.516273914342881390e+00	4.632703451095267155e+00	4.692216587771782521e+00	4.806595708658949917e+00	4.748544824202630465e+00	4.784402155190119466e+00	4.694377934092048399e+00	4.686232587643075931e+00	4.342544191884642579e+00	3.864680283306947128e+00	4.026307158577445477e+00	4.200789515224716553e+00	3.897523422399294724e+00	3.996733447528880934e+00	5.142200117286963135e+00	4.977800219937543069e+00	4.715475263037369302e+00	4.527902873850654153e+00	4.880503215208043422e+00	5.456278687131431937e+00	5.231192376865271498e+00	5.638213046547335239e+00	5.398283349434686684e+00	4.578280952514487190e+00	4.619992848044899070e+00	5.194991308324827806e+00	5.005342075973302052e+00
-1.054759224785845051e+00	-1.473242534347356081e+00	-1.085973037649422990e+00	-9.405744160544090571e-01	-1.234769822810050321e+00	-1.365543568593395207e+00	-1.595669096017764410e+00	-1.747311002301304983e+00	-1.152608385986922945e+00	-5.844128410780462524e-01	-5.747686232717350574e-01	-6.301251598258070796e-01	-7.706079441956731335e-01	-6.635009223331017614e-01	-7.417670324793387282e-01	-6.760384610878015232e-01	-6.230774216765438966e-01	-4.533708577140137530e-01	-3.927764203950662725e-01	-6.795153017322174138e-01	-9.100915007946943636e-01	-8.475168031305653216e-01	-4.907795147506474609e-01	-2.427803883891819225e-01	-5.330755573392805813e-01	-5.402377519094140323e-01	-7.294934272330853009e-01	-1.255926300318563005e+00	-1.097480563784114294e+00	-8.565881450592488511e-01	-7.904175151625505436e-01	-1.294352512755426954e+00
-9.907031108510264139e-02	1.708317800494286165e-01	-3.119367764334402687e-02	-4.961167843491996465e-01	-3.631512321722755177e-01	-1.021191698708710238e-01	1.189998263610311975e-02	3.406861098466890808e-02	2.535107486378166408e-01	3.636541235220752122e-01	2.336852650736776227e-01	4.983594627485031237e-01	3.935553530288052326e-01	7.205681314992283815e-01	1.083540089639813075e+00	1.100159496034663009e+00	1.026576077012675947e+00	1.464760463537717827e+00	1.486017945074813884e+00	3.924724033739201423e-01	1.287539827088631239e-01	3.278417486496149613e-01	7.588867973413960799e-01	6.328052898521042691e-01	-7.022896977314321276e-01	-7.421267799984324620e-01	-9.113852894985445818e-01	-4.641631286771437104e-01	-8.585593623888176235e-03	-5.028950898484639831e-01	-4.454293148842717875e-01	6.868883639581481182e-01
1.359665385390565140e+00	9.437783371393104748e-01	9.660312624769045176e-01	8.696266247316288833e-01	8.280189840941902801e-01	8.375897171695275700e-01	5.488768606414167195e-01	4.468750219740926233e-01	5.590842796634921674e-01	4.451304662303852133e-01	4.036864668027229097e-01	6.372674311597759100e-01	5.504174861175189504e-01	5.488832970100416819e-01	4.463475643683629257e-01	6.810628529611216786e-01	6.705107240048492345e-01	1.472262353464131590e-01	1.224358526284244353e-01	-2.669942510641458155e-01	-6.131584784295432966e-01	-2.909270963118925635e-01	-8.746002134890261404e-02	1.434025333484346409e-01	8.331633297151936901e-01	1.236556107646099800e+00	9.705081773859449701e-01	8.843370154730911814e-01	1.072663160728256404e+00	1.529264135337514041e+00	1.218928979376749488e+00	1.037474175252873776e+00


==> Cifra_figuretem/100/RPdataGreen0.0.txt <==
4.201470112795656853e+00	4.261468601679976764e+00	4.040356786003436618e+00	3.622185401746260247e+00	3.204146839890898324e+00	2.847711571965475308e+00	2.543678282253738931e+00	2.088177406759141430e+00	1.823616244449645318e+00	2.087563588134622616e+00	2.581199936700716790e+00	2.850312871739784537e+00	2.616772532942342799e+00	2.313557172157311381e+00	2.249902678194553474e+00	2.346305844104256799e+00	2.569954849332900526e+00	2.753202579140233475e+00	2.753191661282800684e+00	2.897538179030432204e+00	3.354523675312006681e+00	3.858293289154675954e+00	4.223909906426269956e+00	4.620753541992154823e+00	5.006842199291982709e+00	4.621768770413490657e+00	4.212149398342740270e+00	4.326421035481351041e+00	4.317247321728568288e+00	3.870742728835315116e+00	3.777811681681703782e+00	3.738658634366209821e+00
3.525564025541945590e+00	3.630496021465722034e+00	3.548012607974849075e+00	3.295457217386422055e+00	3.394018005121414827e+00	3.476292143104000587e+00	3.338755129889590556e+00	3.039352403116110768e+00	3.125734258081645400e+00	3.685454895433040612e+00	3.974753532589022864e+00	2.786111100770880977e+00	9.974024662427222188e-01	1.468666388964190994e-01	-4.005470222127123225e-01	-2.956865230704954217e-01	-1.712978057761194439e-01	1.674460055820146953e-01	7.283195776951734146e-01	9.299097310669963701e-01	9.221827867156472402e-01	6.130819016431336976e-01	4.121841227756550818e-01	5.907077874166369869e-01	3.592184445539927662e-01	-1.938191039335504171e-02	4.657993271904367627e-01	2.253581923256159136e+00	3.745516407208590692e+00	3.587130053246887940e+00	3.437511046681753335e+00	3.418031360752659342e+00
6.644553320522025075e+00	6.789272054756805730e+00	6.871304228236332357e+00	6.958692552060369074e+00	6.864724070885664275e+00	6.543841152169714626e+00	5.866512101282262748e+00	4.625277603549446503e+00	3.519275493785878339e+00	2.874309985257264888e+00	2.374121162003966834e+00	2.456996817815428447e+00	2.869418572924996358e+00	3.708139931315249438e+00	4.301447585134147822e+00	4.595620121602327579e+00	4.896812370685834637e+00	5.188617946227199518e+00	5.238323260512376400e+00	5.324737343240053100e+00	5.223163269331896785e+00	5.700955507499540609e+00	6.418289787446792793e+00	6.272436575380139878e+00	6.057282576090654125e+00	6.001105010382691951e+00	5.908302196616554980e+00	6.270181587796871625e+00	6.269540007343642252e+00	6.321255387225009237e+00	6.381035088242481557e+00	6.374547448105501779e+00
-1.020592316116970100e+00	-1.001998412287742335e+00	-9.462255937009211859e-01	-8.812980733871419448e-01	-7.687122555349114039e-01	-7.313664857972287381e-01	-8.104733928296672385e-01	-1.071524311152700193e+00	-1.333839801629030930e+00	-7.511055165118725174e-01	-1.940545028087461987e-01	-3.815001542224001341e-01	-2.565708538178370079e-01	-3.655100099531794489e-01	1.520701037396774147e-01	9.069599912563313104e-01	8.511348612263002211e-01	6.476721020194080580e-01	7.645267694766902933e-01	7.701284196988201769e-01	5.921345213691208142e-01	7.563591141218443947e-02	4.146594019056773495e-01	1.993760252924940080e+00	3.003965812585958517e+00	2.342483442280071770e+00	1.775722845407421202e+00	1.348971627668223316e+00	1.911033111918313820e-01	-8.447088011614733993e-01	-1.097969400761069192e+00	-1.146271966321524616e+00
1.775817217377625656e+00	1.839432183332050608e+00	1.704501730069590826e+00	1.419428583707549096e+00	1.032372447926172221e+00	5.556197958123709757e-01	1.004438936653838099e-01	-1.026297513950441415e-01	3.102234504948431781e-01	1.652898480084194599e+00	2.706940990406147218e+00	2.634064809572162602e+00	2.502188902019978123e+00	2.559499086202978280e+00	1.946428062221257749e+00	1.269391280059829485e+00	1.202270830547407909e+00	1.223906815603700293e+00	1.560471691779769410e+00	1.584530851469725832e+00	1.568752447161976482e+00	2.279027779332279735e+00	2.057843029271547053e+00	1.697891765385907581e+00	1.621032999820126941e+00	1.030583350313010849e+00	1.070034144049890168e+00	1.798944101096577652e+00	2.121991547661639999e+00	1.971912031461931836e+00	1.929068591958224665e+00	1.908128303998692932e+00
-1.512431537086338817e+00	-1.764458813206760457e+00	-2.315720732127561909e+00	-2.804347347325677919e+00	-2.610003845252961696e+00	-2.206355473662950484e+00	-1.898830660589083896e+00	-1.917362908288381185e+00	-1.725547848069662882e+00	-8.526416145853245032e-01	-1.321303508363022572e-01	-1.970723167857472979e-01	-6.698390715884008362e-01	-1.387896197941933751e+00	-1.479273071054058031e+00	-9.098895709937329102e-01	-7.640043080717702217e-01	-3.541161239359865709e-01	1.235672898592772434e-01	4.757315247435883188e-01	4.077895305087155808e-01	-2.663440057211445833e-01	-8.159753452177463950e-01	-1.763688068326786373e+00	-2.564047531573510064e+00	-2.190345672357053797e+00	-1.537814896972366618e+00	-1.225658110267985768e+00	-1.554571149945973785e+00	-1.556646740573539134e+00	-1.400049956247714444e+00	-1.362327243994057913e+00
2.751405424868069716e+00	2.868084670780275403e+00	2.642501356861762574e+00	2.397926608279214111e+00	2.539935656871003644e+00	2.827700879675851375e+00	3.208135914671403022e+00	3.519741136794540370e+00	3.771703137293473507e+00	4.583328471824487771e+00	4.861741984123751692e+00	4.680762979915154887e+00	4.542574458048703079e+00	4.053949756529012127e+00	3.859271354639221663e+00	3.696814976388627549e+00	3.694992665325198544e+00	3.165219040727534683e+00	1.977098693462950196e+00	1.419695496290862335e+00	9.976976564963681016e-01	1.389698958512549876e+00	2.382636608574625114e+00	3.318724541818344864e+00	4.668403983627178455e+00	4.455200201941745597e+00	3.352299131482677552e+00	2.479620916242399886e+00	2.407890642594384900e+00	2.961420344735956167e+00	2.936311477458722674e+00	2.862021227041383398e+00
8.227799390023752268e-01	8.318234201822131135e-01	7.258760931034665687e-01	6.105955630121854272e-01	5.684542517520713156e-01	7.538385575310543318e-01	1.127077591241606669e+00	1.765792647129296622e+00	2.526036352069210178e+00	3.000640194909456326e+00	2.855174450793412255e+00	2.009168092816041362e+00	1.055401656324834070e+00	6.066774193769629564e-01	3.774585412381781246e-01	1.672776113965416256e-01	-1.608560841548062892e-01	-5.681688290056678969e-01	-7.895748917707549053e-01	-9.460733537460981335e-01	-1.247846868404174803e+00	-1.359823062702175234e+00	-1.254578740130601666e+00	-1.142460516299656614e+00	-1.336713656466574029e+00	-1.436844856525795411e+00	-1.329879635180068576e+00	-7.999166799860052413e-01	2.106867443164006648e-01	9.858999256413648604e-01	1.078092998020035109e+00	1.074789216743715636e+00
6.566836070375823287e-01	3.723476239226453099e-01	-5.037452139247499128e-01	-9.525107158015471143e-01	-7.932796676283708770e-01	-3.025975901591622663e-01	4.639372298246114967e-01	1.293161828958781845e+00	1.798943193176469002e+00	1.678688070065400328e+00	1.526422066543079215e+00	1.349230401670863388e+00	1.215375500320161173e+00	8.710118267700173167e-01	5.199371927918179648e-02	-7.069363525105908375e-01	-4.867974217137540083e-01	-1.418547626728536293e-01	-4.010200901914888760e-01	-8.328279927338382294e-01	-1.537106206118210361e+00	-1.735887341612633472e+00	-1.957417279522503328e+00	-2.368415879445319394e+00	-2.133187328982369291e+00	-1.629744484915819136e+00	-1.325433644643771114e+00	-1.459063945086173764e+00	-1.014450777582254659e+00	5.213806001308478599e-01	9.538918353536037786e-01	9.689745592916266803e-01
2.490740756988167437e+00	2.504957165050737178e+00	2.122335056858750235e+00	1.661941008017570276e+00	1.445014089129016854e+00	1.320896233808963816e+00	1.311266794246739753e+00	1.237569175926235943e+00	1.543909400727492498e+00	2.702382592029984654e+00	3.763787205365002109e+00	4.669496411975845085e+00	5.556594171706861651e+00	5.663154312610214625e+00	5.401322259596272879e+00	4.611572507279214861e+00	3.444738086954611589e+00	2.112794964704847178e+00	7.658822949398768065e-01	1.558626706513053795e-01	3.451277459013277205e-01	6.882596091675391436e-01	1.117544754627739501e+00	2.006190953257984688e+00	3.148613609380429779e+00	3.815160964081875772e+00	4.004180248550659904e+00	3.748075358517262590e+00	2.972758590228529396e+00	2.474714870526931065e+00	2.356054446438000216e+00	2.294658330635339638e+00
-1.749252150980395326e+00	-1.927557384156940223e+00	-2.384948294372677413e+00	-2.669715172491836430e+00	-2.677291357656803594e+00	-2.526471543737268455e+00	-2.168888814324150704e+00	-1.599642474624930255e+00	-1.084241775078286674e+00	-1.259446724002577733e+00	-1.458359661831003740e+00	-1.544362051362472066e+00	-1.577939021596842517e+00	-1.843402392295058867e+00	-1.714535442427030709e+00	-8.431977107252582870e-01	1.230012263244742027e-01	9.360408762037878416e-01	1.702985997257406181e+00	1.735263137022250879e+00	1.721556328678878200e+00	1.479791944433503925e+00	7.241522956714799841e-01	2.301220432075869182e-01	-1.482182286078710942e-01	-6.554182513289662504e-01	-8.466677881088590096e-01	-1.430625226754316248e+00	-2.066083164690879936e+00	-1.828319828639471734e+00	-1.645483076330038319e+00	-1.646559255441353953e+00
3.985415547018342330e+00	4.243497908125431373e+00	4.602997185827701898e+00	5.023373529457643372e+00	5.091689671873704803e+00	4.955987303115320763e+00	4.676712784536991130e+00	4.162599737517798992e+00	3.279730768783530870e+00	2.534011569768186423e+00	2.443313369981439109e+00	2.440654830961334731e+00	2.269505445019497358e+00	2.294776949861915938e+00	2.275082496878177096e+00	2.113717487641463055e+00	1.785297057388624653e+00	1.314812592455203211e+00	7.947085505411686235e-01	6.493627390453899917e-01	1.162941073558722893e+00	1.591835527824772001e+00	1.891922254255263169e+00	2.265172544475398286e+00	2.393617328897855057e+00	2.071336116399202787e+00	1.415962624860146901e+00	1.511931035683848012e+00	2.439083140024099983e+00	3.655744486634517454e+00	3.934368608240629506e+00	3.894389554262406072e+00
1.371241912886658865e+00	1.259910203348574953e+00	8.607298527981220859e-01	5.669401933832001195e-01	5.212703692543442235e-01	7.331705204384433294e-01	1.146731157489776498e+00	1.793139156271229773e+00	2.688939180562724740e+00	2.977026262344420804e+00	2.865853931152188228e+00	2.629968274693491814e+00	2.397085122179011041e+00	2.514771712000287707e+00	2.827494029853069080e+00	2.811452805699187429e+00	2.551839486317878603e+00	2.466852328953806239e+00	2.031031371233566585e+00	1.615015885654674355e+00	1.112553068971507741e+00	6.240012996786201693e-01	7.638991608760313801e-01	4.325778170661238042e-01	4.426609204998366853e-01	1.179299459454149934e+00	1.174657930390919702e+00	1.306327185999216933e+00	1.594339016685344612e+00	1.274157203407943140e+00	1.095497827604761776e+00	1.083620127251240906e+00
4.376804171137222532e+00	4.422935286691802581e+00	4.281464316250294999e+00	3.990320720320267966e+00	3.340790443261691944e+00	2.836083454998516551e+00	2.619927982003447564e+00	2.451757134830338636e+00	2.385811503855429283e+00	2.364102844809076842e+00	2.428425304161165865e+00	2.843391578061325031e+00	3.042321813250789653e+00	2.946635019997811522e+00	2.993024534642529044e+00	3.373251000856495097e+00	3.836438865166448497e+00	3.958585594887771730e+00	3.730845770771341385e+00	3.564933256778158643e+00	3.168475808246237424e+00	2.676968517294731509e+00	2.090601100268315804e+00	1.947961181420174936e+00	2.481639512188919205e+00	3.473720888907056992e+00	3.986858640167553869e+00	3.571651261417281731e+00	3.796694085998748580e+00	4.343464581965140070e+00	4.391302983950532202e+00	4.389285587641109210e+00
5.902527486863105466e+00	6.169396020120339941e+00	6.505290721680397681e+00	6.403035730157454530e+00	5.904099938193358987e+00	5.452465648571219070e+00	5.079529108789715863e+00	4.931110706409721267e+00	4.775083834443502262e+00	4.323249204470682727e+00	4.328828112534480965e+00	4.592284189977243969e+00	4.342978958856907212e+00	4.021397360749726424e+00	3.900590252820205883e+00	3.530830745991048847e+00	3.387333927462503613e+00	3.609588442262799735e+00	3.663018128593080291e+00	3.633255708925056116e+00	3.424926672401501282e+00	3.428176938979053290e+00	3.536406907071129258e+00	2.976165513205635715e+00	2.698614888775647369e+00	3.553416777905779700e+00	4.349089372246943697e+00	4.457779054668277396e+00	4.943735459898519480e+00	5.611818238292472394e+00	5.697565382089221586e+00	5.659579379658062237e+00
-1.207118743903364377e+00	-1.219500425321593973e+00	-1.070318888256529988e+00	-8.923612942076146748e-01	-6.177576419774932770e-01	-4.484966518413227021e-01	-3.551036310912285554e-01	-3.044522631352867270e-01	-7.058818495623163658e-01	-1.688189642999799345e+00	-2.223363932610088245e+00	-2.552481138092271173e+00	-3.036245398788760319e+00	-2.833284840203491139e+00	-3.078088415689601565e+00	-4.053382994666114847e+00	-4.190429047200574963e+00	-3.501501202445113314e+00	-2.422274402493497014e+00	-1.552191064848481128e+00	-4.260011411150135263e-01	1.257429276618735381e+00	2.504458135335332347e+00	1.600589415943463267e+00	-3.696413323929715888e-01	-1.652736375979777961e+00	-2.141241866619896239e+00	-1.409984988005576811e+00	-1.094175759087937516e+00	-1.615248979982301991e+00	-1.703751148599409682e+00	-1.697733132066065131e+00
-5.815756120266891926e+00	-5.809311451541629978e+00	-5.423246207544136333e+00	-5.196981750407072553e+00	-5.425012399453825296e+00	-5.599039532598996338e+00	-5.544614124071750361e+00	-4.701626599553457631e+00	-3.544499610236966358e+00	-3.720924019956743045e+00	-4.622273184726896744e+00	-5.058367064397213397e+00	-5.014637243121210730e+00	-5.055405999644463577e+00	-4.635084163196403040e+00	-3.818158338624185522e+00	-3.325446243566779980e+00	-2.969823182833664088e+00	-2.698821390647268448e+00	-2.926078051591626039e+00	-3.254032176285231781e+00	-3.769287190284162481e+00	-4.104418627957717725e+00	-4.245499947231892612e+00	-4.529946119738246679e+00	-4.840455413402831475e+00	-5.340239040715272445e+00	-5.971097672513098864e+00	-6.112445385636495310e+00	-5.634308800333096556e+00	-5.507071582528543452e+00	-5.453926089238422037e+00
-2.377348596467175224e+00	-2.236685433522751953e+00	-1.536480338172186100e+00	-1.033142908844542962e+00	-8.003542296706235293e-01	-8.902077049968027955e-01	-1.268550739558039542e+00	-1.572052858024624022e+00	-1.589827989772547134e+00	-2.361284466552968198e+00	-3.300246797747262484e+00	-3.229607057686795901e+00	-2.896435225687373105e+00	-2.352210467982485564e+00	-2.045801766423743562e+00	-1.719815596126261115e+00	-1.457137215690841758e+00	-1.644018722355821360e+00	-2.129673494814389834e+00	-2.455540933525429459e+00	-2.844990171837803228e+00	-3.292087741064635420e+00	-3.524923960293444569e+00	-3.194848072148508855e+00	-2.577473304262299703e+00	-2.056672770944403705e+00	-1.682302445075942732e+00	-1.029708268490933554e+00	-1.208127609098530453e+00	-2.208061428597916098e+00	-2.433286196716139660e+00	-2.391027048904336372e+00
5.397324038322798501e+00	5.477294994139184858e+00	5.197992138845532573e+00	4.738918096701862481e+00	4.358356001647415212e+00	3.992707975924091990e+00	3.665406309163092846e+00	3.355626774248417377e+00	2.776703035262641617e+00	2.894901101242546737e+00	4.107529677528066969e+00	4.844594057968141243e+00	5.179622491831523234e+00	5.038721498949963795e+00	4.361517393622995620e+00	3.280603582000853891e+00	2.414016916547064628e+00	2.059699419700367962e+00	2.152710334686022353e+00	2.158852158744288374e+00	2.145838447295055573e+00	2.718901228284735350e+00	3.905499692574105453e+00	4.817534978473955398e+00	4.694783334038401534e+00	4.049025857763830949e+00	3.773795127039815345e+00	3.864122162000068972e+00	4.035024155345391605e+00	4.842518398718930861e+00	5.195045249392643782e+00	5.174192307206893382e+00
-1.625050678798311443e+00	-1.613280895974924301e+00	-1.499070072304023116e+00	-1.678125802550110901e+00	-1.658015971740124161e+00	-1.512604577154323726e+00	-1.489976413411943090e+00	-1.434076397347111564e+00	-7.200332136829032947e-01	-5.330704419312073394e-01	-8.753666544287260765e-01	-1.245968835828171084e+00	-1.759730478285320476e+00	-1.998278835201007242e+00	-1.750406778437567201e+00	-1.300870559384357028e+00	-1.219402153817150669e+00	-1.143948880829022796e+00	-1.239767735904157231e+00	-1.744580233561183524e+00	-2.515095091726311072e+00	-3.195408967914215914e+00	-3.077985705765239555e+00	-2.619267094219407621e+00	-2.258595539483884806e+00	-1.863520202781261403e+00	-1.179923788849626343e+00	-5.161729741430607366e-01	-5.965872529386756495e-01	-1.448822171788810564e+00	-1.658606625195705675e+00	-1.641875925974811690e+00
-4.377256402459421381e+00	-4.439687762721186814e+00	-4.339064670760265585e+00	-4.521730687684372363e+00	-4.801755687452392785e+00	-5.035783534744655121e+00	-5.257176125966188884e+00	-5.236860468939300794e+00	-4.779451805719027391e+00	-3.985567451704734587e+00	-3.113284444006961138e+00	-2.756860931335051834e+00	-2.672624373887324101e+00	-2.733284187845021140e+00	-2.583332936610609032e+00	-2.119604059952822084e+00	-2.087710231006313588e+00	-1.862137621485330907e+00	-1.745747291334977191e+00	-1.940408935605163032e+00	-1.986725693793358616e+00	-2.622666517297189248e+00	-3.543946008120509195e+00	-4.295183929737574680e+00	-4.730009664132992064e+00	-4.441477223575110322e+00	-4.459751715812213746e+00	-4.534692893428130311e+00	-4.605625825672993834e+00	-4.436215466867083457e+00	-4.211504698604738195e+00	-4.142403527751921111e+00
-2.156245518915419268e+00	-2.287705821922789262e+00	-2.481912430648951062e+00	-2.754948383238184473e+00	-3.019100371875317546e+00	-3.053657517323664639e+00	-2.638174463595989394e+00	-1.592192360819325581e+00	-3.411734450026205345e-01	-4.386779478106494490e-01	-8.493820327023958727e-01	-7.806565395077206260e-01	-1.056008255017072184e+00	-1.603454302381557062e+00	-1.912291339042895055e+00	-2.107002147089262589e+00	-1.881336096386646561e+00	-1.393194611999842847e+00	-9.359837420545210618e-01	-7.493563234775098003e-01	-3.560794733344065932e-01	4.650391213832396481e-02	-6.399627718803606660e-03	-7.346957318695812589e-01	-1.733664073426004038e+00	-2.147774925623977982e+00	-1.851535642871451781e+00	-1.617952883785912288e+00	-1.812100321854743790e+00	-2.332043858580211904e+00	-2.409216467989378607e+00	-2.400449102283091385e+00
1.258943915781823630e+00	1.264578197419615080e+00	1.014594256133600103e+00	5.000312024300598290e-01	6.561373123752254344e-01	8.513233142181492186e-01	8.561613951238170594e-01	1.010117883448453435e+00	1.481311007086482112e+00	1.740098822811765977e+00	1.896523337268432030e+00	2.719425468258093836e+00	3.548671815501998950e+00	3.753033474098500299e+00	3.641847265371927822e+00	3.047891703393965646e+00	2.518914499236545090e+00	2.208526890237137330e+00	1.780828388749368552e+00	1.734303877732003674e+00	1.851267456856419136e+00	2.098097695190157097e+00	2.563033479143494997e+00	2.605197838420951317e+00	2.665320593045148012e+00	2.872927710052485040e+00	2.756716840128993873e+00	2.274105844061274251e+00	1.660953261445216045e+00	1.133674031116559622e+00	1.003852244460073706e+00	9.840989682238778791e-01
-7.572302852827881736e+00	-7.596434356388082065e+00	-6.817742249923716358e+00	-6.266670899709542830e+00	-6.437227989514537008e+00	-6.855128904472484130e+00	-7.442580564678378252e+00	-7.846449914355657640e+00	-7.948474390816818058e+00	-7.781441765466397875e+00	-7.337423513856633051e+00	-7.270106027541401339e+00	-7.279628371985992885e+00	-7.228283793583120342e+00	-7.056325552405535717e+00	-6.194072921380827879e+00	-5.449555434804742582e+00	-4.489383069714381946e+00	-3.290743193085640339e+00	-2.910166241803097353e+00	-3.326903008295456488e+00	-4.266527640775586327e+00	-5.418950519629104789e+00	-6.312379731952042938e+00	-7.264930668759938648e+00	-7.550445496290597802e+00	-7.643289438343322750e+00	-7.282950421480569148e+00	-7.173166285305239143e+00	-7.341482999604206583e+00	-7.249721257873160241e+00	-7.109481973693291934e+00
-2.398113850335052977e+00	-2.652603176204998636e+00	-3.480579982406293293e+00	-4.127599147900209431e+00	-4.022253760761587138e+00	-3.812808146954300703e+00	-3.433482329849449677e+00	-2.438678971898218695e+00	-1.131693638345697694e+00	-5.066664993497796976e-01	-1.391592797018000871e-01	7.495278656370024661e-01	1.901978070302959400e+00	2.276236833600614684e+00	2.447465997924510361e+00	2.486544283245908371e+00	2.583412646793596057e+00	3.043495115154740471e+00	3.465451047076329338e+00	3.259386490366153133e+00	2.626415550005112731e+00	2.116777806248200555e+00	1.935286080135939280e+00	1.980550390825099871e+00	2.020986153495360149e+00	1.435571839021729357e+00	9.591464900084299972e-01	-2.607129436936461101e-03	-1.548633288881756664e+00	-2.307652121481111429e+00	-2.414290269613260875e+00	-2.425006002550910367e+00
3.367133896831510320e+00	3.241846454774826913e+00	2.649269054989792593e+00	2.679843057759561553e+00	3.417213529450493503e+00	3.946414924172818584e+00	4.306112410755028819e+00	4.462483318192258963e+00	3.637809507161478439e+00	1.518199544871296380e+00	2.870848777904360521e-02	5.711973071680178510e-02	6.645253438137214141e-01	1.486905201562906509e+00	1.298798389502071826e+00	4.450962808415936944e-01	4.934866375806094552e-01	8.231945545398686725e-01	1.064054824515099362e+00	1.222645391947178695e+00	1.666715531833326880e+00	2.657507540505255506e+00	2.899149476932652902e+00	2.345156267069960165e+00	2.083846785965126180e+00	2.221900982899781773e+00	2.542999678264480146e+00	2.992217089553649068e+00	2.927033181532885830e+00	3.066589281009811430e+00	3.183733598551496513e+00	3.160630958927185041e+00
-7.967218723994071716e+00	-7.960785998338884006e+00	-7.194903784778589717e+00	-6.773900525262186889e+00	-6.976800047058763887e+00	-7.308560169762868597e+00	-7.756936952222271309e+00	-7.726232119423686484e+00	-6.909630558830344604e+00	-6.024068494141888941e+00	-5.502046131222540382e+00	-4.701635561804399011e+00	-3.717602810576143835e+00	-3.846503730204477112e+00	-4.586849446753149095e+00	-5.162080744008136435e+00	-5.089503829605165564e+00	-4.988992645473822485e+00	-5.078432693785841501e+00	-5.499810289536225305e+00	-6.679917026346035236e+00	-7.017793502469450218e+00	-6.811668733128169784e+00	-6.873072458259055217e+00	-7.099360145939233924e+00	-7.160147842106730387e+00	-6.714605058945414484e+00	-7.473392061626525695e+00	-8.321371940248269539e+00	-7.653044813921593637e+00	-7.315325648363879552e+00	-7.217196677228258750e+00
-5.590518194892406534e+00	-5.802908394425199567e+00	-5.900316634283738537e+00	-5.879054420725129404e+00	-5.902513976272734553e+00	-5.954902126643919935e+00	-5.826518741934612500e+00	-5.365049349295725634e+00	-4.565259696546726254e+00	-3.048489624334774106e+00	-1.784017849460054261e+00	-1.586169569576445726e+00	-1.665534547450094216e+00	-2.021616761641571447e+00	-1.900486082849770497e+00	-1.260100162598307705e+00	-1.612673551605184219e+00	-1.953629854807970245e+00	-1.841294700762799774e+00	-1.755037744469098993e+00	-2.099849440081175356e+00	-3.323203787793613806e+00	-3.769646044904823690e+00	-3.203374759612376721e+00	-3.212112969440669819e+00	-3.306159761318579804e+00	-3.549430566429422562e+00	-3.411228626359959382e+00	-3.945640729492961185e+00	-5.217331544818677003e+00	-5.457567553374064850e+00	-5.392926380491975813e+00
1.325759103043430809e+00	1.203703740090136920e+00	7.801349764949703225e-01	3.790602405233456929e-01	2.673297181802434808e-01	2.519713802050404516e-01	1.952944676104420296e-01	-1.622413298942392557e-01	1.152346576853998938e-01	4.099138366945875855e-01	1.461157963175798713e-01	8.835647960255097466e-01	2.255751861509037948e+00	2.608019146570150326e+00	2.776066153266000480e+00	2.958682095203802653e+00	3.136349033006109455e+00	3.294970340511762963e+00	2.968595774702297962e+00	2.743925203364172560e+00	2.942599516175321561e+00	3.257930234414242232e+00	3.694793185369407595e+00	3.827085061534046595e+00	3.860423911788210649e+00	3.945987273242155702e+00	3.953991511973219186e+00	3.142545757731964873e+00	1.793863005088327078e+00	1.091263348509347919e+00	9.246913362914408463e-01	9.176078927179501799e-01
9.750325544284770274e-01	1.051985046801743762e+00	1.061935098415198064e+00	8.980625540267227480e-01	8.255227951176160595e-01	8.433523236115084698e-01	8.245873627454037846e-01	8.936966910277103215e-01	1.397959816169251912e+00	1.694248631903272129e+00	1.753665921532273408e+00	1.868509000303860468e+00	1.792789114866048861e+00	1.657786268465097468e+00	1.629496628528637192e+00	1.535985659285429294e+00	1.277735262091377555e+00	9.386167426720949392e-01	2.124091495208880187e-01	-3.991500172163942040e-01	-1.125473572220319740e+00	-1.562083788040704135e+00	-1.373693426884838420e+00	-1.236348255679107000e+00	-6.046569027365917837e-01	2.080547426686072399e-01	7.316406311334282542e-01	1.023088361690911441e+00	1.166722864569023299e+00	1.070886081497409492e+00	1.012803314054648629e+00	1.010145334097966252e+00
-1.045668138431962380e+00	-1.039324619648356318e+00	-1.112508271475929122e+00	-1.222106373497186205e+00	-1.087946782935831358e+00	-8.335370935724428776e-01	-6.585008502974767364e-01	-5.255033694260344834e-01	-1.812785693004491661e-01	2.575601156788513424e-01	7.480233440922918753e-01	7.244469725876379051e-01	3.419578882031323874e-01	-1.032546046027807973e-01	-2.680590906720103916e-01	-3.101587210572329112e-01	-3.493008562687189844e-01	-3.024554967167530917e-01	-8.095617671110891811e-01	-1.290798801176479271e+00	-1.341655639104529785e+00	-1.174166712687224168e+00	-5.075042100168866144e-01	-6.806114242844389928e-01	-9.821015308551402923e-01	-1.400215938306446306e+00	-2.180776166786064341e+00	-2.495822276626871616e+00	-1.912609252571164209e+00	-1.279942227930359389e+00	-1.152032837731195469e+00	-1.161313249701009020e+00
2.968230303277609838e+00	2.976958000989577968e+00	2.890489762430117793e+00	3.258267900822005458e+00	3.585488622116796975e+00	3.933486008461780870e+00	4.501986040681337009e+00	4.846799543101689700e+00	4.624346028381641105e+00	3.733247806480448183e+00	3.195383804758228585e+00	3.041202821544982449e+00	2.599453315668780462e+00	2.198619577401661029e+00	1.698633972516636170e+00	9.671693566565029432e-01	4.943647302969184087e-01	6.572194904719694253e-02	4.021686682797355472e-02	-2.526519075822634963e-02	-1.924552521011648615e-02	5.415554468280809886e-01	1.085471176458291165e+00	1.413512787404759496e+00	1.019686953198144286e+00	5.914115268962981675e-01	1.345345585284863255e+00	2.404429289401085690e+00	3.126450130040011377e+00	3.029686014726206800e+00	2.903669255143040751e+00	2.884772042053637353e+00


==> Cifra_figuretem/100/RPdataGreen1.0.txt <==
4.441357667175022783e+00	4.543492402645862072e+00	4.617703661952976546e+00	4.838684967103318968e+00	4.832899008579055078e+00	4.359415432792033585e+00	3.470812338226250571e+00	2.638863232149594840e+00	2.311957478444829128e+00	2.862803084843839496e+00	2.618117134591997797e+00	1.572683338684703447e+00	1.320963402825321431e+00	8.908413307414373428e-01	3.544369350595098500e-01	2.695925890328416674e-01	2.385054370884317487e-01	3.002822213915996019e-01	2.793445338376426834e-01	7.461533580078668626e-01	1.499369150762968728e+00	2.341604160992567518e+00	2.928707965328347651e+00	2.505008759859158385e+00	2.217846952277710226e+00	2.396283170736201562e+00	3.052276586216154275e+00	3.386168332979376583e+00	4.057735313049089854e+00	4.461775183072123063e+00	4.096467890485104846e+00	3.604654141600489137e+00
1.738051071252833424e+00	1.731759734404007212e+00	2.191032667370299336e+00	3.744435399874568304e+00	3.742661771475917387e+00	3.171521417992648306e+00	2.681345373228342321e+00	2.740869455891541850e+00	2.393556832954510938e+00	3.067354372607397295e+00	3.007861439760953104e+00	2.248408890323485565e+00	2.269378424632157554e+00	1.752085414415188280e+00	2.014863291147633628e+00	2.745384594911361109e+00	4.029581305581395156e+00	2.822287304742492786e+00	1.283447237035596267e+00	1.239992389768332703e+00	2.092105601102370205e+00	1.307623723030908458e+00	1.270466839391353631e+00	1.091733888796035501e+00	1.075890989262421549e+00	8.818667093915787403e-01	7.992161933225040427e-01	1.012795159249089139e+00	5.976240724766399559e-01	-8.727460742757592316e-02	1.527896395371892480e+00	2.434045953650520566e+00
6.835721970185727692e+00	6.765409225186582276e+00	7.434960518568685117e+00	7.362452753494386215e+00	7.573844953994767870e+00	7.839999766825063610e+00	7.362473192013113454e+00	6.351357024573633936e+00	6.443804516455047704e+00	5.870542612959038564e+00	5.208366677366742969e+00	5.722409008234871308e+00	4.964244097187155980e+00	4.663008059533152228e+00	4.198046008271407281e+00	3.965596024763521132e+00	3.836829583034392588e+00	3.681410765405455532e+00	2.628441068268976721e+00	2.418821250331342654e+00	2.753286789801585588e+00	3.837313069668916832e+00	3.895832319981078928e+00	4.109453423552255735e+00	4.059400006835319097e+00	4.319295786046365215e+00	4.764804514904546373e+00	4.569413872321564263e+00	4.361221647322578221e+00	5.082462158730261415e+00	5.100537378448717796e+00	5.205932944223634173e+00
-1.821858507966147567e+00	-1.897801678412523341e+00	-1.543862084413790248e+00	-4.162959102638280617e-01	-5.213078860992025332e-01	-1.141806410449585085e+00	-2.046545640188469406e+00	-2.103104775337816257e+00	-2.375825740356810822e+00	-2.837848439065594697e+00	-2.852785129054820956e+00	-3.059950401338893400e+00	-3.316286359481848134e+00	-3.469666182815428712e+00	-3.121443264274111673e+00	-2.860658282350063697e+00	-2.763107266399785544e+00	-2.565231149346230755e+00	-2.685384912218884867e+00	-2.259790858080379383e+00	-1.929273281266645101e+00	-2.070211934703186873e+00	-2.285457320306111484e+00	-1.567512793105139579e+00	-4.709271489953791301e-01	3.680647605260267130e-01	1.102833297343234431e+00	1.497296342325062035e+00	1.626797727346232625e+00	1.582260606501982414e+00	1.819350847635498036e+00	7.776672347721592660e-01
1.301805821131975849e+00	1.063697637920314243e+00	8.992678311067692221e-01	1.482092220176698838e+00	1.816544765915975690e+00	2.443242618811744649e+00	2.695286230208771006e+00	2.890168617777368443e+00	3.042524119684703710e+00	3.084642855234341230e+00	2.003372860922604470e+00	1.758226595957387284e+00	1.903377107085857611e+00	1.828738309476548585e+00	1.522517362875694502e+00	9.699164758773304307e-01	9.117907231644919452e-01	8.056966711616130317e-01	-5.427341773312640560e-01	-9.693884069197542530e-01	4.445051937959541566e-01	1.430230626824416706e+00	9.684440303490424728e-01	-1.710113150032913643e-01	-8.793757786819643707e-01	-6.784595374454641670e-01	-3.521334223762110915e-01	1.646534642907878099e-01	6.192602903975052975e-01	9.788252324485673395e-01	1.777316524285233568e+00	2.282927286412452350e+00
-2.398071095332344527e+00	-1.232515571380919939e+00	-1.600946935913461600e+00	-1.374369791104745664e+00	-8.271267121750235374e-01	-1.469883543792768477e-01	1.110975937878971864e-01	4.549891260733895382e-01	5.038476009967065572e-01	2.636099178525591058e-01	4.878409666033685643e-01	7.166886373375190578e-02	3.754215119880370544e-02	-4.232580616474423962e-01	-4.151189864201811908e-01	6.003938051879816884e-01	2.390232711164016255e+00	-1.431907176524918890e-01	-1.644125093019014994e+00	-2.150060187270106837e+00	-1.094346006885029698e+00	-1.831082319930134705e+00	-2.726516078413300903e+00	-3.573348010905769812e+00	-3.996784791227789846e+00	-3.727491728640192736e+00	-4.116570102306979173e+00	-4.250676007176195093e+00	-4.258414700732975788e+00	-4.432709327145744282e+00	-3.008976396872102388e+00	-2.559428459854810267e+00
1.686652956481630383e+00	4.487202359297755572e-01	1.251619898989347224e+00	1.411758904811016402e+00	2.171684321038650722e+00	2.715605719566963394e+00	2.071968083278397099e+00	1.437807797009073019e+00	2.418320088516972000e+00	3.216299178009137449e+00	2.317238999187775317e+00	2.091780679636361384e+00	2.429667349493086714e+00	3.297794548476871146e+00	3.370957250123141957e+00	2.837277487594964231e+00	6.482620514396504330e-01	2.784546918533323367e+00	4.221005857409065420e+00	3.681391316097548660e+00	2.190679733899536519e+00	3.176397632066735977e+00	3.877664819308033195e+00	3.893419921553598506e+00	3.577221507561227920e+00	4.304296167095987613e+00	5.274275563665068667e+00	6.540657517071973182e+00	7.710886251049696938e+00	7.433621381673305883e+00	6.434954960169594784e+00	5.376471428322976642e+00
1.825034815315402237e-01	-4.503948171389213773e-01	-5.489867824545082570e-02	-3.756046130518694848e-02	2.129406726687845808e-01	8.443228071204988971e-01	9.269830968903111090e-01	1.234123594397729340e+00	1.964196008285281403e+00	2.566956231543268796e+00	2.568316236878101400e+00	2.520465069042359563e+00	3.224786548631613847e+00	3.864034224064969880e+00	3.861493581511229678e+00	3.700750146352840275e+00	3.496174819763550268e+00	3.934492258390208885e+00	3.599090833694650104e+00	3.352488002682092016e+00	2.627225927670530314e+00	2.039923214946243402e+00	2.193854747939808281e+00	1.805711243551980205e+00	1.565965891872336035e+00	1.686744961293819900e+00	1.071666694343037296e+00	1.004760801186912467e+00	1.220736087430071004e+00	5.874541592419237901e-01	5.858350967329255532e-01	9.189661328621383518e-01
1.051330599575573288e+00	6.599217114358210123e-01	-3.900119277406718238e-02	1.313341694331951470e-01	3.649306804566692097e-01	6.021410708680489110e-01	1.801050797430538086e+00	2.667686851574407658e+00	2.483953060584819461e+00	2.230200658627802923e+00	1.908900263093406435e+00	1.405200758477753276e+00	1.732797233938085713e+00	2.320514157813124090e+00	2.830406899871600768e+00	2.966390442695403973e+00	3.128654356330222264e+00	3.025121590446126163e+00	3.001075691540556090e+00	2.794810298067412546e+00	2.314259526109721854e+00	1.799619234791070443e+00	1.622600677100048072e+00	7.359674406253692291e-01	1.322897747390041068e-01	-3.329344102831560126e-01	-6.591111143431337416e-01	-6.905665647999980061e-01	-5.557661811779824879e-01	-7.359840871842181498e-01	-3.573591740252061166e-01	4.687980613788310658e-01
2.625093769335069549e+00	2.405295148187275966e+00	1.578568897116463754e+00	5.333951660582378906e-01	9.329833617910467114e-02	-2.264562837232445003e-02	3.240413692867599171e-01	1.029263994166715879e+00	2.214125394679334669e+00	2.318781659558927899e+00	9.739795422538602976e-01	1.147798061701364114e+00	1.802051887481620041e+00	2.037441783011273433e+00	1.831172047356820709e+00	1.275564244555205118e+00	-1.127057228817489182e-01	4.730747889020698316e-01	1.631552424479189245e+00	1.831666632517369608e+00	1.153992945411657089e+00	2.738853144230009473e+00	3.427642706320346289e+00	2.682381633633367457e+00	2.350569804452836475e+00	2.880956024786735625e+00	3.346313548972139174e+00	3.826030828639669590e+00	4.550537256974436673e+00	5.091100080398406114e+00	4.857387914864885303e+00	5.032780715795524884e+00
-5.332092477464670521e-01	-2.482066967228240273e-01	-7.412303095189046731e-01	4.465935507456529618e-02	3.302982917908667826e-01	3.499388966099361009e-01	3.798660080549524642e-01	9.280251072084126918e-01	-5.295620291721347961e-01	-1.535193117845712107e+00	-2.014323567540118598e-01	-1.108371196436519268e+00	-1.656460254663982612e+00	-2.300416178411051948e+00	-2.554781411329210439e+00	-2.448855029920814275e+00	-1.487478981140427203e+00	-2.410311719546538889e+00	-2.764448653448944082e+00	-1.945746105964893502e+00	-6.257931514846499788e-01	-1.369061202999291460e+00	-2.929325006168802314e+00	-3.076035841553552252e+00	-2.645637728441560643e+00	-2.578252783528816039e+00	-2.510218891878572833e+00	-2.451879041376949342e+00	-1.977793826368005270e+00	-1.380630159053872319e+00	-1.224534013429685153e+00	-1.877936493228740122e+00
4.726402509453028422e+00	3.720720020132811001e+00	4.369643703716592498e+00	3.997103788998916052e+00	3.748418614106247659e+00	3.821340643663933445e+00	3.497526875975767169e+00	2.934516241147236748e+00	2.956141571287479231e+00	3.167219155519570783e+00	2.742126498933590728e+00	3.157126811227679131e+00	2.843949411626441215e+00	2.817946801324955786e+00	2.616265089575316338e+00	2.502158436969030397e+00	1.979538558509807755e+00	3.273528445856076718e+00	4.046632980582516304e+00	4.804006934740561618e+00	4.932662857227887443e+00	5.127824705901373292e+00	4.898352240031345950e+00	4.821707910852538248e+00	4.906498061868343363e+00	5.016653937884642644e+00	4.998969594429411245e+00	4.917542649444120784e+00	4.847691055465030097e+00	5.031498519083737797e+00	4.505293773509467137e+00	4.437527165058551937e+00
1.902472015143692463e+00	2.320177756280367376e+00	2.758167123931337894e+00	1.854504615664809286e+00	1.410435115613426493e+00	1.351082176009222424e+00	1.723549738143040022e+00	2.363068494909879913e+00	2.939284805983528592e+00	2.760967861163985848e+00	2.969911830645117323e+00	3.411296062440035914e+00	3.564967866300428057e+00	3.753789892868002021e+00	3.354109831107371598e+00	3.197599957716537045e+00	3.019276903460578865e+00	3.149090109781535141e+00	3.611904386109851650e+00	3.507669884807300686e+00	1.867686513228332457e+00	1.512432197978144988e+00	1.579001542713477146e+00	2.034636584118889591e+00	2.320972002802196510e+00	1.908369679462383228e+00	1.118873481557358218e+00	9.518972200139190765e-01	1.508303310525677565e+00	2.162134834246784099e+00	2.430941802233229865e+00	2.477691921129849817e+00
3.303945475201242044e+00	3.685717755937688356e+00	3.609861795638834359e+00	3.328832031425361215e+00	3.686402656200743699e+00	4.278872827007249136e+00	4.943102734271915821e+00	5.087601899636736924e+00	4.561709450425349033e+00	4.065180340536261205e+00	3.842066472219896056e+00	3.398755171421699917e+00	3.508398993875257776e+00	2.724636219899303935e+00	1.896854666551704316e+00	1.742838918718413233e+00	1.598606352265062869e+00	6.561826321329181644e-01	9.087731642143159760e-01	5.642657455249220355e-01	1.965427073413025250e-01	1.133933479518486553e+00	6.929332630447411212e-01	1.753641730127226961e-01	1.103321535796119857e-01	1.511248582632113979e-01	4.873629037210371884e-01	6.568922052161781933e-01	1.342354490054873173e+00	2.421664830014514269e+00	2.810141809945378544e+00	3.255774440776426637e+00
6.284769728298339686e+00	6.102948022891692581e+00	5.013759085847023123e+00	4.080251568998431111e+00	4.020278864042369449e+00	4.416021128596713474e+00	5.204893872600450777e+00	5.625642207101369863e+00	5.830258198336720099e+00	5.800449255020365236e+00	5.096859688071749162e+00	5.092464860413468131e+00	5.240881794785942738e+00	4.851112020146183035e+00	4.458789687540831714e+00	3.808061142044552927e+00	3.515673182362168525e+00	2.952783505114286111e+00	2.984348578919771011e+00	2.522705124710255209e+00	2.745817646186858418e+00	3.675296708794421274e+00	3.675946902021211216e+00	3.918541922061558047e+00	4.152526483064520768e+00	3.921197733721680567e+00	3.592163523759920096e+00	3.106763285214394266e+00	3.280179429645347255e+00	4.126983654946550395e+00	4.711614473091334965e+00	5.509681695421111414e+00
2.470540679027178221e+00	1.653528167767002399e+00	1.580199059833540698e+00	1.210215934213009437e+00	2.085757857640453683e-01	-8.925615996026706744e-01	-1.930459760146610027e+00	-3.330533463791297333e+00	-3.292464836528310013e+00	-1.927819059640869970e+00	-2.184458075958455758e+00	-2.059601256237219680e+00	-2.543172686372459967e+00	-2.103885147085247986e+00	-1.516630978569671440e+00	-2.120310212738782951e+00	-1.933219590261245013e+00	-1.792338224006509717e-01	-7.962533590129714511e-01	7.057673662553322347e-02	1.390175854796998234e+00	7.943383460339989988e-01	2.258562921361348952e+00	3.277866165125985276e+00	3.321604330831577467e+00	2.302687151998596082e+00	1.406588990937646333e+00	8.803968792539362820e-01	4.531294544639293820e-01	-1.737151736621630471e-01	-1.112669806355549795e+00	-1.548646243012751000e+00
-5.454664000096794751e+00	-5.524336522085726564e+00	-4.780758093662750063e+00	-4.856133873587163308e+00	-4.871945831604466370e+00	-4.480410174304078730e+00	-4.592763094679670921e+00	-4.264520802680110911e+00	-4.615341151713255208e+00	-4.959453988414107783e+00	-3.684589398422628559e+00	-3.680666571944094301e+00	-3.429463459040427598e+00	-3.139546833546384086e+00	-3.393729455674579842e+00	-3.643370497228481497e+00	-3.553260017781084468e+00	-2.961953914786549458e+00	-2.694102187150345440e+00	-2.009371179172432686e+00	-2.878522500264992789e+00	-4.063953000345359001e+00	-4.543450011392510035e+00	-4.075828520746879846e+00	-3.373683998603834944e+00	-3.549458030619822679e+00	-4.324603543625356039e+00	-5.106567125101942217e+00	-4.616581162317265452e+00	-4.135521159100435717e+00	-5.125622420251701783e+00	-6.050347939322507251e+00
-3.242576204142546992e+00	-2.779718531223103195e+00	-1.953419255015325762e+00	-2.177563032474675531e+00	-2.835740180843470792e+00	-2.949579005812550836e+00	-2.926871767948855396e+00	-2.719183227550500348e+00	-2.549007306035037335e+00	-2.689425126324715976e+00	-1.961484461678058455e+00	-1.123799785388414518e+00	-9.195178841103550660e-01	-8.743006462862126238e-01	-8.343456783002449750e-01	-5.630779972749357931e-01	-5.316848657306082471e-01	-6.811996058442949531e-01	-1.512383728538597483e+00	-1.526894666267162082e+00	-2.728702707607236544e+00	-2.910439555208097495e+00	-2.289956892285285761e+00	-1.339241515996130172e+00	-9.406449636741545106e-01	-1.199665763493610315e+00	-1.324102829243130941e+00	-2.111809266203789281e+00	-2.883421785428436745e+00	-2.809849228072808014e+00	-3.530217795594129626e+00	-3.481025952350920605e+00
6.955277662299265806e+00	5.528230724415690744e+00	4.517592668154514435e+00	4.803641692928694695e+00	4.572104995222654011e+00	3.799890993402691208e+00	3.426029698428390002e+00	4.239714309685192362e+00	5.097467822359321055e+00	5.636581995989654814e+00	3.817841193495956187e+00	3.353744607087113749e+00	3.572583255290879389e+00	3.297356147023727591e+00	3.287195320326664394e+00	2.603725634252586740e+00	1.820469976655566979e+00	2.578291092993416189e+00	2.402388791895051501e+00	3.124076646836116300e+00	3.466306387124504340e+00	4.548137526104677697e+00	4.833847309877715936e+00	4.558840946302320951e+00	4.999730555844566382e+00	5.107701140131684525e+00	4.669300645199917277e+00	4.973476909053654360e+00	5.856479864559045900e+00	6.240589995490511299e+00	5.295758982411460813e+00	5.326773754586175968e+00
-2.798124815896700035e+00	-2.299278853001300860e+00	-2.538057307890844161e+00	-2.180388258653829237e+00	-2.539158212542087512e+00	-3.283299713473264436e+00	-3.371708107642662267e+00	-1.943343058351298946e+00	-1.708727409797456742e+00	-2.132754888469592380e+00	-1.348259604163038805e+00	-1.443008474296969101e+00	-1.030309631204236798e+00	-1.183741335093703384e+00	-9.375162117739752610e-01	-6.354545312236047350e-01	-2.500654542865062280e-01	-1.339670552246114088e+00	-1.921632966710086654e+00	-1.745738911514234992e+00	-2.838665271582915484e+00	-3.187955392058842818e+00	-2.807839346798376656e+00	-2.270818988354194712e+00	-1.677161737256858798e+00	-1.784236336635651732e+00	-2.120644379473753283e+00	-2.623832120309197435e+00	-3.027434834920528228e+00	-3.010017641409006739e+00	-2.741201577454776661e+00	-2.559291057956061710e+00
-5.002183237854038289e+00	-3.965903310965884110e+00	-4.118236968217918736e+00	-4.191203968608204100e+00	-3.832629310399758626e+00	-3.434891700617296983e+00	-2.790739337853648028e+00	-2.054606300141886610e+00	-2.157475994194380409e+00	-2.788242600978964703e+00	-2.227474646249318013e+00	-2.287935485824160509e+00	-2.235025477770735680e+00	-2.886081405769854502e+00	-3.500469942945869661e+00	-3.067951007064437796e+00	-2.118091149437306253e+00	-3.420556462784268170e+00	-3.731614702709061593e+00	-4.189865529459958715e+00	-3.776511049506443118e+00	-4.021197042487728801e+00	-5.383234964120061861e+00	-6.061716843088378326e+00	-6.201000474065889279e+00	-6.062560864279402217e+00	-6.371037895117736660e+00	-6.789508964630495136e+00	-6.710763458450305308e+00	-5.904650732308988736e+00	-5.083532394396665488e+00	-4.888845278094603231e+00
-2.440227517945380009e-01	-1.406033890757542315e-02	-1.251818128261991347e+00	-1.728460412883813246e+00	-1.999645122056673552e+00	-2.318231843004949333e+00	-2.274192541618986763e+00	-2.221098056001296506e+00	-2.349009533611287281e+00	-1.643510162137211905e+00	-8.231744988194803492e-01	-1.702597939895938328e+00	-1.469805778939257568e+00	-1.159262436766811621e+00	-9.648867066472147647e-01	-1.331424533868585947e+00	-1.009061223136723529e+00	-9.992932093646162972e-01	-1.205501617505105427e+00	-1.161979907841149684e+00	-3.698165683151428684e-01	-6.525183228734307006e-01	-1.352586180690387996e-01	-1.067344571686755228e-01	-5.157789402213706076e-01	-9.202883033889899256e-01	-1.061469082130831465e+00	-1.671597579649754639e+00	-1.550531308865107150e+00	-1.598198273063554220e+00	-2.141085350027136958e+00	-2.266439204450324318e+00
2.221195217312583292e+00	2.437383273958007024e+00	1.949814883313965908e+00	8.141255540072329655e-01	7.664388506862858108e-01	6.001081103803975747e-01	8.794930588942675431e-01	5.647525790243536070e-01	1.057558774145099800e+00	1.438005358202233408e+00	9.817375700086979906e-01	1.155517877972706220e+00	1.355594364918365935e+00	1.778161398667289284e+00	1.689554243330378736e+00	1.290121058114638952e+00	2.708860603683488355e-01	1.044914282130162686e+00	2.399243631134480026e+00	1.714472995518488085e+00	1.153786954804165044e+00	1.890987143334778908e+00	2.574327758503667241e+00	2.536657053811884222e+00	2.159606059452141569e+00	2.366724226488979621e+00	2.911367209677287349e+00	3.129246057340023590e+00	3.373445566395017803e+00	3.494611405456852449e+00	3.003106166655053588e+00	2.906984645320787042e+00
-9.009358364026285315e+00	-7.904936401750647157e+00	-6.651181925239309400e+00	-6.168827519790753833e+00	-5.706235403890557834e+00	-4.606192696972538414e+00	-4.457562177900934230e+00	-4.374617947475826440e+00	-5.149716751584780816e+00	-5.532672829680815418e+00	-4.636983244583946728e+00	-4.114688788247638840e+00	-4.136694821172371306e+00	-5.030815244466547043e+00	-5.561612366423976717e+00	-4.738680985540435486e+00	-2.852953885551671398e+00	-4.125232094179452247e+00	-6.338412798253793667e+00	-7.180335868918368725e+00	-6.242800903377503374e+00	-7.424835381640355614e+00	-8.989073565129842791e+00	-8.955824684530469426e+00	-8.470604057151057020e+00	-8.531600656243000458e+00	-9.532989619356655453e+00	-1.032941636957607656e+01	-1.060170793203431749e+01	-1.004331123724919017e+01	-9.600546345314551644e+00	-9.848430509656187937e+00
-1.559912999042759818e+00	-1.502665847546320155e+00	-1.660391499486252087e+00	-1.558357882471790523e+00	-1.337495767474306430e+00	-1.425984571905218878e+00	-1.010321206519732895e+00	-3.606817394851511427e-01	-9.781660335381106020e-01	-1.919325814004780639e+00	-1.755517129699807333e+00	-1.960892591456588452e+00	-2.604448380607232938e+00	-2.718656115853587796e+00	-2.459769081708437000e+00	-2.549406292802961271e+00	-3.197267244253914065e+00	-2.376692697120548647e+00	-1.305982712446796867e+00	-2.351235241110452900e+00	-2.335727644030536787e+00	-1.874280526520240020e+00	-3.088003643651023644e+00	-3.079138811392851061e+00	-2.744337748620928163e+00	-2.579081190586847150e+00	-1.660413564482463800e+00	-2.293994342917958229e-01	1.023631674149999338e+00	1.831917091043652412e+00	1.636555327252896097e+00	9.221630872062278605e-01
5.312866299771060952e+00	4.685795324661479633e+00	3.985361984253203538e+00	3.353142332656525948e+00	2.903528400411165666e+00	3.017223651100067183e+00	3.263932360648995612e+00	2.646309697498228974e+00	2.300624157422111793e+00	2.618120624341337077e+00	2.765011363614141793e+00	3.002753648935440278e+00	2.082046699052106042e+00	2.284683865466807351e+00	2.281372123567153132e+00	1.653749390253868468e+00	1.312930335882514177e+00	2.051612959353192878e+00	1.501226767244328908e+00	1.838083815170200808e+00	3.076452059392013716e+00	3.224343859010647240e+00	3.987874880762059426e+00	4.250174270685560529e+00	3.940982359965093274e+00	3.200256819832463684e+00	3.080317680734008690e+00	3.376193139123816689e+00	3.313559188307334313e+00	3.096410944413351185e+00	2.254342828485356609e+00	2.501388317205449408e+00
-8.264450292416611887e+00	-8.410937753110539816e+00	-9.594549871715731371e+00	-9.263723722007355832e+00	-8.847117191624599641e+00	-8.857032565926338918e+00	-7.832783760488989167e+00	-5.818051243886770862e+00	-5.042154417406672806e+00	-6.078083565927649090e+00	-6.813245502951720489e+00	-6.271666705034514067e+00	-5.107906583725872807e+00	-4.125752289953998897e+00	-2.756389036300369355e+00	-2.618824601773841909e+00	-2.833212915762351791e+00	-3.305549650948649720e+00	-3.488526615186784863e+00	-4.348070546615868892e+00	-5.468289275398601212e+00	-5.260403837743555577e+00	-5.705052064708542758e+00	-5.853386258232897710e+00	-5.797042893360261573e+00	-5.465966275127130736e+00	-5.815754068427994028e+00	-7.057880393405989494e+00	-8.142706403081685806e+00	-8.395628840431561102e+00	-8.549469055616427227e+00	-8.035996879737759002e+00
-8.255564343666678795e+00	-7.418547300534528155e+00	-6.639284158311018480e+00	-6.169260986615828557e+00	-5.718286415334809192e+00	-5.310355195816883977e+00	-5.192672651368591019e+00	-5.061395424430206624e+00	-4.607207775371240821e+00	-4.362508607706174324e+00	-4.063093449271357294e+00	-3.996021407695837802e+00	-3.943264118965330578e+00	-4.087729157789378398e+00	-4.020138803377419023e+00	-3.204692509585044480e+00	-2.876098357918582149e+00	-3.392330227181398428e+00	-3.912351463767646198e+00	-5.718179786335959136e+00	-5.558549110921302550e+00	-5.832155617332276165e+00	-6.801695795603682093e+00	-6.767922022393444870e+00	-6.368078155613766889e+00	-5.582402787561430380e+00	-5.413239256075736527e+00	-5.030730577074427501e+00	-4.581821583732299530e+00	-4.534162549150122956e+00	-3.605983895066456224e+00	-3.942851733566274497e+00
3.235815605304520837e+00	3.860883952828775278e+00	3.185293040200213976e+00	2.533371163676791493e+00	2.501347182084864951e+00	1.968212186993192336e+00	1.598141929770170666e+00	1.299346656292037272e+00	1.008388769057217083e+00	4.179023770507310220e-01	2.524228140320743385e-01	7.741382314039016443e-02	2.342756053329020094e-01	2.814907536787834008e-01	8.598275009445081885e-02	-1.603631776919449969e-01	-2.284943745612749710e-01	-2.088606571040854398e-01	4.966826734677117772e-01	9.179134206789262285e-01	7.832986482349636459e-01	1.403601991938552507e+00	1.812560222890034378e+00	1.687252732594189064e+00	1.540223119275760943e+00	1.972247323193508040e+00	2.618048997384523346e+00	2.308354524953364351e+00	2.354267630824087743e+00	3.020027544959626109e+00	2.534544022083521586e+00	2.048025722326468401e+00
-6.272349322525553328e-01	-5.501394720327718035e-01	-8.534943370378744731e-01	-1.111890116903098358e+00	-1.016570946458548619e+00	-1.053829809571573239e+00	-6.160658051877273556e-01	5.219217792663169986e-01	1.106914807173363213e+00	7.556306482597604512e-01	5.783813967385231791e-01	6.367024683756355996e-01	9.130535329150927248e-01	1.018009248903879671e+00	1.186251479637634221e+00	1.298395293690888685e+00	5.471861149526439094e-01	-8.995549416927412986e-03	4.687138280859567963e-01	-2.146912927466975915e-02	-1.161928059682280301e+00	-2.905544818937864648e-01	-1.615366971662920981e-01	-2.236297844269569957e-01	-1.371398800071663981e-01	-2.617591162103483637e-01	-4.115791382207966698e-01	-5.232895934037367497e-02	3.165071087728612564e-01	5.684775253252578597e-01	8.246201874902084894e-01	1.275992148612703492e+00
-1.005338895044161907e-01	-5.049018565469148845e-01	-6.623624172741366944e-01	-5.544208037508614462e-01	-5.256965538585286479e-01	-1.448559075991769030e+00	-1.943458069012035994e+00	-1.130821444387845931e+00	-6.956179290212447519e-01	-9.382023231263862950e-01	-1.040043488442092601e+00	-9.879933126371712726e-01	-1.050183733262737062e+00	-9.793737886275546423e-01	-5.923145224522301522e-01	-4.010138973846174570e-01	-7.366222986169786990e-01	-1.058983369691734455e-01	1.455128649352797510e+00	1.993920990775562618e+00	9.838999531512512275e-01	9.096104580444669407e-01	6.350117575500604516e-01	6.285166719161353610e-01	6.643881204194945767e-01	5.628057634353937910e-01	2.048950965886753017e-01	2.998693738611128978e-01	4.485162677783181562e-01	6.767366674018748807e-01	5.587619012427933463e-01	1.460561399682052952e-01
2.747688166894976192e+00	1.644156602473403117e+00	2.282570134575146459e-01	2.016319529647173370e-01	3.614354079526134744e-01	3.764258758853142872e-01	4.038714779634971497e-01	7.354622933965031528e-01	1.419113486443675853e+00	2.421393935397082142e+00	2.244042475219349519e+00	2.360155278038031046e+00	2.377919821992392269e+00	2.754371179228065625e+00	3.807376986525191409e+00	3.576695961043717453e+00	2.731050149593961418e+00	3.381200732516030705e+00	3.073104886974427075e+00	2.192768731722104736e+00	2.988430424947182029e+00	3.696503809789663197e+00	4.361299140468983815e+00	4.380811122079433240e+00	3.957263227539241424e+00	3.853930327630943342e+00	4.103848944914409991e+00	4.586012094085780255e+00	4.050970170358968225e+00	2.996571525639387445e+00	2.592146419319533379e+00	3.207831139949565369e+00


==> Cifra_figuretem/100/RPdataGreen2.0.txt <==
2.697663093517360000e+00	2.659553720331432114e+00	2.667079297626426371e+00	2.735096609361752584e+00	2.663573634028748582e+00	2.643963506367965177e+00	2.735311250611907496e+00	3.036015257041012383e+00	2.905744024265714209e+00	2.640905995438095122e+00	2.553019659157282906e+00	2.500529548162632842e+00	2.435753807981444030e+00	2.633665134450801304e+00	2.591411958222033185e+00	2.559730145698020376e+00	2.666789661286032675e+00	2.499247051081105564e+00	2.113930903050131427e+00	2.050558971669186104e+00	2.170479707770433198e+00	1.907894148108282062e+00	9.144050605761341322e-01	6.054925638734444115e-01	9.623187933222075996e-01	5.342661052438445468e-01	3.545870666962640527e-01	1.911226763047871202e+00	2.616953630357568450e+00	2.822452842252562544e+00	2.861014777998720504e+00	2.772126803583112586e+00
1.615583998211643113e+00	1.567053006632130652e+00	1.636784423125389631e+00	1.768211516907145286e+00	1.888615539931178144e+00	2.130115007704867391e+00	2.390650654910106532e+00	2.358291344090396979e+00	1.912976219299733271e+00	1.491521078356068619e+00	9.255376567611603988e-01	6.099544541250853102e-01	4.639363778577153541e-01	3.437494489077097537e-01	7.130101000353920027e-01	8.949560199831627649e-01	1.083377677220437318e+00	1.620070123788869054e+00	2.264281759821941797e+00	2.565284507119851121e+00	2.159903291389346780e+00	2.950542047034030446e+00	2.849474389368263694e+00	2.259449310966827884e+00	2.318215854949974730e+00	3.631935449905691282e+00	3.601153335360831598e+00	3.855428481325339884e+00	3.339523896945653991e+00	3.252950760344651915e+00	3.132283609209433717e+00	3.006865963798177610e+00
5.280865597165958825e+00	5.265761195503871228e+00	5.250045008902262111e+00	5.375452887983901640e+00	5.377512830272320521e+00	5.219869134963251334e+00	5.150713521903407255e+00	5.241744374999690592e+00	5.394965922400718483e+00	5.182734892463829013e+00	4.755298579559325667e+00	4.494095070221835186e+00	4.377559887291824658e+00	4.326192197627855229e+00	4.309641500652433344e+00	4.273587905727914027e+00	4.172626070801239706e+00	4.346975979884456720e+00	3.868156136567951986e+00	3.870702033506948414e+00	4.187988981024886925e+00	3.062170087362667381e+00	2.698692846686650437e+00	2.936551817272396558e+00	3.137168773751483730e+00	2.888089615061246285e+00	2.394848694556404922e+00	3.426835382087609627e+00	4.982455877692922641e+00	5.420276015246350276e+00	5.376029848049900473e+00	5.283590125741190135e+00
-2.851505971970410003e-01	-3.066620938180708023e-01	-3.966637585608153160e-01	-8.448802906414996094e-01	-1.138660515651164218e+00	-1.030270454767478805e+00	-8.119580106595866154e-01	-4.409501042451663966e-01	-6.871122378226116600e-01	-1.101837311720043511e+00	-1.175389477727182941e+00	-9.239214305437334351e-01	-9.210764517599723256e-01	-7.442731216079356837e-01	-8.465373060181365745e-04	5.110523904736660183e-01	6.499754947968332530e-01	2.286935256434696750e-01	1.377169912025950627e-01	1.175386646378010075e-01	1.652802403270030862e-01	-2.623906980874208816e-01	-9.769346577713058366e-01	-1.174790348035073428e+00	-1.795306311027299095e+00	-2.176495356314497531e+00	-1.313340683822449506e+00	4.708712619806552091e-01	5.955951348125029243e-01	4.735904398438981477e-01	4.586433127102768625e-01	1.664198543718241885e-01
2.107292612986519043e+00	2.128281569637755055e+00	2.175309637787504524e+00	2.242229305603353762e+00	2.383791619580299948e+00	2.485234868169801992e+00	2.299838479945684799e+00	2.267296029609711994e+00	2.008144826617135781e+00	1.495914530771391693e+00	1.099015496713866336e+00	1.034706307149293014e+00	9.813483258103947726e-01	9.454494376650397491e-01	1.162292921693708125e+00	1.489689296622911829e+00	1.685951315448381616e+00	2.299561800207628348e+00	2.464904534113425250e+00	2.178693033910366950e+00	2.135701927608592232e+00	2.011600607412590058e+00	1.115472049630394924e+00	1.145339552040438802e+00	1.472619952135862498e+00	1.302997474520370957e+00	1.151401376281377287e+00	3.239706048040587594e-01	5.381399440664856870e-01	9.150309407397844152e-01	8.242077865719568130e-01	6.099578003997547793e-01
-6.391918887234673274e-01	-7.056716798903587273e-01	-6.762922091012281145e-01	-1.667928358333429784e-01	3.325098088605167868e-01	4.399077639381263061e-01	3.053044565781456998e-01	-6.628510614785593225e-02	1.205468079882138360e-01	-4.392639767709128479e-02	-3.473321371410111325e-01	-3.282773074303014793e-01	-2.706055157066757921e-01	-1.163124119209495433e-01	2.989552075691294108e-01	5.534828839647897292e-01	7.774164011338113855e-01	8.053225640584206202e-01	9.190956220113355446e-01	9.186819729985293836e-01	5.642115985948050749e-01	6.006185774586537685e-01	7.191239504293761575e-01	3.564175462766482338e-01	-3.837243639385906624e-01	6.022682809192832915e-02	-5.158906210379710089e-01	-1.490476569264518991e+00	-1.473446973925402803e+00	-1.209318460382527105e+00	-1.325530568968117828e+00	-1.425300590543497004e+00
2.659658236229629491e+00	2.752592254706134334e+00	2.734042603456193987e+00	2.081965981454267478e+00	1.051875682582747551e+00	4.884668784998281166e-01	4.411046870354229932e-01	1.625919533966325270e+00	2.122624896063725064e+00	2.231651145695297433e+00	2.747146532323547774e+00	2.994845741487722979e+00	3.149683583748629445e+00	2.917908129815746321e+00	2.708151775188716304e+00	2.917018514482165426e+00	3.006136776013590417e+00	2.811744586698794901e+00	2.004669177043528983e+00	1.644534831598958080e+00	2.306453733291788932e+00	2.746325113139141738e+00	2.793799627855062973e+00	2.912027813001219378e+00	2.600059320312581246e+00	1.763964474832612428e+00	3.487943543757654030e+00	5.592175382252470683e+00	5.229344097722085749e+00	4.235303955164772205e+00	3.848489291731886031e+00	3.526347808813986795e+00
7.751078143951898314e-01	8.294018180085506176e-01	8.701964974032551092e-01	6.915577206265824950e-01	6.385853044112382859e-01	6.276411535022520249e-01	6.379055958302840557e-01	7.257399129445211150e-01	1.010902393147616651e+00	1.050294984517110786e+00	1.020917114297202444e+00	9.875890151766301139e-01	1.048191576999474517e+00	8.038156458864561538e-01	7.340933361976290650e-01	7.047126981373432741e-01	6.378974940094150892e-01	9.842979231141826268e-01	1.091820618226859940e+00	1.208959816924937591e+00	1.386720836096855702e+00	2.308490679019950420e+00	2.742428104034560832e+00	2.453532431914677847e+00	2.612585839307025370e+00	2.981493195937976015e+00	2.910421786670378985e+00	2.714176534075025682e+00	2.053682482656209007e+00	1.967078057907889699e+00	1.924505456928387481e+00	1.845776436041844715e+00
2.552034543825208446e-01	2.393970909929681867e-01	2.779621484858785796e-01	3.969361352298292345e-01	6.170548546033134407e-01	6.596355608692733297e-01	4.043521995586699669e-01	1.044257038219670308e-01	3.198372210425525219e-01	7.134438075950441105e-01	6.974889207824346293e-01	6.608381950855851672e-01	8.519017901589365227e-01	5.401489958697159866e-01	1.465087423453323434e-01	2.526849416834262563e-01	2.921678213260114343e-01	2.437931896048162461e-01	6.514260955636723693e-01	6.454622624257210228e-01	3.768400762191503883e-01	1.058242562335506065e+00	1.627274855782205876e+00	1.936076954132117889e+00	1.624310902954569924e+00	1.657774886869792352e+00	2.011837923079381696e+00	1.255263712183445790e+00	1.015834674787343905e+00	9.708675828520790807e-01	9.865732460804716997e-01	1.091200521377272192e+00
2.316253009902206283e+00	2.372461717054195951e+00	2.368426093677518107e+00	2.033546281528324950e+00	1.672055651077608562e+00	1.389936127206279570e+00	1.000044498866176523e+00	1.167380986260903031e+00	1.561378502486197695e+00	1.846049361453749871e+00	2.108461211110613576e+00	2.335084872842402959e+00	2.416820854419575060e+00	2.636308072666194047e+00	2.666890850687956060e+00	2.562216071474753054e+00	2.547776170165713339e+00	2.159930668360161121e+00	1.849391856339663853e+00	1.887870848551426173e+00	2.148732068307104726e+00	1.782012316550851461e+00	8.958742861050774664e-01	1.350934162347245726e+00	1.535753100177042585e+00	8.052824883197404748e-01	2.222623511731549151e+00	2.798972577900731284e+00	2.255280373267280591e+00	2.070797224331522912e+00	2.188676064605599159e+00	2.177503156440673049e+00
-4.553603582885344392e-01	-5.841187611132782065e-01	-6.653052583853550361e-01	-4.341569454799235062e-01	-9.651278948698821525e-02	2.007941161601446145e-01	3.944609087665195690e-01	2.291897820746419401e-01	-3.114146844888625587e-01	-8.388533386760794741e-01	-8.358331757757684333e-01	-5.283865151722298981e-01	-4.875348046116427247e-01	-4.137406648290847255e-01	-1.678992599041628231e-01	1.172467852818924322e-01	1.972375514100280502e-01	-3.599906706646398280e-02	2.207318133556603335e-01	2.293675200251563684e-01	-1.533970101728446278e-01	-6.586746766802158426e-01	-7.715847376027662463e-01	-1.086204508689666781e+00	-1.643807187339279885e+00	-1.731334763125030651e+00	-2.365638746493722078e+00	-3.222234376959182356e+00	-2.667547973670189254e+00	-2.413345628080464600e+00	-2.426939903271629895e+00	-2.447588927670733661e+00
2.382847447023251242e+00	2.410410373506992165e+00	2.420313672539537553e+00	2.222262279471908020e+00	1.957639141427817586e+00	1.802970633840680126e+00	1.831805066003999061e+00	2.118114597419531897e+00	2.430483726168193748e+00	2.340048473232358095e+00	2.033454883098473331e+00	1.848578418174686711e+00	1.760081072652425416e+00	1.469990873380388585e+00	1.003596627228143356e+00	7.614087973789188668e-01	8.504721893982085668e-01	1.238376341110582590e+00	1.196892915918510880e+00	1.307033490035551360e+00	1.479599178148085725e+00	1.217789371600531467e+00	1.599775427149978224e+00	2.593769878670587392e+00	2.982187898163869200e+00	2.825658472467498239e+00	3.480897756112860453e+00	3.855132164965632935e+00	3.319664044036952699e+00	3.091790071002389784e+00	3.218079691045950153e+00	3.421525323273260089e+00
1.997720362071791822e+00	2.022063421280686057e+00	2.046109151266856330e+00	2.143186521011141821e+00	2.130924514499555222e+00	1.964129545580763248e+00	1.760913470805845815e+00	1.717915364305550252e+00	2.221218907725585723e+00	2.452163688709180889e+00	2.434904351465195127e+00	2.245201332174684872e+00	2.217671636304935134e+00	2.329801802660138144e+00	2.263170652833379037e+00	2.118821753962085275e+00	2.028170189638593524e+00	2.093588604572427680e+00	2.320825269902650145e+00	2.856480590893323956e+00	2.931136362722466693e+00	2.737622531157309691e+00	2.655282406768805004e+00	2.235330786774119893e+00	2.202270461615940089e+00	2.378918683670876888e+00	2.182402581409197406e+00	1.421102289320687495e+00	1.375050330130230147e+00	1.364710965490035788e+00	1.381068071793829066e+00	1.417929238156134364e+00
2.990773254834535155e+00	2.975574495981190282e+00	3.001826361755708827e+00	3.018207722737792142e+00	3.040039971832262822e+00	2.857798213532272147e+00	2.501775486439369089e+00	2.407562437548990797e+00	2.724782296664785886e+00	3.124523374781605245e+00	3.369682352783942125e+00	3.452255634927691386e+00	3.408844865950737546e+00	3.102430916154994112e+00	2.665828802060549840e+00	2.515809474882336527e+00	2.267071768432230350e+00	1.557632698791226789e+00	1.494124131708504555e+00	1.434975260446848200e+00	1.190068961097489941e+00	1.229584625578518331e+00	9.995093991630052965e-01	9.942469809790568380e-01	1.068317437507503076e+00	1.193014771698237775e+00	2.117926880526298294e+00	2.127917556225419116e+00	2.605039463563926017e+00	2.839762585326634614e+00	2.876826751211191802e+00	2.904783059398729606e+00
4.180619807363498808e+00	4.160938190624211330e+00	4.223443803593470491e+00	4.360679008238252941e+00	4.440763986241845984e+00	4.295462430243120799e+00	3.948773512095297367e+00	3.491277662062686638e+00	3.595779333398189781e+00	3.727017043594924139e+00	3.976406050764781153e+00	4.086762384778256596e+00	4.173884664241509057e+00	3.947305742302697151e+00	3.665237283951602976e+00	3.500470217666070916e+00	3.272875926340955477e+00	2.817537217147930484e+00	2.914082677329318471e+00	2.993705839731018781e+00	2.704808363962289519e+00	3.005173224525271802e+00	2.982375096123371705e+00	3.342662370047026599e+00	3.654396579859604088e+00	4.239673393682482860e+00	4.340509253138013612e+00	3.882136521328493739e+00	4.035868367796839884e+00	4.295479334835622609e+00	4.381013075805178403e+00	4.411613977127876396e+00
-1.384556053102294237e+00	-1.375209487454509549e+00	-1.383364596635724419e+00	-9.447381683006245146e-01	-6.042044970587039376e-01	-4.717341528425613717e-01	1.910834088619328130e-01	-1.367995926225205605e-01	-9.432539795019830864e-01	-1.573459738956511478e+00	-1.841831081005038895e+00	-2.068135929287784780e+00	-1.984422991094424882e+00	-1.637571464310762170e+00	-1.345401013956956104e+00	-1.501880601190224152e+00	-1.461300175723443173e+00	-5.599771600430254459e-01	-6.943200299154068666e-01	-9.489479841588491782e-01	-6.381075242772455969e-01	-3.571935650939997986e-01	-1.217978761597445503e-01	-5.555597665741753843e-01	-1.637710416479608300e-01	1.710733880792282557e-02	-2.893042727686599314e+00	-2.695153962022801331e+00	-2.357054158512929654e+00	-1.959580957869079709e+00	-1.596551614708140887e+00	-1.282144325242915217e+00
-4.145891466940517134e+00	-4.122734489821688442e+00	-4.134418144588440036e+00	-4.148029019673370676e+00	-4.098678235444648266e+00	-4.061028187640304488e+00	-3.699768129497438718e+00	-3.458723151769251380e+00	-3.412486683268316945e+00	-3.621917211592319941e+00	-3.633145547360105976e+00	-3.487772332678844123e+00	-3.424507020878007069e+00	-3.551248459108294675e+00	-3.578165770643995991e+00	-3.619461601174192911e+00	-3.783281311387624690e+00	-3.660338238741074335e+00	-3.602587026234041367e+00	-3.577547536395023098e+00	-3.453532574328215254e+00	-3.583916324992912905e+00	-3.081477522117408885e+00	-3.176362516357038590e+00	-3.240839045777631267e+00	-3.259739221427575995e+00	-3.794569992762385269e+00	-4.831521549443334784e+00	-5.085223084674320049e+00	-5.080911494296670661e+00	-4.980346595708482482e+00	-4.837496454689420133e+00
-2.286227798658538646e+00	-2.308940268583174138e+00	-2.348920048289635520e+00	-2.420155422020580538e+00	-2.447179471815477125e+00	-2.539327844656295241e+00	-2.433911569708291367e+00	-2.145013830466435234e+00	-1.972450408402797617e+00	-1.909455610946752868e+00	-2.127055291496231515e+00	-2.328661215766431258e+00	-2.406477529439619456e+00	-2.172821122051486142e+00	-1.978211918222019250e+00	-2.256693893828117581e+00	-2.629906961718440961e+00	-2.364499547203357199e+00	-2.126683284118370043e+00	-1.870276796878698633e+00	-1.730599828605573043e+00	-2.287526498113653162e+00	-2.074550729663284354e+00	-1.810813186653864149e+00	-1.478105148295122850e+00	-1.051670584537865549e+00	-9.292702095253677630e-01	-1.421148604738306176e+00	-1.791546427516572004e+00	-1.968146469874673121e+00	-1.908723888724911832e+00	-1.841061152021528979e+00
4.094946607650165049e+00	4.171731091928324808e+00	4.167195575820944242e+00	4.058208494953131407e+00	3.955952192358870967e+00	3.921027055202894296e+00	4.346194910439023396e+00	4.338447246203026353e+00	3.793386146668871639e+00	3.430632673284602863e+00	3.673190058209832465e+00	3.913541483304147750e+00	4.059145668269827922e+00	4.085343235464920397e+00	3.851577732567584178e+00	3.748801715225965392e+00	3.754786367250942281e+00	3.301542823845654340e+00	2.980015964766181469e+00	2.985065240657872376e+00	3.134967888423641824e+00	3.405197604864732774e+00	2.330591501237201157e+00	2.875167084210600965e+00	3.539345408594841036e+00	2.682143954020841825e+00	2.457509071030747894e+00	3.697752125673214429e+00	4.094450705617492581e+00	4.688293679855007667e+00	5.171027100414563371e+00	5.349056298324355474e+00
-1.611728459118072276e+00	-1.662804654986866026e+00	-1.687794810436372916e+00	-1.648812363405736559e+00	-1.660932145090757261e+00	-1.636010149189568885e+00	-1.430106211515269177e+00	-1.366035695161834873e+00	-1.680153157659589835e+00	-1.762887598949687051e+00	-1.614598616412711518e+00	-1.515574707535846333e+00	-1.506984775819142808e+00	-1.290881680858793734e+00	-9.651582206702797873e-01	-1.013568351731714445e+00	-1.211393758916338381e+00	-1.626987669778100498e+00	-1.332072803293936181e+00	-6.446898253065079798e-01	-6.682865464359653007e-01	-6.737617216438782641e-01	-9.693855641646939025e-01	-1.218777492084925473e+00	-1.146411301680645201e+00	-5.308932817325955345e-01	-5.845342263577670838e-01	-8.074851363764413703e-01	-1.101309547917840526e+00	-1.352302053230550083e+00	-1.413890201743498443e+00	-1.498479071907337756e+00
-2.982988711148551797e+00	-3.026817870264316035e+00	-3.008345551026155196e+00	-2.685702858340969446e+00	-2.428130240724053479e+00	-2.360231847156731178e+00	-2.494414692106548870e+00	-2.719918000839052219e+00	-2.483622996830172180e+00	-2.414790660070763373e+00	-2.696065537493818276e+00	-2.841082334416927146e+00	-2.899312533726973395e+00	-2.750152109999605354e+00	-2.933063663321866521e+00	-2.926071477282858435e+00	-2.616506781391099157e+00	-2.366903978816345955e+00	-2.138409519286865290e+00	-1.900120282778565928e+00	-2.192948593685583258e+00	-3.007440339781873195e+00	-3.303268181132450909e+00	-2.917700662543547097e+00	-2.814438602694774971e+00	-2.819555443802625572e+00	-2.984516468995500382e+00	-4.971373849547602752e+00	-4.964206631134873149e+00	-4.723945220588666061e+00	-4.641384007921200094e+00	-4.453954557383467794e+00
-1.518872767393881329e+00	-1.605268327110108029e+00	-1.607731832050573573e+00	-1.366222545107559805e+00	-1.067635800962025705e+00	-7.526379045476609964e-01	-5.136550490829481230e-01	-9.288609046443259132e-01	-1.405389875689796897e+00	-1.468509209198729071e+00	-1.260696638926628310e+00	-1.134431458078689170e+00	-9.315888572042854143e-01	-5.502977299832250146e-01	-4.007915521903283596e-01	-5.861934953364514866e-01	-5.829712093307121146e-01	-2.881761506221831581e-01	-3.168643541381350737e-01	-5.223402293966130649e-01	-7.183922005313277959e-01	-3.892578949864773374e-01	-4.491824307460332011e-01	-1.225105990865997363e+00	-8.927618386904815351e-01	-6.967292364682232675e-01	-2.323746755980080625e+00	-2.812708263868173297e+00	-2.639891282910864501e+00	-2.326667152694737339e+00	-2.094244489056896974e+00	-2.032857353569615722e+00
1.657338195196940589e+00	1.678435874992183940e+00	1.663598354826792525e+00	1.521933784143512769e+00	1.329922371250518598e+00	1.338792184062433055e+00	1.054669713507423223e+00	8.875177597835509635e-01	1.280626127687906735e+00	1.971883835107578919e+00	2.291312399862365456e+00	2.244010428542996927e+00	2.295020092603293094e+00	2.540826416131038989e+00	2.344800317089641872e+00	2.146426982075034129e+00	2.264547309356729876e+00	2.235181493281953369e+00	1.808309967723604528e+00	1.672864671210923415e+00	1.712559256860150647e+00	1.513637430481163948e+00	1.188793683210257468e+00	1.129576276061332152e+00	1.265564713993250656e+00	5.692311956339520806e-01	7.835480977599796892e-01	1.466945066877846537e+00	1.583636184670496716e+00	1.671222073491128279e+00	1.738687327483952050e+00	1.678526300893842027e+00
-5.608095775102754921e+00	-5.614149175798103464e+00	-5.587580592412514591e+00	-5.211360114626645057e+00	-4.619127489365446593e+00	-4.426582058346880899e+00	-4.310299714537268123e+00	-4.432565212925500653e+00	-4.199341472366514338e+00	-4.620696844170970152e+00	-5.284718891478139113e+00	-5.526970030646409349e+00	-5.667283506930320236e+00	-5.649781592680877651e+00	-5.562610402418346034e+00	-5.465372542163653868e+00	-5.348533772242673123e+00	-4.736630282078892584e+00	-4.341679523904937277e+00	-4.419008065023313669e+00	-4.772806277443587319e+00	-5.292268456257422038e+00	-5.055547494653313656e+00	-4.740449244064063095e+00	-4.780267795194797387e+00	-4.369193241720125798e+00	-5.205580660334470977e+00	-7.507681244908750884e+00	-7.635391440406973373e+00	-7.018157996283347799e+00	-6.764543272866180068e+00	-6.579145736416273316e+00
2.523812805148291094e-01	2.338486724663951799e-01	1.335655082560351370e-01	-2.357283135935194229e-01	-6.035722266007835790e-01	-4.445777157038504068e-01	-3.792428030690003782e-01	-3.643050905212929513e-01	-6.356522129387653930e-01	-4.019505431658731420e-01	-4.764773424714190131e-02	1.184194293108393747e-01	1.892748658219561009e-01	4.163317403561627161e-01	5.193075768104369327e-01	7.416803404526235433e-01	1.086217150019151978e+00	1.137874284336620301e+00	1.137108520250263988e+00	8.601254890954056487e-01	4.151219415400753121e-01	-5.094540778908734913e-01	-1.383353177294449399e+00	-1.706519675885749487e+00	-2.023165227140564237e+00	-3.011694966046154942e+00	-2.366142163859152880e+00	-2.190903777280669207e+00	-1.220073038958349843e+00	-1.034782332525573612e+00	-1.026179554233255020e+00	-1.171340341458687595e+00
1.914099681669688247e+00	1.838922585710991875e+00	1.826944327614890229e+00	1.970000315514220945e+00	2.171234816317486160e+00	2.144223425083996659e+00	1.975533235570980484e+00	1.763823159385655481e+00	1.620278630421005284e+00	1.269538424707997715e+00	1.069950010014476760e+00	1.043201024659911935e+00	1.103195620315583936e+00	1.222784945930748934e+00	1.277389567629549916e+00	1.227822174275488676e+00	1.011934194859245073e+00	1.409450172228577269e+00	1.582360906151133451e+00	1.278055280509095226e+00	1.166123406870866575e+00	9.237370016244150772e-01	1.566528750072999410e+00	1.393352224371908310e+00	1.478991180761582314e+00	1.791004002355699454e+00	1.143089131973244132e+00	1.466727129022437515e+00	2.127243926450339551e+00	2.094395776067957016e+00	1.891663675863192173e+00	1.933095941286923969e+00
-5.428203934199459013e+00	-5.353101303047029802e+00	-5.359016317645684424e+00	-5.337067290239025930e+00	-5.216715279099594760e+00	-5.079652469418229011e+00	-4.903438142129534327e+00	-5.254320883493392103e+00	-5.622616464867457253e+00	-5.103259148152547553e+00	-4.507414617631186005e+00	-4.187527717380772785e+00	-3.938563060151054618e+00	-4.087586145016598671e+00	-4.293648164454745952e+00	-4.240134623654233437e+00	-4.221700510940348039e+00	-4.779987379036865214e+00	-4.861330192197613087e+00	-4.802316498821914692e+00	-4.743089832281082607e+00	-4.394174545166802837e+00	-4.313129579268871971e+00	-3.030468809548024112e+00	-3.051094531770794926e+00	-3.751851845722274259e+00	-3.847830239078297243e+00	-5.502395074616061699e+00	-5.880717748709399118e+00	-5.670616142386069924e+00	-5.429846332179927515e+00	-5.343407712844137514e+00
-3.502122243585855443e+00	-3.481925401767164807e+00	-3.489724947869774940e+00	-3.792312163859914875e+00	-4.064332659464622743e+00	-4.036180493541053238e+00	-4.016828322820336084e+00	-3.882937591426346202e+00	-3.433728496879949077e+00	-3.053200243751781340e+00	-3.232930242304996149e+00	-3.440003027874189989e+00	-3.466553045277531719e+00	-3.085210612764816229e+00	-2.667790589173217430e+00	-2.419544901317430163e+00	-1.977153308367722850e+00	-1.458782237164135687e+00	-1.448194481555151070e+00	-1.506198149528857444e+00	-1.857975130224773785e+00	-2.280216251108724279e+00	-2.712122896304711261e+00	-3.412133744675406977e+00	-3.707068535882191984e+00	-3.617880198124908464e+00	-2.817460100895220254e+00	-2.547547190673595807e+00	-2.754499575952810364e+00	-2.869503519998330088e+00	-2.907458900403368851e+00	-3.023683597172706516e+00
1.806918375843210800e+00	1.763646706741302195e+00	1.708546826367301597e+00	1.781804581886085703e+00	1.954049658915459453e+00	2.069672466718602610e+00	1.984762877854272078e+00	1.768907974290693907e+00	1.794096496478484903e+00	1.982056931305341108e+00	2.215366530478561025e+00	2.494906120770292723e+00	2.557368585118722670e+00	2.779366312005402406e+00	2.863044997203434860e+00	2.740191175834861603e+00	2.724066680691368703e+00	2.088701164885496731e+00	1.408087438631962396e+00	1.265751987246467536e+00	1.471755264588174406e+00	7.953604006333825360e-01	3.613781143176460486e-01	1.944222938519377664e-01	-1.157614393705001937e-01	-9.807972072840756006e-01	-1.349552548981216127e+00	-5.406669722533509193e-01	3.707299617909451950e-01	8.725708866137277253e-01	1.185197426492158312e+00	1.239017574381784836e+00
3.505705362653296908e-01	3.824530803062124451e-01	4.076901066366667714e-01	3.228302598150418756e-01	-1.380793992481973709e-01	-5.537514347543041060e-01	-7.082029630727583180e-01	-3.503461083291526390e-01	-1.945360285794293098e-01	7.096829227220434466e-02	3.630513476573673515e-01	4.490028790288139171e-01	4.907072895952013791e-01	5.148711175655134031e-01	3.870159975509498418e-01	2.137176034762492682e-01	1.871924651077874202e-01	-8.577306819962486617e-02	-4.982026993406015597e-02	2.387157988803667863e-01	1.508931519345614869e-01	9.566460326444832518e-02	-3.628028265963186005e-02	1.519032787945482910e-01	4.290446058929922590e-01	7.517866884311457110e-01	1.906713478320924082e+00	1.756293155947813212e+00	1.426338402909128611e+00	7.519770233937409509e-01	3.854763640034926109e-01	3.268095305296922493e-01
-6.137180612642678668e-01	-5.772842573239236330e-01	-5.568938207651763506e-01	-4.402248531025949596e-01	-7.841758845049369153e-01	-9.444425739115045459e-01	-6.710141352702142514e-01	-3.780105979732760746e-01	-6.128473539536024584e-01	-7.194749722914398626e-01	-4.119047862743355215e-01	-3.516102267038567208e-01	-3.416089064131262454e-01	-3.778385080511221794e-01	-8.151174055219552184e-01	-9.620472931261246918e-01	-6.185946463133590312e-01	-7.570988072716032802e-01	-8.702143494498310039e-01	-3.236667116725430726e-01	-7.920894587346898053e-02	-1.344309955764641240e-01	-1.655563553674907207e-01	3.058648185593231816e-01	3.923066751956454379e-01	4.319537428647141075e-02	-5.752491224111127427e-03	-4.205268924884157933e-01	-7.649214825626187153e-01	-1.262289403937890464e+00	-1.298621861023502078e+00	-1.128604391458749578e+00
1.521300085684903491e+00	1.530652026716815772e+00	1.544287640930496641e+00	1.163695734444941232e+00	7.833412973886241248e-01	8.209560367781226775e-01	9.391639800046521769e-01	9.248615691603903066e-01	4.496803336539509366e-01	4.181132172477310949e-01	8.604051164495823967e-01	1.109151178798769566e+00	1.315336835140011651e+00	1.342078028451238136e+00	1.363267923201078924e+00	1.103368891440674071e+00	1.020223570534650293e+00	1.350164746361647294e+00	1.241721285211677461e+00	9.490811640938863203e-01	7.691136843975939774e-01	1.668196851685902704e+00	2.318716558357210911e+00	2.077659503197264446e+00	2.555828719042511299e+00	3.227003673028410180e+00	3.567846109379229080e+00	4.568472741637439327e+00	4.002272563028872909e+00	3.381341866822667352e+00	3.270979014230973370e+00	3.165012007790322990e+00


==> Cifra_figuretem/100/RPdataGreen3.0.txt <==
3.009360753303017333e+00	3.005119691934395654e+00	3.013357650242939556e+00	3.189849263413899294e+00	3.496047282817415169e+00	3.821413798675104889e+00	3.631212095002517515e+00	3.071640331755773001e+00	2.990264012138750704e+00	2.660702464992088068e+00	2.515460267858025123e+00	1.624129052431539932e+00	7.987517352562669704e-01	1.022524523579534161e+00	1.568910603283645067e+00	2.211052545317335305e+00	2.754445457473404524e+00	2.952582252071882074e+00	3.499326798241677583e+00	4.029463571055582172e+00	4.363845235532346933e+00	4.263334166843431028e+00	3.476052083487981559e+00	2.900404531326358448e+00	2.498636051822969328e+00	2.280163056014597789e+00	2.347921095420571813e+00	2.635056327487474981e+00	3.110731574416294443e+00	3.270880966394936085e+00	2.941510080496466895e+00	2.591361386119065635e+00
1.777177738084406045e+00	2.321504209499344995e+00	2.404135632061386918e+00	1.609057348710336344e+00	7.109954398569559020e-01	1.210345779676844230e-01	3.612375951223001924e-01	8.381418485672849084e-01	5.377935366733578304e-01	6.690492616040902840e-01	3.366317369969557549e-01	-9.726842702816933528e-01	4.661154086677082864e-01	2.034234455832602428e+00	3.035684445411148236e+00	3.794000075409465378e+00	4.000737200600041454e+00	4.182963561717122580e+00	4.182588809637475258e+00	3.848584861227855924e+00	4.736185871081183052e+00	5.567421895531319720e+00	4.367805463512551611e+00	2.318005417204729302e+00	5.691680777492940102e-01	-3.832458205797353301e-01	-5.266330348578374121e-01	-7.747791200373286280e-01	-9.787180233350259995e-01	-2.287864933617627938e-01	1.181944553997145597e+00	1.760445531217268211e+00
4.603100644683434162e+00	4.778040921773404115e+00	4.995284846141464286e+00	5.418172629509317773e+00	5.081165411212742455e+00	4.848215417926868831e+00	5.069046332103011032e+00	5.019161107397997590e+00	4.588978623206490859e+00	3.642155377351826040e+00	2.440614993736203164e+00	2.353306510497291892e+00	3.176354063177933451e+00	4.419065793401801834e+00	4.775515208489074404e+00	4.530479585448995650e+00	4.945523306878349068e+00	5.222760079378013565e+00	5.444860170366808028e+00	5.899330342057782950e+00	5.403988953799148121e+00	4.758992439557859555e+00	4.895887864927995103e+00	4.435963805650457559e+00	3.947738702172547409e+00	3.235836880026546236e+00	2.349493892179178367e+00	2.496703234678756100e+00	3.708482447192312570e+00	4.455677126742090266e+00	4.148765621633228484e+00	4.297453417512762996e+00
-6.466662708612277433e-01	-8.884935507479285732e-01	-9.065612428173572823e-01	-6.912723354734274794e-01	-3.049703445501811827e-01	-3.072474059655393858e-02	-5.710977440085676093e-01	-1.041883174241072574e+00	-1.456002170049104372e+00	-1.921152401122221409e+00	-1.697471186156328082e+00	-1.325477762316386032e+00	-1.212654082856135851e+00	-1.211643156972700863e+00	-1.089058590388295888e+00	-7.652937288880853339e-01	-5.760751919182688363e-01	-1.974453080237739688e-01	1.788828890704999841e-01	5.695483319978075602e-03	6.013830916989716391e-01	4.502946794390751406e-01	-1.797844188382557717e-01	-3.760366550498041582e-01	-6.637201115657448414e-01	3.377881191636036284e-01	1.228141079950928027e+00	6.211488530306106259e-01	3.344060481116132855e-01	6.777266247080974138e-01	7.291785605638494150e-02	-5.103261818166181518e-01
1.468122103648332510e+00	1.685534681826444281e+00	1.626608302608829826e+00	1.580897040141856946e+00	1.107782815329452664e+00	7.518411618192334389e-01	6.930472444717742375e-01	9.274792052105921281e-01	3.850166435370098728e-01	5.344108032740241265e-01	7.835564257681338907e-01	4.533060549677768725e-01	9.176678663466871777e-01	1.926790357506250162e+00	1.261687808452189197e+00	6.778431104526742024e-01	5.157601397864335357e-01	5.590898662130124874e-01	6.941099396760840312e-01	3.460739182147442028e-01	1.093987892552830576e+00	1.245531590092787022e+00	8.219380064242253203e-01	8.360198171493719022e-01	6.935637939873812163e-01	3.317937485720041935e-02	-3.293101479792474029e-01	5.984885318934188639e-03	3.410725177310290901e-01	5.783396129124858120e-01	5.016969715176128330e-01	1.335241152700260003e-01
-2.583741789477331352e+00	-3.045672895744861552e+00	-3.767438509432543547e+00	-2.770521886205261186e+00	-2.502201721044971183e+00	-3.345711809256152858e+00	-3.456084639999408736e+00	-3.338248919624012601e+00	-2.708038822901618126e+00	-2.473975876585527978e+00	-3.397293338365118931e+00	-3.822372894928646403e+00	-2.219855934396631536e+00	-1.065023455970670829e+00	9.524400814275971183e-02	2.769029002735434730e-01	-8.488488447942652004e-02	-1.999952164429207382e-02	-2.884887703606956455e-01	-1.066375636648753567e+00	-1.107863999370059638e+00	-1.013904122019146481e+00	-7.797282960012302810e-01	-2.088844075331611538e+00	-2.539643002146045880e+00	-2.289346411277501492e+00	-3.066032231923264462e+00	-3.441734700338948461e+00	-3.399240661105666028e+00	-2.891064527398207851e+00	-3.302940835738543690e+00	-2.605606750844095210e+00
4.185065361064151723e+00	3.916888424554708426e+00	4.828463923929767532e+00	4.455973975063159287e+00	3.928779522814548564e+00	4.233920134926389522e+00	4.373523654951861239e+00	4.007641208394899124e+00	3.642191811265663492e+00	1.822305467980400273e+00	7.721465336014889935e-01	1.003037960739181278e+00	8.422772227351458252e-01	5.798192265703749904e-01	-4.641297293682588032e-01	-1.197961058016248082e+00	-2.031440744494530590e-02	3.791874823634197034e-01	1.691998976340941263e-01	8.823554689956155661e-01	1.295519772924214719e+00	2.266690276178331964e-02	5.978455601045404855e-01	2.314802424933590341e+00	3.839291145050682807e+00	4.658231464904663000e+00	5.888997719288037835e+00	5.567065773842854171e+00	3.981235659665959936e+00	3.131352542079005374e+00	3.346939950358063687e+00	3.623965088330690865e+00
1.207360437067538372e+00	1.038747906608239902e+00	1.399068621602765239e+00	1.143951493961480770e+00	3.930785729547923157e-01	-3.741960276665685925e-03	3.829735954364987260e-01	4.920045372248679216e-01	6.210918391350387369e-01	5.493695650037668798e-01	3.661958885482103909e-01	6.702347073540076972e-01	4.479304131518949128e-01	9.915770967943898784e-01	6.608322772056018923e-01	4.513510133137775826e-01	7.553634934905725240e-01	8.670636249091884240e-01	5.197543371593306150e-01	3.519192541215777070e-01	3.628808263212351948e-01	3.241325863165269716e-01	6.831980088771957282e-01	5.332784922646834902e-01	8.529550243849538527e-01	9.058146500560010361e-01	1.189549893061852881e+00	3.737491084291200139e-01	-5.947637739552885661e-01	-8.321829377824067064e-01	2.724457252564931320e-01	9.963293643558386314e-01
8.964747446059089242e-01	7.913451041872180403e-01	9.059594405874414891e-01	1.037116735370436471e+00	-1.205077320985616963e-02	-3.473978400425039026e-01	6.883435227345492402e-01	1.538189672957148924e+00	2.085921564784678939e+00	1.689868611474025339e+00	9.774003139325542211e-01	5.074823693749710291e-02	-1.952238664008706381e-01	3.110580608422772730e-01	4.842365141961235131e-01	4.360438544734112076e-01	5.256022601361102220e-01	5.431162106682494439e-01	2.811812471678703518e-01	-6.404865779831314665e-02	-2.269519583018795583e-01	-1.681536574721398114e-01	3.484603183295773565e-01	1.096034352393426836e+00	1.184792520793608750e+00	2.733375808094400949e-01	2.019739922590311210e-01	6.214893393391515142e-01	-5.679019977474348835e-01	-1.116659033019480551e+00	3.741124019836964409e-01	1.116094338367400463e+00
3.469743997098269084e+00	3.080394362211483106e+00	3.455404795258230966e+00	3.673974765977324974e+00	4.005761529115005715e+00	4.901893449327061170e+00	4.552902067710003386e+00	3.767722865699916213e+00	3.054774308490665113e+00	2.213218990270505060e+00	2.597389333268499190e+00	1.903021666615148932e+00	1.083158406827382514e+00	1.894421059016371950e-02	-2.867429542120019104e-01	2.156019820768508288e-01	6.189006770394273049e-02	-3.941495799527616750e-01	-4.248881982950294400e-01	-1.941880129559403201e-01	5.029816705825408407e-01	1.209116223457666006e+00	2.014130654123724717e+00	2.566534958928001764e+00	2.951277482730114254e+00	3.356869297696746912e+00	4.868437637613957314e+00	5.477064406726240620e+00	4.652313300031001297e+00	4.206516008621721703e+00	4.221204537419051661e+00	3.720533725418411208e+00
-1.813939748125285467e+00	-2.321081657323039504e+00	-3.028187335951311177e+00	-2.082851259248239550e+00	-1.665091731240316175e+00	-2.343428016816568871e+00	-2.476039058467146337e+00	-2.102952374987186346e+00	-1.540132005366341872e+00	-1.290219364629863419e+00	-1.588005295608431400e+00	-9.933269426485074050e-01	-5.213923036070819972e-01	-2.119805357291267289e-01	-3.188852509137894420e-01	-6.417935040665404545e-01	-9.122882302954535838e-01	-4.059457746650297350e-01	1.323922736988639992e-01	-3.381276931143882836e-01	-4.013384143141516813e-01	-1.211977947471725159e+00	-2.057983373997862131e+00	-2.078938306349230825e+00	-1.785867744489343822e+00	-9.992685627638098200e-01	-2.190212556154294443e+00	-2.870973753861297162e+00	-2.094993328611113537e+00	-1.709440102305005871e+00	-2.546677086744505658e+00	-2.508343049017871529e+00
4.046980938792500204e+00	4.487290449578100748e+00	5.311922873841925963e+00	4.696990204562842663e+00	3.853600294265393522e+00	4.015876438529096148e+00	4.291415963584973348e+00	4.518354024631748622e+00	4.102284716829484701e+00	3.433121020055172945e+00	3.280923682829392618e+00	3.186541207181987634e+00	3.252127042830675663e+00	3.452541391862589570e+00	3.279544026324443529e+00	3.341408428305681522e+00	3.692746210197212164e+00	3.680267032234058711e+00	3.849083463086072410e+00	4.728056509101791427e+00	4.519777689994148417e+00	4.066835954283708254e+00	3.477934865684552790e+00	3.166539967377661302e+00	2.928348709440036224e+00	2.427646189612429506e+00	2.967661887497319295e+00	2.660102139192965787e+00	2.283455407931436199e+00	2.460423645615032573e+00	4.198667281454524947e+00	4.768995297770032948e+00
1.316486486122886657e+00	1.326790826428430048e+00	1.378765417416673467e+00	1.377542121718125845e+00	1.523130280575435425e+00	2.139270562052224989e+00	1.980715888535217406e+00	1.463879760354410031e+00	1.588089703271299502e+00	1.615665758255858897e+00	1.180757791223296271e+00	1.078487074204651286e+00	1.690311138367215804e+00	1.718038292628438102e+00	1.642877293947477613e+00	1.121983391342082914e+00	7.112237416481743679e-01	5.005059226004566764e-01	-9.895920633301184821e-02	4.510706311574518845e-01	1.203336556748118152e-01	2.442348909798511269e-01	1.052351173739866752e+00	9.501569726730137999e-01	1.581901981579711736e+00	2.245779010120984687e+00	1.901236149776382778e+00	1.380025907324452739e+00	1.089045948822600751e+00	1.087226116238314111e+00	1.432422101230782729e+00	1.580849366914621301e+00
3.261993978998113608e+00	3.122781685656237816e+00	2.851119362163366588e+00	3.143700979283310826e+00	3.012487697935166686e+00	2.719835500103465531e+00	2.871628936523647813e+00	3.016997907396658629e+00	3.005650752484002819e+00	2.759230123193340933e+00	2.224164541520545324e+00	1.942127358080212529e+00	6.803516596365616342e-01	5.119095615176031400e-01	1.610697213516829152e+00	2.435625425594784677e+00	2.950453580546230192e+00	3.089635663520227116e+00	3.280866993600782600e+00	3.276411232217613989e+00	3.510128416270449137e+00	3.159075273514818871e+00	2.952860919561155484e+00	2.395196164621128165e+00	2.106931531501865518e+00	1.435754237675884948e+00	9.581168595348391603e-01	1.612930865692833171e+00	2.291129820490062752e+00	2.240263280319414907e+00	1.851007500934733763e+00	2.293576188562259421e+00
5.038752940979613903e+00	4.916806499648950890e+00	5.023576263637763439e+00	4.970950025087845781e+00	4.652577745681229615e+00	4.520023212911599586e+00	4.572351816024515792e+00	4.288673172475601092e+00	4.343721029535732470e+00	4.400994420897385240e+00	3.535789843898065943e+00	3.500896796001132572e+00	3.867186862789356638e+00	3.712302190010375647e+00	4.072585253871307209e+00	4.079157051566699721e+00	4.199764712298666325e+00	4.309538474435868238e+00	4.121391469850194333e+00	3.644778949894008413e+00	3.829565430416567828e+00	4.325551819391335151e+00	4.621305230145933862e+00	4.329037647575635361e+00	4.136414164207057986e+00	3.073900620442715947e+00	2.187682408967050574e+00	2.577636643534812144e+00	3.376640308030991466e+00	4.230066857285954995e+00	4.569492991078963229e+00	4.776555830493441235e+00
-1.272477062176469609e+00	-8.346196069812827911e-01	-2.304164739627959368e-01	-6.406742956344450013e-01	-1.190275473967824071e+00	-4.663529355242474472e-01	-8.365202089458628754e-02	-5.916098581748294727e-01	-3.100023459342328147e-01	4.442752083957612341e-01	1.003460989716234320e+00	5.181108572506237797e-01	2.133505424191536104e+00	2.210010470350658895e+00	9.798592888724849681e-01	-2.696993648078968575e-01	-7.894605250865436297e-01	-9.187298205814709018e-01	-9.136087051798988945e-01	-7.409492456841476615e-01	-1.410882246310838140e+00	-7.714376742687951705e-01	-6.311038720021608928e-01	3.284834930767760452e-01	5.699298111999896443e-01	6.489101207224266810e-02	-8.290412336935994997e-01	-8.639272350413714774e-01	-5.919870585202932078e-01	-1.692849336141263039e-01	4.491212158475341720e-01	-1.974854201159940426e-01
-4.967586798303518236e+00	-4.905805024541966652e+00	-4.863627985913558938e+00	-4.839960337884052777e+00	-4.944936801871243404e+00	-4.981305578805732992e+00	-4.778566573319197097e+00	-4.687956449265580083e+00	-4.154107487542869848e+00	-2.980023751628146922e+00	-1.271878470415345852e+00	-2.059964780580589294e-01	-1.891342512132010434e+00	-2.736845003146075594e+00	-3.428923176972926257e+00	-4.082529221559087595e+00	-4.231993681201176472e+00	-3.969276115247861725e+00	-3.874879607804248671e+00	-3.537663711152873258e+00	-4.091147038147861181e+00	-4.945223138466866786e+00	-5.258773051206349969e+00	-4.799592867844087785e+00	-3.839491336540681754e+00	-2.989951846485831233e+00	-3.098772364844885718e+00	-4.372221679430176700e+00	-4.536434039813308061e+00	-4.578131813860233379e+00	-4.752380732108537842e+00	-4.922868791662569521e+00
-2.620009102319829974e+00	-2.277172106082566927e+00	-2.316387300455602816e+00	-2.847248366264585773e+00	-2.095236043235936929e+00	-2.013089484301755938e+00	-2.103742685901097254e+00	-2.142330695828736253e+00	-2.252794541603741596e+00	-2.204555010248437696e+00	-1.965936208810521224e+00	-1.181013472636253114e+00	-6.919856194331018839e-01	-1.451374254935806851e+00	-1.816438614123542017e+00	-1.734867900413469499e+00	-1.673380363822856598e+00	-2.007010825864671499e+00	-2.030554562314784040e+00	-1.792219486947566942e+00	-1.760036330876675992e+00	-1.567034343451887857e+00	-1.087876756869869954e+00	-1.356331166214066464e+00	-2.092708502423614281e+00	-1.421080225208511738e+00	-9.439117111345459721e-01	-1.080963583321626675e+00	-8.868909607343852253e-01	-4.533018297059155377e-01	-9.146574031337638688e-01	-1.344738629812352038e+00
5.250041328537832896e+00	4.671104763658718184e+00	5.484538354969265228e+00	5.996158192749189375e+00	4.927343457231891044e+00	4.967709513797876397e+00	5.516064449004907111e+00	4.696024866979296775e+00	4.027163079119056910e+00	3.215289300676599904e+00	3.367080859670773751e+00	3.270143124216187580e+00	3.141238025180497218e+00	3.246516773024947344e+00	2.892210339504402317e+00	2.555777704297545139e+00	2.957227167217178820e+00	3.225576143977133547e+00	3.537404410912682984e+00	3.221108617553468445e+00	3.152179686486466181e+00	3.696688740284204577e+00	4.444225878632400040e+00	4.902493041703396948e+00	4.577256255652972783e+00	3.645785794044813510e+00	4.108602334327730254e+00	4.198835520567177682e+00	3.882896765097761715e+00	4.374861995456329922e+00	5.087589900040113911e+00	5.058062321645058645e+00
-2.172438851942523286e+00	-2.102493530060414173e+00	-2.352584243944117137e+00	-2.551606577011625188e+00	-2.088903579055586324e+00	-2.092719015830893259e+00	-2.277920343395998248e+00	-2.703090035811426706e+00	-2.584576048182922303e+00	-1.917810450099647346e+00	-1.417578157021156748e+00	-1.614438710804590560e+00	-1.456719745200281357e+00	-1.907727443212732910e+00	-1.692726795899017089e+00	-1.292463394765136053e+00	-1.610802459442034484e+00	-1.669632339286502676e+00	-1.676656043573294452e+00	-2.042625201711556926e+00	-1.600543070576347926e+00	-8.305598892722584337e-01	-6.037498961511816864e-01	-1.283270550310541047e+00	-1.809942256372088831e+00	-1.392448088073350965e+00	-1.261641047383684544e+00	-1.614001118319480010e+00	-1.653168682349354324e+00	-1.047679504542086804e+00	-1.387209516437958090e+00	-1.763102522539218953e+00
-4.503758676766214109e+00	-4.163291500860768934e+00	-4.775292303164781593e+00	-4.538428552994805187e+00	-4.091909952221782554e+00	-4.371766988187069103e+00	-4.426543329573528140e+00	-4.348014307824183966e+00	-4.262792260859737503e+00	-3.452450512345219824e+00	-2.726019740721704832e+00	-2.546971794300626257e+00	-2.185805696211700067e+00	-2.338554590011892476e+00	-2.123512603994827330e+00	-2.658784898667570840e+00	-3.158732744660309066e+00	-3.471100861924513392e+00	-3.613356391609118035e+00	-3.523561902092461118e+00	-3.624284162270979159e+00	-3.629337953234732961e+00	-3.793033875666106614e+00	-4.242551421284848523e+00	-4.145434220397394398e+00	-4.198565942677479512e+00	-4.486707048568010947e+00	-4.500194810418420843e+00	-4.427285625584492124e+00	-4.458636992888235895e+00	-4.690782175193631609e+00	-4.495851588244332397e+00
-1.894998119183894936e+00	-2.098040601582204623e+00	-2.631879854986211242e+00	-2.369681156517349674e+00	-1.423971531949163705e+00	-1.264275112703134862e+00	-1.456827546988600730e+00	-1.950159701843757754e+00	-1.079701457165425316e+00	-2.630176899374468413e-01	-2.106217103859388609e-02	2.171692858597482068e-01	9.047095607746685753e-02	-5.198407385863980101e-01	-1.339489505916795720e+00	-1.792402431095967863e+00	-1.933998036893845196e+00	-1.814670937747764112e+00	-1.764442089742118469e+00	-2.316673067154019439e+00	-2.356676424695881344e+00	-1.793711992011018941e+00	-1.514435382555645804e+00	-1.001051799182272273e+00	-7.216782209355694366e-01	-4.263367817845895580e-01	-9.589113365947500300e-01	-1.099105833081160277e+00	-6.063439101615262228e-01	-3.823277179588787655e-01	-9.658527742535512051e-01	-1.672994844383725255e+00
1.944659576196841488e+00	1.591216310536142098e+00	1.728305534480006012e+00	2.107639250235716855e+00	2.799557767203367575e+00	3.285589041325515325e+00	3.018179500058275622e+00	2.708768528043379753e+00	2.470003853010368733e+00	1.526568255656927331e+00	1.127927996708373071e+00	1.221720359473425388e+00	1.268640631101430438e+00	3.278832389912594847e-01	-8.443287493963587409e-02	-9.465378067669875939e-02	8.299667542767233397e-02	-1.159998218131281789e-01	-4.410871321042437176e-01	-9.238225338861967562e-02	-2.498192408939061138e-01	-1.891645572578353751e-01	6.902314142420897802e-01	1.614206475447523381e+00	2.371054400744560642e+00	2.843928715009144348e+00	3.370739393712151255e+00	3.669591756730630205e+00	3.565774330540038228e+00	2.972886921337693611e+00	2.473111944632512493e+00	2.017234729592947584e+00
-8.178655455333840862e+00	-7.502830331768848282e+00	-8.322124918696207629e+00	-8.290642014550707373e+00	-7.999999128266430226e+00	-8.993462814605845068e+00	-8.980433084672720057e+00	-8.454585106799001437e+00	-8.288853775324765749e+00	-6.882110901334558939e+00	-5.955263658844440755e+00	-4.579401487699152895e+00	-3.400974699358049858e+00	-3.019353722901150228e+00	-2.947260349406182200e+00	-4.003261255013537578e+00	-4.268383104562236241e+00	-4.323372524758746671e+00	-4.502023426269052386e+00	-4.727618386218499502e+00	-5.222451848431493460e+00	-5.651886000529037446e+00	-6.120761851360057904e+00	-6.890834087646880768e+00	-7.259338907230099558e+00	-7.265899210414088927e+00	-8.177699759463187945e+00	-8.785346605031669753e+00	-8.128230677334968846e+00	-7.796824847813187631e+00	-8.422477440353528522e+00	-8.059122495313118861e+00
-1.097168450595862099e+00	-1.371045848380827881e+00	-1.543049760774720447e+00	-8.699610837696849508e-01	-3.387577684564120339e-01	1.299887063183800540e-01	-7.736363744401623943e-02	-1.602874913199707763e-01	-7.005470726876457110e-01	-1.727749322262188914e+00	-1.424062765277420706e+00	-8.418898025301725374e-01	-1.644203631219168238e-01	-5.286307034873019006e-01	-1.659013839516413791e+00	-2.854542365538923487e+00	-2.998389294009239148e+00	-2.738822240622778903e+00	-2.729967108370768170e+00	-2.832510918189141247e+00	-2.976148074744519256e+00	-3.496536574286240651e+00	-3.069560356884662777e+00	-1.316179202689909289e+00	-1.287412282233028893e-01	3.556035666505750203e-01	6.457311927836172361e-01	5.945084340012891655e-01	7.769090604341368778e-01	1.454901082030209403e-01	-9.571524764254503159e-01	-1.561745434703330826e+00
2.861553408442025770e+00	2.962501850060605069e+00	3.364712388226203998e+00	3.394777148993627147e+00	3.060356834824893291e+00	2.987158174189221693e+00	3.431342544579389031e+00	3.867551780372131986e+00	3.633674552901762222e+00	2.822788941870661983e+00	2.239223322051230536e+00	1.265889937094452078e+00	2.406668178256632817e+00	2.957807423444406503e+00	2.321660867363793734e+00	1.861589684580297721e+00	1.698912882000289004e+00	1.579883673227981733e+00	1.745577655944524187e+00	1.713779166795361908e+00	1.408856685272303677e+00	1.639724175572474740e+00	1.918275040445107438e+00	2.878766583760763886e+00	3.135814465702560394e+00	2.466335013834331402e+00	1.722912287156016298e+00	2.343634755435048955e+00	2.784730246470507709e+00	2.959338726359340477e+00	3.523418682411783909e+00	3.734379894487872775e+00
-6.029949550659312152e+00	-6.536867228699407839e+00	-6.858334959860540536e+00	-6.668429121155693196e+00	-6.585917877013198307e+00	-7.009248330689839435e+00	-6.631051375500620182e+00	-6.359406232037928319e+00	-5.764528953181960347e+00	-4.819686590200983112e+00	-3.930520670025190011e+00	-2.196519878059907338e+00	-3.167631393738495671e+00	-4.237199088825725823e+00	-5.013774575272404554e+00	-5.729220566863802766e+00	-6.036938534021897063e+00	-6.121012923890856605e+00	-6.472731845853500587e+00	-7.799167602483742634e+00	-8.096512896245561919e+00	-7.760366962266661339e+00	-6.117755058619314568e+00	-4.604073749320546582e+00	-4.651793675261926886e+00	-4.923722765210130525e+00	-4.454395873229787028e+00	-4.063695457248868159e+00	-4.438689043821396396e+00	-4.568191621165565763e+00	-5.569155811465403616e+00	-6.388080281252586090e+00
-4.836158561451679994e+00	-4.748374854907783771e+00	-5.194942112220566344e+00	-5.164068946360312218e+00	-4.296914070143070141e+00	-4.203299036311832104e+00	-4.743459730545715125e+00	-5.203956122967704268e+00	-5.724853377979084890e+00	-5.727671902810325122e+00	-4.945653232692355239e+00	-4.774655090305124361e+00	-4.100728420051465761e+00	-3.809536145608111823e+00	-3.737290291801341979e+00	-4.507847760027583028e+00	-4.527365322923830426e+00	-4.758316313219226323e+00	-5.276779374801398248e+00	-5.475510465492421375e+00	-5.195229009286306265e+00	-5.031835374580905906e+00	-4.241469637086530575e+00	-4.349290722710026813e+00	-4.382114512540920437e+00	-3.795293181836854046e+00	-2.705416700049203982e+00	-2.855859014707074373e+00	-3.461837609931325055e+00	-3.880940209924703233e+00	-4.650152442578082024e+00	-4.703916579072400239e+00
1.191212119780407752e+00	6.565766316925385482e-01	1.433323665581458795e-01	1.174931091243661241e+00	2.234354314311346013e+00	2.523043450479208971e+00	2.375082528928623926e+00	2.153941061976636373e+00	2.356317496659232624e+00	1.660493334523709397e+00	1.071454155914808526e+00	1.481946515023920385e+00	9.084254864336800406e-01	9.556740338758563935e-03	2.190107788929116506e-01	7.293094274694774670e-01	8.949773130193358073e-01	1.006699984442290141e+00	1.183432534950920267e+00	1.321952653385577658e+00	1.046991876530607657e+00	9.295182264540363670e-01	1.032629667190589684e+00	1.523112451859647498e+00	1.888314926267835148e+00	2.714654536933839957e+00	2.537259338452931612e+00	2.761568603883025386e+00	3.374582473510122416e+00	2.947191763086076222e+00	1.650258145030222057e+00	1.117436403842960058e+00
9.203363159595647769e-01	9.877070012971719271e-01	1.355539000054129861e+00	9.491624165179510797e-01	8.219339789425925691e-01	1.165927674466685771e+00	1.097494698566152449e+00	8.920625285604192323e-01	7.421458514501401149e-01	6.353776697271517060e-01	8.064128905450377305e-01	-1.500078209327915420e-02	-3.812292164992255872e-01	-8.503667698899791683e-01	-5.997810341000509027e-01	-4.507466213901260565e-01	-5.976484729380282523e-01	-8.296144296173174615e-01	-9.872230551522481745e-01	-9.407122978657596057e-01	-5.072118721111484874e-01	-1.004350147656620368e-01	6.595878333860470955e-01	7.437806196483052190e-01	4.787443948779829817e-01	1.782803378638015135e-01	8.422291173798538422e-01	1.336474513479586124e+00	1.124112155859250617e+00	1.282360129042563468e+00	1.133179135528094239e+00	1.124574475079810787e+00
-3.186148270218986389e-01	-3.108381245914304189e-02	3.613154306488700063e-01	-7.127751551615515990e-02	-4.913154527104306446e-01	2.294594085080355061e-01	1.514736160023752443e-01	-9.278536389208311141e-02	2.419977333547594298e-02	4.537219849123936832e-01	1.020028398571166672e+00	4.419070854301083151e-01	7.314324675021850464e-01	4.558876085842392123e-01	1.858585041560678885e-01	-5.060755233998148750e-01	-1.067107040278457708e+00	-1.078223390399906778e+00	-1.242882781943207782e+00	-6.585002713890769632e-01	-1.088071678844233059e+00	-1.082872997136017590e+00	-9.381604389821273093e-01	-4.421796725692780372e-01	-4.327969955189677614e-02	-1.825259851977688030e-01	-2.283066091979725314e-03	-2.294147393363335508e-01	-8.136284126860322541e-01	-7.796342677573738777e-01	-1.059001504604647481e-01	-1.002895247553538260e-01
3.341120521866730364e+00	3.426641153774448778e+00	3.540727879852224369e+00	3.122276366693941263e+00	3.337897042187232710e+00	3.117885887987492666e+00	2.797006317314373547e+00	2.693069950534393353e+00	2.439976523669693975e+00	2.240618565316728095e+00	1.863385834669544661e+00	1.382701382233881171e+00	2.177858643218362644e+00	2.440105205150689294e+00	1.497103676421361218e+00	1.129228488457757695e+00	1.176884642357226562e+00	1.421384635511440564e+00	1.295627363102336727e+00	2.576473888119851785e-01	3.839658709162060979e-01	1.473081745223305372e+00	2.399790667169220626e+00	3.143976976299988291e+00	2.752480705925137716e+00	1.844229764698411600e+00	2.320377326925471273e+00	2.749733987576985061e+00	3.008473246423295056e+00	3.398522009928283794e+00	3.891430526284948233e+00	3.805983858513638296e+00


==> Cifra_figuretem/100/RPdataGreen4.0.txt <==
2.191220106614835128e+00	2.216854618660818232e+00	2.508558557497754915e+00	3.275280267344626406e+00	2.691284843560484141e+00	1.382771886476878098e+00	1.416042431070995811e+00	1.985881507060169637e+00	2.882073121244487446e+00	3.162579557422581455e+00	2.288349548428604496e+00	2.043585336016665366e+00	2.344094641009709878e+00	2.130857682976529333e+00	2.065368040948300177e+00	1.667050045839532757e+00	1.601863524463297273e+00	1.948047267647563974e+00	1.487084489482824123e+00	2.100375998830718682e+00	2.204926050623812195e+00	2.192292527354084530e+00	1.920264857402937730e+00	1.921818223171703588e+00	2.649325462457371216e+00	3.287369048714852138e+00	3.116020085959044561e+00	2.863599797766189781e+00	2.885723448183243001e+00	3.433918161765124655e+00	3.417309500225767849e+00	2.837098513087005447e+00
1.835578800402591026e+00	1.997434081039963782e+00	1.881234273477159213e+00	1.823950655352504002e+00	2.386548890347352181e+00	3.573882305957471583e+00	3.403245643851529501e+00	3.065980935647302008e+00	2.249217710143656124e+00	1.139476728730594468e+00	8.078873605623101417e-01	1.485023351105643874e+00	2.118107050579723705e+00	1.233135072957751932e+00	1.164143429160556353e+00	1.181774528283517700e+00	1.863991569686008321e+00	2.436795357889305347e+00	1.998311306534429566e+00	2.508064102331088563e+00	2.827829483238512243e+00	2.495461250284833454e+00	1.698032457984511856e+00	1.525940466236633153e+00	2.307549298568619012e+00	3.173119517464607853e+00	3.049864873241280527e+00	2.113930946603414629e+00	2.241648033575588617e+00	2.329808822460704754e+00	2.149910698176368040e+00	2.168091829190065489e+00
3.718009839448839227e+00	3.048108693639525413e+00	2.872137389803280261e+00	3.388232536862032074e+00	3.572761630124259735e+00	3.603105736738441145e+00	2.698208091910448303e+00	2.224536574149792223e+00	2.748145556779665100e+00	3.084877341778672566e+00	3.385915262184099106e+00	3.869332796342004777e+00	3.801881934474722780e+00	3.275076393978788580e+00	2.764812957910633973e+00	2.429208925213772741e+00	2.571579488694970106e+00	2.926672185751837407e+00	3.677687380477108192e+00	3.701129601989963547e+00	2.880461875819501305e+00	3.180010255275661279e+00	3.436048356569566309e+00	3.743056794456103731e+00	4.722718241819724661e+00	5.472238027602956301e+00	5.276917830064620674e+00	5.307257320145309265e+00	5.585819948153936565e+00	5.598077489862454570e+00	4.770092267968354172e+00	3.900703142080505170e+00
2.421418278397702989e-02	1.785036270832756622e-01	-7.423756835782455155e-02	1.518183298355993138e-01	3.835266230695675294e-01	-2.576580314535950600e-01	1.240357707280690357e-02	1.620319756314153314e-01	-3.197714333098940487e-01	-1.102128119452030264e+00	-8.709914376934096980e-01	-1.043730482621163747e+00	-1.269677372689351769e+00	-1.296093416408199861e+00	-8.543457222163358677e-01	-6.468533080375128419e-01	-1.299116849336114377e-01	3.671004126232396692e-01	5.198373222396187460e-03	9.523601881088687715e-02	3.794336421817600669e-01	5.423781989878014853e-01	3.968122606924284757e-01	-3.432206352527936155e-01	-5.754993964770153125e-01	-1.054007911414428289e+00	-8.292793786364811570e-01	-1.763952427022766611e-01	1.179522521607758723e-01	4.268810990526220595e-01	2.161659754317722115e-01	3.918685942636038894e-02
4.152325923607391167e-01	5.773467366881119833e-01	4.194301538793285267e-01	5.383775930966883116e-01	1.103022499774578336e+00	2.141410305040472029e+00	1.733244941104695958e+00	1.679746628637384553e+00	1.741531860020415268e+00	1.256065460410169088e+00	6.782176661727937761e-01	1.366702584244068985e+00	2.071973418210090845e+00	5.797237707099134330e-01	7.487006038287351284e-02	7.394665303615136631e-01	9.081087712431652470e-01	5.267319392060239025e-01	1.044996008649231145e+00	1.837004588299691044e+00	1.820022854900126719e+00	1.263610710924838898e+00	1.803401274241823504e+00	1.993509860702157521e+00	1.887260970777434377e+00	2.088157066074125101e+00	1.896600554711862063e+00	1.490728763608834884e+00	1.801198415231492378e+00	2.118320258697528047e+00	2.102362983123947870e+00	2.038785933183603571e+00
-2.696342439990697226e+00	-2.035496894131220369e+00	-1.701840894480380006e+00	-2.484196799604546868e+00	-2.212150041664701305e+00	-2.803926225499692393e+00	-3.671371070223310440e+00	-2.780692148209913395e+00	-2.378970080512948115e+00	-2.908326504534234580e+00	-2.666583127879490700e+00	-2.718740328884128754e+00	-2.465361281556226913e+00	-2.716879640602296586e+00	-2.547880428974502287e+00	-2.296995665603904335e+00	-1.913538952661779646e+00	-1.823138655784517281e+00	-1.646790103510680447e+00	-2.030600731690114014e+00	-1.852596211934611548e+00	-2.363270265041959917e+00	-2.626377761615308781e+00	-2.399350174344302200e+00	-1.592916132526940309e+00	-9.325731079768739828e-01	2.579964927118038598e-01	5.219477142953632409e-01	3.460334828415371766e-01	1.430546246042795067e-01	1.676158840426230645e-01	5.059049433300316645e-01
3.689509510880022436e+00	3.187834604356661661e+00	2.956395143974386741e+00	2.073151462833828784e+00	2.801936009059510013e+00	5.028039490927068478e+00	4.163362323043043212e+00	3.556244083609900297e+00	2.847009254794271804e+00	1.556002145937265713e+00	1.084113466250410163e+00	6.117488996135177215e-02	-2.734895993147019588e-01	4.785820284122973556e-01	8.922556587445501508e-01	1.281045636048590453e+00	9.263980359930037434e-01	1.262703785286007019e+00	2.130779662389289175e+00	3.087403819158829332e+00	3.689943522385870089e+00	3.244522124743327574e+00	2.564314762111945534e+00	1.928191545976283727e+00	1.247789897433704054e+00	4.589079307723106793e-01	3.177830098814821702e-01	2.871931404189375647e-01	4.552281688765406065e-01	1.327536057911614220e+00	1.527516172784879167e+00	1.593997878242407129e+00
1.161291018578569645e+00	5.955157040013976388e-01	4.635433794234506966e-01	-4.662314728815531439e-01	-9.981854175263443762e-02	2.254989178263456573e+00	1.821489169746283165e+00	1.654581926834889805e+00	1.074078695066105871e+00	1.582384240071411929e-01	1.334902119395865172e-01	-9.393463792244485799e-02	-9.148697545029130240e-02	1.070737745468545860e-01	4.409009652576481586e-02	3.956774176342582328e-01	3.027608573246045598e-01	2.716410478736134837e-01	1.187372225411237547e+00	1.771258799994760880e+00	1.985455962652783235e+00	1.242119845732046590e+00	5.706169444973314686e-01	2.906382195820432779e-01	2.467594536742022948e-01	3.244221038019635128e-01	1.167067410341637579e-01	-1.951887162125791886e-01	-2.062309546418580886e-01	-1.033384359538597891e-01	1.015188386239435636e-01	3.428128060894127804e-01
-4.802275819095548626e-02	7.073390338585908155e-02	7.366765650781247343e-01	3.534139608348073058e-01	7.685150569771013324e-03	1.119743056616971488e+00	7.546251799637918589e-01	8.995289888011765989e-01	1.169983608753399906e+00	9.630108092338278691e-01	2.778327977777092506e-01	-1.344578500587485237e-01	4.356888208099859994e-01	9.242335156453496126e-01	9.009603726162884740e-01	7.552702750000813703e-01	2.920723723329423094e-01	-3.677764718804245603e-01	-1.208308262128128918e+00	-1.145251272286009314e+00	-3.371601328593149538e-01	-3.089753946261972750e-01	-3.777854796746022981e-01	-8.298801755366719268e-02	-2.162932952671564601e-01	7.037733216592020891e-02	3.017797514532112868e-01	-1.174324073314310241e-01	-4.022748928976102034e-01	-4.694622270998653479e-01	-2.786337848530678896e-01	1.289659196224150206e-01
2.906886993962637167e+00	2.632293404875328147e+00	2.791262592576400081e+00	3.257058558332852183e+00	3.181239642937764955e+00	3.089339925770185236e+00	3.177632491098634659e+00	4.168186754659193305e+00	4.164908778145359314e+00	2.935303325267078822e+00	1.262513040926401819e+00	6.699054061857149245e-01	1.445451655657161272e+00	1.641272832648573266e+00	1.615692279656156582e+00	1.945582085599760980e+00	1.746821264310510546e+00	1.514612661605371224e+00	6.875018748295107507e-01	1.272107789579884907e+00	2.094777483862527490e+00	1.646866887200833851e+00	1.943406079437887124e+00	1.863005185792450780e+00	1.222370072917164263e+00	3.701367288883412598e-01	7.796452488444842455e-02	6.465923758609692928e-01	2.153656858117554418e-01	9.359053283893211672e-01	1.602177250233236538e+00	1.417013870723703217e+00
-2.798608188388851836e+00	-2.040326143764418454e+00	-1.462213243157314713e+00	-1.269262395136345978e+00	-1.675138310214860038e+00	-2.828121323937565101e+00	-2.606176192438583783e+00	-2.525420159357823824e+00	-1.715997280231476907e+00	-6.953703691660280128e-01	-1.639685470669923484e-01	-7.432157087892705682e-01	-9.713534357434067124e-01	-9.570831793125909037e-01	-1.111584397647783717e+00	-1.270749489664738441e+00	-1.271270630006085423e+00	-1.460251377132552930e+00	-1.369060317418185457e+00	-1.668394289917041418e+00	-1.932136704393440541e+00	-1.715647145755703651e+00	-9.596361510445183818e-01	-9.327267421946688897e-01	-9.985575543808103971e-01	-7.615231743209158743e-01	-1.010400211160521894e-01	-3.347168819782937732e-02	6.225751812498451221e-01	1.606961710418087497e-01	-1.426211508573939912e-01	5.460023065815237109e-01
3.961721664438806023e+00	3.530237604445551902e+00	3.443494353251500328e+00	3.637690736960126348e+00	3.980988974442770445e+00	5.002276770823944396e+00	5.309994267880531638e+00	4.217026099814629170e+00	3.949467705265722106e+00	3.906132490219505815e+00	3.599755212923620107e+00	3.769089688842035990e+00	3.514337394188804531e+00	3.502328277063578632e+00	3.060025295420646163e+00	2.822018236651961054e+00	2.744248685370447749e+00	3.184348541830989365e+00	2.774576507036629724e+00	3.106613699983110877e+00	3.286930525331172248e+00	3.804843548652629526e+00	3.438493006333917634e+00	2.787038241558609020e+00	2.188410676383055975e+00	1.879072067225490583e+00	1.453864721671729088e+00	1.136917909395070758e+00	1.350112119249615938e+00	1.604663239894947191e+00	1.515997893225283999e+00	9.863752137555850119e-01
1.050794411829527375e+00	3.753366809878455612e-01	6.001553530601660968e-01	1.602216691123732606e-01	3.396127836567024438e-01	1.539830853307815106e+00	1.467371363933252626e+00	1.639845144015911416e+00	1.514307433305591033e+00	1.334774878372133156e+00	1.118824711954225393e+00	6.301359994528902275e-01	9.239091006886714919e-01	1.133049937945027841e+00	1.025142876950619231e+00	7.593374560523515893e-01	2.030959203416216885e-01	1.737305843983863105e-02	7.795496045670388119e-01	6.579681148429994408e-01	1.030274151414247941e+00	5.787171352949715963e-01	3.969406145698038957e-01	8.236014458175379138e-01	1.046248753313490321e+00	1.177586188837286496e+00	9.177888175385172653e-01	9.263681971108447266e-01	9.389888016753148436e-01	9.027521610019473286e-01	7.807517936134198422e-01	1.072107337881980982e+00
2.412369390704358629e+00	2.734659216771540002e+00	2.968581065003145891e+00	3.515116075545591023e+00	3.268349891367894333e+00	3.032754162511611895e+00	2.202323615686355485e+00	1.989024051318790454e+00	2.382646832353171540e+00	2.291886479267565502e+00	1.242521062351311434e+00	1.312512946761529076e+00	1.801563918668462216e+00	1.522191851014799147e+00	1.311499558022394041e+00	1.129875853762630999e+00	1.280977745882191599e+00	1.073902078672500204e+00	1.250986969763221435e+00	1.369434234051692290e+00	9.813262589479142539e-01	1.071011516487682558e+00	1.461711764377985112e+00	2.098681529838025472e+00	2.874114651539752874e+00	3.447508369483186730e+00	3.538203119761425874e+00	2.956802630194977244e+00	2.907417431735325408e+00	3.207229750590019357e+00	2.871871928427234710e+00	2.424831375910245335e+00
3.836113108878683953e+00	3.680404844654631802e+00	3.653967766639202530e+00	3.819753728450180574e+00	4.256760280938012286e+00	5.661899957335686295e+00	5.126413658204927337e+00	4.299588808833640918e+00	4.164543973712689251e+00	4.047882266101678894e+00	3.459727131450316850e+00	3.731401002496149477e+00	4.113366838077800125e+00	4.002677544630172335e+00	3.384685390570804309e+00	3.077329710954805009e+00	2.898994420201733035e+00	2.928216013121244465e+00	3.691255670339739225e+00	3.537462569133419610e+00	3.285542946537201914e+00	3.505017149569666479e+00	3.054175599316505618e+00	3.684743334746711341e+00	4.077971250603574127e+00	3.878122669743237605e+00	3.939096213887626430e+00	3.361117426640396921e+00	3.505738453977436553e+00	3.705390148559522867e+00	3.183620495450283805e+00	3.055129954770225975e+00
-1.429502240539546998e+00	-1.964738637576870062e+00	-1.911653223940455115e+00	-1.643343420841424596e+00	-1.991716663507314022e+00	-2.160404124798315895e+00	-5.884837689414408324e-01	-7.501290125264298281e-01	-3.149334195788831559e-01	1.626568489249772043e+00	2.211727201341874505e+00	2.460085851559913550e+00	2.305448580469888320e+00	2.386432875439237211e+00	2.233926922289477979e+00	1.610111584665101292e+00	7.095414668525221735e-01	9.006235346490275573e-01	6.874860068314957440e-01	-2.301481545597702447e-02	-7.585310042672244180e-02	8.316202559254941562e-01	2.643737611368446316e-01	7.529717402246779434e-01	4.413965022856901066e-01	-3.122592270493275424e-02	-7.007227240751718877e-01	-1.141531618906755252e+00	-4.609668476391481362e-01	-5.299389255598424553e-01	-7.295887007945240921e-01	-8.969718248515214931e-01
-3.897019303281994418e+00	-3.959401258743652896e+00	-3.823480789189951157e+00	-4.182623290902521163e+00	-4.561946602824358266e+00	-4.314943131666582055e+00	-4.118791581804189583e+00	-4.452768808932822786e+00	-4.208997004408196574e+00	-3.321003558194312699e+00	-2.595187111749804654e+00	-2.666799373340503543e+00	-3.117012897104155744e+00	-2.663404656226446843e+00	-2.659745401271579102e+00	-2.842794379145381356e+00	-3.124277414287873533e+00	-3.506161163382954804e+00	-3.013099702125676682e+00	-3.277528802345154535e+00	-3.399946771108766086e+00	-3.129186986980260876e+00	-2.876757384723282573e+00	-2.763109264255908304e+00	-3.187773684485621928e+00	-3.733805572960892771e+00	-3.834911574117990440e+00	-3.860177173141564388e+00	-3.572039946477608918e+00	-3.882028992297057890e+00	-3.999637442995584546e+00	-3.609889564330891254e+00
-1.522766610733488069e+00	-1.947833339886829496e+00	-2.062216264146632394e+00	-1.452421031099839110e+00	-2.056328021166145437e+00	-2.975426984209552206e+00	-2.740632371514414523e+00	-2.267166039461687710e+00	-2.344323377557329557e+00	-2.521654101268253179e+00	-1.893621745475876583e+00	-1.558255079185496994e+00	-1.655292347157801158e+00	-1.234497786449070933e+00	-1.334501785964028464e+00	-1.558878172875957313e+00	-1.386461072783734760e+00	-1.333942016464287894e+00	-1.534291424495089151e+00	-1.963264205658184380e+00	-2.232599394824303918e+00	-2.266587536774777867e+00	-2.143822306633312191e+00	-1.931428118302029207e+00	-1.729852514204530900e+00	-1.541782483639362100e+00	-2.179594573465266638e+00	-1.257609318343961169e+00	-1.736357000553658159e+00	-2.292305152452354999e+00	-2.355817218819296510e+00	-2.339212207109543140e+00
3.212537709440212552e+00	2.837151557414951064e+00	3.034649167886740440e+00	3.655443579583570024e+00	3.509976483988792140e+00	3.976962421371839973e+00	3.890393281632467559e+00	4.295330165099597863e+00	4.947707529651112601e+00	4.549363935912484891e+00	3.188732422348815820e+00	3.189827851814225568e+00	3.955902919867128720e+00	3.898298607170687102e+00	3.544635500889508073e+00	3.258557264492625727e+00	2.825298141327702073e+00	2.866585745247229422e+00	2.798401130123670200e+00	3.533024448044443044e+00	3.461265224277146668e+00	3.748402912374512397e+00	3.547950070349361162e+00	4.022394442912057499e+00	3.818247412713786204e+00	3.229242807318155162e+00	3.025428936622977183e+00	2.914227448874336268e+00	3.156754367103374204e+00	3.775830310335553719e+00	3.693456563110164126e+00	3.111386710688714086e+00
-1.723178889812430281e+00	-1.747638621074933951e+00	-1.604028220315993680e+00	-1.426687637112492801e+00	-1.843963829645954178e+00	-1.998304327297248051e+00	-2.143961447076803140e+00	-1.514277218524485713e+00	-1.813867265649919513e+00	-2.372524081303638344e+00	-2.136350308377661822e+00	-2.068776196677713841e+00	-1.623261582935870750e+00	-1.208413894089107155e+00	-1.279372207574539955e+00	-1.486979805275572497e+00	-1.301445448408404149e+00	-1.413739646532431449e+00	-1.615706181160980304e+00	-1.676601583890160452e+00	-1.580716251460056343e+00	-1.952345288791477840e+00	-1.879147425294973139e+00	-1.467059177082939314e+00	-7.928476170991819449e-01	-8.058999043143764140e-01	-1.081702137814240849e+00	-6.875535566426571599e-01	-1.133868212244834028e+00	-1.522319512828566035e+00	-1.525324040973911943e+00	-9.178101851587722182e-01
-4.142604389116304020e+00	-3.301700294497350807e+00	-2.957655329814312672e+00	-3.115142835347334049e+00	-3.125791427144129386e+00	-4.206959744182069194e+00	-4.430683912693552884e+00	-3.765644521482403029e+00	-3.320979816420158937e+00	-3.233759792878174277e+00	-3.360882797067070715e+00	-2.940902022234361368e+00	-2.438535182519363076e+00	-3.167865474721475838e+00	-3.271664349318493592e+00	-2.969636551833247928e+00	-2.689271549537082251e+00	-3.180384676812750389e+00	-3.649758500749344048e+00	-4.141323242527928272e+00	-4.245767746478677829e+00	-4.064067106865224765e+00	-3.242647266370599191e+00	-2.725756989528398844e+00	-2.744792942592664708e+00	-2.875175593387671480e+00	-2.326249251780134308e+00	-2.197561818150116864e+00	-2.401308338627817118e+00	-2.515402971742803029e+00	-2.473361945565383024e+00	-2.328468793185796137e+00
-2.363600218581369372e+00	-2.305210854677225640e+00	-1.932492282012321372e+00	-1.719600002724705590e+00	-2.369825257023212117e+00	-3.309542570891218283e+00	-2.647110154979898322e+00	-1.859696884464666411e+00	-1.012315470379199223e+00	1.645755750913186211e-01	1.500166901917527884e-01	-6.214236452482855277e-01	-5.744274328811818098e-01	-1.195844698867769111e-02	-1.823881464984541678e-01	-4.369371856135220167e-01	-9.464618875632389017e-01	-1.156008146208248322e+00	-1.024563313555145294e+00	-1.249589712944401798e+00	-1.073293526119933450e+00	-1.161012540615541155e+00	-1.559529977946213286e+00	-1.192766625163098615e+00	-1.273931414332866829e+00	-1.367740844866604855e+00	-1.200804318181196484e+00	-1.302296104989721703e+00	-1.218085234240460446e+00	-1.267889561844786295e+00	-1.064038755705945638e+00	-5.819629486962736298e-01
1.615450947504189161e+00	1.196405080081551775e+00	1.157450913790702973e+00	1.186636764131552280e+00	1.162066401782424041e+00	4.908413011200760123e-01	5.540154221974261661e-01	1.260013280413358361e+00	1.682662636449063998e+00	1.687042289739211443e+00	1.134965664480584113e+00	2.608413154924365540e-01	3.237556084278822577e-01	8.501734401192276858e-01	1.116287601175139255e+00	1.087102486527628198e+00	6.597453421267545082e-01	5.693169760798025836e-01	6.585221053989590567e-01	7.278856262984858549e-01	1.045038526098174936e+00	9.266772769097650908e-01	6.088537022017791456e-01	5.704078982842157863e-01	1.605022875836187024e-01	1.191437136655802177e-02	3.455781833085834753e-01	5.895022434887265961e-01	3.312337905380200453e-01	7.712705142019304905e-01	1.137391578773031764e+00	8.998816032188992065e-01
-6.735149406659698634e+00	-6.026633736057971369e+00	-6.174236656626072239e+00	-6.305276290122586502e+00	-6.231484913825847904e+00	-7.382860450225394722e+00	-7.545413667160465465e+00	-7.498313814746196293e+00	-7.097362312345319779e+00	-6.607706891329423904e+00	-5.631721931382663193e+00	-4.314013077975852539e+00	-4.296808144416383257e+00	-5.352232410829351750e+00	-5.385356796976976668e+00	-5.140286334640085997e+00	-4.648536935008110937e+00	-4.979405825669942054e+00	-4.487498596888677582e+00	-5.270271121181051122e+00	-6.149400977770270060e+00	-5.754811292017954827e+00	-5.351738339071732575e+00	-4.691955553393893474e+00	-4.372553765273147874e+00	-4.048059237529066934e+00	-3.613889977301418810e+00	-3.280097502687545408e+00	-3.178980995859105096e+00	-3.818476477818287140e+00	-4.239291458652750144e+00	-4.431759694426770757e+00
-1.404353656100337355e+00	-1.047725720996133703e+00	-9.398825791985357947e-01	-6.165139575001356009e-01	-1.811069926260751046e-03	-1.042656774189431479e+00	-1.120444928411544527e+00	-9.689723619905187268e-01	-7.441725809539093683e-01	-1.956525729688071147e-01	-4.601565311272175496e-01	-1.132149244612366212e+00	-1.007436058105331655e+00	-1.294798150670799730e+00	-1.071411434506291949e+00	-1.077378144329367515e+00	-1.323549470005046524e+00	-1.601605924989277119e+00	-1.279523371120087294e+00	-1.299567895611769108e+00	-1.107632107745875727e+00	-6.122267604708452327e-01	8.925214018948919581e-02	4.835615140864590877e-02	-1.083524935926576394e+00	-1.769568792166041682e+00	-1.115471394651506243e+00	-1.256156257970765244e+00	-6.518384361295127549e-01	6.309983728501908362e-02	-8.577648205644383683e-02	6.219166431474407869e-02
1.775901049329859704e+00	1.282050270490453725e+00	1.616675250202193492e+00	2.557905098603643790e+00	2.075939700568187440e+00	1.476753990455378807e+00	2.158127505651541433e+00	1.766551859554273962e+00	1.991211721892244713e+00	3.107258790975299334e+00	3.532965324473022140e+00	3.308814629119201101e+00	3.207269449410935280e+00	3.785346521813601317e+00	3.225401457455595366e+00	2.720834052878126741e+00	2.288719748589536973e+00	2.259291265552054284e+00	1.774287721114517380e+00	1.452265217712817913e+00	1.229949958085873707e+00	1.755475530355716574e+00	2.129869616584689318e+00	2.146658229641991600e+00	2.014245941719758459e+00	2.231270518191524221e+00	1.783477796437430873e+00	1.614767339597560580e+00	2.008575648520862789e+00	1.862637859293036158e+00	1.601233832531512968e+00	1.643964986952612950e+00
-5.514945229903211121e+00	-5.022557211595635174e+00	-5.320486485067896787e+00	-6.244281179804986870e+00	-6.214366149768610015e+00	-5.622225892557064064e+00	-6.381927375127203206e+00	-5.844060015695136556e+00	-5.674757733516138103e+00	-6.063695817479933581e+00	-5.474647813953253284e+00	-4.847824596976165523e+00	-5.006680876907266153e+00	-4.769312774738453165e+00	-4.407598980626697305e+00	-3.917367403514711466e+00	-4.014199535427630749e+00	-4.858175056519137947e+00	-4.535484255126402076e+00	-4.829343618084343426e+00	-4.957161481478167708e+00	-5.095382379291050867e+00	-4.827292236252192836e+00	-4.242018939164504232e+00	-4.958372324310979629e+00	-5.987935386687770034e+00	-5.409122846348465075e+00	-4.355728224256439240e+00	-5.288505996373335627e+00	-6.047233166845810359e+00	-5.624010152285819686e+00	-4.946011101785972919e+00
-3.313179487239548582e+00	-2.845746469832161729e+00	-3.273916418138911322e+00	-3.823187864221790022e+00	-2.730376371039761274e+00	-3.271108102839931142e+00	-3.816905570337211895e+00	-3.228058671986858030e+00	-4.016041049562679710e+00	-5.101964997594705231e+00	-5.142339153296407339e+00	-4.961519957482538601e+00	-4.851767870298904661e+00	-5.581488027849363931e+00	-4.702584856010112446e+00	-3.832125281419944240e+00	-3.010656097072820447e+00	-2.838764910312058909e+00	-2.663731349923374125e+00	-2.756211634769174967e+00	-2.619868334672418086e+00	-2.790757572482218229e+00	-3.049941863445757129e+00	-3.289578744633904428e+00	-3.890957705787864818e+00	-4.292979598353635851e+00	-3.561748728751844340e+00	-3.293193376871404343e+00	-3.308059435645178237e+00	-2.831753332017664437e+00	-2.771332453455550571e+00	-2.921152808107279952e+00
6.544151318078160751e-01	5.318672955376144706e-01	8.849734698934993427e-01	1.517300051271543104e+00	4.961330772344541007e-01	-1.754493656094795018e+00	-1.267938194765705351e+00	-2.081437345769432401e-02	1.328253523255126245e+00	1.956718710004051065e+00	1.461669261259044728e+00	3.284727274799528751e-01	3.351716162501541252e-01	1.042370309255803207e+00	1.191343294472329006e+00	8.807474362392392342e-01	4.936110789304851143e-01	3.377042526502721520e-01	-1.626092718638512125e-01	-4.990373986412111051e-01	-4.953571183021326929e-01	-4.319095202643039588e-01	3.568248771842272293e-02	3.324832715994996968e-01	6.792072491989149530e-01	7.810958062974059368e-01	1.152465681551982923e+00	2.019982619300174420e+00	1.794117702239575562e+00	1.722329873099303521e+00	1.929319298202738064e+00	1.660799168989283592e+00
1.090721566791365893e+00	1.184400097045648081e+00	1.134966570282841092e+00	1.036596095855259581e+00	1.439414944772604343e+00	2.222968383991200891e+00	1.567691402938366396e+00	1.423068392617410582e+00	5.939085796134236928e-01	-3.003127647715306270e-01	-6.304978127591087667e-01	-4.602409452569721227e-01	-1.501121224223581629e-01	5.498467452708571956e-03	1.692424791963672084e-02	-4.361773179905990838e-02	7.140696638001940710e-02	6.557856445986207095e-02	-5.873391512342732157e-02	1.638811963199128807e-01	4.919182442358837060e-01	2.194434938958868819e-01	3.563887324545670920e-01	6.489533924547711274e-01	4.754323538204577870e-01	2.535061795097986320e-02	-9.949579055024909691e-02	-2.186921091246657733e-01	-6.310728622979284719e-01	-4.996867371554611914e-01	-3.990076007602904040e-01	5.289017814582621518e-02
-3.244683135134074914e-01	-2.196164634412339500e-01	-4.915225367808812029e-02	-6.446864092096141752e-01	-2.194245132149601485e-01	7.817263087890271578e-01	9.872298020934182627e-01	5.066958076929044541e-01	1.851973362638724974e-01	4.657016933054790586e-01	4.182475746811769590e-01	3.097257196473275354e-01	2.656922072810269930e-01	3.685413871683788645e-01	3.956689042002083934e-01	3.467737091382366160e-02	-5.082788956704147321e-01	-4.841116257673072631e-01	-6.713400619624652066e-01	-5.145386166008988349e-01	4.885116659221080265e-02	2.272320249489541977e-01	1.930906612011346613e-01	2.904113969279830676e-01	-2.400454519773607964e-01	-1.089486837037721534e+00	-1.212577726142351597e+00	-1.474123912745956222e+00	-1.425708782456833523e+00	-1.486279565969107486e+00	-1.323778100941100710e+00	-7.473177912862331018e-01
3.098330523728930697e+00	2.518275382251549566e+00	1.880241556872303210e+00	2.164829681990914079e+00	3.048248733150015433e+00	4.521734168824445455e+00	4.491965724349142874e+00	3.405839381008103128e+00	2.234439734216369100e+00	2.070732437473234544e+00	2.255079266840936736e+00	1.970819170563897327e+00	1.756808477030173954e+00	2.355272180878109189e+00	1.992295973688953170e+00	2.133055165912331574e+00	2.328796478428146521e+00	2.695407446126955708e+00	3.244486799896465268e+00	3.989326354935279539e+00	3.981486638465113526e+00	3.660813797011725601e+00	2.843304954841215260e+00	2.311598977765808360e+00	1.612717154883406057e+00	1.047571350867198214e+00	8.019294416049556062e-01	4.600748369118093928e-01	6.457424697792243373e-01	5.189309069850903677e-01	6.977597254597934784e-01	1.204544961918928347e+00


==> Cifra_figuretem/100/RPdataGreen5.0.txt <==
1.592976016346197232e+00	1.290024898650224738e+00	1.514504206608665360e+00	2.452308396120759237e+00	2.740338286978416082e+00	2.992179204043515561e+00	2.829240222979067187e+00	2.830611798145881597e+00	3.183031404055973290e+00	3.302918429841824377e+00	4.012800307889638596e+00	4.201505683385827972e+00	3.392758718644689697e+00	2.796860095522139211e+00	2.661836474345872450e+00	2.462490403467688882e+00	2.025719191263174235e+00	2.171731047594635200e+00	2.254334911957323051e+00	2.061842673897713141e+00	2.521326126540827772e+00	2.928707214328746478e+00	3.157740206596187260e+00	2.985309437470098359e+00	2.756508206613250689e+00	2.751932572469910188e+00	2.666569036223720435e+00	2.409472499684031543e+00	2.742740163741684611e+00	2.126893251542467667e+00	1.470437059949105896e+00	1.685289792840101386e+00
2.417128013261999886e+00	2.849974001652566091e+00	4.211120642166850558e+00	4.901938163956200967e+00	4.955698636968295823e+00	5.205986014528039441e+00	5.455224436837371016e+00	5.195398381430753609e+00	4.613495343765299239e+00	4.360475296742447604e+00	3.705827554876622631e+00	4.069330882871686761e+00	4.337709384457441253e+00	4.927935748573141872e+00	4.832071036085028304e+00	4.659328261894152945e+00	4.259888838394271460e+00	4.262702130851180549e+00	4.003713662490184788e+00	3.349698073812620081e+00	3.046588354021775302e+00	3.703711410864146902e+00	3.783684597316803622e+00	2.741516843083918520e+00	1.985434129492749999e+00	2.181687702500099135e+00	2.565778994387894141e+00	2.466582262089836775e+00	1.828801766574266408e+00	1.601672972832440145e+00	1.752154270433805117e+00	1.776859547020509300e+00
2.092081044888066899e+00	2.426653647423303362e+00	2.324112372174708341e+00	3.139633620874272335e+00	3.470526656842741531e+00	3.639892351007671500e+00	3.804481240165391576e+00	3.885232389488262328e+00	4.782513975796373273e+00	5.226694547029533844e+00	5.282097414750961839e+00	4.718040058238387680e+00	4.084108987759735854e+00	4.057390640498821810e+00	3.853463102249614636e+00	3.883921002153444491e+00	3.457661838374285868e+00	3.519499891145056569e+00	3.168280516391249524e+00	3.484138201584527916e+00	3.821858340560227774e+00	3.908321029871437258e+00	3.707530730310686362e+00	3.077178268197880762e+00	3.169686934259291267e+00	3.020399499976706537e+00	2.994133478943868720e+00	3.329854001576352474e+00	3.999312259029673466e+00	3.464224785896900194e+00	2.655999172952345777e+00	2.824774940681809454e+00
-9.483897992710594860e-01	-2.158425527839158420e+00	-2.321974750066004844e+00	-1.671386340077370081e+00	-1.598049414111435418e+00	-1.756073502541982467e+00	-1.725816332528271824e+00	-1.892577938927766157e+00	-1.612357648309391989e+00	-1.581527170324598996e+00	-1.964863038471352574e+00	-2.073427748117468994e+00	-2.118627595912711659e+00	-2.432561064063821998e+00	-2.397291199299234954e+00	-2.235947009474910097e+00	-2.331462974394238330e+00	-1.959039644038053529e+00	-1.509795743754363873e+00	-1.500958001011809095e+00	-1.539624047125092376e+00	-9.098515328085895471e-01	-1.980157469488479649e-01	4.744856292721711527e-02	2.509052322758533252e-02	2.596364924788598094e-02	-6.234559585124516828e-02	-2.756561548692855190e-01	-2.557723304101340300e-01	-5.331940484700992133e-01	-7.448554246981134996e-01	-5.827119734257606432e-01
1.057767105243923922e+00	9.316263490352744148e-01	9.998938633857822333e-01	8.083204117378227638e-01	6.863515136943255657e-01	3.447212369363720774e-01	-5.707287047784491696e-01	-5.164444621632426902e-01	5.107143783580525565e-01	1.939592522122470353e+00	2.613374437948586149e+00	2.044381109343277991e+00	1.685154152097903646e+00	1.843082572596867807e+00	1.132694794145111317e+00	9.965320821132184204e-01	6.991165956729485931e-01	1.102059506818176438e+00	6.473502966119666358e-01	4.094531071870210481e-01	7.968057393269838418e-01	1.290966923085322682e+00	1.131566974872758813e+00	3.575488205435730649e-01	-9.411212923662760910e-02	3.086042911711882608e-01	6.734563698267788112e-01	7.010474294186150868e-01	9.998258317284912655e-01	7.865652182259883496e-01	7.335711830037547898e-01	1.255434829195923419e+00
-1.218115731511465016e+00	-1.471967229043694925e+00	-1.621592439629999660e+00	-1.686080682288985333e+00	-1.998847069358343775e+00	-1.654783979122115056e+00	-3.138327070118907547e-01	3.113798906943137657e-01	4.195094117215230484e-02	-1.084988005981294190e+00	-1.834483621406096665e+00	-8.694177845866275511e-01	-3.946100116106266986e-01	-1.458759052621558527e-01	1.811873144469062780e-01	3.418907553367139113e-02	-1.258182681471631814e-01	-3.385194173791651884e-01	-3.028065819576191142e-01	-9.216006219223381590e-01	-9.913023280417935235e-01	-5.828413673074369639e-01	-3.431032319182411583e-01	-2.531559958873253469e-01	-3.370096085989046086e-01	-1.606636792963742413e-02	1.392660731399593954e-01	9.133286529883750948e-02	4.704016813695634514e-01	-6.760778765883360131e-02	-3.389369047780905198e-01	-6.681007930796787342e-01
1.109266035443034148e+00	9.547149152840097575e-01	1.508924782368837647e+00	2.805131353611406642e+00	2.929612932823581151e+00	1.948753147734855418e+00	3.674486084489032578e-01	-4.547583983865611246e-01	-5.526849221427783121e-01	-2.988388881294473665e-01	7.258358598498801939e-01	7.860740403243884344e-01	6.254663535733202551e-01	1.221108526758866164e-01	-2.910665870739246319e-01	-1.534035397031565939e-01	-3.565595692161503960e-01	2.117280151839663060e-01	4.662967900141958277e-01	8.189540632635059492e-01	9.993129038029158195e-01	8.347378418307545012e-01	3.775346242112039841e-01	1.959769409202121171e-01	4.361550836839946932e-01	1.071665077451082526e+00	1.176231988400257222e+00	5.325295495349201547e-01	4.152865116547415081e-01	4.316128139170696820e-01	7.960970093678019222e-01	1.143897212884999126e+00
8.830770757215404831e-01	1.503546869375652850e+00	2.249912600454935241e+00	2.353667643801720999e+00	2.109097287157929212e+00	1.598303173880141204e+00	1.095287230937755041e+00	6.834206898914487738e-01	-2.210351049208457708e-01	-6.511875687584779415e-01	-1.072102102446496896e-01	6.100622137231441755e-01	1.052173284432692535e+00	1.658955715861551994e+00	1.601544994396238319e+00	1.666904177650943231e+00	1.778258653132243738e+00	1.783554767042720757e+00	1.491987665219686621e+00	1.492378878195384839e+00	1.132194304680051999e+00	5.362969649863563726e-01	1.792710883277705627e-02	-6.741740770947772798e-01	-6.530574696469311213e-01	-5.657539856614326457e-01	-3.783758590151579115e-01	-1.707074297320789746e-01	-1.156111971067899369e-01	2.833440390412494958e-01	9.221757565870406514e-01	7.680626925361945245e-01
1.139580606894243342e+00	1.824060862518299686e+00	3.172655684029441314e+00	2.600434861698927236e+00	1.864913438949630464e+00	2.014017718239760057e+00	1.675251467330580946e+00	1.549955038491551917e+00	1.262389348891783003e+00	9.951435300890967284e-01	1.375545027746170268e+00	2.028270623642649095e+00	2.372346012151953509e+00	2.512960987915807465e+00	2.728764415053584358e+00	2.756792806169917842e+00	3.108511484259892210e+00	3.093025912533814648e+00	2.698243421736341574e+00	2.326368398809398386e+00	1.956143912218265557e+00	7.981554857850861051e-01	-2.920883322331664922e-01	-3.089340803307365560e-02	6.674301586236941475e-02	1.902256712970792074e-01	2.567614720986715615e-01	-7.203770443318317784e-02	-2.754444059810118306e-01	5.597972447584782518e-01	5.248360645609286834e-01	4.572724462864836137e-01
1.264933785007678058e+00	4.611162950961844587e-01	2.387602454864418799e+00	3.045001314732232345e+00	2.624721836918569196e+00	1.402536141790104107e+00	3.622776653677322461e-02	-2.330608413098364529e-01	7.402438991051626949e-02	1.260824277354266609e+00	2.449729830856719470e+00	2.581606219500904853e+00	2.348789093830168540e+00	1.726129635406159712e+00	1.302531739285336165e+00	1.328630014145834926e+00	1.491896765705245320e+00	1.856924179021556931e+00	2.069773526210349157e+00	1.695208853813408911e+00	1.718359495932652026e+00	5.284173278086862213e-01	-1.359766696409238362e-01	8.740995142502330784e-02	-6.675976152320538259e-02	3.173126968119085317e-02	1.121239157633692751e-01	1.884174904969854181e-01	9.506304379531438364e-01	1.019049835967809070e+00	6.421947630627240500e-01	9.604674588423287585e-01
-9.460446935035855542e-01	-1.122289798273647055e+00	-2.667126333669686655e+00	-3.806517411868622691e+00	-4.168245970549222079e+00	-3.174920953827413239e+00	-1.927893893773820810e+00	-1.561342923392263327e+00	-9.986736764872159444e-01	-1.364926719952388234e+00	-1.591037772866160438e+00	-1.219110284244655729e+00	-1.816991892720762447e+00	-2.345777461290485810e+00	-1.577577840462072611e+00	-1.698710553060498896e+00	-1.826912991928337782e+00	-1.979671267971609971e+00	-1.771155203920869337e+00	-1.547406685136059945e+00	-1.834779012269132981e+00	-1.415819787899118776e+00	-2.480118906032337256e-01	4.292692166213895044e-01	4.002790314059049837e-01	6.357508157625504919e-02	-1.902237500988315511e-01	-7.932868745459199511e-01	-1.122584807347765112e+00	-8.451187511540300124e-01	-4.488851307510131061e-01	-7.309037141242854529e-01
2.801167210358114890e+00	3.599905602494177348e+00	4.274979593363009478e+00	4.509588960251452505e+00	4.747845343134324381e+00	4.392335797828808452e+00	3.879256536123949939e+00	3.411237273018549843e+00	3.296333417846387004e+00	4.237066570747971994e+00	4.086663568895493981e+00	3.578921972889803627e+00	3.385808586562681910e+00	3.440718191662178516e+00	3.385357247993190377e+00	3.428449772990101341e+00	3.335432798732399728e+00	3.102830644924188253e+00	3.102748841849173989e+00	3.270242038264891793e+00	3.089520768695114938e+00	2.479111986084616248e+00	2.114884268950357082e+00	1.819704967148417341e+00	1.502902228136461460e+00	1.486295930178834768e+00	1.643332904794634119e+00	1.721531785619466737e+00	1.286414692572329210e+00	1.439350325680396780e+00	1.655536987698853935e+00	1.759519490192986924e+00
4.610758912952480637e-01	4.245658695757822398e-01	7.641295542740726976e-01	5.396249802962965747e-02	-2.204537446194765327e-01	-2.956594643423605673e-01	-4.171541087169160916e-02	1.734714693191871382e-01	-2.362782037707852889e-02	-8.569200559728606947e-01	-7.275396872583447250e-01	-1.670332181405338734e-02	-1.701791133863466421e-01	-6.355065803399612481e-03	5.232603051085660262e-01	7.100093326918911485e-01	7.857861374117117714e-01	9.328687360945018270e-01	8.335232345627822115e-01	9.373111456989029477e-01	4.926702191611979087e-01	-4.072640884685732598e-01	-4.257447921072669006e-01	-6.687134051359046039e-01	-2.984997121830028632e-01	-3.165933598610672917e-01	-4.027039662562343914e-01	-2.452673362763837794e-01	1.392863426997644483e-01	7.153120380541386769e-01	1.049351064208480899e+00	8.596080516535229421e-01
1.926419974174181204e+00	2.237982931504853390e+00	3.466184444785932239e+00	4.027831434848852865e+00	3.633616365788002067e+00	3.762733294458342481e+00	3.620558931699593863e+00	3.683714082092688802e+00	4.294658947978258645e+00	5.223588139876363279e+00	5.920528774388784221e+00	5.619289155105187561e+00	4.634689682722810566e+00	4.012425889260565093e+00	3.965152338634411411e+00	3.738468325074981280e+00	3.738279136760725319e+00	3.694508517792879143e+00	3.452534545489491347e+00	3.223983221483143868e+00	3.012324382677469270e+00	3.007099993416705086e+00	2.903987956270881909e+00	2.719380133990973558e+00	3.102481284668952899e+00	3.082981479633423394e+00	2.743816217812734770e+00	2.049808566325975079e+00	1.622205044792807582e+00	1.852189902373219788e+00	1.691333062566860335e+00	1.362731227056140026e+00
3.108211212437058002e+00	3.540775493228909276e+00	4.878633938751364418e+00	4.315116455831417674e+00	4.505608859939207456e+00	4.731737193327738566e+00	5.050166239024282078e+00	5.312078460996150220e+00	5.199836478580247778e+00	5.145363192675860731e+00	5.094162286546422891e+00	4.610714551282824480e+00	4.301295079521116449e+00	4.221394654003302271e+00	4.183237644236114328e+00	4.008576292777639161e+00	3.959019740599986292e+00	3.686277836224514548e+00	3.722325280787245561e+00	3.811344719881842646e+00	3.606254147031486390e+00	3.239832076891040025e+00	3.056002407805271659e+00	2.522912632298588420e+00	2.688279574134869065e+00	2.682900028319544994e+00	2.621884995667406848e+00	2.530166354878740087e+00	2.161497144078786903e+00	2.348066994725640289e+00	2.455299214950913189e+00	2.377809844965846242e+00
2.443941082852450486e-01	1.902290216238181619e-01	-2.245208649927826539e+00	-3.788256597646776136e+00	-2.314105740713277459e+00	-1.110206339313216217e+00	-5.584642454804602529e-01	-7.117472214630784499e-01	-1.765984684456223031e+00	-2.864640759474469611e+00	-2.979731623468806490e+00	-2.773389802633905443e+00	-2.463301585665501392e+00	-2.553108212802254862e+00	-2.699641211959949771e+00	-2.549789285423940566e+00	-3.003422898873334024e+00	-3.317020722739265626e+00	-2.885235529300763879e+00	-2.175653737242447594e+00	-1.174641248577613650e+00	-6.773936744248996167e-01	-6.530341296883835911e-01	-7.234989768141959487e-01	-1.497623802568480711e+00	-1.532372207761473204e+00	-1.092179420229088649e+00	-1.745646302958193952e-01	-1.039554406272551607e-01	-5.386776171910880873e-01	-4.936640354000013664e-01	5.421842518699710595e-02
-2.337562644906828080e+00	-2.186133582339330417e+00	-3.723463454918318760e+00	-5.174045487554532308e+00	-5.229472111032887227e+00	-4.755723882085697518e+00	-4.286353360538047497e+00	-4.165595904445569708e+00	-4.741302798854080791e+00	-5.549778266583763831e+00	-5.438596154732360688e+00	-5.316617838070550661e+00	-5.307873503134229232e+00	-4.939636421677286116e+00	-4.234051811463785064e+00	-4.019618262932737274e+00	-3.989600155988241692e+00	-4.045494037652583863e+00	-3.904958932777232938e+00	-3.467654046666671874e+00	-3.898633267351922171e+00	-3.960096186781566718e+00	-3.378972490805770335e+00	-3.097626661354470290e+00	-2.670011283074593234e+00	-2.759597452167852794e+00	-2.985411750061054192e+00	-3.220166260222697918e+00	-3.567735534378341899e+00	-2.746270667163645207e+00	-1.934473635542626635e+00	-2.379205390951692589e+00
-1.504428428309939836e+00	-1.506080830062999532e+00	-9.947517254161996059e-01	-1.001585529826602095e+00	-1.138484571473925122e+00	-1.447844386378771775e+00	-1.479195479905529353e+00	-1.532847806431153037e+00	-1.706483455904411972e+00	-1.349851516271001861e+00	-1.915771661761420885e+00	-2.753004793909717307e+00	-1.987383192848992675e+00	-1.179092429149568799e+00	-9.193428993077780165e-01	-6.423398973267826495e-01	-7.210908978962369265e-01	-4.971830319675830112e-01	-6.560980150342642370e-01	-4.408470928954340562e-01	-9.482230378049052444e-01	-1.378329384483144127e+00	-1.139752955147532054e+00	-9.943665881710634924e-01	-7.071033777866567727e-01	-1.190731474435669401e+00	-1.503999428867391686e+00	-1.452288551422167284e+00	-8.312529105961316001e-01	-7.276653359774044594e-01	-9.209336502498004506e-01	-1.065776113211200915e+00
2.975330175730542148e+00	3.047685611738832900e+00	3.586273077224809480e+00	3.724374417742229326e+00	4.037365884462992938e+00	4.066172933940536360e+00	3.103529892033690007e+00	2.156225046219709007e+00	1.675311424912963920e+00	2.495931172695070366e+00	4.248508084816107200e+00	4.669103688646290884e+00	4.256764217395027750e+00	3.639961812932427154e+00	3.345489211591695433e+00	3.442834832750800267e+00	3.299631229967888491e+00	3.183167040825446215e+00	3.310720941752109070e+00	3.428065017170413675e+00	3.642137865402127694e+00	2.762000699780574831e+00	1.853124815870482944e+00	1.439638056418926171e+00	1.044074435764213771e+00	1.166149174028388691e+00	1.459233708804072549e+00	1.932842493232500347e+00	2.421417876963507521e+00	2.253248571202227435e+00	2.017321162159286807e+00	2.432008866436172312e+00
-9.973891068097531232e-01	-1.227631346521678601e+00	-2.424694031785191717e-01	-4.094501978720172519e-01	-7.764884960882938447e-01	-6.883607157937967624e-01	-1.036318605814641192e-01	6.569603468296451865e-02	-4.290942145475811209e-01	-1.465611510759633029e+00	-1.870878190901747784e+00	-1.580452533368976287e+00	-1.071921554240788055e+00	-4.772595114675315942e-01	4.940151573077918717e-02	1.871728846327067319e-01	8.997277230228419020e-02	2.640247905614206414e-01	3.633697507759565126e-01	2.045584659552006357e-01	-4.496142345677164864e-01	-9.743765902289917014e-01	-7.270408666230825379e-01	-6.627315769153381275e-01	-5.506609635684399651e-01	-9.753979808876723778e-01	-1.133965598976971911e+00	-1.290958952440309337e+00	-9.308161099200380484e-01	-5.545057893839941965e-01	-5.579710119177527794e-01	-8.423739348765342250e-01
-1.899509414770328863e+00	-1.796004043943240092e+00	-2.573437723293179324e+00	-3.373946639766586486e+00	-3.740341449151359576e+00	-3.567042040297638383e+00	-2.780940826650407871e+00	-2.340168011857389985e+00	-2.095634153369068997e+00	-2.106280754028360125e+00	-2.302086569646396796e+00	-2.386669122086666928e+00	-2.450130960139771830e+00	-2.146549277726238714e+00	-1.835120206232163431e+00	-1.892949660133201650e+00	-1.978162954163022569e+00	-2.006538304518499682e+00	-2.099373305585414240e+00	-2.530669849692625206e+00	-2.885354048553722794e+00	-2.979880539541535089e+00	-2.564477431761436943e+00	-1.974163997327426756e+00	-1.701657395785227678e+00	-1.578439699478570102e+00	-1.777868910815310510e+00	-2.083545020788586832e+00	-1.980898616455617267e+00	-1.892738508816749210e+00	-1.674019294124029278e+00	-2.032002167158418526e+00
-8.286927602225316880e-01	-1.079617867573233969e+00	-2.318604433795308672e+00	-3.571525499239778245e+00	-3.408391386272018764e+00	-2.662109475206465348e+00	-1.807913344772700048e+00	-1.441330813264838806e+00	-2.250978772344021550e+00	-3.594589704389234086e+00	-3.144835713043712566e+00	-2.562289209830081127e+00	-2.565804642984634398e+00	-2.667564055218805130e+00	-2.249620863648928992e+00	-2.451486679867753704e+00	-2.489724471126893768e+00	-2.611806697278615808e+00	-2.313446896920232643e+00	-2.153788476420568809e+00	-2.028814540984706039e+00	-1.996846622237915092e+00	-1.208633892776521224e+00	-7.264838197555557597e-01	-7.529722518506744011e-01	-1.000329143279632849e+00	-1.205815677701150834e+00	-1.243753666593747864e+00	-8.543889752750577493e-01	-8.976783203619450591e-01	-6.229811448354611869e-01	-5.686358676645444366e-01
-6.641117088801747406e-03	-5.742288401787682961e-01	-6.038181177797540267e-01	-5.143623041741032242e-01	-4.098317692341028606e-01	-6.294064631268654342e-01	-1.049138009877414124e+00	-1.089450260776964052e+00	-9.785088929257769186e-01	-1.038266087763128231e+00	-4.478818799879258350e-01	-1.543911113713702099e-01	-3.184091837111837076e-01	-9.474575555763011803e-01	-9.391860663133742015e-01	-9.477189793888826097e-01	-9.096942085400949729e-01	-8.411477378868080779e-01	-5.127235486932129049e-01	-4.442554424520399614e-01	-2.504955933377958077e-01	-5.254509536673040992e-01	-4.551198625164804556e-01	-2.016155341231247455e-01	8.394488889302935408e-02	4.124009434904805094e-01	3.467974710446093956e-01	4.674847486635044791e-01	7.630692734270657640e-01	4.876143898868123827e-01	3.406659239790438831e-01	6.892306001211642164e-01
-3.604157812067685818e+00	-3.358377648233271895e+00	-5.490196774556369341e+00	-6.631361662795540290e+00	-6.465083369891896581e+00	-5.781094067373129697e+00	-4.873208850838475215e+00	-4.603264510060268933e+00	-4.559712073165998802e+00	-4.079279381993942799e+00	-5.064034515727971808e+00	-5.901908392301675299e+00	-5.385376444445718391e+00	-4.475081555797534527e+00	-4.303415564049755559e+00	-4.047920960919531908e+00	-4.256746115045399570e+00	-4.330999853356663820e+00	-4.656947681120517935e+00	-4.781276685054650422e+00	-5.035822330328886487e+00	-3.869654765649544359e+00	-3.130474352292599516e+00	-3.055163261758668813e+00	-2.727635910223418225e+00	-2.523711303170126374e+00	-2.546053722287011212e+00	-2.721418370274605092e+00	-2.970585900139401936e+00	-3.147681838172454061e+00	-2.847044951377759592e+00	-3.222007528815091781e+00
-1.706341329890566305e+00	-2.637700032456719246e+00	-4.594507787990756320e+00	-5.772003668774902785e+00	-5.955889712564884420e+00	-5.456817644321803940e+00	-5.576722760372956778e+00	-5.600285919770509935e+00	-4.284980413405040878e+00	-3.926759010107317760e+00	-3.308423181342612818e+00	-3.275870421963226420e+00	-4.400477139289690420e+00	-5.754398779175816436e+00	-5.495692263088676199e+00	-5.366077618191501308e+00	-5.291370212017999286e+00	-4.813439570223828845e+00	-4.435553868548647749e+00	-4.299016328015261124e+00	-4.246373802458792035e+00	-3.773996664745981278e+00	-2.693165218530106930e+00	-1.569449110848047946e+00	-1.100756362003092237e+00	-6.727134920117193717e-01	-1.102405643902667487e+00	-1.557344481452013651e+00	-1.996335583489279530e+00	-1.912386603811468078e+00	-1.408066229675535963e+00	-9.247012088714648970e-01
1.775335546709484902e+00	2.337458861834614154e+00	2.408397869743437614e+00	1.886880774029367158e+00	2.204332941914546762e+00	2.753699551716576543e+00	2.850340579440341138e+00	2.700035203977700249e+00	3.145079828845175118e+00	3.175976609711628651e+00	2.718095220695919689e+00	2.816837803044228927e+00	2.864102648828868780e+00	2.273374894273825220e+00	2.052489240130062509e+00	2.214941145670256795e+00	2.187213517220898851e+00	2.048482608676053474e+00	2.016165338008118368e+00	2.463608257077313457e+00	2.805650542139335180e+00	2.257359895233051805e+00	1.824909747188800724e+00	2.296367881788330401e+00	1.684402097703124657e+00	1.193594275427126927e+00	1.364537890123959318e+00	1.571478693768815438e+00	1.471651902603479112e+00	1.350295421433704401e+00	1.164957413865612690e+00	1.509873187817711404e+00
-3.847421323310995511e+00	-4.059107195331196571e+00	-4.440590310855545120e+00	-5.449981626268820101e+00	-6.004764989342081805e+00	-6.441968662691194503e+00	-6.911573575020031335e+00	-6.630185548025400166e+00	-7.148690919945522637e+00	-7.153142932970703249e+00	-6.724049448489568981e+00	-7.641013570687739787e+00	-6.482123868522248422e+00	-5.175509057987834005e+00	-4.990450921477221691e+00	-4.974293185841762721e+00	-4.408311915741208509e+00	-4.360896973894303308e+00	-4.565957993650826552e+00	-4.564692619347189506e+00	-4.797804765590723441e+00	-5.249276075112444317e+00	-5.894481872072310225e+00	-5.703415152784662823e+00	-4.900613508094924242e+00	-4.538758228485568758e+00	-4.608675397287412601e+00	-4.390744981734341579e+00	-3.611944316118986364e+00	-3.065588995340712053e+00	-3.392214602894954467e+00	-3.312632673587579291e+00
-3.109321882886612709e+00	-3.874939127766639846e+00	-4.974989112651649670e+00	-4.436855975128249696e+00	-4.604488764645917165e+00	-4.879620392591411004e+00	-4.799611424573473784e+00	-5.062643746406775058e+00	-5.499299093579539388e+00	-5.516756093657694926e+00	-5.308013806483959485e+00	-5.156561183967752982e+00	-5.138227662169237320e+00	-5.175485147644940831e+00	-5.323079926634447290e+00	-5.201984104780597917e+00	-5.101354992056038817e+00	-4.645301440071033738e+00	-4.604811848663666218e+00	-5.033048503836937471e+00	-5.093038031793340359e+00	-4.176649586235536837e+00	-3.340670759484761110e+00	-2.910685948096102482e+00	-2.643773174252385338e+00	-1.965061608330876508e+00	-2.134953559866092920e+00	-2.446165580725227162e+00	-2.281950215723823394e+00	-3.010313004692488192e+00	-2.691565695568494121e+00	-2.536613361280108059e+00
-2.051898309359004302e-01	-1.114043083371812903e+00	-1.593344349712455754e+00	-1.333314612799560095e+00	-1.443725426776786502e+00	-1.300167293836879789e+00	-1.078350475137631603e+00	-7.525694163509706325e-01	-2.313690130308532489e-01	-2.669803377643437114e-01	3.477491573469713160e-01	7.791088436676865125e-01	2.315880416565122002e-01	-5.047412649494605885e-01	-1.408315958255706435e-01	-2.382688836816826972e-01	-1.637604236622742515e-01	-1.359982609835105605e-01	1.464515107227314372e-01	1.115660838056721366e-01	2.072729894365515357e-01	2.603404288079140105e-03	2.820649464427665842e-01	7.697871788852429509e-01	1.100916619314929790e+00	8.263392982888388971e-01	6.432357760306479655e-01	6.429741648025276701e-01	1.295519114731784605e+00	1.363512471621770361e+00	6.169749075088274415e-01	5.463565509947139187e-01
4.428428131423998160e-01	6.125769230558493206e-01	2.249841512480355021e+00	2.473916442392622539e+00	2.017622895650839077e+00	1.553205639178373509e+00	1.223678908980472269e+00	1.308434123581842634e+00	1.301764194443966849e+00	1.116542195484596878e+00	1.252902717645902664e+00	1.048422056545448511e+00	1.058663205793059170e+00	1.122552969417749180e+00	1.187738979938025574e+00	1.269280894627543788e+00	1.306430877691828529e+00	1.499638794471814141e+00	1.466297762613951727e+00	1.284331246992366893e+00	9.745530318591851815e-01	2.725327699255578051e-01	-5.666676553443224934e-02	3.782805872959881660e-02	7.737216391149627503e-02	1.537620044413669229e-01	1.333866266063084283e-01	-1.135506720082933019e-01	-1.987150494361340503e-01	-1.844282704044107948e-02	3.245126989931364919e-02	-1.444910363636457522e-02
-7.049798343192977858e-03	2.929207366607128882e-01	-1.903268989237293374e-01	-9.450984236932175042e-01	-9.176905697097619274e-01	-7.606075453097979056e-01	-5.681249543230677546e-01	-5.340087590538297180e-01	-8.719927160586176118e-01	-1.746329797490696167e+00	-1.808318629544079625e+00	-1.468474028366524076e+00	-1.607715159227791402e+00	-1.476587010051054749e+00	-9.963381543895564185e-01	-9.739331453554618268e-01	-1.054869341953834860e+00	-1.143417715586034777e+00	-8.429836858866327498e-01	-7.844027644618466466e-01	-9.158542632845989573e-01	-1.498747329486596058e+00	-1.617991638182251890e+00	-1.428289867845208505e+00	-1.566076283032489469e+00	-1.261534480493326615e+00	-1.094243858684489368e+00	-1.170100171252719257e+00	-1.325976778471768647e+00	-8.021690483832817353e-01	-4.934961346396311010e-01	-4.411560614030403116e-01
1.516811225345145564e+00	2.138685802172852313e+00	2.887115182350565412e+00	3.353477230874344794e+00	3.507994419661551788e+00	3.301233441926616052e+00	2.906933777280074072e+00	2.329114242616216135e+00	1.549245126368514969e+00	1.424010057377544047e+00	1.387022277827859584e+00	1.393580082185393643e+00	1.824540238923429758e+00	1.749276583121627482e+00	1.166477662955749173e+00	1.200867745193902048e+00	1.565966601038176531e+00	1.479252818362895461e+00	1.505057593252032921e+00	1.606182881343832136e+00	1.712688630252805044e+00	1.540671187714581558e+00	1.374252131678709299e+00	1.334146413874604198e+00	6.818010292849369103e-01	3.341639185216392915e-01	6.199564418174812186e-01	9.361928285371992065e-01	7.974670706801944009e-01	5.070453050359604585e-01	9.201232967603476531e-01	1.351485392702784116e+00


==> Cifra_figuretem/100/RPdataGreen6.0.txt <==
1.045979221868873710e+00	1.101837409501417175e+00	1.136508004250538439e+00	1.157307842353402672e+00	9.915368524439324149e-01	8.868818181962344616e-01	8.702097040017088281e-01	9.732040609698274780e-01	9.802829742770162724e-01	8.440193755351707017e-01	8.004706585443858158e-01	1.123977494392791154e+00	1.552157301871416761e+00	1.495134503296033035e+00	1.552401960418503979e+00	1.337136541585100868e+00	1.298566656848712197e+00	1.174486181955996189e+00	1.199010611440742169e+00	1.098006155361331615e+00	1.137593944819669911e+00	1.258364391545704564e+00	1.213415881848421085e+00	1.210089195769998183e+00	1.308379300077405549e+00	1.461299937824750206e+00	1.319212976360501388e+00	1.292311986234594423e+00	1.281124131297265212e+00	1.364953709205253718e+00	1.455857588421371585e+00	1.646768926722245618e+00
1.040569943621679538e+00	1.019283410380821708e+00	9.607022670713717405e-01	7.010061988470982497e-01	6.403290039423510382e-01	1.379527944256574212e+00	1.952155325847966472e+00	2.292760285201675075e+00	2.413504853725839006e+00	2.761864603643041427e+00	3.294925292175856502e+00	2.892542582968510523e+00	2.076472688474150008e+00	1.521565361372850811e+00	1.530011058692314130e+00	1.351409667289773742e+00	1.336373389040920179e+00	2.272303150653242731e+00	2.074731611534489595e+00	1.691566604467023449e+00	1.822051364669986295e+00	1.672793048781013869e+00	1.190646444128238945e+00	1.127841013603475995e+00	1.155176918959992083e+00	1.594517251601244912e+00	2.136030504608621428e+00	1.415243298634393909e+00	1.059609561720958659e+00	8.968008120588445431e-01	1.025520505006616068e+00	1.181999113319550654e+00
1.613231166060657751e+00	1.796921601843192828e+00	1.750807102427898831e+00	1.504362386718765210e+00	1.524445669006139648e+00	2.202298163951628140e+00	2.317316507150967375e+00	2.793664002261408985e+00	2.629773595666496711e+00	2.798139159602370363e+00	2.785806669670744196e+00	2.727828832446593132e+00	3.125951103321046087e+00	2.969424054382017619e+00	2.517988116742806426e+00	2.147067288169292709e+00	1.876350450615446919e+00	2.154518687398301768e+00	2.673934980207056000e+00	3.031403510723789108e+00	2.535986040648999129e+00	2.192934553733744352e+00	2.193556219317643663e+00	2.102838548737255842e+00	2.136803888120276440e+00	2.358691688141267395e+00	2.491561033206554310e+00	2.438090468611905148e+00	2.417645211816293660e+00	2.523428417706444993e+00	2.730436301242461727e+00	2.880541672862106495e+00
5.686293515576588964e-02	1.440373650935554417e-01	-1.563647429470323980e-01	-5.303830311373981532e-01	-8.414954164534933501e-01	-7.335870618138645716e-01	-1.626958795842277095e+00	-2.205282275526579294e+00	-2.146667834933268182e+00	-2.083154824628504986e+00	-2.374242976291974561e+00	-1.074497040911075008e+00	-1.646256135123912723e-01	-5.076952197914090803e-01	1.391978722755113085e-01	7.960338631032116974e-02	2.328951156739414718e-01	1.198860286256519109e-01	-5.410018335609122486e-01	-7.965955698716093991e-01	-4.922810877957429776e-01	-4.414154551760852696e-01	-2.799345742206754695e-01	-2.822303067805455035e-01	-5.188855927365354503e-01	-5.285371069089371820e-01	-6.919914604824712878e-01	-6.980506117097932117e-01	-3.897356772703683414e-01	-4.037919811948394999e-01	-3.435359671646798785e-01	-1.480788173518673145e-01
5.411304768022167089e-01	3.594965877936510124e-01	3.198334040655541055e-01	2.781723602445653754e-01	2.453414213869628824e-01	1.660825566244617524e-01	4.733850431119447366e-01	4.205164801601327662e-01	4.320557911028337639e-01	8.442603132779437081e-01	1.372885969470105438e+00	9.576083830534848351e-01	7.195948471140988234e-01	7.539299872088753851e-01	7.305290553953744936e-01	1.972943192089045839e-01	1.473450118970592582e-01	7.594834333591008457e-01	7.622764304195642771e-01	8.342757623369564390e-01	8.908773768680113836e-01	5.927975465308266134e-01	3.799068709311553826e-01	6.151458774306682864e-01	7.641553719258263877e-01	7.531854464099910773e-01	1.000179543135579996e+00	6.816186305113477450e-01	5.818026151536370705e-01	6.827998015933702813e-01	8.527381163990740420e-01	9.788602139066354679e-01
-3.838345692151480248e-01	-2.967170067383974597e-01	-4.458817065691174086e-01	-9.992617242818255807e-01	-1.608570262184589206e+00	-1.006011491281700421e+00	-5.375709701213181591e-01	1.081329188571556466e-01	-8.733672256036731363e-03	2.244822252945981589e-01	9.882641469148752966e-01	1.422264617801907605e+00	6.249964238411928052e-01	5.676598703838073856e-01	6.363819518657236607e-01	1.397973362500703164e-02	-8.512640451392377017e-01	-5.762420703042410164e-01	2.849271441838529539e-01	4.604698423670327556e-01	3.900102030946707710e-01	2.193931291208391920e-01	-2.836394461462922734e-01	-8.544540527953291553e-01	-1.058495218466265042e+00	-9.682815741224628514e-01	-5.662760741972988621e-01	-3.398788674556603717e-01	-1.459635292301861842e-01	-5.059033086110273358e-02	4.019359267643202172e-02	1.848284888687580854e-02
1.183861393478385926e+00	1.344447586739475842e+00	1.071342376458556345e+00	6.666043416343798711e-01	4.933929768506407076e-01	3.272561341577907013e-01	8.809245760607989917e-01	5.010489328664461395e-01	2.390196897366069773e-01	-8.836674227223950684e-02	-8.976767480846422620e-01	-9.485869970927072181e-01	-1.058996668230619775e+00	-9.574001621107303128e-01	7.648087594988631222e-02	1.185327114326804931e+00	1.616637811714192852e+00	1.126269807521025346e+00	2.704119888860447851e-01	5.999535913123776876e-01	5.835639630394011679e-01	6.832000438609011628e-01	1.255284143326364177e+00	2.024883713555053255e+00	1.604672393731433555e+00	1.629191747643844224e+00	1.472275705993022932e+00	1.263902715883754135e+00	1.397049627504062030e+00	1.284121795661192333e+00	1.062640678846535902e+00	1.197063019846558607e+00
5.528026355409385584e-01	5.490957166755519037e-01	3.531120994056417550e-01	2.019989947441028499e-01	5.379963892799265457e-01	1.055007690501583051e+00	1.743880806529183980e+00	1.585972500427833554e+00	1.391337128169603421e+00	1.261190160925961701e+00	1.175843850689573200e+00	3.197047109725231206e-01	-1.225601396949965310e-01	-1.857652031803554427e-01	-2.045769049133150663e-01	2.033656055147353148e-01	3.508668101312132359e-01	9.814726674262813644e-01	7.566144954981006698e-01	7.711806511493980443e-01	6.097737776959329947e-01	4.199761451149894853e-01	5.554076610020561855e-01	8.738949779027295195e-01	7.450719910413922120e-01	7.625081912513956839e-01	9.676612797627500706e-01	6.574740125513481859e-01	6.160190669375670280e-01	4.872767122031939069e-01	3.883460099581507174e-01	3.212310240174162668e-01
2.143642443148664201e-01	9.669499258618947934e-02	3.842892696814617648e-01	5.658185072962756967e-01	7.399716826128068803e-01	9.184040747986543796e-01	1.586164808017120675e+00	1.583059863183068350e+00	1.728997745849628176e+00	1.573265219070049126e+00	1.300527672316745820e+00	3.439479227389757310e-01	-3.473550621719622145e-01	2.416320662940052433e-01	3.308934982759199062e-01	7.530101585770572203e-01	3.187625509681105695e-01	-1.597733635351865078e-01	1.837080180782464101e-01	3.951784755591543630e-01	6.264672510964616192e-01	5.519939863950196202e-01	5.219238844505514896e-01	4.419483507157405122e-01	4.806452805832441832e-01	3.585256604279507542e-01	4.465275154043352734e-01	3.954970579263049624e-01	4.253922847088558723e-01	3.663756591695183640e-01	3.010224583714070090e-01	1.051317355274482140e-01
1.230781417842467862e+00	9.778385002104204027e-01	1.035912900852628882e+00	1.179951557095514580e+00	8.823996007136040154e-01	3.664681611819721740e-01	3.560730639849452039e-01	-2.135664547731984941e-01	-3.657675914713383047e-01	-6.302926102461662294e-01	-1.097213841573696502e+00	-1.225695886683267011e+00	-8.347443712058955079e-01	-1.635107362455942848e-01	3.481963549261806734e-01	1.053151467777413197e+00	1.571807427738033169e+00	5.440271914141090459e-01	1.388246499776162046e-01	1.283982151524142579e-01	1.777209003498753936e-01	4.832070735601615707e-01	1.080675839974719610e+00	1.356906380259067069e+00	1.014149779080521396e+00	8.545058619178379500e-01	6.262759260986290322e-01	5.575288539414725575e-01	7.129998537037537387e-01	9.337729491433039986e-01	8.768515193720063383e-01	8.158238755658151486e-01
-5.855013372040311914e-01	-5.386846216054390624e-01	-4.784862362588259699e-01	-5.097086975738148729e-01	-5.140031799375123223e-01	-7.496839996463072753e-01	-1.411534412238017344e+00	-1.240737122182298924e+00	-8.408313869191026413e-01	-6.464206414500875963e-01	-3.245644196144438220e-01	4.920756542866287081e-02	2.902994512424100226e-01	1.384044321150435242e-01	1.422595133013900837e-01	-5.538406309826564566e-01	-1.170692298914502993e+00	-1.000305627047664014e+00	-6.943737039352629870e-01	-6.857636780801213972e-01	-2.677538904053230473e-01	-2.110254693445706153e-01	-6.350335103432106498e-01	-1.099883205021642718e+00	-7.694213973247328031e-01	-1.008072211346746849e+00	-1.108561193266277556e+00	-6.661239791270626709e-01	-3.577422750289449560e-01	-3.497976098355942698e-01	-2.425081596578813337e-01	-1.912484127722572647e-01
1.476214257029286436e+00	1.400153318850729134e+00	1.479961135653613979e+00	1.847465342286988887e+00	2.080629403501885299e+00	1.851633629119038282e+00	1.899112993798689031e+00	2.124202535277147419e+00	2.402605410767182370e+00	2.062780623847446204e+00	1.787448136440798363e+00	1.261715627902774362e+00	8.517198945098559681e-01	6.511497877166028125e-01	5.770087804831497413e-01	1.304641458492258321e+00	1.606204472116806503e+00	1.509979806832628002e+00	1.041865687582764544e+00	1.046364804436836105e+00	9.762023692090956439e-01	1.146985864426472546e+00	1.491147563532204678e+00	1.827345762071928448e+00	1.779246443210563022e+00	1.844830913256803484e+00	1.756737836242278750e+00	1.274043887570856182e+00	1.112942540108184053e+00	1.061511848893043508e+00	1.071136523588745337e+00	1.117991489240230951e+00
6.849795094171511334e-01	6.488799005568650635e-01	6.928287852223729004e-01	6.073301101162877913e-01	6.315094035678754381e-01	6.975671612614940953e-01	5.939095800866995845e-01	5.011559114245970337e-01	3.317203727638498023e-01	5.678979649518197670e-01	2.968954945702664272e-01	-3.230307523065544806e-01	-1.324686722693391681e-02	1.757212828693607842e-01	1.554886502877662058e-01	3.998505252126066667e-01	5.851701918963565507e-01	4.481264547290947919e-01	8.153499966316183345e-01	9.864446097925485546e-01	6.233506019993348968e-01	6.657082194454124746e-01	7.695433344013303811e-01	7.438434949940991858e-01	7.367564123063476966e-01	7.360205874786790448e-01	8.888446781823131637e-01	8.785852901916600954e-01	8.098049840128270782e-01	7.827167713971820984e-01	6.976741744464352024e-01	5.983997901278319542e-01
1.091835064935280375e+00	1.067570519344935631e+00	1.158731152301922807e+00	1.048308967652901380e+00	8.784070000391772659e-01	1.096501435841560346e+00	1.469731058271748880e+00	2.090788801139743747e+00	2.255160539307453416e+00	2.614576692269302782e+00	2.964775162124210883e+00	1.823534102598573403e+00	1.309104073109813582e+00	1.318665543027575549e+00	1.385888209114940484e+00	1.677380666630657657e+00	1.503014146497979597e+00	1.220470569693851370e+00	1.277587206949579501e+00	1.486430146430937294e+00	1.809137416338101767e+00	1.986931115720311336e+00	1.758266905333973895e+00	1.397871883408434268e+00	1.533043011354088270e+00	1.537823068484943434e+00	1.491524512741014385e+00	1.585828246323136348e+00	1.613813983208877811e+00	1.818827018558423880e+00	1.968123341433966278e+00	2.014333191862892392e+00
1.601129743427012864e+00	1.588275637749661628e+00	1.791442187187226143e+00	1.930907208745259229e+00	1.931605652016955110e+00	1.985463973705809293e+00	2.260324727568912895e+00	2.839799840227469119e+00	3.292813130899363117e+00	3.700675527156706224e+00	3.646884846935710023e+00	2.607543661612226948e+00	1.793876072562163193e+00	1.703648251975082406e+00	1.884896434240728391e+00	2.371724383428814420e+00	1.767109581777086991e+00	1.589513608355958008e+00	2.344880008717600273e+00	2.651479163261244665e+00	2.268653535886323347e+00	2.085157738829043872e+00	2.050845404196104393e+00	2.086271596925020955e+00	2.311335662778020605e+00	2.257990401453799034e+00	2.334579873267813799e+00	2.266137575980585961e+00	2.128103537273808410e+00	2.185004445060829692e+00	2.305722710913699736e+00	2.328614411214531721e+00
-8.745689071843175677e-01	-8.250429013009755730e-01	-3.916622890029163861e-01	3.170358840792628641e-01	8.310264488860286125e-01	2.420176384423781690e-01	-5.060530138494115926e-01	-6.168973648022915146e-01	-4.056824076141086199e-01	-7.262055217476085511e-01	-1.177525796754687715e+00	-2.670856887513415878e-01	1.648420949463007268e-01	-1.959324942267845048e-03	-4.146529576724918842e-01	-9.258108712804136164e-01	-1.205039962348237514e+00	-7.467290332935957453e-01	-1.839663012999352421e-01	-1.959819561927299281e-01	-1.062437408265596073e+00	-1.420185088097142501e+00	-1.282301784923073118e+00	-7.172579718414254790e-01	-3.228691379057939126e-01	-3.346327871962673228e-01	-4.923427832718048625e-01	-5.673298089634943864e-01	-8.309803745641742845e-01	-1.173078673061959565e+00	-1.200055961138110083e+00	-1.140175168633987379e+00
-1.670388062281759955e+00	-1.657300503699198346e+00	-1.791614520124427568e+00	-1.648711149836957324e+00	-1.167261449835827802e+00	-1.151582010313018101e+00	-1.618235970690472092e+00	-1.947609236783218956e+00	-1.894493715860984917e+00	-1.765975682960899240e+00	-1.937190874981272737e+00	-2.274834742216117256e+00	-1.837857780417885500e+00	-1.939863570109990887e+00	-2.190344621012346504e+00	-2.272015250638065087e+00	-2.225143462823318874e+00	-1.797357436199067182e+00	-2.007830477368237165e+00	-1.998165576720785319e+00	-1.923404036661752636e+00	-1.873155547416838651e+00	-1.901813052088148437e+00	-1.975627471368951005e+00	-1.815525340880572713e+00	-2.161879792342010553e+00	-2.323309989555461197e+00	-2.118594618208362146e+00	-1.872026277899710545e+00	-2.004222363316709998e+00	-2.147769007686648468e+00	-2.263552553201930717e+00
-9.066492027739655457e-01	-8.650005493089681918e-01	-9.616934946049764399e-01	-1.036761996615943815e+00	-7.642581963266074085e-01	-3.099502972488676900e-01	-2.267964202784391314e-01	-9.045977366492520266e-01	-1.391420676327234096e+00	-1.385172621755843769e+00	-1.550743596471703123e+00	-1.405164709096096143e+00	-3.810620080515815800e-01	-2.917788277245336737e-01	-8.394017280934679137e-01	-1.074988866514686947e+00	-5.258176909943792499e-01	-6.643015568537967708e-01	-9.475769688807134106e-01	-1.080093175695852503e+00	-1.021513651415824286e+00	-8.757404946456108785e-01	-9.164562533502103037e-01	-1.138860789903269666e+00	-1.098292840661889924e+00	-9.268903063111098017e-01	-1.003501070015313967e+00	-1.094018431012958814e+00	-1.131727242428495872e+00	-9.880991137908275990e-01	-1.012678337263305250e+00	-1.153878947112997322e+00
1.646951888754892845e+00	1.579493828077742190e+00	1.754198919936498235e+00	1.906152347621556720e+00	2.117282809727555115e+00	2.439230780028387446e+00	2.519235704229128014e+00	2.216662551906743772e+00	2.316004455841675469e+00	2.194079641204910835e+00	1.338894652468985313e+00	1.019952521932586897e+00	1.245963405642260824e+00	1.446645772407925801e+00	1.475069142796291644e+00	1.874756402077665030e+00	1.581837126005432692e+00	1.612024841908805906e+00	1.921747927648558285e+00	1.909648895397365376e+00	1.464743097877779565e+00	1.314013749356408134e+00	1.734204751208029638e+00	2.049596563321608222e+00	1.934624687738453419e+00	2.110318792457371639e+00	1.881629483661469981e+00	1.717616977778554377e+00	1.850058494367289974e+00	1.925387344706973591e+00	1.933686093162381159e+00	1.932154870310940797e+00
-6.682986563027002447e-01	-6.271815891563800038e-01	-7.092194887834786243e-01	-9.054382006700905094e-01	-7.718409413765302540e-01	-8.967323516153255514e-02	2.765661677934423690e-02	-5.674854042419791300e-01	-7.251429322520044352e-01	-4.092807123846816109e-01	-7.475771777769408821e-01	-9.054771704488838724e-01	-2.059139608216658257e-01	-1.823269962714257897e-01	-2.165540260897016456e-01	-4.266796661867218177e-01	-3.681767206873964859e-01	-2.389424041839404711e-01	-3.841556574733748924e-02	-3.207480774508548182e-01	-3.853786663026975701e-01	-4.038906500594294791e-01	-5.632706742069095718e-01	-9.032709948314843196e-01	-8.917759967151610567e-01	-7.086580797594567160e-01	-5.688359246103280586e-01	-5.656666187058465578e-01	-5.706071173551090503e-01	-6.268909785482378316e-01	-6.999742687970114119e-01	-7.822974160140698796e-01
-1.276644490909440766e+00	-1.372960328968171106e+00	-1.330840730947878692e+00	-1.363897124793988613e+00	-1.671456049957878554e+00	-1.826422293075266934e+00	-1.834877093071196841e+00	-1.449710907704800933e+00	-1.338054423743347376e+00	-8.115733915108376273e-01	-1.245167590161376098e-01	-5.481882778521633970e-01	-1.129939309002950143e+00	-8.989522827647827841e-01	-1.133128139440026994e+00	-1.648055845718846557e+00	-1.898960799121785614e+00	-1.790523316521260178e+00	-1.335644746819523832e+00	-1.353132005651920267e+00	-1.246945429497115398e+00	-1.084279644803785692e+00	-1.292690517249549309e+00	-1.853344141483331375e+00	-1.917076880274273476e+00	-1.930591425702510744e+00	-1.737408934987852982e+00	-1.650345555275812393e+00	-1.656039855054316279e+00	-1.453265708673421752e+00	-1.436458021426743059e+00	-1.544673040566828304e+00
-8.205435667411483669e-01	-8.164168014213371016e-01	-6.910027132507354786e-01	-3.637023896221934782e-01	-1.249935811125099383e-01	-7.599164403073471741e-01	-1.016187281117258756e+00	-1.159325008493413689e+00	-1.039182569500546549e+00	-1.151866277391203175e+00	-1.120314318754577210e+00	-7.958732404213351153e-01	-5.838511081363302324e-01	-2.771231544811804115e-01	-5.306539645723921117e-01	-1.081405344452917916e+00	-1.434722837032858855e+00	-1.287121759776388652e+00	-6.644980541635329141e-01	-8.046374134758016439e-01	-8.920807872807304806e-01	-9.764630260896921543e-01	-1.040584864376308705e+00	-1.010772466968334227e+00	-7.462061648733251396e-01	-1.007634608432542933e+00	-1.209399111881305222e+00	-8.507553610189201310e-01	-7.560218376732359413e-01	-7.393723500127394876e-01	-7.679586333562234968e-01	-8.665357828384198102e-01
5.226332079479435455e-01	5.397722059284809637e-01	5.953035585220989301e-01	6.302541951665218134e-01	4.114027566399385272e-01	-3.214178661284982641e-01	-4.002719557299591613e-01	-4.115750071367008656e-01	-6.422159968368880145e-01	-9.644304235359396626e-01	-1.311800182610193044e+00	-8.942956018821250908e-01	-6.032219297015843917e-01	-9.314616088510861702e-02	2.074237955730409699e-02	2.929322135920660042e-01	5.381110142675548103e-01	-1.362900720955402822e-01	1.158672265542063165e-02	1.023155698060041335e-01	2.909881075030902250e-02	1.788567688128479549e-01	5.618147129856151389e-01	7.289353453356034462e-01	5.124872901770793909e-01	4.286032276926409201e-01	2.731117052082504548e-01	5.474688538611692801e-01	6.090387652937225837e-01	7.443292872634542645e-01	6.902126033487079315e-01	6.141521773416128704e-01
-2.514016157381407712e+00	-2.470769454915457075e+00	-2.647570128173837301e+00	-2.895295046768419311e+00	-2.921567703475694611e+00	-2.425492077589833428e+00	-2.485823025955169463e+00	-2.168728045049158393e+00	-2.304780931090896878e+00	-1.629434569797499677e+00	-6.311833722470260311e-01	-6.448473182671665693e-01	-9.404984880526816582e-01	-1.318216698911712115e+00	-1.912980704621717098e+00	-2.965495458466768763e+00	-3.348635866965122165e+00	-2.393349049429030373e+00	-2.192324548546363161e+00	-2.138878822294319360e+00	-2.019861169797633860e+00	-2.090189898112117195e+00	-2.624813754606627914e+00	-3.243864667342811092e+00	-3.086080116236556314e+00	-3.076372928930100059e+00	-2.865468987602340700e+00	-2.850382252897258439e+00	-2.820349761613698103e+00	-2.625730069595860972e+00	-2.527339052511392126e+00	-2.563921532485772925e+00
-3.521578439510691938e-01	-5.032992339362190037e-01	-4.773704101265508482e-01	-5.348279968678244511e-01	-9.078251139113419077e-01	-2.212082216142916113e+00	-3.196898610601943247e+00	-3.087067253208583217e+00	-3.184708120278797683e+00	-2.707738295737664558e+00	-2.591310065971077936e+00	-1.936699952714408868e+00	-1.622319953955400962e+00	-1.372808800916401673e+00	-9.040598447450161057e-01	-9.536913387223387994e-01	-7.974863863051081525e-01	-1.363240242080183462e+00	-1.527526265536301109e+00	-1.374740971993578142e+00	-9.249833281851942424e-01	-6.595696931603627355e-01	-4.292499580417368787e-01	-6.127498140472288357e-01	-8.381216972999072645e-01	-1.022272032271643427e+00	-1.195628904379209656e+00	-8.757151329945831453e-01	-5.376956774567127617e-01	-3.875872311514136359e-01	-3.227287376668402930e-01	-3.372860064459635709e-01
5.192851404298607365e-01	4.864430828973151377e-01	9.126395387291138528e-01	1.429547221224440889e+00	1.830056242455595505e+00	1.533132432719308325e+00	1.398065244662402229e+00	1.409588010844849748e+00	1.617323940259690618e+00	1.039534649454174620e+00	6.268909577329608851e-01	8.858942491905321681e-01	1.428704109096600838e+00	1.585020093626261506e+00	1.147311378018182282e+00	1.038699300859578845e+00	7.374091457336394706e-01	4.117397447149399592e-01	7.603975822882439450e-01	1.020907224387516132e+00	7.332536321633292831e-01	6.204142130174858938e-01	6.587136668029517361e-01	9.000718092562488559e-01	1.338958971991121238e+00	1.118508050777750951e+00	9.226202128822243997e-01	8.532446974472813750e-01	7.843166666060201742e-01	8.054642892770036422e-01	8.842349082303720964e-01	9.033619788873146206e-01
-2.330391211508771487e+00	-2.354003611648406213e+00	-2.523765561483107156e+00	-2.637476171295447980e+00	-2.548172406592724037e+00	-2.182781826369292411e+00	-1.724907329123780864e+00	-2.432042938494473727e+00	-2.717838171571931749e+00	-2.408034720819743679e+00	-2.708994220813529363e+00	-2.730191970823595327e+00	-2.958675777246101646e+00	-2.357934291892690659e+00	-2.290380807420831388e+00	-2.384359041047118932e+00	-2.750420562538956393e+00	-2.937912657263297866e+00	-2.428612221055989284e+00	-2.385769136742659668e+00	-2.381447383668198636e+00	-2.728696732189202390e+00	-2.571552092835849290e+00	-2.771821221749338537e+00	-3.090910731117592736e+00	-3.115925346412681041e+00	-3.069075771544931719e+00	-2.596426276542727063e+00	-2.365950284471075360e+00	-2.378513398438129478e+00	-2.568954891445241806e+00	-2.945960996446465696e+00
-1.188028220199527141e+00	-1.188275176343199790e+00	-1.641710294042360685e+00	-2.275583781288470497e+00	-3.034893771574191046e+00	-3.101290057121920629e+00	-3.195898689140173499e+00	-3.144399255629080070e+00	-3.497846797010737863e+00	-2.985579464954755569e+00	-2.361112836986809072e+00	-1.658346073519503694e+00	-1.992899113451466642e+00	-2.097981354920787300e+00	-1.764707632822526184e+00	-1.998925877390063999e+00	-1.652912321464137468e+00	-1.290775847470341908e+00	-1.797337398042521350e+00	-2.001214587885744134e+00	-1.802790374654375194e+00	-1.561329650008506098e+00	-1.425278827395140890e+00	-1.763182333706502236e+00	-2.350571427138313130e+00	-2.069417788543412406e+00	-1.881693884118964100e+00	-2.073030111248705509e+00	-1.993353141987872723e+00	-1.751306428629346268e+00	-1.743638967138383400e+00	-1.737269572434245291e+00
4.243765066775468386e-01	4.786519948160389282e-01	5.783796005485564162e-01	6.266682716974503187e-01	4.945966483816621739e-01	9.057355773640553276e-02	-6.271696144964541419e-01	-6.917324948305492160e-01	-7.926809324747209340e-01	-1.192453499199722877e+00	-1.353307136438522962e+00	-6.852801199755991224e-01	2.603172405368517905e-01	8.557604659556160565e-01	9.101097196866047012e-01	6.102288245902229846e-01	4.451326349147780581e-01	-3.048740088579963148e-01	-5.520731546142594592e-02	1.269190314961593166e-02	1.792772559483145067e-01	2.527175112945571067e-01	5.418110424436375361e-01	3.977898340203769867e-01	3.689005057703590440e-01	-1.256940319921625304e-01	-4.872855105209615845e-01	2.300966640153820075e-01	6.575279519610011114e-01	8.328212159814623039e-01	8.526276920855804242e-01	8.076823283457857938e-01
2.946208001131223053e-01	2.267744530618463206e-01	1.940079732674059032e-01	8.064591807082159558e-02	-1.608296063644142904e-01	-7.094671046909173688e-04	5.895240156559030664e-01	5.637960135782357218e-01	4.296563654325277204e-01	6.828735149265069415e-01	4.663745762090232838e-01	-1.686953691463940197e-01	-4.263993389576086201e-01	-2.930859490541434242e-01	7.808837548128176598e-02	5.600020681834478875e-01	7.601136962246209938e-01	3.825393527373028846e-01	3.494675281846573722e-01	3.764574757281908823e-01	3.245669627655805578e-01	5.338524937676725202e-01	5.770616962538692718e-01	4.345610898014703460e-01	2.395693426586902874e-01	4.877655522082468553e-01	5.978407480216905157e-01	4.346185817464698897e-01	3.392100080544596663e-01	3.530208828174560831e-01	2.378103390770642811e-01	1.542310066114982448e-01
-8.469745322692975864e-02	-1.564640160237520949e-01	3.503402742771403490e-03	2.313832462502805054e-01	1.815922668527046591e-01	-2.128010674322893814e-01	-3.241485195713734169e-01	-3.337431397636878572e-01	-9.068941950391425089e-02	4.153875015881137306e-02	-4.027052425456805196e-01	-7.193160924067905082e-01	-1.148740402780779490e+00	-1.100742329167071265e+00	-7.363622876380290228e-01	-3.164290085833650346e-01	-2.593979669709468583e-01	-3.787129415816000155e-01	-1.576949925214730930e-01	-2.706248440009306200e-01	-5.731100457934609205e-01	-4.367017716485163126e-01	-2.052594089170488023e-01	-9.279643145605584453e-02	-2.557983780616964742e-01	-9.530125653151588772e-02	-5.996161721967901981e-02	-6.483533380400625934e-02	-2.185538245924019130e-01	-4.817571843326974856e-01	-7.490747988230371801e-01	-8.082514768255963933e-01
8.134302126804680011e-01	7.885306736720049114e-01	6.920882472061006263e-01	8.719912381700574144e-01	1.206454212975531570e+00	1.080199891027137982e+00	1.659224253299139473e+00	1.452814697793493259e+00	1.518662340218714935e+00	1.203652841416834596e+00	9.533986652870594103e-01	8.270020215659987795e-01	3.888602833352579058e-01	3.763321300993215379e-01	4.628251338515688151e-01	7.785422313800643979e-01	8.677795467573643506e-01	1.381878525289394144e+00	1.216552282250303874e+00	9.478906572383856144e-01	7.726164958369946545e-01	5.806163457155799623e-01	8.675921399713208970e-01	1.382549255689900614e+00	1.367322315064758431e+00	1.383803108017664485e+00	1.258150763000550398e+00	1.009861147274614179e+00	8.859913768141882695e-01	8.990228131081287044e-01	8.309466923483364020e-01	8.095029351472288193e-01


==> Cifra_figuretem/100/RPdataGreen7.0.txt <==
2.488610165262084895e+00	2.810195443866562393e+00	2.797030143104703548e+00	2.305007400338056289e+00	1.928997254408487683e+00	7.132799918334931100e-01	5.152309078391482666e-01	7.365480714996160971e-01	6.580566525906030861e-01	8.209752622349284490e-01	1.298958971659492478e+00	1.404331687386694671e+00	1.688789029544973452e+00	1.832915267884660970e+00	2.031308075946608671e+00	2.054053170455308219e+00	2.019368021630657317e+00	1.970759689940487336e+00	1.881862523847002588e+00	1.902727926416664550e+00	1.709022316950246312e+00	1.712238561788848701e+00	2.058654851105777173e+00	2.377894215369746878e+00	3.137957896514691924e+00	3.690355646382273314e+00	3.548537047117777732e+00	3.265612474693102563e+00	3.335592627411482880e+00	3.181254405029673382e+00	3.241531534958197902e+00	3.260415203812326634e+00
3.268175201448657585e+00	3.431519374470376693e+00	3.543263339966078451e+00	3.667227868002685742e+00	3.562596104025525179e+00	3.021360799821143139e+00	2.929116740495742555e+00	3.068474363254629633e+00	2.047824153495076516e+00	1.890666859232257024e-01	-3.412492677677459452e-01	-7.181135162631387958e-01	-6.855743566077903139e-01	1.151635872632876367e+00	2.255352439713093737e+00	2.488015120257228485e+00	2.877334794108942884e+00	3.379595393102757139e+00	3.053027543398551202e+00	1.217933548911382724e+00	-2.282371364079641696e-01	1.886492729912980226e-01	1.074350037620792842e+00	8.456633364348239423e-01	5.048127956274590655e-01	2.248596394413595601e+00	3.594949046293267170e+00	3.658689214770808107e+00	3.822297848352833149e+00	3.524338476043409329e+00	3.182110776566548171e+00	3.238484183680467865e+00
3.029770530283467878e+00	3.046794857195002315e+00	3.041470918635466258e+00	3.076907845612934622e+00	2.710789477606989628e+00	9.742368722984301455e-01	3.274486527929607038e-01	-4.120728808266269083e-01	-4.313745568839607025e-01	-2.695765815115154784e-01	6.388346683432756246e-01	1.232655286916013448e+00	1.540995977225296576e+00	1.718492191661234125e+00	1.688253944177128041e+00	1.797218599313492593e+00	1.841241056173597901e+00	1.793200400499519898e+00	1.933883298574446297e+00	2.157608166546016726e+00	2.350867388866280550e+00	2.538677612051861487e+00	2.498519541894555829e+00	2.294995177768015093e+00	3.521895020020113343e+00	4.705715033688188775e+00	4.518960908604176652e+00	4.123654026929021832e+00	3.728978927911326569e+00	3.826242683641078113e+00	3.922662943982066164e+00	3.923182723331764432e+00
-6.132274149694553200e-01	-5.888998420098404685e-01	-8.158785326630949575e-01	-9.512753021383884011e-01	-8.393254364864184414e-01	-1.305184121323205826e+00	-1.456328489972054774e+00	-8.852011416604060878e-02	6.919236040241250052e-01	4.982592840087940456e-01	1.167084089980437778e+00	1.408814643550123202e+00	1.280023418512865607e+00	1.407740863195001024e+00	1.696995545575691988e+00	1.483079127873603520e+00	1.232081260374609410e+00	1.065558691343237108e+00	9.973733064391820946e-01	9.924628040696168441e-01	7.566159239400958025e-01	6.719536396494560915e-01	1.273923043433362379e+00	1.409352129517735586e+00	-1.176810511762731715e-01	-1.024804366151208956e+00	-5.602891712341645514e-01	-8.777713958263650973e-01	8.556130759796380658e-02	-9.789269871958994340e-02	-8.470729249013859707e-01	-8.841245529386196900e-01
6.081457570622178510e-01	4.830670256668900819e-01	6.710168092253959715e-01	3.820623415680229895e-01	7.202907769822196604e-01	7.158109202820016614e-01	3.817390575248085227e-01	8.345764255165122325e-01	8.711604555232402847e-01	6.163688944671207315e-01	1.155888868185396046e+00	8.420403640724644090e-01	4.571842631633803999e-01	1.322504539740584573e+00	1.624817719126265159e+00	1.680335654790383382e+00	1.612101364546311810e+00	1.705179379789206306e+00	1.790939018824338591e+00	1.534292957106539568e+00	8.725377029525889228e-01	1.003813348121320059e+00	1.483478160684569502e+00	9.282421670172021910e-01	6.146951250145289702e-02	1.962876257956349124e-01	8.890424945256232281e-01	1.216375541288319040e+00	1.252117294444593076e+00	9.364540771029230548e-01	7.572587047642307390e-01	7.471150885262454189e-01
-3.616377947658828251e+00	-3.696755573679754825e+00	-3.481464073765545564e+00	-2.746220381167554070e+00	-2.219103822751764987e+00	-2.433940579583378394e+00	-3.245255724274819453e+00	-2.558806539901161248e+00	-2.205070494355180433e+00	-3.496437052256023748e+00	-3.912889602226574226e+00	-4.320591553457443723e+00	-3.629013101588260959e+00	-2.024980341945648910e+00	-1.828935827870507680e+00	-1.809937059970583295e+00	-1.685022954410215323e+00	-1.715516729400809348e+00	-1.761003125642201184e+00	-1.715627561725953099e+00	-1.944865967861383993e+00	-2.370370180294198104e+00	-2.057065096058560361e+00	-1.662755515934416284e+00	-2.806337073620152278e+00	-3.187163537062388308e+00	-2.593858006519654591e+00	-1.941849971253538643e+00	-1.777485600414142830e+00	-2.550935534992968545e+00	-3.050032503647917892e+00	-3.014008681732300854e+00
2.662774161959061914e+00	2.184198164252704633e+00	2.104280905835744786e+00	2.045250132102746310e+00	2.381640807024165696e+00	3.172927981423432797e+00	3.127340791711350043e+00	3.448139097239636630e+00	3.939995325301473894e+00	4.443540839604644077e+00	4.228293865594370260e+00	4.044334707692453179e+00	4.263150387241253725e+00	3.272116851359882173e+00	3.001238761264521937e+00	2.828436923130608349e+00	2.510060848211772111e+00	2.652224774698606513e+00	3.078507450103916909e+00	3.408018615199231327e+00	3.707160757149862818e+00	4.005223418303775595e+00	2.660921583733348417e+00	2.585447480914727425e+00	3.526585379234419282e+00	3.599151037295754474e+00	2.399943579332866506e+00	2.271746563306711320e+00	2.797791279188536429e+00	2.872240668194244506e+00	2.945935835416864990e+00	2.884810988057887826e+00
8.853990012922580144e-01	3.805684578623594883e-01	4.436731118662416984e-01	4.198395270758846776e-01	7.277225590628763063e-01	2.617098962856529099e+00	2.854429643653070503e+00	2.029624474225992348e+00	1.594833070886629844e+00	9.359192807037787221e-01	4.552149518456986566e-01	-2.020498996088768151e-01	-4.878938902811256750e-01	-3.287439642339027301e-01	-4.444347630274702032e-01	-4.004171696092374000e-01	-1.445994519311150361e-01	2.300091166773602647e-01	3.767965100366363340e-01	-1.293856965469907805e-01	-2.101286976746726820e-01	6.252563545211271834e-02	-4.379805598468085592e-01	-1.040594037431348040e+00	-6.578116685593475843e-01	4.682071839855950213e-01	6.695548352937172876e-01	6.499363784210101525e-01	3.213788063305190179e-01	5.222879141469148889e-01	7.179115459819013223e-01	7.181104425928558355e-01
1.028105677475836366e+00	9.812619287995431039e-01	1.247302741040418717e+00	1.717757852757193948e+00	1.343521777686345953e+00	2.250406777524370128e+00	2.655835918889302150e+00	1.499129416465570852e+00	1.623200953749900366e+00	1.118251560430487013e+00	3.571382728829321507e-01	-1.078759948205529617e-01	3.260920135885799764e-01	5.126518728922416779e-01	4.063138550809179406e-01	3.700382233441474877e-01	2.215861158165271239e-01	4.832975586861713024e-01	6.588769556069804523e-01	9.330566732323720691e-01	5.938960909579020786e-01	1.828620285903339304e-01	1.784786264892437024e-01	-2.672677043912094486e-01	1.694462825002675532e-01	1.238786351927377183e+00	1.328024919857934361e+00	1.189669014642320777e+00	1.391406228437448211e+00	1.405562632808049717e+00	1.495398378187376087e+00	1.519637249597755480e+00
3.186556034707895169e+00	2.939999357282829351e+00	3.062279853513976136e+00	2.881884184855545428e+00	2.714719426718271045e+00	3.262594400667598649e+00	3.643857320645278453e+00	3.888150273639968901e+00	4.368717467465839555e+00	5.145140902413682937e+00	5.015672805525206890e+00	4.720595945098663648e+00	4.502148427407778541e+00	4.254031193114755638e+00	4.093858572046000788e+00	3.996821338072816587e+00	3.668341229936133985e+00	3.453445703606957018e+00	3.913102559071865105e+00	4.586049714381264408e+00	4.546406472526042464e+00	4.485938486781321899e+00	3.817532104140574312e+00	3.399343307775023248e+00	3.573359007182984382e+00	3.174766676109271657e+00	2.849098952881326863e+00	2.417111569722585340e+00	2.722910950583082634e+00	3.161346950733757488e+00	3.360672732381179806e+00	3.461291590259044870e+00
-3.277782263168087518e+00	-2.899127475965543876e+00	-2.846860869689075813e+00	-3.009146987658504191e+00	-2.699688080848212213e+00	-3.019073966355119154e+00	-3.414335517195475234e+00	-2.906024358477447223e+00	-2.436976499746639657e+00	-2.655686112031852453e+00	-2.093178512029315819e+00	-1.437239275118709747e+00	-5.886261519893545291e-01	-4.458311889023978125e-01	-6.843550731931413722e-01	-9.560296418898535098e-01	-1.002743344016989724e+00	-1.087698584313970374e+00	-1.320346240631523838e+00	-1.072648082474609854e+00	-1.051091670907278841e+00	-1.551528531161250557e+00	-5.996398530578926911e-01	-3.115226328894754593e-01	-1.964886277530404346e+00	-2.750599876632975782e+00	-2.337542574422163177e+00	-1.869604359553252992e+00	-1.553113393561455169e+00	-2.127515268518935354e+00	-2.512107716117194744e+00	-2.613485711375099996e+00
5.310031644285043484e+00	5.393794484992334048e+00	5.359182368327841672e+00	5.350504920195092495e+00	5.280117092719168959e+00	4.954203457912798036e+00	4.833775008789985783e+00	3.949361851636082665e+00	3.662080749587825146e+00	3.627648602196266836e+00	3.499978107598841426e+00	3.785816224604182878e+00	3.591064829628057620e+00	2.862705607528790441e+00	2.942917833595918520e+00	3.076590130098097120e+00	3.159636695628794900e+00	3.379594654800055054e+00	3.439230755029922815e+00	3.037383695986347831e+00	2.767981633806486208e+00	3.081756735745345477e+00	2.744417621008140351e+00	2.138520600427567420e+00	3.502133038886189986e+00	5.151195654705849947e+00	4.768754231703606017e+00	4.857136950100118256e+00	4.793316309555583743e+00	4.821758050671812512e+00	5.168973078113172193e+00	5.159307613589376729e+00
2.027575569878860631e-02	-2.171704968270350977e-01	-4.786622404723794855e-02	1.284079085318654834e-01	-1.356141702654180270e-01	1.096627229701927941e+00	1.532199856801809368e+00	1.115992705630629800e+00	7.015336339996134374e-01	9.599272051730648458e-01	8.778180322406848868e-01	7.451543646455606185e-01	1.192236761592733396e+00	1.073273838553199688e+00	7.346238912430395063e-01	7.919615481716341110e-01	1.174092499877429141e+00	1.271433526212980780e+00	1.446696798975223963e+00	1.252894462898717975e+00	1.568435433280233049e+00	2.003876118897446990e+00	1.267182135465548365e+00	5.492378138411884159e-01	4.537060020411772254e-01	5.602068880384338811e-01	5.771534109636089482e-01	4.562936480327669519e-01	3.383685650504676956e-01	5.800805405212265953e-01	6.807031436439814343e-01	7.379885600050776207e-01
2.733427377387299018e+00	3.006827907580933434e+00	3.105095814038839830e+00	2.622911079817800584e+00	2.206439452348837094e+00	1.287270846615662823e+00	1.224192310382561821e+00	7.045714013385859786e-01	7.349239356879050389e-01	9.584409665314402860e-01	4.251912411018000104e-01	5.972999729162877802e-01	1.173537328318884132e+00	1.614816696762277903e+00	1.637731626545523067e+00	1.681446959865265933e+00	1.585833817159785886e+00	1.816738755175760112e+00	1.742689066782227236e+00	1.743085446134011507e+00	1.948114046138017308e+00	1.724614736759748856e+00	1.146970844677730250e+00	2.332722441774959687e+00	3.296776481374374068e+00	3.527632424892703789e+00	3.120344365776608786e+00	2.965228162292552039e+00	3.178016082577320933e+00	3.268277848536937036e+00	3.287462490512447655e+00	3.298559643227770621e+00
4.568604007905533670e+00	4.717667563008370202e+00	4.832849617949773524e+00	4.308115786735116082e+00	3.646468095548127231e+00	3.520370359070905231e+00	3.813883925602743030e+00	3.087771384035203681e+00	2.942759838198821143e+00	2.572230825228709605e+00	1.888690506784858725e+00	1.861542077097522618e+00	2.420179197469432442e+00	3.442933785105376288e+00	3.341437569655687501e+00	3.439963733329238327e+00	3.701531901624148801e+00	3.728364405264610770e+00	3.673461221872436955e+00	3.563179665993721823e+00	3.259923970437033525e+00	3.005823002311705849e+00	2.916655562421702541e+00	3.643232572867956431e+00	3.904639468536445168e+00	4.208713316621867762e+00	4.548562771127343751e+00	4.742057068437566691e+00	4.565024287285890381e+00	4.705251972052330700e+00	4.864138972459570276e+00	4.836015174837481112e+00
-5.698743375565044067e-01	-3.647102010594137633e-01	-4.634431053689442859e-01	-1.788009853405093108e-01	-6.511548819306649527e-01	-1.245488355405014680e+00	-8.316538052049177177e-01	-8.933318167447429348e-01	-1.367757001138018014e+00	-1.022767099022216408e+00	-3.490353309984862984e-02	-8.407693108546270000e-02	-3.461179155130491569e-01	-6.902984546728261339e-01	-7.118250787807395286e-01	-6.230292562860311190e-01	-3.004355373876056445e-01	-8.185063980567958142e-01	-1.152419377643019383e+00	-1.386380837258826881e+00	-1.874487515904906587e+00	-1.331881865682761124e+00	2.320262432029255306e-01	-7.158833446524442978e-01	-9.979116291247768222e-01	-6.364578961536383472e-01	-1.795185571543933822e-01	1.516524262151247304e-01	-7.779683900442738720e-01	-6.851459712533742863e-01	-3.679332711469506800e-01	-6.017006445519936797e-01
-4.508642403339137239e+00	-4.612238280915030408e+00	-4.720110238878057807e+00	-5.221814332342602505e+00	-5.106256471937848040e+00	-3.576921124718679845e+00	-2.966802611595951156e+00	-3.227679009483719774e+00	-3.004214928895609038e+00	-2.723519540643446923e+00	-2.721765244153018681e+00	-2.626813719987884710e+00	-2.769704078094287869e+00	-3.744189577862177210e+00	-4.346978775653178140e+00	-4.469369462750086619e+00	-4.401738466201057243e+00	-4.545367573103783698e+00	-4.560178224259612279e+00	-4.358201703630865786e+00	-3.714044782908158648e+00	-3.559477082798644165e+00	-3.495985030952864836e+00	-3.846242729822110906e+00	-4.556139042537491690e+00	-4.858127111992875946e+00	-5.022337119710857500e+00	-4.998713603408790895e+00	-5.072839954682736519e+00	-4.933859988428761945e+00	-4.993373289537815118e+00	-5.151244666020938112e+00
-1.664703124272340906e+00	-1.783861894822575733e+00	-1.774692041735911552e+00	-1.876221225319099073e+00	-2.629765378399167908e+00	-1.837908253240134737e+00	-1.129333190298573264e+00	-1.575005020466066386e+00	-2.146908638677677228e+00	-1.766910488515540223e+00	-1.775606292054640267e+00	-1.537120781367860012e+00	-1.746319500256812596e+00	-2.245291474815168442e+00	-2.303516619346416494e+00	-2.338508407227449126e+00	-2.266670375646482327e+00	-2.092815256477388530e+00	-2.160201661949849417e+00	-2.096422810402681858e+00	-2.161767647376706680e+00	-1.894864196076853080e+00	-1.871072325683545756e+00	-2.522483605800915907e+00	-2.418884154989541457e+00	-2.041707437421978355e+00	-2.119948881295566689e+00	-3.208727369481309655e+00	-3.508717630655744824e+00	-2.702430849965095305e+00	-2.423502390570448473e+00	-2.401508366734526945e+00
4.238042659132225332e+00	4.147695517230436835e+00	4.159023344408622869e+00	3.852492682779443900e+00	3.432127181512104830e+00	3.258478757408544979e+00	3.388503836910397471e+00	2.574404349072321185e+00	2.920669669291014792e+00	3.314337117907414143e+00	3.933253910266448550e+00	3.471901990223972501e+00	3.252467212996707602e+00	3.317964691745037165e+00	3.181498176542196354e+00	3.098265983507135779e+00	3.179813354257873481e+00	2.920891848481684594e+00	3.180621340057517621e+00	3.746027313376767420e+00	3.306788013702296247e+00	3.000629624757110925e+00	3.388558937870149279e+00	3.218989401086640445e+00	3.637819165948272371e+00	4.517766486131160164e+00	4.988462711650302417e+00	4.711535585792775649e+00	4.322711091607204459e+00	4.395845976923478560e+00	4.780723606550324689e+00	4.794391990123371805e+00
-1.636249466953978215e+00	-1.656885682789262182e+00	-1.629913127197458289e+00	-1.913173843765093141e+00	-2.450929356778393409e+00	-1.533731447223731337e+00	-7.796649419162184902e-01	-8.703729868304919126e-01	-1.283321633001272222e+00	-1.698092874877691782e+00	-2.043728710311345953e+00	-2.044662098282311380e+00	-1.943095492780295919e+00	-1.439026852428585412e+00	-1.439669930990637337e+00	-1.492686054719756905e+00	-1.183476723039534440e+00	-1.150300944355979293e+00	-1.187185454771767290e+00	-1.498672793479085774e+00	-1.787592172835455129e+00	-1.728791138013529238e+00	-1.384023948145898464e+00	-1.629481640397239861e+00	-2.521117707922514661e+00	-2.263915197204473984e+00	-1.459385098386293045e+00	-2.157315177353365421e+00	-2.238993650771952115e+00	-1.865519790667842237e+00	-1.899834325049381212e+00	-1.872612708476260934e+00
-3.978792781536436785e+00	-3.742592947196882847e+00	-3.635944055458628643e+00	-3.973136571875163003e+00	-3.459062908536665315e+00	-3.198441058261697112e+00	-3.652141230578825226e+00	-2.845800032009013325e+00	-2.611840591054342742e+00	-3.007178743191310399e+00	-3.290333744491129142e+00	-2.998603323980298274e+00	-2.734978275489173161e+00	-2.589871227409651588e+00	-2.658472018681947713e+00	-2.638292426691811077e+00	-2.504123721150323334e+00	-2.499877887594331938e+00	-2.498168997091211985e+00	-2.487354524052241445e+00	-2.424116982987166047e+00	-2.511775668370909376e+00	-2.618391369135889324e+00	-2.879891456873812761e+00	-3.793610151493718607e+00	-4.336615428761200874e+00	-4.246082754861097541e+00	-3.476038909021010870e+00	-3.364956209331202430e+00	-4.030999521834195853e+00	-4.219223018447797457e+00	-4.167578733822731252e+00
-2.585027316551885335e+00	-2.437745606495197226e+00	-2.447514747503267252e+00	-2.884611156196609461e+00	-2.931518669720742931e+00	-1.953982442296152255e+00	-1.562274053097418181e+00	-1.221109784785126884e+00	-1.469401840539231063e+00	-1.417529878834877799e+00	-1.282303111451005506e+00	-1.401514834403708498e+00	-9.431938586538934910e-01	-8.552756553820410890e-01	-1.238390580529291185e+00	-1.435739842895607188e+00	-1.386263182914004632e+00	-1.623068459402412511e+00	-1.784156037086716218e+00	-1.409520676536832440e+00	-1.469155311043048417e+00	-1.756691345573556440e+00	-7.308249406844505858e-01	-8.758864070806153812e-01	-1.849370395710346004e+00	-2.647926146865684505e+00	-2.327140851029013469e+00	-2.093770478916472388e+00	-2.766621929038872718e+00	-2.752940925964688201e+00	-2.373554936421686801e+00	-2.408428647526211552e+00
2.856985703604936200e-01	2.384215643678543328e-01	3.375093445266808545e-01	4.453073552429019366e-01	4.584238868350651308e-01	5.756093286383948682e-01	5.527083278797584320e-01	9.180586969601345348e-01	1.131309813520605001e+00	2.076175016638726056e+00	2.272934110627801374e+00	2.191786017676827569e+00	2.462187373777493971e+00	1.957501560518303485e+00	1.687803706588085983e+00	1.627614291564423166e+00	1.475513502461035742e+00	1.184907697116556413e+00	1.371784979425153539e+00	2.177094390454890060e+00	2.767841592019412378e+00	2.541113559486497753e+00	1.861843336471683097e+00	2.032012230654612228e+00	2.626045101157942430e+00	1.536672387312637555e+00	6.361846448538355236e-01	7.187431846085317044e-01	4.815541751941282422e-01	5.944365204025247040e-01	9.731782857279595023e-01	1.108505823911912325e+00
-7.212984728595004391e+00	-7.039340444754748738e+00	-7.038174574029183894e+00	-6.965798630388355228e+00	-6.682181644621767447e+00	-6.669780064440590017e+00	-7.160414136026292731e+00	-6.521647312934411467e+00	-6.431894910170212754e+00	-6.789010992395889232e+00	-6.669408570766476529e+00	-6.650455680627614719e+00	-6.881645222707169829e+00	-6.589328921941260298e+00	-6.380629094540783086e+00	-6.288906164544591171e+00	-6.116042341639857050e+00	-6.045511396868978871e+00	-6.400249792373431390e+00	-6.661333849565278520e+00	-6.695366654867342504e+00	-6.582267726531278562e+00	-6.130161890523163848e+00	-5.991037529298572473e+00	-7.382970686214212819e+00	-7.946328834371617411e+00	-7.533088944169274548e+00	-6.930722703041359622e+00	-7.105133668010314985e+00	-7.682373890260000060e+00	-8.020201592707891791e+00	-8.128115081253440621e+00
-3.228594796813684997e+00	-2.943445720893665740e+00	-3.062462803481811768e+00	-2.902160045905973096e+00	-1.909044514333820164e+00	-2.529722054134891707e+00	-3.017355943368078997e+00	-1.075596329330340328e+00	-4.098128282042454718e-01	7.020736172422550325e-01	1.906904973270501680e+00	2.514327705013425174e+00	3.081433812933303873e+00	2.409571183439246589e+00	2.185274081608611585e+00	1.990806017885255574e+00	1.740704200107507038e+00	1.227869205586331613e+00	1.289274744723944099e+00	2.258022523196971498e+00	2.638303037457241818e+00	2.235287256078067220e+00	2.256978381135799516e+00	2.537484583494054480e+00	5.532673536671477432e-01	-2.443627470708801930e+00	-2.815783315321772395e+00	-2.086131987493090811e+00	-1.676835959962323486e+00	-2.054712297977194346e+00	-2.272158074920026305e+00	-2.297158655869619537e+00
2.803965214699688069e+00	3.077726393195896026e+00	3.064939676792745260e+00	3.719765478252208268e+00	3.248073044163122702e+00	1.974542432461093844e+00	1.996690476950781612e+00	1.166749306873894332e+00	6.732195448331294019e-01	9.008823389182943897e-01	1.725073729166392011e+00	2.054270175763238004e+00	2.428903054469585765e+00	2.404108454527941419e+00	2.428853085573977832e+00	2.433591253421441891e+00	2.275297922884302437e+00	1.960496238514560341e+00	1.842668518652872622e+00	2.251512376734359222e+00	1.663461925739587954e+00	1.687284373773612067e+00	2.488272298698820606e+00	2.306602948832685573e+00	2.852134752057220002e+00	3.404133164474214990e+00	3.423770874363567085e+00	2.985987413811921343e+00	2.556330637072710132e+00	3.166734231690288226e+00	3.567253174073013344e+00	3.466857744050424461e+00
-5.984329164855592076e+00	-6.587209455160198068e+00	-6.549964948058263126e+00	-6.749132019028085239e+00	-6.688123252081151549e+00	-4.297550398946395234e+00	-3.683282150830606394e+00	-3.962709992923903801e+00	-2.893780683127374687e+00	-2.581893276747772248e+00	-3.326523765456336434e+00	-3.967219767046858081e+00	-4.739119280234809217e+00	-5.134296255097357431e+00	-5.857495573877989692e+00	-6.096261833021523024e+00	-6.242695619312175204e+00	-6.339174700480001867e+00	-5.918435023669292860e+00	-4.598095742442348310e+00	-3.954137629408299048e+00	-4.897637782642432214e+00	-5.028339107107180794e+00	-5.281836512864752642e+00	-6.351220317591963038e+00	-7.483103660049473582e+00	-7.265380005283494036e+00	-7.209152241243112158e+00	-7.479940893781500399e+00	-7.626273005147351292e+00	-7.524998219327621030e+00	-7.473497475126054113e+00
-4.645951976909099557e+00	-4.822388763026435932e+00	-5.086115323305519631e+00	-4.916478375979164817e+00	-3.588206976611888255e+00	-3.311082018334703392e+00	-4.108541585347446734e+00	-1.657250187018877385e+00	-1.451599459593249097e+00	-1.868914399187283415e+00	-1.873100567123477944e+00	-2.155605904348751434e+00	-2.225950048631331502e+00	-1.787346123491236227e+00	-1.311120003564162806e+00	-1.350584621590078527e+00	-1.370042126049824116e+00	-1.400186640321234854e+00	-1.446910514090641531e+00	-1.667983161684956750e+00	-1.745145510584717119e+00	-1.506158563164361919e+00	-1.872523123027557856e+00	-1.667771130235035981e+00	-3.418715515191923959e+00	-5.581136358799963837e+00	-5.493738052439292474e+00	-4.678316085151259074e+00	-4.370031375351246972e+00	-4.974832192344543103e+00	-5.392148803702632165e+00	-5.302208148432635326e+00
-5.937499630459326383e-01	-4.600781825168398509e-01	-3.660284697219035044e-01	-3.677794828226310653e-01	-8.715021798732931479e-01	-1.481904850341472901e+00	-1.505488349010575488e+00	-1.467395258259235336e+00	-6.936181427272183342e-01	4.019523145897184735e-01	9.139203831138900114e-01	1.281313773021528268e+00	1.825846964741886458e+00	1.287514396483669277e+00	7.669886897108408874e-01	4.639222814406625539e-01	-4.412479184203778326e-02	-3.987317159664470756e-01	-1.837362267603844801e-01	9.180558782365407788e-01	1.796192550765910223e+00	1.313553628289978459e+00	1.429452165382756101e+00	1.581585073191558166e+00	1.836129025989063468e+00	1.225664590779492746e+00	6.357591872889707396e-01	2.151683779847866906e-01	1.652796976177335342e-01	2.792027730013671993e-01	3.822845961746935139e-01	4.453795472047828441e-01
1.582407676442065370e+00	1.450164265885133252e+00	1.489788895524451373e+00	1.353751620548014678e+00	1.411431262973978695e+00	1.803474620369216463e+00	2.105441132129017401e+00	2.168349623031807560e+00	1.837172164886356596e+00	1.663362180615112429e+00	8.533984165465148264e-01	8.008100897110276284e-01	8.864319639521034411e-01	1.237983010890409741e+00	1.306638498286721850e+00	1.341285415057946295e+00	1.412143066067324204e+00	1.467742367255331137e+00	1.670935408106759557e+00	1.713816557357708881e+00	1.548150426083658715e+00	1.584568121828094478e+00	8.978117697647437501e-01	1.160962886297811636e+00	1.141201040832096059e+00	9.321580459114420236e-01	9.152109079078852849e-01	8.495887347677488766e-01	8.461220094144736859e-01	1.062040977105487283e+00	1.299956433005334588e+00	1.352403362493219907e+00
1.829259843066472213e-01	2.305783932972630124e-01	2.154757243143590462e-01	3.527087844850452236e-01	6.924397879445018944e-01	1.056690049710148349e+00	1.144883026318939345e+00	1.247375227894993666e+00	1.170722656431680608e+00	1.364733127475503904e+00	1.021332793389119420e+00	1.166472918936954928e+00	1.257077023965982310e+00	5.388553475177136898e-01	2.178963949153484847e-01	2.581356624579769776e-01	5.838119458614872137e-01	4.987607006455341274e-01	7.293838841770473591e-01	5.205933061755525504e-01	7.060358882747789222e-01	9.821090771630908156e-01	5.960279007760407310e-01	-1.320226533974228345e-01	-2.832777169792815020e-01	-2.595634741095568729e-02	-5.621189405463827143e-02	5.875358021504074602e-01	5.379657808724216395e-01	3.672702699908091117e-02	2.272464189902981546e-01	2.312217550606373573e-01
3.697582689339849793e+00	3.576598397270074781e+00	3.298000001908409473e+00	3.756006680487252058e+00	4.265671697296724574e+00	4.263177559669699690e+00	4.264282728535990330e+00	4.085779629161700122e+00	3.271883787807092325e+00	3.021010240878730269e+00	2.746265977093996113e+00	2.515466260868959303e+00	2.234994160958712506e+00	2.709621839869981841e+00	2.932013706924711638e+00	2.926811376558547728e+00	2.780138462195722582e+00	2.674236572752937136e+00	2.760020974840875940e+00	2.693132255914754136e+00	2.103357513670046863e+00	2.052986146490937802e+00	2.427852143499930726e+00	2.739044998829728073e+00	2.665059283982702532e+00	2.453870992154049802e+00	2.997488504455053882e+00	3.054738787561787294e+00	2.064501499722228850e+00	2.553658576849570316e+00	3.345858647260006702e+00	3.404042930598672800e+00


==> Cifra_figuretem/100/RPdataGreen8.0.txt <==
1.264004549197027316e+00	1.266516573491578423e+00	1.423035933217171811e+00	1.544642462081588397e+00	1.644750955811944193e+00	1.755754850540413470e+00	1.971081821398293021e+00	1.911262386117335232e+00	1.866433563634314785e+00	1.991602570110798442e+00	2.065623150501061822e+00	2.053455913353698481e+00	2.051669264568555029e+00	1.804140493516536825e+00	1.588191548560302868e+00	1.747336965197531233e+00	1.647215571849215854e+00	1.579727923058840577e+00	1.387046777788653262e+00	1.271161309268076467e+00	1.142496805168236707e+00	1.233455454989870193e+00	1.294485674979923173e+00	1.620896045244158534e+00	1.770518508622497933e+00	1.803432932655098409e+00	1.813266514052781719e+00	1.854135864948270873e+00	1.896665537034818882e+00	1.943246784908412739e+00	2.041572143834105457e+00	1.930187693754018330e+00
1.849025905873945330e+00	1.693029941214156064e+00	1.397374793805144622e+00	1.190500980239620032e+00	1.356594694674513102e+00	1.796489022756799780e+00	2.232041627919692406e+00	2.494153863793483694e+00	2.531476915342999234e+00	2.982479692221619239e+00	3.024154826346042491e+00	2.159285844144698707e+00	1.205217240269001788e+00	2.099931282870731497e+00	2.018080263867099156e+00	1.380582167014922979e+00	1.239732694050629247e+00	1.283540630410025862e+00	1.871112536260430614e+00	3.036185109036032781e+00	3.078029058402036888e+00	3.310998985918565118e+00	3.158796571726176783e+00	2.575875485280712418e+00	1.787147774249438825e+00	1.536565059341871597e+00	1.374414480374432035e+00	1.407806887882272262e+00	1.415205095017880055e+00	1.357929303523245590e+00	1.486848696122277769e+00	1.523754319644460953e+00
2.196730163314005058e+00	2.341173153956057629e+00	2.452947198650969440e+00	2.512152176583632990e+00	2.527218017735338496e+00	2.283931360707927016e+00	2.069005160586379066e+00	2.563612912381132869e+00	2.842836666986858773e+00	2.885351749598412230e+00	2.984480867974153906e+00	2.955653037526151383e+00	2.782934575784805631e+00	2.857545586739188792e+00	2.738036801590000735e+00	2.573465471295957041e+00	2.823109515543294812e+00	3.019317750453424765e+00	3.089711090448977959e+00	3.013841103074281769e+00	2.660074283508127024e+00	2.574547174446918607e+00	2.525588524008425484e+00	2.669453755041326648e+00	3.015328799484989553e+00	2.980300550134471038e+00	2.981780309268605933e+00	3.058130071354818735e+00	3.202953137797711847e+00	3.042628089422898974e+00	2.967206455185853908e+00	3.043422385247595230e+00
4.114251759797737384e-01	1.078925815253957698e-01	-1.849456426181234070e-01	-2.498634165698289389e-01	-5.484358793424227302e-02	3.792732189876724114e-01	7.644563622352477106e-01	1.048936242826775667e+00	6.320287267873307968e-01	3.590565318565072106e-01	2.880522893563825515e-01	-4.745973406972246039e-02	-3.948929623326750682e-01	1.028610824263620771e-01	-3.280276537495901423e-01	-1.035680569650036187e+00	-1.300810540870444232e+00	-8.899405724404575446e-01	-1.245598473761135194e+00	-1.931151762101893210e+00	-2.068343103622570567e+00	-2.003004248716758084e+00	-1.901491691316237409e+00	-1.383841353825785880e+00	-7.877947709530391807e-01	-5.068151982173688674e-01	-4.913740785847010017e-01	-4.448821753377061317e-01	-4.693066920880435977e-01	-3.109105491467687443e-01	-1.136867975036166267e-01	-1.722723360465455156e-01
8.016151454641858853e-01	9.352496443341874466e-01	8.739087484899644709e-01	6.214816554612795363e-01	7.641897677328663985e-01	1.036969316684299924e+00	1.413512747622626575e+00	1.827584098856732231e+00	1.769374945415002731e+00	1.879144627124149647e+00	1.891361386582962822e+00	1.585585086369062147e+00	1.079008351685085687e+00	1.281139927732981132e+00	1.283886219473686641e+00	1.116571232102600231e+00	1.104659456138611162e+00	1.166422616463042905e+00	1.135165635239992588e+00	1.215521073713338174e+00	1.046859415022186823e+00	8.977404166462554791e-01	8.627237030993351041e-01	8.207358760264052977e-01	8.951604956695350390e-01	8.276437864593775284e-01	9.374234354579810136e-01	1.063553318075942222e+00	1.088856389989520723e+00	1.152933030062553987e+00	1.127957532234035387e+00	1.109129078430639348e+00
-4.800774074435434913e-01	-4.937767285933904460e-01	-4.614952426253640105e-01	-5.715433609637533552e-01	-3.679263151142272981e-01	-4.114648805992104363e-01	-6.395717954825678175e-01	-3.820408404279109216e-01	-7.327722669780140086e-01	-8.984648581373254617e-01	-1.128657740646945573e+00	-1.581020246877678836e+00	-1.668820202029775990e+00	-1.520247381846185242e+00	-1.135634865518852399e+00	-6.577333374768771224e-01	-4.572418203247530788e-01	-6.541162941878551906e-02	2.537722220265820616e-01	3.737494338549233186e-01	2.094445667492505214e-01	3.268526992374291007e-01	4.637040946871030106e-02	-7.914551072992592751e-01	-1.176683498989977261e+00	-1.386209899057959660e+00	-1.518270539880710368e+00	-1.390028446011764007e+00	-1.257000978618893150e+00	-1.289120479523010010e+00	-1.138623360343990587e+00	-9.941894578658464487e-01
3.359314989506011706e+00	3.360425931718430625e+00	3.407255012660366678e+00	3.639237313378455685e+00	3.596569717204364469e+00	3.293029291013034321e+00	3.006706073767329901e+00	2.951761367887932863e+00	3.203809020936889240e+00	3.435428390585113068e+00	3.409954004365909785e+00	3.668494252410380962e+00	3.632689958647528972e+00	3.233000908747622137e+00	3.115755189988291374e+00	3.237227904464224260e+00	3.180578123888951669e+00	3.271605509401243950e+00	2.658436865643087454e+00	1.493117645445884989e+00	1.545246228559369328e+00	1.667827408312160253e+00	2.056448243272982701e+00	2.165906347678000721e+00	2.189467942008852752e+00	2.137630464989705992e+00	1.923386135413380771e+00	1.879002181185623233e+00	1.755844186854456535e+00	1.854368499566567463e+00	1.917375621408210051e+00	1.903101839944813189e+00
1.071108144528946315e+00	1.146790337343676081e+00	1.164387555766961402e+00	1.256592207429804819e+00	1.312527153420404380e+00	1.085439474358250722e+00	8.972367055781049761e-01	1.180256684557437596e+00	1.416816671465328525e+00	1.408359930723994902e+00	1.223377204399178853e+00	9.488259830650611626e-01	3.355288285565153350e-01	5.590467807620468355e-01	7.990029470959549851e-01	6.698593016465662631e-01	7.362187443110934648e-01	5.467020313060202419e-01	7.394948744169358434e-01	1.176835612959176380e+00	1.243540792634338032e+00	1.055251012367862895e+00	1.047447095554780327e+00	1.024390354197545427e+00	9.485795146782959320e-01	7.712421968146504492e-01	5.658750713874003413e-01	5.807145108933531308e-01	5.549050627054806784e-01	5.600282708011263821e-01	6.051990683797149329e-01	7.784451263562555123e-01
3.026049126031947201e-01	6.238439712202413778e-01	6.417463818484617777e-01	4.928111254779486416e-01	4.539949998182669644e-01	6.990520436810085947e-01	6.911012433286287671e-01	9.163823584936358069e-01	1.043308307346016317e+00	1.175549566160133619e+00	8.353406450408492612e-01	7.646813370579309543e-01	8.826350746348629039e-01	5.519700889211252015e-01	1.580120251242206342e+00	2.652119983289165095e+00	2.829191125151115038e+00	2.741703880598159060e+00	2.239303754129238211e+00	1.759424073052034965e+00	1.876939103142607035e+00	1.765311802785264117e+00	1.434949676988220846e+00	5.585603381878420093e-01	2.992050169836813489e-01	2.323598683825085498e-01	2.222133998161042456e-01	3.768945015073109361e-02	1.220684855884441311e-01	3.066288668425135588e-01	1.831750622158800912e-01	1.243780791487851534e-01
3.407809801997770727e+00	3.639500890851662618e+00	3.590727139485647257e+00	3.460316860404499373e+00	3.234191833631809843e+00	3.193888838359942639e+00	3.079838677232201061e+00	2.818059955005348005e+00	2.431273483353237896e+00	2.275515908970036083e+00	2.307613463420713273e+00	2.637890310517843950e+00	2.746136743156473159e+00	2.534227479644190595e+00	2.707381542653997553e+00	3.158341898952586657e+00	3.304833884892346418e+00	3.266187569785755418e+00	2.657263022277843945e+00	1.795453555895548226e+00	1.930590174370984791e+00	2.096071866771436643e+00	2.109505465518607625e+00	1.825353370493506100e+00	1.721722239990224779e+00	1.622758189916899019e+00	1.620369251345476380e+00	1.695827521684997841e+00	1.734209664644208448e+00	1.820445057032374025e+00	1.719729852244834323e+00	1.636727076589512331e+00
-2.002927165982537616e+00	-2.233786687882995281e+00	-2.204560464176557488e+00	-2.075733166065703905e+00	-1.713238184368333306e+00	-1.384677760230344612e+00	-1.155175765752118000e+00	-1.112323382761577717e+00	-1.318261887262967225e+00	-1.366658344900558264e+00	-1.577068725008368810e+00	-1.772023215195448698e+00	-1.588527337457040778e+00	-1.619011293068054469e+00	-1.392577354905306652e+00	-1.299327248336008767e+00	-1.550195113202049946e+00	-1.258752958996676607e+00	-1.354471738150220039e+00	-1.766606853775015695e+00	-1.879819528009076590e+00	-2.028593834977244992e+00	-2.082168082794472408e+00	-1.966109175883975491e+00	-1.595548683567667325e+00	-1.299302086678676194e+00	-1.116370370170741255e+00	-1.169272867282264539e+00	-1.217554282640095797e+00	-1.114665547107264842e+00	-9.953473408160620206e-01	-1.064064344501863602e+00
2.384543734277224214e+00	2.553009422354652447e+00	2.510228827546323593e+00	2.684146161790979868e+00	2.598406059080239139e+00	2.366626590620064974e+00	2.116254589365532901e+00	2.233665809103022593e+00	2.502029247386292621e+00	2.537577131327341196e+00	2.452147370121251946e+00	2.464479784407779928e+00	2.210828887961875822e+00	1.648894859417843417e+00	2.069893751514813918e+00	2.945581018092016112e+00	2.999719912874474481e+00	2.641591857499623330e+00	2.351771408465906710e+00	2.233536941147790333e+00	2.262881671588126586e+00	2.263480481090186736e+00	2.326851794251465044e+00	2.486319903860405134e+00	2.643259366878464522e+00	2.439570184234771233e+00	2.417436278820836559e+00	2.305377110404551733e+00	2.299354271200076738e+00	2.291143003600524253e+00	2.105888598539089607e+00	2.115256001562570098e+00
7.094104710727371366e-01	7.841762864172242553e-01	8.105594651991286925e-01	9.022664628023669975e-01	9.393913005419929352e-01	4.530528099450697455e-01	-7.998796675162624104e-02	2.304184450412388174e-01	8.155557935878375853e-01	1.007399319332734189e+00	1.061714518271310359e+00	1.223186492551310289e+00	1.338449260930038909e+00	1.334739184228979525e+00	1.021727350156701686e+00	7.244737959762663770e-01	1.019327859561965477e+00	1.078178472094194262e+00	1.479151293112271448e+00	1.987188420540521028e+00	2.014834419254261544e+00	1.950852047286123936e+00	1.780460910475724079e+00	1.545058739373573298e+00	1.143892057552529984e+00	9.109016888692047509e-01	7.593790408443964468e-01	7.279319078554259415e-01	7.795955130387004495e-01	5.921728526877703125e-01	5.263690109517810134e-01	6.506576174135113577e-01
2.734029153993283945e+00	2.895343062210932850e+00	3.112801896229920651e+00	3.100746706045493184e+00	2.861280736695732241e+00	2.679363990566458575e+00	2.489354230581144911e+00	2.003030830982205135e+00	1.760786855809086671e+00	2.115802853329949773e+00	2.204315941495262887e+00	2.361123322078675812e+00	2.711214793356520936e+00	2.591169934242496087e+00	2.617622231113367892e+00	2.791100142151691443e+00	2.764146001535366715e+00	2.823397182984717091e+00	3.031454861012816693e+00	3.165763598518501976e+00	3.391857314331517603e+00	3.250828702465538012e+00	3.251648400849245224e+00	2.613426665285401906e+00	1.856054179132352600e+00	1.664063481344723705e+00	1.720030444529843328e+00	1.699992598086256468e+00	1.757970314927844724e+00	1.792873405377333640e+00	1.798711295471424165e+00	1.875095608460618957e+00
2.823003896047664885e+00	3.047847886362686332e+00	3.286892237019781504e+00	3.121011613128109818e+00	3.131440740259151756e+00	3.157008919393101909e+00	3.011166481662236549e+00	3.018030633679965380e+00	2.964392150309013374e+00	3.118844324170844118e+00	3.086938256618846133e+00	3.004697195366113682e+00	2.992531338140052899e+00	2.851602164563050046e+00	3.178165467625767793e+00	3.647212652003895883e+00	3.685480001704093400e+00	3.582331353055712597e+00	3.858344253945217961e+00	4.393440460981167917e+00	4.443614455446515343e+00	4.335433161286124992e+00	4.261680437813238242e+00	3.626013639240146524e+00	3.011962662390971435e+00	2.753979349368639973e+00	2.745755487149688534e+00	2.675077019465426975e+00	2.732818795392645050e+00	2.684758668673902893e+00	2.687172450055178352e+00	2.820164024742381148e+00
-4.123822345490161467e+00	-4.249769355955015371e+00	-4.312937161948410925e+00	-4.150952570069769365e+00	-3.687848984868216107e+00	-3.596448658482848337e+00	-3.534922265067448777e+00	-2.955403510460464123e+00	-2.339382888535444405e+00	-2.740695400613096577e+00	-2.721382802646539201e+00	-2.841272367864440707e+00	-3.080493333203954798e+00	-2.885028898108334516e+00	-2.944358216893177893e+00	-3.273567729575820096e+00	-3.147354183984983234e+00	-3.336622010859340737e+00	-3.098271348679002113e+00	-2.256675210958952515e+00	-2.418761547979307647e+00	-2.429898484883148413e+00	-2.451544985788001618e+00	-1.369422397001778702e+00	-4.595384856806509211e-01	-1.771926065592201172e-01	-2.627432888501752828e-01	-5.367476918639717542e-01	-6.886957277958759560e-01	-7.741878233419178246e-01	-8.916497686328231920e-01	-9.209548043222393066e-01
-3.477987609862954521e+00	-3.578214509081134143e+00	-3.533863688277387283e+00	-3.380059973476990720e+00	-3.271626034465211053e+00	-3.505955017436335197e+00	-3.670807995901235188e+00	-3.514464068904131988e+00	-3.470113366273742894e+00	-3.633784794770545279e+00	-3.741374727263381939e+00	-3.719189573116218561e+00	-3.447373701400707091e+00	-3.216441880431214706e+00	-3.029717473350951096e+00	-3.315429379446508396e+00	-3.550289642595247042e+00	-3.657820428188929718e+00	-3.668657894788621476e+00	-3.914347836088828192e+00	-4.038745684524471358e+00	-4.584428430213175254e+00	-4.467860670561797143e+00	-3.817326102408076682e+00	-3.103406474677361082e+00	-2.886576622641461753e+00	-2.926953061025125979e+00	-2.896087013168736402e+00	-2.865178834338391489e+00	-2.871275828048715173e+00	-2.811282197677369421e+00	-2.668524679664032284e+00
-7.780786142616619161e-01	-6.620765920533090432e-01	-8.928071155883458010e-01	-1.027064157557942892e+00	-1.268900023187805148e+00	-1.449126176487482098e+00	-1.477752504473665685e+00	-1.560473944169090021e+00	-1.626649642251204675e+00	-1.587362354989405366e+00	-1.322875848027834200e+00	-1.281539174758692834e+00	-1.296226728682279727e+00	-6.760351158089947798e-01	-8.400146019901035821e-01	-1.353528760253615459e+00	-1.384222148340150893e+00	-1.611978928409634193e+00	-1.588284970232621829e+00	-1.553503850430701272e+00	-1.653634072175023562e+00	-1.387223224458887794e+00	-1.451282860188832347e+00	-1.305290315938187229e+00	-1.258885002881966253e+00	-1.225205755835972798e+00	-1.253683408223160933e+00	-1.286278883223046288e+00	-1.254534728954644018e+00	-1.332288168621700519e+00	-1.489524422274739912e+00	-1.562126615931983542e+00
2.038327143834687050e+00	1.995245515680381665e+00	2.093475258128330907e+00	2.175263760427601500e+00	2.441305851987030096e+00	2.828188356289142114e+00	3.030180760668270690e+00	2.799771902764862208e+00	2.622025898014262335e+00	2.293611151669903148e+00	2.167433666992437225e+00	2.077784143459494359e+00	1.513662995434124747e+00	9.610510632908875195e-01	1.929232268030927955e+00	3.263028050352121845e+00	3.210106564407813057e+00	2.905281734336613297e+00	2.345757844618244992e+00	1.836979933098312756e+00	1.857155377081024294e+00	1.938949000085649521e+00	2.083696855253006852e+00	2.302748454463964034e+00	2.591401035576232914e+00	2.641163676600266630e+00	2.634285682262112349e+00	2.507458302908002867e+00	2.485873577447875959e+00	2.705342302796945209e+00	2.776524631030119039e+00	2.735864800275782827e+00
-6.578405819838301083e-01	-7.774180781375717997e-01	-8.806418289682155232e-01	-1.033920688821844625e+00	-9.682854071586993738e-01	-7.027071714531043511e-01	-4.435375854524202244e-01	-6.451669078282131764e-01	-8.636395077044835000e-01	-6.918792305233366635e-01	-5.406612782214680335e-01	-7.326248131887298509e-01	-8.986538880547041419e-01	-1.535634933468173757e-01	-2.833317990227686711e-01	-9.652282758116529360e-01	-1.179882850236710912e+00	-1.140052321878444186e+00	-9.590481246200038834e-01	-7.065241642057278337e-01	-7.081087796736744711e-01	-5.734184348165137779e-01	-6.372973828745746028e-01	-8.757277018125331214e-01	-1.250821964849425649e+00	-1.227864732698071171e+00	-1.309386759759145757e+00	-1.169126503214567681e+00	-1.091878171975606993e+00	-1.142595196368487720e+00	-9.704414685650352146e-01	-9.505752747736512243e-01
-2.063878744893850925e+00	-2.008522739751188890e+00	-1.924387664567815071e+00	-1.963881613411919913e+00	-1.962726264619120586e+00	-2.175476397040664533e+00	-2.406062768171184363e+00	-2.505471368609673899e+00	-2.612431209021545797e+00	-2.565568873736575384e+00	-2.620081179527482540e+00	-2.552264013180979507e+00	-2.150405748435843645e+00	-2.855939919914903591e+00	-2.603875009898882098e+00	-1.724532085383385427e+00	-1.685001234645830737e+00	-1.635316890220090968e+00	-1.566727970276921234e+00	-1.612421606617203684e+00	-1.662858844784888213e+00	-1.652295082211175936e+00	-1.835655613053154500e+00	-2.310896322923548851e+00	-2.516556156998218885e+00	-2.686514345014686000e+00	-2.547066299129487899e+00	-2.413171923045228429e+00	-2.352722157313524409e+00	-2.464586845639607837e+00	-2.503554773492197238e+00	-2.458818014762413462e+00
-2.733806672400723947e+00	-2.649351427101455325e+00	-2.527644645873272200e+00	-2.521319489603806918e+00	-2.337620026131491890e+00	-2.070148386322490097e+00	-1.752458756915696192e+00	-1.632667169202140611e+00	-1.762569020746276305e+00	-1.964396365467192318e+00	-2.148750989428742653e+00	-2.088776123640379012e+00	-1.833740882013359386e+00	-1.887996404742432022e+00	-1.635541143083667270e+00	-1.575270920664580965e+00	-1.763437280163272503e+00	-2.167536459307604524e+00	-2.209000341492005859e+00	-1.948090219331891193e+00	-2.108497697571147356e+00	-2.145342346986313320e+00	-2.236282020313292040e+00	-1.850918509394891887e+00	-1.302714411652091231e+00	-9.817181231701507249e-01	-9.671962116209879001e-01	-1.125113066478752533e+00	-1.251336605739230112e+00	-1.242854696251712632e+00	-1.218928158366381131e+00	-1.255596989260921337e+00
8.441942877247236021e-01	1.050815672183046834e+00	1.102806082466363469e+00	1.005589476893031575e+00	8.037121124344581702e-01	7.344559724896920772e-01	6.109031035291720979e-01	4.866742937429852645e-01	6.330846490196523346e-01	6.348380902126979919e-01	7.004693815806264379e-01	1.342223552025208155e+00	1.921552879193908936e+00	1.259970800477066000e+00	9.880475464283183795e-01	1.249367134543559743e+00	1.395457437645167165e+00	1.284357758788728265e+00	1.006388245254967950e+00	6.080662721625323952e-01	4.751106394536420141e-01	6.091371906605496100e-01	6.618299949870071197e-01	7.594933380625721320e-01	9.028494076168249727e-01	9.446873346505126889e-01	9.119156318761650892e-01	9.304115464886728581e-01	9.495690736009386734e-01	8.833628691064322469e-01	8.448114248065953236e-01	7.768733002800438658e-01
-4.367324260449709783e+00	-4.465511730624503350e+00	-4.673565287665485180e+00	-4.707833528442348481e+00	-4.549056450168060373e+00	-5.022265556606132719e+00	-5.324905558125517580e+00	-5.074495031238170029e+00	-5.083303334289353437e+00	-5.185781567473570774e+00	-5.119620914735310890e+00	-5.409718818961391840e+00	-5.500566565363572025e+00	-5.328813387165380000e+00	-5.356131838169485349e+00	-5.289854963471219307e+00	-5.260985361777061442e+00	-5.172989372562293298e+00	-4.660228760924308489e+00	-4.206945545740908621e+00	-4.449298348797878333e+00	-4.626266930871822503e+00	-4.753218830191084265e+00	-4.579090719442213242e+00	-4.389728470022279616e+00	-4.552709894688374170e+00	-4.509197960589004239e+00	-4.410236630552579307e+00	-4.338029324040195256e+00	-4.490977031651955720e+00	-4.529267621807499644e+00	-4.296432872087819987e+00
-7.934195847495085774e-01	-9.619462892881573968e-01	-1.169438586692647108e+00	-1.276642917296220814e+00	-1.364433648847378500e+00	-9.915720012971516173e-01	-7.080544460210317359e-01	-1.036001116053341553e+00	-1.196201576383791210e+00	-1.190251457251867873e+00	-1.036050754588794254e+00	-4.901503708773181089e-01	1.378394721406941692e-01	-2.883225142531286589e-01	-8.779231690678065414e-01	-1.201195316918671541e+00	-1.137155537850429665e+00	-5.273619666066968747e-01	-1.035662911726425550e+00	-2.093938629465823098e+00	-2.189125341016507242e+00	-2.109189503575661817e+00	-1.833849229015943605e+00	-1.650674472341925103e+00	-1.320125533442686461e+00	-9.928533772954296621e-01	-9.057635735841083058e-01	-1.011992719416334285e+00	-1.027388853470006636e+00	-8.853863084464872468e-01	-9.059762931554651288e-01	-1.070418153624972168e+00
7.585300660980525134e-01	7.938694745263916719e-01	5.804201069807624069e-01	5.049558281295435380e-01	5.886098729968227694e-01	5.547981460009074883e-01	4.702023391672889852e-01	7.921680174550687070e-01	1.068399374252996692e+00	8.606315608189382127e-01	7.966688127011574139e-01	7.295880994341022996e-01	6.541309234572822984e-01	9.392136722424184736e-01	1.366843370240638178e+00	1.721247534228064868e+00	1.960825006418856820e+00	1.742685092234586897e+00	1.557670066131036535e+00	1.312614480350808632e+00	1.297418514408885226e+00	1.425422898053388288e+00	1.137848274715375529e+00	1.219711656938361255e+00	1.643470514157552520e+00	1.710070968289771676e+00	1.841902062968692633e+00	1.660446277104115076e+00	1.565463853413698647e+00	1.519948205436609134e+00	1.270507621267954246e+00	1.107836278820065301e+00
-4.105164271596028591e+00	-3.844105076642944763e+00	-3.537189427209638026e+00	-3.821373524840369296e+00	-3.984915290002029931e+00	-3.362853942650755101e+00	-2.846949122803773768e+00	-3.273949130440965583e+00	-3.856143276834292699e+00	-4.105010439158616187e+00	-4.186599111291416264e+00	-3.920069223948140724e+00	-3.604079441619575164e+00	-4.005256708597123350e+00	-3.250479524243559126e+00	-2.635684576915513500e+00	-2.795501884911949286e+00	-2.759670156921305129e+00	-3.319892851618417851e+00	-4.128188944310291930e+00	-4.295973621983239177e+00	-4.456902631775172097e+00	-4.283043271393198737e+00	-4.581780527063836317e+00	-4.363767632317085088e+00	-4.015960612028226961e+00	-3.943242987774326469e+00	-3.871032816382294239e+00	-3.731396630163581918e+00	-3.523585644303139475e+00	-3.426396330427731840e+00	-3.461472878629894723e+00
-4.313881614666401632e-01	-5.899221237186041966e-01	-8.330672198011198626e-01	-8.554909021988336137e-01	-1.082578018005740716e+00	-1.498228164382791938e+00	-1.794884190799344914e+00	-1.934358737346088652e+00	-2.250513187611488330e+00	-2.490711337826653438e+00	-2.504340678060302139e+00	-2.564661852611121340e+00	-2.537794592938893423e+00	-2.683336340008301679e+00	-3.200500525804453211e+00	-3.348354315139295601e+00	-3.198752255926914589e+00	-2.889761792698464671e+00	-2.562379795462221388e+00	-2.403724880062999780e+00	-2.426055613968037150e+00	-2.158356834485978037e+00	-2.228415787357650224e+00	-2.393932497786714020e+00	-2.518559661176408948e+00	-2.625229914688115063e+00	-2.697629375987984357e+00	-2.665277306609761698e+00	-2.815369541653111707e+00	-2.861061882695019598e+00	-2.812274799360033217e+00	-2.717975239372416585e+00
-1.809879549885242689e-01	-6.183465677439460573e-02	-1.966354037770882621e-02	-8.892576871301958660e-03	1.028160547126145963e-02	1.063762858986462972e-01	1.832155686202642519e-01	2.353728407033623404e-01	1.902664565895877125e-02	-5.684871845063772799e-02	-8.075633105307185311e-02	3.403827964347249657e-01	9.959998032797517942e-01	1.060301050837296977e+00	9.950987111458485801e-01	6.885760103186207015e-01	6.455054785467423395e-01	7.425736100729367628e-01	3.747529152769536465e-01	-4.290703390973720777e-01	-6.489503910465219683e-01	-7.877003623556796397e-01	-7.996947882534177765e-01	-5.063013439341460531e-01	1.656776782068568599e-01	4.971240800924347503e-01	5.566562363569922400e-01	6.150229848215950090e-01	7.181161017704530414e-01	5.828898732724181464e-01	5.592195263334857058e-01	5.444670876785846492e-01
2.373860210079076438e+00	2.386731209676137944e+00	2.437374105296366000e+00	2.290632685157446335e+00	2.027108826504413930e+00	1.947293297735126938e+00	1.835876436442581916e+00	1.213806302039742713e+00	9.207429479760441682e-01	1.206508137696280958e+00	1.406587634180277657e+00	1.497698579652773754e+00	1.719228048669278808e+00	1.891859628663517645e+00	2.066668620661363587e+00	2.278252469139158798e+00	2.311275508901867060e+00	2.234251600940528881e+00	2.227894392244447186e+00	2.075795500716198561e+00	2.232976790113946564e+00	2.386906948543620732e+00	2.404335427883859122e+00	1.645974276275480097e+00	7.815955915189370939e-01	5.374358148601724450e-01	4.677539050252662034e-01	5.356091564716563003e-01	6.184102081507164561e-01	6.076132382573732338e-01	6.228723610727122662e-01	5.474092296773548361e-01
-1.063097479234028198e+00	-1.228475497990199949e+00	-1.011578145947289231e+00	-7.800485278090260044e-01	-5.747171627314067166e-01	-5.442954426906019272e-01	-6.391669925857603740e-01	-9.468908491971906871e-01	-5.080113072453493750e-01	-2.482362430621233018e-01	-2.208995391419774912e-01	5.716427474985565776e-02	3.189584152401119810e-01	-4.266226451771903960e-01	-2.645926852173021704e-01	3.877356259625929780e-01	2.696429647109470085e-01	1.257297976398545902e-01	6.013923014947578777e-02	1.944501854788631412e-02	7.645419086966462330e-02	1.516492435947900674e-01	2.978713818689393555e-01	1.855598466003098579e-01	-1.442172320801309027e-01	-2.154706406377189243e-01	-2.817240616930647423e-01	-2.209750508945098890e-01	-2.392733062878619199e-01	-3.583473479531779082e-01	-2.652366387129802550e-01	-2.715782222156262748e-01
2.668080644778898058e+00	2.621672149245041883e+00	2.377283731903772068e+00	2.259197714001530244e+00	2.118524370957404646e+00	2.352866157322128782e+00	2.651543942523562958e+00	2.348398292837254875e+00	2.033356266409582780e+00	1.901914579821866624e+00	1.790023084451526358e+00	1.738472792238051623e+00	1.330836530308734167e+00	1.814439519791851030e+00	2.383161092936957104e+00	2.467993318576424677e+00	2.278171417846478253e+00	1.522140417862103190e+00	1.449217060066418039e+00	1.751276717487004531e+00	1.795707453789211039e+00	2.002782116550754665e+00	2.044636944211772889e+00	2.067028208080449847e+00	2.031939763600872695e+00	1.999807490294871037e+00	1.936950132769124089e+00	1.854823982312805652e+00	1.629512384262559399e+00	1.626484540699774772e+00	1.586186894897926969e+00	1.665139202160726750e+00


==> Cifra_figuretem/100/RPdataGreen9.0.txt <==
3.381866013741729571e+00	3.574951588406975134e+00	3.700234163583306035e+00	3.643448422837221923e+00	3.579877526727205161e+00	3.665726686960089520e+00	3.713894077085616807e+00	3.660710242971496609e+00	3.987060034193146141e+00	3.974491269891830658e+00	3.958869765333587587e+00	4.018343583700408672e+00	4.265421031269985619e+00	3.831096533793910019e+00	2.945108343594377232e+00	3.140932628026437801e+00	3.254072615224023579e+00	2.284166164978328695e+00	2.407256984418614909e+00	3.880368700257271541e+00	4.221118563928928147e+00	4.054918043698750196e+00	3.318552418493339484e+00	3.415740806761730752e+00	5.055260789353134498e+00	5.287041958191659674e+00	5.349219573368368508e+00	3.998950881726252682e+00	3.343293499865469531e+00	3.301937037003675357e+00	3.192486025171662689e+00	2.704661418551821406e+00
-1.280019306184706496e+00	-1.100313806898275182e+00	-1.148697399457344170e+00	-1.349197400160665916e+00	-1.248364740174716880e+00	-1.194996009014214211e+00	-1.232629916666222236e+00	-1.275707289622020513e+00	-1.238042901000067531e+00	-1.247351841451487031e+00	-1.353265955685937216e+00	-1.250115335760433322e+00	-1.152716295424398352e+00	-1.027068972134567826e+00	-7.293795037731476416e-01	-8.351692728755397699e-01	-1.115889477981311773e+00	-1.803495913285589225e+00	-1.996314398435514503e+00	-1.428323647991400769e+00	-7.160621682859941162e-01	-6.018956391419735263e-01	-1.454450410643851610e+00	-1.886817976439907563e+00	-6.379974123956375642e-01	-2.717170316790148976e-01	-5.665453479969055905e-01	-1.100848887967820877e+00	-7.922744412546705028e-01	-2.992765444071436298e-01	-7.515487627418417915e-01	-1.265618829802541923e+00
5.660381806206457256e+00	5.994847826111228350e+00	5.832292518952280069e+00	6.017676148725905172e+00	6.022244560395678015e+00	5.995549961152637941e+00	6.302387881564390781e+00	6.310661368477361144e+00	6.177602358474283406e+00	6.196807161893485905e+00	6.438372387870200164e+00	6.104200629554615176e+00	6.352884588149128930e+00	5.671129727472228765e+00	4.492235660234677574e+00	4.302337181852844417e+00	4.448708509503900288e+00	4.586715383063519447e+00	5.294435957233210033e+00	6.373127145313058683e+00	6.777473018843389596e+00	6.588376959694115520e+00	5.951569800672335653e+00	6.084110262955946702e+00	7.597172424413729530e+00	7.560294603493676213e+00	7.746492452625742153e+00	6.971887879736418547e+00	5.996690819895137636e+00	5.915709048881589105e+00	6.514332229003182206e+00	6.390280328596510628e+00
-1.375699077447261498e+00	-1.369626010270790006e+00	-1.161874831762464755e+00	-9.908141236752782133e-01	-1.205946884034079680e+00	-1.668577216232533411e+00	-1.732915598859553485e+00	-1.438880370623382365e+00	-9.109529734269710133e-01	-1.031878343101942930e+00	-1.323786705384726536e+00	-9.829435252168370329e-01	-8.294710544994570167e-01	-6.122692334696649974e-01	2.762947067487047659e-01	3.990651109844496336e-01	9.021044497705742182e-02	2.347877109716188238e-01	7.241388370788987006e-02	1.066462059886670755e+00	1.471919556834559328e+00	1.274478105880058942e+00	9.768202083656764012e-01	7.291382207688301698e-01	2.167763240336995634e-01	3.038351789355054344e-01	7.481629831085527815e-01	2.561513961115930438e-01	-8.418961163380420665e-01	-8.455126399918803104e-01	-5.878273195425594011e-01	-1.277064321470727570e+00
7.818304181855378898e-01	9.493269558250116980e-01	1.273584250579682386e+00	1.286819751806812739e+00	1.307409032938394722e+00	1.146695549001617076e+00	9.717348421801147440e-01	1.112897023682885012e+00	1.350911236990277375e+00	1.361985362809676303e+00	1.179974137589474337e+00	1.186977122238481286e+00	1.230828491544210257e+00	1.482024612439090783e+00	2.118771913409446928e+00	2.009284749724320029e+00	1.825800791887276953e+00	2.697203570856248955e+00	2.602902969886457196e+00	2.312265249058977457e+00	2.275899556759534814e+00	2.334909004459838400e+00	2.368684380717727578e+00	1.899743998804728884e+00	1.011084938090616614e+00	1.072059643375272042e+00	9.533879030032997859e-01	1.080277753266234431e+00	8.446154078471135307e-01	1.253447741503673107e+00	1.240295547941651755e+00	4.534009930947149880e-01
-2.746082636763851781e+00	-2.522696260889065289e+00	-2.754755547685909800e+00	-2.797660431831435091e+00	-2.538179172308827170e+00	-2.108347866346450328e+00	-1.864670033698615947e+00	-1.751308376256191845e+00	-2.248484028768539034e+00	-2.097196324516203525e+00	-1.825310331707109324e+00	-2.010496632952393892e+00	-2.044344804613687838e+00	-1.719202578686897187e+00	-1.390238759674051972e+00	-1.440004301560595446e+00	-1.538525337669375048e+00	-1.600587327166945295e+00	-1.801115836230042344e+00	-1.748506194976274353e+00	-1.731898978413894952e+00	-1.624682503725663363e+00	-1.578452178352011348e+00	-1.555386644559272336e+00	-1.924815212462293257e+00	-2.051492876178574232e+00	-1.958061925996978925e+00	-2.253212721012495479e+00	-1.664676749752422191e+00	-9.227831049493313564e-01	-9.886677553071123725e-01	-1.205942029575469920e+00
2.605465621281991329e+00	2.222307050840524489e+00	2.902934598655040332e+00	3.380968690861345216e+00	2.568821237544246738e+00	1.809339267663031325e+00	1.822131261591082740e+00	2.046037797878670350e+00	3.475951823277274588e+00	4.336585390836645182e+00	4.098663012243145332e+00	4.199269381572778848e+00	4.305997247318690491e+00	4.565621943127463389e+00	5.408544470849204089e+00	5.219812779959530857e+00	4.707142101516087251e+00	4.499382261256465121e+00	4.213104493773075276e+00	3.845387945468579094e+00	4.057489158430763965e+00	4.088452539065484004e+00	4.123041665597527050e+00	3.798564283551496334e+00	3.019019510384705729e+00	2.848013457250756275e+00	2.712940692812860544e+00	1.398326824124522139e+00	1.582117520538852906e+00	2.045893293851625661e+00	1.133589489270525386e+00	1.561414348430622434e+00
5.770405823127950501e-02	-1.453193741212089329e-01	-1.555611028939897778e-01	-9.619843735267014084e-02	-2.410295852767722902e-01	-2.730541309629042623e-01	-1.346073077222466052e-01	1.305073852377203886e-02	-6.343192863225888267e-02	8.247130428544013903e-02	3.120144843060435394e-02	2.225946476911747768e-02	-4.341556009718299664e-02	2.139963334588082522e-01	8.413225315069398080e-01	6.824697810244932938e-01	3.819444438165812694e-01	2.616828689887185644e-01	-9.382459623122502146e-02	-8.434530422508357272e-01	-7.052607373391389656e-01	-5.621256850848802555e-01	-4.825447130799876416e-01	-9.378296657842286610e-01	-1.625397417068534800e+00	-1.716713971949306305e+00	-1.830160567337079103e+00	-1.332269290424428432e+00	-5.128471120774844710e-02	1.755671447422172127e-01	-6.892629208404550401e-01	-2.515554449135640747e-01
1.165952028056091994e+00	6.978889119585039991e-01	6.218179667540395528e-01	7.328457997371244925e-01	8.042340770003780781e-01	8.513403450251411098e-01	8.528579333422758868e-01	8.985574485363755359e-01	9.711711934236174626e-01	1.161940377572760141e+00	1.195512533757669082e+00	1.121751149234367695e+00	9.341488242269520015e-01	9.272752506043066001e-01	3.190121151364192498e-01	1.311242311201118727e-01	5.224184037002629344e-01	3.223782724996641647e-01	1.653337662907038499e-02	-1.192505465192516434e+00	-1.474454094543452776e+00	-1.569623946691376393e+00	-1.294838089414350524e+00	-1.418702885929093549e+00	-1.970208171496322436e+00	-2.190031189363476294e+00	-2.494356275917825716e+00	-1.406777096689843631e+00	-6.970141061957092488e-01	-7.602454612632103537e-01	-2.328429276986868079e-01	8.580646162728325921e-01
2.821936005801662706e+00	2.139302790266969900e+00	2.735091549344687678e+00	3.120426638844681300e+00	2.565383374861968324e+00	2.166377133891234763e+00	1.951664111146454550e+00	2.054023819792822891e+00	2.795434333573248775e+00	3.386956410495620684e+00	3.379954311688985857e+00	3.090730571061872656e+00	2.983825020884077084e+00	2.945286798279510787e+00	2.980176239342617439e+00	3.202643608268796349e+00	3.341574428369292082e+00	3.605092718564024246e+00	3.408708777807404555e+00	4.098352456317590153e+00	3.769080628532661237e+00	3.497510216250645509e+00	3.751964734559811276e+00	3.674215210253100938e+00	2.831329761067272077e+00	2.506665844782976382e+00	2.520084919966237180e+00	2.033466795499708990e+00	1.826740599248162900e+00	1.506931570587063840e+00	1.476226491400453256e+00	1.302877986878058003e+00
-2.951610568598133089e-01	2.690402533818801456e-01	1.339361761787239043e-02	-1.111463681811921539e-01	3.203028607367871539e-01	5.543477333883940483e-01	5.843213047552701100e-01	7.527288934891052108e-01	4.611228813565459439e-01	-5.461356781900902901e-02	-2.047366076031853499e-01	1.823348758115548862e-01	2.305532196682916202e-01	3.757573198285784621e-01	3.677465554220892829e-01	3.924119583820621648e-01	5.383625336337962697e-01	9.909763493834966575e-01	1.099917813215015805e+00	1.484842258534744830e-01	-4.914068553972361642e-02	2.003954112228526624e-02	4.468859798355613311e-01	8.002598701022660688e-01	1.206760346345116808e-01	2.741461352394237716e-01	4.970491561027976513e-01	1.238665344279917369e+00	6.736875920558054176e-01	5.669726814748639043e-01	1.735889277756760940e+00	1.647642685516189864e+00
3.798237210702812394e+00	3.707992499831933575e+00	3.735139730736822816e+00	4.090599006426423045e+00	3.646856544086674923e+00	3.129504786416664519e+00	3.186580367918813383e+00	3.079156787038582088e+00	3.017541123067140951e+00	3.176389727228134507e+00	3.225095351940810318e+00	3.035547030483932041e+00	3.081184869328695619e+00	2.846683707864941848e+00	2.000616686095341823e+00	1.712979081220452837e+00	1.890668610431641916e+00	1.908508865893591588e+00	2.143982465082640232e+00	1.417580156755624543e+00	1.491116854620992083e+00	1.568100928665185689e+00	1.482666779943680568e+00	1.478235816442113215e+00	1.955873635741947947e+00	1.850995444035498538e+00	1.581680384251781257e+00	1.449835273977321926e+00	1.139654621834477854e+00	3.992602499601122235e-01	9.524321761322703805e-01	2.616842729050818495e+00
2.016848084946252229e+00	1.824861003039418339e+00	1.776141211151556210e+00	1.693336476640997734e+00	1.767155511478065932e+00	2.116785985365344125e+00	2.349970098853597644e+00	2.554504881367269498e+00	2.531326754820682368e+00	2.705547256068086881e+00	2.727434226435386577e+00	2.552472655884366226e+00	2.336606738566167518e+00	2.540509763528770115e+00	2.948336032289737840e+00	3.079962787440079897e+00	3.102821967844524131e+00	3.535803490617313027e+00	3.404443780186642066e+00	3.054636788105330680e+00	2.890974497310745406e+00	2.842116810574993213e+00	3.270045811274952641e+00	3.314311099800950178e+00	2.390408402178905156e+00	2.126165904309939680e+00	2.205530840660641978e+00	3.157606277150339924e+00	3.870030759971542444e+00	3.309750871684938645e+00	2.985417184650765776e+00	2.802694557924609864e+00
2.551845984186631888e+00	2.021497064195170612e+00	2.258805828310213037e+00	2.677673789975504537e+00	2.472760797807123989e+00	2.248678200759435697e+00	2.049781106464628966e+00	1.891321979668198150e+00	2.032923517959293935e+00	2.368395095872610323e+00	2.525720724358622160e+00	2.186254447559491165e+00	2.162530673496907418e+00	1.947315331721116261e+00	1.330393342897117748e+00	1.024127965425591702e+00	1.081600786421394123e+00	1.207933148363882880e+00	1.599138150763374622e+00	1.649334993246091896e+00	2.002543628265016196e+00	1.957935817623069896e+00	1.681892817100695936e+00	1.876550688245667065e+00	2.839979304575362740e+00	2.875926469463030433e+00	2.706417283899585247e+00	1.911017262669365779e+00	1.486092805990952392e+00	2.269003120622163916e+00	3.181162091535123970e+00	2.472030160387786779e+00
4.551294951598506167e+00	4.249015013028623500e+00	3.998462033875688437e+00	4.087255492946853863e+00	4.192656868711245544e+00	4.416730098959216200e+00	4.397782457559251235e+00	4.308147429120350758e+00	3.976058511775393267e+00	4.071499498692267238e+00	4.315370072075264574e+00	3.871395798332899929e+00	3.740209799961118353e+00	3.534744076735158558e+00	2.745982479154056133e+00	2.582234958397385594e+00	2.886135298346407474e+00	3.133504279132563131e+00	3.435174619245708438e+00	2.891918919035785684e+00	3.063815543084028814e+00	3.065366163628373108e+00	3.066430828025850097e+00	3.303562611386855252e+00	3.995575318604282611e+00	4.066258488154729456e+00	3.818489171420416994e+00	3.896179788939229560e+00	3.791995494438292980e+00	4.073842358818838605e+00	5.085427326179819296e+00	4.833522361795954403e+00
1.352674068405023577e+00	2.750860984508762375e+00	1.906533899843846136e+00	8.609611475107128431e-01	1.664040136890993615e+00	2.588046935730317077e+00	2.954337348012618936e+00	2.956079223430470027e+00	1.787363296368834176e+00	8.275393603497636086e-01	7.676659862812006407e-01	9.333502480971982429e-01	9.365589271826967321e-01	6.750917867758436941e-01	2.582270067479032760e-01	5.972660823427961008e-01	8.176447888519382534e-01	2.125384328062499273e-01	2.091253799185091855e-01	5.385814392045682464e-01	3.700763377122291975e-01	4.353822914617157536e-01	3.016758898774909992e-01	4.905094863863975196e-01	1.627895363302721554e+00	1.908993910047139586e+00	2.011202731478205941e+00	2.852679782482382631e+00	3.094329374878495909e+00	2.086104294915040125e+00	1.340131238637527256e+00	1.583184514883371641e+00
-3.600408905033288143e+00	-3.176357861548945394e+00	-3.398304626618291469e+00	-3.605000985377213585e+00	-3.427851495530956250e+00	-3.321669356537847229e+00	-3.218428724398362917e+00	-3.196507394376559841e+00	-3.613320723437641213e+00	-3.973166351768862459e+00	-4.194493565881941777e+00	-3.883599295044344757e+00	-3.850229352667733806e+00	-3.612863136693792665e+00	-3.144236100029782044e+00	-3.211775053231380905e+00	-3.166026201077096314e+00	-2.735560269429097691e+00	-2.870345220946949549e+00	-4.277631433707315800e+00	-4.539528180525756795e+00	-4.447603388361442533e+00	-3.712870748706351254e+00	-3.490254228374296552e+00	-4.650330156710951179e+00	-4.681354151399236940e+00	-4.407633153936603598e+00	-3.031375311202953338e+00	-2.755264841394907016e+00	-3.235911811483898948e+00	-2.993480615477051465e+00	-2.588472611078155516e+00
-3.187958799666903431e+00	-3.008589005978859365e+00	-2.709645790185667646e+00	-2.592982674947791999e+00	-2.737082778730819399e+00	-2.723801522122786700e+00	-2.823143365892028189e+00	-2.958945058810924067e+00	-2.903888558116038077e+00	-3.026051961713840388e+00	-3.045982549716759635e+00	-3.001056756621935939e+00	-2.829811921074159020e+00	-3.241701333486401548e+00	-3.792694220895425072e+00	-3.369215697916985608e+00	-2.996373463305913365e+00	-3.457560544267265445e+00	-3.449982263500796620e+00	-2.401327436647382907e+00	-2.603728108292332699e+00	-2.880921572363393413e+00	-2.781641935075968686e+00	-2.462527991241699077e+00	-1.925342286137426528e+00	-1.886294141270801639e+00	-1.679603334348705124e+00	-1.288478267848140568e+00	-1.252654794594265653e+00	-2.036304062343603061e+00	-2.406471351799604363e+00	-2.788872072609636099e+00
4.951786205232073357e+00	5.309743019980881051e+00	4.926304982894279760e+00	4.764063326367410589e+00	4.854420391593547102e+00	5.098063276738935556e+00	5.345359884562482122e+00	5.685720670567570245e+00	5.427910215046857445e+00	5.121758016547478753e+00	5.104091701128654179e+00	5.144327057207335407e+00	5.295096492171239788e+00	4.940718582115316337e+00	3.843755764977926148e+00	3.947367272344885158e+00	4.436225263158621424e+00	4.384820528054592437e+00	4.470756563512355619e+00	4.961201884675352503e+00	4.871362716508299329e+00	4.740041428630048514e+00	4.572059250119442808e+00	4.321529774304091909e+00	4.529174826048813607e+00	4.883606435812287927e+00	4.945414577832781156e+00	4.744352375142786293e+00	4.479408952636677377e+00	4.179780021073324470e+00	4.651343022883276390e+00	4.827923566328035321e+00
-3.376344445944020389e+00	-3.186952538913236488e+00	-3.191245348598118703e+00	-3.475941771323848517e+00	-3.272689872808302702e+00	-2.876432837418152477e+00	-2.950592493818250617e+00	-2.975059208764199603e+00	-2.846735284118908194e+00	-2.989981126191316729e+00	-3.124708000434500921e+00	-2.845209442365742358e+00	-2.788842011611364580e+00	-2.898215020504732120e+00	-2.891883570268049652e+00	-2.478954052365763605e+00	-2.379263977571663968e+00	-2.736789142087689530e+00	-2.841265209202237241e+00	-2.019157943067276140e+00	-1.947352168246350157e+00	-2.165332304170442868e+00	-2.181674812577989897e+00	-2.109585184801985314e+00	-2.120425987803694401e+00	-1.917692158538534475e+00	-1.689299842546668318e+00	-1.341689478782051692e+00	-9.840252584697429805e-01	-1.162202981326349693e+00	-1.367996146019455406e+00	-2.161481477089951309e+00
-4.469597385437751313e+00	-4.474020131152893320e+00	-4.645748629430856091e+00	-4.685787413793170764e+00	-4.518541362915962978e+00	-4.271144638524152271e+00	-4.217917201466852006e+00	-4.246690416404479862e+00	-4.520070859753034576e+00	-4.437986345015295875e+00	-4.305182635050997852e+00	-4.356036764330384337e+00	-4.431266920939886944e+00	-4.078247297290602091e+00	-3.816687850274056437e+00	-3.809469746574053683e+00	-3.677874818253919376e+00	-2.777567353841157161e+00	-2.692967219502512499e+00	-3.571143955361569144e+00	-4.115501010501633417e+00	-3.908104076132961957e+00	-3.215134228012251683e+00	-3.036133554503947618e+00	-4.376777096075961104e+00	-4.559927946377347219e+00	-4.615467430454079256e+00	-3.946283165447280084e+00	-3.685299076920189876e+00	-3.959492627134594933e+00	-3.610820731841005049e+00	-3.358302582073925624e+00
-3.161803790434828537e-02	1.951125846302086131e-01	-2.149253954660312327e-01	-8.429474907940534001e-01	-2.576750891148238964e-01	6.457993069515813866e-01	7.402683548423306670e-01	7.792305627000729595e-01	3.613656695828122989e-01	-2.256831566170967585e-01	-2.483801772038455591e-01	7.817079156434328380e-02	2.389813926819644649e-02	4.281628179252125292e-04	-2.676204572102244272e-01	2.466799860207910811e-01	6.202077830439384210e-01	-9.886237337791320412e-02	-3.732211329403007927e-01	-7.093340581598448491e-01	-1.342768155039627542e+00	-1.233950322590452897e+00	-7.551946189290178468e-01	-2.414473137047426221e-01	-5.434313373167564548e-02	1.224583455923792114e-01	1.564698491217784981e-01	1.309727975666983069e+00	1.824495317032565955e+00	1.369814870303775578e+00	1.053711785156264735e+00	6.779646687065556954e-01
3.677614297232940199e+00	2.973318475665656990e+00	3.024007639962655425e+00	3.122294886548496073e+00	2.987404623770277823e+00	3.092767770088491019e+00	3.210518642090028241e+00	3.305468842377597305e+00	3.723882079874951678e+00	3.998615216003214012e+00	4.152706780611850057e+00	3.995913990409901029e+00	3.836241779765444893e+00	3.821568405518087630e+00	3.510796532678611914e+00	3.722952115349998703e+00	3.979888462247247904e+00	3.692889082376676679e+00	3.523412295279584328e+00	3.546521295207334834e+00	2.992848727106506512e+00	3.037540140124107335e+00	3.326362153952991729e+00	3.694826559619213580e+00	3.742834337219254071e+00	3.470176314590001088e+00	3.405889284229869141e+00	3.387437928214269700e+00	3.503015366820986465e+00	3.284044690536794597e+00	2.792939522585891954e+00	2.723854916001741344e+00
-8.107489748881512526e+00	-7.432117878044182113e+00	-7.652075528541519844e+00	-7.735854114278343019e+00	-7.450437341059397589e+00	-7.281298961395782143e+00	-7.206414897801192154e+00	-7.230566897265271464e+00	-8.227634805571987897e+00	-8.642466946416782037e+00	-8.654136850278508319e+00	-8.636866458902270338e+00	-8.556744079698747285e+00	-8.126056737632891824e+00	-7.590491266890649236e+00	-7.703596934110178651e+00	-7.705183061833772662e+00	-6.842393647878762586e+00	-6.826016205919155588e+00	-7.578596287321583524e+00	-7.851489884302677247e+00	-7.542922371957105909e+00	-7.044974961633200472e+00	-6.880319440949739906e+00	-7.619002499878779311e+00	-7.506952054572041177e+00	-7.271920119846613240e+00	-6.496036750508019431e+00	-6.320364979613590783e+00	-6.098497575349917099e+00	-5.966745126930255161e+00	-6.315249947905156702e+00
1.099918942100102548e+00	7.845233762074163009e-01	8.274079518793363563e-01	9.367913081257435159e-01	1.017173296772552193e+00	7.868431508690166831e-01	6.948283061269128202e-01	1.097813743638236250e+00	1.708114493968563075e+00	1.632541911559803882e+00	1.350495477543204537e+00	1.743350942927408331e+00	1.563971859155631083e+00	2.192051384866838148e+00	2.785291309716840136e+00	2.841889716952510359e+00	3.105285096887321128e+00	4.600756479132767751e+00	4.546223562576025223e+00	2.481311004532278819e+00	1.356638762768697104e+00	1.704577628365716802e+00	3.046233970946728320e+00	3.696830768971036907e+00	1.790598924692190952e+00	1.672412408915856519e+00	1.636814857797088241e+00	2.704275384346450650e+00	2.002362673709085605e+00	1.480788506217979972e+00	2.159868112277218533e+00	1.383169866701674744e+00
4.001572139061024380e+00	4.420731740363981643e+00	4.157474571654487860e+00	4.222639282233869196e+00	4.448733138025196432e+00	4.524268912330758674e+00	4.558906263946780335e+00	4.483346304486479639e+00	4.101518024762516923e+00	3.775794566941498953e+00	3.928474494571266629e+00	3.704315147010169618e+00	3.767492015708797215e+00	3.089478189751133197e+00	1.563136575107413107e+00	1.696829890375942451e+00	2.303668927680992962e+00	1.846895694257586040e+00	2.109696893634778192e+00	2.359645980329869719e+00	2.097547965267892334e+00	1.911601770667803457e+00	1.916336910213530587e+00	2.443395724974108063e+00	3.882925314064713529e+00	4.019461666889551310e+00	4.041196795147810938e+00	4.209681031566686826e+00	3.487617806276558152e+00	2.882902064269027065e+00	3.583681475474681744e+00	4.032366442348399360e+00
-5.604705086532783653e+00	-5.743525805580737220e+00	-5.842381840857692410e+00	-6.109393781293401382e+00	-5.882544263061292078e+00	-5.575649173435126116e+00	-5.671871339743876916e+00	-5.615552732170638883e+00	-5.676165910895755395e+00	-5.814643740187311671e+00	-5.861968679189589082e+00	-5.559831762474439110e+00	-5.641116167954310257e+00	-5.372543628048306097e+00	-5.107557617472460620e+00	-5.032846486925238949e+00	-4.685748484536860659e+00	-4.027462046774846982e+00	-4.385394864993789277e+00	-5.558317234327046386e+00	-6.308637120926119835e+00	-6.341362875278376166e+00	-5.508912205072109991e+00	-5.770717343855957360e+00	-8.143527658307080586e+00	-8.293848310960907355e+00	-8.282020818482997981e+00	-6.637197218842968205e+00	-5.721791912072895059e+00	-5.510212581286619837e+00	-5.343000897824707884e+00	-4.963658720176391093e+00
-7.104203471012604965e+00	-7.714412096870623792e+00	-7.552380421159690549e+00	-7.280012128951040218e+00	-7.570128198410514209e+00	-7.765291181100167250e+00	-7.736227258823687336e+00	-7.453975997507066964e+00	-7.204589103120124349e+00	-6.897777610963780504e+00	-6.856972038172755468e+00	-6.762049003115705226e+00	-6.845230615397099427e+00	-5.942657392561692120e+00	-4.304125874138328811e+00	-4.123671929294615346e+00	-4.426285234732561413e+00	-3.839446811697042161e+00	-4.248556803422665062e+00	-4.504313706449480925e+00	-4.957259281477710111e+00	-4.540120775103740236e+00	-3.890306767423889589e+00	-3.773671689365056814e+00	-5.250870217928751416e+00	-5.384406778883646716e+00	-5.322518365022786746e+00	-5.363885452282762145e+00	-4.943328542412803728e+00	-4.721652328315044223e+00	-5.725856246380340409e+00	-6.808675809233127652e+00
4.406640618852273761e+00	4.306085645208742818e+00	4.292431641354026439e+00	4.160107993778652258e+00	4.282465720606859705e+00	4.516273914342881390e+00	4.632703451095267155e+00	4.692216587771782521e+00	4.806595708658949917e+00	4.748544824202630465e+00	4.784402155190119466e+00	4.694377934092048399e+00	4.686232587643075931e+00	4.342544191884642579e+00	3.864680283306947128e+00	4.026307158577445477e+00	4.200789515224716553e+00	3.897523422399294724e+00	3.996733447528880934e+00	5.142200117286963135e+00	4.977800219937543069e+00	4.715475263037369302e+00	4.527902873850654153e+00	4.880503215208043422e+00	5.456278687131431937e+00	5.231192376865271498e+00	5.638213046547335239e+00	5.398283349434686684e+00	4.580673457958781114e+00	4.627402284936170673e+00	5.199308350429204140e+00	4.934281634937994987e+00
-1.054759224785845051e+00	-1.473242534347356081e+00	-1.085973037649422990e+00	-9.405744160544090571e-01	-1.234769822810050321e+00	-1.365543568593395207e+00	-1.595669096017764410e+00	-1.747311002301304983e+00	-1.152608385986922945e+00	-5.844128410780462524e-01	-5.747686232717350574e-01	-6.301251598258070796e-01	-7.706079441956731335e-01	-6.635009223331017614e-01	-7.417670324793387282e-01	-6.760384610878015232e-01	-6.230774216765438966e-01	-4.533708577140137530e-01	-3.927764203950662725e-01	-6.795153017322174138e-01	-9.100915007946943636e-01	-8.475168031305653216e-01	-4.907795147506474609e-01	-2.427803883891819225e-01	-5.330755573392805813e-01	-5.402377519094140323e-01	-7.294934272330853009e-01	-1.255926300318563005e+00	-1.098203607470870979e+00	-8.592290348142530565e-01	-7.920907783709196792e-01	-1.247546088918461304e+00
-9.907031108510264139e-02	1.708317800494286165e-01	-3.119367764334402687e-02	-4.961167843491996465e-01	-3.631512321722755177e-01	-1.021191698708710238e-01	1.189998263610311975e-02	3.406861098466890808e-02	2.535107486378166408e-01	3.636541235220752122e-01	2.336852650736776227e-01	4.983594627485031237e-01	3.935553530288052326e-01	7.205681314992283815e-01	1.083540089639813075e+00	1.100159496034663009e+00	1.026576077012675947e+00	1.464760463537717827e+00	1.486017945074813884e+00	3.924724033739201423e-01	1.287539827088631239e-01	3.278417486496149613e-01	7.588867973413960799e-01	6.328052898521042691e-01	-7.022896977314321276e-01	-7.421267799984324620e-01	-9.113852894985445818e-01	-4.641631286771437104e-01	-1.316655735177963901e-02	-5.004009280853943809e-01	-4.518818909687857821e-01	5.657330896621060035e-01
1.359665385390565140e+00	9.437783371393104748e-01	9.660312624769045176e-01	8.696266247316288833e-01	8.280189840941902801e-01	8.375897171695275700e-01	5.488768606414167195e-01	4.468750219740926233e-01	5.590842796634921674e-01	4.451304662303852133e-01	4.036864668027229097e-01	6.372674311597759100e-01	5.504174861175189504e-01	5.488832970100416819e-01	4.463475643683629257e-01	6.810628529611216786e-01	6.705107240048492345e-01	1.472262353464131590e-01	1.224358526284244353e-01	-2.669942510641458155e-01	-6.131584784295432966e-01	-2.909270963118925635e-01	-8.746002134890261404e-02	1.434025333484346409e-01	8.331633297151936901e-01	1.236556107646099800e+00	9.705081773859449701e-01	8.843370154730911814e-01	1.071232034273423617e+00	1.525116017255033762e+00	1.222004405120404869e+00	1.065739769185310770e+00


==> Cifra_figuretem/100/RPdataRed0.0.txt <==
4.289669052945936478e+00	4.356335871194882969e+00	4.172475663983612471e+00	3.754068668803539399e+00	3.373546965868026604e+00	3.021633590504425815e+00	2.708348060425685766e+00	2.218088734778338456e+00	1.887483288969073802e+00	2.066528639959182900e+00	2.478839328466781122e+00	2.713439941139487388e+00	2.472287079933241483e+00	2.180635093238275868e+00	2.179099133912980601e+00	2.319305472758017572e+00	2.547312214059713309e+00	2.720507891373390663e+00	2.700833507678112255e+00	2.758253332846893890e+00	3.181727772134913312e+00	3.661624587122004559e+00	4.012966818980497230e+00	4.434604424548420631e+00	4.844618099538154254e+00	4.459451543219807412e+00	4.007949164026507916e+00	4.125857480090992624e+00	4.113229781256237061e+00	3.671633948692116345e+00	3.591831935373749563e+00	3.557189337509897076e+00
3.617633721892680398e+00	3.736641704462690061e+00	3.667463778114180339e+00	3.429315409828278316e+00	3.554031016843323343e+00	3.630529850976054629e+00	3.460482123009429145e+00	3.140923276637099804e+00	3.214120338827206158e+00	3.762409134909854291e+00	4.039112595490641944e+00	2.826846374235862491e+00	8.810770572093399311e-01	-8.800827780769444886e-02	-5.541405529131238072e-01	-3.484046571073841081e-01	-1.450135112647561730e-01	2.076843024314317387e-01	7.637112493948819969e-01	8.966305212766388921e-01	8.270602349193889591e-01	4.078750361998664253e-01	9.349713545589467822e-02	2.259182933587742248e-01	-4.882891433937924797e-02	-3.018732806228705545e-01	3.162656666939225869e-01	2.127044317028118137e+00	3.586629270318238305e+00	3.414129570112433232e+00	3.225576280600299217e+00	3.196523590030543538e+00
5.960787060368526902e+00	6.070952967503377984e+00	6.134687184332601184e+00	6.179436434347475249e+00	6.101206044451734201e+00	5.754868652229045978e+00	5.072659235105049014e+00	3.817885797548693283e+00	2.699711042580567266e+00	2.055709671125470983e+00	1.552126451180130484e+00	1.624621299999039925e+00	2.026976979155888259e+00	2.811623922741155024e+00	3.398700656203180515e+00	3.689205491130261638e+00	4.070445452042773304e+00	4.504541181128076666e+00	4.633257155506956160e+00	4.595842526077901447e+00	4.421711643160173288e+00	4.844324472484967004e+00	5.509211469336009692e+00	5.353844785620571756e+00	5.112532614137840881e+00	5.016478957546927298e+00	4.870468008645294944e+00	5.237015173441355032e+00	5.255930119247734567e+00	5.316692800858192847e+00	5.385478604290434568e+00	5.424834811552994296e+00
-9.423322415374364436e-01	-9.372224184810898917e-01	-8.992782770295151273e-01	-8.502363214439486727e-01	-7.350891571406934499e-01	-6.831259876148182419e-01	-6.908327380880946444e-01	-9.197181301470105375e-01	-1.184287770242984150e+00	-6.365334932539526980e-01	-8.558477795925090170e-02	-2.684188422423362530e-01	-1.555056377892479191e-01	-2.006979505147167275e-01	3.951387054849271330e-01	1.213029557662051339e+00	1.123022228171923764e+00	8.052295665840000227e-01	8.065517706930912523e-01	7.973788805354441456e-01	6.311989075717944209e-01	1.342919392047864369e-01	5.201452685273399990e-01	2.199306192438024610e+00	3.297374639310104882e+00	2.653641310307026657e+00	2.041377215202755391e+00	1.557181042480153099e+00	3.228093115328772300e-01	-7.659643961107559518e-01	-1.101362449056271897e+00	-1.170041035369367988e+00
1.535159842696682153e+00	1.606760049722937955e+00	1.500758885664786213e+00	1.235454826049226185e+00	8.759183534611093558e-01	4.196284510675040158e-01	-5.293811761905166391e-02	-2.821966821726361596e-01	1.155131136036878642e-01	1.396436120002030767e+00	2.389089710689507484e+00	2.299015728268018588e+00	2.115757352790793355e+00	2.088170738634659074e+00	1.419955836531512583e+00	7.116037269357193829e-01	7.039983708058416001e-01	8.562634648766848100e-01	1.281191868037308668e+00	1.257707212533962782e+00	1.217782138230250943e+00	1.885021261792522385e+00	1.638321197959591302e+00	1.299412915555259840e+00	1.223485631367634330e+00	6.649154464737095926e-01	7.141071253651859463e-01	1.446491490380349632e+00	1.737848644781860408e+00	1.581751813471710566e+00	1.520076786414757519e+00	1.486413525877002151e+00
-2.733265859820377397e+00	-3.001896483787458880e+00	-3.528383672636068891e+00	-4.011224539268762435e+00	-3.790770323984756995e+00	-3.451137215742636322e+00	-3.237237415807604268e+00	-3.258199910537831201e+00	-3.057470387806693779e+00	-2.152796779128073990e+00	-1.405794372007768578e+00	-1.457846339564821792e+00	-1.890027591631759929e+00	-2.534837074721079553e+00	-2.539153001893658335e+00	-1.876810258234626438e+00	-1.596532783314329018e+00	-1.061972266688717692e+00	-4.554877220645827118e-01	-9.828929828948240743e-02	-2.737948318636201916e-01	-1.195344850513210488e+00	-1.984949948762730676e+00	-3.102959080826340088e+00	-4.046190842923445885e+00	-3.556867421336321833e+00	-2.685633543465850703e+00	-2.330690982055540594e+00	-2.677567735364404289e+00	-2.702254046675639731e+00	-2.569875043043519991e+00	-2.491286396656779090e+00
3.295636204210490749e+00	3.428531785140354060e+00	3.217102286006072287e+00	2.980707587447939844e+00	3.142348646161932102e+00	3.383231422997032833e+00	3.651739293038460676e+00	3.933788325755678716e+00	4.196711414453758948e+00	4.981484789238177058e+00	5.237581899529454965e+00	5.066048595165185020e+00	4.972677869174630949e+00	4.583722361024936021e+00	4.328671246260022976e+00	4.077748515677025232e+00	3.973739923412712205e+00	3.338056730064346223e+00	2.056744750673505262e+00	1.312726856727707503e+00	7.952745922848899474e-01	1.224287183285133862e+00	2.396315923644661172e+00	3.652361998668340881e+00	5.343242850633856733e+00	5.167305491411755547e+00	3.945481393599850062e+00	3.030137081935959653e+00	2.949754385814921331e+00	3.473409947051795843e+00	3.445227910144861738e+00	3.377260684031720306e+00
7.742968308344053696e-01	7.895268829282896528e-01	7.128049979348766163e-01	6.257101019745935355e-01	6.165075011861654852e-01	7.774592408206429939e-01	1.062198019365476087e+00	1.681238260547930574e+00	2.443705127500222396e+00	2.947445479333646201e+00	2.793079886242464838e+00	1.954389781356887568e+00	9.947875166700453908e-01	5.617113341628995338e-01	3.092218118362671242e-01	6.315652646073292853e-02	-2.570102519177062117e-01	-6.584463488735617931e-01	-8.900381462086891515e-01	-1.117753448055527787e+00	-1.456302289400303041e+00	-1.548893729830814747e+00	-1.415605391490371456e+00	-1.249454250822986001e+00	-1.424641105035547639e+00	-1.486092017029412293e+00	-1.328833284303433393e+00	-7.886626104793258429e-01	2.346340437829950998e-01	1.020167137340778130e+00	1.115246833846127439e+00	1.129569864769487397e+00
8.654475489637548646e-01	6.228824751340926724e-01	-1.954946922463236536e-01	-6.168156367947591479e-01	-4.332129132598889210e-01	1.715069327837184451e-02	6.758866063679952463e-01	1.483925235259651920e+00	1.985514721133887495e+00	1.819096129594889089e+00	1.650058331734698180e+00	1.450627627988863688e+00	1.399858650464603560e+00	1.117063254926387028e+00	2.237160251614414286e-01	-5.601928492018014571e-01	-3.408122449608622095e-01	1.144434411123811286e-02	-2.257759489565136224e-01	-6.695607012429218852e-01	-1.394504605984013823e+00	-1.612706968278830200e+00	-1.859764746135053048e+00	-2.307310955752087889e+00	-2.091490272066926615e+00	-1.550013321631272589e+00	-1.141083846939665580e+00	-1.199774268399498967e+00	-7.423025380641364857e-01	8.369715125308961889e-01	1.295383064618772506e+00	1.289068324841090352e+00
3.503749953811962747e+00	3.547097943799286668e+00	3.214628543980880160e+00	2.778376543438139556e+00	2.603926239228009809e+00	2.451861564355175549e+00	2.346693853486094383e+00	2.226577100448076774e+00	2.504441769325623568e+00	3.589611269181072650e+00	4.579023531989118823e+00	5.457173579896384297e+00	6.386138594505246679e+00	6.588306100103800134e+00	6.309578777452987453e+00	5.450485281163679474e+00	4.124673901298223200e+00	2.577658702038239991e+00	1.066620678091095620e+00	4.521479151863858625e-01	6.646479933147747543e-01	1.077259503261080775e+00	1.611415876857389629e+00	2.679060058618309093e+00	3.980659285226419986e+00	4.726524080981176823e+00	4.954044092325182724e+00	4.705211159817947575e+00	3.950299147251236320e+00	3.452935469543890967e+00	3.350776705512863884e+00	3.250620537364116824e+00
-2.446797758112197130e+00	-2.631663208703632240e+00	-3.108879921582965444e+00	-3.397336160542098416e+00	-3.432923884163336048e+00	-3.261358635976248532e+00	-2.859063096262465464e+00	-2.267463483208123520e+00	-1.760451334606722540e+00	-1.952612013372009736e+00	-2.140615003834556607e+00	-2.235519252171170201e+00	-2.293287498980037586e+00	-2.583400503424168715e+00	-2.399510521091768656e+00	-1.456254098600042513e+00	-4.339904043431577207e-01	4.484890124426774705e-01	1.305481136720316959e+00	1.433263420908448715e+00	1.456763149629447529e+00	1.148663818572946971e+00	3.260611868585313045e-01	-3.155778697819447420e-01	-7.938031150743152242e-01	-1.366747012927271632e+00	-1.592860327327334957e+00	-2.185307909155758121e+00	-2.863352501581415854e+00	-2.630934247717967800e+00	-2.466583675046637225e+00	-2.436122914595555411e+00
4.938342476750420040e+00	5.200288422274558009e+00	5.553329845205678517e+00	5.961945529773478469e+00	6.019041967057307652e+00	5.914292476739638538e+00	5.680843861550293639e+00	5.162846772633011838e+00	4.277672008643253143e+00	3.522550417865351946e+00	3.424119272934112335e+00	3.412716130617710952e+00	3.140242034557608086e+00	3.092002690032275236e+00	3.076673058916418846e+00	2.903335422676946997e+00	2.478862276697939571e+00	1.848371660629807955e+00	1.207809524530090162e+00	1.084021887992644206e+00	1.649008274558575682e+00	2.183499099114255770e+00	2.584104912434470602e+00	3.051179609321431396e+00	3.243427894759693952e+00	2.866207446407540882e+00	2.134476529460091587e+00	2.230015639760614565e+00	3.202721403433154368e+00	4.436895669311221369e+00	4.745318884859323738e+00	4.695337576588843653e+00
1.248474675425747416e+00	1.126657401440990025e+00	7.591975959594740031e-01	4.648182396097937374e-01	4.569192779107946190e-01	5.996571368795018397e-01	9.056919922297828052e-01	1.525476010721052100e+00	2.423726866356047172e+00	2.705697521746735834e+00	2.606903285082923905e+00	2.364662456440169702e+00	2.141227158729309465e+00	2.282282178392349259e+00	2.576183701789744429e+00	2.526093272363026276e+00	2.262540068744768096e+00	2.176504267707356721e+00	1.748481648531579946e+00	1.315831623552285112e+00	7.984707456039720208e-01	3.293329104736821278e-01	4.736199765428254493e-01	1.472194723667838712e-01	1.481361937871935874e-01	9.053373534069062423e-01	9.267507927810223478e-01	1.047878877909383277e+00	1.354577008651216996e+00	1.023558267486545104e+00	8.484837259285281652e-01	8.347104628666658366e-01
4.135481740112910032e+00	4.182678992540758145e+00	4.069069829099491109e+00	3.787850426766100398e+00	3.140789093110854857e+00	2.625055234267396731e+00	2.365976046296270674e+00	2.192346289371961188e+00	2.077532819802975439e+00	2.025447054599805341e+00	2.053073212285472682e+00	2.443843686294092432e+00	2.679779282602772650e+00	2.624057521934184400e+00	2.727976459710586443e+00	3.143305967725206873e+00	3.624574619399899778e+00	3.762695362822907175e+00	3.549817657747167399e+00	3.327704587828750338e+00	2.818404354130814582e+00	2.144890454352522458e+00	1.433867123369107377e+00	1.268852429291006167e+00	1.863740088067210365e+00	2.935933611149311506e+00	3.560126586292195583e+00	3.165700944991098442e+00	3.401890168811756876e+00	3.959398209779799060e+00	4.025348778790379001e+00	4.035032069501477636e+00
6.184225283416487251e+00	6.444639797401133130e+00	6.805537923180132509e+00	6.690478052477893733e+00	6.201768792255502483e+00	5.720935090343092888e+00	5.267093507242250894e+00	5.107940256583090921e+00	4.908609192304795421e+00	4.426280805930947970e+00	4.412023430060965090e+00	4.662393495423875933e+00	4.399594685472060895e+00	4.052572549628041365e+00	3.843727762892817701e+00	3.378014831371739746e+00	3.209473102292850655e+00	3.423415509310500315e+00	3.520376886547724293e+00	3.403024199968530450e+00	3.186242484959467713e+00	3.224476017994216903e+00	3.362538642776057074e+00	2.804389626408219538e+00	2.481244736677012064e+00	3.349417057798562691e+00	4.243952365872777577e+00	4.373136905934170926e+00	4.887608672304887492e+00	5.549859196308430498e+00	5.682597766825075780e+00	5.655211642855761056e+00
-4.925034094309879151e-01	-4.826425956119497207e-01	-3.576591608750360751e-01	-1.916328678679954656e-01	7.226150890121160741e-02	2.705979724774479900e-01	3.685057432606527184e-01	3.881898143314684302e-01	-2.172283333540451361e-02	-1.030637320585692462e+00	-1.586073100677537706e+00	-1.920484151789482397e+00	-2.473492814683484475e+00	-2.416026140413474632e+00	-2.891900485450068281e+00	-4.012373314557025950e+00	-4.151937972835253454e+00	-3.384222521953090812e+00	-2.205773842462320999e+00	-1.339959702228220140e+00	2.350849903234669344e-02	2.132653100520567779e+00	3.644074985867672201e+00	2.675602742306137038e+00	4.465467683501422869e-01	-1.096182083847421662e+00	-1.808822741678718371e+00	-1.117128214568976263e+00	-7.722599721687549712e-01	-1.299103030670527792e+00	-1.353112124072217481e+00	-1.356641155012556332e+00
-6.192567972708046042e+00	-6.224226980874601800e+00	-5.831388986777692907e+00	-5.609016184934185745e+00	-5.859737242283589609e+00	-5.982823810528043573e+00	-5.855807161326602284e+00	-4.968092705197458159e+00	-3.813798049417238101e+00	-3.953200168438279150e+00	-4.811179877206845035e+00	-5.224534986671656611e+00	-5.136507095141969792e+00	-5.126692850011137281e+00	-4.680683118636373763e+00	-3.852755115214491433e+00	-3.321121995686550754e+00	-2.928202148791938075e+00	-2.623532779063294296e+00	-2.779794595028548088e+00	-3.078027961735619211e+00	-3.560568408036806964e+00	-3.880975606768846564e+00	-4.046280743132661506e+00	-4.356118968297339578e+00	-4.771785720471822145e+00	-5.382813558983595037e+00	-6.030628227672544917e+00	-6.191123623689118283e+00	-5.712740552923731840e+00	-5.593034682973910598e+00	-5.523328657772972328e+00
-2.463994390446110572e+00	-2.346954089966754697e+00	-1.672627915539483201e+00	-1.196653255243471881e+00	-1.007937853152770069e+00	-1.073380874237076288e+00	-1.392230244573317899e+00	-1.667618431056952399e+00	-1.651735185916437976e+00	-2.356149515599310629e+00	-3.222994335388970288e+00	-3.128026336984444988e+00	-2.838744217725171826e+00	-2.336807828865061776e+00	-1.984954902830594392e+00	-1.600291011255232654e+00	-1.308404703033833938e+00	-1.459436618155708354e+00	-1.922989565382555055e+00	-2.232203864029952634e+00	-2.648771982288150806e+00	-3.156746478464117711e+00	-3.420295208002532394e+00	-3.112377382473209941e+00	-2.459859301968468692e+00	-1.938081573527336454e+00	-1.588375640696978230e+00	-9.136604091197568778e-01	-1.071534577257213572e+00	-2.069211079364736694e+00	-2.271766980911894773e+00	-2.233648932940675014e+00
5.939560211440201520e+00	6.054229432709031578e+00	5.821249486962383202e+00	5.398677381519683571e+00	5.066455593901173060e+00	4.670492597062152029e+00	4.230110157884184652e+00	3.852629383587360401e+00	3.237855942642752893e+00	3.245605034566189318e+00	4.364205094354220549e+00	5.064257661353892104e+00	5.443469208273515214e+00	5.346681459756744914e+00	4.587618702052440156e+00	3.428517649338303386e+00	2.488557023041826799e+00	2.050159349499000694e+00	2.083306990640108936e+00	1.942514886466855106e+00	1.972894368156860478e+00	2.739139714175988338e+00	4.067997872043882523e+00	5.088734774513228309e+00	4.958500360140239316e+00	4.268792057113945049e+00	3.920364823620372086e+00	4.028273374608026813e+00	4.234117789913192098e+00	5.073595125210214718e+00	5.475529795197775940e+00	5.454571347393456726e+00
-1.820254663971709652e+00	-1.824700444676116806e+00	-1.715083378320392704e+00	-1.905315491042975040e+00	-1.886349965841120024e+00	-1.753710846886544550e+00	-1.747452295417053936e+00	-1.680080501054673991e+00	-9.513246441923224328e-01	-7.305354213347540204e-01	-1.025439333021162414e+00	-1.399222872836436871e+00	-1.936258230843662886e+00	-2.179854098043136013e+00	-1.888746417982507531e+00	-1.390730476551909733e+00	-1.264380362938710922e+00	-1.151013222576973138e+00	-1.218082656141468378e+00	-1.741781691111002006e+00	-2.558762708906229921e+00	-3.322909562617960333e+00	-3.268219868013588325e+00	-2.836616540151249755e+00	-2.470041244189418617e+00	-2.015346389476172728e+00	-1.266754784932162092e+00	-5.914551322095014108e-01	-6.815476378633865684e-01	-1.545238113145393166e+00	-1.755164009721968288e+00	-1.730549988148278651e+00
-4.956362058214062394e+00	-5.033557184944609908e+00	-4.919510142581332346e+00	-5.102521566014027066e+00	-5.401790347968083772e+00	-5.628450776770835162e+00	-5.794163796198172456e+00	-5.748415226877702899e+00	-5.265073319756440107e+00	-4.453240240627098778e+00	-3.542293284966768763e+00	-3.176095914715230339e+00	-3.106007456945129253e+00	-3.177136976400532387e+00	-2.901605104478714114e+00	-2.330975076551395020e+00	-2.242852516875467828e+00	-1.990880705874861656e+00	-1.809109712055857688e+00	-1.885245672149456819e+00	-1.970902485472285415e+00	-2.783052757955942536e+00	-3.895922700187189669e+00	-4.774392090092637098e+00	-5.277086741725317331e+00	-4.930253646906316511e+00	-4.888952777583135401e+00	-4.928927764320443217e+00	-4.996469463386805643e+00	-4.828875738721059463e+00	-4.600556727501840193e+00	-4.513494036462999404e+00
-2.173258855218735519e+00	-2.293151021173236437e+00	-2.454656359974625168e+00	-2.719679761557791231e+00	-2.987727299591854901e+00	-3.006413686518746076e+00	-2.620822618171057883e+00	-1.585263045593734210e+00	-3.759899633219604409e-01	-4.915292514106459620e-01	-9.247444886267462971e-01	-8.573784249710542094e-01	-1.120164819935918876e+00	-1.673076366402651116e+00	-2.042730678562799440e+00	-2.293806718364667763e+00	-2.071905791597541846e+00	-1.537644588894804265e+00	-1.007263616428301090e+00	-8.121372917272118297e-01	-3.154139866177926299e-01	2.360154418469515569e-01	2.690097518988128766e-01	-5.660854197408979882e-01	-1.713371649581745926e+00	-2.239318982145654946e+00	-1.998403456681173029e+00	-1.736498432473300380e+00	-1.931485280860750109e+00	-2.435898786202439936e+00	-2.460118455424997741e+00	-2.440713816857444485e+00
1.444551832508080613e+00	1.474284596423898641e+00	1.243647926616688215e+00	7.377922931849141275e-01	9.405939561833982498e-01	1.083588065906090581e+00	9.915953101675102355e-01	1.107236075565719791e+00	1.546778088937156515e+00	1.799005120157019633e+00	1.922091845583659309e+00	2.745560780100965825e+00	3.676534028036900992e+00	3.968736294698679945e+00	3.814522218831911449e+00	3.149563447791159820e+00	2.538135219330091452e+00	2.129476708353496228e+00	1.637849117789853981e+00	1.562647652392566533e+00	1.712162828912449752e+00	2.050005060326452799e+00	2.595472650648164237e+00	2.704879782892142259e+00	2.799383743757531740e+00	3.010300294711958813e+00	2.854197241858118517e+00	2.386248348262793861e+00	1.796913968342640944e+00	1.280177662300671981e+00	1.177229680860911953e+00	1.154888928761561573e+00
-8.965300042238325773e+00	-9.023664097523701244e+00	-8.277454230866418072e+00	-7.731203938076776083e+00	-7.957036227067296075e+00	-8.327571610689703974e+00	-8.782241997559562918e+00	-9.125476353011253039e+00	-9.179958126552254072e+00	-8.920404865978127873e+00	-8.387967622975448734e+00	-8.278598750546034779e+00	-8.323465032787995099e+00	-8.323964503678789484e+00	-8.038895834947805241e+00	-7.026081251388871074e+00	-6.085073919373088280e+00	-4.920633257898062496e+00	-3.538036481785989729e+00	-3.043439940276386313e+00	-3.534945021129279663e+00	-4.690113874611338218e+00	-6.098200473852362080e+00	-7.195268927851062202e+00	-8.292704546955103950e+00	-8.593031704760342393e+00	-8.642999824574131296e+00	-8.293402540739881701e+00	-8.181578210930133821e+00	-8.372700519591580459e+00	-8.306295727455172084e+00	-8.145575463836118857e+00
-2.563381675360030698e+00	-2.779443725538123022e+00	-3.627006997117544707e+00	-4.252575691972950267e+00	-4.130462635131116222e+00	-3.927721772521665322e+00	-3.537200386649674400e+00	-2.553467048409953311e+00	-1.284077199986263684e+00	-6.658580041788911830e-01	-3.134411590987943308e-01	5.764886773006038245e-01	1.808017473479299086e+00	2.217097324690541882e+00	2.359242093815458574e+00	2.398599774193233447e+00	2.438350505971718984e+00	2.837873266419820517e+00	3.190380000481784162e+00	3.019512182224326935e+00	2.436736329796860723e+00	1.974370300339227891e+00	1.868018737537340934e+00	1.981423967303899802e+00	2.103873839967898451e+00	1.450417224494745749e+00	8.219954334339485413e-01	-1.861339415128194785e-01	-1.749811978971959947e+00	-2.535323360891528655e+00	-2.657734685909380890e+00	-2.681377737987260534e+00
4.017300497648495394e+00	3.909736530348277839e+00	3.293165187973069674e+00	3.313471142175984152e+00	4.022656062143372679e+00	4.545436767267598377e+00	4.903611876943675618e+00	5.040817216510358634e+00	4.207004435921517072e+00	2.066963812583529680e+00	5.639228649530613202e-01	5.813910798323008722e-01	1.109246457569813327e+00	1.806555553717848372e+00	1.478013643182219283e+00	5.333081906443014608e-01	5.527902673954954160e-01	9.143096130506294106e-01	1.191429896137365496e+00	1.372265052482487091e+00	1.915805784699380121e+00	3.077717970204645770e+00	3.426838536247509559e+00	2.864833588719151169e+00	2.524533504893385238e+00	2.568181226738011080e+00	2.808117689167859421e+00	3.279214171721775539e+00	3.249781517011239185e+00	3.435672670702047515e+00	3.595380107992648622e+00	3.581963830974803642e+00
-8.626252052091594180e+00	-8.622280821465242440e+00	-7.850354791382274655e+00	-7.427697028847380700e+00	-7.633546259479497387e+00	-7.954298361436872966e+00	-8.392839322793543388e+00	-8.330938159240153240e+00	-7.461601438713502787e+00	-6.527512935183155562e+00	-5.940987380672870799e+00	-5.106477402314154368e+00	-3.884604702178014790e+00	-3.857653475806355203e+00	-4.705153150685417174e+00	-5.346566130422563567e+00	-5.238333682179125539e+00	-5.031550932023097111e+00	-5.018739953065773030e+00	-5.451429170730442308e+00	-6.640204206503638851e+00	-6.994474824725110729e+00	-6.782106768423736831e+00	-6.878177680335237909e+00	-7.117803101486549266e+00	-7.210357936179122795e+00	-6.720921417810295395e+00	-7.427145417822148765e+00	-8.286585172646994124e+00	-7.603323717107026702e+00	-7.240939911937311457e+00	-7.167591992696472403e+00
-6.096949870692363938e+00	-6.302395281091961010e+00	-6.407907200442772400e+00	-6.364399669506384249e+00	-6.381617973084567019e+00	-6.449961513010726399e+00	-6.299857172505808123e+00	-5.823819236909218766e+00	-4.996899253303222821e+00	-3.429414806757812517e+00	-2.130616415367228011e+00	-1.888062242404549673e+00	-1.950330499456234046e+00	-2.243780152924497173e+00	-1.988231683288232077e+00	-1.239750193235882536e+00	-1.586343807613824541e+00	-1.991122967096636609e+00	-1.951426728963533863e+00	-1.867239218184417737e+00	-2.299643879971615235e+00	-3.659516519030404869e+00	-4.201499902561713462e+00	-3.593067578332092449e+00	-3.515884605625325232e+00	-3.477880722378734468e+00	-3.671149487110703546e+00	-3.552909568525377093e+00	-4.126341098312730438e+00	-5.440051798902069358e+00	-5.730176585853649307e+00	-5.677814735599033824e+00
1.088242697919231450e+00	9.684201055190544416e-01	5.723554327045958789e-01	1.653680760590543752e-01	7.561916853108285874e-02	3.031999925212526883e-02	-7.167412614649705527e-02	-4.471416946906947576e-01	-2.207952841845974568e-01	3.730122302286054126e-02	-2.673727596703471265e-01	4.344093015301545013e-01	1.924527137289251177e+00	2.407653705128692145e+00	2.610764999712678947e+00	2.784033050638070161e+00	2.932743860498706390e+00	3.039248696488791257e+00	2.678573422132970894e+00	2.498280093019640269e+00	2.749704432611336902e+00	3.116002489862395031e+00	3.544903984439287115e+00	3.626768019056566317e+00	3.615169688330419628e+00	3.632291759247463059e+00	3.613210879186039559e+00	2.809939383516764977e+00	1.457786944055745382e+00	7.732671434103490782e-01	6.011696267450571396e-01	5.988680128221263166e-01
1.347141832851912691e+00	1.427176879051143432e+00	1.439358891061269130e+00	1.283549568097581028e+00	1.224279188175830813e+00	1.216740167524014815e+00	1.138027926741257856e+00	1.190858910142476246e+00	1.705554464216161525e+00	2.025889521112655078e+00	2.107125358196372034e+00	2.215304816744211980e+00	2.156863272221581251e+00	2.026204209964055813e+00	2.000558433243580847e+00	1.895738223606120432e+00	1.593259105165707235e+00	1.218751333383446545e+00	4.493333401858686793e-01	-2.177627689826798496e-01	-1.037350882413191622e+00	-1.585277173001137907e+00	-1.419330866772714694e+00	-1.169468014695842051e+00	-3.785087889378994652e-01	5.555033626656767920e-01	1.140063541172009476e+00	1.449250939986718834e+00	1.612362037417397032e+00	1.524776394921575129e+00	1.492521614309417100e+00	1.480932265316520446e+00
-5.414253883195400130e-01	-5.375733516448706339e-01	-6.151815700990951319e-01	-7.341504820389667119e-01	-5.927754211979985310e-01	-3.566714875511879934e-01	-1.806859545298369063e-01	-6.079258504035674193e-02	3.266150493929842469e-01	7.505312333128790758e-01	1.271331117263275745e+00	1.234288819843814666e+00	8.412458707286899484e-01	3.803008068863747426e-01	1.901189102625602256e-01	1.078013904884051882e-01	1.444452698307275088e-02	-2.246508963377546325e-02	-5.558075948849003911e-01	-1.015957040501458852e+00	-1.029976915942781401e+00	-7.724103630467133996e-01	-2.720475814529738773e-02	-1.378700923317348614e-01	-3.867859538545001530e-01	-8.555577460045646898e-01	-1.733083552543211336e+00	-2.066104321024504031e+00	-1.468162158919091853e+00	-8.417145126101589492e-01	-6.910516173223726355e-01	-7.124461068907649297e-01
3.742012058016478182e+00	3.774543851259749339e+00	3.639605868627481033e+00	4.022205235149659330e+00	4.304977626408160951e+00	4.673399693083942097e+00	5.206118995970904884e+00	5.540505091150474293e+00	5.351396769058022862e+00	4.521102686410220173e+00	4.003672475633340611e+00	3.859713129819188460e+00	3.318857202098752790e+00	2.790609332723483771e+00	2.166149724849997682e+00	1.305502624784051768e+00	7.382035618707466496e-01	2.792929747380248906e-01	1.839401825371080046e-01	6.115932877312781069e-02	9.930131456771552900e-02	8.300568667779959497e-01	1.545605440075455750e+00	1.990910570696295068e+00	1.682370473856862780e+00	1.232849086483915890e+00	1.962223494950351865e+00	3.020623885328861835e+00	3.778661027183669141e+00	3.708425308621522198e+00	3.645493982032319558e+00	3.621808403997856640e+00


==> Cifra_figuretem/100/RPdataRed1.0.txt <==
4.454184951338652887e+00	4.577134192452551709e+00	4.643090506879206103e+00	4.833794979923835555e+00	4.814963346705179781e+00	4.330796593466779143e+00	3.447488007318308512e+00	2.585289391683173843e+00	2.214367608951140820e+00	2.757087103243752502e+00	2.537588285069569238e+00	1.492293614305526095e+00	1.234921677970023612e+00	8.171973801383369818e-01	2.842676303760183210e-01	2.113881058248264500e-01	1.758239171169084236e-01	2.409174303431668163e-01	2.119111011117234822e-01	6.553742404794998810e-01	1.390670673363035625e+00	2.198139569705984453e+00	2.788123958924596746e+00	2.375671569572665121e+00	2.105305166219354707e+00	2.314357343716965776e+00	2.972530399244796229e+00	3.292015432959914278e+00	3.951171164304438488e+00	4.341141635432077983e+00	4.011814847357133118e+00	3.554649986380763238e+00
1.619822284294532455e+00	1.707606670043873009e+00	2.198263459117859142e+00	3.706803867433309030e+00	3.726210805511619650e+00	3.145835616213807917e+00	2.661065868811401280e+00	2.645773239778693053e+00	2.226625405970166227e+00	2.885506411156758322e+00	2.867645742590742675e+00	2.116984033382242725e+00	2.071996334504348170e+00	1.568421272109005615e+00	1.820849373198218712e+00	2.563334534060172309e+00	3.794642084406384619e+00	2.627320670164571492e+00	1.156727719385448161e+00	1.189542886904813912e+00	1.973802274228856124e+00	1.122740399493387553e+00	1.091979373681020604e+00	9.212102020090549015e-01	8.771739431879700399e-01	6.541669629882019832e-01	5.735113275533071375e-01	7.905496786523870112e-01	4.118038565523603478e-01	-1.366795310680693487e-01	1.495088825185671766e+00	2.377127713370128959e+00
6.898611524293238872e+00	6.811944416609803987e+00	7.470794317134436646e+00	7.421669048049435169e+00	7.626332273988997379e+00	7.876570217456297485e+00	7.398439621497285401e+00	6.336783817298337063e+00	6.365865886858903089e+00	5.779609117808529817e+00	5.116467356154490886e+00	5.615960370116305889e+00	4.900013667966138797e+00	4.585964006471178855e+00	4.108908390676603517e+00	3.882685001037301742e+00	3.746865024463234217e+00	3.567509428499805679e+00	2.505305101836463155e+00	2.306057705254100476e+00	2.580519318187171063e+00	3.610689170422533678e+00	3.671968763592664775e+00	3.884571391026088172e+00	3.877837548774126120e+00	4.224616265885468458e+00	4.649261209523682936e+00	4.466890969019792657e+00	4.239645875640543515e+00	4.940638806927413640e+00	4.992724510384900505e+00	5.147466480835508840e+00
-1.856435237966626239e+00	-1.846339512999964017e+00	-1.423864286214834074e+00	-3.170494121307804725e-01	-4.165893349938676327e-01	-1.037222996936712605e+00	-1.939246989889763295e+00	-2.016224418614185776e+00	-2.374320447241682341e+00	-2.852645141225268688e+00	-2.888448252154907081e+00	-3.112763496065737545e+00	-3.325906543136956550e+00	-3.487379358796758311e+00	-3.135583217319024563e+00	-2.853081899566745072e+00	-2.671252286916538932e+00	-2.417485019651557376e+00	-2.567542762058012240e+00	-2.165384004821695019e+00	-1.867144435489140442e+00	-2.058737407518939744e+00	-2.270780871552899427e+00	-1.557298350617581484e+00	-4.272111591885084936e-01	4.579146571411722433e-01	1.206255954721955126e+00	1.605652446281477630e+00	1.696729470832943898e+00	1.575170328167142975e+00	1.810972038297804287e+00	8.056651486556997144e-01
1.252839750631601801e+00	1.059974521572469630e+00	9.195980118790775260e-01	1.502310170096259334e+00	1.862554818078131280e+00	2.469743843506526204e+00	2.718495288384623176e+00	2.901996559925867913e+00	3.055341875788706307e+00	3.091436587607087727e+00	1.994958000404592147e+00	1.722145351741726005e+00	1.826171342686009336e+00	1.737419255390731943e+00	1.429868193010158439e+00	8.852784034307243921e-01	8.240067833623555549e-01	7.275896736699148937e-01	-5.935855818453047439e-01	-9.983257733909742804e-01	3.818258820399862974e-01	1.313472464579823917e+00	8.600650294217768721e-01	-2.684149482579257784e-01	-9.801747377576842668e-01	-7.421527501645729386e-01	-4.234098917170123211e-01	9.477183027933992754e-02	5.739409595444193712e-01	1.030950527888978341e+00	1.816598279871841415e+00	2.308028277818662932e+00
-2.316674685951432444e+00	-1.074279349267474037e+00	-1.467644030339483319e+00	-1.236396311322776498e+00	-6.477414445274017885e-01	1.571886916738377341e-02	2.949579165139595283e-01	6.295177771260720423e-01	6.894473050603826536e-01	4.245907533502760178e-01	6.693809790283982153e-01	2.550313569073257569e-01	1.899851519588480753e-01	-2.566238530381933503e-01	-2.415195257273935747e-01	7.389424922722540590e-01	2.391849383436478238e+00	-1.536698330683437808e-01	-1.621033418195449549e+00	-2.109553221370510823e+00	-1.069416315166585862e+00	-1.821336870624184145e+00	-2.720763110435298504e+00	-3.568612738208062574e+00	-4.011613612959401109e+00	-3.772935607869976948e+00	-4.186022835370670769e+00	-4.311103323563993506e+00	-4.287267506491618363e+00	-4.383045049464350029e+00	-2.963531063724757164e+00	-2.534809575514801683e+00
1.555010721034610910e+00	2.143693463221082174e-01	1.118186568991990315e+00	1.363535360475182312e+00	2.080009176248196923e+00	2.651368402124062218e+00	1.992521852476044852e+00	1.375089146448543964e+00	2.397873676543188282e+00	3.210076681314473213e+00	2.319547172285671977e+00	2.057209365200510565e+00	2.328179358936594223e+00	3.152811679409842860e+00	3.230876565483332463e+00	2.720724210054407344e+00	6.389771926549852044e-01	2.824735673118577317e+00	4.228717081621446106e+00	3.683997004739783421e+00	2.189708768912630887e+00	3.152692607589083540e+00	3.857106177820702975e+00	3.876698599204757123e+00	3.600890155296523343e+00	4.343816210385119447e+00	5.327780332932388951e+00	6.580591301701956830e+00	7.754041684367598108e+00	7.501316629283448556e+00	6.490193209496195159e+00	5.414072414923466248e+00
1.099265614449288081e-01	-5.536907991270363372e-01	-1.513199893603247581e-01	-1.216097716397808726e-01	1.338390505776277106e-01	7.708609900468466058e-01	8.521795615330071128e-01	1.160260164583045928e+00	1.932179709350260177e+00	2.572057076465917635e+00	2.608357310970168097e+00	2.566568737517541443e+00	3.212692349053270391e+00	3.825260939698338358e+00	3.836218308020062029e+00	3.655280224871845896e+00	3.410706591832861623e+00	3.864829755328871297e+00	3.554437919775492727e+00	3.350688801646306558e+00	2.641112541414264214e+00	2.051517742535439837e+00	2.207627813130083272e+00	1.820189987542908172e+00	1.561401196372704137e+00	1.625306813152523899e+00	1.011948287257332657e+00	9.290308708402840177e-01	1.185043114469294112e+00	6.585135080492046100e-01	6.283571442844135824e-01	9.193578778242421645e-01
1.012421551712774592e+00	5.576295703299702922e-01	-1.669065856069690268e-01	8.378853150186219706e-03	2.520659815508984880e-01	4.862569032441006467e-01	1.692196379819498775e+00	2.595985739820151572e+00	2.491513207387598516e+00	2.282852685896536116e+00	1.993692456795488122e+00	1.479928313619498281e+00	1.720905308848951876e+00	2.309162300971326687e+00	2.842872263274876410e+00	2.942526910269795071e+00	3.019083832166096215e+00	2.873472078978360766e+00	2.907100879906212576e+00	2.727896844014671807e+00	2.283518857943140024e+00	1.791851867179920843e+00	1.621144359547114444e+00	7.423995624932023807e-01	7.628431145602736219e-02	-4.538173375515850982e-01	-7.770459798163144027e-01	-8.185639376202310524e-01	-6.336093873071225735e-01	-6.727136383150867927e-01	-3.290220085468537059e-01	4.482260927825524321e-01
2.490071738897072340e+00	2.238468286800749496e+00	1.512963453691897664e+00	4.663198342261076768e-01	-3.065404466731228017e-02	-1.481177151927409175e-01	2.072369384280135507e-01	9.250052192918184479e-01	2.154259451188516028e+00	2.312660185871040497e+00	1.023363234436982516e+00	1.183498407439983691e+00	1.753508261991355122e+00	1.967132240785015140e+00	1.769037714714296605e+00	1.228231213416957068e+00	-8.559786516031771264e-02	5.370373347274375320e-01	1.663182731688472860e+00	1.839032089823689375e+00	1.176421739848558135e+00	2.751175351992674045e+00	3.441847994496633145e+00	2.720617207591887965e+00	2.358068029492230711e+00	2.831764611358902783e+00	3.300580977859965515e+00	3.774902991575836086e+00	4.501515928304415937e+00	5.108027704052570783e+00	4.869180599922236397e+00	5.025567145701422156e+00
-4.251780031569233342e-01	-8.022562390764843843e-02	-6.633138353411114352e-01	9.612237830987180320e-02	4.347906029404866590e-01	4.520547910273237657e-01	4.765594465806808899e-01	1.061327489092840581e+00	-3.964287144862377876e-01	-1.437261309279629806e+00	-1.743388253700499657e-01	-1.106510077269843073e+00	-1.612724046282857593e+00	-2.227782263007007213e+00	-2.477282994772767033e+00	-2.384126315053568312e+00	-1.466899725328041360e+00	-2.416755322564305253e+00	-2.736794711376481004e+00	-1.952813060482121443e+00	-6.410633235418876641e-01	-1.359828434159705335e+00	-2.934670290292104688e+00	-3.100276504949789569e+00	-2.641136395253474767e+00	-2.506831309566558197e+00	-2.433097082926874766e+00	-2.385389153987248712e+00	-1.896691999964803088e+00	-1.343097580280811609e+00	-1.184101701458408762e+00	-1.828160110136475947e+00
4.617803468614658513e+00	3.541787334099323115e+00	4.162122959949951628e+00	3.786875773095212505e+00	3.528537420780151646e+00	3.587778664502137893e+00	3.264230529023431693e+00	2.708939947613229648e+00	2.766025858711426810e+00	2.969134999896692495e+00	2.546015115696712350e+00	2.946761416403942846e+00	2.622230377178563110e+00	2.585309667239483744e+00	2.374478797895822613e+00	2.287822117168260672e+00	1.823312948206605277e+00	3.113675257919366057e+00	3.920316674727250206e+00	4.705030740895686847e+00	4.842506619065737539e+00	5.035296078890628912e+00	4.807057584980581666e+00	4.737483465285432516e+00	4.817254876115044659e+00	4.941006349947352660e+00	4.921778476500693777e+00	4.837276646546218473e+00	4.782858325659829823e+00	5.012203854606399389e+00	4.489795637487856261e+00	4.419687565913895000e+00
1.892936606959695789e+00	2.282632434188443860e+00	2.745500716001671115e+00	1.845839449997183523e+00	1.401092423006181864e+00	1.353007446397474389e+00	1.729870048966825280e+00	2.362783487258374837e+00	2.945580660985482435e+00	2.798337631225484401e+00	3.009535550614316435e+00	3.460304255339158086e+00	3.570352188399835924e+00	3.745518732961669706e+00	3.348104174921173737e+00	3.189521624370825315e+00	3.029352797916068596e+00	3.194220614395486102e+00	3.629380889803698995e+00	3.529292010139700064e+00	1.889180148859491037e+00	1.543057721455293851e+00	1.599422361852357310e+00	2.056197808840205532e+00	2.349987515713013675e+00	1.901677989212631203e+00	1.124891159810404329e+00	9.347403986026469047e-01	1.499050507284735101e+00	2.218339029141321195e+00	2.473145871410446617e+00	2.477843354662129460e+00
3.310669536174150274e+00	3.662425706701398997e+00	3.582559118111645624e+00	3.322975999267343106e+00	3.664351801779295759e+00	4.255483479963015903e+00	4.911031301253975911e+00	5.065648162843155333e+00	4.549137406074943435e+00	4.039550915690302446e+00	3.800372601373072534e+00	3.348601340231807999e+00	3.411411145598736372e+00	2.630510794732686009e+00	1.809292620337995539e+00	1.636524981755655528e+00	1.460532033754723402e+00	5.187379056312549919e-01	7.806096049834955197e-01	4.305008527922562500e-01	2.624755050712831647e-02	9.464595242503484052e-01	4.946201512964738534e-01	-1.750370285833443076e-02	-8.098526910512975074e-02	-1.205203537659210559e-02	3.157693130818293170e-01	4.735908367463699808e-01	1.188944272041123851e+00	2.348113976315895801e+00	2.777589220563339456e+00	3.222269991088440477e+00
6.212435491018204914e+00	5.992843893682025858e+00	4.930031707544953790e+00	4.011338610894034318e+00	3.940569422772842945e+00	4.331894053241662768e+00	5.118761728531170618e+00	5.546613128918178148e+00	5.762854463351443357e+00	5.714045830047151497e+00	5.000219265872743790e+00	4.983915801734370099e+00	5.088573256661943489e+00	4.680054375298509761e+00	4.284085286257163006e+00	3.634955575439663189e+00	3.334497632448366833e+00	2.799979333768075396e+00	2.842557980517429694e+00	2.411122531022953375e+00	2.588214031593772724e+00	3.467403295157625021e+00	3.461483190227394147e+00	3.704943385583523874e+00	3.983312980504523981e+00	3.774398863069675869e+00	3.439600346407224229e+00	2.952224612958609828e+00	3.151012993170998477e+00	4.082099198674889351e+00	4.697614074168288134e+00	5.492732443194226377e+00
2.514783199115641299e+00	1.700686286668884328e+00	1.570177447045313590e+00	1.150937918222354917e+00	1.535509418118019831e-01	-9.273113063166049663e-01	-1.966931718003755325e+00	-3.406314054656011781e+00	-3.419930778792578785e+00	-2.048823255933108545e+00	-2.311027337595456199e+00	-2.155973451019970177e+00	-2.572489592165048577e+00	-2.139129832397083320e+00	-1.563134778702354177e+00	-2.143239944770284566e+00	-1.902186108488764793e+00	-1.796529836218736242e-01	-7.957811770589962030e-01	7.258838296758197972e-02	1.415100072432401657e+00	8.630538247024938103e-01	2.314890169405844134e+00	3.339699829714328327e+00	3.418679276916143817e+00	2.417370637099311548e+00	1.541821123956141459e+00	1.023979119901249790e+00	5.538776031506001951e-01	-2.204932967330283100e-01	-1.166656783480441106e+00	-1.569230595237224080e+00
-5.358686360374659507e+00	-5.452539911264590700e+00	-4.780805451156127539e+00	-4.855314606535145572e+00	-4.839487106061103994e+00	-4.428599210184532176e+00	-4.546746062291025403e+00	-4.182395387905880391e+00	-4.505558334835781054e+00	-4.841548046406649597e+00	-3.616091805213426991e+00	-3.600734850905787710e+00	-3.296437620616452957e+00	-3.003449712548016848e+00	-3.267562975397416913e+00	-3.529637637569325026e+00	-3.447479440018868413e+00	-2.856434199588718137e+00	-2.614046671461990545e+00	-1.945117514529000946e+00	-2.765630016684350601e+00	-3.898319780361531262e+00	-4.380803781852963930e+00	-3.933735393091652988e+00	-3.203313045118146629e+00	-3.383452749983029584e+00	-4.141407877456328990e+00	-4.940055025898923979e+00	-4.461358669902211638e+00	-4.048244430781452685e+00	-5.063758410488716777e+00	-5.992435909424576046e+00
-3.195234448171083486e+00	-2.711153400013268211e+00	-1.872463605557766142e+00	-2.108588831482762327e+00	-2.789091378950963485e+00	-2.902534664662113961e+00	-2.872075388839748111e+00	-2.700869868598996693e+00	-2.575690177484522447e+00	-2.671455294766261090e+00	-1.909183182697331560e+00	-1.037889312427023869e+00	-7.794962776855136610e-01	-7.291999122202525996e-01	-6.986484835959640982e-01	-4.263698792281341299e-01	-3.911059337017958049e-01	-5.771566626528344957e-01	-1.434336153777123979e+00	-1.452246203848967632e+00	-2.623618233320919924e+00	-2.790542125795396622e+00	-2.161126656540729218e+00	-1.234033443275029729e+00	-8.514235069241862242e-01	-1.152339488365154985e+00	-1.299865474071575377e+00	-2.069317657597859128e+00	-2.868889527737198630e+00	-2.879887074277501569e+00	-3.587401885530497658e+00	-3.526431658301436567e+00
6.885013854399043787e+00	5.440161399144978205e+00	4.404331001211914121e+00	4.690846837214692755e+00	4.445072299685875805e+00	3.667866624146119747e+00	3.309716944173533903e+00	4.148500324447045529e+00	5.024944261831298498e+00	5.612226212031808714e+00	3.818758428520249826e+00	3.330176009255959801e+00	3.507879644823655330e+00	3.190629452520601372e+00	3.191583748101334717e+00	2.511618720949269079e+00	1.668295352323170944e+00	2.408382004881997940e+00	2.274222939726630255e+00	2.985197019621136150e+00	3.313384332165595136e+00	4.405890016707670220e+00	4.675330294673633702e+00	4.414580193591476132e+00	4.869599433781873543e+00	4.964613763235860233e+00	4.557903888049712471e+00	4.843395418859911317e+00	5.756540215307809127e+00	6.188801012626279352e+00	5.254856651106109666e+00	5.293590910306270381e+00
-2.789247442670435007e+00	-2.233079103000631171e+00	-2.439430654387123365e+00	-2.104422754724385669e+00	-2.467583086170590967e+00	-3.199679199881031000e+00	-3.283968726796233195e+00	-1.888001827622823647e+00	-1.693595114008536795e+00	-2.078282354214207928e+00	-1.265268906608777888e+00	-1.335491889361253737e+00	-9.193367108223096107e-01	-1.066803504548930581e+00	-8.317130562560736129e-01	-5.263319824761124588e-01	-2.068904461570201803e-01	-1.278348239662902452e+00	-1.872007479045120881e+00	-1.689258475758856015e+00	-2.790014662975964566e+00	-3.139796745226845154e+00	-2.765519042800181904e+00	-2.235555875328122166e+00	-1.649610921576699640e+00	-1.818682526280278600e+00	-2.142164657091004454e+00	-2.655178432924169218e+00	-3.065700758453244745e+00	-3.050143070014815105e+00	-2.762324050178484480e+00	-2.594359613587777780e+00
-4.926059820762201724e+00	-3.863845274021758147e+00	-4.069407626379721421e+00	-4.131107985209051314e+00	-3.731163876230628063e+00	-3.348464582685547697e+00	-2.692963867431943825e+00	-1.916014103693350679e+00	-1.968517360150997986e+00	-2.631188472076138485e+00	-2.097735462251461236e+00	-2.171868405103562605e+00	-2.141302020004402618e+00	-2.760011015792617872e+00	-3.380279215191474229e+00	-2.955843595235587706e+00	-2.081614861814469197e+00	-3.409084719510048878e+00	-3.696100751814091812e+00	-4.175584484554786258e+00	-3.725700453680724333e+00	-3.945763698755780702e+00	-5.312797737993535385e+00	-5.991821209320431940e+00	-6.146416414608996348e+00	-6.030695189265318668e+00	-6.349775542814970919e+00	-6.766285014383096375e+00	-6.663140038994024295e+00	-5.808621233894136537e+00	-4.995823824277105807e+00	-4.829122142390649408e+00
-1.741916146337319227e-01	6.996898159829068042e-02	-1.202417798372792168e+00	-1.716258521958711203e+00	-1.978299927302247241e+00	-2.286251440815134650e+00	-2.231916284781896298e+00	-2.166125156595536616e+00	-2.269343643299508884e+00	-1.561634453114028043e+00	-7.389894250111255225e-01	-1.612637067759580267e+00	-1.370792225141163057e+00	-1.038181455081937266e+00	-8.244302421376483725e-01	-1.219912870485851064e+00	-9.292115244508865057e-01	-9.520387362065523273e-01	-1.150002196874622573e+00	-1.129745767029118886e+00	-2.970077626918108393e-01	-5.610964782296133935e-01	-4.228426189263465723e-02	-2.683320136503015291e-02	-4.137527510544820042e-01	-8.080025132946508926e-01	-9.563874821503052237e-01	-1.578208271980982680e+00	-1.459237614437744135e+00	-1.575592631711151048e+00	-2.129790331053678099e+00	-2.253364411870063755e+00
2.224730463867700347e+00	2.379468254001075866e+00	1.941474061184414790e+00	8.252885371896376832e-01	7.478482694837520484e-01	5.812336702924223442e-01	8.709694168732181607e-01	5.667826711217938129e-01	1.098332301731486105e+00	1.485054197264372045e+00	1.052744091606714338e+00	1.226883562991159193e+00	1.385542128796039885e+00	1.814798119141920241e+00	1.712477926274186046e+00	1.319703007542528672e+00	3.657920454935575383e-01	1.156076977278475360e+00	2.443796729247040389e+00	1.737242628897216257e+00	1.181666726619059915e+00	1.919115388308432868e+00	2.623160564917241810e+00	2.588527686073974099e+00	2.232517297006937795e+00	2.433744542042103998e+00	2.977828972293625753e+00	3.210726616908309072e+00	3.425548568741277666e+00	3.524116623738556608e+00	3.012394314298673326e+00	2.922785228959705606e+00
-8.832512754141760070e+00	-7.646697220485588531e+00	-6.492033677427076377e+00	-6.002778874821347088e+00	-5.464127138137305550e+00	-4.383368608934411270e+00	-4.224418521081143574e+00	-4.131896694272117365e+00	-4.923580027235675338e+00	-5.345077454260166228e+00	-4.509748306881068203e+00	-3.969276608806167062e+00	-3.923363592211747353e+00	-4.793649880069724034e+00	-5.343390859650385849e+00	-4.538853525108089038e+00	-2.750369555206709116e+00	-4.072137005710150248e+00	-6.261463624866578037e+00	-7.109513811618758616e+00	-6.145398287137787463e+00	-7.290013093678109790e+00	-8.867983133066541512e+00	-8.845805478206127503e+00	-8.376636608567697095e+00	-8.434035266610303339e+00	-9.451319703611451573e+00	-1.023498011933986618e+01	-1.049976312781811139e+01	-9.975105413287023381e+00	-9.538418416827688873e+00	-9.790292317258934673e+00
-1.526735639850015369e+00	-1.473916365144812390e+00	-1.581297617198019312e+00	-1.429061968424630846e+00	-1.182262845428262876e+00	-1.267193702815467393e+00	-8.583128677777693838e-01	-1.614383974888174422e-01	-7.425412287656339982e-01	-1.747210367020063604e+00	-1.676460725855682288e+00	-1.932460598742318902e+00	-2.597004217006927185e+00	-2.703017992743603326e+00	-2.467840669644479679e+00	-2.530018952344177841e+00	-3.063093270392998946e+00	-2.214861607253869824e+00	-1.189082638563681016e+00	-2.280675771305772148e+00	-2.320143808904072014e+00	-1.841597001698620950e+00	-3.061668043845188425e+00	-3.052723140990502237e+00	-2.648935707538760731e+00	-2.364162087917172972e+00	-1.424129369546199397e+00	4.312917759471114783e-03	1.226988006308712631e+00	1.989880342268629532e+00	1.766450325480628969e+00	1.049907538010127706e+00
5.301419973939896835e+00	4.648882552228498888e+00	3.927737805088110434e+00	3.267779779702832510e+00	2.802488431712143235e+00	2.905563301651976182e+00	3.149797043933015406e+00	2.526271571113211767e+00	2.142392227547559536e+00	2.476917648573419672e+00	2.630891301275668503e+00	2.872670283521198353e+00	1.974958557635046130e+00	2.190939476295799437e+00	2.190150626551558233e+00	1.573487546193763187e+00	1.260028476921382090e+00	1.956757770900710902e+00	1.424357495433891563e+00	1.760024719451552810e+00	2.985025702097455103e+00	3.144261522556349053e+00	3.908122404546697126e+00	4.170315325345200996e+00	3.869279992411702729e+00	3.149756367792263756e+00	3.012339576367652594e+00	3.330471483195370119e+00	3.253729938482120776e+00	2.985727697506916911e+00	2.156856286861299488e+00	2.439746839826406610e+00
-8.184096136554215306e+00	-8.356262658708532243e+00	-9.553059620146170161e+00	-9.157664846247568491e+00	-8.727121405897948492e+00	-8.733026940330342214e+00	-7.695477297118902271e+00	-5.620883448038800800e+00	-4.732289806674834232e+00	-5.732489212845794491e+00	-6.459216321124726434e+00	-5.933562901984511306e+00	-4.736879982320417959e+00	-3.773884509705490498e+00	-2.409626704087123539e+00	-2.312412997289325922e+00	-2.630961480617025838e+00	-3.168332514384785359e+00	-3.354487180101990873e+00	-4.216862821892854996e+00	-5.274423418480076897e+00	-5.021802699763225242e+00	-5.446655062581323037e+00	-5.622904207601516546e+00	-5.591911606896992737e+00	-5.303147996408053011e+00	-5.654665168548230092e+00	-6.884214947339827972e+00	-7.963185290943371797e+00	-8.239685201005983117e+00	-8.446211979761955035e+00	-7.961429273792876238e+00
-8.267762285177724380e+00	-7.362190028662727315e+00	-6.498817420207589457e+00	-5.972406273973808410e+00	-5.504135707212311601e+00	-5.098459951708782079e+00	-4.962668813247032240e+00	-4.827763861506451981e+00	-4.382477846090922391e+00	-4.186753682823605160e+00	-3.903259155950611348e+00	-3.864155262277557235e+00	-3.852244220708155531e+00	-3.986400074275912253e+00	-3.910554485993010587e+00	-3.101187849868496382e+00	-2.729059400930403445e+00	-3.222349820884293337e+00	-3.743783654206445544e+00	-5.573910977556865376e+00	-5.426415740171171898e+00	-5.707520441989291982e+00	-6.674121081916953635e+00	-6.648971352973921611e+00	-6.243285978287777205e+00	-5.439289831053514490e+00	-5.280424030450256545e+00	-4.892310748586697677e+00	-4.438813054998576924e+00	-4.383926199163686199e+00	-3.482594264619024216e+00	-3.846132021203175100e+00
3.343362940106835435e+00	3.956406600784587724e+00	3.273167450492937114e+00	2.585054644003420776e+00	2.527329586840734166e+00	2.001472795484960709e+00	1.638189526923863326e+00	1.335713993912222453e+00	1.042998721930190165e+00	4.754096126880595907e-01	3.305253642817413962e-01	1.584058474262636240e-01	3.424189103737136364e-01	4.169037946756269930e-01	2.203273765057549571e-01	-5.128627056048157967e-02	-9.452097871398375262e-02	-9.346723266505455041e-02	5.587605553086240073e-01	9.281554625640531242e-01	8.049486026981867992e-01	1.434936698644117659e+00	1.848133449918039295e+00	1.728474839746874769e+00	1.578282591595778994e+00	2.028058766532724988e+00	2.665639202721832746e+00	2.363816212587013244e+00	2.373768860505626410e+00	2.952789721747150153e+00	2.468217419042573635e+00	2.016825578374570771e+00
-7.195245761954937036e-01	-6.715273256057416873e-01	-8.971566015019195595e-01	-1.107878880585964732e+00	-1.043257547208396696e+00	-1.065072477251284511e+00	-6.318373933651271201e-01	5.050452064232873184e-01	1.121265288887880462e+00	7.816431024213041923e-01	6.093587482788875853e-01	6.636591194732088805e-01	8.859816942585527766e-01	9.770357049896800650e-01	1.133459317086916274e+00	1.252588104049108697e+00	5.077973832902121787e-01	-2.006226864283426614e-02	4.540392947376103439e-01	-2.369635640082850755e-02	-1.200337745003967171e+00	-3.272650570548013005e-01	-2.021805215236922582e-01	-2.640681155347266440e-01	-1.761675819261425968e-01	-3.366130191482835099e-01	-4.697876688587309668e-01	-1.256976476844746116e-01	2.585754600291858551e-01	5.798041774832329853e-01	8.584477135559639427e-01	1.278747900414944461e+00
-1.464123851757703487e-01	-5.956615435100474087e-01	-7.759418627406849955e-01	-6.429763386851714557e-01	-6.075006226284173083e-01	-1.512079090858920116e+00	-2.006337704519547849e+00	-1.161705968938198330e+00	-6.599569417690913653e-01	-9.119037864510362024e-01	-1.041581597808039605e+00	-1.005887414235362876e+00	-1.102401567228362467e+00	-1.024423065830863289e+00	-6.622305408633734070e-01	-4.393228903761763893e-01	-7.761221415579518945e-01	-1.152656186995695275e-01	1.448863300180312619e+00	1.987238471467529966e+00	9.906506471097177302e-01	9.586399326414140054e-01	6.698174395525469116e-01	6.702005137363177267e-01	7.222113197245276783e-01	6.008582621491385112e-01	2.887847834215520049e-01	3.556019112274688143e-01	5.147164673559818659e-01	7.719301373151327139e-01	6.449214070030091506e-01	1.879261741735064051e-01
2.600013976496045487e+00	1.479247479993833547e+00	1.377364722148242682e-01	1.281745232276327862e-01	2.526707161350427167e-01	2.840881596881646431e-01	3.060017548653203301e-01	6.383158674216944384e-01	1.343913942487607871e+00	2.350194981415767881e+00	2.178204713079601618e+00	2.282614104969308055e+00	2.281861028025138793e+00	2.638833744791020841e+00	3.706628117829011249e+00	3.477481389271622536e+00	2.638491767691776513e+00	3.291331082013758902e+00	3.030750167186822441e+00	2.189767703396320542e+00	2.947180907051235810e+00	3.642856594515083923e+00	4.294612259679812638e+00	4.327515412066020417e+00	3.902256047509838677e+00	3.818835386550285538e+00	4.082680640414580786e+00	4.545087998020721720e+00	4.031277918387448977e+00	2.971702636984422163e+00	2.582426466534365694e+00	3.183112623959628351e+00


==> Cifra_figuretem/100/RPdataRed2.0.txt <==
2.827408017605804069e+00	2.742879202682492856e+00	2.748605373071174807e+00	2.840343777529354963e+00	2.739167268822372936e+00	2.675564973064326946e+00	2.754742397153797651e+00	3.050439554677129905e+00	2.894686873465370791e+00	2.676711084110118932e+00	2.650394845762299667e+00	2.601584796734366822e+00	2.546950110161521508e+00	2.747390311185127221e+00	2.695699310271536753e+00	2.657618320389198097e+00	2.754947838517901371e+00	2.612750987679502757e+00	2.166054284033652078e+00	2.012893992049027858e+00	2.120854674493245717e+00	1.867377119848528055e+00	7.923507775026976674e-01	3.729336684565334181e-01	6.674111048969163518e-01	2.838141556886391026e-01	2.358713322011424252e-01	1.930544595885603121e+00	2.673231163907678898e+00	2.888001492485599009e+00	2.930621891284609148e+00	2.827129322539770673e+00
1.663918770229110500e+00	1.655397443669785584e+00	1.717863581642909310e+00	1.902619071088285763e+00	1.976935384881369551e+00	2.083871541081672163e+00	2.358612233092573618e+00	2.372519395123683594e+00	1.887052993581692428e+00	1.398591098813950717e+00	8.246358287732220571e-01	5.110435565070491348e-01	4.243570474191123987e-01	3.922360525709845946e-01	8.300271671506410653e-01	1.031639878731161586e+00	1.220856254393473339e+00	1.664718170635492989e+00	2.227913586361007336e+00	2.501183634251475496e+00	2.047972639832158936e+00	2.892635154074028492e+00	2.875869087284535830e+00	2.387282350832883537e+00	2.534766696601879588e+00	3.778693343775508584e+00	3.827378481926302367e+00	4.239775257400198782e+00	3.810983311370227611e+00	3.674283405353819365e+00	3.484410985347801137e+00	3.314454409024427228e+00
5.569466984909836604e+00	5.511828682723011852e+00	5.507766969414494618e+00	5.580753606835425096e+00	5.643119919375291893e+00	5.516197787150839638e+00	5.363032823031564256e+00	5.409720611525802525e+00	5.590879401654222036e+00	5.393498692786257820e+00	4.949671005808490065e+00	4.667834151857413794e+00	4.549597240273709708e+00	4.525209691057789918e+00	4.536736813580539263e+00	4.477130693413116980e+00	4.361579279913929241e+00	4.539418012585004547e+00	4.038201683279605270e+00	4.033360322606860393e+00	4.360842665119863959e+00	3.039174575830040137e+00	2.476743060137465147e+00	2.718735498838190878e+00	2.957668517732296998e+00	2.746414739270274019e+00	2.204685678117643821e+00	3.311774222230583042e+00	5.099248325276796834e+00	5.570354944964416966e+00	5.507688211054628802e+00	5.385161457403521368e+00
-3.840526534950134407e-01	-3.432641233536603553e-01	-3.998151875214149831e-01	-8.299841590378730372e-01	-1.125762840742043691e+00	-1.109618027684096786e+00	-8.124326704991647885e-01	-4.005755079867235335e-01	-7.482938855612042417e-01	-1.250186319558242554e+00	-1.381295536394872014e+00	-1.095161748736234619e+00	-1.100990936547523669e+00	-9.287786813390426222e-01	-1.212792169897827926e-01	4.144237831061093891e-01	5.217749848394410694e-01	1.643008252735296271e-01	1.067177144326392560e-02	-8.095222543779909130e-02	1.680006914593679167e-03	-3.220897905164693542e-01	-9.230809479423991437e-01	-1.113117077512174147e+00	-1.850209512522135835e+00	-2.237571766719952837e+00	-1.340841238257733048e+00	5.607417063307839067e-01	7.200413564952344858e-01	5.494723070833203993e-01	5.220446714760735851e-01	2.385804260677657773e-01
2.163791584719785721e+00	2.171486934807343783e+00	2.215618143583623745e+00	2.190723399950217587e+00	2.249171819934026928e+00	2.362598661354290641e+00	2.251985579445092700e+00	2.245655897370360865e+00	1.939297815782621059e+00	1.475506040170020627e+00	1.094118122267342841e+00	1.014893587102357886e+00	9.418764977836060481e-01	8.934786977157731513e-01	1.143749513587220212e+00	1.470053334979533277e+00	1.711383737725426402e+00	2.344747552946810476e+00	2.531936598542253503e+00	2.223345731168843820e+00	2.144440834876630397e+00	1.990590307518109059e+00	1.070682419149188380e+00	1.054460956566932284e+00	1.361759955492267915e+00	1.269250081502550920e+00	1.257845451621460553e+00	3.465152305136758870e-01	6.097173536485492873e-01	1.007451888286428288e+00	8.870586866027539985e-01	5.968162172023389056e-01
-6.628246084957932771e-01	-6.642310284815361454e-01	-6.923514595159570018e-01	-2.795240424275896030e-01	1.631096803509396453e-01	1.999033017228734055e-01	-5.067909875690374683e-02	-4.288446452584129265e-01	-1.918038232719681824e-01	-3.456671880180566259e-01	-6.038653340540189873e-01	-5.282999881094677663e-01	-3.335078767492840601e-01	-1.873164224565133096e-01	1.731477457436136902e-01	4.671010804649908255e-01	7.719556841174131101e-01	7.330021329318542334e-01	8.402263056457495161e-01	9.052124070727003424e-01	5.577763245404208092e-01	5.215636918335556649e-01	7.019967157192887885e-01	4.133246684926713543e-01	-2.809326506213065122e-01	-2.119588835362443136e-02	-7.112248839179583504e-01	-1.442450349528640263e+00	-1.209597161587845138e+00	-9.610702006553828447e-01	-1.076363485826410837e+00	-1.154061186400276107e+00
2.855944311719744277e+00	2.900393520218809140e+00	2.822132759164817539e+00	2.184127674399955588e+00	1.276083425203799360e+00	7.828674525446012167e-01	8.122859906546653352e-01	2.035647736026420684e+00	2.380260424159088561e+00	2.399820016268273015e+00	2.814666083030418875e+00	2.963867352693906998e+00	3.000363789957870786e+00	2.774948126638608237e+00	2.546503302558953408e+00	2.674929149021703534e+00	2.723305640887919488e+00	2.600622531888502564e+00	1.725048520607539659e+00	1.221823046162505477e+00	1.990613130610861869e+00	2.656650458168786866e+00	2.803962593520479718e+00	2.771313528490084277e+00	2.326541456733273172e+00	1.651937230713661720e+00	3.504527075047368267e+00	5.398556120948740045e+00	4.920912939981534784e+00	3.905253578170536866e+00	3.532039609760267762e+00	3.237281714417505007e+00
8.475818444915835803e-01	9.381784009946777525e-01	9.092192890873268540e-01	7.202099983042425935e-01	6.922574110743334730e-01	7.338051195310831831e-01	7.990809649299944750e-01	9.561968414464773192e-01	1.254027656920536637e+00	1.202190274864580299e+00	1.084064377078228114e+00	1.007078580978646887e+00	1.028084652815235422e+00	8.169590240462366593e-01	7.479817785005818953e-01	7.005568787957231480e-01	6.458754348488592312e-01	9.354917932095473398e-01	1.037023357143064928e+00	1.174995698652663512e+00	1.370486604326229596e+00	2.383848611021207375e+00	2.941556708406576792e+00	2.626099470012718484e+00	2.746574550075139509e+00	3.136267645500922185e+00	3.069515208058280376e+00	2.763613454215573473e+00	2.046280368000233718e+00	1.984989542174205646e+00	1.942286949239992122e+00	1.864651787821664186e+00
3.418643320206475322e-01	3.008098206454636325e-01	2.938210077207664139e-01	3.564984210543144516e-01	5.017353311857719600e-01	6.134582919298939840e-01	3.729820828779693564e-01	-1.116967255354580149e-02	1.864656934404708144e-01	6.382762807056117094e-01	6.987682641939432227e-01	6.774513503480279475e-01	8.411922056737085596e-01	5.174246642651546546e-01	1.087937648148182418e-01	2.883427605012576223e-01	2.818511928789074195e-01	1.207993994131184440e-01	6.133948961349876550e-01	6.689556021108513661e-01	4.150386657286589953e-01	1.099315594114053996e+00	1.723690290436923345e+00	2.002116089805439536e+00	1.672208859285752913e+00	1.710336920234368785e+00	2.163546778271143278e+00	1.319221794547958071e+00	1.005863317288886893e+00	1.018019063788241585e+00	1.063918260593812226e+00	1.147987517615949971e+00
2.414362436027846837e+00	2.476795952149026370e+00	2.452399821133855351e+00	2.124001038477115522e+00	1.815437835271103806e+00	1.574092778510156165e+00	1.172952386436907579e+00	1.376473677856033584e+00	1.768347697270785224e+00	2.094864854862699577e+00	2.355455639822585212e+00	2.547972417769753584e+00	2.600372357084140162e+00	2.767044883852661563e+00	2.757007003032622361e+00	2.628345841318670661e+00	2.584221738627866749e+00	2.138194128700847685e+00	1.735822480182757088e+00	1.713546844357984433e+00	2.128872577548503564e+00	1.939890700077395058e+00	1.027241891525113138e+00	1.255885504885667858e+00	1.349294875563809226e+00	7.895586385142182584e-01	2.301637760693194590e+00	2.692086839313007296e+00	1.999179535828683907e+00	1.806716301745899145e+00	1.990706448692378228e+00	2.026372020713890887e+00
-5.108004996453423541e-01	-6.328933904823056400e-01	-6.949264528081613435e-01	-4.976293232277322343e-01	-2.876335630409596056e-01	-5.810519815673306776e-02	1.715115818919124568e-01	-1.277405732897258367e-02	-5.572415787918812979e-01	-1.047076741095896324e+00	-9.774981703681338008e-01	-5.817055170971155986e-01	-5.042961220756251306e-01	-4.877870080223116189e-01	-2.301385597936568272e-01	1.270476506974167197e-01	2.332419273986570396e-01	5.213324737885755011e-02	4.326948552163437101e-01	5.177964068068672265e-01	1.385792849680801166e-02	-6.472175094672569795e-01	-7.733474133890028135e-01	-1.039084731249353410e+00	-1.672682448403991273e+00	-1.845030461718445425e+00	-2.494827582344528061e+00	-3.167153188915483142e+00	-2.544920757901632857e+00	-2.287568961539421686e+00	-2.275374038099877705e+00	-2.320522182756815877e+00
2.517230516885094360e+00	2.523393521696881248e+00	2.544549475358716784e+00	2.388454793725621084e+00	2.121671561967596098e+00	1.999202396396416503e+00	2.074707952647846465e+00	2.421713333427039760e+00	2.786882663595482423e+00	2.680142641126125103e+00	2.352822609672416743e+00	2.155751609747740272e+00	2.016527048480381001e+00	1.714651876148407306e+00	1.256258422419074261e+00	1.030725828033789648e+00	1.051234905809307119e+00	1.417535880164418671e+00	1.376623487541414059e+00	1.433396045382574924e+00	1.636121236937279511e+00	1.341333167069423737e+00	1.642378608271074070e+00	2.616818837064648573e+00	3.037170418864707511e+00	2.971494105700597910e+00	3.660770682102331808e+00	3.925001082425920718e+00	3.238964955475897245e+00	3.006623427990712916e+00	3.154695417426308879e+00	3.357918956361453322e+00
2.129786418925975866e+00	2.190845333333149902e+00	2.188940806688676410e+00	2.247253597186966267e+00	2.318323772306154495e+00	2.165964984880152322e+00	1.914379120694974512e+00	1.910600020506165508e+00	2.469547852646511998e+00	2.699822166227169529e+00	2.568426334956856127e+00	2.334108489659066699e+00	2.329350405971768456e+00	2.488140286419567637e+00	2.498819566946537396e+00	2.354127346492266515e+00	2.258318848045244298e+00	2.256767732746512323e+00	2.472238988609162469e+00	3.023345529243552043e+00	3.151990366010080535e+00	2.968649875874098676e+00	2.884152320445107165e+00	2.442057954021703559e+00	2.396839045818316638e+00	2.515338492461959063e+00	2.202237797205319758e+00	1.360033835189132345e+00	1.272257803608925375e+00	1.287458270808471195e+00	1.327656582666650875e+00	1.392059075748638852e+00
3.196014169818556461e+00	3.112022239857966444e+00	3.119701937957949145e+00	3.102653444848947117e+00	3.019335548806955316e+00	2.824909803651755258e+00	2.391033747760554995e+00	2.248115141833333386e+00	2.515879621494150342e+00	2.924923803480027118e+00	3.311561491868877383e+00	3.433256041767324351e+00	3.395030464638547851e+00	3.038733540418922185e+00	2.556222254568253582e+00	2.377348835522020920e+00	2.160338388747729876e+00	1.469966745154656307e+00	1.466020118577226361e+00	1.397052539470344579e+00	1.066115569782275729e+00	9.635980826226319129e-01	5.708534334433378321e-01	4.506504354944472768e-01	5.782475435429740296e-01	8.728468351741924813e-01	1.883657810114855558e+00	2.011995355771598604e+00	2.623340885372808184e+00	2.861409250502614743e+00	2.917842821961375677e+00	2.916027988229028090e+00
4.477575070336706098e+00	4.433030014519871997e+00	4.465708238262513063e+00	4.558155729119548027e+00	4.663704907343310779e+00	4.616988264412443144e+00	4.239709105462994287e+00	3.768867919734923966e+00	3.902717359021584453e+00	4.063871193532953008e+00	4.309243387115980539e+00	4.426008546162394808e+00	4.498922550358749106e+00	4.266923983624024252e+00	3.996350924600197363e+00	3.800440987736853682e+00	3.589663025497544790e+00	3.143979926340049413e+00	3.309930417949730419e+00	3.365416816570539371e+00	3.003840944296979565e+00	3.193442250533657933e+00	3.035359048790426062e+00	3.381161134548852143e+00	3.792297285059789580e+00	4.381455188121438304e+00	4.433898591582462245e+00	3.918868901865689036e+00	4.041458827158952438e+00	4.294548013237841744e+00	4.413233708054137061e+00	4.427282933316537772e+00
-1.468007986626298944e+00	-1.460964876074122287e+00	-1.390211114144538795e+00	-8.632398511358129189e-01	-3.212989211033006609e-01	-3.421153894410059598e-02	6.981947636271295110e-01	4.388942771941602983e-01	-1.594740018326926412e-01	-7.166865047469556105e-01	-1.167073000232891289e+00	-1.445508923561971137e+00	-1.406665164210695318e+00	-9.857160096057518972e-01	-6.197254616971247243e-01	-7.375358789749482114e-01	-7.185360701540153272e-01	1.689574926336365190e-01	-3.413848946335849236e-03	-2.699965324391939148e-01	1.232691105779081735e-04	2.758926316388450317e-01	4.872536148502565889e-01	2.041803693730728786e-01	5.618725279973489917e-01	5.141269368667485962e-01	-2.483305519690793606e+00	-2.537265549809638365e+00	-2.416768663574865084e+00	-1.979927160096236038e+00	-1.638090646810477669e+00	-1.353470703434180189e+00
-4.361174756316850143e+00	-4.319569524089576618e+00	-4.343035090235153994e+00	-4.314862113524077891e+00	-4.258546934239832993e+00	-4.233447143741236651e+00	-3.855334749150104656e+00	-3.562894302533278879e+00	-3.485523025595953062e+00	-3.753817526620355505e+00	-3.841751794185352509e+00	-3.674350932508141820e+00	-3.629609679463109195e+00	-3.814195687127353462e+00	-3.817484169875148936e+00	-3.815731798574162337e+00	-3.957375031912262031e+00	-3.783023556210628691e+00	-3.661518961131581928e+00	-3.568077096699640904e+00	-3.477648951852521542e+00	-3.620349311566630757e+00	-3.081859337880975769e+00	-3.168584734132506409e+00	-3.275130432318613227e+00	-3.310068423177619845e+00	-3.933350261820228511e+00	-4.961228595519195927e+00	-5.289698446886328398e+00	-5.280509726611113841e+00	-5.176035747760790784e+00	-5.017672063182222253e+00
-2.465172101931964566e+00	-2.452137104779808841e+00	-2.431453711014052388e+00	-2.536312910415281507e+00	-2.533763100901930354e+00	-2.644523888336255180e+00	-2.617463824736523392e+00	-2.322943808403532095e+00	-2.136060167855868830e+00	-2.109577043696969856e+00	-2.373332475292945887e+00	-2.590483366445237579e+00	-2.609091447616723070e+00	-2.327102795111787525e+00	-2.152398318014068668e+00	-2.470520357040354220e+00	-2.888638661068760438e+00	-2.656272114894826952e+00	-2.445488344458843777e+00	-2.185127932606696355e+00	-1.978807203603512921e+00	-2.455613324228465899e+00	-2.226900080034728724e+00	-1.932979777789551656e+00	-1.526374368120232417e+00	-1.102610029674931491e+00	-1.043272028177959498e+00	-1.478775989480141773e+00	-1.829724279270266818e+00	-2.012396379901148613e+00	-1.941634381286281963e+00	-1.836678267906416862e+00
4.313445687482975188e+00	4.362372677316843195e+00	4.341900816090873860e+00	4.332330793019742110e+00	4.376651503343728322e+00	4.497038419390701591e+00	4.929256157518803860e+00	4.942175826094652891e+00	4.424373782545906408e+00	4.045876098229422624e+00	4.224191100757939132e+00	4.421026093348857877e+00	4.527922089214664325e+00	4.542051728482565665e+00	4.269077773232849538e+00	4.157760408818012010e+00	4.107140441250684226e+00	3.589128695979589612e+00	3.229675243238747662e+00	3.232894658583440606e+00	3.432330220485074079e+00	3.789544765227832901e+00	2.618570498466128438e+00	3.026727111550789662e+00	3.562705360296252621e+00	2.831551815432126418e+00	2.697348583966889812e+00	3.704127022278696391e+00	4.027509831734142232e+00	4.676899721095584717e+00	5.234647787678882835e+00	5.409264243689981377e+00
-1.732924825711105399e+00	-1.728750052661983228e+00	-1.766035160076890653e+00	-1.690968898787262198e+00	-1.642483490286760883e+00	-1.678677691805690486e+00	-1.549327250350743146e+00	-1.490044395551003431e+00	-1.842981378040070117e+00	-1.977528124637861984e+00	-1.885376853376205419e+00	-1.791228690573798632e+00	-1.727787747827889575e+00	-1.484241282401198347e+00	-1.125297215878536816e+00	-1.179993958129488707e+00	-1.383262035066387341e+00	-1.855360486765756933e+00	-1.595443496248907467e+00	-8.858215710940964271e-01	-8.850703012897723765e-01	-7.646119143404683793e-01	-9.957903329927855207e-01	-1.220123645160787973e+00	-1.115367324503516722e+00	-5.409141478623979982e-01	-6.572840633915475461e-01	-7.584135806695208037e-01	-1.007573318074702406e+00	-1.307005965079804488e+00	-1.375092038139932971e+00	-1.419292300641225024e+00
-3.133177982514238735e+00	-3.187093283284221812e+00	-3.188507289381700360e+00	-2.834553626490494693e+00	-2.637163691053233894e+00	-2.657700829480705629e+00	-2.905080283123093743e+00	-3.155014399247222823e+00	-2.874948142009097207e+00	-2.787098275143371495e+00	-3.018296890457016879e+00	-3.129849194663003598e+00	-3.075102287752201402e+00	-2.993968683181190471e+00	-3.204480006667532077e+00	-3.135115413661510697e+00	-2.769999433014570744e+00	-2.554748852656725244e+00	-2.317836562015582746e+00	-1.966664198238605499e+00	-2.231167108397577703e+00	-3.147613264190286309e+00	-3.507024748469470765e+00	-3.111514905193786706e+00	-2.907994034178176701e+00	-2.948965708092908145e+00	-3.211446663989340422e+00	-5.085483807961600711e+00	-4.978870326917933298e+00	-4.772600670813125667e+00	-4.669183631088589692e+00	-4.447461787187166671e+00
-1.559770779853048683e+00	-1.649586203865637479e+00	-1.660165014052444876e+00	-1.421863427503915700e+00	-1.110736906712469940e+00	-7.343648813669496622e-01	-4.683993355625280519e-01	-8.844808087372451055e-01	-1.300836642295500445e+00	-1.297617837346645153e+00	-1.118916737018309737e+00	-9.583842579975470066e-01	-7.620260073736060402e-01	-3.802181608859782069e-01	-2.386706244828599721e-01	-4.108791545299019243e-01	-3.883411386987125069e-01	-7.103018115980549996e-02	-6.987622038305028871e-02	-2.447463915033110671e-01	-4.624047279041806346e-01	-7.927893260827643951e-02	-8.735341472580916700e-02	-8.596814855396990307e-01	-6.072230615137071963e-01	-5.831705487501295249e-01	-2.242564100764127932e+00	-2.711881578109122781e+00	-2.676075819098907793e+00	-2.328281292672826019e+00	-2.060449059228241619e+00	-1.998898521821608210e+00
1.785344913605859896e+00	1.789871839912875462e+00	1.766812268187223811e+00	1.622770763886424161e+00	1.478888828417505463e+00	1.522240967193449590e+00	1.232043999805258361e+00	1.016636096984822712e+00	1.397701268936171193e+00	2.164303821563341668e+00	2.500408649042479503e+00	2.410695973181456342e+00	2.437354085809900983e+00	2.721307627590902722e+00	2.493417672655672490e+00	2.231366116969986990e+00	2.312162245824196827e+00	2.303252809975683046e+00	1.832119946347482209e+00	1.677162690445412441e+00	1.817327704258024701e+00	1.673905343152210623e+00	1.356202632984112366e+00	1.230055665576991419e+00	1.324666274542197542e+00	5.909963931434887296e-01	7.872747039072722774e-01	1.359526354503375778e+00	1.403812102407286044e+00	1.500002373672862044e+00	1.619342738585674013e+00	1.625322812626263325e+00
-5.961903615626326314e+00	-5.933891670200626578e+00	-5.863826959626993407e+00	-5.537461339525886928e+00	-5.056855089973970152e+00	-4.939426454943646405e+00	-4.892034295336275207e+00	-4.990609142295850731e+00	-4.712552223572248344e+00	-5.172050071650309278e+00	-5.840979383720510398e+00	-6.040435286233665657e+00	-6.022849754395151578e+00	-6.022809102211089893e+00	-5.958610469734537674e+00	-5.836982536917382447e+00	-5.638466895006330581e+00	-4.996819655306362407e+00	-4.517753875180801515e+00	-4.490748750249814236e+00	-4.917154545832970847e+00	-5.637868915774879142e+00	-5.422511551280341457e+00	-4.939650287327144618e+00	-4.849857829390626485e+00	-4.527030099856253820e+00	-5.497111670341165102e+00	-7.633743405901283197e+00	-7.554724099768135304e+00	-6.931804337792520698e+00	-6.692988474192233639e+00	-6.530799452875526434e+00
2.589608381394750136e-01	2.125934408480026072e-01	1.453840319211076593e-01	-2.226579210967018774e-01	-5.981986116201224446e-01	-4.548868498897883361e-01	-3.171523216450896077e-01	-3.661594470165205339e-01	-7.395323123304816670e-01	-5.187825227337865552e-01	-1.710533190259944381e-01	2.428870151975410022e-02	7.663103700793168216e-02	2.636275684948242715e-01	3.936951491615218734e-01	6.248348054291111842e-01	9.332552519328042306e-01	1.125636479130151191e+00	1.177059002831362555e+00	8.907851465599426755e-01	4.889932682080671555e-01	-4.297423531517429174e-01	-1.308131493231132092e+00	-1.653305073927125335e+00	-2.144903113095639746e+00	-3.134043334720027829e+00	-2.420352870116563526e+00	-2.344491995307224297e+00	-1.320908949113886122e+00	-1.155019344309005103e+00	-1.141583896004174870e+00	-1.263712109929232996e+00
2.006536605156842956e+00	1.903428805428784010e+00	1.955942151890008418e+00	2.109821431253023682e+00	2.352976881130478759e+00	2.396253384692448751e+00	2.270896195655833782e+00	2.020291109474061653e+00	1.982786037967306569e+00	1.729633195706133719e+00	1.495018330734779743e+00	1.443105588486768509e+00	1.497865768626455374e+00	1.644107471181226243e+00	1.687475835891170561e+00	1.650171499497258720e+00	1.389881423364227597e+00	1.753271075608543450e+00	1.959308822574932663e+00	1.655882257999892415e+00	1.505822333100304444e+00	1.136824593357705027e+00	1.689156342312521764e+00	1.568243423531959779e+00	1.612811794678261190e+00	1.888134263787161427e+00	1.266872234525782126e+00	1.451531663627356528e+00	2.063185671734511839e+00	2.071473660771738778e+00	1.860303886471033064e+00	1.861416976761794517e+00
-5.678032726493410287e+00	-5.583944807103681462e+00	-5.636415846206767277e+00	-5.709372416365249059e+00	-5.556681513921159166e+00	-5.267420746217850613e+00	-5.122845638867924656e+00	-5.578534818938222450e+00	-6.037684893248656870e+00	-5.518690019399424607e+00	-4.871069209689979473e+00	-4.540426420815737885e+00	-4.340070985715640539e+00	-4.544560933068143349e+00	-4.819083785114730567e+00	-4.759574822991041287e+00	-4.743345815367897345e+00	-5.280333696109517305e+00	-5.257580064848470514e+00	-5.085666981766041594e+00	-4.959808786704965833e+00	-4.468325807611345901e+00	-4.260140746934943934e+00	-2.964568162418710795e+00	-2.942813372601043032e+00	-3.645557101473828610e+00	-3.818612382170761599e+00	-5.594164971962399591e+00	-5.995959633807552258e+00	-5.747912143114473515e+00	-5.469030976723568749e+00	-5.357672275883353485e+00
-3.692273211102681696e+00	-3.625692624244735818e+00	-3.632859246424295918e+00	-3.869020681281535534e+00	-4.106602433198299984e+00	-4.186931009333346054e+00	-4.211772239685847907e+00	-4.028663158612343587e+00	-3.608629938160960116e+00	-3.392344580371692064e+00	-3.674182297055438973e+00	-3.881140043603440670e+00	-3.826636676318034613e+00	-3.445722054217847941e+00	-3.056497810100033519e+00	-2.819632259615200365e+00	-2.322069604106610896e+00	-1.790970121993756381e+00	-1.916325817304105339e+00	-1.950262170622904412e+00	-2.192433730142188786e+00	-2.484217314228372775e+00	-2.763475633202272519e+00	-3.460112281287122116e+00	-3.795054431703156705e+00	-3.738645919037860477e+00	-3.003906029473909722e+00	-2.663926093176675725e+00	-2.706622947144928570e+00	-2.876750224371785514e+00	-2.950916346667211698e+00	-3.043359314638763191e+00
1.895329799993154207e+00	1.836784219002043583e+00	1.786760264760537620e+00	1.830498144145633610e+00	1.984713924280675057e+00	2.093640296613622276e+00	1.970518318239962152e+00	1.698268022506387309e+00	1.726619665445722429e+00	2.048939682122143502e+00	2.383878354236535824e+00	2.692788971627436023e+00	2.759525321668360842e+00	2.952988259840448215e+00	3.028699607671383465e+00	2.904915078482726010e+00	2.860604474576206258e+00	2.231909557686722945e+00	1.554203772717791976e+00	1.437025438799638621e+00	1.694154708286834898e+00	9.511871461913572467e-01	4.355125160125253303e-01	1.860876537473191705e-01	-2.225533227763649702e-01	-1.103707714732450551e+00	-1.499633469376196349e+00	-6.012664829579819070e-01	3.147456924105980769e-01	8.780541681906766094e-01	1.265670075615685120e+00	1.344311718297310998e+00
4.009436981075000239e-01	4.125428688334477068e-01	4.123419122204759479e-01	3.647223381947152232e-01	-1.913928059281478494e-02	-4.433145355776266783e-01	-6.892663990340351932e-01	-3.619140079978095392e-01	-2.573515055910187699e-01	-3.950965467082848126e-02	2.348542238314105801e-01	2.802312421165785716e-01	3.475520771817525723e-01	3.654517602295625500e-01	2.070779992168307049e-01	2.289235496593442290e-03	-3.603299446437221998e-02	-3.333562594162349790e-01	-3.433581354118409035e-01	-9.011246933410407833e-02	-1.323805654395790732e-01	-4.451208650919860621e-02	-1.907200767464845015e-01	-7.500245936086590015e-02	2.465605053901795130e-01	6.670021330318424146e-01	1.833143930540165112e+00	1.630883801934077226e+00	1.320609848250735352e+00	5.983304239055117213e-01	2.115076213622997248e-01	1.893586529107865735e-01
-6.043587060787580789e-01	-5.916826751365197312e-01	-6.094466050054664352e-01	-3.857025836026533594e-01	-5.946596156904701003e-01	-7.509070622953809560e-01	-4.929502767096135551e-01	-1.920643581754310492e-01	-4.486019765906744117e-01	-5.440036633136521305e-01	-3.040365193836654933e-01	-2.922739531884175901e-01	-2.976558221761072542e-01	-3.555459451929234294e-01	-7.322375806766644457e-01	-8.281926286534725401e-01	-5.009170195471733811e-01	-6.486068588673965518e-01	-7.798376230661208108e-01	-2.325283026576287215e-01	6.384412789932668308e-02	7.915679189255718506e-02	2.937705421810320183e-02	5.174673141769977613e-01	6.199854874930234017e-01	2.350904703240519478e-01	1.099055512670307766e-01	-4.134313786851710470e-01	-9.014277830246660850e-01	-1.437376593059063179e+00	-1.468429049342620862e+00	-1.260200508432056221e+00
1.646771112417750649e+00	1.641962941501333706e+00	1.649662374431452472e+00	1.321313105459006154e+00	1.031988824653372383e+00	1.181783421788897614e+00	1.401127447819309868e+00	1.406659993709776790e+00	8.767856843925087018e-01	7.916140327170615443e-01	1.117980941271351725e+00	1.343319495116698015e+00	1.478853380709542975e+00	1.536004542126785166e+00	1.537754429526492217e+00	1.174506348381893828e+00	1.077036477009920556e+00	1.415646356371508707e+00	1.306271003580775858e+00	9.636754517474006576e-01	7.913508198962587725e-01	1.851128881296210782e+00	2.568228818826436388e+00	2.376415428556475362e+00	2.785075689508757613e+00	3.461196262406520230e+00	3.856389887125121430e+00	4.709921795830458002e+00	4.014778901951710388e+00	3.390349018664472247e+00	3.252913843840452124e+00	3.113135393726702116e+00


==> Cifra_figuretem/100/RPdataRed3.0.txt <==
2.791436695243707966e+00	2.769652044303786642e+00	2.775330567996078468e+00	2.917491731616663753e+00	3.193547509338639845e+00	3.531646925812214288e+00	3.346351384300376708e+00	2.830652237571894769e+00	2.908465886268633671e+00	2.687022645137922883e+00	2.576359344098379189e+00	1.648882975586486221e+00	8.617049761951542930e-01	1.159068511907209498e+00	1.673779079826025251e+00	2.236705201659129560e+00	2.790634429525025162e+00	3.003757168754596751e+00	3.541623172780724804e+00	4.075918384373386161e+00	4.322907532215753079e+00	4.211946738530165213e+00	3.525169455107595606e+00	2.985249574153206797e+00	2.615320615469085119e+00	2.469583910927779957e+00	2.551373358289451332e+00	2.692398193571964971e+00	2.958417027814480793e+00	3.006155121040468892e+00	2.741458781682768464e+00	2.397968217774052224e+00
1.463363387621645861e+00	2.066784944172888494e+00	2.272977785611677515e+00	1.863027944302417138e+00	1.094264306588839331e+00	5.765056752504189586e-01	1.007748107868635223e+00	1.614215348709246767e+00	1.388915020924716970e+00	1.322485953348275789e+00	6.407408180509240880e-01	-9.334585743459755669e-01	5.027690839725773575e-01	2.043063572552476170e+00	3.047791757395566847e+00	3.755041898569047909e+00	3.937367247451789787e+00	4.160613327879427281e+00	4.264902378682452699e+00	4.001619850836231507e+00	4.865129879006859781e+00	5.560604733548085932e+00	4.326945333252866455e+00	2.422652814720812842e+00	8.577117335174623269e-01	2.776605538694167097e-02	3.001658558957281606e-02	-2.148760884374555646e-01	-5.407812449516318232e-01	2.004168086489366632e-02	1.351931548234244662e+00	1.707961339274302714e+00
4.229965767423443879e+00	4.420222242463514029e+00	4.685339018215071150e+00	5.181260453299521451e+00	4.921372046805768896e+00	4.637512879216339812e+00	4.857643910810757859e+00	4.786637707001187181e+00	4.384955893417161299e+00	3.509222097493235548e+00	2.284929187951759477e+00	2.141202291842275951e+00	2.987878229326077051e+00	4.283216226157644968e+00	4.777733909144662228e+00	4.634178248618082030e+00	5.079476160462280454e+00	5.388103392616389264e+00	5.560761301554130398e+00	5.999106601032175412e+00	5.508612057578433863e+00	4.785212790187002518e+00	4.841794925480616740e+00	4.418211168157483826e+00	3.941487694436974110e+00	3.198745987580767114e+00	2.352955692351035299e+00	2.508247009749787537e+00	3.669825333550953861e+00	4.328637970797137413e+00	4.043346776323170744e+00	4.167595865577205849e+00
-5.950273474520574313e-01	-9.255421344318781607e-01	-1.056697254938243624e+00	-8.369609186201080187e-01	-4.233194167585420664e-01	-1.045647406340703967e-01	-4.990497710359754757e-01	-9.362982496261826881e-01	-1.351434086190903550e+00	-1.726483126398858925e+00	-1.451652771273493903e+00	-1.088088684576053566e+00	-1.075151602004078777e+00	-1.007979621091557698e+00	-9.655554834517700025e-01	-8.026790359091459104e-01	-6.596306303072978494e-01	-3.371967861246719655e-01	5.480337058093937702e-02	-5.788803128115284358e-02	5.187535495777240158e-01	3.262539648830030670e-01	-2.390197396875972102e-01	-4.811312993811315275e-01	-6.274742041516085944e-01	5.277817324822237088e-01	1.183737599174846444e+00	3.371322945768088220e-01	-7.585539716249313502e-02	3.011034681166133153e-01	-2.395815796926865915e-01	-7.209052659359214132e-01
1.386452223315053800e+00	1.574624504111425294e+00	1.502962785600036488e+00	1.600951545864896852e+00	1.257668872466554344e+00	9.495959497782752168e-01	9.772984060409518614e-01	1.270853939248660192e+00	8.149095533686919746e-01	9.859158221011963263e-01	1.161842512630924640e+00	7.086361387770482301e-01	1.048580945688661004e+00	2.091336610793605111e+00	1.483811710588731403e+00	8.796972162851480759e-01	5.933736307279389166e-01	6.595394995663556026e-01	8.019122199806232310e-01	3.966932813805821301e-01	1.194744270643994577e+00	1.370080611948161220e+00	9.159421495737004593e-01	1.021078974594109567e+00	9.316271882177675767e-01	2.865721867846398041e-01	1.611191777416810522e-01	4.933930585127380697e-01	6.343451688680299405e-01	6.200528948979455723e-01	4.697364344100175559e-01	9.635531647643497122e-02
-2.483738865830026121e+00	-2.920941455409800547e+00	-3.676536752448074985e+00	-2.585699937622525368e+00	-2.321767634834836169e+00	-3.188442978791566684e+00	-3.176275734233978465e+00	-3.009447997960990495e+00	-2.393931174424998254e+00	-2.343633741819273197e+00	-3.786356055526370223e+00	-4.626189734030821121e+00	-2.924279270289579014e+00	-1.595571228659251828e+00	-3.082957191834682642e-01	-1.798353161435132797e-01	-4.208781307489865564e-01	-1.950847635928971147e-01	-3.892303488162216496e-01	-1.080565048240875958e+00	-1.193038288703780037e+00	-1.333984947583795710e+00	-1.282475466502590145e+00	-2.609834430732621779e+00	-3.039469055362032268e+00	-2.897297216597889413e+00	-3.696926074502837611e+00	-3.562987742223215459e+00	-3.081954376851176569e+00	-2.776607912857073313e+00	-3.141282230275300957e+00	-2.526038196522076618e+00
4.050114778222691392e+00	3.765506140864889773e+00	4.586384260654043032e+00	4.181248934021120967e+00	3.717805417251623723e+00	4.068148748614190069e+00	4.219937611003384603e+00	3.832348345270145007e+00	3.351787871918827655e+00	1.618985699329783312e+00	1.090900975300815867e+00	1.875958817358269082e+00	1.694945601196239826e+00	1.235012819291944730e+00	1.336798309465807855e-01	-5.258738661724204899e-01	5.053877549072369746e-01	6.912262265091081437e-01	3.817785658613305211e-01	1.240164027104962763e+00	1.710134682897414882e+00	4.256690495178056532e-01	9.627668176696360103e-01	2.700946455199838336e+00	4.395245767769295320e+00	5.179079466741960402e+00	5.937328774697702372e+00	5.131898280048269534e+00	3.419326044985093738e+00	2.788883215546913430e+00	3.037719268871864386e+00	3.434816176890462369e+00
1.102467640977572882e+00	1.041188075944632585e+00	1.484312656835401256e+00	1.398765093936174431e+00	7.353617912610991292e-01	3.272985379104444426e-01	7.349578019219200620e-01	8.439169579410668032e-01	9.328994555178947712e-01	7.569331871909517062e-01	5.399471614094596417e-01	8.642269036379829350e-01	5.965828114282110128e-01	9.897253397895965366e-01	6.976811782402674300e-01	6.065672311680821993e-01	8.668037824612714326e-01	9.133955927604463509e-01	5.743256088184022223e-01	4.612240327601533907e-01	5.151075906458458809e-01	4.145250868046659876e-01	6.891747699062943378e-01	6.290963438779034744e-01	1.052301646939765467e+00	1.077879100281670777e+00	1.306049109355650106e+00	5.473153752249282356e-01	-2.962212715022703446e-01	-5.165419616753630372e-01	4.961832029640662056e-01	1.123814894558017752e+00
8.763311293191187179e-01	9.004546605853346319e-01	1.072446210304697445e+00	1.214704439382876533e+00	1.913878665549234026e-01	-1.529544509358469473e-01	7.559691328872961691e-01	1.524347826782638915e+00	2.044008813555092896e+00	1.677862496505836853e+00	9.623278242425234996e-01	2.723048260690535613e-03	-2.034199211678041630e-01	2.837145457393940307e-01	5.295742225497200861e-01	6.036088905128017545e-01	6.386712496870222688e-01	6.720132311647485368e-01	4.278542604104593750e-01	8.264768394836961851e-02	-5.594471432228380336e-02	-2.478268494289290191e-02	3.905495024352186317e-01	1.170196347586297314e+00	1.241467794388116719e+00	3.116347674810159840e-01	3.422452013205734556e-01	9.112746305746713960e-01	-1.569601152214083195e-01	-8.298679057437330364e-01	5.983728670431572860e-01	1.230914614738430002e+00
3.302213031471792792e+00	2.916776588704523387e+00	3.163450565824613481e+00	3.176933337641645760e+00	3.450159117615296811e+00	4.380091295091371961e+00	4.045106592327309514e+00	3.348743829530314020e+00	2.762005167198245292e+00	2.142871185801574541e+00	2.900982648706197597e+00	2.491138807833595870e+00	1.661214829525870851e+00	6.673082996153236746e-01	2.621586949743750505e-01	5.726796211089774102e-01	4.994227469021751964e-01	3.338453269435301407e-02	-2.382138776383734349e-02	3.239207716386050540e-01	8.902858769180738152e-01	1.533815346511392841e+00	2.436942005249171483e+00	2.937027565835655718e+00	3.430734530493068757e+00	3.873895198081720004e+00	4.992340251130515938e+00	5.312132377636511471e+00	4.396010189051657413e+00	3.748813688039781322e+00	3.746232439997437602e+00	3.347965435045272997e+00
-1.633642487556665968e+00	-2.168623561374460884e+00	-2.883665004325675074e+00	-1.937101769262205231e+00	-1.502290869789880023e+00	-2.211666504904617803e+00	-2.387409850430836311e+00	-2.077874981895913464e+00	-1.500946079851235737e+00	-1.173821709161710913e+00	-1.672915146085917737e+00	-1.379361924698723652e+00	-9.635212586805677049e-01	-5.754373605919744783e-01	-6.811227394814783898e-01	-1.025147310839368942e+00	-1.378459125402698549e+00	-8.124787615644859518e-01	-2.362960287143527627e-01	-8.115796261500561881e-01	-8.852237793808660493e-01	-1.620532066782740532e+00	-2.397888956870624977e+00	-2.362435730203345852e+00	-2.099963571774531967e+00	-1.259972782967780480e+00	-2.235835146350727332e+00	-2.734387063463779022e+00	-1.998893369660835306e+00	-1.710997963252380405e+00	-2.521850496888899507e+00	-2.460167067094594096e+00
3.757741257412985370e+00	4.304928287621040184e+00	5.275717091969419847e+00	4.747532540540353452e+00	3.916532708799844720e+00	4.054176913794477422e+00	4.257185393212249203e+00	4.398405868757696346e+00	3.956508283046546559e+00	3.447344160587795248e+00	3.626236839777430276e+00	3.771662704407087396e+00	3.726258308390840934e+00	3.745941507204237020e+00	3.458211358679101899e+00	3.561949030036424269e+00	3.837610221362132368e+00	3.749367307155464957e+00	3.895478392535475010e+00	4.823956080828776471e+00	4.586306691867958918e+00	4.208122072277356907e+00	3.800199938375400599e+00	3.562838619794986617e+00	3.405302223687303620e+00	3.040776819187573921e+00	3.547822241621769290e+00	2.941551796125138729e+00	2.368361458477613368e+00	2.541020520413375561e+00	4.219713889375766414e+00	4.695740551990716050e+00
1.162408485140536962e+00	1.201615167918764771e+00	1.260676661654219100e+00	1.363089048424076077e+00	1.589372702681097094e+00	2.178055803645803312e+00	1.995920820601749801e+00	1.473759330541624557e+00	1.631022890157854954e+00	1.622855502978111542e+00	1.168563009976888223e+00	1.010845431240699144e+00	1.530750049901007381e+00	1.520329689134333417e+00	1.524801230881301928e+00	1.086832472788327841e+00	7.705748440804184307e-01	5.579328804787764273e-01	-3.779447800841231886e-02	5.757785540855431261e-01	1.499363291541496446e-01	1.589264684311827158e-01	9.484659903497166811e-01	9.478210607649288910e-01	1.604457248454671525e+00	2.173298069416839340e+00	1.803485161566711348e+00	1.398758351283066803e+00	1.207870106800041254e+00	1.110576658225619129e+00	1.344311347649788546e+00	1.479229150357647793e+00
2.938111392478782058e+00	2.821939987375933878e+00	2.585085493681277491e+00	2.948549959343630622e+00	2.833599235020375140e+00	2.494664735002521727e+00	2.661089632323222265e+00	2.827094667137618256e+00	2.806814453181557312e+00	2.665769993716192943e+00	2.150393870953076991e+00	1.931579543194566373e+00	9.913457775752445578e-01	8.068914375460525257e-01	1.833960084339727015e+00	2.577826603697999985e+00	3.138238284437127490e+00	3.345918563259181244e+00	3.585541090955573384e+00	3.678173078866110668e+00	3.891517080941667928e+00	3.466518122458623452e+00	3.228535518102340074e+00	2.675988688261229154e+00	2.373446908646482445e+00	1.648315236934360328e+00	1.059186104996945543e+00	1.660015575835313673e+00	2.307147869085039105e+00	2.155253803505848609e+00	1.749917654209962370e+00	2.140013016042787708e+00
4.656822128812819983e+00	4.588340461650944668e+00	4.718458433356080839e+00	4.743154822468395260e+00	4.484528038425211527e+00	4.385410724756065193e+00	4.471816927844791678e+00	4.117733669085217763e+00	4.117125937254077606e+00	4.267642314768415268e+00	3.596155292883666199e+00	3.705117829483708825e+00	4.172830090461644659e+00	3.971737323443710554e+00	4.330176858992560440e+00	4.349420708335696162e+00	4.534593146210450954e+00	4.667545687674635069e+00	4.457329829871325089e+00	3.997403703242544903e+00	4.218094253864314247e+00	4.697227582589234451e+00	4.938699664752342677e+00	4.693802686071968822e+00	4.486430886623137937e+00	3.380445829851509654e+00	2.557292669463298029e+00	2.813229964161472640e+00	3.430985839305525253e+00	4.160967175227038517e+00	4.425382005797969143e+00	4.553683421297422207e+00
-1.045801014857847155e+00	-6.609411827129988426e-01	8.916878120202843816e-03	-4.961978033652366116e-01	-1.029233500153851510e+00	-2.081818073444567929e-01	7.020984806209181091e-03	-6.111081697762131837e-01	-2.882081146222951196e-01	4.230235734065360131e-01	1.094887508361356954e+00	5.454438927873292986e-01	1.659478151830549253e+00	1.756081520131017593e+00	6.765038210849260158e-01	-3.295454145911528299e-01	-9.298355823545146892e-01	-1.130946901025090767e+00	-1.266633986108547161e+00	-1.445794319337935896e+00	-2.050524520689223529e+00	-1.117136984198501937e+00	-8.241203368909855165e-01	2.619173722898925361e-01	2.983321874268027307e-01	-1.573758177907175759e-01	-2.702368763429650045e-01	-3.581452857021925062e-01	-5.411584773820061756e-01	-4.719721923448707418e-02	5.303723151202267561e-01	-8.783973944241178777e-02
-4.611502549898774284e+00	-4.557452369638386180e+00	-4.471588374267264854e+00	-4.420450670968643969e+00	-4.525073179965706238e+00	-4.662356712436251271e+00	-4.547145699273126951e+00	-4.534130783134727949e+00	-4.090408135630090314e+00	-2.976972323980350499e+00	-1.309575586511922296e+00	-2.814973807278119411e-01	-2.074116850944363488e+00	-3.044952021796198505e+00	-3.712434101955981891e+00	-4.230186926139779757e+00	-4.439494445366752196e+00	-4.240121227115754010e+00	-4.151427967579466305e+00	-3.865536785192488445e+00	-4.377519662867720207e+00	-5.121195578332470966e+00	-5.370697058163893089e+00	-4.946761192263324780e+00	-4.110033981541813652e+00	-3.288646133472238997e+00	-3.276914253501701513e+00	-4.359056150728664925e+00	-4.361020662194622588e+00	-4.252541413682561000e+00	-4.468365324718338805e+00	-4.592875237706155467e+00
-2.551737485451269105e+00	-2.227369417980726851e+00	-2.264641304712645908e+00	-2.873955644218943561e+00	-2.175327271783490168e+00	-2.121068287638729899e+00	-2.248215321739911676e+00	-2.192510272934688587e+00	-2.249274712105692409e+00	-2.381985558587233154e+00	-2.325031034182299727e+00	-1.618442767130213955e+00	-9.686247977170218126e-01	-1.712040756783281603e+00	-2.085683274312171598e+00	-1.977806504211837568e+00	-1.705529437240286272e+00	-1.957179024707369042e+00	-1.997156439467312472e+00	-1.748023961781290270e+00	-1.773189539320350283e+00	-1.643577006041558652e+00	-1.229813344809582487e+00	-1.608278406396509208e+00	-2.338108903696508811e+00	-1.659695595089294429e+00	-1.306684917476978791e+00	-1.344744293911739774e+00	-9.552867329462988444e-01	-3.885540619457313882e-01	-7.841556881367285348e-01	-1.191015504153438931e+00
5.014304672826149556e+00	4.513347124895942031e+00	5.320818659254695326e+00	5.749768126911675381e+00	4.726881682404784790e+00	4.780055567235928393e+00	5.278079846979360390e+00	4.375992506362043066e+00	3.796917170937365249e+00	3.249034723811270897e+00	3.722330202503021823e+00	3.777516211421518388e+00	3.489231276644976454e+00	3.546559605531533155e+00	3.209530403384151853e+00	2.926255951063911898e+00	3.303210176555142485e+00	3.508546904657864118e+00	3.763308006862036148e+00	3.352673361351846459e+00	3.335903619847184309e+00	3.946415347243608984e+00	4.728133234573685506e+00	5.196708450293806791e+00	4.930469617662308401e+00	4.119002028405424731e+00	4.699028377149881308e+00	4.557467637244853265e+00	3.960664989229897959e+00	4.266940090709632649e+00	4.918503064256323221e+00	4.836737579244944740e+00
-2.101722891153592787e+00	-2.054513375421187948e+00	-2.344489151531772286e+00	-2.523497400292340487e+00	-2.074874039328439057e+00	-2.090950937204591131e+00	-2.194682291714427969e+00	-2.495635990790633585e+00	-2.313165448747820818e+00	-1.824706630801055773e+00	-1.580063455101948344e+00	-1.937251498938328265e+00	-1.676704949271538458e+00	-2.041110801349553139e+00	-1.776603035072138903e+00	-1.404594536614573119e+00	-1.582086240756548801e+00	-1.577481721277892213e+00	-1.550263330138704099e+00	-1.888111625613910327e+00	-1.500437360795839670e+00	-8.301581544452826256e-01	-7.034766101346198175e-01	-1.459827192875986501e+00	-1.938303834874690823e+00	-1.530945197833906146e+00	-1.499228732638284267e+00	-1.688068136002786712e+00	-1.556644272033926635e+00	-9.858547772574610679e-01	-1.324411308560261569e+00	-1.733530267833348182e+00
-4.254510547671654486e+00	-3.919818053222345000e+00	-4.527389240667326398e+00	-4.284587092863373137e+00	-3.891442826870693761e+00	-4.244876006516538958e+00	-4.299829437273965382e+00	-4.197665069854876307e+00	-4.072713814918631492e+00	-3.326625117111294383e+00	-2.854536476459665462e+00	-2.905446907385667465e+00	-2.529931886939823293e+00	-2.635464844403168971e+00	-2.424521820810642936e+00	-3.007406828509031183e+00	-3.418392104404499587e+00	-3.610225630561267884e+00	-3.679800955636051807e+00	-3.511894073392674454e+00	-3.700480129870367119e+00	-3.772370555770397704e+00	-3.934459456469514560e+00	-4.466397815262602933e+00	-4.459350657362153747e+00	-4.530950833388653898e+00	-4.781260799892799618e+00	-4.436073491585093009e+00	-4.061682728694488098e+00	-4.235003200621083153e+00	-4.509669573792996822e+00	-4.345888650776738693e+00
-1.676998845820115713e+00	-1.909564423501636021e+00	-2.493562778943336333e+00	-2.418107313250484669e+00	-1.541850302008715534e+00	-1.323290830776742144e+00	-1.606316886189750992e+00	-2.129039983754293264e+00	-1.153505011209299713e+00	-3.461608692685002597e-01	-1.508552249454289951e-01	-6.783644657471962769e-02	-2.831381070059008076e-01	-8.266167584757475595e-01	-1.608456678877323576e+00	-2.030473902025711652e+00	-2.132392052640895042e+00	-1.983621563062745841e+00	-1.987887729131715853e+00	-2.691173014945107855e+00	-2.710709911859772170e+00	-2.036123584764892858e+00	-1.743262014302107810e+00	-1.208475987917551731e+00	-1.044181287932549829e+00	-7.427159088302608403e-01	-1.000107672408014903e+00	-1.020650097766935938e+00	-6.099637867324343432e-01	-3.949321693268437183e-01	-9.603483458543714546e-01	-1.603027934704583934e+00
1.904833817420863662e+00	1.531381285495510669e+00	1.549966335610605483e+00	1.702827836972448106e+00	2.323577436250932493e+00	2.836239250201251227e+00	2.508068589322924868e+00	2.192982365113888221e+00	1.989046061710810998e+00	1.178023744791051985e+00	1.060572054655942509e+00	1.352608380568583790e+00	1.417868995936309329e+00	4.797743221004191483e-01	3.148316756738295946e-02	-4.629843288461036460e-02	2.028202154168138038e-01	-2.399692998010299200e-02	-4.063342146274601663e-01	-3.330803959275879106e-02	-2.071440830413441292e-01	-1.664540877092609006e-01	7.294134319055561866e-01	1.629576893496762935e+00	2.390303037648040529e+00	2.818137825982499400e+00	3.120509535524181199e+00	3.257885325762367223e+00	3.133582153406407222e+00	2.584993480679756317e+00	2.136311251284691348e+00	1.814685213308858014e+00
-7.771357435704129735e+00	-7.135612313680967489e+00	-7.872138978110768903e+00	-7.700782461665235168e+00	-7.407279769726882179e+00	-8.486055712557623920e+00	-8.456534355345269205e+00	-7.919779954178298276e+00	-7.817158824098053849e+00	-6.682780906772158858e+00	-6.320191466275994152e+00	-5.361858537994843132e+00	-4.134532157118812279e+00	-3.776792444956471151e+00	-3.665836782875576461e+00	-4.662057468211486366e+00	-4.824029399354290426e+00	-4.719381037912660837e+00	-4.830398153914399195e+00	-5.070616949671192586e+00	-5.544746143019936291e+00	-6.007101927663909713e+00	-6.575114275706302358e+00	-7.447461328063906372e+00	-7.952617706981031098e+00	-8.006225978289347012e+00	-8.630776703795010718e+00	-8.710588465287186111e+00	-7.661024889948452987e+00	-7.270421065812162631e+00	-7.894456348332606233e+00	-7.597212111620106789e+00
-8.842155830752773671e-01	-1.283080944002911838e+00	-1.661313614349081869e+00	-1.143914865607276177e+00	-5.942468252938751805e-01	-1.151058984265140583e-01	-3.572607548860814997e-01	-4.805381146406697002e-01	-9.893846670787446174e-01	-1.772693114252424040e+00	-1.145252591758279870e+00	-4.635002573512996271e-01	2.912829685906465765e-02	-3.106888278129730230e-01	-1.473706054903183515e+00	-2.750675617237637205e+00	-3.073018297739769089e+00	-2.894949670138562414e+00	-2.914732434453454424e+00	-3.035594670878209556e+00	-3.092988299193113022e+00	-3.507226140945684190e+00	-3.030745201885693518e+00	-1.322523439218184826e+00	-1.246531179927563016e-01	4.147886634891702062e-01	6.707367040966092375e-01	4.137758236819027990e-01	3.871418110077039509e-01	-3.336642847975950787e-01	-1.417694313851898258e+00	-1.795211043415869900e+00
2.722056501592386990e+00	2.877615859612112192e+00	3.319651587809726134e+00	3.212292252181892405e+00	2.842642245896458419e+00	2.804563500057979830e+00	3.084837094009797109e+00	3.507644680836842888e+00	3.375675675780688501e+00	2.574103185905140201e+00	2.107970190178752645e+00	1.214009443317291437e+00	2.271675981676981149e+00	2.898318849023224786e+00	2.377247019447266574e+00	2.041729136785673138e+00	1.835088096835838067e+00	1.700048999259273552e+00	1.791431316411962626e+00	1.588605040096859433e+00	1.258657289602524543e+00	1.622370583382584108e+00	1.986026356430501405e+00	3.038377684610663376e+00	3.236187394566635511e+00	2.585980896869630730e+00	2.137348264582013435e+00	2.631810010335495331e+00	2.746575093438205606e+00	2.840852678407448373e+00	3.466563725212880698e+00	3.684464061680321478e+00
-5.424513060582389024e+00	-5.971190109105844357e+00	-6.435072109074944535e+00	-6.489140769315126178e+00	-6.461238004380468247e+00	-6.897500460325805882e+00	-6.540480264373169206e+00	-6.395851862365846685e+00	-6.002284097899808657e+00	-5.075736792681508014e+00	-4.201804399428556991e+00	-2.477200452830926380e+00	-3.360997337909260363e+00	-4.411775521800813671e+00	-5.091027193024237896e+00	-5.721355953588948218e+00	-6.001889743802050425e+00	-6.052927806848694914e+00	-6.446268194463172563e+00	-7.859919131726281094e+00	-7.911884085845394488e+00	-7.539658695712161851e+00	-6.230131680322896770e+00	-5.015592275782287501e+00	-5.205119411709365984e+00	-5.600286929448838436e+00	-5.202670457564743778e+00	-4.458602267157179888e+00	-4.325397354707094522e+00	-4.255737965259963396e+00	-5.243417517676535411e+00	-5.993611149963537166e+00
-4.578053744322103213e+00	-4.583275087294936156e+00	-5.164638174159263961e+00	-5.135502810197565715e+00	-4.292976873686738415e+00	-4.173884095006618722e+00	-4.530795192275376415e+00	-4.849863780103881972e+00	-5.349701460352505933e+00	-5.528750868932397644e+00	-4.895983543724119258e+00	-4.744404767856392091e+00	-4.071122154419948735e+00	-3.764756880724189791e+00	-3.717837023391179940e+00	-4.607341819885353296e+00	-4.602210033665964595e+00	-4.844837554833850035e+00	-5.300117963702426493e+00	-5.295126555732852403e+00	-5.031897090683056462e+00	-5.045632563625509270e+00	-4.351269418787141241e+00	-4.574646621116113643e+00	-4.541360578519099356e+00	-3.972148232116344158e+00	-3.209668355095705028e+00	-3.279123397845200127e+00	-3.611055700627149534e+00	-4.010858111605355880e+00	-4.746316127877977742e+00	-4.704770627541297934e+00
1.183805920949512869e+00	6.128003106346363582e-01	1.544989830130109876e-02	7.707732993152217604e-01	1.743135896392119966e+00	2.035507224412048899e+00	1.778886591662096395e+00	1.522576941152811392e+00	1.808617184643232401e+00	1.370926919881785500e+00	8.441021306152334258e-01	1.145632939048736976e+00	6.062505853116298971e-01	-1.474699078088129445e-01	4.274048973776804067e-02	4.109623597293470820e-01	7.103933479549456864e-01	9.141616575986183379e-01	1.052791741825761740e+00	1.159613375963499005e+00	7.970178767019087118e-01	6.487992211362275663e-01	8.095841222059609876e-01	1.267469121963303191e+00	1.581851752633952612e+00	2.412396418149866495e+00	2.105383327881911626e+00	2.345047065154768795e+00	2.984632569423309789e+00	2.538752570965913780e+00	1.299361997015725967e+00	8.906339679615907778e-01
8.280487857766585247e-01	8.755777793604520021e-01	1.176026362684480686e+00	7.523810674274071797e-01	6.074470000850429319e-01	9.394474741505759452e-01	9.397012661921515519e-01	8.538839108454503446e-01	7.124952715250351121e-01	5.238788334757608078e-01	8.102099414265655497e-01	2.179813790092644532e-01	7.554399703375623207e-03	-4.449095525988863153e-01	-1.700941952352334474e-01	-3.985004975051103376e-02	-1.580702851304568446e-01	-4.129123441058228372e-01	-5.479264419167272360e-01	-3.680847935331738041e-01	2.977663275486299582e-02	3.358424636545161990e-01	1.007232056354031124e+00	1.003564069320660002e+00	7.886100975475901498e-01	3.981209465241485890e-01	7.766577674552300747e-01	1.220102532021437591e+00	1.092111787248462695e+00	1.185260889920313643e+00	1.034581668806863197e+00	1.016971143346734996e+00
-1.972669499642195623e-01	7.426967026056678634e-02	4.679569764995852865e-01	5.809467754196865480e-02	-3.534390207418983687e-01	3.536321179866711018e-01	2.325724460421770279e-01	-8.485865135362227751e-02	2.830363584556601711e-03	4.942113080850408791e-01	1.268150678650085128e+00	8.279297047566972489e-01	8.793002465819514946e-01	5.156502145467972698e-01	2.793763088530498706e-01	-3.169052894473518567e-01	-9.721975558091695557e-01	-1.084899882911661173e+00	-1.259776075564712716e+00	-6.750722144152212501e-01	-1.104470306315791683e+00	-1.026879785329135819e+00	-8.071675701215514920e-01	-2.975391414370757159e-01	6.747465086341233875e-02	-8.088703892515825000e-02	1.547485550139236499e-01	-9.639137518108027713e-02	-7.079405495263940695e-01	-6.650665189062217042e-01	-9.306890531944515821e-02	-1.186528970881744055e-01
3.171598101783574375e+00	3.274076445997417206e+00	3.347690073929448840e+00	2.832965894911895433e+00	3.025809805769781757e+00	2.919563186987077508e+00	2.652045529845858951e+00	2.630451539665055627e+00	2.429588495523467007e+00	2.176028678575527397e+00	2.036841513398027992e+00	1.895047601246213187e+00	2.712669413311752820e+00	2.930791922174765141e+00	1.969348510615974490e+00	1.628746214581691332e+00	1.598269640690937132e+00	1.735708004077399114e+00	1.551096834990347562e+00	4.793216517775863439e-01	7.443065870767938685e-01	1.919673915287150034e+00	2.748791068306207119e+00	3.490455172267321604e+00	3.203203597806657754e+00	2.306777983530974740e+00	2.682277383655186309e+00	2.802407623781876467e+00	2.832314065876041287e+00	3.285424808191575785e+00	3.795814158348073786e+00	3.692799559795824749e+00


==> Cifra_figuretem/100/RPdataRed4.0.txt <==
1.218768228236187801e+00	1.348039743771727750e+00	2.230789762590005942e+00	3.606513643957972359e+00	3.223289958871540239e+00	1.709264915859379119e+00	1.518858046274168094e+00	1.986585767808767944e+00	2.938399708364330287e+00	3.161274520977892966e+00	2.067215395306233106e+00	1.736422753065011371e+00	1.921335137517276914e+00	1.466540332910817090e+00	1.451178865842674970e+00	1.058332994883708578e+00	9.169216602584846498e-01	1.393335594607137073e+00	9.426513182676539149e-01	1.457332675785083298e+00	1.559076156191613771e+00	1.566665587115586122e+00	1.319453419248372228e+00	1.391516784739058155e+00	2.193882619625260322e+00	2.871102808118251026e+00	2.695020794206929082e+00	2.487754053895671280e+00	2.632675175595879935e+00	3.342225058761129741e+00	3.317589738987151371e+00	2.432834856529013656e+00
1.206586009477707666e+00	1.459097550310200386e+00	1.417588055123536472e+00	1.475024510396168331e+00	2.175264330648196687e+00	3.357451581975828159e+00	3.291350901415249108e+00	3.201226445651617070e+00	2.192106174122371520e+00	2.334670474874362411e-01	-5.205030511507856561e-01	1.522374128614975008e-01	6.685421984253452354e-01	-2.923510429577119707e-01	-4.845166014118508779e-01	-2.967893137205047105e-01	6.754252468251610297e-01	1.227974309922225560e+00	7.308788433696263853e-01	1.356589636066092286e+00	1.931706824578271142e+00	1.660876645137677077e+00	7.235468166876917184e-01	8.392011304530986315e-01	1.903804312496309104e+00	2.924942380173431555e+00	2.762378255712538699e+00	1.668254409629174484e+00	1.600088138002327742e+00	1.571962446152786574e+00	1.348005173190210737e+00	1.329269282971435429e+00
2.483101378998813225e+00	1.856795162549947253e+00	2.017715922093445524e+00	3.238935051686105737e+00	4.230657719925329019e+00	4.403998657232883751e+00	3.158557323480870149e+00	2.004108561347698547e+00	2.091838825845589778e+00	2.178120374733326425e+00	2.331538612411977685e+00	2.682970859532345376e+00	2.348566871997567418e+00	1.518509787002366718e+00	8.072553532596804526e-01	3.024576619382718934e-01	4.269680103180815145e-01	1.050496366263661940e+00	2.136895260307227762e+00	2.233411674712276529e+00	1.212553561919049283e+00	1.345209510145487730e+00	1.785289435918138379e+00	2.272941445425256113e+00	3.509192898416502171e+00	4.509214563739504023e+00	4.356133296118354536e+00	4.436537675908032163e+00	4.709832425184125704e+00	4.494064934903595265e+00	3.466838883197003174e+00	2.670018984694711772e+00
2.569315452107113762e-01	4.257390452437774808e-01	7.680159567724419156e-02	1.952857633892797484e-01	4.339642965789964890e-01	-9.261298875003205755e-02	1.770938373355213646e-01	3.107839721946156764e-01	-6.444057154100307772e-02	-4.303433677332091922e-01	-2.382943905270353269e-01	-5.494041751744419555e-01	-6.900653865627278671e-01	-6.868136990011229903e-01	-3.372880317415677398e-02	1.960609236990583371e-01	4.891150752798565926e-01	1.009205048451863762e+00	7.587513330274352485e-01	9.509496420536832639e-01	1.305842510561461944e+00	1.420500480224849316e+00	1.249080568448635464e+00	6.586279934585069773e-01	2.255673803596670857e-01	-7.323037330926279731e-01	-4.788899360389782811e-01	3.240996834553344641e-01	5.779517514046476068e-01	9.275144051091094299e-01	7.143296083844256072e-01	3.676807478802341378e-01
6.476682875380780635e-02	2.561410314812729294e-01	4.046579313154895219e-02	1.979419793625787904e-01	1.013689808786681690e+00	2.228416825106775967e+00	1.942852496947445440e+00	1.886091931891988205e+00	1.790328290893499652e+00	1.238437442363593322e+00	6.645071668291542277e-01	1.187235168426136855e+00	1.438179907713811323e+00	-5.617704885012448912e-01	-1.075140315824971937e+00	-3.215904775093760271e-01	7.583335930382859372e-03	-2.122753126712039196e-01	4.391835769142968249e-01	1.363409597138195206e+00	1.461729193087180079e+00	8.834578292052449600e-01	1.416337616981216962e+00	1.813004603530258274e+00	1.888055580564306002e+00	2.142990971825861735e+00	1.794300264985401405e+00	1.371179289571005322e+00	1.735451585937737962e+00	1.939158800464583665e+00	1.786501061299725190e+00	1.620682926825600445e+00
-2.175501719058053229e+00	-1.452354555452799456e+00	-1.242716340339502956e+00	-2.264206161637376535e+00	-2.279047104124487522e+00	-3.252019252554298134e+00	-4.590721443627135301e+00	-4.004228050884826473e+00	-3.416932088501840603e+00	-3.748190631663839589e+00	-3.732934554879569156e+00	-4.112495459031022094e+00	-4.111681656018419062e+00	-4.676556206123125392e+00	-4.762877656452227271e+00	-4.450196096244925847e+00	-3.743841262324242969e+00	-3.431383370217766071e+00	-3.223143204960896568e+00	-3.678088782741756546e+00	-3.615206266208977226e+00	-4.192249197394109395e+00	-4.349765959332464682e+00	-3.800499348070580652e+00	-2.485892570706757621e+00	-1.334119336401695222e+00	1.485332764103940509e-02	3.421671826604211208e-01	2.304257277315805985e-01	2.391136088050275013e-02	3.178538128521446460e-02	4.232991315043410641e-01
3.205129052255224487e+00	2.518209434871331975e+00	2.138673807891791956e+00	1.076457623799941032e+00	1.881330140531376927e+00	4.584378761207232422e+00	3.973751213019291573e+00	3.391063300809465275e+00	2.863574395885342572e+00	1.876165086802885407e+00	1.702147935717251315e+00	1.022894906040824781e+00	8.312341687692805792e-01	1.593638816509620915e+00	2.293492328071971897e+00	2.744578339957095103e+00	2.209264705199640133e+00	2.607595619091033434e+00	3.700933142781146934e+00	4.701681053179492586e+00	5.061574225897930823e+00	4.233820566920552864e+00	3.425315515237402408e+00	2.743281700553168445e+00	1.753864137670325674e+00	5.274837213582546092e-01	1.973110790298895634e-01	2.237155320191707986e-01	5.711020005947078371e-01	1.582472305411498636e+00	1.898115081926002867e+00	2.138794080873295922e+00
1.029892873759227889e+00	3.578551595487599046e-01	-1.377681194670432076e-02	-1.263901871294316637e+00	-1.032790101036304753e+00	1.497549789732768089e+00	1.269626070750285329e+00	1.225071227958682174e+00	6.029351326294747349e-01	-5.764306458817493040e-01	-3.869509301198437168e-01	-2.924314463299869660e-01	-2.681672602941942429e-01	-2.156214614023127529e-02	-1.322140930232003353e-01	2.820946354759982233e-01	3.280950547650428040e-01	2.188791507480943588e-01	1.204911329066947978e+00	1.941912850965833881e+00	2.152853180647993803e+00	1.198465386966088397e+00	3.031570947904403401e-01	1.204946626049264481e-02	-6.163836182192600427e-04	9.429984696103550779e-02	-2.115582919113448424e-01	-6.727817352556881847e-01	-7.560050848238448751e-01	-7.738377457297750395e-01	-4.704202842398367834e-01	1.736482070696842850e-01
-3.133379825824075815e-01	-2.253960081074416755e-01	6.211083450979048015e-01	1.368667288548410521e-01	-7.074995532256282971e-01	2.176687888503702761e-01	-4.642259034480528124e-02	5.057707920152426651e-01	1.081004860764905651e+00	6.741002401641039699e-01	3.134180545631864642e-03	-2.161193087870093010e-01	2.749803750361298205e-01	6.477711033139997854e-01	6.128792771208044776e-01	5.854503518587296229e-01	3.297836403393825666e-01	-3.058059561954979411e-01	-1.361482953837664045e+00	-1.512773093401454494e+00	-7.607962967905317342e-01	-6.557908200794334563e-01	-7.200598231400513471e-01	-5.067378414156066269e-01	-5.488287656029966488e-01	1.337534507818059423e-02	1.774505177707920156e-01	-3.997084611151739963e-01	-6.135122783100473987e-01	-5.514990802132816450e-01	-2.206182553078529784e-01	3.444171018874325196e-01
2.218274912844528490e+00	1.971163335127074756e+00	2.480778444801675864e+00	2.924158203287531510e+00	2.479717785898423621e+00	2.588127911726273211e+00	3.084844330873698581e+00	4.595196512806523970e+00	4.922192536147393938e+00	3.997636143989124591e+00	2.467824483897090637e+00	1.959858515780337651e+00	2.786324715863972123e+00	2.909545174060458539e+00	3.179450985500796634e+00	3.677241031926837156e+00	3.442546023448566306e+00	3.145560924151476812e+00	2.215177782981727628e+00	2.675675364514501720e+00	3.526481180463302945e+00	3.110777399521020836e+00	3.314202735870489303e+00	3.059849208250554842e+00	2.158813303630268798e+00	1.073133561886493448e+00	6.698599820046683417e-01	1.242880184286318412e+00	9.063841532930888567e-01	1.793883612154617113e+00	2.492950646177284124e+00	2.037748395168565985e+00
-2.513453588896217727e+00	-1.725840042399054308e+00	-1.136400210693706114e+00	-9.052650239846797842e-01	-1.389842136523209648e+00	-2.831410860262122853e+00	-2.917999875613390692e+00	-3.059331362531612530e+00	-2.059203265414589534e+00	-6.032122046551046113e-01	-6.935469202760750906e-02	-9.470116537885168162e-01	-1.515122475521685663e+00	-1.867792157944868636e+00	-2.070828371781819666e+00	-2.262485752319130405e+00	-2.261917051739113838e+00	-2.301570687261236259e+00	-2.235321701616496348e+00	-2.650915912767888294e+00	-2.965299402708111209e+00	-2.642346723309151990e+00	-1.688594040529663998e+00	-1.518730752420953678e+00	-1.401301151815586010e+00	-9.967531543827596874e-01	-3.422386119979732855e-01	-1.602756348956616839e-01	7.427142975559200000e-01	3.807719971031244266e-01	6.586773620549139785e-02	7.091890158003910649e-01
3.030366083029456092e+00	2.569376381817053634e+00	2.632278994689163820e+00	3.062349081267168316e+00	3.649220476675048452e+00	4.996314587220488157e+00	5.770196506828272121e+00	5.038931298645223933e+00	4.528611956460460775e+00	3.884346220208022338e+00	3.679501807242921974e+00	4.200238972487653655e+00	4.107396240075138039e+00	4.335056853355064632e+00	3.999318646408551725e+00	3.740583445893532755e+00	3.557981366268937684e+00	3.753911451406523270e+00	3.224473221219025909e+00	3.573023226770454031e+00	3.885502272957253034e+00	4.466831158286503012e+00	3.964550072941667835e+00	3.166116383140729962e+00	2.352937936885179937e+00	1.885501694739085909e+00	1.299182161521317935e+00	8.442544707216157462e-01	9.653975174361913991e-01	1.156565198160728780e+00	1.089511576114184699e+00	6.670942474522448817e-01
7.412909804682660253e-01	1.466540032421614383e-02	1.738363717902954020e-01	-4.503735559027868818e-01	-4.172068026888119396e-01	9.365653100854498536e-01	9.264085174364014019e-01	1.056377318556554368e+00	1.036243656475762887e+00	1.158217704176240703e+00	1.342424276734401678e+00	9.985760021192738867e-01	1.169103574861128036e+00	1.208921672837699690e+00	1.058602409235889663e+00	8.178575275089975394e-01	3.259506670978735698e-01	1.182387125458027599e-01	9.054155889030044424e-01	7.484045051306931207e-01	8.969466753161705608e-01	2.470864486140460503e-01	1.070393586443319223e-01	5.448050579693118900e-01	8.447916874563090595e-01	1.029648370821875547e+00	7.510709617651655234e-01	7.755632920515779238e-01	8.234565844481903651e-01	6.759282019155438137e-01	5.128835198507366577e-01	1.081753691917153093e+00
1.671265285359789576e+00	2.047659793366281900e+00	2.687677402020213879e+00	3.857626023696642203e+00	4.038658200524774422e+00	3.627442559335400496e+00	2.550303575875539241e+00	2.228314348619139906e+00	2.459347766054687412e+00	1.972563523937526098e+00	4.534397618298348087e-01	1.821440899579666317e-01	3.966840735104595339e-01	-1.139811828972569496e-01	-3.717688026704654702e-01	-4.600164451076474981e-01	-1.169763837997600670e-01	-9.218236534590529274e-02	1.897055808155205525e-02	7.333679985426876449e-03	-3.406031386608976974e-01	-1.465741680689093829e-01	2.718300485979042724e-01	1.022946550221828232e+00	2.179851932593941388e+00	3.176885369975948503e+00	3.178704199107913464e+00	2.557875252815665412e+00	2.767088175485911794e+00	3.271617241570745627e+00	2.840071073799448786e+00	1.942638091644140586e+00
2.575500305656703404e+00	2.372189088428112047e+00	2.622463300789642737e+00	3.355359853686442850e+00	4.410811413749018861e+00	6.066919943431571483e+00	5.620029693405607318e+00	4.709691038009402142e+00	4.164219129291639732e+00	3.614661120414393469e+00	2.948492802748245545e+00	3.191374128759728812e+00	3.428599840543398614e+00	3.183301277009249031e+00	2.436131983191340833e+00	2.167603944628394341e+00	2.177176467381465308e+00	2.320121886520483123e+00	3.108607521189470368e+00	2.991795943211042363e+00	2.688672369992950006e+00	2.976924861031041925e+00	2.712312636909544494e+00	3.213863079855612703e+00	3.688752260193897126e+00	3.755807120742512772e+00	3.645793348625296915e+00	2.980389040817002400e+00	3.265213977152054081e+00	3.526215972949903410e+00	2.823422617145675328e+00	2.308005988516596663e+00
-1.779113441891961189e+00	-2.340353630858813538e+00	-2.105425840865419840e+00	-1.659913076741886373e+00	-2.010156356859463145e+00	-2.184223980703161594e+00	-4.871901822809481808e-01	-6.585315908847551025e-01	-1.729017002368065936e-01	1.996957821329194749e+00	3.068101874442568100e+00	3.737221936660275468e+00	3.775462950839783005e+00	4.042718617533612502e+00	3.841216560730837504e+00	2.989003667588750801e+00	1.854407677533192578e+00	1.735721490823025848e+00	1.429625451872518438e+00	7.067873577525981554e-01	5.197459657891910778e-01	1.515852488554023436e+00	1.300051362721834858e+00	1.460260753333902706e+00	6.585164411815738195e-01	-1.455595354688083987e-01	-7.965336550519102055e-01	-1.263900106760293740e+00	-7.102456220703671219e-01	-8.502469678579902546e-01	-1.044708463040862734e+00	-1.105052506575768367e+00
-2.710919147502496518e+00	-2.853684566247861820e+00	-3.143719234722936129e+00	-3.841291529131458660e+00	-4.353687668248406695e+00	-4.253306311695797426e+00	-4.129440768213135549e+00	-4.540984429919532772e+00	-4.309247141833175476e+00	-3.180529983196965560e+00	-2.159491964240150441e+00	-2.183636414013277793e+00	-2.543031839752852186e+00	-1.878959710955950824e+00	-1.885562212937910376e+00	-2.146916290617813416e+00	-2.543777463659368632e+00	-3.085095219568315894e+00	-2.637707102480726373e+00	-2.839704392296055868e+00	-2.954042849411003591e+00	-2.709190305069205884e+00	-2.545306808985517311e+00	-2.494717562051648407e+00	-2.980779811945445612e+00	-3.638139738007370561e+00	-3.761225549216695718e+00	-3.800668119806094758e+00	-3.501892001734344895e+00	-3.823256187260253736e+00	-3.866425427226103828e+00	-3.249720834365598776e+00
-8.944987971323175024e-01	-1.222862944368491522e+00	-1.444584504030589578e+00	-1.036515876700523808e+00	-1.837328532299132178e+00	-2.822065545514829132e+00	-2.652604737816770974e+00	-2.217690227756001331e+00	-2.324314258927685728e+00	-2.618058032381144429e+00	-2.033057057515336385e+00	-1.660896462620859992e+00	-1.573529988356046072e+00	-9.673456354103771027e-01	-1.122779481219368325e+00	-1.418717802519584792e+00	-1.306631165856873888e+00	-1.239258621292564033e+00	-1.390015866698375735e+00	-1.815755089979834258e+00	-2.079977840117501753e+00	-2.134732760367264781e+00	-2.115347992347422768e+00	-1.926504727314167109e+00	-1.701959002998053139e+00	-1.505158940270536538e+00	-1.906549198933792599e+00	-9.884187652361804410e-01	-1.751841113315075527e+00	-2.518592028720959775e+00	-2.595068785728070093e+00	-2.350863692948475858e+00
1.743933679665358838e+00	1.355565959210309979e+00	2.132429561181589772e+00	3.350229962527980554e+00	3.354276726186088631e+00	3.895105099307874852e+00	3.866725202395987271e+00	4.376870588729556921e+00	5.079559405973085084e+00	4.621263522451907413e+00	3.366661476979733170e+00	3.518592728566316108e+00	4.187812219274960057e+00	4.031172894712740984e+00	3.771837625644792968e+00	3.498807650438900296e+00	3.060873932638904282e+00	3.067011661718920035e+00	2.967932518589993407e+00	3.648408579073437075e+00	3.515971036516070569e+00	3.842241338413903140e+00	3.811157196598252916e+00	4.068503316406745007e+00	3.667810915478863620e+00	3.020418518070979719e+00	2.610657870714684137e+00	2.388572032184675731e+00	2.758681135203257639e+00	3.516297700402092108e+00	3.428349823050014678e+00	2.641775789284614095e+00
-1.291345372260348512e+00	-1.274756185036735490e+00	-1.159888580835696237e+00	-1.130172882885102092e+00	-1.783911060857986008e+00	-2.099594697760434503e+00	-2.369067881826234512e+00	-1.744397164910951981e+00	-1.964648339602846017e+00	-2.549867763687635236e+00	-2.456798988910160464e+00	-2.482592300446056388e+00	-1.997093435885548995e+00	-1.542628237031579364e+00	-1.707091294966625039e+00	-1.863089915064782165e+00	-1.567831285284285503e+00	-1.606935936166131285e+00	-1.783049504605759950e+00	-1.827430422723274717e+00	-1.719390041955017212e+00	-2.086154698436221366e+00	-2.019953025602819086e+00	-1.581011227228466876e+00	-8.033400264748461472e-01	-7.242615900424559383e-01	-8.638641423250560392e-01	-5.091441790023896186e-01	-1.101617087687486007e+00	-1.527445933831102165e+00	-1.525684961442375309e+00	-9.287051868832814083e-01
-3.110424106675933942e+00	-2.176669135225218987e+00	-2.023355200758035988e+00	-2.397377749068446473e+00	-2.647659737874793695e+00	-4.113459679346025410e+00	-4.520969343025088349e+00	-3.806823303126355640e+00	-3.229704784300281961e+00	-3.035491773807821758e+00	-3.294758235268139046e+00	-3.234045842235830026e+00	-2.935987082326596997e+00	-3.737555583436287243e+00	-3.903055446117705163e+00	-3.520397381744736709e+00	-3.059760176311680624e+00	-3.594641756661578036e+00	-4.312329974903915009e+00	-4.979367458663126911e+00	-5.009451179590118208e+00	-4.651693071516980638e+00	-3.795249871825217003e+00	-3.090586054149506712e+00	-2.773741749567903980e+00	-2.579480692232468453e+00	-2.008495558810412085e+00	-1.863647804110628359e+00	-1.979828693188117938e+00	-2.051142303710101089e+00	-2.058885364915567173e+00	-2.046846695503314439e+00
-2.256372134865834322e+00	-2.176378745978347240e+00	-1.684342214414393579e+00	-1.492736013408696660e+00	-2.416198435566494940e+00	-3.614367001262219770e+00	-3.099131551053186051e+00	-2.353562779437726515e+00	-1.252601173096245191e+00	3.677759390416829310e-01	6.446838519440296622e-01	-2.442641475459550807e-02	6.928665656895038882e-03	4.832076119817900195e-01	2.840036963820746774e-01	-1.367140419258192421e-02	-5.586511942628891170e-01	-8.088025653522885605e-01	-7.705275659417657463e-01	-1.088514864476392230e+00	-1.036612208699584370e+00	-1.061616697360979966e+00	-1.309148079677551646e+00	-1.145872002087287012e+00	-1.346523797553213164e+00	-1.403464137917685983e+00	-1.231483570129183081e+00	-1.293075499201135958e+00	-1.049644792188022535e+00	-9.875915315171004405e-01	-7.549229614381659514e-01	-2.997592886616706198e-01
1.219277008452167799e+00	8.020170832473910716e-01	9.194585616322631383e-01	9.391318954014253872e-01	7.376404115675750939e-01	1.564986792307894725e-01	1.993563419631297351e-01	8.617333333278072161e-01	1.566008511591313379e+00	2.149294198580201876e+00	1.894462906162532212e+00	1.116558400593768763e+00	1.262203412958780469e+00	1.751398964977646244e+00	2.130477814373781253e+00	2.117017198544685286e+00	1.553966595565270836e+00	1.422180224300093609e+00	1.527781381615205047e+00	1.472601395098711796e+00	1.538644484731982010e+00	1.296403900031008138e+00	1.036519751693450564e+00	8.823641344975033940e-01	2.920994702988519709e-01	3.865980409211149105e-02	3.397739001493090272e-01	7.412463070533855669e-01	6.579377902140882695e-01	1.201989888770608417e+00	1.587766622045281739e+00	1.416155032736950092e+00
-4.859959599352769999e+00	-4.060206079978709859e+00	-4.773168247057446578e+00	-5.234221614059583416e+00	-5.161712235532962545e+00	-6.761025094414707226e+00	-7.402749367458235419e+00	-7.698841276785089782e+00	-7.468305120118651885e+00	-7.031296805868963773e+00	-6.279464994290171020e+00	-5.405492048305278630e+00	-5.578457811593842131e+00	-6.629121795795210659e+00	-6.892636255372746490e+00	-6.722314643949491852e+00	-6.075211510333783593e+00	-6.368572077003519460e+00	-5.939480981971582807e+00	-6.711742473435927892e+00	-7.451034822119247281e+00	-6.987238636668986480e+00	-6.578077525840162032e+00	-5.576820587357691927e+00	-4.774180771637639431e+00	-4.127869120516539425e+00	-3.515566470537629939e+00	-3.167997573620876750e+00	-3.180135232927016276e+00	-3.979666615884660974e+00	-4.502137739726302712e+00	-4.615835743420669601e+00
-1.068023434964767704e+00	-6.875059214664720475e-01	-7.607552356721968279e-01	-6.325736307980939221e-01	-6.753181866435788161e-02	-1.022425487042321723e+00	-1.162826931764220584e+00	-1.119749530483017841e+00	-4.596696530133695391e-01	1.233394245658913313e+00	1.327745870922355298e+00	3.224310556132393701e-01	1.743264231005879350e-01	-3.314062069356428220e-01	1.545962439609914196e-01	2.166524003152336120e-01	-2.098787183846326510e-01	-5.113232210322901095e-01	-2.518605884569908304e-01	-4.502002479351763231e-01	-4.473642156372017453e-01	6.738832172227998685e-02	1.050223293469906061e+00	1.073292236926614018e+00	-1.989976268976065277e-01	-1.155038921108916261e+00	-7.329983490340612473e-01	-5.867268156827384340e-01	4.782045596711401170e-01	1.358554133957741383e+00	1.117836134640632917e+00	1.169418086221398534e+00
7.972831922765101220e-01	3.365136689535428438e-01	1.155298636683495417e+00	2.426131137918792202e+00	1.963067798803674657e+00	1.478236971325113558e+00	2.277814719285085499e+00	1.958817008064655862e+00	2.267086494825045762e+00	3.224723448290566452e+00	3.658007809301508484e+00	3.618336004551350626e+00	3.528984954527357942e+00	4.058772872906022400e+00	3.460269172391006176e+00	2.845346843259914493e+00	2.336922114883905444e+00	2.313168051142845183e+00	1.796679283018629114e+00	1.306319377464664422e+00	9.911803891724400017e-01	1.663434120744060829e+00	2.350530113927462139e+00	2.126954041272159923e+00	1.789648843746665552e+00	2.057709760209809779e+00	1.656784897901053544e+00	1.458019614363013972e+00	1.796213153179772259e+00	1.582496601856152596e+00	1.328383915368756218e+00	1.458728844566335114e+00
-3.744681851735613964e+00	-3.366968254022565610e+00	-4.360224757419405961e+00	-5.914631022473557209e+00	-6.213309578036390057e+00	-5.683414555341801844e+00	-6.544012501617062938e+00	-6.133188553096662332e+00	-6.014951473388477687e+00	-6.006958908669247421e+00	-5.172692513894473265e+00	-4.590365899887969725e+00	-4.588830314499301011e+00	-4.163110199023884128e+00	-3.879518052596292677e+00	-3.428350912157150709e+00	-3.466387515111879480e+00	-4.237524805739968592e+00	-3.776952256339283664e+00	-3.906855010698466746e+00	-4.096928553709249243e+00	-4.279311343277172774e+00	-4.076284222340669672e+00	-3.656188117525880354e+00	-4.475354222490689260e+00	-5.498215837335527212e+00	-4.865473720013303804e+00	-3.831522694744384783e+00	-4.837531978137034727e+00	-5.616587819798819048e+00	-5.163661391296559877e+00	-4.352921818507220486e+00
-1.877634688572927368e+00	-1.334059125213277408e+00	-2.372227218994214404e+00	-3.551568642557016986e+00	-2.669620279141618369e+00	-3.267853741074287832e+00	-3.941892301323616454e+00	-3.384755084491582799e+00	-3.921441365121335565e+00	-4.533982458493342804e+00	-4.660611020655224479e+00	-4.809060841620151017e+00	-4.668494446954333021e+00	-5.195235398520096304e+00	-4.176253914901853825e+00	-3.165607828436001636e+00	-2.296377908211702845e+00	-2.251808217579792881e+00	-2.141474498649589719e+00	-2.209568943543073427e+00	-1.998992241332312014e+00	-2.254595841438285397e+00	-2.628406277391516888e+00	-2.551328779799885371e+00	-3.034748965770070583e+00	-3.618884671388243657e+00	-2.872288509610436691e+00	-2.448761398399103673e+00	-2.416595288026335275e+00	-1.947205628053541693e+00	-1.934242801812252832e+00	-2.132795398420329391e+00
1.814581610623871299e-01	1.085952074615584573e-01	9.531592489199260942e-01	1.880876184832578346e+00	6.508541599000747802e-01	-1.844308281386239479e+00	-1.691838613853000828e+00	-6.363186240283459361e-01	1.015982307963006148e+00	2.337794857377549551e+00	1.962801658889731904e+00	7.225451116891346004e-01	6.732030656974659077e-01	1.100205327671027300e+00	1.319068229853216589e+00	9.385455924836951791e-01	3.767357357321494682e-01	3.540509737190761230e-01	-1.088180974307096094e-01	-6.584222026446131526e-01	-8.747087709578128534e-01	-8.302666986069264787e-01	-2.346546288875568098e-01	1.768317401308878642e-02	3.248676313279214578e-01	4.410914711183636649e-01	9.231690328527019096e-01	1.956852494146690491e+00	1.950494431067361756e+00	2.044939138022146885e+00	2.261744767183634597e+00	1.893007250336253167e+00
1.078184866398752773e+00	1.164707358354210465e+00	1.047009883528324359e+00	8.817817361802702258e-01	1.327327319552011886e+00	2.282355480205839005e+00	1.790362689659799278e+00	1.808833251735888048e+00	9.497503275086264241e-01	-1.419624524182813430e-01	-6.318212881189912977e-01	-5.161815891821768254e-01	-1.472395113076457041e-01	1.202760963079888973e-01	1.536054977824079792e-01	2.235661806295475840e-01	4.776232745958202131e-01	5.080861702990824291e-01	3.749289571223590189e-01	6.056180039897118839e-01	9.486936876951586051e-01	6.864209076561130773e-01	7.893797846209290592e-01	1.030002443499632214e+00	8.851638742397487380e-01	4.924987518716448798e-01	3.220506255188750333e-01	1.442027377560386736e-01	-2.677197950633772860e-01	-9.754219174554638883e-02	-3.355041013501051939e-02	2.495019894861019716e-01
-2.138709165935994971e-01	-2.231057799611674830e-01	-2.528694272890529837e-01	-1.030420205366761266e+00	-7.004918911773594381e-01	4.668924867191240891e-01	9.426698492727288992e-01	6.733202157968672941e-01	4.120546915319926451e-01	8.606755977110036593e-01	1.152323630975611302e+00	1.256484300927303011e+00	1.314788298998145644e+00	1.574057122404135534e+00	1.674367098443251489e+00	1.332492559591464731e+00	7.362314116940116282e-01	5.592938151979959249e-01	2.659290663947236344e-01	3.957856724515311231e-01	8.947132436929416954e-01	1.072983434370680778e+00	1.088033215145497667e+00	1.038563861524087750e+00	2.731040164895824351e-01	-7.590061221277104586e-01	-1.020864340471456799e+00	-1.315466592527840595e+00	-1.232877602375812565e+00	-1.235908628773478624e+00	-1.047285596946481379e+00	-3.663907152967127989e-01
2.444567592385038513e+00	1.780121330532915769e+00	1.055946757946132353e+00	1.309452530334544784e+00	2.459112037530021055e+00	4.436443847735408674e+00	4.793962274462161943e+00	3.835154476515585831e+00	2.439926873271944796e+00	1.921297561064515991e+00	2.151432157090300112e+00	2.197993507748722930e+00	2.190394893458667891e+00	3.050866015777548235e+00	2.726346184940024120e+00	2.857539594282770157e+00	3.074152431337863423e+00	3.388369432110744039e+00	4.099380633893721537e+00	5.074096520069412364e+00	5.158508227622813358e+00	4.787680538149925447e+00	3.926320400367042662e+00	3.085818927337466100e+00	2.058184772823682174e+00	1.300179601079167746e+00	9.429723853298186409e-01	4.874336501299509350e-01	5.967367041439683994e-01	3.766371914616419292e-01	5.255202866906923953e-01	1.130868249309513018e+00


==> Cifra_figuretem/100/RPdataRed5.0.txt <==
1.826228898649349786e+00	1.480746219062913926e+00	1.775008930454152312e+00	2.695855681888176480e+00	2.892072405037335425e+00	3.075281327747996674e+00	2.829137218805254594e+00	2.816154867831067055e+00	3.277421428296770411e+00	3.465534914039976044e+00	4.076461273718985368e+00	4.095252931871995905e+00	3.373141924994966345e+00	2.918201643379783938e+00	2.905357967162669919e+00	2.712564728028679539e+00	2.250461510229200712e+00	2.446795663611120109e+00	2.577493670044751273e+00	2.402590370192192015e+00	2.817194031873103910e+00	3.133126453777411058e+00	3.401329961559474757e+00	3.247517458738958140e+00	2.954668146418775176e+00	2.812420847176728689e+00	2.660633685365677348e+00	2.415300700319976013e+00	2.827069108306545342e+00	2.304580876924407828e+00	1.723849163149813402e+00	2.026548918866684534e+00
2.611553210920433354e+00	2.961701880678051957e+00	4.234021475670330936e+00	4.922070339024631203e+00	4.925484999640669770e+00	5.115347250085044983e+00	5.323080173322686015e+00	5.107007232091138604e+00	4.592172702825681796e+00	4.451979360150880360e+00	3.801080811383295455e+00	4.073557093450195232e+00	4.264588965740688131e+00	4.859094071004253834e+00	4.762463014179670218e+00	4.540360943132677463e+00	4.196240226601402945e+00	4.243608748887608861e+00	3.968501327371134924e+00	3.324806637551681820e+00	2.982813194858496608e+00	3.523925425939803624e+00	3.658781305115768490e+00	2.724120350828000081e+00	1.977323046181246546e+00	2.111300785119020418e+00	2.408879304825288337e+00	2.323048763533614558e+00	1.758170441508455140e+00	1.613702810503107488e+00	1.780845158318101529e+00	1.754260100743637363e+00
2.530051683361131509e+00	2.820284347498489996e+00	2.680228448212919723e+00	3.472071088972037423e+00	3.777207773544108527e+00	3.942575468546310802e+00	4.103872197520076703e+00	4.163857776973329372e+00	4.938882676587131648e+00	5.233058433554476530e+00	5.251087204549468090e+00	4.738976581021565160e+00	4.264331929389451936e+00	4.387000624865503795e+00	4.283147171968403555e+00	4.253094281753176276e+00	3.709602791320770976e+00	3.740821882364615991e+00	3.430434060120144846e+00	3.824773496875414125e+00	4.186382774359952208e+00	4.260521576867893678e+00	4.098112129323354225e+00	3.442503513001204940e+00	3.425889166280153386e+00	3.222905969707150486e+00	3.147317950826813870e+00	3.482873551482312813e+00	4.161862356906214977e+00	3.716714287248874538e+00	3.035064333166407113e+00	3.364173855800994151e+00
-1.036597507521762163e+00	-2.178785819284586367e+00	-2.210133010756445859e+00	-1.566137705374686329e+00	-1.548938364439383264e+00	-1.728143201775417914e+00	-1.684641018818954006e+00	-1.858794039741389126e+00	-1.668027047585754596e+00	-1.709095250092275142e+00	-2.095193362775884971e+00	-2.121094911593764287e+00	-2.131680276090536452e+00	-2.378692523680332904e+00	-2.277531000644867909e+00	-2.126213246344997643e+00	-2.250930053531130959e+00	-1.868877847271291692e+00	-1.371870807560819694e+00	-1.296665169319120237e+00	-1.378318189303602948e+00	-9.679763570840556053e-01	-3.029393210449476959e-01	-1.233795455270728439e-02	5.271987508431616801e-03	-1.061636061427793515e-01	-2.137821899171864493e-01	-3.564244996375036112e-01	-2.269277095427487123e-01	-5.140755431583599044e-01	-7.462429617239705326e-01	-5.869322147036090120e-01
1.214008792308420626e+00	1.130447824529371870e+00	1.061430273205442809e+00	8.812976532281653341e-01	7.889422002731595329e-01	4.485347361609355321e-01	-5.227477184205672200e-01	-4.501827363022586903e-01	7.426050433851038024e-01	2.211492762743282992e+00	2.746472804551202795e+00	1.973197680097709128e+00	1.689877539983832389e+00	1.919517184874360627e+00	1.245889940898526005e+00	1.116573294043305742e+00	8.824002316853590822e-01	1.345441492932690997e+00	8.489160313345202047e-01	5.860363576944848107e-01	8.900021614400430714e-01	1.302909425960362411e+00	1.143551273380367439e+00	4.269253844718384761e-01	-2.227381390445063933e-02	3.275630163324179667e-01	7.068429460859024793e-01	7.970101035854505467e-01	1.112081233754095733e+00	9.265436658612967724e-01	8.575267063678201351e-01	1.342370341507937992e+00
-1.305922718990084608e+00	-1.565056866596749252e+00	-1.628785178840857606e+00	-1.600525643674539644e+00	-1.961481724051610476e+00	-1.712609758717139385e+00	-3.625183842839992954e-01	2.818932186044220134e-01	-5.745321521265987080e-02	-1.109605077147990171e+00	-1.782309760950537614e+00	-8.245790040081018013e-01	-3.275055821270738132e-01	-3.895030983317180479e-02	2.791482355242070890e-01	8.498011799661693566e-02	1.148647277481195696e-02	-1.754017262043502390e-01	-2.545894631530964403e-01	-8.703819050629043597e-01	-8.743127713110659949e-01	-5.162117290353219756e-01	-3.640223325334259741e-01	-2.513410957416311597e-01	-2.919383932675376214e-01	1.351465011671200145e-01	2.851810469820695859e-01	1.882451777555188555e-01	5.058311619970389250e-01	-3.800766822651566873e-02	-2.910104918121101947e-01	-6.087575380134921943e-01
1.438160295768988073e+00	1.354390118272405408e+00	1.793780382678457741e+00	2.865953703347541737e+00	2.875109842259778059e+00	1.908890143082032198e+00	3.082288683199891910e-01	-5.457490392505133237e-01	-5.968620661033997576e-01	-1.598795211042253472e-01	9.887601947665701774e-01	1.017235079992471203e+00	7.893867969299177556e-01	1.651830533975995885e-01	-3.479804155597927551e-01	-1.733777579537131297e-01	-2.657092114070178090e-01	3.519677784838004531e-01	5.561222193179273798e-01	8.924323316754627644e-01	1.001041778132915061e+00	7.500245826757868661e-01	4.067396198024185727e-01	2.876039713733292147e-01	4.392820874461509373e-01	9.620214051927690191e-01	1.111387295739916681e+00	5.059087567366484794e-01	4.091317492361366548e-01	4.945824121540688956e-01	9.418936941417497266e-01	1.272334057735692081e+00
1.010301572460419628e+00	1.627270438095305582e+00	2.210123900405336794e+00	2.237431886304940054e+00	2.010265829263604864e+00	1.498571839686266838e+00	1.002228927636042322e+00	6.171104994867910865e-01	-1.867333415116330386e-01	-4.596866748614580889e-01	1.489205219069368313e-01	8.192669792337513579e-01	1.132527713367339484e+00	1.568680014292385128e+00	1.368433702881315384e+00	1.457364263889799005e+00	1.712673787756122445e+00	1.732578400558968168e+00	1.345322985799622950e+00	1.279056203402790581e+00	9.178915099482822804e-01	4.021425377592807160e-01	-4.014976481160530825e-02	-6.879626731166781362e-01	-7.256887875354458561e-01	-5.935196139579537178e-01	-3.848871053980945089e-01	-1.896699008679598453e-01	-2.207077038793727186e-01	1.726225202376220902e-01	8.291632539229946142e-01	6.752339003242768811e-01
1.215513251628510760e+00	1.906200426504492285e+00	3.089446627297995462e+00	2.499975530573982141e+00	1.737625508192738311e+00	1.889317499345881002e+00	1.553936218340610909e+00	1.413798935091321818e+00	1.220023372660007155e+00	1.206630218777720032e+00	1.651764740610478288e+00	2.183223903971422963e+00	2.342807463465217399e+00	2.358666521004101568e+00	2.479198142194048327e+00	2.554676029869336062e+00	2.999331133438574604e+00	2.997488173984134363e+00	2.555613539583949212e+00	2.118476231249042385e+00	1.764864152763055305e+00	7.530375084143181574e-01	-2.426919142879123970e-01	4.614514127185462972e-02	1.194152368948976084e-01	3.386410184779353183e-01	4.564263207048204207e-01	4.964869184192593349e-02	-2.330784296408651979e-01	5.375842442578470104e-01	4.944989041883532943e-01	4.027099775429898720e-01
1.429616644692181859e+00	6.903364715626593151e-01	2.573278477893087057e+00	3.040422911134115225e+00	2.532052219135027205e+00	1.359710720394065264e+00	-1.111227610918435853e-02	-2.521483670162307233e-01	2.707301047341512668e-01	1.625184692083450066e+00	2.694400747988576761e+00	2.559681018533565222e+00	2.267589749108840813e+00	1.604714217121915754e+00	1.176367230174905076e+00	1.330685014121289145e+00	1.625020831113524800e+00	2.017126050999709097e+00	2.175049333968842813e+00	1.711449734985397875e+00	1.648700236710771705e+00	4.727636483621945329e-01	-9.480395604657688990e-02	2.162885104032466754e-01	8.438430348934651548e-02	1.133145261133138987e-01	1.811063667183502868e-01	2.500029380154190628e-01	1.006584921175601277e+00	1.055182720209838276e+00	6.855637670029333108e-01	1.061384790958778801e+00
-1.029527572252886491e+00	-1.185511514649862930e+00	-2.626183821241501626e+00	-3.577004559401335104e+00	-3.866588015051064087e+00	-2.921879295991379522e+00	-1.686225554638300039e+00	-1.351841366675878398e+00	-8.966456288611130976e-01	-1.336748021510930862e+00	-1.590706312139500644e+00	-1.191284369530617004e+00	-1.758664316471193922e+00	-2.193042454026274957e+00	-1.339945167626919842e+00	-1.480148486568393151e+00	-1.680400403006325538e+00	-1.815932434054190470e+00	-1.531472379221948010e+00	-1.227351951388288898e+00	-1.512362068148978000e+00	-1.201635357151346284e+00	-1.244707175381449538e-01	5.213924265985564466e-01	5.162668029090763389e-01	2.697932871506033559e-01	1.193192827220301150e-01	-4.716414567030327576e-01	-8.470522904949575604e-01	-7.185881073171254130e-01	-3.861291566105709006e-01	-6.383893345300823974e-01
3.059074305903989099e+00	3.791084061430198826e+00	4.326235696587190205e+00	4.535302769668830614e+00	4.817399515706621393e+00	4.487826365421014430e+00	3.920272931306676423e+00	3.458746615336486308e+00	3.451025246255917001e+00	4.392867114951565455e+00	4.206638026489940785e+00	3.678599497265462315e+00	3.424696306445372596e+00	3.417632949898615990e+00	3.333933704055698222e+00	3.393636579940278342e+00	3.270202614268013175e+00	3.054630078543304705e+00	3.113441307477577080e+00	3.277845778281168521e+00	3.039830672770717168e+00	2.474043817952456426e+00	2.243757362734452254e+00	1.947776906074378367e+00	1.532553530943941311e+00	1.461468981394291378e+00	1.629758057679944860e+00	1.689214185081582498e+00	1.223719378084311860e+00	1.441234845988654811e+00	1.726145183889026713e+00	1.817518435052495551e+00
6.221574539527786607e-01	5.921591472192040406e-01	8.376396558738461451e-01	1.096536566044514077e-01	-9.431934223066856804e-02	-1.536485041571392096e-01	1.358597295290749629e-01	3.304402884375677862e-01	1.150742293919285175e-01	-6.215291587628837267e-01	-4.847844669764597714e-01	1.625600709989862835e-01	-3.741111685490311478e-02	6.184679722443108679e-02	5.561989549604541283e-01	7.773648464249526269e-01	9.296458916700615083e-01	1.051627780668024537e+00	8.826873173437354003e-01	9.120667037285248302e-01	4.673838713853545879e-01	-3.671218586615798141e-01	-3.375024612829878867e-01	-5.617877365703312087e-01	-2.260303284919032984e-01	-1.142607669280172045e-01	-9.802291392265874426e-02	6.414969496137111482e-02	3.260063313700776177e-01	7.450752864753530380e-01	1.071640731156336734e+00	9.489319856927982411e-01
2.140777875713760547e+00	2.499890022064893191e+00	3.675963841676808563e+00	4.153996966204243080e+00	3.646510766669681658e+00	3.721004149159564012e+00	3.563733038478743342e+00	3.651134053506965405e+00	4.358289742011827173e+00	5.285442540850022297e+00	5.844431539765427175e+00	5.393281514657740416e+00	4.514020905412346352e+00	4.095251063910104961e+00	4.175332046785814377e+00	3.910081676501897530e+00	3.827184435924393391e+00	3.758271107618254891e+00	3.526794506506375271e+00	3.338611710672743538e+00	3.162163927599229041e+00	3.169228505573419064e+00	3.052337793368962160e+00	2.891775583614999867e+00	3.284318911011012254e+00	3.242512091552585130e+00	2.881710409762514136e+00	2.207925176234130760e+00	1.869916133383909385e+00	2.139439058864879950e+00	2.007142006598668260e+00	1.683295815222243252e+00
3.452475144746423918e+00	3.924145893395823315e+00	5.093909858651982425e+00	4.493032467291926402e+00	4.698952676631027892e+00	4.919577525107814431e+00	5.206246126553563336e+00	5.402560482478988568e+00	5.337822486101694963e+00	5.333426420907041887e+00	5.198571241695017164e+00	4.592228271687710972e+00	4.369136395668379969e+00	4.391364189001103924e+00	4.374399441790398413e+00	4.142529404192611509e+00	4.026174332133468425e+00	3.776400198232988448e+00	3.816601777220789415e+00	3.891676210698675309e+00	3.679466355472391648e+00	3.418589710426791939e+00	3.257742457254715784e+00	2.711989983787684189e+00	2.845977740941458389e+00	2.878962820480680751e+00	2.875036578609936111e+00	2.779045738622287764e+00	2.355793025897224169e+00	2.543590860093312145e+00	2.699650737687510738e+00	2.609581544730157798e+00
2.344167658059881643e-01	5.894286502772009412e-02	-2.358829229789507043e+00	-3.713001709700275210e+00	-1.998986724632080714e+00	-7.491605762114708078e-01	-2.808706617932656413e-01	-6.069238196053107215e-01	-1.750518323632633155e+00	-2.777942827985258045e+00	-2.834439056023981607e+00	-2.625490723019413775e+00	-2.323863731137843835e+00	-2.518082177556355106e+00	-2.703090916020623791e+00	-2.521479517675455195e+00	-2.954583564663521678e+00	-3.199172319258275721e+00	-2.690078323141061656e+00	-2.015463950171472174e+00	-1.138020582856561935e+00	-6.435218634356142386e-01	-5.540312010853714053e-01	-7.078100651665226728e-01	-1.543379049884817222e+00	-1.551362681574157021e+00	-1.091888310061649214e+00	-2.420242674747855038e-01	-3.040327934950445843e-01	-7.596820054013733170e-01	-6.985234632143764166e-01	-1.475907473014211879e-01
-2.710584825900476336e+00	-2.523853490654210052e+00	-4.066138347742088932e+00	-5.398754359902237177e+00	-5.330661881281374193e+00	-4.872189770044764501e+00	-4.375614363364083381e+00	-4.222412097431839761e+00	-4.830042366512010688e+00	-5.744473696901019721e+00	-5.625462278328949850e+00	-5.389099848705125595e+00	-5.368353807679487666e+00	-5.013485947283762734e+00	-4.350114311953723778e+00	-4.139684189705971740e+00	-4.163737674558394275e+00	-4.251788319341794242e+00	-4.101975760154330963e+00	-3.677676054978576303e+00	-4.050036272945246374e+00	-4.039532183064090454e+00	-3.547866625081489644e+00	-3.335938587399366551e+00	-2.893425740942436430e+00	-2.850678197946225456e+00	-2.989610856859998833e+00	-3.201147930230646033e+00	-3.559390953119565104e+00	-2.869481036012505371e+00	-2.163473850659259234e+00	-2.682193697588636017e+00
-1.651161645768343345e+00	-1.692168457475066390e+00	-1.160007253367616231e+00	-1.254715785876254319e+00	-1.405602897644521621e+00	-1.616412820431697650e+00	-1.504459378724756879e+00	-1.515510617290352302e+00	-1.864692700595294461e+00	-1.615763802150502748e+00	-2.103331549385450749e+00	-2.768651919910895209e+00	-2.033852727403706595e+00	-1.297262894620112128e+00	-1.098872896991873072e+00	-8.478952689588049596e-01	-9.784475040788757072e-01	-8.264123792415190017e-01	-9.719789928095732279e-01	-7.424239492256301531e-01	-1.165912372522735385e+00	-1.489900174933477928e+00	-1.277684127163451144e+00	-1.165389395448532817e+00	-8.348051942306079498e-01	-1.246381150575465169e+00	-1.609898980059021323e+00	-1.619328518588617927e+00	-9.590276944166460371e-01	-8.977211541067059430e-01	-1.124245933673649667e+00	-1.183903410679372881e+00
3.403548162315087389e+00	3.452936040898843206e+00	3.861439535346831153e+00	3.910821788804077048e+00	4.192198944650845860e+00	4.224775236032669135e+00	3.202797840906162374e+00	2.201411918271468426e+00	1.891058711300628747e+00	2.910520019896233546e+00	4.531103824851902218e+00	4.675090437210295491e+00	4.284776279954719769e+00	3.674556482988326600e+00	3.406011600950626050e+00	3.528242549605295153e+00	3.466179338291926371e+00	3.425808104431542045e+00	3.551356405663207649e+00	3.649213978756724153e+00	3.781518163817709333e+00	2.944937311089693921e+00	2.132822098458385884e+00	1.757106065855705168e+00	1.287691727230807937e+00	1.316318384852074308e+00	1.578577505237258594e+00	1.982371518677804367e+00	2.381532051486211721e+00	2.274166780746980088e+00	2.144482665173658376e+00	2.679909169108872113e+00
-1.121618607887510777e+00	-1.360161828704141707e+00	-3.557327626348903982e-01	-5.864555129155731850e-01	-9.924320609975589846e-01	-8.725903310984197692e-01	-1.849216240795424626e-01	3.973907551939558774e-02	-5.608639052643717982e-01	-1.616843052187267427e+00	-1.994108016455351517e+00	-1.642058652026398669e+00	-1.175413739833800264e+00	-6.121843887730717970e-01	-1.261727732400608482e-01	-1.232872884760826716e-02	-1.057936571857092251e-01	3.416695683644201814e-02	1.219422060069730168e-01	-4.389237627781601703e-02	-6.243599839010194330e-01	-1.103702202039808844e+00	-8.939611556900350919e-01	-8.088930828859202116e-01	-6.058763043476576016e-01	-9.427761837363931585e-01	-1.147827182811616664e+00	-1.341505778316202546e+00	-9.415737380327992012e-01	-6.375974219731139758e-01	-7.181269253817619269e-01	-9.644107878216986451e-01
-2.188527046715467161e+00	-2.093021540369570221e+00	-2.833142594536388614e+00	-3.530161818036321009e+00	-3.871427645556138941e+00	-3.730390513436451894e+00	-2.896132497494645186e+00	-2.379630649891331551e+00	-2.130351637005678977e+00	-2.231230781231638094e+00	-2.510559771730906942e+00	-2.625658641915840086e+00	-2.606803586363736436e+00	-2.214902560924011166e+00	-1.846477611796603080e+00	-1.939255327437801268e+00	-2.042278668164274169e+00	-2.092197671012118398e+00	-2.219489698072148354e+00	-2.639966729710816029e+00	-2.943380018672428822e+00	-3.056007643322723233e+00	-2.755653167281360449e+00	-2.166803375747665683e+00	-1.768468353114851510e+00	-1.483613365799393957e+00	-1.645581389623768764e+00	-1.995447582120399632e+00	-1.909255017875983951e+00	-1.899790228360968003e+00	-1.765285528406789650e+00	-2.206973970695910836e+00
-9.387682093056407551e-01	-1.198742374034220681e+00	-2.381396430577091383e+00	-3.505294636204801417e+00	-3.252449501540642274e+00	-2.522371062863276059e+00	-1.686755760200096654e+00	-1.414207788562609203e+00	-2.238294903165156668e+00	-3.468754367832523666e+00	-2.994334843849739691e+00	-2.478750624494797439e+00	-2.495379956731662574e+00	-2.632222725137111308e+00	-2.233474823352750604e+00	-2.410544969031749307e+00	-2.432834789943949971e+00	-2.514761220039228196e+00	-2.195614619463973405e+00	-2.075366705946811052e+00	-1.958441911149319425e+00	-1.885075125175284194e+00	-1.144880204024778081e+00	-7.124888089921661560e-01	-7.386092955973666552e-01	-8.767558707959230979e-01	-9.923736315893786353e-01	-1.078112977498599800e+00	-7.863403452764139434e-01	-9.672784335482090823e-01	-7.450906554065175325e-01	-6.524355579109500924e-01
1.408813288042365941e-01	-4.124750739531923283e-01	-3.884048697407843642e-01	-3.360419110740330839e-01	-2.802763417187628114e-01	-4.965120267836078405e-01	-9.473606678133298375e-01	-1.030312536875480856e+00	-9.165561645288881065e-01	-8.385150701897335912e-01	-2.201465752531250597e-01	-2.650844778486120476e-02	-1.904430239689607063e-01	-8.227077574555784478e-01	-8.144907001239332089e-01	-7.780671301957144959e-01	-6.874276417307791931e-01	-5.938572991839469184e-01	-3.050614443711138768e-01	-2.787582221958054829e-01	-1.287691092936656956e-01	-3.781340775700194334e-01	-2.757434330116707577e-01	-3.039881707787907630e-02	2.031845347260737011e-01	5.118786340969557758e-01	4.871852148952405814e-01	6.175855607815463610e-01	8.402474935508380538e-01	5.308980261329200312e-01	4.544775078291050097e-01	8.861106122558302101e-01
-4.090676292512502421e+00	-3.860058245193357607e+00	-5.937707959924876100e+00	-6.901997886282989825e+00	-6.656353957797115584e+00	-6.002094111027061807e+00	-5.022647149940403288e+00	-4.682047613358565563e+00	-4.770380311288223929e+00	-4.510695996564790811e+00	-5.514207728035885658e+00	-6.196574101961726200e+00	-5.512698533590440597e+00	-4.485829524022840076e+00	-4.256977173426222727e+00	-4.161167360956823380e+00	-4.423926253963456290e+00	-4.555829979504735228e+00	-4.919170866690989463e+00	-4.979929231589348859e+00	-5.130773656034407715e+00	-3.983825914403675394e+00	-3.457737442159817043e+00	-3.450107542125141258e+00	-2.998407468929613628e+00	-2.635402144662719603e+00	-2.676662187384240443e+00	-2.868438960427527107e+00	-3.081472301215510079e+00	-3.275441703848683606e+00	-3.047799166681584015e+00	-3.541092480589303815e+00
-1.736477033814220139e+00	-2.576631959149056517e+00	-4.433632772897770913e+00	-5.495123762061001393e+00	-5.660663514978261368e+00	-5.176442802778254304e+00	-5.341409359955052061e+00	-5.427581520028789797e+00	-4.239067899996314281e+00	-3.877158088875747310e+00	-3.300963812975717282e+00	-3.343982892334942836e+00	-4.361528060370943649e+00	-5.554781833985310335e+00	-5.151453680606376651e+00	-5.015450669414784457e+00	-5.010808872474910025e+00	-4.536443414917828321e+00	-4.104786958120967277e+00	-3.905588885912020025e+00	-3.896982387090807798e+00	-3.624604016773753656e+00	-2.652691580526887360e+00	-1.527276718064138672e+00	-1.003569845700223340e+00	-5.771488575418927125e-01	-8.136920717704309025e-01	-1.125672859073757248e+00	-1.596181798800597740e+00	-1.735236740032823244e+00	-1.277843122996297209e+00	-8.259362448041299709e-01
2.011368989816975983e+00	2.513294478221816064e+00	2.564707218482868978e+00	2.056514152886977698e+00	2.434408242217534823e+00	3.064427952181612902e+00	3.141913893206976560e+00	2.894935343883869194e+00	3.210794705538058569e+00	3.242064394191849885e+00	2.861341058706456053e+00	2.997862005343643776e+00	2.948108706039457516e+00	2.282869239696816877e+00	2.065236752604902026e+00	2.254894600604564481e+00	2.158814271157337039e+00	2.022819481901036109e+00	2.103196115783238174e+00	2.605888994784261392e+00	2.917985065511842890e+00	2.435548384532793875e+00	2.097849407654808207e+00	2.531315507308763202e+00	1.850040738700875043e+00	1.329476520815065621e+00	1.519110556409704049e+00	1.696795509244277911e+00	1.511736460383193315e+00	1.372087782272070733e+00	1.222109132001073073e+00	1.677942879381351782e+00
-4.333341321245005595e+00	-4.445123060917127944e+00	-4.880900171129779253e+00	-5.881555036370402334e+00	-6.439352213612923315e+00	-6.806440932046995407e+00	-7.161074266074117567e+00	-6.841906361381310475e+00	-7.397622557753277484e+00	-7.431605625279290805e+00	-6.926994807135218757e+00	-7.701916479761725220e+00	-6.515767705438571866e+00	-5.318826703121386501e+00	-5.301885726556770706e+00	-5.304750850308027843e+00	-4.702820025244839108e+00	-4.681635825354742764e+00	-4.992140034272489757e+00	-5.077592966015799014e+00	-5.192719721125881982e+00	-5.414927375572769819e+00	-6.197221904083312971e+00	-6.072271244680256252e+00	-5.179230468676946586e+00	-4.666519295252599342e+00	-4.730229783821262579e+00	-4.588118308036134074e+00	-3.846464939936993677e+00	-3.327664123852824396e+00	-3.746429415478936154e+00	-3.753418777068378454e+00
-3.418804421358448753e+00	-4.136078353364048610e+00	-5.123766068307861410e+00	-4.582383825492773788e+00	-4.820531054000150029e+00	-5.152157704619375167e+00	-5.016188957550626881e+00	-5.239781867501828394e+00	-5.747435795872734232e+00	-5.814043392744802752e+00	-5.560996590931843286e+00	-5.350014895282573235e+00	-5.245621163798388054e+00	-5.231955795897788697e+00	-5.328816645308095623e+00	-5.260090930319935687e+00	-5.115641156396918632e+00	-4.698151283254320631e+00	-4.738509490300459426e+00	-5.116666319871773894e+00	-5.148198088431538366e+00	-4.448084461380958032e+00	-3.785842844381393846e+00	-3.284095477716114875e+00	-2.876047702811420859e+00	-2.158481675151931345e+00	-2.285051473403751920e+00	-2.545923203643852606e+00	-2.324327485852063724e+00	-3.096723404027036608e+00	-2.854760111345922891e+00	-2.796574266961869171e+00
-1.445272227283661559e-01	-1.021597159826282519e+00	-1.327356944652565041e+00	-1.032530409186991571e+00	-1.199388134540140038e+00	-1.069799807219980803e+00	-8.557225281985920695e-01	-5.577528737650812030e-01	-6.932727016893699967e-02	-7.133988673305360906e-02	4.925392932970225623e-01	8.394202067067978446e-01	3.187094953065287006e-01	-3.441006037212215318e-01	1.235607752120984337e-01	8.567384529112986868e-02	1.793184036559322958e-01	1.961526956046306946e-01	5.001538574783619406e-01	4.437117186927811985e-01	5.182087485501896129e-01	3.005470740165819277e-01	6.022192575510376678e-01	1.073696935225421312e+00	1.370583753333627808e+00	1.083774573273483810e+00	8.614192578814264811e-01	8.387740781308105076e-01	1.478373661692419683e+00	1.482908931327476365e+00	7.842564802412282932e-01	8.665229195032683185e-01
4.893873821308821759e-01	6.733067791879325803e-01	2.242832394321950140e+00	2.323627495767130569e+00	1.778653469274500631e+00	1.343582629434226794e+00	1.047864605269125615e+00	1.191035300806259301e+00	1.200540201310590804e+00	1.034939366173017072e+00	1.170724875641290907e+00	9.530742273212291504e-01	9.606464366273709254e-01	1.009066273500401012e+00	1.043012191328461569e+00	1.116292118818449586e+00	1.142049112584814230e+00	1.304965315040352625e+00	1.247640637372093630e+00	1.032609716291534641e+00	7.764810318592949567e-01	1.413452766914025938e-01	-1.924827538178743025e-01	-6.211876778847095354e-02	3.839322117591931899e-02	1.313434720229254837e-01	1.159069993358892853e-01	-1.160798122526344595e-01	-1.529948113277703747e-01	3.293344865585434017e-02	3.901706422533857826e-02	-4.058645099139155527e-02
-3.698786612216808933e-02	2.290556381853538770e-01	-3.150173118626467539e-01	-1.016104336475442071e+00	-9.061830054174545568e-01	-7.477938283475401571e-01	-5.819108464400953862e-01	-5.394470742394369411e-01	-8.281623597998613029e-01	-1.697206457180902683e+00	-1.754177827071663476e+00	-1.409992491936162828e+00	-1.586567235782661900e+00	-1.535345280728674711e+00	-1.105944100708972755e+00	-1.044100479155163130e+00	-1.110015125743722075e+00	-1.182854250609209457e+00	-8.775433815612440069e-01	-8.815208267349726734e-01	-1.042308540518933402e+00	-1.594504808916019201e+00	-1.669567709196367877e+00	-1.480049360218633536e+00	-1.612666397774183302e+00	-1.251613100882602136e+00	-1.014872674707050004e+00	-1.099029769895796704e+00	-1.319358051862637993e+00	-8.553130593189891551e-01	-5.923069686932529443e-01	-6.119939960227525066e-01
1.713166321634346456e+00	2.327990775604225515e+00	2.984749726486322530e+00	3.347026093784751133e+00	3.502787699992844228e+00	3.347366589788018043e+00	2.942436169432897319e+00	2.326286598008475703e+00	1.561158431373365518e+00	1.441797692614066984e+00	1.486961186782285393e+00	1.566907112387480261e+00	1.908413242623898221e+00	1.700254714659937383e+00	1.025813270931588583e+00	1.032333975856579711e+00	1.406321920830273964e+00	1.308683442559761323e+00	1.369795505271089509e+00	1.469187790546478078e+00	1.588190051684630566e+00	1.485446499411877896e+00	1.353864786024727040e+00	1.308903966105823269e+00	6.508751404835876331e-01	2.216035355760346826e-01	5.405348925624670064e-01	8.656768902313430880e-01	7.081915060392338646e-01	4.442580239715942514e-01	8.629039703895118318e-01	1.300217684887004621e+00


==> Cifra_figuretem/100/RPdataRed6.0.txt <==
1.136464651861884168e+00	1.180927805522286933e+00	1.167489532591355683e+00	1.173594259573951692e+00	1.045170126030589230e+00	9.558848098068363219e-01	1.128574037662007479e+00	1.295570685444141334e+00	1.228865751354226266e+00	1.163671491074277586e+00	1.159963979711838844e+00	1.225593606914965106e+00	1.802911235620252572e+00	1.779746477084162448e+00	1.784549005781115083e+00	1.546884859661226574e+00	1.478249708778679672e+00	1.315147023036433271e+00	1.351394908316378540e+00	1.198967704074944018e+00	1.213373328091920333e+00	1.286222285796445597e+00	1.272256605194722390e+00	1.297821956235969854e+00	1.353534093473325761e+00	1.477395821479436266e+00	1.262627617696131743e+00	1.236959451275347455e+00	1.267597573944336142e+00	1.420905228984201019e+00	1.556754616287189252e+00	1.743912575293472988e+00
1.243943645665292141e+00	1.244439450171124451e+00	1.125548285307746754e+00	9.961133794525058871e-01	1.073046685499403186e+00	1.851252647533461415e+00	2.591878638145611369e+00	2.968071355172797077e+00	2.903614088255209946e+00	3.115278322698737945e+00	3.787067819109858124e+00	3.779827442630385281e+00	3.116637193044351051e+00	2.253682112496551593e+00	2.162979461234872058e+00	1.820170561863057257e+00	1.591404443550003878e+00	2.530017969459920302e+00	2.422582202580336297e+00	1.992322292281094365e+00	2.039787854505981546e+00	1.919913587980907499e+00	1.443387316040757096e+00	1.404272453854180203e+00	1.531103861216019490e+00	1.923988248781570931e+00	2.342538198679338102e+00	1.556198555338174527e+00	1.142434620835772296e+00	1.006494126800451028e+00	1.056836169675475556e+00	1.242099516230578793e+00
1.618656927864581707e+00	1.802075448799745239e+00	1.754717037385244982e+00	1.493341598824859062e+00	1.565165773587506415e+00	2.313832243476334760e+00	2.989961166923749580e+00	3.170378299934050403e+00	2.870168361614265695e+00	3.236128769579357911e+00	3.185231865003776974e+00	2.896030386381120980e+00	3.409196319131525321e+00	3.311785398075901998e+00	2.698333567204982408e+00	2.280444670521199590e+00	2.001037254764944429e+00	2.285597515489898424e+00	2.624742984806132107e+00	2.810622339223936006e+00	2.445838186186113372e+00	2.082956145098077361e+00	2.169577628301519123e+00	1.999964582323251250e+00	1.883448910973413604e+00	2.104247125710450916e+00	2.190523462245742792e+00	2.120932900816461242e+00	2.320163292511465247e+00	2.514013602717903861e+00	2.778645666371186262e+00	2.913965869684968624e+00
-1.042372084300417778e-01	-1.535808768547876173e-02	-2.477374772950871606e-01	-5.929700135589219823e-01	-9.889268361961865983e-01	-9.384713415368558520e-01	-1.901235411712045353e+00	-2.428620739232579595e+00	-2.443464332985847864e+00	-2.514249483994922318e+00	-2.890696598633105907e+00	-1.459121320670005995e+00	-4.746862068162632231e-01	-6.976046237763101621e-01	1.301572477100589875e-01	6.721531032737894373e-02	9.528258076608812910e-02	3.104282769311380967e-03	-5.580233420093362318e-01	-8.034989037867218409e-01	-5.515917332620469127e-01	-4.312723893556399957e-01	-3.940041961083557420e-01	-4.736538910186042783e-01	-6.520991736664999427e-01	-6.069832618786703549e-01	-7.095254038610617764e-01	-5.667617940658168374e-01	-2.689783496170270460e-01	-3.431574643439885830e-01	-1.936608401407637625e-01	-8.159102261351552920e-02
5.022714725977985850e-01	4.301747817501190840e-01	3.968841229364030720e-01	3.045196500764160707e-01	3.182639307805228968e-01	3.165714568073946245e-01	7.480358541698509667e-01	4.324155897615175048e-01	3.602895955624096369e-01	8.402610132513440577e-01	1.372329391167118384e+00	9.608945168268078207e-01	7.607515317173976221e-01	8.922087365597769493e-01	8.684152100773602223e-01	1.794345286694469521e-01	7.766368252365650482e-02	7.445302707549403820e-01	7.287073403934737348e-01	7.171551798598292393e-01	7.929898637791487070e-01	5.026459086612041771e-01	2.801908443558525086e-01	5.291718293355557323e-01	6.675604000765698043e-01	6.970691105965300949e-01	9.248610653816987659e-01	5.693766722247397549e-01	5.843514384844986642e-01	7.743785708823816005e-01	9.374712607797840436e-01	1.069779357562768540e+00
-4.048293162641131149e-01	-3.829327759204019799e-01	-5.385800890284831999e-01	-8.840315825302406116e-01	-1.762800555834860061e+00	-1.285444486443225509e+00	-3.879709623240964467e-01	2.691001619475434925e-01	-5.844641668054440659e-02	2.042077347481641159e-01	1.161026771243421241e+00	1.675686024870653990e+00	7.103013224170647844e-01	4.140383370170382937e-01	2.574725533725032989e-01	-4.823927741863577867e-01	-1.406402125399214942e+00	-1.022462481293326286e+00	-2.217826763676253865e-01	-1.669434720808940509e-01	-3.491980872221244203e-01	-6.169837092734085093e-01	-1.096131815456971470e+00	-1.594309077418236464e+00	-1.596609442765319464e+00	-1.387266760528263143e+00	-1.101106196627748002e+00	-7.799621641740753786e-01	-4.739041936559240664e-01	-3.588034600842189281e-01	-4.007659827379266293e-01	-3.590085209020417167e-01
1.245412134151927752e+00	1.405312823804435896e+00	1.128161316789773272e+00	6.648515405552524182e-01	4.647383272099475104e-01	3.973372134838103475e-01	6.827435897119542574e-01	1.409010482978440282e-01	-6.642617399021952251e-02	-3.046689436569156029e-01	-1.323219099320253056e+00	-1.533447554887687359e+00	-1.637036487754352843e+00	-1.241526228121527131e+00	3.368865009143227618e-01	1.540688188369486511e+00	1.896612857778469552e+00	1.405759753439428161e+00	6.389375662966446656e-01	9.650293096033961682e-01	1.099385547553960008e+00	1.343811857064075133e+00	1.762491093968367339e+00	2.366359558668226004e+00	1.889327952581697057e+00	1.927537130630097684e+00	1.925854495026172231e+00	1.714649162873601584e+00	1.889400140926538407e+00	1.681250725179202377e+00	1.443691071672271731e+00	1.438681218369100234e+00
6.274511920616936411e-01	6.702803361780543812e-01	4.300823584245279663e-01	3.358520505038267157e-01	7.592904156321205189e-01	1.317277610284657952e+00	1.970043991241843706e+00	1.597477438488106971e+00	1.337263331377462894e+00	1.131043650995009697e+00	9.862758446107841026e-01	3.026100358601035434e-01	-3.912648939893470512e-02	-1.793568344460778619e-01	-4.628174179773263119e-02	4.088066637501195366e-01	5.354164429355318111e-01	1.137922004902144790e+00	8.582400692504569273e-01	8.948322465364032530e-01	7.772073373705843391e-01	6.573704076188243706e-01	7.787283415218486660e-01	1.070817471461964265e+00	9.590576317272168083e-01	1.009775358279323632e+00	1.257194312128523173e+00	8.610847597731907666e-01	7.907965279815191151e-01	6.220089641841308747e-01	4.488117058547133609e-01	3.466118483105692927e-01
4.382673120117682175e-01	3.006290761190332228e-01	4.662360754728595014e-01	6.311801787302032674e-01	8.876955131785635444e-01	1.150622270628363752e+00	1.584352781191312509e+00	1.576794720600866784e+00	1.809997591140418249e+00	1.748093255015354064e+00	1.584691235394912523e+00	6.652265870899864986e-01	-2.245451237486524032e-01	3.039096251784033642e-01	3.723511385311087940e-01	9.261022629963913122e-01	4.419505588867929102e-01	-5.275939255828988872e-02	3.519320020895655432e-01	6.592368643443152765e-01	8.434062665172397111e-01	6.637390259522271130e-01	7.392946997596845371e-01	7.394051400552464903e-01	7.939145054622862574e-01	7.294425468126606305e-01	7.411215941558207954e-01	5.607951664141545001e-01	5.391611147088050116e-01	4.359900261432657631e-01	2.295650193291861874e-01	8.096065221737634710e-02
1.240852258061818203e+00	1.028842764146460143e+00	1.011307533023090954e+00	1.019933092718326773e+00	8.316058093458197353e-01	4.583816359962577525e-01	2.021145189361957251e-01	-2.540382440813064857e-01	-2.600791365507249542e-01	-5.322224120932804725e-01	-1.061197244533247597e+00	-1.375935348563828597e+00	-1.099072400628275936e+00	-2.970051160384873934e-01	5.875708451452362757e-01	1.375793961896080386e+00	1.882543603892157247e+00	9.637141091868612897e-01	6.142614354601265703e-01	7.511410084269906084e-01	7.830545220102386184e-01	1.031064277338876511e+00	1.538703800285491807e+00	1.749166545786110749e+00	1.377245680716579157e+00	1.251235461118465953e+00	1.030375724030525797e+00	1.043007592450590604e+00	1.156705255381165864e+00	1.304706245177646995e+00	1.172857199378082305e+00	1.091279078293199811e+00
-7.123920908549260522e-01	-6.677166096979046950e-01	-5.929273488244948265e-01	-5.799803142837898218e-01	-6.947716472877039084e-01	-1.045363625461046997e+00	-1.623275324861978008e+00	-1.515639003641016558e+00	-1.161458952361950292e+00	-9.105914920035501625e-01	-4.902583772275319607e-01	-8.171475957371275578e-02	5.910685570321207172e-02	-6.998866299131065172e-02	-3.276467880583684433e-01	-1.029823505973227915e+00	-1.600304656508015677e+00	-1.501085811478054755e+00	-1.157741152017253805e+00	-1.153830216255736341e+00	-8.761020340472610579e-01	-9.467720570312783135e-01	-1.349977232015134865e+00	-1.646102904215667628e+00	-1.196134136859270169e+00	-1.388885084019377381e+00	-1.463728274365528659e+00	-9.701459510852037393e-01	-6.473918241887761660e-01	-5.666545741540873760e-01	-3.718952423588610667e-01	-3.046720874390789757e-01
1.563115382170616741e+00	1.515860173598123861e+00	1.553173788128784816e+00	1.862501921684840855e+00	2.430200330179865809e+00	2.245679679267238438e+00	2.079833470054321065e+00	2.262072694255119920e+00	2.607437745467145795e+00	2.313598381026791273e+00	2.158532369825412633e+00	1.662460230019485286e+00	1.369395378352417758e+00	1.149189470258086043e+00	1.139993312225731525e+00	1.847543275751883041e+00	2.103311896967369421e+00	1.987737112183513233e+00	1.649992456292569853e+00	1.824228137781703341e+00	1.771093940407451051e+00	1.969006461912947481e+00	2.258484606181503818e+00	2.602211760354490089e+00	2.489772066401266137e+00	2.516259694800663471e+00	2.417501609873180524e+00	1.801572306780942156e+00	1.451223235649841348e+00	1.371257466769905564e+00	1.429018102554078018e+00	1.455396305979582916e+00
6.646811654713783435e-01	5.960231169146397168e-01	5.882892703150385261e-01	5.336941216479723638e-01	6.140020018078546915e-01	6.975061782143664457e-01	7.259032215244519692e-01	5.450597082176076302e-01	3.844020453482590027e-01	6.176223168943590913e-01	2.873676364167041530e-01	-4.107650593345431034e-01	-1.653815732686725881e-01	2.781168992428286607e-02	1.258721643176810220e-02	2.903613449042420913e-01	5.114289756612627746e-01	4.362435366721398866e-01	6.264249125606345947e-01	7.888098347745727823e-01	4.952355999099066208e-01	5.203709078594017656e-01	5.948071475330154456e-01	5.773525617764755369e-01	6.210119469163748462e-01	6.984518226019897913e-01	9.142259455548893410e-01	9.339036704981644732e-01	9.255476963341815466e-01	9.156427216289140247e-01	7.556967845202795520e-01	6.385714424876646200e-01
1.184858296292648605e+00	1.108676188734749379e+00	1.175562280500344281e+00	1.168513061773023498e+00	9.408047600482962736e-01	1.219654100015966858e+00	1.899970977892124546e+00	2.415411343574232816e+00	2.534117502841812364e+00	3.188200458829132167e+00	3.651876172356149031e+00	2.355054175721949861e+00	1.621626933091659950e+00	1.470879012730161195e+00	1.507838993076100031e+00	1.844009418972579750e+00	1.686932129960164062e+00	1.453205230431536599e+00	1.536947895977240464e+00	1.658554005525090247e+00	1.921041316138444088e+00	1.948703976082806433e+00	1.717551374262810793e+00	1.364421122777800699e+00	1.523648713232973240e+00	1.536205531860813434e+00	1.462031241054177588e+00	1.496831641678218805e+00	1.578383016464082189e+00	1.802913902890222131e+00	1.902465712715768920e+00	2.042239862253514726e+00
1.728495372553741527e+00	1.676437760389159370e+00	1.853876722936853128e+00	2.013619214294648074e+00	2.177429178788740760e+00	2.268486461452507541e+00	2.715580638793606560e+00	3.209588595612691275e+00	3.695876038227120297e+00	4.378523192000151276e+00	4.444261819336562169e+00	3.334952758323228128e+00	2.280732036244506045e+00	2.015252354183262540e+00	2.202120638166770838e+00	2.747701740865097886e+00	2.178991725438278237e+00	2.037585341462321065e+00	2.646977590138597680e+00	2.837604547821765077e+00	2.551777158972522663e+00	2.383218233212974990e+00	2.393018389986016459e+00	2.464707284001577126e+00	2.614168582386723561e+00	2.518724657464357364e+00	2.555801558288195441e+00	2.435388099607267431e+00	2.313772770012168856e+00	2.371488551914445964e+00	2.438123008140757442e+00	2.504916365050805283e+00
-8.211575092548178967e-01	-7.255746885608509444e-01	-2.841304674172741018e-01	1.716384245103066974e-01	9.782196657534761863e-01	2.717501633627120716e-01	-7.617016540476183595e-01	-6.377966898063144319e-01	-3.177711304899271116e-01	-8.708960354238514112e-01	-1.424519508499027198e+00	-3.297404447125236726e-01	3.945149843167250481e-01	3.491839928607249899e-01	-3.119794498367876034e-01	-9.006409245246530526e-01	-1.110933277520840035e+00	-7.960065528448966310e-01	-4.629873745304310395e-01	-5.118821229086601976e-01	-1.111820074132243708e+00	-1.245522241501028526e+00	-9.210673382988401325e-01	-3.021172816715331222e-01	-1.679055252893960348e-01	-3.121599883416127930e-01	-4.465032273144187158e-01	-5.526801246735228990e-01	-8.800516218214453623e-01	-1.151401303170555668e+00	-1.039655397505295564e+00	-1.029074916817145136e+00
-1.792229290458194457e+00	-1.804036285544041496e+00	-1.890192840692834331e+00	-1.682363392381136524e+00	-1.236924198001152275e+00	-1.364265105923186061e+00	-2.005661148510387459e+00	-2.449808764552659834e+00	-2.360781131980489889e+00	-2.310959977385128816e+00	-2.591341762262864279e+00	-2.830628820152836234e+00	-2.403595267717069550e+00	-2.378281354762090238e+00	-2.642825180333973734e+00	-2.638897637554346698e+00	-2.505741401938807122e+00	-2.168091040790069979e+00	-2.413890152151960233e+00	-2.382900764266625337e+00	-2.326772588312050694e+00	-2.265162262314655450e+00	-2.310543939950658210e+00	-2.280959451797695436e+00	-2.084449404480851253e+00	-2.411924110626701978e+00	-2.459467157518449021e+00	-2.282568488298517106e+00	-2.100702625595566531e+00	-2.234766411096229533e+00	-2.295933000998183093e+00	-2.437885446009995682e+00
-9.560075049166681938e-01	-9.326986333579120325e-01	-9.961170961477484598e-01	-1.071466327081050052e+00	-8.591626622244155076e-01	-3.125603162470845242e-01	-3.988876918023761542e-01	-8.626981545840852750e-01	-1.205871689705815930e+00	-1.355071545568060642e+00	-1.641429975039459199e+00	-1.575569680865303690e+00	-5.675192057384539357e-01	-4.139535458912723120e-01	-9.239645329897226977e-01	-1.117566233781311036e+00	-5.724095785725629160e-01	-7.278959768677890629e-01	-9.857122222514226317e-01	-1.095515409097910897e+00	-1.098846828002086218e+00	-1.007427441033335036e+00	-9.766673061396029532e-01	-1.256954155061470013e+00	-1.233988313430208539e+00	-1.123963279047586195e+00	-1.250766483955165764e+00	-1.314886586584847139e+00	-1.272472120185081268e+00	-1.120944097763844072e+00	-1.141159913013592986e+00	-1.303957164037169214e+00
1.740481543680349352e+00	1.766104949944100388e+00	1.852802037960368464e+00	1.918124081683752591e+00	2.331596320830404689e+00	2.732011153247089652e+00	2.649503207667995408e+00	2.286544843720211606e+00	2.388522566025810701e+00	2.401139659992304054e+00	1.651660014610422555e+00	1.180297952741527601e+00	1.362914288131922502e+00	1.646602765280236191e+00	1.801054007524606648e+00	2.242029077838401996e+00	1.986822823219447809e+00	2.021116442005096214e+00	2.261897641838717998e+00	2.233188512144767657e+00	1.890649864610825848e+00	1.758125980503391528e+00	2.310522879496716531e+00	2.632245224411109863e+00	2.398661645164384293e+00	2.491558695878158591e+00	2.139198991517640369e+00	1.936730833929562579e+00	2.091115531839975894e+00	2.146243446873610239e+00	2.210908843688629499e+00	2.176396412575709149e+00
-6.305368079688781213e-01	-6.077807416298885990e-01	-7.255716409203795125e-01	-8.544664633457749181e-01	-7.806178717285129354e-01	-7.466818015627589566e-02	1.825090555416535726e-02	-4.426455933592622904e-01	-5.859977475373391309e-01	-4.077444918787694328e-01	-8.303118357414932538e-01	-9.628250032013109250e-01	-2.870416166505376232e-01	-2.903318789691240465e-01	-3.041150599470116567e-01	-4.030805833027450991e-01	-3.593891081201365800e-01	-2.646029068479883173e-01	-1.357863607340143164e-01	-4.664344739263309170e-01	-5.866190756944962281e-01	-6.639243977642496075e-01	-7.521085995962885073e-01	-1.067485218680131132e+00	-9.913658631582317193e-01	-8.674519556137485488e-01	-8.076939530980146165e-01	-7.419416435345561611e-01	-7.001775148574339580e-01	-7.529774496840651032e-01	-8.508855942832354025e-01	-9.629784715126959993e-01
-1.336284538444578285e+00	-1.491237791540412916e+00	-1.474246826244767661e+00	-1.361821509994062263e+00	-1.818437363243296634e+00	-2.090450833718630275e+00	-2.068166744248118416e+00	-1.613702237292816699e+00	-1.554620465171746790e+00	-9.068079523637522232e-01	4.046742558570482623e-02	-5.030605726875603256e-01	-1.279717588736920764e+00	-1.120130906483361999e+00	-1.542329454281232914e+00	-2.185437950890237957e+00	-2.401046465411158071e+00	-2.189129091906028890e+00	-1.673552462572560184e+00	-1.658156158570022853e+00	-1.686294116924378139e+00	-1.690414118904369545e+00	-1.948422032854468133e+00	-2.376457919932381646e+00	-2.234252647471093756e+00	-2.210327967651144920e+00	-2.139911469760201523e+00	-2.015528047336371031e+00	-1.997498105936437396e+00	-1.747888464249268248e+00	-1.787570497553847781e+00	-1.792951739026785729e+00
-8.169906975129171967e-01	-8.502910126862577300e-01	-7.393165619355297480e-01	-4.351991418906775988e-01	-2.370910346760161103e-01	-9.590182738512527116e-01	-1.342736011406115315e+00	-1.324202836908527026e+00	-1.103323237794652689e+00	-1.255822087169923273e+00	-1.238104298853547780e+00	-1.016699295924758939e+00	-8.557314222926654113e-01	-5.030271092015400347e-01	-8.535652762599459376e-01	-1.352997384603268571e+00	-1.593712180223062269e+00	-1.550607813476211572e+00	-1.040276662121041085e+00	-1.202031232187564580e+00	-1.282511269140597099e+00	-1.360466169667963632e+00	-1.315725334562356297e+00	-1.122703560669027434e+00	-8.942061673229925178e-01	-1.227644798090341327e+00	-1.429516633497345035e+00	-1.006953068831470732e+00	-8.900864146942002453e-01	-8.253444282864128567e-01	-8.395497743584997563e-01	-9.181688935329046508e-01
4.921058645676413268e-01	4.788047641261689025e-01	5.096704742933674259e-01	4.718836831435721524e-01	1.541482908910424832e-01	-5.270487850012812725e-01	-5.850658747170207619e-01	-5.550775769099860479e-01	-6.917815193753221736e-01	-9.386377941895692745e-01	-1.341324005851896262e+00	-1.217169431923977641e+00	-1.031958979809099564e+00	-3.731364240653818887e-01	-1.626467752945138512e-01	1.563671291468422819e-01	4.745442847108418682e-01	-1.464018817718391874e-01	-1.694659385698133597e-02	9.076174516614902987e-02	7.267734585164531413e-02	2.286352351156352991e-01	5.766534212651598379e-01	7.241171468124193433e-01	4.457849423525918064e-01	3.700878923520468100e-01	2.789990048938443823e-01	6.684942263038680110e-01	7.937041081331498438e-01	9.030851015899687972e-01	7.982632682083584674e-01	7.319407956689357730e-01
-2.683956821044524599e+00	-2.690420231933270401e+00	-2.737342743651564714e+00	-2.786261768306433240e+00	-3.116912428245997457e+00	-2.796147675222559137e+00	-2.717043826925565231e+00	-2.405124948606866209e+00	-2.685894547159169754e+00	-1.980028670658704693e+00	-8.050779136766063049e-01	-7.138759741259190772e-01	-1.123250502677040963e+00	-1.591397430369579258e+00	-2.525649558759826885e+00	-3.813842103532903760e+00	-4.175037702406069862e+00	-3.134703589753808473e+00	-2.900167988330345725e+00	-2.961015734664079968e+00	-2.967491246381327219e+00	-3.093784006785898821e+00	-3.628379622881426236e+00	-4.180723680225197469e+00	-3.834448267185569303e+00	-3.753478279872402901e+00	-3.629794610719200065e+00	-3.614716991858787143e+00	-3.480965565034260578e+00	-3.228037256638553121e+00	-3.092685116700152115e+00	-3.030808958031364408e+00
-6.309067893333375476e-01	-7.786773291415201026e-01	-6.727380297746129445e-01	-7.712021880736236179e-01	-1.379927035457534812e+00	-2.775307856629559033e+00	-3.886199985955523850e+00	-3.850068611519279482e+00	-3.820774338834459716e+00	-3.130824765597946424e+00	-2.990729393954758564e+00	-2.529868638917943890e+00	-2.558498419280160974e+00	-2.006684629432302636e+00	-1.503632158358522153e+00	-1.609961863862659603e+00	-1.430006701309800121e+00	-1.907774303353344969e+00	-1.909278109943565616e+00	-1.746818542708271860e+00	-1.312236465618301207e+00	-1.062463512185154890e+00	-9.712874649091238766e-01	-1.074665474916566055e+00	-1.228068755454254202e+00	-1.415956579762273737e+00	-1.483233874044127987e+00	-8.986859145822961858e-01	-4.932435354779920456e-01	-3.448646159614988105e-01	-1.849807938215320691e-01	-1.714634502495223090e-01
6.233015847148913879e-01	6.682699923123874841e-01	1.075321761822776834e+00	1.340563604243263152e+00	1.954581481821198174e+00	1.747303426729284404e+00	1.388599285653831839e+00	1.593876365984986831e+00	2.004646896539533429e+00	1.438167406184130970e+00	9.367776849438126385e-01	1.202199728694598457e+00	1.810898525073166843e+00	2.014219586246480009e+00	1.447894058428173203e+00	1.386318217246696127e+00	1.118320098670771090e+00	6.835333274847903429e-01	1.031111378430337178e+00	1.330807295565736403e+00	1.082564426342231156e+00	9.903258097560687645e-01	1.133963951373285539e+00	1.342753329445106392e+00	1.587250934409186964e+00	1.317497103372228473e+00	1.055146635349163420e+00	9.495540316404980086e-01	8.782318756046841868e-01	9.131192665321932189e-01	1.027948127516203236e+00	1.070094935190512242e+00
-2.444487242636811608e+00	-2.490121947125088386e+00	-2.613410041472642664e+00	-2.685291580826009827e+00	-2.856438850686064956e+00	-2.466762666848639540e+00	-2.265298384348255922e+00	-3.121641087371524126e+00	-3.310111060617221046e+00	-2.977115936936395979e+00	-3.284497735445440103e+00	-3.430773037360632216e+00	-4.008975567930276540e+00	-3.202799069287753930e+00	-2.997774048744900721e+00	-2.935098108745942902e+00	-3.205385657994711757e+00	-3.362744161223091499e+00	-2.940085252669098814e+00	-2.938557878973258486e+00	-2.896887358590745531e+00	-3.240958538937082523e+00	-2.906461089369695383e+00	-3.056828715340891289e+00	-3.394410744029714877e+00	-3.438693470799469853e+00	-3.410269144570609257e+00	-2.943131186466884763e+00	-2.610566258533560280e+00	-2.678316882552815414e+00	-2.900786564410402946e+00	-3.320292282848783305e+00
-1.387190278266345000e+00	-1.446023812145878606e+00	-1.785531538771436777e+00	-2.195780818816202018e+00	-3.358154275861929161e+00	-3.542071675974755252e+00	-3.655497841621504929e+00	-3.486451426501294915e+00	-3.931946358645099338e+00	-3.443769852246270524e+00	-2.706144974909173051e+00	-1.973926241102022638e+00	-2.527705303051340113e+00	-2.637700842509725696e+00	-2.102873592876546738e+00	-2.541229296889833567e+00	-2.277306918097999233e+00	-1.729803052363152904e+00	-2.074220661986200476e+00	-2.332565665140351907e+00	-2.232817951823808933e+00	-1.931521348355327961e+00	-1.979766601448726515e+00	-2.388155729185668985e+00	-2.760704720736803175e+00	-2.447503451069281688e+00	-2.297948260383557706e+00	-2.270414327409450816e+00	-2.084481532020392880e+00	-1.890918868148338428e+00	-1.956640167837000899e+00	-1.896502823875539923e+00
3.770142538458766124e-01	3.648986915035606349e-01	4.136896542892185558e-01	3.724582092740303940e-01	1.547159940457189520e-01	-2.170447980249444464e-01	-6.927667721680510482e-01	-7.641963528763178193e-01	-8.726467427604875926e-01	-1.255363114060496610e+00	-1.534032867450282556e+00	-1.092380745909327988e+00	-1.536844878363838041e-01	5.824639501483038773e-01	5.411899426224497933e-01	3.472760383525249073e-01	2.672831572091228791e-01	-4.930548134798620752e-01	-3.301822292430172112e-01	-2.185020919186154154e-01	-8.310805327469378279e-02	-1.374455147855997705e-01	1.713186168103084384e-01	5.224084979666671069e-02	-3.776807805159841658e-02	-4.283880020733807914e-01	-6.823232600417026283e-01	1.391358973887061867e-01	6.370916013861356308e-01	8.034840954408685176e-01	8.468807724994439345e-01	8.154113660375541528e-01
3.660159900825825652e-01	2.809074396335328738e-01	2.366231478662296772e-01	1.709660433087466513e-01	-9.735782415646168642e-02	1.516968700616318499e-01	6.407731710860745666e-01	6.913622510623623763e-01	6.740634745459519461e-01	1.000695283946441139e+00	7.979955573863602991e-01	4.256700115700859377e-02	-4.615525799477133706e-01	-3.270132320146079130e-01	2.806052332519644033e-01	8.302194244861390571e-01	9.824548058258487648e-01	6.504716124928741072e-01	6.892823753801342601e-01	7.055733159720550818e-01	6.294138225861312108e-01	8.048238351225224241e-01	8.379207360103504421e-01	6.754761990458247878e-01	5.098187782309065996e-01	6.714584323494542373e-01	6.973345663863425026e-01	5.656766334052873990e-01	4.941581394522084891e-01	4.738119898304765654e-01	2.713348526198725019e-01	1.883324554355390590e-01
-3.949317480457606444e-02	-1.366373654990544473e-01	-4.537456261144164754e-02	1.795219898377335144e-01	2.685194115842676199e-01	-1.806112764291329109e-01	-4.931656971676469103e-01	-5.463666594116772801e-01	-2.762318805859291793e-01	-1.197243686624877568e-01	-4.752722189240782269e-01	-8.504183443823970512e-01	-1.284488285638437421e+00	-1.139082068421618965e+00	-7.292733494887738699e-01	-3.204494603171000322e-01	-2.338934237157197504e-01	-3.669238070035552024e-01	-1.644125554917592602e-01	-1.823562959129293171e-01	-3.969995100158295043e-01	-2.245399002026087776e-01	-2.465673178267587667e-02	1.873861888958377742e-01	7.486553367524410862e-02	1.732699332899131639e-01	2.042111529821728222e-01	1.749910865471351051e-01	-8.269353181890023996e-02	-3.517190635896514372e-01	-5.788852875366683470e-01	-6.973502840314719231e-01
9.185343925320184066e-01	9.494054900216997162e-01	9.023216451672827487e-01	9.946851124264282085e-01	1.394221096322244113e+00	1.375978142867053222e+00	1.775188089719052842e+00	1.544314821110045921e+00	1.712820936932708760e+00	1.409859293715298278e+00	1.050581294001195598e+00	1.022900721753905895e+00	5.931524240075781718e-01	5.561260246914350169e-01	9.351402064689375848e-01	1.296230961740375998e+00	1.401552743471880413e+00	1.825800184599391196e+00	1.691420446400571098e+00	1.417730207246538976e+00	1.325529146439074379e+00	1.309719910932678255e+00	1.614561211898327020e+00	2.067637243050850504e+00	1.930720907215732973e+00	1.766714305831134757e+00	1.606321620211440981e+00	1.392802637595454973e+00	1.250929359496718130e+00	1.186043292249921555e+00	1.136355916435497271e+00	1.097781112501358125e+00


==> Cifra_figuretem/100/RPdataRed7.0.txt <==
2.334094364803326105e+00	2.608576742668148540e+00	2.709828120711793353e+00	2.444376096971084600e+00	2.335567898129099706e+00	1.107029642805248404e+00	8.071171243090528025e-01	9.842510049473589540e-01	9.243539378562382058e-01	9.713021771432449603e-01	1.289069682717991050e+00	1.375768645891952691e+00	1.693220037893759189e+00	1.821299056212923428e+00	2.062719306170822886e+00	2.131797723120587573e+00	2.095298828774974531e+00	2.118343840220727081e+00	2.066162331716789424e+00	2.060382377206071425e+00	1.829820135741743403e+00	1.831709560100000189e+00	2.214850469768622876e+00	2.434110572789899507e+00	3.095815066736167243e+00	3.549150410217733587e+00	3.371241902948148184e+00	3.038349493424549408e+00	3.094024888090886716e+00	2.958791818494567849e+00	2.990257318107615081e+00	3.001239751092754648e+00
3.032397262523003789e+00	3.228507847404940900e+00	3.279210632531891267e+00	3.438693469796958002e+00	3.456963683429691070e+00	2.833887854419754326e+00	2.668972828603355385e+00	2.930848478321431028e+00	2.224964162424920122e+00	4.664841896375657160e-01	-4.286019281147909928e-03	-2.166217064453450636e-01	-1.025347974204706275e-01	1.560052286837420032e+00	2.435429205777308592e+00	2.517778694787573546e+00	2.899304887366217276e+00	3.328723546241065812e+00	3.016125026872199744e+00	1.332075185533376116e+00	-5.242208770150710850e-02	3.123388182593967999e-01	1.244689942532709370e+00	1.362627268064421360e+00	1.096610615356018448e+00	2.585985751742035710e+00	3.566205411164379058e+00	3.438324458453588139e+00	3.566803220173674571e+00	3.216491978322988388e+00	2.898792009893900179e+00	3.095260639724278118e+00
2.716089163386740335e+00	2.665934297134398445e+00	2.802841608321553490e+00	3.171687163333404502e+00	3.078567608964215108e+00	1.202205466399296263e+00	5.548485437913088791e-01	-5.550720432487530470e-02	-1.566209823998305772e-01	-1.499355330339080250e-01	6.302966988072394861e-01	1.140022608912565572e+00	1.497069983250660652e+00	1.726186445790330204e+00	1.718449258261262047e+00	1.826728169655587930e+00	1.877539822486739007e+00	1.887737932479851777e+00	2.080278305062547961e+00	2.260063599217976282e+00	2.424867557633707538e+00	2.573312001383032843e+00	2.527213539013189347e+00	2.375216192762261702e+00	3.550678182255923687e+00	4.544964508875014353e+00	4.241251796581519073e+00	3.806633572427692513e+00	3.424490223542746570e+00	3.516309145878371289e+00	3.575170604683477915e+00	3.546740190399065185e+00
-6.042590191156230750e-01	-5.466605170982313799e-01	-7.628817718524137925e-01	-8.246262505044648083e-01	-6.370878005331332972e-01	-1.160833385666022677e+00	-1.499396304713167316e+00	-3.896837487112250753e-01	3.078868704207501361e-01	2.079554006571316949e-01	9.531836591174698281e-01	1.151416377243287270e+00	1.013873406868268656e+00	1.115201693075803080e+00	1.343911880991111030e+00	1.130866123416237157e+00	8.761028413496769751e-01	7.295557110740447104e-01	7.360517957834977754e-01	7.805160084895914618e-01	5.713233574287067684e-01	4.812454722578132782e-01	1.005547164106443514e+00	1.021828756584794995e+00	-3.447722361624869780e-01	-9.213150611301791360e-01	-4.212172007050167810e-01	-8.511326696519228019e-01	7.914711062254480012e-02	-5.784529607082894431e-02	-7.834379462664180505e-01	-8.482913503103470809e-01
5.539444439534740861e-01	4.158171194950762706e-01	6.825933839226762112e-01	4.467509785047932280e-01	8.046047743980868638e-01	8.813825099935264085e-01	4.501715926275055013e-01	6.675700937612975006e-01	6.985003305169074084e-01	5.051782877371213676e-01	1.029819221882273927e+00	6.680515765233924208e-01	2.488491023269885360e-01	1.051616892243598445e+00	1.269640010164145627e+00	1.280358763280024181e+00	1.215719559753354106e+00	1.278712214662422353e+00	1.366947577278171844e+00	1.165368711469992213e+00	5.315100446402538648e-01	6.295286723139831286e-01	1.114390762633250764e+00	7.713201645844716126e-01	1.219333431695682757e-01	3.081871677629422490e-01	7.948094723193021016e-01	9.633305301176460222e-01	1.014194357940675584e+00	6.954096010120260907e-01	5.584199779628797877e-01	6.666469425660117576e-01
-3.436077461758630047e+00	-3.496547799519096333e+00	-3.353193629869308356e+00	-2.687429462656126145e+00	-2.198939332929641832e+00	-2.369770292313713167e+00	-3.200370690228924619e+00	-2.611878441358940428e+00	-2.304105077831704484e+00	-3.472054799373587741e+00	-3.805766509388768259e+00	-4.214354816963742145e+00	-3.520182020008022050e+00	-1.853692281574419676e+00	-1.776900542677405825e+00	-1.851923116822406401e+00	-1.690295001172333222e+00	-1.760152104078461344e+00	-1.830588701408771390e+00	-1.699026198275110477e+00	-1.825234458418570016e+00	-2.201646695027929201e+00	-1.953940350573955653e+00	-1.518281267155078496e+00	-2.438313102004434185e+00	-2.548050833480199007e+00	-2.092839782346390010e+00	-1.655631035899976400e+00	-1.548862469685294174e+00	-2.345588960073431206e+00	-2.836294109320462997e+00	-2.721596062640883495e+00
2.358269439455613625e+00	1.936739015849817225e+00	1.816800740241189649e+00	1.632101732864662313e+00	1.806718074347935854e+00	2.684256531046652405e+00	2.658035257004939034e+00	2.957756644034604143e+00	3.479799109690481451e+00	4.028091587977331578e+00	3.877847057364676608e+00	3.798055035463157925e+00	4.056942733668386758e+00	2.958948729502373087e+00	2.668756997586754665e+00	2.559908250331070168e+00	2.200446076082970492e+00	2.203443585285122630e+00	2.606574610360590682e+00	2.894898020963185825e+00	3.122864757977384720e+00	3.570927242737455654e+00	2.657462369188584805e+00	2.411809215544548746e+00	3.161669014553445844e+00	3.150205107904608504e+00	2.102196172427677645e+00	2.075067022240233872e+00	2.638628691295489936e+00	2.765007087044604184e+00	2.817761427704276844e+00	2.655465688536581048e+00
7.332567597991679342e-01	2.845880352103616340e-01	2.541570380804102913e-01	-1.644762182340915591e-02	5.017383861997685990e-02	2.038867631097049493e+00	2.380704987931021588e+00	1.658894441035258183e+00	1.382804404945104260e+00	8.226288608514811251e-01	4.258810931604584127e-01	-8.565847432028600439e-02	-3.141316007524115328e-01	-2.639431247748730280e-01	-4.597447733528091107e-01	-4.347094545685655786e-01	-1.970009475912694319e-01	5.532234474833805371e-02	1.608352132738828100e-01	-3.157036917918509267e-01	-4.143450091206911101e-01	-1.212124140435857783e-01	-3.830605107335840476e-01	-7.529942787484836808e-01	-3.962610729287346367e-01	4.440251094636898377e-01	5.351585406798137212e-01	5.854174514209777858e-01	2.864627184849125596e-01	4.601967951494956299e-01	6.416390948032089092e-01	6.437252362973280295e-01
9.769140377098058936e-01	9.661190426411471188e-01	1.141905218705082214e+00	1.381291085850198108e+00	8.316868236971891593e-01	1.904244455308380823e+00	2.471578357919627322e+00	1.458767623824723136e+00	1.665622542421266727e+00	1.191237725710984963e+00	5.128739335070111593e-01	1.649335608845910739e-01	6.473488640970805896e-01	8.117317021328587234e-01	6.854751710942599274e-01	6.068484126117764665e-01	4.918808254131678548e-01	6.016244842231289747e-01	6.860857440643414185e-01	1.012096945125771752e+00	7.108890602378669099e-01	3.069391473309600049e-01	3.714506339478709784e-01	8.861046227330897362e-02	4.335080982509537662e-01	1.278391777408018015e+00	1.364900580242502270e+00	1.285889075115692393e+00	1.481091468937629108e+00	1.449567373744747867e+00	1.536123802368550173e+00	1.562729894880177772e+00
2.978954334239961366e+00	2.746975805501762125e+00	2.918701322225304651e+00	2.598620860988766434e+00	2.278379605423554555e+00	3.052072546521230390e+00	3.451657455968448307e+00	3.464184556919001512e+00	3.841259821173336420e+00	4.744736612471344372e+00	4.771469689838533590e+00	4.613377478515467089e+00	4.300798198138125805e+00	3.770852953670317032e+00	3.564518546072482419e+00	3.538380412961035670e+00	3.254804692133691724e+00	2.968292274743216108e+00	3.359486626834612188e+00	4.031054651980163328e+00	4.048025314612691439e+00	4.153956940065539172e+00	3.696124379522801817e+00	3.104166936002232813e+00	3.257326466909691298e+00	2.997689526671898808e+00	2.879096982689011597e+00	2.474949025750193599e+00	2.706980128508104322e+00	3.115138093558654120e+00	3.263529783809413942e+00	3.264974038501575304e+00
-3.044159173437463561e+00	-2.704421558578090856e+00	-2.592347147968597998e+00	-2.653170282205873143e+00	-2.256765564373605759e+00	-2.617694116704332608e+00	-3.079150440229823982e+00	-2.689475698109801804e+00	-2.381382314054464544e+00	-2.666302004307504969e+00	-2.226454034566165419e+00	-1.787426441408918265e+00	-9.653361635111420425e-01	-5.561907230153790849e-01	-7.099025467918632648e-01	-9.705150800089324958e-01	-1.026134856504894444e+00	-9.943392985050858446e-01	-1.179699832202714127e+00	-9.234688623025915089e-01	-9.058778055902164672e-01	-1.541451887050311775e+00	-9.611027949793068403e-01	-6.490345591541176740e-01	-2.155055749297437373e+00	-2.706941373237890414e+00	-2.315369557014012258e+00	-1.916046391943780458e+00	-1.564496458144050584e+00	-2.097682255828453357e+00	-2.435200784616261771e+00	-2.436794368146780965e+00
4.951123334508628737e+00	5.009836182050592335e+00	4.984540306357494011e+00	5.012860257420337362e+00	4.954704274682657505e+00	4.598146424639629970e+00	4.605560023348867382e+00	3.999158892153151346e+00	3.861444774933648461e+00	3.741255245817355135e+00	3.571092376609013463e+00	3.909153759108518589e+00	3.762418413961817976e+00	2.980171142203548396e+00	3.086393254463764002e+00	3.247645034106482864e+00	3.323375006668535470e+00	3.433296210741599630e+00	3.411863496384846872e+00	2.991289373030128207e+00	2.662108072946043347e+00	2.977655008850573104e+00	2.840628050896825130e+00	2.339062867266381573e+00	3.494786830047544868e+00	4.692366289245248900e+00	4.239921553022733214e+00	4.437214276954862591e+00	4.416729450642550958e+00	4.460817503453786692e+00	4.777892895837241305e+00	4.789755889554689894e+00
-1.128709589400434254e-01	-3.227975944539074327e-01	-1.537240318477607892e-01	-9.956107589014567827e-02	-5.135833727964153050e-01	7.871167587296085122e-01	1.248209816341746548e+00	7.709197160253383752e-01	2.824076662100667989e-01	5.908311404803696654e-01	5.808472575275170913e-01	4.821205782284350150e-01	9.194954704940528911e-01	7.690934000288042194e-01	3.951200899959658730e-01	4.204679747546111734e-01	7.905953621098842365e-01	9.561058388312814182e-01	1.137575439674161970e+00	9.559899180105034810e-01	1.289548195454775836e+00	1.708300103554358795e+00	9.827609862320569878e-01	3.530517003364456174e-01	2.930718907833058662e-01	3.768373593434571900e-01	5.020398142696789190e-01	4.729504078935470313e-01	3.408105927878876673e-01	5.471425346719900329e-01	6.410288324723264486e-01	6.285097924576513728e-01
2.594815697854018666e+00	2.821291152011159653e+00	3.044199059740479552e+00	2.768382265960776856e+00	2.509509547175873490e+00	1.576782611348648278e+00	1.495650832321260060e+00	1.039296467109803501e+00	1.121432250734887726e+00	1.275710669190045943e+00	6.692975391791394779e-01	8.661098311902327707e-01	1.435234011881302729e+00	1.816482850777764835e+00	1.788408691110544790e+00	1.820388340540072480e+00	1.722008512160206672e+00	1.986770879010042012e+00	1.923964449159583534e+00	1.926771873624399944e+00	2.121127416202501337e+00	1.947280006134219477e+00	1.395218667765577791e+00	2.416344940082404857e+00	3.225185788161653022e+00	3.379511846703659561e+00	3.056291763297613429e+00	2.904073472615095408e+00	3.038064313484071022e+00	3.129280009062642698e+00	3.153004171894190133e+00	3.142757204107864411e+00
4.227260562680230649e+00	4.333880108799258224e+00	4.552098675971993025e+00	4.170060988039535843e+00	3.603171205181786352e+00	3.448493317919847367e+00	3.767215588704309059e+00	3.145703371695255601e+00	3.068404305083301864e+00	2.664457902520581012e+00	1.973429833223643293e+00	1.994809455955290467e+00	2.556252887745781077e+00	3.518657049581684682e+00	3.297030553246957041e+00	3.345460686265709693e+00	3.650702556975400359e+00	3.705856721492847505e+00	3.605174360552124035e+00	3.513493618808186891e+00	3.244557210633456368e+00	3.033783177329728797e+00	2.947013775515133993e+00	3.585444614174202460e+00	3.742520980754939330e+00	3.917014100613651628e+00	4.264216062216933167e+00	4.467717299899773842e+00	4.230391293128541008e+00	4.349226546805366134e+00	4.490000719113952599e+00	4.476279918119605128e+00
-4.924668897778199939e-01	-3.113027944227396704e-01	-4.207044724459213514e-01	-5.623245646432568218e-02	-3.618565590277002531e-01	-1.035155894868696302e+00	-6.567550120259423307e-01	-6.757320294658465398e-01	-1.215856329598006491e+00	-1.055689970124265242e+00	-2.573683834698617945e-01	-4.523766520751352771e-01	-6.043194940208854726e-01	-6.123366494880048139e-01	-4.920276480921684792e-01	-4.246865255176044407e-01	-9.685962960805849509e-02	-5.354737792807187091e-01	-8.843103214834105996e-01	-1.150436425502008309e+00	-1.655655024345030091e+00	-1.257972227289884781e+00	6.613908900073262043e-02	-7.059379018465026245e-01	-9.692145691621970593e-01	-7.644677285618146634e-01	-4.860556689875995540e-01	-1.331891605146985902e-01	-9.296773117660185326e-01	-8.380215856471621150e-01	-5.318938427262561719e-01	-7.307556363720583148e-01
-4.162373233026099406e+00	-4.250160362072630704e+00	-4.364745811329322933e+00	-4.967866458111402039e+00	-5.018204360600107883e+00	-3.486419274144136882e+00	-2.861528004062289909e+00	-3.154274809210220631e+00	-2.978085188929751936e+00	-2.716030793507892227e+00	-2.781816199275203516e+00	-2.778175368393366984e+00	-2.955642419644517904e+00	-3.794991387098120228e+00	-4.257778668141202871e+00	-4.321385234705682699e+00	-4.313462219371936079e+00	-4.372663097357499140e+00	-4.354199798956124745e+00	-4.189384845953348702e+00	-3.623472732813846520e+00	-3.589039049339485032e+00	-3.653330179995396332e+00	-3.954152987774581796e+00	-4.595101454150880116e+00	-4.939131321261164054e+00	-5.007930135560981988e+00	-4.827090311449601323e+00	-4.833605924812804489e+00	-4.638583986964032846e+00	-4.683991980586500681e+00	-4.871925738858464250e+00
-1.545919411565018775e+00	-1.642310972782812240e+00	-1.689142897464783521e+00	-1.889596320650595018e+00	-2.713648081567034520e+00	-2.002691576420291497e+00	-1.230571189876089155e+00	-1.544297475428718425e+00	-2.080835027048577146e+00	-1.656602585411965034e+00	-1.585448357211643122e+00	-1.290431729366215974e+00	-1.571689620170966251e+00	-2.201180969726142855e+00	-2.208406944854630183e+00	-2.211517200175963982e+00	-2.147689420397686622e+00	-1.929532795184991656e+00	-1.975907007874313503e+00	-1.938400087617793588e+00	-1.977086114881562384e+00	-1.747762061366805231e+00	-1.802228655636944010e+00	-2.398273531543128723e+00	-2.274240704380874778e+00	-1.923913322471864973e+00	-1.899994741917765184e+00	-2.895627525835381633e+00	-3.237472523032725480e+00	-2.465319846428716044e+00	-2.193381273965919753e+00	-2.195489283461970142e+00
3.939398782350131967e+00	3.836783270129608070e+00	3.949907775865651782e+00	3.652550116073695730e+00	3.290304814099207498e+00	3.267855000661497922e+00	3.450604051924083482e+00	2.616491895401161116e+00	2.942422690783444761e+00	3.246644856295974879e+00	3.785384252793174920e+00	3.384317851086326545e+00	3.215661488332764328e+00	3.264369885620088674e+00	3.152637032273286177e+00	3.145855952792363741e+00	3.247282501392319887e+00	2.871307508490753335e+00	3.032107907201532448e+00	3.572024169060629806e+00	3.107808819922513344e+00	2.864112415926050925e+00	3.480059282463596748e+00	3.356043984562059990e+00	3.631216564873732011e+00	4.256237966923313465e+00	4.655216313018968322e+00	4.428384894880903921e+00	4.075359516213559630e+00	4.135773559234785957e+00	4.428511263098258155e+00	4.399559312182418580e+00
-1.512584276819782358e+00	-1.500252979798200048e+00	-1.495834364134396521e+00	-1.887329730775739067e+00	-2.507303738781796465e+00	-1.619314763732621731e+00	-8.673269539179201404e-01	-9.420877777619213189e-01	-1.322366706381249646e+00	-1.632001051822675297e+00	-1.870617272703913647e+00	-1.772409990298420501e+00	-1.728226562950858636e+00	-1.390292787322428891e+00	-1.444372287828146639e+00	-1.491043361732611539e+00	-1.199029770086993185e+00	-1.096524027552492564e+00	-1.089914368583243753e+00	-1.365158890375154588e+00	-1.608180794387780610e+00	-1.584239314085847505e+00	-1.326836305432039342e+00	-1.475844828121996466e+00	-2.265405368336290248e+00	-1.965416111794117349e+00	-1.124508369493350202e+00	-1.823797159343093943e+00	-1.965184369304833201e+00	-1.637368111057382336e+00	-1.687193187337324707e+00	-1.703463131992698276e+00
-3.591558197967962496e+00	-3.386406945989507200e+00	-3.230932531555746667e+00	-3.619871851012815167e+00	-3.229649822774383949e+00	-2.904465137322543633e+00	-3.344906702162967260e+00	-2.679376049568181983e+00	-2.517949859277312186e+00	-2.854895343779048300e+00	-3.125626921173471295e+00	-2.920758237736862384e+00	-2.769708680675463608e+00	-2.617345651429772602e+00	-2.673309712133121518e+00	-2.660172035421636050e+00	-2.516742117832737158e+00	-2.503906685416143141e+00	-2.536042978099398937e+00	-2.505735848444068381e+00	-2.414521705246360561e+00	-2.513158997688261564e+00	-2.719239035956348971e+00	-2.912899689159467620e+00	-3.664661791490239739e+00	-4.002994038484593453e+00	-3.921142880790883911e+00	-3.214219325909870140e+00	-3.100361102039363104e+00	-3.763257091543670274e+00	-3.949242119528071804e+00	-3.814684930328870571e+00
-2.379235630862644335e+00	-2.260607856865952670e+00	-2.247299305629860910e+00	-2.744785970602088732e+00	-2.817216667824479881e+00	-1.765327839867097515e+00	-1.391267349136305009e+00	-1.166170236226491852e+00	-1.519494985042491031e+00	-1.512021869981343691e+00	-1.464010038019755378e+00	-1.682440847397386641e+00	-1.263234277664711414e+00	-1.055268266686059109e+00	-1.335232298589903221e+00	-1.486250764349619891e+00	-1.393078283115729787e+00	-1.497779316699724861e+00	-1.650572342848264373e+00	-1.308394013267950795e+00	-1.358304930807438415e+00	-1.709321264685792707e+00	-9.281817245103907155e-01	-1.094216831978667592e+00	-2.003565927530509772e+00	-2.690828344026895635e+00	-2.339667110350261758e+00	-2.063002880729247757e+00	-2.690369229602307843e+00	-2.678756403211115522e+00	-2.322146990858668936e+00	-2.304774808201881964e+00
1.939754456176946973e-01	1.363603515302263258e-01	2.565694630064268011e-01	3.251161833180481464e-01	3.070974851566840025e-01	5.383132778919091921e-01	5.282315564616312242e-01	7.519253290016237878e-01	7.982270712545881386e-01	1.715449563585861092e+00	1.911048631742552573e+00	1.812663515559570726e+00	2.069917054050420813e+00	1.562354969809736316e+00	1.372450950332570807e+00	1.375752850458460630e+00	1.255996423901369008e+00	9.989643421266036771e-01	1.161771504129180066e+00	1.894867750133713891e+00	2.470503341433030631e+00	2.354223807633152532e+00	1.796153439308946442e+00	1.686114075492147091e+00	2.181292022547444809e+00	1.259338513630206213e+00	5.644552143501725405e-01	7.259913644008157974e-01	4.884252572683867588e-01	6.105112239008080310e-01	9.417241817936546910e-01	9.883030237247582006e-01
-6.634338359211684022e+00	-6.474626796502563231e+00	-6.510285190036863234e+00	-6.428102969931171806e+00	-6.162936919231767341e+00	-6.233920858918139629e+00	-6.764447047497590404e+00	-6.178978935004561635e+00	-6.084180108931994901e+00	-6.427695000099758360e+00	-6.350046062572982208e+00	-6.511663356696837823e+00	-6.770143360726582848e+00	-6.288096291996829734e+00	-6.066110446197862771e+00	-6.032527139303202723e+00	-5.886045247311002093e+00	-5.795353512640798677e+00	-6.154747625443271808e+00	-6.382964873822523089e+00	-6.408105270328269043e+00	-6.386427364522712757e+00	-6.131029239767273431e+00	-5.829589907402149329e+00	-6.977276202151758255e+00	-7.368155783205604159e+00	-7.081976099042357475e+00	-6.571806406817835011e+00	-6.722867819948739054e+00	-7.269894635336203059e+00	-7.548718002567972540e+00	-7.537286572330187617e+00
-3.008868464114079266e+00	-2.748388131406421131e+00	-2.749823330842156910e+00	-2.490773453735481535e+00	-1.523384368783923470e+00	-2.030420914929483622e+00	-2.663965929008783817e+00	-1.222757846937351456e+00	-9.354077567321388287e-01	1.428986299832912532e-01	1.316720826559193647e+00	1.634707848103204242e+00	2.094383417835696815e+00	1.579162239283593117e+00	1.451802115781084090e+00	1.327366976348040017e+00	1.077923302491733182e+00	7.105624912278243333e-01	8.526189841030609173e-01	1.784740874393674126e+00	2.133278603548311114e+00	1.717534726102152298e+00	1.556343583880269055e+00	1.576839620922916740e+00	-2.675314555179791332e-01	-2.724853427223795865e+00	-2.838947666385684521e+00	-2.083319847254065049e+00	-1.632482390296624564e+00	-1.936441159007046275e+00	-2.129597741801352750e+00	-2.201193959288564095e+00
2.645170250743181573e+00	2.879266586099730851e+00	2.866284468626574711e+00	3.635044524579353897e+00	3.353324612373268288e+00	2.012508853905787820e+00	2.134256825392840451e+00	1.516529472187926553e+00	9.673385685919432264e-01	1.049576785400684109e+00	1.816025615078325384e+00	2.106493852400394662e+00	2.527944195012350459e+00	2.600014365451797094e+00	2.688577828406633508e+00	2.705425214633359055e+00	2.610676205424038887e+00	2.342820565385762777e+00	2.206634110500463652e+00	2.586587110509981358e+00	2.029647675613979629e+00	1.987270927728633563e+00	2.592636621544157194e+00	2.405370011839349953e+00	2.820747214900005684e+00	3.208940985564165516e+00	3.226237830145776364e+00	2.853978563678504443e+00	2.434269789393695316e+00	2.988815749361742213e+00	3.374648929344535642e+00	3.247262550250686441e+00
-5.555314477336955825e+00	-6.100724861800939536e+00	-6.143453271894327550e+00	-6.694290064435260312e+00	-7.024128800714875887e+00	-4.482175517736329162e+00	-3.763558756843699893e+00	-4.161497862779295787e+00	-3.176401455128486706e+00	-2.722283108245751482e+00	-3.334011820387023484e+00	-3.959757301271180197e+00	-4.840880898122604137e+00	-5.245667345345078836e+00	-5.900509678665996738e+00	-6.087071192607718118e+00	-6.236414941667440814e+00	-6.462937731610336911e+00	-6.107150472503214189e+00	-4.828224321618153070e+00	-4.166495891488911418e+00	-5.041686160425039809e+00	-5.099712364732627456e+00	-5.341269462147879565e+00	-6.249229415629796947e+00	-7.130709720492862225e+00	-6.821984963902143484e+00	-6.732733424865386063e+00	-6.974621448580490934e+00	-7.099136871564796891e+00	-7.007776557500006831e+00	-6.937273779646432104e+00
-4.303315787794637970e+00	-4.429815542308270793e+00	-4.736342269278956962e+00	-4.678440864146840461e+00	-3.493945288442642294e+00	-3.150058092552349809e+00	-4.102714415504490120e+00	-2.043901754087133593e+00	-1.920917906076499815e+00	-2.122943711927396837e+00	-1.955651509671513022e+00	-2.268095449497427918e+00	-2.450233685019274965e+00	-2.135960626621869363e+00	-1.784295040890618855e+00	-1.857820543571325533e+00	-1.868417532857256758e+00	-1.910159082161134059e+00	-1.916797131583431568e+00	-2.074056881999681412e+00	-2.088121254484089917e+00	-1.740207265898822131e+00	-2.048851952645761365e+00	-1.984993506438558208e+00	-3.518908148175031059e+00	-5.140257827262780133e+00	-4.996842339365430874e+00	-4.305351233152333812e+00	-4.021544501848757669e+00	-4.609737506117790318e+00	-5.019616055741516369e+00	-4.904496464863806082e+00
-5.965366925533839293e-01	-5.130326743176588655e-01	-3.270141703411248435e-01	-2.315931315560487147e-01	-6.386224845504516745e-01	-1.179562129768612078e+00	-1.229639659827256537e+00	-1.360975594812458667e+00	-8.558497996976458522e-01	1.496403041878669737e-01	5.857454584683885468e-01	8.386643541891762865e-01	1.392642937778169721e+00	9.817248736041632728e-01	5.923326229295146073e-01	3.626236394295441756e-01	-1.017080091607336367e-01	-3.625705661899141785e-01	-1.320623585932828858e-01	9.023743893236071401e-01	1.778684980936251048e+00	1.324384598229727317e+00	1.296941621607267781e+00	1.226981759114781800e+00	1.478580944326840063e+00	1.083155774917618830e+00	6.624917760601675143e-01	2.492475040858438129e-01	1.966484068333183011e-01	3.240925038513698953e-01	3.899241261890741828e-01	3.816669059936806385e-01
1.502341258126075330e+00	1.388001956117248747e+00	1.442233356307666359e+00	1.231867423651375359e+00	1.178826702514493618e+00	1.614866566757757305e+00	1.954878384021788484e+00	2.024883083044799914e+00	1.754009662762186839e+00	1.690149626373862235e+00	1.016356179938519455e+00	1.100693967471053192e+00	1.093536190458120672e+00	1.163712632066965513e+00	1.124385564603253451e+00	1.191053425739328819e+00	1.260522551127047475e+00	1.318125723514875780e+00	1.513626843949784639e+00	1.572416853023942185e+00	1.436167866464709286e+00	1.572446602653722048e+00	1.028384202254206459e+00	1.199326681981401022e+00	1.134918116980471403e+00	9.362428039979331373e-01	1.036820992691815047e+00	1.006775137029858769e+00	9.347943261146363092e-01	1.116333895188110326e+00	1.321504718815971202e+00	1.330368082488941006e+00
1.762531026765578046e-01	2.250917659225464551e-01	2.207927199497324022e-01	2.597436636368284923e-01	4.588183262607204993e-01	8.590941129368180329e-01	1.007191947446880897e+00	1.145029080027452517e+00	1.031837162763105553e+00	1.202005102474748899e+00	8.432489023252821569e-01	9.964130227183988220e-01	1.053528165660629901e+00	3.615833181093443538e-01	9.159494956638310204e-02	1.586246152086963623e-01	4.353097456582148417e-01	3.481326893907547571e-01	5.492274093084010822e-01	3.181634006719700758e-01	4.536533202635041340e-01	7.140583656125484291e-01	4.287721644812440558e-01	-1.926622624196454303e-01	-3.660187403272584517e-01	-2.275723661279239196e-01	-2.442829139987569564e-01	4.735362296075070199e-01	4.980969544801812643e-01	1.757696593447849454e-02	1.821157040892286416e-01	1.726679910496415893e-01
3.418962162946221017e+00	3.288681933513282640e+00	2.952940893244873077e+00	3.351530474959834471e+00	3.841190794969616906e+00	3.828831003221948581e+00	3.931208486885733766e+00	3.944546558859149510e+00	3.203766890945975998e+00	2.960808211508475285e+00	2.791379659494043430e+00	2.664624096046539936e+00	2.358198267945730731e+00	2.644797694110393227e+00	2.778514582298791336e+00	2.813736564736191159e+00	2.724206717880888196e+00	2.616846890080076982e+00	2.691197907313501947e+00	2.627388063583030675e+00	2.051875409684663421e+00	2.060277746595373660e+00	2.530146009176616140e+00	2.842350108663099117e+00	2.663422522525016323e+00	2.300720518681536486e+00	2.802434752753347080e+00	2.924451187110721051e+00	1.947458728553113083e+00	2.381257199167917893e+00	3.123494634224639466e+00	3.167623261323353479e+00


==> Cifra_figuretem/100/RPdataRed8.0.txt <==
1.003038339499160214e+00	1.001136406131634127e+00	1.186553088029777880e+00	1.308559250443826594e+00	1.390702449542418950e+00	1.485006618652401134e+00	1.690962239868219363e+00	1.620401707914527645e+00	1.610150446173239880e+00	1.737166985998465973e+00	1.803204712480219518e+00	1.799102905980664246e+00	1.897965891872072985e+00	1.612525921209190916e+00	1.360915400143777765e+00	1.470229927153745786e+00	1.335339820073156991e+00	1.258420915165309628e+00	1.075439185635374661e+00	9.534665826966539637e-01	8.181442437686063940e-01	9.056768153218751616e-01	9.796976828446719576e-01	1.316840705720213833e+00	1.493191393449276427e+00	1.530722786480554598e+00	1.561434616690994703e+00	1.618493750394118358e+00	1.623864646632344311e+00	1.658268897048934098e+00	1.747493932289454710e+00	1.644284637140294159e+00
1.739426753151067429e+00	1.579250053917429231e+00	1.278338792599397422e+00	9.789735679968896154e-01	1.195022999661644603e+00	1.662832473103008635e+00	2.218384549934445449e+00	2.545286853400245963e+00	2.581451122132631504e+00	3.107407741706968984e+00	3.417281226598422261e+00	2.336711627545277725e+00	1.186001555643836358e+00	2.300602731892149144e+00	2.182815374199649217e+00	1.506516820474999241e+00	1.349964403013297343e+00	1.386899061868166028e+00	2.007599459350956295e+00	3.180338477034598821e+00	3.240426563249828806e+00	3.439445031493594485e+00	3.197628024263889479e+00	2.538964609885976387e+00	1.696074710752529136e+00	1.380636232558800414e+00	1.188332111675151515e+00	1.189388617757413336e+00	1.204442675317954903e+00	1.160049348902572053e+00	1.277402770966648671e+00	1.305479834920864723e+00
1.730707767939405395e+00	1.888642155325970240e+00	1.994643433188375115e+00	2.026860664830250069e+00	2.045508123425753499e+00	1.800933672444776867e+00	1.573826062187943409e+00	2.081477740417408295e+00	2.367265142408632617e+00	2.441801117023403300e+00	2.610843015042877635e+00	2.552068828264443923e+00	2.412707897830121961e+00	2.496021723080380728e+00	2.393365784397193163e+00	2.188123968060013524e+00	2.392295094704385949e+00	2.581617880769638607e+00	2.645336336445398118e+00	2.600151691700288037e+00	2.239586946914206678e+00	2.167208271181045642e+00	2.089480662207702455e+00	2.256595150254598003e+00	2.604071287991693406e+00	2.601631376726713185e+00	2.608362857586049355e+00	2.698193786477471878e+00	2.802789458375608778e+00	2.615577953626185614e+00	2.546926124975005923e+00	2.633689339878997338e+00
4.973242457880618916e-01	1.865071991165831722e-01	-8.307235849848570997e-02	-1.038602876841417527e-01	7.525089033332457711e-02	4.913616543987811003e-01	9.510699919986292938e-01	1.250535255022770409e+00	7.628510196505859930e-01	4.685641392021709928e-01	4.730534575177008372e-01	-2.825681458668448734e-02	-5.179644468473690866e-01	2.420017673012970875e-03	-3.778571856580837385e-01	-1.072175722536707676e+00	-1.333922284149916981e+00	-8.956980321406898815e-01	-1.221895263996602976e+00	-1.959520352925498310e+00	-2.165995605948346281e+00	-2.158709837726264347e+00	-2.005904632737060211e+00	-1.416411160011702419e+00	-7.502143758840660315e-01	-4.525401559532001294e-01	-4.284870779123478579e-01	-3.806195438054960634e-01	-4.315120305602616613e-01	-2.760147703447540790e-01	-9.242149919009975956e-02	-1.467020156130267594e-01
7.254973955409284025e-01	8.784160490138140931e-01	8.070436885504183033e-01	5.048681427202519334e-01	6.665374137043320601e-01	9.710011681764437741e-01	1.409693222408259228e+00	1.852468283719161279e+00	1.773193758194923753e+00	1.912949637627480826e+00	2.062704115006720684e+00	1.654609567715349838e+00	9.894807841423097772e-01	1.224167240506382592e+00	1.246544159148826436e+00	1.100383563731323733e+00	1.097364346535353974e+00	1.155898162269701102e+00	1.103143636017132945e+00	1.208820124072181201e+00	1.029149057796134858e+00	8.891107933887212322e-01	8.224442592579509492e-01	7.569610392600997217e-01	7.944330106978996220e-01	6.946187562445185204e-01	8.038253486522277669e-01	9.200889047936426923e-01	9.396700786507994341e-01	1.004183603773995959e+00	9.673352677984595749e-01	9.639049154736416547e-01
-3.429456353485487163e-01	-3.451780878828819565e-01	-3.153068590928628234e-01	-4.545766777575633855e-01	-1.921055030529038865e-01	-1.711159091418752998e-01	-3.327189803794079470e-01	-1.225504171823684624e-01	-5.433368624401634372e-01	-7.835762753794128788e-01	-7.923095934070017998e-01	-1.200233722683409443e+00	-1.575481421243458913e+00	-1.315292125729554673e+00	-9.872123148052130981e-01	-5.027359806695382849e-01	-2.841660063437360662e-01	5.603252873715645205e-02	4.096333774882306433e-01	6.249088788021792684e-01	5.332478969900721344e-01	6.723455988227519109e-01	3.427436096576997882e-01	-5.619849291961579452e-01	-8.970526856472982313e-01	-1.062763569714333167e+00	-1.271390273797498249e+00	-1.205314599840090040e+00	-1.063688282128761653e+00	-1.099838982099422990e+00	-9.443378188698013931e-01	-8.138793102119943335e-01
3.316072374533974632e+00	3.324306292637293936e+00	3.364666715354135640e+00	3.608759315127111567e+00	3.547491845814032541e+00	3.221202873491258334e+00	2.874582044623190669e+00	2.817001452977206721e+00	3.097271354550072964e+00	3.370090304129934822e+00	3.247482090804264754e+00	3.473132344369519231e+00	3.488407514829609646e+00	3.049004537157779637e+00	3.036144663185449843e+00	3.175182805426312260e+00	3.101165496172624270e+00	3.247854570527825224e+00	2.581300151460048209e+00	1.279838874717946329e+00	1.229060560485406128e+00	1.324223660911709288e+00	1.772193068437508234e+00	1.930439285492864698e+00	1.880759056207504498e+00	1.789574799314374687e+00	1.613162679901993357e+00	1.591785784890383582e+00	1.500300628206981957e+00	1.592881874936554754e+00	1.667366472394886889e+00	1.625633770930004829e+00
1.036020483349596288e+00	1.124023602694873114e+00	1.127413253370561863e+00	1.187602807327480248e+00	1.248322382590508761e+00	1.024982225782574918e+00	8.485545372458649371e-01	1.160807097983814540e+00	1.434050529515999983e+00	1.478480036072102433e+00	1.343256978863733853e+00	1.029723594919918828e+00	3.720461170801036555e-01	6.446185534050726806e-01	9.272341037402396235e-01	8.245920067556964383e-01	8.956279081364986183e-01	6.947878814791564883e-01	8.633972196290282675e-01	1.296590720613068459e+00	1.339283529303319176e+00	1.111489133025980180e+00	1.066708601855429261e+00	1.006860666824886508e+00	8.734925110950688687e-01	6.791887586628048146e-01	4.730233625924907814e-01	4.847727382385327854e-01	4.949677189404572131e-01	5.089827981102788002e-01	5.704448055588878796e-01	7.157221290746448306e-01
3.246013506236565260e-01	6.461841142906440405e-01	6.449848365281053431e-01	4.681201381940096051e-01	4.427034495997347330e-01	7.239663287697837291e-01	7.114851775247613697e-01	9.099507034260322369e-01	1.055437307554189186e+00	1.167408998266024067e+00	8.136926984700237897e-01	9.269561243173033427e-01	1.011195436700108363e+00	7.000630343959917123e-01	1.719311224046613296e+00	2.791476731789483079e+00	3.002430555055060957e+00	2.857826453593160565e+00	2.314918684248515657e+00	1.827822762796346812e+00	1.984635475892141399e+00	1.885589403025326627e+00	1.525568606604122746e+00	5.743067645043437031e-01	2.772254205463919319e-01	1.918236967608448196e-01	1.302780388235825204e-01	-6.709712668552822445e-02	5.593840620052548812e-02	2.497924525326237766e-01	1.332884861386994246e-01	7.413460182104983365e-02
3.415510057379042230e+00	3.648502115743458063e+00	3.599072714709619980e+00	3.503906985377906569e+00	3.296248883094269111e+00	3.288050763637847762e+00	3.150787503327769468e+00	2.838952572781238803e+00	2.400391063173517026e+00	2.183420009149107166e+00	2.218720687660696189e+00	2.675627699441713414e+00	2.687657482585339430e+00	2.454272735638849401e+00	2.648991129667872979e+00	3.104464424429455693e+00	3.243011918499762558e+00	3.169396278566636305e+00	2.517645977757711151e+00	1.601354211727854526e+00	1.697892329511935472e+00	1.878475688697835100e+00	1.945164020103664626e+00	1.663951396499112390e+00	1.541600306834883360e+00	1.395821925975853972e+00	1.372381691762308620e+00	1.429142902658867120e+00	1.467210331697120784e+00	1.554956767027281028e+00	1.454561535893725832e+00	1.375268322663500964e+00
-1.987306788277282132e+00	-2.220429546106410967e+00	-2.186923418032600708e+00	-2.042915234737929797e+00	-1.709714570915167542e+00	-1.375880050208151406e+00	-1.115217000673043746e+00	-1.090219555234605009e+00	-1.310210417773921998e+00	-1.392901931813443905e+00	-1.620586498798021635e+00	-1.812393870751682901e+00	-1.655832958304856994e+00	-1.755789815742730964e+00	-1.544708335532579468e+00	-1.419169230949621996e+00	-1.623872611693969237e+00	-1.341273846821607219e+00	-1.432475531276839575e+00	-1.783957145989802706e+00	-1.852924467269496667e+00	-1.999144049080915808e+00	-2.051010095359506735e+00	-1.930541343664273324e+00	-1.484518904612692758e+00	-1.153611973084529563e+00	-9.606858360006883535e-01	-1.029902869431983614e+00	-1.092514462204195791e+00	-1.003554108236625275e+00	-8.913898028797738737e-01	-9.337352473227950034e-01
2.152534485695481781e+00	2.332464758450834452e+00	2.275058728032813615e+00	2.425719174328938355e+00	2.305961990157805008e+00	2.064033862124239782e+00	1.764901179337134085e+00	1.904003421133664053e+00	2.269118797762110784e+00	2.364229541799521161e+00	2.260470381782599514e+00	2.297547406037055762e+00	2.145505692660627073e+00	1.560125598525893498e+00	2.055063372742834460e+00	2.925097490466977757e+00	2.967910338177585761e+00	2.534824226645703504e+00	2.202078191811948749e+00	2.030232446855030570e+00	2.054211320949590469e+00	2.055199730080970344e+00	2.100602905440015267e+00	2.231690146192709889e+00	2.307247477340219177e+00	2.066623854367787949e+00	2.074149707954131117e+00	1.974586572733720624e+00	1.956740856152142216e+00	1.955546268646336072e+00	1.763412018668164327e+00	1.802626481996177699e+00
5.699498071734673266e-01	6.442073014180117463e-01	6.564843156476956043e-01	7.671064595260204122e-01	8.105401680946791032e-01	3.124603277832523340e-01	-2.228960840363179707e-01	9.369275672465184057e-02	6.617122534166288705e-01	8.859616157696114103e-01	9.984041991667809146e-01	1.084757563297067628e+00	1.148431872718727931e+00	1.210124742419389277e+00	9.214535330922792866e-01	6.435398780744016056e-01	9.370750403615712987e-01	9.980140827904501188e-01	1.391092791057090716e+00	1.912113439523073666e+00	1.947164243556974483e+00	1.897717628085153097e+00	1.727709290363772521e+00	1.479179250625865416e+00	1.053341228302644650e+00	8.105251873435777021e-01	6.510127643488987648e-01	6.192462281030273186e-01	6.713332068438402356e-01	4.707608804123231683e-01	4.210956880021933801e-01	5.283994258440136704e-01
2.627404452655238920e+00	2.792454814124539997e+00	2.996010351468811450e+00	2.976225308639753209e+00	2.742306488649474350e+00	2.586349134022245533e+00	2.388555886978483755e+00	1.860914476095784975e+00	1.626901593974848570e+00	1.924611871502701410e+00	1.928000097384598321e+00	2.213670679449455836e+00	2.596252554980135407e+00	2.530655259096207477e+00	2.462693906359049389e+00	2.597560933554425855e+00	2.564691771346271132e+00	2.633871510633305046e+00	2.855447151308588172e+00	2.989109889438366086e+00	3.260767811534222904e+00	3.173971660417669760e+00	3.173984477630689582e+00	2.474487358849406071e+00	1.690391133618925901e+00	1.475527193519432068e+00	1.495301094292530664e+00	1.454289306612528421e+00	1.471037484508291193e+00	1.488336396251461524e+00	1.482164453585611552e+00	1.578777596103901670e+00
2.510704152325582861e+00	2.747266114520353852e+00	2.956705632988888777e+00	2.766782540461993012e+00	2.785476521065530342e+00	2.838036455081103693e+00	2.717635096886004575e+00	2.710656211148411820e+00	2.662806274178384225e+00	2.768558505893421007e+00	2.789762836651120903e+00	2.839550375167224416e+00	2.777463957957937879e+00	2.755323761804706173e+00	3.037333434004989119e+00	3.504545166066057593e+00	3.544078247743082333e+00	3.386625726103693168e+00	3.670811257691215967e+00	4.233685960110397772e+00	4.299451977844706896e+00	4.163487618354458242e+00	4.051635070080777723e+00	3.330326148181852464e+00	2.680348089680182788e+00	2.420798486867609789e+00	2.373006333610439889e+00	2.265745553925502254e+00	2.298125675503050136e+00	2.251910084099310705e+00	2.239048672318157962e+00	2.381040274929978828e+00
-4.478945935110756338e+00	-4.616237273582075140e+00	-4.656731395648632699e+00	-4.497840306540205724e+00	-4.082097615345245956e+00	-4.046369907641332198e+00	-3.997704685073445674e+00	-3.353745329896904881e+00	-2.676352107749111031e+00	-2.986071452406704019e+00	-2.873386494774419653e+00	-3.127936688336288018e+00	-3.208277433820142743e+00	-3.054126750146336722e+00	-3.001630204570751470e+00	-3.339480123459972027e+00	-3.232553910322209401e+00	-3.448915790224331257e+00	-3.202500873153258265e+00	-2.313232071422911762e+00	-2.489873262013670541e+00	-2.630334591981076997e+00	-2.657434479911172875e+00	-1.530532710007197039e+00	-5.830675035948077456e-01	-2.441238492607030186e-01	-2.649058759871560365e-01	-5.018447748630835425e-01	-6.347771334699758849e-01	-6.912748179963110751e-01	-8.103922523473512385e-01	-8.425837042192406701e-01
-3.256197110438523890e+00	-3.345826123434841204e+00	-3.304757393370600926e+00	-3.104741005374407781e+00	-3.038542611437052621e+00	-3.327701173424257863e+00	-3.511200028012432028e+00	-3.350686427217389074e+00	-3.271424439410409502e+00	-3.404223892634279824e+00	-3.601096918317201023e+00	-3.622998564592631698e+00	-3.292697511142055777e+00	-3.158762455787325507e+00	-2.901076158594855237e+00	-3.135770284567140020e+00	-3.334805089842320935e+00	-3.425262515127180940e+00	-3.446993939198132129e+00	-3.684562237591690437e+00	-3.812327576429259679e+00	-4.394144401478585316e+00	-4.250851422359013476e+00	-3.568218210855676809e+00	-2.812406456309507252e+00	-2.542471538465112868e+00	-2.543192587272158356e+00	-2.477972628226268625e+00	-2.462481949539367054e+00	-2.471457056600382618e+00	-2.404678354598881462e+00	-2.263826900389113383e+00
-5.987296635884848950e-01	-4.932109548018128731e-01	-7.235451279668584368e-01	-8.351076868049800428e-01	-1.081426229935508188e+00	-1.261982381794446662e+00	-1.310526158356816184e+00	-1.397241529047716924e+00	-1.476800782604068774e+00	-1.425107950782362964e+00	-1.095672099671771482e+00	-1.089124794518551820e+00	-1.103407621456397480e+00	-5.312191908127281703e-01	-7.333348111616274645e-01	-1.265379175347815854e+00	-1.316059129369969716e+00	-1.516958208461514745e+00	-1.479209257006308453e+00	-1.462712938090046544e+00	-1.563007413589975414e+00	-1.278997061630718690e+00	-1.315619628055893386e+00	-1.146661217811916877e+00	-1.079724947873224261e+00	-1.041691475924723997e+00	-1.048535818489713334e+00	-1.079954371841000293e+00	-1.028803906719312211e+00	-1.108055765711362994e+00	-1.260175017943894415e+00	-1.361893585554057262e+00
1.646898291944325576e+00	1.597924119435855106e+00	1.718026657619220021e+00	1.777096997721905547e+00	2.010816797829072744e+00	2.403131866854979481e+00	2.584543282074930559e+00	2.359017699920369804e+00	2.233634870621994839e+00	1.905506774096553002e+00	1.795769613309235568e+00	1.881836966959190560e+00	1.391141754914782869e+00	7.555874661060645314e-01	1.751460614598145948e+00	3.086305452321377096e+00	3.026519508127410774e+00	2.662399759482067196e+00	2.062954418238907905e+00	1.537208521832469810e+00	1.522537363243068098e+00	1.510191638273375325e+00	1.642067594158680199e+00	1.848904391617872012e+00	2.137969949864842789e+00	2.217120845028443643e+00	2.224730731037418252e+00	2.097353928347506891e+00	2.070102294660718822e+00	2.297997358475079466e+00	2.346880467188881436e+00	2.324446560705606846e+00
-4.914511507859052886e-01	-6.286624022604911932e-01	-7.257173147760719312e-01	-8.755834486501020697e-01	-7.960222053519199203e-01	-5.240925262229235715e-01	-2.164934900225974901e-01	-4.127612915817975292e-01	-6.750665609193717831e-01	-5.115943086356069536e-01	-2.649956649855926272e-01	-5.049827323679653146e-01	-7.605476622718512214e-01	1.909606647279168609e-02	-1.695766057794621529e-01	-8.569126436922691603e-01	-1.069501256650658982e+00	-9.924058380917604172e-01	-7.868412312607487857e-01	-5.258483200210772868e-01	-5.318329409367907878e-01	-4.214850900931199629e-01	-4.855831456732060403e-01	-7.379163822424005259e-01	-1.071569252611609402e+00	-1.041600044496136634e+00	-1.136957238564548334e+00	-1.011926154759109853e+00	-9.245911263139562353e-01	-9.782031240379549519e-01	-7.993525182607779112e-01	-8.140787793894477264e-01
-1.730226336652579633e+00	-1.686229506688155633e+00	-1.594621503573356636e+00	-1.633585714410429546e+00	-1.617274831373388899e+00	-1.798643338268721914e+00	-2.034799071135708015e+00	-2.171115294061700673e+00	-2.290633073547121423e+00	-2.277355471672729337e+00	-2.292654635082012948e+00	-2.152459945559023424e+00	-1.872172170598221275e+00	-2.618996174803136956e+00	-2.416646490978854533e+00	-1.498189831084631995e+00	-1.411671169744286303e+00	-1.400050755002793190e+00	-1.337221794306295175e+00	-1.327760465695053904e+00	-1.306853265159007238e+00	-1.217366805582271283e+00	-1.409509819807280628e+00	-1.941920316083922460e+00	-2.121837569539779089e+00	-2.293427694779420545e+00	-2.169163491844094960e+00	-2.062042913627683660e+00	-2.024158839856891490e+00	-2.141825198361953397e+00	-2.193427185959617720e+00	-2.128004656551507168e+00
-2.761766972417662114e+00	-2.690288539139589208e+00	-2.553145537659493591e+00	-2.525410479511489115e+00	-2.353193511241489233e+00	-2.113678336163411942e+00	-1.792862340492427986e+00	-1.696193771997006605e+00	-1.810569997669472686e+00	-2.041317973284680676e+00	-2.233131501571241628e+00	-2.067624733571435502e+00	-1.764991404867747526e+00	-1.922230623042274322e+00	-1.693626019125020532e+00	-1.598685510705597279e+00	-1.766521344210461919e+00	-2.184831793393514854e+00	-2.219961867744595363e+00	-1.913200066888227635e+00	-2.074063203312778825e+00	-2.180718057102308816e+00	-2.254246866638051738e+00	-1.873977700221443055e+00	-1.233369089346423086e+00	-8.567561635431760747e-01	-8.256471673794748556e-01	-9.830017958190171434e-01	-1.097500436527350853e+00	-1.093578901250251256e+00	-1.063851463723034296e+00	-1.112207038769345457e+00
7.428480141783732060e-01	9.471531140673654647e-01	1.006837622934247278e+00	9.524882743229398097e-01	7.654772194959500453e-01	6.732702204008763625e-01	4.878985554089403931e-01	3.292786126682679670e-01	4.603135343683459335e-01	4.327010196278370247e-01	3.605493637354822978e-01	1.108039277577396398e+00	1.793659032187583158e+00	1.061359482411312394e+00	7.832079940626006653e-01	1.050579417112025959e+00	1.189453430957146951e+00	1.087796354750349526e+00	7.930351058010769449e-01	3.722624179415390810e-01	2.042837769406351534e-01	3.590346143104410359e-01	4.549441767706323136e-01	6.050865296930196813e-01	7.623357082192493417e-01	7.933895803700523608e-01	7.782612643786293027e-01	8.078441104299050046e-01	8.343510171726618019e-01	7.655976677095007732e-01	7.338550473774120286e-01	6.534191774421017618e-01
-3.955174536035863220e+00	-4.061097454369828164e+00	-4.252857518083605903e+00	-4.298135609562971915e+00	-4.151474138324695140e+00	-4.612068453767671272e+00	-4.885489378339729072e+00	-4.635742841791778091e+00	-4.641513305037602066e+00	-4.739196060128181287e+00	-4.552168629559450785e+00	-4.926471459333080283e+00	-5.139911369077032610e+00	-4.985180537999001515e+00	-5.048889516804726973e+00	-4.961219818756001487e+00	-4.890841873471186929e+00	-4.802210940309984188e+00	-4.258322841859273566e+00	-3.719861189747087682e+00	-3.877900947405670262e+00	-4.014970356180556976e+00	-4.154932805886014435e+00	-4.013885358762979472e+00	-3.790313169305906005e+00	-3.907518490683736800e+00	-3.860185176538606378e+00	-3.772024160731261677e+00	-3.719578785588812497e+00	-3.863090980219366255e+00	-3.921924405828171256e+00	-3.668918022013059055e+00
-6.905375776208079186e-01	-8.681448429807494538e-01	-1.059015952102561942e+00	-1.126833307466137857e+00	-1.228984144222591945e+00	-8.852105651409616360e-01	-6.199809242625237138e-01	-9.473181360552772601e-01	-1.169789443872398804e+00	-1.189824352929484519e+00	-1.163672063299989512e+00	-6.609599873301149620e-01	-3.229436145656151141e-02	-5.814640607822331164e-01	-1.124687302563146085e+00	-1.398991652981074418e+00	-1.280706664209425361e+00	-5.941162321387888356e-01	-1.098512216065770764e+00	-2.203866733685225565e+00	-2.358431968611622853e+00	-2.279623375600571045e+00	-1.917027705377189362e+00	-1.653982754996124793e+00	-1.259963329720171554e+00	-9.241872902872092510e-01	-8.187792821794694920e-01	-9.003288864137597436e-01	-9.559259064321981025e-01	-8.325729697937617191e-01	-8.569100982903041785e-01	-9.916507163209754561e-01
4.638598855899536133e-01	5.127069166208023665e-01	2.743201687943611633e-01	1.834307778933225719e-01	2.550367892334302056e-01	2.389487517563546881e-01	1.111488325056841364e-01	4.298047815850618569e-01	7.259485854867729904e-01	5.172120326394105128e-01	5.164538805746617944e-01	5.604017857441223605e-01	5.461888269561926412e-01	7.917648568936931364e-01	1.232526125236962811e+00	1.541941297753717022e+00	1.771685336498976193e+00	1.500909509447526657e+00	1.275384235659921650e+00	1.074615173214882757e+00	1.061215060042282721e+00	1.178490264201825344e+00	8.684508666965211621e-01	9.632045362103304198e-01	1.364496500132087453e+00	1.425531541369018163e+00	1.564695166208554422e+00	1.381663980256390811e+00	1.307209579579710956e+00	1.285345694048721121e+00	1.041301800746876172e+00	8.817930224130945405e-01
-3.621018467058819468e+00	-3.358655954118118458e+00	-3.047126366141573062e+00	-3.320035873270138715e+00	-3.462877981865249755e+00	-2.827966376494787326e+00	-2.315684891124274447e+00	-2.770192743669019020e+00	-3.399298439028342056e+00	-3.712961074133771078e+00	-3.937588642395584593e+00	-3.487341114949421339e+00	-3.178027531734581856e+00	-3.695980913367662435e+00	-2.959436550782033493e+00	-2.258650212715852312e+00	-2.371340471953127693e+00	-2.307606780906446886e+00	-2.871935687098201129e+00	-3.694328268647609992e+00	-3.870920373604433973e+00	-4.054916117261634589e+00	-3.866601958603554490e+00	-4.150162322851498331e+00	-3.877340470582725462e+00	-3.453469785990121554e+00	-3.404100108015295501e+00	-3.328145788394965887e+00	-3.141486800597148132e+00	-2.940810675299102783e+00	-2.841453354151933564e+00	-2.893720043652695306e+00
5.699476994510942196e-02	-1.190250881590568799e-01	-3.454725706991347289e-01	-3.552291296115568930e-01	-5.360702527296135056e-01	-9.351078226267107718e-01	-1.195035671588375203e+00	-1.352757139009866272e+00	-1.752639500076754064e+00	-2.011004407307217079e+00	-1.877941284948595690e+00	-2.057012971218477038e+00	-2.298527700982960997e+00	-2.406854402529562620e+00	-2.939514603197825426e+00	-3.040733709287294140e+00	-2.857428918745849700e+00	-2.505095346054661221e+00	-2.148023877768377332e+00	-2.015854030187725687e+00	-2.060207253361349800e+00	-1.779846980966139691e+00	-1.817936165925433389e+00	-1.963178261320907447e+00	-2.058344075100709603e+00	-2.172434947967034624e+00	-2.270629903587849441e+00	-2.262111769589177257e+00	-2.419612572633028869e+00	-2.470380616701139065e+00	-2.428835325506703668e+00	-2.337897876000110564e+00
-3.577055431882279479e-01	-2.468933287656253917e-01	-1.797711743622996683e-01	-1.013602996647675197e-01	-7.625873873082894550e-02	-1.015699072268016860e-02	4.014210067676279164e-02	3.065141644138317731e-02	-2.254196742456550384e-01	-3.737661891615756682e-01	-5.540520706301456100e-01	1.146624673460257130e-03	7.439156451566962813e-01	7.101737912929000363e-01	6.466646079364607447e-01	3.278781263206960728e-01	2.720010448539783021e-01	3.724392697109255024e-01	-8.093860925723544292e-03	-7.899953678448460304e-01	-9.973975594869411987e-01	-1.129664029904908773e+00	-1.079911001672640536e+00	-7.227980377740942375e-01	4.455298411066698633e-02	4.132097618455330412e-01	4.767489976895809556e-01	5.470902773617960513e-01	6.280196195605809439e-01	4.689308207022831465e-01	4.549061058644914834e-01	4.535558308117478288e-01
2.535612457050318902e+00	2.550577247778760270e+00	2.572899436068308621e+00	2.415760880908678576e+00	2.190186343979574346e+00	2.144345326959408382e+00	2.024489584667854114e+00	1.376948600547008184e+00	1.051747916938605032e+00	1.318771650195274647e+00	1.574118254278369156e+00	1.737576039225317892e+00	1.847218207256392297e+00	2.068914494928877801e+00	2.215582213766611908e+00	2.419199334488411068e+00	2.453639508024621385e+00	2.386686603950135765e+00	2.364312058062023603e+00	2.167985983165880981e+00	2.315113495759859585e+00	2.491361767514221448e+00	2.504349293020409206e+00	1.706406234930358590e+00	8.020787116131450345e-01	5.239139362943672218e-01	4.114572714140659615e-01	4.576294870338345477e-01	5.426205947793441009e-01	5.331840842262791647e-01	5.523180495947185298e-01	4.597705343421885082e-01
-1.045771995622830852e+00	-1.222170910838076718e+00	-1.008214450464266276e+00	-7.831573331552007522e-01	-5.881536747715819802e-01	-5.874492910911585097e-01	-7.137590822420220027e-01	-1.002024585312135008e+00	-5.210555003841541577e-01	-1.987838892071821517e-01	-2.458738582294595632e-01	1.509540821884720538e-02	3.597533329324847373e-01	-4.298195858090714250e-01	-2.073122756920151299e-01	4.878669270525295421e-01	3.914918094651916314e-01	2.432027036705248502e-01	1.396321803994150790e-01	6.313609994692045979e-02	1.197218635552707855e-01	1.879069184796695602e-01	3.216872286180547658e-01	2.081791692623735091e-01	-1.538947478338983932e-01	-2.339273777296684842e-01	-2.853471233106301130e-01	-2.006377554368180549e-01	-2.162106965273576931e-01	-3.425491664785828005e-01	-2.432231564567900184e-01	-2.450526948754059020e-01
2.603160982730091888e+00	2.535783607360584835e+00	2.272980628505905543e+00	2.104271335212736016e+00	1.987053309991444250e+00	2.221992666489352786e+00	2.541536311589347896e+00	2.246234972196391677e+00	1.948454907009183223e+00	1.823195564275973624e+00	1.769215043022198453e+00	1.849821122260400630e+00	1.409784621955963990e+00	1.873355125074857463e+00	2.441283401825450117e+00	2.527170116536434197e+00	2.339296933698412850e+00	1.594526702608935365e+00	1.487917778741525421e+00	1.744104856356674116e+00	1.727235755532852801e+00	1.843915936425779334e+00	1.859073129714039041e+00	1.854185207816550829e+00	1.790262973529595403e+00	1.751795427978513953e+00	1.655917467271433630e+00	1.572052815823280048e+00	1.388727233502007108e+00	1.399737969092622603e+00	1.378878716092888812e+00	1.447326695215978010e+00


==> Cifra_figuretem/100/RPdataRed9.0.txt <==
3.381866013741729571e+00	3.574951588406975134e+00	3.700234163583306035e+00	3.643448422837221923e+00	3.579877526727205161e+00	3.665726686960089520e+00	3.713894077085616807e+00	3.660710242971496609e+00	3.987060034193146141e+00	3.974491269891830658e+00	3.958869765333587587e+00	4.018343583700408672e+00	4.265421031269985619e+00	3.831096533793910019e+00	2.945108343594377232e+00	3.140932628026437801e+00	3.254072615224023579e+00	2.284166164978328695e+00	2.407256984418614909e+00	3.880368700257271541e+00	4.221118563928928147e+00	4.054918043698750196e+00	3.318552418493339484e+00	3.415740806761730752e+00	5.055260789353134498e+00	5.287041958191659674e+00	5.349219573368368508e+00	3.998950881726252682e+00	3.343293499865469531e+00	3.301937037003675357e+00	3.192486025171662689e+00	2.708477094188263212e+00
-1.280019306184706496e+00	-1.100313806898275182e+00	-1.148697399457344170e+00	-1.349197400160665916e+00	-1.248364740174716880e+00	-1.194996009014214211e+00	-1.232629916666222236e+00	-1.275707289622020513e+00	-1.238042901000067531e+00	-1.247351841451487031e+00	-1.353265955685937216e+00	-1.250115335760433322e+00	-1.152716295424398352e+00	-1.027068972134567826e+00	-7.293795037731476416e-01	-8.351692728755397699e-01	-1.115889477981311773e+00	-1.803495913285589225e+00	-1.996314398435514503e+00	-1.428323647991400769e+00	-7.160621682859941162e-01	-6.018956391419735263e-01	-1.454450410643851610e+00	-1.886817976439907563e+00	-6.379974123956375642e-01	-2.717170316790148976e-01	-5.665453479969055905e-01	-1.100848887967820877e+00	-7.922744412546705028e-01	-2.992765444071436298e-01	-7.515487627418417915e-01	-1.265970462708673194e+00
5.660381806206457256e+00	5.994847826111228350e+00	5.832292518952280069e+00	6.017676148725905172e+00	6.022244560395678015e+00	5.995549961152637941e+00	6.302387881564390781e+00	6.310661368477361144e+00	6.177602358474283406e+00	6.196807161893485905e+00	6.438372387870200164e+00	6.104200629554615176e+00	6.352884588149128930e+00	5.671129727472228765e+00	4.492235660234677574e+00	4.302337181852844417e+00	4.448708509503900288e+00	4.586715383063519447e+00	5.294435957233210033e+00	6.373127145313058683e+00	6.777473018843389596e+00	6.588376959694115520e+00	5.951569800672335653e+00	6.084110262955946702e+00	7.597172424413729530e+00	7.560294603493676213e+00	7.746492452625742153e+00	6.971887879736418547e+00	5.996690819895137636e+00	5.915709048881589105e+00	6.514332229003182206e+00	6.355919623484777681e+00
-1.375699077447261498e+00	-1.369626010270790006e+00	-1.161874831762464755e+00	-9.908141236752782133e-01	-1.205946884034079680e+00	-1.668577216232533411e+00	-1.732915598859553485e+00	-1.438880370623382365e+00	-9.109529734269710133e-01	-1.031878343101942930e+00	-1.323786705384726536e+00	-9.829435252168370329e-01	-8.294710544994570167e-01	-6.122692334696649974e-01	2.762947067487047659e-01	3.990651109844496336e-01	9.021044497705742182e-02	2.347877109716188238e-01	7.241388370788987006e-02	1.066462059886670755e+00	1.471919556834559328e+00	1.274478105880058942e+00	9.768202083656764012e-01	7.291382207688301698e-01	2.167763240336995634e-01	3.038351789355054344e-01	7.481629831085527815e-01	2.561513961115930438e-01	-8.418961163380420665e-01	-8.455126399918803104e-01	-5.878273195425594011e-01	-1.264273842847666085e+00
7.818304181855378898e-01	9.493269558250116980e-01	1.273584250579682386e+00	1.286819751806812739e+00	1.307409032938394722e+00	1.146695549001617076e+00	9.717348421801147440e-01	1.112897023682885012e+00	1.350911236990277375e+00	1.361985362809676303e+00	1.179974137589474337e+00	1.186977122238481286e+00	1.230828491544210257e+00	1.482024612439090783e+00	2.118771913409446928e+00	2.009284749724320029e+00	1.825800791887276953e+00	2.697203570856248955e+00	2.602902969886457196e+00	2.312265249058977457e+00	2.275899556759534814e+00	2.334909004459838400e+00	2.368684380717727578e+00	1.899743998804728884e+00	1.011084938090616614e+00	1.072059643375272042e+00	9.533879030032997859e-01	1.080277753266234431e+00	8.446154078471135307e-01	1.253447741503673107e+00	1.240295547941651755e+00	4.350621699451509561e-01
-2.746082636763851781e+00	-2.522696260889065289e+00	-2.754755547685909800e+00	-2.797660431831435091e+00	-2.538179172308827170e+00	-2.108347866346450328e+00	-1.864670033698615947e+00	-1.751308376256191845e+00	-2.248484028768539034e+00	-2.097196324516203525e+00	-1.825310331707109324e+00	-2.010496632952393892e+00	-2.044344804613687838e+00	-1.719202578686897187e+00	-1.390238759674051972e+00	-1.440004301560595446e+00	-1.538525337669375048e+00	-1.600587327166945295e+00	-1.801115836230042344e+00	-1.748506194976274353e+00	-1.731898978413894952e+00	-1.624682503725663363e+00	-1.578452178352011348e+00	-1.555386644559272336e+00	-1.924815212462293257e+00	-2.051492876178574232e+00	-1.958061925996978925e+00	-2.253212721012495479e+00	-1.664676749752422191e+00	-9.227831049493313564e-01	-9.886677553071123725e-01	-1.225156062241159693e+00
2.605465621281991329e+00	2.222307050840524489e+00	2.902934598655040332e+00	3.380968690861345216e+00	2.568821237544246738e+00	1.809339267663031325e+00	1.822131261591082740e+00	2.046037797878670350e+00	3.475951823277274588e+00	4.336585390836645182e+00	4.098663012243145332e+00	4.199269381572778848e+00	4.305997247318690491e+00	4.565621943127463389e+00	5.408544470849204089e+00	5.219812779959530857e+00	4.707142101516087251e+00	4.499382261256465121e+00	4.213104493773075276e+00	3.845387945468579094e+00	4.057489158430763965e+00	4.088452539065484004e+00	4.123041665597527050e+00	3.798564283551496334e+00	3.019019510384705729e+00	2.848013457250756275e+00	2.712940692812860544e+00	1.398326824124522139e+00	1.582117520538852906e+00	2.045893293851625661e+00	1.133589489270525386e+00	1.539571519770114083e+00
5.770405823127950501e-02	-1.453193741212089329e-01	-1.555611028939897778e-01	-9.619843735267014084e-02	-2.410295852767722902e-01	-2.730541309629042623e-01	-1.346073077222466052e-01	1.305073852377203886e-02	-6.343192863225888267e-02	8.247130428544013903e-02	3.120144843060435394e-02	2.225946476911747768e-02	-4.341556009718299664e-02	2.139963334588082522e-01	8.413225315069398080e-01	6.824697810244932938e-01	3.819444438165812694e-01	2.616828689887185644e-01	-9.382459623122502146e-02	-8.434530422508357272e-01	-7.052607373391389656e-01	-5.621256850848802555e-01	-4.825447130799876416e-01	-9.378296657842286610e-01	-1.625397417068534800e+00	-1.716713971949306305e+00	-1.830160567337079103e+00	-1.332269290424428432e+00	-5.128471120774844710e-02	1.755671447422172127e-01	-6.892629208404550401e-01	-2.625318475114184480e-01
1.165952028056091994e+00	6.978889119585039991e-01	6.218179667540395528e-01	7.328457997371244925e-01	8.042340770003780781e-01	8.513403450251411098e-01	8.528579333422758868e-01	8.985574485363755359e-01	9.711711934236174626e-01	1.161940377572760141e+00	1.195512533757669082e+00	1.121751149234367695e+00	9.341488242269520015e-01	9.272752506043066001e-01	3.190121151364192498e-01	1.311242311201118727e-01	5.224184037002629344e-01	3.223782724996641647e-01	1.653337662907038499e-02	-1.192505465192516434e+00	-1.474454094543452776e+00	-1.569623946691376393e+00	-1.294838089414350524e+00	-1.418702885929093549e+00	-1.970208171496322436e+00	-2.190031189363476294e+00	-2.494356275917825716e+00	-1.406777096689843631e+00	-6.970141061957092488e-01	-7.602454612632103537e-01	-2.328429276986868079e-01	8.492420882919416991e-01
2.821936005801662706e+00	2.139302790266969900e+00	2.735091549344687678e+00	3.120426638844681300e+00	2.565383374861968324e+00	2.166377133891234763e+00	1.951664111146454550e+00	2.054023819792822891e+00	2.795434333573248775e+00	3.386956410495620684e+00	3.379954311688985857e+00	3.090730571061872656e+00	2.983825020884077084e+00	2.945286798279510787e+00	2.980176239342617439e+00	3.202643608268796349e+00	3.341574428369292082e+00	3.605092718564024246e+00	3.408708777807404555e+00	4.098352456317590153e+00	3.769080628532661237e+00	3.497510216250645509e+00	3.751964734559811276e+00	3.674215210253100938e+00	2.831329761067272077e+00	2.506665844782976382e+00	2.520084919966237180e+00	2.033466795499708990e+00	1.826740599248162900e+00	1.506931570587063840e+00	1.476226491400453256e+00	1.331613197734777154e+00
-2.951610568598133089e-01	2.690402533818801456e-01	1.339361761787239043e-02	-1.111463681811921539e-01	3.203028607367871539e-01	5.543477333883940483e-01	5.843213047552701100e-01	7.527288934891052108e-01	4.611228813565459439e-01	-5.461356781900902901e-02	-2.047366076031853499e-01	1.823348758115548862e-01	2.305532196682916202e-01	3.757573198285784621e-01	3.677465554220892829e-01	3.924119583820621648e-01	5.383625336337962697e-01	9.909763493834966575e-01	1.099917813215015805e+00	1.484842258534744830e-01	-4.914068553972361642e-02	2.003954112228526624e-02	4.468859798355613311e-01	8.002598701022660688e-01	1.206760346345116808e-01	2.741461352394237716e-01	4.970491561027976513e-01	1.238665344279917369e+00	6.736875920558054176e-01	5.669726814748639043e-01	1.735889277756760940e+00	1.658754605410981409e+00
3.798237210702812394e+00	3.707992499831933575e+00	3.735139730736822816e+00	4.090599006426423045e+00	3.646856544086674923e+00	3.129504786416664519e+00	3.186580367918813383e+00	3.079156787038582088e+00	3.017541123067140951e+00	3.176389727228134507e+00	3.225095351940810318e+00	3.035547030483932041e+00	3.081184869328695619e+00	2.846683707864941848e+00	2.000616686095341823e+00	1.712979081220452837e+00	1.890668610431641916e+00	1.908508865893591588e+00	2.143982465082640232e+00	1.417580156755624543e+00	1.491116854620992083e+00	1.568100928665185689e+00	1.482666779943680568e+00	1.478235816442113215e+00	1.955873635741947947e+00	1.850995444035498538e+00	1.581680384251781257e+00	1.449835273977321926e+00	1.139654621834477854e+00	3.992602499601122235e-01	9.524321761322703805e-01	2.651993506316236981e+00
2.016848084946252229e+00	1.824861003039418339e+00	1.776141211151556210e+00	1.693336476640997734e+00	1.767155511478065932e+00	2.116785985365344125e+00	2.349970098853597644e+00	2.554504881367269498e+00	2.531326754820682368e+00	2.705547256068086881e+00	2.727434226435386577e+00	2.552472655884366226e+00	2.336606738566167518e+00	2.540509763528770115e+00	2.948336032289737840e+00	3.079962787440079897e+00	3.102821967844524131e+00	3.535803490617313027e+00	3.404443780186642066e+00	3.054636788105330680e+00	2.890974497310745406e+00	2.842116810574993213e+00	3.270045811274952641e+00	3.314311099800950178e+00	2.390408402178905156e+00	2.126165904309939680e+00	2.205530840660641978e+00	3.157606277150339924e+00	3.870030759971542444e+00	3.309750871684938645e+00	2.985417184650765776e+00	2.803068549290018030e+00
2.551845984186631888e+00	2.021497064195170612e+00	2.258805828310213037e+00	2.677673789975504537e+00	2.472760797807123989e+00	2.248678200759435697e+00	2.049781106464628966e+00	1.891321979668198150e+00	2.032923517959293935e+00	2.368395095872610323e+00	2.525720724358622160e+00	2.186254447559491165e+00	2.162530673496907418e+00	1.947315331721116261e+00	1.330393342897117748e+00	1.024127965425591702e+00	1.081600786421394123e+00	1.207933148363882880e+00	1.599138150763374622e+00	1.649334993246091896e+00	2.002543628265016196e+00	1.957935817623069896e+00	1.681892817100695936e+00	1.876550688245667065e+00	2.839979304575362740e+00	2.875926469463030433e+00	2.706417283899585247e+00	1.911017262669365779e+00	1.486092805990952392e+00	2.269003120622163916e+00	3.181162091535123970e+00	2.455188704370231179e+00
4.551294951598506167e+00	4.249015013028623500e+00	3.998462033875688437e+00	4.087255492946853863e+00	4.192656868711245544e+00	4.416730098959216200e+00	4.397782457559251235e+00	4.308147429120350758e+00	3.976058511775393267e+00	4.071499498692267238e+00	4.315370072075264574e+00	3.871395798332899929e+00	3.740209799961118353e+00	3.534744076735158558e+00	2.745982479154056133e+00	2.582234958397385594e+00	2.886135298346407474e+00	3.133504279132563131e+00	3.435174619245708438e+00	2.891918919035785684e+00	3.063815543084028814e+00	3.065366163628373108e+00	3.066430828025850097e+00	3.303562611386855252e+00	3.995575318604282611e+00	4.066258488154729456e+00	3.818489171420416994e+00	3.896179788939229560e+00	3.791995494438292980e+00	4.073842358818838605e+00	5.085427326179819296e+00	4.825983156346399738e+00
1.352674068405023577e+00	2.750860984508762375e+00	1.906533899843846136e+00	8.609611475107128431e-01	1.664040136890993615e+00	2.588046935730317077e+00	2.954337348012618936e+00	2.956079223430470027e+00	1.787363296368834176e+00	8.275393603497636086e-01	7.676659862812006407e-01	9.333502480971982429e-01	9.365589271826967321e-01	6.750917867758436941e-01	2.582270067479032760e-01	5.972660823427961008e-01	8.176447888519382534e-01	2.125384328062499273e-01	2.091253799185091855e-01	5.385814392045682464e-01	3.700763377122291975e-01	4.353822914617157536e-01	3.016758898774909992e-01	4.905094863863975196e-01	1.627895363302721554e+00	1.908993910047139586e+00	2.011202731478205941e+00	2.852679782482382631e+00	3.094329374878495909e+00	2.086104294915040125e+00	1.340131238637527256e+00	1.606866262674475188e+00
-3.600408905033288143e+00	-3.176357861548945394e+00	-3.398304626618291469e+00	-3.605000985377213585e+00	-3.427851495530956250e+00	-3.321669356537847229e+00	-3.218428724398362917e+00	-3.196507394376559841e+00	-3.613320723437641213e+00	-3.973166351768862459e+00	-4.194493565881941777e+00	-3.883599295044344757e+00	-3.850229352667733806e+00	-3.612863136693792665e+00	-3.144236100029782044e+00	-3.211775053231380905e+00	-3.166026201077096314e+00	-2.735560269429097691e+00	-2.870345220946949549e+00	-4.277631433707315800e+00	-4.539528180525756795e+00	-4.447603388361442533e+00	-3.712870748706351254e+00	-3.490254228374296552e+00	-4.650330156710951179e+00	-4.681354151399236940e+00	-4.407633153936603598e+00	-3.031375311202953338e+00	-2.755264841394907016e+00	-3.235911811483898948e+00	-2.993480615477051465e+00	-2.585873295714767206e+00
-3.187958799666903431e+00	-3.008589005978859365e+00	-2.709645790185667646e+00	-2.592982674947791999e+00	-2.737082778730819399e+00	-2.723801522122786700e+00	-2.823143365892028189e+00	-2.958945058810924067e+00	-2.903888558116038077e+00	-3.026051961713840388e+00	-3.045982549716759635e+00	-3.001056756621935939e+00	-2.829811921074159020e+00	-3.241701333486401548e+00	-3.792694220895425072e+00	-3.369215697916985608e+00	-2.996373463305913365e+00	-3.457560544267265445e+00	-3.449982263500796620e+00	-2.401327436647382907e+00	-2.603728108292332699e+00	-2.880921572363393413e+00	-2.781641935075968686e+00	-2.462527991241699077e+00	-1.925342286137426528e+00	-1.886294141270801639e+00	-1.679603334348705124e+00	-1.288478267848140568e+00	-1.252654794594265653e+00	-2.036304062343603061e+00	-2.406471351799604363e+00	-2.798886717155427917e+00
4.951786205232073357e+00	5.309743019980881051e+00	4.926304982894279760e+00	4.764063326367410589e+00	4.854420391593547102e+00	5.098063276738935556e+00	5.345359884562482122e+00	5.685720670567570245e+00	5.427910215046857445e+00	5.121758016547478753e+00	5.104091701128654179e+00	5.144327057207335407e+00	5.295096492171239788e+00	4.940718582115316337e+00	3.843755764977926148e+00	3.947367272344885158e+00	4.436225263158621424e+00	4.384820528054592437e+00	4.470756563512355619e+00	4.961201884675352503e+00	4.871362716508299329e+00	4.740041428630048514e+00	4.572059250119442808e+00	4.321529774304091909e+00	4.529174826048813607e+00	4.883606435812287927e+00	4.945414577832781156e+00	4.744352375142786293e+00	4.479408952636677377e+00	4.179780021073324470e+00	4.651343022883276390e+00	4.833936741650296298e+00
-3.376344445944020389e+00	-3.186952538913236488e+00	-3.191245348598118703e+00	-3.475941771323848517e+00	-3.272689872808302702e+00	-2.876432837418152477e+00	-2.950592493818250617e+00	-2.975059208764199603e+00	-2.846735284118908194e+00	-2.989981126191316729e+00	-3.124708000434500921e+00	-2.845209442365742358e+00	-2.788842011611364580e+00	-2.898215020504732120e+00	-2.891883570268049652e+00	-2.478954052365763605e+00	-2.379263977571663968e+00	-2.736789142087689530e+00	-2.841265209202237241e+00	-2.019157943067276140e+00	-1.947352168246350157e+00	-2.165332304170442868e+00	-2.181674812577989897e+00	-2.109585184801985314e+00	-2.120425987803694401e+00	-1.917692158538534475e+00	-1.689299842546668318e+00	-1.341689478782051692e+00	-9.840252584697429805e-01	-1.162202981326349693e+00	-1.367996146019455406e+00	-2.172244136019272798e+00
-4.469597385437751313e+00	-4.474020131152893320e+00	-4.645748629430856091e+00	-4.685787413793170764e+00	-4.518541362915962978e+00	-4.271144638524152271e+00	-4.217917201466852006e+00	-4.246690416404479862e+00	-4.520070859753034576e+00	-4.437986345015295875e+00	-4.305182635050997852e+00	-4.356036764330384337e+00	-4.431266920939886944e+00	-4.078247297290602091e+00	-3.816687850274056437e+00	-3.809469746574053683e+00	-3.677874818253919376e+00	-2.777567353841157161e+00	-2.692967219502512499e+00	-3.571143955361569144e+00	-4.115501010501633417e+00	-3.908104076132961957e+00	-3.215134228012251683e+00	-3.036133554503947618e+00	-4.376777096075961104e+00	-4.559927946377347219e+00	-4.615467430454079256e+00	-3.946283165447280084e+00	-3.685299076920189876e+00	-3.959492627134594933e+00	-3.610820731841005049e+00	-3.363669361885193609e+00
-3.161803790434828537e-02	1.951125846302086131e-01	-2.149253954660312327e-01	-8.429474907940534001e-01	-2.576750891148238964e-01	6.457993069515813866e-01	7.402683548423306670e-01	7.792305627000729595e-01	3.613656695828122989e-01	-2.256831566170967585e-01	-2.483801772038455591e-01	7.817079156434328380e-02	2.389813926819644649e-02	4.281628179252125292e-04	-2.676204572102244272e-01	2.466799860207910811e-01	6.202077830439384210e-01	-9.886237337791320412e-02	-3.732211329403007927e-01	-7.093340581598448491e-01	-1.342768155039627542e+00	-1.233950322590452897e+00	-7.551946189290178468e-01	-2.414473137047426221e-01	-5.434313373167564548e-02	1.224583455923792114e-01	1.564698491217784981e-01	1.309727975666983069e+00	1.824495317032565955e+00	1.369814870303775578e+00	1.053711785156264735e+00	6.885162413335350617e-01
3.677614297232940199e+00	2.973318475665656990e+00	3.024007639962655425e+00	3.122294886548496073e+00	2.987404623770277823e+00	3.092767770088491019e+00	3.210518642090028241e+00	3.305468842377597305e+00	3.723882079874951678e+00	3.998615216003214012e+00	4.152706780611850057e+00	3.995913990409901029e+00	3.836241779765444893e+00	3.821568405518087630e+00	3.510796532678611914e+00	3.722952115349998703e+00	3.979888462247247904e+00	3.692889082376676679e+00	3.523412295279584328e+00	3.546521295207334834e+00	2.992848727106506512e+00	3.037540140124107335e+00	3.326362153952991729e+00	3.694826559619213580e+00	3.742834337219254071e+00	3.470176314590001088e+00	3.405889284229869141e+00	3.387437928214269700e+00	3.503015366820986465e+00	3.284044690536794597e+00	2.792939522585891954e+00	2.730736751747897983e+00
-8.107489748881512526e+00	-7.432117878044182113e+00	-7.652075528541519844e+00	-7.735854114278343019e+00	-7.450437341059397589e+00	-7.281298961395782143e+00	-7.206414897801192154e+00	-7.230566897265271464e+00	-8.227634805571987897e+00	-8.642466946416782037e+00	-8.654136850278508319e+00	-8.636866458902270338e+00	-8.556744079698747285e+00	-8.126056737632891824e+00	-7.590491266890649236e+00	-7.703596934110178651e+00	-7.705183061833772662e+00	-6.842393647878762586e+00	-6.826016205919155588e+00	-7.578596287321583524e+00	-7.851489884302677247e+00	-7.542922371957105909e+00	-7.044974961633200472e+00	-6.880319440949739906e+00	-7.619002499878779311e+00	-7.506952054572041177e+00	-7.271920119846613240e+00	-6.496036750508019431e+00	-6.320364979613590783e+00	-6.098497575349917099e+00	-5.966745126930255161e+00	-6.352123013343373259e+00
1.099918942100102548e+00	7.845233762074163009e-01	8.274079518793363563e-01	9.367913081257435159e-01	1.017173296772552193e+00	7.868431508690166831e-01	6.948283061269128202e-01	1.097813743638236250e+00	1.708114493968563075e+00	1.632541911559803882e+00	1.350495477543204537e+00	1.743350942927408331e+00	1.563971859155631083e+00	2.192051384866838148e+00	2.785291309716840136e+00	2.841889716952510359e+00	3.105285096887321128e+00	4.600756479132767751e+00	4.546223562576025223e+00	2.481311004532278819e+00	1.356638762768697104e+00	1.704577628365716802e+00	3.046233970946728320e+00	3.696830768971036907e+00	1.790598924692190952e+00	1.672412408915856519e+00	1.636814857797088241e+00	2.704275384346450650e+00	2.002362673709085605e+00	1.480788506217979972e+00	2.159868112277218533e+00	1.385816585049786998e+00
4.001572139061024380e+00	4.420731740363981643e+00	4.157474571654487860e+00	4.222639282233869196e+00	4.448733138025196432e+00	4.524268912330758674e+00	4.558906263946780335e+00	4.483346304486479639e+00	4.101518024762516923e+00	3.775794566941498953e+00	3.928474494571266629e+00	3.704315147010169618e+00	3.767492015708797215e+00	3.089478189751133197e+00	1.563136575107413107e+00	1.696829890375942451e+00	2.303668927680992962e+00	1.846895694257586040e+00	2.109696893634778192e+00	2.359645980329869719e+00	2.097547965267892334e+00	1.911601770667803457e+00	1.916336910213530587e+00	2.443395724974108063e+00	3.882925314064713529e+00	4.019461666889551310e+00	4.041196795147810938e+00	4.209681031566686826e+00	3.487617806276558152e+00	2.882902064269027065e+00	3.583681475474681744e+00	4.036571205569619458e+00
-5.604705086532783653e+00	-5.743525805580737220e+00	-5.842381840857692410e+00	-6.109393781293401382e+00	-5.882544263061292078e+00	-5.575649173435126116e+00	-5.671871339743876916e+00	-5.615552732170638883e+00	-5.676165910895755395e+00	-5.814643740187311671e+00	-5.861968679189589082e+00	-5.559831762474439110e+00	-5.641116167954310257e+00	-5.372543628048306097e+00	-5.107557617472460620e+00	-5.032846486925238949e+00	-4.685748484536860659e+00	-4.027462046774846982e+00	-4.385394864993789277e+00	-5.558317234327046386e+00	-6.308637120926119835e+00	-6.341362875278376166e+00	-5.508912205072109991e+00	-5.770717343855957360e+00	-8.143527658307080586e+00	-8.293848310960907355e+00	-8.282020818482997981e+00	-6.637197218842968205e+00	-5.721791912072895059e+00	-5.510212581286619837e+00	-5.343000897824707884e+00	-4.998222394903406141e+00
-7.104203471012604965e+00	-7.714412096870623792e+00	-7.552380421159690549e+00	-7.280012128951040218e+00	-7.570128198410514209e+00	-7.765291181100167250e+00	-7.736227258823687336e+00	-7.453975997507066964e+00	-7.204589103120124349e+00	-6.897777610963780504e+00	-6.856972038172755468e+00	-6.762049003115705226e+00	-6.845230615397099427e+00	-5.942657392561692120e+00	-4.304125874138328811e+00	-4.123671929294615346e+00	-4.426285234732561413e+00	-3.839446811697042161e+00	-4.248556803422665062e+00	-4.504313706449480925e+00	-4.957259281477710111e+00	-4.540120775103740236e+00	-3.890306767423889589e+00	-3.773671689365056814e+00	-5.250870217928751416e+00	-5.384406778883646716e+00	-5.322518365022786746e+00	-5.363885452282762145e+00	-4.943328542412803728e+00	-4.721652328315044223e+00	-5.725856246380340409e+00	-6.828320581327519179e+00
4.406640618852273761e+00	4.306085645208742818e+00	4.292431641354026439e+00	4.160107993778652258e+00	4.282465720606859705e+00	4.516273914342881390e+00	4.632703451095267155e+00	4.692216587771782521e+00	4.806595708658949917e+00	4.748544824202630465e+00	4.784402155190119466e+00	4.694377934092048399e+00	4.686232587643075931e+00	4.342544191884642579e+00	3.864680283306947128e+00	4.026307158577445477e+00	4.200789515224716553e+00	3.897523422399294724e+00	3.996733447528880934e+00	5.142200117286963135e+00	4.977800219937543069e+00	4.715475263037369302e+00	4.527902873850654153e+00	4.880503215208043422e+00	5.456278687131431937e+00	5.231192376865271498e+00	5.638213046547335239e+00	5.398283349434686684e+00	4.580673457958781114e+00	4.627402284936170673e+00	5.199308350429204140e+00	4.947490336855660864e+00
-1.054759224785845051e+00	-1.473242534347356081e+00	-1.085973037649422990e+00	-9.405744160544090571e-01	-1.234769822810050321e+00	-1.365543568593395207e+00	-1.595669096017764410e+00	-1.747311002301304983e+00	-1.152608385986922945e+00	-5.844128410780462524e-01	-5.747686232717350574e-01	-6.301251598258070796e-01	-7.706079441956731335e-01	-6.635009223331017614e-01	-7.417670324793387282e-01	-6.760384610878015232e-01	-6.230774216765438966e-01	-4.533708577140137530e-01	-3.927764203950662725e-01	-6.795153017322174138e-01	-9.100915007946943636e-01	-8.475168031305653216e-01	-4.907795147506474609e-01	-2.427803883891819225e-01	-5.330755573392805813e-01	-5.402377519094140323e-01	-7.294934272330853009e-01	-1.255926300318563005e+00	-1.098203607470870979e+00	-8.592290348142530565e-01	-7.920907783709196792e-01	-1.256523804472204908e+00
-9.907031108510264139e-02	1.708317800494286165e-01	-3.119367764334402687e-02	-4.961167843491996465e-01	-3.631512321722755177e-01	-1.021191698708710238e-01	1.189998263610311975e-02	3.406861098466890808e-02	2.535107486378166408e-01	3.636541235220752122e-01	2.336852650736776227e-01	4.983594627485031237e-01	3.935553530288052326e-01	7.205681314992283815e-01	1.083540089639813075e+00	1.100159496034663009e+00	1.026576077012675947e+00	1.464760463537717827e+00	1.486017945074813884e+00	3.924724033739201423e-01	1.287539827088631239e-01	3.278417486496149613e-01	7.588867973413960799e-01	6.328052898521042691e-01	-7.022896977314321276e-01	-7.421267799984324620e-01	-9.113852894985445818e-01	-4.641631286771437104e-01	-1.316655735177963901e-02	-5.004009280853943809e-01	-4.518818909687857821e-01	5.885491194231222689e-01
1.359665385390565140e+00	9.437783371393104748e-01	9.660312624769045176e-01	8.696266247316288833e-01	8.280189840941902801e-01	8.375897171695275700e-01	5.488768606414167195e-01	4.468750219740926233e-01	5.590842796634921674e-01	4.451304662303852133e-01	4.036864668027229097e-01	6.372674311597759100e-01	5.504174861175189504e-01	5.488832970100416819e-01	4.463475643683629257e-01	6.810628529611216786e-01	6.705107240048492345e-01	1.472262353464131590e-01	1.224358526284244353e-01	-2.669942510641458155e-01	-6.131584784295432966e-01	-2.909270963118925635e-01	-8.746002134890261404e-02	1.434025333484346409e-01	8.331633297151936901e-01	1.236556107646099800e+00	9.705081773859449701e-01	8.843370154730911814e-01	1.071232034273423617e+00	1.525116017255033762e+00	1.222004405120404869e+00	1.060630048724352736e+00


==> Cifra_figuretem/100/dp0-gray.txt <==
0 0 196 196 196
0 1 201 201 201
0 2 199 199 199
0 3 204 204 204
0 4 200 200 200
0 5 199 199 199
0 6 201 201 201
0 7 201 201 201
0 8 202 202 202
0 9 201 201 201
0 10 201 201 201
0 11 204 204 204
0 12 198 198 198
0 13 198 198 198
0 14 203 203 203
0 15 197 197 197
0 16 199 199 199
0 17 199 199 199
0 18 198 198 198
0 19 196 196 196
0 20 197 197 197
0 21 197 197 197
0 22 191 191 191
0 23 194 194 194
0 24 187 187 187
0 25 188 188 188
0 26 189 189 189
0 27 186 186 186
0 28 184 184 184
0 29 183 183 183
0 30 179 179 179
0 31 179 179 179

1 0 200 200 200
1 1 205 205 205
1 2 207 207 207
1 3 212 212 212
1 4 210 210 210
1 5 205 205 205
1 6 204 204 204
1 7 208 208 208
1 8 205 205 205
1 9 205 205 205
1 10 202 202 202
1 11 201 201 201
1 12 204 204 204
1 13 205 205 205
1 14 202 202 202
1 15 200 200 200
1 16 203 203 203
1 17 199 199 199
1 18 198 198 198
1 19 202 202 202
1 20 197 197 197
1 21 196 196 196
1 22 195 195 195
1 23 194 194 194
1 24 194 194 194
1 25 190 190 190
1 26 186 186 186
1 27 188 188 188
1 28 189 189 189
1 29 186 186 186
1 30 184 184 184
1 31 182 182 182

2 0 208 208 208
2 1 208 208 208
2 2 190 190 190
2 3 150 150 150
2 4 180 180 180
2 5 210 210 210
2 6 214 214 214
2 7 212 212 212
2 8 208 208 208
2 9 211 211 211
2 10 208 208 208
2 11 208 208 208
2 12 207 207 207
2 13 207 207 207
2 14 208 208 208
2 15 214 214 214
2 16 206 206 206
2 17 205 205 205
2 18 207 207 207
2 19 206 206 206
2 20 205 205 205
2 21 203 203 203
2 22 206 206 206
2 23 201 201 201
2 24 201 201 201
2 25 199 199 199
2 26 194 194 194
2 27 193 193 193
2 28 190 190 190
2 29 189 189 189
2 30 186 186 186
2 31 190 190 190

3 0 207 207 207
3 1 189 189 189
3 2 105 105 105
3 3 69 69 69
3 4 88 88 88
3 5 125 125 125
3 6 177 177 177
3 7 215 215 215
3 8 221 221 221
3 9 216 216 216
3 10 214 214 214
3 11 211 211 211
3 12 212 212 212
3 13 210 210 210
3 14 213 213 213
3 15 211 211 211
3 16 210 210 210
3 17 209 209 209
3 18 213 213 213
3 19 206 206 206
3 20 209 209 209
3 21 208 208 208
3 22 207 207 207
3 23 204 204 204
3 24 206 206 206
3 25 203 203 203
3 26 200 200 200
3 27 201 201 201
3 28 198 198 198
3 29 198 198 198
3 30 195 195 195
3 31 197 197 197

4 0 218 218 218
4 1 208 208 208
4 2 153 153 153
4 3 99 99 99
4 4 75 75 75
4 5 67 67 67
4 6 76 76 76
4 7 125 125 125
4 8 183 183 183
4 9 223 223 223
4 10 226 226 226
4 11 218 218 218
4 12 216 216 216
4 13 215 215 215
4 14 216 216 216
4 15 217 217 217
4 16 214 214 214
4 17 214 214 214
4 18 214 214 214
4 19 212 212 212
4 20 210 210 210
4 21 210 210 210
4 22 209 209 209
4 23 209 209 209
4 24 206 206 206
4 25 206 206 206
4 26 205 205 205
4 27 202 202 202
4 28 202 202 202
4 29 199 199 199
4 30 199 199 199
4 31 199 199 199

5 0 223 223 223
5 1 230 230 230
5 2 225 225 225
5 3 198 198 198
5 4 147 147 147
5 5 102 102 102
5 6 77 77 77
5 7 62 62 62
5 8 77 77 77
5 9 128 128 128
5 10 182 182 182
5 11 222 222 222
5 12 227 227 227
5 13 225 225 225
5 14 223 223 223
5 15 221 221 221
5 16 217 217 217
5 17 221 221 221
5 18 218 218 218
5 19 220 220 220
5 20 219 219 219
5 21 216 216 216
5 22 217 217 217
5 23 214 214 214
5 24 212 212 212
5 25 211 211 211
5 26 210 210 210
5 27 207 207 207
5 28 206 206 206
5 29 208 208 208
5 30 210 210 210
5 31 205 205 205

6 0 225 225 225
6 1 229 229 229
6 2 227 227 227
6 3 234 234 234
6 4 231 231 231
6 5 200 200 200
6 6 160 160 160
6 7 117 117 117
6 8 82 82 82
6 9 70 70 70
6 10 86 86 86
6 11 126 126 126
6 12 188 188 188
6 13 223 223 223
6 14 233 233 233
6 15 231 231 231
6 16 225 225 225
6 17 227 227 227
6 18 227 227 227
6 19 221 221 221
6 20 224 224 224
6 21 227 227 227
6 22 222 222 222
6 23 220 220 220
6 24 216 216 216
6 25 218 218 218
6 26 219 219 219
6 27 214 214 214
6 28 211 211 211
6 29 213 213 213
6 30 210 210 210
6 31 211 211 211

7 0 229 229 229
7 1 239 239 239
7 2 232 232 232
7 3 236 236 236
7 4 232 232 232
7 5 238 238 238
7 6 239 239 239
7 7 222 222 222
7 8 176 176 176
7 9 119 119 119
7 10 86 86 86
7 11 66 66 66
7 12 70 70 70
7 13 119 119 119
7 14 189 189 189
7 15 232 232 232
7 16 241 241 241
7 17 230 230 230
7 18 229 229 229
7 19 231 231 231
7 20 229 229 229
7 21 227 227 227
7 22 225 225 225
7 23 225 225 225
7 24 224 224 224
7 25 221 221 221
7 26 219 219 219
7 27 217 217 217
7 28 216 216 216
7 29 218 218 218
7 30 213 213 213
7 31 211 211 211

8 0 237 237 237
8 1 239 239 239
8 2 242 242 242
8 3 241 241 241
8 4 242 242 242
8 5 243 243 243
8 6 241 241 241
8 7 243 243 243
8 8 241 241 241
8 9 176 176 176
8 10 107 107 107
8 11 93 93 93
8 12 78 78 78
8 13 62 62 62
8 14 81 81 81
8 15 130 130 130
8 16 186 186 186
8 17 223 223 223
8 18 240 240 240
8 19 237 237 237
8 20 232 232 232
8 21 234 234 234
8 22 232 232 232
8 23 228 228 228
8 24 223 223 223
8 25 221 221 221
8 26 224 224 224
8 27 220 220 220
8 28 221 221 221
8 29 217 217 217
8 30 219 219 219
8 31 215 215 215

9 0 239 239 239
9 1 245 245 245
9 2 242 242 242
9 3 245 245 245
9 4 239 239 239
9 5 242 242 242
9 6 246 246 246
9 7 246 246 246
9 8 199 199 199
9 9 122 122 122
9 10 91 91 91
9 11 92 92 92
9 12 77 77 77
9 13 69 69 69
9 14 65 65 65
9 15 66 66 66
9 16 74 74 74
9 17 117 117 117
9 18 180 180 180
9 19 220 220 220
9 20 235 235 235
9 21 233 233 233
9 22 231 231 231
9 23 231 231 231
9 24 233 233 233
9 25 227 227 227
9 26 226 226 226
9 27 226 226 226
9 28 225 225 225
9 29 224 224 224
9 30 223 223 223
9 31 224 224 224

10 0 245 245 245
10 1 247 247 247
10 2 249 249 249
10 3 242 242 242
10 4 250 250 250
10 5 249 249 249
10 6 246 246 246
10 7 201 201 201
10 8 116 116 116
10 9 93 93 93
10 10 95 95 95
10 11 88 88 88
10 12 81 81 81
10 13 75 75 75
10 14 75 75 75
10 15 67 67 67
10 16 64 64 64
10 17 54 54 54
10 18 60 60 60
10 19 106 106 106
10 20 180 180 180
10 21 228 228 228
10 22 242 242 242
10 23 239 239 239
10 24 235 235 235
10 25 232 232 232
10 26 229 229 229
10 27 229 229 229
10 28 229 229 229
10 29 234 234 234
10 30 228 228 228
10 31 226 226 226

11 0 246 246 246
11 1 250 250 250
11 2 250 250 250
11 3 250 250 250
11 4 251 251 251
11 5 252 252 252
11 6 234 234 234
11 7 153 153 153
11 8 88 88 88
11 9 79 79 79
11 10 92 92 92
11 11 83 83 83
11 12 84 84 84
11 13 80 80 80
11 14 87 87 87
11 15 85 85 85
11 16 76 76 76
11 17 80 80 80
11 18 68 68 68
11 19 62 62 62
11 20 66 66 66
11 21 111 111 111
11 22 179 179 179
11 23 228 228 228
11 24 246 246 246
11 25 243 243 243
11 26 237 237 237
11 27 237 237 237
11 28 237 237 237
11 29 234 234 234
11 30 232 232 232
11 31 235 235 235

12 0 250 250 250
12 1 247 247 247
12 2 250 250 250
12 3 248 248 248
12 4 251 251 251
12 5 251 251 251
12 6 245 245 245
12 7 229 229 229
12 8 175 175 175
12 9 103 103 103
12 10 53 53 53
12 11 37 37 37
12 12 49 49 49
12 13 77 77 77
12 14 100 100 100
12 15 100 100 100
12 16 94 94 94
12 17 83 83 83
12 18 66 66 66
12 19 59 59 59
12 20 49 49 49
12 21 41 41 41
12 22 55 55 55
12 23 96 96 96
12 24 164 164 164
12 25 219 219 219
12 26 244 244 244
12 27 245 245 245
12 28 241 241 241
12 29 239 239 239
12 30 238 238 238
12 31 237 237 237

13 0 243 243 243
13 1 247 247 247
13 2 246 246 246
13 3 250 250 250
13 4 247 247 247
13 5 247 247 247
13 6 250 250 250
13 7 251 251 251
13 8 252 252 252
13 9 173 173 173
13 10 66 66 66
13 11 64 64 64
13 12 76 76 76
13 13 103 103 103
13 14 115 115 115
13 15 107 107 107
13 16 103 103 103
13 17 90 90 90
13 18 75 75 75
13 19 63 63 63
13 20 60 60 60
13 21 59 59 59
13 22 55 55 55
13 23 46 46 46
13 24 54 54 54
13 25 88 88 88
13 26 155 155 155
13 27 216 216 216
13 28 239 239 239
13 29 234 234 234
13 30 235 235 235
13 31 236 236 236

14 0 235 235 235
14 1 242 242 242
14 2 240 240 240
14 3 243 243 243
14 4 238 238 238
14 5 239 239 239
14 6 244 244 244
14 7 239 239 239
14 8 203 203 203
14 9 126 126 126
14 10 103 103 103
14 11 112 112 112
14 12 113 113 113
14 13 105 105 105
14 14 105 105 105
14 15 90 90 90
14 16 73 73 73
14 17 55 55 55
14 18 44 44 44
14 19 39 39 39
14 20 34 34 34
14 21 29 29 29
14 22 32 32 32
14 23 35 35 35
14 24 31 31 31
14 25 29 29 29
14 26 40 40 40
14 27 66 66 66
14 28 135 135 135
14 29 208 208 208
14 30 236 236 236
14 31 235 235 235

15 0 211 211 211
15 1 220 220 220
15 2 216 216 216
15 3 224 224 224
15 4 222 222 222
15 5 219 219 219
15 6 218 218 218
15 7 219 219 219
15 8 173 173 173
15 9 120 120 120
15 10 91 91 91
15 11 76 76 76
15 12 66 66 66
15 13 65 65 65
15 14 62 62 62
15 15 53 53 53
15 16 46 46 46
15 17 48 48 48
15 18 46 46 46
15 19 46 46 46
15 20 46 46 46
15 21 51 51 51
15 22 47 47 47
15 23 39 39 39
15 24 33 33 33
15 25 31 31 31
15 26 35 35 35
15 27 29 29 29
15 28 64 64 64
15 29 194 194 194
15 30 232 232 232
15 31 232 232 232

16 0 203 203 203
16 1 207 207 207
16 2 215 215 215
16 3 213 213 213
16 4 209 209 209
16 5 215 215 215
16 6 215 215 215
16 7 215 215 215
16 8 212 212 212
16 9 199 199 199
16 10 147 147 147
16 11 85 85 85
16 12 50 50 50
16 13 38 38 38
16 14 41 41 41
16 15 56 56 56
16 16 79 79 79
16 17 86 86 86
16 18 82 82 82
16 19 72 72 72
16 20 62 62 62
16 21 61 61 61
16 22 56 56 56
16 23 38 38 38
16 24 35 35 35
16 25 35 35 35
16 26 35 35 35
16 27 37 37 37
16 28 115 115 115
16 29 199 199 199
16 30 207 207 207
16 31 207 207 207

17 0 211 211 211
17 1 216 216 216
17 2 217 217 217
17 3 223 223 223
17 4 219 219 219
17 5 216 216 216
17 6 221 221 221
17 7 218 218 218
17 8 217 217 217
17 9 217 217 217
17 10 216 216 216
17 11 173 173 173
17 12 65 65 65
17 13 34 34 34
17 14 35 35 35
17 15 53 53 53
17 16 76 76 76
17 17 76 76 76
17 18 58 58 58
17 19 56 56 56
17 20 40 40 40
17 21 34 34 34
17 22 28 28 28
17 23 33 33 33
17 24 30 30 30
17 25 29 29 29
17 26 33 33 33
17 27 80 80 80
17 28 181 181 181
17 29 201 201 201
17 30 195 195 195
17 31 190 190 190

18 0 213 213 213
18 1 212 212 212
18 2 213 213 213
18 3 216 216 216
18 4 215 215 215
18 5 217 217 217
18 6 214 214 214
18 7 219 219 219
18 8 216 216 216
18 9 217 217 217
18 10 210 210 210
18 11 146 146 146
18 12 76 76 76
18 13 72 72 72
18 14 77 77 77
18 15 72 72 72
18 16 70 70 70
18 17 62 62 62
18 18 60 60 60
18 19 57 57 57
18 20 52 52 52
18 21 48 48 48
18 22 45 45 45
18 23 50 50 50
18 24 41 41 41
18 25 34 34 34
18 26 51 51 51
18 27 146 146 146
18 28 207 207 207
18 29 201 201 201
18 30 198 198 198
18 31 202 202 202

19 0 204 204 204
19 1 214 214 214
19 2 212 212 212
19 3 213 213 213
19 4 213 213 213
19 5 210 210 210
19 6 210 210 210
19 7 213 213 213
19 8 211 211 211
19 9 216 216 216
19 10 204 204 204
19 11 160 160 160
19 12 114 114 114
19 13 87 87 87
19 14 79 79 79
19 15 74 74 74
19 16 78 78 78
19 17 70 70 70
19 18 68 68 68
19 19 64 64 64
19 20 56 56 56
19 21 54 54 54
19 22 48 48 48
19 23 44 44 44
19 24 39 39 39
19 25 42 42 42
19 26 103 103 103
19 27 193 193 193
19 28 201 201 201
19 29 200 200 200
19 30 199 199 199
19 31 194 194 194

20 0 200 200 200
20 1 203 203 203
20 2 206 206 206
20 3 213 213 213
20 4 210 210 210
20 5 212 212 212
20 6 208 208 208
20 7 210 210 210
20 8 212 212 212
20 9 210 210 210
20 10 208 208 208
20 11 209 209 209
20 12 196 196 196
20 13 157 157 157
20 14 117 117 117
20 15 87 87 87
20 16 79 79 79
20 17 76 76 76
20 18 73 73 73
20 19 68 68 68
20 20 60 60 60
20 21 54 54 54
20 22 51 51 51
20 23 44 44 44
20 24 37 37 37
20 25 65 65 65
20 26 161 161 161
20 27 202 202 202
20 28 200 200 200
20 29 201 201 201
20 30 198 198 198
20 31 195 195 195

21 0 195 195 195
21 1 196 196 196
21 2 196 196 196
21 3 200 200 200
21 4 192 192 192
21 5 192 192 192
21 6 201 201 201
21 7 203 203 203
21 8 196 196 196
21 9 198 198 198
21 10 206 206 206
21 11 205 205 205
21 12 206 206 206
21 13 209 209 209
21 14 196 196 196
21 15 152 152 152
21 16 113 113 113
21 17 89 89 89
21 18 76 76 76
21 19 73 73 73
21 20 60 60 60
21 21 57 57 57
21 22 48 48 48
21 23 39 39 39
21 24 39 39 39
21 25 113 113 113
21 26 188 188 188
21 27 203 203 203
21 28 199 199 199
21 29 195 195 195
21 30 192 192 192
21 31 191 191 191

22 0 195 195 195
22 1 205 205 205
22 2 203 203 203
22 3 192 192 192
22 4 196 196 196
22 5 199 199 199
22 6 202 202 202
22 7 202 202 202
22 8 194 194 194
22 9 198 198 198
22 10 199 199 199
22 11 198 198 198
22 12 198 198 198
22 13 195 195 195
22 14 193 193 193
22 15 193 193 193
22 16 181 181 181
22 17 147 147 147
22 18 99 99 99
22 19 87 87 87
22 20 72 72 72
22 21 65 65 65
22 22 49 49 49
22 23 38 38 38
22 24 74 74 74
22 25 167 167 167
22 26 195 195 195
22 27 195 195 195
22 28 201 201 201
22 29 193 193 193
22 30 186 186 186
22 31 188 188 188

23 0 191 191 191
23 1 201 201 201
23 2 201 201 201
23 3 196 196 196
23 4 202 202 202
23 5 201 201 201
23 6 201 201 201
23 7 202 202 202
23 8 203 203 203
23 9 205 205 205
23 10 199 199 199
23 11 201 201 201
23 12 199 199 199
23 13 197 197 197
23 14 195 195 195
23 15 194 194 194
23 16 199 199 199
23 17 189 189 189
23 18 134 134 134
23 19 101 101 101
23 20 81 81 81
23 21 59 59 59
23 22 46 46 46
23 23 43 43 43
23 24 139 139 139
23 25 196 196 196
23 26 197 197 197
23 27 195 195 195
23 28 198 198 198
23 29 188 188 188
23 30 186 186 186
23 31 186 186 186

24 0 177 177 177
24 1 185 185 185
24 2 184 184 184
24 3 184 184 184
24 4 188 188 188
24 5 192 192 192
24 6 189 189 189
24 7 196 196 196
24 8 195 195 195
24 9 192 192 192
24 10 191 191 191
24 11 194 194 194
24 12 197 197 197
24 13 196 196 196
24 14 196 196 196
24 15 195 195 195
24 16 194 194 194
24 17 165 165 165
24 18 114 114 114
24 19 95 95 95
24 20 70 70 70
24 21 52 52 52
24 22 41 41 41
24 23 96 96 96
24 24 186 186 186
24 25 191 191 191
24 26 193 193 193
24 27 195 195 195
24 28 197 197 197
24 29 194 194 194
24 30 187 187 187
24 31 179 179 179

25 0 175 175 175
25 1 180 180 180
25 2 180 180 180
25 3 183 183 183
25 4 189 189 189
25 5 186 186 186
25 6 188 188 188
25 7 189 189 189
25 8 187 187 187
25 9 189 189 189
25 10 189 189 189
25 11 190 190 190
25 12 195 195 195
25 13 194 194 194
25 14 193 193 193
25 15 195 195 195
25 16 175 175 175
25 17 122 122 122
25 18 91 91 91
25 19 76 76 76
25 20 55 55 55
25 21 41 41 41
25 22 55 55 55
25 23 153 153 153
25 24 185 185 185
25 25 180 180 180
25 26 178 178 178
25 27 177 177 177
25 28 181 181 181
25 29 176 176 176
25 30 174 174 174
25 31 173 173 173

26 0 170 170 170
26 1 178 178 178
26 2 170 170 170
26 3 177 177 177
26 4 184 184 184
26 5 183 183 183
26 6 183 183 183
26 7 185 185 185
26 8 185 185 185
26 9 184 184 184
26 10 183 183 183
26 11 180 180 180
26 12 180 180 180
26 13 183 183 183
26 14 186 186 186
26 15 171 171 171
26 16 125 125 125
26 17 93 93 93
26 18 79 79 79
26 19 59 59 59
26 20 52 52 52
26 21 46 46 46
26 22 109 109 109
26 23 174 174 174
26 24 178 178 178
26 25 173 173 173
26 26 168 168 168
26 27 168 168 168
26 28 171 171 171
26 29 168 168 168
26 30 167 167 167
26 31 164 164 164

27 0 171 171 171
27 1 179 179 179
27 2 177 177 177
27 3 176 176 176
27 4 183 183 183
27 5 180 180 180
27 6 182 182 182
27 7 186 186 186
27 8 188 188 188
27 9 183 183 183
27 10 177 177 177
27 11 176 176 176
27 12 176 176 176
27 13 170 170 170
27 14 168 168 168
27 15 131 131 131
27 16 94 94 94
27 17 87 87 87
27 18 69 69 69
27 19 54 54 54
27 20 42 42 42
27 21 75 75 75
27 22 158 158 158
27 23 182 182 182
27 24 175 175 175
27 25 175 175 175
27 26 174 174 174
27 27 170 170 170
27 28 169 169 169
27 29 163 163 163
27 30 157 157 157
27 31 153 153 153

28 0 167 167 167
28 1 178 178 178
28 2 178 178 178
28 3 178 178 178
28 4 180 180 180
28 5 180 180 180
28 6 180 180 180
28 7 183 183 183
28 8 182 182 182
28 9 178 178 178
28 10 180 180 180
28 11 176 176 176
28 12 170 170 170
28 13 176 176 176
28 14 132 132 132
28 15 72 72 72
28 16 77 77 77
28 17 75 75 75
28 18 60 60 60
28 19 44 44 44
28 20 59 59 59
28 21 130 130 130
28 22 180 180 180
28 23 174 174 174
28 24 174 174 174
28 25 173 173 173
28 26 165 165 165
28 27 163 163 163
28 28 163 163 163
28 29 162 162 162
28 30 155 155 155
28 31 152 152 152

29 0 162 162 162
29 1 173 173 173
29 2 174 174 174
29 3 178 178 178
29 4 180 180 180
29 5 176 176 176
29 6 173 173 173
29 7 178 178 178
29 8 178 178 178
29 9 175 175 175
29 10 179 179 179
29 11 182 182 182
29 12 172 172 172
29 13 169 169 169
29 14 145 145 145
29 15 87 87 87
29 16 57 57 57
29 17 52 52 52
29 18 55 55 55
29 19 43 43 43
29 20 91 91 91
29 21 160 160 160
29 22 170 170 170
29 23 166 166 166
29 24 167 167 167
29 25 165 165 165
29 26 163 163 163
29 27 157 157 157
29 28 149 149 149
29 29 149 149 149
29 30 150 150 150
29 31 144 144 144

30 0 153 153 153
30 1 165 165 165
30 2 160 160 160
30 3 169 169 169
30 4 171 171 171
30 5 170 170 170
30 6 173 173 173
30 7 173 173 173
30 8 171 171 171
30 9 169 169 169
30 10 166 166 166
30 11 168 168 168
30 12 165 165 165
30 13 162 162 162
30 14 167 167 167
30 15 161 161 161
30 16 124 124 124
30 17 75 75 75
30 18 44 44 44
30 19 50 50 50
30 20 122 122 122
30 21 161 161 161
30 22 160 160 160
30 23 158 158 158
30 24 153 153 153
30 25 152 152 152
30 26 149 149 149
30 27 145 145 145
30 28 146 146 146
30 29 142 142 142
30 30 140 140 140
30 31 132 132 132

31 0 147 147 147
31 1 156 156 156
31 2 156 156 156
31 3 159 159 159
31 4 162 162 162
31 5 163 163 163
31 6 168 168 168
31 7 165 165 165
31 8 163 163 163
31 9 165 165 165
31 10 160 160 160
31 11 165 165 165
31 12 166 166 166
31 13 158 158 158
31 14 155 155 155
31 15 152 152 152
31 16 154 154 154
31 17 139 139 139
31 18 95 95 95
31 19 94 94 94
31 20 139 139 139
31 21 145 145 145
31 22 144 144 144
31 23 142 142 142
31 24 140 140 140
31 25 133 133 133
31 26 132 132 132
31 27 128 128 128
31 28 129 129 129
31 29 123 123 123
31 30 113 113 113
31 31 112 112 112



==> Cifra_figuretem/100/dp0.txt <==
0 0 166 198 223
0 1 174 199 228
0 2 169 197 231
0 3 184 193 236
0 4 174 195 231
0 5 172 198 225
0 6 166 201 237
0 7 170 202 230
0 8 171 199 236
0 9 171 198 233
0 10 174 200 230
0 11 173 206 232
0 12 177 189 227
0 13 169 195 229
0 14 178 195 236
0 15 170 196 226
0 16 171 197 230
0 17 169 200 227
0 18 174 192 228
0 19 170 192 226
0 20 163 197 229
0 21 166 198 227
0 22 163 184 227
0 23 164 190 228
0 24 154 188 218
0 25 161 183 219
0 26 158 184 227
0 27 156 181 221
0 28 155 182 216
0 29 151 182 217
0 30 145 178 212
0 31 151 175 211

1 0 173 203 223
1 1 182 203 231
1 2 186 201 234
1 3 190 208 237
1 4 186 207 236
1 5 186 204 225
1 6 174 201 237
1 7 177 205 241
1 8 181 201 234
1 9 180 202 234
1 10 175 199 231
1 11 174 199 231
1 12 173 203 235
1 13 178 201 235
1 14 170 199 238
1 15 171 201 229
1 16 176 199 234
1 17 172 197 227
1 18 172 197 226
1 19 170 209 228
1 20 170 197 225
1 21 168 197 223
1 22 166 194 224
1 23 166 192 226
1 24 163 194 224
1 25 151 193 226
1 26 159 187 211
1 27 160 188 216
1 28 157 192 219
1 29 157 191 211
1 30 155 182 214
1 31 151 183 212

2 0 190 203 231
2 1 191 200 232
2 2 175 182 212
2 3 132 143 174
2 4 159 175 204
2 5 186 207 237
2 6 188 213 242
2 7 186 210 240
2 8 182 207 236
2 9 193 204 235
2 10 180 207 238
2 11 184 208 231
2 12 181 205 236
2 13 182 206 233
2 14 181 210 233
2 15 185 210 248
2 16 179 206 235
2 17 172 209 236
2 18 179 201 242
2 19 174 214 231
2 20 176 203 235
2 21 173 201 234
2 22 174 208 235
2 23 172 202 228
2 24 169 200 233
2 25 168 201 228
2 26 164 194 225
2 27 166 188 226
2 28 167 183 220
2 29 161 188 220
2 30 158 178 221
2 31 160 192 219

3 0 193 201 226
3 1 173 186 208
3 2 93 97 126
3 3 50 65 91
3 4 76 78 109
3 5 111 117 147
3 6 161 175 196
3 7 193 212 240
3 8 201 223 239
3 9 196 213 239
3 10 187 212 242
3 11 183 214 237
3 12 188 209 239
3 13 185 210 235
3 14 184 217 237
3 15 185 213 237
3 16 185 211 233
3 17 179 210 237
3 18 188 212 238
3 19 182 210 226
3 20 180 211 235
3 21 175 216 233
3 22 180 208 232
3 23 169 209 235
3 24 173 206 238
3 25 175 204 230
3 26 171 201 227
3 27 176 202 226
3 28 171 198 224
3 29 169 198 228
3 30 166 197 223
3 31 165 194 230

4 0 204 218 233
4 1 194 206 225
4 2 139 148 172
4 3 89 91 116
4 4 70 65 88
4 5 56 55 88
4 6 68 68 93
4 7 117 120 139
4 8 167 181 200
4 9 200 218 250
4 10 204 225 249
4 11 195 220 238
4 12 194 216 238
4 13 191 217 238
4 14 197 212 239
4 15 196 217 238
4 16 197 212 234
4 17 193 216 233
4 18 192 212 238
4 19 190 212 234
4 20 181 213 236
4 21 184 209 236
4 22 187 206 235
4 23 185 209 233
4 24 181 208 229
4 25 184 204 230
4 26 179 206 228
4 27 176 203 228
4 28 175 207 223
4 29 173 201 221
4 30 175 198 225
4 31 181 200 215

5 0 216 216 236
5 1 220 223 248
5 2 211 220 244
5 3 191 193 210
5 4 134 146 163
5 5 94 95 118
5 6 69 67 94
5 7 49 62 77
5 8 63 73 95
5 9 114 123 148
5 10 168 178 199
5 11 199 220 247
5 12 210 226 246
5 13 212 222 240
5 14 206 220 244
5 15 206 216 241
5 16 203 216 233
5 17 205 218 241
5 18 203 212 237
5 19 196 222 242
5 20 196 221 241
5 21 194 215 240
5 22 196 214 241
5 23 191 213 236
5 24 191 213 234
5 25 186 212 236
5 26 189 211 231
5 27 174 216 232
5 28 181 207 230
5 29 189 206 228
5 30 183 205 242
5 31 178 214 223

6 0 213 223 240
6 1 219 225 243
6 2 212 226 243
6 3 233 229 241
6 4 226 223 245
6 5 191 196 213
6 6 152 155 173
6 7 105 114 132
6 8 72 76 99
6 9 58 64 87
6 10 74 80 103
6 11 113 119 146
6 12 178 187 200
6 13 212 222 236
6 14 216 233 248
6 15 214 226 252
6 16 208 224 241
6 17 218 218 244
6 18 215 223 242
6 19 207 222 234
6 20 208 221 244
6 21 218 221 243
6 22 202 225 240
6 23 202 218 241
6 24 198 215 235
6 25 204 214 237
6 26 197 222 239
6 27 189 212 241
6 28 188 214 230
6 29 198 207 234
6 30 192 207 229
6 31 189 211 235

7 0 218 228 243
7 1 237 234 246
7 2 225 228 244
7 3 226 238 245
7 4 223 227 247
7 5 230 232 251
7 6 233 232 253
7 7 213 223 231
7 8 167 172 189
7 9 103 114 140
7 10 79 78 101
7 11 59 57 83
7 12 65 62 83
7 13 105 121 132
7 14 179 188 201
7 15 222 227 247
7 16 225 246 251
7 17 216 229 246
7 18 218 224 246
7 19 217 226 248
7 20 214 224 248
7 21 213 224 244
7 22 209 221 244
7 23 212 218 244
7 24 209 219 243
7 25 205 220 237
7 26 202 223 233
7 27 197 220 233
7 28 197 216 236
7 29 203 215 235
7 30 194 209 235
7 31 197 209 228

8 0 233 232 247
8 1 234 238 244
8 2 235 237 253
8 3 235 236 251
8 4 232 240 253
8 5 238 237 254
8 6 245 229 251
8 7 238 242 248
8 8 238 236 251
8 9 169 173 187
8 10 95 104 120
8 11 85 83 111
8 12 68 71 95
8 13 51 58 77
8 14 72 76 95
8 15 120 129 140
8 16 172 185 201
8 17 212 222 235
8 18 230 235 255
8 19 232 232 248
8 20 221 229 245
8 21 217 234 251
8 22 223 221 251
8 23 216 225 242
8 24 205 222 243
8 25 201 222 241
8 26 210 223 240
8 27 209 220 231
8 28 208 221 236
8 29 202 214 237
8 30 206 217 234
8 31 197 214 233

9 0 239 235 243
9 1 246 235 255
9 2 242 231 252
9 3 241 238 257
9 4 230 238 250
9 5 243 236 248
9 6 244 241 254
9 7 244 242 252
9 8 193 196 209
9 9 117 115 135
9 10 84 86 101
9 11 88 82 106
9 12 67 73 92
9 13 62 63 83
9 14 58 60 78
9 15 58 60 79
9 16 66 69 88
9 17 104 112 135
9 18 173 172 196
9 19 213 218 230
9 20 220 235 250
9 21 224 226 250
9 22 221 227 245
9 23 221 230 244
9 24 228 228 242
9 25 218 221 243
9 26 213 224 241
9 27 216 225 236
9 28 217 222 237
9 29 217 216 239
9 30 211 222 238
9 31 211 220 242

10 0 250 239 246
10 1 242 240 259
10 2 252 240 255
10 3 247 242 236
10 4 248 246 254
10 5 251 243 253
10 6 245 238 254
10 7 198 195 209
10 8 109 110 128
10 9 91 83 104
10 10 83 95 107
10 11 80 80 103
10 12 76 73 95
10 13 72 70 83
10 14 78 65 82
10 15 57 61 83
10 16 55 58 79
10 17 45 49 69
10 18 52 54 75
10 19 100 102 118
10 20 174 177 190
10 21 217 228 240
10 22 233 239 253
10 23 232 236 249
10 24 233 230 243
10 25 225 227 243
10 26 225 225 238
10 27 222 224 242
10 28 218 227 241
10 29 223 228 252
10 30 222 224 239
10 31 219 224 236

11 0 249 240 248
11 1 254 245 252
11 2 256 244 250
11 3 255 244 252
11 4 258 244 251
11 5 252 243 261
11 6 234 231 237
11 7 153 146 159
11 8 87 80 96
11 9 73 74 90
11 10 87 89 98
11 11 76 79 95
11 12 76 79 97
11 13 72 72 96
11 14 83 76 101
11 15 77 77 103
11 16 73 61 95
11 17 73 72 96
11 18 64 61 79
11 19 55 58 73
11 20 54 66 77
11 21 108 103 123
11 22 176 173 188
11 23 222 225 236
11 24 240 244 253
11 25 239 236 253
11 26 233 228 248
11 27 235 233 243
11 28 233 234 245
11 29 231 227 245
11 30 230 227 240
11 31 229 232 244

12 0 255 238 258
12 1 253 244 244
12 2 257 242 251
12 3 254 240 251
12 4 254 248 251
12 5 254 246 253
12 6 245 241 249
12 7 234 224 230
12 8 177 171 178
12 9 98 96 115
12 10 49 47 63
12 11 36 35 41
12 12 46 41 59
12 13 71 71 87
12 14 95 87 119
12 15 95 90 114
12 16 91 86 105
12 17 85 71 93
12 18 62 57 80
12 19 54 53 69
12 20 49 43 55
12 21 35 39 50
12 22 52 51 62
12 23 93 95 101
12 24 163 156 173
12 25 217 214 226
12 26 239 245 249
12 27 247 237 251
12 28 242 231 251
12 29 238 232 247
12 30 239 239 236
12 31 236 230 246

13 0 249 236 246
13 1 254 239 249
13 2 254 237 247
13 3 253 241 255
13 4 254 236 250
13 5 249 241 253
13 6 254 243 253
13 7 254 243 257
13 8 253 250 253
13 9 168 180 170
13 10 73 58 68
13 11 69 59 64
13 12 73 68 87
13 13 101 91 118
13 14 109 105 131
13 15 103 100 118
13 16 101 93 115
13 17 86 83 103
13 18 67 71 88
13 19 57 55 76
13 20 52 54 75
13 21 57 52 69
13 22 49 50 65
13 23 42 39 57
13 24 50 47 66
13 25 76 87 101
13 26 154 144 167
13 27 216 214 219
13 28 245 230 244
13 29 240 220 242
13 30 242 229 234
13 31 243 227 238

14 0 237 230 239
14 1 242 234 250
14 2 235 233 250
14 3 243 236 249
14 4 234 232 250
14 5 237 230 248
14 6 245 235 252
14 7 243 228 247
14 8 204 187 217
14 9 121 121 135
14 10 105 92 113
14 11 110 99 127
14 12 109 109 122
14 13 101 97 117
14 14 100 98 116
14 15 86 81 105
14 16 71 67 80
14 17 50 46 70
14 18 43 41 48
14 19 41 34 42
14 20 28 33 41
14 21 28 31 29
14 22 26 29 42
14 23 32 36 37
14 24 29 27 37
14 25 26 28 34
14 26 35 37 47
14 27 63 62 74
14 28 135 130 138
14 29 211 207 206
14 30 241 229 238
14 31 240 224 239

15 0 204 207 223
15 1 221 209 229
15 2 213 202 233
15 3 216 213 244
15 4 217 212 237
15 5 209 211 236
15 6 215 216 225
15 7 216 211 230
15 8 169 163 188
15 9 114 113 132
15 10 83 80 108
15 11 76 65 88
15 12 57 59 81
15 13 58 58 79
15 14 58 54 72
15 15 45 50 65
15 16 47 36 53
15 17 41 46 56
15 18 47 43 49
15 19 43 44 50
15 20 38 46 55
15 21 43 47 63
15 22 42 47 51
15 23 36 42 40
15 24 29 32 38
15 25 23 32 39
15 26 32 30 44
15 27 24 26 35
15 28 58 60 75
15 29 192 193 199
15 30 221 231 244
15 31 232 226 237

16 0 202 194 213
16 1 202 200 220
16 2 211 203 230
16 3 211 203 224
16 4 208 194 226
16 5 214 204 228
16 6 216 201 227
16 7 216 208 221
16 8 212 206 217
16 9 194 192 211
16 10 146 138 157
16 11 81 76 97
16 12 53 42 55
16 13 38 39 38
16 14 39 41 44
16 15 53 53 62
16 16 73 78 87
16 17 82 80 96
16 18 77 79 91
16 19 65 65 85
16 20 56 56 74
16 21 57 58 70
16 22 50 56 62
16 23 27 35 52
16 24 28 32 44
16 25 29 31 44
16 26 31 33 42
16 27 32 32 46
16 28 111 112 124
16 29 196 192 209
16 30 200 203 220
16 31 199 202 220

17 0 211 200 223
17 1 221 203 224
17 2 224 205 223
17 3 224 209 238
17 4 221 206 229
17 5 224 205 219
17 6 224 210 228
17 7 223 204 227
17 8 225 207 218
17 9 218 205 229
17 10 223 201 222
17 11 173 160 185
17 12 69 59 69
17 13 35 34 33
17 14 44 34 27
17 15 53 48 58
17 16 70 71 86
17 17 71 66 91
17 18 56 51 67
17 19 50 57 59
17 20 33 39 49
17 21 31 33 38
17 22 19 31 33
17 23 30 31 39
17 24 28 31 31
17 25 27 27 34
17 26 30 27 41
17 27 74 78 89
17 28 176 176 191
17 29 190 197 216
17 30 186 195 205
17 31 186 182 202

18 0 216 201 221
18 1 209 206 220
18 2 216 202 222
18 3 227 202 220
18 4 222 203 221
18 5 227 201 224
18 6 226 197 218
18 7 228 210 220
18 8 232 207 209
18 9 226 204 220
18 10 220 197 213
18 11 151 134 152
18 12 79 65 84
18 13 74 63 77
18 14 77 70 83
18 15 69 68 77
18 16 69 61 80
18 17 58 54 73
18 18 57 52 72
18 19 55 47 68
18 20 43 47 65
18 21 47 42 54
18 22 46 34 55
18 23 49 43 57
18 24 39 36 49
18 25 38 26 39
18 26 50 44 58
18 27 147 138 153
18 28 213 193 216
18 29 202 194 207
18 30 198 185 211
18 31 201 194 211

19 0 211 196 207
19 1 222 198 220
19 2 215 201 221
19 3 223 203 214
19 4 223 199 219
19 5 220 195 214
19 6 219 201 210
19 7 223 201 214
19 8 221 197 215
19 9 231 205 212
19 10 215 192 205
19 11 168 152 160
19 12 116 105 122
19 13 88 77 95
19 14 80 70 87
19 15 72 62 88
19 16 81 68 87
19 17 71 60 77
19 18 67 57 80
19 19 62 56 74
19 20 51 47 70
19 21 49 48 65
19 22 40 47 56
19 23 38 41 53
19 24 36 37 46
19 25 41 38 47
19 26 102 94 112
19 27 204 180 195
19 28 202 190 210
19 29 208 191 202
19 30 203 188 206
19 31 195 187 201

20 0 207 190 204
20 1 218 186 204
20 2 213 193 210
20 3 233 196 210
20 4 226 194 209
20 5 229 197 209
20 6 219 197 208
20 7 218 195 218
20 8 221 204 212
20 9 220 197 212
20 10 218 195 212
20 11 221 199 209
20 12 203 179 204
20 13 163 147 161
20 14 123 109 119
20 15 88 78 93
20 16 79 70 88
20 17 75 67 85
20 18 68 67 85
20 19 65 60 80
20 20 55 54 71
20 21 49 51 62
20 22 44 53 57
20 23 45 36 53
20 24 35 32 43
20 25 67 58 71
20 26 168 150 166
20 27 208 189 210
20 28 207 187 205
20 29 205 188 210
20 30 201 191 204
20 31 204 183 197

21 0 208 183 193
21 1 213 179 195
21 2 214 186 188
21 3 214 186 201
21 4 204 180 192
21 5 206 187 185
21 6 214 188 201
21 7 210 195 204
21 8 200 188 200
21 9 207 184 202
21 10 215 192 210
21 11 211 195 210
21 12 218 187 213
21 13 222 195 210
21 14 205 183 200
21 15 160 138 156
21 16 115 106 117
21 17 86 80 100
21 18 72 70 85
21 19 68 69 81
21 20 57 50 73
21 21 54 50 67
21 22 45 46 53
21 23 42 31 45
21 24 36 36 46
21 25 115 105 119
21 26 195 178 192
21 27 214 185 209
21 28 210 184 203
21 29 207 183 194
21 30 203 181 193
21 31 200 181 193

22 0 213 180 191
22 1 221 191 203
22 2 221 191 196
22 3 217 174 184
22 4 219 179 191
22 5 212 190 195
22 6 212 189 204
22 7 212 190 204
22 8 199 186 196
22 9 205 184 205
22 10 208 188 200
22 11 208 185 200
22 12 210 184 200
22 13 206 181 199
22 14 208 182 189
22 15 203 183 192
22 16 189 170 185
22 17 152 135 155
22 18 100 90 108
22 19 91 71 99
22 20 70 58 88
22 21 63 55 77
22 22 45 48 54
22 23 33 34 46
22 24 77 66 80
22 25 179 154 169
22 26 208 184 194
22 27 212 181 192
22 28 216 185 203
22 29 207 177 194
22 30 192 176 191
22 31 204 172 189

23 0 211 174 189
23 1 217 187 199
23 2 216 187 199
23 3 209 183 196
23 4 220 186 200
23 5 214 187 202
23 6 212 189 202
23 7 210 195 201
23 8 212 194 202
23 9 216 198 201
23 10 215 181 201
23 11 213 188 201
23 12 208 186 203
23 13 206 178 206
23 14 209 179 196
23 15 211 182 187
23 16 214 188 196
23 17 198 176 192
23 18 145 119 136
23 19 102 89 113
23 20 77 70 94
23 21 55 51 71
23 22 33 53 53
23 23 40 41 49
23 24 142 130 145
23 25 213 181 195
23 26 210 192 189
23 27 209 186 189
23 28 220 183 190
23 29 204 173 187
23 30 196 175 187
23 31 204 179 176

24 0 186 167 178
24 1 197 171 187
24 2 195 173 186
24 3 198 168 188
24 4 203 176 184
24 5 205 178 193
24 6 203 175 189
24 7 213 177 197
24 8 210 176 199
24 9 208 172 196
24 10 203 177 194
24 11 210 179 194
24 12 208 184 200
24 13 208 178 203
24 14 211 182 196
24 15 213 178 194
24 16 210 175 196
24 17 175 153 166
24 18 113 105 124
24 19 91 92 102
24 20 72 58 80
24 21 45 42 70
24 22 38 34 49
24 23 98 90 101
24 24 198 173 186
24 25 204 177 192
24 26 210 178 192
24 27 211 180 195
24 28 210 187 193
24 29 213 179 191
24 30 202 173 186
24 31 195 163 177

25 0 192 161 171
25 1 195 164 183
25 2 188 172 180
25 3 201 172 176
25 4 201 174 191
25 5 202 172 185
25 6 204 174 186
25 7 204 175 189
25 8 205 173 184
25 9 204 173 189
25 10 205 174 187
25 11 207 172 190
25 12 215 177 192
25 13 209 178 194
25 14 208 173 197
25 15 213 179 193
25 16 189 160 176
25 17 123 109 133
25 18 91 77 104
25 19 69 70 90
25 20 50 49 66
25 21 39 35 48
25 22 58 51 55
25 23 159 147 154
25 24 199 173 182
25 25 193 167 180
25 26 196 164 174
25 27 194 164 173
25 28 194 169 179
25 29 198 157 173
25 30 189 161 171
25 31 192 159 168

26 0 199 148 162
26 1 204 161 169
26 2 186 159 166
26 3 203 168 162
26 4 203 171 177
26 5 206 164 179
26 6 202 169 178
26 7 203 172 179
26 8 203 170 182
26 9 202 166 186
26 10 206 167 176
26 11 194 168 179
26 12 196 160 183
26 13 200 172 178
26 14 211 171 176
26 15 189 159 166
26 16 134 113 128
26 17 95 84 98
26 18 76 70 92
26 19 48 57 71
26 20 57 46 54
26 21 47 37 53
26 22 116 98 112
26 23 188 162 173
26 24 196 163 176
26 25 190 159 169
26 26 186 151 168
26 27 182 156 166
26 28 190 156 166
26 29 187 153 163
26 30 187 151 163
26 31 174 154 162

27 0 203 149 161
27 1 212 160 165
27 2 209 159 163
27 3 210 162 154
27 4 215 166 170
27 5 212 161 169
27 6 211 164 171
27 7 208 172 178
27 8 210 174 179
27 9 203 165 180
27 10 196 162 173
27 11 197 156 175
27 12 193 164 172
27 13 190 152 167
27 14 187 148 168
27 15 143 119 131
27 16 94 85 103
27 17 88 74 99
27 18 64 60 84
27 19 49 49 66
27 20 44 31 51
27 21 85 66 74
27 22 177 145 151
27 23 210 165 170
27 24 198 156 171
27 25 193 160 173
27 26 196 160 166
27 27 187 158 166
27 28 193 152 162
27 29 185 146 159
27 30 175 145 151
27 31 173 138 147

28 0 199 148 156
28 1 213 158 162
28 2 208 161 166
28 3 211 162 160
28 4 219 153 169
28 5 208 163 168
28 6 216 163 161
28 7 213 168 169
28 8 211 164 171
28 9 208 162 163
28 10 205 163 172
28 11 202 156 171
28 12 192 154 164
28 13 198 160 169
28 14 147 121 129
28 15 82 65 70
28 16 79 72 79
28 17 76 67 81
28 18 56 54 70
28 19 40 38 53
28 20 60 56 59
28 21 144 118 130
28 22 202 169 168
28 23 196 154 170
28 24 202 157 164
28 25 198 153 169
28 26 189 146 159
28 27 184 144 162
28 28 182 153 154
28 29 183 147 155
28 30 177 139 149
28 31 171 137 147

29 0 193 144 150
29 1 208 153 159
29 2 203 157 162
29 3 208 157 168
29 4 211 161 170
29 5 208 157 163
29 6 207 153 159
29 7 210 161 163
29 8 210 160 164
29 9 204 157 163
29 10 202 163 171
29 11 206 162 179
29 12 192 159 164
29 13 186 159 160
29 14 164 133 137
29 15 98 78 85
29 16 61 52 59
29 17 57 35 65
29 18 57 46 63
29 19 50 33 47
29 20 97 77 101
29 21 175 149 155
29 22 200 150 161
29 23 191 144 163
29 24 193 152 155
29 25 185 151 159
29 26 187 145 157
29 27 176 140 154
29 28 169 139 139
29 29 175 132 140
29 30 172 130 147
29 31 166 127 138

30 0 186 136 137
30 1 202 142 152
30 2 193 144 144
30 3 199 148 160
30 4 205 150 159
30 5 205 148 158
30 6 206 156 158
30 7 203 156 160
30 8 202 156 154
30 9 199 153 155
30 10 198 151 149
30 11 194 152 158
30 12 194 151 151
30 13 190 150 147
30 14 195 152 154
30 15 184 146 154
30 16 139 117 115
30 17 86 67 72
30 18 50 39 44
30 19 57 42 52
30 20 135 115 117
30 21 183 150 151
30 22 186 147 148
30 23 187 140 146
30 24 178 139 143
30 25 180 135 142
30 26 168 136 143
30 27 168 127 139
30 28 174 132 132
30 29 165 127 134
30 30 164 124 132
30 31 153 119 125

31 0 170 133 139
31 1 187 137 142
31 2 186 136 147
31 3 188 146 143
31 4 194 142 150
31 5 196 146 147
31 6 195 154 153
31 7 202 146 148
31 8 193 146 150
31 9 196 145 154
31 10 191 141 148
31 11 193 147 155
31 12 195 151 152
31 13 184 143 146
31 14 185 139 142
31 15 180 133 144
31 16 180 138 144
31 17 160 122 135
31 18 103 87 96
31 19 110 80 92
31 20 160 123 132
31 21 167 133 133
31 22 169 135 128
31 23 169 126 129
31 24 163 126 129
31 25 156 118 125
31 26 154 112 129
31 27 147 107 131
31 28 149 119 119
31 29 145 108 116
31 30 135 96 107
31 31 137 99 102



==> Cifra_figuretem/100/dp1-gray.txt <==
0 0 241 241 241
0 1 235 235 235
0 2 231 231 231
0 3 234 234 234
0 4 237 237 237
0 5 235 235 235
0 6 242 242 242
0 7 236 236 236
0 8 240 240 240
0 9 235 235 235
0 10 236 236 236
0 11 234 234 234
0 12 232 232 232
0 13 231 231 231
0 14 237 237 237
0 15 239 239 239
0 16 238 238 238
0 17 233 233 233
0 18 238 238 238
0 19 236 236 236
0 20 237 237 237
0 21 242 242 242
0 22 222 222 222
0 23 227 227 227
0 24 235 235 235
0 25 231 231 231
0 26 236 236 236
0 27 235 235 235
0 28 237 237 237
0 29 235 235 235
0 30 239 239 239
0 31 232 232 232

1 0 245 245 245
1 1 241 241 241
1 2 237 237 237
1 3 235 235 235
1 4 240 240 240
1 5 240 240 240
1 6 239 239 239
1 7 239 239 239
1 8 237 237 237
1 9 239 239 239
1 10 241 241 241
1 11 237 237 237
1 12 239 239 239
1 13 241 241 241
1 14 229 229 229
1 15 219 219 219
1 16 219 219 219
1 17 209 209 209
1 18 207 207 207
1 19 208 208 208
1 20 207 207 207
1 21 209 209 209
1 22 185 185 185
1 23 211 211 211
1 24 223 223 223
1 25 232 232 232
1 26 231 231 231
1 27 237 237 237
1 28 240 240 240
1 29 238 238 238
1 30 234 234 234
1 31 241 241 241

2 0 243 243 243
2 1 240 240 240
2 2 235 235 235
2 3 238 238 238
2 4 238 238 238
2 5 237 237 237
2 6 238 238 238
2 7 238 238 238
2 8 239 239 239
2 9 238 238 238
2 10 234 234 234
2 11 233 233 233
2 12 230 230 230
2 13 206 206 206
2 14 188 188 188
2 15 178 178 178
2 16 178 178 178
2 17 177 177 177
2 18 177 177 177
2 19 176 176 176
2 20 175 175 175
2 21 170 170 170
2 22 165 165 165
2 23 161 161 161
2 24 171 171 171
2 25 176 176 176
2 26 198 198 198
2 27 231 231 231
2 28 237 237 237
2 29 235 235 235
2 30 238 238 238
2 31 235 235 235

3 0 242 242 242
3 1 237 237 237
3 2 233 233 233
3 3 239 239 239
3 4 240 240 240
3 5 235 235 235
3 6 241 241 241
3 7 235 235 235
3 8 242 242 242
3 9 237 237 237
3 10 237 237 237
3 11 220 220 220
3 12 181 181 181
3 13 166 166 166
3 14 159 159 159
3 15 166 166 166
3 16 169 169 169
3 17 174 174 174
3 18 177 177 177
3 19 177 177 177
3 20 181 181 181
3 21 179 179 179
3 22 163 163 163
3 23 130 130 130
3 24 101 101 101
3 25 102 102 102
3 26 124 124 124
3 27 187 187 187
3 28 232 232 232
3 29 240 240 240
3 30 238 238 238
3 31 240 240 240

4 0 241 241 241
4 1 239 239 239
4 2 236 236 236
4 3 237 237 237
4 4 239 239 239
4 5 240 240 240
4 6 238 238 238
4 7 241 241 241
4 8 233 233 233
4 9 233 233 233
4 10 228 228 228
4 11 168 168 168
4 12 164 164 164
4 13 158 158 158
4 14 123 123 123
4 15 95 95 95
4 16 81 81 81
4 17 83 83 83
4 18 89 89 89
4 19 93 93 93
4 20 87 87 87
4 21 117 117 117
4 22 120 120 120
4 23 81 81 81
4 24 61 61 61
4 25 69 69 69
4 26 75 75 75
4 27 119 119 119
4 28 204 204 204
4 29 235 235 235
4 30 238 238 238
4 31 237 237 237

5 0 242 242 242
5 1 238 238 238
5 2 236 236 236
5 3 236 236 236
5 4 237 237 237
5 5 238 238 238
5 6 241 241 241
5 7 240 240 240
5 8 241 241 241
5 9 238 238 238
5 10 169 169 169
5 11 158 158 158
5 12 172 172 172
5 13 124 124 124
5 14 91 91 91
5 15 67 67 67
5 16 58 58 58
5 17 51 51 51
5 18 50 50 50
5 19 48 48 48
5 20 41 41 41
5 21 98 98 98
5 22 83 83 83
5 23 68 68 68
5 24 65 65 65
5 25 75 75 75
5 26 82 82 82
5 27 97 97 97
5 28 152 152 152
5 29 230 230 230
5 30 229 229 229
5 31 238 238 238

6 0 243 243 243
6 1 238 238 238
6 2 239 239 239
6 3 237 237 237
6 4 233 233 233
6 5 235 235 235
6 6 238 238 238
6 7 240 240 240
6 8 244 244 244
6 9 195 195 195
6 10 133 133 133
6 11 180 180 180
6 12 141 141 141
6 13 98 98 98
6 14 75 75 75
6 15 57 57 57
6 16 55 55 55
6 17 47 47 47
6 18 44 44 44
6 19 42 42 42
6 20 45 45 45
6 21 105 105 105
6 22 73 73 73
6 23 69 69 69
6 24 79 79 79
6 25 82 82 82
6 26 105 105 105
6 27 132 132 132
6 28 143 143 143
6 29 208 208 208
6 30 207 207 207
6 31 227 227 227

7 0 238 238 238
7 1 239 239 239
7 2 236 236 236
7 3 240 240 240
7 4 234 234 234
7 5 239 239 239
7 6 237 237 237
7 7 222 222 222
7 8 201 201 201
7 9 132 132 132
7 10 150 150 150
7 11 169 169 169
7 12 112 112 112
7 13 79 79 79
7 14 63 63 63
7 15 49 49 49
7 16 42 42 42
7 17 49 49 49
7 18 37 37 37
7 19 32 32 32
7 20 63 63 63
7 21 105 105 105
7 22 67 67 67
7 23 83 83 83
7 24 98 98 98
7 25 115 115 115
7 26 154 154 154
7 27 180 180 180
7 28 166 166 166
7 29 187 187 187
7 30 223 223 223
7 31 229 229 229

8 0 243 243 243
8 1 235 235 235
8 2 242 242 242
8 3 240 240 240
8 4 235 235 235
8 5 238 238 238
8 6 232 232 232
8 7 199 199 199
8 8 131 131 131
8 9 113 113 113
8 10 174 174 174
8 11 137 137 137
8 12 86 86 86
8 13 66 66 66
8 14 53 53 53
8 15 44 44 44
8 16 39 39 39
8 17 41 41 41
8 18 37 37 37
8 19 34 34 34
8 20 95 95 95
8 21 100 100 100
8 22 77 77 77
8 23 109 109 109
8 24 149 149 149
8 25 161 161 161
8 26 198 198 198
8 27 176 176 176
8 28 177 177 177
8 29 221 221 221
8 30 238 238 238
8 31 208 208 208

9 0 240 240 240
9 1 237 237 237
9 2 239 239 239
9 3 235 235 235
9 4 237 237 237
9 5 238 238 238
9 6 232 232 232
9 7 165 165 165
9 8 93 93 93
9 9 151 151 151
9 10 170 170 170
9 11 112 112 112
9 12 75 75 75
9 13 56 56 56
9 14 44 44 44
9 15 43 43 43
9 16 37 37 37
9 17 40 40 40
9 18 35 35 35
9 19 36 36 36
9 20 118 118 118
9 21 101 101 101
9 22 116 116 116
9 23 162 162 162
9 24 195 195 195
9 25 162 162 162
9 26 164 164 164
9 27 197 197 197
9 28 228 228 228
9 29 212 212 212
9 30 201 201 201
9 31 180 180 180

10 0 242 242 242
10 1 237 237 237
10 2 239 239 239
10 3 236 236 236
10 4 238 238 238
10 5 235 235 235
10 6 194 194 194
10 7 76 76 76
10 8 78 78 78
10 9 152 152 152
10 10 120 120 120
10 11 80 80 80
10 12 68 68 68
10 13 51 51 51
10 14 49 49 49
10 15 46 46 46
10 16 46 46 46
10 17 39 39 39
10 18 36 36 36
10 19 49 49 49
10 20 126 126 126
10 21 150 150 150
10 22 218 218 218
10 23 206 206 206
10 24 160 160 160
10 25 162 162 162
10 26 212 212 212
10 27 239 239 239
10 28 225 225 225
10 29 173 173 173
10 30 172 172 172
10 31 170 170 170

11 0 241 241 241
11 1 236 236 236
11 2 231 231 231
11 3 239 239 239
11 4 236 236 236
11 5 189 189 189
11 6 138 138 138
11 7 109 109 109
11 8 102 102 102
11 9 97 97 97
11 10 66 66 66
11 11 50 50 50
11 12 53 53 53
11 13 57 57 57
11 14 51 51 51
11 15 44 44 44
11 16 40 40 40
11 17 39 39 39
11 18 32 32 32
11 19 80 80 80
11 20 106 106 106
11 21 144 144 144
11 22 186 186 186
11 23 180 180 180
11 24 188 188 188
11 25 220 220 220
11 26 236 236 236
11 27 211 211 211
11 28 171 171 171
11 29 165 165 165
11 30 174 174 174
11 31 166 166 166

12 0 241 241 241
12 1 236 236 236
12 2 236 236 236
12 3 225 225 225
12 4 180 180 180
12 5 144 144 144
12 6 143 143 143
12 7 152 152 152
12 8 146 146 146
12 9 141 141 141
12 10 149 149 149
12 11 152 152 152
12 12 151 151 151
12 13 143 143 143
12 14 124 124 124
12 15 101 101 101
12 16 86 86 86
12 17 72 72 72
12 18 66 66 66
12 19 138 138 138
12 20 80 80 80
12 21 73 73 73
12 22 142 142 142
12 23 189 189 189
12 24 222 222 222
12 25 191 191 191
12 26 184 184 184
12 27 163 163 163
12 28 147 147 147
12 29 148 148 148
12 30 124 124 124
12 31 144 144 144

13 0 242 242 242
13 1 235 235 235
13 2 212 212 212
13 3 165 165 165
13 4 146 146 146
13 5 150 150 150
13 6 152 152 152
13 7 153 153 153
13 8 169 169 169
13 9 193 193 193
13 10 212 212 212
13 11 227 227 227
13 12 234 234 234
13 13 236 236 236
13 14 229 229 229
13 15 216 216 216
13 16 194 194 194
13 17 176 176 176
13 18 165 165 165
13 19 184 184 184
13 20 122 122 122
13 21 138 138 138
13 22 212 212 212
13 23 227 227 227
13 24 202 202 202
13 25 157 157 157
13 26 150 150 150
13 27 141 141 141
13 28 132 132 132
13 29 131 131 131
13 30 66 66 66
13 31 109 109 109

14 0 243 243 243
14 1 211 211 211
14 2 158 158 158
14 3 145 145 145
14 4 150 150 150
14 5 156 156 156
14 6 173 173 173
14 7 190 190 190
14 8 220 220 220
14 9 235 235 235
14 10 238 238 238
14 11 232 232 232
14 12 218 218 218
14 13 205 205 205
14 14 198 198 198
14 15 189 189 189
14 16 179 179 179
14 17 169 169 169
14 18 168 168 168
14 19 182 182 182
14 20 191 191 191
14 21 212 212 212
14 22 213 213 213
14 23 190 190 190
14 24 159 159 159
14 25 141 141 141
14 26 135 135 135
14 27 130 130 130
14 28 126 126 126
14 29 124 124 124
14 30 78 78 78
14 31 109 109 109

15 0 219 219 219
15 1 160 160 160
15 2 143 143 143
15 3 154 154 154
15 4 171 171 171
15 5 191 191 191
15 6 213 213 213
15 7 223 223 223
15 8 231 231 231
15 9 215 215 215
15 10 208 208 208
15 11 191 191 191
15 12 179 179 179
15 13 176 176 176
15 14 182 182 182
15 15 175 175 175
15 16 161 161 161
15 17 163 163 163
15 18 178 178 178
15 19 210 210 210
15 20 213 213 213
15 21 198 198 198
15 22 171 171 171
15 23 145 145 145
15 24 141 141 141
15 25 137 137 137
15 26 126 126 126
15 27 123 123 123
15 28 118 118 118
15 29 109 109 109
15 30 99 99 99
15 31 126 126 126

16 0 173 173 173
16 1 143 143 143
16 2 165 165 165
16 3 192 192 192
16 4 213 213 213
16 5 227 227 227
16 6 217 217 217
16 7 206 206 206
16 8 191 191 191
16 9 179 179 179
16 10 171 171 171
16 11 172 172 172
16 12 180 180 180
16 13 179 179 179
16 14 172 172 172
16 15 159 159 159
16 16 161 161 161
16 17 175 175 175
16 18 191 191 191
16 19 221 221 221
16 20 181 181 181
16 21 149 149 149
16 22 146 146 146
16 23 136 136 136
16 24 132 132 132
16 25 125 125 125
16 26 125 125 125
16 27 118 118 118
16 28 106 106 106
16 29 97 97 97
16 30 118 118 118
16 31 145 145 145

17 0 145 145 145
17 1 134 134 134
17 2 180 180 180
17 3 209 209 209
17 4 210 210 210
17 5 198 198 198
17 6 189 189 189
17 7 173 173 173
17 8 168 168 168
17 9 168 168 168
17 10 179 179 179
17 11 185 185 185
17 12 175 175 175
17 13 162 162 162
17 14 152 152 152
17 15 163 163 163
17 16 186 186 186
17 17 194 194 194
17 18 189 189 189
17 19 188 188 188
17 20 150 150 150
17 21 135 135 135
17 22 130 130 130
17 23 128 128 128
17 24 125 125 125
17 25 124 124 124
17 26 112 112 112
17 27 110 110 110
17 28 93 93 93
17 29 91 91 91
17 30 126 126 126
17 31 158 158 158

18 0 139 139 139
18 1 123 123 123
18 2 168 168 168
18 3 205 205 205
18 4 170 170 170
18 5 163 163 163
18 6 170 170 170
18 7 166 166 166
18 8 176 176 176
18 9 190 190 190
18 10 194 194 194
18 11 175 175 175
18 12 160 160 160
18 13 160 160 160
18 14 172 172 172
18 15 191 191 191
18 16 218 218 218
18 17 199 199 199
18 18 117 117 117
18 19 105 105 105
18 20 143 143 143
18 21 129 129 129
18 22 124 124 124
18 23 125 125 125
18 24 121 121 121
18 25 109 109 109
18 26 105 105 105
18 27 105 105 105
18 28 86 86 86
18 29 77 77 77
18 30 153 153 153
18 31 195 195 195

19 0 142 142 142
19 1 122 122 122
19 2 65 65 65
19 3 120 120 120
19 4 131 131 131
19 5 147 147 147
19 6 152 152 152
19 7 168 168 168
19 8 174 174 174
19 9 168 168 168
19 10 146 146 146
19 11 125 125 125
19 12 126 126 126
19 13 128 128 128
19 14 170 170 170
19 15 185 185 185
19 16 223 223 223
19 17 151 151 151
19 18 40 40 40
19 19 30 30 30
19 20 112 112 112
19 21 126 126 126
19 22 127 127 127
19 23 116 116 116
19 24 108 108 108
19 25 103 103 103
19 26 103 103 103
19 27 100 100 100
19 28 102 102 102
19 29 78 78 78
19 30 135 135 135
19 31 189 189 189

20 0 159 159 159
20 1 140 140 140
20 2 25 25 25
20 3 61 61 61
20 4 55 55 55
20 5 34 34 34
20 6 54 54 54
20 7 146 146 146
20 8 165 165 165
20 9 149 149 149
20 10 126 126 126
20 11 93 93 93
20 12 113 113 113
20 13 95 95 95
20 14 149 149 149
20 15 168 168 168
20 16 186 186 186
20 17 91 91 91
20 18 60 60 60
20 19 33 33 33
20 20 78 78 78
20 21 123 123 123
20 22 113 113 113
20 23 107 107 107
20 24 105 105 105
20 25 100 100 100
20 26 100 100 100
20 27 129 129 129
20 28 92 92 92
20 29 58 58 58
20 30 122 122 122
20 31 195 195 195

21 0 142 142 142
21 1 165 165 165
21 2 63 63 63
21 3 30 30 30
21 4 21 21 21
21 5 11 11 11
21 6 104 104 104
21 7 144 144 144
21 8 159 159 159
21 9 139 139 139
21 10 107 107 107
21 11 117 117 117
21 12 123 123 123
21 13 141 141 141
21 14 174 174 174
21 15 160 160 160
21 16 142 142 142
21 17 79 79 79
21 18 108 108 108
21 19 42 42 42
21 20 69 69 69
21 21 113 113 113
21 22 107 107 107
21 23 106 106 106
21 24 102 102 102
21 25 108 108 108
21 26 131 131 131
21 27 98 98 98
21 28 39 39 39
21 29 22 22 22
21 30 140 140 140
21 31 228 228 228

22 0 109 109 109
22 1 134 134 134
22 2 130 130 130
22 3 58 58 58
22 4 57 57 57
22 5 115 115 115
22 6 170 170 170
22 7 168 168 168
22 8 173 173 173
22 9 170 170 170
22 10 169 169 169
22 11 180 180 180
22 12 191 191 191
22 13 197 197 197
22 14 153 153 153
22 15 143 143 143
22 16 105 105 105
22 17 77 77 77
22 18 102 102 102
22 19 54 54 54
22 20 62 62 62
22 21 107 107 107
22 22 104 104 104
22 23 101 101 101
22 24 113 113 113
22 25 129 129 129
22 26 96 96 96
22 27 91 91 91
22 28 123 123 123
22 29 166 166 166
22 30 225 225 225
22 31 241 241 241

23 0 90 90 90
23 1 92 92 92
23 2 103 103 103
23 3 112 112 112
23 4 129 129 129
23 5 141 141 141
23 6 150 150 150
23 7 164 164 164
23 8 167 167 167
23 9 164 164 164
23 10 153 153 153
23 11 144 144 144
23 12 136 136 136
23 13 137 137 137
23 14 122 122 122
23 15 132 132 132
23 16 78 78 78
23 17 60 60 60
23 18 111 111 111
23 19 111 111 111
23 20 60 60 60
23 21 105 105 105
23 22 107 107 107
23 23 120 120 120
23 24 120 120 120
23 25 92 92 92
23 26 106 106 106
23 27 162 162 162
23 28 223 223 223
23 29 240 240 240
23 30 236 236 236
23 31 240 240 240

24 0 63 63 63
24 1 46 46 46
24 2 52 52 52
24 3 60 60 60
24 4 77 77 77
24 5 108 108 108
24 6 116 116 116
24 7 118 118 118
24 8 115 115 115
24 9 107 107 107
24 10 99 99 99
24 11 104 104 104
24 12 106 106 106
24 13 118 118 118
24 14 118 118 118
24 15 118 118 118
24 16 58 58 58
24 17 87 87 87
24 18 125 125 125
24 19 92 92 92
24 20 63 63 63
24 21 109 109 109
24 22 121 121 121
24 23 108 108 108
24 24 92 92 92
24 25 121 121 121
24 26 183 183 183
24 27 225 225 225
24 28 238 238 238
24 29 240 240 240
24 30 241 241 241
24 31 238 238 238

25 0 89 89 89
25 1 39 39 39
25 2 73 73 73
25 3 69 69 69
25 4 58 58 58
25 5 69 69 69
25 6 83 83 83
25 7 93 93 93
25 8 107 107 107
25 9 105 105 105
25 10 102 102 102
25 11 103 103 103
25 12 108 108 108
25 13 113 113 113
25 14 118 118 118
25 15 103 103 103
25 16 51 51 51
25 17 113 113 113
25 18 120 120 120
25 19 70 70 70
25 20 78 78 78
25 21 114 114 114
25 22 97 97 97
25 23 94 94 94
25 24 136 136 136
25 25 196 196 196
25 26 231 231 231
25 27 240 240 240
25 28 238 238 238
25 29 238 238 238
25 30 236 236 236
25 31 239 239 239

26 0 144 144 144
26 1 95 95 95
26 2 67 67 67
26 3 69 69 69
26 4 71 71 71
26 5 26 26 26
26 6 18 18 18
26 7 37 37 37
26 8 86 86 86
26 9 99 99 99
26 10 69 69 69
26 11 84 84 84
26 12 85 85 85
26 13 99 99 99
26 14 116 116 116
26 15 92 92 92
26 16 24 24 24
26 17 79 79 79
26 18 127 127 127
26 19 101 101 101
26 20 67 67 67
26 21 89 89 89
26 22 106 106 106
26 23 156 156 156
26 24 213 213 213
26 25 230 230 230
26 26 239 239 239
26 27 241 241 241
26 28 242 242 242
26 29 242 242 242
26 30 237 237 237
26 31 238 238 238

27 0 181 181 181
27 1 144 144 144
27 2 119 119 119
27 3 79 79 79
27 4 56 56 56
27 5 27 27 27
27 6 15 15 15
27 7 16 16 16
27 8 78 78 78
27 9 92 92 92
27 10 31 31 31
27 11 50 50 50
27 12 43 43 43
27 13 85 85 85
27 14 115 115 115
27 15 82 82 82
27 16 18 18 18
27 17 83 83 83
27 18 118 118 118
27 19 103 103 103
27 20 73 73 73
27 21 124 124 124
27 22 179 179 179
27 23 218 218 218
27 24 236 236 236
27 25 240 240 240
27 26 242 242 242
27 27 238 238 238
27 28 236 236 236
27 29 239 239 239
27 30 237 237 237
27 31 237 237 237

28 0 220 220 220
28 1 165 165 165
28 2 127 127 127
28 3 116 116 116
28 4 111 111 111
28 5 104 104 104
28 6 120 120 120
28 7 103 103 103
28 8 108 108 108
28 9 123 123 123
28 10 79 79 79
28 11 74 74 74
28 12 84 84 84
28 13 123 123 123
28 14 141 141 141
28 15 88 88 88
28 16 17 17 17
28 17 97 97 97
28 18 102 102 102
28 19 92 92 92
28 20 130 130 130
28 21 191 191 191
28 22 224 224 224
28 23 235 235 235
28 24 238 238 238
28 25 236 236 236
28 26 240 240 240
28 27 238 238 238
28 28 237 237 237
28 29 235 235 235
28 30 241 241 241
28 31 236 236 236

29 0 234 234 234
29 1 201 201 201
29 2 141 141 141
29 3 103 103 103
29 4 93 93 93
29 5 94 94 94
29 6 106 106 106
29 7 107 107 107
29 8 102 102 102
29 9 144 144 144
29 10 136 136 136
29 11 128 128 128
29 12 126 126 126
29 13 142 142 142
29 14 125 125 125
29 15 54 54 54
29 16 9 9 9
29 17 79 79 79
29 18 109 109 109
29 19 112 112 112
29 20 197 197 197
29 21 223 223 223
29 22 237 237 237
29 23 234 234 234
29 24 233 233 233
29 25 235 235 235
29 26 240 240 240
29 27 238 238 238
29 28 240 240 240
29 29 237 237 237
29 30 239 239 239
29 31 235 235 235

30 0 242 242 242
30 1 229 229 229
30 2 199 199 199
30 3 155 155 155
30 4 110 110 110
30 5 81 81 81
30 6 67 67 67
30 7 61 61 61
30 8 65 65 65
30 9 71 71 71
30 10 71 71 71
30 11 71 71 71
30 12 69 69 69
30 13 62 62 62
30 14 58 58 58
30 15 33 33 33
30 16 17 17 17
30 17 35 35 35
30 18 111 111 111
30 19 200 200 200
30 20 233 233 233
30 21 238 238 238
30 22 240 240 240
30 23 240 240 240
30 24 236 236 236
30 25 235 235 235
30 26 237 237 237
30 27 241 241 241
30 28 236 236 236
30 29 238 238 238
30 30 237 237 237
30 31 238 238 238

31 0 236 236 236
31 1 235 235 235
31 2 228 228 228
31 3 217 217 217
31 4 194 194 194
31 5 159 159 159
31 6 137 137 137
31 7 112 112 112
31 8 93 93 93
31 9 80 80 80
31 10 69 69 69
31 11 68 68 68
31 12 66 66 66
31 13 70 70 70
31 14 85 85 85
31 15 110 110 110
31 16 137 137 137
31 17 158 158 158
31 18 207 207 207
31 19 238 238 238
31 20 238 238 238
31 21 236 236 236
31 22 237 237 237
31 23 237 237 237
31 24 233 233 233
31 25 233 233 233
31 26 239 239 239
31 27 241 241 241
31 28 240 240 240
31 29 239 239 239
31 30 238 238 238
31 31 235 235 235



==> Cifra_figuretem/100/dp1.txt <==
0 0 241 241 240
0 1 229 238 239
0 2 234 237 223
0 3 236 233 234
0 4 240 236 234
0 5 234 238 233
0 6 247 239 241
0 7 241 231 236
0 8 239 237 245
0 9 236 236 233
0 10 233 238 236
0 11 233 233 235
0 12 235 231 231
0 13 230 229 233
0 14 239 238 236
0 15 242 238 237
0 16 242 233 238
0 17 228 235 236
0 18 238 235 241
0 19 236 233 240
0 20 235 234 244
0 21 252 241 233
0 22 216 226 225
0 23 225 228 228
0 24 234 236 236
0 25 228 235 232
0 26 236 234 236
0 27 235 240 231
0 28 241 236 235
0 29 232 236 238
0 30 240 242 236
0 31 228 233 235

1 0 248 243 244
1 1 246 239 239
1 2 232 239 238
1 3 235 233 238
1 4 242 238 239
1 5 244 238 238
1 6 234 241 243
1 7 245 236 238
1 8 232 240 239
1 9 240 240 236
1 10 240 245 239
1 11 238 235 237
1 12 232 241 243
1 13 237 247 240
1 14 226 232 230
1 15 219 221 217
1 16 214 216 227
1 17 209 211 206
1 18 206 206 209
1 19 204 205 213
1 20 209 204 209
1 21 207 210 211
1 22 187 183 187
1 23 212 213 208
1 24 223 223 224
1 25 236 232 227
1 26 229 227 236
1 27 235 240 238
1 28 239 245 236
1 29 237 240 237
1 30 240 223 238
1 31 240 242 240

2 0 244 243 241
2 1 237 242 240
2 2 233 234 238
2 3 239 239 237
2 4 240 237 239
2 5 243 227 240
2 6 237 238 240
2 7 236 240 237
2 8 238 238 240
2 9 235 239 239
2 10 232 236 234
2 11 237 234 230
2 12 227 230 231
2 13 206 208 205
2 14 183 192 188
2 15 177 175 181
2 16 176 179 180
2 17 178 176 177
2 18 174 175 180
2 19 174 176 177
2 20 172 177 176
2 21 170 175 165
2 22 157 165 172
2 23 160 159 164
2 24 164 174 174
2 25 176 175 178
2 26 202 201 192
2 27 229 234 231
2 28 239 234 238
2 29 232 232 240
2 30 237 238 239
2 31 233 235 236

3 0 242 243 240
3 1 236 233 242
3 2 231 233 235
3 3 238 236 242
3 4 240 238 241
3 5 233 233 239
3 6 239 238 247
3 7 243 233 230
3 8 243 239 244
3 9 233 238 239
3 10 233 240 237
3 11 222 221 219
3 12 179 182 182
3 13 162 167 168
3 14 161 160 157
3 15 162 176 159
3 16 171 167 170
3 17 168 177 176
3 18 174 174 182
3 19 177 173 180
3 20 178 180 184
3 21 176 180 181
3 22 157 167 166
3 23 127 131 132
3 24 94 104 106
3 25 95 101 108
3 26 121 124 128
3 27 185 189 186
3 28 232 233 230
3 29 238 244 239
3 30 238 239 236
3 31 237 239 245

4 0 240 241 244
4 1 239 239 238
4 2 239 234 234
4 3 242 235 234
4 4 238 237 242
4 5 244 239 239
4 6 239 244 231
4 7 239 254 231
4 8 237 234 227
4 9 234 234 232
4 10 227 230 229
4 11 167 169 166
4 12 157 172 164
4 13 152 163 160
4 14 125 122 123
4 15 92 97 96
4 16 80 79 85
4 17 83 80 88
4 18 89 90 89
4 19 89 92 98
4 20 84 88 88
4 21 110 122 119
4 22 114 120 125
4 23 76 84 84
4 24 58 60 65
4 25 63 68 75
4 26 74 76 77
4 27 114 115 129
4 28 196 208 209
4 29 236 236 235
4 30 238 236 239
4 31 236 237 238

5 0 243 241 242
5 1 238 237 238
5 2 235 238 237
5 3 236 237 236
5 4 238 238 235
5 5 236 240 239
5 6 239 239 244
5 7 245 238 238
5 8 244 238 240
5 9 241 236 235
5 10 165 177 164
5 11 156 157 160
5 12 169 175 173
5 13 120 128 123
5 14 85 95 94
5 15 61 70 70
5 16 51 58 66
5 17 46 51 56
5 18 45 52 54
5 19 45 52 48
5 20 35 45 43
5 21 95 98 101
5 22 76 92 80
5 23 62 69 74
5 24 59 68 69
5 25 66 75 84
5 26 75 85 87
5 27 95 95 102
5 28 147 152 157
5 29 233 232 226
5 30 231 226 230
5 31 242 236 235

6 0 254 233 242
6 1 236 236 240
6 2 239 238 240
6 3 240 233 238
6 4 228 238 233
6 5 238 237 231
6 6 242 232 240
6 7 239 242 238
6 8 244 247 241
6 9 192 195 197
6 10 132 134 132
6 11 174 187 181
6 12 132 143 147
6 13 95 99 100
6 14 77 75 72
6 15 54 60 58
6 16 55 56 53
6 17 42 51 49
6 18 39 46 48
6 19 37 46 45
6 20 39 48 49
6 21 98 109 107
6 22 65 78 75
6 23 62 77 69
6 24 72 80 83
6 25 81 82 84
6 26 103 103 108
6 27 128 129 139
6 28 138 140 151
6 29 209 207 207
6 30 208 208 206
6 31 227 226 229

7 0 239 237 239
7 1 235 243 240
7 2 230 236 241
7 3 238 237 245
7 4 236 230 236
7 5 239 238 239
7 6 240 233 237
7 7 220 222 223
7 8 197 203 202
7 9 127 136 135
7 10 142 156 150
7 11 166 170 171
7 12 102 116 117
7 13 72 84 81
7 14 53 68 66
7 15 43 49 57
7 16 47 39 40
7 17 50 44 53
7 18 33 36 43
7 19 30 30 36
7 20 58 62 69
7 21 102 110 102
7 22 57 70 73
7 23 76 87 85
7 24 93 98 103
7 25 115 114 116
7 26 156 151 156
7 27 178 181 181
7 28 164 165 168
7 29 184 189 189
7 30 219 223 227
7 31 229 226 232

8 0 239 247 243
8 1 231 236 237
8 2 240 240 246
8 3 241 239 239
8 4 237 235 235
8 5 237 238 237
8 6 233 233 230
8 7 197 198 203
8 8 130 131 132
8 9 111 110 119
8 10 168 178 176
8 11 135 144 134
8 12 83 86 90
8 13 63 72 63
8 14 49 58 52
8 15 38 46 47
8 16 38 41 39
8 17 33 48 41
8 18 34 37 41
8 19 37 33 31
8 20 96 96 93
8 21 92 105 102
8 22 67 81 84
8 23 99 115 113
8 24 139 150 159
8 25 165 156 161
8 26 199 197 199
8 27 174 177 177
8 28 172 181 179
8 29 218 222 222
8 30 234 236 243
8 31 207 216 202

9 0 240 240 238
9 1 236 237 239
9 2 235 240 241
9 3 237 230 239
9 4 235 237 239
9 5 241 235 240
9 6 230 232 234
9 7 165 164 167
9 8 87 94 97
9 9 147 151 155
9 10 160 179 170
9 11 107 113 117
9 12 62 82 82
9 13 48 60 59
9 14 41 49 42
9 15 39 46 45
9 16 35 41 33
9 17 35 49 36
9 18 34 38 31
9 19 41 31 35
9 20 113 123 118
9 21 98 103 103
9 22 115 118 115
9 23 155 167 165
9 24 188 201 197
9 25 160 163 163
9 26 162 163 167
9 27 202 193 198
9 28 225 229 230
9 29 206 213 216
9 30 195 204 205
9 31 178 181 182

10 0 239 245 242
10 1 241 236 235
10 2 238 232 245
10 3 234 240 234
10 4 238 239 237
10 5 234 236 236
10 6 194 192 195
10 7 68 77 83
10 8 71 83 79
10 9 145 157 154
10 10 115 123 122
10 11 77 80 84
10 12 65 66 73
10 13 49 55 50
10 14 47 49 50
10 15 43 46 48
10 16 48 45 45
10 17 33 40 43
10 18 37 38 34
10 19 46 48 54
10 20 127 126 124
10 21 146 155 148
10 22 213 221 222
10 23 209 201 209
10 24 155 163 162
10 25 160 160 165
10 26 211 212 213
10 27 234 243 240
10 28 220 226 229
10 29 165 176 177
10 30 166 176 175
10 31 167 169 172

11 0 248 240 234
11 1 237 232 237
11 2 235 232 226
11 3 235 241 240
11 4 229 245 236
11 5 185 191 192
11 6 136 139 137
11 7 105 108 114
11 8 96 103 108
11 9 89 102 100
11 10 62 69 67
11 11 41 51 57
11 12 49 56 55
11 13 58 55 59
11 14 50 52 51
11 15 43 37 50
11 16 38 41 42
11 17 34 43 39
11 18 28 32 36
11 19 79 82 80
11 20 104 107 107
11 21 143 145 143
11 22 177 190 192
11 23 179 180 181
11 24 185 188 192
11 25 217 222 221
11 26 233 240 237
11 27 210 214 209
11 28 163 178 173
11 29 165 166 164
11 30 170 178 175
11 31 162 167 170

12 0 241 238 244
12 1 237 235 235
12 2 235 237 235
12 3 219 228 227
12 4 171 179 188
12 5 138 142 152
12 6 141 143 146
12 7 150 153 154
12 8 142 147 149
12 9 136 146 141
12 10 149 148 151
12 11 150 153 153
12 12 149 153 151
12 13 139 146 143
12 14 122 123 126
12 15 101 100 102
12 16 86 83 90
12 17 71 75 71
12 18 53 69 77
12 19 131 142 142
12 20 75 79 85
12 21 67 76 75
12 22 139 145 141
12 23 188 191 189
12 24 218 224 226
12 25 185 197 191
12 26 179 189 185
12 27 156 174 160
12 28 142 151 149
12 29 141 151 153
12 30 119 128 125
12 31 134 142 155

13 0 245 240 241
13 1 235 236 233
13 2 205 216 214
13 3 161 169 166
13 4 142 147 149
13 5 139 155 154
13 6 147 151 157
13 7 140 160 160
13 8 162 172 172
13 9 192 196 192
13 10 210 214 213
13 11 227 223 230
13 12 234 232 237
13 13 236 236 235
13 14 231 227 228
13 15 213 220 215
13 16 191 198 194
13 17 171 178 179
13 18 168 166 161
13 19 186 185 182
13 20 122 124 120
13 21 136 139 140
13 22 211 210 214
13 23 224 226 230
13 24 195 205 205
13 25 154 156 160
13 26 144 155 150
13 27 136 142 145
13 28 126 133 136
13 29 126 135 134
13 30 59 70 69
13 31 107 109 112

14 0 247 243 239
14 1 210 213 210
14 2 155 157 163
14 3 137 148 151
14 4 143 155 154
14 5 149 160 159
14 6 164 173 180
14 7 189 194 187
14 8 221 212 227
14 9 233 237 234
14 10 235 242 238
14 11 230 233 235
14 12 214 219 221
14 13 205 205 207
14 14 197 203 192
14 15 192 183 191
14 16 170 186 182
14 17 159 176 171
14 18 159 173 171
14 19 174 186 187
14 20 192 184 197
14 21 210 207 218
14 22 207 213 219
14 23 184 189 198
14 24 153 158 166
14 25 132 148 144
14 26 128 144 133
14 27 122 135 134
14 28 119 131 129
14 29 124 121 128
14 30 73 80 82
14 31 106 110 112

15 0 217 220 221
15 1 153 159 168
15 2 133 150 146
15 3 149 160 155
15 4 166 173 173
15 5 185 193 195
15 6 202 218 218
15 7 210 232 227
15 8 233 232 227
15 9 214 219 214
15 10 210 211 203
15 11 189 191 194
15 12 173 182 183
15 13 172 178 179
15 14 177 186 183
15 15 168 182 176
15 16 154 168 160
15 17 150 168 171
15 18 174 181 179
15 19 207 211 212
15 20 206 215 218
15 21 191 200 203
15 22 164 172 177
15 23 140 146 151
15 24 136 140 145
15 25 128 135 147
15 26 118 128 132
15 27 121 123 125
15 28 115 117 123
15 29 110 102 117
15 30 93 99 106
15 31 125 124 128

16 0 169 175 174
16 1 140 145 144
16 2 160 166 168
16 3 186 191 198
16 4 207 216 215
16 5 224 231 226
16 6 210 221 219
16 7 201 206 212
16 8 188 190 193
16 9 174 179 182
16 10 165 176 172
16 11 166 172 177
16 12 173 183 185
16 13 172 188 176
16 14 169 172 176
16 15 151 162 164
16 16 155 164 165
16 17 165 177 183
16 18 187 192 193
16 19 215 226 221
16 20 175 183 184
16 21 145 154 149
16 22 142 147 148
16 23 128 141 138
16 24 128 133 136
16 25 115 128 133
16 26 114 125 135
16 27 112 117 124
16 28 100 112 106
16 29 89 97 104
16 30 117 118 119
16 31 141 150 143

17 0 142 148 147
17 1 132 137 134
17 2 176 180 184
17 3 204 213 211
17 4 206 212 211
17 5 194 199 200
17 6 184 196 187
17 7 166 178 175
17 8 164 171 170
17 9 164 171 170
17 10 171 186 179
17 11 184 193 178
17 12 167 180 178
17 13 157 168 161
17 14 139 160 156
17 15 158 169 163
17 16 180 192 186
17 17 186 197 200
17 18 186 190 190
17 19 182 195 188
17 20 145 152 154
17 21 128 138 139
17 22 112 140 138
17 23 121 125 137
17 24 120 123 133
17 25 118 127 128
17 26 103 116 116
17 27 98 116 117
17 28 87 91 101
17 29 84 92 96
17 30 131 133 115
17 31 159 157 157

18 0 136 142 140
18 1 120 127 124
18 2 165 170 167
18 3 197 216 201
18 4 167 172 170
18 5 161 163 165
18 6 165 166 178
18 7 155 169 173
18 8 168 177 183
18 9 183 194 193
18 10 188 197 197
18 11 169 178 177
18 12 151 164 165
18 13 151 164 166
18 14 164 176 176
18 15 183 198 193
18 16 215 220 219
18 17 192 201 205
18 18 115 120 116
18 19 105 100 110
18 20 136 145 146
18 21 119 130 138
18 22 120 121 133
18 23 119 123 132
18 24 111 123 128
18 25 103 115 111
18 26 98 105 112
18 27 100 106 110
18 28 78 86 95
18 29 73 73 84
18 30 148 153 158
18 31 196 195 195

19 0 139 146 142
19 1 119 122 123
19 2 63 63 69
19 3 115 126 120
19 4 129 132 134
19 5 144 148 150
19 6 151 148 156
19 7 160 160 183
19 8 172 175 175
19 9 164 169 172
19 10 140 147 151
19 11 123 129 123
19 12 121 128 129
19 13 123 129 131
19 14 165 171 173
19 15 180 188 188
19 16 218 225 224
19 17 150 155 150
19 18 38 41 40
19 19 28 32 31
19 20 107 114 115
19 21 116 129 135
19 22 119 131 132
19 23 109 112 126
19 24 103 108 113
19 25 97 103 110
19 26 95 108 107
19 27 88 106 107
19 28 93 103 109
19 29 72 80 84
19 30 134 133 138
19 31 186 188 193

20 0 156 163 159
20 1 136 142 143
20 2 25 23 28
20 3 55 64 62
20 4 56 52 58
20 5 32 33 36
20 6 57 51 55
20 7 149 141 149
20 8 164 161 169
20 9 148 152 146
20 10 125 125 129
20 11 89 94 96
20 12 115 111 114
20 13 92 94 98
20 14 143 149 155
20 15 166 167 171
20 16 185 189 186
20 17 86 93 95
20 18 61 58 60
20 19 37 31 33
20 20 75 79 78
20 21 121 121 127
20 22 105 115 118
20 23 98 110 112
20 24 108 103 102
20 25 92 101 107
20 26 91 100 110
20 27 125 128 135
20 28 88 90 98
20 29 58 59 56
20 30 125 114 126
20 31 186 200 198

21 0 138 143 145
21 1 161 168 166
21 2 60 64 65
21 3 32 26 33
21 4 20 23 21
21 5 10 13 11
21 6 95 111 106
21 7 142 144 147
21 8 160 156 160
21 9 135 136 146
21 10 105 111 106
21 11 120 116 116
21 12 128 124 116
21 13 139 142 142
21 14 172 175 177
21 15 155 164 163
21 16 137 145 145
21 17 77 81 81
21 18 106 108 110
21 19 40 40 45
21 20 65 67 76
21 21 108 110 122
21 22 103 108 110
21 23 100 105 111
21 24 95 107 102
21 25 107 111 105
21 26 126 130 137
21 27 104 100 90
21 28 34 46 37
21 29 25 26 16
21 30 139 142 139
21 31 222 231 230

22 0 104 110 113
22 1 126 138 136
22 2 128 130 133
22 3 58 57 60
22 4 55 57 60
22 5 115 116 115
22 6 169 174 167
22 7 166 170 167
22 8 174 171 174
22 9 168 169 173
22 10 165 169 172
22 11 177 180 182
22 12 181 194 199
22 13 193 198 200
22 14 150 159 149
22 15 139 143 147
22 16 103 96 116
22 17 79 74 78
22 18 102 106 97
22 19 52 51 59
22 20 57 67 63
22 21 105 108 110
22 22 106 99 106
22 23 100 102 100
22 24 115 112 113
22 25 127 131 128
22 26 86 105 98
22 27 90 91 92
22 28 117 129 124
22 29 163 169 166
22 30 223 223 228
22 31 240 243 240

23 0 88 96 87
23 1 89 98 89
23 2 102 104 104
23 3 109 114 113
23 4 127 130 130
23 5 138 143 142
23 6 147 152 152
23 7 160 167 165
23 8 166 172 163
23 9 162 161 169
23 10 149 149 160
23 11 141 148 144
23 12 129 137 142
23 13 137 133 141
23 14 119 118 128
23 15 122 134 139
23 16 75 77 82
23 17 50 63 67
23 18 108 107 118
23 19 109 113 111
23 20 59 60 60
23 21 102 105 107
23 22 106 109 106
23 23 118 123 119
23 24 116 120 123
23 25 90 91 95
23 26 99 111 107
23 27 161 157 169
23 28 216 230 222
23 29 239 239 241
23 30 240 230 237
23 31 236 236 248

24 0 60 64 66
24 1 40 50 49
24 2 50 50 57
24 3 59 60 61
24 4 71 80 79
24 5 106 106 111
24 6 110 124 114
24 7 116 118 120
24 8 113 115 117
24 9 106 107 110
24 10 99 98 100
24 11 95 104 113
24 12 100 109 110
24 13 113 118 124
24 14 108 123 123
24 15 112 118 122
24 16 54 62 58
24 17 89 86 86
24 18 126 124 126
24 19 91 91 93
24 20 57 66 67
24 21 104 110 114
24 22 117 123 122
24 23 106 112 108
24 24 93 95 86
24 25 118 119 126
24 26 178 181 190
24 27 221 226 227
24 28 233 245 238
24 29 242 238 239
24 30 245 238 239
24 31 241 236 235

25 0 86 88 94
25 1 33 42 43
25 2 70 73 75
25 3 64 70 73
25 4 59 58 57
25 5 66 72 70
25 6 80 85 83
25 7 95 91 94
25 8 103 104 115
25 9 97 107 110
25 10 103 100 101
25 11 98 104 106
25 12 106 109 110
25 13 104 116 120
25 14 111 119 124
25 15 100 101 108
25 16 53 48 51
25 17 113 115 111
25 18 123 116 121
25 19 68 72 70
25 20 78 76 80
25 21 112 113 115
25 22 93 97 100
25 23 93 98 93
25 24 132 135 141
25 25 197 194 196
25 26 228 234 232
25 27 235 244 242
25 28 238 235 240
25 29 235 240 238
25 30 237 238 233
25 31 238 237 241

26 0 140 147 146
26 1 91 99 95
26 2 62 69 68
26 3 71 60 75
26 4 66 74 72
26 5 27 27 24
26 6 20 16 19
26 7 30 38 41
26 8 87 85 86
26 9 95 99 102
26 10 65 74 70
26 11 80 86 85
26 12 83 81 91
26 13 88 106 103
26 14 111 116 119
26 15 82 98 95
26 16 24 29 20
26 17 75 79 82
26 18 125 130 125
26 19 105 97 99
26 20 64 66 71
26 21 85 87 96
26 22 103 106 108
26 23 150 159 158
26 24 212 209 217
26 25 232 230 229
26 26 239 237 241
26 27 243 238 243
26 28 242 240 243
26 29 245 243 239
26 30 241 234 238
26 31 235 242 238

27 0 175 186 182
27 1 142 144 146
27 2 115 119 122
27 3 83 76 78
27 4 51 56 61
27 5 23 33 25
27 6 12 15 17
27 7 13 17 19
27 8 75 79 78
27 9 86 94 97
27 10 27 31 33
27 11 45 50 54
27 12 41 43 46
27 13 85 80 90
27 14 107 117 121
27 15 77 84 85
27 16 20 13 21
27 17 89 76 84
27 18 115 117 121
27 19 100 105 103
27 20 68 76 74
27 21 120 126 127
27 22 177 178 181
27 23 217 218 218
27 24 232 237 239
27 25 243 240 239
27 26 241 242 242
27 27 237 236 240
27 28 239 231 238
27 29 238 241 239
27 30 236 234 241
27 31 238 235 237

28 0 217 223 221
28 1 157 167 170
28 2 131 127 124
28 3 116 114 118
28 4 107 114 114
28 5 100 104 108
28 6 115 122 122
28 7 99 106 104
28 8 99 112 113
28 9 117 124 128
28 10 70 83 85
28 11 70 73 78
28 12 80 87 86
28 13 115 124 129
28 14 135 146 142
28 15 86 83 96
28 16 14 16 21
28 17 95 95 100
28 18 97 105 104
28 19 88 91 97
28 20 128 132 130
28 21 194 186 193
28 22 223 224 226
28 23 233 237 236
28 24 242 236 238
28 25 237 237 235
28 26 238 242 239
28 27 243 235 236
28 28 235 238 238
28 29 234 230 242
28 30 239 238 245
28 31 230 240 237

29 0 233 237 232
29 1 193 208 203
29 2 139 144 138
29 3 93 107 108
29 4 86 97 97
29 5 91 97 94
29 6 101 107 110
29 7 95 117 108
29 8 97 100 110
29 9 138 143 150
29 10 132 137 140
29 11 123 130 129
29 12 122 125 132
29 13 136 146 146
29 14 112 138 125
29 15 46 54 64
29 16 8 10 10
29 17 77 79 80
29 18 107 115 105
29 19 116 110 108
29 20 201 199 192
29 21 222 228 219
29 22 237 237 238
29 23 235 235 233
29 24 232 238 228
29 25 236 235 235
29 26 236 240 245
29 27 238 238 239
29 28 239 245 235
29 29 237 238 237
29 30 237 236 243
29 31 234 241 230

30 0 239 244 244
30 1 223 235 230
30 2 194 202 201
30 3 149 162 154
30 4 103 116 110
30 5 75 87 80
30 6 60 76 66
30 7 53 67 63
30 8 56 65 72
30 9 61 73 80
30 10 66 72 76
30 11 64 75 75
30 12 63 70 75
30 13 59 67 60
30 14 55 58 61
30 15 23 38 39
30 16 19 13 20
30 17 34 36 34
30 18 109 109 115
30 19 204 199 196
30 20 234 232 232
30 21 241 236 237
30 22 243 236 240
30 23 235 237 247
30 24 237 235 237
30 25 231 238 236
30 26 238 235 238
30 27 240 243 240
30 28 227 240 241
30 29 237 235 243
30 30 239 238 234
30 31 237 239 237

31 0 234 237 237
31 1 230 239 237
31 2 225 230 229
31 3 215 218 218
31 4 194 190 197
31 5 159 167 152
31 6 131 137 142
31 7 107 115 114
31 8 83 101 96
31 9 75 81 84
31 10 64 73 71
31 11 62 69 73
31 12 61 67 70
31 13 69 67 75
31 14 81 87 87
31 15 106 111 114
31 16 132 144 135
31 17 158 157 159
31 18 204 211 205
31 19 235 240 238
31 20 238 236 239
31 21 237 239 232
31 22 237 235 238
31 23 237 232 243
31 24 222 235 243
31 25 239 228 234
31 26 240 238 239
31 27 240 246 238
31 28 238 238 242
31 29 238 237 240
31 30 233 243 239
31 31 238 236 232



==> Cifra_figuretem/100/dp2-gray.txt <==
0 0 192 192 192
0 1 196 196 196
0 2 189 189 189
0 3 188 188 188
0 4 186 186 186
0 5 189 189 189
0 6 189 189 189
0 7 195 195 195
0 8 194 194 194
0 9 194 194 194
0 10 199 199 199
0 11 201 201 201
0 12 195 195 195
0 13 196 196 196
0 14 195 195 195
0 15 195 195 195
0 16 187 187 187
0 17 195 195 195
0 18 188 188 188
0 19 184 184 184
0 20 183 183 183
0 21 181 181 181
0 22 176 176 176
0 23 176 176 176
0 24 170 170 170
0 25 158 158 158
0 26 163 163 163
0 27 165 165 165
0 28 175 175 175
0 29 183 183 183
0 30 187 187 187
0 31 181 181 181

1 0 200 200 200
1 1 197 197 197
1 2 194 194 194
1 3 190 190 190
1 4 187 187 187
1 5 190 190 190
1 6 189 189 189
1 7 194 194 194
1 8 190 190 190
1 9 194 194 194
1 10 197 197 197
1 11 198 198 198
1 12 200 200 200
1 13 195 195 195
1 14 200 200 200
1 15 197 197 197
1 16 199 199 199
1 17 194 194 194
1 18 194 194 194
1 19 197 197 197
1 20 186 186 186
1 21 193 193 193
1 22 186 186 186
1 23 188 188 188
1 24 184 184 184
1 25 176 176 176
1 26 169 169 169
1 27 170 170 170
1 28 179 179 179
1 29 193 193 193
1 30 192 192 192
1 31 192 192 192

2 0 196 196 196
2 1 195 195 195
2 2 192 192 192
2 3 189 189 189
2 4 187 187 187
2 5 192 192 192
2 6 189 189 189
2 7 189 189 189
2 8 182 182 182
2 9 184 184 184
2 10 192 192 192
2 11 193 193 193
2 12 192 192 192
2 13 195 195 195
2 14 199 199 199
2 15 202 202 202
2 16 196 196 196
2 17 195 195 195
2 18 195 195 195
2 19 193 193 193
2 20 195 195 195
2 21 191 191 191
2 22 189 189 189
2 23 186 186 186
2 24 175 175 175
2 25 166 166 166
2 26 172 172 172
2 27 173 173 173
2 28 180 180 180
2 29 185 185 185
2 30 189 189 189
2 31 194 194 194

3 0 198 198 198
3 1 193 193 193
3 2 192 192 192
3 3 188 188 188
3 4 191 191 191
3 5 188 188 188
3 6 191 191 191
3 7 186 186 186
3 8 187 187 187
3 9 184 184 184
3 10 187 187 187
3 11 186 186 186
3 12 189 189 189
3 13 194 194 194
3 14 200 200 200
3 15 198 198 198
3 16 200 200 200
3 17 196 196 196
3 18 197 197 197
3 19 195 195 195
3 20 193 193 193
3 21 194 194 194
3 22 190 190 190
3 23 138 138 138
3 24 120 120 120
3 25 108 108 108
3 26 111 111 111
3 27 147 147 147
3 28 188 188 188
3 29 189 189 189
3 30 187 187 187
3 31 179 179 179

4 0 193 193 193
4 1 193 193 193
4 2 190 190 190
4 3 186 186 186
4 4 190 190 190
4 5 194 194 194
4 6 193 193 193
4 7 186 186 186
4 8 187 187 187
4 9 192 192 192
4 10 185 185 185
4 11 186 186 186
4 12 190 190 190
4 13 185 185 185
4 14 191 191 191
4 15 193 193 193
4 16 196 196 196
4 17 197 197 197
4 18 194 194 194
4 19 185 185 185
4 20 182 182 182
4 21 182 182 182
4 22 136 136 136
4 23 73 73 73
4 24 88 88 88
4 25 73 73 73
4 26 53 53 53
4 27 87 87 87
4 28 150 150 150
4 29 178 178 178
4 30 176 176 176
4 31 169 169 169

5 0 193 193 193
5 1 191 191 191
5 2 194 194 194
5 3 193 193 193
5 4 196 196 196
5 5 197 197 197
5 6 194 194 194
5 7 190 190 190
5 8 188 188 188
5 9 185 185 185
5 10 186 186 186
5 11 188 188 188
5 12 184 184 184
5 13 183 183 183
5 14 177 177 177
5 15 173 173 173
5 16 172 172 172
5 17 163 163 163
5 18 158 158 158
5 19 151 151 151
5 20 150 150 150
5 21 125 125 125
5 22 58 58 58
5 23 72 72 72
5 24 91 91 91
5 25 70 70 70
5 26 70 70 70
5 27 74 74 74
5 28 94 94 94
5 29 133 133 133
5 30 159 159 159
5 31 158 158 158

6 0 191 191 191
6 1 191 191 191
6 2 198 198 198
6 3 194 194 194
6 4 193 193 193
6 5 196 196 196
6 6 191 191 191
6 7 186 186 186
6 8 179 179 179
6 9 167 167 167
6 10 160 160 160
6 11 158 158 158
6 12 153 153 153
6 13 144 144 144
6 14 139 139 139
6 15 137 137 137
6 16 133 133 133
6 17 132 132 132
6 18 132 132 132
6 19 134 134 134
6 20 131 131 131
6 21 75 75 75
6 22 46 46 46
6 23 66 66 66
6 24 79 79 79
6 25 57 57 57
6 26 79 79 79
6 27 68 68 68
6 28 119 119 119
6 29 150 150 150
6 30 151 151 151
6 31 154 154 154

7 0 183 183 183
7 1 180 180 180
7 2 178 178 178
7 3 172 172 172
7 4 160 160 160
7 5 156 156 156
7 6 150 150 150
7 7 145 145 145
7 8 140 140 140
7 9 138 138 138
7 10 137 137 137
7 11 133 133 133
7 12 131 131 131
7 13 127 127 127
7 14 127 127 127
7 15 128 128 128
7 16 129 129 129
7 17 128 128 128
7 18 130 130 130
7 19 128 128 128
7 20 118 118 118
7 21 63 63 63
7 22 52 52 52
7 23 42 42 42
7 24 56 56 56
7 25 67 67 67
7 26 70 70 70
7 27 87 87 87
7 28 162 162 162
7 29 168 168 168
7 30 150 150 150
7 31 139 139 139

8 0 145 145 145
8 1 139 139 139
8 2 139 139 139
8 3 133 133 133
8 4 132 132 132
8 5 130 130 130
8 6 129 129 129
8 7 129 129 129
8 8 127 127 127
8 9 132 132 132
8 10 127 127 127
8 11 127 127 127
8 12 130 130 130
8 13 125 125 125
8 14 126 126 126
8 15 129 129 129
8 16 132 132 132
8 17 128 128 128
8 18 128 128 128
8 19 130 130 130
8 20 103 103 103
8 21 54 54 54
8 22 73 73 73
8 23 47 47 47
8 24 38 38 38
8 25 73 73 73
8 26 84 84 84
8 27 136 136 136
8 28 170 170 170
8 29 155 155 155
8 30 148 148 148
8 31 142 142 142

9 0 126 126 126
9 1 126 126 126
9 2 128 128 128
9 3 130 130 130
9 4 126 126 126
9 5 125 125 125
9 6 130 130 130
9 7 127 127 127
9 8 126 126 126
9 9 132 132 132
9 10 132 132 132
9 11 126 126 126
9 12 127 127 127
9 13 128 128 128
9 14 129 129 129
9 15 129 129 129
9 16 132 132 132
9 17 128 128 128
9 18 134 134 134
9 19 92 92 92
9 20 43 43 43
9 21 72 72 72
9 22 83 83 83
9 23 57 57 57
9 24 51 51 51
9 25 73 73 73
9 26 80 80 80
9 27 166 166 166
9 28 170 170 170
9 29 160 160 160
9 30 153 153 153
9 31 147 147 147

10 0 129 129 129
10 1 123 123 123
10 2 128 128 128
10 3 130 130 130
10 4 130 130 130
10 5 120 120 120
10 6 130 130 130
10 7 132 132 132
10 8 129 129 129
10 9 129 129 129
10 10 129 129 129
10 11 129 129 129
10 12 126 126 126
10 13 127 127 127
10 14 127 127 127
10 15 127 127 127
10 16 126 126 126
10 17 129 129 129
10 18 93 93 93
10 19 43 43 43
10 20 47 47 47
10 21 75 75 75
10 22 88 88 88
10 23 71 71 71
10 24 63 63 63
10 25 65 65 65
10 26 56 56 56
10 27 153 153 153
10 28 169 169 169
10 29 165 165 165
10 30 161 161 161
10 31 155 155 155

11 0 129 129 129
11 1 130 130 130
11 2 127 127 127
11 3 133 133 133
11 4 132 132 132
11 5 126 126 126
11 6 123 123 123
11 7 121 121 121
11 8 128 128 128
11 9 126 126 126
11 10 137 137 137
11 11 127 127 127
11 12 123 123 123
11 13 127 127 127
11 14 132 132 132
11 15 127 127 127
11 16 129 129 129
11 17 84 84 84
11 18 45 45 45
11 19 62 62 62
11 20 82 82 82
11 21 80 80 80
11 22 70 70 70
11 23 79 79 79
11 24 69 69 69
11 25 53 53 53
11 26 46 46 46
11 27 150 150 150
11 28 166 166 166
11 29 161 161 161
11 30 163 163 163
11 31 160 160 160

12 0 124 124 124
12 1 130 130 130
12 2 127 127 127
12 3 125 125 125
12 4 133 133 133
12 5 129 129 129
12 6 124 124 124
12 7 124 124 124
12 8 126 126 126
12 9 127 127 127
12 10 129 129 129
12 11 130 130 130
12 12 130 130 130
12 13 130 130 130
12 14 129 129 129
12 15 124 124 124
12 16 90 90 90
12 17 47 47 47
12 18 53 53 53
12 19 71 71 71
12 20 79 79 79
12 21 87 87 87
12 22 81 81 81
12 23 83 83 83
12 24 83 83 83
12 25 96 96 96
12 26 98 98 98
12 27 155 155 155
12 28 161 161 161
12 29 156 156 156
12 30 162 162 162
12 31 163 163 163

13 0 128 128 128
13 1 127 127 127
13 2 127 127 127
13 3 126 126 126
13 4 130 130 130
13 5 132 132 132
13 6 126 126 126
13 7 124 124 124
13 8 122 122 122
13 9 123 123 123
13 10 126 126 126
13 11 125 125 125
13 12 129 129 129
13 13 130 130 130
13 14 118 118 118
13 15 80 80 80
13 16 45 45 45
13 17 49 49 49
13 18 57 57 57
13 19 55 55 55
13 20 54 54 54
13 21 69 69 69
13 22 88 88 88
13 23 82 82 82
13 24 127 127 127
13 25 163 163 163
13 26 151 151 151
13 27 154 154 154
13 28 152 152 152
13 29 153 153 153
13 30 155 155 155
13 31 155 155 155

14 0 126 126 126
14 1 125 125 125
14 2 129 129 129
14 3 131 131 131
14 4 127 127 127
14 5 130 130 130
14 6 127 127 127
14 7 123 123 123
14 8 123 123 123
14 9 127 127 127
14 10 124 124 124
14 11 124 124 124
14 12 129 129 129
14 13 122 122 122
14 14 79 79 79
14 15 53 53 53
14 16 47 47 47
14 17 58 58 58
14 18 60 60 60
14 19 57 57 57
14 20 48 48 48
14 21 64 64 64
14 22 81 81 81
14 23 107 107 107
14 24 160 160 160
14 25 156 156 156
14 26 156 156 156
14 27 152 152 152
14 28 153 153 153
14 29 152 152 152
14 30 153 153 153
14 31 157 157 157

15 0 130 130 130
15 1 126 126 126
15 2 125 125 125
15 3 132 132 132
15 4 126 126 126
15 5 128 128 128
15 6 131 131 131
15 7 122 122 122
15 8 119 119 119
15 9 123 123 123
15 10 127 127 127
15 11 127 127 127
15 12 130 130 130
15 13 90 90 90
15 14 57 57 57
15 15 57 57 57
15 16 48 48 48
15 17 45 45 45
15 18 54 54 54
15 19 55 55 55
15 20 49 49 49
15 21 63 63 63
15 22 98 98 98
15 23 153 153 153
15 24 156 156 156
15 25 149 149 149
15 26 164 164 164
15 27 158 158 158
15 28 151 151 151
15 29 151 151 151
15 30 153 153 153
15 31 154 154 154

16 0 125 125 125
16 1 127 127 127
16 2 128 128 128
16 3 125 125 125
16 4 127 127 127
16 5 123 123 123
16 6 127 127 127
16 7 125 125 125
16 8 123 123 123
16 9 122 122 122
16 10 129 129 129
16 11 122 122 122
16 12 116 116 116
16 13 80 80 80
16 14 54 54 54
16 15 55 55 55
16 16 49 49 49
16 17 41 41 41
16 18 47 47 47
16 19 42 42 42
16 20 51 51 51
16 21 104 104 104
16 22 157 157 157
16 23 143 143 143
16 24 141 141 141
16 25 171 171 171
16 26 178 178 178
16 27 172 172 172
16 28 165 165 165
16 29 163 163 163
16 30 158 158 158
16 31 159 159 159

17 0 125 125 125
17 1 129 129 129
17 2 126 126 126
17 3 132 132 132
17 4 132 132 132
17 5 125 125 125
17 6 123 123 123
17 7 124 124 124
17 8 130 130 130
17 9 132 132 132
17 10 112 112 112
17 11 90 90 90
17 12 77 77 77
17 13 61 61 61
17 14 42 42 42
17 15 41 41 41
17 16 36 36 36
17 17 42 42 42
17 18 66 66 66
17 19 106 106 106
17 20 115 115 115
17 21 156 156 156
17 22 158 158 158
17 23 132 132 132
17 24 153 153 153
17 25 194 194 194
17 26 191 191 191
17 27 185 185 185
17 28 182 182 182
17 29 173 173 173
17 30 167 167 167
17 31 160 160 160

18 0 126 126 126
18 1 125 125 125
18 2 124 124 124
18 3 118 118 118
18 4 125 125 125
18 5 124 124 124
18 6 123 123 123
18 7 125 125 125
18 8 125 125 125
18 9 109 109 109
18 10 64 64 64
18 11 32 32 32
18 12 32 32 32
18 13 32 32 32
18 14 48 48 48
18 15 50 50 50
18 16 69 69 69
18 17 130 130 130
18 18 164 164 164
18 19 181 181 181
18 20 157 157 157
18 21 139 139 139
18 22 131 131 131
18 23 129 129 129
18 24 150 150 150
18 25 201 201 201
18 26 197 197 197
18 27 193 193 193
18 28 188 188 188
18 29 181 181 181
18 30 165 165 165
18 31 162 162 162

19 0 123 123 123
19 1 122 122 122
19 2 129 129 129
19 3 123 123 123
19 4 122 122 122
19 5 124 124 124
19 6 126 126 126
19 7 127 127 127
19 8 103 103 103
19 9 53 53 53
19 10 19 19 19
19 11 33 33 33
19 12 45 45 45
19 13 46 46 46
19 14 92 92 92
19 15 103 103 103
19 16 97 97 97
19 17 128 128 128
19 18 150 150 150
19 19 133 133 133
19 20 116 116 116
19 21 122 122 122
19 22 131 131 131
19 23 119 119 119
19 24 130 130 130
19 25 191 191 191
19 26 202 202 202
19 27 197 197 197
19 28 188 188 188
19 29 181 181 181
19 30 165 165 165
19 31 164 164 164

20 0 128 128 128
20 1 126 126 126
20 2 123 123 123
20 3 124 124 124
20 4 124 124 124
20 5 124 124 124
20 6 128 128 128
20 7 102 102 102
20 8 44 44 44
20 9 33 33 33
20 10 78 78 78
20 11 110 110 110
20 12 117 117 117
20 13 109 109 109
20 14 123 123 123
20 15 123 123 123
20 16 122 122 122
20 17 74 74 74
20 18 100 100 100
20 19 103 103 103
20 20 67 67 67
20 21 121 121 121
20 22 125 125 125
20 23 124 124 124
20 24 121 121 121
20 25 166 166 166
20 26 196 196 196
20 27 189 189 189
20 28 184 184 184
20 29 172 172 172
20 30 161 161 161
20 31 155 155 155

21 0 125 125 125
21 1 121 121 121
21 2 134 134 134
21 3 123 123 123
21 4 125 125 125
21 5 126 126 126
21 6 89 89 89
21 7 28 28 28
21 8 36 36 36
21 9 101 101 101
21 10 131 131 131
21 11 124 124 124
21 12 125 125 125
21 13 122 122 122
21 14 122 122 122
21 15 121 121 121
21 16 125 125 125
21 17 99 99 99
21 18 115 115 115
21 19 126 126 126
21 20 90 90 90
21 21 103 103 103
21 22 126 126 126
21 23 126 126 126
21 24 117 117 117
21 25 149 149 149
21 26 194 194 194
21 27 184 184 184
21 28 178 178 178
21 29 169 169 169
21 30 157 157 157
21 31 153 153 153

22 0 129 129 129
22 1 124 124 124
22 2 124 124 124
22 3 127 127 127
22 4 115 115 115
22 5 86 86 86
22 6 29 29 29
22 7 32 32 32
22 8 100 100 100
22 9 128 128 128
22 10 126 126 126
22 11 119 119 119
22 12 121 121 121
22 13 124 124 124
22 14 123 123 123
22 15 122 122 122
22 16 125 125 125
22 17 110 110 110
22 18 117 117 117
22 19 118 118 118
22 20 102 102 102
22 21 80 80 80
22 22 103 103 103
22 23 103 103 103
22 24 88 88 88
22 25 127 127 127
22 26 200 200 200
22 27 186 186 186
22 28 161 161 161
22 29 133 133 133
22 30 107 107 107
22 31 104 104 104

23 0 122 122 122
23 1 123 123 123
23 2 127 127 127
23 3 128 128 128
23 4 80 80 80
23 5 52 52 52
23 6 33 33 33
23 7 89 89 89
23 8 107 107 107
23 9 102 102 102
23 10 103 103 103
23 11 106 106 106
23 12 104 104 104
23 13 104 104 104
23 14 99 99 99
23 15 96 96 96
23 16 100 100 100
23 17 95 95 95
23 18 95 95 95
23 19 91 91 91
23 20 87 87 87
23 21 70 70 70
23 22 68 68 68
23 23 86 86 86
23 24 85 85 85
23 25 96 96 96
23 26 199 199 199
23 27 209 209 209
23 28 177 177 177
23 29 115 115 115
23 30 77 77 77
23 31 73 73 73

24 0 123 123 123
24 1 123 123 123
24 2 129 129 129
24 3 87 87 87
24 4 60 60 60
24 5 53 53 53
24 6 24 24 24
24 7 45 45 45
24 8 75 75 75
24 9 88 88 88
24 10 94 94 94
24 11 97 97 97
24 12 93 93 93
24 13 84 84 84
24 14 81 81 81
24 15 89 89 89
24 16 86 86 86
24 17 88 88 88
24 18 92 92 92
24 19 92 92 92
24 20 83 83 83
24 21 81 81 81
24 22 63 63 63
24 23 80 80 80
24 24 90 90 90
24 25 77 77 77
24 26 185 185 185
24 27 246 246 246
24 28 220 220 220
24 29 188 188 188
24 30 176 176 176
24 31 151 151 151

25 0 125 125 125
25 1 119 119 119
25 2 121 121 121
25 3 74 74 74
25 4 48 48 48
25 5 42 42 42
25 6 45 45 45
25 7 49 49 49
25 8 66 66 66
25 9 99 99 99
25 10 113 113 113
25 11 112 112 112
25 12 114 114 114
25 13 110 110 110
25 14 106 106 106
25 15 102 102 102
25 16 106 106 106
25 17 100 100 100
25 18 94 94 94
25 19 97 97 97
25 20 89 89 89
25 21 82 82 82
25 22 81 81 81
25 23 82 82 82
25 24 83 83 83
25 25 78 78 78
25 26 155 155 155
25 27 249 249 249
25 28 245 245 245
25 29 235 235 235
25 30 242 242 242
25 31 243 243 243

26 0 122 122 122
26 1 124 124 124
26 2 122 122 122
26 3 99 99 99
26 4 67 67 67
26 5 64 64 64
26 6 76 76 76
26 7 76 76 76
26 8 69 69 69
26 9 91 91 91
26 10 109 109 109
26 11 114 114 114
26 12 116 116 116
26 13 118 118 118
26 14 121 121 121
26 15 120 120 120
26 16 119 119 119
26 17 106 106 106
26 18 84 84 84
26 19 101 101 101
26 20 112 112 112
26 21 107 107 107
26 22 102 102 102
26 23 90 90 90
26 24 95 95 95
26 25 93 93 93
26 26 129 129 129
26 27 226 226 226
26 28 236 236 236
26 29 224 224 224
26 30 222 222 222
26 31 221 221 221

27 0 119 119 119
27 1 123 123 123
27 2 122 122 122
27 3 114 114 114
27 4 92 92 92
27 5 73 73 73
27 6 79 79 79
27 7 76 76 76
27 8 67 67 67
27 9 82 82 82
27 10 97 97 97
27 11 107 107 107
27 12 113 113 113
27 13 118 118 118
27 14 114 114 114
27 15 115 115 115
27 16 110 110 110
27 17 102 102 102
27 18 81 81 81
27 19 83 83 83
27 20 98 98 98
27 21 119 119 119
27 22 114 114 114
27 23 115 115 115
27 24 118 118 118
27 25 115 115 115
27 26 113 113 113
27 27 176 176 176
27 28 190 190 190
27 29 171 171 171
27 30 165 165 165
27 31 162 162 162

28 0 121 121 121
28 1 122 122 122
28 2 126 126 126
28 3 120 120 120
28 4 108 108 108
28 5 99 99 99
28 6 85 85 85
28 7 89 89 89
28 8 74 74 74
28 9 75 75 75
28 10 91 91 91
28 11 101 101 101
28 12 104 104 104
28 13 105 105 105
28 14 106 106 106
28 15 111 111 111
28 16 115 115 115
28 17 112 112 112
28 18 102 102 102
28 19 91 91 91
28 20 100 100 100
28 21 114 114 114
28 22 115 115 115
28 23 123 123 123
28 24 125 125 125
28 25 121 121 121
28 26 113 113 113
28 27 125 125 125
28 28 128 128 128
28 29 118 118 118
28 30 111 111 111
28 31 111 111 111

29 0 121 121 121
29 1 120 120 120
29 2 120 120 120
29 3 122 122 122
29 4 115 115 115
29 5 117 117 117
29 6 112 112 112
29 7 101 101 101
29 8 93 93 93
29 9 79 79 79
29 10 85 85 85
29 11 98 98 98
29 12 98 98 98
29 13 99 99 99
29 14 100 100 100
29 15 107 107 107
29 16 105 105 105
29 17 111 111 111
29 18 111 111 111
29 19 110 110 110
29 20 110 110 110
29 21 107 107 107
29 22 107 107 107
29 23 118 118 118
29 24 118 118 118
29 25 122 122 122
29 26 118 118 118
29 27 104 104 104
29 28 84 84 84
29 29 71 71 71
29 30 69 69 69
29 31 72 72 72

30 0 120 120 120
30 1 119 119 119
30 2 122 122 122
30 3 120 120 120
30 4 120 120 120
30 5 123 123 123
30 6 123 123 123
30 7 112 112 112
30 8 109 109 109
30 9 97 97 97
30 10 96 96 96
30 11 109 109 109
30 12 99 99 99
30 13 103 103 103
30 14 110 110 110
30 15 106 106 106
30 16 98 98 98
30 17 107 107 107
30 18 112 112 112
30 19 117 117 117
30 20 118 118 118
30 21 110 110 110
30 22 110 110 110
30 23 117 117 117
30 24 119 119 119
30 25 116 116 116
30 26 122 122 122
30 27 105 105 105
30 28 55 55 55
30 29 44 44 44
30 30 46 46 46
30 31 54 54 54

31 0 124 124 124
31 1 120 120 120
31 2 123 123 123
31 3 119 119 119
31 4 121 121 121
31 5 121 121 121
31 6 118 118 118
31 7 118 118 118
31 8 115 115 115
31 9 107 107 107
31 10 110 110 110
31 11 112 112 112
31 12 111 111 111
31 13 107 107 107
31 14 114 114 114
31 15 97 97 97
31 16 106 106 106
31 17 104 104 104
31 18 105 105 105
31 19 106 106 106
31 20 108 108 108
31 21 105 105 105
31 22 103 103 103
31 23 112 112 112
31 24 116 116 116
31 25 118 118 118
31 26 121 121 121
31 27 114 114 114
31 28 116 116 116
31 29 125 125 125
31 30 137 137 137
31 31 148 148 148



==> Cifra_figuretem/100/dp2.txt <==
0 0 205 195 174
0 1 210 202 177
0 2 209 194 164
0 3 203 197 163
0 4 200 191 168
0 5 204 201 163
0 6 207 195 165
0 7 215 203 167
0 8 209 204 168
0 9 218 200 163
0 10 214 206 177
0 11 221 206 176
0 12 213 204 169
0 13 216 203 170
0 14 210 200 176
0 15 212 201 173
0 16 203 197 162
0 17 207 213 164
0 18 202 197 164
0 19 207 179 165
0 20 199 193 156
0 21 197 187 159
0 22 194 186 150
0 23 194 186 149
0 24 186 182 141
0 25 173 163 136
0 26 180 172 136
0 27 176 176 143
0 28 191 184 151
0 29 198 192 160
0 30 206 194 163
0 31 199 185 158

1 0 219 204 178
1 1 216 202 173
1 2 208 202 171
1 3 209 193 167
1 4 202 195 163
1 5 206 199 165
1 6 210 198 160
1 7 211 206 165
1 8 210 196 163
1 9 214 198 170
1 10 214 204 173
1 11 212 209 173
1 12 221 211 167
1 13 219 198 168
1 14 217 208 176
1 15 207 207 176
1 16 216 206 174
1 17 210 204 169
1 18 215 202 166
1 19 210 211 169
1 20 214 198 146
1 21 211 199 170
1 22 204 192 161
1 23 202 194 169
1 24 204 190 157
1 25 194 184 151
1 26 183 179 146
1 27 185 177 148
1 28 186 187 165
1 29 203 205 170
1 30 208 192 175
1 31 206 197 173

2 0 215 201 172
2 1 211 202 173
2 2 210 199 169
2 3 207 194 166
2 4 197 201 164
2 5 207 197 171
2 6 208 200 160
2 7 204 195 168
2 8 190 193 161
2 9 203 187 163
2 10 206 201 168
2 11 210 200 167
2 12 211 199 167
2 13 217 198 169
2 14 219 204 174
2 15 225 203 176
2 16 210 209 168
2 17 211 209 166
2 18 211 209 165
2 19 209 200 169
2 20 218 199 167
2 21 207 202 166
2 22 214 193 161
2 23 202 195 161
2 24 187 180 158
2 25 184 167 146
2 26 186 182 149
2 27 185 185 149
2 28 193 190 157
2 29 199 186 169
2 30 198 198 169
2 31 205 202 174

3 0 216 210 167
3 1 207 203 169
3 2 210 199 167
3 3 204 196 165
3 4 206 203 165
3 5 206 191 168
3 6 208 201 165
3 7 204 192 162
3 8 205 192 163
3 9 203 191 158
3 10 205 195 163
3 11 193 197 168
3 12 205 196 166
3 13 215 200 168
3 14 216 215 169
3 15 220 202 173
3 16 222 206 171
3 17 215 204 169
3 18 213 205 173
3 19 211 205 169
3 20 210 203 167
3 21 211 204 165
3 22 201 200 169
3 23 137 151 126
3 24 120 125 116
3 25 111 110 103
3 26 116 113 105
3 27 155 149 138
3 28 206 193 165
3 29 198 201 169
3 30 199 196 165
3 31 192 192 153

4 0 210 202 168
4 1 207 207 164
4 2 205 201 164
4 3 206 193 160
4 4 202 204 165
4 5 210 202 169
4 6 210 203 167
4 7 204 196 158
4 8 205 190 165
4 9 201 194 180
4 10 204 192 159
4 11 197 197 165
4 12 209 197 162
4 13 198 192 166
4 14 207 201 166
4 15 217 199 162
4 16 215 208 165
4 17 218 204 169
4 18 207 208 166
4 19 205 193 158
4 20 200 188 157
4 21 196 192 157
4 22 147 135 126
4 23 71 78 70
4 24 73 90 101
4 25 65 73 81
4 26 51 56 53
4 27 88 94 79
4 28 160 156 133
4 29 190 187 157
4 30 190 184 154
4 31 184 181 144

5 0 203 203 174
5 1 211 202 160
5 2 214 202 166
5 3 215 201 163
5 4 213 200 174
5 5 216 207 169
5 6 216 200 165
5 7 206 196 166
5 8 203 197 164
5 9 201 193 160
5 10 201 192 163
5 11 207 196 163
5 12 202 187 163
5 13 198 189 161
5 14 192 182 156
5 15 183 179 158
5 16 182 171 165
5 17 173 166 151
5 18 169 157 148
5 19 163 149 142
5 20 161 147 140
5 21 135 126 114
5 22 59 64 49
5 23 66 72 79
5 24 81 92 100
5 25 67 71 73
5 26 71 71 68
5 27 70 76 76
5 28 95 101 87
5 29 142 140 118
5 30 172 173 131
5 31 173 175 126

6 0 210 198 165
6 1 206 203 163
6 2 215 210 169
6 3 216 201 165
6 4 209 202 167
6 5 212 207 169
6 6 205 200 169
6 7 199 192 166
6 8 191 182 164
6 9 177 169 156
6 10 174 159 149
6 11 165 157 153
6 12 160 146 154
6 13 147 136 148
6 14 145 139 132
6 15 139 127 144
6 16 139 129 131
6 17 137 120 138
6 18 136 124 137
6 19 132 133 136
6 20 131 126 135
6 21 78 71 74
6 22 36 54 48
6 23 61 67 71
6 24 72 82 83
6 25 57 60 54
6 26 80 81 77
6 27 68 72 63
6 28 127 128 101
6 29 161 162 127
6 30 172 160 120
6 31 171 170 120

7 0 203 190 157
7 1 198 183 160
7 2 195 181 157
7 3 187 174 156
7 4 173 165 141
7 5 163 155 151
7 6 155 150 146
7 7 146 141 149
7 8 139 132 148
7 9 141 132 141
7 10 132 132 145
7 11 134 124 142
7 12 135 116 141
7 13 124 122 134
7 14 122 119 139
7 15 131 117 136
7 16 130 119 137
7 17 132 123 130
7 18 137 118 135
7 19 131 121 132
7 20 125 101 129
7 21 59 60 70
7 22 44 59 52
7 23 37 44 45
7 24 52 57 59
7 25 61 68 72
7 26 62 72 75
7 27 90 95 75
7 28 177 167 142
7 29 181 177 145
7 30 166 163 121
7 31 156 151 109

8 0 152 143 141
8 1 143 134 142
8 2 142 132 141
8 3 147 120 131
8 4 132 126 137
8 5 124 124 141
8 6 129 120 138
8 7 129 117 140
8 8 122 120 138
8 9 135 122 138
8 10 130 115 137
8 11 126 120 135
8 12 128 122 139
8 13 127 117 132
8 14 121 120 138
8 15 129 121 138
8 16 130 125 141
8 17 126 123 134
8 18 125 124 135
8 19 133 122 134
8 20 101 101 107
8 21 47 56 58
8 22 68 79 73
8 23 51 42 47
8 24 37 41 35
8 25 69 71 79
8 26 84 87 83
8 27 145 147 115
8 28 184 181 144
8 29 171 164 130
8 30 164 159 121
8 31 159 155 113

9 0 127 113 139
9 1 124 118 137
9 2 128 118 138
9 3 127 126 138
9 4 125 122 132
9 5 127 122 127
9 6 131 124 134
9 7 125 119 137
9 8 122 122 135
9 9 135 126 136
9 10 134 126 135
9 11 128 120 131
9 12 129 120 131
9 13 134 121 130
9 14 131 117 140
9 15 129 122 134
9 16 124 132 141
9 17 127 127 130
9 18 139 124 138
9 19 92 87 97
9 20 45 43 42
9 21 65 78 73
9 22 80 83 86
9 23 57 62 52
9 24 50 48 54
9 25 66 76 76
9 26 83 83 76
9 27 179 171 147
9 28 179 187 144
9 29 179 168 134
9 30 169 166 124
9 31 163 158 119

10 0 132 120 133
10 1 125 117 127
10 2 125 119 140
10 3 130 119 140
10 4 129 125 135
10 5 115 117 127
10 6 126 129 135
10 7 127 128 141
10 8 127 124 137
10 9 133 118 135
10 10 135 119 131
10 11 134 122 129
10 12 132 118 128
10 13 134 119 127
10 14 131 116 134
10 15 127 122 133
10 16 125 121 132
10 17 129 117 140
10 18 100 86 91
10 19 41 43 44
10 20 44 51 45
10 21 77 67 82
10 22 84 88 91
10 23 64 72 77
10 24 48 66 77
10 25 59 66 69
10 26 54 56 58
10 27 166 165 128
10 28 183 180 142
10 29 181 177 137
10 30 176 171 136
10 31 171 160 135

11 0 119 125 143
11 1 129 119 141
11 2 123 120 140
11 3 131 123 144
11 4 134 130 132
11 5 124 118 135
11 6 121 119 130
11 7 118 113 130
11 8 125 124 135
11 9 129 118 132
11 10 141 139 131
11 11 131 119 133
11 12 129 120 120
11 13 130 120 131
11 14 133 119 143
11 15 122 124 136
11 16 131 122 133
11 17 83 79 88
11 18 46 45 43
11 19 59 64 63
11 20 81 79 85
11 21 77 83 80
11 22 61 80 69
11 23 72 79 87
11 24 64 69 73
11 25 48 53 57
11 26 46 50 42
11 27 161 163 127
11 28 183 177 138
11 29 178 170 134
11 30 178 171 139
11 31 174 174 132

12 0 122 113 136
12 1 128 122 140
12 2 132 114 134
12 3 128 111 134
12 4 135 127 137
12 5 130 122 135
12 6 122 119 133
12 7 118 117 137
12 8 125 118 135
12 9 125 120 136
12 10 128 125 134
12 11 127 124 138
12 12 125 128 137
12 13 129 125 137
12 14 129 119 138
12 15 123 118 129
12 16 90 87 94
12 17 44 50 47
12 18 52 54 53
12 19 68 72 73
12 20 76 82 80
12 21 81 87 92
12 22 77 81 85
12 23 70 86 93
12 24 74 88 87
12 25 95 97 97
12 26 107 102 84
12 27 165 168 133
12 28 177 170 136
12 29 166 168 135
12 30 177 177 132
12 31 183 173 132

13 0 127 122 135
13 1 126 118 136
13 2 128 119 134
13 3 127 118 132
13 4 134 124 133
13 5 131 122 144
13 6 122 123 134
13 7 123 114 135
13 8 117 116 133
13 9 124 117 127
13 10 124 120 133
13 11 123 119 134
13 12 131 122 133
13 13 130 122 137
13 14 119 111 126
13 15 82 78 80
13 16 46 45 43
13 17 52 48 46
13 18 53 69 50
13 19 57 56 51
13 20 57 53 52
13 21 67 73 67
13 22 86 84 95
13 23 74 83 91
13 24 119 128 134
13 25 160 166 162
13 26 156 159 139
13 27 164 172 127
13 28 165 165 126
13 29 173 164 123
13 30 171 164 129
13 31 168 170 126

14 0 137 115 126
14 1 121 117 137
14 2 131 120 137
14 3 133 121 140
14 4 128 119 135
14 5 134 121 137
14 6 130 119 130
14 7 120 117 132
14 8 124 118 126
14 9 124 122 136
14 10 124 116 131
14 11 118 118 136
14 12 124 126 137
14 13 123 114 128
14 14 81 77 80
14 15 58 52 47
14 16 43 53 44
14 17 59 65 48
14 18 59 72 49
14 19 62 64 46
14 20 54 51 38
14 21 63 67 62
14 22 76 87 81
14 23 104 108 110
14 24 153 157 169
14 25 156 164 150
14 26 165 168 133
14 27 156 171 128
14 28 167 167 127
14 29 158 170 126
14 30 167 164 128
14 31 172 169 131

15 0 129 126 134
15 1 131 113 133
15 2 116 121 138
15 3 126 130 141
15 4 127 118 134
15 5 131 122 130
15 6 135 120 138
15 7 125 116 126
15 8 120 106 131
15 9 118 119 131
15 10 128 116 137
15 11 133 116 133
15 12 126 125 137
15 13 87 88 95
15 14 65 55 51
15 15 64 61 46
15 16 51 51 41
15 17 48 49 38
15 18 62 57 43
15 19 63 56 47
15 20 58 51 38
15 21 66 62 62
15 22 93 97 103
15 23 147 157 156
15 24 157 156 154
15 25 156 152 139
15 26 176 174 142
15 27 170 170 134
15 28 163 171 121
15 29 169 166 117
15 30 171 163 124
15 31 171 171 121

16 0 126 120 129
16 1 127 118 137
16 2 125 123 137
16 3 126 116 134
16 4 131 113 139
16 5 118 119 133
16 6 127 117 135
16 7 127 119 128
16 8 125 110 135
16 9 119 115 132
16 10 125 124 139
16 11 113 116 138
16 12 114 112 122
16 13 83 85 73
16 14 57 59 47
16 15 61 55 48
16 16 52 48 47
16 17 49 42 33
16 18 56 52 32
16 19 53 44 29
16 20 58 52 44
16 21 105 104 104
16 22 153 158 159
16 23 137 149 144
16 24 148 144 131
16 25 178 178 157
16 26 192 184 159
16 27 185 180 152
16 28 182 174 140
16 29 184 169 135
16 30 174 164 135
16 31 172 176 128

17 0 125 120 130
17 1 131 118 137
17 2 127 116 134
17 3 128 133 134
17 4 136 120 139
17 5 127 116 133
17 6 124 113 132
17 7 129 115 128
17 8 138 119 134
17 9 129 117 149
17 10 110 97 128
17 11 92 88 92
17 12 77 81 73
17 13 69 62 52
17 14 50 51 25
17 15 52 44 26
17 16 47 39 23
17 17 51 41 33
17 18 77 67 54
17 19 113 109 95
17 20 111 121 112
17 21 155 153 161
17 22 159 160 155
17 23 136 135 126
17 24 163 155 141
17 25 206 199 176
17 26 201 198 173
17 27 204 187 165
17 28 197 187 160
17 29 191 176 153
17 30 180 178 143
17 31 170 173 137

18 0 130 114 133
18 1 126 116 132
18 2 123 118 129
18 3 110 111 134
18 4 127 114 134
18 5 119 118 134
18 6 123 115 130
18 7 120 122 131
18 8 127 115 131
18 9 113 104 112
18 10 67 62 64
18 11 39 39 20
18 12 41 31 23
18 13 41 30 24
18 14 57 46 40
18 15 64 56 30
18 16 79 68 61
18 17 136 132 122
18 18 174 163 153
18 19 181 178 184
18 20 164 155 151
18 21 144 138 134
18 22 131 134 128
18 23 135 125 126
18 24 158 149 142
18 25 213 203 186
18 26 210 199 181
18 27 213 195 172
18 28 203 190 170
18 29 198 185 160
18 30 174 177 146
18 31 179 174 135

19 0 122 116 130
19 1 121 118 126
19 2 136 116 134
19 3 122 114 132
19 4 120 115 129
19 5 121 121 130
19 6 129 118 132
19 7 128 117 137
19 8 105 102 101
19 9 55 55 49
19 10 22 18 18
19 11 38 28 32
19 12 49 46 39
19 13 51 43 43
19 14 97 90 87
19 15 104 97 108
19 16 103 90 97
19 17 137 128 120
19 18 153 162 136
19 19 138 132 128
19 20 125 115 108
19 21 127 118 122
19 22 137 127 129
19 23 120 110 128
19 24 137 124 129
19 25 206 190 177
19 26 212 202 191
19 27 209 200 182
19 28 204 191 169
19 29 198 185 159
19 30 184 171 142
19 31 180 170 142

20 0 133 118 132
20 1 123 119 135
20 2 123 114 133
20 3 128 116 126
20 4 126 116 131
20 5 122 119 130
20 6 130 120 133
20 7 102 100 103
20 8 51 41 41
20 9 36 32 29
20 10 81 75 77
20 11 109 107 114
20 12 121 107 122
20 13 111 96 120
20 14 122 115 131
20 15 116 117 135
20 16 126 118 122
20 17 80 70 73
20 18 108 97 94
20 19 105 99 104
20 20 68 65 69
20 21 123 114 126
20 22 125 117 132
20 23 128 113 131
20 24 126 117 118
20 25 174 171 154
20 26 211 200 179
20 27 208 189 171
20 28 205 193 153
20 29 193 168 154
20 30 181 165 137
20 31 175 165 126

21 0 129 115 132
21 1 125 106 134
21 2 139 126 137
21 3 122 112 135
21 4 129 113 133
21 5 127 118 133
21 6 94 82 90
21 7 32 31 21
21 8 38 36 34
21 9 105 101 98
21 10 133 122 136
21 11 128 112 132
21 12 131 111 133
21 13 130 109 128
21 14 124 111 131
21 15 118 114 131
21 16 124 118 133
21 17 93 99 103
21 18 116 109 121
21 19 123 116 137
21 20 88 90 93
21 21 100 102 108
21 22 123 119 136
21 23 128 122 129
21 24 122 108 121
21 25 160 149 136
21 26 207 195 180
21 27 197 183 171
21 28 189 183 162
21 29 184 174 150
21 30 168 162 143
21 31 161 164 135

22 0 128 125 132
22 1 125 116 132
22 2 128 110 133
22 3 128 122 131
22 4 110 113 122
22 5 86 79 93
22 6 32 29 27
22 7 33 29 34
22 8 105 97 99
22 9 128 123 132
22 10 132 115 131
22 11 119 115 122
22 12 120 113 129
22 13 126 117 129
22 14 119 115 136
22 15 119 113 133
22 16 120 120 136
22 17 109 104 118
22 18 112 112 126
22 19 112 107 135
22 20 98 97 112
22 21 73 85 83
22 22 90 98 122
22 23 87 100 123
22 24 79 83 101
22 25 124 124 131
22 26 192 198 209
22 27 174 184 200
22 28 150 159 173
22 29 124 129 146
22 30 99 107 115
22 31 93 102 117

23 0 115 120 133
23 1 115 120 133
23 2 125 120 137
23 3 129 119 136
23 4 80 71 89
23 5 47 49 59
23 6 28 30 41
23 7 79 81 106
23 8 92 102 129
23 9 88 97 120
23 10 90 98 120
23 11 94 101 123
23 12 89 98 126
23 13 84 102 125
23 14 89 89 118
23 15 72 93 124
23 16 83 96 121
23 17 76 95 116
23 18 75 91 117
23 19 71 84 119
23 20 71 81 110
23 21 54 69 88
23 22 56 64 83
23 23 65 82 113
23 24 65 80 110
23 25 83 93 112
23 26 190 204 202
23 27 199 218 211
23 28 172 175 185
23 29 108 118 120
23 30 68 75 89
23 31 60 80 78

24 0 123 113 134
24 1 120 112 136
24 2 134 119 133
24 3 85 83 92
24 4 57 51 72
24 5 49 43 66
24 6 21 27 23
24 7 41 43 50
24 8 59 77 91
24 9 66 86 114
24 10 81 88 113
24 11 83 91 119
24 12 76 87 116
24 13 69 79 103
24 14 63 79 102
24 15 66 87 114
24 16 60 84 113
24 17 69 84 112
24 18 78 90 107
24 19 72 85 119
24 20 57 80 112
24 21 57 84 102
24 22 48 60 79
24 23 67 76 99
24 24 64 90 114
24 25 69 80 82
24 26 180 188 188
24 27 241 247 249
24 28 216 220 223
24 29 182 189 194
24 30 171 173 186
24 31 147 152 155

25 0 124 116 134
25 1 102 123 131
25 2 120 115 127
25 3 83 64 77
25 4 54 44 44
25 5 54 39 33
25 6 54 41 39
25 7 66 44 36
25 8 80 61 57
25 9 106 94 96
25 10 116 106 118
25 11 115 109 113
25 12 113 108 119
25 13 108 101 119
25 14 105 97 117
25 15 95 97 116
25 16 92 105 122
25 17 90 96 115
25 18 80 89 114
25 19 82 91 118
25 20 77 79 110
25 21 79 80 86
25 22 77 78 88
25 23 71 88 88
25 24 70 79 99
25 25 73 76 85
25 26 164 144 159
25 27 249 251 247
25 28 243 246 246
25 29 233 232 241
25 30 240 241 244
25 31 240 247 243

26 0 118 114 133
26 1 124 116 131
26 2 122 112 131
26 3 108 92 97
26 4 84 60 57
26 5 93 56 41
26 6 97 72 60
26 7 101 70 58
26 8 96 62 49
26 9 113 81 78
26 10 117 103 108
26 11 124 104 114
26 12 120 107 121
26 13 119 113 122
26 14 127 111 124
26 15 124 115 120
26 16 119 113 126
26 17 106 105 108
26 18 83 80 88
26 19 98 96 109
26 20 103 101 130
26 21 112 101 109
26 22 115 95 98
26 23 95 84 90
26 24 105 88 92
26 25 101 87 92
26 26 136 123 127
26 27 230 219 228
26 28 228 239 240
26 29 221 222 230
26 30 219 224 222
26 31 220 217 226

27 0 120 115 122
27 1 124 116 128
27 2 121 116 130
27 3 113 107 122
27 4 103 84 89
27 5 88 65 67
27 6 95 73 70
27 7 99 64 65
27 8 93 53 55
27 9 105 74 66
27 10 114 91 88
27 11 117 94 110
27 12 117 105 116
27 13 121 112 123
27 14 122 107 113
27 15 124 108 112
27 16 120 102 109
27 17 116 93 98
27 18 88 75 80
27 19 85 76 87
27 20 102 92 101
27 21 125 114 118
27 22 126 108 109
27 23 125 107 115
27 24 123 111 121
27 25 121 109 115
27 26 120 102 117
27 27 173 176 179
27 28 185 190 195
27 29 163 173 178
27 30 160 166 169
27 31 153 163 169

28 0 120 118 126
28 1 116 115 135
28 2 124 118 135
28 3 118 113 129
28 4 106 97 119
28 5 111 88 97
28 6 107 67 80
28 7 105 82 80
28 8 98 64 59
28 9 100 69 57
28 10 108 83 82
28 11 115 98 91
28 12 114 98 101
28 13 114 97 105
28 14 119 93 105
28 15 123 105 105
28 16 127 106 110
28 17 122 105 108
28 18 113 97 96
28 19 93 85 97
28 20 111 98 91
28 21 121 110 111
28 22 119 106 120
28 23 126 117 124
28 24 127 119 129
28 25 125 114 124
28 26 121 105 113
28 27 125 125 126
28 28 115 133 135
28 29 110 123 120
28 30 106 109 118
28 31 105 113 116

29 0 115 111 137
29 1 117 109 134
29 2 120 112 127
29 3 117 118 130
29 4 117 109 121
29 5 118 102 131
29 6 111 99 127
29 7 112 89 102
29 8 111 81 86
29 9 97 69 70
29 10 105 78 72
29 11 114 91 88
29 12 113 84 98
29 13 110 91 95
29 14 110 96 95
29 15 120 99 101
29 16 111 99 106
29 17 125 102 105
29 18 124 110 100
29 19 122 97 111
29 20 124 101 106
29 21 118 99 106
29 22 115 96 111
29 23 126 112 117
29 24 124 112 119
29 25 125 115 126
29 26 128 110 116
29 27 103 107 102
29 28 94 85 74
29 29 73 76 64
29 30 66 74 68
29 31 67 76 74

30 0 117 115 127
30 1 115 113 129
30 2 120 116 131
30 3 122 110 129
30 4 118 119 124
30 5 118 110 141
30 6 123 113 133
30 7 126 108 102
30 8 113 100 113
30 9 107 88 96
30 10 108 85 93
30 11 123 95 107
30 12 113 92 93
30 13 117 96 95
30 14 127 103 98
30 15 119 100 98
30 16 120 82 91
30 17 120 100 100
30 18 126 103 107
30 19 124 109 119
30 20 129 113 111
30 21 122 104 105
30 22 118 106 107
30 23 128 112 112
30 24 123 115 118
30 25 127 103 118
30 26 124 118 124
30 27 111 105 100
30 28 50 59 55
30 29 42 47 42
30 30 48 47 42
30 31 58 58 46

31 0 122 117 133
31 1 120 115 125
31 2 117 120 130
31 3 116 114 125
31 4 120 110 131
31 5 116 116 131
31 6 116 103 136
31 7 125 107 122
31 8 119 109 116
31 9 111 99 112
31 10 119 100 112
31 11 122 103 112
31 12 125 104 104
31 13 117 100 106
31 14 129 106 109
31 15 114 89 87
31 16 127 98 93
31 17 121 96 95
31 18 120 95 101
31 19 114 98 107
31 20 125 106 93
31 21 119 99 97
31 22 111 100 99
31 23 120 109 106
31 24 129 106 113
31 25 122 117 115
31 26 129 110 123
31 27 123 111 107
31 28 125 119 102
31 29 141 132 104
31 30 153 145 113
31 31 168 159 116



==> Cifra_figuretem/100/dp3-gray.txt <==
0 0 192 192 192
0 1 169 169 169
0 2 156 156 156
0 3 186 186 186
0 4 215 215 215
0 5 209 209 209
0 6 188 188 188
0 7 190 190 190
0 8 195 195 195
0 9 172 172 172
0 10 117 117 117
0 11 151 151 151
0 12 169 169 169
0 13 188 188 188
0 14 193 193 193
0 15 190 190 190
0 16 182 182 182
0 17 208 208 208
0 18 201 201 201
0 19 195 195 195
0 20 171 171 171
0 21 162 162 162
0 22 175 175 175
0 23 170 170 170
0 24 162 162 162
0 25 186 186 186
0 26 164 164 164
0 27 144 144 144
0 28 190 190 190
0 29 196 196 196
0 30 186 186 186
0 31 175 175 175

1 0 207 207 207
1 1 180 180 180
1 2 171 171 171
1 3 181 181 181
1 4 208 208 208
1 5 193 193 193
1 6 183 183 183
1 7 172 172 172
1 8 178 178 178
1 9 120 120 120
1 10 6 6 6
1 11 93 93 93
1 12 171 171 171
1 13 188 188 188
1 14 171 171 171
1 15 156 156 156
1 16 183 183 183
1 17 193 193 193
1 18 187 187 187
1 19 180 180 180
1 20 180 180 180
1 21 162 162 162
1 22 172 172 172
1 23 161 161 161
1 24 164 164 164
1 25 212 212 212
1 26 186 186 186
1 27 163 163 163
1 28 186 186 186
1 29 193 193 193
1 30 175 175 175
1 31 185 185 185

2 0 190 190 190
2 1 169 169 169
2 2 166 166 166
2 3 197 197 197
2 4 205 205 205
2 5 178 178 178
2 6 177 177 177
2 7 191 191 191
2 8 168 168 168
2 9 88 88 88
2 10 3 3 3
2 11 33 33 33
2 12 156 156 156
2 13 165 165 165
2 14 159 159 159
2 15 150 150 150
2 16 166 166 166
2 17 180 180 180
2 18 171 171 171
2 19 167 167 167
2 20 166 166 166
2 21 144 144 144
2 22 150 150 150
2 23 155 155 155
2 24 165 165 165
2 25 203 203 203
2 26 183 183 183
2 27 154 154 154
2 28 157 157 157
2 29 171 171 171
2 30 170 170 170
2 31 190 190 190

3 0 188 188 188
3 1 171 171 171
3 2 163 163 163
3 3 201 201 201
3 4 203 203 203
3 5 208 208 208
3 6 202 202 202
3 7 192 192 192
3 8 182 182 182
3 9 124 124 124
3 10 70 70 70
3 11 7 7 7
3 12 60 60 60
3 13 132 132 132
3 14 143 143 143
3 15 141 141 141
3 16 136 136 136
3 17 143 143 143
3 18 146 146 146
3 19 148 148 148
3 20 134 134 134
3 21 122 122 122
3 22 138 138 138
3 23 141 141 141
3 24 174 174 174
3 25 177 177 177
3 26 155 155 155
3 27 147 147 147
3 28 139 139 139
3 29 126 126 126
3 30 144 144 144
3 31 174 174 174

4 0 187 187 187
4 1 162 162 162
4 2 165 165 165
4 3 195 195 195
4 4 174 174 174
4 5 193 193 193
4 6 204 204 204
4 7 185 185 185
4 8 183 183 183
4 9 151 151 151
4 10 147 147 147
4 11 110 110 110
4 12 45 45 45
4 13 81 81 81
4 14 100 100 100
4 15 115 115 115
4 16 127 127 127
4 17 137 137 137
4 18 152 152 152
4 19 156 156 156
4 20 165 165 165
4 21 152 152 152
4 22 162 162 162
4 23 154 154 154
4 24 172 172 172
4 25 155 155 155
4 26 148 148 148
4 27 142 142 142
4 28 152 152 152
4 29 145 145 145
4 30 130 130 130
4 31 136 136 136

5 0 180 180 180
5 1 177 177 177
5 2 171 171 171
5 3 202 202 202
5 4 183 183 183
5 5 197 197 197
5 6 196 196 196
5 7 178 178 178
5 8 153 153 153
5 9 141 141 141
5 10 147 147 147
5 11 158 158 158
5 12 143 143 143
5 13 137 137 137
5 14 140 140 140
5 15 135 135 135
5 16 148 148 148
5 17 163 163 163
5 18 181 181 181
5 19 184 184 184
5 20 194 194 194
5 21 190 190 190
5 22 183 183 183
5 23 168 168 168
5 24 151 151 151
5 25 118 118 118
5 26 114 114 114
5 27 120 120 120
5 28 149 149 149
5 29 165 165 165
5 30 152 152 152
5 31 145 145 145

6 0 181 181 181
6 1 186 186 186
6 2 199 199 199
6 3 205 205 205
6 4 191 191 191
6 5 192 192 192
6 6 194 194 194
6 7 201 201 201
6 8 142 142 142
6 9 104 104 104
6 10 114 114 114
6 11 123 123 123
6 12 162 162 162
6 13 188 188 188
6 14 197 197 197
6 15 183 183 183
6 16 175 175 175
6 17 182 182 182
6 18 194 194 194
6 19 200 200 200
6 20 191 191 191
6 21 186 186 186
6 22 181 181 181
6 23 163 163 163
6 24 132 132 132
6 25 88 88 88
6 26 74 74 74
6 27 89 89 89
6 28 146 146 146
6 29 185 185 185
6 30 173 173 173
6 31 168 168 168

7 0 173 173 173
7 1 186 186 186
7 2 187 187 187
7 3 197 197 197
7 4 195 195 195
7 5 205 205 205
7 6 191 191 191
7 7 193 193 193
7 8 182 182 182
7 9 148 148 148
7 10 100 100 100
7 11 99 99 99
7 12 138 138 138
7 13 173 173 173
7 14 185 185 185
7 15 183 183 183
7 16 177 177 177
7 17 187 187 187
7 18 206 206 206
7 19 208 208 208
7 20 196 196 196
7 21 175 175 175
7 22 167 167 167
7 23 159 159 159
7 24 138 138 138
7 25 102 102 102
7 26 76 76 76
7 27 84 84 84
7 28 156 156 156
7 29 183 183 183
7 30 169 169 169
7 31 179 179 179

8 0 181 181 181
8 1 182 182 182
8 2 176 176 176
8 3 182 182 182
8 4 200 200 200
8 5 187 187 187
8 6 176 176 176
8 7 189 189 189
8 8 199 199 199
8 9 183 183 183
8 10 147 147 147
8 11 109 109 109
8 12 116 116 116
8 13 137 137 137
8 14 154 154 154
8 15 155 155 155
8 16 177 177 177
8 17 203 203 203
8 18 220 220 220
8 19 221 221 221
8 20 219 219 219
8 21 192 192 192
8 22 166 166 166
8 23 160 160 160
8 24 147 147 147
8 25 125 125 125
8 26 80 80 80
8 27 83 83 83
8 28 153 153 153
8 29 187 187 187
8 30 179 179 179
8 31 171 171 171

9 0 181 181 181
9 1 175 175 175
9 2 187 187 187
9 3 201 201 201
9 4 193 193 193
9 5 174 174 174
9 6 170 170 170
9 7 184 184 184
9 8 188 188 188
9 9 166 166 166
9 10 114 114 114
9 11 82 82 82
9 12 72 72 72
9 13 76 76 76
9 14 120 120 120
9 15 149 149 149
9 16 192 192 192
9 17 216 216 216
9 18 224 224 224
9 19 228 228 228
9 20 233 233 233
9 21 221 221 221
9 22 184 184 184
9 23 170 170 170
9 24 154 154 154
9 25 132 132 132
9 26 105 105 105
9 27 111 111 111
9 28 165 165 165
9 29 174 174 174
9 30 168 168 168
9 31 169 169 169

10 0 186 186 186
10 1 180 180 180
10 2 189 189 189
10 3 196 196 196
10 4 190 190 190
10 5 188 188 188
10 6 188 188 188
10 7 181 181 181
10 8 189 189 189
10 9 153 153 153
10 10 92 92 92
10 11 48 48 48
10 12 30 30 30
10 13 46 46 46
10 14 98 98 98
10 15 160 160 160
10 16 199 199 199
10 17 210 210 210
10 18 218 218 218
10 19 224 224 224
10 20 235 235 235
10 21 228 228 228
10 22 195 195 195
10 23 168 168 168
10 24 151 151 151
10 25 130 130 130
10 26 121 121 121
10 27 157 157 157
10 28 179 179 179
10 29 171 171 171
10 30 169 169 169
10 31 174 174 174

11 0 183 183 183
11 1 181 181 181
11 2 194 194 194
11 3 196 196 196
11 4 192 192 192
11 5 186 186 186
11 6 188 188 188
11 7 177 177 177
11 8 182 182 182
11 9 163 163 163
11 10 120 120 120
11 11 58 58 58
11 12 16 16 16
11 13 27 27 27
11 14 96 96 96
11 15 169 169 169
11 16 189 189 189
11 17 184 184 184
11 18 197 197 197
11 19 215 215 215
11 20 226 226 226
11 21 230 230 230
11 22 207 207 207
11 23 174 174 174
11 24 147 147 147
11 25 141 141 141
11 26 134 134 134
11 27 162 162 162
11 28 167 167 167
11 29 168 168 168
11 30 176 176 176
11 31 169 169 169

12 0 183 183 183
12 1 175 175 175
12 2 186 186 186
12 3 192 192 192
12 4 178 178 178
12 5 187 187 187
12 6 200 200 200
12 7 181 181 181
12 8 183 183 183
12 9 173 173 173
12 10 151 151 151
12 11 121 121 121
12 12 60 60 60
12 13 44 44 44
12 14 89 89 89
12 15 167 167 167
12 16 177 177 177
12 17 176 176 176
12 18 187 187 187
12 19 202 202 202
12 20 214 214 214
12 21 227 227 227
12 22 221 221 221
12 23 179 179 179
12 24 157 157 157
12 25 170 170 170
12 26 163 163 163
12 27 168 168 168
12 28 169 169 169
12 29 187 187 187
12 30 205 205 205
12 31 198 198 198

13 0 166 166 166
13 1 185 185 185
13 2 193 193 193
13 3 188 188 188
13 4 181 181 181
13 5 177 177 177
13 6 184 184 184
13 7 188 188 188
13 8 187 187 187
13 9 170 170 170
13 10 160 160 160
13 11 158 158 158
13 12 130 130 130
13 13 105 105 105
13 14 98 98 98
13 15 151 151 151
13 16 170 170 170
13 17 180 180 180
13 18 188 188 188
13 19 189 189 189
13 20 190 190 190
13 21 220 220 220
13 22 229 229 229
13 23 183 183 183
13 24 157 157 157
13 25 134 134 134
13 26 131 131 131
13 27 121 121 121
13 28 160 160 160
13 29 183 183 183
13 30 201 201 201
13 31 216 216 216

14 0 183 183 183
14 1 196 196 196
14 2 211 211 211
14 3 211 211 211
14 4 192 192 192
14 5 172 172 172
14 6 177 177 177
14 7 179 179 179
14 8 183 183 183
14 9 177 177 177
14 10 165 165 165
14 11 152 152 152
14 12 130 130 130
14 13 138 138 138
14 14 141 141 141
14 15 158 158 158
14 16 173 173 173
14 17 186 186 186
14 18 202 202 202
14 19 198 198 198
14 20 173 173 173
14 21 189 189 189
14 22 200 200 200
14 23 171 171 171
14 24 128 128 128
14 25 69 69 69
14 26 72 72 72
14 27 70 70 70
14 28 89 89 89
14 29 131 131 131
14 30 187 187 187
14 31 212 212 212

15 0 191 191 191
15 1 193 193 193
15 2 220 220 220
15 3 222 222 222
15 4 140 140 140
15 5 97 97 97
15 6 146 146 146
15 7 183 183 183
15 8 187 187 187
15 9 159 159 159
15 10 134 134 134
15 11 140 140 140
15 12 111 111 111
15 13 141 141 141
15 14 153 153 153
15 15 171 171 171
15 16 195 195 195
15 17 209 209 209
15 18 224 224 224
15 19 218 218 218
15 20 202 202 202
15 21 170 170 170
15 22 148 148 148
15 23 134 134 134
15 24 132 132 132
15 25 79 79 79
15 26 57 57 57
15 27 41 41 41
15 28 23 23 23
15 29 32 32 32
15 30 125 125 125
15 31 179 179 179

16 0 166 166 166
16 1 179 179 179
16 2 206 206 206
16 3 173 173 173
16 4 93 93 93
16 5 58 58 58
16 6 104 104 104
16 7 155 155 155
16 8 158 158 158
16 9 153 153 153
16 10 124 124 124
16 11 131 131 131
16 12 102 102 102
16 13 122 122 122
16 14 150 150 150
16 15 178 178 178
16 16 204 204 204
16 17 226 226 226
16 18 223 223 223
16 19 229 229 229
16 20 228 228 228
16 21 199 199 199
16 22 148 148 148
16 23 127 127 127
16 24 113 113 113
16 25 75 75 75
16 26 50 50 50
16 27 26 26 26
16 28 9 9 9
16 29 13 13 13
16 30 77 77 77
16 31 142 142 142

17 0 154 154 154
17 1 180 180 180
17 2 192 192 192
17 3 143 143 143
17 4 95 95 95
17 5 101 101 101
17 6 114 114 114
17 7 122 122 122
17 8 117 117 117
17 9 124 124 124
17 10 102 102 102
17 11 64 64 64
17 12 94 94 94
17 13 150 150 150
17 14 189 189 189
17 15 210 210 210
17 16 213 213 213
17 17 205 205 205
17 18 205 205 205
17 19 221 221 221
17 20 231 231 231
17 21 232 232 232
17 22 194 194 194
17 23 132 132 132
17 24 94 94 94
17 25 49 49 49
17 26 34 34 34
17 27 27 27 27
17 28 15 15 15
17 29 37 37 37
17 30 104 104 104
17 31 154 154 154

18 0 127 127 127
18 1 174 174 174
18 2 196 196 196
18 3 148 148 148
18 4 96 96 96
18 5 99 99 99
18 6 112 112 112
18 7 121 121 121
18 8 121 121 121
18 9 109 109 109
18 10 87 87 87
18 11 23 23 23
18 12 106 106 106
18 13 190 190 190
18 14 193 193 193
18 15 190 190 190
18 16 184 184 184
18 17 186 186 186
18 18 183 183 183
18 19 180 180 180
18 20 199 199 199
18 21 240 240 240
18 22 227 227 227
18 23 172 172 172
18 24 92 92 92
18 25 30 30 30
18 26 35 35 35
18 27 26 26 26
18 28 25 25 25
18 29 66 66 66
18 30 161 161 161
18 31 177 177 177

19 0 135 135 135
19 1 133 133 133
19 2 152 152 152
19 3 152 152 152
19 4 101 101 101
19 5 85 85 85
19 6 97 97 97
19 7 115 115 115
19 8 117 117 117
19 9 107 107 107
19 10 73 73 73
19 11 28 28 28
19 12 108 108 108
19 13 164 164 164
19 14 173 173 173
19 15 178 178 178
19 16 173 173 173
19 17 190 190 190
19 18 210 210 210
19 19 149 149 149
19 20 176 176 176
19 21 232 232 232
19 22 224 224 224
19 23 190 190 190
19 24 97 97 97
19 25 40 40 40
19 26 43 43 43
19 27 55 55 55
19 28 70 70 70
19 29 142 142 142
19 30 183 183 183
19 31 195 195 195

20 0 179 179 179
20 1 146 146 146
20 2 129 129 129
20 3 125 125 125
20 4 121 121 121
20 5 98 98 98
20 6 93 93 93
20 7 95 95 95
20 8 100 100 100
20 9 102 102 102
20 10 52 52 52
20 11 38 38 38
20 12 92 92 92
20 13 114 114 114
20 14 147 147 147
20 15 178 178 178
20 16 161 161 161
20 17 167 167 167
20 18 164 164 164
20 19 59 59 59
20 20 96 96 96
20 21 191 191 191
20 22 213 213 213
20 23 200 200 200
20 24 127 127 127
20 25 62 62 62
20 26 45 45 45
20 27 97 97 97
20 28 141 141 141
20 29 179 179 179
20 30 172 172 172
20 31 166 166 166

21 0 192 192 192
21 1 178 178 178
21 2 158 158 158
21 3 157 157 157
21 4 178 178 178
21 5 163 163 163
21 6 160 160 160
21 7 171 171 171
21 8 174 174 174
21 9 172 172 172
21 10 118 118 118
21 11 69 69 69
21 12 66 66 66
21 13 64 64 64
21 14 114 114 114
21 15 155 155 155
21 16 135 135 135
21 17 108 108 108
21 18 72 72 72
21 19 22 22 22
21 20 52 52 52
21 21 125 125 125
21 22 176 176 176
21 23 177 177 177
21 24 142 142 142
21 25 84 84 84
21 26 75 75 75
21 27 159 159 159
21 28 189 189 189
21 29 187 187 187
21 30 189 189 189
21 31 173 173 173

22 0 179 179 179
22 1 166 166 166
22 2 181 181 181
22 3 180 180 180
22 4 187 187 187
22 5 200 200 200
22 6 180 180 180
22 7 198 198 198
22 8 185 185 185
22 9 170 170 170
22 10 130 130 130
22 11 65 65 65
22 12 49 49 49
22 13 44 44 44
22 14 95 95 95
22 15 101 101 101
22 16 88 88 88
22 17 57 57 57
22 18 32 32 32
22 19 47 47 47
22 20 67 67 67
22 21 70 70 70
22 22 118 118 118
22 23 125 125 125
22 24 134 134 134
22 25 124 124 124
22 26 121 121 121
22 27 175 175 175
22 28 178 178 178
22 29 171 171 171
22 30 172 172 172
22 31 191 191 191

23 0 179 179 179
23 1 181 181 181
23 2 198 198 198
23 3 179 179 179
23 4 175 175 175
23 5 201 201 201
23 6 191 191 191
23 7 200 200 200
23 8 183 183 183
23 9 144 144 144
23 10 102 102 102
23 11 60 60 60
23 12 53 53 53
23 13 39 39 39
23 14 48 48 48
23 15 50 50 50
23 16 64 64 64
23 17 59 59 59
23 18 61 61 61
23 19 112 112 112
23 20 140 140 140
23 21 123 123 123
23 22 111 111 111
23 23 120 120 120
23 24 116 116 116
23 25 143 143 143
23 26 173 173 173
23 27 196 196 196
23 28 191 191 191
23 29 187 187 187
23 30 180 180 180
23 31 187 187 187

24 0 188 188 188
24 1 195 195 195
24 2 197 197 197
24 3 182 182 182
24 4 184 184 184
24 5 193 193 193
24 6 167 167 167
24 7 190 190 190
24 8 163 163 163
24 9 111 111 111
24 10 85 85 85
24 11 76 76 76
24 12 48 48 48
24 13 45 45 45
24 14 33 33 33
24 15 62 62 62
24 16 92 92 92
24 17 99 99 99
24 18 108 108 108
24 19 116 116 116
24 20 158 158 158
24 21 145 145 145
24 22 137 137 137
24 23 139 139 139
24 24 132 132 132
24 25 131 131 131
24 26 188 188 188
24 27 202 202 202
24 28 186 186 186
24 29 169 169 169
24 30 181 181 181
24 31 184 184 184

25 0 192 192 192
25 1 176 176 176
25 2 198 198 198
25 3 193 193 193
25 4 196 196 196
25 5 187 187 187
25 6 196 196 196
25 7 193 193 193
25 8 149 149 149
25 9 85 85 85
25 10 81 81 81
25 11 90 90 90
25 12 58 58 58
25 13 57 57 57
25 14 48 48 48
25 15 60 60 60
25 16 98 98 98
25 17 88 88 88
25 18 92 92 92
25 19 75 75 75
25 20 92 92 92
25 21 92 92 92
25 22 131 131 131
25 23 159 159 159
25 24 149 149 149
25 25 137 137 137
25 26 203 203 203
25 27 203 203 203
25 28 188 188 188
25 29 175 175 175
25 30 200 200 200
25 31 200 200 200

26 0 195 195 195
26 1 187 187 187
26 2 208 208 208
26 3 197 197 197
26 4 187 187 187
26 5 209 209 209
26 6 215 215 215
26 7 181 181 181
26 8 138 138 138
26 9 92 92 92
26 10 106 106 106
26 11 93 93 93
26 12 101 101 101
26 13 85 85 85
26 14 70 70 70
26 15 46 46 46
26 16 61 61 61
26 17 65 65 65
26 18 48 48 48
26 19 43 43 43
26 20 46 46 46
26 21 74 74 74
26 22 128 128 128
26 23 160 160 160
26 24 179 179 179
26 25 163 163 163
26 26 206 206 206
26 27 205 205 205
26 28 175 175 175
26 29 178 178 178
26 30 195 195 195
26 31 193 193 193

27 0 185 185 185
27 1 187 187 187
27 2 217 217 217
27 3 189 189 189
27 4 171 171 171
27 5 214 214 214
27 6 219 219 219
27 7 172 172 172
27 8 166 166 166
27 9 132 132 132
27 10 129 129 129
27 11 103 103 103
27 12 122 122 122
27 13 108 108 108
27 14 76 76 76
27 15 53 53 53
27 16 60 60 60
27 17 56 56 56
27 18 36 36 36
27 19 30 30 30
27 20 46 46 46
27 21 75 75 75
27 22 129 129 129
27 23 177 177 177
27 24 197 197 197
27 25 177 177 177
27 26 196 196 196
27 27 200 200 200
27 28 177 177 177
27 29 197 197 197
27 30 209 209 209
27 31 192 192 192

28 0 209 209 209
28 1 183 183 183
28 2 206 206 206
28 3 190 190 190
28 4 184 184 184
28 5 204 204 204
28 6 206 206 206
28 7 207 207 207
28 8 198 198 198
28 9 178 178 178
28 10 146 146 146
28 11 129 129 129
28 12 147 147 147
28 13 144 144 144
28 14 92 92 92
28 15 50 50 50
28 16 41 41 41
28 17 27 27 27
28 18 24 24 24
28 19 5 5 5
28 20 22 22 22
28 21 39 39 39
28 22 75 75 75
28 23 176 176 176
28 24 210 210 210
28 25 182 182 182
28 26 170 170 170
28 27 217 217 217
28 28 219 219 219
28 29 207 207 207
28 30 205 205 205
28 31 185 185 185

29 0 201 201 201
29 1 195 195 195
29 2 197 197 197
29 3 187 187 187
29 4 215 215 215
29 5 213 213 213
29 6 202 202 202
29 7 197 197 197
29 8 175 175 175
29 9 166 166 166
29 10 158 158 158
29 11 154 154 154
29 12 167 167 167
29 13 161 161 161
29 14 94 94 94
29 15 55 55 55
29 16 45 45 45
29 17 32 32 32
29 18 28 28 28
29 19 29 29 29
29 20 44 44 44
29 21 75 75 75
29 22 58 58 58
29 23 108 108 108
29 24 188 188 188
29 25 195 195 195
29 26 170 170 170
29 27 191 191 191
29 28 199 199 199
29 29 172 172 172
29 30 191 191 191
29 31 177 177 177

30 0 173 173 173
30 1 155 155 155
30 2 167 167 167
30 3 172 172 172
30 4 176 176 176
30 5 207 207 207
30 6 181 181 181
30 7 176 176 176
30 8 174 174 174
30 9 168 168 168
30 10 173 173 173
30 11 164 164 164
30 12 158 158 158
30 13 134 134 134
30 14 122 122 122
30 15 155 155 155
30 16 122 122 122
30 17 114 114 114
30 18 132 132 132
30 19 154 154 154
30 20 166 166 166
30 21 185 185 185
30 22 161 161 161
30 23 120 120 120
30 24 122 122 122
30 25 168 168 168
30 26 175 175 175
30 27 163 163 163
30 28 174 174 174
30 29 186 186 186
30 30 194 194 194
30 31 183 183 183

31 0 155 155 155
31 1 125 125 125
31 2 132 132 132
31 3 125 125 125
31 4 133 133 133
31 5 182 182 182
31 6 182 182 182
31 7 192 192 192
31 8 204 204 204
31 9 174 174 174
31 10 126 126 126
31 11 143 143 143
31 12 162 162 162
31 13 157 157 157
31 14 183 183 183
31 15 204 204 204
31 16 208 208 208
31 17 196 196 196
31 18 210 210 210
31 19 218 218 218
31 20 202 202 202
31 21 223 223 223
31 22 205 205 205
31 23 191 191 191
31 24 143 143 143
31 25 149 149 149
31 26 173 173 173
31 27 181 181 181
31 28 181 181 181
31 29 173 173 173
31 30 192 192 192
31 31 207 207 207



==> Cifra_figuretem/100/dp3.txt <==
0 0 170 185 221
0 1 142 163 203
0 2 134 147 186
0 3 177 178 203
0 4 204 202 240
0 5 192 196 239
0 6 173 178 212
0 7 168 183 220
0 8 177 185 223
0 9 164 166 188
0 10 107 108 137
0 11 133 142 178
0 12 154 156 196
0 13 171 183 210
0 14 183 182 213
0 15 175 182 212
0 16 180 184 182
0 17 200 200 225
0 18 190 199 216
0 19 186 185 215
0 20 156 164 193
0 21 145 151 190
0 22 158 166 200
0 23 147 158 205
0 24 147 152 187
0 25 170 181 206
0 26 145 158 189
0 27 124 134 175
0 28 168 169 233
0 29 178 187 224
0 30 171 179 208
0 31 163 165 198

1 0 187 200 233
1 1 160 167 214
1 2 141 160 212
1 3 164 175 205
1 4 192 200 232
1 5 179 180 219
1 6 165 169 216
1 7 156 160 200
1 8 159 169 206
1 9 108 118 135
1 10 0 5 16
1 11 88 86 104
1 12 155 163 196
1 13 164 183 217
1 14 150 159 204
1 15 133 146 190
1 16 165 178 207
1 17 176 185 220
1 18 173 174 214
1 19 166 173 203
1 20 168 168 204
1 21 138 151 196
1 22 147 163 207
1 23 144 148 189
1 24 154 156 182
1 25 206 203 228
1 26 172 178 209
1 27 139 153 198
1 28 165 169 223
1 29 180 183 216
1 30 158 172 196
1 31 167 178 212

2 0 165 176 230
2 1 150 153 203
2 2 130 161 206
2 3 181 187 222
2 4 192 193 230
2 5 165 164 204
2 6 150 166 213
2 7 172 178 223
2 8 155 155 194
2 9 81 89 94
2 10 3 4 2
2 11 25 27 48
2 12 146 152 172
2 13 149 155 191
2 14 134 148 194
2 15 121 139 192
2 16 149 154 196
2 17 171 169 199
2 18 158 157 197
2 19 152 157 191
2 20 156 155 188
2 21 115 141 176
2 22 130 140 180
2 23 140 142 183
2 24 158 155 181
2 25 201 196 211
2 26 178 178 193
2 27 140 145 177
2 28 138 143 190
2 29 153 158 200
2 30 150 162 197
2 31 168 186 215

3 0 166 179 218
3 1 147 158 208
3 2 140 152 197
3 3 187 189 227
3 4 185 192 231
3 5 184 210 231
3 6 189 194 223
3 7 180 186 210
3 8 173 176 197
3 9 122 124 127
3 10 71 76 63
3 11 7 9 6
3 12 50 60 72
3 13 123 125 147
3 14 130 126 173
3 15 132 127 165
3 16 122 126 161
3 17 136 136 157
3 18 138 136 166
3 19 135 138 171
3 20 117 127 159
3 21 104 109 152
3 22 118 127 170
3 23 127 131 165
3 24 166 170 185
3 25 181 168 181
3 26 158 149 157
3 27 146 142 152
3 28 127 131 159
3 29 106 117 155
3 30 124 133 176
3 31 155 165 203

4 0 164 179 220
4 1 143 153 191
4 2 146 155 194
4 3 177 189 220
4 4 150 167 204
4 5 178 181 221
4 6 189 202 222
4 7 174 180 202
4 8 177 178 195
4 9 152 156 145
4 10 150 144 146
4 11 116 103 111
4 12 48 41 47
4 13 79 73 91
4 14 94 85 121
4 15 113 96 136
4 16 118 115 147
4 17 128 126 156
4 18 142 143 171
4 19 145 147 176
4 20 154 154 188
4 21 135 147 173
4 22 152 156 179
4 23 156 137 169
4 24 175 161 181
4 25 159 146 159
4 26 156 138 150
4 27 160 136 130
4 28 150 141 165
4 29 123 131 180
4 30 112 113 166
4 31 113 125 170

5 0 156 172 211
5 1 157 174 201
5 2 154 169 191
5 3 186 200 219
5 4 169 175 205
5 5 179 191 221
5 6 183 184 219
5 7 159 172 205
5 8 143 146 171
5 9 145 135 144
5 10 163 139 140
5 11 170 151 153
5 12 148 135 145
5 13 131 123 158
5 14 138 127 155
5 15 133 126 147
5 16 143 140 161
5 17 160 150 179
5 18 176 171 195
5 19 177 176 199
5 20 191 181 209
5 21 184 181 204
5 22 182 172 195
5 23 169 157 177
5 24 155 143 155
5 25 129 109 115
5 26 130 105 107
5 27 134 112 115
5 28 145 139 161
5 29 148 153 193
5 30 124 139 192
5 31 123 138 176

6 0 161 177 206
6 1 169 188 203
6 2 179 200 218
6 3 189 199 227
6 4 189 179 206
6 5 178 188 211
6 6 181 185 216
6 7 193 192 219
6 8 131 131 163
6 9 109 97 106
6 10 118 113 110
6 11 130 112 128
6 12 165 154 166
6 13 189 183 192
6 14 193 183 214
6 15 180 177 192
6 16 169 167 188
6 17 176 172 198
6 18 187 188 206
6 19 197 190 211
6 20 188 181 205
6 21 186 176 196
6 22 191 167 185
6 23 167 155 167
6 24 135 127 136
6 25 99 79 87
6 26 91 67 63
6 27 98 78 92
6 28 137 139 162
6 29 167 177 209
6 30 148 165 206
6 31 145 159 200

7 0 151 161 208
7 1 165 185 210
7 2 174 180 207
7 3 179 190 223
7 4 177 189 218
7 5 201 196 217
7 6 173 189 211
7 7 178 190 213
7 8 167 176 203
7 9 142 139 163
7 10 100 95 105
7 11 103 93 102
7 12 135 133 146
7 13 171 167 180
7 14 184 178 194
7 15 182 172 194
7 16 171 168 191
7 17 177 178 204
7 18 202 197 219
7 19 202 204 219
7 20 193 188 207
7 21 170 169 184
7 22 169 154 178
7 23 161 151 166
7 24 139 128 145
7 25 110 93 104
7 26 87 68 74
7 27 87 77 88
7 28 137 145 185
7 29 168 178 202
7 30 150 160 196
7 31 157 169 212

8 0 153 177 212
8 1 160 172 213
8 2 153 166 210
8 3 156 179 209
8 4 181 194 224
8 5 170 180 210
8 6 162 168 198
8 7 171 181 213
8 8 182 196 219
8 9 165 177 207
8 10 134 142 164
8 11 106 103 117
8 12 118 108 123
8 13 136 125 151
8 14 151 149 161
8 15 150 146 168
8 16 175 173 184
8 17 197 192 218
8 18 214 216 231
8 19 220 216 227
8 20 214 214 230
8 21 188 185 202
8 22 162 160 177
8 23 166 144 170
8 24 148 141 153
8 25 132 119 125
8 26 83 73 85
8 27 72 74 104
8 28 131 146 182
8 29 175 177 208
8 30 162 170 204
8 31 149 163 202

9 0 160 170 212
9 1 156 162 207
9 2 168 178 217
9 3 173 206 225
9 4 172 186 220
9 5 152 167 203
9 6 141 161 208
9 7 164 176 212
9 8 169 182 213
9 9 144 159 194
9 10 99 106 136
9 11 76 82 88
9 12 70 68 77
9 13 78 72 77
9 14 114 110 136
9 15 137 143 169
9 16 183 184 209
9 17 205 214 229
9 18 218 220 233
9 19 219 227 238
9 20 231 231 236
9 21 215 214 233
9 22 179 178 194
9 23 177 154 181
9 24 148 147 165
9 25 134 129 132
9 26 104 98 113
9 27 99 103 130
9 28 138 156 200
9 29 152 162 208
9 30 151 155 197
9 31 138 165 204

10 0 169 178 212
10 1 162 174 204
10 2 170 179 217
10 3 178 191 219
10 4 171 184 215
10 5 166 181 216
10 6 164 179 221
10 7 155 174 215
10 8 175 183 209
10 9 133 143 183
10 10 72 88 115
10 11 37 45 62
10 12 34 28 28
10 13 45 46 48
10 14 97 93 105
10 15 151 150 178
10 16 190 192 215
10 17 208 203 221
10 18 211 213 229
10 19 216 224 232
10 20 235 227 243
10 21 227 223 235
10 22 187 195 203
10 23 167 163 174
10 24 149 142 162
10 25 129 127 134
10 26 120 108 136
10 27 145 146 179
10 28 155 174 207
10 29 143 163 207
10 30 152 160 194
10 31 158 166 197

11 0 162 174 212
11 1 165 175 201
11 2 173 185 223
11 3 172 192 223
11 4 171 192 214
11 5 168 179 211
11 6 166 181 218
11 7 159 174 199
11 8 151 179 215
11 9 145 150 194
11 10 104 109 148
11 11 50 49 77
11 12 14 14 20
11 13 34 21 26
11 14 96 85 107
11 15 160 157 191
11 16 185 175 207
11 17 186 175 191
11 18 195 192 203
11 19 217 210 217
11 20 224 223 230
11 21 226 224 241
11 22 204 201 217
11 23 165 169 187
11 24 146 140 156
11 25 137 132 155
11 26 126 129 147
11 27 148 155 182
11 28 147 156 197
11 29 149 161 195
11 30 163 168 196
11 31 156 159 192

12 0 163 181 207
12 1 154 169 201
12 2 163 182 213
12 3 173 181 222
12 4 164 161 210
12 5 166 177 217
12 6 183 193 223
12 7 164 172 208
12 8 160 177 210
12 9 153 161 207
12 10 130 145 179
12 11 104 113 146
12 12 53 53 74
12 13 38 37 57
12 14 86 87 95
12 15 162 157 183
12 16 176 167 188
12 17 183 165 181
12 18 195 174 191
12 19 206 197 203
12 20 218 208 217
12 21 218 223 240
12 22 218 213 231
12 23 175 170 191
12 24 156 142 174
12 25 173 157 181
12 26 157 158 173
12 27 156 156 192
12 28 161 154 193
12 29 173 177 211
12 30 196 197 220
12 31 191 194 209

13 0 138 164 196
13 1 163 186 206
13 2 181 186 213
13 3 163 184 218
13 4 162 171 212
13 5 152 169 209
13 6 159 178 214
13 7 168 178 218
13 8 170 176 215
13 9 142 169 198
13 10 140 156 185
13 11 140 151 184
13 12 120 123 148
13 13 99 100 118
13 14 92 90 112
13 15 143 148 160
13 16 173 163 174
13 17 186 179 176
13 18 192 184 187
13 19 194 177 196
13 20 196 183 190
13 21 220 212 229
13 22 226 222 240
13 23 186 176 189
13 24 155 151 166
13 25 135 126 142
13 26 133 125 134
13 27 127 100 136
13 28 157 152 172
13 29 179 178 190
13 30 201 197 205
13 31 210 209 227

14 0 162 176 210
14 1 185 190 214
14 2 203 203 226
14 3 195 206 231
14 4 179 183 215
14 5 155 164 198
14 6 156 167 209
14 7 156 172 209
14 8 167 175 207
14 9 162 170 199
14 10 155 159 182
14 11 141 146 168
14 12 128 122 141
14 13 135 136 142
14 14 136 135 152
14 15 161 146 165
14 16 178 164 176
14 17 188 178 191
14 18 203 203 201
14 19 205 190 198
14 20 178 169 174
14 21 193 180 193
14 22 206 191 202
14 23 176 166 172
14 24 133 122 129
14 25 81 64 61
14 26 83 65 67
14 27 81 67 61
14 28 101 85 81
14 29 135 128 130
14 30 191 178 193
14 31 207 206 222

15 0 171 181 220
15 1 173 176 231
15 2 217 212 231
15 3 230 218 218
15 4 146 135 138
15 5 99 92 100
15 6 145 135 157
15 7 174 167 207
15 8 179 181 202
15 9 152 153 173
15 10 138 128 138
15 11 144 131 147
15 12 119 96 117
15 13 147 128 147
15 14 154 145 160
15 15 176 158 179
15 16 198 185 201
15 17 207 205 216
15 18 224 223 225
15 19 216 215 223
15 20 203 196 208
15 21 178 161 171
15 22 153 143 147
15 23 141 129 132
15 24 141 128 128
15 25 93 70 74
15 26 69 54 50
15 27 51 37 34
15 28 39 10 20
15 29 34 30 32
15 30 135 117 123
15 31 178 164 194

16 0 140 159 198
16 1 158 174 206
16 2 203 195 220
16 3 180 166 174
16 4 117 88 75
16 5 77 51 44
16 6 113 97 101
16 7 162 152 150
16 8 165 146 163
16 9 162 145 152
16 10 131 115 125
16 11 138 123 132
16 12 111 94 102
16 13 115 120 132
16 14 147 142 159
16 15 178 169 188
16 16 199 200 213
16 17 223 221 234
16 18 223 220 226
16 19 226 231 231
16 20 231 224 228
16 21 202 193 201
16 22 156 147 141
16 23 136 122 122
16 24 122 109 107
16 25 91 70 66
16 26 72 42 37
16 27 47 16 14
16 28 21 2 5
16 29 33 12 0
16 30 88 71 73
16 31 134 130 160

17 0 134 144 185
17 1 161 174 204
17 2 180 185 212
17 3 148 130 152
17 4 110 94 82
17 5 123 97 84
17 6 135 111 96
17 7 142 119 106
17 8 135 109 108
17 9 140 114 120
17 10 113 94 99
17 11 70 61 60
17 12 95 86 101
17 13 147 145 157
17 14 187 184 197
17 15 209 203 218
17 16 212 206 221
17 17 202 197 218
17 18 203 198 215
17 19 220 213 228
17 20 227 222 243
17 21 231 226 238
17 22 197 190 196
17 23 136 130 129
17 24 105 89 88
17 25 67 43 38
17 26 59 24 18
17 27 44 24 12
17 28 28 11 7
17 29 49 33 30
17 30 114 97 102
17 31 143 144 174

18 0 106 126 149
18 1 155 167 199
18 2 180 195 211
18 3 143 139 160
18 4 112 93 84
18 5 115 97 85
18 6 127 111 98
18 7 141 120 101
18 8 144 112 107
18 9 132 108 89
18 10 106 87 68
18 11 31 20 20
18 12 100 108 111
18 13 189 180 200
18 14 189 192 199
18 15 192 178 200
18 16 185 172 196
18 17 185 175 199
18 18 182 170 196
18 19 180 168 191
18 20 202 189 206
18 21 246 232 241
18 22 228 221 233
18 23 175 166 175
18 24 104 86 87
18 25 46 21 22
18 26 58 27 20
18 27 53 19 6
18 28 41 20 14
18 29 75 61 63
18 30 155 148 179
18 31 163 164 204

19 0 115 130 160
19 1 117 129 152
19 2 135 147 176
19 3 138 144 176
19 4 106 101 96
19 5 90 85 81
19 6 102 97 93
19 7 132 114 100
19 8 134 114 104
19 9 118 101 102
19 10 84 68 66
19 11 36 27 23
19 12 95 96 133
19 13 166 157 170
19 14 182 166 172
19 15 180 169 185
19 16 177 160 181
19 17 195 172 202
19 18 217 200 213
19 19 162 132 153
19 20 189 167 174
19 21 243 222 230
19 22 224 222 227
19 23 193 186 191
19 24 107 90 94
19 25 58 32 30
19 26 66 48 15
19 27 72 52 42
19 28 78 66 65
19 29 133 138 154
19 30 168 169 212
19 31 177 188 221

20 0 165 175 197
20 1 133 150 154
20 2 109 126 153
20 3 99 114 163
20 4 101 125 137
20 5 85 97 112
20 6 96 88 96
20 7 95 92 98
20 8 103 95 103
20 9 104 94 107
20 10 56 48 52
20 11 42 35 36
20 12 98 90 90
20 13 121 104 117
20 14 161 134 146
20 15 183 171 181
20 16 169 154 160
20 17 175 162 164
20 18 175 156 160
20 19 73 51 54
20 20 112 88 88
20 21 207 185 180
20 22 218 212 208
20 23 204 191 204
20 24 129 124 127
20 25 75 55 57
20 26 50 42 42
20 27 93 92 105
20 28 133 138 151
20 29 167 168 203
20 30 152 157 206
20 31 148 164 185

21 0 177 189 209
21 1 157 182 195
21 2 137 150 187
21 3 127 149 196
21 4 157 171 207
21 5 147 159 184
21 6 150 155 174
21 7 162 167 185
21 8 163 170 188
21 9 159 170 186
21 10 108 111 136
21 11 68 58 80
21 12 82 61 54
21 13 78 53 60
21 14 135 97 111
21 15 164 148 151
21 16 148 129 128
21 17 124 102 97
21 18 85 70 62
21 19 38 17 11
21 20 68 45 42
21 21 142 117 116
21 22 186 171 172
21 23 184 172 174
21 24 149 135 142
21 25 89 80 84
21 26 68 74 83
21 27 146 149 182
21 28 172 179 216
21 29 163 185 214
21 30 166 180 221
21 31 164 164 190

22 0 159 172 204
22 1 147 164 188
22 2 168 167 207
22 3 156 173 211
22 4 160 184 216
22 5 174 204 222
22 6 163 171 205
22 7 173 197 225
22 8 169 181 205
22 9 160 166 183
22 10 118 123 148
22 11 60 57 80
22 12 65 45 38
22 13 58 40 35
22 14 106 87 91
22 15 116 92 94
22 16 103 80 80
22 17 74 47 51
22 18 51 25 21
22 19 74 39 29
22 20 86 63 53
22 21 83 69 58
22 22 130 111 113
22 23 140 114 120
22 24 142 131 129
22 25 131 116 126
22 26 93 122 149
22 27 152 173 198
22 28 158 170 206
22 29 152 157 203
22 30 151 161 204
22 31 172 187 214

23 0 161 173 204
23 1 165 178 198
23 2 185 208 202
23 3 160 176 200
23 4 155 165 205
23 5 183 204 215
23 6 171 187 215
23 7 186 192 221
23 8 168 178 204
23 9 127 139 167
23 10 96 93 117
23 11 74 49 58
23 12 75 49 34
23 13 60 30 27
23 14 64 40 41
23 15 67 48 36
23 16 79 56 58
23 17 73 49 55
23 18 76 56 52
23 19 137 105 95
23 20 159 131 129
23 21 139 115 114
23 22 120 103 110
23 23 129 118 114
23 24 135 100 112
23 25 158 133 138
23 26 171 167 182
23 27 177 192 220
23 28 182 182 210
23 29 168 182 210
23 30 156 171 214
23 31 170 183 209

24 0 174 182 208
24 1 172 192 220
24 2 187 199 206
24 3 163 179 204
24 4 165 180 206
24 5 173 191 216
24 6 144 164 194
24 7 182 175 214
24 8 149 155 186
24 9 98 96 140
24 10 86 70 100
24 11 97 70 62
24 12 78 39 27
24 13 67 40 27
24 14 53 28 17
24 15 78 58 51
24 16 102 84 92
24 17 107 96 93
24 18 117 108 99
24 19 133 111 105
24 20 171 148 154
24 21 157 138 141
24 22 154 129 129
24 23 159 129 128
24 24 152 126 118
24 25 151 115 127
24 26 193 184 187
24 27 191 199 216
24 28 161 190 205
24 29 139 166 201
24 30 153 174 214
24 31 164 173 215

25 0 176 190 209
25 1 158 171 199
25 2 186 192 217
25 3 177 194 208
25 4 181 195 212
25 5 171 182 208
25 6 181 190 217
25 7 180 184 215
25 8 136 138 171
25 9 73 65 118
25 10 87 69 87
25 11 122 74 72
25 12 83 49 42
25 13 82 44 46
25 14 73 43 28
25 15 81 53 46
25 16 110 90 94
25 17 93 88 84
25 18 100 87 89
25 19 82 72 71
25 20 103 86 87
25 21 105 82 90
25 22 148 130 115
25 23 175 155 147
25 24 168 142 137
25 25 158 124 130
25 26 210 198 202
25 27 192 200 218
25 28 168 183 213
25 29 153 167 204
25 30 182 193 226
25 31 180 195 225

26 0 177 193 214
26 1 170 181 208
26 2 196 204 223
26 3 186 201 205
26 4 171 186 204
26 5 191 205 231
26 6 204 208 234
26 7 167 174 202
26 8 118 125 172
26 9 80 85 112
26 10 117 92 110
26 11 118 76 86
26 12 121 89 95
26 13 105 78 71
26 14 93 67 49
26 15 67 41 29
26 16 80 52 53
26 17 77 58 58
26 18 56 47 41
26 19 53 37 38
26 20 57 40 41
26 21 88 63 69
26 22 143 123 118
26 23 176 156 147
26 24 191 173 173
26 25 181 150 157
26 26 210 198 209
26 27 193 200 221
26 28 157 165 202
26 29 155 168 211
26 30 184 202 200
26 31 182 198 198

27 0 174 172 209
27 1 169 182 210
27 2 208 219 223
27 3 172 187 207
27 4 150 164 198
27 5 197 209 237
27 6 212 213 233
27 7 155 160 201
27 8 142 163 193
27 9 124 136 138
27 10 135 128 124
27 11 118 87 104
27 12 133 110 124
27 13 125 98 100
27 14 99 74 57
27 15 72 45 42
27 16 77 53 51
27 17 76 47 47
27 18 43 32 33
27 19 37 28 24
27 20 57 40 40
27 21 86 68 70
27 22 142 124 121
27 23 192 177 163
27 24 208 188 195
27 25 190 163 179
27 26 196 188 203
27 27 199 196 205
27 28 158 175 198
27 29 181 195 215
27 30 203 216 209
27 31 181 194 201

28 0 196 203 229
28 1 180 172 199
28 2 199 202 218
28 3 174 185 210
28 4 159 180 212
28 5 187 195 229
28 6 198 206 215
28 7 191 209 222
28 8 174 201 220
28 9 172 179 182
28 10 147 142 150
28 11 140 111 137
28 12 153 131 156
28 13 153 134 143
28 14 110 92 74
28 15 74 42 33
28 16 55 34 33
28 17 44 17 20
28 18 32 15 25
28 19 11 0 9
28 20 27 17 23
28 21 45 30 44
28 22 84 72 70
28 23 185 172 172
28 24 214 202 215
28 25 194 169 183
28 26 181 158 170
28 27 219 208 223
28 28 208 218 231
28 29 193 207 220
28 30 190 208 215
28 31 168 175 210

29 0 191 199 214
29 1 181 188 214
29 2 185 190 215
29 3 171 178 212
29 4 198 209 237
29 5 202 209 228
29 6 195 193 218
29 7 183 188 221
29 8 160 158 207
29 9 163 156 179
29 10 164 149 160
29 11 173 138 150
29 12 176 158 168
29 13 161 157 165
29 14 100 90 92
29 15 61 56 47
29 16 52 47 36
29 17 40 29 26
29 18 28 22 33
29 19 27 23 36
29 20 41 49 43
29 21 72 71 83
29 22 59 50 66
29 23 122 99 101
29 24 198 177 190
29 25 205 189 192
29 26 182 162 167
29 27 190 181 203
29 28 174 200 224
29 29 157 161 199
29 30 174 190 210
29 31 157 169 205

30 0 161 175 185
30 1 145 152 167
30 2 159 173 169
30 3 167 162 185
30 4 169 180 181
30 5 198 211 211
30 6 166 175 203
30 7 155 163 211
30 8 164 165 193
30 9 171 164 169
30 10 184 161 174
30 11 176 151 166
30 12 163 150 160
30 13 124 123 156
30 14 119 112 135
30 15 149 158 157
30 16 127 120 119
30 17 110 118 114
30 18 129 134 133
30 19 148 150 165
30 20 156 168 174
30 21 175 188 192
30 22 155 148 180
30 23 122 110 128
30 24 128 117 121
30 25 177 158 168
30 26 185 167 172
30 27 158 151 181
30 28 150 162 209
30 29 167 185 205
30 30 182 199 203
30 31 169 180 199

31 0 138 153 173
31 1 119 129 128
31 2 129 140 126
31 3 122 134 117
31 4 126 137 137
31 5 177 185 183
31 6 171 181 194
31 7 173 195 209
31 8 190 203 219
31 9 167 172 183
31 10 130 112 135
31 11 151 135 143
31 12 160 169 159
31 13 148 146 179
31 14 175 177 198
31 15 197 204 211
31 16 198 207 218
31 17 190 199 200
31 18 203 212 217
31 19 211 216 228
31 20 186 203 216
31 21 208 223 237
31 22 192 200 223
31 23 185 186 203
31 24 147 141 141
31 25 152 145 150
31 26 179 168 173
31 27 178 173 192
31 28 175 181 187
31 29 155 174 189
31 30 184 192 200
31 31 200 216 206



==> Cifra_figuretem/100/dp4-gray.txt <==
0 0 125 125 125
0 1 97 97 97
0 2 85 85 85
0 3 68 68 68
0 4 102 102 102
0 5 153 153 153
0 6 135 135 135
0 7 110 110 110
0 8 112 112 112
0 9 116 116 116
0 10 132 132 132
0 11 114 114 114
0 12 84 84 84
0 13 84 84 84
0 14 86 86 86
0 15 73 73 73
0 16 72 72 72
0 17 95 95 95
0 18 153 153 153
0 19 176 176 176
0 20 173 173 173
0 21 137 137 137
0 22 105 105 105
0 23 83 83 83
0 24 79 79 79
0 25 102 102 102
0 26 115 115 115
0 27 132 132 132
0 28 145 145 145
0 29 112 112 112
0 30 109 109 109
0 31 137 137 137

1 0 111 111 111
1 1 96 96 96
1 2 86 86 86
1 3 77 77 77
1 4 92 92 92
1 5 129 129 129
1 6 124 124 124
1 7 120 120 120
1 8 124 124 124
1 9 110 110 110
1 10 128 128 128
1 11 97 97 97
1 12 71 71 71
1 13 74 74 74
1 14 70 70 70
1 15 77 77 77
1 16 74 74 74
1 17 91 91 91
1 18 154 154 154
1 19 154 154 154
1 20 127 127 127
1 21 100 100 100
1 22 84 84 84
1 23 79 79 79
1 24 77 77 77
1 25 90 90 90
1 26 110 110 110
1 27 135 135 135
1 28 149 149 149
1 29 129 129 129
1 30 120 120 120
1 31 136 136 136

2 0 102 102 102
2 1 79 79 79
2 2 93 93 93
2 3 98 98 98
2 4 98 98 98
2 5 104 104 104
2 6 98 98 98
2 7 110 110 110
2 8 121 121 121
2 9 112 112 112
2 10 116 116 116
2 11 80 80 80
2 12 79 79 79
2 13 81 81 81
2 14 70 70 70
2 15 72 72 72
2 16 64 64 64
2 17 79 79 79
2 18 104 104 104
2 19 103 103 103
2 20 90 90 90
2 21 81 81 81
2 22 76 76 76
2 23 77 77 77
2 24 82 82 82
2 25 94 94 94
2 26 116 116 116
2 27 124 124 124
2 28 148 148 148
2 29 152 152 152
2 30 147 147 147
2 31 156 156 156

3 0 82 82 82
3 1 67 67 67
3 2 100 100 100
3 3 120 120 120
3 4 118 118 118
3 5 108 108 108
3 6 90 90 90
3 7 97 97 97
3 8 124 124 124
3 9 147 147 147
3 10 118 118 118
3 11 76 76 76
3 12 86 86 86
3 13 87 87 87
3 14 71 71 71
3 15 67 67 67
3 16 56 56 56
3 17 58 58 58
3 18 67 67 67
3 19 83 83 83
3 20 95 95 95
3 21 79 79 79
3 22 90 90 90
3 23 83 83 83
3 24 102 102 102
3 25 138 138 138
3 26 142 142 142
3 27 119 119 119
3 28 149 149 149
3 29 175 175 175
3 30 172 172 172
3 31 177 177 177

4 0 77 77 77
4 1 74 74 74
4 2 115 115 115
4 3 131 131 131
4 4 118 118 118
4 5 107 107 107
4 6 86 86 86
4 7 127 127 127
4 8 158 158 158
4 9 172 172 172
4 10 123 123 123
4 11 89 89 89
4 12 108 108 108
4 13 78 78 78
4 14 74 74 74
4 15 73 73 73
4 16 55 55 55
4 17 51 51 51
4 18 68 68 68
4 19 85 85 85
4 20 88 88 88
4 21 77 77 77
4 22 92 92 92
4 23 107 107 107
4 24 133 133 133
4 25 164 164 164
4 26 158 158 158
4 27 117 117 117
4 28 142 142 142
4 29 197 197 197
4 30 194 194 194
4 31 166 166 166

5 0 91 91 91
5 1 87 87 87
5 2 106 106 106
5 3 157 157 157
5 4 166 166 166
5 5 159 159 159
5 6 136 136 136
5 7 151 151 151
5 8 190 190 190
5 9 198 198 198
5 10 109 109 109
5 11 114 114 114
5 12 152 152 152
5 13 93 93 93
5 14 83 83 83
5 15 73 73 73
5 16 68 68 68
5 17 56 56 56
5 18 70 70 70
5 19 83 83 83
5 20 80 80 80
5 21 99 99 99
5 22 108 108 108
5 23 150 150 150
5 24 170 170 170
5 25 172 172 172
5 26 153 153 153
5 27 132 132 132
5 28 161 161 161
5 29 204 204 204
5 30 179 179 179
5 31 128 128 128

6 0 116 116 116
6 1 114 114 114
6 2 104 104 104
6 3 169 169 169
6 4 206 206 206
6 5 181 181 181
6 6 176 176 176
6 7 139 139 139
6 8 149 149 149
6 9 166 166 166
6 10 141 141 141
6 11 172 172 172
6 12 175 175 175
6 13 121 121 121
6 14 86 86 86
6 15 78 78 78
6 16 80 80 80
6 17 81 81 81
6 18 104 104 104
6 19 99 99 99
6 20 71 71 71
6 21 98 98 98
6 22 147 147 147
6 23 169 169 169
6 24 176 176 176
6 25 182 182 182
6 26 163 163 163
6 27 154 154 154
6 28 179 179 179
6 29 195 195 195
6 30 152 152 152
6 31 104 104 104

7 0 128 128 128
7 1 124 124 124
7 2 120 120 120
7 3 167 167 167
7 4 194 194 194
7 5 180 180 180
7 6 182 182 182
7 7 140 140 140
7 8 101 101 101
7 9 134 134 134
7 10 165 165 165
7 11 173 173 173
7 12 143 143 143
7 13 120 120 120
7 14 88 88 88
7 15 75 75 75
7 16 94 94 94
7 17 110 110 110
7 18 132 132 132
7 19 108 108 108
7 20 64 64 64
7 21 101 101 101
7 22 153 153 153
7 23 144 144 144
7 24 162 162 162
7 25 169 169 169
7 26 161 161 161
7 27 141 141 141
7 28 173 173 173
7 29 183 183 183
7 30 129 129 129
7 31 117 117 117

8 0 113 113 113
8 1 108 108 108
8 2 119 119 119
8 3 176 176 176
8 4 193 193 193
8 5 178 178 178
8 6 164 164 164
8 7 101 101 101
8 8 94 94 94
8 9 142 142 142
8 10 156 156 156
8 11 130 130 130
8 12 109 109 109
8 13 127 127 127
8 14 115 115 115
8 15 80 80 80
8 16 90 90 90
8 17 110 110 110
8 18 116 116 116
8 19 106 106 106
8 20 89 89 89
8 21 130 130 130
8 22 120 120 120
8 23 109 109 109
8 24 121 121 121
8 25 139 139 139
8 26 151 151 151
8 27 118 118 118
8 28 158 158 158
8 29 149 149 149
8 30 106 106 106
8 31 103 103 103

9 0 112 112 112
9 1 118 118 118
9 2 118 118 118
9 3 163 163 163
9 4 172 172 172
9 5 144 144 144
9 6 148 148 148
9 7 94 94 94
9 8 99 99 99
9 9 125 125 125
9 10 116 116 116
9 11 101 101 101
9 12 84 84 84
9 13 112 112 112
9 14 123 123 123
9 15 90 90 90
9 16 91 91 91
9 17 123 123 123
9 18 129 129 129
9 19 130 130 130
9 20 117 117 117
9 21 145 145 145
9 22 97 97 97
9 23 80 80 80
9 24 87 87 87
9 25 122 122 122
9 26 154 154 154
9 27 114 114 114
9 28 144 144 144
9 29 155 155 155
9 30 135 135 135
9 31 111 111 111

10 0 129 129 129
10 1 131 131 131
10 2 135 135 135
10 3 169 169 169
10 4 157 157 157
10 5 110 110 110
10 6 107 107 107
10 7 100 100 100
10 8 119 119 119
10 9 117 117 117
10 10 86 86 86
10 11 76 76 76
10 12 70 70 70
10 13 75 75 75
10 14 90 90 90
10 15 82 82 82
10 16 97 97 97
10 17 133 133 133
10 18 117 117 117
10 19 127 127 127
10 20 114 114 114
10 21 118 118 118
10 22 85 85 85
10 23 63 63 63
10 24 99 99 99
10 25 131 131 131
10 26 149 149 149
10 27 131 131 131
10 28 131 131 131
10 29 153 153 153
10 30 165 165 165
10 31 117 117 117

11 0 113 113 113
11 1 107 107 107
11 2 127 127 127
11 3 164 164 164
11 4 123 123 123
11 5 91 91 91
11 6 89 89 89
11 7 106 106 106
11 8 122 122 122
11 9 101 101 101
11 10 78 78 78
11 11 74 74 74
11 12 78 78 78
11 13 95 95 95
11 14 101 101 101
11 15 100 100 100
11 16 104 104 104
11 17 119 119 119
11 18 71 71 71
11 19 81 81 81
11 20 71 71 71
11 21 71 71 71
11 22 71 71 71
11 23 61 61 61
11 24 116 116 116
11 25 135 135 135
11 26 137 137 137
11 27 155 155 155
11 28 126 126 126
11 29 119 119 119
11 30 129 129 129
11 31 101 101 101

12 0 109 109 109
12 1 81 81 81
12 2 113 113 113
12 3 173 173 173
12 4 118 118 118
12 5 103 103 103
12 6 105 105 105
12 7 111 111 111
12 8 126 126 126
12 9 106 106 106
12 10 92 92 92
12 11 82 82 82
12 12 91 91 91
12 13 132 132 132
12 14 126 126 126
12 15 97 97 97
12 16 92 92 92
12 17 98 98 98
12 18 69 69 69
12 19 69 69 69
12 20 55 55 55
12 21 59 59 59
12 22 62 62 62
12 23 65 65 65
12 24 121 121 121
12 25 158 158 158
12 26 126 126 126
12 27 139 139 139
12 28 118 118 118
12 29 106 106 106
12 30 99 99 99
12 31 80 80 80

13 0 119 119 119
13 1 81 81 81
13 2 106 106 106
13 3 173 173 173
13 4 136 136 136
13 5 116 116 116
13 6 114 114 114
13 7 119 119 119
13 8 125 125 125
13 9 119 119 119
13 10 99 99 99
13 11 97 97 97
13 12 113 113 113
13 13 158 158 158
13 14 115 115 115
13 15 76 76 76
13 16 70 70 70
13 17 77 77 77
13 18 83 83 83
13 19 90 90 90
13 20 73 73 73
13 21 68 68 68
13 22 64 64 64
13 23 78 78 78
13 24 120 120 120
13 25 147 147 147
13 26 113 113 113
13 27 103 103 103
13 28 87 87 87
13 29 86 86 86
13 30 84 84 84
13 31 73 73 73

14 0 102 102 102
14 1 88 88 88
14 2 103 103 103
14 3 147 147 147
14 4 135 135 135
14 5 145 145 145
14 6 140 140 140
14 7 118 118 118
14 8 116 116 116
14 9 111 111 111
14 10 107 107 107
14 11 114 114 114
14 12 118 118 118
14 13 135 135 135
14 14 91 91 91
14 15 70 70 70
14 16 67 67 67
14 17 74 74 74
14 18 73 73 73
14 19 100 100 100
14 20 90 90 90
14 21 99 99 99
14 22 89 89 89
14 23 77 77 77
14 24 94 94 94
14 25 112 112 112
14 26 107 107 107
14 27 81 81 81
14 28 69 69 69
14 29 75 75 75
14 30 70 70 70
14 31 69 69 69

15 0 95 95 95
15 1 94 94 94
15 2 112 112 112
15 3 113 113 113
15 4 128 128 128
15 5 215 215 215
15 6 172 172 172
15 7 117 117 117
15 8 114 114 114
15 9 94 94 94
15 10 86 86 86
15 11 102 102 102
15 12 99 99 99
15 13 112 112 112
15 14 87 87 87
15 15 77 77 77
15 16 78 78 78
15 17 71 71 71
15 18 72 72 72
15 19 91 91 91
15 20 81 81 81
15 21 106 106 106
15 22 103 103 103
15 23 87 87 87
15 24 93 93 93
15 25 99 99 99
15 26 104 104 104
15 27 63 63 63
15 28 71 71 71
15 29 74 74 74
15 30 64 64 64
15 31 60 60 60

16 0 124 124 124
16 1 116 116 116
16 2 118 118 118
16 3 105 105 105
16 4 119 119 119
16 5 224 224 224
16 6 223 223 223
16 7 158 158 158
16 8 121 121 121
16 9 92 92 92
16 10 89 89 89
16 11 96 96 96
16 12 89 89 89
16 13 92 92 92
16 14 77 77 77
16 15 77 77 77
16 16 81 81 81
16 17 78 78 78
16 18 97 97 97
16 19 98 98 98
16 20 91 91 91
16 21 93 93 93
16 22 92 92 92
16 23 99 99 99
16 24 121 121 121
16 25 137 137 137
16 26 119 119 119
16 27 66 66 66
16 28 89 89 89
16 29 85 85 85
16 30 71 71 71
16 31 69 69 69

17 0 115 115 115
17 1 111 111 111
17 2 104 104 104
17 3 92 92 92
17 4 118 118 118
17 5 227 227 227
17 6 228 228 228
17 7 191 191 191
17 8 133 133 133
17 9 98 98 98
17 10 94 94 94
17 11 122 122 122
17 12 120 120 120
17 13 90 90 90
17 14 79 79 79
17 15 76 76 76
17 16 82 82 82
17 17 92 92 92
17 18 107 107 107
17 19 128 128 128
17 20 129 129 129
17 21 121 121 121
17 22 90 90 90
17 23 91 91 91
17 24 131 131 131
17 25 173 173 173
17 26 128 128 128
17 27 80 80 80
17 28 89 89 89
17 29 90 90 90
17 30 68 68 68
17 31 64 64 64

18 0 104 104 104
18 1 90 90 90
18 2 83 83 83
18 3 95 95 95
18 4 134 134 134
18 5 230 230 230
18 6 224 224 224
18 7 200 200 200
18 8 143 143 143
18 9 90 90 90
18 10 86 86 86
18 11 117 117 117
18 12 141 141 141
18 13 101 101 101
18 14 79 79 79
18 15 76 76 76
18 16 101 101 101
18 17 121 121 121
18 18 107 107 107
18 19 125 125 125
18 20 142 142 142
18 21 141 141 141
18 22 118 118 118
18 23 114 114 114
18 24 129 129 129
18 25 157 157 157
18 26 127 127 127
18 27 86 86 86
18 28 89 89 89
18 29 89 89 89
18 30 73 73 73
18 31 66 66 66

19 0 99 99 99
19 1 97 97 97
19 2 94 94 94
19 3 110 110 110
19 4 152 152 152
19 5 232 232 232
19 6 222 222 222
19 7 201 201 201
19 8 147 147 147
19 9 85 85 85
19 10 77 77 77
19 11 102 102 102
19 12 109 109 109
19 13 89 89 89
19 14 66 66 66
19 15 77 77 77
19 16 113 113 113
19 17 136 136 136
19 18 118 118 118
19 19 125 125 125
19 20 152 152 152
19 21 155 155 155
19 22 140 140 140
19 23 136 136 136
19 24 126 126 126
19 25 113 113 113
19 26 110 110 110
19 27 98 98 98
19 28 124 124 124
19 29 110 110 110
19 30 89 89 89
19 31 100 100 100

20 0 105 105 105
20 1 131 131 131
20 2 119 119 119
20 3 129 129 129
20 4 174 174 174
20 5 236 236 236
20 6 220 220 220
20 7 199 199 199
20 8 147 147 147
20 9 83 83 83
20 10 73 73 73
20 11 80 80 80
20 12 77 77 77
20 13 80 80 80
20 14 75 75 75
20 15 74 74 74
20 16 106 106 106
20 17 132 132 132
20 18 141 141 141
20 19 156 156 156
20 20 152 152 152
20 21 127 127 127
20 22 118 118 118
20 23 115 115 115
20 24 128 128 128
20 25 103 103 103
20 26 118 118 118
20 27 120 120 120
20 28 106 106 106
20 29 84 84 84
20 30 92 92 92
20 31 124 124 124

21 0 137 137 137
21 1 147 147 147
21 2 126 126 126
21 3 115 115 115
21 4 164 164 164
21 5 237 237 237
21 6 212 212 212
21 7 197 197 197
21 8 138 138 138
21 9 86 86 86
21 10 71 71 71
21 11 69 69 69
21 12 74 74 74
21 13 77 77 77
21 14 90 90 90
21 15 124 124 124
21 16 157 157 157
21 17 149 149 149
21 18 134 134 134
21 19 115 115 115
21 20 118 118 118
21 21 108 108 108
21 22 105 105 105
21 23 102 102 102
21 24 87 87 87
21 25 88 88 88
21 26 118 118 118
21 27 105 105 105
21 28 80 80 80
21 29 61 61 61
21 30 68 68 68
21 31 73 73 73

22 0 149 149 149
22 1 140 140 140
22 2 144 144 144
22 3 126 126 126
22 4 170 170 170
22 5 239 239 239
22 6 217 217 217
22 7 193 193 193
22 8 142 142 142
22 9 89 89 89
22 10 65 65 65
22 11 60 60 60
22 12 59 59 59
22 13 67 67 67
22 14 83 83 83
22 15 97 97 97
22 16 106 106 106
22 17 110 110 110
22 18 101 101 101
22 19 91 91 91
22 20 109 109 109
22 21 96 96 96
22 22 87 87 87
22 23 89 89 89
22 24 70 70 70
22 25 65 65 65
22 26 70 70 70
22 27 73 73 73
22 28 65 65 65
22 29 64 64 64
22 30 65 65 65
22 31 67 67 67

23 0 138 138 138
23 1 146 146 146
23 2 149 149 149
23 3 142 142 142
23 4 178 178 178
23 5 239 239 239
23 6 217 217 217
23 7 186 186 186
23 8 148 148 148
23 9 93 93 93
23 10 68 68 68
23 11 56 56 56
23 12 57 57 57
23 13 65 65 65
23 14 70 70 70
23 15 65 65 65
23 16 70 70 70
23 17 94 94 94
23 18 76 76 76
23 19 99 99 99
23 20 129 129 129
23 21 108 108 108
23 22 117 117 117
23 23 105 105 105
23 24 78 78 78
23 25 69 69 69
23 26 64 64 64
23 27 59 59 59
23 28 63 63 63
23 29 64 64 64
23 30 66 66 66
23 31 94 94 94

24 0 164 164 164
24 1 155 155 155
24 2 137 137 137
24 3 150 150 150
24 4 180 180 180
24 5 235 235 235
24 6 215 215 215
24 7 195 195 195
24 8 155 155 155
24 9 95 95 95
24 10 69 69 69
24 11 57 57 57
24 12 56 56 56
24 13 58 58 58
24 14 56 56 56
24 15 69 69 69
24 16 78 78 78
24 17 94 94 94
24 18 96 96 96
24 19 146 146 146
24 20 172 172 172
24 21 147 147 147
24 22 133 133 133
24 23 89 89 89
24 24 69 69 69
24 25 70 70 70
24 26 57 57 57
24 27 58 58 58
24 28 54 54 54
24 29 84 84 84
24 30 85 85 85
24 31 80 80 80

25 0 172 172 172
25 1 147 147 147
25 2 113 113 113
25 3 134 134 134
25 4 173 173 173
25 5 235 235 235
25 6 220 220 220
25 7 202 202 202
25 8 153 153 153
25 9 96 96 96
25 10 74 74 74
25 11 57 57 57
25 12 56 56 56
25 13 65 65 65
25 14 76 76 76
25 15 98 98 98
25 16 132 132 132
25 17 147 147 147
25 18 158 158 158
25 19 187 187 187
25 20 173 173 173
25 21 183 183 183
25 22 157 157 157
25 23 114 114 114
25 24 77 77 77
25 25 53 53 53
25 26 50 50 50
25 27 50 50 50
25 28 57 57 57
25 29 71 71 71
25 30 74 74 74
25 31 51 51 51

26 0 149 149 149
26 1 122 122 122
26 2 94 94 94
26 3 96 96 96
26 4 146 146 146
26 5 227 227 227
26 6 220 220 220
26 7 196 196 196
26 8 145 145 145
26 9 106 106 106
26 10 81 81 81
26 11 73 73 73
26 12 78 78 78
26 13 103 103 103
26 14 116 116 116
26 15 122 122 122
26 16 135 135 135
26 17 148 148 148
26 18 154 154 154
26 19 166 166 166
26 20 160 160 160
26 21 181 181 181
26 22 160 160 160
26 23 150 150 150
26 24 117 117 117
26 25 55 55 55
26 26 52 52 52
26 27 42 42 42
26 28 56 56 56
26 29 79 79 79
26 30 67 67 67
26 31 52 52 52

27 0 129 129 129
27 1 101 101 101
27 2 91 91 91
27 3 79 79 79
27 4 118 118 118
27 5 218 218 218
27 6 219 219 219
27 7 190 190 190
27 8 149 149 149
27 9 133 133 133
27 10 123 123 123
27 11 123 123 123
27 12 130 130 130
27 13 151 151 151
27 14 140 140 140
27 15 129 129 129
27 16 113 113 113
27 17 125 125 125
27 18 148 148 148
27 19 140 140 140
27 20 163 163 163
27 21 177 177 177
27 22 143 143 143
27 23 158 158 158
27 24 142 142 142
27 25 82 82 82
27 26 64 64 64
27 27 46 46 46
27 28 47 47 47
27 29 88 88 88
27 30 72 72 72
27 31 64 64 64

28 0 102 102 102
28 1 85 85 85
28 2 81 81 81
28 3 83 83 83
28 4 91 91 91
28 5 191 191 191
28 6 224 224 224
28 7 193 193 193
28 8 167 167 167
28 9 179 179 179
28 10 169 169 169
28 11 158 158 158
28 12 155 155 155
28 13 155 155 155
28 14 160 160 160
28 15 167 167 167
28 16 148 148 148
28 17 140 140 140
28 18 147 147 147
28 19 147 147 147
28 20 151 151 151
28 21 154 154 154
28 22 156 156 156
28 23 163 163 163
28 24 115 115 115
28 25 80 80 80
28 26 51 51 51
28 27 49 49 49
28 28 74 74 74
28 29 63 63 63
28 30 63 63 63
28 31 84 84 84

29 0 102 102 102
29 1 86 86 86
29 2 88 88 88
29 3 92 92 92
29 4 101 101 101
29 5 161 161 161
29 6 215 215 215
29 7 205 205 205
29 8 195 195 195
29 9 206 206 206
29 10 193 193 193
29 11 159 159 159
29 12 154 154 154
29 13 160 160 160
29 14 147 147 147
29 15 170 170 170
29 16 160 160 160
29 17 155 155 155
29 18 150 150 150
29 19 163 163 163
29 20 159 159 159
29 21 150 150 150
29 22 163 163 163
29 23 130 130 130
29 24 94 94 94
29 25 59 59 59
29 26 42 42 42
29 27 46 46 46
29 28 63 63 63
29 29 54 54 54
29 30 73 73 73
29 31 101 101 101

30 0 118 118 118
30 1 109 109 109
30 2 118 118 118
30 3 133 133 133
30 4 127 127 127
30 5 139 139 139
30 6 213 213 213
30 7 210 210 210
30 8 204 204 204
30 9 215 215 215
30 10 196 196 196
30 11 167 167 167
30 12 150 150 150
30 13 155 155 155
30 14 146 146 146
30 15 146 146 146
30 16 136 136 136
30 17 154 154 154
30 18 133 133 133
30 19 138 138 138
30 20 167 167 167
30 21 154 154 154
30 22 155 155 155
30 23 116 116 116
30 24 80 80 80
30 25 55 55 55
30 26 45 45 45
30 27 47 47 47
30 28 61 61 61
30 29 62 62 62
30 30 88 88 88
30 31 96 96 96

31 0 128 128 128
31 1 130 130 130
31 2 144 144 144
31 3 152 152 152
31 4 140 140 140
31 5 118 118 118
31 6 197 197 197
31 7 221 221 221
31 8 219 219 219
31 9 217 217 217
31 10 206 206 206
31 11 179 179 179
31 12 145 145 145
31 13 149 149 149
31 14 166 166 166
31 15 142 142 142
31 16 120 120 120
31 17 161 161 161
31 18 124 124 124
31 19 97 97 97
31 20 120 120 120
31 21 138 138 138
31 22 121 121 121
31 23 96 96 96
31 24 67 67 67
31 25 58 58 58
31 26 52 52 52
31 27 69 69 69
31 28 73 73 73
31 29 76 76 76
31 30 87 87 87
31 31 86 86 86



==> Cifra_figuretem/100/dp4.txt <==
0 0 112 142 121
0 1 81 117 93
0 2 66 108 81
0 3 41 92 71
0 4 91 122 94
0 5 148 166 146
0 6 134 145 127
0 7 101 130 98
0 8 91 138 108
0 9 100 141 107
0 10 128 151 117
0 11 108 123 111
0 12 77 95 80
0 13 70 105 78
0 14 66 109 84
0 15 50 94 76
0 16 51 92 75
0 17 79 113 94
0 18 152 168 140
0 19 187 190 150
0 20 174 185 161
0 21 134 156 121
0 22 91 127 98
0 23 70 101 77
0 24 68 98 69
0 25 96 123 88
0 26 105 141 100
0 27 126 154 115
0 28 144 163 128
0 29 102 135 98
0 30 101 131 96
0 31 131 153 125

1 0 95 137 101
1 1 85 113 91
1 2 67 103 89
1 3 55 95 80
1 4 79 108 88
1 5 124 139 124
1 6 118 136 119
1 7 111 137 111
1 8 110 150 112
1 9 101 125 104
1 10 131 139 114
1 11 94 103 94
1 12 60 81 71
1 13 57 90 76
1 14 50 88 74
1 15 56 92 84
1 16 48 97 78
1 17 79 110 85
1 18 157 165 139
1 19 155 168 139
1 20 117 151 113
1 21 84 127 89
1 22 67 107 79
1 23 63 106 69
1 24 70 93 67
1 25 82 109 79
1 26 104 134 91
1 27 133 156 116
1 28 151 167 131
1 29 125 154 109
1 30 114 141 106
1 31 138 152 118

2 0 87 124 93
2 1 65 105 67
2 2 75 112 93
2 3 86 112 96
2 4 81 114 99
2 5 93 116 102
2 6 84 117 93
2 7 90 134 104
2 8 108 150 105
2 9 104 132 101
2 10 112 127 107
2 11 83 78 79
2 12 69 83 84
2 13 64 97 81
2 14 50 83 77
2 15 51 88 77
2 16 46 78 69
2 17 63 94 81
2 18 99 118 95
2 19 96 122 91
2 20 75 119 77
2 21 60 111 71
2 22 57 100 72
2 23 58 99 73
2 24 71 101 75
2 25 85 115 83
2 26 110 142 95
2 27 124 146 102
2 28 155 163 126
2 29 151 174 131
2 30 144 166 130
2 31 165 170 134

3 0 57 108 81
3 1 46 88 67
3 2 82 122 97
3 3 107 135 116
3 4 105 136 112
3 5 93 129 102
3 6 76 112 83
3 7 78 125 89
3 8 118 145 109
3 9 150 155 134
3 10 114 125 116
3 11 70 83 76
3 12 74 94 90
3 13 66 106 88
3 14 52 91 71
3 15 45 80 74
3 16 37 68 63
3 17 45 68 61
3 18 58 85 58
3 19 65 107 78
3 20 75 123 87
3 21 50 108 80
3 22 67 115 89
3 23 65 108 75
3 24 94 127 86
3 25 130 163 120
3 26 141 167 118
3 27 119 143 95
3 28 152 169 126
3 29 184 190 151
3 30 180 189 146
3 31 190 187 155

4 0 49 103 78
4 1 48 99 76
4 2 103 130 114
4 3 133 142 116
4 4 130 124 100
4 5 108 117 95
4 6 78 112 67
4 7 124 152 105
4 8 163 172 140
4 9 182 173 161
4 10 125 125 120
4 11 90 88 88
4 12 100 117 106
4 13 55 103 75
4 14 53 95 76
4 15 58 89 72
4 16 39 70 56
4 17 34 64 56
4 18 51 88 65
4 19 65 112 78
4 20 67 111 85
4 21 55 101 75
4 22 76 116 86
4 23 99 134 86
4 24 134 159 105
4 25 171 186 136
4 26 158 179 136
4 27 118 144 89
4 28 154 160 112
4 29 213 211 165
4 30 205 213 162
4 31 169 185 144

5 0 63 116 94
5 1 63 111 88
5 2 95 118 105
5 3 162 163 145
5 4 189 163 146
5 5 182 161 135
5 6 153 144 110
5 7 168 152 133
5 8 195 202 174
5 9 207 200 185
5 10 117 106 106
5 11 113 119 109
5 12 149 171 137
5 13 79 117 84
5 14 62 104 81
5 15 54 91 75
5 16 52 86 68
5 17 38 72 57
5 18 58 88 65
5 19 68 104 78
5 20 69 90 82
5 21 85 116 95
5 22 104 125 94
5 23 148 181 122
5 24 174 192 144
5 25 183 192 140
5 26 158 172 128
5 27 139 155 102
5 28 172 182 130
5 29 221 221 171
5 30 188 201 149
5 31 124 152 107

6 0 90 139 119
6 1 91 143 107
6 2 91 128 92
6 3 170 179 157
6 4 237 198 182
6 5 225 178 139
6 6 214 180 136
6 7 166 136 117
6 8 166 147 132
6 9 170 161 168
6 10 141 136 146
6 11 180 174 162
6 12 168 201 157
6 13 106 142 114
6 14 65 106 86
6 15 54 102 77
6 16 58 100 82
6 17 66 101 77
6 18 90 121 100
6 19 86 123 89
6 20 54 96 63
6 21 87 121 87
6 22 154 166 122
6 23 175 181 152
6 24 182 194 151
6 25 197 193 157
6 26 170 179 140
6 27 163 173 124
6 28 187 199 150
6 29 207 220 157
6 30 163 165 128
6 31 88 134 90

7 0 110 152 121
7 1 106 148 117
7 2 107 145 107
7 3 170 177 152
7 4 219 193 170
7 5 223 176 141
7 6 224 174 148
7 7 160 139 123
7 8 111 102 91
7 9 147 131 124
7 10 162 168 164
7 11 163 193 163
7 12 135 165 128
7 13 105 144 112
7 14 73 106 86
7 15 52 94 78
7 16 73 116 93
7 17 92 136 104
7 18 121 153 121
7 19 104 129 91
7 20 50 87 55
7 21 94 127 81
7 22 160 170 130
7 23 145 162 125
7 24 170 178 137
7 25 178 182 148
7 26 165 184 135
7 27 156 158 109
7 28 186 187 146
7 29 186 199 164
7 30 130 154 103
7 31 108 139 103

8 0 92 142 105
8 1 91 138 95
8 2 112 141 105
8 3 189 182 155
8 4 224 189 166
8 5 213 177 144
8 6 190 161 140
8 7 111 95 99
8 8 94 89 98
8 9 139 150 138
8 10 150 172 146
8 11 121 149 119
8 12 98 132 97
8 13 114 146 119
8 14 97 138 110
8 15 58 102 79
8 16 69 112 87
8 17 102 136 92
8 18 111 140 98
8 19 93 135 90
8 20 78 118 70
8 21 122 157 110
8 22 115 142 104
8 23 115 129 83
8 24 120 142 100
8 25 143 157 115
8 26 152 171 131
8 27 118 141 94
8 28 170 168 137
8 29 156 159 134
8 30 108 123 87
8 31 101 118 89

9 0 95 143 99
9 1 99 153 101
9 2 111 142 102
9 3 177 173 139
9 4 205 167 144
9 5 176 135 122
9 6 162 146 135
9 7 98 89 95
9 8 90 106 102
9 9 117 142 116
9 10 106 141 100
9 11 87 124 93
9 12 72 104 75
9 13 101 131 105
9 14 105 142 121
9 15 71 112 88
9 16 69 116 88
9 17 111 149 108
9 18 118 154 114
9 19 120 159 111
9 20 111 144 97
9 21 138 169 127
9 22 82 118 92
9 23 69 98 72
9 24 83 107 70
9 25 122 145 101
9 26 152 178 133
9 27 112 132 98
9 28 142 157 132
9 29 160 168 136
9 30 138 145 123
9 31 102 127 105

10 0 113 162 110
10 1 115 163 114
10 2 135 151 120
10 3 179 183 147
10 4 182 151 137
10 5 124 104 100
10 6 115 99 108
10 7 99 99 103
10 8 113 121 122
10 9 108 130 115
10 10 69 115 74
10 11 58 99 71
10 12 56 86 68
10 13 66 98 60
10 14 74 114 82
10 15 68 95 83
10 16 77 122 92
10 17 111 157 130
10 18 104 144 101
10 19 115 152 115
10 20 101 140 101
10 21 108 136 111
10 22 69 103 82
10 23 49 82 57
10 24 94 125 79
10 25 129 157 108
10 26 149 168 128
10 27 126 155 114
10 28 126 154 113
10 29 148 169 143
10 30 161 177 158
10 31 107 133 112

11 0 92 148 100
11 1 87 138 95
11 2 123 147 110
11 3 175 170 148
11 4 135 121 112
11 5 97 85 92
11 6 86 85 97
11 7 105 107 107
11 8 119 129 118
11 9 90 114 98
11 10 53 103 78
11 11 58 90 75
11 12 63 95 76
11 13 87 117 82
11 14 85 122 96
11 15 84 122 94
11 16 82 133 97
11 17 99 140 119
11 18 58 89 65
11 19 66 98 79
11 20 59 91 64
11 21 54 90 71
11 22 56 80 78
11 23 48 81 53
11 24 107 136 104
11 25 130 163 113
11 26 140 159 111
11 27 152 177 136
11 28 116 148 113
11 29 110 136 111
11 30 127 140 120
11 31 83 123 96

12 0 93 129 106
12 1 62 108 71
12 2 110 126 103
12 3 177 181 160
12 4 127 113 115
12 5 99 100 111
12 6 101 102 111
12 7 113 102 118
12 8 126 133 119
12 9 95 121 102
12 10 63 122 90
12 11 62 102 84
12 12 84 102 88
12 13 116 163 117
12 14 111 151 115
12 15 81 117 92
12 16 84 112 80
12 17 82 114 98
12 18 54 83 70
12 19 52 83 71
12 20 37 73 55
12 21 41 74 62
12 22 48 75 62
12 23 49 81 65
12 24 113 142 108
12 25 155 183 135
12 26 129 148 100
12 27 140 158 120
12 28 109 138 109
12 29 89 128 100
12 30 86 116 94
12 31 65 101 74

13 0 92 152 113
13 1 60 109 75
13 2 98 121 99
13 3 178 176 166
13 4 142 132 132
13 5 121 111 116
13 6 113 110 118
13 7 116 113 129
13 8 117 131 126
13 9 106 143 109
13 10 85 130 83
13 11 80 120 93
13 12 105 132 103
13 13 155 184 133
13 14 101 143 100
13 15 62 103 63
13 16 55 89 66
13 17 57 92 81
13 18 72 96 81
13 19 73 108 88
13 20 57 97 66
13 21 51 87 67
13 22 48 84 61
13 23 60 101 73
13 24 104 143 114
13 25 149 162 129
13 26 110 130 100
13 27 95 124 91
13 28 71 109 79
13 29 67 104 85
13 30 69 100 83
13 31 54 91 74

14 0 86 129 92
14 1 69 117 79
14 2 94 122 93
14 3 144 152 145
14 4 137 139 130
14 5 148 147 141
14 6 143 134 142
14 7 124 106 125
14 8 109 114 125
14 9 95 138 100
14 10 87 136 98
14 11 99 138 106
14 12 102 141 110
14 13 131 158 117
14 14 78 115 78
14 15 48 90 72
14 16 48 82 72
14 17 56 92 74
14 18 54 95 70
14 19 84 123 94
14 20 74 114 82
14 21 82 119 96
14 22 70 105 92
14 23 57 103 72
14 24 78 116 89
14 25 107 130 98
14 26 98 124 97
14 27 66 100 76
14 28 53 88 67
14 29 56 95 75
14 30 51 89 71
14 31 55 87 64

15 0 73 129 84
15 1 79 117 87
15 2 101 132 103
15 3 103 125 110
15 4 129 133 123
15 5 214 219 213
15 6 178 167 170
15 7 121 113 117
15 8 109 119 113
15 9 74 115 92
15 10 69 114 77
15 11 87 131 89
15 12 82 125 89
15 13 99 137 100
15 14 70 110 82
15 15 53 100 77
15 16 56 94 84
15 17 53 86 75
15 18 52 95 69
15 19 76 117 79
15 20 65 107 73
15 21 96 126 96
15 22 86 124 98
15 23 68 109 83
15 24 75 112 91
15 25 92 116 89
15 26 87 129 96
15 27 46 84 59
15 28 56 91 67
15 29 53 95 75
15 30 48 80 62
15 31 42 78 61

16 0 114 151 107
16 1 99 145 104
16 2 100 141 113
16 3 92 124 99
16 4 116 131 109
16 5 228 228 215
16 6 227 223 219
16 7 167 152 156
16 8 121 128 113
16 9 72 119 85
16 10 67 118 81
16 11 82 123 82
16 12 76 120 73
16 13 76 117 84
16 14 54 99 79
16 15 48 101 83
16 16 66 96 81
16 17 55 101 77
16 18 78 124 87
16 19 89 123 83
16 20 78 114 81
16 21 79 121 79
16 22 78 121 77
16 23 89 121 86
16 24 114 144 105
16 25 133 162 115
16 26 106 148 104
16 27 48 91 59
16 28 67 108 91
16 29 66 105 84
16 30 51 89 73
16 31 53 88 66

17 0 106 142 97
17 1 92 140 101
17 2 90 128 94
17 3 77 114 85
17 4 118 126 109
17 5 232 234 216
17 6 241 225 219
17 7 206 191 177
17 8 140 134 125
17 9 80 120 93
17 10 78 116 86
17 11 110 144 112
17 12 110 147 103
17 13 77 105 90
17 14 57 104 74
17 15 54 95 80
17 16 68 101 77
17 17 77 114 84
17 18 97 130 95
17 19 120 157 107
17 20 125 151 112
17 21 118 140 106
17 22 89 114 67
17 23 79 117 76
17 24 129 147 116
17 25 184 184 151
17 26 129 141 115
17 27 70 96 74
17 28 75 106 85
17 29 67 116 88
17 30 51 89 64
17 31 48 85 59

18 0 91 127 94
18 1 73 117 81
18 2 66 103 79
18 3 81 115 88
18 4 129 149 125
18 5 229 238 222
18 6 232 227 213
18 7 217 201 181
18 8 147 144 138
18 9 76 107 87
18 10 68 109 81
18 11 118 140 92
18 12 131 172 121
18 13 91 120 92
18 14 59 101 77
18 15 62 90 76
18 16 94 117 92
18 17 111 138 113
18 18 100 131 91
18 19 120 153 103
18 20 145 163 120
18 21 143 156 122
18 22 116 133 104
18 23 113 125 103
18 24 137 136 113
18 25 170 161 139
18 26 129 135 117
18 27 82 95 81
18 28 85 96 87
18 29 74 109 83
18 30 48 92 77
18 31 56 85 57

19 0 83 124 89
19 1 84 125 83
19 2 84 116 82
19 3 99 130 102
19 4 151 166 138
19 5 233 239 226
19 6 238 223 205
19 7 222 197 184
19 8 159 144 139
19 9 71 102 80
19 10 62 94 74
19 11 92 122 93
19 12 96 135 95
19 13 70 115 82
19 14 44 92 61
19 15 55 94 83
19 16 109 127 104
19 17 134 155 117
19 18 115 135 103
19 19 133 141 100
19 20 164 159 132
19 21 170 160 134
19 22 147 145 128
19 23 143 128 137
19 24 131 122 125
19 25 122 109 107
19 26 115 115 101
19 27 102 101 90
19 28 118 134 119
19 29 104 118 109
19 30 75 103 88
19 31 88 121 92

20 0 97 131 87
20 1 130 160 103
20 2 109 143 104
20 3 119 157 111
20 4 175 191 158
20 5 241 237 231
20 6 243 217 201
20 7 222 198 177
20 8 150 154 138
20 9 76 89 84
20 10 57 86 74
20 11 58 101 81
20 12 66 93 72
20 13 65 93 82
20 14 53 93 79
20 15 58 87 77
20 16 95 116 107
20 17 131 143 121
20 18 147 146 130
20 19 165 158 144
20 20 167 154 136
20 21 150 118 113
20 22 139 111 104
20 23 133 99 112
20 24 138 121 125
20 25 115 98 96
20 26 134 112 109
20 27 128 114 117
20 28 117 100 100
20 29 96 72 83
20 30 116 88 71
20 31 121 142 108

21 0 133 163 114
21 1 143 179 120
21 2 121 157 99
21 3 112 137 95
21 4 165 179 147
21 5 238 239 233
21 6 233 209 195
21 7 221 196 175
21 8 149 131 136
21 9 87 89 83
21 10 61 84 69
21 11 56 79 72
21 12 62 82 79
21 13 76 79 76
21 14 78 98 94
21 15 120 121 133
21 16 154 156 159
21 17 156 148 143
21 18 137 140 124
21 19 132 108 104
21 20 127 116 110
21 21 123 100 102
21 22 120 102 93
21 23 111 96 99
21 24 98 77 86
21 25 106 81 78
21 26 131 113 108
21 27 118 98 99
21 28 88 78 73
21 29 75 55 54
21 30 77 61 65
21 31 74 81 66

22 0 149 170 128
22 1 138 167 115
22 2 147 165 121
22 3 124 149 106
22 4 181 181 147
22 5 242 242 233
22 6 229 222 200
22 7 215 188 177
22 8 159 134 131
22 9 92 84 90
22 10 65 64 67
22 11 51 64 65
22 12 57 58 62
22 13 61 69 70
22 14 81 81 86
22 15 106 88 95
22 16 104 99 116
22 17 116 101 112
22 18 110 96 99
22 19 100 84 90
22 20 120 98 110
22 21 112 88 89
22 22 95 84 83
22 23 98 82 86
22 24 79 64 67
22 25 82 58 56
22 26 81 68 62
22 27 90 65 64
22 28 80 52 64
22 29 79 50 63
22 30 77 51 68
22 31 74 64 62

23 0 134 161 120
23 1 146 168 123
23 2 147 174 125
23 3 143 167 117
23 4 177 193 164
23 5 241 241 233
23 6 233 215 204
23 7 210 184 162
23 8 167 138 138
23 9 105 86 89
23 10 67 73 63
23 11 58 50 59
23 12 57 49 64
23 13 61 66 68
23 14 69 67 73
23 15 72 59 63
23 16 83 65 64
23 17 109 90 84
23 18 96 64 68
23 19 118 93 85
23 20 151 119 115
23 21 132 100 92
23 22 130 110 110
23 23 120 102 94
23 24 98 74 63
23 25 84 68 55
23 26 75 56 62
23 27 70 57 51
23 28 73 60 57
23 29 73 60 60
23 30 75 56 67
23 31 97 91 92

24 0 163 187 142
24 1 156 182 127
24 2 131 164 116
24 3 150 180 121
24 4 183 201 157
24 5 237 240 227
24 6 227 216 203
24 7 220 188 175
24 8 169 147 148
24 9 110 89 86
24 10 73 72 64
24 11 62 54 54
24 12 62 50 54
24 13 71 52 51
24 14 75 56 38
24 15 94 65 47
24 16 98 75 61
24 17 117 89 75
24 18 123 87 79
24 19 172 136 130
24 20 213 161 143
24 21 178 143 119
24 22 159 126 113
24 23 117 82 67
24 24 94 64 47
24 25 75 70 67
24 26 70 46 56
24 27 67 52 54
24 28 61 52 49
24 29 84 84 86
24 30 93 80 83
24 31 86 71 83

25 0 171 196 150
25 1 141 177 122
25 2 110 138 92
25 3 134 166 101
25 4 166 195 158
25 5 241 237 228
25 6 236 218 205
25 7 224 195 186
25 8 177 143 138
25 9 107 94 88
25 10 83 74 64
25 11 64 57 51
25 12 72 54 43
25 13 92 56 47
25 14 112 69 48
25 15 134 99 61
25 16 166 128 102
25 17 181 140 121
25 18 192 153 128
25 19 228 181 150
25 20 223 164 133
25 21 227 185 137
25 22 195 147 130
25 23 151 108 82
25 24 104 72 55
25 25 64 55 41
25 26 56 46 47
25 27 58 52 40
25 28 62 57 52
25 29 75 73 67
25 30 75 71 75
25 31 50 47 56

26 0 143 178 125
26 1 107 152 107
26 2 89 125 69
26 3 85 119 83
26 4 147 161 128
26 5 239 228 212
26 6 233 223 204
26 7 213 192 183
26 8 157 140 139
26 9 116 99 102
26 10 91 82 71
26 11 102 68 49
26 12 110 74 50
26 13 157 89 63
26 14 181 105 63
26 15 184 114 68
26 16 194 124 87
26 17 201 141 103
26 18 210 149 102
26 19 227 158 112
26 20 218 156 106
26 21 239 172 133
26 22 214 149 117
26 23 199 140 113
26 24 139 110 102
26 25 63 50 51
26 26 60 50 46
26 27 48 42 35
26 28 61 54 55
26 29 85 72 78
26 30 71 64 66
26 31 52 52 53

27 0 125 157 106
27 1 83 131 89
27 2 69 119 84
27 3 61 104 72
27 4 116 136 103
27 5 233 223 197
27 6 236 223 198
27 7 208 192 169
27 8 163 145 139
27 9 151 126 120
27 10 153 116 101
27 11 163 117 91
27 12 185 120 84
27 13 201 144 108
27 14 209 128 82
27 15 199 131 58
27 16 176 96 67
27 17 182 120 74
27 18 211 141 91
27 19 206 130 85
27 20 220 160 108
27 21 233 170 129
27 22 204 133 92
27 23 206 148 119
27 24 169 133 124
27 25 90 80 77
27 26 69 59 63
27 27 54 39 44
27 28 56 42 43
27 29 94 80 89
27 30 76 68 72
27 31 62 62 69

28 0 95 133 78
28 1 62 117 75
28 2 64 107 72
28 3 66 107 75
28 4 74 122 76
28 5 199 202 173
28 6 251 223 197
28 7 219 186 175
28 8 185 166 150
28 9 198 177 162
28 10 209 155 143
28 11 203 152 120
28 12 205 152 108
28 13 202 149 113
28 14 208 161 112
28 15 220 162 120
28 16 197 142 106
28 17 186 133 100
28 18 197 143 101
28 19 209 134 97
28 20 206 145 102
28 21 215 148 100
28 22 212 148 109
28 23 205 153 131
28 24 141 104 101
28 25 86 73 80
28 26 57 48 47
28 27 60 49 39
28 28 81 73 68
28 29 68 57 63
28 30 66 56 68
28 31 84 79 88

29 0 91 133 81
29 1 69 119 70
29 2 70 116 76
29 3 78 119 81
29 4 89 128 85
29 5 163 179 142
29 6 229 218 199
29 7 228 203 182
29 8 215 190 181
29 9 229 205 184
29 10 229 187 161
29 11 209 154 113
29 12 211 150 101
29 13 209 155 118
29 14 197 146 98
29 15 223 166 122
29 16 208 158 116
29 17 194 150 121
29 18 195 143 113
29 19 212 157 121
29 20 212 150 115
29 21 202 143 105
29 22 209 165 114
29 23 166 119 105
29 24 121 79 81
29 25 69 56 53
29 26 52 36 38
29 27 51 43 43
29 28 65 63 61
29 29 56 51 56
29 30 77 67 74
29 31 102 94 107

30 0 105 155 95
30 1 92 143 92
30 2 112 143 101
30 3 125 156 118
30 4 117 157 109
30 5 134 162 121
30 6 226 224 189
30 7 228 204 197
30 8 226 202 183
30 9 236 221 189
30 10 239 192 156
30 11 213 164 123
30 12 205 149 96
30 13 215 156 94
30 14 200 143 95
30 15 206 139 93
30 16 193 130 85
30 17 201 148 113
30 18 174 123 103
30 19 176 127 110
30 20 216 156 127
30 21 207 144 112
30 22 200 153 113
30 23 152 108 89
30 24 100 73 69
30 25 61 50 53
30 26 53 44 39
30 27 57 45 40
30 28 64 60 60
30 29 66 59 63
30 30 92 83 88
30 31 100 93 96

31 0 117 157 108
31 1 120 159 111
31 2 140 169 123
31 3 156 169 132
31 4 133 168 120
31 5 117 137 101
31 6 204 208 178
31 7 240 216 208
31 8 236 220 200
31 9 239 216 195
31 10 238 201 178
31 11 229 175 132
31 12 203 140 91
31 13 203 149 94
31 14 220 161 118
31 15 201 132 93
31 16 176 112 72
31 17 206 154 123
31 18 160 111 101
31 19 133 85 73
31 20 156 114 91
31 21 180 130 103
31 22 160 118 85
31 23 123 86 77
31 24 74 62 64
31 25 65 57 53
31 26 63 45 47
31 27 78 67 63
31 28 83 69 66
31 29 84 71 74
31 30 92 84 85
31 31 94 81 83



==> Cifra_figuretem/100/dp5-gray.txt <==
0 0 41 41 41
0 1 43 43 43
0 2 49 49 49
0 3 62 62 62
0 4 58 58 58
0 5 51 51 51
0 6 45 45 45
0 7 48 48 48
0 8 58 58 58
0 9 58 58 58
0 10 62 62 62
0 11 71 71 71
0 12 63 63 63
0 13 69 69 69
0 14 74 74 74
0 15 74 74 74
0 16 91 91 91
0 17 86 86 86
0 18 75 75 75
0 19 81 81 81
0 20 73 73 73
0 21 84 84 84
0 22 93 93 93
0 23 67 67 67
0 24 71 71 71
0 25 60 60 60
0 26 55 55 55
0 27 91 91 91
0 28 107 107 107
0 29 99 99 99
0 30 102 102 102
0 31 102 102 102

1 0 71 71 71
1 1 67 67 67
1 2 58 58 58
1 3 75 75 75
1 4 72 72 72
1 5 54 54 54
1 6 60 60 60
1 7 57 57 57
1 8 57 57 57
1 9 76 76 76
1 10 75 75 75
1 11 77 77 77
1 12 73 73 73
1 13 74 74 74
1 14 84 84 84
1 15 81 81 81
1 16 86 86 86
1 17 84 84 84
1 18 75 75 75
1 19 99 99 99
1 20 79 79 79
1 21 77 77 77
1 22 96 96 96
1 23 74 74 74
1 24 87 87 87
1 25 72 72 72
1 26 73 73 73
1 27 80 80 80
1 28 96 96 96
1 29 88 88 88
1 30 103 103 103
1 31 95 95 95

2 0 72 72 72
2 1 63 63 63
2 2 69 69 69
2 3 66 66 66
2 4 67 67 67
2 5 76 76 76
2 6 79 79 79
2 7 63 63 63
2 8 78 78 78
2 9 94 94 94
2 10 87 87 87
2 11 110 110 110
2 12 113 113 113
2 13 82 82 82
2 14 93 93 93
2 15 96 96 96
2 16 73 73 73
2 17 80 80 80
2 18 92 92 92
2 19 96 96 96
2 20 80 80 80
2 21 75 75 75
2 22 93 93 93
2 23 89 89 89
2 24 89 89 89
2 25 87 87 87
2 26 91 91 91
2 27 86 86 86
2 28 80 80 80
2 29 74 74 74
2 30 96 96 96
2 31 97 97 97

3 0 72 72 72
3 1 69 69 69
3 2 61 61 61
3 3 73 73 73
3 4 63 63 63
3 5 81 81 81
3 6 84 84 84
3 7 67 67 67
3 8 92 92 92
3 9 91 91 91
3 10 118 118 118
3 11 196 196 196
3 12 151 151 151
3 13 92 92 92
3 14 95 95 95
3 15 90 90 90
3 16 96 96 96
3 17 101 101 101
3 18 99 99 99
3 19 95 95 95
3 20 98 98 98
3 21 81 81 81
3 22 82 82 82
3 23 101 101 101
3 24 84 84 84
3 25 88 88 88
3 26 81 81 81
3 27 75 75 75
3 28 85 85 85
3 29 81 81 81
3 30 82 82 82
3 31 94 94 94

4 0 92 92 92
4 1 85 85 85
4 2 89 89 89
4 3 91 91 91
4 4 71 71 71
4 5 87 87 87
4 6 65 65 65
4 7 66 66 66
4 8 87 87 87
4 9 85 85 85
4 10 182 182 182
4 11 237 237 237
4 12 162 162 162
4 13 110 110 110
4 14 108 108 108
4 15 102 102 102
4 16 94 94 94
4 17 107 107 107
4 18 99 99 99
4 19 96 96 96
4 20 105 105 105
4 21 86 86 86
4 22 91 91 91
4 23 87 87 87
4 24 88 88 88
4 25 99 99 99
4 26 81 81 81
4 27 70 70 70
4 28 88 88 88
4 29 89 89 89
4 30 89 89 89
4 31 95 95 95

5 0 105 105 105
5 1 94 94 94
5 2 93 93 93
5 3 83 83 83
5 4 85 85 85
5 5 102 102 102
5 6 70 70 70
5 7 53 53 53
5 8 78 78 78
5 9 158 158 158
5 10 231 231 231
5 11 213 213 213
5 12 158 158 158
5 13 118 118 118
5 14 110 110 110
5 15 103 103 103
5 16 86 86 86
5 17 95 95 95
5 18 88 88 88
5 19 83 83 83
5 20 86 86 86
5 21 86 86 86
5 22 96 96 96
5 23 77 77 77
5 24 79 79 79
5 25 94 94 94
5 26 87 87 87
5 27 86 86 86
5 28 90 90 90
5 29 91 91 91
5 30 88 88 88
5 31 95 95 95

6 0 98 98 98
6 1 104 104 104
6 2 85 85 85
6 3 76 76 76
6 4 83 83 83
6 5 89 89 89
6 6 72 72 72
6 7 68 68 68
6 8 138 138 138
6 9 230 230 230
6 10 237 237 237
6 11 194 194 194
6 12 138 138 138
6 13 114 114 114
6 14 104 104 104
6 15 97 97 97
6 16 87 87 87
6 17 86 86 86
6 18 84 84 84
6 19 87 87 87
6 20 94 94 94
6 21 96 96 96
6 22 98 98 98
6 23 79 79 79
6 24 74 74 74
6 25 81 81 81
6 26 86 86 86
6 27 89 89 89
6 28 88 88 88
6 29 85 85 85
6 30 72 72 72
6 31 93 93 93

7 0 76 76 76
7 1 92 92 92
7 2 90 90 90
7 3 92 92 92
7 4 87 87 87
7 5 105 105 105
7 6 145 145 145
7 7 166 166 166
7 8 234 234 234
7 9 237 237 237
7 10 212 212 212
7 11 175 175 175
7 12 128 128 128
7 13 96 96 96
7 14 93 93 93
7 15 95 95 95
7 16 74 74 74
7 17 77 77 77
7 18 80 80 80
7 19 105 105 105
7 20 100 100 100
7 21 87 87 87
7 22 116 116 116
7 23 146 146 146
7 24 150 150 150
7 25 109 109 109
7 26 90 90 90
7 27 96 96 96
7 28 80 80 80
7 29 80 80 80
7 30 82 82 82
7 31 71 71 71

8 0 89 89 89
8 1 102 102 102
8 2 98 98 98
8 3 94 94 94
8 4 107 107 107
8 5 155 155 155
8 6 224 224 224
8 7 233 233 233
8 8 240 240 240
8 9 200 200 200
8 10 179 179 179
8 11 158 158 158
8 12 110 110 110
8 13 73 73 73
8 14 102 102 102
8 15 96 96 96
8 16 73 73 73
8 17 71 71 71
8 18 85 85 85
8 19 104 104 104
8 20 95 95 95
8 21 124 124 124
8 22 190 190 190
8 23 208 208 208
8 24 205 205 205
8 25 192 192 192
8 26 165 165 165
8 27 120 120 120
8 28 82 82 82
8 29 76 76 76
8 30 78 78 78
8 31 85 85 85

9 0 96 96 96
9 1 95 95 95
9 2 94 94 94
9 3 133 133 133
9 4 167 167 167
9 5 219 219 219
9 6 238 238 238
9 7 232 232 232
9 8 219 219 219
9 9 200 200 200
9 10 183 183 183
9 11 181 181 181
9 12 156 156 156
9 13 106 106 106
9 14 104 104 104
9 15 102 102 102
9 16 87 87 87
9 17 69 69 69
9 18 84 84 84
9 19 98 98 98
9 20 127 127 127
9 21 193 193 193
9 22 223 223 223
9 23 213 213 213
9 24 198 198 198
9 25 200 200 200
9 26 208 208 208
9 27 194 194 194
9 28 126 126 126
9 29 74 74 74
9 30 81 81 81
9 31 89 89 89

10 0 85 85 85
10 1 80 80 80
10 2 92 92 92
10 3 209 209 209
10 4 247 247 247
10 5 245 245 245
10 6 238 238 238
10 7 234 234 234
10 8 225 225 225
10 9 230 230 230
10 10 231 231 231
10 11 234 234 234
10 12 233 233 233
10 13 200 200 200
10 14 155 155 155
10 15 133 133 133
10 16 123 123 123
10 17 111 111 111
10 18 117 117 117
10 19 105 105 105
10 20 164 164 164
10 21 219 219 219
10 22 205 205 205
10 23 193 193 193
10 24 171 171 171
10 25 164 164 164
10 26 177 177 177
10 27 191 191 191
10 28 186 186 186
10 29 122 122 122
10 30 85 85 85
10 31 85 85 85

11 0 94 94 94
11 1 76 76 76
11 2 153 153 153
11 3 243 243 243
11 4 252 252 252
11 5 246 246 246
11 6 237 237 237
11 7 241 241 241
11 8 233 233 233
11 9 235 235 235
11 10 243 243 243
11 11 246 246 246
11 12 245 245 245
11 13 234 234 234
11 14 229 229 229
11 15 226 226 226
11 16 216 216 216
11 17 212 212 212
11 18 217 217 217
11 19 208 208 208
11 20 223 223 223
11 21 220 220 220
11 22 184 184 184
11 23 163 163 163
11 24 143 143 143
11 25 126 126 126
11 26 142 142 142
11 27 142 142 142
11 28 167 167 167
11 29 154 154 154
11 30 81 81 81
11 31 78 78 78

12 0 97 97 97
12 1 96 96 96
12 2 211 211 211
12 3 252 252 252
12 4 248 248 248
12 5 244 244 244
12 6 250 250 250
12 7 242 242 242
12 8 235 235 235
12 9 223 223 223
12 10 221 221 221
12 11 234 234 234
12 12 243 243 243
12 13 242 242 242
12 14 246 246 246
12 15 252 252 252
12 16 255 255 255
12 17 249 249 249
12 18 248 248 248
12 19 253 253 253
12 20 239 239 239
12 21 198 198 198
12 22 167 167 167
12 23 145 145 145
12 24 147 147 147
12 25 105 105 105
12 26 100 100 100
12 27 109 109 109
12 28 130 130 130
12 29 142 142 142
12 30 103 103 103
12 31 86 86 86

13 0 112 112 112
13 1 158 158 158
13 2 244 244 244
13 3 252 252 252
13 4 242 242 242
13 5 245 245 245
13 6 246 246 246
13 7 239 239 239
13 8 230 230 230
13 9 226 226 226
13 10 219 219 219
13 11 229 229 229
13 12 237 237 237
13 13 242 242 242
13 14 246 246 246
13 15 249 249 249
13 16 246 246 246
13 17 237 237 237
13 18 231 231 231
13 19 235 235 235
13 20 216 216 216
13 21 160 160 160
13 22 143 143 143
13 23 135 135 135
13 24 131 131 131
13 25 88 88 88
13 26 85 85 85
13 27 99 99 99
13 28 109 109 109
13 29 118 118 118
13 30 112 112 112
13 31 100 100 100

14 0 119 119 119
14 1 188 188 188
14 2 243 243 243
14 3 253 253 253
14 4 236 236 236
14 5 240 240 240
14 6 251 251 251
14 7 244 244 244
14 8 227 227 227
14 9 217 217 217
14 10 219 219 219
14 11 230 230 230
14 12 236 236 236
14 13 241 241 241
14 14 246 246 246
14 15 245 245 245
14 16 240 240 240
14 17 217 217 217
14 18 213 213 213
14 19 217 217 217
14 20 201 201 201
14 21 136 136 136
14 22 114 114 114
14 23 114 114 114
14 24 105 105 105
14 25 81 81 81
14 26 84 84 84
14 27 95 95 95
14 28 102 102 102
14 29 101 101 101
14 30 102 102 102
14 31 93 93 93

15 0 130 130 130
15 1 201 201 201
15 2 246 246 246
15 3 247 247 247
15 4 243 243 243
15 5 246 246 246
15 6 243 243 243
15 7 228 228 228
15 8 220 220 220
15 9 223 223 223
15 10 223 223 223
15 11 224 224 224
15 12 223 223 223
15 13 235 235 235
15 14 242 242 242
15 15 233 233 233
15 16 237 237 237
15 17 214 214 214
15 18 204 204 204
15 19 205 205 205
15 20 192 192 192
15 21 150 150 150
15 22 107 107 107
15 23 92 92 92
15 24 93 93 93
15 25 92 92 92
15 26 91 91 91
15 27 99 99 99
15 28 63 63 63
15 29 88 88 88
15 30 100 100 100
15 31 81 81 81

16 0 145 145 145
16 1 200 200 200
16 2 235 235 235
16 3 243 243 243
16 4 241 241 241
16 5 244 244 244
16 6 241 241 241
16 7 226 226 226
16 8 218 218 218
16 9 226 226 226
16 10 218 218 218
16 11 222 222 222
16 12 213 213 213
16 13 227 227 227
16 14 230 230 230
16 15 225 225 225
16 16 218 218 218
16 17 204 204 204
16 18 193 193 193
16 19 197 197 197
16 20 172 172 172
16 21 160 160 160
16 22 139 139 139
16 23 92 92 92
16 24 94 94 94
16 25 95 95 95
16 26 103 103 103
16 27 84 84 84
16 28 32 32 32
16 29 86 86 86
16 30 114 114 114
16 31 77 77 77

17 0 128 128 128
17 1 180 180 180
17 2 230 230 230
17 3 237 237 237
17 4 236 236 236
17 5 234 234 234
17 6 234 234 234
17 7 222 222 222
17 8 214 214 214
17 9 214 214 214
17 10 204 204 204
17 11 199 199 199
17 12 191 191 191
17 13 219 219 219
17 14 222 222 222
17 15 215 215 215
17 16 200 200 200
17 17 202 202 202
17 18 180 180 180
17 19 184 184 184
17 20 161 161 161
17 21 153 153 153
17 22 148 148 148
17 23 100 100 100
17 24 89 89 89
17 25 89 89 89
17 26 85 85 85
17 27 78 78 78
17 28 62 62 62
17 29 84 84 84
17 30 93 93 93
17 31 82 82 82

18 0 117 117 117
18 1 156 156 156
18 2 222 222 222
18 3 236 236 236
18 4 227 227 227
18 5 218 218 218
18 6 228 228 228
18 7 224 224 224
18 8 218 218 218
18 9 200 200 200
18 10 181 181 181
18 11 167 167 167
18 12 176 176 176
18 13 220 220 220
18 14 205 205 205
18 15 212 212 212
18 16 191 191 191
18 17 207 207 207
18 18 180 180 180
18 19 165 165 165
18 20 152 152 152
18 21 138 138 138
18 22 140 140 140
18 23 112 112 112
18 24 85 85 85
18 25 76 76 76
18 26 79 79 79
18 27 92 92 92
18 28 98 98 98
18 29 92 92 92
18 30 91 91 91
18 31 96 96 96

19 0 116 116 116
19 1 141 141 141
19 2 229 229 229
19 3 227 227 227
19 4 208 208 208
19 5 206 206 206
19 6 219 219 219
19 7 222 222 222
19 8 205 205 205
19 9 197 197 197
19 10 171 171 171
19 11 159 159 159
19 12 185 185 185
19 13 209 209 209
19 14 193 193 193
19 15 192 192 192
19 16 189 189 189
19 17 190 190 190
19 18 177 177 177
19 19 162 162 162
19 20 156 156 156
19 21 140 140 140
19 22 136 136 136
19 23 129 129 129
19 24 87 87 87
19 25 70 70 70
19 26 81 81 81
19 27 99 99 99
19 28 103 103 103
19 29 92 92 92
19 30 84 84 84
19 31 72 72 72

20 0 84 84 84
20 1 105 105 105
20 2 208 208 208
20 3 227 227 227
20 4 212 212 212
20 5 200 200 200
20 6 199 199 199
20 7 217 217 217
20 8 216 216 216
20 9 203 203 203
20 10 179 179 179
20 11 170 170 170
20 12 185 185 185
20 13 198 198 198
20 14 182 182 182
20 15 161 161 161
20 16 185 185 185
20 17 174 174 174
20 18 172 172 172
20 19 143 143 143
20 20 135 135 135
20 21 132 132 132
20 22 117 117 117
20 23 110 110 110
20 24 95 95 95
20 25 70 70 70
20 26 72 72 72
20 27 86 86 86
20 28 76 76 76
20 29 74 74 74
20 30 64 64 64
20 31 59 59 59

21 0 79 79 79
21 1 76 76 76
21 2 197 197 197
21 3 229 229 229
21 4 203 203 203
21 5 177 177 177
21 6 188 188 188
21 7 211 211 211
21 8 207 207 207
21 9 196 196 196
21 10 185 185 185
21 11 170 170 170
21 12 177 177 177
21 13 176 176 176
21 14 161 161 161
21 15 140 140 140
21 16 177 177 177
21 17 168 168 168
21 18 158 158 158
21 19 132 132 132
21 20 127 127 127
21 21 112 112 112
21 22 90 90 90
21 23 82 82 82
21 24 83 83 83
21 25 79 79 79
21 26 76 76 76
21 27 87 87 87
21 28 73 73 73
21 29 74 74 74
21 30 57 57 57
21 31 57 57 57

22 0 75 75 75
22 1 84 84 84
22 2 202 202 202
22 3 222 222 222
22 4 199 199 199
22 5 169 169 169
22 6 164 164 164
22 7 184 184 184
22 8 187 187 187
22 9 193 193 193
22 10 184 184 184
22 11 166 166 166
22 12 161 161 161
22 13 149 149 149
22 14 138 138 138
22 15 142 142 142
22 16 150 150 150
22 17 152 152 152
22 18 145 145 145
22 19 139 139 139
22 20 129 129 129
22 21 105 105 105
22 22 88 88 88
22 23 92 92 92
22 24 93 93 93
22 25 93 93 93
22 26 100 100 100
22 27 76 76 76
22 28 60 60 60
22 29 57 57 57
22 30 52 52 52
22 31 45 45 45

23 0 75 75 75
23 1 88 88 88
23 2 184 184 184
23 3 221 221 221
23 4 199 199 199
23 5 161 161 161
23 6 126 126 126
23 7 133 133 133
23 8 167 167 167
23 9 192 192 192
23 10 182 182 182
23 11 152 152 152
23 12 140 140 140
23 13 128 128 128
23 14 127 127 127
23 15 131 131 131
23 16 128 128 128
23 17 149 149 149
23 18 139 139 139
23 19 136 136 136
23 20 124 124 124
23 21 108 108 108
23 22 103 103 103
23 23 103 103 103
23 24 94 94 94
23 25 98 98 98
23 26 102 102 102
23 27 78 78 78
23 28 47 47 47
23 29 49 49 49
23 30 57 57 57
23 31 52 52 52

24 0 68 68 68
24 1 67 67 67
24 2 168 168 168
24 3 217 217 217
24 4 185 185 185
24 5 146 146 146
24 6 91 91 91
24 7 75 75 75
24 8 122 122 122
24 9 174 174 174
24 10 174 174 174
24 11 141 141 141
24 12 132 132 132
24 13 124 124 124
24 14 99 99 99
24 15 104 104 104
24 16 106 106 106
24 17 127 127 127
24 18 122 122 122
24 19 117 117 117
24 20 105 105 105
24 21 90 90 90
24 22 91 91 91
24 23 96 96 96
24 24 101 101 101
24 25 98 98 98
24 26 93 93 93
24 27 60 60 60
24 28 42 42 42
24 29 45 45 45
24 30 45 45 45
24 31 63 63 63

25 0 66 66 66
25 1 61 61 61
25 2 124 124 124
25 3 189 189 189
25 4 171 171 171
25 5 144 144 144
25 6 90 90 90
25 7 38 38 38
25 8 28 28 28
25 9 90 90 90
25 10 140 140 140
25 11 124 124 124
25 12 104 104 104
25 13 77 77 77
25 14 57 57 57
25 15 63 63 63
25 16 78 78 78
25 17 96 96 96
25 18 92 92 92
25 19 94 94 94
25 20 77 77 77
25 21 61 61 61
25 22 69 69 69
25 23 69 69 69
25 24 80 80 80
25 25 71 71 71
25 26 51 51 51
25 27 34 34 34
25 28 30 30 30
25 29 36 36 36
25 30 45 45 45
25 31 57 57 57

26 0 76 76 76
26 1 78 78 78
26 2 95 95 95
26 3 138 138 138
26 4 149 149 149
26 5 140 140 140
26 6 128 128 128
26 7 85 85 85
26 8 33 33 33
26 9 11 11 11
26 10 47 47 47
26 11 68 68 68
26 12 56 56 56
26 13 31 31 31
26 14 24 24 24
26 15 33 33 33
26 16 41 41 41
26 17 45 45 45
26 18 60 60 60
26 19 74 74 74
26 20 64 64 64
26 21 37 37 37
26 22 25 25 25
26 23 24 24 24
26 24 25 25 25
26 25 30 30 30
26 26 24 24 24
26 27 37 37 37
26 28 28 28 28
26 29 28 28 28
26 30 43 43 43
26 31 58 58 58

27 0 87 87 87
27 1 69 69 69
27 2 93 93 93
27 3 84 84 84
27 4 117 117 117
27 5 108 108 108
27 6 102 102 102
27 7 96 96 96
27 8 72 72 72
27 9 28 28 28
27 10 37 37 37
27 11 29 29 29
27 12 27 27 27
27 13 18 18 18
27 14 10 10 10
27 15 11 11 11
27 16 6 6 6
27 17 16 16 16
27 18 40 40 40
27 19 60 60 60
27 20 75 75 75
27 21 53 53 53
27 22 20 20 20
27 23 7 7 7
27 24 8 8 8
27 25 25 25 25
27 26 31 31 31
27 27 35 35 35
27 28 44 44 44
27 29 42 42 42
27 30 39 39 39
27 31 63 63 63

28 0 80 80 80
28 1 80 80 80
28 2 94 94 94
28 3 83 83 83
28 4 98 98 98
28 5 95 95 95
28 6 47 47 47
28 7 30 30 30
28 8 35 35 35
28 9 66 66 66
28 10 105 105 105
28 11 75 75 75
28 12 66 66 66
28 13 51 51 51
28 14 19 19 19
28 15 23 23 23
28 16 28 28 28
28 17 43 43 43
28 18 36 36 36
28 19 61 61 61
28 20 87 87 87
28 21 81 81 81
28 22 60 60 60
28 23 48 48 48
28 24 29 29 29
28 25 31 31 31
28 26 42 42 42
28 27 43 43 43
28 28 46 46 46
28 29 50 50 50
28 30 40 40 40
28 31 71 71 71

29 0 87 87 87
29 1 83 83 83
29 2 87 87 87
29 3 81 81 81
29 4 105 105 105
29 5 87 87 87
29 6 63 63 63
29 7 64 64 64
29 8 72 72 72
29 9 95 95 95
29 10 96 96 96
29 11 96 96 96
29 12 86 86 86
29 13 72 72 72
29 14 49 49 49
29 15 44 44 44
29 16 59 59 59
29 17 64 64 64
29 18 63 63 63
29 19 74 74 74
29 20 75 75 75
29 21 79 79 79
29 22 76 76 76
29 23 65 65 65
29 24 47 47 47
29 25 27 27 27
29 26 41 41 41
29 27 51 51 51
29 28 36 36 36
29 29 45 45 45
29 30 64 64 64
29 31 76 76 76

30 0 91 91 91
30 1 76 76 76
30 2 99 99 99
30 3 93 93 93
30 4 94 94 94
30 5 69 69 69
30 6 76 76 76
30 7 91 91 91
30 8 91 91 91
30 9 102 102 102
30 10 95 95 95
30 11 104 104 104
30 12 84 84 84
30 13 68 68 68
30 14 74 74 74
30 15 66 66 66
30 16 62 62 62
30 17 46 46 46
30 18 76 76 76
30 19 77 77 77
30 20 79 79 79
30 21 54 54 54
30 22 78 78 78
30 23 74 74 74
30 24 42 42 42
30 25 25 25 25
30 26 38 38 38
30 27 59 59 59
30 28 46 46 46
30 29 51 51 51
30 30 67 67 67
30 31 68 68 68

31 0 78 78 78
31 1 81 81 81
31 2 99 99 99
31 3 94 94 94
31 4 92 92 92
31 5 78 78 78
31 6 77 77 77
31 7 86 86 86
31 8 94 94 94
31 9 102 102 102
31 10 96 96 96
31 11 97 97 97
31 12 85 85 85
31 13 75 75 75
31 14 85 85 85
31 15 78 78 78
31 16 90 90 90
31 17 85 85 85
31 18 84 84 84
31 19 76 76 76
31 20 67 67 67
31 21 47 47 47
31 22 54 54 54
31 23 73 73 73
31 24 73 73 73
31 25 61 61 61
31 26 49 49 49
31 27 70 70 70
31 28 67 67 67
31 29 81 81 81
31 30 64 64 64
31 31 59 59 59



==> Cifra_figuretem/100/dp5.txt <==
0 0 55 39 28
0 1 54 39 36
0 2 57 51 40
0 3 74 58 54
0 4 70 52 50
0 5 59 50 43
0 6 58 41 37
0 7 55 48 41
0 8 72 55 48
0 9 69 61 45
0 10 74 59 54
0 11 85 74 55
0 12 69 63 58
0 13 83 64 59
0 14 80 74 66
0 15 87 71 66
0 16 105 84 83
0 17 99 86 73
0 18 86 76 63
0 19 91 81 71
0 20 82 68 68
0 21 96 75 81
0 22 105 92 81
0 23 77 66 57
0 24 82 72 58
0 25 72 67 40
0 26 68 58 39
0 27 105 91 78
0 28 125 105 91
0 29 104 105 87
0 30 113 107 85
0 31 113 107 85

1 0 87 67 60
1 1 80 67 55
1 2 72 57 43
1 3 88 73 64
1 4 84 73 60
1 5 68 50 43
1 6 72 56 51
1 7 71 53 48
1 8 71 55 46
1 9 97 69 63
1 10 94 78 52
1 11 88 76 68
1 12 88 66 67
1 13 85 77 62
1 14 97 83 72
1 15 85 81 77
1 16 99 84 76
1 17 102 81 70
1 18 86 74 64
1 19 112 102 83
1 20 91 80 66
1 21 89 75 66
1 22 117 95 75
1 23 84 76 62
1 24 99 91 71
1 25 87 74 56
1 26 90 74 55
1 27 94 79 67
1 28 97 105 84
1 29 97 93 72
1 30 117 111 83
1 31 115 99 72

2 0 89 66 62
2 1 79 61 49
2 2 86 68 53
2 3 82 62 54
2 4 82 64 53
2 5 90 75 62
2 6 95 80 61
2 7 79 52 58
2 8 90 81 65
2 9 114 88 79
2 10 108 78 74
2 11 124 104 102
2 12 124 113 102
2 13 92 82 72
2 14 109 93 76
2 15 106 99 82
2 16 90 66 64
2 17 95 91 55
2 18 110 91 75
2 19 112 99 78
2 20 97 81 63
2 21 85 77 63
2 22 111 94 74
2 23 105 90 71
2 24 103 91 72
2 25 105 88 67
2 26 111 87 75
2 27 102 85 70
2 28 90 85 64
2 29 89 73 60
2 30 107 104 79
2 31 116 101 74

3 0 93 69 55
3 1 86 66 53
3 2 78 59 46
3 3 85 73 62
3 4 80 60 48
3 5 99 82 61
3 6 99 84 68
3 7 77 67 55
3 8 102 95 79
3 9 105 89 77
3 10 128 114 111
3 11 203 191 194
3 12 155 148 151
3 13 101 93 81
3 14 104 102 79
3 15 106 96 69
3 16 111 96 82
3 17 117 101 85
3 18 114 99 85
3 19 117 95 71
3 20 114 101 78
3 21 95 81 66
3 22 100 88 59
3 23 121 98 85
3 24 100 86 67
3 25 99 89 76
3 26 104 82 56
3 27 95 73 58
3 28 103 86 64
3 29 98 86 60
3 30 98 87 62
3 31 112 101 69

4 0 117 84 75
4 1 103 85 68
4 2 107 86 73
4 3 104 98 71
4 4 83 73 58
4 5 100 85 75
4 6 73 71 51
4 7 76 74 48
4 8 105 89 67
4 9 103 75 77
4 10 193 179 173
4 11 237 231 242
4 12 166 162 159
4 13 117 113 101
4 14 126 111 86
4 15 119 104 84
4 16 112 97 73
4 17 124 108 88
4 18 121 98 79
4 19 115 100 74
4 20 122 109 82
4 21 102 96 61
4 22 108 96 70
4 23 104 88 70
4 24 102 94 68
4 25 111 106 79
4 26 96 83 64
4 27 89 65 55
4 28 108 88 67
4 29 104 92 71
4 30 108 90 70
4 31 115 104 66

5 0 124 108 84
5 1 114 95 72
5 2 108 95 76
5 3 96 85 68
5 4 95 91 69
5 5 110 103 93
5 6 77 81 53
5 7 65 60 33
5 8 93 75 64
5 9 172 151 152
5 10 235 223 236
5 11 204 216 221
5 12 159 153 163
5 13 128 122 103
5 14 126 112 92
5 15 121 104 84
5 16 105 85 67
5 17 109 92 83
5 18 106 92 67
5 19 102 90 59
5 20 106 86 66
5 21 98 92 68
5 22 117 97 75
5 23 96 80 56
5 24 99 81 58
5 25 111 97 73
5 26 105 90 66
5 27 102 89 68
5 28 108 93 69
5 29 111 94 69
5 30 107 90 68
5 31 110 98 76

6 0 114 104 74
6 1 123 102 88
6 2 95 90 69
6 3 90 80 59
6 4 94 88 69
6 5 103 88 77
6 6 85 68 63
6 7 80 63 61
6 8 148 137 130
6 9 231 227 232
6 10 229 237 244
6 11 185 191 205
6 12 139 140 134
6 13 124 114 105
6 14 123 103 87
6 15 115 91 84
6 16 102 89 70
6 17 96 94 68
6 18 101 84 67
6 19 105 94 63
6 20 110 98 73
6 21 111 102 76
6 22 109 94 91
6 23 92 81 64
6 24 83 73 66
6 25 95 88 60
6 26 103 90 67
6 27 103 95 71
6 28 104 94 67
6 29 104 91 58
6 30 88 75 53
6 31 109 96 74

7 0 92 78 58
7 1 106 93 78
7 2 106 89 74
7 3 107 92 76
7 4 107 85 68
7 5 114 99 102
7 6 158 139 139
7 7 178 158 162
7 8 235 226 241
7 9 232 235 244
7 10 202 217 217
7 11 170 170 187
7 12 132 123 130
7 13 109 93 88
7 14 112 90 76
7 15 110 95 80
7 16 87 78 56
7 17 88 87 54
7 18 96 86 58
7 19 119 108 88
7 20 116 101 82
7 21 106 89 65
7 22 123 117 107
7 23 156 141 140
7 24 162 149 139
7 25 117 110 100
7 26 101 91 78
7 27 119 93 76
7 28 98 81 60
7 29 100 83 58
7 30 107 85 55
7 31 90 74 51

8 0 102 91 73
8 1 118 100 88
8 2 110 92 93
8 3 111 89 83
8 4 118 107 97
8 5 166 152 147
8 6 229 212 230
8 7 239 225 236
8 8 235 239 245
8 9 188 204 208
8 10 169 177 190
8 11 155 157 161
8 12 116 107 106
8 13 88 71 61
8 14 117 101 89
8 15 110 101 77
8 16 87 79 53
8 17 82 82 50
8 18 97 93 64
8 19 118 103 92
8 20 109 94 81
8 21 138 126 109
8 22 202 190 177
8 23 213 206 206
8 24 209 204 202
8 25 199 189 189
8 26 169 163 163
8 27 128 114 119
8 28 96 75 74
8 29 95 80 52
8 30 97 82 56
8 31 98 90 66

9 0 105 99 84
9 1 106 96 82
9 2 107 96 80
9 3 148 123 128
9 4 170 169 163
9 5 221 215 221
9 6 243 230 243
9 7 230 232 236
9 8 215 221 221
9 9 195 196 207
9 10 178 181 188
9 11 180 181 181
9 12 161 155 152
9 13 115 103 101
9 14 119 104 90
9 15 111 104 92
9 16 98 93 71
9 17 79 75 54
9 18 99 88 64
9 19 111 101 82
9 20 140 127 114
9 21 204 188 186
9 22 230 220 220
9 23 217 206 215
9 24 201 190 204
9 25 193 198 211
9 26 198 207 219
9 27 189 193 201
9 28 126 125 125
9 29 83 78 61
9 30 95 83 66
9 31 103 89 75

10 0 92 89 74
10 1 94 79 66
10 2 107 91 79
10 3 215 208 202
10 4 253 244 244
10 5 242 248 245
10 6 232 245 238
10 7 228 238 237
10 8 219 225 231
10 9 226 226 237
10 10 232 229 232
10 11 232 231 238
10 12 234 231 235
10 13 201 198 200
10 14 162 153 151
10 15 143 131 125
10 16 128 135 106
10 17 120 112 99
10 18 127 117 108
10 19 111 102 101
10 20 171 160 160
10 21 226 215 214
10 22 214 200 202
10 23 201 188 190
10 24 176 163 173
10 25 158 159 176
10 26 165 169 198
10 27 175 181 217
10 28 176 184 198
10 29 119 119 127
10 30 98 83 74
10 31 92 91 71

11 0 113 98 72
11 1 85 79 65
11 2 163 156 141
11 3 248 239 243
11 4 254 250 252
11 5 246 242 251
11 6 240 234 237
11 7 240 239 244
11 8 227 234 237
11 9 236 234 236
11 10 250 237 242
11 11 244 243 250
11 12 244 242 248
11 13 230 234 238
11 14 228 228 231
11 15 227 224 226
11 16 221 215 211
11 17 214 214 209
11 18 220 216 214
11 19 212 209 204
11 20 228 222 220
11 21 225 223 211
11 22 192 180 179
11 23 169 155 164
11 24 147 137 144
11 25 132 112 134
11 26 132 135 160
11 27 126 136 164
11 28 153 159 189
11 29 149 142 169
11 30 91 87 67
11 31 93 81 59

12 0 109 100 83
12 1 107 98 85
12 2 219 210 204
12 3 254 247 254
12 4 248 249 246
12 5 247 247 237
12 6 254 248 249
12 7 242 242 241
12 8 237 231 237
12 9 229 212 228
12 10 219 219 225
12 11 239 233 229
12 12 239 243 246
12 13 237 239 248
12 14 243 246 250
12 15 250 253 254
12 16 255 256 254
12 17 245 250 253
12 18 242 248 254
12 19 249 257 253
12 20 241 241 234
12 21 198 196 198
12 22 172 166 164
12 23 152 140 144
12 24 156 144 142
12 25 107 98 111
12 26 95 97 110
12 27 95 105 125
12 28 119 118 152
12 29 137 136 153
12 30 110 105 93
12 31 100 89 69

13 0 126 118 91
13 1 166 159 149
13 2 242 243 245
13 3 252 255 248
13 4 245 247 233
13 5 245 250 239
13 6 251 240 246
13 7 241 243 233
13 8 238 223 230
13 9 226 226 225
13 10 219 215 221
13 11 233 224 230
13 12 234 237 242
13 13 237 243 246
13 14 240 242 255
13 15 244 251 252
13 16 240 252 247
13 17 225 236 249
13 18 226 232 236
13 19 230 235 239
13 20 218 214 217
13 21 168 158 155
13 22 151 137 139
13 23 142 132 131
13 24 138 126 130
13 25 88 85 90
13 26 85 80 89
13 27 95 87 115
13 28 102 104 120
13 29 113 113 128
13 30 117 111 108
13 31 114 104 81

14 0 130 120 106
14 1 197 188 177
14 2 243 239 247
14 3 249 251 257
14 4 232 239 238
14 5 242 241 237
14 6 250 257 247
14 7 247 241 244
14 8 230 227 224
14 9 214 218 218
14 10 220 221 216
14 11 237 230 223
14 12 233 232 242
14 13 239 237 246
14 14 243 245 249
14 15 241 250 245
14 16 234 238 247
14 17 209 214 228
14 18 203 211 225
14 19 209 217 223
14 20 199 202 202
14 21 135 141 131
14 22 123 110 110
14 23 117 111 114
14 24 103 105 108
14 25 86 78 79
14 26 85 77 91
14 27 88 92 105
14 28 104 91 111
14 29 97 94 112
14 30 104 104 96
14 31 109 100 71

15 0 144 132 113
15 1 209 200 195
15 2 246 245 248
15 3 249 245 247
15 4 244 245 241
15 5 248 245 244
15 6 242 248 240
15 7 230 230 224
15 8 220 226 213
15 9 229 223 218
15 10 227 221 221
15 11 231 222 221
15 12 217 226 226
15 13 229 242 233
15 14 240 244 243
15 15 232 234 232
15 16 233 239 240
15 17 206 213 223
15 18 198 207 207
15 19 203 199 211
15 20 196 189 189
15 21 155 149 146
15 22 114 104 103
15 23 100 88 87
15 24 91 92 96
15 25 90 89 96
15 26 91 80 101
15 27 97 91 108
15 28 57 60 72
15 29 84 81 97
15 30 109 96 94
15 31 91 88 63

16 0 154 146 135
16 1 208 198 193
16 2 230 243 231
16 3 249 242 238
16 4 241 243 238
16 5 248 245 238
16 6 243 243 238
16 7 230 235 212
16 8 223 217 214
16 9 229 228 219
16 10 222 218 214
16 11 227 222 217
16 12 208 217 213
16 13 223 225 232
16 14 229 229 232
16 15 217 226 232
16 16 213 218 224
16 17 197 200 215
16 18 190 190 200
16 19 196 191 206
16 20 165 173 177
16 21 154 162 163
16 22 142 140 136
16 23 97 86 94
16 24 94 93 94
16 25 94 93 98
16 26 103 99 108
16 27 77 84 91
16 28 30 25 41
16 29 82 79 96
16 30 115 110 117
16 31 82 87 61

17 0 140 130 114
17 1 185 180 175
17 2 232 233 227
17 3 239 238 234
17 4 236 240 231
17 5 239 233 231
17 6 237 234 232
17 7 225 219 221
17 8 222 219 201
17 9 218 214 211
17 10 212 204 197
17 11 204 193 199
17 12 187 192 193
17 13 218 219 221
17 14 219 220 227
17 15 215 214 216
17 16 197 197 206
17 17 196 201 207
17 18 177 184 180
17 19 177 182 192
17 20 156 157 170
17 21 148 154 156
17 22 140 147 158
17 23 99 93 108
17 24 92 87 88
17 25 90 85 93
17 26 84 84 86
17 27 82 73 80
17 28 62 61 63
17 29 81 81 91
17 30 97 89 93
17 31 88 91 68

18 0 128 118 106
18 1 158 157 153
18 2 226 217 224
18 3 231 244 232
18 4 230 230 222
18 5 222 222 211
18 6 233 225 226
18 7 228 225 218
18 8 218 215 220
18 9 201 200 199
18 10 183 179 181
18 11 177 167 157
18 12 178 173 178
18 13 217 212 230
18 14 201 205 209
18 15 202 206 227
18 16 185 191 197
18 17 205 203 213
18 18 173 184 184
18 19 158 163 173
18 20 144 156 156
18 21 133 142 138
18 22 129 144 146
18 23 109 107 119
18 24 84 82 90
18 25 75 75 79
18 26 81 79 77
18 27 92 89 96
18 28 98 92 105
18 29 88 84 106
18 30 91 90 92
18 31 100 104 83

19 0 131 118 98
19 1 149 144 130
19 2 233 231 225
19 3 227 227 228
19 4 209 206 210
19 5 207 210 202
19 6 220 219 217
19 7 221 227 218
19 8 208 200 207
19 9 203 192 195
19 10 172 170 170
19 11 158 159 158
19 12 185 183 188
19 13 208 207 213
19 14 190 198 192
19 15 187 191 198
19 16 181 197 189
19 17 185 191 195
19 18 173 174 185
19 19 163 157 167
19 20 150 155 162
19 21 133 139 149
19 22 127 132 149
19 23 126 125 135
19 24 87 83 90
19 25 65 67 76
19 26 81 79 85
19 27 101 96 102
19 28 93 98 119
19 29 88 88 100
19 30 85 86 81
19 31 83 82 52

20 0 93 82 79
20 1 113 107 94
20 2 215 210 199
20 3 232 227 222
20 4 216 211 208
20 5 199 206 194
20 6 202 201 196
20 7 226 211 214
20 8 216 215 216
20 9 207 206 197
20 10 184 176 176
20 11 170 170 170
20 12 190 184 180
20 13 192 202 200
20 14 183 176 186
20 15 154 160 169
20 16 179 189 188
20 17 168 175 179
20 18 165 175 174
20 19 136 140 151
20 20 128 129 148
20 21 130 128 138
20 22 111 113 126
20 23 109 108 114
20 24 106 87 92
20 25 81 70 58
20 26 71 77 67
20 27 86 84 87
20 28 71 72 83
20 29 74 75 74
20 30 70 68 54
20 31 67 67 44

21 0 85 85 68
21 1 90 76 63
21 2 210 196 184
21 3 232 230 224
21 4 203 201 204
21 5 180 178 174
21 6 184 191 188
21 7 212 206 214
21 8 202 206 213
21 9 196 192 202
21 10 186 178 191
21 11 166 169 174
21 12 176 168 186
21 13 173 172 184
21 14 156 158 170
21 15 139 136 145
21 16 174 174 182
21 17 168 166 170
21 18 151 156 165
21 19 127 130 140
21 20 119 127 137
21 21 107 109 121
21 22 84 88 96
21 23 77 82 87
21 24 85 84 81
21 25 84 79 74
21 26 82 78 69
21 27 102 84 74
21 28 79 73 65
21 29 79 74 69
21 30 65 61 45
21 31 63 64 44

22 0 81 79 65
22 1 98 79 74
22 2 209 202 194
22 3 227 225 214
22 4 199 200 197
22 5 172 176 158
22 6 162 169 162
22 7 183 186 184
22 8 189 183 187
22 9 194 188 198
22 10 188 183 181
22 11 156 165 178
22 12 158 153 170
22 13 149 146 152
22 14 141 134 140
22 15 141 146 141
22 16 152 147 151
22 17 148 149 159
22 18 141 141 153
22 19 133 130 155
22 20 115 132 139
22 21 104 99 112
22 22 85 88 91
22 23 88 96 90
22 24 95 90 96
22 25 98 94 87
22 26 104 97 100
22 27 81 76 70
22 28 71 63 46
22 29 70 60 40
22 30 64 57 36
22 31 58 48 31

23 0 83 74 69
23 1 94 90 80
23 2 191 187 175
23 3 226 220 217
23 4 198 199 201
23 5 157 165 161
23 6 123 129 126
23 7 132 136 130
23 8 166 168 168
23 9 192 190 193
23 10 187 180 179
23 11 147 151 159
23 12 135 138 147
23 13 120 129 134
23 14 123 123 136
23 15 127 130 136
23 16 124 127 132
23 17 144 150 155
23 18 137 136 143
23 19 125 136 148
23 20 118 124 131
23 21 102 107 116
23 22 99 95 114
23 23 102 99 108
23 24 90 93 100
23 25 95 97 103
23 26 98 103 105
23 27 80 79 77
23 28 54 46 42
23 29 60 53 36
23 30 62 57 53
23 31 60 61 36

24 0 83 62 59
24 1 75 70 57
24 2 178 165 160
24 3 226 216 210
24 4 186 191 179
24 5 150 148 140
24 6 88 91 94
24 7 73 77 75
24 8 118 118 131
24 9 175 176 170
24 10 175 170 177
24 11 142 138 142
24 12 134 128 133
24 13 121 126 123
24 14 99 96 104
24 15 100 106 106
24 16 103 106 109
24 17 126 128 127
24 18 120 122 126
24 19 118 114 118
24 20 97 102 117
24 21 86 83 101
24 22 89 89 95
24 23 94 94 102
24 24 89 100 115
24 25 84 97 112
24 26 85 92 102
24 27 60 59 63
24 28 44 40 42
24 29 55 43 37
24 30 51 52 32
24 31 77 66 46

25 0 72 69 56
25 1 75 58 49
25 2 136 122 114
25 3 193 195 179
25 4 172 173 169
25 5 145 145 140
25 6 90 88 93
25 7 46 31 37
25 8 33 23 28
25 9 85 90 96
25 10 140 137 144
25 11 123 120 128
25 12 104 104 104
25 13 72 77 81
25 14 55 59 57
25 15 55 66 68
25 16 78 76 80
25 17 93 96 98
25 18 90 86 100
25 19 92 89 99
25 20 68 86 76
25 21 59 57 66
25 22 67 67 74
25 23 67 65 74
25 24 77 74 88
25 25 63 70 80
25 26 48 50 54
25 27 31 35 37
25 28 33 32 26
25 29 41 36 31
25 30 49 47 40
25 31 57 58 55

26 0 93 74 63
26 1 91 81 63
26 2 107 97 80
26 3 151 139 125
26 4 155 150 140
26 5 139 142 137
26 6 135 120 130
26 7 84 78 92
26 8 32 31 35
26 9 11 10 13
26 10 46 48 46
26 11 74 66 66
26 12 56 53 58
26 13 26 32 34
26 14 20 24 27
26 15 30 30 39
26 16 33 41 51
26 17 43 42 49
26 18 57 60 64
26 19 81 69 73
26 20 61 71 61
26 21 33 40 39
26 22 13 28 33
26 23 24 15 32
26 24 26 29 20
26 25 27 30 33
26 26 27 21 23
26 27 38 38 34
26 28 34 31 20
26 29 24 37 24
26 30 43 45 41
26 31 55 62 59

27 0 102 89 69
27 1 85 70 51
27 2 111 103 64
27 3 97 92 63
27 4 122 131 100
27 5 116 108 99
27 6 106 106 95
27 7 96 97 97
27 8 72 73 73
27 9 33 29 24
27 10 40 39 33
27 11 32 28 28
27 12 36 25 21
27 13 25 21 6
27 14 11 8 9
27 15 11 9 11
27 16 2 6 9
27 17 19 12 17
27 18 40 40 39
27 19 57 59 65
27 20 73 72 81
27 21 54 48 58
27 22 21 24 15
27 23 12 1 8
27 24 7 7 9
27 25 22 24 29
27 26 32 30 29
27 27 34 35 36
27 28 42 47 43
27 29 45 42 39
27 30 40 38 41
27 31 64 61 63

28 0 96 81 63
28 1 96 83 59
28 2 113 101 68
28 3 96 96 58
28 4 111 104 79
28 5 105 100 81
28 6 60 42 38
28 7 35 31 23
28 8 43 33 30
28 9 76 63 58
28 10 119 104 92
28 11 88 73 66
28 12 75 67 55
28 13 57 52 43
28 14 25 23 9
28 15 25 25 19
28 16 32 27 24
28 17 44 46 39
28 18 39 32 38
28 19 60 62 61
28 20 83 81 96
28 21 78 80 86
28 22 63 57 61
28 23 50 47 46
28 24 31 23 33
28 25 28 27 36
28 26 43 42 41
28 27 49 41 37
28 28 45 46 46
28 29 51 48 52
28 30 42 38 42
28 31 69 70 73

29 0 99 92 69
29 1 96 86 66
29 2 98 94 69
29 3 96 86 63
29 4 121 107 85
29 5 99 92 69
29 6 78 62 51
29 7 77 63 53
29 8 85 74 57
29 9 114 92 79
29 10 113 96 80
29 11 108 99 82
29 12 93 91 74
29 13 78 78 61
29 14 54 54 40
29 15 48 57 27
29 16 67 58 52
29 17 71 66 55
29 18 70 58 60
29 19 83 70 69
29 20 80 69 74
29 21 78 80 79
29 22 81 74 72
29 23 70 63 63
29 24 47 49 45
29 25 29 27 26
29 26 44 37 41
29 27 53 55 46
29 28 33 36 38
29 29 46 45 44
29 30 64 63 64
29 31 76 75 76

30 0 105 92 76
30 1 85 83 61
30 2 112 100 84
30 3 106 99 73
30 4 111 95 75
30 5 87 71 49
30 6 88 82 57
30 7 96 99 77
30 8 109 91 73
30 9 118 102 85
30 10 119 92 75
30 11 113 107 91
30 12 92 90 71
30 13 85 69 50
30 14 78 81 64
30 15 77 65 55
30 16 78 58 51
30 17 61 39 37
30 18 84 74 69
30 19 86 78 68
30 20 81 80 75
30 21 61 57 44
30 22 84 76 72
30 23 81 78 64
30 24 49 47 30
30 25 29 16 31
30 26 41 36 37
30 27 60 61 55
30 28 50 44 45
30 29 53 49 50
30 30 66 68 66
30 31 65 71 67

31 0 89 79 64
31 1 90 84 67
31 2 114 106 78
31 3 110 100 74
31 4 105 96 76
31 5 89 82 64
31 6 86 83 63
31 7 97 89 71
31 8 107 94 81
31 9 123 101 82
31 10 112 99 79
31 11 107 98 87
31 12 94 85 75
31 13 83 82 61
31 14 92 90 73
31 15 89 80 65
31 16 108 90 72
31 17 97 87 71
31 18 99 87 67
31 19 89 81 57
31 20 83 66 51
31 21 51 53 36
31 22 64 58 40
31 23 85 76 58
31 24 86 71 60
31 25 65 60 57
31 26 55 48 44
31 27 75 68 67
31 28 72 71 58
31 29 81 82 80
31 30 67 65 61
31 31 67 60 51



==> Cifra_figuretem/100/dp6-gray.txt <==
0 0 64 64 64
0 1 64 64 64
0 2 58 58 58
0 3 49 49 49
0 4 48 48 48
0 5 55 55 55
0 6 61 61 61
0 7 57 57 57
0 8 40 40 40
0 9 46 46 46
0 10 49 49 49
0 11 56 56 56
0 12 56 56 56
0 13 56 56 56
0 14 55 55 55
0 15 56 56 56
0 16 57 57 57
0 17 63 63 63
0 18 70 70 70
0 19 68 68 68
0 20 69 69 69
0 21 67 67 67
0 22 67 67 67
0 23 73 73 73
0 24 70 70 70
0 25 66 66 66
0 26 74 74 74
0 27 81 81 81
0 28 87 87 87
0 29 91 91 91
0 30 97 97 97
0 31 86 86 86

1 0 64 64 64
1 1 66 66 66
1 2 65 65 65
1 3 47 47 47
1 4 47 47 47
1 5 52 52 52
1 6 55 55 55
1 7 55 55 55
1 8 47 47 47
1 9 46 46 46
1 10 47 47 47
1 11 55 55 55
1 12 57 57 57
1 13 57 57 57
1 14 59 59 59
1 15 57 57 57
1 16 54 54 54
1 17 54 54 54
1 18 60 60 60
1 19 65 65 65
1 20 66 66 66
1 21 64 64 64
1 22 66 66 66
1 23 69 69 69
1 24 72 72 72
1 25 71 71 71
1 26 70 70 70
1 27 76 76 76
1 28 87 87 87
1 29 90 90 90
1 30 94 94 94
1 31 91 91 91

2 0 58 58 58
2 1 62 62 62
2 2 62 62 62
2 3 53 53 53
2 4 45 45 45
2 5 47 47 47
2 6 49 49 49
2 7 50 50 50
2 8 51 51 51
2 9 44 44 44
2 10 42 42 42
2 11 46 46 46
2 12 54 54 54
2 13 56 56 56
2 14 57 57 57
2 15 57 57 57
2 16 56 56 56
2 17 52 52 52
2 18 60 60 60
2 19 64 64 64
2 20 70 70 70
2 21 66 66 66
2 22 66 66 66
2 23 73 73 73
2 24 71 71 71
2 25 68 68 68
2 26 72 72 72
2 27 75 75 75
2 28 84 84 84
2 29 87 87 87
2 30 94 94 94
2 31 92 92 92

3 0 61 61 61
3 1 60 60 60
3 2 65 65 65
3 3 56 56 56
3 4 51 51 51
3 5 47 47 47
3 6 44 44 44
3 7 54 54 54
3 8 51 51 51
3 9 44 44 44
3 10 43 43 43
3 11 41 41 41
3 12 54 54 54
3 13 56 56 56
3 14 59 59 59
3 15 60 60 60
3 16 57 57 57
3 17 48 48 48
3 18 63 63 63
3 19 68 68 68
3 20 72 72 72
3 21 75 75 75
3 22 72 72 72
3 23 69 69 69
3 24 69 69 69
3 25 71 71 71
3 26 71 71 71
3 27 73 73 73
3 28 84 84 84
3 29 85 85 85
3 30 90 90 90
3 31 90 90 90

4 0 59 59 59
4 1 60 60 60
4 2 59 59 59
4 3 58 58 58
4 4 54 54 54
4 5 46 46 46
4 6 41 41 41
4 7 58 58 58
4 8 56 56 56
4 9 59 59 59
4 10 71 71 71
4 11 45 45 45
4 12 56 56 56
4 13 56 56 56
4 14 60 60 60
4 15 59 59 59
4 16 55 55 55
4 17 58 58 58
4 18 65 65 65
4 19 70 70 70
4 20 75 75 75
4 21 75 75 75
4 22 70 70 70
4 23 73 73 73
4 24 69 69 69
4 25 72 72 72
4 26 69 69 69
4 27 71 71 71
4 28 76 76 76
4 29 85 85 85
4 30 92 92 92
4 31 91 91 91

5 0 60 60 60
5 1 51 51 51
5 2 61 61 61
5 3 61 61 61
5 4 58 58 58
5 5 49 49 49
5 6 43 43 43
5 7 50 50 50
5 8 56 56 56
5 9 89 89 89
5 10 104 104 104
5 11 64 64 64
5 12 52 52 52
5 13 53 53 53
5 14 56 56 56
5 15 55 55 55
5 16 59 59 59
5 17 63 63 63
5 18 60 60 60
5 19 64 64 64
5 20 70 70 70
5 21 75 75 75
5 22 75 75 75
5 23 72 72 72
5 24 72 72 72
5 25 74 74 74
5 26 73 73 73
5 27 68 68 68
5 28 72 72 72
5 29 82 82 82
5 30 89 89 89
5 31 93 93 93

6 0 62 62 62
6 1 52 52 52
6 2 60 60 60
6 3 62 62 62
6 4 59 59 59
6 5 55 55 55
6 6 35 35 35
6 7 55 55 55
6 8 58 58 58
6 9 83 83 83
6 10 97 97 97
6 11 80 80 80
6 12 83 83 83
6 13 73 73 73
6 14 56 56 56
6 15 53 53 53
6 16 65 65 65
6 17 66 66 66
6 18 71 71 71
6 19 74 74 74
6 20 76 76 76
6 21 72 72 72
6 22 71 71 71
6 23 67 67 67
6 24 68 68 68
6 25 67 67 67
6 26 67 67 67
6 27 62 62 62
6 28 65 65 65
6 29 74 74 74
6 30 87 87 87
6 31 91 91 91

7 0 50 50 50
7 1 52 52 52
7 2 53 53 53
7 3 60 60 60
7 4 61 61 61
7 5 53 53 53
7 6 31 31 31
7 7 57 57 57
7 8 67 67 67
7 9 90 90 90
7 10 105 105 105
7 11 93 93 93
7 12 98 98 98
7 13 85 85 85
7 14 73 73 73
7 15 61 61 61
7 16 60 60 60
7 17 65 65 65
7 18 74 74 74
7 19 79 79 79
7 20 79 79 79
7 21 75 75 75
7 22 78 78 78
7 23 62 62 62
7 24 64 64 64
7 25 72 72 72
7 26 69 69 69
7 27 72 72 72
7 28 68 68 68
7 29 74 74 74
7 30 84 84 84
7 31 90 90 90

8 0 44 44 44
8 1 54 54 54
8 2 59 59 59
8 3 58 58 58
8 4 59 59 59
8 5 47 47 47
8 6 35 35 35
8 7 63 63 63
8 8 86 86 86
8 9 93 93 93
8 10 100 100 100
8 11 97 97 97
8 12 94 94 94
8 13 81 81 81
8 14 81 81 81
8 15 77 77 77
8 16 57 57 57
8 17 59 59 59
8 18 69 69 69
8 19 70 70 70
8 20 74 74 74
8 21 79 79 79
8 22 76 76 76
8 23 55 55 55
8 24 74 74 74
8 25 72 72 72
8 26 71 71 71
8 27 75 75 75
8 28 67 67 67
8 29 71 71 71
8 30 83 83 83
8 31 91 91 91

9 0 40 40 40
9 1 54 54 54
9 2 53 53 53
9 3 52 52 52
9 4 45 45 45
9 5 42 42 42
9 6 41 41 41
9 7 78 78 78
9 8 92 92 92
9 9 81 81 81
9 10 71 71 71
9 11 106 106 106
9 12 94 94 94
9 13 75 75 75
9 14 77 77 77
9 15 77 77 77
9 16 58 58 58
9 17 56 56 56
9 18 64 64 64
9 19 64 64 64
9 20 69 69 69
9 21 78 78 78
9 22 60 60 60
9 23 60 60 60
9 24 78 78 78
9 25 79 79 79
9 26 72 72 72
9 27 72 72 72
9 28 67 67 67
9 29 69 69 69
9 30 75 75 75
9 31 87 87 87

10 0 42 42 42
10 1 55 55 55
10 2 51 51 51
10 3 52 52 52
10 4 35 35 35
10 5 43 43 43
10 6 60 60 60
10 7 97 97 97
10 8 92 92 92
10 9 64 64 64
10 10 80 80 80
10 11 114 114 114
10 12 88 88 88
10 13 85 85 85
10 14 87 87 87
10 15 83 83 83
10 16 69 69 69
10 17 69 69 69
10 18 66 66 66
10 19 70 70 70
10 20 65 65 65
10 21 63 63 63
10 22 57 57 57
10 23 67 67 67
10 24 74 74 74
10 25 74 74 74
10 26 68 68 68
10 27 66 66 66
10 28 66 66 66
10 29 64 64 64
10 30 70 70 70
10 31 79 79 79

11 0 44 44 44
11 1 59 59 59
11 2 55 55 55
11 3 55 55 55
11 4 54 54 54
11 5 88 88 88
11 6 95 95 95
11 7 92 92 92
11 8 105 105 105
11 9 72 72 72
11 10 36 36 36
11 11 52 52 52
11 12 92 92 92
11 13 94 94 94
11 14 99 99 99
11 15 95 95 95
11 16 87 87 87
11 17 77 77 77
11 18 80 80 80
11 19 71 71 71
11 20 64 64 64
11 21 56 56 56
11 22 63 63 63
11 23 65 65 65
11 24 69 69 69
11 25 73 73 73
11 26 68 68 68
11 27 71 71 71
11 28 67 67 67
11 29 62 62 62
11 30 64 64 64
11 31 75 75 75

12 0 43 43 43
12 1 47 47 47
12 2 61 61 61
12 3 52 52 52
12 4 82 82 82
12 5 131 131 131
12 6 122 122 122
12 7 102 102 102
12 8 107 107 107
12 9 94 94 94
12 10 46 46 46
12 11 28 28 28
12 12 93 93 93
12 13 97 97 97
12 14 81 81 81
12 15 94 94 94
12 16 99 99 99
12 17 79 79 79
12 18 81 81 81
12 19 76 76 76
12 20 73 73 73
12 21 64 64 64
12 22 64 64 64
12 23 59 59 59
12 24 74 74 74
12 25 77 77 77
12 26 75 75 75
12 27 72 72 72
12 28 65 65 65
12 29 66 66 66
12 30 72 72 72
12 31 71 71 71

13 0 45 45 45
13 1 44 44 44
13 2 52 52 52
13 3 61 61 61
13 4 93 93 93
13 5 121 121 121
13 6 144 144 144
13 7 139 139 139
13 8 131 131 131
13 9 120 120 120
13 10 103 103 103
13 11 56 56 56
13 12 87 87 87
13 13 94 94 94
13 14 50 50 50
13 15 64 64 64
13 16 81 81 81
13 17 75 75 75
13 18 85 85 85
13 19 80 80 80
13 20 73 73 73
13 21 74 74 74
13 22 66 66 66
13 23 71 71 71
13 24 83 83 83
13 25 74 74 74
13 26 70 70 70
13 27 70 70 70
13 28 69 69 69
13 29 71 71 71
13 30 72 72 72
13 31 66 66 66

14 0 55 55 55
14 1 50 50 50
14 2 61 61 61
14 3 71 71 71
14 4 94 94 94
14 5 115 115 115
14 6 146 146 146
14 7 158 158 158
14 8 163 163 163
14 9 156 156 156
14 10 138 138 138
14 11 84 84 84
14 12 79 79 79
14 13 82 82 82
14 14 44 44 44
14 15 50 50 50
14 16 47 47 47
14 17 62 62 62
14 18 93 93 93
14 19 86 86 86
14 20 73 73 73
14 21 66 66 66
14 22 67 67 67
14 23 73 73 73
14 24 75 75 75
14 25 90 90 90
14 26 75 75 75
14 27 69 69 69
14 28 64 64 64
14 29 74 74 74
14 30 72 72 72
14 31 67 67 67

15 0 53 53 53
15 1 56 56 56
15 2 59 59 59
15 3 63 63 63
15 4 86 86 86
15 5 109 109 109
15 6 139 139 139
15 7 163 163 163
15 8 179 179 179
15 9 171 171 171
15 10 159 159 159
15 11 109 109 109
15 12 68 68 68
15 13 61 61 61
15 14 45 45 45
15 15 80 80 80
15 16 65 65 65
15 17 63 63 63
15 18 80 80 80
15 19 91 91 91
15 20 87 87 87
15 21 75 75 75
15 22 71 71 71
15 23 74 74 74
15 24 77 77 77
15 25 79 79 79
15 26 89 89 89
15 27 78 78 78
15 28 74 74 74
15 29 69 69 69
15 30 67 67 67
15 31 65 65 65

16 0 53 53 53
16 1 57 57 57
16 2 59 59 59
16 3 59 59 59
16 4 83 83 83
16 5 109 109 109
16 6 123 123 123
16 7 147 147 147
16 8 158 158 158
16 9 164 164 164
16 10 161 161 161
16 11 104 104 104
16 12 65 65 65
16 13 43 43 43
16 14 42 42 42
16 15 69 69 69
16 16 61 61 61
16 17 91 91 91
16 18 80 80 80
16 19 83 83 83
16 20 90 90 90
16 21 79 79 79
16 22 77 77 77
16 23 83 83 83
16 24 89 89 89
16 25 88 88 88
16 26 91 91 91
16 27 78 78 78
16 28 76 76 76
16 29 63 63 63
16 30 61 61 61
16 31 64 64 64

17 0 56 56 56
17 1 53 53 53
17 2 54 54 54
17 3 55 55 55
17 4 65 65 65
17 5 91 91 91
17 6 115 115 115
17 7 118 118 118
17 8 125 125 125
17 9 142 142 142
17 10 152 152 152
17 11 101 101 101
17 12 82 82 82
17 13 40 40 40
17 14 45 45 45
17 15 62 62 62
17 16 75 75 75
17 17 106 106 106
17 18 91 91 91
17 19 84 84 84
17 20 79 79 79
17 21 76 76 76
17 22 72 72 72
17 23 70 70 70
17 24 83 83 83
17 25 110 110 110
17 26 120 120 120
17 27 85 85 85
17 28 65 65 65
17 29 54 54 54
17 30 57 57 57
17 31 64 64 64

18 0 59 59 59
18 1 54 54 54
18 2 52 52 52
18 3 49 49 49
18 4 52 52 52
18 5 74 74 74
18 6 94 94 94
18 7 102 102 102
18 8 107 107 107
18 9 129 129 129
18 10 146 146 146
18 11 123 123 123
18 12 89 89 89
18 13 82 82 82
18 14 70 70 70
18 15 55 55 55
18 16 68 68 68
18 17 99 99 99
18 18 93 93 93
18 19 94 94 94
18 20 86 86 86
18 21 74 74 74
18 22 66 66 66
18 23 70 70 70
18 24 62 62 62
18 25 87 87 87
18 26 111 111 111
18 27 68 68 68
18 28 48 48 48
18 29 48 48 48
18 30 50 50 50
18 31 56 56 56

19 0 57 57 57
19 1 52 52 52
19 2 46 46 46
19 3 50 50 50
19 4 46 46 46
19 5 68 68 68
19 6 87 87 87
19 7 93 93 93
19 8 98 98 98
19 9 112 112 112
19 10 135 135 135
19 11 135 135 135
19 12 100 100 100
19 13 80 80 80
19 14 98 98 98
19 15 93 93 93
19 16 67 67 67
19 17 89 89 89
19 18 89 89 89
19 19 94 94 94
19 20 83 83 83
19 21 73 73 73
19 22 64 64 64
19 23 63 63 63
19 24 64 64 64
19 25 58 58 58
19 26 69 69 69
19 27 46 46 46
19 28 50 50 50
19 29 52 52 52
19 30 59 59 59
19 31 61 61 61

20 0 54 54 54
20 1 48 48 48
20 2 52 52 52
20 3 50 50 50
20 4 35 35 35
20 5 51 51 51
20 6 65 65 65
20 7 82 82 82
20 8 91 91 91
20 9 108 108 108
20 10 133 133 133
20 11 124 124 124
20 12 62 62 62
20 13 56 56 56
20 14 84 84 84
20 15 105 105 105
20 16 78 78 78
20 17 63 63 63
20 18 86 86 86
20 19 79 79 79
20 20 75 75 75
20 21 65 65 65
20 22 64 64 64
20 23 61 61 61
20 24 61 61 61
20 25 53 53 53
20 26 66 66 66
20 27 73 73 73
20 28 66 66 66
20 29 65 65 65
20 30 67 67 67
20 31 64 64 64

21 0 50 50 50
21 1 48 48 48
21 2 49 49 49
21 3 52 52 52
21 4 33 33 33
21 5 27 27 27
21 6 43 43 43
21 7 70 70 70
21 8 87 87 87
21 9 101 101 101
21 10 107 107 107
21 11 87 87 87
21 12 34 34 34
21 13 47 47 47
21 14 67 67 67
21 15 88 88 88
21 16 70 70 70
21 17 50 50 50
21 18 73 73 73
21 19 73 73 73
21 20 73 73 73
21 21 65 65 65
21 22 69 69 69
21 23 64 64 64
21 24 57 57 57
21 25 56 56 56
21 26 77 77 77
21 27 74 74 74
21 28 58 58 58
21 29 62 62 62
21 30 68 68 68
21 31 66 66 66

22 0 55 55 55
22 1 54 54 54
22 2 50 50 50
22 3 53 53 53
22 4 24 24 24
22 5 24 24 24
22 6 41 41 41
22 7 62 62 62
22 8 73 73 73
22 9 76 76 76
22 10 76 76 76
22 11 45 45 45
22 12 22 22 22
22 13 21 21 21
22 14 54 54 54
22 15 86 86 86
22 16 79 79 79
22 17 46 46 46
22 18 44 44 44
22 19 63 63 63
22 20 51 51 51
22 21 66 66 66
22 22 77 77 77
22 23 63 63 63
22 24 65 65 65
22 25 61 61 61
22 26 72 72 72
22 27 65 65 65
22 28 54 54 54
22 29 61 61 61
22 30 58 58 58
22 31 63 63 63

23 0 54 54 54
23 1 53 53 53
23 2 49 49 49
23 3 43 43 43
23 4 21 21 21
23 5 21 21 21
23 6 40 40 40
23 7 44 44 44
23 8 36 36 36
23 9 41 41 41
23 10 38 38 38
23 11 15 15 15
23 12 6 6 6
23 13 14 14 14
23 14 45 45 45
23 15 75 75 75
23 16 92 92 92
23 17 51 51 51
23 18 29 29 29
23 19 42 42 42
23 20 52 52 52
23 21 76 76 76
23 22 65 65 65
23 23 69 69 69
23 24 66 66 66
23 25 67 67 67
23 26 70 70 70
23 27 60 60 60
23 28 57 57 57
23 29 58 58 58
23 30 46 46 46
23 31 52 52 52

24 0 56 56 56
24 1 49 49 49
24 2 47 47 47
24 3 39 39 39
24 4 32 32 32
24 5 27 27 27
24 6 38 38 38
24 7 28 28 28
24 8 24 24 24
24 9 23 23 23
24 10 14 14 14
24 11 6 6 6
24 12 4 4 4
24 13 7 7 7
24 14 29 29 29
24 15 59 59 59
24 16 87 87 87
24 17 65 65 65
24 18 32 32 32
24 19 26 26 26
24 20 55 55 55
24 21 60 60 60
24 22 65 65 65
24 23 81 81 81
24 24 64 64 64
24 25 74 74 74
24 26 68 68 68
24 27 51 51 51
24 28 52 52 52
24 29 58 58 58
24 30 54 54 54
24 31 61 61 61

25 0 56 56 56
25 1 60 60 60
25 2 45 45 45
25 3 37 37 37
25 4 36 36 36
25 5 41 41 41
25 6 41 41 41
25 7 29 29 29
25 8 31 31 31
25 9 25 25 25
25 10 18 18 18
25 11 5 5 5
25 12 8 8 8
25 13 6 6 6
25 14 21 21 21
25 15 49 49 49
25 16 76 76 76
25 17 80 80 80
25 18 38 38 38
25 19 27 27 27
25 20 36 36 36
25 21 49 49 49
25 22 82 82 82
25 23 85 85 85
25 24 64 64 64
25 25 72 72 72
25 26 67 67 67
25 27 46 46 46
25 28 46 46 46
25 29 56 56 56
25 30 66 66 66
25 31 68 68 68

26 0 57 57 57
26 1 56 56 56
26 2 49 49 49
26 3 43 43 43
26 4 48 48 48
26 5 52 52 52
26 6 41 41 41
26 7 31 31 31
26 8 43 43 43
26 9 50 50 50
26 10 9 9 9
26 11 3 3 3
26 12 4 4 4
26 13 4 4 4
26 14 25 25 25
26 15 60 60 60
26 16 69 69 69
26 17 73 73 73
26 18 67 67 67
26 19 57 57 57
26 20 40 40 40
26 21 38 38 38
26 22 69 69 69
26 23 82 82 82
26 24 58 58 58
26 25 65 65 65
26 26 71 71 71
26 27 55 55 55
26 28 56 56 56
26 29 44 44 44
26 30 47 47 47
26 31 48 48 48

27 0 42 42 42
27 1 45 45 45
27 2 47 47 47
27 3 50 50 50
27 4 50 50 50
27 5 40 40 40
27 6 38 38 38
27 7 36 36 36
27 8 42 42 42
27 9 39 39 39
27 10 2 2 2
27 11 6 6 6
27 12 3 3 3
27 13 5 5 5
27 14 37 37 37
27 15 67 67 67
27 16 64 64 64
27 17 45 45 45
27 18 54 54 54
27 19 69 69 69
27 20 35 35 35
27 21 30 30 30
27 22 52 52 52
27 23 77 77 77
27 24 64 64 64
27 25 69 69 69
27 26 69 69 69
27 27 57 57 57
27 28 52 52 52
27 29 46 46 46
27 30 46 46 46
27 31 40 40 40

28 0 31 31 31
28 1 27 27 27
28 2 42 42 42
28 3 50 50 50
28 4 58 58 58
28 5 41 41 41
28 6 35 35 35
28 7 21 21 21
28 8 35 35 35
28 9 23 23 23
28 10 6 6 6
28 11 0 0 0
28 12 4 4 4
28 13 10 10 10
28 14 43 43 43
28 15 56 56 56
28 16 50 50 50
28 17 30 30 30
28 18 27 27 27
28 19 33 33 33
28 20 27 27 27
28 21 21 21 21
28 22 41 41 41
28 23 62 62 62
28 24 72 72 72
28 25 63 63 63
28 26 61 61 61
28 27 56 56 56
28 28 46 46 46
28 29 42 42 42
28 30 41 41 41
28 31 45 45 45

29 0 42 42 42
29 1 41 41 41
29 2 43 43 43
29 3 58 58 58
29 4 75 75 75
29 5 33 33 33
29 6 16 16 16
29 7 9 9 9
29 8 33 33 33
29 9 13 13 13
29 10 4 4 4
29 11 0 0 0
29 12 6 6 6
29 13 17 17 17
29 14 33 33 33
29 15 40 40 40
29 16 37 37 37
29 17 25 25 25
29 18 23 23 23
29 19 28 28 28
29 20 19 19 19
29 21 15 15 15
29 22 32 32 32
29 23 63 63 63
29 24 82 82 82
29 25 55 55 55
29 26 53 53 53
29 27 41 41 41
29 28 34 34 34
29 29 37 37 37
29 30 39 39 39
29 31 43 43 43

30 0 60 60 60
30 1 52 52 52
30 2 55 55 55
30 3 63 63 63
30 4 71 71 71
30 5 39 39 39
30 6 12 12 12
30 7 16 16 16
30 8 31 31 31
30 9 7 7 7
30 10 9 9 9
30 11 23 23 23
30 12 27 27 27
30 13 22 22 22
30 14 29 29 29
30 15 40 40 40
30 16 59 59 59
30 17 43 43 43
30 18 28 28 28
30 19 22 22 22
30 20 26 26 26
30 21 41 41 41
30 22 37 37 37
30 23 59 59 59
30 24 59 59 59
30 25 52 52 52
30 26 45 45 45
30 27 46 46 46
30 28 38 38 38
30 29 36 36 36
30 30 36 36 36
30 31 40 40 40

31 0 65 65 65
31 1 58 58 58
31 2 64 64 64
31 3 72 72 72
31 4 71 71 71
31 5 42 42 42
31 6 6 6 6
31 7 24 24 24
31 8 28 28 28
31 9 8 8 8
31 10 32 32 32
31 11 46 46 46
31 12 31 31 31
31 13 25 25 25
31 14 45 45 45
31 15 67 67 67
31 16 80 80 80
31 17 36 36 36
31 18 20 20 20
31 19 20 20 20
31 20 34 34 34
31 21 46 46 46
31 22 64 64 64
31 23 64 64 64
31 24 60 60 60
31 25 55 55 55
31 26 42 42 42
31 27 48 48 48
31 28 44 44 44
31 29 42 42 42
31 30 39 39 39
31 31 36 36 36



==> Cifra_figuretem/100/dp6.txt <==
0 0 69 72 50
0 1 70 71 50
0 2 64 65 47
0 3 51 53 42
0 4 53 55 36
0 5 63 60 42
0 6 85 63 35
0 7 69 64 37
0 8 43 48 29
0 9 51 56 30
0 10 52 62 31
0 11 60 64 44
0 12 60 65 44
0 13 60 65 43
0 14 61 63 42
0 15 59 63 45
0 16 62 69 42
0 17 72 74 42
0 18 71 82 57
0 19 73 74 57
0 20 68 79 60
0 21 68 74 60
0 22 70 76 56
0 23 75 83 63
0 24 70 82 58
0 25 73 72 52
0 26 84 85 53
0 27 90 86 68
0 28 100 93 68
0 29 101 98 74
0 30 124 89 78
0 31 101 89 69

1 0 68 78 46
1 1 66 82 50
1 2 73 74 48
1 3 56 53 30
1 4 51 56 33
1 5 64 58 33
1 6 70 56 39
1 7 66 61 38
1 8 57 55 30
1 9 53 54 30
1 10 56 52 34
1 11 60 64 41
1 12 61 67 42
1 13 62 64 46
1 14 66 67 44
1 15 58 70 43
1 16 60 61 40
1 17 61 56 44
1 18 61 68 52
1 19 66 73 57
1 20 64 71 62
1 21 67 70 55
1 22 63 73 60
1 23 71 79 57
1 24 76 78 62
1 25 75 79 59
1 26 72 79 58
1 27 87 81 60
1 28 97 90 73
1 29 102 94 74
1 30 107 97 77
1 31 102 101 70

2 0 69 64 41
2 1 65 70 52
2 2 69 72 45
2 3 56 60 43
2 4 52 50 35
2 5 54 54 34
2 6 63 53 31
2 7 62 56 32
2 8 56 57 39
2 9 55 49 28
2 10 54 49 24
2 11 54 54 31
2 12 63 57 41
2 13 64 62 41
2 14 64 65 43
2 15 62 62 45
2 16 59 70 40
2 17 56 60 40
2 18 65 71 43
2 19 69 71 52
2 20 74 77 60
2 21 68 80 51
2 22 62 78 59
2 23 67 84 67
2 24 71 80 61
2 25 72 73 58
2 26 80 77 58
2 27 87 83 56
2 28 98 87 66
2 29 104 94 64
2 30 111 99 72
2 31 104 102 69

3 0 68 69 47
3 1 67 68 46
3 2 71 73 51
3 3 56 67 45
3 4 59 57 38
3 5 50 56 35
3 6 57 50 25
3 7 64 67 33
3 8 58 61 35
3 9 54 51 29
3 10 49 45 36
3 11 50 49 24
3 12 62 60 39
3 13 61 65 41
3 14 63 70 46
3 15 65 68 46
3 16 66 66 38
3 17 55 52 37
3 18 70 68 50
3 19 77 74 52
3 20 74 79 63
3 21 75 86 63
3 22 76 80 62
3 23 72 78 58
3 24 68 81 58
3 25 75 80 58
3 26 73 80 60
3 27 78 79 61
3 28 93 89 69
3 29 96 90 69
3 30 98 101 71
3 31 103 98 69

4 0 67 58 51
4 1 70 62 47
4 2 58 69 50
4 3 68 62 45
4 4 59 62 40
4 5 55 49 33
4 6 55 41 28
4 7 75 65 35
4 8 62 62 43
4 9 73 62 42
4 10 89 76 47
4 11 54 48 33
4 12 62 68 38
4 13 67 61 41
4 14 63 68 50
4 15 69 65 44
4 16 60 67 38
4 17 65 64 44
4 18 72 75 49
4 19 76 75 58
4 20 79 80 65
4 21 76 91 59
4 22 76 82 53
4 23 74 82 64
4 24 75 78 54
4 25 73 83 59
4 26 71 76 59
4 27 83 79 52
4 28 88 84 55
4 29 96 90 69
4 30 110 98 68
4 31 102 98 74

5 0 67 69 44
5 1 57 61 33
5 2 66 69 49
5 3 68 68 46
5 4 64 67 42
5 5 58 55 35
5 6 60 45 25
5 7 57 62 31
5 8 58 59 50
5 9 106 95 65
5 10 130 108 73
5 11 78 67 47
5 12 59 59 36
5 13 59 62 39
5 14 63 64 41
5 15 58 68 40
5 16 66 66 46
5 17 74 67 48
5 18 69 70 41
5 19 70 70 51
5 20 81 71 59
5 21 82 82 63
5 22 78 84 63
5 23 78 77 62
5 24 73 80 64
5 25 75 76 71
5 26 77 72 70
5 27 74 75 55
5 28 84 74 57
5 29 93 88 65
5 30 108 96 63
5 31 106 103 71

6 0 66 73 48
6 1 57 63 37
6 2 63 68 49
6 3 69 70 49
6 4 72 63 41
6 5 68 57 40
6 6 52 37 16
6 7 64 62 39
6 8 66 68 41
6 9 111 85 53
6 10 124 98 69
6 11 102 81 58
6 12 99 88 62
6 13 91 77 52
6 14 72 64 33
6 15 62 66 32
6 16 73 72 49
6 17 76 69 52
6 18 84 72 58
6 19 83 81 57
6 20 85 81 63
6 21 81 78 57
6 22 78 69 66
6 23 77 70 56
6 24 74 68 62
6 25 70 76 57
6 26 70 74 57
6 27 67 64 54
6 28 75 70 49
6 29 80 83 60
6 30 95 93 71
6 31 110 97 67

7 0 51 56 45
7 1 61 57 39
7 2 60 63 35
7 3 67 68 46
7 4 66 68 49
7 5 59 63 36
7 6 47 33 14
7 7 67 62 42
7 8 79 80 43
7 9 112 99 59
7 10 129 109 77
7 11 113 100 65
7 12 120 99 76
7 13 103 93 59
7 14 95 76 49
7 15 76 67 41
7 16 72 66 41
7 17 81 72 41
7 18 82 81 59
7 19 95 79 63
7 20 93 83 61
7 21 87 80 58
7 22 83 89 63
7 23 68 69 49
7 24 80 72 41
7 25 76 78 63
7 26 78 74 55
7 27 76 79 62
7 28 76 78 51
7 29 85 77 61
7 30 99 90 65
7 31 102 99 69

8 0 50 41 41
8 1 60 60 41
8 2 67 65 45
8 3 71 63 39
8 4 67 68 44
8 5 61 47 34
8 6 47 37 21
8 7 76 69 44
8 8 106 87 64
8 9 108 95 75
8 10 122 99 78
8 11 121 102 69
8 12 113 101 69
8 13 106 80 57
8 14 103 90 50
8 15 98 82 52
8 16 73 62 35
8 17 73 64 39
8 18 85 72 50
8 19 74 70 65
8 20 83 82 57
8 21 87 85 63
8 22 82 83 63
8 23 62 58 45
8 24 85 81 57
8 25 82 78 56
8 26 76 82 54
8 27 77 92 55
8 28 69 78 54
8 29 80 74 59
8 30 91 86 71
8 31 105 98 70

9 0 51 41 29
9 1 64 63 36
9 2 59 59 41
9 3 64 56 38
9 4 53 56 27
9 5 52 48 27
9 6 66 46 13
9 7 97 83 54
9 8 115 101 60
9 9 107 80 56
9 10 104 75 35
9 11 136 109 72
9 12 125 100 58
9 13 101 77 46
9 14 95 84 54
9 15 91 85 55
9 16 77 66 33
9 17 72 61 35
9 18 85 66 40
9 19 80 72 40
9 20 80 77 51
9 21 87 78 69
9 22 72 62 45
9 23 70 61 49
9 24 88 86 60
9 25 84 89 62
9 26 85 72 59
9 27 79 77 59
9 28 79 72 50
9 29 78 71 60
9 30 82 81 62
9 31 100 95 65

10 0 45 52 28
10 1 68 63 35
10 2 66 48 39
10 3 60 57 38
10 4 37 42 25
10 5 54 46 28
10 6 84 63 32
10 7 124 100 68
10 8 119 92 66
10 9 86 65 41
10 10 100 86 53
10 11 141 120 80
10 12 120 96 48
10 13 113 90 53
10 14 111 91 59
10 15 106 82 60
10 16 95 75 38
10 17 89 75 43
10 18 87 70 42
10 19 83 79 49
10 20 81 71 44
10 21 87 69 35
10 22 80 56 35
10 23 77 74 50
10 24 90 74 56
10 25 82 81 58
10 26 78 70 54
10 27 76 73 48
10 28 75 71 51
10 29 69 72 51
10 30 76 79 55
10 31 90 92 56

11 0 54 51 26
11 1 67 63 47
11 2 65 59 41
11 3 61 61 44
11 4 69 59 33
11 5 107 96 60
11 6 128 99 57
11 7 123 92 61
11 8 124 119 73
11 9 91 80 45
11 10 51 37 20
11 11 58 59 39
11 12 118 102 56
11 13 122 97 64
11 14 122 108 66
11 15 127 98 61
11 16 110 87 66
11 17 104 78 48
11 18 103 82 55
11 19 95 70 47
11 20 82 67 43
11 21 73 65 28
11 22 75 72 41
11 23 82 71 41
11 24 82 73 52
11 25 87 78 54
11 26 83 75 47
11 27 81 74 57
11 28 76 75 49
11 29 72 70 44
11 30 67 74 52
11 31 84 81 59

12 0 56 50 23
12 1 61 49 32
12 2 69 73 41
12 3 63 50 43
12 4 101 85 60
12 5 155 134 103
12 6 148 135 84
12 7 143 107 56
12 8 138 116 67
12 9 119 97 67
12 10 65 48 23
12 11 47 32 4
12 12 119 96 64
12 13 120 103 67
12 14 102 83 58
12 15 126 101 54
12 16 136 103 58
12 17 102 79 55
12 18 107 82 55
12 19 100 80 48
12 20 93 76 51
12 21 79 71 42
12 22 85 64 41
12 23 81 63 31
12 24 89 77 57
12 25 89 82 61
12 26 85 82 58
12 27 82 72 61
12 28 74 72 49
12 29 74 77 48
12 30 74 79 62
12 31 77 79 58

13 0 56 50 30
13 1 59 45 27
13 2 61 58 37
13 3 75 68 40
13 4 114 100 64
13 5 146 125 90
13 6 174 155 103
13 7 175 149 93
13 8 168 136 90
13 9 148 121 90
13 10 137 105 65
13 11 77 60 30
13 12 110 90 62
13 13 115 99 68
13 14 73 47 31
13 15 99 65 29
13 16 112 82 47
13 17 102 76 48
13 18 107 92 56
13 19 106 85 50
13 20 96 80 45
13 21 93 77 52
13 22 92 70 37
13 23 91 72 49
13 24 100 92 56
13 25 89 79 53
13 26 79 82 49
13 27 82 74 54
13 28 80 76 51
13 29 79 77 56
13 30 74 82 59
13 31 75 71 50

14 0 68 55 41
14 1 63 56 32
14 2 70 69 44
14 3 87 78 47
14 4 116 102 64
14 5 148 118 80
14 6 164 160 115
14 7 188 169 115
14 8 194 176 118
14 9 194 165 109
14 10 178 143 93
14 11 113 87 53
14 12 101 81 55
14 13 113 79 55
14 14 65 50 17
14 15 80 57 13
14 16 71 49 22
14 17 78 66 42
14 18 116 97 64
14 19 111 89 58
14 20 102 76 41
14 21 87 73 39
14 22 97 74 31
14 23 101 74 43
14 24 103 78 45
14 25 104 100 65
14 26 85 81 58
14 27 75 74 59
14 28 68 71 51
14 29 81 83 56
14 30 73 83 59
14 31 75 76 52

15 0 66 57 37
15 1 66 59 43
15 2 71 64 43
15 3 77 71 41
15 4 111 92 55
15 5 138 116 73
15 6 162 154 101
15 7 180 180 129
15 8 200 200 137
15 9 204 186 124
15 10 199 180 97
15 11 142 121 65
15 12 96 71 37
15 13 85 70 28
15 14 69 49 17
15 15 108 78 54
15 16 91 66 38
15 17 86 67 35
15 18 107 80 52
15 19 120 97 58
15 20 116 88 57
15 21 100 79 47
15 22 97 81 35
15 23 108 69 44
15 24 107 80 44
15 25 107 87 43
15 26 110 91 64
15 27 103 78 54
15 28 82 82 60
15 29 76 74 57
15 30 77 74 50
15 31 75 65 56

16 0 64 57 37
16 1 64 63 43
16 2 69 66 41
16 3 73 70 33
16 4 110 89 51
16 5 139 115 72
16 6 151 133 84
16 7 174 156 111
16 8 175 175 124
16 9 185 181 124
16 10 178 191 112
16 11 138 110 63
16 12 105 61 28
16 13 71 43 16
16 14 61 43 22
16 15 93 72 42
16 16 79 67 38
16 17 113 94 65
16 18 104 86 50
16 19 107 93 51
16 20 113 95 63
16 21 105 83 48
16 22 101 77 51
16 23 110 92 47
16 24 115 96 57
16 25 117 89 57
16 26 119 95 58
16 27 100 84 51
16 28 89 77 63
16 29 73 66 51
16 30 73 66 44
16 31 75 68 50

17 0 70 55 44
17 1 68 51 41
17 2 70 59 34
17 3 71 64 29
17 4 90 70 35
17 5 120 99 53
17 6 152 120 72
17 7 152 124 77
17 8 153 135 88
17 9 171 156 100
17 10 186 165 106
17 11 139 102 61
17 12 125 81 39
17 13 69 36 15
17 14 75 40 20
17 15 96 62 29
17 16 98 78 49
17 17 130 111 77
17 18 112 98 62
17 19 106 89 57
17 20 102 84 52
17 21 97 82 50
17 22 93 75 47
17 23 95 75 41
17 24 106 83 59
17 25 142 113 76
17 26 145 129 87
17 27 99 95 62
17 28 75 71 48
17 29 69 60 32
17 30 72 60 39
17 31 78 65 48

18 0 74 61 43
18 1 64 61 39
18 2 63 55 36
18 3 62 53 32
18 4 74 59 22
18 5 102 81 39
18 6 126 97 58
18 7 134 109 64
18 8 139 114 67
18 9 156 133 99
18 10 184 151 105
18 11 163 125 81
18 12 126 97 42
18 13 118 90 39
18 14 101 77 31
18 15 86 62 17
18 16 86 77 40
18 17 121 105 72
18 18 113 101 66
18 19 118 97 67
18 20 110 88 61
18 21 96 79 46
18 22 92 71 37
18 23 93 77 39
18 24 87 65 34
18 25 113 88 58
18 26 131 118 85
18 27 84 73 48
18 28 55 54 33
18 29 63 49 32
18 30 63 55 33
18 31 67 61 41

19 0 75 60 36
19 1 62 57 36
19 2 61 55 22
19 3 68 47 37
19 4 67 46 24
19 5 86 82 35
19 6 112 94 54
19 7 122 101 56
19 8 133 96 64
19 9 130 125 81
19 10 168 145 91
19 11 180 139 85
19 12 140 98 62
19 13 110 90 41
19 14 136 100 57
19 15 128 97 54
19 16 88 74 38
19 17 111 94 62
19 18 116 94 58
19 19 116 110 56
19 20 105 84 60
19 21 99 80 39
19 22 90 68 34
19 23 85 63 41
19 24 91 68 34
19 25 83 64 29
19 26 86 75 45
19 27 59 56 24
19 28 69 50 32
19 29 66 58 31
19 30 70 60 47
19 31 71 67 45

20 0 65 58 39
20 1 57 52 34
20 2 65 54 38
20 3 63 52 34
20 4 51 32 23
20 5 69 56 28
20 6 93 69 34
20 7 108 88 49
20 8 114 99 59
20 9 139 114 72
20 10 172 142 87
20 11 170 125 77
20 12 92 65 28
20 13 75 65 29
20 14 113 88 52
20 15 133 109 72
20 16 103 83 49
20 17 89 69 31
20 18 112 87 58
20 19 105 84 48
20 20 100 74 50
20 21 87 65 42
20 22 92 67 33
20 23 84 64 35
20 24 86 65 33
20 25 79 57 24
20 26 84 71 42
20 27 91 72 54
20 28 82 77 37
20 29 82 71 42
20 30 78 70 52
20 31 75 68 48

21 0 62 52 36
21 1 54 52 36
21 2 57 56 34
21 3 60 63 32
21 4 39 35 24
21 5 38 27 15
21 6 64 47 16
21 7 97 72 40
21 8 115 90 56
21 9 137 104 64
21 10 146 106 69
21 11 126 90 44
21 12 59 33 11
21 13 63 54 23
21 14 93 72 36
21 15 114 94 56
21 16 97 71 42
21 17 77 52 21
21 18 98 80 40
21 19 98 75 47
21 20 100 78 42
21 21 90 68 35
21 22 95 76 35
21 23 88 67 36
21 24 80 65 26
21 25 79 63 28
21 26 94 82 55
21 27 94 76 53
21 28 78 63 33
21 29 84 67 35
21 30 77 73 53
21 31 76 69 53

22 0 65 62 38
22 1 67 55 41
22 2 60 51 39
22 3 61 60 36
22 4 30 26 16
22 5 35 21 15
22 6 64 46 14
22 7 87 67 33
22 8 105 72 43
22 9 109 79 39
22 10 108 80 40
22 11 74 45 15
22 12 36 21 9
22 13 31 24 8
22 14 78 55 28
22 15 112 90 55
22 16 99 85 52
22 17 74 48 16
22 18 76 41 16
22 19 92 60 36
22 20 79 55 20
22 21 93 66 40
22 22 106 79 46
22 23 81 67 40
22 24 84 76 36
22 25 84 61 40
22 26 93 76 48
22 27 90 64 40
22 28 71 58 32
22 29 77 64 41
22 30 68 63 41
22 31 75 68 47

23 0 64 60 38
23 1 57 60 41
23 2 60 53 34
23 3 56 45 30
23 4 25 21 16
23 5 31 16 16
23 6 46 42 33
23 7 58 47 27
23 8 60 37 10
23 9 68 41 13
23 10 59 36 18
23 11 27 18 1
23 12 9 5 2
23 13 18 22 0
23 14 67 42 26
23 15 101 83 42
23 16 113 98 64
23 17 72 55 27
23 18 55 29 2
23 19 71 38 17
23 20 76 52 29
23 21 100 78 51
23 22 86 72 36
23 23 86 78 44
23 24 86 67 45
23 25 95 66 41
23 26 92 70 49
23 27 77 68 34
23 28 77 60 33
23 29 77 61 36
23 30 61 51 26
23 31 62 56 37

24 0 65 63 39
24 1 62 51 35
24 2 55 54 32
24 3 46 45 26
24 4 37 36 22
24 5 36 26 17
24 6 44 45 24
24 7 30 32 22
24 8 31 27 16
24 9 32 21 14
24 10 24 14 4
24 11 5 9 3
24 12 8 6 0
24 13 8 10 2
24 14 50 28 9
24 15 80 67 31
24 16 110 92 58
24 17 89 65 42
24 18 53 27 15
24 19 56 20 2
24 20 81 50 33
24 21 88 62 29
24 22 92 68 36
24 23 118 74 51
24 24 87 59 47
24 25 93 76 52
24 26 88 72 43
24 27 70 59 25
24 28 79 49 27
24 29 82 60 32
24 30 73 56 33
24 31 78 65 39

25 0 62 67 38
25 1 64 69 47
25 2 55 46 33
25 3 44 40 28
25 4 37 44 29
25 5 53 46 23
25 6 49 51 23
25 7 30 33 24
25 8 35 33 24
25 9 27 27 21
25 10 17 19 19
25 11 4 4 7
25 12 17 6 1
25 13 11 2 5
25 14 27 23 13
25 15 73 48 24
25 16 101 79 49
25 17 106 83 52
25 18 62 38 13
25 19 57 22 4
25 20 67 30 13
25 21 83 45 19
25 22 111 82 54
25 23 110 87 57
25 24 90 61 41
25 25 95 78 44
25 26 88 71 43
25 27 69 45 23
25 28 71 47 21
25 29 77 60 31
25 30 81 77 42
25 31 84 70 49

26 0 67 67 38
26 1 68 59 40
26 2 57 53 35
26 3 54 47 28
26 4 64 48 31
26 5 62 60 32
26 6 49 45 29
26 7 38 30 25
26 8 47 48 33
26 9 58 54 39
26 10 6 8 13
26 11 5 3 0
26 12 3 5 3
26 13 1 8 3
26 14 43 17 15
26 15 86 53 41
26 16 97 69 42
26 17 95 76 47
26 18 91 66 43
26 19 75 58 39
26 20 71 39 11
26 21 70 33 10
26 22 101 64 42
26 23 106 84 56
26 24 86 57 31
26 25 87 68 39
26 26 88 82 44
26 27 75 59 31
26 28 80 59 31
26 29 64 49 19
26 30 63 52 25
26 31 63 48 33

27 0 46 46 35
27 1 53 52 31
27 2 59 53 30
27 3 51 59 39
27 4 66 56 27
27 5 56 44 19
27 6 41 46 27
27 7 34 37 38
27 8 49 46 30
27 9 52 33 31
27 10 1 3 3
27 11 5 8 5
27 12 3 6 0
27 13 11 1 2
27 14 54 37 21
27 15 90 71 41
27 16 89 68 35
27 17 67 43 26
27 18 72 59 31
27 19 84 73 51
27 20 63 33 10
27 21 57 21 10
27 22 86 49 20
27 23 110 76 44
27 24 93 68 32
27 25 90 74 42
27 26 88 71 48
27 27 78 58 36
27 28 75 53 28
27 29 65 46 28
27 30 59 42 36
27 31 53 45 23

28 0 36 35 23
28 1 37 31 13
28 2 53 43 30
28 3 59 65 27
28 4 73 65 35
28 5 55 40 27
28 6 41 39 25
28 7 27 24 12
28 8 48 35 22
28 9 30 25 15
28 10 7 6 5
28 11 3 0 1
28 12 4 4 6
28 13 17 15 0
28 14 60 48 19
28 15 82 55 30
28 16 73 51 25
28 17 47 34 8
28 18 41 31 8
28 19 49 34 14
28 20 45 22 13
28 21 42 17 3
28 22 73 36 16
28 23 88 63 34
28 24 95 77 44
28 25 83 70 37
28 26 83 60 41
28 27 75 58 34
28 28 66 46 26
28 29 63 37 24
28 30 60 39 24
28 31 61 42 31

29 0 48 49 30
29 1 47 43 32
29 2 50 50 28
29 3 64 80 29
29 4 94 83 47
29 5 38 37 25
29 6 21 12 15
29 7 9 8 9
29 8 41 35 22
29 9 18 13 9
29 10 5 7 1
29 11 0 4 0
29 12 12 0 9
29 13 27 16 8
29 14 50 33 15
29 15 60 40 21
29 16 58 39 14
29 17 40 27 8
29 18 39 20 10
29 19 46 26 12
29 20 41 11 4
29 21 39 10 0
29 22 58 30 10
29 23 90 60 39
29 24 100 87 58
29 25 80 52 35
29 26 75 54 29
29 27 68 38 18
29 28 58 33 11
29 29 53 37 21
29 30 58 37 23
29 31 59 41 30

30 0 66 66 48
30 1 55 57 46
30 2 63 63 37
30 3 76 84 30
30 4 89 81 43
30 5 54 40 24
30 6 15 13 9
30 7 18 14 15
30 8 38 29 25
30 9 10 3 6
30 10 8 10 9
30 11 32 25 12
30 12 37 30 13
30 13 37 21 9
30 14 45 32 11
30 15 59 44 19
30 16 78 60 38
30 17 56 44 28
30 18 41 29 15
30 19 47 17 1
30 20 43 24 12
30 21 56 37 29
30 22 55 41 15
30 23 83 54 38
30 24 88 55 33
30 25 72 47 38
30 26 71 42 21
30 27 74 43 21
30 28 62 35 18
30 29 56 36 17
30 30 55 36 18
30 31 57 37 26

31 0 69 69 56
31 1 65 60 50
31 2 72 76 45
31 3 90 93 34
31 4 89 81 43
31 5 53 41 31
31 6 7 5 8
31 7 26 23 21
31 8 37 26 22
31 9 14 5 5
31 10 48 30 17
31 11 68 48 22
31 12 49 35 10
31 13 44 22 9
31 14 62 46 27
31 15 82 69 50
31 16 89 89 62
31 17 45 36 27
31 18 28 23 9
31 19 44 14 3
31 20 57 27 19
31 21 70 42 24
31 22 83 67 43
31 23 88 67 38
31 24 89 56 35
31 25 75 63 28
31 26 70 38 19
31 27 76 46 22
31 28 73 40 18
31 29 68 37 20
31 30 58 41 17
31 31 57 38 13



==> Cifra_figuretem/100/dp7-gray.txt <==
0 0 61 61 61
0 1 44 44 44
0 2 51 51 51
0 3 64 64 64
0 4 70 70 70
0 5 87 87 87
0 6 85 85 85
0 7 51 51 51
0 8 55 55 55
0 9 59 59 59
0 10 64 64 64
0 11 64 64 64
0 12 72 72 72
0 13 74 74 74
0 14 62 62 62
0 15 68 68 68
0 16 69 69 69
0 17 69 69 69
0 18 84 84 84
0 19 97 97 97
0 20 126 126 126
0 21 115 115 115
0 22 98 98 98
0 23 95 95 95
0 24 110 110 110
0 25 95 95 95
0 26 102 102 102
0 27 99 99 99
0 28 88 88 88
0 29 90 90 90
0 30 96 96 96
0 31 102 102 102

1 0 57 57 57
1 1 47 47 47
1 2 55 55 55
1 3 47 47 47
1 4 43 43 43
1 5 79 79 79
1 6 62 62 62
1 7 53 53 53
1 8 53 53 53
1 9 50 50 50
1 10 60 60 60
1 11 65 65 65
1 12 91 91 91
1 13 95 95 95
1 14 84 84 84
1 15 78 78 78
1 16 77 77 77
1 17 92 92 92
1 18 98 98 98
1 19 98 98 98
1 20 113 113 113
1 21 98 98 98
1 22 92 92 92
1 23 91 91 91
1 24 92 92 92
1 25 95 95 95
1 26 92 92 92
1 27 86 86 86
1 28 81 81 81
1 29 76 76 76
1 30 89 89 89
1 31 92 92 92

2 0 42 42 42
2 1 41 41 41
2 2 58 58 58
2 3 81 81 81
2 4 74 74 74
2 5 62 62 62
2 6 52 52 52
2 7 52 52 52
2 8 48 48 48
2 9 53 53 53
2 10 69 69 69
2 11 82 82 82
2 12 122 122 122
2 13 134 134 134
2 14 128 128 128
2 15 123 123 123
2 16 124 124 124
2 17 133 133 133
2 18 124 124 124
2 19 132 132 132
2 20 133 133 133
2 21 126 126 126
2 22 121 121 121
2 23 115 115 115
2 24 114 114 114
2 25 126 126 126
2 26 110 110 110
2 27 107 107 107
2 28 115 115 115
2 29 112 112 112
2 30 115 115 115
2 31 114 114 114

3 0 47 47 47
3 1 53 53 53
3 2 56 56 56
3 3 104 104 104
3 4 133 133 133
3 5 76 76 76
3 6 50 50 50
3 7 55 55 55
3 8 36 36 36
3 9 57 57 57
3 10 92 92 92
3 11 93 93 93
3 12 128 128 128
3 13 139 139 139
3 14 137 137 137
3 15 138 138 138
3 16 133 133 133
3 17 133 133 133
3 18 136 136 136
3 19 139 139 139
3 20 140 140 140
3 21 143 143 143
3 22 140 140 140
3 23 138 138 138
3 24 140 140 140
3 25 140 140 140
3 26 139 139 139
3 27 133 133 133
3 28 139 139 139
3 29 135 135 135
3 30 138 138 138
3 31 135 135 135

4 0 66 66 66
4 1 67 67 67
4 2 75 75 75
4 3 53 53 53
4 4 71 71 71
4 5 63 63 63
4 6 48 48 48
4 7 55 55 55
4 8 49 49 49
4 9 50 50 50
4 10 79 79 79
4 11 71 71 71
4 12 103 103 103
4 13 118 118 118
4 14 110 110 110
4 15 109 109 109
4 16 114 114 114
4 17 115 115 115
4 18 120 120 120
4 19 123 123 123
4 20 120 120 120
4 21 123 123 123
4 22 123 123 123
4 23 121 121 121
4 24 122 122 122
4 25 117 117 117
4 26 122 122 122
4 27 122 122 122
4 28 123 123 123
4 29 124 124 124
4 30 119 119 119
4 31 116 116 116

5 0 102 102 102
5 1 106 106 106
5 2 119 119 119
5 3 85 85 85
5 4 70 70 70
5 5 46 46 46
5 6 48 48 48
5 7 43 43 43
5 8 59 59 59
5 9 86 86 86
5 10 95 95 95
5 11 96 96 96
5 12 109 109 109
5 13 118 118 118
5 14 115 115 115
5 15 120 120 120
5 16 117 117 117
5 17 113 113 113
5 18 120 120 120
5 19 122 122 122
5 20 121 121 121
5 21 118 118 118
5 22 125 125 125
5 23 124 124 124
5 24 129 129 129
5 25 130 130 130
5 26 132 132 132
5 27 130 130 130
5 28 131 131 131
5 29 130 130 130
5 30 127 127 127
5 31 126 126 126

6 0 124 124 124
6 1 126 126 126
6 2 132 132 132
6 3 154 154 154
6 4 165 165 165
6 5 71 71 71
6 6 39 39 39
6 7 39 39 39
6 8 36 36 36
6 9 75 75 75
6 10 120 120 120
6 11 130 130 130
6 12 131 131 131
6 13 136 136 136
6 14 132 132 132
6 15 134 134 134
6 16 139 139 139
6 17 135 135 135
6 18 136 136 136
6 19 142 142 142
6 20 139 139 139
6 21 135 135 135
6 22 136 136 136
6 23 144 144 144
6 24 143 143 143
6 25 142 142 142
6 26 147 147 147
6 27 141 141 141
6 28 142 142 142
6 29 140 140 140
6 30 142 142 142
6 31 141 141 141

7 0 124 124 124
7 1 139 139 139
7 2 135 135 135
7 3 132 132 132
7 4 171 171 171
7 5 77 77 77
7 6 36 36 36
7 7 47 47 47
7 8 37 37 37
7 9 22 22 22
7 10 62 62 62
7 11 126 126 126
7 12 140 140 140
7 13 138 138 138
7 14 145 145 145
7 15 139 139 139
7 16 141 141 141
7 17 144 144 144
7 18 143 143 143
7 19 139 139 139
7 20 142 142 142
7 21 148 148 148
7 22 144 144 144
7 23 142 142 142
7 24 143 143 143
7 25 146 146 146
7 26 138 138 138
7 27 152 152 152
7 28 153 153 153
7 29 146 146 146
7 30 147 147 147
7 31 143 143 143

8 0 124 124 124
8 1 144 144 144
8 2 139 139 139
8 3 137 137 137
8 4 138 138 138
8 5 57 57 57
8 6 44 44 44
8 7 55 55 55
8 8 47 47 47
8 9 23 23 23
8 10 18 18 18
8 11 68 68 68
8 12 120 120 120
8 13 139 139 139
8 14 149 149 149
8 15 151 151 151
8 16 149 149 149
8 17 147 147 147
8 18 135 135 135
8 19 127 127 127
8 20 115 115 115
8 21 110 110 110
8 22 138 138 138
8 23 165 165 165
8 24 159 159 159
8 25 149 149 149
8 26 155 155 155
8 27 157 157 157
8 28 158 158 158
8 29 152 152 152
8 30 155 155 155
8 31 158 158 158

9 0 133 133 133
9 1 145 145 145
9 2 146 146 146
9 3 162 162 162
9 4 155 155 155
9 5 63 63 63
9 6 41 41 41
9 7 47 47 47
9 8 47 47 47
9 9 29 29 29
9 10 28 28 28
9 11 26 26 26
9 12 51 51 51
9 13 96 96 96
9 14 126 126 126
9 15 130 130 130
9 16 121 121 121
9 17 109 109 109
9 18 94 94 94
9 19 95 95 95
9 20 81 81 81
9 21 64 64 64
9 22 87 87 87
9 23 187 187 187
9 24 215 215 215
9 25 175 175 175
9 26 157 157 157
9 27 160 160 160
9 28 159 159 159
9 29 164 164 164
9 30 164 164 164
9 31 158 158 158

10 0 152 152 152
10 1 155 155 155
10 2 153 153 153
10 3 168 168 168
10 4 180 180 180
10 5 71 71 71
10 6 33 33 33
10 7 39 39 39
10 8 54 54 54
10 9 35 35 35
10 10 35 35 35
10 11 31 31 31
10 12 33 33 33
10 13 58 58 58
10 14 83 83 83
10 15 89 89 89
10 16 73 73 73
10 17 59 59 59
10 18 58 58 58
10 19 57 57 57
10 20 54 54 54
10 21 58 58 58
10 22 60 60 60
10 23 114 114 114
10 24 210 210 210
10 25 231 231 231
10 26 188 188 188
10 27 173 173 173
10 28 174 174 174
10 29 169 169 169
10 30 169 169 169
10 31 170 170 170

11 0 158 158 158
11 1 158 158 158
11 2 163 163 163
11 3 171 171 171
11 4 144 144 144
11 5 71 71 71
11 6 65 65 65
11 7 30 30 30
11 8 46 46 46
11 9 40 40 40
11 10 36 36 36
11 11 40 40 40
11 12 40 40 40
11 13 49 49 49
11 14 62 62 62
11 15 60 60 60
11 16 55 55 55
11 17 58 58 58
11 18 57 57 57
11 19 48 48 48
11 20 51 51 51
11 21 51 51 51
11 22 57 57 57
11 23 79 79 79
11 24 157 157 157
11 25 242 242 242
11 26 236 236 236
11 27 188 188 188
11 28 182 182 182
11 29 180 180 180
11 30 178 178 178
11 31 178 178 178

12 0 151 151 151
12 1 157 157 157
12 2 161 161 161
12 3 156 156 156
12 4 89 89 89
12 5 71 71 71
12 6 118 118 118
12 7 36 36 36
12 8 33 33 33
12 9 48 48 48
12 10 40 40 40
12 11 46 46 46
12 12 48 48 48
12 13 51 51 51
12 14 53 53 53
12 15 58 58 58
12 16 47 47 47
12 17 56 56 56
12 18 56 56 56
12 19 55 55 55
12 20 48 48 48
12 21 48 48 48
12 22 55 55 55
12 23 58 58 58
12 24 129 129 129
12 25 208 208 208
12 26 222 222 222
12 27 129 129 129
12 28 136 136 136
12 29 185 185 185
12 30 178 178 178
12 31 178 178 178

13 0 159 159 159
13 1 158 158 158
13 2 161 161 161
13 3 162 162 162
13 4 120 120 120
13 5 122 122 122
13 6 161 161 161
13 7 82 82 82
13 8 30 30 30
13 9 46 46 46
13 10 45 45 45
13 11 46 46 46
13 12 50 50 50
13 13 44 44 44
13 14 41 41 41
13 15 46 46 46
13 16 47 47 47
13 17 54 54 54
13 18 52 52 52
13 19 56 56 56
13 20 44 44 44
13 21 47 47 47
13 22 53 53 53
13 23 57 57 57
13 24 118 118 118
13 25 188 188 188
13 26 187 187 187
13 27 131 131 131
13 28 75 75 75
13 29 139 139 139
13 30 175 175 175
13 31 171 171 171

14 0 168 168 168
14 1 166 166 166
14 2 167 167 167
14 3 165 165 165
14 4 164 164 164
14 5 162 162 162
14 6 159 159 159
14 7 96 96 96
14 8 68 68 68
14 9 53 53 53
14 10 44 44 44
14 11 47 47 47
14 12 52 52 52
14 13 53 53 53
14 14 42 42 42
14 15 48 48 48
14 16 52 52 52
14 17 58 58 58
14 18 56 56 56
14 19 68 68 68
14 20 57 57 57
14 21 48 48 48
14 22 50 50 50
14 23 52 52 52
14 24 113 113 113
14 25 178 178 178
14 26 176 176 176
14 27 170 170 170
14 28 127 127 127
14 29 134 134 134
14 30 173 173 173
14 31 178 178 178

15 0 165 165 165
15 1 164 164 164
15 2 166 166 166
15 3 161 161 161
15 4 159 159 159
15 5 151 151 151
15 6 157 157 157
15 7 85 85 85
15 8 101 101 101
15 9 62 62 62
15 10 42 42 42
15 11 46 46 46
15 12 52 52 52
15 13 48 48 48
15 14 45 45 45
15 15 51 51 51
15 16 57 57 57
15 17 55 55 55
15 18 61 61 61
15 19 67 67 67
15 20 61 61 61
15 21 46 46 46
15 22 32 32 32
15 23 40 40 40
15 24 103 103 103
15 25 176 176 176
15 26 160 160 160
15 27 166 166 166
15 28 171 171 171
15 29 172 172 172
15 30 175 175 175
15 31 172 172 172

16 0 162 162 162
16 1 164 164 164
16 2 171 171 171
16 3 163 163 163
16 4 160 160 160
16 5 152 152 152
16 6 159 159 159
16 7 107 107 107
16 8 96 96 96
16 9 67 67 67
16 10 37 37 37
16 11 42 42 42
16 12 48 48 48
16 13 55 55 55
16 14 44 44 44
16 15 47 47 47
16 16 52 52 52
16 17 73 73 73
16 18 73 73 73
16 19 26 26 26
16 20 30 30 30
16 21 40 40 40
16 22 29 29 29
16 23 30 30 30
16 24 81 81 81
16 25 165 165 165
16 26 152 152 152
16 27 156 156 156
16 28 164 164 164
16 29 168 168 168
16 30 167 167 167
16 31 165 165 165

17 0 160 160 160
17 1 170 170 170
17 2 164 164 164
17 3 163 163 163
17 4 161 161 161
17 5 160 160 160
17 6 158 158 158
17 7 143 143 143
17 8 88 88 88
17 9 55 55 55
17 10 43 43 43
17 11 42 42 42
17 12 43 43 43
17 13 57 57 57
17 14 59 59 59
17 15 70 70 70
17 16 109 109 109
17 17 147 147 147
17 18 137 137 137
17 19 53 53 53
17 20 30 30 30
17 21 63 63 63
17 22 49 49 49
17 23 37 37 37
17 24 59 59 59
17 25 143 143 143
17 26 158 158 158
17 27 165 165 165
17 28 159 159 159
17 29 158 158 158
17 30 163 163 163
17 31 159 159 159

18 0 164 164 164
18 1 164 164 164
18 2 167 167 167
18 3 162 162 162
18 4 165 165 165
18 5 161 161 161
18 6 164 164 164
18 7 160 160 160
18 8 120 120 120
18 9 43 43 43
18 10 45 45 45
18 11 58 58 58
18 12 50 50 50
18 13 100 100 100
18 14 134 134 134
18 15 152 152 152
18 16 164 164 164
18 17 170 170 170
18 18 175 175 175
18 19 124 124 124
18 20 57 57 57
18 21 90 90 90
18 22 123 123 123
18 23 65 65 65
18 24 53 53 53
18 25 120 120 120
18 26 168 168 168
18 27 160 160 160
18 28 159 159 159
18 29 156 156 156
18 30 157 157 157
18 31 153 153 153

19 0 167 167 167
19 1 164 164 164
19 2 166 166 166
19 3 161 161 161
19 4 165 165 165
19 5 167 167 167
19 6 167 167 167
19 7 173 173 173
19 8 162 162 162
19 9 76 76 76
19 10 68 68 68
19 11 67 67 67
19 12 63 63 63
19 13 150 150 150
19 14 168 168 168
19 15 164 164 164
19 16 159 159 159
19 17 162 162 162
19 18 165 165 165
19 19 156 156 156
19 20 90 90 90
19 21 77 77 77
19 22 142 142 142
19 23 126 126 126
19 24 52 52 52
19 25 86 86 86
19 26 159 159 159
19 27 151 151 151
19 28 144 144 144
19 29 153 153 153
19 30 147 147 147
19 31 147 147 147

20 0 169 169 169
20 1 164 164 164
20 2 163 163 163
20 3 165 165 165
20 4 174 174 174
20 5 165 165 165
20 6 171 171 171
20 7 171 171 171
20 8 164 164 164
20 9 109 109 109
20 10 69 69 69
20 11 64 64 64
20 12 63 63 63
20 13 148 148 148
20 14 156 156 156
20 15 151 151 151
20 16 151 151 151
20 17 147 147 147
20 18 156 156 156
20 19 153 153 153
20 20 120 120 120
20 21 86 86 86
20 22 114 114 114
20 23 148 148 148
20 24 92 92 92
20 25 77 77 77
20 26 149 149 149
20 27 141 141 141
20 28 142 142 142
20 29 144 144 144
20 30 138 138 138
20 31 146 146 146

21 0 167 167 167
21 1 166 166 166
21 2 166 166 166
21 3 167 167 167
21 4 164 164 164
21 5 162 162 162
21 6 161 161 161
21 7 165 165 165
21 8 166 166 166
21 9 129 129 129
21 10 75 75 75
21 11 74 74 74
21 12 82 82 82
21 13 138 138 138
21 14 158 158 158
21 15 151 151 151
21 16 151 151 151
21 17 155 155 155
21 18 156 156 156
21 19 153 153 153
21 20 152 152 152
21 21 137 137 137
21 22 120 120 120
21 23 147 147 147
21 24 153 153 153
21 25 124 124 124
21 26 143 143 143
21 27 155 155 155
21 28 151 151 151
21 29 147 147 147
21 30 151 151 151
21 31 163 163 163

22 0 156 156 156
22 1 152 152 152
22 2 160 160 160
22 3 161 161 161
22 4 153 153 153
22 5 157 157 157
22 6 152 152 152
22 7 158 158 158
22 8 153 153 153
22 9 131 131 131
22 10 88 88 88
22 11 91 91 91
22 12 117 117 117
22 13 153 153 153
22 14 152 152 152
22 15 152 152 152
22 16 153 153 153
22 17 159 159 159
22 18 156 156 156
22 19 159 159 159
22 20 161 161 161
22 21 182 182 182
22 22 130 130 130
22 23 148 148 148
22 24 166 166 166
22 25 143 143 143
22 26 132 132 132
22 27 154 154 154
22 28 154 154 154
22 29 162 162 162
22 30 164 164 164
22 31 160 160 160

23 0 159 159 159
23 1 157 157 157
23 2 160 160 160
23 3 151 151 151
23 4 146 146 146
23 5 140 140 140
23 6 150 150 150
23 7 166 166 166
23 8 157 157 157
23 9 151 151 151
23 10 120 120 120
23 11 136 136 136
23 12 158 158 158
23 13 149 149 149
23 14 152 152 152
23 15 154 154 154
23 16 139 139 139
23 17 154 154 154
23 18 172 172 172
23 19 173 173 173
23 20 162 162 162
23 21 174 174 174
23 22 128 128 128
23 23 142 142 142
23 24 155 155 155
23 25 151 151 151
23 26 135 135 135
23 27 124 124 124
23 28 158 158 158
23 29 163 163 163
23 30 164 164 164
23 31 170 170 170

24 0 161 161 161
24 1 154 154 154
24 2 155 155 155
24 3 141 141 141
24 4 143 143 143
24 5 150 150 150
24 6 154 154 154
24 7 159 159 159
24 8 156 156 156
24 9 165 165 165
24 10 159 159 159
24 11 178 178 178
24 12 170 170 170
24 13 152 152 152
24 14 156 156 156
24 15 159 159 159
24 16 144 144 144
24 17 158 158 158
24 18 164 164 164
24 19 161 161 161
24 20 143 143 143
24 21 154 154 154
24 22 131 131 131
24 23 130 130 130
24 24 147 147 147
24 25 147 147 147
24 26 136 136 136
24 27 114 114 114
24 28 132 132 132
24 29 147 147 147
24 30 156 156 156
24 31 154 154 154

25 0 151 151 151
25 1 146 146 146
25 2 134 134 134
25 3 123 123 123
25 4 150 150 150
25 5 146 146 146
25 6 143 143 143
25 7 145 145 145
25 8 147 147 147
25 9 153 153 153
25 10 156 156 156
25 11 176 176 176
25 12 166 166 166
25 13 144 144 144
25 14 148 148 148
25 15 151 151 151
25 16 146 146 146
25 17 149 149 149
25 18 150 150 150
25 19 154 154 154
25 20 144 144 144
25 21 155 155 155
25 22 138 138 138
25 23 135 135 135
25 24 145 145 145
25 25 138 138 138
25 26 134 134 134
25 27 125 125 125
25 28 115 115 115
25 29 138 138 138
25 30 147 147 147
25 31 146 146 146

26 0 149 149 149
26 1 148 148 148
26 2 135 135 135
26 3 121 121 121
26 4 135 135 135
26 5 131 131 131
26 6 135 135 135
26 7 146 146 146
26 8 143 143 143
26 9 148 148 148
26 10 150 150 150
26 11 153 153 153
26 12 162 162 162
26 13 151 151 151
26 14 142 142 142
26 15 139 139 139
26 16 148 148 148
26 17 137 137 137
26 18 145 145 145
26 19 136 136 136
26 20 134 134 134
26 21 154 154 154
26 22 139 139 139
26 23 133 133 133
26 24 134 134 134
26 25 124 124 124
26 26 134 134 134
26 27 137 137 137
26 28 133 133 133
26 29 136 136 136
26 30 143 143 143
26 31 145 145 145

27 0 145 145 145
27 1 136 136 136
27 2 132 132 132
27 3 138 138 138
27 4 118 118 118
27 5 126 126 126
27 6 136 136 136
27 7 141 141 141
27 8 135 135 135
27 9 148 148 148
27 10 149 149 149
27 11 143 143 143
27 12 147 147 147
27 13 150 150 150
27 14 129 129 129
27 15 131 131 131
27 16 138 138 138
27 17 121 121 121
27 18 129 129 129
27 19 134 134 134
27 20 121 121 121
27 21 140 140 140
27 22 147 147 147
27 23 127 127 127
27 24 119 119 119
27 25 121 121 121
27 26 128 128 128
27 27 134 134 134
27 28 131 131 131
27 29 138 138 138
27 30 139 139 139
27 31 136 136 136

28 0 137 137 137
28 1 130 130 130
28 2 133 133 133
28 3 127 127 127
28 4 112 112 112
28 5 123 123 123
28 6 140 140 140
28 7 120 120 120
28 8 133 133 133
28 9 146 146 146
28 10 145 145 145
28 11 149 149 149
28 12 154 154 154
28 13 148 148 148
28 14 137 137 137
28 15 131 131 131
28 16 129 129 129
28 17 126 126 126
28 18 128 128 128
28 19 137 137 137
28 20 125 125 125
28 21 135 135 135
28 22 144 144 144
28 23 120 120 120
28 24 120 120 120
28 25 117 117 117
28 26 118 118 118
28 27 124 124 124
28 28 117 117 117
28 29 125 125 125
28 30 140 140 140
28 31 134 134 134

29 0 138 138 138
29 1 139 139 139
29 2 138 138 138
29 3 126 126 126
29 4 118 118 118
29 5 136 136 136
29 6 150 150 150
29 7 141 141 141
29 8 150 150 150
29 9 147 147 147
29 10 151 151 151
29 11 164 164 164
29 12 158 158 158
29 13 155 155 155
29 14 147 147 147
29 15 145 145 145
29 16 145 145 145
29 17 135 135 135
29 18 140 140 140
29 19 131 131 131
29 20 126 126 126
29 21 128 128 128
29 22 133 133 133
29 23 119 119 119
29 24 116 116 116
29 25 106 106 106
29 26 117 117 117
29 27 129 129 129
29 28 134 134 134
29 29 139 139 139
29 30 142 142 142
29 31 140 140 140

30 0 142 142 142
30 1 141 141 141
30 2 150 150 150
30 3 146 146 146
30 4 149 149 149
30 5 159 159 159
30 6 164 164 164
30 7 156 156 156
30 8 151 151 151
30 9 154 154 154
30 10 153 153 153
30 11 169 169 169
30 12 161 161 161
30 13 158 158 158
30 14 150 150 150
30 15 148 148 148
30 16 151 151 151
30 17 148 148 148
30 18 147 147 147
30 19 132 132 132
30 20 129 129 129
30 21 139 139 139
30 22 143 143 143
30 23 122 122 122
30 24 121 121 121
30 25 120 120 120
30 26 122 122 122
30 27 132 132 132
30 28 144 144 144
30 29 143 143 143
30 30 148 148 148
30 31 151 151 151

31 0 152 152 152
31 1 154 154 154
31 2 157 157 157
31 3 166 166 166
31 4 162 162 162
31 5 159 159 159
31 6 164 164 164
31 7 167 167 167
31 8 153 153 153
31 9 155 155 155
31 10 147 147 147
31 11 167 167 167
31 12 172 172 172
31 13 152 152 152
31 14 140 140 140
31 15 140 140 140
31 16 141 141 141
31 17 155 155 155
31 18 153 153 153
31 19 149 149 149
31 20 150 150 150
31 21 148 148 148
31 22 146 146 146
31 23 118 118 118
31 24 123 123 123
31 25 138 138 138
31 26 131 131 131
31 27 143 143 143
31 28 151 151 151
31 29 148 148 148
31 30 153 153 153
31 31 156 156 156



==> Cifra_figuretem/100/dp7.txt <==
0 0 60 70 52
0 1 38 55 39
0 2 46 62 44
0 3 63 78 53
0 4 69 82 60
0 5 84 99 78
0 6 75 109 72
0 7 51 70 33
0 8 51 70 43
0 9 52 75 51
0 10 55 79 58
0 11 56 76 60
0 12 64 83 68
0 13 67 85 70
0 14 58 77 51
0 15 61 81 63
0 16 61 81 66
0 17 62 85 59
0 18 82 92 78
0 19 96 111 85
0 20 125 141 114
0 21 119 125 101
0 22 95 108 90
0 23 92 103 91
0 24 107 113 109
0 25 91 100 94
0 26 99 110 98
0 27 94 107 97
0 28 84 95 85
0 29 84 97 90
0 30 90 106 90
0 31 102 107 98

1 0 59 69 44
1 1 42 63 36
1 2 58 65 42
1 3 44 61 37
1 4 44 57 27
1 5 77 94 66
1 6 62 73 53
1 7 51 67 42
1 8 42 70 46
1 9 49 60 42
1 10 58 71 49
1 11 62 79 54
1 12 86 102 85
1 13 94 104 87
1 14 85 96 72
1 15 79 96 60
1 16 71 92 69
1 17 81 107 88
1 18 95 111 88
1 19 98 114 81
1 20 109 130 100
1 21 96 110 88
1 22 90 102 86
1 23 84 101 88
1 24 88 102 88
1 25 80 107 97
1 26 90 103 83
1 27 79 96 81
1 28 74 90 80
1 29 72 86 69
1 30 86 96 84
1 31 87 99 91

2 0 45 53 29
2 1 46 50 28
2 2 55 72 46
2 3 75 101 66
2 4 75 87 58
2 5 65 73 46
2 6 51 63 41
2 7 47 59 50
2 8 45 59 38
2 9 48 64 47
2 10 71 80 56
2 11 86 94 64
2 12 127 135 103
2 13 139 149 114
2 14 132 142 109
2 15 127 139 103
2 16 134 133 107
2 17 134 151 113
2 18 133 136 103
2 19 135 150 111
2 20 135 147 117
2 21 129 141 109
2 22 124 130 111
2 23 116 125 105
2 24 115 125 100
2 25 124 132 123
2 26 111 124 96
2 27 103 125 94
2 28 115 122 107
2 29 114 120 102
2 30 116 128 101
2 31 118 125 98

3 0 51 57 33
3 1 54 65 40
3 2 64 63 41
3 3 107 115 90
3 4 141 141 118
3 5 84 85 59
3 6 55 54 41
3 7 67 57 42
3 8 35 44 30
3 9 56 70 46
3 10 99 108 70
3 11 93 110 74
3 12 138 145 102
3 13 148 154 115
3 14 146 153 113
3 15 146 155 112
3 16 139 148 113
3 17 145 146 109
3 18 143 152 112
3 19 151 152 112
3 20 150 153 117
3 21 150 162 118
3 22 149 155 116
3 23 150 153 111
3 24 159 152 110
3 25 150 153 116
3 26 150 149 118
3 27 148 150 100
3 28 147 155 116
3 29 144 151 112
3 30 153 146 116
3 31 146 156 104

4 0 74 78 46
4 1 75 77 49
4 2 85 88 53
4 3 66 58 36
4 4 82 71 59
4 5 80 60 48
4 6 66 51 27
4 7 62 65 40
4 8 52 61 35
4 9 55 60 36
4 10 89 97 50
4 11 73 92 48
4 12 107 124 78
4 13 122 138 95
4 14 113 132 86
4 15 119 126 83
4 16 118 133 90
4 17 123 129 92
4 18 125 139 95
4 19 134 139 96
4 20 123 146 91
4 21 133 140 96
4 22 133 142 93
4 23 130 141 93
4 24 131 141 95
4 25 135 141 74
4 26 131 141 93
4 27 130 147 89
4 28 132 145 94
4 29 137 144 91
4 30 126 141 89
4 31 127 141 79

5 0 104 118 83
5 1 116 121 79
5 2 130 139 88
5 3 105 87 64
5 4 86 70 56
5 5 58 42 39
5 6 62 49 34
5 7 54 48 28
5 8 66 66 46
5 9 94 86 78
5 10 106 119 61
5 11 105 121 63
5 12 118 131 77
5 13 125 139 90
5 14 124 140 82
5 15 128 143 87
5 16 124 137 91
5 17 123 127 89
5 18 129 143 89
5 19 128 147 92
5 20 130 147 84
5 21 130 144 80
5 22 132 149 93
5 23 135 140 98
5 24 134 156 97
5 25 139 151 99
5 26 142 152 101
5 27 140 155 96
5 28 141 155 97
5 29 135 155 100
5 30 134 154 95
5 31 137 150 91

6 0 140 143 90
6 1 139 150 89
6 2 152 149 95
6 3 173 163 127
6 4 186 155 155
6 5 90 64 58
6 6 48 34 33
6 7 53 33 29
6 8 45 38 26
6 9 83 83 59
6 10 134 132 94
6 11 147 147 97
6 12 144 153 94
6 13 147 162 100
6 14 141 156 100
6 15 142 154 106
6 16 149 159 109
6 17 151 152 101
6 18 145 156 108
6 19 152 160 112
6 20 151 160 106
6 21 146 157 103
6 22 151 158 97
6 23 152 165 114
6 24 153 167 110
6 25 151 165 110
6 26 153 175 112
6 27 151 170 101
6 28 150 168 107
6 29 153 162 106
6 30 152 167 106
6 31 151 164 107

7 0 138 140 93
7 1 157 167 92
7 2 156 157 93
7 3 152 142 103
7 4 189 165 160
7 5 93 77 63
7 6 49 34 26
7 7 58 43 39
7 8 50 33 27
7 9 33 20 14
7 10 70 72 44
7 11 135 144 98
7 12 152 166 103
7 13 150 160 103
7 14 149 173 112
7 15 153 165 98
7 16 152 166 104
7 17 162 156 115
7 18 158 154 116
7 19 149 155 112
7 20 157 161 108
7 21 162 165 115
7 22 154 169 109
7 23 157 171 99
7 24 155 168 105
7 25 164 165 108
7 26 148 164 103
7 27 165 181 109
7 28 167 181 111
7 29 153 175 110
7 30 161 172 107
7 31 155 170 103

8 0 135 142 93
8 1 163 177 91
8 2 157 166 95
8 3 157 154 99
8 4 164 137 113
8 5 70 55 45
8 6 58 46 29
8 7 76 53 35
8 8 58 42 40
8 9 26 24 19
8 10 26 16 12
8 11 80 76 49
8 12 136 135 90
8 13 156 160 101
8 14 167 168 112
8 15 168 172 114
8 16 169 164 113
8 17 172 148 120
8 18 153 141 111
8 19 150 130 102
8 20 136 119 90
8 21 135 113 81
8 22 154 155 105
8 23 177 183 134
8 24 171 183 122
8 25 162 177 107
8 26 168 184 112
8 27 175 183 114
8 28 170 191 111
8 29 166 181 108
8 30 167 184 113
8 31 170 183 121

9 0 145 156 97
9 1 166 180 90
9 2 165 178 94
9 3 192 183 110
9 4 185 158 123
9 5 77 65 47
9 6 58 46 19
9 7 65 47 31
9 8 65 44 33
9 9 41 24 22
9 10 34 28 21
9 11 35 26 19
9 12 67 46 40
9 13 117 100 71
9 14 154 134 90
9 15 157 138 95
9 16 145 122 96
9 17 130 109 90
9 18 114 93 74
9 19 116 93 76
9 20 100 76 66
9 21 88 61 43
9 22 106 89 67
9 23 202 189 169
9 24 224 229 191
9 25 184 204 139
9 26 172 184 116
9 27 181 187 113
9 28 179 189 109
9 29 179 198 113
9 30 181 191 119
9 31 175 186 113

10 0 167 182 105
10 1 169 193 103
10 2 172 185 104
10 3 192 189 125
10 4 200 181 159
10 5 83 70 62
10 6 49 38 13
10 7 55 39 24
10 8 70 50 43
10 9 48 30 27
10 10 41 32 32
10 11 42 30 21
10 12 53 26 21
10 13 77 57 39
10 14 110 84 55
10 15 110 93 65
10 16 88 70 60
10 17 72 60 46
10 18 75 55 45
10 19 76 63 33
10 20 70 47 44
10 21 75 54 45
10 22 82 58 39
10 23 128 113 101
10 24 219 214 197
10 25 244 238 211
10 26 209 195 159
10 27 186 203 132
10 28 193 205 123
10 29 193 202 111
10 30 185 199 121
10 31 186 201 122

11 0 175 186 112
11 1 172 194 108
11 2 181 194 113
11 3 189 192 131
11 4 156 152 124
11 5 78 77 57
11 6 77 70 48
11 7 46 29 14
11 8 66 42 30
11 9 55 38 27
11 10 49 30 29
11 11 54 34 33
11 12 63 35 23
11 13 70 47 31
11 14 83 56 46
11 15 81 51 48
11 16 75 49 40
11 17 73 55 45
11 18 76 54 42
11 19 60 44 40
11 20 73 45 36
11 21 70 49 35
11 22 84 58 29
11 23 98 84 56
11 24 172 156 143
11 25 248 244 233
11 26 244 246 218
11 27 204 207 153
11 28 201 207 138
11 29 202 209 129
11 30 198 210 126
11 31 198 209 128

12 0 173 186 94
12 1 182 182 107
12 2 178 193 114
12 3 173 183 113
12 4 95 103 70
12 5 73 85 56
12 6 131 131 91
12 7 53 38 18
12 8 51 31 18
12 9 52 55 35
12 10 53 37 31
12 11 63 40 34
12 12 73 43 30
12 13 71 49 33
12 14 70 49 39
12 15 74 63 36
12 16 69 41 32
12 17 72 57 40
12 18 77 50 42
12 19 77 54 35
12 20 72 40 33
12 21 69 47 27
12 22 77 53 34
12 23 80 64 29
12 24 160 138 90
12 25 221 221 182
12 26 227 230 208
12 27 140 136 110
12 28 154 154 100
12 29 205 208 141
12 30 205 201 129
12 31 199 204 131

13 0 178 196 104
13 1 176 191 105
13 2 180 193 110
13 3 174 195 118
13 4 134 140 85
13 5 132 144 91
13 6 181 178 123
13 7 105 84 55
13 8 52 27 11
13 9 60 49 30
13 10 59 41 35
13 11 67 44 28
13 12 74 47 29
13 13 60 49 24
13 14 60 40 24
13 15 66 43 30
13 16 67 44 31
13 17 76 55 32
13 18 75 50 31
13 19 75 57 37
13 20 66 42 23
13 21 60 48 31
13 22 77 52 32
13 23 84 59 27
13 24 139 133 82
13 25 199 217 148
13 26 195 204 163
13 27 141 145 108
13 28 86 86 53
13 29 157 160 98
13 30 201 199 125
13 31 191 204 119

14 0 181 202 120
14 1 190 200 110
14 2 180 204 117
14 3 187 191 117
14 4 185 191 117
14 5 178 194 113
14 6 181 182 114
14 7 115 102 70
14 8 89 65 49
14 9 72 45 42
14 10 57 44 32
14 11 67 46 28
14 12 71 54 29
14 13 65 50 43
14 14 66 38 23
14 15 69 43 34
14 16 75 46 35
14 17 80 52 41
14 18 81 61 27
14 19 89 72 42
14 20 74 58 39
14 21 61 55 27
14 22 69 45 35
14 23 85 46 26
14 24 138 123 78
14 25 192 211 130
14 26 191 206 131
14 27 184 193 132
14 28 136 150 96
14 29 151 157 93
14 30 191 206 120
14 31 193 213 128

15 0 185 196 113
15 1 184 200 107
15 2 186 199 113
15 3 184 195 104
15 4 178 189 109
15 5 171 177 104
15 6 180 180 112
15 7 100 92 63
15 8 126 99 80
15 9 78 63 46
15 10 60 39 27
15 11 65 40 33
15 12 72 50 33
15 13 62 43 39
15 14 71 38 27
15 15 70 51 33
15 16 80 55 36
15 17 71 63 29
15 18 82 68 33
15 19 82 72 47
15 20 76 66 42
15 21 55 49 32
15 22 43 38 16
15 23 59 34 26
15 24 129 114 66
15 25 199 209 120
15 26 181 197 103
15 27 187 191 119
15 28 188 200 126
15 29 187 201 126
15 30 196 209 119
15 31 191 198 128

16 0 179 193 113
16 1 185 197 111
16 2 191 199 124
16 3 179 198 110
16 4 181 192 105
16 5 171 185 100
16 6 181 191 105
16 7 127 124 69
16 8 116 100 72
16 9 87 71 43
16 10 46 41 24
16 11 56 44 28
16 12 67 46 30
16 13 77 56 31
16 14 64 49 19
16 15 70 53 20
16 16 73 63 20
16 17 91 86 41
16 18 89 82 48
16 19 34 26 19
16 20 33 32 24
16 21 47 38 35
16 22 38 28 22
16 23 49 23 18
16 24 102 87 53
16 25 185 194 115
16 26 172 192 92
16 27 176 193 97
16 28 183 199 110
16 29 190 200 115
16 30 183 199 119
16 31 182 196 117

17 0 179 195 105
17 1 189 200 121
17 2 186 199 107
17 3 181 198 109
17 4 178 191 114
17 5 179 195 107
17 6 184 189 102
17 7 165 166 97
17 8 111 98 56
17 9 75 57 34
17 10 60 42 26
17 11 54 43 29
17 12 67 41 23
17 13 78 64 29
17 14 78 72 26
17 15 98 79 32
17 16 126 130 71
17 17 171 172 99
17 18 156 156 100
17 19 65 58 37
17 20 28 45 18
17 21 65 73 50
17 22 55 56 35
17 23 49 41 21
17 24 70 70 36
17 25 163 167 101
17 26 179 195 99
17 27 185 200 112
17 28 182 194 100
17 29 172 191 110
17 30 183 195 112
17 31 179 194 105

18 0 183 199 110
18 1 185 193 113
18 2 185 198 118
18 3 180 196 109
18 4 183 197 116
18 5 178 191 114
18 6 184 197 113
18 7 180 189 110
18 8 135 143 83
18 9 52 55 22
18 10 61 46 27
18 11 76 59 38
18 12 72 56 24
18 13 119 120 60
18 14 147 164 92
18 15 165 182 109
18 16 186 191 115
18 17 200 201 108
18 18 189 202 135
18 19 137 146 88
18 20 70 72 29
18 21 100 109 61
18 22 134 149 87
18 23 83 67 45
18 24 75 52 32
18 25 143 140 76
18 26 190 197 117
18 27 176 191 112
18 28 176 192 109
18 29 169 192 108
18 30 174 189 108
18 31 171 185 102

19 0 189 196 115
19 1 182 199 112
19 2 187 199 113
19 3 179 194 109
19 4 181 198 115
19 5 184 200 117
19 6 190 196 116
19 7 193 207 121
19 8 184 191 112
19 9 91 94 42
19 10 83 72 47
19 11 85 70 46
19 12 88 70 31
19 13 167 172 110
19 14 190 195 119
19 15 183 205 105
19 16 176 193 107
19 17 181 197 106
19 18 185 187 121
19 19 172 178 117
19 20 102 106 61
19 21 97 84 51
19 22 160 161 106
19 23 147 141 89
19 24 81 63 13
19 25 106 97 53
19 26 179 182 117
19 27 171 177 106
19 28 159 174 100
19 29 172 182 105
19 30 164 182 96
19 31 165 177 100

20 0 187 202 116
20 1 181 197 114
20 2 182 193 113
20 3 185 199 111
20 4 193 205 123
20 5 183 196 117
20 6 193 203 118
20 7 190 206 118
20 8 182 194 116
20 9 126 128 74
20 10 85 76 44
20 11 85 64 44
20 12 86 74 29
20 13 166 169 111
20 14 167 193 107
20 15 172 186 96
20 16 170 185 99
20 17 162 181 98
20 18 174 189 104
20 19 179 180 100
20 20 142 134 84
20 21 101 96 62
20 22 127 131 83
20 23 173 170 101
20 24 113 118 46
20 25 95 86 50
20 26 160 162 125
20 27 162 169 93
20 28 160 171 94
20 29 163 177 92
20 30 158 160 96
20 31 171 174 93

21 0 184 204 114
21 1 181 193 125
21 2 183 200 114
21 3 183 204 113
21 4 187 197 108
21 5 182 194 110
21 6 181 193 110
21 7 187 196 111
21 8 186 197 115
21 9 153 148 85
21 10 89 85 51
21 11 94 79 49
21 12 106 90 51
21 13 156 166 93
21 14 177 184 112
21 15 171 179 102
21 16 173 182 97
21 17 173 185 105
21 18 175 190 104
21 19 173 179 106
21 20 170 173 113
21 21 152 147 111
21 22 142 128 90
21 23 167 176 98
21 24 172 181 105
21 25 143 135 95
21 26 163 154 112
21 27 172 175 119
21 28 169 185 98
21 29 171 175 96
21 30 169 186 100
21 31 181 190 118

22 0 179 188 101
22 1 174 185 97
22 2 179 195 107
22 3 177 197 108
22 4 172 191 97
22 5 176 188 106
22 6 170 185 100
22 7 179 190 104
22 8 174 187 99
22 9 151 151 90
22 10 105 97 63
22 11 105 101 66
22 12 139 123 90
22 13 176 174 107
22 14 167 185 104
22 15 164 189 104
22 16 169 185 103
22 17 178 189 111
22 18 173 188 109
22 19 179 191 106
22 20 181 185 118
22 21 198 192 156
22 22 150 135 103
22 23 163 174 106
22 24 184 192 121
22 25 164 165 98
22 26 145 148 104
22 27 164 188 111
22 28 176 181 104
22 29 182 194 109
22 30 188 188 115
22 31 180 191 110

23 0 174 197 106
23 1 181 184 105
23 2 180 193 106
23 3 179 179 95
23 4 170 183 85
23 5 166 176 80
23 6 170 181 98
23 7 190 191 116
23 8 178 189 105
23 9 173 175 106
23 10 141 130 88
23 11 146 147 117
23 12 175 169 130
23 13 168 168 112
23 14 172 186 99
23 15 174 181 107
23 16 161 166 91
23 17 172 182 108
23 18 190 204 121
23 19 188 207 123
23 20 178 191 116
23 21 190 194 138
23 22 145 148 91
23 23 161 165 99
23 24 178 187 101
23 25 168 180 104
23 26 146 153 105
23 27 139 145 89
23 28 171 191 110
23 29 183 192 114
23 30 183 194 117
23 31 186 207 118

24 0 181 195 107
24 1 171 188 102
24 2 172 188 104
24 3 161 176 86
24 4 165 182 82
24 5 169 186 96
24 6 169 191 100
24 7 178 191 107
24 8 176 185 106
24 9 190 188 118
24 10 177 179 123
24 11 193 185 156
24 12 180 181 150
24 13 166 176 113
24 14 172 197 99
24 15 177 194 106
24 16 162 175 94
24 17 175 193 106
24 18 186 194 113
24 19 180 188 117
24 20 155 174 101
24 21 169 179 115
24 22 150 148 95
24 23 154 155 81
24 24 165 181 96
24 25 167 174 99
24 26 151 155 101
24 27 129 133 80
24 28 149 157 91
24 29 168 178 96
24 30 173 185 109
24 31 181 175 106

25 0 171 188 94
25 1 161 178 99
25 2 155 162 86
25 3 138 155 77
25 4 175 179 98
25 5 159 179 99
25 6 163 173 94
25 7 166 172 98
25 8 168 178 96
25 9 169 187 102
25 10 173 178 117
25 11 195 189 145
25 12 181 180 136
25 13 163 167 101
25 14 169 184 91
25 15 170 175 108
25 16 162 182 93
25 17 164 184 99
25 18 168 186 95
25 19 168 190 105
25 20 156 177 98
25 21 173 180 112
25 22 157 149 108
25 23 153 161 91
25 24 161 183 91
25 25 158 164 93
25 26 149 161 92
25 27 140 150 84
25 28 128 144 73
25 29 161 166 87
25 30 166 183 92
25 31 167 173 97

26 0 159 188 98
26 1 163 179 103
26 2 156 159 90
26 3 139 141 84
26 4 151 161 93
26 5 150 159 84
26 6 149 163 92
26 7 168 173 98
26 8 165 180 86
26 9 166 180 97
26 10 171 171 107
26 11 174 171 116
26 12 178 179 128
26 13 164 176 112
26 14 162 175 88
26 15 160 174 82
26 16 165 179 100
26 17 155 168 88
26 18 165 178 91
26 19 152 171 86
26 20 153 166 85
26 21 173 178 110
26 22 152 157 109
26 23 153 161 85
26 24 155 168 79
26 25 139 155 78
26 26 156 162 84
26 27 156 163 91
26 28 149 158 93
26 29 160 164 84
26 30 162 173 93
26 31 166 172 98

27 0 166 176 93
27 1 152 168 89
27 2 143 167 87
27 3 147 175 92
27 4 134 137 83
27 5 141 154 82
27 6 155 162 93
27 7 159 174 89
27 8 156 166 84
27 9 164 184 96
27 10 168 175 103
27 11 155 176 97
27 12 165 168 109
27 13 164 177 109
27 14 148 166 73
27 15 153 161 78
27 16 157 172 84
27 17 142 156 65
27 18 151 163 75
27 19 150 173 77
27 20 141 156 67
27 21 154 172 95
27 22 165 167 111
27 23 149 151 83
27 24 139 151 68
27 25 133 148 81
27 26 144 159 81
27 27 153 162 86
27 28 153 157 84
27 29 154 170 92
27 30 159 177 81
27 31 151 170 86

28 0 154 167 88
28 1 148 162 81
28 2 149 164 87
28 3 143 149 87
28 4 125 142 69
28 5 137 141 90
28 6 155 169 97
28 7 141 148 70
28 8 152 166 80
28 9 164 176 98
28 10 159 175 100
28 11 169 181 97
28 12 172 186 104
28 13 166 177 100
28 14 161 165 85
28 15 149 167 76
28 16 147 164 77
28 17 145 160 73
28 18 150 162 71
28 19 157 174 81
28 20 143 161 72
28 21 152 163 91
28 22 151 175 107
28 23 139 148 75
28 24 132 157 71
28 25 128 152 70
28 26 131 151 72
28 27 144 152 75
28 28 134 142 74
28 29 141 157 75
28 30 158 172 90
28 31 152 163 86

29 0 156 169 89
29 1 162 172 84
29 2 157 169 88
29 3 142 157 79
29 4 128 151 75
29 5 148 163 96
29 6 165 180 105
29 7 161 173 88
29 8 167 184 99
29 9 167 179 95
29 10 170 180 103
29 11 180 186 127
29 12 178 187 108
29 13 171 186 106
29 14 164 186 92
29 15 167 177 91
29 16 161 173 100
29 17 155 164 86
29 18 166 170 86
29 19 155 169 70
29 20 146 157 75
29 21 146 152 85
29 22 145 164 92
29 23 136 153 69
29 24 129 149 69
29 25 123 135 62
29 26 132 146 72
29 27 142 161 85
29 28 150 164 87
29 29 156 172 88
29 30 149 178 98
29 31 158 176 86

30 0 163 177 87
30 1 160 176 87
30 2 170 185 93
30 3 164 181 94
30 4 165 181 101
30 5 174 189 113
30 6 185 193 115
30 7 176 186 105
30 8 169 185 99
30 9 178 180 104
30 10 172 187 101
30 11 193 195 117
30 12 179 194 111
30 13 180 189 105
30 14 174 187 90
30 15 164 192 90
30 16 171 181 102
30 17 168 178 100
30 18 163 183 95
30 19 154 164 78
30 20 149 158 82
30 21 156 167 94
30 22 158 174 98
30 23 138 156 72
30 24 133 153 78
30 25 132 158 71
30 26 138 160 69
30 27 151 169 75
30 28 160 179 92
30 29 160 181 89
30 30 164 184 97
30 31 172 184 97

31 0 176 189 90
31 1 178 194 92
31 2 182 188 101
31 3 186 206 106
31 4 184 199 102
31 5 174 199 106
31 6 187 199 107
31 7 188 203 110
31 8 175 182 102
31 9 180 191 94
31 10 168 183 90
31 11 184 206 110
31 12 195 205 117
31 13 170 187 100
31 14 161 173 86
31 15 166 176 77
31 16 163 175 85
31 17 172 187 106
31 18 171 190 99
31 19 170 184 92
31 20 165 183 101
31 21 163 177 102
31 22 163 180 94
31 23 134 143 77
31 24 140 151 79
31 25 152 173 90
31 26 147 164 82
31 27 154 180 95
31 28 169 188 95
31 29 163 189 93
31 30 169 192 100
31 31 177 187 103



==> Cifra_figuretem/100/dp8-gray.txt <==
0 0 87 87 87
0 1 95 95 95
0 2 102 102 102
0 3 101 101 101
0 4 99 99 99
0 5 104 104 104
0 6 101 101 101
0 7 106 106 106
0 8 108 108 108
0 9 110 110 110
0 10 107 107 107
0 11 112 112 112
0 12 108 108 108
0 13 113 113 113
0 14 112 112 112
0 15 112 112 112
0 16 120 120 120
0 17 117 117 117
0 18 121 121 121
0 19 124 124 124
0 20 105 105 105
0 21 102 102 102
0 22 104 104 104
0 23 104 104 104
0 24 104 104 104
0 25 104 104 104
0 26 102 102 102
0 27 103 103 103
0 28 113 113 113
0 29 110 110 110
0 30 114 114 114
0 31 115 115 115

1 0 97 97 97
1 1 95 95 95
1 2 95 95 95
1 3 104 104 104
1 4 103 103 103
1 5 103 103 103
1 6 105 105 105
1 7 111 111 111
1 8 115 115 115
1 9 125 125 125
1 10 119 119 119
1 11 117 117 117
1 12 111 111 111
1 13 104 104 104
1 14 103 103 103
1 15 101 101 101
1 16 98 98 98
1 17 102 102 102
1 18 106 106 106
1 19 103 103 103
1 20 100 100 100
1 21 110 110 110
1 22 113 113 113
1 23 108 108 108
1 24 108 108 108
1 25 108 108 108
1 26 112 112 112
1 27 98 98 98
1 28 100 100 100
1 29 96 96 96
1 30 96 96 96
1 31 90 90 90

2 0 95 95 95
2 1 97 97 97
2 2 85 85 85
2 3 77 77 77
2 4 85 85 85
2 5 93 93 93
2 6 97 97 97
2 7 96 96 96
2 8 100 100 100
2 9 110 110 110
2 10 108 108 108
2 11 113 113 113
2 12 109 109 109
2 13 103 103 103
2 14 106 106 106
2 15 112 112 112
2 16 101 101 101
2 17 110 110 110
2 18 106 106 106
2 19 105 105 105
2 20 95 95 95
2 21 109 109 109
2 22 109 109 109
2 23 104 104 104
2 24 99 99 99
2 25 96 96 96
2 26 86 86 86
2 27 85 85 85
2 28 84 84 84
2 29 86 86 86
2 30 88 88 88
2 31 87 87 87

3 0 94 94 94
3 1 94 94 94
3 2 79 79 79
3 3 87 87 87
3 4 91 91 91
3 5 93 93 93
3 6 84 84 84
3 7 81 81 81
3 8 92 92 92
3 9 95 95 95
3 10 86 86 86
3 11 88 88 88
3 12 93 93 93
3 13 91 91 91
3 14 88 88 88
3 15 84 84 84
3 16 89 89 89
3 17 101 101 101
3 18 104 104 104
3 19 104 104 104
3 20 110 110 110
3 21 118 118 118
3 22 117 117 117
3 23 105 105 105
3 24 97 97 97
3 25 94 94 94
3 26 89 89 89
3 27 87 87 87
3 28 77 77 77
3 29 80 80 80
3 30 82 82 82
3 31 84 84 84

4 0 76 76 76
4 1 77 77 77
4 2 88 88 88
4 3 94 94 94
4 4 101 101 101
4 5 103 103 103
4 6 106 106 106
4 7 104 104 104
4 8 103 103 103
4 9 102 102 102
4 10 98 98 98
4 11 99 99 99
4 12 102 102 102
4 13 91 91 91
4 14 81 81 81
4 15 75 75 75
4 16 79 79 79
4 17 89 89 89
4 18 95 95 95
4 19 103 103 103
4 20 106 106 106
4 21 91 91 91
4 22 92 92 92
4 23 91 91 91
4 24 93 93 93
4 25 100 100 100
4 26 99 99 99
4 27 92 92 92
4 28 91 91 91
4 29 99 99 99
4 30 99 99 99
4 31 96 96 96

5 0 67 67 67
5 1 71 71 71
5 2 80 80 80
5 3 81 81 81
5 4 90 90 90
5 5 87 87 87
5 6 87 87 87
5 7 96 96 96
5 8 92 92 92
5 9 99 99 99
5 10 104 104 104
5 11 112 112 112
5 12 110 110 110
5 13 96 96 96
5 14 98 98 98
5 15 93 93 93
5 16 96 96 96
5 17 104 104 104
5 18 100 100 100
5 19 93 93 93
5 20 92 92 92
5 21 82 82 82
5 22 94 94 94
5 23 98 98 98
5 24 91 91 91
5 25 90 90 90
5 26 92 92 92
5 27 91 91 91
5 28 92 92 92
5 29 95 95 95
5 30 92 92 92
5 31 100 100 100

6 0 94 94 94
6 1 92 92 92
6 2 84 84 84
6 3 73 73 73
6 4 70 70 70
6 5 75 75 75
6 6 86 86 86
6 7 81 81 81
6 8 76 76 76
6 9 83 83 83
6 10 92 92 92
6 11 99 99 99
6 12 100 100 100
6 13 96 96 96
6 14 99 99 99
6 15 98 98 98
6 16 94 94 94
6 17 89 89 89
6 18 94 94 94
6 19 97 97 97
6 20 100 100 100
6 21 107 107 107
6 22 109 109 109
6 23 104 104 104
6 24 106 106 106
6 25 99 99 99
6 26 107 107 107
6 27 105 105 105
6 28 105 105 105
6 29 98 98 98
6 30 88 88 88
6 31 90 90 90

7 0 100 100 100
7 1 98 98 98
7 2 102 102 102
7 3 100 100 100
7 4 99 99 99
7 5 101 101 101
7 6 102 102 102
7 7 102 102 102
7 8 101 101 101
7 9 99 99 99
7 10 105 105 105
7 11 107 107 107
7 12 106 106 106
7 13 104 104 104
7 14 82 82 82
7 15 81 81 81
7 16 82 82 82
7 17 81 81 81
7 18 86 86 86
7 19 94 94 94
7 20 96 96 96
7 21 93 93 93
7 22 91 91 91
7 23 92 92 92
7 24 98 98 98
7 25 99 99 99
7 26 109 109 109
7 27 112 112 112
7 28 106 106 106
7 29 106 106 106
7 30 103 103 103
7 31 101 101 101

8 0 91 91 91
8 1 97 97 97
8 2 93 93 93
8 3 95 95 95
8 4 96 96 96
8 5 93 93 93
8 6 87 87 87
8 7 94 94 94
8 8 92 92 92
8 9 98 98 98
8 10 98 98 98
8 11 98 98 98
8 12 109 109 109
8 13 114 114 114
8 14 104 104 104
8 15 103 103 103
8 16 98 98 98
8 17 105 105 105
8 18 113 113 113
8 19 113 113 113
8 20 95 95 95
8 21 90 90 90
8 22 83 83 83
8 23 80 80 80
8 24 90 90 90
8 25 100 100 100
8 26 98 98 98
8 27 103 103 103
8 28 93 93 93
8 29 91 91 91
8 30 97 97 97
8 31 94 94 94

9 0 102 102 102
9 1 93 93 93
9 2 84 84 84
9 3 82 82 82
9 4 82 82 82
9 5 80 80 80
9 6 82 82 82
9 7 79 79 79
9 8 79 79 79
9 9 83 83 83
9 10 87 87 87
9 11 88 88 88
9 12 86 86 86
9 13 94 94 94
9 14 94 94 94
9 15 106 106 106
9 16 112 112 112
9 17 109 109 109
9 18 114 114 114
9 19 107 107 107
9 20 101 101 101
9 21 94 94 94
9 22 99 99 99
9 23 102 102 102
9 24 104 104 104
9 25 104 104 104
9 26 105 105 105
9 27 93 93 93
9 28 92 92 92
9 29 93 93 93
9 30 102 102 102
9 31 95 95 95

10 0 92 92 92
10 1 88 88 88
10 2 93 93 93
10 3 106 106 106
10 4 108 108 108
10 5 103 103 103
10 6 104 104 104
10 7 100 100 100
10 8 98 98 98
10 9 89 89 89
10 10 86 86 86
10 11 87 87 87
10 12 85 85 85
10 13 81 81 81
10 14 76 76 76
10 15 83 83 83
10 16 88 88 88
10 17 87 87 87
10 18 88 88 88
10 19 84 84 84
10 20 87 87 87
10 21 99 99 99
10 22 103 103 103
10 23 107 107 107
10 24 102 102 102
10 25 111 111 111
10 26 108 108 108
10 27 108 108 108
10 28 105 105 105
10 29 103 103 103
10 30 105 105 105
10 31 105 105 105

11 0 88 88 88
11 1 92 92 92
11 2 101 101 101
11 3 104 104 104
11 4 106 106 106
11 5 108 108 108
11 6 111 111 111
11 7 115 115 115
11 8 105 105 105
11 9 102 102 102
11 10 102 102 102
11 11 96 96 96
11 12 91 91 91
11 13 97 97 97
11 14 97 97 97
11 15 99 99 99
11 16 93 93 93
11 17 92 92 92
11 18 91 91 91
11 19 92 92 92
11 20 90 90 90
11 21 90 90 90
11 22 82 82 82
11 23 87 87 87
11 24 94 94 94
11 25 92 92 92
11 26 91 91 91
11 27 102 102 102
11 28 107 107 107
11 29 104 104 104
11 30 111 111 111
11 31 115 115 115

12 0 93 93 93
12 1 90 90 90
12 2 90 90 90
12 3 88 88 88
12 4 85 85 85
12 5 90 90 90
12 6 95 95 95
12 7 97 97 97
12 8 104 104 104
12 9 103 103 103
12 10 108 108 108
12 11 99 99 99
12 12 94 94 94
12 13 123 123 123
12 14 124 124 124
12 15 106 106 106
12 16 103 103 103
12 17 109 109 109
12 18 102 102 102
12 19 101 101 101
12 20 109 109 109
12 21 108 108 108
12 22 101 101 101
12 23 96 96 96
12 24 93 93 93
12 25 91 91 91
12 26 91 91 91
12 27 90 90 90
12 28 95 95 95
12 29 103 103 103
12 30 99 99 99
12 31 96 96 96

13 0 99 99 99
13 1 104 104 104
13 2 96 96 96
13 3 91 91 91
13 4 84 84 84
13 5 84 84 84
13 6 87 87 87
13 7 87 87 87
13 8 84 84 84
13 9 90 90 90
13 10 106 106 106
13 11 109 109 109
13 12 104 104 104
13 13 149 149 149
13 14 163 163 163
13 15 138 138 138
13 16 137 137 137
13 17 107 107 107
13 18 101 101 101
13 19 103 103 103
13 20 106 106 106
13 21 113 113 113
13 22 106 106 106
13 23 111 111 111
13 24 111 111 111
13 25 110 110 110
13 26 98 98 98
13 27 100 100 100
13 28 104 104 104
13 29 92 92 92
13 30 93 93 93
13 31 90 90 90

14 0 90 90 90
14 1 97 97 97
14 2 104 104 104
14 3 104 104 104
14 4 104 104 104
14 5 111 111 111
14 6 106 106 106
14 7 102 102 102
14 8 112 112 112
14 9 113 113 113
14 10 93 93 93
14 11 105 105 105
14 12 100 100 100
14 13 57 57 57
14 14 118 118 118
14 15 215 215 215
14 16 205 205 205
14 17 140 140 140
14 18 120 120 120
14 19 113 113 113
14 20 113 113 113
14 21 117 117 117
14 22 106 106 106
14 23 103 103 103
14 24 105 105 105
14 25 97 97 97
14 26 100 100 100
14 27 97 97 97
14 28 95 95 95
14 29 104 104 104
14 30 99 99 99
14 31 97 97 97

15 0 73 73 73
15 1 79 79 79
15 2 91 91 91
15 3 95 95 95
15 4 93 93 93
15 5 106 106 106
15 6 106 106 106
15 7 115 115 115
15 8 123 123 123
15 9 122 122 122
15 10 109 109 109
15 11 111 111 111
15 12 95 95 95
15 13 58 58 58
15 14 102 102 102
15 15 166 166 166
15 16 177 177 177
15 17 173 173 173
15 18 151 151 151
15 19 117 117 117
15 20 118 118 118
15 21 109 109 109
15 22 113 113 113
15 23 91 91 91
15 24 89 89 89
15 25 90 90 90
15 26 86 86 86
15 27 84 84 84
15 28 93 93 93
15 29 100 100 100
15 30 100 100 100
15 31 106 106 106

16 0 72 72 72
16 1 80 80 80
16 2 76 76 76
16 3 78 78 78
16 4 79 79 79
16 5 84 84 84
16 6 82 82 82
16 7 95 95 95
16 8 105 105 105
16 9 130 130 130
16 10 121 121 121
16 11 106 106 106
16 12 97 97 97
16 13 120 120 120
16 14 136 136 136
16 15 124 124 124
16 16 106 106 106
16 17 87 87 87
16 18 106 106 106
16 19 140 140 140
16 20 154 154 154
16 21 135 135 135
16 22 138 138 138
16 23 120 120 120
16 24 100 100 100
16 25 94 94 94
16 26 89 89 89
16 27 88 88 88
16 28 84 84 84
16 29 78 78 78
16 30 78 78 78
16 31 92 92 92

17 0 71 71 71
17 1 74 74 74
17 2 79 79 79
17 3 85 85 85
17 4 86 86 86
17 5 82 82 82
17 6 80 80 80
17 7 74 74 74
17 8 107 107 107
17 9 135 135 135
17 10 140 140 140
17 11 116 116 116
17 12 96 96 96
17 13 102 102 102
17 14 74 74 74
17 15 41 41 41
17 16 31 31 31
17 17 19 19 19
17 18 67 67 67
17 19 169 169 169
17 20 184 184 184
17 21 191 191 191
17 22 183 183 183
17 23 175 175 175
17 24 125 125 125
17 25 100 100 100
17 26 96 96 96
17 27 98 98 98
17 28 86 86 86
17 29 80 80 80
17 30 87 87 87
17 31 90 90 90

18 0 105 105 105
18 1 110 110 110
18 2 102 102 102
18 3 89 89 89
18 4 99 99 99
18 5 105 105 105
18 6 110 110 110
18 7 151 151 151
18 8 168 168 168
18 9 174 174 174
18 10 185 185 185
18 11 150 150 150
18 12 89 89 89
18 13 111 111 111
18 14 107 107 107
18 15 109 109 109
18 16 127 127 127
18 17 131 131 131
18 18 144 144 144
18 19 172 172 172
18 20 162 162 162
18 21 172 172 172
18 22 155 155 155
18 23 123 123 123
18 24 106 106 106
18 25 103 103 103
18 26 98 98 98
18 27 96 96 96
18 28 95 95 95
18 29 93 93 93
18 30 87 87 87
18 31 89 89 89

19 0 167 167 167
19 1 160 160 160
19 2 146 146 146
19 3 120 120 120
19 4 131 131 131
19 5 169 169 169
19 6 186 186 186
19 7 215 215 215
19 8 180 180 180
19 9 168 168 168
19 10 159 159 159
19 11 107 107 107
19 12 59 59 59
19 13 133 133 133
19 14 185 185 185
19 15 179 179 179
19 16 180 180 180
19 17 166 166 166
19 18 157 157 157
19 19 153 153 153
19 20 142 142 142
19 21 148 148 148
19 22 127 127 127
19 23 94 94 94
19 24 98 98 98
19 25 95 95 95
19 26 89 89 89
19 27 88 88 88
19 28 89 89 89
19 29 97 97 97
19 30 90 90 90
19 31 90 90 90

20 0 152 152 152
20 1 141 141 141
20 2 150 150 150
20 3 135 135 135
20 4 139 139 139
20 5 182 182 182
20 6 224 224 224
20 7 179 179 179
20 8 135 135 135
20 9 139 139 139
20 10 145 145 145
20 11 128 128 128
20 12 90 90 90
20 13 131 131 131
20 14 143 143 143
20 15 138 138 138
20 16 135 135 135
20 17 154 154 154
20 18 165 165 165
20 19 176 176 176
20 20 188 188 188
20 21 205 205 205
20 22 214 214 214
20 23 145 145 145
20 24 87 87 87
20 25 85 85 85
20 26 91 91 91
20 27 85 85 85
20 28 90 90 90
20 29 91 91 91
20 30 101 101 101
20 31 95 95 95

21 0 167 167 167
21 1 190 190 190
21 2 197 197 197
21 3 176 176 176
21 4 150 150 150
21 5 164 164 164
21 6 174 174 174
21 7 161 161 161
21 8 134 134 134
21 9 134 134 134
21 10 126 126 126
21 11 135 135 135
21 12 151 151 151
21 13 149 149 149
21 14 150 150 150
21 15 158 158 158
21 16 170 170 170
21 17 171 171 171
21 18 195 195 195
21 19 237 237 237
21 20 246 246 246
21 21 249 249 249
21 22 227 227 227
21 23 154 154 154
21 24 101 101 101
21 25 96 96 96
21 26 103 103 103
21 27 100 100 100
21 28 99 99 99
21 29 102 102 102
21 30 94 94 94
21 31 98 98 98

22 0 239 239 239
22 1 248 248 248
22 2 255 255 255
22 3 253 253 253
22 4 234 234 234
22 5 192 192 192
22 6 133 133 133
22 7 131 131 131
22 8 132 132 132
22 9 138 138 138
22 10 136 136 136
22 11 135 135 135
22 12 144 144 144
22 13 155 155 155
22 14 151 151 151
22 15 177 177 177
22 16 211 211 211
22 17 213 213 213
22 18 236 236 236
22 19 249 249 249
22 20 253 253 253
22 21 249 249 249
22 22 224 224 224
22 23 169 169 169
22 24 127 127 127
22 25 96 96 96
22 26 95 95 95
22 27 98 98 98
22 28 101 101 101
22 29 92 92 92
22 30 85 85 85
22 31 89 89 89

23 0 228 228 228
23 1 223 223 223
23 2 216 216 216
23 3 213 213 213
23 4 199 199 199
23 5 189 189 189
23 6 172 172 172
23 7 150 150 150
23 8 140 140 140
23 9 179 179 179
23 10 191 191 191
23 11 193 193 193
23 12 210 210 210
23 13 226 226 226
23 14 241 241 241
23 15 253 253 253
23 16 255 255 255
23 17 252 252 252
23 18 234 234 234
23 19 183 183 183
23 20 198 198 198
23 21 212 212 212
23 22 214 214 214
23 23 170 170 170
23 24 117 117 117
23 25 101 101 101
23 26 100 100 100
23 27 98 98 98
23 28 101 101 101
23 29 101 101 101
23 30 98 98 98
23 31 79 79 79

24 0 186 186 186
24 1 195 195 195
24 2 186 186 186
24 3 178 178 178
24 4 167 167 167
24 5 176 176 176
24 6 184 184 184
24 7 186 186 186
24 8 191 191 191
24 9 203 203 203
24 10 206 206 206
24 11 215 215 215
24 12 193 193 193
24 13 190 190 190
24 14 174 174 174
24 15 167 167 167
24 16 169 169 169
24 17 161 161 161
24 18 136 136 136
24 19 93 93 93
24 20 95 95 95
24 21 103 103 103
24 22 105 105 105
24 23 102 102 102
24 24 94 94 94
24 25 90 90 90
24 26 92 92 92
24 27 94 94 94
24 28 97 97 97
24 29 103 103 103
24 30 103 103 103
24 31 94 94 94

25 0 201 201 201
25 1 214 214 214
25 2 208 208 208
25 3 202 202 202
25 4 177 177 177
25 5 174 174 174
25 6 169 169 169
25 7 139 139 139
25 8 116 116 116
25 9 104 104 104
25 10 97 97 97
25 11 97 97 97
25 12 82 82 82
25 13 75 75 75
25 14 72 72 72
25 15 69 69 69
25 16 67 67 67
25 17 76 76 76
25 18 77 77 77
25 19 79 79 79
25 20 83 83 83
25 21 80 80 80
25 22 87 87 87
25 23 91 91 91
25 24 94 94 94
25 25 93 93 93
25 26 95 95 95
25 27 87 87 87
25 28 81 81 81
25 29 94 94 94
25 30 90 90 90
25 31 96 96 96

26 0 132 132 132
26 1 121 121 121
26 2 119 119 119
26 3 121 121 121
26 4 117 117 117
26 5 112 112 112
26 6 107 107 107
26 7 99 99 99
26 8 100 100 100
26 9 97 97 97
26 10 86 86 86
26 11 87 87 87
26 12 78 78 78
26 13 75 75 75
26 14 74 74 74
26 15 73 73 73
26 16 70 70 70
26 17 71 71 71
26 18 76 76 76
26 19 80 80 80
26 20 88 88 88
26 21 90 90 90
26 22 94 94 94
26 23 97 97 97
26 24 98 98 98
26 25 101 101 101
26 26 95 95 95
26 27 95 95 95
26 28 84 84 84
26 29 80 80 80
26 30 81 81 81
26 31 83 83 83

27 0 75 75 75
27 1 90 90 90
27 2 91 91 91
27 3 89 89 89
27 4 86 86 86
27 5 92 92 92
27 6 87 87 87
27 7 99 99 99
27 8 97 97 97
27 9 92 92 92
27 10 93 93 93
27 11 95 95 95
27 12 88 88 88
27 13 85 85 85
27 14 82 82 82
27 15 80 80 80
27 16 85 85 85
27 17 86 86 86
27 18 82 82 82
27 19 88 88 88
27 20 96 96 96
27 21 96 96 96
27 22 101 101 101
27 23 97 97 97
27 24 100 100 100
27 25 99 99 99
27 26 92 92 92
27 27 85 85 85
27 28 80 80 80
27 29 82 82 82
27 30 83 83 83
27 31 82 82 82

28 0 67 67 67
28 1 76 76 76
28 2 86 86 86
28 3 85 85 85
28 4 87 87 87
28 5 89 89 89
28 6 83 83 83
28 7 83 83 83
28 8 89 89 89
28 9 84 84 84
28 10 92 92 92
28 11 84 84 84
28 12 85 85 85
28 13 88 88 88
28 14 90 90 90
28 15 86 86 86
28 16 95 95 95
28 17 102 102 102
28 18 93 93 93
28 19 98 98 98
28 20 101 101 101
28 21 99 99 99
28 22 94 94 94
28 23 98 98 98
28 24 95 95 95
28 25 100 100 100
28 26 101 101 101
28 27 97 97 97
28 28 91 91 91
28 29 93 93 93
28 30 85 85 85
28 31 81 81 81

29 0 78 78 78
29 1 81 81 81
29 2 77 77 77
29 3 77 77 77
29 4 80 80 80
29 5 82 82 82
29 6 82 82 82
29 7 88 88 88
29 8 94 94 94
29 9 93 93 93
29 10 91 91 91
29 11 88 88 88
29 12 88 88 88
29 13 78 78 78
29 14 80 80 80
29 15 78 78 78
29 16 85 85 85
29 17 87 87 87
29 18 77 77 77
29 19 81 81 81
29 20 81 81 81
29 21 76 76 76
29 22 77 77 77
29 23 75 75 75
29 24 89 89 89
29 25 84 84 84
29 26 91 91 91
29 27 99 99 99
29 28 98 98 98
29 29 87 87 87
29 30 85 85 85
29 31 81 81 81

30 0 80 80 80
30 1 77 77 77
30 2 83 83 83
30 3 88 88 88
30 4 92 92 92
30 5 95 95 95
30 6 95 95 95
30 7 93 93 93
30 8 91 91 91
30 9 84 84 84
30 10 87 87 87
30 11 83 83 83
30 12 79 79 79
30 13 75 75 75
30 14 78 78 78
30 15 81 81 81
30 16 81 81 81
30 17 71 71 71
30 18 71 71 71
30 19 74 74 74
30 20 85 85 85
30 21 86 86 86
30 22 86 86 86
30 23 94 94 94
30 24 91 91 91
30 25 98 98 98
30 26 103 103 103
30 27 99 99 99
30 28 92 92 92
30 29 95 95 95
30 30 92 92 92
30 31 81 81 81

31 0 69 69 69
31 1 65 65 65
31 2 74 74 74
31 3 75 75 75
31 4 81 81 81
31 5 87 87 87
31 6 93 93 93
31 7 83 83 83
31 8 84 84 84
31 9 83 83 83
31 10 79 79 79
31 11 76 76 76
31 12 79 79 79
31 13 83 83 83
31 14 81 81 81
31 15 83 83 83
31 16 86 86 86
31 17 84 84 84
31 18 80 80 80
31 19 85 85 85
31 20 93 93 93
31 21 99 99 99
31 22 103 103 103
31 23 98 98 98
31 24 93 93 93
31 25 95 95 95
31 26 90 90 90
31 27 83 83 83
31 28 88 88 88
31 29 83 83 83
31 30 73 73 73
31 31 64 64 64



==> Cifra_figuretem/100/dp8.txt <==
0 0 74 85 102
0 1 85 98 103
0 2 91 106 109
0 3 88 107 108
0 4 87 104 106
0 5 93 111 110
0 6 92 104 108
0 7 98 107 114
0 8 98 110 116
0 9 96 114 121
0 10 95 112 115
0 11 100 115 122
0 12 99 110 117
0 13 100 117 121
0 14 102 116 119
0 15 102 115 118
0 16 107 125 130
0 17 104 124 123
0 18 110 121 133
0 19 118 124 131
0 20 90 112 112
0 21 92 108 106
0 22 94 105 113
0 23 88 115 111
0 24 90 108 114
0 25 94 103 114
0 26 91 104 109
0 27 92 107 112
0 28 99 116 123
0 29 99 111 120
0 30 107 115 121
0 31 106 116 123

1 0 87 98 105
1 1 89 95 99
1 2 82 105 98
1 3 90 110 113
1 4 92 111 105
1 5 90 107 112
1 6 97 109 108
1 7 104 117 112
1 8 105 119 122
1 9 120 126 128
1 10 102 126 129
1 11 107 122 121
1 12 101 113 118
1 13 93 109 110
1 14 91 109 107
1 15 89 103 110
1 16 91 100 104
1 17 89 107 110
1 18 89 106 123
1 19 91 108 111
1 20 91 104 104
1 21 102 112 115
1 22 104 115 121
1 23 96 107 120
1 24 95 116 113
1 25 102 110 112
1 26 103 116 116
1 27 85 103 107
1 28 91 102 105
1 29 84 100 104
1 30 99 93 95
1 31 81 93 95

2 0 88 97 99
2 1 87 101 103
2 2 75 85 95
2 3 70 81 82
2 4 74 94 87
2 5 78 101 99
2 6 89 103 100
2 7 85 102 102
2 8 97 103 100
2 9 103 114 114
2 10 104 112 108
2 11 102 120 117
2 12 99 114 115
2 13 93 110 105
2 14 96 109 112
2 15 106 115 116
2 16 92 109 103
2 17 90 115 124
2 18 98 110 109
2 19 97 107 111
2 20 84 101 100
2 21 99 109 119
2 22 100 110 119
2 23 93 109 110
2 24 89 100 108
2 25 83 99 106
2 26 72 92 93
2 27 76 88 91
2 28 74 91 89
2 29 77 92 88
2 30 81 94 89
2 31 78 92 92

3 0 85 95 101
3 1 82 98 103
3 2 73 85 77
3 3 86 95 81
3 4 80 98 96
3 5 80 100 100
3 6 77 88 86
3 7 67 89 88
3 8 85 96 94
3 9 82 103 100
3 10 77 87 92
3 11 79 94 91
3 12 76 106 96
3 13 81 96 95
3 14 78 94 94
3 15 69 94 87
3 16 84 91 91
3 17 91 102 109
3 18 94 108 112
3 19 94 105 113
3 20 102 116 112
3 21 108 125 121
3 22 105 129 116
3 23 97 110 107
3 24 85 102 104
3 25 80 111 91
3 26 80 94 92
3 27 75 90 97
3 28 67 84 80
3 29 71 84 86
3 30 73 89 83
3 31 74 92 88

4 0 66 85 77
4 1 74 75 82
4 2 79 95 90
4 3 84 98 101
4 4 90 102 110
4 5 95 106 107
4 6 99 105 113
4 7 97 107 109
4 8 97 105 106
4 9 88 111 108
4 10 87 104 102
4 11 89 103 104
4 12 87 103 117
4 13 86 91 95
4 14 71 85 87
4 15 64 82 80
4 16 69 79 90
4 17 83 91 91
4 18 87 98 99
4 19 99 102 108
4 20 89 116 113
4 21 74 100 99
4 22 79 98 99
4 23 81 99 94
4 24 84 97 98
4 25 90 107 103
4 26 89 101 107
4 27 79 100 99
4 28 82 95 97
4 29 89 101 106
4 30 91 100 107
4 31 84 101 104

5 0 55 77 69
5 1 60 75 78
5 2 74 85 82
5 3 76 82 87
5 4 81 94 95
5 5 78 93 89
5 6 78 94 89
5 7 90 100 98
5 8 81 97 97
5 9 89 106 101
5 10 95 106 112
5 11 98 119 119
5 12 100 113 116
5 13 89 98 100
5 14 88 104 103
5 15 83 98 98
5 16 87 101 100
5 17 94 100 118
5 18 89 106 106
5 19 77 104 99
5 20 82 98 95
5 21 68 89 89
5 22 85 100 98
5 23 86 102 108
5 24 85 92 96
5 25 84 90 97
5 26 84 93 100
5 27 78 94 102
5 28 78 102 96
5 29 84 101 100
5 30 74 98 104
5 31 87 105 107

6 0 91 95 97
6 1 84 96 98
6 2 74 89 90
6 3 67 80 72
6 4 65 77 67
6 5 72 84 68
6 6 78 91 88
6 7 77 78 89
6 8 68 83 79
6 9 76 87 86
6 10 83 95 99
6 11 90 103 104
6 12 88 98 113
6 13 79 101 107
6 14 87 111 100
6 15 88 103 101
6 16 86 104 90
6 17 78 93 95
6 18 84 101 96
6 19 87 103 100
6 20 95 105 101
6 21 100 104 117
6 22 98 113 115
6 23 94 110 107
6 24 93 112 113
6 25 87 104 105
6 26 98 110 112
6 27 90 108 118
6 28 88 114 113
6 29 86 101 105
6 30 74 91 98
6 31 75 97 97

7 0 93 100 107
7 1 88 100 106
7 2 94 106 106
7 3 91 104 104
7 4 90 104 103
7 5 94 107 102
7 6 89 111 107
7 7 88 111 108
7 8 92 104 107
7 9 86 105 105
7 10 98 108 108
7 11 96 110 113
7 12 95 113 109
7 13 99 108 106
7 14 76 85 85
7 15 74 84 85
7 16 66 93 86
7 17 73 87 85
7 18 78 94 87
7 19 89 101 92
7 20 89 98 101
7 21 84 97 98
7 22 81 86 105
7 23 83 104 90
7 24 94 99 100
7 25 94 104 99
7 26 97 115 116
7 27 101 116 119
7 28 94 111 114
7 29 91 112 114
7 30 89 108 110
7 31 91 108 105

8 0 77 90 107
8 1 82 98 112
8 2 79 98 102
8 3 85 95 105
8 4 84 107 97
8 5 81 100 99
8 6 81 92 88
8 7 84 100 98
8 8 86 96 95
8 9 93 102 100
8 10 89 106 100
8 11 85 103 104
8 12 100 117 111
8 13 107 116 118
8 14 95 106 112
8 15 96 106 107
8 16 90 103 102
8 17 93 111 113
8 18 101 117 122
8 19 104 117 119
8 20 81 102 103
8 21 81 96 95
8 22 72 97 81
8 23 76 82 82
8 24 81 94 94
8 25 93 106 101
8 26 85 105 104
8 27 93 109 105
8 28 82 101 96
8 29 78 97 99
8 30 93 99 99
8 31 85 102 94

9 0 92 107 107
9 1 85 90 105
9 2 73 90 89
9 3 74 83 88
9 4 71 89 86
9 5 69 85 86
9 6 73 82 91
9 7 71 87 79
9 8 74 85 79
9 9 76 92 80
9 10 74 90 96
9 11 76 90 100
9 12 80 92 87
9 13 91 98 92
9 14 91 98 94
9 15 99 110 109
9 16 103 115 119
9 17 98 115 115
9 18 101 121 120
9 19 99 108 114
9 20 92 103 106
9 21 84 100 98
9 22 90 101 104
9 23 93 103 109
9 24 101 102 110
9 25 94 105 113
9 26 91 102 122
9 27 81 101 95
9 28 79 98 98
9 29 86 98 96
9 30 91 107 110
9 31 83 99 101

10 0 83 96 98
10 1 80 91 93
10 2 71 102 106
10 3 94 109 115
10 4 94 112 118
10 5 93 105 112
10 6 93 110 109
10 7 89 108 102
10 8 87 109 99
10 9 76 96 93
10 10 79 89 91
10 11 80 99 83
10 12 82 87 87
10 13 78 85 80
10 14 75 78 76
10 15 74 84 92
10 16 78 95 93
10 17 77 96 87
10 18 83 93 88
10 19 77 91 84
10 20 81 94 86
10 21 88 103 107
10 22 92 106 111
10 23 96 110 114
10 24 81 111 114
10 25 97 118 117
10 26 101 111 113
10 27 101 112 112
10 28 93 113 110
10 29 95 104 112
10 30 95 112 108
10 31 100 109 107

11 0 80 93 91
11 1 84 92 100
11 2 89 100 112
11 3 93 102 118
11 4 95 109 115
11 5 96 109 120
11 6 99 114 119
11 7 99 116 129
11 8 93 107 114
11 9 93 107 107
11 10 89 110 106
11 11 87 101 99
11 12 81 97 94
11 13 91 96 105
11 14 94 100 97
11 15 89 99 110
11 16 83 98 99
11 17 85 94 98
11 18 86 98 90
11 19 82 99 96
11 20 81 94 95
11 21 88 91 91
11 22 71 86 89
11 23 73 91 96
11 24 85 101 96
11 25 75 99 103
11 26 76 98 99
11 27 100 100 104
11 28 95 112 113
11 29 93 112 107
11 30 101 116 118
11 31 96 115 134

12 0 83 98 97
12 1 77 95 99
12 2 80 93 97
12 3 81 90 94
12 4 74 90 92
12 5 81 92 97
12 6 85 97 103
12 7 89 98 104
12 8 97 108 108
12 9 94 108 107
12 10 100 114 111
12 11 95 107 96
12 12 86 96 99
12 13 119 123 126
12 14 115 133 125
12 15 94 114 110
12 16 96 109 103
12 17 97 113 116
12 18 92 106 109
12 19 90 102 112
12 20 97 117 114
12 21 95 115 113
12 22 91 103 107
12 23 81 101 107
12 24 83 98 98
12 25 82 97 95
12 26 81 92 100
12 27 81 92 98
12 28 82 99 102
12 29 93 111 106
12 30 91 103 104
12 31 86 99 102

13 0 83 103 112
13 1 92 111 109
13 2 90 98 101
13 3 82 95 96
13 4 70 92 90
13 5 71 96 84
13 6 77 94 90
13 7 78 92 90
13 8 77 91 84
13 9 74 100 96
13 10 103 107 108
13 11 106 109 113
13 12 106 100 105
13 13 144 149 154
13 14 166 164 158
13 15 129 143 141
13 16 129 136 146
13 17 93 106 123
13 18 88 95 120
13 19 93 106 111
13 20 99 100 119
13 21 113 113 114
13 22 98 109 112
13 23 97 115 120
13 24 104 115 112
13 25 98 113 118
13 26 91 102 100
13 27 91 107 102
13 28 93 110 109
13 29 89 88 99
13 30 91 94 95
13 31 78 93 97

14 0 88 93 90
14 1 88 99 104
14 2 97 104 110
14 3 94 102 115
14 4 89 112 111
14 5 99 114 120
14 6 88 111 118
14 7 86 108 112
14 8 103 114 119
14 9 113 110 116
14 10 88 97 94
14 11 107 107 102
14 12 108 97 96
14 13 58 54 59
14 14 118 116 118
14 15 216 214 215
14 16 206 205 204
14 17 139 145 138
14 18 113 123 126
14 19 99 114 125
14 20 106 111 121
14 21 110 117 123
14 22 97 109 113
14 23 94 112 103
14 24 94 110 110
14 25 86 99 105
14 26 93 101 106
14 27 89 101 100
14 28 90 93 103
14 29 94 113 106
14 30 90 106 102
14 31 86 102 102

15 0 69 75 76
15 1 74 80 81
15 2 86 94 92
15 3 83 102 99
15 4 85 101 94
15 5 98 115 106
15 6 95 110 112
15 7 106 119 120
15 8 117 126 125
15 9 112 125 129
15 10 101 113 112
15 11 111 110 113
15 12 96 93 97
15 13 63 51 61
15 14 101 102 103
15 15 165 162 172
15 16 183 172 177
15 17 173 172 174
15 18 150 150 152
15 19 112 114 125
15 20 115 120 120
15 21 107 105 115
15 22 103 119 118
15 23 82 96 95
15 24 79 91 96
15 25 79 99 92
15 26 72 95 90
15 27 70 90 94
15 28 81 101 96
15 29 83 103 114
15 30 87 106 106
15 31 94 110 113

16 0 63 76 77
16 1 80 84 76
16 2 71 79 76
16 3 71 84 79
16 4 70 85 84
16 5 80 89 83
16 6 75 88 84
16 7 81 98 107
16 8 97 109 109
16 9 128 130 133
16 10 114 125 125
16 11 97 108 112
16 12 94 90 107
16 13 115 121 125
16 14 135 137 135
16 15 124 130 120
16 16 113 103 103
16 17 88 91 81
16 18 108 103 108
16 19 137 141 142
16 20 153 155 153
16 21 133 137 136
16 22 128 144 141
16 23 108 125 126
16 24 92 104 104
16 25 86 98 97
16 26 81 95 89
16 27 76 94 94
16 28 75 88 90
16 29 69 82 84
16 30 69 82 82
16 31 80 97 99

17 0 64 77 70
17 1 67 81 74
17 2 72 85 79
17 3 79 91 87
17 4 79 94 84
17 5 74 88 83
17 6 74 87 79
17 7 74 78 71
17 8 106 109 106
17 9 129 138 139
17 10 140 139 142
17 11 110 120 119
17 12 92 101 94
17 13 103 103 101
17 14 74 76 72
17 15 41 39 44
17 16 32 33 27
17 17 16 18 22
17 18 71 69 62
17 19 166 168 174
17 20 186 183 181
17 21 192 188 193
17 22 179 186 184
17 23 165 177 182
17 24 116 132 127
17 25 89 106 104
17 26 84 100 104
17 27 89 106 99
17 28 78 92 89
17 29 67 89 83
17 30 78 94 89
17 31 82 96 91

18 0 100 110 104
18 1 107 115 108
18 2 96 106 102
18 3 80 101 87
18 4 94 105 97
18 5 99 111 106
18 6 108 112 109
18 7 150 151 153
18 8 170 168 166
18 9 178 173 170
18 10 195 179 179
18 11 156 145 148
18 12 86 93 88
18 13 114 108 111
18 14 115 109 98
18 15 108 109 110
18 16 139 124 119
18 17 139 135 119
18 18 148 146 137
18 19 178 172 167
18 20 165 164 157
18 21 172 173 172
18 22 152 157 155
18 23 119 125 124
18 24 102 105 110
18 25 89 109 111
18 26 93 101 101
18 27 89 95 103
18 28 82 101 101
18 29 84 97 98
18 30 86 93 83
18 31 81 93 91

19 0 166 166 169
19 1 158 164 158
19 2 141 148 148
19 3 120 118 123
19 4 126 131 138
19 5 170 169 167
19 6 187 181 189
19 7 221 214 210
19 8 178 184 179
19 9 169 169 167
19 10 173 154 150
19 11 117 101 103
19 12 56 59 62
19 13 134 133 132
19 14 196 187 173
19 15 194 177 167
19 16 192 187 163
19 17 177 172 150
19 18 165 163 141
19 19 160 152 148
19 20 149 143 132
19 21 148 155 142
19 22 124 133 123
19 23 94 100 87
19 24 91 104 99
19 25 91 93 100
19 26 80 96 92
19 27 76 92 95
19 28 72 97 99
19 29 85 101 104
19 30 71 100 100
19 31 76 99 96

20 0 152 154 150
20 1 141 145 136
20 2 155 152 142
20 3 133 133 137
20 4 137 141 140
20 5 184 180 181
20 6 225 220 226
20 7 180 174 183
20 8 134 137 134
20 9 136 146 137
20 10 149 145 142
20 11 136 124 125
20 12 87 87 98
20 13 135 129 130
20 14 152 140 137
20 15 143 139 131
20 16 137 137 130
20 17 161 156 143
20 18 171 165 160
20 19 181 175 172
20 20 194 182 188
20 21 206 211 198
20 22 216 215 211
20 23 140 150 145
20 24 83 87 90
20 25 72 92 92
20 26 86 92 95
20 27 79 92 84
20 28 78 92 100
20 29 80 100 93
20 30 90 105 109
20 31 91 97 96

21 0 170 170 161
21 1 197 187 186
21 2 198 200 193
21 3 175 178 175
21 4 147 150 152
21 5 167 166 160
21 6 179 170 174
21 7 168 155 158
21 8 136 134 132
21 9 131 141 131
21 10 123 130 126
21 11 135 135 135
21 12 152 151 151
21 13 152 147 148
21 14 152 150 148
21 15 157 163 153
21 16 173 169 167
21 17 176 170 169
21 18 197 195 192
21 19 237 237 236
21 20 247 250 243
21 21 254 246 248
21 22 233 225 223
21 23 163 147 152
21 24 103 101 98
21 25 87 100 103
21 26 94 107 107
21 27 91 103 107
21 28 88 104 106
21 29 89 109 108
21 30 87 98 98
21 31 92 100 103

22 0 245 236 235
22 1 252 253 240
22 2 257 257 250
22 3 252 257 248
22 4 230 233 238
22 5 198 189 189
22 6 138 129 131
22 7 134 134 125
22 8 132 136 128
22 9 143 142 130
22 10 144 136 129
22 11 144 134 128
22 12 145 149 138
22 13 159 159 145
22 14 154 152 148
22 15 176 178 178
22 16 213 211 208
22 17 218 215 207
22 18 237 234 237
22 19 248 251 249
22 20 254 254 250
22 21 250 252 245
22 22 227 224 220
22 23 176 172 158
22 24 128 127 126
22 25 93 95 100
22 26 89 91 105
22 27 88 101 104
22 28 89 109 106
22 29 86 94 96
22 30 78 91 86
22 31 83 84 101

23 0 232 226 226
23 1 227 221 221
23 2 218 216 214
23 3 216 214 209
23 4 204 199 196
23 5 193 187 187
23 6 171 176 168
23 7 156 152 140
23 8 147 146 128
23 9 182 178 177
23 10 197 188 188
23 11 204 191 184
23 12 213 212 204
23 13 228 229 221
23 14 241 245 239
23 15 255 256 249
23 16 255 250 264
23 17 254 252 249
23 18 236 239 226
23 19 181 188 182
23 20 204 199 191
23 21 213 213 211
23 22 213 216 212
23 23 169 175 167
23 24 114 124 112
23 25 93 106 105
23 26 98 100 103
23 27 87 104 102
23 28 93 104 105
23 29 90 108 106
23 30 91 101 101
23 31 72 85 79

24 0 185 187 186
24 1 195 195 194
24 2 191 182 183
24 3 179 181 175
24 4 170 171 161
24 5 177 180 171
24 6 182 191 178
24 7 190 186 181
24 8 193 194 187
24 9 204 206 197
24 10 206 205 207
24 11 218 217 210
24 12 184 200 195
24 13 192 196 183
24 14 175 182 165
24 15 170 171 160
24 16 167 180 159
24 17 169 167 148
24 18 141 138 128
24 19 92 101 86
24 20 86 109 88
24 21 101 109 99
24 22 104 107 104
24 23 95 106 104
24 24 90 99 92
24 25 86 97 87
24 26 85 98 92
24 27 85 102 96
24 28 85 103 102
24 29 92 107 111
24 30 92 111 107
24 31 88 96 99

25 0 202 199 203
25 1 210 216 216
25 2 208 209 206
25 3 203 206 198
25 4 177 182 171
25 5 174 175 172
25 6 171 169 168
25 7 143 143 130
25 8 116 120 111
25 9 101 113 97
25 10 95 104 91
25 11 99 104 88
25 12 91 86 70
25 13 78 80 67
25 14 75 77 63
25 15 70 80 59
25 16 71 80 50
25 17 78 80 72
25 18 81 85 65
25 19 79 84 74
25 20 85 89 75
25 21 78 84 79
25 22 77 91 94
25 23 84 94 94
25 24 86 96 100
25 25 83 97 98
25 26 80 92 113
25 27 79 94 89
25 28 69 86 87
25 29 88 96 96
25 30 82 97 92
25 31 84 101 103

26 0 129 134 132
26 1 120 123 120
26 2 113 122 122
26 3 117 129 119
26 4 114 120 117
26 5 103 124 107
26 6 103 114 104
26 7 99 105 94
26 8 96 103 101
26 9 96 95 101
26 10 87 90 80
26 11 84 89 90
26 12 79 85 69
26 13 75 85 65
26 14 78 82 60
26 15 76 81 60
26 16 73 75 61
26 17 80 77 57
26 18 82 85 60
26 19 77 84 79
26 20 79 101 82
26 21 90 91 90
26 22 85 95 101
26 23 87 100 103
26 24 90 100 104
26 25 90 99 115
26 26 87 99 100
26 27 86 94 103
26 28 75 90 88
26 29 68 89 84
26 30 68 91 83
26 31 77 84 87

27 0 69 81 76
27 1 87 93 90
27 2 85 93 94
27 3 87 93 87
27 4 80 96 84
27 5 83 96 96
27 6 84 85 93
27 7 90 102 105
27 8 90 99 103
27 9 82 97 98
27 10 86 94 99
27 11 91 99 95
27 12 82 98 83
27 13 78 96 80
27 14 80 91 74
27 15 81 88 71
27 16 89 90 77
27 17 89 99 69
27 18 86 87 72
27 19 86 93 86
27 20 90 100 98
27 21 85 106 98
27 22 92 105 107
27 23 80 106 106
27 24 90 103 106
27 25 90 103 104
27 26 81 97 99
27 27 78 87 91
27 28 71 84 86
27 29 74 85 87
27 30 71 88 90
27 31 74 86 87

28 0 62 72 68
28 1 68 78 83
28 2 76 92 89
28 3 85 87 85
28 4 75 88 98
28 5 84 93 89
28 6 68 92 88
28 7 76 87 85
28 8 81 95 91
28 9 80 86 87
28 10 84 101 90
28 11 76 89 88
28 12 82 87 85
28 13 81 91 91
28 14 91 98 80
28 15 82 93 84
28 16 96 99 90
28 17 95 108 102
28 18 104 89 87
28 19 97 101 96
28 20 94 108 101
28 21 93 103 100
28 22 88 103 92
28 23 96 101 98
28 24 84 103 98
28 25 88 110 102
28 26 88 109 107
28 27 86 100 105
28 28 80 98 96
28 29 79 101 100
28 30 77 90 88
28 31 71 87 84

29 0 74 80 81
29 1 71 86 86
29 2 69 80 82
29 3 73 75 82
29 4 76 83 80
29 5 73 85 87
29 6 80 83 83
29 7 81 90 93
29 8 89 96 97
29 9 84 96 100
29 10 79 93 100
29 11 84 93 88
29 12 79 96 88
29 13 71 87 76
29 14 78 88 75
29 15 76 84 75
29 16 78 97 80
29 17 80 97 84
29 18 74 89 69
29 19 74 88 82
29 20 81 84 79
29 21 70 83 77
29 22 69 80 82
29 23 74 87 65
29 24 81 97 91
29 25 69 92 90
29 26 85 89 100
29 27 88 102 106
29 28 85 101 108
29 29 76 92 94
29 30 74 90 91
29 31 72 87 84

30 0 71 89 80
30 1 72 82 77
30 2 78 84 87
30 3 81 91 93
30 4 85 90 100
30 5 85 103 97
30 6 90 97 99
30 7 87 91 99
30 8 83 95 96
30 9 80 88 85
30 10 86 87 87
30 11 76 93 81
30 12 69 83 84
30 13 62 81 83
30 14 72 83 78
30 15 80 85 78
30 16 77 87 78
30 17 68 74 71
30 18 65 77 70
30 19 72 77 73
30 20 79 90 85
30 21 82 91 87
30 22 81 89 89
30 23 89 94 98
30 24 82 90 102
30 25 88 101 106
30 26 94 106 109
30 27 86 104 109
30 28 79 99 98
30 29 82 101 103
30 30 80 97 100
30 31 68 86 90

31 0 65 72 68
31 1 59 71 65
31 2 75 76 70
31 3 71 75 78
31 4 68 89 87
31 5 83 90 88
31 6 86 97 96
31 7 77 84 87
31 8 71 85 96
31 9 77 86 86
31 10 67 91 77
31 11 72 80 76
31 12 76 85 77
31 13 77 88 85
31 14 79 87 78
31 15 76 92 80
31 16 81 91 86
31 17 79 87 85
31 18 73 83 85
31 19 81 91 84
31 20 86 97 97
31 21 93 102 103
31 22 95 107 106
31 23 93 96 103
31 24 81 98 101
31 25 87 101 98
31 26 84 93 93
31 27 74 88 88
31 28 76 100 87
31 29 70 91 87
31 30 64 76 80
31 31 55 71 67



==> Cifra_figuretem/100/dp9-gray.txt <==
0 0 235 235 235
0 1 230 230 230
0 2 230 230 230
0 3 237 237 237
0 4 235 235 235
0 5 239 239 239
0 6 244 244 244
0 7 245 245 245
0 8 246 246 246
0 9 243 243 243
0 10 247 247 247
0 11 246 246 246
0 12 248 248 248
0 13 248 248 248
0 14 249 249 249
0 15 250 250 250
0 16 246 246 246
0 17 250 250 250
0 18 246 246 246
0 19 246 246 246
0 20 249 249 249
0 21 249 249 249
0 22 247 247 247
0 23 247 247 247
0 24 246 246 246
0 25 247 247 247
0 26 249 249 249
0 27 251 251 251
0 28 248 248 248
0 29 246 246 246
0 30 247 247 247
0 31 249 249 249

1 0 211 211 211
1 1 213 213 213
1 2 217 217 217
1 3 224 224 224
1 4 218 218 218
1 5 224 224 224
1 6 233 233 233
1 7 243 243 243
1 8 250 250 250
1 9 253 253 253
1 10 250 250 250
1 11 252 252 252
1 12 253 253 253
1 13 253 253 253
1 14 250 250 250
1 15 255 255 255
1 16 252 252 252
1 17 246 246 246
1 18 251 251 251
1 19 252 252 252
1 20 253 253 253
1 21 255 255 255
1 22 253 253 253
1 23 252 252 252
1 24 250 250 250
1 25 252 252 252
1 26 252 252 252
1 27 251 251 251
1 28 252 252 252
1 29 255 255 255
1 30 253 253 253
1 31 254 254 254

2 0 214 214 214
2 1 213 213 213
2 2 214 214 214
2 3 223 223 223
2 4 221 221 221
2 5 230 230 230
2 6 233 233 233
2 7 247 247 247
2 8 253 253 253
2 9 249 249 249
2 10 251 251 251
2 11 251 251 251
2 12 250 250 250
2 13 248 248 248
2 14 254 254 254
2 15 255 255 255
2 16 249 249 249
2 17 251 251 251
2 18 250 250 250
2 19 253 253 253
2 20 253 253 253
2 21 254 254 254
2 22 255 255 255
2 23 255 255 255
2 24 254 254 254
2 25 255 255 255
2 26 251 251 251
2 27 250 250 250
2 28 253 253 253
2 29 251 251 251
2 30 254 254 254
2 31 254 254 254

3 0 210 210 210
3 1 210 210 210
3 2 211 211 211
3 3 214 214 214
3 4 219 219 219
3 5 222 222 222
3 6 228 228 228
3 7 244 244 244
3 8 249 249 249
3 9 247 247 247
3 10 248 248 248
3 11 250 250 250
3 12 250 250 250
3 13 251 251 251
3 14 251 251 251
3 15 248 248 248
3 16 250 250 250
3 17 252 252 252
3 18 252 252 252
3 19 253 253 253
3 20 254 254 254
3 21 254 254 254
3 22 253 253 253
3 23 249 249 249
3 24 253 253 253
3 25 252 252 252
3 26 247 247 247
3 27 250 250 250
3 28 253 253 253
3 29 255 255 255
3 30 252 252 252
3 31 243 243 243

4 0 213 213 213
4 1 211 211 211
4 2 205 205 205
4 3 202 202 202
4 4 211 211 211
4 5 220 220 220
4 6 228 228 228
4 7 243 243 243
4 8 247 247 247
4 9 247 247 247
4 10 247 247 247
4 11 248 248 248
4 12 247 247 247
4 13 248 248 248
4 14 242 242 242
4 15 245 245 245
4 16 245 245 245
4 17 253 253 253
4 18 248 248 248
4 19 252 252 252
4 20 255 255 255
4 21 249 249 249
4 22 253 253 253
4 23 251 251 251
4 24 252 252 252
4 25 252 252 252
4 26 252 252 252
4 27 253 253 253
4 28 251 251 251
4 29 251 251 251
4 30 255 255 255
4 31 203 203 203

5 0 209 209 209
5 1 198 198 198
5 2 201 201 201
5 3 199 199 199
5 4 207 207 207
5 5 206 206 206
5 6 208 208 208
5 7 217 217 217
5 8 214 214 214
5 9 217 217 217
5 10 219 219 219
5 11 207 207 207
5 12 208 208 208
5 13 206 206 206
5 14 197 197 197
5 15 192 192 192
5 16 198 198 198
5 17 233 233 233
5 18 253 253 253
5 19 250 250 250
5 20 250 250 250
5 21 254 254 254
5 22 252 252 252
5 23 254 254 254
5 24 251 251 251
5 25 251 251 251
5 26 251 251 251
5 27 253 253 253
5 28 232 232 232
5 29 227 227 227
5 30 255 255 255
5 31 201 201 201

6 0 191 191 191
6 1 196 196 196
6 2 194 194 194
6 3 206 206 206
6 4 203 203 203
6 5 193 193 193
6 6 193 193 193
6 7 203 203 203
6 8 201 201 201
6 9 195 195 195
6 10 198 198 198
6 11 189 189 189
6 12 192 192 192
6 13 182 182 182
6 14 163 163 163
6 15 147 147 147
6 16 160 160 160
6 17 225 225 225
6 18 255 255 255
6 19 252 252 252
6 20 254 254 254
6 21 253 253 253
6 22 253 253 253
6 23 248 248 248
6 24 250 250 250
6 25 250 250 250
6 26 253 253 253
6 27 253 253 253
6 28 181 181 181
6 29 181 181 181
6 30 250 250 250
6 31 223 223 223

7 0 201 201 201
7 1 186 186 186
7 2 180 180 180
7 3 194 194 194
7 4 192 192 192
7 5 184 184 184
7 6 178 178 178
7 7 172 172 172
7 8 174 174 174
7 9 162 162 162
7 10 167 167 167
7 11 168 168 168
7 12 161 161 161
7 13 152 152 152
7 14 145 145 145
7 15 135 135 135
7 16 123 123 123
7 17 177 177 177
7 18 229 229 229
7 19 216 216 216
7 20 222 222 222
7 21 224 224 224
7 22 231 231 231
7 23 238 238 238
7 24 251 251 251
7 25 252 252 252
7 26 255 255 255
7 27 252 252 252
7 28 186 186 186
7 29 176 176 176
7 30 242 242 242
7 31 232 232 232

8 0 182 182 182
8 1 176 176 176
8 2 164 164 164
8 3 179 179 179
8 4 182 182 182
8 5 178 178 178
8 6 174 174 174
8 7 165 165 165
8 8 160 160 160
8 9 151 151 151
8 10 156 156 156
8 11 159 159 159
8 12 162 162 162
8 13 142 142 142
8 14 86 86 86
8 15 84 84 84
8 16 107 107 107
8 17 79 79 79
8 18 101 101 101
8 19 87 87 87
8 20 93 93 93
8 21 93 93 93
8 22 89 89 89
8 23 143 143 143
8 24 239 239 239
8 25 249 249 249
8 26 252 252 252
8 27 244 244 244
8 28 186 186 186
8 29 170 170 170
8 30 242 242 242
8 31 227 227 227

9 0 195 195 195
9 1 180 180 180
9 2 176 176 176
9 3 182 182 182
9 4 182 182 182
9 5 176 176 176
9 6 175 175 175
9 7 172 172 172
9 8 161 161 161
9 9 155 155 155
9 10 162 162 162
9 11 156 156 156
9 12 159 159 159
9 13 143 143 143
9 14 79 79 79
9 15 74 74 74
9 16 88 88 88
9 17 21 21 21
9 18 27 27 27
9 19 41 41 41
9 20 49 49 49
9 21 58 58 58
9 22 27 27 27
9 23 70 70 70
9 24 228 228 228
9 25 252 252 252
9 26 245 245 245
9 27 170 170 170
9 28 113 113 113
9 29 146 146 146
9 30 169 169 169
9 31 141 141 141

10 0 160 160 160
10 1 170 170 170
10 2 170 170 170
10 3 172 172 172
10 4 164 164 164
10 5 160 160 160
10 6 159 159 159
10 7 148 148 148
10 8 150 150 150
10 9 160 160 160
10 10 170 170 170
10 11 160 160 160
10 12 175 175 175
10 13 141 141 141
10 14 119 119 119
10 15 107 107 107
10 16 84 84 84
10 17 12 12 12
10 18 21 21 21
10 19 127 127 127
10 20 169 169 169
10 21 162 162 162
10 22 95 95 95
10 23 92 92 92
10 24 236 236 236
10 25 242 242 242
10 26 233 233 233
10 27 111 111 111
10 28 84 84 84
10 29 127 127 127
10 30 91 91 91
10 31 101 101 101

11 0 172 172 172
11 1 181 181 181
11 2 182 182 182
11 3 187 187 187
11 4 171 171 171
11 5 172 172 172
11 6 177 177 177
11 7 166 166 166
11 8 164 164 164
11 9 170 170 170
11 10 178 178 178
11 11 161 161 161
11 12 177 177 177
11 13 138 138 138
11 14 84 84 84
11 15 84 84 84
11 16 76 76 76
11 17 8 8 8
11 18 21 21 21
11 19 153 153 153
11 20 206 206 206
11 21 183 183 183
11 22 106 106 106
11 23 91 91 91
11 24 208 208 208
11 25 213 213 213
11 26 231 231 231
11 27 131 131 131
11 28 96 96 96
11 29 127 127 127
11 30 131 131 131
11 31 150 150 150

12 0 155 155 155
12 1 159 159 159
12 2 161 161 161
12 3 168 168 168
12 4 168 168 168
12 5 171 171 171
12 6 168 168 168
12 7 166 166 166
12 8 163 163 163
12 9 159 159 159
12 10 166 166 166
12 11 154 154 154
12 12 161 161 161
12 13 112 112 112
12 14 43 43 43
12 15 52 52 52
12 16 66 66 66
12 17 11 11 11
12 18 23 23 23
12 19 134 134 134
12 20 182 182 182
12 21 142 142 142
12 22 90 90 90
12 23 84 84 84
12 24 186 186 186
12 25 195 195 195
12 26 208 208 208
12 27 182 182 182
12 28 148 148 148
12 29 134 134 134
12 30 156 156 156
12 31 146 146 146

13 0 177 177 177
13 1 173 173 173
13 2 172 172 172
13 3 173 173 173
13 4 174 174 174
13 5 183 183 183
13 6 179 179 179
13 7 169 169 169
13 8 166 166 166
13 9 171 171 171
13 10 175 175 175
13 11 165 165 165
13 12 169 169 169
13 13 121 121 121
13 14 32 32 32
13 15 37 37 37
13 16 70 70 70
13 17 17 17 17
13 18 36 36 36
13 19 67 67 67
13 20 59 59 59
13 21 53 53 53
13 22 41 41 41
13 23 72 72 72
13 24 184 184 184
13 25 195 195 195
13 26 193 193 193
13 27 192 192 192
13 28 186 186 186
13 29 168 168 168
13 30 180 180 180
13 31 169 169 169

14 0 162 162 162
14 1 144 144 144
14 2 132 132 132
14 3 132 132 132
14 4 133 133 133
14 5 152 152 152
14 6 151 151 151
14 7 148 148 148
14 8 137 137 137
14 9 130 130 130
14 10 144 144 144
14 11 153 153 153
14 12 145 145 145
14 13 123 123 123
14 14 31 31 31
14 15 39 39 39
14 16 66 66 66
14 17 31 31 31
14 18 50 50 50
14 19 29 29 29
14 20 14 14 14
14 21 18 18 18
14 22 19 19 19
14 23 29 29 29
14 24 72 72 72
14 25 90 90 90
14 26 77 77 77
14 27 89 89 89
14 28 85 85 85
14 29 72 72 72
14 30 101 101 101
14 31 161 161 161

15 0 176 176 176
15 1 180 180 180
15 2 159 159 159
15 3 168 168 168
15 4 170 170 170
15 5 158 158 158
15 6 162 162 162
15 7 164 164 164
15 8 149 149 149
15 9 154 154 154
15 10 163 163 163
15 11 157 157 157
15 12 160 160 160
15 13 138 138 138
15 14 69 69 69
15 15 39 39 39
15 16 59 59 59
15 17 66 66 66
15 18 81 81 81
15 19 2 2 2
15 20 13 13 13
15 21 10 10 10
15 22 10 10 10
15 23 7 7 7
15 24 26 26 26
15 25 21 21 21
15 26 3 3 3
15 27 15 15 15
15 28 22 22 22
15 29 8 8 8
15 30 63 63 63
15 31 165 165 165

16 0 115 115 115
16 1 108 108 108
16 2 101 101 101
16 3 100 100 100
16 4 101 101 101
16 5 88 88 88
16 6 88 88 88
16 7 84 84 84
16 8 78 78 78
16 9 79 79 79
16 10 81 81 81
16 11 75 75 75
16 12 72 72 72
16 13 74 74 74
16 14 94 94 94
16 15 61 61 61
16 16 31 31 31
16 17 40 40 40
16 18 51 51 51
16 19 14 14 14
16 20 54 54 54
16 21 59 59 59
16 22 29 29 29
16 23 0 0 0
16 24 24 24 24
16 25 21 21 21
16 26 11 11 11
16 27 8 8 8
16 28 21 21 21
16 29 71 71 71
16 30 92 92 92
16 31 130 130 130

17 0 36 36 36
17 1 36 36 36
17 2 37 37 37
17 3 38 38 38
17 4 34 34 34
17 5 34 34 34
17 6 34 34 34
17 7 30 30 30
17 8 27 27 27
17 9 27 27 27
17 10 30 30 30
17 11 29 29 29
17 12 29 29 29
17 13 31 31 31
17 14 45 45 45
17 15 40 40 40
17 16 21 21 21
17 17 13 13 13
17 18 18 18 18
17 19 17 17 17
17 20 65 65 65
17 21 71 71 71
17 22 33 33 33
17 23 3 3 3
17 24 21 21 21
17 25 25 25 25
17 26 7 7 7
17 27 15 15 15
17 28 59 59 59
17 29 60 60 60
17 30 35 35 35
17 31 27 27 27

18 0 18 18 18
18 1 16 16 16
18 2 17 17 17
18 3 15 15 15
18 4 16 16 16
18 5 17 17 17
18 6 15 15 15
18 7 13 13 13
18 8 16 16 16
18 9 16 16 16
18 10 13 13 13
18 11 11 11 11
18 12 4 4 4
18 13 9 9 9
18 14 0 0 0
18 15 0 0 0
18 16 8 8 8
18 17 9 9 9
18 18 5 5 5
18 19 8 8 8
18 20 6 6 6
18 21 5 5 5
18 22 4 4 4
18 23 3 3 3
18 24 22 22 22
18 25 27 27 27
18 26 12 12 12
18 27 41 41 41
18 28 49 49 49
18 29 6 6 6
18 30 2 2 2
18 31 7 7 7

19 0 8 8 8
19 1 9 9 9
19 2 14 14 14
19 3 16 16 16
19 4 15 15 15
19 5 15 15 15
19 6 1 1 1
19 7 0 0 0
19 8 5 5 5
19 9 6 6 6
19 10 6 6 6
19 11 2 2 2
19 12 0 0 0
19 13 1 1 1
19 14 2 2 2
19 15 3 3 3
19 16 5 5 5
19 17 9 9 9
19 18 13 13 13
19 19 13 13 13
19 20 14 14 14
19 21 14 14 14
19 22 10 10 10
19 23 16 16 16
19 24 27 27 27
19 25 35 35 35
19 26 34 34 34
19 27 32 32 32
19 28 7 7 7
19 29 19 19 19
19 30 62 62 62
19 31 25 25 25

20 0 26 26 26
20 1 24 24 24
20 2 25 25 25
20 3 7 7 7
20 4 25 25 25
20 5 32 32 32
20 6 9 9 9
20 7 0 0 0
20 8 1 1 1
20 9 10 10 10
20 10 7 7 7
20 11 3 3 3
20 12 5 5 5
20 13 3 3 3
20 14 7 7 7
20 15 5 5 5
20 16 7 7 7
20 17 10 10 10
20 18 18 18 18
20 19 16 16 16
20 20 21 21 21
20 21 15 15 15
20 22 16 16 16
20 23 16 16 16
20 24 30 30 30
20 25 51 51 51
20 26 39 39 39
20 27 9 9 9
20 28 2 2 2
20 29 54 54 54
20 30 101 101 101
20 31 66 66 66

21 0 98 98 98
21 1 18 18 18
21 2 22 22 22
21 3 32 32 32
21 4 30 30 30
21 5 33 33 33
21 6 19 19 19
21 7 6 6 6
21 8 10 10 10
21 9 31 31 31
21 10 54 54 54
21 11 32 32 32
21 12 4 4 4
21 13 10 10 10
21 14 12 12 12
21 15 6 6 6
21 16 9 9 9
21 17 11 11 11
21 18 15 15 15
21 19 18 18 18
21 20 14 14 14
21 21 17 17 17
21 22 12 12 12
21 23 20 20 20
21 24 33 33 33
21 25 24 24 24
21 26 0 0 0
21 27 7 7 7
21 28 12 12 12
21 29 46 46 46
21 30 76 76 76
21 31 55 55 55

22 0 74 74 74
22 1 19 19 19
22 2 50 50 50
22 3 88 88 88
22 4 58 58 58
22 5 32 32 32
22 6 22 22 22
22 7 10 10 10
22 8 21 21 21
22 9 68 68 68
22 10 86 86 86
22 11 43 43 43
22 12 21 21 21
22 13 34 34 34
22 14 33 33 33
22 15 27 27 27
22 16 23 23 23
22 17 35 35 35
22 18 36 36 36
22 19 39 39 39
22 20 40 40 40
22 21 40 40 40
22 22 51 51 51
22 23 83 83 83
22 24 89 89 89
22 25 67 67 67
22 26 62 62 62
22 27 12 12 12
22 28 11 11 11
22 29 32 32 32
22 30 56 56 56
22 31 37 37 37

23 0 48 48 48
23 1 33 33 33
23 2 79 79 79
23 3 100 100 100
23 4 62 62 62
23 5 36 36 36
23 6 21 21 21
23 7 9 9 9
23 8 79 79 79
23 9 132 132 132
23 10 127 127 127
23 11 119 119 119
23 12 122 122 122
23 13 121 121 121
23 14 120 120 120
23 15 116 116 116
23 16 114 114 114
23 17 117 117 117
23 18 123 123 123
23 19 118 118 118
23 20 115 115 115
23 21 116 116 116
23 22 123 123 123
23 23 138 138 138
23 24 145 145 145
23 25 141 141 141
23 26 129 129 129
23 27 42 42 42
23 28 9 9 9
23 29 19 19 19
23 30 38 38 38
23 31 22 22 22

24 0 98 98 98
24 1 37 37 37
24 2 81 81 81
24 3 118 118 118
24 4 81 81 81
24 5 36 36 36
24 6 14 14 14
24 7 17 17 17
24 8 85 85 85
24 9 119 119 119
24 10 110 110 110
24 11 107 107 107
24 12 106 106 106
24 13 108 108 108
24 14 103 103 103
24 15 107 107 107
24 16 103 103 103
24 17 96 96 96
24 18 93 93 93
24 19 85 85 85
24 20 79 79 79
24 21 77 77 77
24 22 78 78 78
24 23 79 79 79
24 24 73 73 73
24 25 70 70 70
24 26 60 60 60
24 27 30 30 30
24 28 3 3 3
24 29 9 9 9
24 30 17 17 17
24 31 10 10 10

25 0 79 79 79
25 1 33 33 33
25 2 48 48 48
25 3 89 89 89
25 4 55 55 55
25 5 16 16 16
25 6 2 2 2
25 7 9 9 9
25 8 12 12 12
25 9 20 20 20
25 10 19 19 19
25 11 17 17 17
25 12 16 16 16
25 13 17 17 17
25 14 19 19 19
25 15 16 16 16
25 16 18 18 18
25 17 19 19 19
25 18 18 18 18
25 19 14 14 14
25 20 19 19 19
25 21 24 24 24
25 22 26 26 26
25 23 33 33 33
25 24 45 45 45
25 25 44 44 44
25 26 38 38 38
25 27 36 36 36
25 28 31 31 31
25 29 25 25 25
25 30 26 26 26
25 31 16 16 16

26 0 98 98 98
26 1 68 68 68
26 2 46 46 46
26 3 51 51 51
26 4 45 45 45
26 5 39 39 39
26 6 51 51 51
26 7 61 61 61
26 8 73 73 73
26 9 78 78 78
26 10 84 84 84
26 11 82 82 82
26 12 77 77 77
26 13 86 86 86
26 14 84 84 84
26 15 87 87 87
26 16 94 94 94
26 17 95 95 95
26 18 98 98 98
26 19 106 106 106
26 20 108 108 108
26 21 112 112 112
26 22 115 115 115
26 23 115 115 115
26 24 121 121 121
26 25 126 126 126
26 26 124 124 124
26 27 121 121 121
26 28 122 122 122
26 29 105 105 105
26 30 101 101 101
26 31 98 98 98

27 0 160 160 160
27 1 151 151 151
27 2 141 141 141
27 3 133 133 133
27 4 130 130 130
27 5 138 138 138
27 6 143 143 143
27 7 145 145 145
27 8 150 150 150
27 9 159 159 159
27 10 162 162 162
27 11 154 154 154
27 12 150 150 150
27 13 147 147 147
27 14 153 153 153
27 15 151 151 151
27 16 151 151 151
27 17 152 152 152
27 18 155 155 155
27 19 155 155 155
27 20 158 158 158
27 21 157 157 157
27 22 155 155 155
27 23 155 155 155
27 24 154 154 154
27 25 154 154 154
27 26 148 148 148
27 27 150 150 150
27 28 153 153 153
27 29 144 144 144
27 30 141 141 141
27 31 138 138 138

28 0 180 180 180
28 1 186 186 186
28 2 197 197 197
28 3 194 194 194
28 4 193 193 193
28 5 183 183 183
28 6 177 177 177
28 7 177 177 177
28 8 181 181 181
28 9 179 179 179
28 10 177 177 177
28 11 174 174 174
28 12 169 169 169
28 13 163 163 163
28 14 165 165 165
28 15 166 166 166
28 16 166 166 166
28 17 172 172 172
28 18 167 167 167
28 19 173 173 173
28 20 175 175 175
28 21 165 165 165
28 22 172 172 172
28 23 169 169 169
28 24 167 167 167
28 25 169 169 169
28 26 163 163 163
28 27 160 160 160
28 28 157 157 157
28 29 157 157 157
28 30 158 158 158
28 31 148 148 148

29 0 193 193 193
29 1 204 204 204
29 2 201 201 201
29 3 205 205 205
29 4 201 201 201
29 5 199 199 199
29 6 188 188 188
29 7 183 183 183
29 8 185 185 185
29 9 187 187 187
29 10 181 181 181
29 11 170 170 170
29 12 172 172 172
29 13 166 166 166
29 14 174 174 174
29 15 175 175 175
29 16 177 177 177
29 17 185 185 185
29 18 179 179 179
29 19 173 173 173
29 20 174 174 174
29 21 176 176 176
29 22 170 170 170
29 23 177 177 177
29 24 173 173 173
29 25 172 172 172
29 26 169 169 169
29 27 164 164 164
29 28 149 149 149
29 29 138 138 138
29 30 142 142 142
29 31 172 172 172

30 0 203 203 203
30 1 208 208 208
30 2 205 205 205
30 3 208 208 208
30 4 203 203 203
30 5 195 195 195
30 6 191 191 191
30 7 190 190 190
30 8 187 187 187
30 9 189 189 189
30 10 189 189 189
30 11 181 181 181
30 12 176 176 176
30 13 177 177 177
30 14 180 180 180
30 15 179 179 179
30 16 176 176 176
30 17 180 180 180
30 18 181 181 181
30 19 176 176 176
30 20 172 172 172
30 21 172 172 172
30 22 173 173 173
30 23 177 177 177
30 24 175 175 175
30 25 168 168 168
30 26 162 162 162
30 27 159 159 159
30 28 140 140 140
30 29 112 112 112
30 30 131 131 131
30 31 176 176 176

31 0 205 205 205
31 1 208 208 208
31 2 212 212 212
31 3 211 211 211
31 4 207 207 207
31 5 197 197 197
31 6 194 194 194
31 7 192 192 192
31 8 195 195 195
31 9 196 196 196
31 10 195 195 195
31 11 184 184 184
31 12 179 179 179
31 13 182 182 182
31 14 180 180 180
31 15 184 184 184
31 16 178 178 178
31 17 179 179 179
31 18 178 178 178
31 19 181 181 181
31 20 174 174 174
31 21 180 180 180
31 22 176 176 176
31 23 175 175 175
31 24 177 177 177
31 25 165 165 165
31 26 155 155 155
31 27 156 156 156
31 28 145 145 145
31 29 120 120 120
31 30 145 145 145
31 31 179 179 179



==> Cifra_figuretem/100/dp9.txt <==
0 0 236 237 231
0 1 229 232 229
0 2 232 228 229
0 3 237 237 237
0 4 236 235 235
0 5 238 239 239
0 6 243 242 249
0 7 246 244 245
0 8 245 249 244
0 9 242 243 244
0 10 248 244 248
0 11 238 249 249
0 12 244 246 255
0 13 251 247 248
0 14 250 249 247
0 15 251 247 251
0 16 247 240 249
0 17 256 250 244
0 18 247 244 247
0 19 246 247 246
0 20 250 248 248
0 21 252 247 248
0 22 245 246 250
0 23 245 247 249
0 24 249 247 243
0 25 247 248 247
0 26 250 249 248
0 27 246 251 254
0 28 244 253 247
0 29 249 243 246
0 30 248 249 244
0 31 248 250 249

1 0 212 208 214
1 1 212 212 215
1 2 217 214 220
1 3 226 225 220
1 4 218 218 218
1 5 226 224 221
1 6 232 235 232
1 7 241 245 245
1 8 248 251 251
1 9 251 253 254
1 10 253 247 251
1 11 259 251 247
1 12 251 256 253
1 13 252 253 253
1 14 249 248 253
1 15 256 258 253
1 16 256 250 250
1 17 250 241 247
1 18 253 251 249
1 19 252 251 252
1 20 255 251 253
1 21 252 256 258
1 22 257 253 249
1 23 253 253 251
1 24 253 249 249
1 25 251 252 252
1 26 251 253 252
1 27 247 253 253
1 28 254 250 253
1 29 255 256 254
1 30 249 257 253
1 31 255 255 253

2 0 216 209 217
2 1 217 204 219
2 2 217 212 214
2 3 221 228 221
2 4 221 222 220
2 5 238 227 225
2 6 236 234 229
2 7 246 247 247
2 8 250 251 257
2 9 247 248 251
2 10 249 246 259
2 11 249 252 252
2 12 246 254 249
2 13 248 244 253
2 14 258 251 253
2 15 256 254 259
2 16 246 253 248
2 17 257 246 251
2 18 250 249 250
2 19 251 253 256
2 20 253 253 252
2 21 253 255 253
2 22 254 252 265
2 23 253 254 262
2 24 258 253 250
2 25 255 249 260
2 26 251 252 250
2 27 249 248 253
2 28 253 253 254
2 29 251 255 247
2 30 257 258 245
2 31 252 254 257

3 0 211 208 211
3 1 212 210 209
3 2 207 219 205
3 3 210 218 213
3 4 221 218 218
3 5 220 228 218
3 6 227 231 227
3 7 244 245 243
3 8 247 250 249
3 9 248 250 243
3 10 252 247 247
3 11 247 249 253
3 12 251 251 249
3 13 252 251 252
3 14 253 248 254
3 15 253 239 252
3 16 249 252 249
3 17 249 250 257
3 18 252 253 251
3 19 252 255 251
3 20 256 254 252
3 21 257 251 252
3 22 253 253 253
3 23 243 251 253
3 24 254 254 251
3 25 253 251 253
3 26 243 253 246
3 27 245 250 254
3 28 251 253 256
3 29 254 253 261
3 30 250 253 252
3 31 242 238 249

4 0 214 214 210
4 1 210 211 211
4 2 205 206 205
4 3 201 206 198
4 4 210 212 211
4 5 220 221 220
4 6 227 229 227
4 7 243 242 244
4 8 249 255 239
4 9 251 246 245
4 10 247 244 250
4 11 247 247 249
4 12 249 245 249
4 13 249 246 251
4 14 242 242 243
4 15 244 249 241
4 16 244 244 246
4 17 249 253 256
4 18 249 246 248
4 19 259 253 245
4 20 254 257 253
4 21 252 248 246
4 22 252 258 249
4 23 249 254 250
4 24 253 255 247
4 25 250 254 251
4 26 253 252 251
4 27 254 252 254
4 28 252 252 250
4 29 254 248 250
4 30 254 255 257
4 31 204 204 200

5 0 208 208 210
5 1 199 197 199
5 2 203 201 199
5 3 199 197 200
5 4 211 204 207
5 5 205 206 208
5 6 207 208 210
5 7 217 215 218
5 8 222 213 206
5 9 216 221 214
5 10 216 215 227
5 11 210 205 205
5 12 207 208 208
5 13 206 209 204
5 14 198 192 201
5 15 192 194 190
5 16 200 195 199
5 17 238 237 225
5 18 253 255 251
5 19 250 251 247
5 20 250 249 251
5 21 253 256 253
5 22 251 250 254
5 23 252 260 249
5 24 249 251 254
5 25 253 250 251
5 26 250 249 253
5 27 254 252 254
5 28 231 234 230
5 29 225 230 227
5 30 253 259 253
5 31 203 198 201

6 0 191 191 191
6 1 194 198 197
6 2 196 193 194
6 3 206 207 205
6 4 207 203 198
6 5 193 192 195
6 6 188 193 197
6 7 205 202 201
6 8 201 201 200
6 9 196 195 195
6 10 195 198 201
6 11 182 197 188
6 12 189 195 193
6 13 184 182 178
6 14 161 166 161
6 15 146 148 148
6 16 159 159 160
6 17 225 227 223
6 18 254 255 255
6 19 254 250 253
6 20 256 253 254
6 21 255 253 252
6 22 253 253 252
6 23 244 251 249
6 24 250 251 250
6 25 246 256 249
6 26 252 254 254
6 27 253 251 254
6 28 184 182 176
6 29 180 183 178
6 30 251 246 251
6 31 225 217 225

7 0 208 198 198
7 1 192 186 180
7 2 179 179 181
7 3 196 196 190
7 4 194 194 187
7 5 181 187 183
7 6 179 177 179
7 7 170 174 173
7 8 171 172 179
7 9 162 165 157
7 10 173 163 165
7 11 166 173 167
7 12 157 162 163
7 13 151 154 150
7 14 145 144 146
7 15 138 135 132
7 16 120 120 130
7 17 175 175 180
7 18 226 229 234
7 19 217 217 214
7 20 223 222 223
7 21 227 226 221
7 22 239 229 227
7 23 238 235 243
7 24 249 255 250
7 25 250 255 251
7 26 255 256 254
7 27 252 251 252
7 28 184 187 188
7 29 179 173 175
7 30 245 241 240
7 31 230 231 234

8 0 177 184 185
8 1 179 176 174
8 2 165 165 164
8 3 180 177 180
8 4 176 182 187
8 5 178 180 178
8 6 174 176 174
8 7 167 164 164
8 8 158 160 161
8 9 151 151 153
8 10 152 157 158
8 11 160 155 162
8 12 162 163 162
8 13 140 136 149
8 14 84 83 90
8 15 83 86 84
8 16 106 104 111
8 17 78 81 78
8 18 101 102 100
8 19 86 86 89
8 20 90 93 96
8 21 93 92 93
8 22 88 89 89
8 23 146 138 143
8 24 239 238 239
8 25 247 247 253
8 26 249 249 257
8 27 246 244 242
8 28 184 189 185
8 29 173 168 169
8 30 245 241 240
8 31 226 229 227

9 0 190 199 195
9 1 180 180 179
9 2 178 175 176
9 3 185 181 181
9 4 175 186 186
9 5 177 178 175
9 6 177 173 175
9 7 178 169 168
9 8 154 162 168
9 9 157 155 152
9 10 163 159 163
9 11 159 156 155
9 12 161 156 161
9 13 145 145 141
9 14 79 77 83
9 15 75 71 75
9 16 91 86 89
9 17 18 26 21
9 18 30 22 28
9 19 44 39 39
9 20 49 50 48
9 21 56 59 57
9 22 23 29 30
9 23 74 60 76
9 24 228 228 226
9 25 252 253 251
9 26 245 248 242
9 27 169 173 167
9 28 110 111 117
9 29 146 148 144
9 30 168 169 169
9 31 141 142 140

10 0 162 156 162
10 1 170 171 168
10 2 166 172 171
10 3 171 173 172
10 4 165 166 162
10 5 159 160 162
10 6 153 160 164
10 7 149 148 146
10 8 149 153 149
10 9 160 161 159
10 10 167 176 167
10 11 162 156 161
10 12 177 170 177
10 13 144 138 142
10 14 122 115 119
10 15 107 108 106
10 16 85 81 86
10 17 11 12 13
10 18 18 23 22
10 19 131 129 121
10 20 171 168 169
10 21 168 162 157
10 22 96 94 95
10 23 90 94 93
10 24 235 238 237
10 25 244 243 240
10 26 235 232 231
10 27 115 107 110
10 28 84 81 87
10 29 131 121 128
10 30 91 91 91
10 31 105 94 102

11 0 169 171 176
11 1 184 179 180
11 2 182 183 183
11 3 184 186 189
11 4 170 172 171
11 5 174 168 173
11 6 174 178 179
11 7 166 166 166
11 8 165 164 164
11 9 168 170 172
11 10 177 178 178
11 11 163 164 155
11 12 170 185 175
11 13 143 135 135
11 14 86 77 90
11 15 79 91 83
11 16 69 77 82
11 17 6 8 9
11 18 22 25 17
11 19 151 154 154
11 20 208 203 207
11 21 180 180 188
11 22 107 108 104
11 23 93 91 90
11 24 207 208 208
11 25 213 215 212
11 26 231 229 233
11 27 131 132 130
11 28 95 97 96
11 29 129 124 129
11 30 133 132 127
11 31 154 148 148

12 0 159 157 148
12 1 155 159 162
12 2 160 160 164
12 3 165 172 167
12 4 174 165 165
12 5 177 168 167
12 6 170 171 163
12 7 164 166 167
12 8 164 163 161
12 9 163 156 158
12 10 163 167 169
12 11 152 155 155
12 12 163 157 164
12 13 115 111 109
12 14 47 44 38
12 15 55 50 52
12 16 64 65 70
12 17 9 12 11
12 18 22 23 24
12 19 125 139 137
12 20 184 179 183
12 21 141 150 135
12 22 91 92 89
12 23 86 86 79
12 24 191 183 185
12 25 198 191 196
12 26 210 212 204
12 27 187 180 178
12 28 152 141 150
12 29 135 134 134
12 30 154 159 155
12 31 146 145 146

13 0 175 177 180
13 1 175 173 172
13 2 171 171 173
13 3 175 168 176
13 4 176 175 171
13 5 182 185 183
13 6 184 181 171
13 7 169 171 166
13 8 164 163 170
13 9 171 177 166
13 10 179 173 174
13 11 162 170 163
13 12 172 170 166
13 13 123 120 120
13 14 32 32 31
13 15 30 39 41
13 16 72 69 69
13 17 13 18 21
13 18 34 38 36
13 19 68 65 69
13 20 58 61 58
13 21 52 57 50
13 22 39 44 40
13 23 73 65 78
13 24 183 186 184
13 25 198 192 196
13 26 193 194 192
13 27 191 193 193
13 28 184 188 186
13 29 169 170 164
13 30 178 184 180
13 31 171 171 166

14 0 167 161 159
14 1 145 145 143
14 2 129 138 129
14 3 129 136 133
14 4 137 128 132
14 5 155 149 154
14 6 148 151 153
14 7 147 147 151
14 8 132 140 138
14 9 131 128 130
14 10 142 143 146
14 11 154 161 145
14 12 146 143 147
14 13 122 125 122
14 14 29 30 34
14 15 46 33 37
14 16 62 65 70
14 17 31 32 30
14 18 57 50 43
14 19 31 25 31
14 20 16 10 15
14 21 16 21 18
14 22 18 17 23
14 23 27 31 29
14 24 73 73 70
14 25 86 89 95
14 26 76 76 80
14 27 86 94 87
14 28 84 84 88
14 29 69 73 73
14 30 97 101 105
14 31 164 157 160

15 0 170 181 177
15 1 182 178 179
15 2 158 157 162
15 3 168 170 168
15 4 172 168 171
15 5 160 159 154
15 6 170 161 156
15 7 166 164 162
15 8 154 148 147
15 9 151 155 156
15 10 161 163 165
15 11 158 156 157
15 12 159 161 158
15 13 139 138 137
15 14 70 72 65
15 15 39 40 40
15 16 60 57 60
15 17 63 63 71
15 18 81 80 81
15 19 0 8 0
15 20 14 10 16
15 21 12 8 12
15 22 16 11 3
15 23 5 6 9
15 24 24 24 31
15 25 24 23 16
15 26 3 5 2
15 27 14 17 15
15 28 23 20 22
15 29 8 9 7
15 30 66 58 66
15 31 170 162 163

16 0 116 116 114
16 1 108 109 109
16 2 103 97 103
16 3 98 102 99
16 4 103 101 99
16 5 90 89 86
16 6 90 86 90
16 7 84 83 84
16 8 77 81 78
16 9 80 83 73
16 10 80 84 80
16 11 75 76 76
16 12 71 71 75
16 13 73 76 72
16 14 97 89 96
16 15 61 61 61
16 16 26 34 33
16 17 42 37 40
16 18 49 52 51
16 19 16 13 12
16 20 47 56 59
16 21 59 59 59
16 22 29 30 29
16 23 2 0 2
16 24 23 25 23
16 25 22 21 20
16 26 12 10 9
16 27 7 10 6
16 28 21 25 18
16 29 75 71 68
16 30 94 89 92
16 31 129 130 131

17 0 35 35 39
17 1 34 41 35
17 2 34 47 31
17 3 42 36 34
17 4 34 35 34
17 5 36 34 33
17 6 32 35 35
17 7 30 30 30
17 8 29 28 23
17 9 25 30 27
17 10 31 27 30
17 11 27 28 32
17 12 31 27 28
17 13 30 31 32
17 14 46 48 42
17 15 36 43 42
17 16 21 21 21
17 17 12 13 13
17 18 15 21 17
17 19 17 17 18
17 20 66 65 65
17 21 70 69 73
17 22 34 33 33
17 23 2 8 0
17 24 20 17 25
17 25 24 28 24
17 26 6 6 9
17 27 19 13 15
17 28 57 59 61
17 29 63 54 63
17 30 31 34 39
17 31 24 29 28

18 0 18 17 20
18 1 13 15 21
18 2 18 14 20
18 3 13 14 17
18 4 17 16 14
18 5 16 22 12
18 6 16 15 13
18 7 10 15 13
18 8 17 19 12
18 9 14 16 17
18 10 10 11 18
18 11 10 12 11
18 12 0 8 6
18 13 8 7 12
18 14 6 3 0
18 15 0 0 5
18 16 13 5 6
18 17 8 8 12
18 18 3 8 2
18 19 8 12 5
18 20 5 3 12
18 21 3 3 8
18 22 3 4 6
18 23 10 0 1
18 24 24 16 26
18 25 27 27 27
18 26 14 12 9
18 27 37 48 39
18 28 50 47 48
18 29 4 7 7
18 30 1 0 5
18 31 5 4 11

19 0 9 7 7
19 1 11 11 6
19 2 17 14 10
19 3 14 17 18
19 4 16 11 18
19 5 15 14 17
19 6 0 0 3
19 7 2 0 0
19 8 4 6 5
19 9 9 8 0
19 10 5 12 1
19 11 0 1 5
19 12 2 2 0
19 13 0 0 3
19 14 2 4 0
19 15 1 3 5
19 16 10 0 5
19 17 13 7 6
19 18 13 11 14
19 19 15 11 13
19 20 15 15 12
19 21 12 15 14
19 22 15 11 4
19 23 13 16 18
19 24 24 36 21
19 25 37 28 40
19 26 30 40 31
19 27 31 34 31
19 28 7 7 6
19 29 21 16 20
19 30 61 72 54
19 31 28 19 28

20 0 22 24 33
20 1 22 25 26
20 2 23 27 25
20 3 15 3 3
20 4 22 28 25
20 5 36 31 31
20 6 12 6 9
20 7 0 1 0
20 8 0 0 10
20 9 9 13 7
20 10 3 14 5
20 11 3 2 3
20 12 4 5 6
20 13 0 3 7
20 14 4 9 7
20 15 4 3 7
20 16 9 6 7
20 17 13 9 9
20 18 20 18 15
20 19 21 16 11
20 20 22 21 20
20 21 5 21 17
20 22 19 14 15
20 23 17 18 14
20 24 32 29 28
20 25 52 51 51
20 26 43 36 36
20 27 7 6 16
20 28 1 7 0
20 29 53 56 53
20 30 100 102 100
20 31 67 64 68

21 0 100 100 95
21 1 23 16 17
21 2 21 25 20
21 3 31 31 33
21 4 32 27 32
21 5 32 37 29
21 6 19 19 19
21 7 5 4 10
21 8 9 7 15
21 9 30 32 30
21 10 56 54 52
21 11 32 32 31
21 12 0 6 10
21 13 8 10 12
21 14 17 11 9
21 15 5 7 5
21 16 9 6 12
21 17 10 14 11
21 18 14 17 14
21 19 23 15 14
21 20 11 16 16
21 21 22 16 12
21 22 10 21 6
21 23 18 17 25
21 24 27 36 36
21 25 24 24 26
21 26 0 1 0
21 27 5 9 6
21 28 13 11 13
21 29 50 47 41
21 30 75 76 77
21 31 56 50 60

22 0 71 76 74
22 1 21 20 16
22 2 50 51 48
22 3 87 85 92
22 4 58 62 54
22 5 37 28 32
22 6 23 20 24
22 7 15 3 12
22 8 18 22 21
22 9 70 66 67
22 10 87 91 79
22 11 46 44 40
22 12 23 23 18
22 13 33 33 35
22 14 32 35 32
22 15 26 30 25
22 16 23 24 24
22 17 31 40 36
22 18 33 37 37
22 19 40 39 39
22 20 43 39 40
22 21 38 40 42
22 22 50 51 52
22 23 78 91 80
22 24 88 89 90
22 25 68 65 69
22 26 59 63 64
22 27 12 13 11
22 28 9 8 15
22 29 30 32 33
22 30 55 57 56
22 31 36 40 35

23 0 45 49 50
23 1 33 32 34
23 2 76 84 78
23 3 100 99 100
23 4 66 53 67
23 5 36 35 36
23 6 19 23 20
23 7 4 11 11
23 8 80 81 77
23 9 133 132 131
23 10 131 126 125
23 11 122 117 118
23 12 122 125 120
23 13 121 122 120
23 14 117 120 124
23 15 116 117 115
23 16 115 114 115
23 17 117 120 114
23 18 122 124 123
23 19 116 119 119
23 20 112 117 117
23 21 118 115 115
23 22 122 121 125
23 23 132 138 144
23 24 142 147 147
23 25 146 140 136
23 26 127 129 131
23 27 43 39 44
23 28 6 5 14
23 29 24 18 16
23 30 31 45 37
23 31 20 27 20

24 0 96 99 98
24 1 39 32 39
24 2 70 82 92
24 3 121 118 116
24 4 83 80 80
24 5 37 36 36
24 6 16 15 11
24 7 23 16 13
24 8 88 87 80
24 9 118 121 116
24 10 109 111 110
24 11 108 105 108
24 12 105 107 108
24 13 104 112 109
24 14 102 102 104
24 15 105 108 110
24 16 102 106 101
24 17 97 93 98
24 18 92 92 95
24 19 87 83 86
24 20 81 75 80
24 21 78 79 76
24 22 77 78 79
24 23 79 77 80
24 24 73 72 72
24 25 66 70 75
24 26 61 58 60
24 27 30 32 29
24 28 0 1 7
24 29 5 11 11
24 30 19 17 15
24 31 10 7 12

25 0 78 77 82
25 1 33 35 33
25 2 50 46 47
25 3 90 87 89
25 4 54 54 57
25 5 18 14 16
25 6 0 4 3
25 7 13 6 9
25 8 13 12 12
25 9 19 20 19
25 10 20 18 18
25 11 18 14 18
25 12 17 15 15
25 13 16 13 22
25 14 19 18 19
25 15 19 18 10
25 16 25 17 12
25 17 20 13 23
25 18 18 16 18
25 19 9 18 14
25 20 21 20 17
25 21 25 23 24
25 22 27 26 25
25 23 35 32 33
25 24 48 43 43
25 25 44 44 45
25 26 35 41 39
25 27 34 37 36
25 28 30 32 32
25 29 29 24 22
25 30 25 25 27
25 31 19 17 12

26 0 105 95 95
26 1 67 65 72
26 2 51 45 43
26 3 53 50 50
26 4 46 41 48
26 5 41 39 36
26 6 55 52 48
26 7 61 64 57
26 8 71 75 73
26 9 80 75 79
26 10 82 87 84
26 11 83 82 81
26 12 79 73 81
26 13 83 89 87
26 14 79 85 87
26 15 87 86 89
26 16 93 93 97
26 17 97 93 94
26 18 97 96 100
26 19 108 105 106
26 20 108 110 105
26 21 114 109 113
26 22 115 115 114
26 23 110 118 116
26 24 125 116 123
26 25 124 131 125
26 26 133 123 115
26 27 120 121 121
26 28 117 118 132
26 29 106 105 104
26 30 101 103 100
26 31 103 101 91

27 0 161 166 153
27 1 151 146 155
27 2 141 145 138
27 3 133 133 132
27 4 132 132 127
27 5 142 136 136
27 6 144 146 139
27 7 141 149 146
27 8 153 148 148
27 9 157 162 159
27 10 162 160 162
27 11 154 153 156
27 12 146 152 151
27 13 144 143 153
27 14 151 155 153
27 15 150 161 141
27 16 151 148 154
27 17 151 154 153
27 18 153 160 152
27 19 151 159 155
27 20 158 159 159
27 21 157 161 154
27 22 150 159 156
27 23 152 156 157
27 24 150 155 156
27 25 152 153 156
27 26 149 148 149
27 27 146 147 158
27 28 160 150 148
27 29 146 142 144
27 30 138 143 141
27 31 135 145 135

28 0 180 178 182
28 1 187 191 179
28 2 195 198 197
28 3 196 193 193
28 4 195 193 190
28 5 194 176 180
28 6 179 176 177
28 7 180 175 175
28 8 183 179 183
28 9 184 185 169
28 10 178 183 171
28 11 177 173 170
28 12 170 166 171
28 13 160 162 165
28 14 167 166 164
28 15 169 166 164
28 16 168 168 163
28 17 175 173 169
28 18 167 166 168
28 19 175 172 171
28 20 181 168 176
28 21 167 168 161
28 22 173 172 172
28 23 169 169 168
28 24 162 169 169
28 25 168 171 168
28 26 165 162 162
28 27 164 159 158
28 28 154 160 157
28 29 154 154 161
28 30 162 152 159
28 31 145 140 160

29 0 191 193 194
29 1 200 210 201
29 2 205 195 202
29 3 214 200 200
29 4 204 199 200
29 5 197 201 200
29 6 183 189 192
29 7 177 185 186
29 8 186 185 183
29 9 187 186 187
29 10 182 179 183
29 11 170 166 173
29 12 169 172 176
29 13 169 168 161
29 14 179 171 171
29 15 178 174 173
29 16 179 173 180
29 17 182 188 184
29 18 190 170 175
29 19 169 178 174
29 20 174 171 177
29 21 178 177 172
29 22 172 165 173
29 23 175 181 173
29 24 174 172 174
29 25 172 172 171
29 26 166 174 167
29 27 160 161 169
29 28 150 148 149
29 29 139 138 138
29 30 139 146 142
29 31 174 169 173

30 0 197 207 203
30 1 204 199 222
30 2 207 204 205
30 3 210 205 210
30 4 203 203 203
30 5 194 196 195
30 6 193 185 194
30 7 193 185 191
30 8 180 191 192
30 9 190 186 190
30 10 189 193 184
30 11 181 182 181
30 12 178 175 176
30 13 175 175 180
30 14 184 178 178
30 15 180 176 182
30 16 177 176 176
30 17 177 182 182
30 18 181 181 180
30 19 173 178 178
30 20 173 171 172
30 21 171 174 171
30 22 173 174 172
30 23 178 177 175
30 24 173 172 179
30 25 163 167 174
30 26 161 166 159
30 27 159 159 158
30 28 131 141 150
30 29 113 110 113
30 30 130 129 134
30 31 167 176 186

31 0 210 199 206
31 1 206 211 205
31 2 214 209 211
31 3 210 209 214
31 4 205 212 205
31 5 194 204 195
31 6 191 196 194
31 7 194 188 193
31 8 193 198 195
31 9 196 197 195
31 10 195 193 196
31 11 186 182 186
31 12 176 182 180
31 13 183 183 182
31 14 186 181 174
31 15 182 184 184
31 16 179 176 181
31 17 177 179 181
31 18 180 183 173
31 19 180 182 180
31 20 178 177 168
31 21 179 183 177
31 22 172 180 175
31 23 173 176 174
31 24 181 179 172
31 25 165 165 164
31 26 153 159 154
31 27 151 154 162
31 28 148 147 141
31 29 119 119 122
31 30 145 146 145
31 31 172 181 184



==> Cifra_figuretem/100/originaldataBlue0.0.txt <==
8.745098114013671875e-01	8.941176533699035645e-01	8.980392217636108398e-01	9.019607901573181152e-01	9.019607901573181152e-01	9.058823585510253906e-01	9.137254953384399414e-01	9.137254953384399414e-01	9.137254953384399414e-01	9.098039269447326660e-01	9.098039269447326660e-01	9.098039269447326660e-01	9.098039269447326660e-01	9.058823585510253906e-01	8.980392217636108398e-01	8.980392217636108398e-01	9.019607901573181152e-01	8.941176533699035645e-01	8.941176533699035645e-01	9.019607901573181152e-01	9.019607901573181152e-01	8.980392217636108398e-01	8.941176533699035645e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.784313797950744629e-01	8.705882430076599121e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.509804010391235352e-01	8.392156958580017090e-01	8.274509906768798828e-01
8.745098114013671875e-01	8.980392217636108398e-01	9.137254953384399414e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.137254953384399414e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.215686321258544922e-01	9.098039269447326660e-01	9.098039269447326660e-01	9.098039269447326660e-01	9.058823585510253906e-01	9.058823585510253906e-01	9.019607901573181152e-01	9.019607901573181152e-01	9.058823585510253906e-01	9.019607901573181152e-01	9.019607901573181152e-01	9.058823585510253906e-01	9.019607901573181152e-01	8.980392217636108398e-01	8.941176533699035645e-01	8.901960849761962891e-01	8.823529481887817383e-01	8.784313797950744629e-01	8.666666746139526367e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.509804010391235352e-01	8.470588326454162598e-01	8.352941274642944336e-01
8.862745165824890137e-01	9.137254953384399414e-01	8.392156958580017090e-01	6.823529601097106934e-01	7.960784435272216797e-01	9.137254953384399414e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.215686321258544922e-01	9.215686321258544922e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.137254953384399414e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.137254953384399414e-01	9.137254953384399414e-01	9.058823585510253906e-01	8.980392217636108398e-01	8.941176533699035645e-01	8.823529481887817383e-01	8.784313797950744629e-01	8.705882430076599121e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.509804010391235352e-01
9.019607901573181152e-01	8.196078538894653320e-01	4.980392158031463623e-01	3.490196168422698975e-01	4.352941215038299561e-01	5.764706134796142578e-01	7.843137383460998535e-01	9.254902005195617676e-01	9.568627476692199707e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.098039269447326660e-01	9.058823585510253906e-01	8.941176533699035645e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.784313797950744629e-01	8.745098114013671875e-01	8.627451062202453613e-01
9.176470637321472168e-01	8.823529481887817383e-01	6.705882549285888672e-01	4.666666686534881592e-01	3.647058904170989990e-01	3.215686380863189697e-01	3.647058904170989990e-01	5.529412031173706055e-01	7.921568751335144043e-01	9.490196108818054199e-01	9.803921580314636230e-01	9.607843160629272461e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.215686321258544922e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.098039269447326660e-01	9.058823585510253906e-01	8.980392217636108398e-01	8.941176533699035645e-01	8.862745165824890137e-01	8.823529481887817383e-01	8.784313797950744629e-01	8.705882430076599121e-01
9.333333373069763184e-01	9.568627476692199707e-01	9.490196108818054199e-01	8.431372642517089844e-01	6.392157077789306641e-01	4.627451002597808838e-01	3.607843220233917236e-01	3.137255012989044189e-01	3.686274588108062744e-01	5.803921818733215332e-01	8.156862854957580566e-01	9.490196108818054199e-01	9.803921580314636230e-01	9.607843160629272461e-01	9.529411792755126953e-01	9.529411792755126953e-01	9.490196108818054199e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.450980424880981445e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.137254953384399414e-01	9.098039269447326660e-01	9.019607901573181152e-01	8.980392217636108398e-01	8.901960849761962891e-01	8.823529481887817383e-01
9.450980424880981445e-01	9.607843160629272461e-01	9.568627476692199707e-01	9.686274528503417969e-01	9.568627476692199707e-01	8.392156958580017090e-01	6.784313917160034180e-01	5.215686559677124023e-01	3.843137323856353760e-01	3.333333432674407959e-01	3.960784375667572021e-01	5.686274766921997070e-01	7.960784435272216797e-01	9.450980424880981445e-01	9.764705896377563477e-01	9.647058844566345215e-01	9.529411792755126953e-01	9.529411792755126953e-01	9.529411792755126953e-01	9.607843160629272461e-01	9.607843160629272461e-01	9.568627476692199707e-01	9.490196108818054199e-01	9.450980424880981445e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.137254953384399414e-01	9.137254953384399414e-01	9.098039269447326660e-01	9.019607901573181152e-01
9.529411792755126953e-01	9.764705896377563477e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.725490212440490723e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.215686321258544922e-01	7.450980544090270996e-01	5.333333611488342285e-01	4.000000059604644775e-01	3.254902064800262451e-01	3.411764800548553467e-01	5.333333611488342285e-01	8.078431487083435059e-01	9.647058844566345215e-01	9.843137264251708984e-01	9.686274528503417969e-01	9.607843160629272461e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.607843160629272461e-01	9.568627476692199707e-01	9.490196108818054199e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.058823585510253906e-01
9.607843160629272461e-01	9.843137264251708984e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.882352948188781738e-01	9.921568632125854492e-01	7.372549176216125488e-01	4.705882370471954346e-01	4.156862795352935791e-01	3.568627536296844482e-01	3.019607961177825928e-01	3.686274588108062744e-01	5.725490450859069824e-01	7.921568751335144043e-01	9.411764740943908691e-01	1.000000000000000000e+00	9.764705896377563477e-01	9.686274528503417969e-01	9.607843160629272461e-01	9.607843160629272461e-01	9.568627476692199707e-01	9.490196108818054199e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.137254953384399414e-01
9.686274528503417969e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.882352948188781738e-01	9.882352948188781738e-01	8.196078538894653320e-01	5.176470875740051270e-01	4.039215743541717529e-01	4.039215743541717529e-01	3.843137323856353760e-01	3.411764800548553467e-01	3.137255012989044189e-01	3.019607961177825928e-01	3.529411852359771729e-01	5.176470875740051270e-01	7.647058963775634766e-01	9.254902005195617676e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.647058844566345215e-01	9.607843160629272461e-01	9.529411792755126953e-01	9.490196108818054199e-01	9.450980424880981445e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.215686321258544922e-01
9.725490212440490723e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.882352948188781738e-01	8.313725590705871582e-01	5.098039507865905762e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.078431427478790283e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.254902064800262451e-01	3.058823645114898682e-01	2.745098173618316650e-01	2.980392277240753174e-01	4.627451002597808838e-01	7.333333492279052734e-01	9.411764740943908691e-01	9.960784316062927246e-01	9.803921580314636230e-01	9.647058844566345215e-01	9.568627476692199707e-01	9.529411792755126953e-01	9.490196108818054199e-01	9.450980424880981445e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01
9.725490212440490723e-01	9.921568632125854492e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.294117689132690430e-01	6.313725709915161133e-01	3.764705955982208252e-01	3.686274588108062744e-01	3.960784375667572021e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.764705955982208252e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.647058904170989990e-01	3.254902064800262451e-01	2.862745225429534912e-01	3.098039329051971436e-01	4.823529422283172607e-01	7.372549176216125488e-01	9.254902005195617676e-01	9.921568632125854492e-01	9.843137264251708984e-01	9.647058844566345215e-01	9.607843160629272461e-01	9.607843160629272461e-01	9.529411792755126953e-01	9.450980424880981445e-01	9.411764740943908691e-01
9.647058844566345215e-01	9.843137264251708984e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.686274528503417969e-01	8.980392217636108398e-01	7.019608020782470703e-01	4.235294163227081299e-01	2.313725501298904419e-01	1.882352977991104126e-01	2.352941185235977173e-01	3.647058904170989990e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.156862795352935791e-01	3.764705955982208252e-01	3.215686380863189697e-01	2.745098173618316650e-01	2.235294133424758911e-01	1.960784345865249634e-01	2.431372553110122681e-01	4.235294163227081299e-01	6.666666865348815918e-01	8.784313797950744629e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.686274528503417969e-01	9.568627476692199707e-01	9.529411792755126953e-01	9.450980424880981445e-01
9.607843160629272461e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.960784316062927246e-01	1.000000000000000000e+00	6.666666865348815918e-01	2.784313857555389404e-01	2.745098173618316650e-01	3.333333432674407959e-01	4.470588266849517822e-01	5.058823823928833008e-01	4.823529422283172607e-01	4.549019634723663330e-01	4.156862795352935791e-01	3.411764800548553467e-01	3.019607961177825928e-01	2.862745225429534912e-01	2.745098173618316650e-01	2.627451121807098389e-01	2.313725501298904419e-01	2.549019753932952881e-01	3.921568691730499268e-01	6.392157077789306641e-01	8.627451062202453613e-01	9.647058844566345215e-01	9.490196108818054199e-01	9.333333373069763184e-01	9.254902005195617676e-01
9.568627476692199707e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.803921580314636230e-01	8.274509906768798828e-01	5.215686559677124023e-01	4.470588266849517822e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.823529422283172607e-01	4.705882370471954346e-01	4.039215743541717529e-01	3.215686380863189697e-01	2.549019753932952881e-01	2.000000029802322388e-01	1.725490242242813110e-01	1.607843190431594849e-01	1.568627506494522095e-01	1.568627506494522095e-01	1.529411822557449341e-01	1.372549086809158325e-01	1.411764770746231079e-01	1.882352977991104126e-01	2.980392277240753174e-01	5.490196347236633301e-01	8.352941274642944336e-01	9.254902005195617676e-01	9.254902005195617676e-01
8.745098114013671875e-01	9.019607901573181152e-01	9.098039269447326660e-01	9.137254953384399414e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.019607901573181152e-01	7.411764860153198242e-01	5.176470875740051270e-01	4.039215743541717529e-01	3.568627536296844482e-01	3.215686380863189697e-01	3.176470696926116943e-01	2.941176593303680420e-01	2.509804069995880127e-01	2.156862765550613403e-01	2.039215713739395142e-01	2.117647081613540649e-01	2.274509817361831665e-01	2.274509817361831665e-01	2.274509817361831665e-01	2.117647081613540649e-01	1.764705926179885864e-01	1.490196138620376587e-01	1.568627506494522095e-01	1.764705926179885864e-01	1.333333402872085571e-01	2.823529541492462158e-01	7.882353067398071289e-01	9.372549057006835938e-01	9.372549057006835938e-01
8.431372642517089844e-01	8.745098114013671875e-01	8.823529481887817383e-01	8.823529481887817383e-01	8.823529481887817383e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.862745165824890137e-01	8.745098114013671875e-01	8.039215803146362305e-01	6.117647290229797363e-01	3.764705955982208252e-01	2.235294133424758911e-01	1.764705926179885864e-01	1.803921610116958618e-01	2.509804069995880127e-01	3.490196168422698975e-01	3.764705955982208252e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.019607961177825928e-01	2.784313857555389404e-01	2.509804069995880127e-01	2.117647081613540649e-01	1.647058874368667603e-01	1.607843190431594849e-01	1.607843190431594849e-01	1.686274558305740356e-01	4.862745106220245361e-01	8.235294222831726074e-01	8.588235378265380859e-01	8.588235378265380859e-01
8.549019694328308105e-01	8.784313797950744629e-01	8.901960849761962891e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.862745165824890137e-01	8.823529481887817383e-01	8.745098114013671875e-01	8.745098114013671875e-01	8.784313797950744629e-01	8.784313797950744629e-01	6.823529601097106934e-01	2.705882489681243896e-01	1.372549086809158325e-01	1.647058874368667603e-01	2.352941185235977173e-01	3.411764800548553467e-01	3.529411852359771729e-01	3.019607961177825928e-01	2.352941185235977173e-01	1.843137294054031372e-01	1.529411822557449341e-01	1.333333402872085571e-01	1.372549086809158325e-01	1.215686276555061340e-01	1.333333402872085571e-01	1.450980454683303833e-01	3.254902064800262451e-01	7.450980544090270996e-01	8.313725590705871582e-01	8.117647171020507812e-01	8.078431487083435059e-01
8.470588326454162598e-01	8.666666746139526367e-01	8.627451062202453613e-01	8.666666746139526367e-01	8.705882430076599121e-01	8.705882430076599121e-01	8.705882430076599121e-01	8.705882430076599121e-01	8.705882430076599121e-01	8.666666746139526367e-01	8.392156958580017090e-01	5.921568870544433594e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.254902064800262451e-01	3.294117748737335205e-01	3.215686380863189697e-01	3.058823645114898682e-01	2.980392277240753174e-01	2.784313857555389404e-01	2.470588237047195435e-01	2.235294133424758911e-01	2.039215713739395142e-01	2.000000029802322388e-01	1.882352977991104126e-01	1.686274558305740356e-01	2.313725501298904419e-01	6.156862974166870117e-01	8.470588326454162598e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.235294222831726074e-01
8.274509906768798828e-01	8.470588326454162598e-01	8.470588326454162598e-01	8.509804010391235352e-01	8.470588326454162598e-01	8.470588326454162598e-01	8.509804010391235352e-01	8.549019694328308105e-01	8.549019694328308105e-01	8.549019694328308105e-01	8.117647171020507812e-01	6.392157077789306641e-01	4.627451002597808838e-01	3.764705955982208252e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.019607961177825928e-01	2.745098173618316650e-01	2.509804069995880127e-01	2.313725501298904419e-01	2.156862765550613403e-01	1.960784345865249634e-01	1.882352977991104126e-01	4.392156898975372314e-01	7.803921699523925781e-01	8.235294222831726074e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.039215803146362305e-01
7.882353067398071289e-01	8.078431487083435059e-01	8.039215803146362305e-01	8.235294222831726074e-01	8.235294222831726074e-01	8.274509906768798828e-01	8.392156958580017090e-01	8.352941274642944336e-01	8.274509906768798828e-01	8.313725590705871582e-01	8.352941274642944336e-01	8.313725590705871582e-01	7.725490331649780273e-01	6.392157077789306641e-01	4.705882370471954346e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.176470696926116943e-01	2.823529541492462158e-01	2.509804069995880127e-01	2.235294133424758911e-01	2.078431397676467896e-01	1.725490242242813110e-01	2.823529541492462158e-01	6.549019813537597656e-01	8.196078538894653320e-01	8.039215803146362305e-01	8.000000119209289551e-01	7.921568751335144043e-01	7.803921699523925781e-01
7.607843279838562012e-01	7.686274647712707520e-01	7.686274647712707520e-01	7.764706015586853027e-01	7.647058963775634766e-01	7.686274647712707520e-01	7.960784435272216797e-01	8.000000119209289551e-01	7.921568751335144043e-01	8.000000119209289551e-01	8.078431487083435059e-01	8.235294222831726074e-01	8.313725590705871582e-01	8.352941274642944336e-01	7.764706015586853027e-01	6.274510025978088379e-01	4.784313738346099854e-01	3.882353007793426514e-01	3.450980484485626221e-01	3.333333432674407959e-01	2.980392277240753174e-01	2.627451121807098389e-01	2.274509817361831665e-01	2.000000029802322388e-01	1.843137294054031372e-01	4.627451002597808838e-01	7.607843279838562012e-01	7.882353067398071289e-01	7.960784435272216797e-01	7.843137383460998535e-01	7.686274647712707520e-01	7.607843279838562012e-01
7.529411911964416504e-01	7.686274647712707520e-01	7.725490331649780273e-01	7.725490331649780273e-01	7.647058963775634766e-01	7.764706015586853027e-01	7.960784435272216797e-01	8.000000119209289551e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.686274647712707520e-01	7.215686440467834473e-01	6.078431606292724609e-01	4.235294163227081299e-01	3.764705955982208252e-01	3.450980484485626221e-01	2.862745225429534912e-01	2.392156869173049927e-01	1.764705926179885864e-01	3.137255012989044189e-01	6.745098233222961426e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.764706015586853027e-01	7.647058963775634766e-01	7.411764860153198242e-01	7.372549176216125488e-01
7.411764860153198242e-01	7.803921699523925781e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.843137383460998535e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.882353067398071289e-01	8.000000119209289551e-01	8.000000119209289551e-01	7.725490331649780273e-01	7.647058963775634766e-01	7.803921699523925781e-01	7.490196228027343750e-01	5.529412031173706055e-01	4.431372582912445068e-01	3.686274588108062744e-01	2.745098173618316650e-01	2.039215713739395142e-01	2.078431397676467896e-01	5.490196347236633301e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.490196228027343750e-01	7.450980544090270996e-01	7.333333492279052734e-01	7.137255072593688965e-01	7.019608020782470703e-01
7.019608020782470703e-01	7.254902124404907227e-01	7.294117808341979980e-01	7.372549176216125488e-01	7.490196228027343750e-01	7.529411911964416504e-01	7.529411911964416504e-01	7.568627595901489258e-01	7.568627595901489258e-01	7.607843279838562012e-01	7.529411911964416504e-01	7.607843279838562012e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.764706015586853027e-01	6.549019813537597656e-01	4.823529422283172607e-01	4.117647111415863037e-01	3.137255012989044189e-01	2.392156869173049927e-01	1.882352977991104126e-01	3.803921639919281006e-01	7.333333492279052734e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.568627595901489258e-01	7.607843279838562012e-01	7.450980544090270996e-01	7.137255072593688965e-01	6.980392336845397949e-01
6.705882549285888672e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.176470756530761719e-01	7.254902124404907227e-01	7.254902124404907227e-01	7.333333492279052734e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.450980544090270996e-01	7.450980544090270996e-01	7.529411911964416504e-01	7.568627595901489258e-01	7.490196228027343750e-01	7.647058963775634766e-01	6.784313917160034180e-01	4.980392158031463623e-01	4.196078479290008545e-01	3.490196168422698975e-01	2.627451121807098389e-01	2.039215713739395142e-01	2.509804069995880127e-01	5.921568870544433594e-01	7.176470756530761719e-01	6.941176652908325195e-01	6.901960968971252441e-01	6.901960968971252441e-01	7.019608020782470703e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.745098233222961426e-01
6.470588445663452148e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.784313917160034180e-01	6.862745285034179688e-01	7.098039388656616211e-01	7.254902124404907227e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.137255072593688965e-01	7.176470756530761719e-01	7.137255072593688965e-01	7.019608020782470703e-01	7.098039388656616211e-01	6.627451181411743164e-01	5.019608139991760254e-01	4.078431427478790283e-01	3.647058904170989990e-01	2.823529541492462158e-01	2.274509817361831665e-01	2.039215713739395142e-01	4.352941215038299561e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.627451181411743164e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.549019813537597656e-01	6.431372761726379395e-01	6.352941393852233887e-01	6.313725709915161133e-01
6.274510025978088379e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.705882549285888672e-01	6.862745285034179688e-01	6.941176652908325195e-01	6.980392336845397949e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.588235497474670410e-01	6.549019813537597656e-01	5.176470875740051270e-01	4.039215743541717529e-01	3.803921639919281006e-01	3.176470696926116943e-01	2.588235437870025635e-01	1.921568661928176880e-01	3.019607961177825928e-01	6.117647290229797363e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.352941393852233887e-01	6.156862974166870117e-01	5.960784554481506348e-01	5.843137502670288086e-01
6.117647290229797363e-01	6.392157077789306641e-01	6.470588445663452148e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.627451181411743164e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.627451181411743164e-01	5.098039507865905762e-01	2.862745225429534912e-01	3.254902064800262451e-01	3.254902064800262451e-01	2.666666805744171143e-01	2.117647081613540649e-01	2.235294133424758911e-01	4.980392158031463623e-01	6.666666865348815918e-01	6.549019813537597656e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.235294342041015625e-01	6.078431606292724609e-01	6.078431606292724609e-01	6.000000238418579102e-01	5.803921818733215332e-01	5.686274766921997070e-01
5.921568870544433594e-01	6.274510025978088379e-01	6.352941393852233887e-01	6.470588445663452148e-01	6.549019813537597656e-01	6.431372761726379395e-01	6.352941393852233887e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.627451181411743164e-01	6.627451181411743164e-01	6.431372761726379395e-01	6.352941393852233887e-01	5.372549295425415039e-01	3.372549116611480713e-01	2.352941185235977173e-01	2.235294133424758911e-01	2.392156869173049927e-01	1.882352977991104126e-01	3.450980484485626221e-01	6.078431606292724609e-01	6.352941393852233887e-01	6.235294342041015625e-01	6.235294342041015625e-01	6.274510025978088379e-01	6.117647290229797363e-01	5.921568870544433594e-01	5.803921818733215332e-01	5.647059082984924316e-01	5.529412031173706055e-01	5.411764979362487793e-01
5.607843399047851562e-01	5.921568870544433594e-01	6.000000238418579102e-01	6.117647290229797363e-01	6.235294342041015625e-01	6.196078658103942871e-01	6.117647290229797363e-01	6.156862974166870117e-01	6.156862974166870117e-01	6.156862974166870117e-01	6.156862974166870117e-01	6.196078658103942871e-01	6.078431606292724609e-01	5.921568870544433594e-01	6.078431606292724609e-01	5.960784554481506348e-01	4.627451002597808838e-01	2.862745225429534912e-01	1.843137294054031372e-01	2.117647081613540649e-01	4.627451002597808838e-01	5.960784554481506348e-01	5.803921818733215332e-01	5.764706134796142578e-01	5.686274766921997070e-01	5.686274766921997070e-01	5.647059082984924316e-01	5.490196347236633301e-01	5.450980663299560547e-01	5.333333611488342285e-01	5.176470875740051270e-01	4.980392158031463623e-01
5.450980663299560547e-01	5.647059082984924316e-01	5.686274766921997070e-01	5.803921818733215332e-01	6.000000238418579102e-01	5.960784554481506348e-01	5.843137502670288086e-01	5.882353186607360840e-01	5.882353186607360840e-01	5.921568870544433594e-01	5.882353186607360840e-01	6.000000238418579102e-01	6.000000238418579102e-01	5.686274766921997070e-01	5.568627715110778809e-01	5.647059082984924316e-01	5.803921818733215332e-01	5.333333611488342285e-01	3.725490272045135498e-01	3.764705955982208252e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.058823823928833008e-01	5.019608139991760254e-01	5.019608139991760254e-01	4.980392158031463623e-01	4.823529422283172607e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.549019634723663330e-01	4.274509847164154053e-01	4.117647111415863037e-01


==> Cifra_figuretem/100/originaldataBlue1.0.txt <==
9.411764740943908691e-01	9.254902005195617676e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.294117689132690430e-01	9.294117689132690430e-01	8.588235378265380859e-01	8.901960849761962891e-01	9.215686321258544922e-01	9.137254953384399414e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.294117689132690430e-01
9.568627476692199707e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.019607901573181152e-01	8.666666746139526367e-01	8.431372642517089844e-01	8.352941274642944336e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.235294222831726074e-01	7.254902124404907227e-01	8.313725590705871582e-01	8.901960849761962891e-01	9.098039269447326660e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.411764740943908691e-01
9.490196108818054199e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.019607901573181152e-01	8.117647171020507812e-01	7.411764860153198242e-01	7.098039388656616211e-01	7.058823704719543457e-01	7.137255072593688965e-01	7.058823704719543457e-01	6.980392336845397949e-01	6.941176652908325195e-01	6.901960968971252441e-01	6.431372761726379395e-01	6.470588445663452148e-01	6.627451181411743164e-01	7.058823704719543457e-01	8.078431487083435059e-01	9.137254953384399414e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01
9.529411792755126953e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01	8.705882430076599121e-01	7.176470756530761719e-01	6.549019813537597656e-01	6.313725709915161133e-01	6.470588445663452148e-01	6.666666865348815918e-01	6.862745285034179688e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.137255072593688965e-01	7.098039388656616211e-01	6.549019813537597656e-01	5.215686559677124023e-01	4.196078479290008545e-01	4.117647111415863037e-01	5.058823823928833008e-01	7.529411911964416504e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01
9.450980424880981445e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	8.941176533699035645e-01	6.588235497474670410e-01	6.431372761726379395e-01	6.313725709915161133e-01	4.862745106220245361e-01	3.764705955982208252e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.725490272045135498e-01	3.725490272045135498e-01	4.901960790157318115e-01	4.862745106220245361e-01	3.254902064800262451e-01	2.666666805744171143e-01	2.784313857555389404e-01	3.176470696926116943e-01	4.745098054409027100e-01	8.078431487083435059e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.333333373069763184e-01
9.450980424880981445e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.294117689132690430e-01	6.901960968971252441e-01	6.117647290229797363e-01	6.784313917160034180e-01	4.980392158031463623e-01	3.568627536296844482e-01	2.705882489681243896e-01	2.313725501298904419e-01	2.156862765550613403e-01	2.078431397676467896e-01	2.000000029802322388e-01	1.764705926179885864e-01	4.117647111415863037e-01	3.607843220233917236e-01	2.862745225429534912e-01	2.823529541492462158e-01	2.980392277240753174e-01	3.490196168422698975e-01	3.921568691730499268e-01	6.117647290229797363e-01	8.941176533699035645e-01	9.137254953384399414e-01	9.333333373069763184e-01
9.490196108818054199e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.529411792755126953e-01	7.764706015586853027e-01	5.176470875740051270e-01	7.098039388656616211e-01	5.568627715110778809e-01	3.882353007793426514e-01	2.901960909366607666e-01	2.274509817361831665e-01	2.078431397676467896e-01	1.960784345865249634e-01	1.803921610116958618e-01	1.686274558305740356e-01	1.921568661928176880e-01	4.352941215038299561e-01	2.941176593303680420e-01	2.901960909366607666e-01	3.215686380863189697e-01	3.411764800548553467e-01	4.352941215038299561e-01	5.176470875740051270e-01	5.764706134796142578e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.901960849761962891e-01
9.411764740943908691e-01	9.294117689132690430e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.333333373069763184e-01	8.705882430076599121e-01	7.960784435272216797e-01	5.058823823928833008e-01	6.039215922355651855e-01	6.666666865348815918e-01	4.470588266849517822e-01	3.254902064800262451e-01	2.549019753932952881e-01	2.039215713739395142e-01	1.843137294054031372e-01	1.764705926179885864e-01	1.607843190431594849e-01	1.372549086809158325e-01	2.549019753932952881e-01	4.274509847164154053e-01	2.745098173618316650e-01	3.333333432674407959e-01	4.000000059604644775e-01	4.627451002597808838e-01	6.196078658103942871e-01	7.137255072593688965e-01	6.549019813537597656e-01	7.450980544090270996e-01	8.745098114013671875e-01	8.980392217636108398e-01
9.372549057006835938e-01	9.254902005195617676e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.137254953384399414e-01	7.960784435272216797e-01	5.137255191802978516e-01	4.392156898975372314e-01	7.019608020782470703e-01	5.411764979362487793e-01	3.686274588108062744e-01	2.705882489681243896e-01	2.196078449487686157e-01	1.921568661928176880e-01	1.764705926179885864e-01	1.607843190431594849e-01	1.529411822557449341e-01	1.254902034997940063e-01	3.647058904170989990e-01	4.078431427478790283e-01	3.137255012989044189e-01	4.470588266849517822e-01	5.803921818733215332e-01	6.313725709915161133e-01	7.803921699523925781e-01	6.980392336845397949e-01	7.019608020782470703e-01	8.745098114013671875e-01	9.294117689132690430e-01	8.352941274642944336e-01
9.450980424880981445e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.176470637321472168e-01	6.509804129600524902e-01	3.686274588108062744e-01	5.960784554481506348e-01	6.705882549285888672e-01	4.509803950786590576e-01	3.176470696926116943e-01	2.274509817361831665e-01	1.921568661928176880e-01	1.725490242242813110e-01	1.607843190431594849e-01	1.529411822557449341e-01	1.450980454683303833e-01	1.411764770746231079e-01	4.705882370471954346e-01	4.196078479290008545e-01	4.823529422283172607e-01	6.549019813537597656e-01	7.803921699523925781e-01	6.431372761726379395e-01	6.470588445663452148e-01	7.764706015586853027e-01	8.980392217636108398e-01	8.431372642517089844e-01	8.000000119209289551e-01	7.215686440467834473e-01
9.490196108818054199e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.529411792755126953e-01	9.529411792755126953e-01	7.803921699523925781e-01	3.058823645114898682e-01	3.098039329051971436e-01	6.156862974166870117e-01	4.823529422283172607e-01	3.294117748737335205e-01	2.705882489681243896e-01	2.156862765550613403e-01	1.960784345865249634e-01	1.921568661928176880e-01	1.764705926179885864e-01	1.647058874368667603e-01	1.529411822557449341e-01	2.117647081613540649e-01	5.058823823928833008e-01	6.039215922355651855e-01	8.705882430076599121e-01	8.313725590705871582e-01	6.392157077789306641e-01	6.509804129600524902e-01	8.470588326454162598e-01	9.568627476692199707e-01	8.941176533699035645e-01	6.901960968971252441e-01	6.784313917160034180e-01	6.823529601097106934e-01
9.450980424880981445e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.450980424880981445e-01	9.294117689132690430e-01	7.529411911964416504e-01	5.647059082984924316e-01	4.470588266849517822e-01	4.117647111415863037e-01	3.882353007793426514e-01	2.705882489681243896e-01	2.117647081613540649e-01	2.156862765550613403e-01	2.196078449487686157e-01	2.078431397676467896e-01	1.921568661928176880e-01	1.803921610116958618e-01	1.686274558305740356e-01	1.372549086809158325e-01	3.254902064800262451e-01	4.235294163227081299e-01	5.725490450859069824e-01	7.490196228027343750e-01	7.137255072593688965e-01	7.529411911964416504e-01	8.862745165824890137e-01	9.372549057006835938e-01	8.392156958580017090e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.941176652908325195e-01	6.588235497474670410e-01
9.490196108818054199e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.019607901573181152e-01	7.176470756530761719e-01	5.764706134796142578e-01	5.921568870544433594e-01	6.078431606292724609e-01	5.882353186607360840e-01	5.921568870544433594e-01	6.039215922355651855e-01	6.000000238418579102e-01	5.960784554481506348e-01	5.607843399047851562e-01	4.980392158031463623e-01	4.156862795352935791e-01	3.568627536296844482e-01	2.980392277240753174e-01	2.784313857555389404e-01	5.568627715110778809e-01	3.333333432674407959e-01	3.019607961177825928e-01	5.568627715110778809e-01	7.490196228027343750e-01	8.901960849761962891e-01	7.725490331649780273e-01	7.333333492279052734e-01	6.431372761726379395e-01	5.882353186607360840e-01	5.921568870544433594e-01	5.019608139991760254e-01	5.529412031173706055e-01
9.490196108818054199e-01	9.294117689132690430e-01	8.431372642517089844e-01	6.705882549285888672e-01	5.843137502670288086e-01	6.000000238418579102e-01	6.117647290229797363e-01	6.274510025978088379e-01	6.745098233222961426e-01	7.490196228027343750e-01	8.392156958580017090e-01	9.058823585510253906e-01	9.372549057006835938e-01	9.294117689132690430e-01	9.019607901573181152e-01	8.470588326454162598e-01	7.803921699523925781e-01	6.980392336845397949e-01	6.431372761726379395e-01	7.294117808341979980e-01	5.019608139991760254e-01	5.529412031173706055e-01	8.470588326454162598e-01	9.058823585510253906e-01	8.039215803146362305e-01	6.352941393852233887e-01	6.039215922355651855e-01	5.725490450859069824e-01	5.372549295425415039e-01	5.137255191802978516e-01	2.627451121807098389e-01	4.392156898975372314e-01
9.490196108818054199e-01	8.313725590705871582e-01	6.313725709915161133e-01	5.764706134796142578e-01	6.078431606292724609e-01	6.274510025978088379e-01	6.784313917160034180e-01	7.686274647712707520e-01	8.666666746139526367e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.137254953384399414e-01	8.666666746139526367e-01	8.196078538894653320e-01	7.843137383460998535e-01	7.568627595901489258e-01	7.176470756530761719e-01	6.705882549285888672e-01	6.705882549285888672e-01	7.333333492279052734e-01	7.647058963775634766e-01	8.470588326454162598e-01	8.666666746139526367e-01	7.529411911964416504e-01	6.470588445663452148e-01	5.843137502670288086e-01	5.568627715110778809e-01	5.294117927551269531e-01	5.058823823928833008e-01	4.941176474094390869e-01	3.176470696926116943e-01	4.274509847164154053e-01
8.705882430076599121e-01	6.313725709915161133e-01	5.764706134796142578e-01	6.196078658103942871e-01	6.784313917160034180e-01	7.647058963775634766e-01	8.549019694328308105e-01	9.137254953384399414e-01	9.019607901573181152e-01	8.588235378265380859e-01	8.117647171020507812e-01	7.607843279838562012e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.215686440467834473e-01	6.980392336845397949e-01	6.470588445663452148e-01	6.313725709915161133e-01	7.098039388656616211e-01	8.392156958580017090e-01	8.470588326454162598e-01	7.921568751335144043e-01	6.823529601097106934e-01	6.078431606292724609e-01	5.725490450859069824e-01	5.411764979362487793e-01	5.137255191802978516e-01	5.058823823928833008e-01	4.862745106220245361e-01	4.431372582912445068e-01	3.921568691730499268e-01	5.019608139991760254e-01
6.980392336845397949e-01	5.607843399047851562e-01	6.549019813537597656e-01	7.607843279838562012e-01	8.431372642517089844e-01	8.901960849761962891e-01	8.666666746139526367e-01	8.117647171020507812e-01	7.607843279838562012e-01	7.137255072593688965e-01	6.823529601097106934e-01	6.823529601097106934e-01	7.176470756530761719e-01	7.215686440467834473e-01	6.862745285034179688e-01	6.313725709915161133e-01	6.509804129600524902e-01	7.058823704719543457e-01	7.647058963775634766e-01	8.666666746139526367e-01	7.176470756530761719e-01	6.196078658103942871e-01	5.843137502670288086e-01	5.529412031173706055e-01	5.294117927551269531e-01	5.137255191802978516e-01	5.019608139991760254e-01	4.823529422283172607e-01	4.352941215038299561e-01	4.039215743541717529e-01	4.823529422283172607e-01	5.686274766921997070e-01
5.843137502670288086e-01	5.372549295425415039e-01	7.137255072593688965e-01	8.352941274642944336e-01	8.352941274642944336e-01	7.882353067398071289e-01	7.333333492279052734e-01	6.980392336845397949e-01	6.745098233222961426e-01	6.666666865348815918e-01	7.098039388656616211e-01	7.450980544090270996e-01	7.098039388656616211e-01	6.627451181411743164e-01	6.156862974166870117e-01	6.627451181411743164e-01	7.490196228027343750e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.450980544090270996e-01	6.000000238418579102e-01	5.529412031173706055e-01	5.372549295425415039e-01	5.176470875740051270e-01	5.176470875740051270e-01	5.019608139991760254e-01	4.666666686534881592e-01	4.470588266849517822e-01	3.843137323856353760e-01	3.725490272045135498e-01	5.333333611488342285e-01	6.313725709915161133e-01
5.647059082984924316e-01	4.941176474094390869e-01	6.627451181411743164e-01	7.921568751335144043e-01	6.784313917160034180e-01	6.470588445663452148e-01	6.627451181411743164e-01	6.745098233222961426e-01	6.901960968971252441e-01	7.568627595901489258e-01	7.764706015586853027e-01	6.941176652908325195e-01	6.431372761726379395e-01	6.352941393852233887e-01	6.862745285034179688e-01	7.647058963775634766e-01	8.588235378265380859e-01	7.960784435272216797e-01	4.627451002597808838e-01	4.039215743541717529e-01	5.647059082984924316e-01	5.176470875740051270e-01	5.098039507865905762e-01	5.215686559677124023e-01	4.980392158031463623e-01	4.549019634723663330e-01	4.352941215038299561e-01	4.313725531101226807e-01	3.529411852359771729e-01	3.137255012989044189e-01	6.078431606292724609e-01	7.725490331649780273e-01
5.843137502670288086e-01	4.862745106220245361e-01	2.588235437870025635e-01	4.666666686534881592e-01	5.098039507865905762e-01	5.803921818733215332e-01	5.960784554481506348e-01	6.627451181411743164e-01	6.901960968971252441e-01	6.705882549285888672e-01	5.803921818733215332e-01	5.019608139991760254e-01	5.098039507865905762e-01	5.098039507865905762e-01	6.784313917160034180e-01	7.333333492279052734e-01	8.823529481887817383e-01	6.039215922355651855e-01	1.647058874368667603e-01	1.294117718935012817e-01	4.509803950786590576e-01	5.215686559677124023e-01	5.215686559677124023e-01	4.784313738346099854e-01	4.470588266849517822e-01	4.313725531101226807e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.000000059604644775e-01	3.215686380863189697e-01	5.450980663299560547e-01	7.450980544090270996e-01
6.352941393852233887e-01	5.568627715110778809e-01	1.058823540806770325e-01	2.313725501298904419e-01	2.352941185235977173e-01	1.372549086809158325e-01	2.235294133424758911e-01	5.921568870544433594e-01	6.470588445663452148e-01	6.039215922355651855e-01	5.058823823928833008e-01	3.764705955982208252e-01	4.392156898975372314e-01	3.764705955982208252e-01	6.039215922355651855e-01	6.705882549285888672e-01	7.254902124404907227e-01	3.647058904170989990e-01	2.431372553110122681e-01	1.333333402872085571e-01	3.294117748737335205e-01	4.862745106220245361e-01	4.588235318660736084e-01	4.392156898975372314e-01	4.274509847164154053e-01	4.196078479290008545e-01	4.313725531101226807e-01	5.098039507865905762e-01	3.803921639919281006e-01	2.392156869173049927e-01	4.901960790157318115e-01	7.647058963775634766e-01
5.725490450859069824e-01	6.470588445663452148e-01	2.627451121807098389e-01	1.215686276555061340e-01	9.411764889955520630e-02	4.705882444977760315e-02	4.156862795352935791e-01	5.725490450859069824e-01	6.274510025978088379e-01	5.372549295425415039e-01	4.274509847164154053e-01	4.470588266849517822e-01	4.980392158031463623e-01	5.803921818733215332e-01	7.019608020782470703e-01	6.470588445663452148e-01	5.607843399047851562e-01	3.215686380863189697e-01	4.313725531101226807e-01	1.607843190431594849e-01	2.705882489681243896e-01	4.431372582912445068e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.117647111415863037e-01	4.392156898975372314e-01	5.137255191802978516e-01	4.196078479290008545e-01	1.686274558305740356e-01	1.058823540806770325e-01	5.529412031173706055e-01	9.098039269447326660e-01
4.392156898975372314e-01	5.294117927551269531e-01	5.215686559677124023e-01	2.196078449487686157e-01	2.352941185235977173e-01	4.666666686534881592e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.980392336845397949e-01	6.705882549285888672e-01	6.745098233222961426e-01	7.254902124404907227e-01	7.686274647712707520e-01	7.882353067398071289e-01	6.313725709915161133e-01	5.803921818733215332e-01	4.156862795352935791e-01	3.098039329051971436e-01	4.000000059604644775e-01	2.235294133424758911e-01	2.549019753932952881e-01	4.313725531101226807e-01	4.156862795352935791e-01	4.078431427478790283e-01	4.588235318660736084e-01	5.058823823928833008e-01	3.960784375667572021e-01	3.647058904170989990e-01	4.901960790157318115e-01	6.549019813537597656e-01	8.823529481887817383e-01	9.450980424880981445e-01
3.686274588108062744e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.509803950786590576e-01	5.215686559677124023e-01	5.568627715110778809e-01	6.039215922355651855e-01	6.509804129600524902e-01	6.588235497474670410e-01	6.470588445663452148e-01	6.156862974166870117e-01	5.764706134796142578e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.058823823928833008e-01	5.294117927551269531e-01	3.098039329051971436e-01	2.392156869173049927e-01	4.352941215038299561e-01	4.470588266849517822e-01	2.431372553110122681e-01	4.196078479290008545e-01	4.235294163227081299e-01	4.823529422283172607e-01	4.823529422283172607e-01	3.686274588108062744e-01	4.235294163227081299e-01	6.549019813537597656e-01	8.627451062202453613e-01	9.372549057006835938e-01	9.450980424880981445e-01	9.333333373069763184e-01
2.549019753932952881e-01	1.803921610116958618e-01	2.156862765550613403e-01	2.431372553110122681e-01	3.215686380863189697e-01	4.313725531101226807e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.549019634723663330e-01	4.313725531101226807e-01	4.117647111415863037e-01	4.078431427478790283e-01	4.431372582912445068e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.823529422283172607e-01	2.509804069995880127e-01	3.490196168422698975e-01	5.058823823928833008e-01	3.647058904170989990e-01	2.666666805744171143e-01	4.431372582912445068e-01	4.823529422283172607e-01	4.313725531101226807e-01	3.607843220233917236e-01	4.823529422283172607e-01	7.176470756530761719e-01	8.901960849761962891e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01
3.647058904170989990e-01	1.647058874368667603e-01	2.980392277240753174e-01	2.901960909366607666e-01	2.352941185235977173e-01	2.823529541492462158e-01	3.372549116611480713e-01	3.803921639919281006e-01	4.196078479290008545e-01	4.235294163227081299e-01	4.117647111415863037e-01	4.196078479290008545e-01	4.549019634723663330e-01	4.745098054409027100e-01	4.862745106220245361e-01	4.313725531101226807e-01	1.960784345865249634e-01	4.549019634723663330e-01	4.549019634723663330e-01	2.823529541492462158e-01	3.058823645114898682e-01	4.627451002597808838e-01	3.843137323856353760e-01	3.764705955982208252e-01	5.490196347236633301e-01	7.764706015586853027e-01	9.137254953384399414e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01
5.764706134796142578e-01	3.803921639919281006e-01	2.745098173618316650e-01	2.862745225429534912e-01	2.823529541492462158e-01	1.137254908680915833e-01	7.843137532472610474e-02	1.490196138620376587e-01	3.411764800548553467e-01	4.078431427478790283e-01	2.862745225429534912e-01	3.411764800548553467e-01	3.490196168422698975e-01	4.078431427478790283e-01	4.823529422283172607e-01	3.803921639919281006e-01	1.098039224743843079e-01	3.098039329051971436e-01	5.058823823928833008e-01	3.960784375667572021e-01	2.588235437870025635e-01	3.607843220233917236e-01	4.274509847164154053e-01	6.313725709915161133e-01	8.274509906768798828e-01	9.254902005195617676e-01	9.450980424880981445e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.294117689132690430e-01	9.294117689132690430e-01
7.333333492279052734e-01	5.568627715110778809e-01	4.705882370471954346e-01	3.176470696926116943e-01	2.196078449487686157e-01	1.137254908680915833e-01	6.666667014360427856e-02	7.450980693101882935e-02	3.176470696926116943e-01	3.725490272045135498e-01	1.294117718935012817e-01	2.000000029802322388e-01	1.921568661928176880e-01	3.529411852359771729e-01	4.784313738346099854e-01	3.333333432674407959e-01	7.450980693101882935e-02	3.333333432674407959e-01	4.666666686534881592e-01	4.156862795352935791e-01	2.941176593303680420e-01	4.980392158031463623e-01	7.137255072593688965e-01	8.627451062202453613e-01	9.254902005195617676e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.254902005195617676e-01
8.745098114013671875e-01	6.509804129600524902e-01	5.098039507865905762e-01	4.666666686534881592e-01	4.392156898975372314e-01	4.235294163227081299e-01	4.705882370471954346e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.901960790157318115e-01	3.294117748737335205e-01	3.176470696926116943e-01	3.529411852359771729e-01	4.980392158031463623e-01	5.686274766921997070e-01	3.607843220233917236e-01	8.235294371843338013e-02	3.803921639919281006e-01	4.078431427478790283e-01	3.607843220233917236e-01	5.215686559677124023e-01	7.607843279838562012e-01	8.862745165824890137e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.294117689132690430e-01
9.254902005195617676e-01	7.921568751335144043e-01	5.607843399047851562e-01	4.156862795352935791e-01	3.803921639919281006e-01	3.803921639919281006e-01	4.313725531101226807e-01	4.117647111415863037e-01	4.274509847164154053e-01	5.803921818733215332e-01	5.529412031173706055e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.764706134796142578e-01	4.862745106220245361e-01	2.392156869173049927e-01	4.313725605607032776e-02	3.019607961177825928e-01	4.156862795352935791e-01	4.627451002597808838e-01	7.843137383460998535e-01	8.941176533699035645e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.294117689132690430e-01
9.450980424880981445e-01	8.901960849761962891e-01	7.843137383460998535e-01	6.117647290229797363e-01	4.352941215038299561e-01	3.254902064800262451e-01	2.745098173618316650e-01	2.509804069995880127e-01	2.627451121807098389e-01	2.980392277240753174e-01	2.941176593303680420e-01	2.941176593303680420e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.431372553110122681e-01	1.568627506494522095e-01	8.235294371843338013e-02	1.450980454683303833e-01	4.313725531101226807e-01	7.843137383460998535e-01	9.098039269447326660e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01
9.450980424880981445e-01	9.254902005195617676e-01	9.019607901573181152e-01	8.549019694328308105e-01	7.764706015586853027e-01	6.549019813537597656e-01	5.411764979362487793e-01	4.470588266849517822e-01	3.803921639919281006e-01	3.294117748737335205e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.784313857555389404e-01	2.980392277240753174e-01	3.529411852359771729e-01	4.431372582912445068e-01	5.333333611488342285e-01	6.196078658103942871e-01	8.117647171020507812e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01


==> Cifra_figuretem/100/originaldataBlue2.0.txt <==
6.588235497474670410e-01	6.666666865348815918e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.549019813537597656e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.823529601097106934e-01	6.862745285034179688e-01	6.862745285034179688e-01	6.941176652908325195e-01	6.941176652908325195e-01	6.745098233222961426e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.352941393852233887e-01	6.235294342041015625e-01	6.156862974166870117e-01	6.117647290229797363e-01	5.960784554481506348e-01	5.725490450859069824e-01	5.411764979362487793e-01	5.333333611488342285e-01	5.529412031173706055e-01	6.039215922355651855e-01	6.313725709915161133e-01	6.392157077789306641e-01	6.352941393852233887e-01
6.901960968971252441e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.470588445663452148e-01	6.666666865348815918e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.862745285034179688e-01	6.980392336845397949e-01	6.823529601097106934e-01	6.666666865348815918e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.313725709915161133e-01	6.196078658103942871e-01	5.921568870544433594e-01	5.647059082984924316e-01	5.725490450859069824e-01	6.274510025978088379e-01	6.666666865348815918e-01	6.862745285034179688e-01	6.745098233222961426e-01
6.823529601097106934e-01	6.784313917160034180e-01	6.627451181411743164e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.352941393852233887e-01	6.352941393852233887e-01	6.431372761726379395e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.666666865348815918e-01	6.862745285034179688e-01	6.862745285034179688e-01	6.705882549285888672e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.274510025978088379e-01	6.000000238418579102e-01	5.725490450859069824e-01	5.764706134796142578e-01	6.039215922355651855e-01	6.313725709915161133e-01	6.627451181411743164e-01	6.784313917160034180e-01	6.627451181411743164e-01
6.705882549285888672e-01	6.627451181411743164e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.392157077789306641e-01	6.431372761726379395e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.549019813537597656e-01	6.705882549285888672e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.352941393852233887e-01	4.901960790157318115e-01	4.588235318660736084e-01	4.156862795352935791e-01	4.000000059604644775e-01	5.372549295425415039e-01	6.392157077789306641e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.274510025978088379e-01
6.627451181411743164e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.313725709915161133e-01	6.352941393852233887e-01	6.431372761726379395e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.549019813537597656e-01	6.588235497474670410e-01	6.627451181411743164e-01	6.627451181411743164e-01	6.470588445663452148e-01	6.313725709915161133e-01	6.196078658103942871e-01	6.156862974166870117e-01	4.627451002597808838e-01	2.941176593303680420e-01	3.725490272045135498e-01	3.137255012989044189e-01	2.235294133424758911e-01	3.215686380863189697e-01	5.215686559677124023e-01	6.235294342041015625e-01	6.000000238418579102e-01	5.647059082984924316e-01
6.549019813537597656e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.509804129600524902e-01	6.392157077789306641e-01	6.274510025978088379e-01	6.313725709915161133e-01	6.352941393852233887e-01	6.392157077789306641e-01	6.313725709915161133e-01	6.235294342041015625e-01	6.156862974166870117e-01	6.078431606292724609e-01	5.960784554481506348e-01	5.803921818733215332e-01	5.607843399047851562e-01	5.568627715110778809e-01	4.392156898975372314e-01	2.392156869173049927e-01	3.019607961177825928e-01	3.803921639919281006e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.745098173618316650e-01	3.568627536296844482e-01	4.784313738346099854e-01	5.294117927551269531e-01	5.176470875740051270e-01
6.549019813537597656e-01	6.549019813537597656e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.196078658103942871e-01	6.000000238418579102e-01	5.921568870544433594e-01	6.039215922355651855e-01	5.960784554481506348e-01	5.764706134796142578e-01	5.647059082984924316e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.450980663299560547e-01	5.333333611488342285e-01	5.215686559677124023e-01	5.294117927551269531e-01	3.058823645114898682e-01	1.803921610116958618e-01	2.823529541492462158e-01	3.215686380863189697e-01	2.274509817361831665e-01	3.019607961177825928e-01	2.666666805744171143e-01	4.196078479290008545e-01	5.019608139991760254e-01	4.941176474094390869e-01	4.745098054409027100e-01
6.431372761726379395e-01	6.352941393852233887e-01	6.274510025978088379e-01	6.078431606292724609e-01	5.960784554481506348e-01	5.882353186607360840e-01	5.803921818733215332e-01	5.686274766921997070e-01	5.647059082984924316e-01	5.647059082984924316e-01	5.529412031173706055e-01	5.568627715110778809e-01	5.607843399047851562e-01	5.568627715110778809e-01	5.450980663299560547e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.333333611488342285e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.137255191802978516e-01	2.549019753932952881e-01	2.039215713739395142e-01	1.921568661928176880e-01	2.313725501298904419e-01	2.588235437870025635e-01	2.705882489681243896e-01	3.058823645114898682e-01	5.490196347236633301e-01	5.372549295425415039e-01	4.705882370471954346e-01	4.352941215038299561e-01
5.686274766921997070e-01	5.568627715110778809e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.411764979362487793e-01	5.450980663299560547e-01	5.529412031173706055e-01	5.568627715110778809e-01	5.490196347236633301e-01	5.450980663299560547e-01	5.372549295425415039e-01	5.411764979362487793e-01	5.450980663299560547e-01	5.411764979362487793e-01	5.411764979362487793e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.215686559677124023e-01	5.254902243614196777e-01	4.196078479290008545e-01	2.313725501298904419e-01	2.901960909366607666e-01	2.000000029802322388e-01	1.529411822557449341e-01	2.980392277240753174e-01	3.137255012989044189e-01	4.549019634723663330e-01	5.686274766921997070e-01	5.176470875740051270e-01	4.705882370471954346e-01	4.352941215038299561e-01
5.294117927551269531e-01	5.333333611488342285e-01	5.411764979362487793e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.333333611488342285e-01	5.372549295425415039e-01	5.529412031173706055e-01	5.411764979362487793e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.254902243614196777e-01	5.176470875740051270e-01	5.098039507865905762e-01	5.254902243614196777e-01	5.333333611488342285e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.372549295425415039e-01	3.803921639919281006e-01	1.921568661928176880e-01	2.823529541492462158e-01	3.529411852359771729e-01	2.274509817361831665e-01	2.039215713739395142e-01	3.098039329051971436e-01	3.058823645114898682e-01	5.450980663299560547e-01	5.607843399047851562e-01	5.372549295425415039e-01	4.980392158031463623e-01	4.705882370471954346e-01
5.294117927551269531e-01	5.254902243614196777e-01	5.411764979362487793e-01	5.490196347236633301e-01	5.372549295425415039e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.568627715110778809e-01	5.490196347236633301e-01	5.333333611488342285e-01	5.098039507865905762e-01	5.019608139991760254e-01	5.137255191802978516e-01	5.019608139991760254e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.294117927551269531e-01	3.725490272045135498e-01	1.725490242242813110e-01	1.921568661928176880e-01	3.058823645114898682e-01	3.686274588108062744e-01	2.980392277240753174e-01	2.627451121807098389e-01	2.745098173618316650e-01	1.882352977991104126e-01	5.098039507865905762e-01	5.607843399047851562e-01	5.411764979362487793e-01	5.254902243614196777e-01	5.058823823928833008e-01
5.529412031173706055e-01	5.411764979362487793e-01	5.411764979362487793e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.450980663299560547e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.294117927551269531e-01	5.215686559677124023e-01	3.333333432674407959e-01	1.843137294054031372e-01	2.431372553110122681e-01	3.450980484485626221e-01	3.254902064800262451e-01	2.784313857555389404e-01	3.333333432674407959e-01	2.862745225429534912e-01	2.117647081613540649e-01	1.647058874368667603e-01	5.019608139991760254e-01	5.490196347236633301e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.294117927551269531e-01
5.568627715110778809e-01	5.450980663299560547e-01	5.411764979362487793e-01	5.333333611488342285e-01	5.490196347236633301e-01	5.254902243614196777e-01	5.294117927551269531e-01	5.372549295425415039e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.254902243614196777e-01	5.294117927551269531e-01	5.372549295425415039e-01	5.215686559677124023e-01	3.647058904170989990e-01	1.686274558305740356e-01	2.039215713739395142e-01	2.745098173618316650e-01	3.176470696926116943e-01	3.490196168422698975e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.215686380863189697e-01	3.725490272045135498e-01	3.803921639919281006e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.176470875740051270e-01	5.254902243614196777e-01	5.254902243614196777e-01
5.411764979362487793e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.294117927551269531e-01	5.294117927551269531e-01	5.333333611488342285e-01	5.294117927551269531e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.294117927551269531e-01	5.333333611488342285e-01	4.980392158031463623e-01	3.294117748737335205e-01	1.725490242242813110e-01	1.843137294054031372e-01	2.078431397676467896e-01	2.117647081613540649e-01	2.235294133424758911e-01	2.666666805744171143e-01	3.568627536296844482e-01	3.294117748737335205e-01	4.941176474094390869e-01	6.431372761726379395e-01	5.411764979362487793e-01	5.098039507865905762e-01	4.980392158031463623e-01	4.980392158031463623e-01	5.058823823928833008e-01	5.019608139991760254e-01
5.176470875740051270e-01	5.333333611488342285e-01	5.411764979362487793e-01	5.372549295425415039e-01	5.333333611488342285e-01	5.372549295425415039e-01	5.254902243614196777e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.294117927551269531e-01	5.137255191802978516e-01	5.137255191802978516e-01	5.333333611488342285e-01	4.980392158031463623e-01	3.137255012989044189e-01	1.882352977991104126e-01	1.725490242242813110e-01	2.000000029802322388e-01	2.039215713739395142e-01	2.039215713739395142e-01	1.764705926179885864e-01	2.392156869173049927e-01	3.176470696926116943e-01	4.352941215038299561e-01	6.431372761726379395e-01	6.156862974166870117e-01	5.254902243614196777e-01	5.019608139991760254e-01	4.941176474094390869e-01	4.941176474094390869e-01	4.980392158031463623e-01	5.019608139991760254e-01
5.215686559677124023e-01	5.333333611488342285e-01	5.450980663299560547e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.137255191802978516e-01	5.254902243614196777e-01	5.372549295425415039e-01	3.686274588108062744e-01	1.960784345865249634e-01	1.803921610116958618e-01	1.647058874368667603e-01	1.490196138620376587e-01	1.686274558305740356e-01	1.686274558305740356e-01	1.568627506494522095e-01	2.470588237047195435e-01	4.000000059604644775e-01	6.117647290229797363e-01	6.117647290229797363e-01	5.450980663299560547e-01	5.607843399047851562e-01	5.294117927551269531e-01	5.098039507865905762e-01	4.980392158031463623e-01	4.941176474094390869e-01	5.058823823928833008e-01
5.254902243614196777e-01	5.294117927551269531e-01	5.450980663299560547e-01	5.294117927551269531e-01	5.333333611488342285e-01	5.333333611488342285e-01	5.294117927551269531e-01	5.215686559677124023e-01	5.176470875740051270e-01	5.176470875740051270e-01	5.254902243614196777e-01	5.294117927551269531e-01	4.901960790157318115e-01	2.862745225429534912e-01	1.803921610116958618e-01	1.647058874368667603e-01	1.372549086809158325e-01	1.176470592617988586e-01	1.215686276555061340e-01	1.176470592617988586e-01	1.725490242242813110e-01	4.117647111415863037e-01	6.235294342041015625e-01	5.803921818733215332e-01	5.294117927551269531e-01	6.156862974166870117e-01	6.274510025978088379e-01	5.921568870544433594e-01	5.686274766921997070e-01	5.490196347236633301e-01	5.215686559677124023e-01	5.176470875740051270e-01
5.215686559677124023e-01	5.215686559677124023e-01	5.333333611488342285e-01	5.294117927551269531e-01	5.333333611488342285e-01	5.294117927551269531e-01	5.176470875740051270e-01	5.137255191802978516e-01	5.215686559677124023e-01	5.215686559677124023e-01	4.823529422283172607e-01	3.686274588108062744e-01	2.862745225429534912e-01	2.000000029802322388e-01	1.372549086809158325e-01	1.098039224743843079e-01	9.803921729326248169e-02	1.254902034997940063e-01	2.117647081613540649e-01	3.764705955982208252e-01	4.588235318660736084e-01	6.117647290229797363e-01	6.117647290229797363e-01	5.098039507865905762e-01	5.647059082984924316e-01	7.137255072593688965e-01	6.862745285034179688e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.117647290229797363e-01	5.607843399047851562e-01	5.333333611488342285e-01
5.215686559677124023e-01	5.176470875740051270e-01	5.254902243614196777e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.176470875740051270e-01	5.098039507865905762e-01	5.137255191802978516e-01	5.137255191802978516e-01	4.470588266849517822e-01	2.549019753932952881e-01	1.176470592617988586e-01	8.627451211214065552e-02	8.235294371843338013e-02	1.294117718935012817e-01	1.607843190431594849e-01	2.117647081613540649e-01	4.705882370471954346e-01	6.274510025978088379e-01	6.784313917160034180e-01	6.039215922355651855e-01	5.333333611488342285e-01	5.098039507865905762e-01	4.901960790157318115e-01	5.607843399047851562e-01	7.372549176216125488e-01	7.137255072593688965e-01	6.862745285034179688e-01	6.627451181411743164e-01	6.313725709915161133e-01	5.764706134796142578e-01	5.333333611488342285e-01
5.215686559677124023e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.137255191802978516e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.294117927551269531e-01	4.078431427478790283e-01	1.921568661928176880e-01	7.058823853731155396e-02	1.137254908680915833e-01	1.647058874368667603e-01	1.803921610116958618e-01	3.607843220233917236e-01	4.039215743541717529e-01	3.803921639919281006e-01	4.784313738346099854e-01	5.450980663299560547e-01	4.901960790157318115e-01	4.313725531101226807e-01	4.784313738346099854e-01	5.058823823928833008e-01	5.019608139991760254e-01	4.980392158031463623e-01	6.862745285034179688e-01	7.176470756530761719e-01	6.941176652908325195e-01	6.705882549285888672e-01	6.274510025978088379e-01	5.647059082984924316e-01	5.176470875740051270e-01
5.215686559677124023e-01	5.137255191802978516e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.137255191802978516e-01	5.215686559677124023e-01	5.254902243614196777e-01	4.078431427478790283e-01	1.647058874368667603e-01	1.176470592617988586e-01	3.098039329051971436e-01	4.431372582912445068e-01	4.784313738346099854e-01	4.745098054409027100e-01	5.254902243614196777e-01	5.215686559677124023e-01	5.019608139991760254e-01	2.980392277240753174e-01	3.764705955982208252e-01	4.039215743541717529e-01	2.666666805744171143e-01	4.980392158031463623e-01	5.137255191802978516e-01	5.176470875740051270e-01	4.745098054409027100e-01	6.156862974166870117e-01	7.058823704719543457e-01	6.588235497474670410e-01	6.431372761726379395e-01	5.921568870544433594e-01	5.372549295425415039e-01	5.019608139991760254e-01
5.215686559677124023e-01	5.058823823928833008e-01	5.137255191802978516e-01	5.215686559677124023e-01	5.294117927551269531e-01	5.294117927551269531e-01	3.490196168422698975e-01	8.627451211214065552e-02	1.372549086809158325e-01	4.235294163227081299e-01	5.254902243614196777e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.137255191802978516e-01	5.176470875740051270e-01	5.176470875740051270e-01	5.254902243614196777e-01	4.156862795352935791e-01	4.823529422283172607e-01	5.294117927551269531e-01	3.725490272045135498e-01	4.509803950786590576e-01	5.372549295425415039e-01	5.294117927551269531e-01	4.666666686534881592e-01	5.647059082984924316e-01	7.058823704719543457e-01	6.666666865348815918e-01	6.470588445663452148e-01	6.078431606292724609e-01	5.529412031173706055e-01	5.372549295425415039e-01
5.215686559677124023e-01	5.137255191802978516e-01	5.294117927551269531e-01	5.333333611488342285e-01	5.019608139991760254e-01	3.372549116611480713e-01	1.019607856869697571e-01	1.333333402872085571e-01	4.235294163227081299e-01	5.333333611488342285e-01	5.137255191802978516e-01	5.019608139991760254e-01	5.019608139991760254e-01	5.098039507865905762e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.176470875740051270e-01	4.745098054409027100e-01	4.980392158031463623e-01	5.294117927551269531e-01	4.627451002597808838e-01	3.450980484485626221e-01	4.745098054409027100e-01	4.823529422283172607e-01	3.960784375667572021e-01	5.176470875740051270e-01	7.960784435272216797e-01	7.568627595901489258e-01	6.784313917160034180e-01	5.725490450859069824e-01	4.745098054409027100e-01	4.588235318660736084e-01
5.333333611488342285e-01	5.294117927551269531e-01	5.372549295425415039e-01	5.215686559677124023e-01	3.647058904170989990e-01	2.156862765550613403e-01	1.490196138620376587e-01	4.156862795352935791e-01	4.941176474094390869e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.666666686534881592e-01	4.588235318660736084e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.392156898975372314e-01	4.549019634723663330e-01	4.549019634723663330e-01	4.470588266849517822e-01	3.568627536296844482e-01	3.450980484485626221e-01	4.352941215038299561e-01	4.274509847164154053e-01	4.156862795352935791e-01	8.078431487083435059e-01	8.196078538894653320e-01	7.294117808341979980e-01	4.823529422283172607e-01	3.411764800548553467e-01	3.176470696926116943e-01
5.372549295425415039e-01	5.333333611488342285e-01	5.333333611488342285e-01	3.803921639919281006e-01	2.705882489681243896e-01	2.666666805744171143e-01	1.019607856869697571e-01	2.313725501298904419e-01	3.647058904170989990e-01	4.274509847164154053e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.274509847164154053e-01	4.117647111415863037e-01	4.392156898975372314e-01	4.588235318660736084e-01	4.392156898975372314e-01	4.352941215038299561e-01	4.549019634723663330e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.019607961177825928e-01	3.882353007793426514e-01	4.392156898975372314e-01	3.529411852359771729e-01	7.372549176216125488e-01	9.725490212440490723e-01	8.745098114013671875e-01	7.647058963775634766e-01	7.058823704719543457e-01	6.156862974166870117e-01
5.294117927551269531e-01	5.254902243614196777e-01	5.019608139991760254e-01	3.019607961177825928e-01	1.803921610116958618e-01	1.333333402872085571e-01	1.372549086809158325e-01	1.450980454683303833e-01	2.196078449487686157e-01	3.843137323856353760e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.627451002597808838e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.549019634723663330e-01	4.156862795352935791e-01	4.627451002597808838e-01	4.196078479290008545e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.372549116611480713e-01	3.725490272045135498e-01	3.450980484485626221e-01	6.196078658103942871e-01	9.803921580314636230e-01	9.647058844566345215e-01	9.450980424880981445e-01	9.686274528503417969e-01	9.607843160629272461e-01
5.137255191802978516e-01	5.137255191802978516e-01	5.176470875740051270e-01	3.843137323856353760e-01	2.156862765550613403e-01	1.803921610116958618e-01	2.352941185235977173e-01	2.274509817361831665e-01	2.039215713739395142e-01	2.980392277240753174e-01	4.156862795352935791e-01	4.470588266849517822e-01	4.784313738346099854e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.941176474094390869e-01	4.235294163227081299e-01	3.450980484485626221e-01	4.392156898975372314e-01	4.509803950786590576e-01	4.274509847164154053e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.725490272045135498e-01	3.843137323856353760e-01	4.980392158031463623e-01	8.941176533699035645e-01	9.411764740943908691e-01	8.862745165824890137e-01	9.019607901573181152e-01	9.058823585510253906e-01
5.098039507865905762e-01	5.098039507865905762e-01	5.137255191802978516e-01	4.823529422283172607e-01	3.529411852359771729e-01	2.509804069995880127e-01	2.549019753932952881e-01	2.509804069995880127e-01	2.196078449487686157e-01	2.549019753932952881e-01	3.529411852359771729e-01	4.039215743541717529e-01	4.509803950786590576e-01	4.549019634723663330e-01	4.431372582912445068e-01	4.470588266849517822e-01	4.666666686534881592e-01	4.039215743541717529e-01	2.980392277240753174e-01	3.176470696926116943e-01	4.000000059604644775e-01	4.666666686534881592e-01	4.352941215038299561e-01	4.509803950786590576e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.313725531101226807e-01	7.058823704719543457e-01	7.647058963775634766e-01	6.980392336845397949e-01	6.745098233222961426e-01	6.588235497474670410e-01
5.137255191802978516e-01	5.176470875740051270e-01	5.137255191802978516e-01	5.058823823928833008e-01	4.666666686534881592e-01	3.960784375667572021e-01	3.372549116611480713e-01	3.137255012989044189e-01	2.666666805744171143e-01	2.549019753932952881e-01	3.098039329051971436e-01	3.529411852359771729e-01	3.960784375667572021e-01	4.117647111415863037e-01	4.078431427478790283e-01	4.274509847164154053e-01	4.313725531101226807e-01	4.274509847164154053e-01	3.764705955982208252e-01	3.490196168422698975e-01	3.960784375667572021e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.705882370471954346e-01	4.901960790157318115e-01	4.901960790157318115e-01	4.313725531101226807e-01	4.941176474094390869e-01	5.254902243614196777e-01	4.745098054409027100e-01	4.509803950786590576e-01	4.509803950786590576e-01
5.176470875740051270e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.058823823928833008e-01	5.019608139991760254e-01	4.980392158031463623e-01	4.431372582912445068e-01	4.000000059604644775e-01	3.490196168422698975e-01	2.862745225429534912e-01	3.058823645114898682e-01	3.450980484485626221e-01	3.529411852359771729e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.117647111415863037e-01	4.078431427478790283e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.352941215038299561e-01	4.588235318660736084e-01	4.745098054409027100e-01	4.901960790157318115e-01	4.549019634723663330e-01	4.039215743541717529e-01	3.568627536296844482e-01	3.019607961177825928e-01	2.823529541492462158e-01	2.901960909366607666e-01
5.215686559677124023e-01	5.137255191802978516e-01	5.137255191802978516e-01	5.176470875740051270e-01	5.176470875740051270e-01	5.176470875740051270e-01	5.098039507865905762e-01	4.745098054409027100e-01	4.274509847164154053e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.882353007793426514e-01	3.647058904170989990e-01	3.843137323856353760e-01	4.117647111415863037e-01	3.764705955982208252e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.078431427478790283e-01	4.274509847164154053e-01	4.509803950786590576e-01	4.666666686534881592e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.000000059604644775e-01	2.196078449487686157e-01	1.725490242242813110e-01	1.803921610116958618e-01	1.960784345865249634e-01
5.137255191802978516e-01	5.098039507865905762e-01	5.019608139991760254e-01	5.058823823928833008e-01	5.176470875740051270e-01	5.137255191802978516e-01	5.098039507865905762e-01	4.980392158031463623e-01	4.823529422283172607e-01	4.470588266849517822e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.117647111415863037e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.490196168422698975e-01	3.725490272045135498e-01	3.725490272045135498e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.960784375667572021e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.235294163227081299e-01	4.352941215038299561e-01	4.588235318660736084e-01	4.784313738346099854e-01	4.431372582912445068e-01	4.078431427478790283e-01	4.235294163227081299e-01	4.588235318660736084e-01	4.941176474094390869e-01


==> Cifra_figuretem/100/originaldataBlue3.0.txt <==
8.666666746139526367e-01	7.803921699523925781e-01	7.333333492279052734e-01	8.000000119209289551e-01	9.294117689132690430e-01	9.215686321258544922e-01	8.470588326454162598e-01	8.588235378265380859e-01	8.823529481887817383e-01	7.529411911964416504e-01	5.333333611488342285e-01	6.862745285034179688e-01	7.529411911964416504e-01	8.196078538894653320e-01	8.352941274642944336e-01	8.470588326454162598e-01	8.196078538894653320e-01	8.784313797950744629e-01	8.509804010391235352e-01	8.392156958580017090e-01	7.607843279838562012e-01	7.568627595901489258e-01	8.196078538894653320e-01	7.764706015586853027e-01	7.450980544090270996e-01	8.196078538894653320e-01	7.647058963775634766e-01	7.019608020782470703e-01	8.549019694328308105e-01	8.784313797950744629e-01	8.235294222831726074e-01	7.921568751335144043e-01
9.137254953384399414e-01	8.431372642517089844e-01	7.843137383460998535e-01	7.882353067398071289e-01	9.215686321258544922e-01	8.705882430076599121e-01	8.431372642517089844e-01	8.156862854957580566e-01	8.117647171020507812e-01	5.294117927551269531e-01	7.450980693101882935e-02	4.274509847164154053e-01	7.803921699523925781e-01	8.509804010391235352e-01	8.078431487083435059e-01	7.686274647712707520e-01	8.235294222831726074e-01	8.509804010391235352e-01	8.196078538894653320e-01	7.921568751335144043e-01	8.156862854957580566e-01	7.568627595901489258e-01	8.000000119209289551e-01	7.529411911964416504e-01	7.254902124404907227e-01	8.980392217636108398e-01	8.156862854957580566e-01	7.725490331649780273e-01	8.823529481887817383e-01	8.627451062202453613e-01	7.843137383460998535e-01	8.235294222831726074e-01
8.745098114013671875e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.666666746139526367e-01	9.137254953384399414e-01	8.196078538894653320e-01	8.313725590705871582e-01	8.627451062202453613e-01	7.529411911964416504e-01	3.803921639919281006e-01	1.176470611244440079e-02	1.607843190431594849e-01	6.941176652908325195e-01	7.490196228027343750e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.647058963775634766e-01	7.921568751335144043e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.568627595901489258e-01	6.901960968971252441e-01	7.058823704719543457e-01	6.980392336845397949e-01	7.215686440467834473e-01	8.352941274642944336e-01	7.764706015586853027e-01	7.019608020782470703e-01	7.450980544090270996e-01	7.607843279838562012e-01	7.725490331649780273e-01	8.431372642517089844e-01
8.588235378265380859e-01	8.313725590705871582e-01	7.803921699523925781e-01	8.980392217636108398e-01	9.019607901573181152e-01	9.019607901573181152e-01	8.784313797950744629e-01	8.431372642517089844e-01	7.764706015586853027e-01	4.901960790157318115e-01	2.666666805744171143e-01	5.098039284348487854e-02	2.745098173618316650e-01	5.843137502670288086e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.313725709915161133e-01	6.705882549285888672e-01	6.745098233222961426e-01	6.705882549285888672e-01	6.313725709915161133e-01	6.000000238418579102e-01	6.627451181411743164e-01	6.509804129600524902e-01	7.254902124404907227e-01	7.215686440467834473e-01	6.235294342041015625e-01	6.196078658103942871e-01	6.274510025978088379e-01	6.117647290229797363e-01	6.901960968971252441e-01	7.960784435272216797e-01
8.549019694328308105e-01	7.607843279838562012e-01	7.803921699523925781e-01	8.705882430076599121e-01	7.960784435272216797e-01	8.509804010391235352e-01	8.862745165824890137e-01	8.000000119209289551e-01	7.764706015586853027e-01	5.803921818733215332e-01	5.725490450859069824e-01	4.392156898975372314e-01	1.843137294054031372e-01	3.607843220233917236e-01	4.705882370471954346e-01	4.980392158031463623e-01	5.686274766921997070e-01	6.156862974166870117e-01	6.784313917160034180e-01	7.019608020782470703e-01	7.411764860153198242e-01	7.176470756530761719e-01	7.215686440467834473e-01	6.862745285034179688e-01	7.058823704719543457e-01	6.274510025978088379e-01	5.568627715110778809e-01	5.647059082984924316e-01	6.431372761726379395e-01	6.784313917160034180e-01	6.509804129600524902e-01	6.745098233222961426e-01
8.274509906768798828e-01	7.921568751335144043e-01	7.764706015586853027e-01	8.823529481887817383e-01	8.078431487083435059e-01	8.705882430076599121e-01	8.745098114013671875e-01	7.803921699523925781e-01	6.705882549285888672e-01	5.529412031173706055e-01	5.490196347236633301e-01	6.156862974166870117e-01	5.686274766921997070e-01	5.686274766921997070e-01	6.117647290229797363e-01	5.803921818733215332e-01	6.352941393852233887e-01	7.058823704719543457e-01	7.686274647712707520e-01	7.960784435272216797e-01	8.196078538894653320e-01	8.039215803146362305e-01	7.647058963775634766e-01	6.941176652908325195e-01	6.078431606292724609e-01	4.588235318660736084e-01	4.117647111415863037e-01	4.588235318660736084e-01	6.313725709915161133e-01	7.647058963775634766e-01	7.568627595901489258e-01	7.215686440467834473e-01
8.039215803146362305e-01	8.196078538894653320e-01	8.470588326454162598e-01	8.980392217636108398e-01	8.274509906768798828e-01	8.431372642517089844e-01	8.352941274642944336e-01	8.705882430076599121e-01	6.313725709915161133e-01	4.352941215038299561e-01	4.352941215038299561e-01	4.862745106220245361e-01	6.588235497474670410e-01	7.843137383460998535e-01	8.156862854957580566e-01	7.529411911964416504e-01	7.411764860153198242e-01	7.647058963775634766e-01	8.078431487083435059e-01	8.392156958580017090e-01	8.000000119209289551e-01	7.764706015586853027e-01	7.372549176216125488e-01	6.745098233222961426e-01	5.450980663299560547e-01	3.333333432674407959e-01	2.549019753932952881e-01	3.725490272045135498e-01	6.313725709915161133e-01	8.196078538894653320e-01	8.117647171020507812e-01	8.039215803146362305e-01
7.882353067398071289e-01	8.196078538894653320e-01	8.470588326454162598e-01	8.666666746139526367e-01	8.588235378265380859e-01	8.745098114013671875e-01	8.274509906768798828e-01	8.431372642517089844e-01	8.000000119209289551e-01	6.352941393852233887e-01	4.156862795352935791e-01	4.156862795352935791e-01	5.882353186607360840e-01	7.137255072593688965e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.490196228027343750e-01	7.882353067398071289e-01	8.627451062202453613e-01	8.666666746139526367e-01	8.039215803146362305e-01	7.333333492279052734e-01	6.901960968971252441e-01	6.627451181411743164e-01	5.647059082984924316e-01	4.117647111415863037e-01	2.862745225429534912e-01	3.764705955982208252e-01	6.862745285034179688e-01	8.313725590705871582e-01	7.921568751335144043e-01	8.156862854957580566e-01
8.235294222831726074e-01	8.392156958580017090e-01	8.274509906768798828e-01	8.117647171020507812e-01	8.705882430076599121e-01	8.274509906768798828e-01	7.921568751335144043e-01	8.431372642517089844e-01	8.705882430076599121e-01	8.078431487083435059e-01	6.431372761726379395e-01	4.549019634723663330e-01	4.941176474094390869e-01	5.529412031173706055e-01	6.313725709915161133e-01	6.627451181411743164e-01	7.529411911964416504e-01	8.509804010391235352e-01	9.019607901573181152e-01	9.058823585510253906e-01	8.980392217636108398e-01	7.843137383460998535e-01	6.980392336845397949e-01	6.901960968971252441e-01	6.078431606292724609e-01	5.098039507865905762e-01	3.372549116611480713e-01	3.803921639919281006e-01	7.098039388656616211e-01	8.549019694328308105e-01	8.117647171020507812e-01	7.843137383460998535e-01
8.313725590705871582e-01	8.156862854957580566e-01	8.745098114013671875e-01	8.901960849761962891e-01	8.549019694328308105e-01	8.039215803146362305e-01	8.196078538894653320e-01	8.274509906768798828e-01	8.352941274642944336e-01	7.647058963775634766e-01	5.333333611488342285e-01	3.568627536296844482e-01	3.058823645114898682e-01	3.294117748737335205e-01	4.862745106220245361e-01	6.588235497474670410e-01	8.196078538894653320e-01	9.019607901573181152e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.372549057006835938e-01	8.784313797950744629e-01	7.450980544090270996e-01	6.980392336845397949e-01	6.392157077789306641e-01	5.568627715110778809e-01	4.392156898975372314e-01	5.254902243614196777e-01	7.803921699523925781e-01	8.039215803146362305e-01	7.725490331649780273e-01	7.921568751335144043e-01
8.313725590705871582e-01	8.039215803146362305e-01	8.470588326454162598e-01	8.666666746139526367e-01	8.470588326454162598e-01	8.470588326454162598e-01	8.745098114013671875e-01	8.235294222831726074e-01	8.313725590705871582e-01	7.294117808341979980e-01	4.627451002597808838e-01	2.235294133424758911e-01	1.294117718935012817e-01	1.882352977991104126e-01	4.039215743541717529e-01	7.019608020782470703e-01	8.509804010391235352e-01	8.627451062202453613e-01	8.941176533699035645e-01	9.137254953384399414e-01	9.333333373069763184e-01	9.215686321258544922e-01	8.196078538894653320e-01	7.176470756530761719e-01	6.470588445663452148e-01	5.450980663299560547e-01	5.176470875740051270e-01	6.980392336845397949e-01	8.274509906768798828e-01	8.039215803146362305e-01	7.647058963775634766e-01	7.921568751335144043e-01
8.392156958580017090e-01	8.117647171020507812e-01	8.627451062202453613e-01	8.745098114013671875e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.549019694328308105e-01	8.078431487083435059e-01	8.274509906768798828e-01	7.647058963775634766e-01	5.803921818733215332e-01	2.941176593303680420e-01	9.411764889955520630e-02	1.254902034997940063e-01	4.039215743541717529e-01	7.294117808341979980e-01	7.882353067398071289e-01	7.490196228027343750e-01	8.078431487083435059e-01	8.627451062202453613e-01	9.176470637321472168e-01	9.333333373069763184e-01	8.549019694328308105e-01	7.372549176216125488e-01	6.431372761726379395e-01	6.000000238418579102e-01	5.764706134796142578e-01	7.137255072593688965e-01	7.764706015586853027e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.529411911964416504e-01
8.274509906768798828e-01	7.803921699523925781e-01	8.431372642517089844e-01	8.705882430076599121e-01	8.274509906768798828e-01	8.352941274642944336e-01	8.784313797950744629e-01	8.078431487083435059e-01	8.235294222831726074e-01	7.960784435272216797e-01	7.058823704719543457e-01	5.686274766921997070e-01	2.901960909366607666e-01	2.000000029802322388e-01	3.764705955982208252e-01	6.980392336845397949e-01	7.294117808341979980e-01	7.019608020782470703e-01	7.529411911964416504e-01	7.960784435272216797e-01	8.549019694328308105e-01	9.333333373069763184e-01	9.058823585510253906e-01	7.490196228027343750e-01	6.862745285034179688e-01	7.294117808341979980e-01	6.901960968971252441e-01	7.333333492279052734e-01	7.568627595901489258e-01	8.078431487083435059e-01	8.705882430076599121e-01	8.509804010391235352e-01
7.686274647712707520e-01	8.117647171020507812e-01	8.313725590705871582e-01	8.431372642517089844e-01	8.509804010391235352e-01	8.274509906768798828e-01	8.549019694328308105e-01	8.549019694328308105e-01	8.470588326454162598e-01	7.764706015586853027e-01	7.411764860153198242e-01	7.176470756530761719e-01	5.843137502670288086e-01	4.588235318660736084e-01	4.313725531101226807e-01	6.313725709915161133e-01	6.862745285034179688e-01	6.901960968971252441e-01	7.372549176216125488e-01	7.294117808341979980e-01	7.568627595901489258e-01	9.019607901573181152e-01	9.254902005195617676e-01	7.647058963775634766e-01	6.392157077789306641e-01	5.568627715110778809e-01	5.294117927551269531e-01	5.333333611488342285e-01	6.745098233222961426e-01	7.529411911964416504e-01	8.117647171020507812e-01	8.941176533699035645e-01
8.274509906768798828e-01	8.745098114013671875e-01	8.941176533699035645e-01	9.019607901573181152e-01	8.431372642517089844e-01	7.725490331649780273e-01	8.039215803146362305e-01	8.235294222831726074e-01	8.431372642517089844e-01	7.882353067398071289e-01	7.176470756530761719e-01	6.666666865348815918e-01	5.568627715110778809e-01	5.882353186607360840e-01	5.921568870544433594e-01	6.509804129600524902e-01	7.019608020782470703e-01	7.372549176216125488e-01	7.843137383460998535e-01	7.725490331649780273e-01	7.058823704719543457e-01	7.647058963775634766e-01	7.960784435272216797e-01	6.745098233222961426e-01	5.058823823928833008e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.588235437870025635e-01	3.411764800548553467e-01	5.137255191802978516e-01	7.411764860153198242e-01	8.705882430076599121e-01
8.470588326454162598e-01	8.274509906768798828e-01	9.019607901573181152e-01	8.784313797950744629e-01	5.372549295425415039e-01	4.039215743541717529e-01	6.117647290229797363e-01	7.921568751335144043e-01	8.313725590705871582e-01	6.784313917160034180e-01	5.568627715110778809e-01	5.764706134796142578e-01	4.509803950786590576e-01	5.882353186607360840e-01	6.313725709915161133e-01	6.980392336845397949e-01	7.725490331649780273e-01	8.509804010391235352e-01	8.862745165824890137e-01	8.705882430076599121e-01	7.960784435272216797e-01	6.705882549285888672e-01	5.843137502670288086e-01	5.058823823928833008e-01	5.058823823928833008e-01	2.823529541492462158e-01	2.039215713739395142e-01	1.254902034997940063e-01	7.058823853731155396e-02	1.176470592617988586e-01	4.745098054409027100e-01	7.450980544090270996e-01
7.803921699523925781e-01	8.352941274642944336e-01	8.666666746139526367e-01	6.745098233222961426e-01	2.980392277240753174e-01	1.843137294054031372e-01	3.725490272045135498e-01	5.803921818733215332e-01	6.352941393852233887e-01	6.000000238418579102e-01	4.980392158031463623e-01	5.137255191802978516e-01	4.039215743541717529e-01	4.901960790157318115e-01	6.235294342041015625e-01	7.450980544090270996e-01	8.509804010391235352e-01	9.215686321258544922e-01	9.137254953384399414e-01	9.254902005195617676e-01	9.176470637321472168e-01	8.039215803146362305e-01	5.960784554481506348e-01	4.705882370471954346e-01	4.196078479290008545e-01	2.784313857555389404e-01	1.490196138620376587e-01	7.058823853731155396e-02	1.568627543747425079e-02	1.176470611244440079e-02	2.745098173618316650e-01	6.313725709915161133e-01
7.490196228027343750e-01	8.156862854957580566e-01	8.352941274642944336e-01	5.607843399047851562e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.843137323856353760e-01	4.078431427478790283e-01	3.960784375667572021e-01	4.627451002597808838e-01	3.843137323856353760e-01	2.431372553110122681e-01	3.686274588108062744e-01	6.078431606292724609e-01	7.725490331649780273e-01	8.549019694328308105e-01	8.784313797950744629e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.980392217636108398e-01	9.294117689132690430e-01	9.294117689132690430e-01	7.725490331649780273e-01	5.137255191802978516e-01	3.450980484485626221e-01	1.607843190431594849e-01	8.235294371843338013e-02	5.490196123719215393e-02	1.960784383118152618e-02	1.058823540806770325e-01	4.117647111415863037e-01	6.941176652908325195e-01
6.156862974166870117e-01	7.803921699523925781e-01	8.588235378265380859e-01	6.274510025978088379e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.882353007793426514e-01	4.078431427478790283e-01	4.000000059604644775e-01	3.803921639919281006e-01	3.019607961177825928e-01	7.058823853731155396e-02	4.392156898975372314e-01	7.725490331649780273e-01	8.000000119209289551e-01	7.647058963775634766e-01	7.764706015586853027e-01	7.803921699523925781e-01	7.450980544090270996e-01	7.411764860153198242e-01	8.117647171020507812e-01	9.450980424880981445e-01	9.176470637321472168e-01	6.862745285034179688e-01	3.568627536296844482e-01	9.019608050584793091e-02	7.843137532472610474e-02	5.490196123719215393e-02	5.882352963089942932e-02	2.745098173618316650e-01	7.019608020782470703e-01	8.039215803146362305e-01
6.235294342041015625e-01	5.960784554481506348e-01	6.745098233222961426e-01	6.588235497474670410e-01	4.117647111415863037e-01	3.176470696926116943e-01	3.607843220233917236e-01	4.078431427478790283e-01	4.196078479290008545e-01	3.803921639919281006e-01	2.549019753932952881e-01	9.803921729326248169e-02	4.235294163227081299e-01	6.745098233222961426e-01	7.137255072593688965e-01	7.176470756530761719e-01	7.058823704719543457e-01	7.921568751335144043e-01	8.470588326454162598e-01	5.882353186607360840e-01	7.058823704719543457e-01	8.980392217636108398e-01	8.901960849761962891e-01	7.607843279838562012e-01	3.764705955982208252e-01	1.215686276555061340e-01	1.490196138620376587e-01	1.803921610116958618e-01	2.588235437870025635e-01	6.156862974166870117e-01	8.313725590705871582e-01	8.705882430076599121e-01
7.843137383460998535e-01	6.196078658103942871e-01	6.078431606292724609e-01	6.156862974166870117e-01	5.490196347236633301e-01	4.352941215038299561e-01	4.000000059604644775e-01	3.843137323856353760e-01	4.117647111415863037e-01	4.078431427478790283e-01	2.196078449487686157e-01	1.647058874368667603e-01	3.529411852359771729e-01	4.470588266849517822e-01	5.921568870544433594e-01	7.019608020782470703e-01	6.274510025978088379e-01	6.509804129600524902e-01	6.313725709915161133e-01	2.117647081613540649e-01	3.450980484485626221e-01	7.176470756530761719e-01	8.313725590705871582e-01	7.843137383460998535e-01	5.058823823928833008e-01	2.196078449487686157e-01	1.686274558305740356e-01	4.156862795352935791e-01	6.156862974166870117e-01	7.960784435272216797e-01	7.921568751335144043e-01	7.568627595901489258e-01
8.156862854957580566e-01	7.411764860153198242e-01	7.294117808341979980e-01	7.647058963775634766e-01	7.960784435272216797e-01	7.411764860153198242e-01	7.058823704719543457e-01	7.372549176216125488e-01	7.411764860153198242e-01	7.294117808341979980e-01	5.137255191802978516e-01	3.058823645114898682e-01	2.235294133424758911e-01	2.274509817361831665e-01	4.431372582912445068e-01	6.117647290229797363e-01	5.098039507865905762e-01	3.960784375667572021e-01	2.627451121807098389e-01	3.529411926865577698e-02	1.568627506494522095e-01	4.352941215038299561e-01	6.627451181411743164e-01	6.862745285034179688e-01	5.647059082984924316e-01	3.294117748737335205e-01	3.294117748737335205e-01	7.137255072593688965e-01	8.431372642517089844e-01	8.470588326454162598e-01	8.627451062202453613e-01	7.529411911964416504e-01
7.882353067398071289e-01	7.490196228027343750e-01	8.039215803146362305e-01	8.392156958580017090e-01	8.549019694328308105e-01	8.745098114013671875e-01	8.196078538894653320e-01	8.431372642517089844e-01	8.156862854957580566e-01	7.372549176216125488e-01	5.921568870544433594e-01	2.980392277240753174e-01	1.686274558305740356e-01	1.568627506494522095e-01	3.607843220233917236e-01	3.647058904170989990e-01	3.176470696926116943e-01	2.000000029802322388e-01	7.843137532472610474e-02	1.333333402872085571e-01	2.000000029802322388e-01	2.313725501298904419e-01	4.313725531101226807e-01	4.784313738346099854e-01	5.137255191802978516e-01	4.980392158031463623e-01	5.529412031173706055e-01	7.764706015586853027e-01	8.117647171020507812e-01	8.000000119209289551e-01	7.882353067398071289e-01	8.431372642517089844e-01
8.039215803146362305e-01	7.843137383460998535e-01	8.196078538894653320e-01	8.000000119209289551e-01	8.235294222831726074e-01	8.705882430076599121e-01	8.509804010391235352e-01	8.705882430076599121e-01	8.039215803146362305e-01	6.588235497474670410e-01	4.666666686534881592e-01	2.274509817361831665e-01	1.490196138620376587e-01	1.098039224743843079e-01	1.607843190431594849e-01	1.725490242242813110e-01	2.274509817361831665e-01	2.117647081613540649e-01	2.000000029802322388e-01	3.647058904170989990e-01	5.176470875740051270e-01	4.431372582912445068e-01	4.078431427478790283e-01	4.392156898975372314e-01	4.470588266849517822e-01	5.450980663299560547e-01	7.176470756530761719e-01	8.509804010391235352e-01	8.156862854957580566e-01	8.313725590705871582e-01	8.196078538894653320e-01	8.196078538894653320e-01
8.117647171020507812e-01	8.431372642517089844e-01	8.235294222831726074e-01	7.843137383460998535e-01	8.313725590705871582e-01	8.509804010391235352e-01	7.607843279838562012e-01	8.078431487083435059e-01	7.098039388656616211e-01	5.529412031173706055e-01	3.803921639919281006e-01	2.392156869173049927e-01	1.098039224743843079e-01	1.058823540806770325e-01	7.843137532472610474e-02	2.000000029802322388e-01	3.254902064800262451e-01	3.607843220233917236e-01	3.882353007793426514e-01	4.156862795352935791e-01	6.039215922355651855e-01	5.647059082984924316e-01	5.019608139991760254e-01	5.137255191802978516e-01	4.705882370471954346e-01	5.019608139991760254e-01	7.607843279838562012e-01	8.392156958580017090e-01	8.000000119209289551e-01	7.921568751335144043e-01	8.392156958580017090e-01	8.235294222831726074e-01
8.156862854957580566e-01	7.921568751335144043e-01	8.588235378265380859e-01	8.235294222831726074e-01	8.470588326454162598e-01	8.078431487083435059e-01	8.509804010391235352e-01	8.431372642517089844e-01	6.705882549285888672e-01	4.313725531101226807e-01	3.529411852359771729e-01	2.745098173618316650e-01	1.725490242242813110e-01	1.568627506494522095e-01	1.215686276555061340e-01	1.843137294054031372e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.254902064800262451e-01	2.745098173618316650e-01	3.490196168422698975e-01	3.490196168422698975e-01	4.941176474094390869e-01	5.725490450859069824e-01	5.372549295425415039e-01	5.176470875740051270e-01	8.078431487083435059e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.313725590705871582e-01	8.941176533699035645e-01	8.745098114013671875e-01
8.392156958580017090e-01	8.235294222831726074e-01	8.745098114013671875e-01	8.352941274642944336e-01	8.039215803146362305e-01	8.862745165824890137e-01	9.254902005195617676e-01	8.274509906768798828e-01	6.705882549285888672e-01	4.431372582912445068e-01	4.117647111415863037e-01	3.411764800548553467e-01	3.647058904170989990e-01	2.862745225429534912e-01	1.960784345865249634e-01	1.176470592617988586e-01	2.078431397676467896e-01	2.235294133424758911e-01	1.607843190431594849e-01	1.490196138620376587e-01	1.686274558305740356e-01	2.784313857555389404e-01	4.745098054409027100e-01	6.039215922355651855e-01	6.823529601097106934e-01	6.313725709915161133e-01	8.117647171020507812e-01	8.509804010391235352e-01	8.196078538894653320e-01	8.274509906768798828e-01	8.000000119209289551e-01	7.843137383460998535e-01
8.274509906768798828e-01	8.078431487083435059e-01	8.705882430076599121e-01	8.156862854957580566e-01	7.803921699523925781e-01	9.098039269447326660e-01	9.137254953384399414e-01	7.725490331649780273e-01	7.411764860153198242e-01	5.764706134796142578e-01	4.941176474094390869e-01	4.000000059604644775e-01	5.019608139991760254e-01	4.000000059604644775e-01	2.392156869173049927e-01	1.725490242242813110e-01	2.039215713739395142e-01	1.882352977991104126e-01	1.176470592617988586e-01	9.803921729326248169e-02	1.607843190431594849e-01	2.901960909366607666e-01	4.588235318660736084e-01	6.588235497474670410e-01	7.960784435272216797e-01	6.901960968971252441e-01	7.607843279838562012e-01	8.313725590705871582e-01	7.843137383460998535e-01	8.509804010391235352e-01	8.156862854957580566e-01	7.764706015586853027e-01
8.941176533699035645e-01	8.000000119209289551e-01	8.588235378265380859e-01	8.313725590705871582e-01	8.352941274642944336e-01	8.745098114013671875e-01	8.431372642517089844e-01	8.745098114013671875e-01	8.823529481887817383e-01	7.176470756530761719e-01	5.803921818733215332e-01	5.098039507865905762e-01	6.156862974166870117e-01	5.568627715110778809e-01	3.019607961177825928e-01	1.490196138620376587e-01	1.254902034997940063e-01	1.019607856869697571e-01	1.058823540806770325e-01	2.745098061859607697e-02	7.843137532472610474e-02	1.725490242242813110e-01	2.745098173618316650e-01	6.784313917160034180e-01	8.470588326454162598e-01	7.215686440467834473e-01	6.745098233222961426e-01	8.823529481887817383e-01	9.137254953384399414e-01	8.705882430076599121e-01	8.156862854957580566e-01	8.274509906768798828e-01
8.588235378265380859e-01	8.431372642517089844e-01	8.549019694328308105e-01	8.196078538894653320e-01	9.176470637321472168e-01	9.019607901573181152e-01	8.627451062202453613e-01	8.666666746139526367e-01	7.882353067398071289e-01	6.980392336845397949e-01	6.352941393852233887e-01	6.000000238418579102e-01	6.549019813537597656e-01	6.470588445663452148e-01	3.607843220233917236e-01	1.882352977991104126e-01	1.372549086809158325e-01	1.098039224743843079e-01	1.137254908680915833e-01	1.294117718935012817e-01	1.803921610116958618e-01	3.254902064800262451e-01	2.549019753932952881e-01	4.313725531101226807e-01	7.372549176216125488e-01	7.686274647712707520e-01	6.627451181411743164e-01	7.882353067398071289e-01	8.862745165824890137e-01	7.686274647712707520e-01	8.078431487083435059e-01	8.039215803146362305e-01
7.294117808341979980e-01	6.313725709915161133e-01	6.627451181411743164e-01	7.333333492279052734e-01	7.607843279838562012e-01	8.313725590705871582e-01	7.960784435272216797e-01	8.156862854957580566e-01	7.568627595901489258e-01	7.058823704719543457e-01	6.823529601097106934e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.156862974166870117e-01	5.254902243614196777e-01	6.117647290229797363e-01	4.784313738346099854e-01	4.509803950786590576e-01	5.450980663299560547e-01	6.549019813537597656e-01	6.862745285034179688e-01	7.647058963775634766e-01	7.019608020782470703e-01	4.980392158031463623e-01	4.549019634723663330e-01	6.627451181411743164e-01	6.784313917160034180e-01	6.941176652908325195e-01	8.274509906768798828e-01	8.156862854957580566e-01	8.313725590705871582e-01	7.843137383460998535e-01
6.745098233222961426e-01	5.019608139991760254e-01	4.901960790157318115e-01	4.627451002597808838e-01	5.215686559677124023e-01	7.215686440467834473e-01	7.686274647712707520e-01	8.235294222831726074e-01	8.627451062202453613e-01	7.058823704719543457e-01	5.254902243614196777e-01	5.686274766921997070e-01	6.549019813537597656e-01	7.019608020782470703e-01	7.843137383460998535e-01	8.392156958580017090e-01	8.196078538894653320e-01	7.960784435272216797e-01	8.431372642517089844e-01	9.176470637321472168e-01	8.549019694328308105e-01	9.098039269447326660e-01	8.784313797950744629e-01	8.039215803146362305e-01	5.568627715110778809e-01	5.764706134796142578e-01	6.980392336845397949e-01	7.647058963775634766e-01	8.078431487083435059e-01	7.607843279838562012e-01	7.803921699523925781e-01	8.078431487083435059e-01


==> Cifra_figuretem/100/originaldataBlue4.0.txt <==
4.784313738346099854e-01	3.725490272045135498e-01	3.333333432674407959e-01	2.784313857555389404e-01	3.725490272045135498e-01	5.725490450859069824e-01	5.019608139991760254e-01	4.000000059604644775e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.627451002597808838e-01	3.843137323856353760e-01	3.019607961177825928e-01	3.215686380863189697e-01	3.333333432674407959e-01	2.980392277240753174e-01	2.941176593303680420e-01	3.568627536296844482e-01	5.450980663299560547e-01	6.313725709915161133e-01	6.000000238418579102e-01	4.823529422283172607e-01	3.725490272045135498e-01	3.058823645114898682e-01	2.862745225429534912e-01	3.568627536296844482e-01	3.921568691730499268e-01	4.588235318660736084e-01	5.058823823928833008e-01	3.764705955982208252e-01	3.803921639919281006e-01	4.745098054409027100e-01
4.078431427478790283e-01	3.647058904170989990e-01	3.568627536296844482e-01	3.058823645114898682e-01	3.568627536296844482e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.392156898975372314e-01	4.666666686534881592e-01	3.882353007793426514e-01	4.627451002597808838e-01	3.568627536296844482e-01	2.823529541492462158e-01	3.019607961177825928e-01	2.823529541492462158e-01	3.137255012989044189e-01	3.058823645114898682e-01	3.607843220233917236e-01	5.568627715110778809e-01	5.333333611488342285e-01	4.549019634723663330e-01	3.568627536296844482e-01	3.098039329051971436e-01	2.784313857555389404e-01	2.705882489681243896e-01	3.176470696926116943e-01	3.647058904170989990e-01	4.627451002597808838e-01	5.058823823928833008e-01	4.431372582912445068e-01	4.196078479290008545e-01	4.784313738346099854e-01
3.725490272045135498e-01	3.137255012989044189e-01	3.647058904170989990e-01	3.803921639919281006e-01	3.882353007793426514e-01	4.000000059604644775e-01	3.686274588108062744e-01	4.039215743541717529e-01	4.313725531101226807e-01	3.803921639919281006e-01	4.313725531101226807e-01	3.019607961177825928e-01	3.294117748737335205e-01	3.372549116611480713e-01	2.980392277240753174e-01	3.098039329051971436e-01	2.941176593303680420e-01	3.137255012989044189e-01	3.921568691730499268e-01	3.568627536296844482e-01	3.254902064800262451e-01	2.980392277240753174e-01	2.980392277240753174e-01	2.705882489681243896e-01	2.784313857555389404e-01	3.254902064800262451e-01	3.803921639919281006e-01	4.156862795352935791e-01	4.941176474094390869e-01	5.058823823928833008e-01	4.941176474094390869e-01	5.450980663299560547e-01
3.215686380863189697e-01	2.627451121807098389e-01	3.882353007793426514e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.039215743541717529e-01	3.215686380863189697e-01	3.529411852359771729e-01	4.274509847164154053e-01	5.294117927551269531e-01	4.745098054409027100e-01	3.019607961177825928e-01	3.529411852359771729e-01	3.294117748737335205e-01	3.019607961177825928e-01	2.901960909366607666e-01	2.509804069995880127e-01	2.392156869173049927e-01	2.509804069995880127e-01	2.980392277240753174e-01	3.490196168422698975e-01	3.019607961177825928e-01	3.450980484485626221e-01	2.901960909366607666e-01	3.372549116611480713e-01	4.705882370471954346e-01	4.784313738346099854e-01	3.843137323856353760e-01	4.980392158031463623e-01	5.921568870544433594e-01	5.843137502670288086e-01	6.117647290229797363e-01
3.098039329051971436e-01	2.980392277240753174e-01	4.352941215038299561e-01	5.058823823928833008e-01	4.196078479290008545e-01	3.647058904170989990e-01	2.745098173618316650e-01	4.235294163227081299e-01	5.568627715110778809e-01	6.352941393852233887e-01	4.627451002597808838e-01	3.490196168422698975e-01	4.235294163227081299e-01	2.941176593303680420e-01	2.901960909366607666e-01	2.784313857555389404e-01	2.313725501298904419e-01	2.156862765550613403e-01	2.509804069995880127e-01	3.058823645114898682e-01	3.333333432674407959e-01	2.941176593303680420e-01	3.450980484485626221e-01	3.607843220233917236e-01	4.156862795352935791e-01	5.333333611488342285e-01	5.137255191802978516e-01	3.529411852359771729e-01	4.549019634723663330e-01	6.588235497474670410e-01	6.352941393852233887e-01	5.686274766921997070e-01
3.568627536296844482e-01	3.490196168422698975e-01	4.117647111415863037e-01	5.882353186607360840e-01	5.764706134796142578e-01	5.333333611488342285e-01	4.313725531101226807e-01	4.941176474094390869e-01	6.784313917160034180e-01	7.333333492279052734e-01	4.313725531101226807e-01	4.313725531101226807e-01	5.764706134796142578e-01	3.686274588108062744e-01	3.254902064800262451e-01	2.941176593303680420e-01	2.627451121807098389e-01	2.313725501298904419e-01	2.627451121807098389e-01	3.098039329051971436e-01	2.941176593303680420e-01	3.647058904170989990e-01	3.725490272045135498e-01	5.058823823928833008e-01	5.411764979362487793e-01	5.529412031173706055e-01	5.098039507865905762e-01	4.039215743541717529e-01	5.215686559677124023e-01	6.745098233222961426e-01	5.960784554481506348e-01	4.156862795352935791e-01
4.470588266849517822e-01	4.196078479290008545e-01	3.843137323856353760e-01	6.078431606292724609e-01	7.058823704719543457e-01	5.529412031173706055e-01	5.215686559677124023e-01	4.705882370471954346e-01	5.294117927551269531e-01	6.352941393852233887e-01	5.725490450859069824e-01	6.313725709915161133e-01	6.156862974166870117e-01	4.313725531101226807e-01	3.333333432674407959e-01	3.058823645114898682e-01	3.137255012989044189e-01	3.058823645114898682e-01	3.725490272045135498e-01	3.607843220233917236e-01	2.431372553110122681e-01	3.490196168422698975e-01	4.823529422283172607e-01	5.686274766921997070e-01	5.960784554481506348e-01	6.078431606292724609e-01	5.333333611488342285e-01	4.784313738346099854e-01	5.843137502670288086e-01	6.549019813537597656e-01	5.098039507865905762e-01	3.607843220233917236e-01
4.784313738346099854e-01	4.549019634723663330e-01	4.156862795352935791e-01	5.921568870544433594e-01	6.705882549285888672e-01	5.490196347236633301e-01	5.764706134796142578e-01	4.862745106220245361e-01	3.725490272045135498e-01	4.980392158031463623e-01	6.509804129600524902e-01	6.235294342041015625e-01	5.058823823928833008e-01	4.392156898975372314e-01	3.333333432674407959e-01	3.098039329051971436e-01	3.686274588108062744e-01	4.000000059604644775e-01	4.627451002597808838e-01	3.647058904170989990e-01	2.117647081613540649e-01	3.294117748737335205e-01	5.176470875740051270e-01	4.941176474094390869e-01	5.568627715110778809e-01	5.764706134796142578e-01	5.333333611488342285e-01	4.627451002597808838e-01	5.764706134796142578e-01	5.921568870544433594e-01	4.235294163227081299e-01	4.039215743541717529e-01
4.039215743541717529e-01	3.764705955982208252e-01	4.000000059604644775e-01	6.000000238418579102e-01	6.549019813537597656e-01	5.686274766921997070e-01	5.490196347236633301e-01	3.607843220233917236e-01	3.686274588108062744e-01	5.215686559677124023e-01	5.490196347236633301e-01	4.666666686534881592e-01	3.882353007793426514e-01	4.470588266849517822e-01	4.392156898975372314e-01	3.215686380863189697e-01	3.450980484485626221e-01	3.882353007793426514e-01	3.882353007793426514e-01	3.607843220233917236e-01	2.862745225429534912e-01	4.392156898975372314e-01	4.078431427478790283e-01	3.647058904170989990e-01	4.000000059604644775e-01	4.588235318660736084e-01	5.098039507865905762e-01	4.000000059604644775e-01	5.372549295425415039e-01	5.098039507865905762e-01	3.529411852359771729e-01	3.764705955982208252e-01
4.000000059604644775e-01	4.039215743541717529e-01	4.000000059604644775e-01	5.607843399047851562e-01	6.039215922355651855e-01	4.823529422283172607e-01	5.294117927551269531e-01	3.764705955982208252e-01	4.156862795352935791e-01	4.627451002597808838e-01	3.764705955982208252e-01	3.568627536296844482e-01	3.176470696926116943e-01	3.843137323856353760e-01	4.627451002597808838e-01	3.450980484485626221e-01	3.411764800548553467e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.431372582912445068e-01	3.882353007793426514e-01	5.058823823928833008e-01	3.450980484485626221e-01	2.666666805744171143e-01	2.745098173618316650e-01	3.960784375667572021e-01	5.372549295425415039e-01	3.843137323856353760e-01	4.980392158031463623e-01	5.490196347236633301e-01	4.823529422283172607e-01	3.960784375667572021e-01
4.392156898975372314e-01	4.588235318660736084e-01	4.705882370471954346e-01	5.725490450859069824e-01	5.686274766921997070e-01	4.000000059604644775e-01	4.117647111415863037e-01	4.117647111415863037e-01	4.784313738346099854e-01	4.313725531101226807e-01	2.901960909366607666e-01	2.941176593303680420e-01	2.627451121807098389e-01	2.431372553110122681e-01	3.215686380863189697e-01	3.294117748737335205e-01	3.686274588108062744e-01	5.019608139991760254e-01	4.274509847164154053e-01	4.509803950786590576e-01	3.960784375667572021e-01	4.235294163227081299e-01	3.294117748737335205e-01	2.235294133424758911e-01	3.372549116611480713e-01	4.352941215038299561e-01	4.941176474094390869e-01	4.431372582912445068e-01	4.627451002597808838e-01	5.686274766921997070e-01	6.196078658103942871e-01	4.431372582912445068e-01
3.921568691730499268e-01	3.803921639919281006e-01	4.470588266849517822e-01	5.843137502670288086e-01	4.705882370471954346e-01	3.803921639919281006e-01	3.843137323856353760e-01	4.235294163227081299e-01	4.705882370471954346e-01	3.882353007793426514e-01	3.098039329051971436e-01	3.019607961177825928e-01	2.941176593303680420e-01	3.254902064800262451e-01	3.764705955982208252e-01	3.607843220233917236e-01	3.764705955982208252e-01	4.509803950786590576e-01	2.745098173618316650e-01	3.058823645114898682e-01	2.823529541492462158e-01	2.901960909366607666e-01	3.019607961177825928e-01	2.431372553110122681e-01	3.960784375667572021e-01	4.470588266849517822e-01	4.274509847164154053e-01	5.333333611488342285e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.784313738346099854e-01	3.529411852359771729e-01
3.960784375667572021e-01	2.901960909366607666e-01	4.156862795352935791e-01	6.470588445663452148e-01	4.470588266849517822e-01	4.352941215038299561e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.745098054409027100e-01	4.039215743541717529e-01	3.450980484485626221e-01	3.333333432674407959e-01	3.529411852359771729e-01	4.666666686534881592e-01	4.588235318660736084e-01	3.607843220233917236e-01	3.411764800548553467e-01	3.843137323856353760e-01	2.862745225429534912e-01	2.627451121807098389e-01	2.313725501298904419e-01	2.392156869173049927e-01	2.470588237047195435e-01	2.509804069995880127e-01	4.313725531101226807e-01	5.294117927551269531e-01	4.078431427478790283e-01	4.705882370471954346e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.607843220233917236e-01	2.941176593303680420e-01
4.509803950786590576e-01	2.980392277240753174e-01	3.843137323856353760e-01	6.549019813537597656e-01	5.137255191802978516e-01	4.627451002597808838e-01	4.784313738346099854e-01	5.019608139991760254e-01	4.901960790157318115e-01	4.352941215038299561e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.921568691730499268e-01	5.215686559677124023e-01	4.117647111415863037e-01	3.019607961177825928e-01	2.784313857555389404e-01	3.137255012989044189e-01	3.176470696926116943e-01	3.333333432674407959e-01	2.823529541492462158e-01	2.627451121807098389e-01	2.392156869173049927e-01	2.941176593303680420e-01	4.392156898975372314e-01	5.254902243614196777e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.215686380863189697e-01	3.294117748737335205e-01	3.254902064800262451e-01	2.862745225429534912e-01
3.686274588108062744e-01	3.098039329051971436e-01	3.725490272045135498e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.843137502670288086e-01	5.568627715110778809e-01	4.901960790157318115e-01	4.627451002597808838e-01	4.117647111415863037e-01	3.490196168422698975e-01	3.803921639919281006e-01	3.960784375667572021e-01	4.549019634723663330e-01	3.254902064800262451e-01	2.784313857555389404e-01	2.823529541492462158e-01	2.941176593303680420e-01	2.823529541492462158e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.764705955982208252e-01	3.333333432674407959e-01	3.215686380863189697e-01	3.490196168422698975e-01	3.882353007793426514e-01	3.686274588108062744e-01	2.941176593303680420e-01	2.627451121807098389e-01	2.901960909366607666e-01	2.823529541492462158e-01	2.549019753932952881e-01
3.490196168422698975e-01	3.411764800548553467e-01	4.039215743541717529e-01	3.960784375667572021e-01	4.823529422283172607e-01	8.235294222831726074e-01	6.745098233222961426e-01	4.627451002597808838e-01	4.313725531101226807e-01	3.372549116611480713e-01	3.019607961177825928e-01	3.529411852359771729e-01	3.294117748737335205e-01	3.921568691730499268e-01	3.294117748737335205e-01	3.098039329051971436e-01	3.137255012989044189e-01	2.941176593303680420e-01	2.784313857555389404e-01	3.176470696926116943e-01	2.862745225429534912e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.647058904170989990e-01	2.313725501298904419e-01	2.627451121807098389e-01	2.901960909366607666e-01	2.588235437870025635e-01	2.470588237047195435e-01
4.274509847164154053e-01	4.078431427478790283e-01	4.078431427478790283e-01	3.607843220233917236e-01	4.313725531101226807e-01	8.588235378265380859e-01	8.588235378265380859e-01	6.156862974166870117e-01	4.470588266849517822e-01	3.450980484485626221e-01	3.215686380863189697e-01	3.215686380863189697e-01	2.941176593303680420e-01	3.450980484485626221e-01	3.058823645114898682e-01	3.215686380863189697e-01	3.215686380863189697e-01	3.019607961177825928e-01	3.372549116611480713e-01	3.137255012989044189e-01	2.862745225429534912e-01	3.215686380863189697e-01	3.058823645114898682e-01	3.372549116611480713e-01	4.196078479290008545e-01	4.470588266849517822e-01	4.235294163227081299e-01	2.509804069995880127e-01	3.215686380863189697e-01	3.372549116611480713e-01	2.705882489681243896e-01	2.549019753932952881e-01
4.117647111415863037e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.294117748737335205e-01	4.431372582912445068e-01	8.509804010391235352e-01	8.588235378265380859e-01	7.019608020782470703e-01	4.901960790157318115e-01	3.686274588108062744e-01	3.372549116611480713e-01	4.078431427478790283e-01	4.117647111415863037e-01	3.372549116611480713e-01	3.098039329051971436e-01	2.980392277240753174e-01	3.058823645114898682e-01	3.372549116611480713e-01	3.764705955982208252e-01	4.235294163227081299e-01	4.470588266849517822e-01	4.117647111415863037e-01	2.862745225429534912e-01	3.019607961177825928e-01	4.470588266849517822e-01	5.882353186607360840e-01	4.431372582912445068e-01	2.901960909366607666e-01	3.333333432674407959e-01	3.607843220233917236e-01	2.705882489681243896e-01	2.352941185235977173e-01
3.686274588108062744e-01	3.137255012989044189e-01	3.058823645114898682e-01	3.411764800548553467e-01	4.980392158031463623e-01	8.588235378265380859e-01	8.196078538894653320e-01	7.176470756530761719e-01	5.215686559677124023e-01	3.411764800548553467e-01	3.098039329051971436e-01	4.117647111415863037e-01	4.901960790157318115e-01	3.764705955982208252e-01	3.098039329051971436e-01	2.901960909366607666e-01	3.607843220233917236e-01	4.352941215038299561e-01	3.529411852359771729e-01	3.882353007793426514e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.784313738346099854e-01	5.490196347236633301e-01	4.549019634723663330e-01	3.176470696926116943e-01	3.372549116611480713e-01	3.607843220233917236e-01	2.745098173618316650e-01	2.352941185235977173e-01
3.372549116611480713e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.921568691730499268e-01	5.607843399047851562e-01	8.823529481887817383e-01	8.078431487083435059e-01	7.215686440467834473e-01	5.450980663299560547e-01	3.137255012989044189e-01	2.862745225429534912e-01	3.411764800548553467e-01	3.803921639919281006e-01	3.411764800548553467e-01	2.862745225429534912e-01	2.941176593303680420e-01	4.000000059604644775e-01	4.862745106220245361e-01	3.843137323856353760e-01	4.117647111415863037e-01	5.215686559677124023e-01	5.372549295425415039e-01	5.058823823928833008e-01	5.254902243614196777e-01	4.862745106220245361e-01	4.156862795352935791e-01	3.921568691730499268e-01	3.529411852359771729e-01	4.470588266849517822e-01	4.392156898975372314e-01	3.450980484485626221e-01	3.450980484485626221e-01
3.529411852359771729e-01	4.039215743541717529e-01	3.960784375667572021e-01	4.313725531101226807e-01	6.196078658103942871e-01	9.098039269447326660e-01	7.882353067398071289e-01	7.019608020782470703e-01	5.411764979362487793e-01	3.294117748737335205e-01	2.784313857555389404e-01	3.058823645114898682e-01	2.980392277240753174e-01	3.058823645114898682e-01	3.098039329051971436e-01	3.254902064800262451e-01	4.039215743541717529e-01	4.784313738346099854e-01	5.137255191802978516e-01	5.647059082984924316e-01	5.372549295425415039e-01	4.470588266849517822e-01	4.156862795352935791e-01	4.392156898975372314e-01	4.862745106220245361e-01	3.803921639919281006e-01	4.274509847164154053e-01	4.352941215038299561e-01	3.921568691730499268e-01	3.215686380863189697e-01	3.411764800548553467e-01	4.352941215038299561e-01
4.745098054409027100e-01	4.705882370471954346e-01	4.156862795352935791e-01	3.764705955982208252e-01	5.803921818733215332e-01	9.058823585510253906e-01	7.686274647712707520e-01	6.823529601097106934e-01	5.098039507865905762e-01	3.450980484485626221e-01	2.705882489681243896e-01	2.745098173618316650e-01	3.137255012989044189e-01	3.137255012989044189e-01	3.725490272045135498e-01	5.019608139991760254e-01	6.117647290229797363e-01	5.647059082984924316e-01	4.901960790157318115e-01	4.156862795352935791e-01	4.313725531101226807e-01	3.921568691730499268e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.372549116611480713e-01	3.019607961177825928e-01	4.274509847164154053e-01	3.921568691730499268e-01	2.823529541492462158e-01	2.470588237047195435e-01	2.588235437870025635e-01	2.549019753932952881e-01
5.176470875740051270e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.039215743541717529e-01	5.764706134796142578e-01	9.137254953384399414e-01	7.843137383460998535e-01	6.705882549285888672e-01	5.137255191802978516e-01	3.411764800548553467e-01	2.745098173618316650e-01	2.666666805744171143e-01	2.627451121807098389e-01	2.784313857555389404e-01	3.411764800548553467e-01	3.803921639919281006e-01	4.078431427478790283e-01	4.274509847164154053e-01	4.156862795352935791e-01	3.490196168422698975e-01	4.039215743541717529e-01	3.568627536296844482e-01	3.294117748737335205e-01	3.372549116611480713e-01	2.588235437870025635e-01	2.078431397676467896e-01	2.470588237047195435e-01	2.627451121807098389e-01	2.509804069995880127e-01	2.549019753932952881e-01	2.431372553110122681e-01	2.509804069995880127e-01
4.666666686534881592e-01	4.745098054409027100e-01	4.901960790157318115e-01	4.588235318660736084e-01	6.156862974166870117e-01	9.098039269447326660e-01	7.843137383460998535e-01	6.549019813537597656e-01	5.450980663299560547e-01	3.450980484485626221e-01	2.666666805744171143e-01	2.352941185235977173e-01	2.352941185235977173e-01	2.588235437870025635e-01	2.745098173618316650e-01	2.274509817361831665e-01	2.509804069995880127e-01	3.490196168422698975e-01	2.745098173618316650e-01	3.411764800548553467e-01	4.509803950786590576e-01	3.764705955982208252e-01	4.196078479290008545e-01	3.764705955982208252e-01	2.745098173618316650e-01	2.392156869173049927e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.235294133424758911e-01	2.392156869173049927e-01	2.588235437870025635e-01	3.803921639919281006e-01
5.647059082984924316e-01	5.137255191802978516e-01	4.470588266849517822e-01	4.784313738346099854e-01	6.274510025978088379e-01	9.019607901573181152e-01	7.921568751335144043e-01	6.980392336845397949e-01	5.843137502670288086e-01	3.450980484485626221e-01	2.588235437870025635e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.039215713739395142e-01	1.686274558305740356e-01	1.921568661928176880e-01	2.431372553110122681e-01	2.980392277240753174e-01	3.098039329051971436e-01	4.823529422283172607e-01	5.607843399047851562e-01	4.823529422283172607e-01	4.431372582912445068e-01	2.666666805744171143e-01	2.000000029802322388e-01	2.470588237047195435e-01	2.078431397676467896e-01	2.000000029802322388e-01	1.921568661928176880e-01	3.098039329051971436e-01	3.372549116611480713e-01	3.176470696926116943e-01
6.078431606292724609e-01	4.823529422283172607e-01	3.568627536296844482e-01	4.156862795352935791e-01	5.960784554481506348e-01	8.980392217636108398e-01	8.078431487083435059e-01	7.333333492279052734e-01	5.725490450859069824e-01	3.568627536296844482e-01	2.549019753932952881e-01	1.921568661928176880e-01	1.725490242242813110e-01	1.882352977991104126e-01	1.764705926179885864e-01	2.588235437870025635e-01	4.000000059604644775e-01	4.784313738346099854e-01	5.019608139991760254e-01	5.882353186607360840e-01	5.215686559677124023e-01	5.372549295425415039e-01	5.019608139991760254e-01	3.294117748737335205e-01	2.117647081613540649e-01	1.843137294054031372e-01	1.725490242242813110e-01	1.725490242242813110e-01	1.960784345865249634e-01	2.862745225429534912e-01	2.901960909366607666e-01	2.196078449487686157e-01
5.058823823928833008e-01	4.039215743541717529e-01	3.294117748737335205e-01	3.019607961177825928e-01	4.901960790157318115e-01	8.509804010391235352e-01	8.000000119209289551e-01	6.980392336845397949e-01	5.411764979362487793e-01	3.843137323856353760e-01	2.705882489681243896e-01	1.803921610116958618e-01	1.843137294054031372e-01	2.549019753932952881e-01	2.509804069995880127e-01	2.666666805744171143e-01	3.450980484485626221e-01	4.078431427478790283e-01	4.078431427478790283e-01	4.392156898975372314e-01	4.313725531101226807e-01	5.254902243614196777e-01	4.431372582912445068e-01	4.509803950786590576e-01	3.843137323856353760e-01	2.039215713739395142e-01	1.882352977991104126e-01	1.450980454683303833e-01	2.117647081613540649e-01	3.098039329051971436e-01	2.705882489681243896e-01	2.313725501298904419e-01
4.196078479290008545e-01	3.490196168422698975e-01	3.411764800548553467e-01	2.901960909366607666e-01	3.960784375667572021e-01	7.764706015586853027e-01	7.843137383460998535e-01	6.705882549285888672e-01	5.372549295425415039e-01	4.705882370471954346e-01	4.000000059604644775e-01	3.568627536296844482e-01	3.490196168422698975e-01	4.117647111415863037e-01	3.137255012989044189e-01	2.901960909366607666e-01	2.549019753932952881e-01	3.098039329051971436e-01	3.647058904170989990e-01	3.372549116611480713e-01	4.392156898975372314e-01	4.980392158031463623e-01	3.647058904170989990e-01	4.705882370471954346e-01	4.980392158031463623e-01	2.980392277240753174e-01	2.274509817361831665e-01	1.647058874368667603e-01	1.764705926179885864e-01	3.333333432674407959e-01	2.901960909366607666e-01	2.745098173618316650e-01
3.215686380863189697e-01	2.823529541492462158e-01	2.941176593303680420e-01	2.862745225429534912e-01	3.137255012989044189e-01	6.705882549285888672e-01	7.882353067398071289e-01	6.901960968971252441e-01	6.039215922355651855e-01	6.235294342041015625e-01	5.529412031173706055e-01	4.745098054409027100e-01	4.274509847164154053e-01	4.470588266849517822e-01	4.392156898975372314e-01	4.666666686534881592e-01	4.196078479290008545e-01	4.078431427478790283e-01	3.803921639919281006e-01	3.764705955982208252e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.274509847164154053e-01	5.215686559677124023e-01	3.960784375667572021e-01	2.901960909366607666e-01	1.882352977991104126e-01	1.803921610116958618e-01	2.666666805744171143e-01	2.352941185235977173e-01	2.470588237047195435e-01	3.647058904170989990e-01
3.215686380863189697e-01	2.823529541492462158e-01	3.058823645114898682e-01	3.176470696926116943e-01	3.333333432674407959e-01	5.686274766921997070e-01	7.764706015586853027e-01	7.176470756530761719e-01	6.941176652908325195e-01	7.137255072593688965e-01	6.156862974166870117e-01	4.470588266849517822e-01	4.235294163227081299e-01	4.549019634723663330e-01	3.803921639919281006e-01	4.784313738346099854e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.313725531101226807e-01	4.745098054409027100e-01	4.509803950786590576e-01	4.000000059604644775e-01	4.509803950786590576e-01	4.156862795352935791e-01	3.254902064800262451e-01	2.196078449487686157e-01	1.529411822557449341e-01	1.647058874368667603e-01	2.392156869173049927e-01	2.000000029802322388e-01	2.901960909366607666e-01	4.274509847164154053e-01
3.725490272045135498e-01	3.725490272045135498e-01	4.196078479290008545e-01	4.549019634723663330e-01	4.431372582912445068e-01	4.862745106220245361e-01	7.529411911964416504e-01	7.568627595901489258e-01	7.411764860153198242e-01	7.411764860153198242e-01	6.392157077789306641e-01	4.705882370471954346e-01	3.764705955982208252e-01	4.000000059604644775e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.529411852359771729e-01	4.705882370471954346e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.901960790157318115e-01	4.313725531101226807e-01	4.588235318660736084e-01	3.843137323856353760e-01	2.862745225429534912e-01	2.078431397676467896e-01	1.607843190431594849e-01	1.686274558305740356e-01	2.235294133424758911e-01	2.392156869173049927e-01	3.372549116611480713e-01	3.960784375667572021e-01
4.235294163227081299e-01	4.313725531101226807e-01	4.901960790157318115e-01	5.176470875740051270e-01	4.862745106220245361e-01	4.000000059604644775e-01	7.019608020782470703e-01	7.960784435272216797e-01	7.843137383460998535e-01	7.725490331649780273e-01	6.705882549285888672e-01	5.294117927551269531e-01	3.803921639919281006e-01	3.725490272045135498e-01	4.509803950786590576e-01	3.686274588108062744e-01	3.058823645114898682e-01	4.823529422283172607e-01	3.568627536296844482e-01	2.862745225429534912e-01	3.764705955982208252e-01	4.117647111415863037e-01	3.372549116611480713e-01	3.019607961177825928e-01	2.431372553110122681e-01	2.274509817361831665e-01	1.843137294054031372e-01	2.470588237047195435e-01	2.823529541492462158e-01	3.058823645114898682e-01	3.450980484485626221e-01	3.176470696926116943e-01


==> Cifra_figuretem/100/originaldataBlue5.0.txt <==
1.333333402872085571e-01	1.411764770746231079e-01	1.568627506494522095e-01	2.156862765550613403e-01	2.000000029802322388e-01	1.647058874368667603e-01	1.490196138620376587e-01	1.686274558305740356e-01	1.921568661928176880e-01	1.882352977991104126e-01	2.078431397676467896e-01	2.392156869173049927e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.627451121807098389e-01	2.588235437870025635e-01	3.137255012989044189e-01	2.980392277240753174e-01	2.470588237047195435e-01	2.588235437870025635e-01	2.588235437870025635e-01	2.784313857555389404e-01	3.058823645114898682e-01	2.156862765550613403e-01	2.274509817361831665e-01	1.568627506494522095e-01	1.568627506494522095e-01	2.941176593303680420e-01	3.725490272045135498e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.215686380863189697e-01
2.392156869173049927e-01	2.156862765550613403e-01	1.764705926179885864e-01	2.431372553110122681e-01	2.431372553110122681e-01	1.764705926179885864e-01	2.039215713739395142e-01	1.882352977991104126e-01	1.921568661928176880e-01	2.392156869173049927e-01	2.666666805744171143e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.431372553110122681e-01	3.019607961177825928e-01	2.901960909366607666e-01	3.019607961177825928e-01	2.784313857555389404e-01	2.549019753932952881e-01	3.215686380863189697e-01	2.627451121807098389e-01	2.313725501298904419e-01	3.019607961177825928e-01	2.352941185235977173e-01	2.784313857555389404e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.627451121807098389e-01	3.137255012989044189e-01	2.784313857555389404e-01	3.215686380863189697e-01	3.019607961177825928e-01
2.352941185235977173e-01	1.843137294054031372e-01	2.117647081613540649e-01	2.039215713739395142e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.666666805744171143e-01	2.000000029802322388e-01	2.627451121807098389e-01	3.058823645114898682e-01	2.941176593303680420e-01	4.039215743541717529e-01	4.078431427478790283e-01	2.784313857555389404e-01	3.058823645114898682e-01	3.294117748737335205e-01	2.549019753932952881e-01	2.392156869173049927e-01	2.941176593303680420e-01	3.215686380863189697e-01	2.431372553110122681e-01	2.039215713739395142e-01	2.666666805744171143e-01	2.823529541492462158e-01	2.862745225429534912e-01	2.862745225429534912e-01	2.823529541492462158e-01	2.666666805744171143e-01	2.509804069995880127e-01	2.313725501298904419e-01	2.941176593303680420e-01	2.901960909366607666e-01
2.274509817361831665e-01	2.117647081613540649e-01	1.882352977991104126e-01	2.470588237047195435e-01	1.882352977991104126e-01	2.588235437870025635e-01	2.784313857555389404e-01	2.117647081613540649e-01	3.098039329051971436e-01	3.019607961177825928e-01	4.431372582912445068e-01	7.647058963775634766e-01	5.960784554481506348e-01	3.215686380863189697e-01	3.019607961177825928e-01	3.019607961177825928e-01	3.137255012989044189e-01	3.333333432674407959e-01	3.254902064800262451e-01	2.862745225429534912e-01	3.098039329051971436e-01	2.470588237047195435e-01	2.352941185235977173e-01	3.254902064800262451e-01	2.705882489681243896e-01	2.627451121807098389e-01	2.588235437870025635e-01	2.235294133424758911e-01	2.549019753932952881e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.745098173618316650e-01
2.941176593303680420e-01	2.745098173618316650e-01	2.901960909366607666e-01	2.901960909366607666e-01	2.235294133424758911e-01	2.705882489681243896e-01	2.039215713739395142e-01	1.803921610116958618e-01	2.901960909366607666e-01	2.941176593303680420e-01	6.980392336845397949e-01	9.372549057006835938e-01	6.627451181411743164e-01	4.000000059604644775e-01	3.686274588108062744e-01	3.294117748737335205e-01	3.019607961177825928e-01	3.529411852359771729e-01	3.137255012989044189e-01	2.862745225429534912e-01	3.215686380863189697e-01	2.627451121807098389e-01	2.666666805744171143e-01	2.823529541492462158e-01	2.862745225429534912e-01	3.019607961177825928e-01	2.509804069995880127e-01	2.196078449487686157e-01	2.705882489681243896e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.901960909366607666e-01
3.450980484485626221e-01	3.098039329051971436e-01	3.098039329051971436e-01	2.745098173618316650e-01	2.980392277240753174e-01	3.333333432674407959e-01	2.117647081613540649e-01	1.333333402872085571e-01	2.549019753932952881e-01	5.882353186607360840e-01	9.254902005195617676e-01	8.666666746139526367e-01	6.431372761726379395e-01	4.274509847164154053e-01	3.529411852359771729e-01	3.411764800548553467e-01	2.705882489681243896e-01	3.019607961177825928e-01	2.823529541492462158e-01	2.549019753932952881e-01	2.666666805744171143e-01	2.784313857555389404e-01	3.019607961177825928e-01	2.274509817361831665e-01	2.509804069995880127e-01	2.784313857555389404e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.784313857555389404e-01	2.666666805744171143e-01	2.666666805744171143e-01	3.019607961177825928e-01
3.137255012989044189e-01	3.372549116611480713e-01	2.745098173618316650e-01	2.392156869173049927e-01	2.745098173618316650e-01	3.098039329051971436e-01	2.431372553110122681e-01	2.156862765550613403e-01	5.176470875740051270e-01	9.098039269447326660e-01	9.568627476692199707e-01	7.921568751335144043e-01	5.764706134796142578e-01	4.000000059604644775e-01	3.372549116611480713e-01	3.254902064800262451e-01	2.666666805744171143e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.784313857555389404e-01	2.862745225429534912e-01	3.019607961177825928e-01	3.137255012989044189e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.549019753932952881e-01	2.627451121807098389e-01	2.862745225429534912e-01	2.705882489681243896e-01	2.392156869173049927e-01	1.921568661928176880e-01	2.862745225429534912e-01
2.235294133424758911e-01	2.941176593303680420e-01	2.901960909366607666e-01	2.980392277240753174e-01	3.019607961177825928e-01	3.764705955982208252e-01	5.490196347236633301e-01	6.196078658103942871e-01	9.215686321258544922e-01	9.450980424880981445e-01	8.549019694328308105e-01	7.294117808341979980e-01	5.098039507865905762e-01	3.294117748737335205e-01	3.098039329051971436e-01	3.058823645114898682e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.274509817361831665e-01	3.294117748737335205e-01	3.294117748737335205e-01	2.745098173618316650e-01	4.039215743541717529e-01	5.372549295425415039e-01	5.843137502670288086e-01	3.960784375667572021e-01	2.901960909366607666e-01	2.901960909366607666e-01	2.431372553110122681e-01	2.156862765550613403e-01	2.313725501298904419e-01	2.196078449487686157e-01
2.823529541492462158e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.254902064800262451e-01	3.764705955982208252e-01	6.352941393852233887e-01	8.784313797950744629e-01	9.137254953384399414e-01	9.490196108818054199e-01	8.313725590705871582e-01	7.333333492279052734e-01	6.470588445663452148e-01	4.274509847164154053e-01	2.470588237047195435e-01	3.450980484485626221e-01	3.098039329051971436e-01	2.078431397676467896e-01	1.960784345865249634e-01	2.627451121807098389e-01	3.490196168422698975e-01	3.215686380863189697e-01	4.470588266849517822e-01	7.137255072593688965e-01	8.117647171020507812e-01	8.235294222831726074e-01	7.490196228027343750e-01	6.627451181411743164e-01	4.588235318660736084e-01	2.901960909366607666e-01	2.235294133424758911e-01	2.352941185235977173e-01	2.588235437870025635e-01
3.176470696926116943e-01	3.254902064800262451e-01	3.294117748737335205e-01	4.588235318660736084e-01	6.352941393852233887e-01	8.588235378265380859e-01	9.490196108818054199e-01	9.254902005195617676e-01	8.823529481887817383e-01	8.156862854957580566e-01	7.254902124404907227e-01	7.137255072593688965e-01	6.117647290229797363e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.333333432674407959e-01	2.784313857555389404e-01	2.156862765550613403e-01	2.823529541492462158e-01	3.372549116611480713e-01	4.549019634723663330e-01	7.372549176216125488e-01	8.666666746139526367e-01	8.509804010391235352e-01	8.039215803146362305e-01	8.352941274642944336e-01	8.705882430076599121e-01	8.078431487083435059e-01	4.901960790157318115e-01	2.549019753932952881e-01	2.666666805744171143e-01	2.862745225429534912e-01
2.745098173618316650e-01	2.627451121807098389e-01	3.372549116611480713e-01	7.803921699523925781e-01	9.647058844566345215e-01	9.607843160629272461e-01	9.490196108818054199e-01	9.215686321258544922e-01	9.058823585510253906e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.450980424880981445e-01	9.176470637321472168e-01	7.686274647712707520e-01	5.843137502670288086e-01	4.980392158031463623e-01	4.274509847164154053e-01	3.803921639919281006e-01	4.235294163227081299e-01	3.882353007793426514e-01	6.078431606292724609e-01	8.470588326454162598e-01	7.960784435272216797e-01	7.490196228027343750e-01	6.627451181411743164e-01	7.098039388656616211e-01	7.764706015586853027e-01	8.274509906768798828e-01	8.039215803146362305e-01	5.058823823928833008e-01	2.941176593303680420e-01	2.784313857555389404e-01
2.941176593303680420e-01	2.470588237047195435e-01	5.529412031173706055e-01	9.490196108818054199e-01	9.882352948188781738e-01	9.647058844566345215e-01	9.411764740943908691e-01	9.490196108818054199e-01	9.490196108818054199e-01	9.411764740943908691e-01	9.529411792755126953e-01	9.803921580314636230e-01	9.725490212440490723e-01	9.490196108818054199e-01	9.098039269447326660e-01	8.823529481887817383e-01	8.392156958580017090e-01	8.274509906768798828e-01	8.509804010391235352e-01	8.000000119209289551e-01	8.509804010391235352e-01	8.352941274642944336e-01	7.058823704719543457e-01	6.156862974166870117e-01	5.607843399047851562e-01	5.333333611488342285e-01	6.235294342041015625e-01	6.470588445663452148e-01	7.490196228027343750e-01	6.352941393852233887e-01	2.862745225429534912e-01	2.509804069995880127e-01
3.215686380863189697e-01	3.411764800548553467e-01	8.078431487083435059e-01	9.921568632125854492e-01	9.725490212440490723e-01	9.686274528503417969e-01	9.647058844566345215e-01	9.490196108818054199e-01	9.294117689132690430e-01	9.019607901573181152e-01	8.705882430076599121e-01	9.254902005195617676e-01	9.686274528503417969e-01	9.647058844566345215e-01	9.803921580314636230e-01	9.960784316062927246e-01	1.000000000000000000e+00	9.921568632125854492e-01	9.882352948188781738e-01	9.960784316062927246e-01	9.294117689132690430e-01	7.490196228027343750e-01	6.235294342041015625e-01	5.607843399047851562e-01	5.725490450859069824e-01	4.313725531101226807e-01	4.313725531101226807e-01	4.941176474094390869e-01	5.686274766921997070e-01	6.000000238418579102e-01	3.803921639919281006e-01	2.745098173618316650e-01
3.882353007793426514e-01	5.843137502670288086e-01	9.490196108818054199e-01	9.803921580314636230e-01	9.529411792755126953e-01	9.490196108818054199e-01	9.686274528503417969e-01	9.490196108818054199e-01	9.058823585510253906e-01	8.823529481887817383e-01	8.666666746139526367e-01	9.058823585510253906e-01	9.490196108818054199e-01	9.686274528503417969e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.450980424880981445e-01	9.294117689132690430e-01	9.450980424880981445e-01	8.392156958580017090e-01	5.960784554481506348e-01	5.411764979362487793e-01	5.254902243614196777e-01	5.058823823928833008e-01	3.450980484485626221e-01	3.490196168422698975e-01	4.431372582912445068e-01	4.745098054409027100e-01	5.019608139991760254e-01	4.196078479290008545e-01	3.254902064800262451e-01
4.235294163227081299e-01	7.019608020782470703e-01	9.647058844566345215e-01	9.764705896377563477e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.686274528503417969e-01	9.372549057006835938e-01	8.901960849761962891e-01	8.588235378265380859e-01	8.588235378265380859e-01	8.901960849761962891e-01	9.215686321258544922e-01	9.568627476692199707e-01	9.764705896377563477e-01	9.686274528503417969e-01	9.725490212440490723e-01	8.941176533699035645e-01	8.705882430076599121e-01	8.745098114013671875e-01	7.843137383460998535e-01	5.137255191802978516e-01	4.274509847164154053e-01	4.509803950786590576e-01	4.156862795352935791e-01	3.372549116611480713e-01	3.607843220233917236e-01	3.960784375667572021e-01	4.235294163227081299e-01	4.313725531101226807e-01	3.725490272045135498e-01	2.941176593303680420e-01
4.784313738346099854e-01	7.647058963775634766e-01	9.647058844566345215e-01	9.686274528503417969e-01	9.411764740943908691e-01	9.529411792755126953e-01	9.490196108818054199e-01	8.941176533699035645e-01	8.549019694328308105e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.745098114013671875e-01	8.862745165824890137e-01	9.215686321258544922e-01	9.372549057006835938e-01	9.176470637321472168e-01	9.333333373069763184e-01	8.470588326454162598e-01	8.156862854957580566e-01	8.313725590705871582e-01	7.490196228027343750e-01	5.686274766921997070e-01	4.039215743541717529e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.764705955982208252e-01	4.078431427478790283e-01	4.235294163227081299e-01	2.862745225429534912e-01	3.764705955982208252e-01	3.725490272045135498e-01	2.549019753932952881e-01
5.254902243614196777e-01	7.725490331649780273e-01	9.294117689132690430e-01	9.529411792755126953e-01	9.333333373069763184e-01	9.450980424880981445e-01	9.333333373069763184e-01	8.745098114013671875e-01	8.235294222831726074e-01	8.392156958580017090e-01	8.352941274642944336e-01	8.627451062202453613e-01	8.313725590705871582e-01	8.862745165824890137e-01	9.098039269447326660e-01	8.823529481887817383e-01	8.745098114013671875e-01	8.156862854957580566e-01	7.843137383460998535e-01	8.117647171020507812e-01	7.019608020782470703e-01	6.352941393852233887e-01	5.372549295425415039e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.921568691730499268e-01	4.235294163227081299e-01	3.686274588108062744e-01	1.607843190431594849e-01	3.607843220233917236e-01	4.235294163227081299e-01	2.431372553110122681e-01
4.470588266849517822e-01	6.705882549285888672e-01	8.901960849761962891e-01	9.333333373069763184e-01	9.058823585510253906e-01	9.215686321258544922e-01	9.137254953384399414e-01	8.627451062202453613e-01	8.235294222831726074e-01	8.196078538894653320e-01	7.803921699523925781e-01	7.921568751335144043e-01	7.529411911964416504e-01	8.745098114013671875e-01	8.823529481887817383e-01	8.588235378265380859e-01	8.117647171020507812e-01	8.156862854957580566e-01	7.450980544090270996e-01	7.529411911964416504e-01	6.705882549285888672e-01	6.313725709915161133e-01	6.117647290229797363e-01	4.117647111415863037e-01	3.725490272045135498e-01	3.607843220233917236e-01	3.450980484485626221e-01	3.058823645114898682e-01	2.588235437870025635e-01	3.686274588108062744e-01	3.686274588108062744e-01	2.666666805744171143e-01
4.156862795352935791e-01	5.647059082984924316e-01	8.745098114013671875e-01	9.058823585510253906e-01	8.745098114013671875e-01	8.549019694328308105e-01	8.784313797950744629e-01	8.666666746139526367e-01	8.274509906768798828e-01	7.843137383460998535e-01	7.098039388656616211e-01	6.549019813537597656e-01	6.980392336845397949e-01	8.549019694328308105e-01	8.235294222831726074e-01	8.352941274642944336e-01	7.686274647712707520e-01	8.196078538894653320e-01	7.254902124404907227e-01	6.745098233222961426e-01	6.392157077789306641e-01	5.843137502670288086e-01	5.764706134796142578e-01	4.705882370471954346e-01	3.450980484485626221e-01	3.215686380863189697e-01	3.450980484485626221e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.000000059604644775e-01	3.686274588108062744e-01	3.294117748737335205e-01
4.000000059604644775e-01	5.098039507865905762e-01	8.823529481887817383e-01	8.823529481887817383e-01	8.274509906768798828e-01	8.000000119209289551e-01	8.549019694328308105e-01	8.588235378265380859e-01	8.039215803146362305e-01	7.686274647712707520e-01	6.745098233222961426e-01	6.235294342041015625e-01	7.450980544090270996e-01	8.392156958580017090e-01	7.725490331649780273e-01	7.803921699523925781e-01	7.529411911964416504e-01	7.647058963775634766e-01	7.254902124404907227e-01	6.705882549285888672e-01	6.392157077789306641e-01	5.921568870544433594e-01	5.803921818733215332e-01	5.333333611488342285e-01	3.372549116611480713e-01	2.705882489681243896e-01	3.411764800548553467e-01	4.274509847164154053e-01	4.509803950786590576e-01	3.843137323856353760e-01	3.098039329051971436e-01	2.627451121807098389e-01
3.019607961177825928e-01	3.490196168422698975e-01	7.803921699523925781e-01	8.784313797950744629e-01	8.156862854957580566e-01	7.607843279838562012e-01	7.960784435272216797e-01	8.470588326454162598e-01	8.313725590705871582e-01	7.764706015586853027e-01	7.058823704719543457e-01	6.823529601097106934e-01	7.450980544090270996e-01	7.843137383460998535e-01	7.294117808341979980e-01	6.509804129600524902e-01	7.450980544090270996e-01	7.098039388656616211e-01	6.941176652908325195e-01	5.960784554481506348e-01	5.529412031173706055e-01	5.450980663299560547e-01	5.058823823928833008e-01	4.588235318660736084e-01	3.411764800548553467e-01	2.470588237047195435e-01	2.666666805744171143e-01	3.294117748737335205e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.078431397676467896e-01	1.725490242242813110e-01
2.745098173618316650e-01	2.549019753932952881e-01	7.294117808341979980e-01	8.823529481887817383e-01	7.843137383460998535e-01	6.901960968971252441e-01	7.333333492279052734e-01	8.313725590705871582e-01	8.274509906768798828e-01	7.843137383460998535e-01	7.333333492279052734e-01	6.784313917160034180e-01	7.019608020782470703e-01	7.137255072593688965e-01	6.509804129600524902e-01	5.764706134796142578e-01	7.137255072593688965e-01	6.862745285034179688e-01	6.470588445663452148e-01	5.647059082984924316e-01	5.333333611488342285e-01	4.588235318660736084e-01	3.764705955982208252e-01	3.333333432674407959e-01	3.372549116611480713e-01	2.862745225429534912e-01	2.705882489681243896e-01	2.941176593303680420e-01	2.549019753932952881e-01	2.470588237047195435e-01	1.725490242242813110e-01	1.686274558305740356e-01
2.588235437870025635e-01	2.941176593303680420e-01	7.607843279838562012e-01	8.549019694328308105e-01	7.686274647712707520e-01	6.627451181411743164e-01	6.392157077789306641e-01	7.098039388656616211e-01	7.529411911964416504e-01	7.725490331649780273e-01	7.372549176216125488e-01	6.784313917160034180e-01	6.509804129600524902e-01	5.960784554481506348e-01	5.529412031173706055e-01	5.725490450859069824e-01	6.156862974166870117e-01	6.313725709915161133e-01	6.039215922355651855e-01	5.882353186607360840e-01	5.568627715110778809e-01	4.352941215038299561e-01	3.686274588108062744e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.803921639919281006e-01	3.764705955982208252e-01	2.745098173618316650e-01	1.960784345865249634e-01	1.764705926179885864e-01	1.568627506494522095e-01	1.254902034997940063e-01
2.627451121807098389e-01	3.058823645114898682e-01	6.901960968971252441e-01	8.549019694328308105e-01	7.686274647712707520e-01	6.235294342041015625e-01	4.980392158031463623e-01	5.254902243614196777e-01	6.784313917160034180e-01	7.607843279838562012e-01	7.137255072593688965e-01	6.196078658103942871e-01	5.725490450859069824e-01	5.176470875740051270e-01	5.137255191802978516e-01	5.294117927551269531e-01	5.294117927551269531e-01	6.000000238418579102e-01	5.803921818733215332e-01	5.568627715110778809e-01	5.176470875740051270e-01	4.549019634723663330e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.078431427478790283e-01	4.196078479290008545e-01	4.196078479290008545e-01	2.980392277240753174e-01	1.686274558305740356e-01	1.529411822557449341e-01	1.725490242242813110e-01	1.490196138620376587e-01
2.078431397676467896e-01	2.313725501298904419e-01	6.352941393852233887e-01	8.274509906768798828e-01	7.176470756530761719e-01	5.529412031173706055e-01	3.490196168422698975e-01	3.058823645114898682e-01	4.862745106220245361e-01	7.019608020782470703e-01	6.980392336845397949e-01	5.568627715110778809e-01	5.215686559677124023e-01	4.823529422283172607e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.352941215038299561e-01	5.176470875740051270e-01	4.941176474094390869e-01	4.784313738346099854e-01	4.352941215038299561e-01	3.882353007793426514e-01	3.843137323856353760e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.392156898975372314e-01	4.000000059604644775e-01	2.509804069995880127e-01	1.725490242242813110e-01	1.490196138620376587e-01	1.411764770746231079e-01	2.117647081613540649e-01
2.078431397676467896e-01	1.882352977991104126e-01	4.549019634723663330e-01	7.058823704719543457e-01	6.509804129600524902e-01	5.529412031173706055e-01	3.490196168422698975e-01	1.568627506494522095e-01	1.058823540806770325e-01	3.568627536296844482e-01	5.686274766921997070e-01	5.098039507865905762e-01	4.196078479290008545e-01	3.215686380863189697e-01	2.431372553110122681e-01	2.666666805744171143e-01	3.254902064800262451e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.725490272045135498e-01	2.980392277240753174e-01	2.588235437870025635e-01	2.901960909366607666e-01	2.941176593303680420e-01	3.372549116611480713e-01	3.137255012989044189e-01	2.196078449487686157e-01	1.372549086809158325e-01	1.058823540806770325e-01	1.019607856869697571e-01	1.529411822557449341e-01	1.960784345865249634e-01
2.470588237047195435e-01	2.392156869173049927e-01	3.215686380863189697e-01	4.784313738346099854e-01	5.529412031173706055e-01	5.411764979362487793e-01	5.137255191802978516e-01	3.450980484485626221e-01	1.411764770746231079e-01	5.490196123719215393e-02	2.039215713739395142e-01	2.862745225429534912e-01	2.196078449487686157e-01	1.333333402872085571e-01	1.098039224743843079e-01	1.372549086809158325e-01	1.843137294054031372e-01	1.960784345865249634e-01	2.509804069995880127e-01	2.941176593303680420e-01	2.549019753932952881e-01	1.607843190431594849e-01	1.254902034997940063e-01	1.098039224743843079e-01	1.137254908680915833e-01	1.176470592617988586e-01	1.137254908680915833e-01	1.372549086809158325e-01	1.019607856869697571e-01	9.803921729326248169e-02	1.725490242242813110e-01	2.274509817361831665e-01
2.705882489681243896e-01	1.921568661928176880e-01	2.705882489681243896e-01	2.549019753932952881e-01	3.882353007793426514e-01	3.882353007793426514e-01	3.725490272045135498e-01	3.882353007793426514e-01	2.862745225429534912e-01	1.019607856869697571e-01	1.254902034997940063e-01	9.019608050584793091e-02	8.235294371843338013e-02	6.274510174989700317e-02	3.529411926865577698e-02	5.490196123719215393e-02	3.529411926865577698e-02	7.058823853731155396e-02	1.607843190431594849e-01	2.431372553110122681e-01	3.176470696926116943e-01	2.196078449487686157e-01	9.803921729326248169e-02	3.529411926865577698e-02	3.529411926865577698e-02	1.058823540806770325e-01	1.254902034997940063e-01	1.294117718935012817e-01	1.725490242242813110e-01	1.764705926179885864e-01	1.568627506494522095e-01	2.509804069995880127e-01
2.470588237047195435e-01	2.392156869173049927e-01	2.862745225429534912e-01	2.352941185235977173e-01	3.058823645114898682e-01	3.176470696926116943e-01	1.490196138620376587e-01	1.019607856869697571e-01	1.176470592617988586e-01	2.156862765550613403e-01	3.568627536296844482e-01	2.352941185235977173e-01	2.235294133424758911e-01	1.647058874368667603e-01	6.274510174989700317e-02	7.843137532472610474e-02	9.803921729326248169e-02	1.490196138620376587e-01	1.372549086809158325e-01	2.470588237047195435e-01	3.568627536296844482e-01	3.411764800548553467e-01	2.274509817361831665e-01	1.803921610116958618e-01	1.215686276555061340e-01	1.333333402872085571e-01	1.607843190431594849e-01	1.568627506494522095e-01	1.803921610116958618e-01	2.078431397676467896e-01	1.686274558305740356e-01	2.823529541492462158e-01
2.745098173618316650e-01	2.627451121807098389e-01	2.705882489681243896e-01	2.470588237047195435e-01	3.372549116611480713e-01	2.941176593303680420e-01	2.078431397676467896e-01	2.000000029802322388e-01	2.274509817361831665e-01	2.862745225429534912e-01	3.058823645114898682e-01	3.215686380863189697e-01	2.980392277240753174e-01	2.431372553110122681e-01	1.529411822557449341e-01	1.372549086809158325e-01	1.960784345865249634e-01	2.196078449487686157e-01	2.431372553110122681e-01	2.705882489681243896e-01	3.098039329051971436e-01	3.058823645114898682e-01	2.823529541492462158e-01	2.431372553110122681e-01	1.725490242242813110e-01	1.176470592617988586e-01	1.607843190431594849e-01	1.843137294054031372e-01	1.568627506494522095e-01	1.882352977991104126e-01	2.549019753932952881e-01	3.019607961177825928e-01
3.058823645114898682e-01	2.392156869173049927e-01	3.215686380863189697e-01	2.745098173618316650e-01	2.901960909366607666e-01	2.039215713739395142e-01	2.431372553110122681e-01	2.941176593303680420e-01	2.862745225429534912e-01	3.333333432674407959e-01	2.980392277240753174e-01	3.529411852359771729e-01	2.901960909366607666e-01	2.000000029802322388e-01	2.431372553110122681e-01	2.000000029802322388e-01	2.078431397676467896e-01	1.450980454683303833e-01	2.549019753932952881e-01	2.862745225429534912e-01	2.901960909366607666e-01	2.039215713739395142e-01	2.705882489681243896e-01	2.588235437870025635e-01	1.372549086809158325e-01	1.058823540806770325e-01	1.372549086809158325e-01	2.000000029802322388e-01	1.803921610116958618e-01	2.000000029802322388e-01	2.588235437870025635e-01	2.588235437870025635e-01
2.470588237047195435e-01	2.588235437870025635e-01	3.411764800548553467e-01	3.058823645114898682e-01	3.019607961177825928e-01	2.509804069995880127e-01	2.431372553110122681e-01	2.745098173618316650e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.450980484485626221e-01	2.901960909366607666e-01	2.470588237047195435e-01	2.901960909366607666e-01	2.627451121807098389e-01	3.019607961177825928e-01	2.705882489681243896e-01	2.941176593303680420e-01	2.784313857555389404e-01	2.431372553110122681e-01	1.450980454683303833e-01	1.686274558305740356e-01	2.352941185235977173e-01	2.431372553110122681e-01	2.196078449487686157e-01	1.686274558305740356e-01	2.392156869173049927e-01	2.352941185235977173e-01	2.901960909366607666e-01	2.392156869173049927e-01	2.156862765550613403e-01


==> Cifra_figuretem/100/originaldataBlue6.0.txt <==
1.960784345865249634e-01	2.000000029802322388e-01	1.882352977991104126e-01	1.607843190431594849e-01	1.529411822557449341e-01	1.686274558305740356e-01	1.607843190431594849e-01	1.647058874368667603e-01	1.254902034997940063e-01	1.137254908680915833e-01	1.411764770746231079e-01	1.647058874368667603e-01	1.686274558305740356e-01	1.686274558305740356e-01	1.686274558305740356e-01	1.686274558305740356e-01	1.764705926179885864e-01	2.196078449487686157e-01	2.352941185235977173e-01	2.392156869173049927e-01	2.431372553110122681e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.470588237047195435e-01	2.470588237047195435e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.666666805744171143e-01	2.862745225429534912e-01	3.019607961177825928e-01	2.980392277240753174e-01	2.627451121807098389e-01
1.960784345865249634e-01	2.156862765550613403e-01	1.960784345865249634e-01	1.411764770746231079e-01	1.333333402872085571e-01	1.490196138620376587e-01	1.294117718935012817e-01	1.490196138620376587e-01	1.333333402872085571e-01	1.176470592617988586e-01	1.254902034997940063e-01	1.529411822557449341e-01	1.725490242242813110e-01	1.725490242242813110e-01	1.725490242242813110e-01	1.647058874368667603e-01	1.607843190431594849e-01	1.764705926179885864e-01	1.960784345865249634e-01	2.078431397676467896e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.235294133424758911e-01	2.431372553110122681e-01	2.470588237047195435e-01	2.313725501298904419e-01	2.313725501298904419e-01	2.509804069995880127e-01	2.784313857555389404e-01	2.901960909366607666e-01	2.980392277240753174e-01	2.784313857555389404e-01
1.686274558305740356e-01	1.882352977991104126e-01	2.000000029802322388e-01	1.490196138620376587e-01	1.411764770746231079e-01	1.372549086809158325e-01	1.176470592617988586e-01	1.411764770746231079e-01	1.411764770746231079e-01	1.215686276555061340e-01	1.058823540806770325e-01	1.215686276555061340e-01	1.490196138620376587e-01	1.607843190431594849e-01	1.686274558305740356e-01	1.725490242242813110e-01	1.607843190431594849e-01	1.568627506494522095e-01	1.843137294054031372e-01	2.039215713739395142e-01	2.352941185235977173e-01	2.352941185235977173e-01	2.274509817361831665e-01	2.392156869173049927e-01	2.392156869173049927e-01	2.313725501298904419e-01	2.313725501298904419e-01	2.431372553110122681e-01	2.627451121807098389e-01	2.784313857555389404e-01	2.823529541492462158e-01	2.784313857555389404e-01
1.843137294054031372e-01	1.725490242242813110e-01	2.039215713739395142e-01	1.725490242242813110e-01	1.490196138620376587e-01	1.294117718935012817e-01	1.058823540806770325e-01	1.450980454683303833e-01	1.411764770746231079e-01	1.176470592617988586e-01	1.137254908680915833e-01	1.176470592617988586e-01	1.568627506494522095e-01	1.725490242242813110e-01	1.686274558305740356e-01	1.764705926179885864e-01	1.686274558305740356e-01	1.647058874368667603e-01	1.921568661928176880e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.470588237047195435e-01	2.392156869173049927e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.588235437870025635e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.784313857555389404e-01
1.882352977991104126e-01	1.647058874368667603e-01	1.921568661928176880e-01	1.882352977991104126e-01	1.647058874368667603e-01	1.333333402872085571e-01	9.411764889955520630e-02	1.529411822557449341e-01	1.529411822557449341e-01	1.764705926179885864e-01	2.078431397676467896e-01	1.294117718935012817e-01	1.568627506494522095e-01	1.764705926179885864e-01	1.764705926179885864e-01	1.686274558305740356e-01	1.647058874368667603e-01	1.725490242242813110e-01	1.960784345865249634e-01	2.196078449487686157e-01	2.352941185235977173e-01	2.392156869173049927e-01	2.431372553110122681e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.431372553110122681e-01	2.588235437870025635e-01	2.666666805744171143e-01	2.666666805744171143e-01	2.784313857555389404e-01
1.764705926179885864e-01	1.411764770746231079e-01	1.882352977991104126e-01	1.882352977991104126e-01	1.647058874368667603e-01	1.372549086809158325e-01	9.019608050584793091e-02	1.450980454683303833e-01	1.450980454683303833e-01	2.549019753932952881e-01	3.019607961177825928e-01	1.725490242242813110e-01	1.411764770746231079e-01	1.607843190431594849e-01	1.647058874368667603e-01	1.725490242242813110e-01	1.803921610116958618e-01	1.921568661928176880e-01	1.960784345865249634e-01	2.117647081613540649e-01	2.274509817361831665e-01	2.313725501298904419e-01	2.392156869173049927e-01	2.352941185235977173e-01	2.352941185235977173e-01	2.392156869173049927e-01	2.235294133424758911e-01	2.274509817361831665e-01	2.313725501298904419e-01	2.549019753932952881e-01	2.745098173618316650e-01	2.823529541492462158e-01
1.882352977991104126e-01	1.490196138620376587e-01	1.921568661928176880e-01	1.960784345865249634e-01	1.725490242242813110e-01	1.490196138620376587e-01	7.058823853731155396e-02	1.450980454683303833e-01	1.490196138620376587e-01	2.117647081613540649e-01	2.666666805744171143e-01	2.235294133424758911e-01	2.470588237047195435e-01	2.117647081613540649e-01	1.647058874368667603e-01	1.647058874368667603e-01	1.843137294054031372e-01	1.921568661928176880e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.352941185235977173e-01	2.235294133424758911e-01	2.313725501298904419e-01	2.274509817361831665e-01	2.235294133424758911e-01	2.352941185235977173e-01	2.156862765550613403e-01	2.078431397676467896e-01	2.000000029802322388e-01	2.392156869173049927e-01	2.784313857555389404e-01	2.784313857555389404e-01
1.568627506494522095e-01	1.647058874368667603e-01	1.725490242242813110e-01	1.764705926179885864e-01	1.882352977991104126e-01	1.568627506494522095e-01	6.274510174989700317e-02	1.725490242242813110e-01	2.156862765550613403e-01	2.431372553110122681e-01	3.176470696926116943e-01	2.627451121807098389e-01	2.705882489681243896e-01	2.196078449487686157e-01	1.921568661928176880e-01	1.686274558305740356e-01	1.647058874368667603e-01	1.803921610116958618e-01	2.392156869173049927e-01	2.627451121807098389e-01	2.509804069995880127e-01	2.352941185235977173e-01	2.392156869173049927e-01	1.960784345865249634e-01	2.156862765550613403e-01	2.235294133424758911e-01	2.196078449487686157e-01	2.392156869173049927e-01	2.117647081613540649e-01	2.274509817361831665e-01	2.745098173618316650e-01	2.745098173618316650e-01
1.450980454683303833e-01	1.647058874368667603e-01	1.529411822557449341e-01	1.647058874368667603e-01	1.686274558305740356e-01	1.333333402872085571e-01	8.627451211214065552e-02	1.764705926179885864e-01	2.509804069995880127e-01	2.745098173618316650e-01	2.823529541492462158e-01	2.745098173618316650e-01	2.627451121807098389e-01	2.274509817361831665e-01	2.274509817361831665e-01	2.117647081613540649e-01	1.450980454683303833e-01	1.490196138620376587e-01	1.921568661928176880e-01	2.000000029802322388e-01	2.235294133424758911e-01	2.509804069995880127e-01	2.392156869173049927e-01	1.803921610116958618e-01	2.352941185235977173e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.313725501298904419e-01	2.196078449487686157e-01	2.274509817361831665e-01	2.666666805744171143e-01	2.705882489681243896e-01
1.098039224743843079e-01	1.529411822557449341e-01	1.568627506494522095e-01	1.568627506494522095e-01	1.294117718935012817e-01	1.137254908680915833e-01	9.803921729326248169e-02	2.117647081613540649e-01	2.431372553110122681e-01	2.078431397676467896e-01	1.725490242242813110e-01	2.588235437870025635e-01	2.313725501298904419e-01	2.039215713739395142e-01	2.235294133424758911e-01	2.078431397676467896e-01	1.254902034997940063e-01	1.372549086809158325e-01	1.568627506494522095e-01	1.647058874368667603e-01	1.960784345865249634e-01	2.392156869173049927e-01	1.803921610116958618e-01	1.882352977991104126e-01	2.470588237047195435e-01	2.431372553110122681e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.509804069995880127e-01
1.058823540806770325e-01	1.607843190431594849e-01	1.686274558305740356e-01	1.490196138620376587e-01	1.019607856869697571e-01	1.176470592617988586e-01	1.372549086809158325e-01	2.509804069995880127e-01	2.549019753932952881e-01	1.568627506494522095e-01	2.039215713739395142e-01	3.098039329051971436e-01	1.921568661928176880e-01	2.196078449487686157e-01	2.313725501298904419e-01	2.156862765550613403e-01	1.764705926179885864e-01	1.764705926179885864e-01	1.725490242242813110e-01	1.803921610116958618e-01	1.803921610116958618e-01	1.686274558305740356e-01	1.411764770746231079e-01	2.156862765550613403e-01	2.117647081613540649e-01	2.196078449487686157e-01	2.156862765550613403e-01	2.196078449487686157e-01	2.039215713739395142e-01	2.039215713739395142e-01	2.196078449487686157e-01	2.392156869173049927e-01
1.098039224743843079e-01	1.764705926179885864e-01	1.686274558305740356e-01	1.607843190431594849e-01	1.529411822557449341e-01	2.666666805744171143e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.705882489681243896e-01	1.725490242242813110e-01	9.019608050584793091e-02	1.490196138620376587e-01	2.196078449487686157e-01	2.549019753932952881e-01	2.549019753932952881e-01	2.509804069995880127e-01	2.078431397676467896e-01	1.882352977991104126e-01	2.117647081613540649e-01	1.882352977991104126e-01	1.647058874368667603e-01	1.294117718935012817e-01	1.647058874368667603e-01	1.725490242242813110e-01	1.921568661928176880e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.196078449487686157e-01	2.117647081613540649e-01	1.921568661928176880e-01	2.078431397676467896e-01	2.352941185235977173e-01
9.803921729326248169e-02	1.411764770746231079e-01	1.686274558305740356e-01	1.725490242242813110e-01	2.313725501298904419e-01	3.764705955982208252e-01	3.215686380863189697e-01	2.156862765550613403e-01	2.784313857555389404e-01	2.509804069995880127e-01	9.803921729326248169e-02	6.274510174989700317e-02	2.588235437870025635e-01	2.862745225429534912e-01	2.000000029802322388e-01	2.274509817361831665e-01	2.431372553110122681e-01	1.803921610116958618e-01	2.078431397676467896e-01	2.000000029802322388e-01	1.882352977991104126e-01	1.764705926179885864e-01	1.529411822557449341e-01	1.372549086809158325e-01	2.274509817361831665e-01	2.392156869173049927e-01	2.196078449487686157e-01	2.156862765550613403e-01	2.117647081613540649e-01	2.039215713739395142e-01	2.156862765550613403e-01	2.156862765550613403e-01
1.137254908680915833e-01	1.176470592617988586e-01	1.450980454683303833e-01	1.607843190431594849e-01	2.549019753932952881e-01	3.450980484485626221e-01	4.039215743541717529e-01	3.568627536296844482e-01	3.333333432674407959e-01	3.254902064800262451e-01	2.549019753932952881e-01	1.215686276555061340e-01	2.431372553110122681e-01	2.705882489681243896e-01	1.215686276555061340e-01	1.176470592617988586e-01	1.803921610116958618e-01	1.882352977991104126e-01	2.117647081613540649e-01	2.078431397676467896e-01	1.882352977991104126e-01	1.843137294054031372e-01	1.568627506494522095e-01	1.686274558305740356e-01	2.235294133424758911e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.078431397676467896e-01	2.078431397676467896e-01	2.235294133424758911e-01	2.196078449487686157e-01	2.000000029802322388e-01
1.450980454683303833e-01	1.490196138620376587e-01	1.686274558305740356e-01	1.803921610116958618e-01	2.470588237047195435e-01	3.176470696926116943e-01	4.470588266849517822e-01	4.549019634723663330e-01	4.588235318660736084e-01	4.196078479290008545e-01	3.450980484485626221e-01	2.000000029802322388e-01	2.078431397676467896e-01	2.196078449487686157e-01	7.843137532472610474e-02	8.235294371843338013e-02	7.450980693101882935e-02	1.411764770746231079e-01	2.431372553110122681e-01	2.117647081613540649e-01	1.686274558305740356e-01	1.529411822557449341e-01	1.333333402872085571e-01	1.647058874368667603e-01	1.921568661928176880e-01	2.431372553110122681e-01	2.392156869173049927e-01	2.117647081613540649e-01	2.000000029802322388e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.000000029802322388e-01
1.490196138620376587e-01	1.607843190431594849e-01	1.764705926179885864e-01	1.568627506494522095e-01	2.156862765550613403e-01	2.980392277240753174e-01	4.039215743541717529e-01	5.019608139991760254e-01	5.254902243614196777e-01	4.901960790157318115e-01	4.000000059604644775e-01	2.705882489681243896e-01	1.450980454683303833e-01	1.294117718935012817e-01	8.627451211214065552e-02	1.960784345865249634e-01	1.254902034997940063e-01	1.411764770746231079e-01	1.921568661928176880e-01	2.352941185235977173e-01	2.274509817361831665e-01	1.843137294054031372e-01	1.529411822557449341e-01	1.686274558305740356e-01	1.686274558305740356e-01	2.000000029802322388e-01	2.549019753932952881e-01	2.117647081613540649e-01	2.392156869173049927e-01	2.078431397676467896e-01	2.078431397676467896e-01	2.000000029802322388e-01
1.529411822557449341e-01	1.607843190431594849e-01	1.764705926179885864e-01	1.333333402872085571e-01	2.000000029802322388e-01	2.862745225429534912e-01	3.411764800548553467e-01	4.196078479290008545e-01	4.980392158031463623e-01	4.941176474094390869e-01	4.549019634723663330e-01	2.352941185235977173e-01	9.803921729326248169e-02	6.666667014360427856e-02	8.627451211214065552e-02	1.607843190431594849e-01	1.490196138620376587e-01	2.588235437870025635e-01	2.000000029802322388e-01	2.039215713739395142e-01	2.470588237047195435e-01	1.960784345865249634e-01	1.529411822557449341e-01	2.000000029802322388e-01	2.352941185235977173e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.117647081613540649e-01	2.392156869173049927e-01	1.882352977991104126e-01	1.882352977991104126e-01	1.960784345865249634e-01
1.568627506494522095e-01	1.568627506494522095e-01	1.725490242242813110e-01	1.215686276555061340e-01	1.372549086809158325e-01	2.156862765550613403e-01	2.901960909366607666e-01	3.098039329051971436e-01	3.529411852359771729e-01	4.156862795352935791e-01	4.156862795352935791e-01	2.392156869173049927e-01	1.529411822557449341e-01	6.666667014360427856e-02	8.235294371843338013e-02	1.215686276555061340e-01	1.921568661928176880e-01	3.058823645114898682e-01	2.666666805744171143e-01	2.196078449487686157e-01	2.039215713739395142e-01	1.921568661928176880e-01	1.568627506494522095e-01	1.607843190431594849e-01	2.000000029802322388e-01	2.980392277240753174e-01	3.294117748737335205e-01	2.549019753932952881e-01	1.921568661928176880e-01	1.529411822557449341e-01	1.607843190431594849e-01	1.803921610116958618e-01
1.686274558305740356e-01	1.490196138620376587e-01	1.450980454683303833e-01	1.254902034997940063e-01	9.019608050584793091e-02	1.568627506494522095e-01	2.313725501298904419e-01	2.470588237047195435e-01	2.666666805744171143e-01	3.568627536296844482e-01	4.039215743541717529e-01	3.058823645114898682e-01	1.647058874368667603e-01	1.490196138620376587e-01	1.137254908680915833e-01	9.019608050584793091e-02	1.529411822557449341e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.588235437870025635e-01	2.235294133424758911e-01	1.803921610116958618e-01	1.411764770746231079e-01	1.490196138620376587e-01	1.372549086809158325e-01	2.117647081613540649e-01	3.294117748737335205e-01	1.843137294054031372e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.450980454683303833e-01	1.647058874368667603e-01
1.647058874368667603e-01	1.450980454683303833e-01	1.372549086809158325e-01	1.294117718935012817e-01	7.843137532472610474e-02	1.411764770746231079e-01	2.000000029802322388e-01	2.117647081613540649e-01	2.470588237047195435e-01	3.058823645114898682e-01	3.686274588108062744e-01	3.333333432674407959e-01	2.196078449487686157e-01	1.607843190431594849e-01	2.000000029802322388e-01	2.078431397676467896e-01	1.568627506494522095e-01	2.431372553110122681e-01	2.549019753932952881e-01	2.352941185235977173e-01	2.392156869173049927e-01	1.725490242242813110e-01	1.333333402872085571e-01	1.333333402872085571e-01	1.333333402872085571e-01	1.333333402872085571e-01	1.764705926179885864e-01	1.098039224743843079e-01	1.294117718935012817e-01	1.411764770746231079e-01	1.725490242242813110e-01	1.803921610116958618e-01
1.607843190431594849e-01	1.333333402872085571e-01	1.450980454683303833e-01	1.294117718935012817e-01	9.019608050584793091e-02	9.411764889955520630e-02	1.411764770746231079e-01	2.000000029802322388e-01	2.352941185235977173e-01	2.901960909366607666e-01	3.568627536296844482e-01	3.137255012989044189e-01	1.137254908680915833e-01	1.058823540806770325e-01	2.078431397676467896e-01	2.745098173618316650e-01	1.882352977991104126e-01	1.529411822557449341e-01	2.274509817361831665e-01	2.039215713739395142e-01	2.078431397676467896e-01	1.607843190431594849e-01	1.372549086809158325e-01	1.294117718935012817e-01	1.137254908680915833e-01	1.019607856869697571e-01	1.764705926179885864e-01	1.882352977991104126e-01	1.607843190431594849e-01	1.647058874368667603e-01	2.039215713739395142e-01	1.960784345865249634e-01
1.372549086809158325e-01	1.254902034997940063e-01	1.372549086809158325e-01	1.372549086809158325e-01	9.803921729326248169e-02	6.274510174989700317e-02	8.235294371843338013e-02	1.607843190431594849e-01	2.352941185235977173e-01	2.470588237047195435e-01	2.666666805744171143e-01	1.882352977991104126e-01	4.313725605607032776e-02	1.058823540806770325e-01	1.450980454683303833e-01	2.078431397676467896e-01	1.686274558305740356e-01	8.627451211214065552e-02	1.882352977991104126e-01	1.764705926179885864e-01	1.803921610116958618e-01	1.411764770746231079e-01	1.568627506494522095e-01	1.372549086809158325e-01	1.215686276555061340e-01	1.137254908680915833e-01	1.882352977991104126e-01	2.078431397676467896e-01	1.333333402872085571e-01	1.529411822557449341e-01	1.960784345865249634e-01	2.039215713739395142e-01
1.529411822557449341e-01	1.490196138620376587e-01	1.529411822557449341e-01	1.529411822557449341e-01	8.627451211214065552e-02	5.490196123719215393e-02	6.274510174989700317e-02	1.254902034997940063e-01	1.568627506494522095e-01	1.450980454683303833e-01	1.647058874368667603e-01	7.843137532472610474e-02	3.137255087494850159e-02	3.921568766236305237e-02	1.098039224743843079e-01	2.117647081613540649e-01	2.000000029802322388e-01	7.450980693101882935e-02	6.666667014360427856e-02	1.372549086809158325e-01	9.803921729326248169e-02	1.607843190431594849e-01	1.843137294054031372e-01	1.568627506494522095e-01	1.647058874368667603e-01	1.529411822557449341e-01	1.803921610116958618e-01	1.568627506494522095e-01	1.215686276555061340e-01	1.450980454683303833e-01	1.529411822557449341e-01	1.843137294054031372e-01
1.529411822557449341e-01	1.568627506494522095e-01	1.529411822557449341e-01	1.058823540806770325e-01	6.666667014360427856e-02	4.313725605607032776e-02	9.019608050584793091e-02	9.803921729326248169e-02	6.274510174989700317e-02	7.450980693101882935e-02	6.666667014360427856e-02	1.960784383118152618e-02	1.176470611244440079e-02	1.960784383118152618e-02	7.843137532472610474e-02	1.803921610116958618e-01	2.588235437870025635e-01	1.058823540806770325e-01	2.352941222488880157e-02	6.666667014360427856e-02	9.803921729326248169e-02	1.803921610116958618e-01	1.450980454683303833e-01	1.686274558305740356e-01	1.725490242242813110e-01	1.882352977991104126e-01	1.960784345865249634e-01	1.490196138620376587e-01	1.333333402872085571e-01	1.372549086809158325e-01	1.215686276555061340e-01	1.372549086809158325e-01
1.647058874368667603e-01	1.686274558305740356e-01	1.411764770746231079e-01	1.019607856869697571e-01	9.019608050584793091e-02	5.490196123719215393e-02	1.058823540806770325e-01	8.235294371843338013e-02	7.058823853731155396e-02	6.274510174989700317e-02	3.137255087494850159e-02	1.568627543747425079e-02	1.568627543747425079e-02	1.176470611244440079e-02	4.313725605607032776e-02	1.254902034997940063e-01	2.392156869173049927e-01	1.568627506494522095e-01	2.745098061859607697e-02	3.137255087494850159e-02	9.803921729326248169e-02	1.294117718935012817e-01	1.490196138620376587e-01	1.960784345865249634e-01	1.725490242242813110e-01	1.921568661928176880e-01	1.764705926179885864e-01	1.254902034997940063e-01	1.137254908680915833e-01	1.294117718935012817e-01	1.411764770746231079e-01	1.568627506494522095e-01
1.725490242242813110e-01	1.803921610116958618e-01	1.294117718935012817e-01	9.019608050584793091e-02	9.803921729326248169e-02	9.803921729326248169e-02	9.411764889955520630e-02	8.627451211214065552e-02	1.019607856869697571e-01	9.411764889955520630e-02	5.882352963089942932e-02	2.352941222488880157e-02	1.568627543747425079e-02	1.568627543747425079e-02	4.313725605607032776e-02	8.627451211214065552e-02	1.960784345865249634e-01	2.196078449487686157e-01	3.921568766236305237e-02	2.745098061859607697e-02	5.882352963089942932e-02	7.450980693101882935e-02	2.117647081613540649e-01	2.313725501298904419e-01	1.568627506494522095e-01	2.000000029802322388e-01	1.764705926179885864e-01	9.019608050584793091e-02	9.019608050584793091e-02	1.137254908680915833e-01	1.647058874368667603e-01	1.882352977991104126e-01
1.529411822557449341e-01	1.686274558305740356e-01	1.450980454683303833e-01	1.137254908680915833e-01	1.098039224743843079e-01	1.098039224743843079e-01	1.058823540806770325e-01	1.058823540806770325e-01	1.294117718935012817e-01	1.647058874368667603e-01	3.529411926865577698e-02	7.843137718737125397e-03	7.843137718737125397e-03	1.176470611244440079e-02	5.490196123719215393e-02	1.333333402872085571e-01	1.607843190431594849e-01	1.843137294054031372e-01	1.568627506494522095e-01	1.490196138620376587e-01	5.490196123719215393e-02	3.921568766236305237e-02	1.686274558305740356e-01	2.078431397676467896e-01	1.333333402872085571e-01	1.803921610116958618e-01	1.764705926179885864e-01	1.294117718935012817e-01	1.176470592617988586e-01	9.411764889955520630e-02	1.019607856869697571e-01	1.254902034997940063e-01
1.254902034997940063e-01	1.215686276555061340e-01	1.333333402872085571e-01	1.333333402872085571e-01	1.215686276555061340e-01	8.627451211214065552e-02	1.098039224743843079e-01	1.019607856869697571e-01	1.215686276555061340e-01	1.411764770746231079e-01	1.176470611244440079e-02	7.843137718737125397e-03	7.843137718737125397e-03	1.568627543747425079e-02	7.058823853731155396e-02	1.607843190431594849e-01	1.372549086809158325e-01	7.058823853731155396e-02	1.607843190431594849e-01	2.117647081613540649e-01	7.058823853731155396e-02	2.352941222488880157e-02	9.019608050584793091e-02	1.843137294054031372e-01	1.529411822557449341e-01	1.803921610116958618e-01	1.764705926179885864e-01	1.411764770746231079e-01	1.215686276555061340e-01	9.411764889955520630e-02	1.019607856869697571e-01	1.098039224743843079e-01
9.019608050584793091e-02	7.450980693101882935e-02	1.137254908680915833e-01	1.215686276555061340e-01	1.411764770746231079e-01	9.803921729326248169e-02	1.019607856869697571e-01	5.490196123719215393e-02	9.019608050584793091e-02	6.666667014360427856e-02	1.960784383118152618e-02	1.568627543747425079e-02	3.921568859368562698e-03	1.568627543747425079e-02	7.843137532472610474e-02	1.215686276555061340e-01	1.058823540806770325e-01	3.529411926865577698e-02	3.529411926865577698e-02	7.450980693101882935e-02	3.137255087494850159e-02	2.352941222488880157e-02	5.882352963089942932e-02	1.254902034997940063e-01	1.764705926179885864e-01	1.764705926179885864e-01	1.529411822557449341e-01	1.254902034997940063e-01	9.411764889955520630e-02	8.235294371843338013e-02	9.411764889955520630e-02	1.058823540806770325e-01
1.294117718935012817e-01	1.176470592617988586e-01	1.176470592617988586e-01	1.176470592617988586e-01	1.882352977991104126e-01	9.803921729326248169e-02	5.490196123719215393e-02	3.921568766236305237e-02	9.019608050584793091e-02	5.098039284348487854e-02	1.568627543747425079e-02	7.843137718737125397e-03	1.568627543747425079e-02	2.352941222488880157e-02	4.313725605607032776e-02	6.666667014360427856e-02	5.490196123719215393e-02	3.921568766236305237e-02	3.529411926865577698e-02	3.921568766236305237e-02	1.568627543747425079e-02	1.568627543747425079e-02	4.705882444977760315e-02	1.529411822557449341e-01	2.274509817361831665e-01	1.215686276555061340e-01	1.176470592617988586e-01	8.627451211214065552e-02	5.098039284348487854e-02	6.274510174989700317e-02	8.627451211214065552e-02	1.058823540806770325e-01
1.960784345865249634e-01	1.725490242242813110e-01	1.450980454683303833e-01	1.215686276555061340e-01	1.764705926179885864e-01	1.019607856869697571e-01	3.137255087494850159e-02	5.490196123719215393e-02	8.235294371843338013e-02	3.529411926865577698e-02	3.529411926865577698e-02	4.705882444977760315e-02	4.705882444977760315e-02	4.313725605607032776e-02	5.490196123719215393e-02	7.058823853731155396e-02	1.372549086809158325e-01	1.058823540806770325e-01	6.666667014360427856e-02	3.137255087494850159e-02	4.705882444977760315e-02	9.803921729326248169e-02	8.627451211214065552e-02	1.411764770746231079e-01	1.490196138620376587e-01	9.803921729326248169e-02	8.627451211214065552e-02	9.019608050584793091e-02	7.058823853731155396e-02	6.274510174989700317e-02	8.235294371843338013e-02	9.019608050584793091e-02
2.156862765550613403e-01	1.882352977991104126e-01	1.647058874368667603e-01	1.333333402872085571e-01	1.843137294054031372e-01	1.176470592617988586e-01	2.745098061859607697e-02	8.235294371843338013e-02	8.627451211214065552e-02	2.352941222488880157e-02	7.450980693101882935e-02	9.411764889955520630e-02	4.313725605607032776e-02	3.921568766236305237e-02	1.137254908680915833e-01	2.000000029802322388e-01	2.352941185235977173e-01	9.411764889955520630e-02	3.529411926865577698e-02	1.568627543747425079e-02	5.882352963089942932e-02	1.254902034997940063e-01	1.686274558305740356e-01	1.568627506494522095e-01	1.333333402872085571e-01	1.098039224743843079e-01	7.450980693101882935e-02	9.019608050584793091e-02	8.627451211214065552e-02	8.235294371843338013e-02	7.843137532472610474e-02	7.450980693101882935e-02


==> Cifra_figuretem/100/originaldataBlue7.0.txt <==
2.117647081613540649e-01	1.568627506494522095e-01	1.764705926179885864e-01	2.156862765550613403e-01	2.196078449487686157e-01	2.862745225429534912e-01	2.705882489681243896e-01	1.607843190431594849e-01	1.803921610116958618e-01	2.039215713739395142e-01	2.196078449487686157e-01	2.274509817361831665e-01	2.549019753932952881e-01	2.823529541492462158e-01	2.470588237047195435e-01	2.549019753932952881e-01	2.588235437870025635e-01	2.705882489681243896e-01	3.137255012989044189e-01	3.568627536296844482e-01	4.352941215038299561e-01	3.921568691730499268e-01	3.529411852359771729e-01	3.568627536296844482e-01	4.156862795352935791e-01	3.647058904170989990e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.568627536296844482e-01	3.843137323856353760e-01
1.960784345865249634e-01	1.450980454683303833e-01	1.725490242242813110e-01	1.411764770746231079e-01	1.098039224743843079e-01	2.588235437870025635e-01	2.156862765550613403e-01	1.647058874368667603e-01	1.725490242242813110e-01	1.725490242242813110e-01	1.921568661928176880e-01	2.117647081613540649e-01	3.137255012989044189e-01	3.254902064800262451e-01	2.823529541492462158e-01	2.431372553110122681e-01	2.509804069995880127e-01	3.333333432674407959e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.882353007793426514e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.176470696926116943e-01	3.019607961177825928e-01	3.176470696926116943e-01	3.372549116611480713e-01
1.137254908680915833e-01	1.333333402872085571e-01	1.843137294054031372e-01	2.431372553110122681e-01	2.156862765550613403e-01	1.843137294054031372e-01	1.568627506494522095e-01	1.686274558305740356e-01	1.686274558305740356e-01	1.725490242242813110e-01	2.235294133424758911e-01	2.666666805744171143e-01	4.078431427478790283e-01	4.431372582912445068e-01	4.235294163227081299e-01	4.039215743541717529e-01	4.274509847164154053e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.509803950786590576e-01	4.549019634723663330e-01	4.274509847164154053e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.921568691730499268e-01	4.235294163227081299e-01	3.960784375667572021e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.000000059604644775e-01	3.843137323856353760e-01	3.764705955982208252e-01
1.372549086809158325e-01	1.568627506494522095e-01	1.647058874368667603e-01	3.607843220233917236e-01	4.352941215038299561e-01	2.431372553110122681e-01	1.490196138620376587e-01	1.725490242242813110e-01	1.254902034997940063e-01	1.803921610116958618e-01	3.058823645114898682e-01	2.823529541492462158e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.274509847164154053e-01	4.352941215038299561e-01	4.549019634723663330e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.509803950786590576e-01	4.392156898975372314e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.313725531101226807e-01	4.117647111415863037e-01
2.000000029802322388e-01	1.960784345865249634e-01	2.235294133424758911e-01	1.490196138620376587e-01	2.235294133424758911e-01	2.156862765550613403e-01	1.529411822557449341e-01	1.450980454683303833e-01	1.411764770746231079e-01	1.411764770746231079e-01	2.196078449487686157e-01	1.921568661928176880e-01	3.058823645114898682e-01	3.686274588108062744e-01	3.372549116611480713e-01	3.254902064800262451e-01	3.490196168422698975e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.647058904170989990e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.725490272045135498e-01	3.725490272045135498e-01	3.607843220233917236e-01	3.607843220233917236e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.254902064800262451e-01
2.941176593303680420e-01	2.980392277240753174e-01	3.529411852359771729e-01	2.627451121807098389e-01	2.392156869173049927e-01	1.529411822557449341e-01	1.490196138620376587e-01	1.098039224743843079e-01	1.725490242242813110e-01	2.745098173618316650e-01	2.784313857555389404e-01	2.666666805744171143e-01	3.098039329051971436e-01	3.568627536296844482e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.843137323856353760e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.882353007793426514e-01	3.882353007793426514e-01	3.803921639919281006e-01	3.568627536296844482e-01
3.647058904170989990e-01	3.450980484485626221e-01	3.686274588108062744e-01	5.019608139991760254e-01	6.078431606292724609e-01	2.509804069995880127e-01	1.333333402872085571e-01	1.098039224743843079e-01	8.627451211214065552e-02	2.352941185235977173e-01	3.764705955982208252e-01	3.921568691730499268e-01	3.764705955982208252e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.117647111415863037e-01	4.117647111415863037e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.196078479290008545e-01	3.960784375667572021e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.235294163227081299e-01	4.274509847164154053e-01	4.274509847164154053e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.117647111415863037e-01	4.078431427478790283e-01
3.725490272045135498e-01	3.647058904170989990e-01	3.647058904170989990e-01	4.039215743541717529e-01	5.882353186607360840e-01	2.588235437870025635e-01	1.137254908680915833e-01	1.372549086809158325e-01	9.411764889955520630e-02	5.882352963089942932e-02	1.725490242242813110e-01	3.803921639919281006e-01	4.039215743541717529e-01	4.000000059604644775e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.196078479290008545e-01	4.549019634723663330e-01	4.549019634723663330e-01	4.235294163227081299e-01	4.313725531101226807e-01	4.392156898975372314e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.274509847164154053e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.078431427478790283e-01
3.490196168422698975e-01	3.764705955982208252e-01	3.764705955982208252e-01	3.882353007793426514e-01	4.274509847164154053e-01	1.529411822557449341e-01	1.098039224743843079e-01	1.568627506494522095e-01	1.450980454683303833e-01	7.450980693101882935e-02	5.490196123719215393e-02	1.921568661928176880e-01	3.686274588108062744e-01	4.196078479290008545e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.470588266849517822e-01	4.784313738346099854e-01	4.352941215038299561e-01	3.960784375667572021e-01	3.372549116611480713e-01	3.254902064800262451e-01	4.274509847164154053e-01	5.333333611488342285e-01	4.901960790157318115e-01	4.352941215038299561e-01	4.313725531101226807e-01	4.470588266849517822e-01	4.313725531101226807e-01	4.313725531101226807e-01	4.470588266849517822e-01	4.274509847164154053e-01
3.411764800548553467e-01	3.607843220233917236e-01	3.843137323856353760e-01	4.431372582912445068e-01	4.862745106220245361e-01	1.764705926179885864e-01	8.627451211214065552e-02	1.176470592617988586e-01	1.411764770746231079e-01	8.627451211214065552e-02	9.411764889955520630e-02	7.843137532472610474e-02	1.647058874368667603e-01	2.745098173618316650e-01	3.647058904170989990e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.686274588108062744e-01	2.901960909366607666e-01	3.019607961177825928e-01	2.352941185235977173e-01	1.725490242242813110e-01	2.705882489681243896e-01	6.627451181411743164e-01	7.607843279838562012e-01	5.450980663299560547e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.666666686534881592e-01	4.509803950786590576e-01
4.117647111415863037e-01	3.960784375667572021e-01	4.078431427478790283e-01	4.901960790157318115e-01	6.196078658103942871e-01	2.313725501298904419e-01	6.274510174989700317e-02	1.019607856869697571e-01	1.647058874368667603e-01	1.176470592617988586e-01	1.137254908680915833e-01	9.803921729326248169e-02	9.411764889955520630e-02	1.607843190431594849e-01	2.235294133424758911e-01	2.509804069995880127e-01	2.117647081613540649e-01	1.960784345865249634e-01	1.803921610116958618e-01	1.764705926179885864e-01	1.647058874368667603e-01	1.568627506494522095e-01	1.607843190431594849e-01	3.725490272045135498e-01	7.764706015586853027e-01	8.705882430076599121e-01	6.352941393852233887e-01	5.098039507865905762e-01	4.862745106220245361e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.784313738346099854e-01
4.235294163227081299e-01	4.274509847164154053e-01	4.470588266849517822e-01	5.098039507865905762e-01	4.980392158031463623e-01	2.313725501298904419e-01	1.686274558305740356e-01	5.882352963089942932e-02	1.333333402872085571e-01	1.098039224743843079e-01	1.176470592617988586e-01	1.137254908680915833e-01	9.803921729326248169e-02	1.450980454683303833e-01	1.803921610116958618e-01	1.803921610116958618e-01	1.607843190431594849e-01	1.686274558305740356e-01	1.725490242242813110e-01	1.607843190431594849e-01	1.568627506494522095e-01	1.450980454683303833e-01	1.411764770746231079e-01	2.156862765550613403e-01	5.529412031173706055e-01	9.176470637321472168e-01	8.470588326454162598e-01	6.078431606292724609e-01	5.411764979362487793e-01	5.019608139991760254e-01	5.019608139991760254e-01	5.137255191802978516e-01
4.039215743541717529e-01	4.235294163227081299e-01	4.470588266849517822e-01	4.431372582912445068e-01	2.745098173618316650e-01	2.117647081613540649e-01	3.607843220233917236e-01	7.450980693101882935e-02	7.450980693101882935e-02	1.058823540806770325e-01	1.215686276555061340e-01	1.215686276555061340e-01	1.176470592617988586e-01	1.254902034997940063e-01	1.411764770746231079e-01	1.529411822557449341e-01	1.450980454683303833e-01	1.568627506494522095e-01	1.568627506494522095e-01	1.490196138620376587e-01	1.294117718935012817e-01	1.294117718935012817e-01	1.333333402872085571e-01	1.254902034997940063e-01	4.000000059604644775e-01	7.333333492279052734e-01	8.156862854957580566e-01	4.392156898975372314e-01	3.960784375667572021e-01	5.450980663299560547e-01	5.176470875740051270e-01	5.058823823928833008e-01
4.313725531101226807e-01	4.117647111415863037e-01	4.392156898975372314e-01	4.549019634723663330e-01	3.490196168422698975e-01	3.529411852359771729e-01	4.784313738346099854e-01	2.196078449487686157e-01	5.490196123719215393e-02	1.176470592617988586e-01	1.294117718935012817e-01	1.137254908680915833e-01	1.098039224743843079e-01	1.098039224743843079e-01	9.803921729326248169e-02	1.176470592617988586e-01	1.254902034997940063e-01	1.333333402872085571e-01	1.372549086809158325e-01	1.372549086809158325e-01	1.019607856869697571e-01	1.215686276555061340e-01	1.333333402872085571e-01	9.803921729326248169e-02	3.333333432674407959e-01	5.725490450859069824e-01	6.313725709915161133e-01	4.274509847164154053e-01	1.921568661928176880e-01	3.843137323856353760e-01	4.941176474094390869e-01	4.784313738346099854e-01
4.705882370471954346e-01	4.313725531101226807e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.549019634723663330e-01	4.352941215038299561e-01	2.666666805744171143e-01	1.882352977991104126e-01	1.411764770746231079e-01	1.294117718935012817e-01	1.176470592617988586e-01	1.137254908680915833e-01	1.137254908680915833e-01	9.411764889955520630e-02	1.176470592617988586e-01	1.450980454683303833e-01	1.294117718935012817e-01	1.254902034997940063e-01	1.725490242242813110e-01	1.294117718935012817e-01	1.019607856869697571e-01	1.333333402872085571e-01	1.058823540806770325e-01	3.058823645114898682e-01	5.058823823928833008e-01	5.058823823928833008e-01	5.294117927551269531e-01	3.803921639919281006e-01	3.686274588108062744e-01	4.745098054409027100e-01	5.019608139991760254e-01
4.588235318660736084e-01	4.235294163227081299e-01	4.509803950786590576e-01	4.274509847164154053e-01	4.078431427478790283e-01	4.117647111415863037e-01	4.156862795352935791e-01	2.156862765550613403e-01	3.098039329051971436e-01	1.647058874368667603e-01	1.137254908680915833e-01	1.294117718935012817e-01	1.372549086809158325e-01	1.333333402872085571e-01	1.098039224743843079e-01	1.294117718935012817e-01	1.411764770746231079e-01	9.803921729326248169e-02	1.333333402872085571e-01	1.843137294054031372e-01	1.686274558305740356e-01	1.137254908680915833e-01	1.176470592617988586e-01	9.411764889955520630e-02	2.745098173618316650e-01	4.784313738346099854e-01	4.078431427478790283e-01	4.588235318660736084e-01	5.019608139991760254e-01	4.980392158031463623e-01	4.980392158031463623e-01	5.019608139991760254e-01
4.392156898975372314e-01	4.431372582912445068e-01	4.588235318660736084e-01	4.392156898975372314e-01	4.117647111415863037e-01	4.000000059604644775e-01	4.117647111415863037e-01	2.823529541492462158e-01	2.823529541492462158e-01	1.882352977991104126e-01	8.627451211214065552e-02	1.098039224743843079e-01	1.215686276555061340e-01	1.333333402872085571e-01	1.098039224743843079e-01	9.019608050584793091e-02	8.235294371843338013e-02	1.607843190431594849e-01	1.921568661928176880e-01	7.058823853731155396e-02	9.411764889955520630e-02	1.333333402872085571e-01	8.235294371843338013e-02	8.235294371843338013e-02	2.156862765550613403e-01	4.549019634723663330e-01	3.647058904170989990e-01	3.843137323856353760e-01	4.313725531101226807e-01	4.627451002597808838e-01	4.666666686534881592e-01	4.627451002597808838e-01
4.196078479290008545e-01	4.588235318660736084e-01	4.549019634723663330e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.274509847164154053e-01	4.000000059604644775e-01	3.882353007793426514e-01	2.274509817361831665e-01	1.411764770746231079e-01	1.058823540806770325e-01	1.215686276555061340e-01	9.019608050584793091e-02	1.176470592617988586e-01	1.254902034997940063e-01	1.411764770746231079e-01	2.784313857555389404e-01	4.039215743541717529e-01	3.882353007793426514e-01	1.450980454683303833e-01	7.058823853731155396e-02	1.803921610116958618e-01	1.254902034997940063e-01	9.411764889955520630e-02	1.607843190431594849e-01	3.960784375667572021e-01	4.156862795352935791e-01	4.392156898975372314e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.313725531101226807e-01	4.274509847164154053e-01
4.352941215038299561e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.196078479290008545e-01	4.274509847164154053e-01	3.294117748737335205e-01	7.450980693101882935e-02	1.098039224743843079e-01	1.568627506494522095e-01	1.019607856869697571e-01	2.431372553110122681e-01	3.686274588108062744e-01	3.882353007793426514e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.745098054409027100e-01	3.450980484485626221e-01	1.254902034997940063e-01	2.470588237047195435e-01	3.490196168422698975e-01	1.803921610116958618e-01	1.254902034997940063e-01	3.058823645114898682e-01	4.588235318660736084e-01	4.352941215038299561e-01	4.313725531101226807e-01	4.235294163227081299e-01	3.960784375667572021e-01	4.078431427478790283e-01
4.509803950786590576e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.470588266849517822e-01	4.549019634723663330e-01	4.823529422283172607e-01	4.745098054409027100e-01	1.843137294054031372e-01	1.843137294054031372e-01	1.843137294054031372e-01	1.254902034997940063e-01	4.352941215038299561e-01	4.745098054409027100e-01	4.313725531101226807e-01	4.117647111415863037e-01	4.196078479290008545e-01	4.509803950786590576e-01	4.549019634723663330e-01	2.352941185235977173e-01	2.039215713739395142e-01	3.960784375667572021e-01	3.529411852359771729e-01	8.235294371843338013e-02	2.156862765550613403e-01	4.627451002597808838e-01	4.078431427478790283e-01	3.960784375667572021e-01	4.235294163227081299e-01	3.882353007793426514e-01	3.921568691730499268e-01
4.549019634723663330e-01	4.509803950786590576e-01	4.352941215038299561e-01	4.470588266849517822e-01	4.784313738346099854e-01	4.392156898975372314e-01	4.627451002597808838e-01	4.705882370471954346e-01	4.549019634723663330e-01	2.901960909366607666e-01	1.803921610116958618e-01	1.725490242242813110e-01	1.333333402872085571e-01	4.196078479290008545e-01	4.196078479290008545e-01	3.843137323856353760e-01	3.960784375667572021e-01	3.843137323856353760e-01	4.117647111415863037e-01	4.352941215038299561e-01	3.333333432674407959e-01	2.509804069995880127e-01	3.254902064800262451e-01	4.078431427478790283e-01	2.000000029802322388e-01	2.156862765550613403e-01	4.784313738346099854e-01	4.000000059604644775e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.725490272045135498e-01	4.156862795352935791e-01
4.470588266849517822e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.470588266849517822e-01	4.549019634723663330e-01	4.313725531101226807e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.352941215038299561e-01	3.333333432674407959e-01	1.764705926179885864e-01	1.960784345865249634e-01	1.960784345865249634e-01	4.078431427478790283e-01	4.274509847164154053e-01	4.000000059604644775e-01	3.882353007793426514e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.039215743541717529e-01	4.509803950786590576e-01	4.431372582912445068e-01	3.568627536296844482e-01	4.039215743541717529e-01	4.156862795352935791e-01	3.568627536296844482e-01	4.666666686534881592e-01	4.588235318660736084e-01	3.921568691730499268e-01	3.803921639919281006e-01	4.039215743541717529e-01	4.627451002597808838e-01
4.117647111415863037e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.156862795352935791e-01	3.921568691730499268e-01	3.960784375667572021e-01	3.960784375667572021e-01	4.117647111415863037e-01	3.882353007793426514e-01	3.529411852359771729e-01	2.235294133424758911e-01	2.666666805744171143e-01	3.411764800548553467e-01	4.274509847164154053e-01	4.078431427478790283e-01	4.078431427478790283e-01	4.000000059604644775e-01	4.313725531101226807e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.666666686534881592e-01	6.156862974166870117e-01	4.078431427478790283e-01	4.509803950786590576e-01	4.862745106220245361e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.431372582912445068e-01	4.117647111415863037e-01	4.274509847164154053e-01	4.588235318660736084e-01	4.392156898975372314e-01
4.117647111415863037e-01	3.960784375667572021e-01	4.235294163227081299e-01	3.882353007793426514e-01	3.411764800548553467e-01	3.333333432674407959e-01	3.843137323856353760e-01	4.352941215038299561e-01	4.117647111415863037e-01	4.235294163227081299e-01	3.372549116611480713e-01	4.627451002597808838e-01	5.450980663299560547e-01	4.431372582912445068e-01	3.882353007793426514e-01	4.117647111415863037e-01	3.607843220233917236e-01	4.039215743541717529e-01	4.705882370471954346e-01	4.823529422283172607e-01	4.627451002597808838e-01	5.333333611488342285e-01	3.803921639919281006e-01	3.843137323856353760e-01	4.235294163227081299e-01	4.117647111415863037e-01	4.078431427478790283e-01	3.568627536296844482e-01	4.196078479290008545e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.705882370471954346e-01
4.078431427478790283e-01	4.117647111415863037e-01	4.078431427478790283e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.803921639919281006e-01	3.882353007793426514e-01	4.313725531101226807e-01	4.235294163227081299e-01	4.627451002597808838e-01	5.019608139991760254e-01	5.882353186607360840e-01	5.843137502670288086e-01	4.470588266849517822e-01	3.960784375667572021e-01	4.313725531101226807e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.509803950786590576e-01	4.549019634723663330e-01	4.000000059604644775e-01	4.431372582912445068e-01	3.843137323856353760e-01	3.411764800548553467e-01	3.764705955982208252e-01	3.921568691730499268e-01	4.000000059604644775e-01	3.137255012989044189e-01	3.529411852359771729e-01	3.921568691730499268e-01	4.196078479290008545e-01	4.392156898975372314e-01
3.882353007793426514e-01	3.843137323856353760e-01	3.372549116611480713e-01	3.058823645114898682e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.647058904170989990e-01	4.000000059604644775e-01	3.843137323856353760e-01	4.117647111415863037e-01	4.627451002597808838e-01	5.647059082984924316e-01	5.450980663299560547e-01	4.196078479290008545e-01	3.647058904170989990e-01	4.000000059604644775e-01	3.882353007793426514e-01	3.803921639919281006e-01	3.843137323856353760e-01	3.882353007793426514e-01	3.686274588108062744e-01	4.392156898975372314e-01	4.235294163227081299e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.725490272045135498e-01	3.294117748737335205e-01	2.980392277240753174e-01	3.529411852359771729e-01	3.725490272045135498e-01	3.882353007793426514e-01
3.960784375667572021e-01	4.000000059604644775e-01	3.607843220233917236e-01	3.254902064800262451e-01	3.568627536296844482e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.843137323856353760e-01	3.764705955982208252e-01	3.803921639919281006e-01	4.196078479290008545e-01	4.627451002597808838e-01	4.980392158031463623e-01	4.392156898975372314e-01	3.333333432674407959e-01	3.607843220233917236e-01	3.882353007793426514e-01	3.137255012989044189e-01	3.568627536296844482e-01	3.333333432674407959e-01	3.333333432674407959e-01	4.235294163227081299e-01	4.313725531101226807e-01	3.529411852359771729e-01	3.215686380863189697e-01	3.019607961177825928e-01	3.490196168422698975e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.803921639919281006e-01
3.686274588108062744e-01	3.490196168422698975e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.215686380863189697e-01	3.294117748737335205e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.529411852359771729e-01	3.843137323856353760e-01	4.000000059604644775e-01	3.843137323856353760e-01	4.313725531101226807e-01	4.274509847164154053e-01	3.019607961177825928e-01	3.137255012989044189e-01	3.490196168422698975e-01	2.745098173618316650e-01	2.941176593303680420e-01	3.137255012989044189e-01	2.745098173618316650e-01	3.764705955982208252e-01	4.431372582912445068e-01	3.254902064800262451e-01	2.745098173618316650e-01	2.941176593303680420e-01	3.254902064800262451e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.372549116611480713e-01
3.490196168422698975e-01	3.137255012989044189e-01	3.411764800548553467e-01	3.372549116611480713e-01	2.901960909366607666e-01	3.372549116611480713e-01	3.960784375667572021e-01	3.294117748737335205e-01	3.215686380863189697e-01	3.803921639919281006e-01	3.803921639919281006e-01	4.039215743541717529e-01	4.117647111415863037e-01	4.039215743541717529e-01	3.411764800548553467e-01	3.058823645114898682e-01	2.980392277240753174e-01	2.862745225429534912e-01	2.784313857555389404e-01	3.137255012989044189e-01	2.823529541492462158e-01	3.529411852359771729e-01	4.156862795352935791e-01	3.019607961177825928e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.823529541492462158e-01	3.019607961177825928e-01	2.784313857555389404e-01	3.215686380863189697e-01	3.607843220233917236e-01	3.254902064800262451e-01
3.372549116611480713e-01	3.333333432674407959e-01	3.568627536296844482e-01	3.098039329051971436e-01	2.901960909366607666e-01	3.725490272045135498e-01	4.078431427478790283e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.882353007793426514e-01	4.352941215038299561e-01	4.352941215038299561e-01	3.960784375667572021e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.764705955982208252e-01	3.450980484485626221e-01	3.372549116611480713e-01	3.176470696926116943e-01	3.019607961177825928e-01	3.450980484485626221e-01	3.686274588108062744e-01	2.901960909366607666e-01	2.666666805744171143e-01	2.431372553110122681e-01	2.784313857555389404e-01	3.254902064800262451e-01	3.333333432674407959e-01	3.607843220233917236e-01	3.647058904170989990e-01	3.372549116611480713e-01
3.450980484485626221e-01	3.333333432674407959e-01	3.764705955982208252e-01	3.686274588108062744e-01	3.764705955982208252e-01	4.274509847164154053e-01	4.470588266849517822e-01	4.117647111415863037e-01	3.803921639919281006e-01	4.000000059604644775e-01	4.000000059604644775e-01	4.627451002597808838e-01	4.431372582912445068e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.686274588108062744e-01	4.117647111415863037e-01	4.000000059604644775e-01	3.803921639919281006e-01	3.215686380863189697e-01	3.294117748737335205e-01	3.764705955982208252e-01	3.843137323856353760e-01	3.019607961177825928e-01	2.901960909366607666e-01	2.862745225429534912e-01	2.823529541492462158e-01	3.411764800548553467e-01	3.647058904170989990e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.647058904170989990e-01
3.568627536296844482e-01	3.725490272045135498e-01	4.039215743541717529e-01	4.196078479290008545e-01	3.921568691730499268e-01	4.156862795352935791e-01	4.352941215038299561e-01	4.274509847164154053e-01	3.803921639919281006e-01	3.764705955982208252e-01	3.529411852359771729e-01	4.392156898975372314e-01	4.705882370471954346e-01	3.921568691730499268e-01	3.254902064800262451e-01	3.098039329051971436e-01	3.333333432674407959e-01	4.000000059604644775e-01	3.843137323856353760e-01	3.607843220233917236e-01	3.960784375667572021e-01	3.921568691730499268e-01	3.803921639919281006e-01	2.980392277240753174e-01	3.058823645114898682e-01	3.137255012989044189e-01	2.941176593303680420e-01	3.411764800548553467e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.921568691730499268e-01	4.039215743541717529e-01


==> Cifra_figuretem/100/originaldataBlue8.0.txt <==
4.000000059604644775e-01	3.960784375667572021e-01	4.235294163227081299e-01	4.392156898975372314e-01	4.313725531101226807e-01	4.392156898975372314e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.666666686534881592e-01	4.549019634723663330e-01	4.627451002597808838e-01	4.627451002597808838e-01	4.745098054409027100e-01	4.901960790157318115e-01	4.784313738346099854e-01	4.941176474094390869e-01	4.862745106220245361e-01	4.901960790157318115e-01	4.941176474094390869e-01	4.392156898975372314e-01	4.196078479290008545e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.470588266849517822e-01	4.509803950786590576e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.784313738346099854e-01	4.705882370471954346e-01	4.784313738346099854e-01	4.862745106220245361e-01
3.960784375667572021e-01	4.039215743541717529e-01	4.078431427478790283e-01	4.274509847164154053e-01	4.352941215038299561e-01	4.352941215038299561e-01	4.392156898975372314e-01	4.627451002597808838e-01	4.823529422283172607e-01	5.098039507865905762e-01	4.980392158031463623e-01	4.941176474094390869e-01	4.588235318660736084e-01	4.313725531101226807e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.352941215038299561e-01	4.392156898975372314e-01	4.235294163227081299e-01	4.549019634723663330e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.274509847164154053e-01	4.156862795352935791e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.843137323856353760e-01
3.960784375667572021e-01	4.000000059604644775e-01	3.647058904170989990e-01	3.254902064800262451e-01	3.450980484485626221e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.960784375667572021e-01	4.117647111415863037e-01	4.509803950786590576e-01	4.549019634723663330e-01	4.666666686534881592e-01	4.588235318660736084e-01	4.313725531101226807e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.313725531101226807e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.196078479290008545e-01	3.960784375667572021e-01	4.470588266849517822e-01	4.627451002597808838e-01	4.313725531101226807e-01	3.921568691730499268e-01	3.686274588108062744e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.568627536296844482e-01	3.607843220233917236e-01
4.039215743541717529e-01	3.921568691730499268e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.764705955982208252e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.725490272045135498e-01	4.196078479290008545e-01	4.352941215038299561e-01	4.313725531101226807e-01	4.588235318660736084e-01	4.901960790157318115e-01	4.784313738346099854e-01	4.431372582912445068e-01	4.039215743541717529e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.254902064800262451e-01	3.333333432674407959e-01	3.333333432674407959e-01	3.450980484485626221e-01
3.137255012989044189e-01	3.176470696926116943e-01	3.686274588108062744e-01	3.960784375667572021e-01	4.117647111415863037e-01	4.235294163227081299e-01	4.274509847164154053e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.078431427478790283e-01	4.000000059604644775e-01	3.843137323856353760e-01	3.450980484485626221e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.686274588108062744e-01	3.843137323856353760e-01	4.078431427478790283e-01	4.235294163227081299e-01	3.764705955982208252e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.117647111415863037e-01	3.960784375667572021e-01	3.921568691730499268e-01	4.117647111415863037e-01	4.313725531101226807e-01	4.078431427478790283e-01
2.980392277240753174e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.333333432674407959e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.764705955982208252e-01	3.764705955982208252e-01	4.039215743541717529e-01	4.352941215038299561e-01	4.627451002597808838e-01	4.509803950786590576e-01	4.117647111415863037e-01	3.960784375667572021e-01	3.882353007793426514e-01	3.921568691730499268e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.529411852359771729e-01	3.843137323856353760e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.960784375667572021e-01	3.882353007793426514e-01	3.764705955982208252e-01	3.843137323856353760e-01	3.960784375667572021e-01	3.921568691730499268e-01	4.078431427478790283e-01
3.843137323856353760e-01	3.882353007793426514e-01	3.568627536296844482e-01	2.941176593303680420e-01	2.784313857555389404e-01	3.019607961177825928e-01	3.372549116611480713e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.529411852359771729e-01	3.921568691730499268e-01	4.117647111415863037e-01	4.274509847164154053e-01	4.196078479290008545e-01	4.039215743541717529e-01	4.039215743541717529e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.921568691730499268e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.392156898975372314e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.352941215038299561e-01	4.156862795352935791e-01	4.470588266849517822e-01	4.392156898975372314e-01	4.352941215038299561e-01	4.156862795352935791e-01	3.882353007793426514e-01	3.882353007793426514e-01
4.352941215038299561e-01	4.235294163227081299e-01	4.274509847164154053e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.313725531101226807e-01	4.470588266849517822e-01	4.549019634723663330e-01	4.235294163227081299e-01	3.607843220233917236e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.686274588108062744e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.803921639919281006e-01	4.039215743541717529e-01	4.235294163227081299e-01	4.627451002597808838e-01	4.627451002597808838e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.313725531101226807e-01	4.196078479290008545e-01
3.882353007793426514e-01	4.000000059604644775e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.607843220233917236e-01	3.764705955982208252e-01	3.725490272045135498e-01	4.039215743541717529e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.470588266849517822e-01	4.627451002597808838e-01	4.352941215038299561e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.313725531101226807e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.078431427478790283e-01	3.607843220233917236e-01	3.294117748737335205e-01	3.098039329051971436e-01	3.686274588108062744e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.039215743541717529e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.960784375667572021e-01
4.235294163227081299e-01	3.921568691730499268e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.098039329051971436e-01	3.019607961177825928e-01	2.980392277240753174e-01	3.098039329051971436e-01	3.333333432674407959e-01	3.215686380863189697e-01	3.450980484485626221e-01	3.725490272045135498e-01	3.764705955982208252e-01	4.313725531101226807e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.509803950786590576e-01	4.235294163227081299e-01	4.039215743541717529e-01	4.039215743541717529e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.274509847164154053e-01	4.235294163227081299e-01	3.882353007793426514e-01	3.882353007793426514e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.000000059604644775e-01
3.882353007793426514e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.509803950786590576e-01	4.470588266849517822e-01	4.392156898975372314e-01	4.196078479290008545e-01	4.078431427478790283e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.607843220233917236e-01	3.607843220233917236e-01	3.411764800548553467e-01	3.215686380863189697e-01	3.019607961177825928e-01	3.450980484485626221e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.529411852359771729e-01	3.607843220233917236e-01	4.117647111415863037e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.352941215038299561e-01	4.392156898975372314e-01	4.509803950786590576e-01	4.392156898975372314e-01
3.686274588108062744e-01	3.960784375667572021e-01	4.235294163227081299e-01	4.588235318660736084e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.627451002597808838e-01	4.352941215038299561e-01	4.352941215038299561e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.764705955982208252e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.882353007793426514e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.960784375667572021e-01	3.921568691730499268e-01	3.921568691730499268e-01	4.235294163227081299e-01	4.470588266849517822e-01	4.352941215038299561e-01	4.588235318660736084e-01	4.588235318660736084e-01
3.764705955982208252e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.607843220233917236e-01	3.843137323856353760e-01	3.921568691730499268e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.313725531101226807e-01	3.921568691730499268e-01	4.941176474094390869e-01	4.862745106220245361e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.470588266849517822e-01	4.313725531101226807e-01	4.235294163227081299e-01	4.509803950786590576e-01	4.549019634723663330e-01	4.274509847164154053e-01	4.117647111415863037e-01	3.803921639919281006e-01	3.882353007793426514e-01	3.960784375667572021e-01	3.843137323856353760e-01	4.039215743541717529e-01	4.235294163227081299e-01	4.313725531101226807e-01	4.039215743541717529e-01
4.274509847164154053e-01	4.431372582912445068e-01	4.000000059604644775e-01	3.764705955982208252e-01	3.490196168422698975e-01	3.372549116611480713e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.882353007793426514e-01	4.274509847164154053e-01	4.509803950786590576e-01	4.156862795352935791e-01	5.921568870544433594e-01	6.392157077789306641e-01	5.372549295425415039e-01	5.411764979362487793e-01	4.431372582912445068e-01	4.313725531101226807e-01	4.470588266849517822e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.549019634723663330e-01	4.588235318660736084e-01	4.470588266849517822e-01	4.470588266849517822e-01	4.274509847164154053e-01	4.156862795352935791e-01	4.274509847164154053e-01	4.039215743541717529e-01	3.803921639919281006e-01	3.725490272045135498e-01
3.686274588108062744e-01	4.039215743541717529e-01	4.313725531101226807e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.588235318660736084e-01	4.666666686534881592e-01	4.431372582912445068e-01	4.627451002597808838e-01	4.470588266849517822e-01	3.725490272045135498e-01	4.156862795352935791e-01	3.921568691730499268e-01	2.196078449487686157e-01	4.627451002597808838e-01	8.431372642517089844e-01	8.039215803146362305e-01	5.764706134796142578e-01	4.980392158031463623e-01	4.745098054409027100e-01	4.627451002597808838e-01	4.705882370471954346e-01	4.352941215038299561e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.078431427478790283e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.078431427478790283e-01
2.941176593303680420e-01	3.137255012989044189e-01	3.607843220233917236e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.431372582912445068e-01	4.392156898975372314e-01	4.666666686534881592e-01	5.058823823928833008e-01	5.058823823928833008e-01	4.627451002597808838e-01	4.588235318660736084e-01	3.882353007793426514e-01	2.392156869173049927e-01	4.117647111415863037e-01	6.588235497474670410e-01	6.823529601097106934e-01	6.980392336845397949e-01	6.039215922355651855e-01	4.745098054409027100e-01	4.823529422283172607e-01	4.509803950786590576e-01	4.666666686534881592e-01	3.764705955982208252e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.647058904170989990e-01	3.568627536296844482e-01	3.764705955982208252e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.313725531101226807e-01
2.941176593303680420e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.294117748737335205e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.725490272045135498e-01	4.274509847164154053e-01	5.254902243614196777e-01	5.019608139991760254e-01	4.470588266849517822e-01	4.117647111415863037e-01	4.862745106220245361e-01	5.411764979362487793e-01	4.784313738346099854e-01	4.078431427478790283e-01	3.450980484485626221e-01	4.274509847164154053e-01	5.568627715110778809e-01	6.117647290229797363e-01	5.411764979362487793e-01	5.411764979362487793e-01	4.901960790157318115e-01	4.117647111415863037e-01	3.882353007793426514e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.803921639919281006e-01
2.784313857555389404e-01	2.823529541492462158e-01	3.137255012989044189e-01	3.372549116611480713e-01	3.333333432674407959e-01	3.215686380863189697e-01	3.215686380863189697e-01	3.058823645114898682e-01	4.196078479290008545e-01	5.411764979362487793e-01	5.568627715110778809e-01	4.666666686534881592e-01	3.882353007793426514e-01	4.117647111415863037e-01	2.980392277240753174e-01	1.725490242242813110e-01	1.254902034997940063e-01	8.627451211214065552e-02	2.666666805744171143e-01	6.549019813537597656e-01	7.254902124404907227e-01	7.568627595901489258e-01	7.372549176216125488e-01	7.058823704719543457e-01	5.019608139991760254e-01	4.117647111415863037e-01	3.960784375667572021e-01	3.803921639919281006e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.686274588108062744e-01
4.117647111415863037e-01	4.352941215038299561e-01	3.960784375667572021e-01	3.764705955982208252e-01	4.078431427478790283e-01	4.196078479290008545e-01	4.274509847164154053e-01	5.803921818733215332e-01	6.549019813537597656e-01	6.745098233222961426e-01	6.901960968971252441e-01	5.764706134796142578e-01	3.490196168422698975e-01	4.235294163227081299e-01	3.882353007793426514e-01	3.843137323856353760e-01	4.705882370471954346e-01	4.901960790157318115e-01	5.372549295425415039e-01	6.549019813537597656e-01	6.274510025978088379e-01	6.823529601097106934e-01	6.078431606292724609e-01	4.901960790157318115e-01	4.352941215038299561e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.568627536296844482e-01
6.588235497474670410e-01	6.431372761726379395e-01	5.803921818733215332e-01	4.941176474094390869e-01	5.411764979362487793e-01	6.549019813537597656e-01	7.333333492279052734e-01	8.509804010391235352e-01	7.058823704719543457e-01	6.509804129600524902e-01	5.960784554481506348e-01	4.039215743541717529e-01	2.431372553110122681e-01	5.176470875740051270e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.431372761726379395e-01	6.078431606292724609e-01	5.725490450859069824e-01	5.647059082984924316e-01	5.450980663299560547e-01	5.607843399047851562e-01	4.901960790157318115e-01	3.607843220233917236e-01	3.921568691730499268e-01	4.000000059604644775e-01	3.803921639919281006e-01	3.686274588108062744e-01	3.803921639919281006e-01	4.000000059604644775e-01	3.882353007793426514e-01	3.764705955982208252e-01
5.960784554481506348e-01	5.490196347236633301e-01	5.725490450859069824e-01	5.254902243614196777e-01	5.372549295425415039e-01	7.176470756530761719e-01	8.745098114013671875e-01	7.176470756530761719e-01	5.450980663299560547e-01	5.529412031173706055e-01	5.686274766921997070e-01	4.941176474094390869e-01	3.725490272045135498e-01	5.294117927551269531e-01	5.490196347236633301e-01	5.098039507865905762e-01	5.058823823928833008e-01	5.686274766921997070e-01	6.313725709915161133e-01	6.941176652908325195e-01	7.490196228027343750e-01	8.117647171020507812e-01	8.274509906768798828e-01	5.647059082984924316e-01	3.450980484485626221e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.764705955982208252e-01	4.117647111415863037e-01	3.921568691730499268e-01
6.509804129600524902e-01	7.294117808341979980e-01	7.647058963775634766e-01	6.862745285034179688e-01	5.843137502670288086e-01	6.549019813537597656e-01	6.862745285034179688e-01	6.196078658103942871e-01	5.176470875740051270e-01	5.294117927551269531e-01	4.980392158031463623e-01	5.333333611488342285e-01	6.000000238418579102e-01	5.764706134796142578e-01	5.764706134796142578e-01	6.156862974166870117e-01	6.588235497474670410e-01	6.627451181411743164e-01	7.529411911964416504e-01	9.137254953384399414e-01	9.607843160629272461e-01	9.529411792755126953e-01	8.745098114013671875e-01	5.960784554481506348e-01	4.117647111415863037e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.921568691730499268e-01
9.019607901573181152e-01	9.490196108818054199e-01	9.882352948188781738e-01	9.960784316062927246e-01	9.490196108818054199e-01	7.529411911964416504e-01	5.098039507865905762e-01	4.941176474094390869e-01	5.019608139991760254e-01	5.019608139991760254e-01	5.098039507865905762e-01	5.098039507865905762e-01	5.411764979362487793e-01	5.647059082984924316e-01	5.803921818733215332e-01	6.862745285034179688e-01	8.039215803146362305e-01	8.117647171020507812e-01	9.058823585510253906e-01	9.647058844566345215e-01	9.921568632125854492e-01	9.647058844566345215e-01	8.666666746139526367e-01	6.549019813537597656e-01	4.941176474094390869e-01	4.000000059604644775e-01	3.882353007793426514e-01	4.078431427478790283e-01	4.117647111415863037e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.647058904170989990e-01
8.784313797950744629e-01	8.470588326454162598e-01	8.274509906768798828e-01	8.196078538894653320e-01	7.686274647712707520e-01	7.254902124404907227e-01	6.627451181411743164e-01	5.607843399047851562e-01	5.372549295425415039e-01	6.666666865348815918e-01	7.450980544090270996e-01	7.372549176216125488e-01	8.000000119209289551e-01	8.666666746139526367e-01	9.294117689132690430e-01	9.843137264251708984e-01	9.960784316062927246e-01	9.764705896377563477e-01	8.901960849761962891e-01	7.058823704719543457e-01	7.411764860153198242e-01	8.156862854957580566e-01	8.313725590705871582e-01	6.627451181411743164e-01	4.745098054409027100e-01	4.117647111415863037e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.235294163227081299e-01	4.196078479290008545e-01	3.921568691730499268e-01	3.333333432674407959e-01
7.294117808341979980e-01	7.450980544090270996e-01	7.098039388656616211e-01	6.862745285034179688e-01	6.549019813537597656e-01	6.627451181411743164e-01	6.862745285034179688e-01	7.098039388656616211e-01	7.294117808341979980e-01	7.764706015586853027e-01	8.000000119209289551e-01	8.274509906768798828e-01	7.450980544090270996e-01	7.254902124404907227e-01	6.509804129600524902e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.156862974166870117e-01	5.019608139991760254e-01	3.490196168422698975e-01	3.411764800548553467e-01	3.921568691730499268e-01	4.078431427478790283e-01	4.039215743541717529e-01	3.882353007793426514e-01	3.803921639919281006e-01	3.882353007793426514e-01	4.039215743541717529e-01	3.960784375667572021e-01	4.156862795352935791e-01	4.196078479290008545e-01	3.882353007793426514e-01
8.000000119209289551e-01	8.470588326454162598e-01	8.117647171020507812e-01	7.882353067398071289e-01	6.862745285034179688e-01	6.705882549285888672e-01	6.549019813537597656e-01	5.490196347236633301e-01	4.470588266849517822e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.647058904170989990e-01	2.784313857555389404e-01	2.549019753932952881e-01	2.274509817361831665e-01	2.274509817361831665e-01	2.431372553110122681e-01	2.549019753932952881e-01	2.705882489681243896e-01	2.862745225429534912e-01	3.019607961177825928e-01	3.058823645114898682e-01	3.372549116611480713e-01	3.686274588108062744e-01	3.882353007793426514e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.411764800548553467e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.960784375667572021e-01
5.254902243614196777e-01	4.941176474094390869e-01	4.745098054409027100e-01	4.823529422283172607e-01	4.588235318660736084e-01	4.509803950786590576e-01	4.274509847164154053e-01	3.921568691730499268e-01	3.960784375667572021e-01	3.686274588108062744e-01	3.333333432674407959e-01	3.333333432674407959e-01	2.823529541492462158e-01	2.470588237047195435e-01	2.392156869173049927e-01	2.235294133424758911e-01	2.196078449487686157e-01	2.313725501298904419e-01	2.588235437870025635e-01	2.941176593303680420e-01	3.294117748737335205e-01	3.450980484485626221e-01	3.764705955982208252e-01	3.960784375667572021e-01	4.039215743541717529e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.411764800548553467e-01	3.607843220233917236e-01
3.254902064800262451e-01	3.568627536296844482e-01	3.725490272045135498e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.647058904170989990e-01	3.647058904170989990e-01	3.921568691730499268e-01	3.960784375667572021e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.333333432674407959e-01	3.098039329051971436e-01	2.862745225429534912e-01	2.823529541492462158e-01	2.901960909366607666e-01	2.745098173618316650e-01	2.901960909366607666e-01	3.490196168422698975e-01	3.764705955982208252e-01	3.843137323856353760e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.117647111415863037e-01	3.843137323856353760e-01	3.529411852359771729e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.411764800548553467e-01
2.901960909366607666e-01	3.176470696926116943e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.686274588108062744e-01	3.568627536296844482e-01	3.490196168422698975e-01	3.372549116611480713e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.294117748737335205e-01	3.254902064800262451e-01	3.568627536296844482e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.921568691730499268e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.882353007793426514e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.764705955982208252e-01	3.882353007793426514e-01	3.647058904170989990e-01	3.254902064800262451e-01
3.215686380863189697e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.254902064800262451e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.372549116611480713e-01	3.607843220233917236e-01	3.843137323856353760e-01	3.921568691730499268e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.529411852359771729e-01	3.176470696926116943e-01	3.019607961177825928e-01	3.019607961177825928e-01	3.058823645114898682e-01	3.254902064800262451e-01	3.137255012989044189e-01	3.176470696926116943e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.058823645114898682e-01	3.215686380863189697e-01	3.725490272045135498e-01	3.647058904170989990e-01	4.000000059604644775e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.686274588108062744e-01	3.411764800548553467e-01	3.450980484485626221e-01
3.176470696926116943e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.882353007793426514e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.294117748737335205e-01	3.372549116611480713e-01	3.254902064800262451e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.058823645114898682e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.980392277240753174e-01	3.254902064800262451e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.686274588108062744e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.196078479290008545e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.529411852359771729e-01
2.627451121807098389e-01	2.509804069995880127e-01	2.784313857555389404e-01	3.176470696926116943e-01	3.294117748737335205e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.490196168422698975e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.294117748737335205e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.176470696926116943e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.960784375667572021e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.450980484485626221e-01	3.137255012989044189e-01	2.627451121807098389e-01


==> Cifra_figuretem/100/originaldataBlue9.0.txt <==
9.215686321258544922e-01	9.019607901573181152e-01	9.176470637321472168e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.490196108818054199e-01	9.607843160629272461e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.764705896377563477e-01
8.470588326454162598e-01	8.352941274642944336e-01	8.431372642517089844e-01	8.666666746139526367e-01	8.549019694328308105e-01	8.784313797950744629e-01	9.176470637321472168e-01	9.647058844566345215e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01
8.352941274642944336e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.745098114013671875e-01	8.745098114013671875e-01	8.862745165824890137e-01	9.176470637321472168e-01	9.647058844566345215e-01	9.882352948188781738e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	1.000000000000000000e+00	9.960784316062927246e-01	9.960784316062927246e-01
8.313725590705871582e-01	8.274509906768798828e-01	8.156862854957580566e-01	8.431372642517089844e-01	8.588235378265380859e-01	8.666666746139526367e-01	8.941176533699035645e-01	9.568627476692199707e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.529411792755126953e-01
8.392156958580017090e-01	8.196078538894653320e-01	8.039215803146362305e-01	8.039215803146362305e-01	8.274509906768798828e-01	8.627451062202453613e-01	8.941176533699035645e-01	9.529411792755126953e-01	9.803921580314636230e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.607843160629272461e-01	9.568627476692199707e-01	9.647058844566345215e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.882352948188781738e-01	1.000000000000000000e+00	8.039215803146362305e-01
7.960784435272216797e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.843137383460998535e-01	7.960784435272216797e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.470588326454162598e-01	8.588235378265380859e-01	8.588235378265380859e-01	8.431372642517089844e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.078431487083435059e-01	7.803921699523925781e-01	7.568627595901489258e-01	7.803921699523925781e-01	9.372549057006835938e-01	9.921568632125854492e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.058823585510253906e-01	8.941176533699035645e-01	1.000000000000000000e+00	8.000000119209289551e-01
7.529411911964416504e-01	7.764706015586853027e-01	7.647058963775634766e-01	8.078431487083435059e-01	8.117647171020507812e-01	7.568627595901489258e-01	7.568627595901489258e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.843137383460998535e-01	7.294117808341979980e-01	7.529411911964416504e-01	7.176470756530761719e-01	6.352941393852233887e-01	5.843137502670288086e-01	6.313725709915161133e-01	8.862745165824890137e-01	1.000000000000000000e+00	9.921568632125854492e-01	1.000000000000000000e+00	1.000000000000000000e+00	9.921568632125854492e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.882352948188781738e-01	7.215686440467834473e-01	7.176470756530761719e-01	9.843137264251708984e-01	8.784313797950744629e-01
7.647058963775634766e-01	7.372549176216125488e-01	7.098039388656616211e-01	7.529411911964416504e-01	7.607843279838562012e-01	7.176470756530761719e-01	6.980392336845397949e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.392157077789306641e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.000000238418579102e-01	5.647059082984924316e-01	5.254902243614196777e-01	4.784313738346099854e-01	6.941176652908325195e-01	8.862745165824890137e-01	8.549019694328308105e-01	8.745098114013671875e-01	8.901960849761962891e-01	8.941176533699035645e-01	9.372549057006835938e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.803921580314636230e-01	7.372549176216125488e-01	6.901960968971252441e-01	9.450980424880981445e-01	9.058823585510253906e-01
7.176470756530761719e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.431372761726379395e-01	6.352941393852233887e-01	5.960784554481506348e-01	6.156862974166870117e-01	6.235294342041015625e-01	6.431372761726379395e-01	5.647059082984924316e-01	3.333333432674407959e-01	3.372549116611480713e-01	4.156862795352935791e-01	3.058823645114898682e-01	3.960784375667572021e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.647058904170989990e-01	3.568627536296844482e-01	5.607843399047851562e-01	9.372549057006835938e-01	9.803921580314636230e-01	9.764705896377563477e-01	9.568627476692199707e-01	7.333333492279052734e-01	6.745098233222961426e-01	9.411764740943908691e-01	9.058823585510253906e-01
7.529411911964416504e-01	7.098039388656616211e-01	6.862745285034179688e-01	7.137255072593688965e-01	7.098039388656616211e-01	6.980392336845397949e-01	6.980392336845397949e-01	6.588235497474670410e-01	6.352941393852233887e-01	6.196078658103942871e-01	6.352941393852233887e-01	6.196078658103942871e-01	6.196078658103942871e-01	5.647059082984924316e-01	3.215686380863189697e-01	2.941176593303680420e-01	3.450980484485626221e-01	9.019608050584793091e-02	1.098039224743843079e-01	1.568627506494522095e-01	2.000000029802322388e-01	2.274509817361831665e-01	1.254902034997940063e-01	2.901960909366607666e-01	8.901960849761962891e-01	9.882352948188781738e-01	9.647058844566345215e-01	6.666666865348815918e-01	4.470588266849517822e-01	5.764706134796142578e-01	6.627451181411743164e-01	5.647059082984924316e-01
6.392157077789306641e-01	6.666666865348815918e-01	6.745098233222961426e-01	6.784313917160034180e-01	6.470588445663452148e-01	6.274510025978088379e-01	6.352941393852233887e-01	5.764706134796142578e-01	5.843137502670288086e-01	6.274510025978088379e-01	6.784313917160034180e-01	6.196078658103942871e-01	6.666666865348815918e-01	5.568627715110778809e-01	4.509803950786590576e-01	4.117647111415863037e-01	3.372549116611480713e-01	4.313725605607032776e-02	9.411764889955520630e-02	5.058823823928833008e-01	6.627451181411743164e-01	6.352941393852233887e-01	3.764705955982208252e-01	3.568627536296844482e-01	9.254902005195617676e-01	9.647058844566345215e-01	9.333333373069763184e-01	4.274509847164154053e-01	3.137255012989044189e-01	4.862745106220245361e-01	3.607843220233917236e-01	3.803921639919281006e-01
6.823529601097106934e-01	7.098039388656616211e-01	7.215686440467834473e-01	7.254902124404907227e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.980392336845397949e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.627451181411743164e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.784313917160034180e-01	5.372549295425415039e-01	3.294117748737335205e-01	3.294117748737335205e-01	2.941176593303680420e-01	3.529411926865577698e-02	8.627451211214065552e-02	6.000000238418579102e-01	7.960784435272216797e-01	7.098039388656616211e-01	4.117647111415863037e-01	3.647058904170989990e-01	8.156862854957580566e-01	8.313725590705871582e-01	8.901960849761962891e-01	5.137255191802978516e-01	3.803921639919281006e-01	5.019608139991760254e-01	5.254902243614196777e-01	5.803921818733215332e-01
6.156862974166870117e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.705882549285888672e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.235294342041015625e-01	6.392157077789306641e-01	6.000000238418579102e-01	6.431372761726379395e-01	4.470588266849517822e-01	1.686274558305740356e-01	1.960784345865249634e-01	2.627451121807098389e-01	4.705882444977760315e-02	9.019608050584793091e-02	5.411764979362487793e-01	7.098039388656616211e-01	5.568627715110778809e-01	3.529411852359771729e-01	3.294117748737335205e-01	7.294117808341979980e-01	7.686274647712707520e-01	8.235294222831726074e-01	7.098039388656616211e-01	5.960784554481506348e-01	5.254902243614196777e-01	6.039215922355651855e-01	5.764706134796142578e-01
7.019608020782470703e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.901960968971252441e-01	7.254902124404907227e-01	7.176470756530761719e-01	6.745098233222961426e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.745098233222961426e-01	6.392157077789306641e-01	6.627451181411743164e-01	4.823529422283172607e-01	1.294117718935012817e-01	1.607843190431594849e-01	2.705882489681243896e-01	8.235294371843338013e-02	1.450980454683303833e-01	2.627451121807098389e-01	2.392156869173049927e-01	2.000000029802322388e-01	1.647058874368667603e-01	2.784313857555389404e-01	7.215686440467834473e-01	7.607843279838562012e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.333333492279052734e-01	6.666666865348815918e-01	7.058823704719543457e-01	6.627451181411743164e-01
6.431372761726379395e-01	5.725490450859069824e-01	5.098039507865905762e-01	5.176470875740051270e-01	5.254902243614196777e-01	5.764706134796142578e-01	5.960784554481506348e-01	5.764706134796142578e-01	5.411764979362487793e-01	5.098039507865905762e-01	5.568627715110778809e-01	5.647059082984924316e-01	5.803921818733215332e-01	4.745098054409027100e-01	1.333333402872085571e-01	1.450980454683303833e-01	2.470588237047195435e-01	1.215686276555061340e-01	1.921568661928176880e-01	1.215686276555061340e-01	5.882352963089942932e-02	7.450980693101882935e-02	7.843137532472610474e-02	1.098039224743843079e-01	2.941176593303680420e-01	3.529411852359771729e-01	3.058823645114898682e-01	3.411764800548553467e-01	3.333333432674407959e-01	2.784313857555389404e-01	4.039215743541717529e-01	6.313725709915161133e-01
7.058823704719543457e-01	7.019608020782470703e-01	6.156862974166870117e-01	6.705882549285888672e-01	6.627451181411743164e-01	6.117647290229797363e-01	6.470588445663452148e-01	6.352941393852233887e-01	5.921568870544433594e-01	6.078431606292724609e-01	6.392157077789306641e-01	6.117647290229797363e-01	6.352941393852233887e-01	5.490196347236633301e-01	2.745098173618316650e-01	1.568627506494522095e-01	2.274509817361831665e-01	2.470588237047195435e-01	3.176470696926116943e-01	2.352941222488880157e-02	5.098039284348487854e-02	4.705882444977760315e-02	3.921568766236305237e-02	1.960784383118152618e-02	9.411764889955520630e-02	9.411764889955520630e-02	1.960784383118152618e-02	6.666667014360427856e-02	7.843137532472610474e-02	2.352941222488880157e-02	2.431372553110122681e-01	6.392157077789306641e-01
4.509803950786590576e-01	4.274509847164154053e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.960784375667572021e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.215686380863189697e-01	3.137255012989044189e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.901960909366607666e-01	3.803921639919281006e-01	2.431372553110122681e-01	1.333333402872085571e-01	1.568627506494522095e-01	2.039215713739395142e-01	5.098039284348487854e-02	2.156862765550613403e-01	2.392156869173049927e-01	1.215686276555061340e-01	3.921568859368562698e-03	8.627451211214065552e-02	9.019608050584793091e-02	3.921568766236305237e-02	5.490196123719215393e-02	8.235294371843338013e-02	2.627451121807098389e-01	3.725490272045135498e-01	5.098039507865905762e-01
1.490196138620376587e-01	1.411764770746231079e-01	1.411764770746231079e-01	1.450980454683303833e-01	1.372549086809158325e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.176470592617988586e-01	1.098039224743843079e-01	1.098039224743843079e-01	1.137254908680915833e-01	1.137254908680915833e-01	1.098039224743843079e-01	1.215686276555061340e-01	1.843137294054031372e-01	1.647058874368667603e-01	8.235294371843338013e-02	4.313725605607032776e-02	6.666667014360427856e-02	7.843137532472610474e-02	2.627451121807098389e-01	2.862745225429534912e-01	1.372549086809158325e-01	3.921568859368562698e-03	8.235294371843338013e-02	9.803921729326248169e-02	3.529411926865577698e-02	5.098039284348487854e-02	2.313725501298904419e-01	2.470588237047195435e-01	1.294117718935012817e-01	1.019607856869697571e-01
7.450980693101882935e-02	6.666667014360427856e-02	6.666667014360427856e-02	7.058823853731155396e-02	6.274510174989700317e-02	5.490196123719215393e-02	5.098039284348487854e-02	5.098039284348487854e-02	5.490196123719215393e-02	5.490196123719215393e-02	4.705882444977760315e-02	3.921568766236305237e-02	4.313725605607032776e-02	3.529411926865577698e-02	1.568627543747425079e-02	1.568627543747425079e-02	2.745098061859607697e-02	3.137255087494850159e-02	4.313725605607032776e-02	3.137255087494850159e-02	2.745098061859607697e-02	2.745098061859607697e-02	1.960784383118152618e-02	7.843137718737125397e-03	8.627451211214065552e-02	1.058823540806770325e-01	4.313725605607032776e-02	1.568627506494522095e-01	1.882352977991104126e-01	1.960784383118152618e-02	1.176470611244440079e-02	3.137255087494850159e-02
2.745098061859607697e-02	4.705882444977760315e-02	6.274510174989700317e-02	5.882352963089942932e-02	7.450980693101882935e-02	5.098039284348487854e-02	7.843137718737125397e-03	7.843137718737125397e-03	1.568627543747425079e-02	1.960784383118152618e-02	7.843137718737125397e-03	3.921568859368562698e-03	3.921568859368562698e-03	3.921568859368562698e-03	7.843137718737125397e-03	7.843137718737125397e-03	1.176470611244440079e-02	3.529411926865577698e-02	4.705882444977760315e-02	4.313725605607032776e-02	5.098039284348487854e-02	5.882352963089942932e-02	6.274510174989700317e-02	6.666667014360427856e-02	1.176470592617988586e-01	1.490196138620376587e-01	1.411764770746231079e-01	1.333333402872085571e-01	3.137255087494850159e-02	8.627451211214065552e-02	2.431372553110122681e-01	1.176470592617988586e-01
9.803921729326248169e-02	9.803921729326248169e-02	9.411764889955520630e-02	5.490196123719215393e-02	9.803921729326248169e-02	1.254902034997940063e-01	3.529411926865577698e-02	7.843137718737125397e-03	2.352941222488880157e-02	2.745098061859607697e-02	2.745098061859607697e-02	2.745098061859607697e-02	1.960784383118152618e-02	1.960784383118152618e-02	1.960784383118152618e-02	1.960784383118152618e-02	2.745098061859607697e-02	4.705882444977760315e-02	6.666667014360427856e-02	7.058823853731155396e-02	7.843137532472610474e-02	8.235294371843338013e-02	7.843137532472610474e-02	7.058823853731155396e-02	1.137254908680915833e-01	2.039215713739395142e-01	1.333333402872085571e-01	2.745098061859607697e-02	2.745098061859607697e-02	2.117647081613540649e-01	3.960784375667572021e-01	2.509804069995880127e-01
3.921568691730499268e-01	8.627451211214065552e-02	8.235294371843338013e-02	1.372549086809158325e-01	1.254902034997940063e-01	1.372549086809158325e-01	7.450980693101882935e-02	2.352941222488880157e-02	3.921568766236305237e-02	1.254902034997940063e-01	2.117647081613540649e-01	1.215686276555061340e-01	2.745098061859607697e-02	4.313725605607032776e-02	4.313725605607032776e-02	2.745098061859607697e-02	3.137255087494850159e-02	4.705882444977760315e-02	6.274510174989700317e-02	5.882352963089942932e-02	6.274510174989700317e-02	6.666667014360427856e-02	4.313725605607032776e-02	6.274510174989700317e-02	1.411764770746231079e-01	9.803921729326248169e-02	3.921568859368562698e-03	2.352941222488880157e-02	5.098039284348487854e-02	2.000000029802322388e-01	3.019607961177825928e-01	2.274509817361831665e-01
2.941176593303680420e-01	9.411764889955520630e-02	1.960784345865249634e-01	3.490196168422698975e-01	2.235294133424758911e-01	1.333333402872085571e-01	9.411764889955520630e-02	4.705882444977760315e-02	8.235294371843338013e-02	2.705882489681243896e-01	3.450980484485626221e-01	1.764705926179885864e-01	1.058823540806770325e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.058823540806770325e-01	9.803921729326248169e-02	1.333333402872085571e-01	1.490196138620376587e-01	1.490196138620376587e-01	1.607843190431594849e-01	1.607843190431594849e-01	2.078431397676467896e-01	3.098039329051971436e-01	3.450980484485626221e-01	2.627451121807098389e-01	2.470588237047195435e-01	5.098039284348487854e-02	3.529411926865577698e-02	1.294117718935012817e-01	2.156862765550613403e-01	1.490196138620376587e-01
1.921568661928176880e-01	1.254902034997940063e-01	3.058823645114898682e-01	3.921568691730499268e-01	2.666666805744171143e-01	1.411764770746231079e-01	7.843137532472610474e-02	3.529411926865577698e-02	3.137255012989044189e-01	5.215686559677124023e-01	4.980392158031463623e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.470588266849517822e-01	4.627451002597808838e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.627451002597808838e-01	4.549019634723663330e-01	4.901960790157318115e-01	5.490196347236633301e-01	5.647059082984924316e-01	5.568627715110778809e-01	5.058823823928833008e-01	1.725490242242813110e-01	2.745098061859607697e-02	7.843137532472610474e-02	1.294117718935012817e-01	8.235294371843338013e-02
3.921568691730499268e-01	1.607843190431594849e-01	3.137255012989044189e-01	4.627451002597808838e-01	3.215686380863189697e-01	1.372549086809158325e-01	6.274510174989700317e-02	7.058823853731155396e-02	3.372549116611480713e-01	4.549019634723663330e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.215686380863189697e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.137255012989044189e-01	2.901960909366607666e-01	2.666666805744171143e-01	2.313725501298904419e-01	1.215686276555061340e-01	1.568627543747425079e-02	3.921568766236305237e-02	6.666667014360427856e-02	3.137255087494850159e-02
3.137255012989044189e-01	1.333333402872085571e-01	1.960784345865249634e-01	3.568627536296844482e-01	2.117647081613540649e-01	6.274510174989700317e-02	1.568627543747425079e-02	2.745098061859607697e-02	5.098039284348487854e-02	6.666667014360427856e-02	7.058823853731155396e-02	7.058823853731155396e-02	6.666667014360427856e-02	7.450980693101882935e-02	7.843137532472610474e-02	7.843137532472610474e-02	7.843137532472610474e-02	7.450980693101882935e-02	7.450980693101882935e-02	7.843137532472610474e-02	7.843137532472610474e-02	9.411764889955520630e-02	1.098039224743843079e-01	1.333333402872085571e-01	1.725490242242813110e-01	1.764705926179885864e-01	1.568627506494522095e-01	1.372549086809158325e-01	1.254902034997940063e-01	9.803921729326248169e-02	1.019607856869697571e-01	7.058823853731155396e-02
3.725490272045135498e-01	2.627451121807098389e-01	1.843137294054031372e-01	1.960784345865249634e-01	1.686274558305740356e-01	1.568627506494522095e-01	1.960784345865249634e-01	2.392156869173049927e-01	2.823529541492462158e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.215686380863189697e-01	3.411764800548553467e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.803921639919281006e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.823529422283172607e-01	4.901960790157318115e-01	4.901960790157318115e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.196078479290008545e-01	4.039215743541717529e-01	4.000000059604644775e-01
6.078431606292724609e-01	5.882353186607360840e-01	5.568627715110778809e-01	5.254902243614196777e-01	5.137255191802978516e-01	5.411764979362487793e-01	5.607843399047851562e-01	5.803921818733215332e-01	6.039215922355651855e-01	6.274510025978088379e-01	6.352941393852233887e-01	6.156862974166870117e-01	5.921568870544433594e-01	5.882353186607360840e-01	5.960784554481506348e-01	6.078431606292724609e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.078431606292724609e-01	6.274510025978088379e-01	6.156862974166870117e-01	6.117647290229797363e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.000000238418579102e-01	5.843137502670288086e-01	5.764706134796142578e-01	5.725490450859069824e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.411764979362487793e-01
7.058823704719543457e-01	7.215686440467834473e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.490196228027343750e-01	7.333333492279052734e-01	6.941176652908325195e-01	6.823529601097106934e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.058823704719543457e-01	6.823529601097106934e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.392157077789306641e-01	6.627451181411743164e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.235294342041015625e-01	6.117647290229797363e-01	6.156862974166870117e-01	6.117647290229797363e-01	5.764706134796142578e-01
7.647058963775634766e-01	7.843137383460998535e-01	7.921568751335144043e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.725490331649780273e-01	7.450980544090270996e-01	7.215686440467834473e-01	7.254902124404907227e-01	7.294117808341979980e-01	7.176470756530761719e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.627451181411743164e-01	6.784313917160034180e-01	6.980392336845397949e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.862745285034179688e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.627451181411743164e-01	6.431372761726379395e-01	5.921568870544433594e-01	5.411764979362487793e-01	5.607843399047851562e-01	6.901960968971252441e-01
8.039215803146362305e-01	8.039215803146362305e-01	8.274509906768798828e-01	8.235294222831726074e-01	7.960784435272216797e-01	7.764706015586853027e-01	7.607843279838562012e-01	7.490196228027343750e-01	7.372549176216125488e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.176470756530761719e-01	6.901960968971252441e-01	6.862745285034179688e-01	7.019608020782470703e-01	7.058823704719543457e-01	6.941176652908325195e-01	7.058823704719543457e-01	7.098039388656616211e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.235294342041015625e-01	5.568627715110778809e-01	4.392156898975372314e-01	5.176470875740051270e-01	7.215686440467834473e-01
8.235294222831726074e-01	8.196078538894653320e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.039215803146362305e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.372549176216125488e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.098039388656616211e-01	6.980392336845397949e-01	7.058823704719543457e-01	6.980392336845397949e-01	6.941176652908325195e-01	6.901960968971252441e-01	6.431372761726379395e-01	6.196078658103942871e-01	6.196078658103942871e-01	5.803921818733215332e-01	4.666666686534881592e-01	5.725490450859069824e-01	7.450980544090270996e-01


==> Cifra_figuretem/100/originaldataGreen0.0.txt <==
7.568627595901489258e-01	7.764706015586853027e-01	7.803921699523925781e-01	7.803921699523925781e-01	7.803921699523925781e-01	7.843137383460998535e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.686274647712707520e-01	7.725490331649780273e-01	7.647058963775634766e-01	7.607843279838562012e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.490196228027343750e-01	7.450980544090270996e-01	7.372549176216125488e-01	7.333333492279052734e-01	7.254902124404907227e-01	7.215686440467834473e-01	7.098039388656616211e-01	6.980392336845397949e-01	6.941176652908325195e-01
7.647058963775634766e-01	7.882353067398071289e-01	8.039215803146362305e-01	8.196078538894653320e-01	8.117647171020507812e-01	8.000000119209289551e-01	8.000000119209289551e-01	8.039215803146362305e-01	8.039215803146362305e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.647058963775634766e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.333333492279052734e-01	7.294117808341979980e-01	7.215686440467834473e-01	7.137255072593688965e-01
7.843137383460998535e-01	8.078431487083435059e-01	7.333333492279052734e-01	5.764706134796142578e-01	6.901960968971252441e-01	8.078431487083435059e-01	8.313725590705871582e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.117647171020507812e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.960784435272216797e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.607843279838562012e-01	7.529411911964416504e-01	7.490196228027343750e-01	7.450980544090270996e-01	7.372549176216125488e-01
8.039215803146362305e-01	7.176470756530761719e-01	3.960784375667572021e-01	2.431372553110122681e-01	3.294117748737335205e-01	4.745098054409027100e-01	6.823529601097106934e-01	8.235294222831726074e-01	8.549019694328308105e-01	8.392156958580017090e-01	8.313725590705871582e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.117647171020507812e-01	8.039215803146362305e-01	8.000000119209289551e-01	7.921568751335144043e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.607843279838562012e-01
8.274509906768798828e-01	7.882353067398071289e-01	5.725490450859069824e-01	3.647058904170989990e-01	2.588235437870025635e-01	2.196078449487686157e-01	2.745098173618316650e-01	4.588235318660736084e-01	7.019608020782470703e-01	8.549019694328308105e-01	8.862745165824890137e-01	8.666666746139526367e-01	8.509804010391235352e-01	8.509804010391235352e-01	8.509804010391235352e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.392156958580017090e-01	8.352941274642944336e-01	8.392156958580017090e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.117647171020507812e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.764706015586853027e-01
8.509804010391235352e-01	8.705882430076599121e-01	8.627451062202453613e-01	7.568627595901489258e-01	5.490196347236633301e-01	3.764705955982208252e-01	2.784313857555389404e-01	2.313725501298904419e-01	2.823529541492462158e-01	4.901960790157318115e-01	7.215686440467834473e-01	8.549019694328308105e-01	8.901960849761962891e-01	8.745098114013671875e-01	8.666666746139526367e-01	8.666666746139526367e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.549019694328308105e-01	8.588235378265380859e-01	8.549019694328308105e-01	8.509804010391235352e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.392156958580017090e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.156862854957580566e-01	8.117647171020507812e-01	8.039215803146362305e-01	8.000000119209289551e-01
8.705882430076599121e-01	8.901960849761962891e-01	8.823529481887817383e-01	8.980392217636108398e-01	8.823529481887817383e-01	7.725490331649780273e-01	6.078431606292724609e-01	4.470588266849517822e-01	3.058823645114898682e-01	2.509804069995880127e-01	3.019607961177825928e-01	4.745098054409027100e-01	7.137255072593688965e-01	8.784313797950744629e-01	9.019607901573181152e-01	8.901960849761962891e-01	8.784313797950744629e-01	8.784313797950744629e-01	8.784313797950744629e-01	8.745098114013671875e-01	8.705882430076599121e-01	8.666666746139526367e-01	8.627451062202453613e-01	8.549019694328308105e-01	8.509804010391235352e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.235294222831726074e-01
8.901960849761962891e-01	9.137254953384399414e-01	9.098039269447326660e-01	9.137254953384399414e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.294117689132690430e-01	8.549019694328308105e-01	6.705882549285888672e-01	4.509803950786590576e-01	3.058823645114898682e-01	2.235294133424758911e-01	2.588235437870025635e-01	4.705882370471954346e-01	7.450980544090270996e-01	8.980392217636108398e-01	9.215686321258544922e-01	9.019607901573181152e-01	8.941176533699035645e-01	8.901960849761962891e-01	8.823529481887817383e-01	8.784313797950744629e-01	8.705882430076599121e-01	8.666666746139526367e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.588235378265380859e-01	8.549019694328308105e-01	8.509804010391235352e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.352941274642944336e-01
9.019607901573181152e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.411764740943908691e-01	6.745098233222961426e-01	3.960784375667572021e-01	3.333333432674407959e-01	2.784313857555389404e-01	2.313725501298904419e-01	2.941176593303680420e-01	4.980392158031463623e-01	7.215686440467834473e-01	8.745098114013671875e-01	9.294117689132690430e-01	9.098039269447326660e-01	8.980392217636108398e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.862745165824890137e-01	8.745098114013671875e-01	8.745098114013671875e-01	8.745098114013671875e-01	8.705882430076599121e-01	8.666666746139526367e-01	8.627451062202453613e-01	8.549019694328308105e-01	8.509804010391235352e-01
9.176470637321472168e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.450980424880981445e-01	9.450980424880981445e-01	7.686274647712707520e-01	4.549019634723663330e-01	3.333333432674407959e-01	3.294117748737335205e-01	3.058823645114898682e-01	2.588235437870025635e-01	2.352941185235977173e-01	2.235294133424758911e-01	2.745098173618316650e-01	4.431372582912445068e-01	6.941176652908325195e-01	8.666666746139526367e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.098039269447326660e-01	9.058823585510253906e-01	8.980392217636108398e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.823529481887817383e-01	8.784313797950744629e-01	8.745098114013671875e-01	8.705882430076599121e-01	8.666666746139526367e-01
9.294117689132690430e-01	9.490196108818054199e-01	9.490196108818054199e-01	9.490196108818054199e-01	9.529411792755126953e-01	9.490196108818054199e-01	9.411764740943908691e-01	7.725490331649780273e-01	4.313725531101226807e-01	3.333333432674407959e-01	3.294117748737335205e-01	3.137255012989044189e-01	2.901960909366607666e-01	2.705882489681243896e-01	2.627451121807098389e-01	2.431372553110122681e-01	2.235294133424758911e-01	1.921568661928176880e-01	2.156862765550613403e-01	4.039215743541717529e-01	6.862745285034179688e-01	8.941176533699035645e-01	9.490196108818054199e-01	9.333333373069763184e-01	9.137254953384399414e-01	9.058823585510253906e-01	9.019607901573181152e-01	8.980392217636108398e-01	8.941176533699035645e-01	8.941176533699035645e-01	8.901960849761962891e-01	8.823529481887817383e-01
9.411764740943908691e-01	9.568627476692199707e-01	9.529411792755126953e-01	9.568627476692199707e-01	9.529411792755126953e-01	9.568627476692199707e-01	8.901960849761962891e-01	5.764706134796142578e-01	3.137255012989044189e-01	3.019607961177825928e-01	3.215686380863189697e-01	3.019607961177825928e-01	2.901960909366607666e-01	2.862745225429534912e-01	3.019607961177825928e-01	3.019607961177825928e-01	2.901960909366607666e-01	2.745098173618316650e-01	2.431372553110122681e-01	2.274509817361831665e-01	2.627451121807098389e-01	4.352941215038299561e-01	6.941176652908325195e-01	8.823529481887817383e-01	9.490196108818054199e-01	9.372549057006835938e-01	9.137254953384399414e-01	9.098039269447326660e-01	9.058823585510253906e-01	8.980392217636108398e-01	8.941176533699035645e-01	8.901960849761962891e-01
9.372549057006835938e-01	9.529411792755126953e-01	9.490196108818054199e-01	9.529411792755126953e-01	9.529411792755126953e-01	9.529411792755126953e-01	9.450980424880981445e-01	8.705882430076599121e-01	6.705882549285888672e-01	3.882353007793426514e-01	1.882352977991104126e-01	1.372549086809158325e-01	1.647058874368667603e-01	2.745098173618316650e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.254902064800262451e-01	2.823529541492462158e-01	2.352941185235977173e-01	2.117647081613540649e-01	1.764705926179885864e-01	1.490196138620376587e-01	2.000000029802322388e-01	3.764705955982208252e-01	6.235294342041015625e-01	8.352941274642944336e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.176470637321472168e-01	9.098039269447326660e-01	9.058823585510253906e-01	8.980392217636108398e-01
9.294117689132690430e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.450980424880981445e-01	9.450980424880981445e-01	9.490196108818054199e-01	9.607843160629272461e-01	9.686274528503417969e-01	6.235294342041015625e-01	2.313725501298904419e-01	2.235294133424758911e-01	2.666666805744171143e-01	3.647058904170989990e-01	4.235294163227081299e-01	4.000000059604644775e-01	3.725490272045135498e-01	3.333333432674407959e-01	2.588235437870025635e-01	2.196078449487686157e-01	2.039215713739395142e-01	2.000000029802322388e-01	1.960784345865249634e-01	1.686274558305740356e-01	1.960784345865249634e-01	3.411764800548553467e-01	5.960784554481506348e-01	8.274509906768798828e-01	9.254902005195617676e-01	9.176470637321472168e-01	9.019607901573181152e-01	8.980392217636108398e-01
8.980392217636108398e-01	9.176470637321472168e-01	9.137254953384399414e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.254902005195617676e-01	9.215686321258544922e-01	7.607843279838562012e-01	4.509803950786590576e-01	3.764705955982208252e-01	4.078431427478790283e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.843137323856353760e-01	3.294117748737335205e-01	2.627451121807098389e-01	2.039215713739395142e-01	1.529411822557449341e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.294117718935012817e-01	1.372549086809158325e-01	1.411764770746231079e-01	1.333333402872085571e-01	1.215686276555061340e-01	1.490196138620376587e-01	2.588235437870025635e-01	5.176470875740051270e-01	8.039215803146362305e-01	8.941176533699035645e-01	8.941176533699035645e-01
7.921568751335144043e-01	8.196078538894653320e-01	8.235294222831726074e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.392156958580017090e-01	8.392156958580017090e-01	8.235294222831726074e-01	6.627451181411743164e-01	4.352941215038299561e-01	3.215686380863189697e-01	2.745098173618316650e-01	2.313725501298904419e-01	2.274509817361831665e-01	2.156862765550613403e-01	1.882352977991104126e-01	1.686274558305740356e-01	1.725490242242813110e-01	1.843137294054031372e-01	1.843137294054031372e-01	1.764705926179885864e-01	1.843137294054031372e-01	1.764705926179885864e-01	1.490196138620376587e-01	1.294117718935012817e-01	1.333333402872085571e-01	1.411764770746231079e-01	9.411764889955520630e-02	2.392156869173049927e-01	7.411764860153198242e-01	8.901960849761962891e-01	8.862745165824890137e-01
7.568627595901489258e-01	7.882353067398071289e-01	7.960784435272216797e-01	7.960784435272216797e-01	7.960784435272216797e-01	8.078431487083435059e-01	8.156862854957580566e-01	8.156862854957580566e-01	8.039215803146362305e-01	7.294117808341979980e-01	5.411764979362487793e-01	3.058823645114898682e-01	1.725490242242813110e-01	1.411764770746231079e-01	1.411764770746231079e-01	2.078431397676467896e-01	2.980392277240753174e-01	3.254902064800262451e-01	2.941176593303680420e-01	2.627451121807098389e-01	2.274509817361831665e-01	2.117647081613540649e-01	1.921568661928176880e-01	1.607843190431594849e-01	1.254902034997940063e-01	1.254902034997940063e-01	1.254902034997940063e-01	1.294117718935012817e-01	4.431372582912445068e-01	7.686274647712707520e-01	7.960784435272216797e-01	7.921568751335144043e-01
7.803921699523925781e-01	8.039215803146362305e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.196078538894653320e-01	6.274510025978088379e-01	2.431372553110122681e-01	1.411764770746231079e-01	1.490196138620376587e-01	1.960784345865249634e-01	2.784313857555389404e-01	2.666666805744171143e-01	2.117647081613540649e-01	1.882352977991104126e-01	1.568627506494522095e-01	1.333333402872085571e-01	1.254902034997940063e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.254902034997940063e-01	1.137254908680915833e-01	2.823529541492462158e-01	6.941176652908325195e-01	7.686274647712707520e-01	7.372549176216125488e-01	7.294117808341979980e-01
7.725490331649780273e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.960784435272216797e-01	8.000000119209289551e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.078431487083435059e-01	7.803921699523925781e-01	5.333333611488342285e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.666666805744171143e-01	2.549019753932952881e-01	2.352941185235977173e-01	2.156862765550613403e-01	2.039215713739395142e-01	2.000000029802322388e-01	1.843137294054031372e-01	1.725490242242813110e-01	1.568627506494522095e-01	1.607843190431594849e-01	1.529411822557449341e-01	1.215686276555061340e-01	1.725490242242813110e-01	5.490196347236633301e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.607843279838562012e-01	7.568627595901489258e-01
7.607843279838562012e-01	7.803921699523925781e-01	7.803921699523925781e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.803921699523925781e-01	7.921568751335144043e-01	7.960784435272216797e-01	7.960784435272216797e-01	7.960784435272216797e-01	7.529411911964416504e-01	5.803921818733215332e-01	4.039215743541717529e-01	3.176470696926116943e-01	2.745098173618316650e-01	2.705882489681243896e-01	2.588235437870025635e-01	2.392156869173049927e-01	2.313725501298904419e-01	2.196078449487686157e-01	2.000000029802322388e-01	1.882352977991104126e-01	1.725490242242813110e-01	1.607843190431594849e-01	1.490196138620376587e-01	1.333333402872085571e-01	3.725490272045135498e-01	7.098039388656616211e-01	7.568627595901489258e-01	7.450980544090270996e-01	7.450980544090270996e-01	7.372549176216125488e-01
7.333333492279052734e-01	7.490196228027343750e-01	7.490196228027343750e-01	7.647058963775634766e-01	7.686274647712707520e-01	7.686274647712707520e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.725490331649780273e-01	7.764706015586853027e-01	7.725490331649780273e-01	7.176470756530761719e-01	5.843137502670288086e-01	4.117647111415863037e-01	3.058823645114898682e-01	2.745098173618316650e-01	2.745098173618316650e-01	2.705882489681243896e-01	2.431372553110122681e-01	2.078431397676467896e-01	1.921568661928176880e-01	1.686274558305740356e-01	1.568627506494522095e-01	1.254902034997940063e-01	2.313725501298904419e-01	5.921568870544433594e-01	7.529411911964416504e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.254902124404907227e-01	7.176470756530761719e-01
7.137255072593688965e-01	7.215686440467834473e-01	7.176470756530761719e-01	7.254902124404907227e-01	7.137255072593688965e-01	7.176470756530761719e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.333333492279052734e-01	7.372549176216125488e-01	7.490196228027343750e-01	7.647058963775634766e-01	7.764706015586853027e-01	7.803921699523925781e-01	7.215686440467834473e-01	5.686274766921997070e-01	4.196078479290008545e-01	3.254902064800262451e-01	2.823529541492462158e-01	2.627451121807098389e-01	2.274509817361831665e-01	2.000000029802322388e-01	1.725490242242813110e-01	1.490196138620376587e-01	1.411764770746231079e-01	4.156862795352935791e-01	7.058823704719543457e-01	7.294117808341979980e-01	7.372549176216125488e-01	7.254902124404907227e-01	7.098039388656616211e-01	7.058823704719543457e-01
7.098039388656616211e-01	7.254902124404907227e-01	7.294117808341979980e-01	7.333333492279052734e-01	7.215686440467834473e-01	7.294117808341979980e-01	7.450980544090270996e-01	7.450980544090270996e-01	7.333333492279052734e-01	7.294117808341979980e-01	7.294117808341979980e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.254902124404907227e-01	7.176470756530761719e-01	6.705882549285888672e-01	5.568627715110778809e-01	3.607843220233917236e-01	2.901960909366607666e-01	2.627451121807098389e-01	2.196078449487686157e-01	1.843137294054031372e-01	1.254902034997940063e-01	2.666666805744171143e-01	6.235294342041015625e-01	7.294117808341979980e-01	7.176470756530761719e-01	7.254902124404907227e-01	7.137255072593688965e-01	6.901960968971252441e-01	6.862745285034179688e-01
6.941176652908325195e-01	7.294117808341979980e-01	7.294117808341979980e-01	7.294117808341979980e-01	7.333333492279052734e-01	7.333333492279052734e-01	7.372549176216125488e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.372549176216125488e-01	7.333333492279052734e-01	7.215686440467834473e-01	7.137255072593688965e-01	7.176470756530761719e-01	7.372549176216125488e-01	6.980392336845397949e-01	4.862745106220245361e-01	3.450980484485626221e-01	2.745098173618316650e-01	2.078431397676467896e-01	1.529411822557449341e-01	1.607843190431594849e-01	4.980392158031463623e-01	7.137255072593688965e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.058823704719543457e-01	6.941176652908325195e-01	6.745098233222961426e-01	6.627451181411743164e-01
6.392157077789306641e-01	6.627451181411743164e-01	6.666666865348815918e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.901960968971252441e-01	6.941176652908325195e-01	7.019608020782470703e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.980392336845397949e-01	7.058823704719543457e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.137255072593688965e-01	7.215686440467834473e-01	7.294117808341979980e-01	5.960784554481506348e-01	4.078431427478790283e-01	3.215686380863189697e-01	2.313725501298904419e-01	1.764705926179885864e-01	1.372549086809158325e-01	3.372549116611480713e-01	6.823529601097106934e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.215686440467834473e-01	7.058823704719543457e-01	6.745098233222961426e-01	6.588235497474670410e-01
6.196078658103942871e-01	6.470588445663452148e-01	6.549019813537597656e-01	6.627451181411743164e-01	6.745098233222961426e-01	6.705882549285888672e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.862745285034179688e-01	6.862745285034179688e-01	6.941176652908325195e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.215686440467834473e-01	6.274510025978088379e-01	4.274509847164154053e-01	3.372549116611480713e-01	2.745098173618316650e-01	1.960784345865249634e-01	1.411764770746231079e-01	2.000000029802322388e-01	5.490196347236633301e-01	6.745098233222961426e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.627451181411743164e-01	6.470588445663452148e-01	6.352941393852233887e-01	6.352941393852233887e-01
6.235294342041015625e-01	6.392157077789306641e-01	6.352941393852233887e-01	6.431372761726379395e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.549019813537597656e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.705882549285888672e-01	6.235294342041015625e-01	4.431372582912445068e-01	3.294117748737335205e-01	2.784313857555389404e-01	2.156862765550613403e-01	1.725490242242813110e-01	1.490196138620376587e-01	3.882353007793426514e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.274510025978088379e-01	6.117647290229797363e-01	6.117647290229797363e-01	6.156862974166870117e-01	6.039215922355651855e-01	5.960784554481506348e-01	5.921568870544433594e-01
6.078431606292724609e-01	6.274510025978088379e-01	6.274510025978088379e-01	6.392157077789306641e-01	6.431372761726379395e-01	6.470588445663452148e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.352941393852233887e-01	6.274510025978088379e-01	6.235294342041015625e-01	6.039215922355651855e-01	6.078431606292724609e-01	4.705882370471954346e-01	3.411764800548553467e-01	2.980392277240753174e-01	2.274509817361831665e-01	1.960784345865249634e-01	1.490196138620376587e-01	2.666666805744171143e-01	5.764706134796142578e-01	6.470588445663452148e-01	6.235294342041015625e-01	6.274510025978088379e-01	6.156862974166870117e-01	6.039215922355651855e-01	6.000000238418579102e-01	5.843137502670288086e-01	5.607843399047851562e-01	5.490196347236633301e-01
5.843137502670288086e-01	6.078431606292724609e-01	6.196078658103942871e-01	6.313725709915161133e-01	6.392157077789306641e-01	6.392157077789306641e-01	6.470588445663452148e-01	6.549019813537597656e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.313725709915161133e-01	6.156862974166870117e-01	6.235294342041015625e-01	4.705882370471954346e-01	2.431372553110122681e-01	2.705882489681243896e-01	2.588235437870025635e-01	1.921568661928176880e-01	1.568627506494522095e-01	1.882352977991104126e-01	4.745098054409027100e-01	6.431372761726379395e-01	6.196078658103942871e-01	6.196078658103942871e-01	6.039215922355651855e-01	5.882353186607360840e-01	5.764706134796142578e-01	5.764706134796142578e-01	5.686274766921997070e-01	5.490196347236633301e-01	5.411764979362487793e-01
5.647059082984924316e-01	6.000000238418579102e-01	6.078431606292724609e-01	6.196078658103942871e-01	6.274510025978088379e-01	6.196078658103942871e-01	6.235294342041015625e-01	6.352941393852233887e-01	6.274510025978088379e-01	6.235294342041015625e-01	6.313725709915161133e-01	6.274510025978088379e-01	6.196078658103942871e-01	6.235294342041015625e-01	5.215686559677124023e-01	3.098039329051971436e-01	2.000000029802322388e-01	1.803921610116958618e-01	1.921568661928176880e-01	1.411764770746231079e-01	3.137255012989044189e-01	5.843137502670288086e-01	6.196078658103942871e-01	6.000000238418579102e-01	5.882353186607360840e-01	5.882353186607360840e-01	5.764706134796142578e-01	5.607843399047851562e-01	5.490196347236633301e-01	5.333333611488342285e-01	5.215686559677124023e-01	5.098039507865905762e-01
5.333333611488342285e-01	5.647059082984924316e-01	5.725490450859069824e-01	5.843137502670288086e-01	5.960784554481506348e-01	6.000000238418579102e-01	6.117647290229797363e-01	6.156862974166870117e-01	6.078431606292724609e-01	6.000000238418579102e-01	5.960784554481506348e-01	5.960784554481506348e-01	6.039215922355651855e-01	5.960784554481506348e-01	6.039215922355651855e-01	5.764706134796142578e-01	4.352941215038299561e-01	2.549019753932952881e-01	1.529411822557449341e-01	1.725490242242813110e-01	4.352941215038299561e-01	5.803921818733215332e-01	5.725490450859069824e-01	5.686274766921997070e-01	5.450980663299560547e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.176470875740051270e-01	5.137255191802978516e-01	5.019608139991760254e-01	4.862745106220245361e-01	4.666666686534881592e-01
5.215686559677124023e-01	5.372549295425415039e-01	5.411764979362487793e-01	5.529412031173706055e-01	5.686274766921997070e-01	5.764706134796142578e-01	5.803921818733215332e-01	5.843137502670288086e-01	5.803921818733215332e-01	5.803921818733215332e-01	5.725490450859069824e-01	5.843137502670288086e-01	5.960784554481506348e-01	5.725490450859069824e-01	5.490196347236633301e-01	5.411764979362487793e-01	5.490196347236633301e-01	5.058823823928833008e-01	3.450980484485626221e-01	3.372549116611480713e-01	4.862745106220245361e-01	5.058823823928833008e-01	4.980392158031463623e-01	4.901960790157318115e-01	4.862745106220245361e-01	4.745098054409027100e-01	4.549019634723663330e-01	4.392156898975372314e-01	4.352941215038299561e-01	4.235294163227081299e-01	3.960784375667572021e-01	3.843137323856353760e-01


==> Cifra_figuretem/100/originaldataGreen1.0.txt <==
9.411764740943908691e-01	9.254902005195617676e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.137254953384399414e-01	9.176470637321472168e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.176470637321472168e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	8.627451062202453613e-01	8.941176533699035645e-01	9.254902005195617676e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.294117689132690430e-01
9.568627476692199707e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.019607901573181152e-01	8.666666746139526367e-01	8.392156958580017090e-01	8.313725590705871582e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.235294222831726074e-01	7.254902124404907227e-01	8.352941274642944336e-01	8.901960849761962891e-01	9.098039269447326660e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.411764740943908691e-01
9.490196108818054199e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.058823585510253906e-01	8.156862854957580566e-01	7.450980544090270996e-01	7.098039388656616211e-01	7.019608020782470703e-01	7.058823704719543457e-01	6.980392336845397949e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.392157077789306641e-01	6.431372761726379395e-01	6.549019813537597656e-01	7.019608020782470703e-01	8.000000119209289551e-01	9.058823585510253906e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.333333373069763184e-01
9.529411792755126953e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01	8.705882430076599121e-01	7.215686440467834473e-01	6.588235497474670410e-01	6.352941393852233887e-01	6.509804129600524902e-01	6.666666865348815918e-01	6.823529601097106934e-01	6.941176652908325195e-01	7.019608020782470703e-01	7.098039388656616211e-01	6.980392336845397949e-01	6.470588445663452148e-01	5.098039507865905762e-01	4.117647111415863037e-01	4.000000059604644775e-01	4.941176474094390869e-01	7.411764860153198242e-01	9.176470637321472168e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.372549057006835938e-01
9.450980424880981445e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	8.941176533699035645e-01	6.627451181411743164e-01	6.470588445663452148e-01	6.352941393852233887e-01	4.901960790157318115e-01	3.843137323856353760e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.529411852359771729e-01	3.725490272045135498e-01	3.686274588108062744e-01	4.784313738346099854e-01	4.784313738346099854e-01	3.176470696926116943e-01	2.549019753932952881e-01	2.627451121807098389e-01	3.058823645114898682e-01	4.627451002597808838e-01	7.960784435272216797e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.333333373069763184e-01
9.450980424880981445e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.294117689132690430e-01	6.901960968971252441e-01	6.156862974166870117e-01	6.862745285034179688e-01	5.058823823928833008e-01	3.647058904170989990e-01	2.784313857555389404e-01	2.352941185235977173e-01	2.117647081613540649e-01	2.039215713739395142e-01	2.000000029802322388e-01	1.686274558305740356e-01	4.000000059604644775e-01	3.529411852359771729e-01	2.745098173618316650e-01	2.705882489681243896e-01	2.823529541492462158e-01	3.333333432674407959e-01	3.764705955982208252e-01	6.000000238418579102e-01	8.941176533699035645e-01	9.137254953384399414e-01	9.333333373069763184e-01
9.490196108818054199e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.529411792755126953e-01	7.764706015586853027e-01	5.215686559677124023e-01	7.137255072593688965e-01	5.607843399047851562e-01	3.921568691730499268e-01	2.980392277240753174e-01	2.352941185235977173e-01	2.078431397676467896e-01	1.921568661928176880e-01	1.803921610116958618e-01	1.686274558305740356e-01	1.882352977991104126e-01	4.313725531101226807e-01	2.901960909366607666e-01	2.862745225429534912e-01	3.137255012989044189e-01	3.294117748737335205e-01	4.235294163227081299e-01	5.058823823928833008e-01	5.647059082984924316e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.862745165824890137e-01
9.411764740943908691e-01	9.294117689132690430e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.372549057006835938e-01	8.705882430076599121e-01	7.882353067398071289e-01	5.058823823928833008e-01	6.117647290229797363e-01	6.705882549285888672e-01	4.509803950786590576e-01	3.294117748737335205e-01	2.588235437870025635e-01	2.078431397676467896e-01	1.843137294054031372e-01	1.725490242242813110e-01	1.568627506494522095e-01	1.333333402872085571e-01	2.549019753932952881e-01	4.313725531101226807e-01	2.784313857555389404e-01	3.372549116611480713e-01	4.000000059604644775e-01	4.509803950786590576e-01	6.078431606292724609e-01	7.058823704719543457e-01	6.470588445663452148e-01	7.450980544090270996e-01	8.705882430076599121e-01	8.901960849761962891e-01
9.372549057006835938e-01	9.254902005195617676e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.137254953384399414e-01	7.921568751335144043e-01	5.137255191802978516e-01	4.392156898975372314e-01	7.058823704719543457e-01	5.490196347236633301e-01	3.725490272045135498e-01	2.705882489681243896e-01	2.235294133424758911e-01	1.921568661928176880e-01	1.725490242242813110e-01	1.568627506494522095e-01	1.490196138620376587e-01	1.215686276555061340e-01	3.647058904170989990e-01	4.117647111415863037e-01	3.176470696926116943e-01	4.549019634723663330e-01	5.803921818733215332e-01	6.235294342041015625e-01	7.725490331649780273e-01	6.901960968971252441e-01	6.941176652908325195e-01	8.745098114013671875e-01	9.254902005195617676e-01	8.313725590705871582e-01
9.450980424880981445e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.137254953384399414e-01	6.470588445663452148e-01	3.686274588108062744e-01	6.000000238418579102e-01	6.745098233222961426e-01	4.549019634723663330e-01	3.176470696926116943e-01	2.313725501298904419e-01	1.921568661928176880e-01	1.725490242242813110e-01	1.568627506494522095e-01	1.490196138620376587e-01	1.411764770746231079e-01	1.372549086809158325e-01	4.745098054409027100e-01	4.235294163227081299e-01	4.862745106220245361e-01	6.588235497474670410e-01	7.803921699523925781e-01	6.392157077789306641e-01	6.431372761726379395e-01	7.686274647712707520e-01	8.941176533699035645e-01	8.431372642517089844e-01	7.960784435272216797e-01	7.176470756530761719e-01
9.490196108818054199e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.215686321258544922e-01	9.411764740943908691e-01	9.411764740943908691e-01	7.725490331649780273e-01	3.019607961177825928e-01	3.098039329051971436e-01	6.196078658103942871e-01	4.823529422283172607e-01	3.294117748737335205e-01	2.666666805744171143e-01	2.156862765550613403e-01	1.921568661928176880e-01	1.882352977991104126e-01	1.725490242242813110e-01	1.607843190431594849e-01	1.490196138620376587e-01	2.078431397676467896e-01	5.019608139991760254e-01	6.078431606292724609e-01	8.705882430076599121e-01	8.313725590705871582e-01	6.392157077789306641e-01	6.509804129600524902e-01	8.470588326454162598e-01	9.529411792755126953e-01	8.941176533699035645e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.784313917160034180e-01
9.450980424880981445e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.176470637321472168e-01	7.411764860153198242e-01	5.490196347236633301e-01	4.431372582912445068e-01	4.156862795352935791e-01	3.882353007793426514e-01	2.666666805744171143e-01	2.078431397676467896e-01	2.078431397676467896e-01	2.117647081613540649e-01	2.000000029802322388e-01	1.882352977991104126e-01	1.725490242242813110e-01	1.647058874368667603e-01	1.333333402872085571e-01	3.215686380863189697e-01	4.235294163227081299e-01	5.725490450859069824e-01	7.490196228027343750e-01	7.137255072593688965e-01	7.568627595901489258e-01	8.862745165824890137e-01	9.411764740943908691e-01	8.431372642517089844e-01	6.901960968971252441e-01	6.549019813537597656e-01	6.980392336845397949e-01	6.588235497474670410e-01
9.490196108818054199e-01	9.294117689132690430e-01	9.254902005195617676e-01	8.941176533699035645e-01	7.058823704719543457e-01	5.607843399047851562e-01	5.764706134796142578e-01	6.000000238418579102e-01	5.960784554481506348e-01	5.921568870544433594e-01	6.000000238418579102e-01	5.960784554481506348e-01	5.882353186607360840e-01	5.568627715110778809e-01	4.901960790157318115e-01	4.078431427478790283e-01	3.529411852359771729e-01	2.941176593303680420e-01	2.745098173618316650e-01	5.529412031173706055e-01	3.294117748737335205e-01	2.980392277240753174e-01	5.568627715110778809e-01	7.490196228027343750e-01	8.901960849761962891e-01	7.764706015586853027e-01	7.372549176216125488e-01	6.470588445663452148e-01	5.921568870544433594e-01	6.000000238418579102e-01	5.058823823928833008e-01	5.529412031173706055e-01
9.490196108818054199e-01	9.294117689132690430e-01	8.431372642517089844e-01	6.627451181411743164e-01	5.725490450859069824e-01	5.882353186607360840e-01	6.000000238418579102e-01	6.196078658103942871e-01	6.745098233222961426e-01	7.490196228027343750e-01	8.352941274642944336e-01	8.980392217636108398e-01	9.294117689132690430e-01	9.254902005195617676e-01	8.941176533699035645e-01	8.392156958580017090e-01	7.764706015586853027e-01	6.941176652908325195e-01	6.431372761726379395e-01	7.254902124404907227e-01	4.980392158031463623e-01	5.450980663299560547e-01	8.392156958580017090e-01	9.019607901573181152e-01	8.000000119209289551e-01	6.313725709915161133e-01	6.039215922355651855e-01	5.725490450859069824e-01	5.372549295425415039e-01	5.137255191802978516e-01	2.627451121807098389e-01	4.392156898975372314e-01
9.450980424880981445e-01	8.313725590705871582e-01	6.352941393852233887e-01	5.764706134796142578e-01	6.039215922355651855e-01	6.274510025978088379e-01	6.745098233222961426e-01	7.647058963775634766e-01	8.627451062202453613e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.058823585510253906e-01	8.627451062202453613e-01	8.117647171020507812e-01	7.764706015586853027e-01	7.529411911964416504e-01	7.215686440467834473e-01	6.784313917160034180e-01	6.745098233222961426e-01	7.372549176216125488e-01	7.568627595901489258e-01	8.352941274642944336e-01	8.549019694328308105e-01	7.450980544090270996e-01	6.352941393852233887e-01	5.764706134796142578e-01	5.450980663299560547e-01	5.215686559677124023e-01	4.941176474094390869e-01	4.784313738346099854e-01	3.058823645114898682e-01	4.274509847164154053e-01
8.666666746139526367e-01	6.313725709915161133e-01	5.803921818733215332e-01	6.235294342041015625e-01	6.823529601097106934e-01	7.686274647712707520e-01	8.588235378265380859e-01	9.137254953384399414e-01	9.019607901573181152e-01	8.588235378265380859e-01	8.078431487083435059e-01	7.607843279838562012e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.215686440467834473e-01	6.980392336845397949e-01	6.549019813537597656e-01	6.431372761726379395e-01	7.137255072593688965e-01	8.431372642517089844e-01	8.431372642517089844e-01	7.803921699523925781e-01	6.705882549285888672e-01	5.960784554481506348e-01	5.607843399047851562e-01	5.294117927551269531e-01	5.019608139991760254e-01	4.941176474094390869e-01	4.705882370471954346e-01	4.235294163227081299e-01	3.764705955982208252e-01	4.980392158031463623e-01
6.941176652908325195e-01	5.607843399047851562e-01	6.549019813537597656e-01	7.647058963775634766e-01	8.470588326454162598e-01	8.901960849761962891e-01	8.705882430076599121e-01	8.117647171020507812e-01	7.607843279838562012e-01	7.137255072593688965e-01	6.823529601097106934e-01	6.823529601097106934e-01	7.215686440467834473e-01	7.254902124404907227e-01	6.901960968971252441e-01	6.352941393852233887e-01	6.588235497474670410e-01	7.098039388656616211e-01	7.686274647712707520e-01	8.666666746139526367e-01	7.098039388656616211e-01	6.078431606292724609e-01	5.725490450859069824e-01	5.411764979362487793e-01	5.176470875740051270e-01	5.019608139991760254e-01	4.901960790157318115e-01	4.705882370471954346e-01	4.196078479290008545e-01	3.843137323856353760e-01	4.666666686534881592e-01	5.686274766921997070e-01
5.843137502670288086e-01	5.372549295425415039e-01	7.137255072593688965e-01	8.313725590705871582e-01	8.313725590705871582e-01	7.843137383460998535e-01	7.333333492279052734e-01	7.019608020782470703e-01	6.784313917160034180e-01	6.705882549285888672e-01	7.137255072593688965e-01	7.490196228027343750e-01	7.176470756530761719e-01	6.705882549285888672e-01	6.235294342041015625e-01	6.705882549285888672e-01	7.568627595901489258e-01	7.764706015586853027e-01	7.568627595901489258e-01	7.450980544090270996e-01	5.921568870544433594e-01	5.411764979362487793e-01	5.254902243614196777e-01	5.058823823928833008e-01	5.058823823928833008e-01	4.901960790157318115e-01	4.549019634723663330e-01	4.352941215038299561e-01	3.725490272045135498e-01	3.529411852359771729e-01	5.176470875740051270e-01	6.274510025978088379e-01
5.647059082984924316e-01	4.901960790157318115e-01	6.549019813537597656e-01	7.882353067398071289e-01	6.705882549285888672e-01	6.431372761726379395e-01	6.549019813537597656e-01	6.705882549285888672e-01	6.941176652908325195e-01	7.568627595901489258e-01	7.764706015586853027e-01	6.941176652908325195e-01	6.509804129600524902e-01	6.392157077789306641e-01	6.941176652908325195e-01	7.686274647712707520e-01	8.666666746139526367e-01	8.000000119209289551e-01	4.627451002597808838e-01	3.960784375667572021e-01	5.568627715110778809e-01	5.058823823928833008e-01	4.980392158031463623e-01	5.098039507865905762e-01	4.862745106220245361e-01	4.431372582912445068e-01	4.235294163227081299e-01	4.196078479290008545e-01	3.411764800548553467e-01	2.941176593303680420e-01	5.921568870544433594e-01	7.686274647712707520e-01
5.843137502670288086e-01	4.823529422283172607e-01	2.509804069995880127e-01	4.588235318660736084e-01	5.019608139991760254e-01	5.725490450859069824e-01	5.882353186607360840e-01	6.588235497474670410e-01	6.901960968971252441e-01	6.666666865348815918e-01	5.764706134796142578e-01	4.980392158031463623e-01	5.098039507865905762e-01	5.137255191802978516e-01	6.784313917160034180e-01	7.372549176216125488e-01	8.862745165824890137e-01	6.078431606292724609e-01	1.607843190431594849e-01	1.215686276555061340e-01	4.392156898975372314e-01	5.098039507865905762e-01	5.098039507865905762e-01	4.666666686534881592e-01	4.352941215038299561e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.196078479290008545e-01	3.843137323856353760e-01	3.058823645114898682e-01	5.294117927551269531e-01	7.411764860153198242e-01
6.392157077789306641e-01	5.529412031173706055e-01	9.803921729326248169e-02	2.235294133424758911e-01	2.274509817361831665e-01	1.333333402872085571e-01	2.156862765550613403e-01	5.843137502670288086e-01	6.392157077789306641e-01	6.000000238418579102e-01	4.980392158031463623e-01	3.686274588108062744e-01	4.352941215038299561e-01	3.725490272045135498e-01	6.000000238418579102e-01	6.666666865348815918e-01	7.254902124404907227e-01	3.607843220233917236e-01	2.392156869173049927e-01	1.254902034997940063e-01	3.215686380863189697e-01	4.745098054409027100e-01	4.470588266849517822e-01	4.274509847164154053e-01	4.156862795352935791e-01	4.078431427478790283e-01	4.196078479290008545e-01	4.980392158031463623e-01	3.686274588108062744e-01	2.235294133424758911e-01	4.745098054409027100e-01	7.607843279838562012e-01
5.725490450859069824e-01	6.470588445663452148e-01	2.588235437870025635e-01	1.137254908680915833e-01	9.019608050584793091e-02	4.313725605607032776e-02	4.117647111415863037e-01	5.686274766921997070e-01	6.235294342041015625e-01	5.333333611488342285e-01	4.235294163227081299e-01	4.392156898975372314e-01	4.901960790157318115e-01	5.686274766921997070e-01	6.901960968971252441e-01	6.392157077789306641e-01	5.529412031173706055e-01	3.176470696926116943e-01	4.235294163227081299e-01	1.529411822557449341e-01	2.627451121807098389e-01	4.392156898975372314e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.313725531101226807e-01	5.098039507865905762e-01	4.117647111415863037e-01	1.607843190431594849e-01	9.803921729326248169e-02	5.450980663299560547e-01	9.098039269447326660e-01
4.392156898975372314e-01	5.333333611488342285e-01	5.176470875740051270e-01	2.117647081613540649e-01	2.313725501298904419e-01	4.627451002597808838e-01	6.784313917160034180e-01	6.705882549285888672e-01	6.941176652908325195e-01	6.666666865348815918e-01	6.705882549285888672e-01	7.176470756530761719e-01	7.568627595901489258e-01	7.764706015586853027e-01	6.196078658103942871e-01	5.686274766921997070e-01	4.078431427478790283e-01	3.019607961177825928e-01	3.921568691730499268e-01	2.156862765550613403e-01	2.470588237047195435e-01	4.274509847164154053e-01	4.117647111415863037e-01	4.039215743541717529e-01	4.549019634723663330e-01	5.058823823928833008e-01	3.960784375667572021e-01	3.647058904170989990e-01	4.901960790157318115e-01	6.549019813537597656e-01	8.823529481887817383e-01	9.450980424880981445e-01
3.725490272045135498e-01	3.882353007793426514e-01	4.117647111415863037e-01	4.470588266849517822e-01	5.176470875740051270e-01	5.529412031173706055e-01	6.000000238418579102e-01	6.470588445663452148e-01	6.549019813537597656e-01	6.431372761726379395e-01	6.117647290229797363e-01	5.725490450859069824e-01	5.411764979362487793e-01	5.372549295425415039e-01	4.941176474094390869e-01	5.176470875740051270e-01	3.019607961177825928e-01	2.313725501298904419e-01	4.274509847164154053e-01	4.392156898975372314e-01	2.392156869173049927e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.784313738346099854e-01	4.784313738346099854e-01	3.686274588108062744e-01	4.196078479290008545e-01	6.509804129600524902e-01	8.588235378265380859e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.333333373069763184e-01
2.549019753932952881e-01	1.843137294054031372e-01	2.117647081613540649e-01	2.392156869173049927e-01	3.176470696926116943e-01	4.274509847164154053e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.509803950786590576e-01	4.274509847164154053e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.313725531101226807e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.705882370471954346e-01	2.431372553110122681e-01	3.411764800548553467e-01	4.980392158031463623e-01	3.568627536296844482e-01	2.588235437870025635e-01	4.392156898975372314e-01	4.784313738346099854e-01	4.274509847164154053e-01	3.568627536296844482e-01	4.784313738346099854e-01	7.137255072593688965e-01	8.862745165824890137e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01
3.647058904170989990e-01	1.686274558305740356e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.313725501298904419e-01	2.784313857555389404e-01	3.333333432674407959e-01	3.764705955982208252e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.156862795352935791e-01	4.431372582912445068e-01	4.627451002597808838e-01	4.745098054409027100e-01	4.196078479290008545e-01	1.843137294054031372e-01	4.470588266849517822e-01	4.470588266849517822e-01	2.745098173618316650e-01	3.019607961177825928e-01	4.588235318660736084e-01	3.803921639919281006e-01	3.725490272045135498e-01	5.450980663299560547e-01	7.686274647712707520e-01	9.058823585510253906e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01
5.764706134796142578e-01	3.843137323856353760e-01	2.745098173618316650e-01	2.823529541492462158e-01	2.784313857555389404e-01	1.098039224743843079e-01	7.450980693101882935e-02	1.450980454683303833e-01	3.372549116611480713e-01	4.039215743541717529e-01	2.823529541492462158e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.960784375667572021e-01	4.705882370471954346e-01	3.686274588108062744e-01	1.019607856869697571e-01	3.058823645114898682e-01	4.980392158031463623e-01	3.882353007793426514e-01	2.549019753932952881e-01	3.568627536296844482e-01	4.235294163227081299e-01	6.274510025978088379e-01	8.196078538894653320e-01	9.176470637321472168e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.294117689132690430e-01	9.294117689132690430e-01
7.333333492279052734e-01	5.607843399047851562e-01	4.666666686534881592e-01	3.098039329051971436e-01	2.156862765550613403e-01	1.098039224743843079e-01	6.274510174989700317e-02	7.450980693101882935e-02	3.137255012989044189e-01	3.686274588108062744e-01	1.254902034997940063e-01	1.960784345865249634e-01	1.803921610116958618e-01	3.411764800548553467e-01	4.666666686534881592e-01	3.215686380863189697e-01	6.666667014360427856e-02	3.254902064800262451e-01	4.588235318660736084e-01	4.039215743541717529e-01	2.862745225429534912e-01	4.941176474094390869e-01	7.098039388656616211e-01	8.588235378265380859e-01	9.176470637321472168e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.254902005195617676e-01
8.784313797950744629e-01	6.588235497474670410e-01	5.137255191802978516e-01	4.627451002597808838e-01	4.392156898975372314e-01	4.196078479290008545e-01	4.705882370471954346e-01	4.196078479290008545e-01	4.235294163227081299e-01	4.823529422283172607e-01	3.215686380863189697e-01	3.058823645114898682e-01	3.411764800548553467e-01	4.862745106220245361e-01	5.529412031173706055e-01	3.490196168422698975e-01	7.450980693101882935e-02	3.764705955982208252e-01	4.039215743541717529e-01	3.568627536296844482e-01	5.215686559677124023e-01	7.607843279838562012e-01	8.862745165824890137e-01	9.215686321258544922e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.294117689132690430e-01
9.333333373069763184e-01	8.000000119209289551e-01	5.647059082984924316e-01	4.196078479290008545e-01	3.803921639919281006e-01	3.843137323856353760e-01	4.352941215038299561e-01	4.078431427478790283e-01	4.156862795352935791e-01	5.686274766921997070e-01	5.411764979362487793e-01	5.058823823928833008e-01	5.098039507865905762e-01	5.686274766921997070e-01	4.745098054409027100e-01	2.274509817361831665e-01	3.921568766236305237e-02	3.019607961177825928e-01	4.156862795352935791e-01	4.627451002597808838e-01	7.843137383460998535e-01	8.941176533699035645e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.294117689132690430e-01
9.529411792755126953e-01	8.980392217636108398e-01	7.882353067398071289e-01	6.156862974166870117e-01	4.392156898975372314e-01	3.294117748737335205e-01	2.784313857555389404e-01	2.509804069995880127e-01	2.549019753932952881e-01	2.862745225429534912e-01	2.862745225429534912e-01	2.862745225429534912e-01	2.705882489681243896e-01	2.666666805744171143e-01	2.313725501298904419e-01	1.490196138620376587e-01	7.843137532472610474e-02	1.450980454683303833e-01	4.313725531101226807e-01	7.843137383460998535e-01	9.098039269447326660e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01
9.490196108818054199e-01	9.294117689132690430e-01	9.058823585510253906e-01	8.588235378265380859e-01	7.764706015586853027e-01	6.549019813537597656e-01	5.450980663299560547e-01	4.470588266849517822e-01	3.725490272045135498e-01	3.215686380863189697e-01	2.823529541492462158e-01	2.705882489681243896e-01	2.705882489681243896e-01	2.862745225429534912e-01	3.411764800548553467e-01	4.352941215038299561e-01	5.294117927551269531e-01	6.196078658103942871e-01	8.117647171020507812e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01


==> Cifra_figuretem/100/originaldataGreen2.0.txt <==
7.686274647712707520e-01	7.764706015586853027e-01	7.764706015586853027e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.764706015586853027e-01	7.843137383460998535e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.882353067398071289e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.078431487083435059e-01	8.039215803146362305e-01	8.000000119209289551e-01	7.882353067398071289e-01	7.764706015586853027e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.294117808341979980e-01	7.098039388656616211e-01	6.823529601097106934e-01	6.784313917160034180e-01	6.901960968971252441e-01	7.254902124404907227e-01	7.490196228027343750e-01	7.529411911964416504e-01	7.450980544090270996e-01
8.039215803146362305e-01	8.000000119209289551e-01	7.921568751335144043e-01	7.803921699523925781e-01	7.725490331649780273e-01	7.803921699523925781e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.803921699523925781e-01	8.000000119209289551e-01	8.078431487083435059e-01	8.078431487083435059e-01	8.117647171020507812e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.078431487083435059e-01	8.039215803146362305e-01	7.960784435272216797e-01	7.960784435272216797e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.725490331649780273e-01	7.607843279838562012e-01	7.490196228027343750e-01	7.254902124404907227e-01	7.019608020782470703e-01	7.019608020782470703e-01	7.411764860153198242e-01	7.725490331649780273e-01	7.843137383460998535e-01	7.725490331649780273e-01
8.039215803146362305e-01	7.960784435272216797e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.607843279838562012e-01	7.725490331649780273e-01	7.764706015586853027e-01	7.647058963775634766e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.725490331649780273e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.921568751335144043e-01	8.078431487083435059e-01	8.156862854957580566e-01	8.117647171020507812e-01	8.039215803146362305e-01	8.000000119209289551e-01	7.960784435272216797e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.843137383460998535e-01	7.607843279838562012e-01	7.058823704719543457e-01	6.823529601097106934e-01	6.941176652908325195e-01	7.215686440467834473e-01	7.450980544090270996e-01	7.764706015586853027e-01	7.803921699523925781e-01	7.607843279838562012e-01
7.960784435272216797e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.686274647712707520e-01	7.686274647712707520e-01	7.803921699523925781e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.529411911964416504e-01	7.686274647712707520e-01	7.725490331649780273e-01	7.764706015586853027e-01	7.882353067398071289e-01	8.000000119209289551e-01	8.156862854957580566e-01	8.156862854957580566e-01	8.117647171020507812e-01	8.078431487083435059e-01	8.039215803146362305e-01	7.960784435272216797e-01	8.039215803146362305e-01	7.803921699523925781e-01	5.882353186607360840e-01	4.901960790157318115e-01	4.392156898975372314e-01	4.470588266849517822e-01	6.196078658103942871e-01	7.568627595901489258e-01	7.725490331649780273e-01	7.647058963775634766e-01	7.450980544090270996e-01
7.882353067398071289e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.843137383460998535e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.568627595901489258e-01	7.647058963775634766e-01	7.686274647712707520e-01	7.725490331649780273e-01	7.882353067398071289e-01	7.960784435272216797e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.843137383460998535e-01	7.607843279838562012e-01	7.490196228027343750e-01	7.490196228027343750e-01	5.490196347236633301e-01	3.058823645114898682e-01	3.568627536296844482e-01	2.980392277240753174e-01	2.156862765550613403e-01	3.568627536296844482e-01	6.156862974166870117e-01	7.372549176216125488e-01	7.333333492279052734e-01	7.098039388656616211e-01
7.843137383460998535e-01	7.921568751335144043e-01	7.960784435272216797e-01	7.960784435272216797e-01	8.000000119209289551e-01	8.039215803146362305e-01	8.039215803146362305e-01	7.921568751335144043e-01	7.803921699523925781e-01	7.607843279838562012e-01	7.529411911964416504e-01	7.529411911964416504e-01	7.529411911964416504e-01	7.450980544090270996e-01	7.215686440467834473e-01	6.941176652908325195e-01	6.745098233222961426e-01	6.470588445663452148e-01	6.078431606292724609e-01	5.764706134796142578e-01	5.764706134796142578e-01	5.019608139991760254e-01	2.431372553110122681e-01	2.784313857555389404e-01	3.686274588108062744e-01	2.784313857555389404e-01	2.901960909366607666e-01	2.901960909366607666e-01	3.921568691730499268e-01	5.568627715110778809e-01	6.705882549285888672e-01	6.941176652908325195e-01
7.921568751335144043e-01	7.960784435272216797e-01	8.000000119209289551e-01	7.960784435272216797e-01	7.921568751335144043e-01	7.960784435272216797e-01	7.843137383460998535e-01	7.568627595901489258e-01	7.176470756530761719e-01	6.705882549285888672e-01	6.352941393852233887e-01	6.274510025978088379e-01	5.960784554481506348e-01	5.647059082984924316e-01	5.411764979362487793e-01	5.215686559677124023e-01	5.058823823928833008e-01	4.901960790157318115e-01	4.784313738346099854e-01	4.666666686534881592e-01	4.705882370471954346e-01	3.019607961177825928e-01	1.803921610116958618e-01	2.627451121807098389e-01	3.176470696926116943e-01	2.352941185235977173e-01	3.137255012989044189e-01	2.901960909366607666e-01	4.980392158031463623e-01	6.196078658103942871e-01	6.549019813537597656e-01	6.666666865348815918e-01
7.568627595901489258e-01	7.411764860153198242e-01	7.176470756530761719e-01	6.784313917160034180e-01	6.392157077789306641e-01	6.117647290229797363e-01	5.803921818733215332e-01	5.568627715110778809e-01	5.294117927551269531e-01	5.137255191802978516e-01	5.019608139991760254e-01	5.019608139991760254e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.588235318660736084e-01	2.392156869173049927e-01	2.078431397676467896e-01	1.843137294054031372e-01	2.352941185235977173e-01	2.627451121807098389e-01	2.745098173618316650e-01	3.686274588108062744e-01	6.823529601097106934e-01	6.980392336845397949e-01	6.470588445663452148e-01	6.235294342041015625e-01
5.607843399047851562e-01	5.294117927551269531e-01	5.176470875740051270e-01	5.058823823928833008e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.823529422283172607e-01	4.784313738346099854e-01	4.784313738346099854e-01	3.764705955982208252e-01	2.196078449487686157e-01	2.862745225429534912e-01	2.039215713739395142e-01	1.568627506494522095e-01	2.901960909366607666e-01	3.254902064800262451e-01	5.607843399047851562e-01	7.137255072593688965e-01	6.666666865348815918e-01	6.313725709915161133e-01	6.117647290229797363e-01
4.705882370471954346e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.784313738346099854e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.823529422283172607e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.823529422283172607e-01	3.411764800548553467e-01	1.843137294054031372e-01	2.784313857555389404e-01	3.450980484485626221e-01	2.313725501298904419e-01	2.078431397676467896e-01	2.941176593303680420e-01	3.333333432674407959e-01	6.784313917160034180e-01	7.098039388656616211e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.313725709915161133e-01
4.705882370471954346e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.941176474094390869e-01	4.901960790157318115e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.901960790157318115e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.745098054409027100e-01	3.411764800548553467e-01	1.725490242242813110e-01	2.000000029802322388e-01	3.098039329051971436e-01	3.647058904170989990e-01	2.901960909366607666e-01	2.588235437870025635e-01	2.627451121807098389e-01	2.156862765550613403e-01	6.392157077789306641e-01	7.019608020782470703e-01	6.862745285034179688e-01	6.705882549285888672e-01	6.588235497474670410e-01
4.823529422283172607e-01	4.784313738346099854e-01	4.705882370471954346e-01	4.901960790157318115e-01	5.019608139991760254e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.901960790157318115e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.823529422283172607e-01	3.137255012989044189e-01	1.803921610116958618e-01	2.509804069995880127e-01	3.411764800548553467e-01	3.215686380863189697e-01	2.705882489681243896e-01	3.215686380863189697e-01	2.862745225429534912e-01	2.156862765550613403e-01	1.960784345865249634e-01	6.235294342041015625e-01	6.980392336845397949e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.784313917160034180e-01
4.823529422283172607e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.980392158031463623e-01	4.745098054409027100e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.627451002597808838e-01	4.745098054409027100e-01	4.666666686534881592e-01	3.372549116611480713e-01	1.686274558305740356e-01	2.117647081613540649e-01	2.823529541492462158e-01	3.137255012989044189e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.803921639919281006e-01	4.313725531101226807e-01	6.549019813537597656e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.784313917160034180e-01	6.784313917160034180e-01
4.745098054409027100e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.823529422283172607e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.627451002597808838e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.470588266849517822e-01	3.176470696926116943e-01	1.843137294054031372e-01	2.039215713739395142e-01	2.235294133424758911e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.784313857555389404e-01	3.607843220233917236e-01	3.254902064800262451e-01	4.941176474094390869e-01	6.470588445663452148e-01	6.196078658103942871e-01	6.666666865348815918e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.666666865348815918e-01
4.705882370471954346e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.666666686534881592e-01	4.784313738346099854e-01	4.705882370471954346e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.470588266849517822e-01	3.058823645114898682e-01	2.156862765550613403e-01	2.039215713739395142e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.392156869173049927e-01	2.117647081613540649e-01	2.627451121807098389e-01	3.176470696926116943e-01	4.274509847164154053e-01	6.313725709915161133e-01	6.352941393852233887e-01	6.392157077789306641e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.549019813537597656e-01	6.666666865348815918e-01
4.705882370471954346e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.784313738346099854e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.745098054409027100e-01	3.568627536296844482e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.117647081613540649e-01	1.921568661928176880e-01	2.235294133424758911e-01	2.274509817361831665e-01	2.039215713739395142e-01	2.627451121807098389e-01	3.882353007793426514e-01	5.960784554481506348e-01	6.156862974166870117e-01	6.078431606292724609e-01	6.784313917160034180e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.627451181411743164e-01
4.666666686534881592e-01	4.705882370471954346e-01	4.784313738346099854e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.627451002597808838e-01	4.745098054409027100e-01	4.666666686534881592e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.627451002597808838e-01	3.137255012989044189e-01	2.392156869173049927e-01	2.274509817361831665e-01	1.960784345865249634e-01	1.725490242242813110e-01	1.843137294054031372e-01	1.764705926179885864e-01	2.078431397676467896e-01	4.117647111415863037e-01	6.117647290229797363e-01	5.843137502670288086e-01	5.686274766921997070e-01	6.901960968971252441e-01	7.254902124404907227e-01	6.980392336845397949e-01	6.823529601097106934e-01	6.705882549285888672e-01	6.588235497474670410e-01	6.705882549285888672e-01
4.666666686534881592e-01	4.627451002597808838e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.549019634723663330e-01	4.627451002597808838e-01	4.274509847164154053e-01	3.490196168422698975e-01	3.058823645114898682e-01	2.431372553110122681e-01	1.960784345865249634e-01	1.686274558305740356e-01	1.529411822557449341e-01	1.725490242242813110e-01	2.588235437870025635e-01	4.156862795352935791e-01	4.666666686534881592e-01	6.039215922355651855e-01	6.196078658103942871e-01	5.372549295425415039e-01	6.117647290229797363e-01	7.843137383460998535e-01	7.647058963775634766e-01	7.411764860153198242e-01	7.254902124404907227e-01	7.058823704719543457e-01	6.823529601097106934e-01	6.784313917160034180e-01
4.705882370471954346e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.549019634723663330e-01	4.549019634723663330e-01	4.509803950786590576e-01	4.549019634723663330e-01	4.627451002597808838e-01	4.000000059604644775e-01	2.431372553110122681e-01	1.411764770746231079e-01	1.215686276555061340e-01	1.333333402872085571e-01	1.843137294054031372e-01	2.156862765550613403e-01	2.666666805744171143e-01	5.098039507865905762e-01	6.627451181411743164e-01	7.019608020782470703e-01	6.117647290229797363e-01	5.529412031173706055e-01	5.254902243614196777e-01	4.901960790157318115e-01	5.686274766921997070e-01	7.960784435272216797e-01	7.843137383460998535e-01	7.725490331649780273e-01	7.529411911964416504e-01	7.254902124404907227e-01	6.941176652908325195e-01	6.705882549285888672e-01
4.627451002597808838e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.627451002597808838e-01	4.705882370471954346e-01	3.803921639919281006e-01	2.078431397676467896e-01	9.411764889955520630e-02	1.294117718935012817e-01	1.725490242242813110e-01	1.803921610116958618e-01	3.529411852359771729e-01	3.921568691730499268e-01	3.803921639919281006e-01	5.058823823928833008e-01	5.882353186607360840e-01	5.176470875740051270e-01	4.470588266849517822e-01	4.666666686534881592e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.862745106220245361e-01	7.490196228027343750e-01	7.921568751335144043e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.254902124404907227e-01	6.823529601097106934e-01	6.470588445663452148e-01
4.588235318660736084e-01	4.470588266849517822e-01	4.549019634723663330e-01	4.549019634723663330e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.666666686534881592e-01	3.843137323856353760e-01	1.843137294054031372e-01	1.294117718935012817e-01	2.823529541492462158e-01	4.039215743541717529e-01	4.352941215038299561e-01	4.117647111415863037e-01	4.549019634723663330e-01	4.627451002597808838e-01	4.470588266849517822e-01	2.823529541492462158e-01	3.686274588108062744e-01	3.843137323856353760e-01	2.509804069995880127e-01	4.470588266849517822e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.470588266849517822e-01	6.705882549285888672e-01	7.803921699523925781e-01	7.450980544090270996e-01	7.372549176216125488e-01	6.980392336845397949e-01	6.588235497474670410e-01	6.352941393852233887e-01
4.627451002597808838e-01	4.549019634723663330e-01	4.588235318660736084e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.666666686534881592e-01	3.333333432674407959e-01	1.176470592617988586e-01	1.411764770746231079e-01	3.843137323856353760e-01	4.666666686534881592e-01	4.588235318660736084e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.627451002597808838e-01	3.764705955982208252e-01	4.352941215038299561e-01	4.627451002597808838e-01	3.254902064800262451e-01	4.078431427478790283e-01	4.784313738346099854e-01	4.666666686534881592e-01	4.313725531101226807e-01	5.960784554481506348e-01	7.686274647712707520e-01	7.372549176216125488e-01	7.215686440467834473e-01	6.784313917160034180e-01	6.352941393852233887e-01	6.235294342041015625e-01
4.549019634723663330e-01	4.549019634723663330e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.392156898975372314e-01	3.137255012989044189e-01	1.098039224743843079e-01	1.137254908680915833e-01	3.764705955982208252e-01	4.705882370471954346e-01	4.588235318660736084e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.470588266849517822e-01	4.470588266849517822e-01	4.431372582912445068e-01	4.117647111415863037e-01	4.274509847164154053e-01	4.470588266849517822e-01	3.843137323856353760e-01	2.980392277240753174e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.294117748737335205e-01	4.901960790157318115e-01	7.803921699523925781e-01	7.294117808341979980e-01	6.352941393852233887e-01	5.137255191802978516e-01	4.156862795352935791e-01	4.039215743541717529e-01
4.588235318660736084e-01	4.666666686534881592e-01	4.784313738346099854e-01	4.627451002597808838e-01	3.098039329051971436e-01	1.803921610116958618e-01	1.215686276555061340e-01	3.372549116611480713e-01	4.039215743541717529e-01	3.764705955982208252e-01	3.843137323856353760e-01	3.960784375667572021e-01	3.960784375667572021e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.803921639919281006e-01	3.686274588108062744e-01	3.490196168422698975e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.372549116611480713e-01	2.588235437870025635e-01	2.588235437870025635e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.686274588108062744e-01	7.960784435272216797e-01	8.000000119209289551e-01	7.019608020782470703e-01	4.509803950786590576e-01	3.098039329051971436e-01	2.862745225429534912e-01
4.627451002597808838e-01	4.588235318660736084e-01	4.588235318660736084e-01	3.333333432674407959e-01	2.235294133424758911e-01	2.156862765550613403e-01	9.019608050584793091e-02	1.843137294054031372e-01	2.941176593303680420e-01	3.372549116611480713e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.294117748737335205e-01	3.137255012989044189e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.333333432674407959e-01	3.529411852359771729e-01	3.372549116611480713e-01	3.137255012989044189e-01	2.941176593303680420e-01	2.352941185235977173e-01	2.980392277240753174e-01	3.254902064800262451e-01	3.019607961177825928e-01	7.333333492279052734e-01	9.686274528503417969e-01	8.666666746139526367e-01	7.529411911964416504e-01	6.862745285034179688e-01	5.960784554481506348e-01
4.588235318660736084e-01	4.627451002597808838e-01	4.392156898975372314e-01	2.705882489681243896e-01	1.764705926179885864e-01	1.490196138620376587e-01	1.607843190431594849e-01	1.725490242242813110e-01	2.352941185235977173e-01	3.686274588108062744e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.000000059604644775e-01	3.882353007793426514e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.333333432674407959e-01	3.137255012989044189e-01	3.058823645114898682e-01	2.941176593303680420e-01	3.137255012989044189e-01	3.098039329051971436e-01	6.117647290229797363e-01	9.803921580314636230e-01	9.607843160629272461e-01	9.333333373069763184e-01	9.568627476692199707e-01	9.490196108818054199e-01
4.470588266849517822e-01	4.549019634723663330e-01	4.509803950786590576e-01	3.529411852359771729e-01	2.352941185235977173e-01	2.196078449487686157e-01	2.666666805744171143e-01	2.627451121807098389e-01	2.392156869173049927e-01	3.215686380863189697e-01	4.000000059604644775e-01	4.117647111415863037e-01	4.313725531101226807e-01	4.392156898975372314e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.431372582912445068e-01	3.882353007793426514e-01	3.176470696926116943e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.686274588108062744e-01	3.333333432674407959e-01	3.529411852359771729e-01	3.607843220233917236e-01	4.941176474094390869e-01	8.941176533699035645e-01	9.254902005195617676e-01	8.666666746139526367e-01	8.823529481887817383e-01	8.862745165824890137e-01
4.470588266849517822e-01	4.549019634723663330e-01	4.549019634723663330e-01	4.156862795352935791e-01	3.254902064800262451e-01	2.549019753932952881e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.509804069995880127e-01	2.823529541492462158e-01	3.607843220233917236e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.313725531101226807e-01	3.803921639919281006e-01	2.980392277240753174e-01	3.098039329051971436e-01	3.725490272045135498e-01	4.352941215038299561e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.392156898975372314e-01	4.235294163227081299e-01	4.235294163227081299e-01	6.941176652908325195e-01	7.450980544090270996e-01	6.784313917160034180e-01	6.588235497474670410e-01	6.392157077789306641e-01
4.509803950786590576e-01	4.549019634723663330e-01	4.509803950786590576e-01	4.392156898975372314e-01	4.078431427478790283e-01	3.490196168422698975e-01	3.137255012989044189e-01	3.137255012989044189e-01	2.784313857555389404e-01	2.705882489681243896e-01	3.254902064800262451e-01	3.529411852359771729e-01	3.803921639919281006e-01	3.843137323856353760e-01	3.921568691730499268e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.117647111415863037e-01	3.764705955982208252e-01	3.411764800548553467e-01	3.803921639919281006e-01	4.117647111415863037e-01	4.196078479290008545e-01	4.431372582912445068e-01	4.470588266849517822e-01	4.470588266849517822e-01	4.196078479290008545e-01	4.901960790157318115e-01	5.176470875740051270e-01	4.666666686534881592e-01	4.392156898975372314e-01	4.431372582912445068e-01
4.470588266849517822e-01	4.431372582912445068e-01	4.470588266849517822e-01	4.392156898975372314e-01	4.352941215038299561e-01	4.274509847164154053e-01	3.843137323856353760e-01	3.568627536296844482e-01	3.254902064800262451e-01	2.745098173618316650e-01	3.058823645114898682e-01	3.411764800548553467e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.843137323856353760e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.000000059604644775e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.000000059604644775e-01	4.117647111415863037e-01	4.392156898975372314e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.352941215038299561e-01	4.039215743541717529e-01	3.529411852359771729e-01	3.019607961177825928e-01	2.823529541492462158e-01	2.941176593303680420e-01
4.509803950786590576e-01	4.470588266849517822e-01	4.431372582912445068e-01	4.470588266849517822e-01	4.431372582912445068e-01	4.470588266849517822e-01	4.392156898975372314e-01	4.117647111415863037e-01	3.803921639919281006e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.843137323856353760e-01	4.156862795352935791e-01	3.803921639919281006e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.313725531101226807e-01	4.352941215038299561e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.392156898975372314e-01	4.431372582912445068e-01	4.470588266849517822e-01	4.509803950786590576e-01	3.960784375667572021e-01	2.313725501298904419e-01	1.882352977991104126e-01	1.960784345865249634e-01	2.156862765550613403e-01
4.470588266849517822e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.352941215038299561e-01	4.313725531101226807e-01	4.000000059604644775e-01	3.921568691730499268e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.039215743541717529e-01	4.039215743541717529e-01	3.529411852359771729e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.882353007793426514e-01	3.882353007793426514e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.960784375667572021e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.313725531101226807e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.784313738346099854e-01	5.254902243614196777e-01	5.686274766921997070e-01	6.117647290229797363e-01


==> Cifra_figuretem/100/originaldataGreen3.0.txt <==
7.333333492279052734e-01	6.000000238418579102e-01	5.764706134796142578e-01	6.980392336845397949e-01	8.039215803146362305e-01	7.725490331649780273e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.294117808341979980e-01	6.509804129600524902e-01	4.313725531101226807e-01	5.529412031173706055e-01	6.078431606292724609e-01	7.019608020782470703e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.176470756530761719e-01	7.882353067398071289e-01	7.607843279838562012e-01	7.490196228027343750e-01	6.352941393852233887e-01	5.960784554481506348e-01	6.470588445663452148e-01	6.156862974166870117e-01	5.921568870544433594e-01	6.705882549285888672e-01	6.117647290229797363e-01	5.254902243614196777e-01	6.784313917160034180e-01	7.372549176216125488e-01	6.862745285034179688e-01	6.549019813537597656e-01
7.764706015586853027e-01	6.588235497474670410e-01	6.196078658103942871e-01	6.823529601097106934e-01	7.882353067398071289e-01	6.980392336845397949e-01	6.666666865348815918e-01	6.392157077789306641e-01	6.627451181411743164e-01	4.470588266849517822e-01	2.352941222488880157e-02	3.529411852359771729e-01	6.470588445663452148e-01	7.058823704719543457e-01	6.352941393852233887e-01	5.764706134796142578e-01	6.862745285034179688e-01	7.372549176216125488e-01	7.019608020782470703e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.000000238418579102e-01	6.431372761726379395e-01	6.039215922355651855e-01	6.078431606292724609e-01	8.039215803146362305e-01	6.980392336845397949e-01	5.921568870544433594e-01	6.823529601097106934e-01	7.294117808341979980e-01	6.588235497474670410e-01	6.980392336845397949e-01
7.215686440467834473e-01	6.078431606292724609e-01	6.352941393852233887e-01	7.490196228027343750e-01	7.725490331649780273e-01	6.470588445663452148e-01	6.627451181411743164e-01	7.019608020782470703e-01	6.235294342041015625e-01	3.254902064800262451e-01	0.000000000000000000e+00	1.254902034997940063e-01	5.960784554481506348e-01	6.078431606292724609e-01	5.568627715110778809e-01	5.411764979362487793e-01	6.117647290229797363e-01	6.627451181411743164e-01	6.392157077789306641e-01	6.235294342041015625e-01	6.156862974166870117e-01	5.333333611488342285e-01	5.529412031173706055e-01	5.607843399047851562e-01	6.196078658103942871e-01	7.686274647712707520e-01	6.980392336845397949e-01	5.647059082984924316e-01	5.647059082984924316e-01	6.235294342041015625e-01	6.431372761726379395e-01	7.098039388656616211e-01
7.019608020782470703e-01	6.274510025978088379e-01	6.000000238418579102e-01	7.607843279838562012e-01	7.490196228027343750e-01	7.450980544090270996e-01	7.568627595901489258e-01	7.333333492279052734e-01	6.784313917160034180e-01	4.549019634723663330e-01	2.588235437870025635e-01	3.529411926865577698e-02	2.352941185235977173e-01	4.823529422283172607e-01	5.058823823928833008e-01	4.980392158031463623e-01	4.901960790157318115e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.372549295425415039e-01	4.823529422283172607e-01	4.352941215038299561e-01	5.058823823928833008e-01	5.176470875740051270e-01	6.235294342041015625e-01	6.588235497474670410e-01	5.843137502670288086e-01	5.529412031173706055e-01	5.019608139991760254e-01	4.588235318660736084e-01	5.372549295425415039e-01	6.431372761726379395e-01
6.901960968971252441e-01	5.764706134796142578e-01	6.117647290229797363e-01	7.372549176216125488e-01	6.509804129600524902e-01	7.176470756530761719e-01	7.843137383460998535e-01	7.058823704719543457e-01	6.901960968971252441e-01	5.607843399047851562e-01	5.686274766921997070e-01	4.235294163227081299e-01	1.686274558305740356e-01	2.862745225429534912e-01	3.490196168422698975e-01	3.803921639919281006e-01	4.470588266849517822e-01	4.901960790157318115e-01	5.490196347236633301e-01	5.686274766921997070e-01	6.039215922355651855e-01	5.725490450859069824e-01	5.843137502670288086e-01	5.725490450859069824e-01	6.196078658103942871e-01	5.764706134796142578e-01	5.450980663299560547e-01	5.450980663299560547e-01	5.607843399047851562e-01	5.137255191802978516e-01	4.666666686534881592e-01	4.901960790157318115e-01
6.784313917160034180e-01	6.705882549285888672e-01	6.627451181411743164e-01	7.725490331649780273e-01	6.941176652908325195e-01	7.568627595901489258e-01	7.607843279838562012e-01	6.509804129600524902e-01	5.686274766921997070e-01	5.333333611488342285e-01	5.529412031173706055e-01	6.000000238418579102e-01	5.372549295425415039e-01	4.862745106220245361e-01	4.980392158031463623e-01	4.823529422283172607e-01	5.411764979362487793e-01	6.039215922355651855e-01	6.627451181411743164e-01	6.862745285034179688e-01	7.137255072593688965e-01	7.098039388656616211e-01	6.823529601097106934e-01	6.235294342041015625e-01	5.647059082984924316e-01	4.549019634723663330e-01	4.196078479290008545e-01	4.431372582912445068e-01	5.529412031173706055e-01	6.078431606292724609e-01	5.568627715110778809e-01	5.254902243614196777e-01
6.941176652908325195e-01	7.411764860153198242e-01	7.686274647712707520e-01	7.960784435272216797e-01	7.137255072593688965e-01	7.372549176216125488e-01	7.333333492279052734e-01	7.529411911964416504e-01	5.254902243614196777e-01	3.921568691730499268e-01	4.196078479290008545e-01	4.588235318660736084e-01	6.078431606292724609e-01	7.019608020782470703e-01	7.176470756530761719e-01	6.666666865348815918e-01	6.549019813537597656e-01	6.705882549285888672e-01	7.176470756530761719e-01	7.490196228027343750e-01	7.137255072593688965e-01	6.980392336845397949e-01	6.666666865348815918e-01	6.078431606292724609e-01	4.980392158031463623e-01	3.294117748737335205e-01	2.509804069995880127e-01	3.372549116611480713e-01	5.411764979362487793e-01	6.823529601097106934e-01	6.313725709915161133e-01	6.274510025978088379e-01
6.549019813537597656e-01	7.098039388656616211e-01	7.254902124404907227e-01	7.450980544090270996e-01	7.450980544090270996e-01	7.686274647712707520e-01	7.372549176216125488e-01	7.411764860153198242e-01	6.901960968971252441e-01	5.568627715110778809e-01	3.686274588108062744e-01	3.803921639919281006e-01	5.333333611488342285e-01	6.431372761726379395e-01	6.901960968971252441e-01	6.745098233222961426e-01	6.588235497474670410e-01	6.980392336845397949e-01	7.803921699523925781e-01	7.921568751335144043e-01	7.372549176216125488e-01	6.666666865348815918e-01	6.196078658103942871e-01	5.921568870544433594e-01	5.098039507865905762e-01	3.843137323856353760e-01	2.588235437870025635e-01	3.058823645114898682e-01	5.686274766921997070e-01	7.019608020782470703e-01	6.431372761726379395e-01	6.666666865348815918e-01
6.509804129600524902e-01	6.823529601097106934e-01	6.509804129600524902e-01	6.666666865348815918e-01	7.568627595901489258e-01	7.058823704719543457e-01	6.627451181411743164e-01	7.176470756530761719e-01	7.568627595901489258e-01	6.901960968971252441e-01	5.607843399047851562e-01	4.117647111415863037e-01	4.392156898975372314e-01	5.019608139991760254e-01	5.725490450859069824e-01	5.803921818733215332e-01	6.549019813537597656e-01	7.647058963775634766e-01	8.352941274642944336e-01	8.549019694328308105e-01	8.509804010391235352e-01	7.294117808341979980e-01	6.313725709915161133e-01	6.117647290229797363e-01	5.411764979362487793e-01	4.666666686534881592e-01	2.901960909366607666e-01	2.823529541492462158e-01	5.647059082984924316e-01	7.215686440467834473e-01	6.745098233222961426e-01	6.431372761726379395e-01
6.862745285034179688e-01	6.745098233222961426e-01	7.098039388656616211e-01	7.529411911964416504e-01	7.372549176216125488e-01	6.549019813537597656e-01	6.313725709915161133e-01	6.705882549285888672e-01	7.176470756530761719e-01	6.196078658103942871e-01	4.274509847164154053e-01	3.137255012989044189e-01	2.666666805744171143e-01	2.980392277240753174e-01	4.352941215038299561e-01	5.607843399047851562e-01	7.176470756530761719e-01	8.196078538894653320e-01	8.588235378265380859e-01	8.823529481887817383e-01	9.019607901573181152e-01	8.313725590705871582e-01	6.823529601097106934e-01	6.156862974166870117e-01	5.607843399047851562e-01	5.019608139991760254e-01	3.764705955982208252e-01	4.078431427478790283e-01	6.117647290229797363e-01	6.549019813537597656e-01	6.274510025978088379e-01	6.431372761726379395e-01
6.980392336845397949e-01	6.823529601097106934e-01	6.980392336845397949e-01	7.372549176216125488e-01	7.333333492279052734e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.627451181411743164e-01	6.941176652908325195e-01	5.647059082984924316e-01	3.333333432674407959e-01	1.607843190431594849e-01	1.098039224743843079e-01	1.803921610116958618e-01	3.568627536296844482e-01	5.882353186607360840e-01	7.450980544090270996e-01	7.843137383460998535e-01	8.352941274642944336e-01	8.705882430076599121e-01	9.019607901573181152e-01	8.823529481887817383e-01	7.607843279838562012e-01	6.431372761726379395e-01	5.686274766921997070e-01	4.862745106220245361e-01	4.549019634723663330e-01	6.000000238418579102e-01	6.784313917160034180e-01	6.392157077789306641e-01	6.156862974166870117e-01	6.470588445663452148e-01
6.901960968971252441e-01	6.823529601097106934e-01	7.098039388656616211e-01	7.333333492279052734e-01	7.215686440467834473e-01	6.980392336845397949e-01	7.254902124404907227e-01	6.705882549285888672e-01	6.705882549285888672e-01	5.921568870544433594e-01	4.352941215038299561e-01	2.000000029802322388e-01	5.882352963089942932e-02	1.137254908680915833e-01	3.529411852359771729e-01	6.196078658103942871e-01	6.980392336845397949e-01	6.823529601097106934e-01	7.490196228027343750e-01	8.156862854957580566e-01	8.784313797950744629e-01	8.901960849761962891e-01	8.000000119209289551e-01	6.627451181411743164e-01	5.568627715110778809e-01	5.137255191802978516e-01	4.980392158031463623e-01	6.078431606292724609e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.470588445663452148e-01	6.313725709915161133e-01
6.941176652908325195e-01	6.588235497474670410e-01	7.137255072593688965e-01	7.254902124404907227e-01	6.784313917160034180e-01	6.980392336845397949e-01	7.490196228027343750e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.352941393852233887e-01	5.607843399047851562e-01	4.470588266849517822e-01	2.117647081613540649e-01	1.529411822557449341e-01	3.215686380863189697e-01	6.078431606292724609e-01	6.588235497474670410e-01	6.549019813537597656e-01	7.137255072593688965e-01	7.686274647712707520e-01	8.117647171020507812e-01	8.705882430076599121e-01	8.392156958580017090e-01	6.745098233222961426e-01	5.882353186607360840e-01	6.196078658103942871e-01	5.882353186607360840e-01	6.078431606292724609e-01	6.156862974166870117e-01	7.019608020782470703e-01	7.843137383460998535e-01	7.607843279838562012e-01
6.392157077789306641e-01	6.941176652908325195e-01	7.333333492279052734e-01	6.980392336845397949e-01	6.745098233222961426e-01	6.627451181411743164e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.058823704719543457e-01	6.431372761726379395e-01	6.078431606292724609e-01	5.921568870544433594e-01	4.823529422283172607e-01	3.882353007793426514e-01	3.686274588108062744e-01	5.647059082984924316e-01	6.352941393852233887e-01	6.549019813537597656e-01	7.098039388656616211e-01	7.137255072593688965e-01	7.098039388656616211e-01	8.313725590705871582e-01	8.627451062202453613e-01	7.019608020782470703e-01	5.686274766921997070e-01	4.941176474094390869e-01	4.862745106220245361e-01	4.705882370471954346e-01	5.960784554481506348e-01	7.019608020782470703e-01	7.686274647712707520e-01	8.313725590705871582e-01
6.980392336845397949e-01	7.568627595901489258e-01	8.156862854957580566e-01	8.078431487083435059e-01	7.215686440467834473e-01	6.431372761726379395e-01	6.627451181411743164e-01	6.705882549285888672e-01	6.980392336845397949e-01	6.784313917160034180e-01	6.274510025978088379e-01	5.686274766921997070e-01	4.705882370471954346e-01	5.176470875740051270e-01	5.254902243614196777e-01	5.843137502670288086e-01	6.509804129600524902e-01	7.019608020782470703e-01	7.568627595901489258e-01	7.568627595901489258e-01	6.666666865348815918e-01	7.098039388656616211e-01	7.568627595901489258e-01	6.431372761726379395e-01	4.823529422283172607e-01	2.549019753932952881e-01	2.705882489681243896e-01	2.627451121807098389e-01	3.215686380863189697e-01	4.901960790157318115e-01	7.098039388656616211e-01	8.117647171020507812e-01
7.137255072593688965e-01	7.019608020782470703e-01	8.274509906768798828e-01	8.549019694328308105e-01	5.215686559677124023e-01	3.607843220233917236e-01	5.411764979362487793e-01	6.745098233222961426e-01	7.019608020782470703e-01	6.000000238418579102e-01	5.019608139991760254e-01	5.176470875740051270e-01	4.000000059604644775e-01	5.372549295425415039e-01	5.725490450859069824e-01	6.274510025978088379e-01	7.176470756530761719e-01	8.078431487083435059e-01	8.549019694328308105e-01	8.470588326454162598e-01	7.647058963775634766e-01	6.352941393852233887e-01	5.686274766921997070e-01	5.058823823928833008e-01	5.019608139991760254e-01	2.745098173618316650e-01	2.156862765550613403e-01	1.333333402872085571e-01	6.274510174989700317e-02	1.098039224743843079e-01	4.549019634723663330e-01	6.705882549285888672e-01
6.274510025978088379e-01	6.862745285034179688e-01	7.686274647712707520e-01	6.509804129600524902e-01	3.411764800548553467e-01	2.196078449487686157e-01	3.843137323856353760e-01	5.803921818733215332e-01	6.039215922355651855e-01	5.725490450859069824e-01	4.627451002597808838e-01	4.745098054409027100e-01	3.764705955982208252e-01	4.627451002597808838e-01	5.725490450859069824e-01	6.745098233222961426e-01	7.882353067398071289e-01	8.705882430076599121e-01	8.705882430076599121e-01	8.901960849761962891e-01	8.784313797950744629e-01	7.686274647712707520e-01	5.843137502670288086e-01	4.784313738346099854e-01	4.274509847164154053e-01	2.784313857555389404e-01	1.647058874368667603e-01	8.627451211214065552e-02	2.352941222488880157e-02	3.137255087494850159e-02	3.058823645114898682e-01	5.215686559677124023e-01
5.960784554481506348e-01	6.745098233222961426e-01	7.254902124404907227e-01	5.137255191802978516e-01	3.686274588108062744e-01	3.882353007793426514e-01	4.274509847164154053e-01	4.666666686534881592e-01	4.274509847164154053e-01	4.784313738346099854e-01	3.843137323856353760e-01	2.274509817361831665e-01	3.333333432674407959e-01	5.686274766921997070e-01	7.215686440467834473e-01	7.882353067398071289e-01	8.039215803146362305e-01	7.803921699523925781e-01	7.803921699523925781e-01	8.392156958580017090e-01	8.745098114013671875e-01	8.901960849761962891e-01	7.529411911964416504e-01	5.098039507865905762e-01	3.450980484485626221e-01	1.725490242242813110e-01	1.098039224743843079e-01	9.411764889955520630e-02	4.705882444977760315e-02	1.254902034997940063e-01	4.000000059604644775e-01	5.490196347236633301e-01
4.862745106220245361e-01	6.627451181411743164e-01	7.450980544090270996e-01	5.607843399047851562e-01	3.803921639919281006e-01	3.960784375667572021e-01	4.274509847164154053e-01	4.705882370471954346e-01	4.431372582912445068e-01	4.196078479290008545e-01	3.372549116611480713e-01	7.843137532472610474e-02	3.882353007793426514e-01	7.176470756530761719e-01	7.450980544090270996e-01	7.058823704719543457e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.627451181411743164e-01	6.627451181411743164e-01	7.568627595901489258e-01	9.098039269447326660e-01	8.941176533699035645e-01	6.627451181411743164e-01	3.411764800548553467e-01	1.019607856869697571e-01	1.098039224743843079e-01	9.803921729326248169e-02	9.019608050584793091e-02	2.588235437870025635e-01	5.882353186607360840e-01	6.392157077789306641e-01
5.137255191802978516e-01	5.058823823928833008e-01	5.529412031173706055e-01	5.490196347236633301e-01	4.000000059604644775e-01	3.294117748737335205e-01	3.647058904170989990e-01	4.352941215038299561e-01	4.392156898975372314e-01	4.000000059604644775e-01	2.745098173618316650e-01	1.058823540806770325e-01	3.803921639919281006e-01	6.196078658103942871e-01	6.588235497474670410e-01	6.627451181411743164e-01	6.352941393852233887e-01	7.176470756530761719e-01	7.843137383460998535e-01	5.294117927551269531e-01	6.705882549285888672e-01	8.823529481887817383e-01	8.705882430076599121e-01	7.294117808341979980e-01	3.529411852359771729e-01	1.254902034997940063e-01	1.686274558305740356e-01	1.882352977991104126e-01	2.470588237047195435e-01	5.450980663299560547e-01	6.627451181411743164e-01	7.215686440467834473e-01
6.941176652908325195e-01	5.607843399047851562e-01	4.862745106220245361e-01	4.509803950786590576e-01	4.705882370471954346e-01	3.803921639919281006e-01	3.490196168422698975e-01	3.647058904170989990e-01	3.803921639919281006e-01	3.725490272045135498e-01	1.882352977991104126e-01	1.372549086809158325e-01	3.294117748737335205e-01	4.117647111415863037e-01	5.372549295425415039e-01	6.509804129600524902e-01	5.921568870544433594e-01	6.313725709915161133e-01	6.156862974166870117e-01	2.000000029802322388e-01	3.490196168422698975e-01	7.254902124404907227e-01	8.313725590705871582e-01	7.607843279838562012e-01	4.745098054409027100e-01	2.078431397676467896e-01	1.568627506494522095e-01	3.607843220233917236e-01	5.294117927551269531e-01	6.745098233222961426e-01	6.196078658103942871e-01	6.431372761726379395e-01
7.333333492279052734e-01	6.745098233222961426e-01	6.000000238418579102e-01	5.764706134796142578e-01	6.666666865348815918e-01	6.431372761726379395e-01	6.078431606292724609e-01	6.549019813537597656e-01	6.627451181411743164e-01	6.549019813537597656e-01	4.274509847164154053e-01	2.313725501298904419e-01	2.196078449487686157e-01	2.078431397676467896e-01	4.000000059604644775e-01	5.764706134796142578e-01	5.019608139991760254e-01	4.039215743541717529e-01	2.784313857555389404e-01	5.882352963089942932e-02	1.843137294054031372e-01	4.666666686534881592e-01	6.705882549285888672e-01	6.627451181411743164e-01	5.333333611488342285e-01	3.098039329051971436e-01	2.784313857555389404e-01	6.078431606292724609e-01	7.019608020782470703e-01	6.862745285034179688e-01	7.058823704719543457e-01	6.549019813537597656e-01
6.862745285034179688e-01	6.470588445663452148e-01	6.980392336845397949e-01	6.784313917160034180e-01	7.176470756530761719e-01	7.843137383460998535e-01	7.019608020782470703e-01	7.137255072593688965e-01	7.098039388656616211e-01	6.431372761726379395e-01	4.901960790157318115e-01	2.156862765550613403e-01	1.803921610116958618e-01	1.490196138620376587e-01	3.411764800548553467e-01	3.686274588108062744e-01	3.098039329051971436e-01	2.000000029802322388e-01	9.803921729326248169e-02	1.607843190431594849e-01	2.352941185235977173e-01	2.588235437870025635e-01	4.352941215038299561e-01	4.509803950786590576e-01	4.901960790157318115e-01	4.705882370471954346e-01	4.784313738346099854e-01	6.509804129600524902e-01	6.705882549285888672e-01	6.392157077789306641e-01	6.274510025978088379e-01	7.333333492279052734e-01
6.784313917160034180e-01	6.980392336845397949e-01	8.000000119209289551e-01	7.019608020782470703e-01	6.901960968971252441e-01	7.803921699523925781e-01	7.372549176216125488e-01	7.568627595901489258e-01	7.058823704719543457e-01	5.294117927551269531e-01	3.607843220233917236e-01	1.960784345865249634e-01	1.843137294054031372e-01	1.215686276555061340e-01	1.647058874368667603e-01	1.843137294054031372e-01	2.235294133424758911e-01	2.156862765550613403e-01	2.196078449487686157e-01	3.921568691730499268e-01	5.333333611488342285e-01	4.509803950786590576e-01	4.117647111415863037e-01	4.392156898975372314e-01	4.431372582912445068e-01	5.254902243614196777e-01	6.549019813537597656e-01	7.529411911964416504e-01	7.058823704719543457e-01	7.098039388656616211e-01	6.745098233222961426e-01	7.137255072593688965e-01
7.215686440467834473e-01	7.568627595901489258e-01	7.921568751335144043e-01	7.058823704719543457e-01	7.215686440467834473e-01	7.607843279838562012e-01	6.431372761726379395e-01	7.058823704719543457e-01	6.117647290229797363e-01	3.960784375667572021e-01	2.901960909366607666e-01	2.627451121807098389e-01	1.568627506494522095e-01	1.411764770746231079e-01	1.019607856869697571e-01	2.196078449487686157e-01	3.333333432674407959e-01	3.725490272045135498e-01	4.117647111415863037e-01	4.392156898975372314e-01	6.000000238418579102e-01	5.490196347236633301e-01	5.058823823928833008e-01	5.333333611488342285e-01	4.823529422283172607e-01	4.862745106220245361e-01	7.176470756530761719e-01	7.647058963775634766e-01	7.019608020782470703e-01	6.549019813537597656e-01	6.784313917160034180e-01	6.901960968971252441e-01
7.568627595901489258e-01	6.784313917160034180e-01	7.764706015586853027e-01	7.450980544090270996e-01	7.686274647712707520e-01	7.215686440467834473e-01	7.490196228027343750e-01	7.294117808341979980e-01	5.411764979362487793e-01	2.823529541492462158e-01	2.862745225429534912e-01	3.019607961177825928e-01	1.960784345865249634e-01	1.960784345865249634e-01	1.686274558305740356e-01	2.117647081613540649e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.411764800548553467e-01	2.862745225429534912e-01	3.372549116611480713e-01	3.333333432674407959e-01	4.980392158031463623e-01	5.960784554481506348e-01	5.450980663299560547e-01	4.980392158031463623e-01	7.764706015586853027e-01	7.843137383460998535e-01	7.176470756530761719e-01	6.588235497474670410e-01	7.647058963775634766e-01	7.568627595901489258e-01
7.411764860153198242e-01	7.058823704719543457e-01	8.274509906768798828e-01	7.921568751335144043e-01	7.333333492279052734e-01	8.000000119209289551e-01	8.274509906768798828e-01	6.823529601097106934e-01	4.941176474094390869e-01	3.294117748737335205e-01	3.725490272045135498e-01	3.333333432674407959e-01	3.490196168422698975e-01	3.176470696926116943e-01	2.549019753932952881e-01	1.568627506494522095e-01	2.156862765550613403e-01	2.313725501298904419e-01	1.686274558305740356e-01	1.490196138620376587e-01	1.607843190431594849e-01	2.745098173618316650e-01	4.784313738346099854e-01	6.156862974166870117e-01	6.784313917160034180e-01	6.078431606292724609e-01	7.764706015586853027e-01	7.803921699523925781e-01	6.705882549285888672e-01	6.627451181411743164e-01	7.764706015586853027e-01	7.725490331649780273e-01
6.862745285034179688e-01	7.098039388656616211e-01	8.705882430076599121e-01	7.411764860153198242e-01	6.392157077789306641e-01	8.196078538894653320e-01	8.352941274642944336e-01	6.431372761726379395e-01	6.156862974166870117e-01	5.372549295425415039e-01	4.862745106220245361e-01	3.607843220233917236e-01	4.313725531101226807e-01	3.960784375667572021e-01	2.901960909366607666e-01	1.843137294054031372e-01	2.000000029802322388e-01	1.843137294054031372e-01	1.137254908680915833e-01	1.058823540806770325e-01	1.568627506494522095e-01	2.666666805744171143e-01	4.823529422283172607e-01	6.666666865348815918e-01	7.450980544090270996e-01	6.470588445663452148e-01	7.058823704719543457e-01	7.764706015586853027e-01	6.901960968971252441e-01	7.686274647712707520e-01	8.549019694328308105e-01	7.607843279838562012e-01
7.764706015586853027e-01	6.980392336845397949e-01	8.039215803146362305e-01	7.450980544090270996e-01	6.941176652908325195e-01	7.607843279838562012e-01	8.039215803146362305e-01	8.196078538894653320e-01	7.921568751335144043e-01	6.980392336845397949e-01	5.647059082984924316e-01	4.509803950786590576e-01	5.450980663299560547e-01	5.254902243614196777e-01	3.450980484485626221e-01	1.607843190431594849e-01	1.372549086809158325e-01	1.019607856869697571e-01	8.627451211214065552e-02	3.137255087494850159e-02	8.235294371843338013e-02	1.254902034997940063e-01	2.823529541492462158e-01	6.784313917160034180e-01	7.725490331649780273e-01	6.666666865348815918e-01	6.235294342041015625e-01	8.352941274642944336e-01	8.549019694328308105e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.019608020782470703e-01
7.764706015586853027e-01	7.411764860153198242e-01	7.450980544090270996e-01	7.019608020782470703e-01	8.196078538894653320e-01	8.078431487083435059e-01	7.803921699523925781e-01	7.490196228027343750e-01	6.470588445663452148e-01	6.235294342041015625e-01	5.803921818733215332e-01	5.450980663299560547e-01	6.235294342041015625e-01	5.764706134796142578e-01	3.607843220233917236e-01	2.274509817361831665e-01	1.764705926179885864e-01	1.254902034997940063e-01	9.019608050584793091e-02	9.803921729326248169e-02	1.882352977991104126e-01	2.823529541492462158e-01	1.843137294054031372e-01	4.039215743541717529e-01	6.941176652908325195e-01	7.215686440467834473e-01	6.352941393852233887e-01	7.098039388656616211e-01	7.372549176216125488e-01	6.392157077789306641e-01	7.411764860153198242e-01	6.666666865348815918e-01
6.627451181411743164e-01	6.039215922355651855e-01	6.588235497474670410e-01	6.549019813537597656e-01	7.019608020782470703e-01	8.196078538894653320e-01	6.862745285034179688e-01	6.392157077789306641e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.078431606292724609e-01	5.960784554481506348e-01	4.745098054409027100e-01	4.431372582912445068e-01	6.156862974166870117e-01	5.058823823928833008e-01	4.666666686534881592e-01	5.176470875740051270e-01	5.921568870544433594e-01	6.705882549285888672e-01	7.215686440467834473e-01	5.843137502670288086e-01	4.431372582912445068e-01	4.392156898975372314e-01	6.274510025978088379e-01	6.627451181411743164e-01	5.921568870544433594e-01	6.352941393852233887e-01	6.980392336845397949e-01	7.764706015586853027e-01	7.176470756530761719e-01
5.882353186607360840e-01	5.098039507865905762e-01	5.529412031173706055e-01	5.137255191802978516e-01	5.450980663299560547e-01	7.215686440467834473e-01	7.294117808341979980e-01	7.686274647712707520e-01	8.156862854957580566e-01	6.509804129600524902e-01	4.666666686534881592e-01	5.372549295425415039e-01	6.274510025978088379e-01	5.882353186607360840e-01	7.058823704719543457e-01	8.000000119209289551e-01	8.039215803146362305e-01	7.882353067398071289e-01	8.117647171020507812e-01	8.470588326454162598e-01	7.843137383460998535e-01	8.627451062202453613e-01	7.764706015586853027e-01	7.411764860153198242e-01	5.607843399047851562e-01	5.529412031173706055e-01	6.509804129600524902e-01	6.823529601097106934e-01	6.980392336845397949e-01	6.784313917160034180e-01	7.647058963775634766e-01	8.313725590705871582e-01


==> Cifra_figuretem/100/originaldataGreen4.0.txt <==
6.078431606292724609e-01	4.745098054409027100e-01	4.156862795352935791e-01	3.607843220233917236e-01	4.588235318660736084e-01	6.431372761726379395e-01	5.882353186607360840e-01	5.176470875740051270e-01	5.450980663299560547e-01	5.490196347236633301e-01	5.960784554481506348e-01	4.862745106220245361e-01	3.803921639919281006e-01	4.000000059604644775e-01	4.078431427478790283e-01	3.686274588108062744e-01	3.568627536296844482e-01	4.431372582912445068e-01	6.588235497474670410e-01	7.529411911964416504e-01	7.294117808341979980e-01	6.117647290229797363e-01	4.941176474094390869e-01	3.960784375667572021e-01	3.803921639919281006e-01	4.862745106220245361e-01	5.411764979362487793e-01	6.000000238418579102e-01	6.431372761726379395e-01	5.294117927551269531e-01	5.333333611488342285e-01	6.000000238418579102e-01
5.333333611488342285e-01	4.666666686534881592e-01	4.392156898975372314e-01	3.803921639919281006e-01	4.313725531101226807e-01	5.529412031173706055e-01	5.450980663299560547e-01	5.529412031173706055e-01	5.921568870544433594e-01	5.098039507865905762e-01	5.529412031173706055e-01	4.000000059604644775e-01	3.137255012989044189e-01	3.647058904170989990e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.490196168422698975e-01	4.313725531101226807e-01	6.627451181411743164e-01	6.627451181411743164e-01	5.921568870544433594e-01	4.901960790157318115e-01	4.196078479290008545e-01	3.725490272045135498e-01	3.725490272045135498e-01	4.470588266849517822e-01	5.176470875740051270e-01	6.196078658103942871e-01	6.549019813537597656e-01	6.000000238418579102e-01	5.725490450859069824e-01	6.078431606292724609e-01
4.862745106220245361e-01	4.156862795352935791e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.666666686534881592e-01	4.823529422283172607e-01	4.666666686534881592e-01	5.254902243614196777e-01	5.647059082984924316e-01	4.823529422283172607e-01	4.745098054409027100e-01	3.019607961177825928e-01	3.333333432674407959e-01	3.921568691730499268e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.176470696926116943e-01	3.647058904170989990e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.666666686534881592e-01	4.235294163227081299e-01	4.000000059604644775e-01	3.764705955982208252e-01	4.000000059604644775e-01	4.666666686534881592e-01	5.450980663299560547e-01	5.843137502670288086e-01	6.509804129600524902e-01	6.666666865348815918e-01	6.431372761726379395e-01	6.666666865348815918e-01
4.235294163227081299e-01	3.607843220233917236e-01	4.588235318660736084e-01	5.137255191802978516e-01	5.294117927551269531e-01	5.019608139991760254e-01	4.431372582912445068e-01	4.901960790157318115e-01	5.647059082984924316e-01	6.117647290229797363e-01	4.901960790157318115e-01	2.862745225429534912e-01	3.686274588108062744e-01	4.000000059604644775e-01	3.568627536296844482e-01	3.294117748737335205e-01	2.784313857555389404e-01	2.784313857555389404e-01	3.333333432674407959e-01	4.235294163227081299e-01	4.823529422283172607e-01	4.196078479290008545e-01	4.470588266849517822e-01	4.235294163227081299e-01	4.980392158031463623e-01	6.352941393852233887e-01	6.549019813537597656e-01	5.647059082984924316e-01	6.627451181411743164e-01	7.529411911964416504e-01	7.333333492279052734e-01	7.333333492279052734e-01
4.078431427478790283e-01	3.921568691730499268e-01	5.019608139991760254e-01	5.607843399047851562e-01	4.941176474094390869e-01	4.549019634723663330e-01	3.921568691730499268e-01	5.568627715110778809e-01	6.862745285034179688e-01	7.019608020782470703e-01	4.745098054409027100e-01	3.568627536296844482e-01	4.745098054409027100e-01	3.882353007793426514e-01	3.686274588108062744e-01	3.372549116611480713e-01	2.745098173618316650e-01	2.509804069995880127e-01	3.215686380863189697e-01	4.196078479290008545e-01	4.470588266849517822e-01	3.921568691730499268e-01	4.549019634723663330e-01	5.294117927551269531e-01	6.156862974166870117e-01	7.254902124404907227e-01	7.137255072593688965e-01	5.490196347236633301e-01	6.274510025978088379e-01	8.235294222831726074e-01	7.921568751335144043e-01	7.254902124404907227e-01
4.470588266849517822e-01	4.431372582912445068e-01	4.823529422283172607e-01	6.352941393852233887e-01	6.352941393852233887e-01	6.313725709915161133e-01	5.490196347236633301e-01	6.039215922355651855e-01	7.843137383460998535e-01	7.764706015586853027e-01	4.274509847164154053e-01	4.666666686534881592e-01	6.745098233222961426e-01	4.784313738346099854e-01	4.156862795352935791e-01	3.686274588108062744e-01	3.254902064800262451e-01	2.823529541492462158e-01	3.411764800548553467e-01	4.156862795352935791e-01	3.960784375667572021e-01	4.588235318660736084e-01	5.019608139991760254e-01	6.901960968971252441e-01	7.490196228027343750e-01	7.450980544090270996e-01	7.058823704719543457e-01	6.039215922355651855e-01	7.019608020782470703e-01	8.470588326454162598e-01	7.725490331649780273e-01	6.000000238418579102e-01
5.450980663299560547e-01	5.294117927551269531e-01	4.941176474094390869e-01	6.901960968971252441e-01	7.921568751335144043e-01	7.019608020782470703e-01	6.627451181411743164e-01	5.411764979362487793e-01	5.843137502670288086e-01	6.313725709915161133e-01	5.333333611488342285e-01	6.941176652908325195e-01	7.647058963775634766e-01	5.450980663299560547e-01	4.117647111415863037e-01	3.764705955982208252e-01	3.960784375667572021e-01	4.039215743541717529e-01	4.823529422283172607e-01	4.823529422283172607e-01	3.607843220233917236e-01	4.745098054409027100e-01	6.470588445663452148e-01	7.411764860153198242e-01	7.607843279838562012e-01	7.529411911964416504e-01	7.019608020782470703e-01	6.588235497474670410e-01	7.607843279838562012e-01	8.470588326454162598e-01	7.058823704719543457e-01	5.254902243614196777e-01
6.000000238418579102e-01	5.882353186607360840e-01	5.529412031173706055e-01	6.980392336845397949e-01	7.647058963775634766e-01	7.058823704719543457e-01	6.980392336845397949e-01	5.215686559677124023e-01	3.921568691730499268e-01	5.098039507865905762e-01	6.705882549285888672e-01	7.176470756530761719e-01	6.549019813537597656e-01	5.529412031173706055e-01	4.117647111415863037e-01	3.803921639919281006e-01	4.627451002597808838e-01	5.333333611488342285e-01	6.117647290229797363e-01	5.098039507865905762e-01	3.568627536296844482e-01	4.823529422283172607e-01	6.862745285034179688e-01	6.588235497474670410e-01	7.058823704719543457e-01	7.137255072593688965e-01	6.901960968971252441e-01	6.274510025978088379e-01	7.333333492279052734e-01	7.647058963775634766e-01	5.960784554481506348e-01	5.411764979362487793e-01
5.607843399047851562e-01	5.372549295425415039e-01	5.529412031173706055e-01	7.176470756530761719e-01	7.450980544090270996e-01	6.823529601097106934e-01	6.274510025978088379e-01	3.686274588108062744e-01	3.686274588108062744e-01	5.882353186607360840e-01	6.705882549285888672e-01	5.921568870544433594e-01	5.058823823928833008e-01	5.686274766921997070e-01	5.254902243614196777e-01	3.960784375667572021e-01	4.470588266849517822e-01	5.450980663299560547e-01	5.647059082984924316e-01	5.333333611488342285e-01	4.627451002597808838e-01	6.078431606292724609e-01	5.568627715110778809e-01	5.137255191802978516e-01	5.568627715110778809e-01	6.196078658103942871e-01	6.705882549285888672e-01	5.490196347236633301e-01	6.705882549285888672e-01	6.352941393852233887e-01	4.784313738346099854e-01	4.941176474094390869e-01
5.882353186607360840e-01	5.882353186607360840e-01	5.568627715110778809e-01	6.705882549285888672e-01	6.784313917160034180e-01	5.411764979362487793e-01	5.568627715110778809e-01	3.607843220233917236e-01	4.078431427478790283e-01	5.568627715110778809e-01	5.568627715110778809e-01	4.901960790157318115e-01	4.117647111415863037e-01	5.098039507865905762e-01	5.607843399047851562e-01	4.313725531101226807e-01	4.549019634723663330e-01	5.843137502670288086e-01	6.000000238418579102e-01	6.156862974166870117e-01	5.647059082984924316e-01	6.666666865348815918e-01	4.588235318660736084e-01	4.000000059604644775e-01	4.313725531101226807e-01	5.764706134796142578e-01	7.019608020782470703e-01	5.254902243614196777e-01	6.196078658103942871e-01	6.470588445663452148e-01	5.725490450859069824e-01	5.019608139991760254e-01
6.313725709915161133e-01	6.352941393852233887e-01	6.039215922355651855e-01	6.588235497474670410e-01	6.078431606292724609e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.882353007793426514e-01	4.745098054409027100e-01	5.176470875740051270e-01	4.509803950786590576e-01	4.039215743541717529e-01	3.490196168422698975e-01	3.803921639919281006e-01	4.274509847164154053e-01	4.274509847164154053e-01	4.823529422283172607e-01	6.352941393852233887e-01	5.607843399047851562e-01	5.843137502670288086e-01	5.333333611488342285e-01	5.411764979362487793e-01	4.156862795352935791e-01	3.333333432674407959e-01	4.941176474094390869e-01	6.235294342041015625e-01	6.666666865348815918e-01	5.921568870544433594e-01	5.882353186607360840e-01	6.627451181411743164e-01	6.980392336845397949e-01	5.450980663299560547e-01
5.764706134796142578e-01	5.450980663299560547e-01	5.568627715110778809e-01	6.352941393852233887e-01	4.745098054409027100e-01	3.333333432674407959e-01	3.411764800548553467e-01	4.117647111415863037e-01	4.901960790157318115e-01	4.431372582912445068e-01	3.921568691730499268e-01	3.686274588108062744e-01	3.803921639919281006e-01	4.705882370471954346e-01	4.862745106220245361e-01	4.627451002597808838e-01	4.980392158031463623e-01	5.490196347236633301e-01	3.490196168422698975e-01	3.843137323856353760e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.450980484485626221e-01	3.294117748737335205e-01	5.450980663299560547e-01	6.392157077789306641e-01	6.117647290229797363e-01	6.980392336845397949e-01	5.843137502670288086e-01	5.490196347236633301e-01	5.647059082984924316e-01	4.627451002597808838e-01
5.647059082984924316e-01	4.352941215038299561e-01	5.019608139991760254e-01	6.745098233222961426e-01	4.352941215038299561e-01	3.803921639919281006e-01	3.960784375667572021e-01	4.392156898975372314e-01	5.058823823928833008e-01	4.745098054409027100e-01	4.235294163227081299e-01	4.000000059604644775e-01	4.627451002597808838e-01	6.392157077789306641e-01	5.882353186607360840e-01	4.627451002597808838e-01	4.470588266849517822e-01	4.470588266849517822e-01	3.294117748737335205e-01	3.215686380863189697e-01	2.901960909366607666e-01	2.901960909366607666e-01	3.019607961177825928e-01	3.450980484485626221e-01	5.803921818733215332e-01	7.215686440467834473e-01	5.764706134796142578e-01	6.196078658103942871e-01	5.529412031173706055e-01	5.019608139991760254e-01	4.509803950786590576e-01	3.960784375667572021e-01
6.039215922355651855e-01	4.313725531101226807e-01	4.666666686534881592e-01	6.901960968971252441e-01	5.176470875740051270e-01	4.352941215038299561e-01	4.313725531101226807e-01	4.470588266849517822e-01	5.098039507865905762e-01	5.568627715110778809e-01	5.137255191802978516e-01	4.784313738346099854e-01	5.372549295425415039e-01	7.294117808341979980e-01	5.607843399047851562e-01	3.960784375667572021e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.764705955982208252e-01	4.235294163227081299e-01	3.725490272045135498e-01	3.411764800548553467e-01	3.254902064800262451e-01	4.000000059604644775e-01	5.725490450859069824e-01	6.901960968971252441e-01	5.176470875740051270e-01	4.705882370471954346e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.039215743541717529e-01	3.568627536296844482e-01
5.254902243614196777e-01	4.549019634723663330e-01	4.823529422283172607e-01	5.960784554481506348e-01	5.450980663299560547e-01	5.764706134796142578e-01	5.215686559677124023e-01	4.392156898975372314e-01	4.901960790157318115e-01	5.490196347236633301e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.529412031173706055e-01	6.470588445663452148e-01	4.549019634723663330e-01	3.568627536296844482e-01	3.372549116611480713e-01	3.490196168422698975e-01	3.686274588108062744e-01	4.862745106220245361e-01	4.588235318660736084e-01	4.666666686534881592e-01	4.117647111415863037e-01	4.078431427478790283e-01	4.549019634723663330e-01	5.176470875740051270e-01	4.901960790157318115e-01	3.960784375667572021e-01	3.607843220233917236e-01	3.764705955982208252e-01	3.568627536296844482e-01	3.137255012989044189e-01
5.176470875740051270e-01	4.980392158031463623e-01	5.411764979362487793e-01	4.862745106220245361e-01	5.176470875740051270e-01	8.392156958580017090e-01	6.627451181411743164e-01	4.392156898975372314e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.627451002597808838e-01	5.098039507865905762e-01	4.941176474094390869e-01	5.450980663299560547e-01	4.352941215038299561e-01	3.764705955982208252e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.882353007793426514e-01	4.588235318660736084e-01	4.196078479290008545e-01	5.058823823928833008e-01	4.901960790157318115e-01	4.313725531101226807e-01	4.470588266849517822e-01	4.588235318660736084e-01	4.901960790157318115e-01	3.411764800548553467e-01	3.647058904170989990e-01	3.764705955982208252e-01	3.294117748737335205e-01	3.019607961177825928e-01
5.960784554481506348e-01	5.686274766921997070e-01	5.529412031173706055e-01	4.705882370471954346e-01	4.941176474094390869e-01	9.019607901573181152e-01	8.784313797950744629e-01	6.235294342041015625e-01	4.941176474094390869e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.862745106220245361e-01	4.666666686534881592e-01	4.666666686534881592e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.882353007793426514e-01	3.960784375667572021e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.431372582912445068e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.862745106220245361e-01	5.686274766921997070e-01	6.156862974166870117e-01	5.607843399047851562e-01	3.568627536296844482e-01	4.196078479290008545e-01	4.235294163227081299e-01	3.490196168422698975e-01	3.254902064800262451e-01
5.647059082984924316e-01	5.176470875740051270e-01	5.019608139991760254e-01	4.392156898975372314e-01	5.215686559677124023e-01	9.176470637321472168e-01	9.058823585510253906e-01	7.372549176216125488e-01	5.372549295425415039e-01	4.627451002597808838e-01	4.549019634723663330e-01	5.686274766921997070e-01	5.882353186607360840e-01	4.392156898975372314e-01	3.882353007793426514e-01	3.686274588108062744e-01	3.921568691730499268e-01	4.509803950786590576e-01	5.294117927551269531e-01	6.000000238418579102e-01	6.078431606292724609e-01	5.686274766921997070e-01	4.627451002597808838e-01	4.470588266849517822e-01	5.803921818733215332e-01	7.411764860153198242e-01	5.647059082984924316e-01	3.764705955982208252e-01	4.235294163227081299e-01	4.431372582912445068e-01	3.568627536296844482e-01	3.372549116611480713e-01
5.058823823928833008e-01	4.313725531101226807e-01	4.117647111415863037e-01	4.431372582912445068e-01	5.921568870544433594e-01	9.372549057006835938e-01	8.862745165824890137e-01	7.686274647712707520e-01	5.686274766921997070e-01	4.117647111415863037e-01	4.117647111415863037e-01	5.686274766921997070e-01	6.666666865348815918e-01	4.745098054409027100e-01	3.921568691730499268e-01	3.764705955982208252e-01	4.627451002597808838e-01	5.607843399047851562e-01	5.137255191802978516e-01	5.686274766921997070e-01	6.392157077789306641e-01	6.196078658103942871e-01	5.294117927551269531e-01	4.862745106220245361e-01	5.333333611488342285e-01	6.235294342041015625e-01	5.333333611488342285e-01	3.882353007793426514e-01	4.156862795352935791e-01	4.392156898975372314e-01	3.686274588108062744e-01	3.686274588108062744e-01
4.862745106220245361e-01	4.901960790157318115e-01	4.588235318660736084e-01	5.137255191802978516e-01	6.666666865348815918e-01	9.411764740943908691e-01	8.862745165824890137e-01	7.921568751335144043e-01	5.803921818733215332e-01	3.647058904170989990e-01	3.764705955982208252e-01	4.784313738346099854e-01	5.372549295425415039e-01	4.509803950786590576e-01	3.686274588108062744e-01	3.725490272045135498e-01	5.019608139991760254e-01	6.117647290229797363e-01	5.254902243614196777e-01	5.529412031173706055e-01	6.431372761726379395e-01	6.352941393852233887e-01	5.607843399047851562e-01	5.333333611488342285e-01	4.823529422283172607e-01	4.313725531101226807e-01	4.274509847164154053e-01	3.921568691730499268e-01	4.862745106220245361e-01	4.745098054409027100e-01	4.000000059604644775e-01	4.823529422283172607e-01
5.215686559677124023e-01	6.235294342041015625e-01	5.725490450859069824e-01	5.882353186607360840e-01	7.372549176216125488e-01	9.372549057006835938e-01	8.666666746139526367e-01	7.882353067398071289e-01	5.686274766921997070e-01	3.607843220233917236e-01	3.490196168422698975e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.000000059604644775e-01	3.686274588108062744e-01	3.686274588108062744e-01	4.588235318660736084e-01	5.647059082984924316e-01	6.039215922355651855e-01	6.392157077789306641e-01	5.921568870544433594e-01	4.862745106220245361e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.745098054409027100e-01	3.843137323856353760e-01	4.470588266849517822e-01	4.470588266849517822e-01	3.921568691730499268e-01	3.058823645114898682e-01	3.411764800548553467e-01	5.490196347236633301e-01
6.431372761726379395e-01	6.823529601097106934e-01	5.960784554481506348e-01	5.450980663299560547e-01	7.058823704719543457e-01	9.333333373069763184e-01	8.431372642517089844e-01	7.607843279838562012e-01	5.333333611488342285e-01	3.686274588108062744e-01	3.058823645114898682e-01	3.098039329051971436e-01	3.490196168422698975e-01	3.411764800548553467e-01	3.764705955982208252e-01	4.941176474094390869e-01	6.156862974166870117e-01	5.882353186607360840e-01	5.176470875740051270e-01	4.352941215038299561e-01	4.470588266849517822e-01	4.000000059604644775e-01	3.803921639919281006e-01	3.686274588108062744e-01	3.294117748737335205e-01	3.098039329051971436e-01	4.431372582912445068e-01	3.921568691730499268e-01	2.705882489681243896e-01	2.196078449487686157e-01	2.431372553110122681e-01	3.176470696926116943e-01
6.823529601097106934e-01	6.588235497474670410e-01	6.470588445663452148e-01	5.843137502670288086e-01	7.137255072593688965e-01	9.450980424880981445e-01	8.549019694328308105e-01	7.372549176216125488e-01	5.254902243614196777e-01	3.450980484485626221e-01	2.745098173618316650e-01	2.509804069995880127e-01	2.392156869173049927e-01	2.588235437870025635e-01	3.215686380863189697e-01	3.568627536296844482e-01	3.882353007793426514e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.372549116611480713e-01	3.960784375667572021e-01	3.529411852359771729e-01	3.254902064800262451e-01	3.294117748737335205e-01	2.588235437870025635e-01	2.235294133424758911e-01	2.588235437870025635e-01	2.627451121807098389e-01	2.352941185235977173e-01	2.235294133424758911e-01	2.117647081613540649e-01	2.627451121807098389e-01
6.313725709915161133e-01	6.627451181411743164e-01	6.705882549285888672e-01	6.549019813537597656e-01	7.647058963775634766e-01	9.450980424880981445e-01	8.470588326454162598e-01	7.098039388656616211e-01	5.490196347236633301e-01	3.411764800548553467e-01	2.549019753932952881e-01	2.039215713739395142e-01	1.960784345865249634e-01	2.431372553110122681e-01	2.745098173618316650e-01	2.352941185235977173e-01	2.588235437870025635e-01	3.333333432674407959e-01	2.549019753932952881e-01	3.411764800548553467e-01	4.627451002597808838e-01	3.960784375667572021e-01	4.313725531101226807e-01	3.960784375667572021e-01	2.941176593303680420e-01	2.588235437870025635e-01	2.274509817361831665e-01	2.156862765550613403e-01	2.117647081613540649e-01	2.156862765550613403e-01	2.274509817361831665e-01	3.568627536296844482e-01
7.372549176216125488e-01	6.980392336845397949e-01	6.392157077789306641e-01	6.980392336845397949e-01	7.921568751335144043e-01	9.411764740943908691e-01	8.509804010391235352e-01	7.411764860153198242e-01	5.764706134796142578e-01	3.411764800548553467e-01	2.588235437870025635e-01	2.117647081613540649e-01	2.000000029802322388e-01	2.117647081613540649e-01	2.117647081613540649e-01	2.470588237047195435e-01	3.019607961177825928e-01	3.333333432674407959e-01	3.411764800548553467e-01	5.333333611488342285e-01	6.313725709915161133e-01	5.568627715110778809e-01	4.980392158031463623e-01	3.294117748737335205e-01	2.509804069995880127e-01	2.666666805744171143e-01	2.196078449487686157e-01	2.117647081613540649e-01	1.921568661928176880e-01	2.941176593303680420e-01	3.137255012989044189e-01	2.862745225429534912e-01
7.882353067398071289e-01	6.666666865348815918e-01	5.568627715110778809e-01	6.431372761726379395e-01	7.647058963775634766e-01	9.411764740943908691e-01	8.627451062202453613e-01	7.686274647712707520e-01	5.607843399047851562e-01	3.568627536296844482e-01	2.784313857555389404e-01	2.274509817361831665e-01	2.039215713739395142e-01	2.196078449487686157e-01	2.549019753932952881e-01	3.607843220233917236e-01	4.941176474094390869e-01	5.686274766921997070e-01	6.000000238418579102e-01	7.058823704719543457e-01	6.549019813537597656e-01	6.666666865348815918e-01	6.000000238418579102e-01	4.274509847164154053e-01	2.784313857555389404e-01	2.000000029802322388e-01	1.843137294054031372e-01	1.921568661928176880e-01	2.000000029802322388e-01	2.823529541492462158e-01	2.745098173618316650e-01	1.921568661928176880e-01
7.019608020782470703e-01	5.764706134796142578e-01	4.862745106220245361e-01	4.705882370471954346e-01	6.470588445663452148e-01	9.254902005195617676e-01	8.666666746139526367e-01	7.490196228027343750e-01	5.490196347236633301e-01	3.960784375667572021e-01	3.215686380863189697e-01	2.666666805744171143e-01	2.784313857555389404e-01	3.568627536296844482e-01	4.196078479290008545e-01	4.509803950786590576e-01	4.941176474094390869e-01	5.607843399047851562e-01	5.843137502670288086e-01	6.235294342041015625e-01	6.039215922355651855e-01	6.823529601097106934e-01	5.921568870544433594e-01	5.529412031173706055e-01	4.313725531101226807e-01	2.117647081613540649e-01	2.000000029802322388e-01	1.647058874368667603e-01	2.156862765550613403e-01	3.019607961177825928e-01	2.509804069995880127e-01	2.078431397676467896e-01
6.235294342041015625e-01	5.176470875740051270e-01	4.627451002597808838e-01	4.117647111415863037e-01	5.450980663299560547e-01	8.862745165824890137e-01	8.627451062202453613e-01	7.333333492279052734e-01	5.647059082984924316e-01	5.019608139991760254e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.784313738346099854e-01	5.568627715110778809e-01	5.215686559677124023e-01	5.058823823928833008e-01	4.196078479290008545e-01	4.745098054409027100e-01	5.647059082984924316e-01	5.450980663299560547e-01	6.196078658103942871e-01	6.627451181411743164e-01	5.333333611488342285e-01	5.647059082984924316e-01	5.215686559677124023e-01	2.980392277240753174e-01	2.352941185235977173e-01	1.803921610116958618e-01	1.764705926179885864e-01	3.176470696926116943e-01	2.666666805744171143e-01	2.392156869173049927e-01
5.215686559677124023e-01	4.549019634723663330e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.745098054409027100e-01	7.921568751335144043e-01	8.705882430076599121e-01	7.450980544090270996e-01	6.431372761726379395e-01	6.745098233222961426e-01	6.509804129600524902e-01	6.117647290229797363e-01	5.725490450859069824e-01	5.803921818733215332e-01	6.117647290229797363e-01	6.431372761726379395e-01	5.529412031173706055e-01	5.372549295425415039e-01	5.450980663299560547e-01	5.568627715110778809e-01	5.686274766921997070e-01	5.882353186607360840e-01	5.843137502670288086e-01	6.000000238418579102e-01	4.117647111415863037e-01	2.862745225429534912e-01	1.960784345865249634e-01	1.960784345865249634e-01	2.666666805744171143e-01	2.196078449487686157e-01	2.235294133424758911e-01	3.176470696926116943e-01
5.254902243614196777e-01	4.588235318660736084e-01	4.470588266849517822e-01	4.666666686534881592e-01	5.058823823928833008e-01	7.019608020782470703e-01	8.666666746139526367e-01	7.725490331649780273e-01	7.450980544090270996e-01	7.843137383460998535e-01	7.294117808341979980e-01	6.039215922355651855e-01	5.921568870544433594e-01	6.235294342041015625e-01	5.647059082984924316e-01	6.509804129600524902e-01	6.078431606292724609e-01	5.843137502670288086e-01	5.607843399047851562e-01	6.196078658103942871e-01	6.078431606292724609e-01	5.607843399047851562e-01	5.921568870544433594e-01	4.823529422283172607e-01	3.333333432674407959e-01	2.117647081613540649e-01	1.607843190431594849e-01	1.803921610116958618e-01	2.392156869173049927e-01	1.882352977991104126e-01	2.627451121807098389e-01	3.803921639919281006e-01
5.803921818733215332e-01	5.568627715110778809e-01	5.725490450859069824e-01	6.078431606292724609e-01	6.156862974166870117e-01	6.274510025978088379e-01	8.549019694328308105e-01	8.196078538894653320e-01	7.960784435272216797e-01	8.196078538894653320e-01	7.568627595901489258e-01	6.313725709915161133e-01	5.686274766921997070e-01	6.117647290229797363e-01	5.529412031173706055e-01	5.450980663299560547e-01	5.098039507865905762e-01	5.882353186607360840e-01	5.058823823928833008e-01	5.215686559677124023e-01	6.156862974166870117e-01	5.686274766921997070e-01	5.764706134796142578e-01	4.313725531101226807e-01	2.862745225429534912e-01	1.960784345865249634e-01	1.686274558305740356e-01	1.803921610116958618e-01	2.235294133424758911e-01	2.274509817361831665e-01	3.137255012989044189e-01	3.647058904170989990e-01
6.313725709915161133e-01	6.235294342041015625e-01	6.549019813537597656e-01	6.784313917160034180e-01	6.549019813537597656e-01	5.490196347236633301e-01	8.117647171020507812e-01	8.666666746139526367e-01	8.392156958580017090e-01	8.470588326454162598e-01	7.882353067398071289e-01	6.862745285034179688e-01	5.725490450859069824e-01	5.882353186607360840e-01	6.313725709915161133e-01	5.176470875740051270e-01	4.470588266849517822e-01	6.000000238418579102e-01	4.431372582912445068e-01	3.607843220233917236e-01	4.666666686534881592e-01	5.215686559677124023e-01	4.352941215038299561e-01	3.372549116611480713e-01	2.392156869173049927e-01	2.117647081613540649e-01	1.921568661928176880e-01	2.627451121807098389e-01	2.823529541492462158e-01	2.901960909366607666e-01	3.294117748737335205e-01	3.176470696926116943e-01


==> Cifra_figuretem/100/originaldataGreen5.0.txt <==
1.568627506494522095e-01	1.607843190431594849e-01	1.803921610116958618e-01	2.352941185235977173e-01	2.156862765550613403e-01	1.843137294054031372e-01	1.686274558305740356e-01	1.921568661928176880e-01	2.274509817361831665e-01	2.078431397676467896e-01	2.313725501298904419e-01	2.784313857555389404e-01	2.509804069995880127e-01	2.666666805744171143e-01	2.941176593303680420e-01	2.862745225429534912e-01	3.411764800548553467e-01	3.294117748737335205e-01	2.784313857555389404e-01	2.941176593303680420e-01	2.823529541492462158e-01	3.098039329051971436e-01	3.647058904170989990e-01	2.549019753932952881e-01	2.862745225429534912e-01	2.509804069995880127e-01	2.392156869173049927e-01	3.568627536296844482e-01	4.313725531101226807e-01	4.196078479290008545e-01	4.078431427478790283e-01	3.960784375667572021e-01
2.627451121807098389e-01	2.470588237047195435e-01	2.196078449487686157e-01	2.823529541492462158e-01	2.705882489681243896e-01	2.039215713739395142e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.313725501298904419e-01	2.745098173618316650e-01	3.019607961177825928e-01	3.019607961177825928e-01	2.784313857555389404e-01	2.862745225429534912e-01	3.450980484485626221e-01	3.215686380863189697e-01	3.333333432674407959e-01	3.215686380863189697e-01	3.019607961177825928e-01	3.725490272045135498e-01	3.098039329051971436e-01	2.980392277240753174e-01	3.882353007793426514e-01	2.941176593303680420e-01	3.529411852359771729e-01	3.058823645114898682e-01	2.862745225429534912e-01	3.254902064800262451e-01	3.843137323856353760e-01	3.647058904170989990e-01	4.196078479290008545e-01	3.960784375667572021e-01
2.705882489681243896e-01	2.313725501298904419e-01	2.666666805744171143e-01	2.509804069995880127e-01	2.588235437870025635e-01	2.823529541492462158e-01	3.098039329051971436e-01	2.431372553110122681e-01	3.137255012989044189e-01	3.490196168422698975e-01	3.215686380863189697e-01	4.235294163227081299e-01	4.274509847164154053e-01	3.215686380863189697e-01	3.686274588108062744e-01	3.764705955982208252e-01	3.019607961177825928e-01	2.941176593303680420e-01	3.568627536296844482e-01	3.921568691730499268e-01	3.176470696926116943e-01	2.901960909366607666e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.372549116611480713e-01	3.254902064800262451e-01	3.333333432674407959e-01	4.000000059604644775e-01	3.921568691730499268e-01
2.901960909366607666e-01	2.705882489681243896e-01	2.431372553110122681e-01	3.019607961177825928e-01	2.431372553110122681e-01	3.176470696926116943e-01	3.372549116611480713e-01	2.745098173618316650e-01	3.725490272045135498e-01	3.529411852359771729e-01	4.549019634723663330e-01	7.490196228027343750e-01	5.882353186607360840e-01	3.647058904170989990e-01	3.803921639919281006e-01	3.764705955982208252e-01	3.764705955982208252e-01	4.000000059604644775e-01	4.078431427478790283e-01	3.803921639919281006e-01	3.960784375667572021e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.882353007793426514e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.294117748737335205e-01	2.941176593303680420e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.764705955982208252e-01
3.725490272045135498e-01	3.372549116611480713e-01	3.490196168422698975e-01	3.490196168422698975e-01	2.823529541492462158e-01	3.372549116611480713e-01	2.862745225429534912e-01	2.745098173618316650e-01	3.686274588108062744e-01	3.333333432674407959e-01	6.980392336845397949e-01	9.176470637321472168e-01	6.431372761726379395e-01	4.431372582912445068e-01	4.549019634723663330e-01	4.117647111415863037e-01	3.725490272045135498e-01	4.196078479290008545e-01	3.921568691730499268e-01	3.764705955982208252e-01	4.117647111415863037e-01	3.568627536296844482e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.921568691730499268e-01	3.333333432674407959e-01	2.941176593303680420e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.803921639919281006e-01
4.196078479290008545e-01	3.764705955982208252e-01	3.764705955982208252e-01	3.372549116611480713e-01	3.568627536296844482e-01	3.960784375667572021e-01	2.980392277240753174e-01	2.392156869173049927e-01	3.254902064800262451e-01	6.039215922355651855e-01	9.098039269447326660e-01	8.509804010391235352e-01	6.196078658103942871e-01	4.784313738346099854e-01	4.313725531101226807e-01	4.117647111415863037e-01	3.450980484485626221e-01	3.686274588108062744e-01	3.607843220233917236e-01	3.333333432674407959e-01	3.568627536296844482e-01	3.764705955982208252e-01	3.960784375667572021e-01	3.137255012989044189e-01	3.411764800548553467e-01	3.882353007793426514e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.725490272045135498e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.843137323856353760e-01
3.843137323856353760e-01	4.000000059604644775e-01	3.372549116611480713e-01	3.019607961177825928e-01	3.294117748737335205e-01	3.450980484485626221e-01	2.823529541492462158e-01	2.627451121807098389e-01	5.411764979362487793e-01	9.058823585510253906e-01	9.254902005195617676e-01	7.529411911964416504e-01	5.529412031173706055e-01	4.509803950786590576e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.411764800548553467e-01	3.647058904170989990e-01	3.764705955982208252e-01	3.960784375667572021e-01	3.921568691730499268e-01	3.176470696926116943e-01	3.019607961177825928e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.725490272045135498e-01	3.725490272045135498e-01	3.607843220233917236e-01	2.980392277240753174e-01	3.647058904170989990e-01
2.941176593303680420e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.450980484485626221e-01	3.843137323856353760e-01	5.411764979362487793e-01	6.078431606292724609e-01	9.019607901573181152e-01	9.137254953384399414e-01	8.117647171020507812e-01	6.784313917160034180e-01	4.941176474094390869e-01	3.803921639919281006e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.254902064800262451e-01	4.117647111415863037e-01	4.039215743541717529e-01	3.529411852359771729e-01	4.549019634723663330e-01	5.568627715110778809e-01	5.921568870544433594e-01	4.431372582912445068e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.333333432674407959e-01	2.941176593303680420e-01
3.490196168422698975e-01	4.000000059604644775e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.960784375667572021e-01	6.235294342041015625e-01	8.509804010391235352e-01	8.862745165824890137e-01	9.176470637321472168e-01	7.921568751335144043e-01	6.941176652908325195e-01	6.117647290229797363e-01	4.235294163227081299e-01	2.941176593303680420e-01	3.960784375667572021e-01	3.725490272045135498e-01	3.137255012989044189e-01	3.058823645114898682e-01	3.450980484485626221e-01	4.156862795352935791e-01	3.764705955982208252e-01	4.901960790157318115e-01	7.372549176216125488e-01	8.039215803146362305e-01	8.000000119209289551e-01	7.333333492279052734e-01	6.470588445663452148e-01	4.588235318660736084e-01	3.176470696926116943e-01	3.058823645114898682e-01	3.215686380863189697e-01	3.254902064800262451e-01
3.803921639919281006e-01	3.843137323856353760e-01	3.725490272045135498e-01	4.862745106220245361e-01	6.392157077789306641e-01	8.392156958580017090e-01	9.254902005195617676e-01	9.058823585510253906e-01	8.588235378265380859e-01	7.843137383460998535e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.156862974166870117e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.686274588108062744e-01	2.941176593303680420e-01	3.450980484485626221e-01	3.843137323856353760e-01	4.823529422283172607e-01	7.490196228027343750e-01	8.627451062202453613e-01	8.313725590705871582e-01	7.686274647712707520e-01	7.764706015586853027e-01	8.117647171020507812e-01	7.686274647712707520e-01	4.823529422283172607e-01	3.019607961177825928e-01	3.294117748737335205e-01	3.490196168422698975e-01
3.529411852359771729e-01	3.294117748737335205e-01	3.686274588108062744e-01	7.882353067398071289e-01	9.607843160629272461e-01	9.529411792755126953e-01	9.411764740943908691e-01	9.176470637321472168e-01	8.823529481887817383e-01	8.901960849761962891e-01	8.980392217636108398e-01	9.333333373069763184e-01	9.098039269447326660e-01	7.686274647712707520e-01	5.960784554481506348e-01	5.215686559677124023e-01	4.705882370471954346e-01	4.117647111415863037e-01	4.470588266849517822e-01	4.117647111415863037e-01	6.313725709915161133e-01	8.549019694328308105e-01	7.921568751335144043e-01	7.372549176216125488e-01	6.392157077789306641e-01	6.431372761726379395e-01	6.862745285034179688e-01	7.333333492279052734e-01	7.176470756530761719e-01	4.705882370471954346e-01	3.333333432674407959e-01	3.450980484485626221e-01
3.764705955982208252e-01	3.098039329051971436e-01	5.764706134796142578e-01	9.490196108818054199e-01	9.882352948188781738e-01	9.647058844566345215e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.254902005195617676e-01	9.176470637321472168e-01	9.294117689132690430e-01	9.607843160629272461e-01	9.450980424880981445e-01	9.254902005195617676e-01	8.980392217636108398e-01	8.862745165824890137e-01	8.470588326454162598e-01	8.313725590705871582e-01	8.431372642517089844e-01	8.117647171020507812e-01	8.745098114013671875e-01	8.509804010391235352e-01	7.098039388656616211e-01	6.117647290229797363e-01	5.490196347236633301e-01	4.823529422283172607e-01	5.450980663299560547e-01	5.411764979362487793e-01	6.274510025978088379e-01	5.568627715110778809e-01	3.176470696926116943e-01	3.215686380863189697e-01
3.921568691730499268e-01	3.921568691730499268e-01	8.235294222831726074e-01	9.960784316062927246e-01	9.843137264251708984e-01	9.764705896377563477e-01	9.686274528503417969e-01	9.450980424880981445e-01	9.176470637321472168e-01	8.862745165824890137e-01	8.588235378265380859e-01	9.098039269447326660e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.647058844566345215e-01	9.882352948188781738e-01	1.000000000000000000e+00	9.843137264251708984e-01	9.686274528503417969e-01	9.960784316062927246e-01	9.450980424880981445e-01	7.647058963775634766e-01	6.235294342041015625e-01	5.529412031173706055e-01	5.647059082984924316e-01	4.078431427478790283e-01	3.803921639919281006e-01	4.117647111415863037e-01	4.666666686534881592e-01	5.294117927551269531e-01	4.117647111415863037e-01	3.450980484485626221e-01
4.470588266849517822e-01	6.274510025978088379e-01	9.568627476692199707e-01	9.882352948188781738e-01	9.686274528503417969e-01	9.607843160629272461e-01	9.764705896377563477e-01	9.529411792755126953e-01	9.019607901573181152e-01	8.745098114013671875e-01	8.627451062202453613e-01	8.980392217636108398e-01	9.294117689132690430e-01	9.450980424880981445e-01	9.725490212440490723e-01	9.843137264251708984e-01	9.803921580314636230e-01	9.294117689132690430e-01	9.058823585510253906e-01	9.333333373069763184e-01	8.509804010391235352e-01	6.196078658103942871e-01	5.450980663299560547e-01	5.176470875740051270e-01	4.901960790157318115e-01	3.254902064800262451e-01	3.098039329051971436e-01	3.764705955982208252e-01	3.960784375667572021e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.000000059604644775e-01
4.705882370471954346e-01	7.372549176216125488e-01	9.686274528503417969e-01	9.803921580314636230e-01	9.450980424880981445e-01	9.529411792755126953e-01	9.882352948188781738e-01	9.490196108818054199e-01	8.901960849761962891e-01	8.588235378265380859e-01	8.627451062202453613e-01	8.901960849761962891e-01	9.098039269447326660e-01	9.450980424880981445e-01	9.686274528503417969e-01	9.647058844566345215e-01	9.647058844566345215e-01	8.705882430076599121e-01	8.431372642517089844e-01	8.588235378265380859e-01	8.000000119209289551e-01	5.411764979362487793e-01	4.352941215038299561e-01	4.392156898975372314e-01	3.921568691730499268e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.411764800548553467e-01	3.725490272045135498e-01	3.725490272045135498e-01	3.921568691730499268e-01	3.725490272045135498e-01
5.176470875740051270e-01	7.843137383460998535e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.568627476692199707e-01	9.686274528503417969e-01	9.725490212440490723e-01	9.137254953384399414e-01	8.745098114013671875e-01	8.784313797950744629e-01	8.705882430076599121e-01	8.862745165824890137e-01	8.862745165824890137e-01	9.176470637321472168e-01	9.333333373069763184e-01	9.137254953384399414e-01	9.254902005195617676e-01	8.235294222831726074e-01	7.882353067398071289e-01	8.078431487083435059e-01	7.529411911964416504e-01	5.843137502670288086e-01	4.078431427478790283e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.372549116611480713e-01	3.529411852359771729e-01	3.686274588108062744e-01	2.431372553110122681e-01	3.215686380863189697e-01	3.843137323856353760e-01	3.372549116611480713e-01
5.647059082984924316e-01	7.803921699523925781e-01	9.450980424880981445e-01	9.725490212440490723e-01	9.490196108818054199e-01	9.647058844566345215e-01	9.529411792755126953e-01	8.980392217636108398e-01	8.549019694328308105e-01	8.666666746139526367e-01	8.509804010391235352e-01	8.745098114013671875e-01	8.352941274642944336e-01	8.823529481887817383e-01	9.019607901573181152e-01	8.705882430076599121e-01	8.588235378265380859e-01	7.960784435272216797e-01	7.529411911964416504e-01	7.764706015586853027e-01	6.784313917160034180e-01	6.274510025978088379e-01	5.254902243614196777e-01	3.647058904170989990e-01	3.607843220233917236e-01	3.607843220233917236e-01	3.882353007793426514e-01	3.294117748737335205e-01	1.176470592617988586e-01	3.098039329051971436e-01	4.274509847164154053e-01	3.333333432674407959e-01
4.901960790157318115e-01	6.823529601097106934e-01	9.019607901573181152e-01	9.490196108818054199e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.294117689132690430e-01	8.823529481887817383e-01	8.509804010391235352e-01	8.431372642517089844e-01	7.960784435272216797e-01	8.039215803146362305e-01	7.529411911964416504e-01	8.666666746139526367e-01	8.705882430076599121e-01	8.392156958580017090e-01	7.960784435272216797e-01	7.960784435272216797e-01	7.176470756530761719e-01	7.176470756530761719e-01	6.352941393852233887e-01	6.078431606292724609e-01	5.803921818733215332e-01	3.843137323856353760e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.294117748737335205e-01	2.862745225429534912e-01	2.313725501298904419e-01	3.176470696926116943e-01	3.607843220233917236e-01	3.450980484485626221e-01
4.705882370471954346e-01	5.960784554481506348e-01	8.862745165824890137e-01	9.137254953384399414e-01	8.862745165824890137e-01	8.666666746139526367e-01	8.901960849761962891e-01	8.784313797950744629e-01	8.431372642517089844e-01	8.000000119209289551e-01	7.176470756530761719e-01	6.549019813537597656e-01	6.901960968971252441e-01	8.431372642517089844e-01	8.039215803146362305e-01	8.117647171020507812e-01	7.490196228027343750e-01	8.039215803146362305e-01	6.941176652908325195e-01	6.352941393852233887e-01	6.000000238418579102e-01	5.411764979362487793e-01	5.254902243614196777e-01	4.313725531101226807e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.215686380863189697e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.647058904170989990e-01	4.039215743541717529e-01
4.627451002597808838e-01	5.529412031173706055e-01	9.058823585510253906e-01	8.901960849761962891e-01	8.352941274642944336e-01	8.078431487083435059e-01	8.627451062202453613e-01	8.666666746139526367e-01	8.156862854957580566e-01	7.725490331649780273e-01	6.705882549285888672e-01	6.156862974166870117e-01	7.294117808341979980e-01	8.196078538894653320e-01	7.490196228027343750e-01	7.529411911964416504e-01	7.333333492279052734e-01	7.450980544090270996e-01	6.980392336845397949e-01	6.352941393852233887e-01	6.000000238418579102e-01	5.450980663299560547e-01	5.215686559677124023e-01	4.941176474094390869e-01	3.294117748737335205e-01	2.588235437870025635e-01	3.098039329051971436e-01	3.803921639919281006e-01	3.882353007793426514e-01	3.450980484485626221e-01	3.294117748737335205e-01	3.411764800548553467e-01
3.568627536296844482e-01	4.078431427478790283e-01	8.156862854957580566e-01	8.941176533699035645e-01	8.235294222831726074e-01	7.686274647712707520e-01	8.039215803146362305e-01	8.549019694328308105e-01	8.352941274642944336e-01	7.725490331649780273e-01	6.941176652908325195e-01	6.666666865348815918e-01	7.294117808341979980e-01	7.647058963775634766e-01	7.019608020782470703e-01	6.196078658103942871e-01	7.215686440467834473e-01	6.901960968971252441e-01	6.627451181411743164e-01	5.607843399047851562e-01	5.176470875740051270e-01	5.019608139991760254e-01	4.470588266849517822e-01	4.274509847164154053e-01	3.529411852359771729e-01	2.784313857555389404e-01	2.862745225429534912e-01	3.254902064800262451e-01	2.901960909366607666e-01	2.980392277240753174e-01	2.666666805744171143e-01	2.588235437870025635e-01
3.333333432674407959e-01	3.137255012989044189e-01	7.725490331649780273e-01	9.058823585510253906e-01	8.000000119209289551e-01	7.058823704719543457e-01	7.411764860153198242e-01	8.392156958580017090e-01	8.156862854957580566e-01	7.686274647712707520e-01	7.137255072593688965e-01	6.509804129600524902e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.196078658103942871e-01	5.411764979362487793e-01	6.862745285034179688e-01	6.549019813537597656e-01	6.078431606292724609e-01	5.215686559677124023e-01	4.941176474094390869e-01	4.274509847164154053e-01	3.450980484485626221e-01	3.176470696926116943e-01	3.450980484485626221e-01	3.215686380863189697e-01	3.058823645114898682e-01	3.294117748737335205e-01	2.901960909366607666e-01	2.901960909366607666e-01	2.352941185235977173e-01	2.431372553110122681e-01
3.098039329051971436e-01	3.411764800548553467e-01	7.921568751335144043e-01	8.784313797950744629e-01	7.921568751335144043e-01	6.823529601097106934e-01	6.549019813537597656e-01	7.176470756530761719e-01	7.372549176216125488e-01	7.529411911964416504e-01	7.137255072593688965e-01	6.509804129600524902e-01	6.235294342041015625e-01	5.647059082984924316e-01	5.254902243614196777e-01	5.450980663299560547e-01	5.843137502670288086e-01	6.000000238418579102e-01	5.647059082984924316e-01	5.450980663299560547e-01	5.176470875740051270e-01	4.078431427478790283e-01	3.450980484485626221e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.725490272045135498e-01	3.843137323856353760e-01	3.019607961177825928e-01	2.431372553110122681e-01	2.352941185235977173e-01	2.156862765550613403e-01	1.882352977991104126e-01
2.980392277240753174e-01	3.450980484485626221e-01	7.137255072593688965e-01	8.784313797950744629e-01	8.000000119209289551e-01	6.470588445663452148e-01	5.137255191802978516e-01	5.294117927551269531e-01	6.627451181411743164e-01	7.411764860153198242e-01	6.901960968971252441e-01	5.921568870544433594e-01	5.490196347236633301e-01	4.980392158031463623e-01	4.941176474094390869e-01	5.098039507865905762e-01	5.058823823928833008e-01	5.725490450859069824e-01	5.490196347236633301e-01	5.254902243614196777e-01	4.823529422283172607e-01	4.156862795352935791e-01	3.843137323856353760e-01	3.960784375667572021e-01	3.686274588108062744e-01	3.764705955982208252e-01	3.921568691730499268e-01	3.058823645114898682e-01	1.960784345865249634e-01	2.000000029802322388e-01	2.274509817361831665e-01	2.039215713739395142e-01
2.470588237047195435e-01	2.666666805744171143e-01	6.588235497474670410e-01	8.588235378265380859e-01	7.529411911964416504e-01	5.725490450859069824e-01	3.568627536296844482e-01	3.019607961177825928e-01	4.705882370471954346e-01	6.823529601097106934e-01	6.705882549285888672e-01	5.254902243614196777e-01	5.019608139991760254e-01	4.666666686534881592e-01	3.921568691730499268e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.980392158031463623e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.117647111415863037e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.686274588108062744e-01	3.803921639919281006e-01	3.607843220233917236e-01	2.431372553110122681e-01	1.882352977991104126e-01	1.843137294054031372e-01	1.843137294054031372e-01	2.549019753932952881e-01
2.627451121807098389e-01	2.392156869173049927e-01	4.901960790157318115e-01	7.411764860153198242e-01	6.862745285034179688e-01	5.686274766921997070e-01	3.450980484485626221e-01	1.411764770746231079e-01	9.019608050584793091e-02	3.372549116611480713e-01	5.450980663299560547e-01	4.823529422283172607e-01	4.039215743541717529e-01	3.058823645114898682e-01	2.274509817361831665e-01	2.549019753932952881e-01	3.058823645114898682e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.647058904170989990e-01	2.901960909366607666e-01	2.470588237047195435e-01	2.705882489681243896e-01	2.627451121807098389e-01	2.980392277240753174e-01	2.745098173618316650e-01	1.960784345865249634e-01	1.372549086809158325e-01	1.294117718935012817e-01	1.333333402872085571e-01	1.764705926179885864e-01	2.235294133424758911e-01
3.176470696926116943e-01	3.137255012989044189e-01	3.843137323856353760e-01	5.411764979362487793e-01	6.000000238418579102e-01	5.647059082984924316e-01	5.058823823928833008e-01	3.294117748737335205e-01	1.254902034997940063e-01	4.313725605607032776e-02	1.882352977991104126e-01	2.666666805744171143e-01	2.117647081613540649e-01	1.294117718935012817e-01	1.019607856869697571e-01	1.254902034997940063e-01	1.686274558305740356e-01	1.803921610116958618e-01	2.392156869173049927e-01	2.862745225429534912e-01	2.509804069995880127e-01	1.568627506494522095e-01	1.176470592617988586e-01	9.019608050584793091e-02	9.019608050584793091e-02	1.058823540806770325e-01	1.137254908680915833e-01	1.529411822557449341e-01	1.254902034997940063e-01	1.137254908680915833e-01	1.803921610116958618e-01	2.352941185235977173e-01
3.568627536296844482e-01	2.823529541492462158e-01	3.921568691730499268e-01	3.725490272045135498e-01	4.784313738346099854e-01	4.392156898975372314e-01	3.882353007793426514e-01	3.882353007793426514e-01	2.823529541492462158e-01	1.137254908680915833e-01	1.490196138620376587e-01	1.137254908680915833e-01	1.019607856869697571e-01	7.843137532472610474e-02	4.313725605607032776e-02	5.098039284348487854e-02	3.137255087494850159e-02	6.274510174989700317e-02	1.450980454683303833e-01	2.196078449487686157e-01	2.862745225429534912e-01	1.882352977991104126e-01	8.627451211214065552e-02	3.137255087494850159e-02	2.745098061859607697e-02	9.019608050584793091e-02	1.215686276555061340e-01	1.411764770746231079e-01	1.764705926179885864e-01	1.725490242242813110e-01	1.490196138620376587e-01	2.470588237047195435e-01
3.294117748737335205e-01	3.254902064800262451e-01	4.078431427478790283e-01	3.647058904170989990e-01	4.078431427478790283e-01	3.843137323856353760e-01	1.843137294054031372e-01	1.254902034997940063e-01	1.411764770746231079e-01	2.549019753932952881e-01	4.117647111415863037e-01	2.862745225429534912e-01	2.666666805744171143e-01	2.039215713739395142e-01	9.019608050584793091e-02	9.411764889955520630e-02	1.058823540806770325e-01	1.529411822557449341e-01	1.294117718935012817e-01	2.274509817361831665e-01	3.294117748737335205e-01	3.098039329051971436e-01	2.156862765550613403e-01	1.803921610116958618e-01	1.098039224743843079e-01	1.098039224743843079e-01	1.490196138620376587e-01	1.568627506494522095e-01	1.725490242242813110e-01	1.921568661928176880e-01	1.568627506494522095e-01	2.705882489681243896e-01
3.568627536296844482e-01	3.411764800548553467e-01	3.764705955982208252e-01	3.607843220233917236e-01	4.352941215038299561e-01	3.686274588108062744e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.862745225429534912e-01	3.607843220233917236e-01	3.843137323856353760e-01	3.882353007793426514e-01	3.607843220233917236e-01	3.019607961177825928e-01	2.039215713739395142e-01	1.803921610116958618e-01	2.274509817361831665e-01	2.431372553110122681e-01	2.509804069995880127e-01	2.705882489681243896e-01	3.058823645114898682e-01	2.941176593303680420e-01	2.862745225429534912e-01	2.509804069995880127e-01	1.686274558305740356e-01	9.803921729326248169e-02	1.490196138620376587e-01	1.843137294054031372e-01	1.490196138620376587e-01	1.764705926179885864e-01	2.470588237047195435e-01	2.941176593303680420e-01
3.843137323856353760e-01	3.137255012989044189e-01	4.117647111415863037e-01	3.725490272045135498e-01	3.764705955982208252e-01	2.823529541492462158e-01	3.137255012989044189e-01	3.647058904170989990e-01	3.647058904170989990e-01	4.196078479290008545e-01	3.764705955982208252e-01	4.156862795352935791e-01	3.529411852359771729e-01	2.705882489681243896e-01	3.137255012989044189e-01	2.588235437870025635e-01	2.627451121807098389e-01	1.882352977991104126e-01	2.823529541492462158e-01	3.098039329051971436e-01	3.098039329051971436e-01	2.274509817361831665e-01	3.019607961177825928e-01	2.862745225429534912e-01	1.529411822557449341e-01	9.803921729326248169e-02	1.411764770746231079e-01	2.117647081613540649e-01	1.882352977991104126e-01	2.039215713739395142e-01	2.666666805744171143e-01	2.666666805744171143e-01
3.215686380863189697e-01	3.294117748737335205e-01	4.196078479290008545e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.215686380863189697e-01	3.137255012989044189e-01	3.490196168422698975e-01	3.921568691730499268e-01	4.078431427478790283e-01	3.843137323856353760e-01	3.882353007793426514e-01	3.450980484485626221e-01	3.098039329051971436e-01	3.568627536296844482e-01	3.215686380863189697e-01	3.686274588108062744e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.215686380863189697e-01	2.901960909366607666e-01	2.039215713739395142e-01	2.313725501298904419e-01	2.901960909366607666e-01	2.823529541492462158e-01	2.352941185235977173e-01	1.882352977991104126e-01	2.666666805744171143e-01	2.627451121807098389e-01	3.215686380863189697e-01	2.666666805744171143e-01	2.392156869173049927e-01


==> Cifra_figuretem/100/originaldataGreen6.0.txt <==
2.862745225429534912e-01	2.980392277240753174e-01	2.588235437870025635e-01	2.196078449487686157e-01	2.196078449487686157e-01	2.392156869173049927e-01	2.392156869173049927e-01	2.549019753932952881e-01	2.078431397676467896e-01	1.960784345865249634e-01	2.274509817361831665e-01	2.549019753932952881e-01	2.588235437870025635e-01	2.588235437870025635e-01	2.588235437870025635e-01	2.549019753932952881e-01	2.588235437870025635e-01	2.862745225429534912e-01	3.058823645114898682e-01	3.137255012989044189e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.980392277240753174e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.137255012989044189e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.764705955982208252e-01	3.686274588108062744e-01
2.862745225429534912e-01	3.176470696926116943e-01	2.862745225429534912e-01	2.196078449487686157e-01	2.156862765550613403e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.431372553110122681e-01	2.156862765550613403e-01	1.960784345865249634e-01	2.078431397676467896e-01	2.392156869173049927e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.549019753932952881e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.705882489681243896e-01	2.980392277240753174e-01	2.980392277240753174e-01	2.823529541492462158e-01	2.862745225429534912e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.333333432674407959e-01	3.529411852359771729e-01	3.725490272045135498e-01	3.882353007793426514e-01	3.882353007793426514e-01
2.549019753932952881e-01	2.745098173618316650e-01	2.862745225429534912e-01	2.313725501298904419e-01	2.274509817361831665e-01	2.196078449487686157e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.274509817361831665e-01	2.039215713739395142e-01	1.960784345865249634e-01	2.156862765550613403e-01	2.352941185235977173e-01	2.470588237047195435e-01	2.588235437870025635e-01	2.627451121807098389e-01	2.509804069995880127e-01	2.392156869173049927e-01	2.666666805744171143e-01	2.901960909366607666e-01	3.019607961177825928e-01	2.980392277240753174e-01	2.980392277240753174e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.058823645114898682e-01	3.058823645114898682e-01	3.254902064800262451e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.882353007793426514e-01	3.921568691730499268e-01
2.705882489681243896e-01	2.588235437870025635e-01	2.784313857555389404e-01	2.470588237047195435e-01	2.313725501298904419e-01	2.117647081613540649e-01	2.000000029802322388e-01	2.392156869173049927e-01	2.274509817361831665e-01	2.000000029802322388e-01	1.960784345865249634e-01	1.960784345865249634e-01	2.352941185235977173e-01	2.549019753932952881e-01	2.549019753932952881e-01	2.627451121807098389e-01	2.549019753932952881e-01	2.509804069995880127e-01	2.784313857555389404e-01	3.019607961177825928e-01	3.137255012989044189e-01	3.176470696926116943e-01	3.176470696926116943e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.137255012989044189e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.803921639919281006e-01	3.921568691730499268e-01
2.745098173618316650e-01	2.509804069995880127e-01	2.705882489681243896e-01	2.588235437870025635e-01	2.392156869173049927e-01	2.078431397676467896e-01	1.843137294054031372e-01	2.431372553110122681e-01	2.313725501298904419e-01	2.627451121807098389e-01	3.019607961177825928e-01	2.039215713739395142e-01	2.352941185235977173e-01	2.588235437870025635e-01	2.588235437870025635e-01	2.509804069995880127e-01	2.470588237047195435e-01	2.549019753932952881e-01	2.784313857555389404e-01	3.019607961177825928e-01	3.137255012989044189e-01	3.254902064800262451e-01	3.254902064800262451e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.803921639919281006e-01	3.921568691730499268e-01
2.627451121807098389e-01	2.352941185235977173e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.431372553110122681e-01	2.196078449487686157e-01	1.764705926179885864e-01	2.352941185235977173e-01	2.392156869173049927e-01	3.725490272045135498e-01	4.274509847164154053e-01	2.627451121807098389e-01	2.196078449487686157e-01	2.392156869173049927e-01	2.431372553110122681e-01	2.588235437870025635e-01	2.588235437870025635e-01	2.627451121807098389e-01	2.784313857555389404e-01	2.980392277240753174e-01	3.098039329051971436e-01	3.215686380863189697e-01	3.215686380863189697e-01	3.019607961177825928e-01	3.019607961177825928e-01	3.098039329051971436e-01	2.901960909366607666e-01	2.901960909366607666e-01	3.098039329051971436e-01	3.490196168422698975e-01	3.764705955982208252e-01	3.921568691730499268e-01
2.745098173618316650e-01	2.392156869173049927e-01	2.705882489681243896e-01	2.745098173618316650e-01	2.549019753932952881e-01	2.352941185235977173e-01	1.450980454683303833e-01	2.274509817361831665e-01	2.549019753932952881e-01	3.490196168422698975e-01	3.960784375667572021e-01	3.294117748737335205e-01	3.529411852359771729e-01	3.098039329051971436e-01	2.509804069995880127e-01	2.549019753932952881e-01	2.666666805744171143e-01	2.666666805744171143e-01	2.901960909366607666e-01	3.215686380863189697e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.058823645114898682e-01	2.941176593303680420e-01	2.980392277240753174e-01	3.058823645114898682e-01	2.862745225429534912e-01	2.745098173618316650e-01	2.823529541492462158e-01	3.294117748737335205e-01	3.686274588108062744e-01	3.843137323856353760e-01
2.274509817361831665e-01	2.352941185235977173e-01	2.549019753932952881e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.392156869173049927e-01	1.254902034997940063e-01	2.431372553110122681e-01	3.137255012989044189e-01	3.725490272045135498e-01	4.392156898975372314e-01	3.882353007793426514e-01	3.960784375667572021e-01	3.490196168422698975e-01	3.176470696926116943e-01	2.627451121807098389e-01	2.588235437870025635e-01	2.823529541492462158e-01	3.215686380863189697e-01	3.372549116611480713e-01	3.215686380863189697e-01	3.098039329051971436e-01	3.176470696926116943e-01	2.784313857555389404e-01	2.980392277240753174e-01	3.098039329051971436e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.901960909366607666e-01	3.058823645114898682e-01	3.529411852359771729e-01	3.803921639919281006e-01
1.960784345865249634e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.509804069995880127e-01	2.509804069995880127e-01	2.078431397676467896e-01	1.411764770746231079e-01	2.509804069995880127e-01	3.607843220233917236e-01	3.921568691730499268e-01	3.921568691730499268e-01	4.000000059604644775e-01	3.960784375667572021e-01	3.450980484485626221e-01	3.568627536296844482e-01	3.254902064800262451e-01	2.509804069995880127e-01	2.627451121807098389e-01	2.823529541492462158e-01	2.901960909366607666e-01	3.176470696926116943e-01	3.372549116611480713e-01	3.137255012989044189e-01	2.549019753932952881e-01	3.176470696926116943e-01	3.137255012989044189e-01	3.019607961177825928e-01	3.019607961177825928e-01	2.980392277240753174e-01	3.019607961177825928e-01	3.411764800548553467e-01	3.764705955982208252e-01
1.803921610116958618e-01	2.313725501298904419e-01	2.313725501298904419e-01	2.313725501298904419e-01	2.117647081613540649e-01	1.803921610116958618e-01	1.764705926179885864e-01	3.215686380863189697e-01	3.764705955982208252e-01	3.137255012989044189e-01	2.941176593303680420e-01	4.196078479290008545e-01	3.882353007793426514e-01	3.176470696926116943e-01	3.294117748737335205e-01	3.294117748737335205e-01	2.470588237047195435e-01	2.470588237047195435e-01	2.509804069995880127e-01	2.745098173618316650e-01	3.058823645114898682e-01	3.254902064800262451e-01	2.431372553110122681e-01	2.549019753932952881e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.058823645114898682e-01	3.019607961177825928e-01	2.941176593303680420e-01	2.941176593303680420e-01	3.254902064800262451e-01	3.686274588108062744e-01
2.000000029802322388e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.313725501298904419e-01	1.803921610116958618e-01	1.803921610116958618e-01	2.509804069995880127e-01	3.843137323856353760e-01	3.882353007793426514e-01	2.666666805744171143e-01	3.294117748737335205e-01	4.823529422283172607e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.372549116611480713e-01	3.019607961177825928e-01	2.901960909366607666e-01	2.823529541492462158e-01	2.980392277240753174e-01	2.784313857555389404e-01	2.588235437870025635e-01	2.313725501298904419e-01	3.058823645114898682e-01	3.019607961177825928e-01	3.058823645114898682e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.862745225429534912e-01	2.862745225429534912e-01	3.098039329051971436e-01	3.568627536296844482e-01
2.000000029802322388e-01	2.470588237047195435e-01	2.470588237047195435e-01	2.392156869173049927e-01	2.313725501298904419e-01	3.725490272045135498e-01	4.039215743541717529e-01	3.803921639919281006e-01	4.117647111415863037e-01	2.901960909366607666e-01	1.568627506494522095e-01	2.313725501298904419e-01	3.725490272045135498e-01	3.764705955982208252e-01	4.156862795352935791e-01	4.000000059604644775e-01	3.450980484485626221e-01	3.058823645114898682e-01	3.254902064800262451e-01	3.098039329051971436e-01	2.627451121807098389e-01	2.313725501298904419e-01	2.705882489681243896e-01	2.784313857555389404e-01	2.862745225429534912e-01	3.058823645114898682e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.941176593303680420e-01	2.745098173618316650e-01	2.901960909366607666e-01	3.254902064800262451e-01
1.960784345865249634e-01	2.196078449487686157e-01	2.470588237047195435e-01	2.549019753932952881e-01	3.411764800548553467e-01	5.333333611488342285e-01	5.372549295425415039e-01	4.274509847164154053e-01	4.313725531101226807e-01	3.725490272045135498e-01	1.921568661928176880e-01	1.372549086809158325e-01	3.803921639919281006e-01	3.960784375667572021e-01	3.254902064800262451e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.019607961177825928e-01	3.254902064800262451e-01	3.254902064800262451e-01	2.980392277240753174e-01	2.862745225429534912e-01	2.588235437870025635e-01	2.549019753932952881e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.058823645114898682e-01	2.980392277240753174e-01	2.941176593303680420e-01	2.862745225429534912e-01	2.980392277240753174e-01	3.019607961177825928e-01
2.000000029802322388e-01	1.921568661928176880e-01	2.196078449487686157e-01	2.705882489681243896e-01	4.078431427478790283e-01	4.980392158031463623e-01	6.039215922355651855e-01	5.921568870544433594e-01	5.294117927551269531e-01	4.705882370471954346e-01	4.078431427478790283e-01	2.392156869173049927e-01	3.568627536296844482e-01	3.843137323856353760e-01	2.117647081613540649e-01	2.588235437870025635e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.137255012989044189e-01	3.137255012989044189e-01	2.862745225429534912e-01	2.901960909366607666e-01	3.333333432674407959e-01	3.215686380863189697e-01	2.980392277240753174e-01	2.901960909366607666e-01	2.901960909366607666e-01	3.058823645114898682e-01	3.019607961177825928e-01	2.784313857555389404e-01
2.235294133424758911e-01	2.235294133424758911e-01	2.431372553110122681e-01	2.980392277240753174e-01	3.960784375667572021e-01	4.705882370471954346e-01	6.313725709915161133e-01	6.627451181411743164e-01	7.058823704719543457e-01	6.392157077789306641e-01	5.607843399047851562e-01	3.686274588108062744e-01	3.098039329051971436e-01	3.411764800548553467e-01	1.921568661928176880e-01	2.274509817361831665e-01	1.921568661928176880e-01	2.627451121807098389e-01	3.803921639919281006e-01	3.529411852359771729e-01	3.098039329051971436e-01	2.980392277240753174e-01	2.862745225429534912e-01	2.980392277240753174e-01	3.176470696926116943e-01	3.529411852359771729e-01	3.254902064800262451e-01	3.019607961177825928e-01	2.823529541492462158e-01	3.098039329051971436e-01	3.019607961177825928e-01	2.823529541492462158e-01
2.274509817361831665e-01	2.313725501298904419e-01	2.509804069995880127e-01	2.823529541492462158e-01	3.647058904170989990e-01	4.627451002597808838e-01	5.921568870544433594e-01	6.980392336845397949e-01	7.607843279838562012e-01	7.411764860153198242e-01	6.823529601097106934e-01	4.705882370471954346e-01	2.705882489681243896e-01	2.627451121807098389e-01	2.039215713739395142e-01	3.333333432674407959e-01	2.470588237047195435e-01	2.666666805744171143e-01	3.294117748737335205e-01	3.803921639919281006e-01	3.568627536296844482e-01	3.176470696926116943e-01	3.019607961177825928e-01	3.176470696926116943e-01	3.137255012989044189e-01	3.254902064800262451e-01	3.647058904170989990e-01	3.215686380863189697e-01	3.176470696926116943e-01	2.862745225429534912e-01	2.901960909366607666e-01	2.823529541492462158e-01
2.274509817361831665e-01	2.313725501298904419e-01	2.509804069995880127e-01	2.588235437870025635e-01	3.490196168422698975e-01	4.509803950786590576e-01	5.176470875740051270e-01	6.156862974166870117e-01	7.019608020782470703e-01	6.980392336845397949e-01	7.215686440467834473e-01	4.274509847164154053e-01	2.470588237047195435e-01	1.843137294054031372e-01	1.725490242242813110e-01	2.745098173618316650e-01	2.666666805744171143e-01	3.843137323856353760e-01	3.294117748737335205e-01	3.372549116611480713e-01	3.647058904170989990e-01	3.254902064800262451e-01	3.019607961177825928e-01	3.529411852359771729e-01	3.843137323856353760e-01	3.529411852359771729e-01	3.686274588108062744e-01	3.294117748737335205e-01	3.098039329051971436e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.705882489681243896e-01
2.352941185235977173e-01	2.274509817361831665e-01	2.470588237047195435e-01	2.431372553110122681e-01	2.784313857555389404e-01	3.725490272045135498e-01	4.588235318660736084e-01	4.980392158031463623e-01	5.411764979362487793e-01	6.078431606292724609e-01	6.470588445663452148e-01	4.235294163227081299e-01	3.215686380863189697e-01	1.647058874368667603e-01	1.686274558305740356e-01	2.470588237047195435e-01	3.098039329051971436e-01	4.352941215038299561e-01	3.882353007793426514e-01	3.411764800548553467e-01	3.215686380863189697e-01	3.176470696926116943e-01	2.941176593303680420e-01	2.941176593303680420e-01	3.294117748737335205e-01	4.431372582912445068e-01	4.862745106220245361e-01	3.725490272045135498e-01	2.666666805744171143e-01	2.235294133424758911e-01	2.313725501298904419e-01	2.549019753932952881e-01
2.431372553110122681e-01	2.235294133424758911e-01	2.196078449487686157e-01	2.196078449487686157e-01	2.313725501298904419e-01	3.137255012989044189e-01	4.000000059604644775e-01	4.392156898975372314e-01	4.470588266849517822e-01	5.294117927551269531e-01	6.078431606292724609e-01	4.941176474094390869e-01	3.568627536296844482e-01	3.450980484485626221e-01	2.941176593303680420e-01	2.470588237047195435e-01	2.823529541492462158e-01	4.078431427478790283e-01	4.039215743541717529e-01	3.764705955982208252e-01	3.411764800548553467e-01	3.098039329051971436e-01	2.745098173618316650e-01	2.745098173618316650e-01	2.627451121807098389e-01	3.490196168422698975e-01	4.627451002597808838e-01	2.901960909366607666e-01	2.078431397676467896e-01	1.921568661928176880e-01	2.235294133424758911e-01	2.392156869173049927e-01
2.431372553110122681e-01	2.196078449487686157e-01	2.117647081613540649e-01	1.960784345865249634e-01	1.843137294054031372e-01	3.019607961177825928e-01	3.764705955982208252e-01	3.921568691730499268e-01	4.196078479290008545e-01	4.745098054409027100e-01	5.686274766921997070e-01	5.411764979362487793e-01	4.000000059604644775e-01	3.529411852359771729e-01	4.039215743541717529e-01	3.764705955982208252e-01	2.862745225429534912e-01	3.725490272045135498e-01	3.764705955982208252e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.058823645114898682e-01	2.666666805744171143e-01	2.588235437870025635e-01	2.549019753932952881e-01	2.627451121807098389e-01	2.941176593303680420e-01	2.078431397676467896e-01	2.235294133424758911e-01	2.274509817361831665e-01	2.470588237047195435e-01	2.549019753932952881e-01
2.392156869173049927e-01	2.078431397676467896e-01	2.196078449487686157e-01	2.117647081613540649e-01	1.607843190431594849e-01	1.960784345865249634e-01	2.862745225429534912e-01	3.490196168422698975e-01	3.882353007793426514e-01	4.509803950786590576e-01	5.490196347236633301e-01	5.098039507865905762e-01	2.549019753932952881e-01	2.509804069995880127e-01	3.764705955982208252e-01	4.274509847164154053e-01	3.137255012989044189e-01	2.745098173618316650e-01	3.490196168422698975e-01	3.254902064800262451e-01	3.294117748737335205e-01	2.901960909366607666e-01	2.705882489681243896e-01	2.549019753932952881e-01	2.352941185235977173e-01	2.352941185235977173e-01	2.901960909366607666e-01	2.862745225429534912e-01	2.784313857555389404e-01	2.745098173618316650e-01	2.823529541492462158e-01	2.705882489681243896e-01
2.156862765550613403e-01	2.078431397676467896e-01	2.235294133424758911e-01	2.274509817361831665e-01	1.450980454683303833e-01	1.137254908680915833e-01	1.921568661928176880e-01	2.901960909366607666e-01	3.764705955982208252e-01	4.039215743541717529e-01	4.470588266849517822e-01	3.529411852359771729e-01	1.333333402872085571e-01	2.156862765550613403e-01	2.862745225429534912e-01	3.529411852359771729e-01	3.019607961177825928e-01	2.078431397676467896e-01	3.058823645114898682e-01	2.980392277240753174e-01	2.980392277240753174e-01	2.666666805744171143e-01	2.862745225429534912e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.470588237047195435e-01	3.098039329051971436e-01	3.058823645114898682e-01	2.470588237047195435e-01	2.627451121807098389e-01	2.941176593303680420e-01	2.745098173618316650e-01
2.313725501298904419e-01	2.274509817361831665e-01	2.352941185235977173e-01	2.274509817361831665e-01	1.058823540806770325e-01	9.019608050584793091e-02	1.725490242242813110e-01	2.627451121807098389e-01	3.058823645114898682e-01	3.019607961177825928e-01	3.176470696926116943e-01	2.039215713739395142e-01	7.450980693101882935e-02	9.411764889955520630e-02	2.274509817361831665e-01	3.568627536296844482e-01	3.372549116611480713e-01	1.882352977991104126e-01	1.725490242242813110e-01	2.470588237047195435e-01	2.156862765550613403e-01	2.823529541492462158e-01	3.137255012989044189e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.745098173618316650e-01	2.980392277240753174e-01	2.588235437870025635e-01	2.235294133424758911e-01	2.509804069995880127e-01	2.509804069995880127e-01	2.588235437870025635e-01
2.313725501298904419e-01	2.274509817361831665e-01	2.196078449487686157e-01	1.764705926179885864e-01	8.627451211214065552e-02	6.666667014360427856e-02	1.686274558305740356e-01	1.843137294054031372e-01	1.568627506494522095e-01	1.764705926179885864e-01	1.529411822557449341e-01	7.843137532472610474e-02	3.529411926865577698e-02	4.313725605607032776e-02	1.764705926179885864e-01	3.137255012989044189e-01	3.882353007793426514e-01	2.156862765550613403e-01	1.137254908680915833e-01	1.529411822557449341e-01	2.078431397676467896e-01	3.019607961177825928e-01	2.705882489681243896e-01	2.784313857555389404e-01	2.705882489681243896e-01	2.941176593303680420e-01	3.019607961177825928e-01	2.509804069995880127e-01	2.352941185235977173e-01	2.431372553110122681e-01	2.117647081613540649e-01	2.196078449487686157e-01
2.470588237047195435e-01	2.352941185235977173e-01	2.000000029802322388e-01	1.725490242242813110e-01	1.450980454683303833e-01	1.019607856869697571e-01	1.803921610116958618e-01	1.215686276555061340e-01	1.058823540806770325e-01	9.019608050584793091e-02	5.098039284348487854e-02	1.960784383118152618e-02	2.745098061859607697e-02	2.745098061859607697e-02	1.176470592617988586e-01	2.470588237047195435e-01	3.647058904170989990e-01	2.705882489681243896e-01	1.058823540806770325e-01	9.019608050584793091e-02	1.921568661928176880e-01	2.431372553110122681e-01	2.705882489681243896e-01	3.019607961177825928e-01	2.666666805744171143e-01	2.901960909366607666e-01	2.784313857555389404e-01	2.235294133424758911e-01	2.156862765550613403e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.549019753932952881e-01
2.549019753932952881e-01	2.509804069995880127e-01	1.921568661928176880e-01	1.647058874368667603e-01	1.725490242242813110e-01	1.843137294054031372e-01	1.960784345865249634e-01	1.411764770746231079e-01	1.333333402872085571e-01	1.019607856869697571e-01	6.274510174989700317e-02	1.176470611244440079e-02	2.352941222488880157e-02	1.960784383118152618e-02	7.843137532472610474e-02	2.000000029802322388e-01	3.215686380863189697e-01	3.411764800548553467e-01	1.254902034997940063e-01	8.627451211214065552e-02	1.411764770746231079e-01	1.764705926179885864e-01	3.137255012989044189e-01	3.372549116611480713e-01	2.705882489681243896e-01	3.019607961177825928e-01	2.745098173618316650e-01	1.843137294054031372e-01	1.921568661928176880e-01	2.313725501298904419e-01	2.666666805744171143e-01	2.705882489681243896e-01
2.313725501298904419e-01	2.470588237047195435e-01	2.274509817361831665e-01	2.039215713739395142e-01	2.000000029802322388e-01	2.274509817361831665e-01	1.843137294054031372e-01	1.529411822557449341e-01	1.843137294054031372e-01	1.960784345865249634e-01	3.137255087494850159e-02	1.176470611244440079e-02	1.960784383118152618e-02	1.568627543747425079e-02	9.019608050584793091e-02	2.470588237047195435e-01	2.862745225429534912e-01	3.019607961177825928e-01	2.588235437870025635e-01	2.274509817361831665e-01	1.372549086809158325e-01	1.254902034997940063e-01	2.666666805744171143e-01	3.254902064800262451e-01	2.509804069995880127e-01	2.823529541492462158e-01	2.784313857555389404e-01	2.235294133424758911e-01	2.156862765550613403e-01	2.039215713739395142e-01	1.882352977991104126e-01	1.921568661928176880e-01
1.921568661928176880e-01	2.000000029802322388e-01	2.117647081613540649e-01	2.352941185235977173e-01	2.274509817361831665e-01	1.882352977991104126e-01	1.725490242242813110e-01	1.450980454683303833e-01	1.882352977991104126e-01	1.843137294054031372e-01	3.921568859368562698e-03	1.568627543747425079e-02	1.960784383118152618e-02	2.352941222488880157e-02	1.372549086809158325e-01	2.705882489681243896e-01	2.470588237047195435e-01	1.764705926179885864e-01	2.431372553110122681e-01	2.862745225429534912e-01	1.411764770746231079e-01	8.627451211214065552e-02	1.921568661928176880e-01	3.058823645114898682e-01	2.705882489681243896e-01	2.823529541492462158e-01	2.745098173618316650e-01	2.352941185235977173e-01	2.156862765550613403e-01	1.764705926179885864e-01	1.686274558305740356e-01	1.803921610116958618e-01
1.372549086809158325e-01	1.333333402872085571e-01	1.843137294054031372e-01	2.549019753932952881e-01	2.666666805744171143e-01	1.647058874368667603e-01	1.607843190431594849e-01	9.411764889955520630e-02	1.450980454683303833e-01	1.019607856869697571e-01	1.568627543747425079e-02	1.960784383118152618e-02	1.568627543747425079e-02	5.098039284348487854e-02	1.725490242242813110e-01	2.274509817361831665e-01	2.039215713739395142e-01	1.254902034997940063e-01	9.803921729326248169e-02	1.372549086809158325e-01	8.627451211214065552e-02	6.274510174989700317e-02	1.450980454683303833e-01	2.431372553110122681e-01	2.941176593303680420e-01	2.784313857555389404e-01	2.470588237047195435e-01	2.235294133424758911e-01	1.843137294054031372e-01	1.607843190431594849e-01	1.568627506494522095e-01	1.686274558305740356e-01
1.803921610116958618e-01	1.647058874368667603e-01	2.000000029802322388e-01	2.980392277240753174e-01	3.372549116611480713e-01	1.607843190431594849e-01	9.019608050584793091e-02	4.705882444977760315e-02	1.372549086809158325e-01	5.882352963089942932e-02	1.960784383118152618e-02	7.843137718737125397e-03	1.960784383118152618e-02	6.666667014360427856e-02	1.372549086809158325e-01	1.725490242242813110e-01	1.529411822557449341e-01	1.058823540806770325e-01	8.627451211214065552e-02	9.803921729326248169e-02	5.882352963089942932e-02	4.313725605607032776e-02	1.254902034997940063e-01	2.549019753932952881e-01	3.333333432674407959e-01	2.196078449487686157e-01	2.078431397676467896e-01	1.764705926179885864e-01	1.450980454683303833e-01	1.450980454683303833e-01	1.490196138620376587e-01	1.647058874368667603e-01
2.588235437870025635e-01	2.274509817361831665e-01	2.509804069995880127e-01	3.372549116611480713e-01	3.333333432674407959e-01	1.607843190431594849e-01	3.921568766236305237e-02	5.098039284348487854e-02	1.254902034997940063e-01	3.137255087494850159e-02	2.745098061859607697e-02	8.627451211214065552e-02	9.019608050584793091e-02	8.627451211214065552e-02	1.058823540806770325e-01	1.686274558305740356e-01	2.392156869173049927e-01	1.686274558305740356e-01	1.137254908680915833e-01	7.843137532472610474e-02	8.627451211214065552e-02	1.372549086809158325e-01	1.607843190431594849e-01	2.274509817361831665e-01	2.392156869173049927e-01	1.921568661928176880e-01	1.686274558305740356e-01	1.686274558305740356e-01	1.647058874368667603e-01	1.450980454683303833e-01	1.490196138620376587e-01	1.568627506494522095e-01
2.862745225429534912e-01	2.470588237047195435e-01	2.980392277240753174e-01	3.686274588108062744e-01	3.215686380863189697e-01	1.647058874368667603e-01	2.352941222488880157e-02	9.019608050584793091e-02	1.019607856869697571e-01	3.529411926865577698e-02	1.254902034997940063e-01	1.960784345865249634e-01	1.137254908680915833e-01	1.019607856869697571e-01	1.882352977991104126e-01	2.823529541492462158e-01	3.215686380863189697e-01	1.529411822557449341e-01	7.843137532472610474e-02	5.882352963089942932e-02	1.098039224743843079e-01	1.803921610116958618e-01	2.549019753932952881e-01	2.588235437870025635e-01	2.313725501298904419e-01	1.960784345865249634e-01	1.450980454683303833e-01	1.607843190431594849e-01	1.725490242242813110e-01	1.686274558305740356e-01	1.607843190431594849e-01	1.490196138620376587e-01


==> Cifra_figuretem/100/originaldataGreen7.0.txt <==
2.901960909366607666e-01	2.352941185235977173e-01	2.509804069995880127e-01	3.019607961177825928e-01	3.215686380863189697e-01	3.882353007793426514e-01	3.725490272045135498e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.862745225429534912e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.450980484485626221e-01	3.098039329051971436e-01	3.176470696926116943e-01	3.176470696926116943e-01	3.215686380863189697e-01	3.725490272045135498e-01	4.431372582912445068e-01	5.490196347236633301e-01	5.019608139991760254e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.823529422283172607e-01	4.313725531101226807e-01	4.352941215038299561e-01	4.235294163227081299e-01	3.843137323856353760e-01	3.960784375667572021e-01	4.117647111415863037e-01	4.431372582912445068e-01
2.823529541492462158e-01	2.313725501298904419e-01	2.588235437870025635e-01	2.392156869173049927e-01	2.274509817361831665e-01	3.686274588108062744e-01	3.137255012989044189e-01	2.549019753932952881e-01	2.509804069995880127e-01	2.470588237047195435e-01	2.823529541492462158e-01	3.176470696926116943e-01	4.196078479290008545e-01	4.235294163227081299e-01	3.843137323856353760e-01	3.450980484485626221e-01	3.490196168422698975e-01	4.156862795352935791e-01	4.352941215038299561e-01	4.549019634723663330e-01	4.980392158031463623e-01	4.470588266849517822e-01	3.882353007793426514e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.568627536296844482e-01	3.450980484485626221e-01	3.647058904170989990e-01	3.882353007793426514e-01
2.117647081613540649e-01	2.274509817361831665e-01	2.784313857555389404e-01	3.529411852359771729e-01	3.411764800548553467e-01	2.901960909366607666e-01	2.352941185235977173e-01	2.274509817361831665e-01	2.274509817361831665e-01	2.470588237047195435e-01	3.215686380863189697e-01	3.921568691730499268e-01	5.490196347236633301e-01	5.843137502670288086e-01	5.607843399047851562e-01	5.450980663299560547e-01	5.647059082984924316e-01	5.725490450859069824e-01	5.647059082984924316e-01	5.803921818733215332e-01	5.803921818733215332e-01	5.490196347236633301e-01	5.254902243614196777e-01	5.019608139991760254e-01	4.980392158031463623e-01	5.254902243614196777e-01	4.901960790157318115e-01	4.784313738346099854e-01	4.901960790157318115e-01	4.862745106220245361e-01	4.784313738346099854e-01	4.901960790157318115e-01
2.352941185235977173e-01	2.549019753932952881e-01	2.588235437870025635e-01	4.627451002597808838e-01	5.490196347236633301e-01	3.294117748737335205e-01	2.156862765550613403e-01	2.274509817361831665e-01	1.843137294054031372e-01	2.588235437870025635e-01	4.235294163227081299e-01	4.274509847164154053e-01	5.882353186607360840e-01	6.156862974166870117e-01	6.078431606292724609e-01	6.078431606292724609e-01	6.078431606292724609e-01	5.921568870544433594e-01	6.000000238418579102e-01	6.117647290229797363e-01	6.039215922355651855e-01	6.156862974166870117e-01	6.156862974166870117e-01	6.039215922355651855e-01	6.078431606292724609e-01	6.117647290229797363e-01	6.078431606292724609e-01	5.960784554481506348e-01	6.039215922355651855e-01	6.000000238418579102e-01	5.960784554481506348e-01	6.039215922355651855e-01
3.058823645114898682e-01	3.137255012989044189e-01	3.254902064800262451e-01	2.235294133424758911e-01	2.823529541492462158e-01	2.509804069995880127e-01	2.156862765550613403e-01	2.509804069995880127e-01	2.235294133424758911e-01	2.470588237047195435e-01	3.882353007793426514e-01	3.686274588108062744e-01	4.745098054409027100e-01	5.450980663299560547e-01	5.137255191802978516e-01	5.019608139991760254e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.450980663299560547e-01	5.490196347236633301e-01	5.529412031173706055e-01	5.607843399047851562e-01	5.568627715110778809e-01	5.568627715110778809e-01	5.568627715110778809e-01	5.568627715110778809e-01	5.568627715110778809e-01	5.686274766921997070e-01	5.647059082984924316e-01	5.568627715110778809e-01	5.529412031173706055e-01
4.470588266849517822e-01	4.862745106220245361e-01	5.176470875740051270e-01	3.568627536296844482e-01	2.705882489681243896e-01	1.607843190431594849e-01	1.764705926179885864e-01	1.843137294054031372e-01	2.549019753932952881e-01	3.882353007793426514e-01	4.588235318660736084e-01	4.705882370471954346e-01	5.098039507865905762e-01	5.490196347236633301e-01	5.372549295425415039e-01	5.411764979362487793e-01	5.411764979362487793e-01	5.333333611488342285e-01	5.490196347236633301e-01	5.607843399047851562e-01	5.607843399047851562e-01	5.647059082984924316e-01	5.725490450859069824e-01	5.803921818733215332e-01	5.843137502670288086e-01	5.921568870544433594e-01	5.960784554481506348e-01	6.039215922355651855e-01	6.078431606292724609e-01	6.039215922355651855e-01	6.039215922355651855e-01	5.960784554481506348e-01
5.647059082984924316e-01	6.078431606292724609e-01	6.039215922355651855e-01	6.392157077789306641e-01	6.392157077789306641e-01	2.549019753932952881e-01	1.411764770746231079e-01	1.490196138620376587e-01	1.490196138620376587e-01	3.294117748737335205e-01	5.254902243614196777e-01	6.000000238418579102e-01	6.078431606292724609e-01	6.196078658103942871e-01	6.117647290229797363e-01	6.235294342041015625e-01	6.235294342041015625e-01	6.078431606292724609e-01	6.156862974166870117e-01	6.274510025978088379e-01	6.235294342041015625e-01	6.313725709915161133e-01	6.352941393852233887e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.588235497474670410e-01	6.627451181411743164e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.588235497474670410e-01
5.725490450859069824e-01	6.588235497474670410e-01	6.196078658103942871e-01	5.529412031173706055e-01	6.509804129600524902e-01	2.980392277240753174e-01	1.411764770746231079e-01	1.725490242242813110e-01	1.254902034997940063e-01	9.803921729326248169e-02	2.588235437870025635e-01	5.647059082984924316e-01	6.470588445663452148e-01	6.352941393852233887e-01	6.313725709915161133e-01	6.392157077789306641e-01	6.470588445663452148e-01	6.392157077789306641e-01	6.156862974166870117e-01	6.000000238418579102e-01	6.196078658103942871e-01	6.509804129600524902e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.823529601097106934e-01	6.745098233222961426e-01
5.725490450859069824e-01	6.941176652908325195e-01	6.549019813537597656e-01	5.882353186607360840e-01	5.372549295425415039e-01	2.156862765550613403e-01	1.764705926179885864e-01	2.117647081613540649e-01	1.647058874368667603e-01	7.843137532472610474e-02	8.627451211214065552e-02	2.980392277240753174e-01	5.372549295425415039e-01	6.156862974166870117e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.431372761726379395e-01	6.078431606292724609e-01	5.450980663299560547e-01	5.137255191802978516e-01	4.627451002597808838e-01	4.705882370471954346e-01	6.117647290229797363e-01	7.372549176216125488e-01	7.294117808341979980e-01	7.137255072593688965e-01	7.137255072593688965e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.254902124404907227e-01	7.098039388656616211e-01
6.196078658103942871e-01	7.098039388656616211e-01	6.980392336845397949e-01	7.137255072593688965e-01	6.196078658103942871e-01	2.352941185235977173e-01	1.882352977991104126e-01	1.882352977991104126e-01	1.686274558305740356e-01	9.803921729326248169e-02	1.019607856869697571e-01	1.058823540806770325e-01	2.196078449487686157e-01	3.764705955982208252e-01	5.372549295425415039e-01	5.529412031173706055e-01	4.901960790157318115e-01	4.313725531101226807e-01	3.529411852359771729e-01	3.647058904170989990e-01	2.980392277240753174e-01	2.352941185235977173e-01	3.372549116611480713e-01	7.529411911964416504e-01	9.137254953384399414e-01	7.803921699523925781e-01	7.254902124404907227e-01	7.450980544090270996e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.568627595901489258e-01	7.568627595901489258e-01
7.058823704719543457e-01	7.372549176216125488e-01	7.215686440467834473e-01	7.529411911964416504e-01	7.215686440467834473e-01	2.823529541492462158e-01	1.568627506494522095e-01	1.568627506494522095e-01	1.960784345865249634e-01	1.411764770746231079e-01	1.254902034997940063e-01	1.254902034997940063e-01	1.411764770746231079e-01	2.235294133424758911e-01	3.333333432674407959e-01	3.607843220233917236e-01	2.745098173618316650e-01	2.352941185235977173e-01	2.196078449487686157e-01	2.156862765550613403e-01	2.039215713739395142e-01	2.078431397676467896e-01	2.392156869173049927e-01	4.392156898975372314e-01	8.392156958580017090e-01	9.490196108818054199e-01	8.156862854957580566e-01	7.882353067398071289e-01	8.039215803146362305e-01	7.960784435272216797e-01	7.843137383460998535e-01	7.882353067398071289e-01
7.372549176216125488e-01	7.568627595901489258e-01	7.568627595901489258e-01	7.647058963775634766e-01	5.803921818733215332e-01	3.019607961177825928e-01	2.823529541492462158e-01	1.176470592617988586e-01	1.725490242242813110e-01	1.490196138620376587e-01	1.333333402872085571e-01	1.490196138620376587e-01	1.450980454683303833e-01	1.921568661928176880e-01	2.431372553110122681e-01	2.392156869173049927e-01	2.078431397676467896e-01	2.078431397676467896e-01	2.117647081613540649e-01	1.960784345865249634e-01	1.960784345865249634e-01	1.921568661928176880e-01	2.235294133424758911e-01	2.941176593303680420e-01	6.117647290229797363e-01	9.568627476692199707e-01	9.529411792755126953e-01	8.156862854957580566e-01	8.156862854957580566e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.235294222831726074e-01
7.372549176216125488e-01	7.411764860153198242e-01	7.568627595901489258e-01	7.098039388656616211e-01	3.725490272045135498e-01	3.254902064800262451e-01	5.294117927551269531e-01	1.647058874368667603e-01	1.294117718935012817e-01	1.529411822557449341e-01	1.529411822557449341e-01	1.568627506494522095e-01	1.725490242242813110e-01	1.882352977991104126e-01	1.960784345865249634e-01	2.039215713739395142e-01	2.078431397676467896e-01	2.156862765550613403e-01	2.117647081613540649e-01	2.078431397676467896e-01	1.843137294054031372e-01	1.882352977991104126e-01	2.078431397676467896e-01	2.470588237047195435e-01	5.490196347236633301e-01	8.745098114013671875e-01	9.019607901573181152e-01	5.529412031173706055e-01	6.078431606292724609e-01	8.156862854957580566e-01	8.039215803146362305e-01	8.117647171020507812e-01
7.411764860153198242e-01	7.490196228027343750e-01	7.647058963775634766e-01	7.372549176216125488e-01	5.490196347236633301e-01	5.647059082984924316e-01	7.176470756530761719e-01	3.450980484485626221e-01	1.137254908680915833e-01	1.725490242242813110e-01	1.686274558305740356e-01	1.725490242242813110e-01	1.882352977991104126e-01	1.921568661928176880e-01	1.647058874368667603e-01	1.764705926179885864e-01	1.843137294054031372e-01	1.921568661928176880e-01	2.000000029802322388e-01	2.117647081613540649e-01	1.764705926179885864e-01	1.843137294054031372e-01	2.078431397676467896e-01	2.196078449487686157e-01	5.254902243614196777e-01	8.235294222831726074e-01	8.078431487083435059e-01	5.490196347236633301e-01	3.568627536296844482e-01	6.235294342041015625e-01	8.000000119209289551e-01	8.039215803146362305e-01
7.647058963775634766e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.686274647712707520e-01	7.568627595901489258e-01	7.490196228027343750e-01	7.137255072593688965e-01	3.960784375667572021e-01	2.509804069995880127e-01	2.039215713739395142e-01	1.803921610116958618e-01	1.843137294054031372e-01	1.960784345865249634e-01	1.803921610116958618e-01	1.529411822557449341e-01	1.686274558305740356e-01	1.921568661928176880e-01	2.117647081613540649e-01	2.352941185235977173e-01	2.823529541492462158e-01	2.352941185235977173e-01	1.882352977991104126e-01	1.843137294054031372e-01	1.843137294054031372e-01	4.862745106220245361e-01	8.117647171020507812e-01	8.117647171020507812e-01	7.529411911964416504e-01	5.803921818733215332e-01	6.196078658103942871e-01	8.000000119209289551e-01	8.274509906768798828e-01
7.725490331649780273e-01	7.725490331649780273e-01	7.843137383460998535e-01	7.607843279838562012e-01	7.450980544090270996e-01	7.333333492279052734e-01	7.137255072593688965e-01	3.568627536296844482e-01	3.921568691730499268e-01	2.431372553110122681e-01	1.647058874368667603e-01	1.882352977991104126e-01	2.039215713739395142e-01	1.803921610116958618e-01	1.607843190431594849e-01	1.882352977991104126e-01	2.078431397676467896e-01	2.274509817361831665e-01	2.666666805744171143e-01	2.784313857555389404e-01	2.509804069995880127e-01	1.843137294054031372e-01	1.411764770746231079e-01	1.372549086809158325e-01	4.431372582912445068e-01	8.117647171020507812e-01	7.882353067398071289e-01	7.843137383460998535e-01	7.843137383460998535e-01	7.843137383460998535e-01	8.117647171020507812e-01	8.078431487083435059e-01
7.725490331649780273e-01	7.764706015586853027e-01	7.921568751335144043e-01	7.764706015586853027e-01	7.490196228027343750e-01	7.411764860153198242e-01	7.568627595901489258e-01	4.862745106220245361e-01	4.000000059604644775e-01	2.862745225429534912e-01	1.450980454683303833e-01	1.607843190431594849e-01	1.843137294054031372e-01	2.078431397676467896e-01	2.039215713739395142e-01	2.117647081613540649e-01	2.235294133424758911e-01	3.333333432674407959e-01	3.176470696926116943e-01	1.058823540806770325e-01	1.098039224743843079e-01	1.725490242242813110e-01	1.215686276555061340e-01	1.098039224743843079e-01	3.490196168422698975e-01	7.725490331649780273e-01	7.647058963775634766e-01	7.607843279838562012e-01	7.725490331649780273e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.686274647712707520e-01
7.647058963775634766e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.686274647712707520e-01	7.843137383460998535e-01	6.627451181411743164e-01	3.843137323856353760e-01	2.509804069995880127e-01	1.686274558305740356e-01	1.647058874368667603e-01	1.647058874368667603e-01	2.509804069995880127e-01	2.901960909366607666e-01	3.450980484485626221e-01	5.137255191802978516e-01	6.941176652908325195e-01	6.156862974166870117e-01	2.509804069995880127e-01	1.490196138620376587e-01	2.862745225429534912e-01	2.196078449487686157e-01	1.254902034997940063e-01	2.627451121807098389e-01	6.745098233222961426e-01	7.725490331649780273e-01	7.921568751335144043e-01	7.764706015586853027e-01	7.607843279838562012e-01	7.647058963775634766e-01	7.607843279838562012e-01
7.764706015586853027e-01	7.803921699523925781e-01	7.882353067398071289e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.764706015586853027e-01	7.725490331649780273e-01	7.490196228027343750e-01	5.607843399047851562e-01	2.156862765550613403e-01	1.882352977991104126e-01	2.274509817361831665e-01	2.274509817361831665e-01	4.549019634723663330e-01	6.392157077789306641e-01	6.941176652908325195e-01	7.529411911964416504e-01	8.039215803146362305e-01	7.960784435272216797e-01	5.568627715110778809e-01	2.666666805744171143e-01	4.196078479290008545e-01	5.686274766921997070e-01	2.745098173618316650e-01	2.196078449487686157e-01	5.450980663299560547e-01	7.725490331649780273e-01	7.490196228027343750e-01	7.450980544090270996e-01	7.490196228027343750e-01	7.372549176216125488e-01	7.411764860153198242e-01
7.882353067398071289e-01	7.686274647712707520e-01	7.764706015586853027e-01	7.647058963775634766e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.843137383460998535e-01	8.117647171020507812e-01	7.490196228027343750e-01	3.607843220233917236e-01	2.784313857555389404e-01	2.705882489681243896e-01	2.745098173618316650e-01	6.784313917160034180e-01	7.882353067398071289e-01	7.764706015586853027e-01	7.450980544090270996e-01	7.725490331649780273e-01	7.803921699523925781e-01	7.019608020782470703e-01	4.000000059604644775e-01	3.647058904170989990e-01	6.431372761726379395e-01	5.529412031173706055e-01	2.470588237047195435e-01	3.921568691730499268e-01	7.058823704719543457e-01	6.941176652908325195e-01	6.941176652908325195e-01	7.372549176216125488e-01	7.058823704719543457e-01	6.901960968971252441e-01
7.921568751335144043e-01	7.843137383460998535e-01	7.686274647712707520e-01	7.803921699523925781e-01	8.117647171020507812e-01	7.725490331649780273e-01	7.960784435272216797e-01	8.039215803146362305e-01	7.568627595901489258e-01	5.019608139991760254e-01	2.980392277240753174e-01	2.666666805744171143e-01	2.862745225429534912e-01	6.588235497474670410e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.411764860153198242e-01	7.137255072593688965e-01	5.294117927551269531e-01	3.882353007793426514e-01	5.176470875740051270e-01	6.862745285034179688e-01	4.549019634723663330e-01	3.490196168422698975e-01	6.431372761726379395e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.862745285034179688e-01
7.843137383460998535e-01	7.764706015586853027e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.843137383460998535e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.803921699523925781e-01	7.725490331649780273e-01	5.843137502670288086e-01	3.176470696926116943e-01	3.058823645114898682e-01	3.529411852359771729e-01	6.509804129600524902e-01	7.333333492279052734e-01	7.450980544090270996e-01	7.176470756530761719e-01	7.372549176216125488e-01	7.490196228027343750e-01	7.176470756530761719e-01	6.784313917160034180e-01	5.764706134796142578e-01	5.058823823928833008e-01	6.784313917160034180e-01	6.980392336845397949e-01	5.254902243614196777e-01	6.078431606292724609e-01	6.862745285034179688e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.980392336845397949e-01	7.490196228027343750e-01
7.490196228027343750e-01	7.294117808341979980e-01	7.529411911964416504e-01	7.529411911964416504e-01	7.294117808341979980e-01	7.333333492279052734e-01	7.294117808341979980e-01	7.490196228027343750e-01	7.411764860153198242e-01	6.274510025978088379e-01	3.843137323856353760e-01	3.843137323856353760e-01	4.901960790157318115e-01	6.705882549285888672e-01	7.254902124404907227e-01	7.450980544090270996e-01	7.254902124404907227e-01	7.372549176216125488e-01	7.529411911964416504e-01	7.450980544090270996e-01	7.176470756530761719e-01	7.686274647712707520e-01	5.411764979362487793e-01	6.784313917160034180e-01	7.607843279838562012e-01	6.627451181411743164e-01	5.843137502670288086e-01	6.509804129600524902e-01	7.176470756530761719e-01	7.490196228027343750e-01	7.529411911964416504e-01	7.529411911964416504e-01
7.529411911964416504e-01	7.333333492279052734e-01	7.647058963775634766e-01	7.411764860153198242e-01	7.137255072593688965e-01	6.941176652908325195e-01	7.294117808341979980e-01	7.686274647712707520e-01	7.294117808341979980e-01	6.941176652908325195e-01	5.254902243614196777e-01	5.764706134796142578e-01	6.627451181411743164e-01	6.862745285034179688e-01	7.372549176216125488e-01	7.333333492279052734e-01	6.745098233222961426e-01	7.254902124404907227e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.450980544090270996e-01	7.647058963775634766e-01	5.607843399047851562e-01	6.509804129600524902e-01	7.411764860153198242e-01	7.098039388656616211e-01	6.000000238418579102e-01	5.607843399047851562e-01	7.058823704719543457e-01	7.490196228027343750e-01	7.450980544090270996e-01	7.607843279838562012e-01
7.450980544090270996e-01	7.411764860153198242e-01	7.372549176216125488e-01	6.823529601097106934e-01	6.980392336845397949e-01	7.294117808341979980e-01	7.215686440467834473e-01	7.568627595901489258e-01	7.372549176216125488e-01	7.411764860153198242e-01	7.137255072593688965e-01	7.333333492279052734e-01	7.137255072593688965e-01	6.941176652908325195e-01	7.568627595901489258e-01	7.529411911964416504e-01	6.941176652908325195e-01	7.490196228027343750e-01	7.725490331649780273e-01	7.647058963775634766e-01	7.019608020782470703e-01	7.019608020782470703e-01	5.764706134796142578e-01	6.196078658103942871e-01	7.058823704719543457e-01	6.980392336845397949e-01	6.196078658103942871e-01	5.333333611488342285e-01	6.313725709915161133e-01	6.901960968971252441e-01	7.176470756530761719e-01	7.294117808341979980e-01
7.254902124404907227e-01	7.019608020782470703e-01	6.392157077789306641e-01	6.078431606292724609e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.823529601097106934e-01	7.176470756530761719e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.019608020782470703e-01	7.529411911964416504e-01	7.098039388656616211e-01	6.705882549285888672e-01	7.254902124404907227e-01	7.215686440467834473e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.176470756530761719e-01	7.058823704719543457e-01	6.784313917160034180e-01	7.058823704719543457e-01	6.156862974166870117e-01	6.274510025978088379e-01	6.901960968971252441e-01	6.588235497474670410e-01	6.313725709915161133e-01	5.764706134796142578e-01	5.686274766921997070e-01	6.470588445663452148e-01	6.823529601097106934e-01	6.941176652908325195e-01
7.333333492279052734e-01	7.019608020782470703e-01	6.352941393852233887e-01	5.921568870544433594e-01	6.313725709915161133e-01	6.274510025978088379e-01	6.392157077789306641e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.980392336845397949e-01	6.588235497474670410e-01	7.019608020782470703e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.941176652908325195e-01	6.235294342041015625e-01	6.313725709915161133e-01	6.549019813537597656e-01	6.078431606292724609e-01	6.352941393852233887e-01	6.470588445663452148e-01	6.078431606292724609e-01	6.549019813537597656e-01	6.862745285034179688e-01	7.019608020782470703e-01
6.941176652908325195e-01	6.509804129600524902e-01	6.156862974166870117e-01	6.156862974166870117e-01	5.725490450859069824e-01	5.882353186607360840e-01	6.549019813537597656e-01	6.784313917160034180e-01	6.784313917160034180e-01	7.019608020782470703e-01	6.901960968971252441e-01	6.470588445663452148e-01	6.627451181411743164e-01	6.823529601097106934e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.745098233222961426e-01	6.235294342041015625e-01	6.509804129600524902e-01	6.627451181411743164e-01	6.117647290229797363e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.156862974166870117e-01	6.039215922355651855e-01	6.000000238418579102e-01	6.274510025978088379e-01	6.313725709915161133e-01	6.078431606292724609e-01	6.431372761726379395e-01	6.745098233222961426e-01	6.588235497474670410e-01
6.588235497474670410e-01	6.352941393852233887e-01	6.392157077789306641e-01	6.078431606292724609e-01	5.411764979362487793e-01	5.764706134796142578e-01	6.588235497474670410e-01	6.352941393852233887e-01	6.549019813537597656e-01	7.098039388656616211e-01	6.941176652908325195e-01	7.058823704719543457e-01	7.019608020782470703e-01	7.019608020782470703e-01	6.823529601097106934e-01	6.627451181411743164e-01	6.352941393852233887e-01	6.274510025978088379e-01	6.392157077789306641e-01	6.823529601097106934e-01	6.196078658103942871e-01	6.392157077789306641e-01	6.705882549285888672e-01	6.078431606292724609e-01	6.039215922355651855e-01	5.725490450859069824e-01	5.803921818733215332e-01	6.117647290229797363e-01	5.843137502670288086e-01	6.274510025978088379e-01	6.705882549285888672e-01	6.470588445663452148e-01
6.627451181411743164e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.078431606292724609e-01	5.803921818733215332e-01	6.431372761726379395e-01	6.901960968971252441e-01	6.941176652908325195e-01	7.058823704719543457e-01	7.058823704719543457e-01	7.098039388656616211e-01	7.450980544090270996e-01	7.490196228027343750e-01	7.411764860153198242e-01	7.215686440467834473e-01	7.137255072593688965e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.745098233222961426e-01	6.627451181411743164e-01	6.156862974166870117e-01	6.235294342041015625e-01	6.431372761726379395e-01	5.960784554481506348e-01	5.882353186607360840e-01	5.529412031173706055e-01	5.882353186607360840e-01	6.431372761726379395e-01	6.470588445663452148e-01	6.784313917160034180e-01	6.901960968971252441e-01	6.941176652908325195e-01
6.980392336845397949e-01	6.980392336845397949e-01	7.215686440467834473e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.411764860153198242e-01	7.607843279838562012e-01	7.490196228027343750e-01	7.333333492279052734e-01	7.490196228027343750e-01	7.372549176216125488e-01	7.843137383460998535e-01	7.764706015586853027e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.058823704719543457e-01	7.137255072593688965e-01	6.588235497474670410e-01	6.392157077789306641e-01	6.588235497474670410e-01	6.823529601097106934e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.196078658103942871e-01	6.196078658103942871e-01	6.705882549285888672e-01	6.941176652908325195e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.294117808341979980e-01
7.333333492279052734e-01	7.607843279838562012e-01	7.686274647712707520e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.686274647712707520e-01	7.725490331649780273e-01	7.803921699523925781e-01	7.450980544090270996e-01	7.411764860153198242e-01	7.019608020782470703e-01	7.764706015586853027e-01	8.039215803146362305e-01	7.372549176216125488e-01	7.058823704719543457e-01	6.941176652908325195e-01	6.901960968971252441e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.254902124404907227e-01	7.254902124404907227e-01	6.980392336845397949e-01	7.019608020782470703e-01	5.960784554481506348e-01	6.156862974166870117e-01	6.666666865348815918e-01	6.470588445663452148e-01	6.823529601097106934e-01	7.333333492279052734e-01	7.254902124404907227e-01	7.372549176216125488e-01	7.372549176216125488e-01


==> Cifra_figuretem/100/originaldataGreen8.0.txt <==
3.843137323856353760e-01	3.843137323856353760e-01	4.078431427478790283e-01	4.156862795352935791e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.666666686534881592e-01	4.509803950786590576e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.784313738346099854e-01	4.823529422283172607e-01	4.274509847164154053e-01	4.078431427478790283e-01	4.274509847164154053e-01	4.352941215038299561e-01	4.313725531101226807e-01	4.235294163227081299e-01	4.078431427478790283e-01	4.235294163227081299e-01	4.509803950786590576e-01	4.470588266849517822e-01	4.509803950786590576e-01	4.588235318660736084e-01
3.843137323856353760e-01	3.921568691730499268e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.274509847164154053e-01	4.274509847164154053e-01	4.313725531101226807e-01	4.549019634723663330e-01	4.705882370471954346e-01	4.980392158031463623e-01	4.901960790157318115e-01	4.823529422283172607e-01	4.470588266849517822e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.039215743541717529e-01	4.078431427478790283e-01	4.117647111415863037e-01	4.235294163227081299e-01	4.274509847164154053e-01	4.117647111415863037e-01	4.431372582912445068e-01	4.588235318660736084e-01	4.549019634723663330e-01	4.470588266849517822e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.156862795352935791e-01	4.039215743541717529e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.764705955982208252e-01
3.843137323856353760e-01	3.882353007793426514e-01	3.568627536296844482e-01	3.254902064800262451e-01	3.490196168422698975e-01	3.960784375667572021e-01	3.960784375667572021e-01	3.960784375667572021e-01	4.156862795352935791e-01	4.509803950786590576e-01	4.470588266849517822e-01	4.549019634723663330e-01	4.470588266849517822e-01	4.274509847164154053e-01	4.313725531101226807e-01	4.549019634723663330e-01	4.313725531101226807e-01	4.352941215038299561e-01	4.313725531101226807e-01	4.078431427478790283e-01	3.843137323856353760e-01	4.352941215038299561e-01	4.470588266849517822e-01	4.196078479290008545e-01	3.882353007793426514e-01	3.725490272045135498e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.647058904170989990e-01
3.921568691730499268e-01	3.803921639919281006e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.764705955982208252e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.568627536296844482e-01	3.882353007793426514e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.803921639919281006e-01	3.803921639919281006e-01	3.764705955982208252e-01	3.686274588108062744e-01	3.607843220233917236e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.509803950786590576e-01	4.862745106220245361e-01	4.705882370471954346e-01	4.352941215038299561e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.529411852359771729e-01
3.215686380863189697e-01	3.215686380863189697e-01	3.686274588108062744e-01	3.882353007793426514e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.882353007793426514e-01	3.803921639919281006e-01	3.490196168422698975e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.647058904170989990e-01	3.843137323856353760e-01	4.039215743541717529e-01	4.235294163227081299e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.882353007793426514e-01	3.882353007793426514e-01	4.078431427478790283e-01	4.039215743541717529e-01	3.882353007793426514e-01	3.843137323856353760e-01	4.078431427478790283e-01	4.235294163227081299e-01	4.078431427478790283e-01
3.019607961177825928e-01	3.137255012989044189e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.764705955982208252e-01	3.764705955982208252e-01	4.000000059604644775e-01	4.235294163227081299e-01	4.509803950786590576e-01	4.392156898975372314e-01	4.039215743541717529e-01	3.960784375667572021e-01	3.882353007793426514e-01	3.921568691730499268e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.529411852359771729e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.803921639919281006e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.764705955982208252e-01	3.882353007793426514e-01	3.843137323856353760e-01	4.039215743541717529e-01
3.764705955982208252e-01	3.764705955982208252e-01	3.568627536296844482e-01	3.215686380863189697e-01	3.058823645114898682e-01	3.294117748737335205e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.490196168422698975e-01	3.803921639919281006e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.039215743541717529e-01	4.039215743541717529e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.921568691730499268e-01	4.000000059604644775e-01	4.039215743541717529e-01	4.196078479290008545e-01	4.392156898975372314e-01	4.352941215038299561e-01	4.196078479290008545e-01	4.039215743541717529e-01	4.352941215038299561e-01	4.274509847164154053e-01	4.274509847164154053e-01	4.078431427478790283e-01	3.803921639919281006e-01	3.843137323856353760e-01
4.078431427478790283e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.196078479290008545e-01	4.352941215038299561e-01	4.392156898975372314e-01	4.196078479290008545e-01	3.607843220233917236e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.686274588108062744e-01	3.960784375667572021e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.117647111415863037e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.235294163227081299e-01	4.156862795352935791e-01
3.607843220233917236e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.803921639919281006e-01	3.647058904170989990e-01	3.882353007793426514e-01	3.882353007793426514e-01	4.156862795352935791e-01	4.039215743541717529e-01	4.000000059604644775e-01	4.431372582912445068e-01	4.627451002597808838e-01	4.392156898975372314e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.235294163227081299e-01	4.588235318660736084e-01	4.627451002597808838e-01	4.039215743541717529e-01	3.764705955982208252e-01	3.450980484485626221e-01	3.294117748737335205e-01	3.686274588108062744e-01	4.039215743541717529e-01	4.117647111415863037e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.725490272045135498e-01	3.843137323856353760e-01	3.921568691730499268e-01
4.117647111415863037e-01	3.764705955982208252e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.568627536296844482e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.843137323856353760e-01	3.843137323856353760e-01	4.352941215038299561e-01	4.549019634723663330e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.274509847164154053e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.921568691730499268e-01	4.117647111415863037e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.117647111415863037e-01	3.764705955982208252e-01	3.764705955982208252e-01	3.921568691730499268e-01	4.039215743541717529e-01	3.882353007793426514e-01
3.764705955982208252e-01	3.725490272045135498e-01	4.000000059604644775e-01	4.313725531101226807e-01	4.274509847164154053e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.156862795352935791e-01	3.960784375667572021e-01	3.725490272045135498e-01	3.764705955982208252e-01	3.764705955982208252e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.137255012989044189e-01	3.450980484485626221e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.725490272045135498e-01	3.568627536296844482e-01	3.607843220233917236e-01	4.000000059604644775e-01	4.235294163227081299e-01	4.313725531101226807e-01	4.392156898975372314e-01	4.509803950786590576e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.235294163227081299e-01	4.274509847164154053e-01	4.352941215038299561e-01	4.313725531101226807e-01
3.568627536296844482e-01	3.843137323856353760e-01	4.039215743541717529e-01	4.235294163227081299e-01	4.313725531101226807e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.000000059604644775e-01	3.725490272045135498e-01	3.960784375667572021e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.843137323856353760e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.764705955982208252e-01	3.568627536296844482e-01	3.372549116611480713e-01	3.568627536296844482e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.803921639919281006e-01	4.117647111415863037e-01	4.352941215038299561e-01	4.235294163227081299e-01	4.470588266849517822e-01	4.549019634723663330e-01
3.647058904170989990e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.764705955982208252e-01	3.843137323856353760e-01	4.078431427478790283e-01	4.196078479290008545e-01	4.274509847164154053e-01	4.431372582912445068e-01	4.196078479290008545e-01	3.764705955982208252e-01	4.862745106220245361e-01	4.980392158031463623e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.235294163227081299e-01	4.117647111415863037e-01	4.431372582912445068e-01	4.431372582912445068e-01	4.156862795352935791e-01	4.000000059604644775e-01	3.686274588108062744e-01	3.764705955982208252e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.921568691730499268e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.039215743541717529e-01
4.156862795352935791e-01	4.313725531101226807e-01	3.960784375667572021e-01	3.803921639919281006e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.568627536296844482e-01	3.882353007793426514e-01	4.274509847164154053e-01	4.431372582912445068e-01	3.960784375667572021e-01	5.882353186607360840e-01	6.470588445663452148e-01	5.411764979362487793e-01	5.372549295425415039e-01	4.196078479290008545e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.470588266849517822e-01	4.509803950786590576e-01	4.392156898975372314e-01	4.392156898975372314e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.686274588108062744e-01	3.686274588108062744e-01
3.647058904170989990e-01	4.000000059604644775e-01	4.274509847164154053e-01	4.274509847164154053e-01	4.313725531101226807e-01	4.470588266849517822e-01	4.588235318660736084e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.392156898975372314e-01	3.882353007793426514e-01	4.117647111415863037e-01	3.764705955982208252e-01	2.156862765550613403e-01	4.627451002597808838e-01	8.431372642517089844e-01	8.000000119209289551e-01	5.568627715110778809e-01	4.745098054409027100e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.588235318660736084e-01	4.313725531101226807e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.078431427478790283e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.039215743541717529e-01
3.019607961177825928e-01	3.215686380863189697e-01	3.647058904170989990e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.431372582912445068e-01	4.392156898975372314e-01	4.627451002597808838e-01	4.980392158031463623e-01	4.980392158031463623e-01	4.549019634723663330e-01	4.392156898975372314e-01	3.568627536296844482e-01	2.235294133424758911e-01	4.117647111415863037e-01	6.588235497474670410e-01	6.823529601097106934e-01	6.862745285034179688e-01	5.882353186607360840e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.392156898975372314e-01	4.588235318660736084e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.647058904170989990e-01	3.568627536296844482e-01	3.764705955982208252e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.196078479290008545e-01
3.098039329051971436e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.254902064800262451e-01	3.372549116611480713e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.803921639919281006e-01	4.313725531101226807e-01	5.176470875740051270e-01	4.823529422283172607e-01	4.274509847164154053e-01	3.843137323856353760e-01	4.666666686534881592e-01	5.411764979362487793e-01	4.784313738346099854e-01	4.078431427478790283e-01	3.372549116611480713e-01	4.196078479290008545e-01	5.529412031173706055e-01	6.039215922355651855e-01	5.294117927551269531e-01	5.333333611488342285e-01	4.823529422283172607e-01	4.117647111415863037e-01	3.882353007793426514e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.764705955982208252e-01
3.058823645114898682e-01	3.098039329051971436e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.215686380863189697e-01	4.313725531101226807e-01	5.411764979362487793e-01	5.450980663299560547e-01	4.666666686534881592e-01	3.882353007793426514e-01	4.000000059604644775e-01	2.941176593303680420e-01	1.686274558305740356e-01	1.254902034997940063e-01	8.627451211214065552e-02	2.627451121807098389e-01	6.509804129600524902e-01	7.176470756530761719e-01	7.372549176216125488e-01	7.215686440467834473e-01	6.941176652908325195e-01	4.980392158031463623e-01	4.117647111415863037e-01	3.960784375667572021e-01	3.803921639919281006e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.725490272045135498e-01
4.274509847164154053e-01	4.509803950786590576e-01	4.156862795352935791e-01	4.000000059604644775e-01	4.274509847164154053e-01	4.352941215038299561e-01	4.431372582912445068e-01	5.960784554481506348e-01	6.705882549285888672e-01	6.862745285034179688e-01	6.941176652908325195e-01	5.803921818733215332e-01	3.490196168422698975e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.196078479290008545e-01	5.098039507865905762e-01	5.254902243614196777e-01	5.725490450859069824e-01	6.823529601097106934e-01	6.470588445663452148e-01	6.784313917160034180e-01	6.078431606292724609e-01	4.941176474094390869e-01	4.392156898975372314e-01	4.196078479290008545e-01	3.960784375667572021e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.607843220233917236e-01
6.588235497474670410e-01	6.431372761726379395e-01	5.843137502670288086e-01	5.058823823928833008e-01	5.450980663299560547e-01	6.549019813537597656e-01	7.294117808341979980e-01	8.509804010391235352e-01	7.098039388656616211e-01	6.627451181411743164e-01	6.078431606292724609e-01	3.921568691730499268e-01	2.196078449487686157e-01	5.176470875740051270e-01	7.372549176216125488e-01	7.215686440467834473e-01	7.098039388656616211e-01	6.745098233222961426e-01	6.274510025978088379e-01	6.039215922355651855e-01	5.686274766921997070e-01	5.803921818733215332e-01	5.137255191802978516e-01	3.921568691730499268e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.686274588108062744e-01	3.803921639919281006e-01	4.000000059604644775e-01	3.882353007793426514e-01	3.764705955982208252e-01
6.039215922355651855e-01	5.568627715110778809e-01	5.803921818733215332e-01	5.333333611488342285e-01	5.411764979362487793e-01	7.137255072593688965e-01	8.588235378265380859e-01	6.941176652908325195e-01	5.294117927551269531e-01	5.450980663299560547e-01	5.725490450859069824e-01	4.784313738346099854e-01	3.411764800548553467e-01	5.098039507865905762e-01	5.803921818733215332e-01	5.411764979362487793e-01	5.372549295425415039e-01	6.000000238418579102e-01	6.509804129600524902e-01	6.941176652908325195e-01	7.450980544090270996e-01	8.235294222831726074e-01	8.470588326454162598e-01	5.882353186607360840e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.764705955982208252e-01	4.117647111415863037e-01	3.921568691730499268e-01
6.705882549285888672e-01	7.490196228027343750e-01	7.803921699523925781e-01	6.901960968971252441e-01	5.803921818733215332e-01	6.470588445663452148e-01	6.745098233222961426e-01	6.117647290229797363e-01	5.176470875740051270e-01	5.372549295425415039e-01	5.137255191802978516e-01	5.333333611488342285e-01	6.039215922355651855e-01	5.686274766921997070e-01	5.882353186607360840e-01	6.235294342041015625e-01	6.666666865348815918e-01	6.823529601097106934e-01	7.607843279838562012e-01	9.098039269447326660e-01	9.529411792755126953e-01	9.607843160629272461e-01	8.901960849761962891e-01	6.156862974166870117e-01	4.156862795352935791e-01	3.882353007793426514e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.921568691730499268e-01
9.294117689132690430e-01	9.725490212440490723e-01	1.000000000000000000e+00	9.960784316062927246e-01	9.450980424880981445e-01	7.411764860153198242e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.372549295425415039e-01	5.411764979362487793e-01	5.372549295425415039e-01	5.333333611488342285e-01	5.882353186607360840e-01	5.921568870544433594e-01	5.921568870544433594e-01	6.980392336845397949e-01	8.156862854957580566e-01	8.431372642517089844e-01	9.372549057006835938e-01	9.764705896377563477e-01	9.960784316062927246e-01	9.725490212440490723e-01	8.784313797950744629e-01	6.705882549285888672e-01	4.980392158031463623e-01	3.921568691730499268e-01	3.882353007793426514e-01	4.078431427478790283e-01	4.156862795352935791e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.647058904170989990e-01
8.941176533699035645e-01	8.627451062202453613e-01	8.470588326454162598e-01	8.352941274642944336e-01	7.803921699523925781e-01	7.333333492279052734e-01	6.862745285034179688e-01	6.000000238418579102e-01	5.764706134796142578e-01	7.019608020782470703e-01	7.529411911964416504e-01	7.490196228027343750e-01	8.392156958580017090e-01	8.941176533699035645e-01	9.411764740943908691e-01	9.960784316062927246e-01	1.000000000000000000e+00	1.000000000000000000e+00	9.294117689132690430e-01	7.529411911964416504e-01	7.843137383460998535e-01	8.431372642517089844e-01	8.549019694328308105e-01	6.784313917160034180e-01	4.784313738346099854e-01	4.078431427478790283e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.235294163227081299e-01	4.196078479290008545e-01	3.921568691730499268e-01	3.372549116611480713e-01
7.372549176216125488e-01	7.529411911964416504e-01	7.254902124404907227e-01	7.098039388656616211e-01	6.823529601097106934e-01	6.862745285034179688e-01	7.098039388656616211e-01	7.333333492279052734e-01	7.529411911964416504e-01	8.000000119209289551e-01	8.117647171020507812e-01	8.431372642517089844e-01	7.803921699523925781e-01	7.647058963775634766e-01	6.901960968971252441e-01	6.705882549285888672e-01	6.705882549285888672e-01	6.509804129600524902e-01	5.450980663299560547e-01	4.000000059604644775e-01	4.000000059604644775e-01	4.313725531101226807e-01	4.352941215038299561e-01	4.156862795352935791e-01	3.882353007793426514e-01	3.803921639919281006e-01	3.882353007793426514e-01	4.039215743541717529e-01	3.960784375667572021e-01	4.156862795352935791e-01	4.196078479290008545e-01	3.921568691730499268e-01
8.039215803146362305e-01	8.509804010391235352e-01	8.196078538894653320e-01	8.078431487083435059e-01	7.058823704719543457e-01	6.901960968971252441e-01	6.745098233222961426e-01	5.686274766921997070e-01	4.666666686534881592e-01	4.117647111415863037e-01	4.000000059604644775e-01	4.117647111415863037e-01	3.411764800548553467e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.058823645114898682e-01	3.176470696926116943e-01	3.176470696926116943e-01	3.176470696926116943e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.882353007793426514e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.411764800548553467e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.921568691730499268e-01
5.294117927551269531e-01	4.980392158031463623e-01	4.823529422283172607e-01	4.980392158031463623e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.431372582912445068e-01	4.078431427478790283e-01	4.117647111415863037e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.803921639919281006e-01	3.490196168422698975e-01	3.215686380863189697e-01	3.254902064800262451e-01	3.058823645114898682e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.176470696926116943e-01	3.294117748737335205e-01	3.529411852359771729e-01	3.764705955982208252e-01	3.921568691730499268e-01	3.921568691730499268e-01	4.000000059604644775e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.411764800548553467e-01	3.607843220233917236e-01
3.254902064800262451e-01	3.568627536296844482e-01	3.764705955982208252e-01	3.607843220233917236e-01	3.607843220233917236e-01	3.803921639919281006e-01	3.803921639919281006e-01	4.039215743541717529e-01	4.078431427478790283e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.450980484485626221e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.803921639919281006e-01	3.921568691730499268e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.078431427478790283e-01	4.078431427478790283e-01	4.117647111415863037e-01	3.843137323856353760e-01	3.529411852359771729e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.490196168422698975e-01
2.862745225429534912e-01	3.137255012989044189e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.686274588108062744e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.764705955982208252e-01	3.686274588108062744e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.078431427478790283e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.078431427478790283e-01	3.921568691730499268e-01	3.921568691730499268e-01	4.000000059604644775e-01	4.117647111415863037e-01	4.274509847164154053e-01	4.039215743541717529e-01	3.803921639919281006e-01	3.882353007793426514e-01	3.647058904170989990e-01	3.372549116611480713e-01
3.215686380863189697e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.254902064800262451e-01	3.254902064800262451e-01	3.333333432674407959e-01	3.568627536296844482e-01	3.803921639919281006e-01	3.882353007793426514e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.411764800548553467e-01	3.803921639919281006e-01	3.607843220233917236e-01	3.960784375667572021e-01	4.117647111415863037e-01	3.960784375667572021e-01	3.686274588108062744e-01	3.411764800548553467e-01	3.372549116611480713e-01
3.294117748737335205e-01	3.294117748737335205e-01	3.333333432674407959e-01	3.568627536296844482e-01	3.686274588108062744e-01	3.843137323856353760e-01	3.882353007793426514e-01	3.882353007793426514e-01	3.725490272045135498e-01	3.490196168422698975e-01	3.411764800548553467e-01	3.529411852359771729e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.333333432674407959e-01	3.294117748737335205e-01	3.019607961177825928e-01	3.019607961177825928e-01	3.176470696926116943e-01	3.411764800548553467e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.843137323856353760e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.117647111415863037e-01	4.039215743541717529e-01	3.882353007793426514e-01	3.843137323856353760e-01	3.725490272045135498e-01	3.529411852359771729e-01
2.823529541492462158e-01	2.745098173618316650e-01	2.941176593303680420e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.568627536296844482e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.490196168422698975e-01	3.450980484485626221e-01	3.333333432674407959e-01	3.568627536296844482e-01	3.764705955982208252e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.078431427478790283e-01	3.882353007793426514e-01	3.921568691730499268e-01	3.843137323856353760e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.450980484485626221e-01	3.137255012989044189e-01	2.745098173618316650e-01


==> Cifra_figuretem/100/originaldataGreen9.0.txt <==
9.215686321258544922e-01	9.019607901573181152e-01	9.176470637321472168e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.490196108818054199e-01	9.607843160629272461e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.764705896377563477e-01
8.470588326454162598e-01	8.352941274642944336e-01	8.431372642517089844e-01	8.666666746139526367e-01	8.549019694328308105e-01	8.784313797950744629e-01	9.176470637321472168e-01	9.647058844566345215e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01
8.352941274642944336e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.745098114013671875e-01	8.745098114013671875e-01	8.862745165824890137e-01	9.176470637321472168e-01	9.647058844566345215e-01	9.882352948188781738e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	1.000000000000000000e+00	9.960784316062927246e-01	9.960784316062927246e-01
8.313725590705871582e-01	8.274509906768798828e-01	8.156862854957580566e-01	8.431372642517089844e-01	8.588235378265380859e-01	8.666666746139526367e-01	8.941176533699035645e-01	9.568627476692199707e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.529411792755126953e-01
8.392156958580017090e-01	8.196078538894653320e-01	8.039215803146362305e-01	8.039215803146362305e-01	8.274509906768798828e-01	8.627451062202453613e-01	8.941176533699035645e-01	9.529411792755126953e-01	9.803921580314636230e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.607843160629272461e-01	9.568627476692199707e-01	9.647058844566345215e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.882352948188781738e-01	1.000000000000000000e+00	8.039215803146362305e-01
7.960784435272216797e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.843137383460998535e-01	7.960784435272216797e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.470588326454162598e-01	8.588235378265380859e-01	8.588235378265380859e-01	8.431372642517089844e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.078431487083435059e-01	7.803921699523925781e-01	7.568627595901489258e-01	7.803921699523925781e-01	9.372549057006835938e-01	9.921568632125854492e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.058823585510253906e-01	8.941176533699035645e-01	1.000000000000000000e+00	8.000000119209289551e-01
7.529411911964416504e-01	7.764706015586853027e-01	7.647058963775634766e-01	8.078431487083435059e-01	8.117647171020507812e-01	7.568627595901489258e-01	7.568627595901489258e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.843137383460998535e-01	7.294117808341979980e-01	7.529411911964416504e-01	7.176470756530761719e-01	6.352941393852233887e-01	5.843137502670288086e-01	6.313725709915161133e-01	8.862745165824890137e-01	1.000000000000000000e+00	9.921568632125854492e-01	1.000000000000000000e+00	1.000000000000000000e+00	9.921568632125854492e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.882352948188781738e-01	7.215686440467834473e-01	7.176470756530761719e-01	9.843137264251708984e-01	8.784313797950744629e-01
7.647058963775634766e-01	7.372549176216125488e-01	7.098039388656616211e-01	7.529411911964416504e-01	7.607843279838562012e-01	7.176470756530761719e-01	6.980392336845397949e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.392157077789306641e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.000000238418579102e-01	5.647059082984924316e-01	5.254902243614196777e-01	4.784313738346099854e-01	6.941176652908325195e-01	8.862745165824890137e-01	8.549019694328308105e-01	8.745098114013671875e-01	8.901960849761962891e-01	8.941176533699035645e-01	9.372549057006835938e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.803921580314636230e-01	7.372549176216125488e-01	6.901960968971252441e-01	9.450980424880981445e-01	9.058823585510253906e-01
7.176470756530761719e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.431372761726379395e-01	6.352941393852233887e-01	5.960784554481506348e-01	6.156862974166870117e-01	6.235294342041015625e-01	6.431372761726379395e-01	5.647059082984924316e-01	3.333333432674407959e-01	3.372549116611480713e-01	4.156862795352935791e-01	3.058823645114898682e-01	3.960784375667572021e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.647058904170989990e-01	3.568627536296844482e-01	5.607843399047851562e-01	9.372549057006835938e-01	9.803921580314636230e-01	9.764705896377563477e-01	9.568627476692199707e-01	7.333333492279052734e-01	6.745098233222961426e-01	9.411764740943908691e-01	9.058823585510253906e-01
7.529411911964416504e-01	7.098039388656616211e-01	6.862745285034179688e-01	7.137255072593688965e-01	7.098039388656616211e-01	6.980392336845397949e-01	6.980392336845397949e-01	6.588235497474670410e-01	6.352941393852233887e-01	6.196078658103942871e-01	6.352941393852233887e-01	6.196078658103942871e-01	6.196078658103942871e-01	5.647059082984924316e-01	3.215686380863189697e-01	2.941176593303680420e-01	3.450980484485626221e-01	9.019608050584793091e-02	1.098039224743843079e-01	1.568627506494522095e-01	2.000000029802322388e-01	2.274509817361831665e-01	1.254902034997940063e-01	2.901960909366607666e-01	8.901960849761962891e-01	9.882352948188781738e-01	9.647058844566345215e-01	6.666666865348815918e-01	4.470588266849517822e-01	5.764706134796142578e-01	6.627451181411743164e-01	5.647059082984924316e-01
6.392157077789306641e-01	6.666666865348815918e-01	6.745098233222961426e-01	6.784313917160034180e-01	6.470588445663452148e-01	6.274510025978088379e-01	6.352941393852233887e-01	5.764706134796142578e-01	5.843137502670288086e-01	6.274510025978088379e-01	6.784313917160034180e-01	6.196078658103942871e-01	6.666666865348815918e-01	5.568627715110778809e-01	4.509803950786590576e-01	4.117647111415863037e-01	3.372549116611480713e-01	4.313725605607032776e-02	9.411764889955520630e-02	5.058823823928833008e-01	6.627451181411743164e-01	6.352941393852233887e-01	3.764705955982208252e-01	3.568627536296844482e-01	9.254902005195617676e-01	9.647058844566345215e-01	9.333333373069763184e-01	4.274509847164154053e-01	3.137255012989044189e-01	4.862745106220245361e-01	3.607843220233917236e-01	3.803921639919281006e-01
6.823529601097106934e-01	7.098039388656616211e-01	7.215686440467834473e-01	7.254902124404907227e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.980392336845397949e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.627451181411743164e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.784313917160034180e-01	5.372549295425415039e-01	3.294117748737335205e-01	3.294117748737335205e-01	2.941176593303680420e-01	3.529411926865577698e-02	8.627451211214065552e-02	6.000000238418579102e-01	7.960784435272216797e-01	7.098039388656616211e-01	4.117647111415863037e-01	3.647058904170989990e-01	8.156862854957580566e-01	8.313725590705871582e-01	8.901960849761962891e-01	5.137255191802978516e-01	3.803921639919281006e-01	5.019608139991760254e-01	5.254902243614196777e-01	5.803921818733215332e-01
6.156862974166870117e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.705882549285888672e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.235294342041015625e-01	6.392157077789306641e-01	6.000000238418579102e-01	6.431372761726379395e-01	4.470588266849517822e-01	1.686274558305740356e-01	1.960784345865249634e-01	2.627451121807098389e-01	4.705882444977760315e-02	9.019608050584793091e-02	5.411764979362487793e-01	7.098039388656616211e-01	5.568627715110778809e-01	3.529411852359771729e-01	3.294117748737335205e-01	7.294117808341979980e-01	7.686274647712707520e-01	8.235294222831726074e-01	7.098039388656616211e-01	5.960784554481506348e-01	5.254902243614196777e-01	6.039215922355651855e-01	5.764706134796142578e-01
7.019608020782470703e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.901960968971252441e-01	7.254902124404907227e-01	7.176470756530761719e-01	6.745098233222961426e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.745098233222961426e-01	6.392157077789306641e-01	6.627451181411743164e-01	4.823529422283172607e-01	1.294117718935012817e-01	1.607843190431594849e-01	2.705882489681243896e-01	8.235294371843338013e-02	1.450980454683303833e-01	2.627451121807098389e-01	2.392156869173049927e-01	2.000000029802322388e-01	1.647058874368667603e-01	2.784313857555389404e-01	7.215686440467834473e-01	7.607843279838562012e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.333333492279052734e-01	6.666666865348815918e-01	7.058823704719543457e-01	6.627451181411743164e-01
6.431372761726379395e-01	5.725490450859069824e-01	5.098039507865905762e-01	5.176470875740051270e-01	5.254902243614196777e-01	5.764706134796142578e-01	5.960784554481506348e-01	5.764706134796142578e-01	5.411764979362487793e-01	5.098039507865905762e-01	5.568627715110778809e-01	5.647059082984924316e-01	5.803921818733215332e-01	4.745098054409027100e-01	1.333333402872085571e-01	1.450980454683303833e-01	2.470588237047195435e-01	1.215686276555061340e-01	1.921568661928176880e-01	1.215686276555061340e-01	5.882352963089942932e-02	7.450980693101882935e-02	7.843137532472610474e-02	1.098039224743843079e-01	2.941176593303680420e-01	3.529411852359771729e-01	3.058823645114898682e-01	3.411764800548553467e-01	3.333333432674407959e-01	2.784313857555389404e-01	4.039215743541717529e-01	6.313725709915161133e-01
7.058823704719543457e-01	7.019608020782470703e-01	6.156862974166870117e-01	6.705882549285888672e-01	6.627451181411743164e-01	6.117647290229797363e-01	6.470588445663452148e-01	6.352941393852233887e-01	5.921568870544433594e-01	6.078431606292724609e-01	6.392157077789306641e-01	6.117647290229797363e-01	6.352941393852233887e-01	5.490196347236633301e-01	2.745098173618316650e-01	1.568627506494522095e-01	2.274509817361831665e-01	2.470588237047195435e-01	3.176470696926116943e-01	2.352941222488880157e-02	5.098039284348487854e-02	4.705882444977760315e-02	3.921568766236305237e-02	1.960784383118152618e-02	9.411764889955520630e-02	9.411764889955520630e-02	1.960784383118152618e-02	6.666667014360427856e-02	7.843137532472610474e-02	2.352941222488880157e-02	2.431372553110122681e-01	6.392157077789306641e-01
4.509803950786590576e-01	4.274509847164154053e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.960784375667572021e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.215686380863189697e-01	3.137255012989044189e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.901960909366607666e-01	3.803921639919281006e-01	2.431372553110122681e-01	1.333333402872085571e-01	1.568627506494522095e-01	2.039215713739395142e-01	5.098039284348487854e-02	2.156862765550613403e-01	2.392156869173049927e-01	1.215686276555061340e-01	3.921568859368562698e-03	8.627451211214065552e-02	9.019608050584793091e-02	3.921568766236305237e-02	5.490196123719215393e-02	8.235294371843338013e-02	2.627451121807098389e-01	3.725490272045135498e-01	5.098039507865905762e-01
1.490196138620376587e-01	1.411764770746231079e-01	1.411764770746231079e-01	1.450980454683303833e-01	1.372549086809158325e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.176470592617988586e-01	1.098039224743843079e-01	1.098039224743843079e-01	1.137254908680915833e-01	1.137254908680915833e-01	1.098039224743843079e-01	1.215686276555061340e-01	1.843137294054031372e-01	1.647058874368667603e-01	8.235294371843338013e-02	4.313725605607032776e-02	6.666667014360427856e-02	7.843137532472610474e-02	2.627451121807098389e-01	2.862745225429534912e-01	1.372549086809158325e-01	3.921568859368562698e-03	8.235294371843338013e-02	9.803921729326248169e-02	3.529411926865577698e-02	5.098039284348487854e-02	2.313725501298904419e-01	2.470588237047195435e-01	1.294117718935012817e-01	1.019607856869697571e-01
7.450980693101882935e-02	6.666667014360427856e-02	6.666667014360427856e-02	7.058823853731155396e-02	6.274510174989700317e-02	5.490196123719215393e-02	5.098039284348487854e-02	5.098039284348487854e-02	5.490196123719215393e-02	5.490196123719215393e-02	4.705882444977760315e-02	3.921568766236305237e-02	4.313725605607032776e-02	3.529411926865577698e-02	1.568627543747425079e-02	1.568627543747425079e-02	2.745098061859607697e-02	3.137255087494850159e-02	4.313725605607032776e-02	3.137255087494850159e-02	2.745098061859607697e-02	2.745098061859607697e-02	1.960784383118152618e-02	7.843137718737125397e-03	8.627451211214065552e-02	1.058823540806770325e-01	4.313725605607032776e-02	1.568627506494522095e-01	1.882352977991104126e-01	1.960784383118152618e-02	1.176470611244440079e-02	3.137255087494850159e-02
2.745098061859607697e-02	4.705882444977760315e-02	6.274510174989700317e-02	5.882352963089942932e-02	7.450980693101882935e-02	5.098039284348487854e-02	7.843137718737125397e-03	7.843137718737125397e-03	1.568627543747425079e-02	1.960784383118152618e-02	7.843137718737125397e-03	3.921568859368562698e-03	3.921568859368562698e-03	3.921568859368562698e-03	7.843137718737125397e-03	7.843137718737125397e-03	1.176470611244440079e-02	3.529411926865577698e-02	4.705882444977760315e-02	4.313725605607032776e-02	5.098039284348487854e-02	5.882352963089942932e-02	6.274510174989700317e-02	6.666667014360427856e-02	1.176470592617988586e-01	1.490196138620376587e-01	1.411764770746231079e-01	1.333333402872085571e-01	3.137255087494850159e-02	8.627451211214065552e-02	2.431372553110122681e-01	1.176470592617988586e-01
9.803921729326248169e-02	9.803921729326248169e-02	9.411764889955520630e-02	5.490196123719215393e-02	9.803921729326248169e-02	1.254902034997940063e-01	3.529411926865577698e-02	7.843137718737125397e-03	2.352941222488880157e-02	2.745098061859607697e-02	2.745098061859607697e-02	2.745098061859607697e-02	1.960784383118152618e-02	1.960784383118152618e-02	1.960784383118152618e-02	1.960784383118152618e-02	2.745098061859607697e-02	4.705882444977760315e-02	6.666667014360427856e-02	7.058823853731155396e-02	7.843137532472610474e-02	8.235294371843338013e-02	7.843137532472610474e-02	7.058823853731155396e-02	1.137254908680915833e-01	2.039215713739395142e-01	1.333333402872085571e-01	2.745098061859607697e-02	2.745098061859607697e-02	2.117647081613540649e-01	3.960784375667572021e-01	2.509804069995880127e-01
3.921568691730499268e-01	8.627451211214065552e-02	8.235294371843338013e-02	1.372549086809158325e-01	1.254902034997940063e-01	1.372549086809158325e-01	7.450980693101882935e-02	2.352941222488880157e-02	3.921568766236305237e-02	1.254902034997940063e-01	2.117647081613540649e-01	1.215686276555061340e-01	2.745098061859607697e-02	4.313725605607032776e-02	4.313725605607032776e-02	2.745098061859607697e-02	3.137255087494850159e-02	4.705882444977760315e-02	6.274510174989700317e-02	5.882352963089942932e-02	6.274510174989700317e-02	6.666667014360427856e-02	4.313725605607032776e-02	6.274510174989700317e-02	1.411764770746231079e-01	9.803921729326248169e-02	3.921568859368562698e-03	2.352941222488880157e-02	5.098039284348487854e-02	2.000000029802322388e-01	3.019607961177825928e-01	2.274509817361831665e-01
2.941176593303680420e-01	9.411764889955520630e-02	1.960784345865249634e-01	3.490196168422698975e-01	2.235294133424758911e-01	1.333333402872085571e-01	9.411764889955520630e-02	4.705882444977760315e-02	8.235294371843338013e-02	2.705882489681243896e-01	3.450980484485626221e-01	1.764705926179885864e-01	1.058823540806770325e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.058823540806770325e-01	9.803921729326248169e-02	1.333333402872085571e-01	1.490196138620376587e-01	1.490196138620376587e-01	1.607843190431594849e-01	1.607843190431594849e-01	2.078431397676467896e-01	3.098039329051971436e-01	3.450980484485626221e-01	2.627451121807098389e-01	2.470588237047195435e-01	5.098039284348487854e-02	3.529411926865577698e-02	1.294117718935012817e-01	2.156862765550613403e-01	1.490196138620376587e-01
1.921568661928176880e-01	1.254902034997940063e-01	3.058823645114898682e-01	3.921568691730499268e-01	2.666666805744171143e-01	1.411764770746231079e-01	7.843137532472610474e-02	3.529411926865577698e-02	3.137255012989044189e-01	5.215686559677124023e-01	4.980392158031463623e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.470588266849517822e-01	4.627451002597808838e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.627451002597808838e-01	4.549019634723663330e-01	4.901960790157318115e-01	5.490196347236633301e-01	5.647059082984924316e-01	5.568627715110778809e-01	5.058823823928833008e-01	1.725490242242813110e-01	2.745098061859607697e-02	7.843137532472610474e-02	1.294117718935012817e-01	8.235294371843338013e-02
3.921568691730499268e-01	1.607843190431594849e-01	3.137255012989044189e-01	4.627451002597808838e-01	3.215686380863189697e-01	1.372549086809158325e-01	6.274510174989700317e-02	7.058823853731155396e-02	3.372549116611480713e-01	4.549019634723663330e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.215686380863189697e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.137255012989044189e-01	2.901960909366607666e-01	2.666666805744171143e-01	2.313725501298904419e-01	1.215686276555061340e-01	1.568627543747425079e-02	3.921568766236305237e-02	6.666667014360427856e-02	3.137255087494850159e-02
3.137255012989044189e-01	1.333333402872085571e-01	1.960784345865249634e-01	3.568627536296844482e-01	2.117647081613540649e-01	6.274510174989700317e-02	1.568627543747425079e-02	2.745098061859607697e-02	5.098039284348487854e-02	6.666667014360427856e-02	7.058823853731155396e-02	7.058823853731155396e-02	6.666667014360427856e-02	7.450980693101882935e-02	7.843137532472610474e-02	7.843137532472610474e-02	7.843137532472610474e-02	7.450980693101882935e-02	7.450980693101882935e-02	7.843137532472610474e-02	7.843137532472610474e-02	9.411764889955520630e-02	1.098039224743843079e-01	1.333333402872085571e-01	1.725490242242813110e-01	1.764705926179885864e-01	1.568627506494522095e-01	1.372549086809158325e-01	1.254902034997940063e-01	9.803921729326248169e-02	1.019607856869697571e-01	7.058823853731155396e-02
3.725490272045135498e-01	2.627451121807098389e-01	1.843137294054031372e-01	1.960784345865249634e-01	1.686274558305740356e-01	1.568627506494522095e-01	1.960784345865249634e-01	2.392156869173049927e-01	2.823529541492462158e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.215686380863189697e-01	3.411764800548553467e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.803921639919281006e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.823529422283172607e-01	4.901960790157318115e-01	4.901960790157318115e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.196078479290008545e-01	4.039215743541717529e-01	4.000000059604644775e-01
6.078431606292724609e-01	5.882353186607360840e-01	5.568627715110778809e-01	5.254902243614196777e-01	5.137255191802978516e-01	5.411764979362487793e-01	5.607843399047851562e-01	5.803921818733215332e-01	6.039215922355651855e-01	6.274510025978088379e-01	6.352941393852233887e-01	6.156862974166870117e-01	5.921568870544433594e-01	5.882353186607360840e-01	5.960784554481506348e-01	6.078431606292724609e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.078431606292724609e-01	6.274510025978088379e-01	6.156862974166870117e-01	6.117647290229797363e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.000000238418579102e-01	5.843137502670288086e-01	5.764706134796142578e-01	5.725490450859069824e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.411764979362487793e-01
7.058823704719543457e-01	7.215686440467834473e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.490196228027343750e-01	7.333333492279052734e-01	6.941176652908325195e-01	6.823529601097106934e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.058823704719543457e-01	6.823529601097106934e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.392157077789306641e-01	6.627451181411743164e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.235294342041015625e-01	6.117647290229797363e-01	6.156862974166870117e-01	6.156862974166870117e-01	5.764706134796142578e-01
7.647058963775634766e-01	7.843137383460998535e-01	7.921568751335144043e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.725490331649780273e-01	7.450980544090270996e-01	7.215686440467834473e-01	7.254902124404907227e-01	7.294117808341979980e-01	7.176470756530761719e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.627451181411743164e-01	6.784313917160034180e-01	6.980392336845397949e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.862745285034179688e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.627451181411743164e-01	6.431372761726379395e-01	5.921568870544433594e-01	5.411764979362487793e-01	5.607843399047851562e-01	6.705882549285888672e-01
8.039215803146362305e-01	8.039215803146362305e-01	8.274509906768798828e-01	8.235294222831726074e-01	7.960784435272216797e-01	7.764706015586853027e-01	7.607843279838562012e-01	7.490196228027343750e-01	7.372549176216125488e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.176470756530761719e-01	6.901960968971252441e-01	6.862745285034179688e-01	7.019608020782470703e-01	7.058823704719543457e-01	6.941176652908325195e-01	7.058823704719543457e-01	7.098039388656616211e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.235294342041015625e-01	5.529412031173706055e-01	4.392156898975372314e-01	5.098039507865905762e-01	6.392157077789306641e-01
8.235294222831726074e-01	8.196078538894653320e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.039215803146362305e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.372549176216125488e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.098039388656616211e-01	6.980392336845397949e-01	7.058823704719543457e-01	6.980392336845397949e-01	6.941176652908325195e-01	6.901960968971252441e-01	6.431372761726379395e-01	6.196078658103942871e-01	6.196078658103942871e-01	5.803921818733215332e-01	4.705882370471954346e-01	5.725490450859069824e-01	6.823529601097106934e-01


==> Cifra_figuretem/100/originaldataRed0.0.txt <==
6.588235497474670410e-01	6.745098233222961426e-01	6.784313917160034180e-01	6.784313917160034180e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.705882549285888672e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.705882549285888672e-01	6.705882549285888672e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.352941393852233887e-01	6.313725709915161133e-01	6.235294342041015625e-01	6.196078658103942871e-01	6.117647290229797363e-01	6.078431606292724609e-01	5.960784554481506348e-01	5.843137502670288086e-01	5.803921818733215332e-01
6.901960968971252441e-01	7.137255072593688965e-01	7.294117808341979980e-01	7.450980544090270996e-01	7.372549176216125488e-01	7.176470756530761719e-01	7.019608020782470703e-01	7.019608020782470703e-01	7.019608020782470703e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.784313917160034180e-01	6.705882549285888672e-01	6.666666865348815918e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.392157077789306641e-01	6.274510025978088379e-01	6.235294342041015625e-01	6.196078658103942871e-01	6.156862974166870117e-01	6.078431606292724609e-01	6.039215922355651855e-01
7.294117808341979980e-01	7.529411911964416504e-01	6.784313917160034180e-01	5.215686559677124023e-01	6.352941393852233887e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.176470756530761719e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.058823704719543457e-01	7.058823704719543457e-01	7.058823704719543457e-01	7.058823704719543457e-01	7.058823704719543457e-01	7.058823704719543457e-01	6.941176652908325195e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.509804129600524902e-01	6.470588445663452148e-01	6.392157077789306641e-01	6.313725709915161133e-01	6.274510025978088379e-01	6.274510025978088379e-01
7.607843279838562012e-01	6.784313917160034180e-01	3.607843220233917236e-01	2.117647081613540649e-01	3.019607961177825928e-01	4.352941215038299561e-01	6.196078658103942871e-01	7.529411911964416504e-01	7.803921699523925781e-01	7.568627595901489258e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.372549176216125488e-01	7.333333492279052734e-01	7.333333492279052734e-01	7.333333492279052734e-01	7.333333492279052734e-01	7.294117808341979980e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.058823704719543457e-01	7.058823704719543457e-01	6.980392336845397949e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.705882549285888672e-01	6.666666865348815918e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.509804129600524902e-01
7.960784435272216797e-01	7.607843279838562012e-01	5.607843399047851562e-01	3.607843220233917236e-01	2.705882489681243896e-01	2.235294133424758911e-01	2.588235437870025635e-01	4.313725531101226807e-01	6.549019813537597656e-01	7.882353067398071289e-01	7.960784435272216797e-01	7.686274647712707520e-01	7.647058963775634766e-01	7.764706015586853027e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.607843279838562012e-01	7.411764860153198242e-01	7.333333492279052734e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.137255072593688965e-01	7.058823704719543457e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.823529601097106934e-01
8.274509906768798828e-01	8.509804010391235352e-01	8.509804010391235352e-01	7.490196228027343750e-01	5.490196347236633301e-01	3.764705955982208252e-01	2.666666805744171143e-01	2.117647081613540649e-01	2.509804069995880127e-01	4.431372582912445068e-01	6.588235497474670410e-01	7.843137383460998535e-01	8.235294222831726074e-01	8.117647171020507812e-01	8.078431487083435059e-01	8.078431487083435059e-01	8.039215803146362305e-01	7.960784435272216797e-01	7.921568751335144043e-01	7.803921699523925781e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.647058963775634766e-01	7.607843279838562012e-01	7.568627595901489258e-01	7.450980544090270996e-01	7.372549176216125488e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.176470756530761719e-01	7.137255072593688965e-01	7.098039388656616211e-01
8.588235378265380859e-01	8.745098114013671875e-01	8.666666746139526367e-01	8.784313797950744629e-01	8.627451062202453613e-01	7.529411911964416504e-01	5.960784554481506348e-01	4.352941215038299561e-01	2.901960909366607666e-01	2.274509817361831665e-01	2.745098173618316650e-01	4.431372582912445068e-01	6.745098233222961426e-01	8.274509906768798828e-01	8.509804010391235352e-01	8.392156958580017090e-01	8.274509906768798828e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.156862854957580566e-01	8.117647171020507812e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.960784435272216797e-01	7.921568751335144043e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.529411911964416504e-01	7.490196228027343750e-01	7.450980544090270996e-01
8.901960849761962891e-01	9.058823585510253906e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.823529481887817383e-01	8.980392217636108398e-01	9.176470637321472168e-01	8.509804010391235352e-01	6.705882549285888672e-01	4.549019634723663330e-01	3.137255012989044189e-01	2.313725501298904419e-01	2.431372553110122681e-01	4.235294163227081299e-01	7.019608020782470703e-01	8.549019694328308105e-01	8.745098114013671875e-01	8.588235378265380859e-01	8.509804010391235352e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.392156958580017090e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.117647171020507812e-01	7.921568751335144043e-01	7.843137383460998535e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.725490331649780273e-01	7.725490331649780273e-01
9.137254953384399414e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.294117689132690430e-01	9.411764740943908691e-01	9.372549057006835938e-01	6.705882549285888672e-01	3.960784375667572021e-01	3.333333432674407959e-01	2.627451121807098389e-01	2.000000029802322388e-01	2.666666805744171143e-01	4.705882370471954346e-01	6.941176652908325195e-01	8.431372642517089844e-01	9.019607901573181152e-01	8.745098114013671875e-01	8.627451062202453613e-01	8.549019694328308105e-01	8.549019694328308105e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.313725590705871582e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.078431487083435059e-01	8.039215803146362305e-01	8.000000119209289551e-01	8.000000119209289551e-01
9.333333373069763184e-01	9.568627476692199707e-01	9.529411792755126953e-01	9.568627476692199707e-01	9.568627476692199707e-01	9.568627476692199707e-01	9.568627476692199707e-01	9.529411792755126953e-01	7.647058963775634766e-01	4.470588266849517822e-01	3.176470696926116943e-01	3.137255012989044189e-01	2.901960909366607666e-01	2.431372553110122681e-01	2.196078449487686157e-01	2.078431397676467896e-01	2.588235437870025635e-01	4.274509847164154053e-01	6.745098233222961426e-01	8.352941274642944336e-01	8.862745165824890137e-01	8.823529481887817383e-01	8.745098114013671875e-01	8.705882430076599121e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.549019694328308105e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.431372642517089844e-01	8.392156958580017090e-01	8.352941274642944336e-01
9.607843160629272461e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.764705896377563477e-01	9.647058844566345215e-01	7.921568751335144043e-01	4.470588266849517822e-01	3.411764800548553467e-01	3.254902064800262451e-01	3.098039329051971436e-01	2.823529541492462158e-01	2.666666805744171143e-01	2.627451121807098389e-01	2.392156869173049927e-01	2.196078449487686157e-01	1.882352977991104126e-01	2.117647081613540649e-01	3.843137323856353760e-01	6.627451181411743164e-01	8.705882430076599121e-01	9.254902005195617676e-01	9.098039269447326660e-01	8.901960849761962891e-01	8.862745165824890137e-01	8.862745165824890137e-01	8.823529481887817383e-01	8.784313797950744629e-01	8.784313797950744629e-01	8.745098114013671875e-01	8.705882430076599121e-01
9.843137264251708984e-01	1.000000000000000000e+00	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.215686321258544922e-01	6.039215922355651855e-01	3.372549116611480713e-01	3.176470696926116943e-01	3.294117748737335205e-01	3.019607961177825928e-01	2.941176593303680420e-01	2.980392277240753174e-01	3.137255012989044189e-01	3.137255012989044189e-01	3.019607961177825928e-01	2.862745225429534912e-01	2.509804069995880127e-01	2.235294133424758911e-01	2.549019753932952881e-01	4.274509847164154053e-01	6.823529601097106934e-01	8.745098114013671875e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.137254953384399414e-01	9.098039269447326660e-01	9.019607901573181152e-01	8.980392217636108398e-01
9.882352948188781738e-01	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	9.960784316062927246e-01	9.803921580314636230e-01	9.058823585510253906e-01	7.019608020782470703e-01	4.078431427478790283e-01	2.039215713739395142e-01	1.490196138620376587e-01	1.764705926179885864e-01	2.941176593303680420e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.450980484485626221e-01	3.019607961177825928e-01	2.509804069995880127e-01	2.156862765550613403e-01	1.764705926179885864e-01	1.490196138620376587e-01	2.000000029802322388e-01	3.764705955982208252e-01	6.235294342041015625e-01	8.431372642517089844e-01	9.529411792755126953e-01	9.607843160629272461e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.254902005195617676e-01
9.803921580314636230e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.921568632125854492e-01	1.000000000000000000e+00	1.000000000000000000e+00	6.666666865348815918e-01	2.745098173618316650e-01	2.627451121807098389e-01	2.941176593303680420e-01	3.803921639919281006e-01	4.392156898975372314e-01	4.117647111415863037e-01	3.843137323856353760e-01	3.490196168422698975e-01	2.705882489681243896e-01	2.235294133424758911e-01	2.039215713739395142e-01	2.000000029802322388e-01	1.960784345865249634e-01	1.647058874368667603e-01	1.921568661928176880e-01	3.333333432674407959e-01	5.921568870544433594e-01	8.313725590705871582e-01	9.450980424880981445e-01	9.490196108818054199e-01	9.490196108818054199e-01	9.529411792755126953e-01
9.333333373069763184e-01	9.490196108818054199e-01	9.490196108818054199e-01	9.529411792755126953e-01	9.490196108818054199e-01	9.529411792755126953e-01	9.568627476692199707e-01	9.529411792755126953e-01	7.960784435272216797e-01	4.862745106220245361e-01	4.117647111415863037e-01	4.431372582912445068e-01	4.156862795352935791e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.411764800548553467e-01	2.705882489681243896e-01	2.117647081613540649e-01	1.607843190431594849e-01	1.294117718935012817e-01	1.176470592617988586e-01	1.176470592617988586e-01	1.215686276555061340e-01	1.254902034997940063e-01	1.176470592617988586e-01	1.058823540806770325e-01	1.294117718935012817e-01	2.549019753932952881e-01	5.254902243614196777e-01	8.274509906768798828e-01	9.372549057006835938e-01	9.450980424880981445e-01
8.078431487083435059e-01	8.352941274642944336e-01	8.392156958580017090e-01	8.470588326454162598e-01	8.470588326454162598e-01	8.549019694328308105e-01	8.549019694328308105e-01	8.392156958580017090e-01	6.784313917160034180e-01	4.509803950786590576e-01	3.372549116611480713e-01	2.901960909366607666e-01	2.470588237047195435e-01	2.431372553110122681e-01	2.274509817361831665e-01	1.960784345865249634e-01	1.764705926179885864e-01	1.764705926179885864e-01	1.882352977991104126e-01	1.803921610116958618e-01	1.686274558305740356e-01	1.725490242242813110e-01	1.647058874368667603e-01	1.372549086809158325e-01	1.176470592617988586e-01	1.176470592617988586e-01	1.294117718935012817e-01	9.019608050584793091e-02	2.431372553110122681e-01	7.529411911964416504e-01	9.098039269447326660e-01	9.137254953384399414e-01
7.921568751335144043e-01	8.196078538894653320e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.392156958580017090e-01	8.431372642517089844e-01	8.470588326454162598e-01	8.352941274642944336e-01	7.607843279838562012e-01	5.725490450859069824e-01	3.333333432674407959e-01	1.882352977991104126e-01	1.490196138620376587e-01	1.490196138620376587e-01	2.117647081613540649e-01	3.058823645114898682e-01	3.333333432674407959e-01	3.019607961177825928e-01	2.627451121807098389e-01	2.235294133424758911e-01	2.078431397676467896e-01	1.843137294054031372e-01	1.529411822557449341e-01	1.176470592617988586e-01	1.176470592617988586e-01	1.215686276555061340e-01	1.294117718935012817e-01	4.392156898975372314e-01	7.686274647712707520e-01	7.921568751335144043e-01	7.921568751335144043e-01
8.431372642517089844e-01	8.666666746139526367e-01	8.784313797950744629e-01	8.784313797950744629e-01	8.745098114013671875e-01	8.784313797950744629e-01	8.823529481887817383e-01	8.784313797950744629e-01	8.784313797950744629e-01	8.823529481887817383e-01	8.823529481887817383e-01	6.862745285034179688e-01	2.745098173618316650e-01	1.411764770746231079e-01	1.490196138620376587e-01	2.039215713739395142e-01	2.901960909366607666e-01	2.823529541492462158e-01	2.274509817361831665e-01	1.882352977991104126e-01	1.490196138620376587e-01	1.215686276555061340e-01	1.137254908680915833e-01	1.215686276555061340e-01	1.137254908680915833e-01	1.176470592617988586e-01	1.137254908680915833e-01	2.823529541492462158e-01	6.941176652908325195e-01	7.647058963775634766e-01	7.333333492279052734e-01	7.254902124404907227e-01
8.470588326454162598e-01	8.666666746139526367e-01	8.666666746139526367e-01	8.705882430076599121e-01	8.745098114013671875e-01	8.784313797950744629e-01	8.901960849761962891e-01	8.901960849761962891e-01	8.941176533699035645e-01	8.862745165824890137e-01	8.588235378265380859e-01	6.117647290229797363e-01	3.254902064800262451e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.745098173618316650e-01	2.627451121807098389e-01	2.431372553110122681e-01	2.352941185235977173e-01	2.156862765550613403e-01	1.960784345865249634e-01	1.803921610116958618e-01	1.607843190431594849e-01	1.647058874368667603e-01	1.568627506494522095e-01	1.372549086809158325e-01	1.960784345865249634e-01	5.764706134796142578e-01	8.078431487083435059e-01	7.921568751335144043e-01	7.882353067398071289e-01	7.803921699523925781e-01
8.431372642517089844e-01	8.627451062202453613e-01	8.627451062202453613e-01	8.666666746139526367e-01	8.627451062202453613e-01	8.666666746139526367e-01	8.745098114013671875e-01	8.784313797950744629e-01	8.784313797950744629e-01	8.784313797950744629e-01	8.352941274642944336e-01	6.588235497474670410e-01	4.588235318660736084e-01	3.490196168422698975e-01	3.058823645114898682e-01	3.019607961177825928e-01	2.901960909366607666e-01	2.705882489681243896e-01	2.588235437870025635e-01	2.352941185235977173e-01	2.117647081613540649e-01	1.960784345865249634e-01	1.803921610116958618e-01	1.725490242242813110e-01	1.568627506494522095e-01	1.568627506494522095e-01	4.156862795352935791e-01	7.607843279838562012e-01	8.039215803146362305e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.843137383460998535e-01
8.274509906768798828e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.627451062202453613e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.666666746139526367e-01	8.588235378265380859e-01	8.509804010391235352e-01	8.549019694328308105e-01	8.588235378265380859e-01	8.509804010391235352e-01	7.882353067398071289e-01	6.470588445663452148e-01	4.666666686534881592e-01	3.490196168422698975e-01	3.098039329051971436e-01	2.980392277240753174e-01	2.901960909366607666e-01	2.549019753932952881e-01	2.196078449487686157e-01	2.000000029802322388e-01	1.764705926179885864e-01	1.647058874368667603e-01	1.372549086809158325e-01	2.588235437870025635e-01	6.588235497474670410e-01	8.235294222831726074e-01	8.117647171020507812e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.882353067398071289e-01
8.156862854957580566e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.313725590705871582e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.235294222831726074e-01	8.235294222831726074e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.313725590705871582e-01	8.470588326454162598e-01	8.666666746139526367e-01	8.705882430076599121e-01	7.960784435272216797e-01	6.235294342041015625e-01	4.549019634723663330e-01	3.450980484485626221e-01	2.901960909366607666e-01	2.705882489681243896e-01	2.392156869173049927e-01	2.117647081613540649e-01	1.843137294054031372e-01	1.568627506494522095e-01	1.450980454683303833e-01	4.509803950786590576e-01	7.882353067398071289e-01	8.235294222831726074e-01	8.274509906768798828e-01	8.196078538894653320e-01	8.039215803146362305e-01	7.921568751335144043e-01
8.274509906768798828e-01	8.431372642517089844e-01	8.470588326454162598e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.392156958580017090e-01	8.392156958580017090e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.117647171020507812e-01	8.196078538894653320e-01	8.000000119209289551e-01	7.372549176216125488e-01	6.000000238418579102e-01	3.960784375667572021e-01	3.254902064800262451e-01	2.823529541492462158e-01	2.196078449487686157e-01	1.764705926179885864e-01	1.372549086809158325e-01	3.019607961177825928e-01	6.941176652908325195e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.000000119209289551e-01	7.921568751335144043e-01
8.156862854957580566e-01	8.509804010391235352e-01	8.509804010391235352e-01	8.509804010391235352e-01	8.549019694328308105e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.431372642517089844e-01	8.431372642517089844e-01	8.431372642517089844e-01	8.431372642517089844e-01	8.392156958580017090e-01	8.274509906768798828e-01	8.117647171020507812e-01	8.196078538894653320e-01	8.313725590705871582e-01	8.352941274642944336e-01	7.803921699523925781e-01	5.490196347236633301e-01	4.039215743541717529e-01	3.058823645114898682e-01	2.000000029802322388e-01	1.372549086809158325e-01	1.803921610116958618e-01	5.764706134796142578e-01	8.274509906768798828e-01	8.274509906768798828e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.117647171020507812e-01	7.921568751335144043e-01	7.764706015586853027e-01
7.450980544090270996e-01	7.725490331649780273e-01	7.725490331649780273e-01	7.803921699523925781e-01	7.921568751335144043e-01	8.000000119209289551e-01	8.117647171020507812e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.117647171020507812e-01	8.196078538894653320e-01	8.235294222831726074e-01	8.156862854957580566e-01	8.274509906768798828e-01	8.352941274642944336e-01	8.274509906768798828e-01	6.666666865348815918e-01	4.549019634723663330e-01	3.568627536296844482e-01	2.509804069995880127e-01	1.803921610116958618e-01	1.490196138620376587e-01	3.843137323856353760e-01	7.803921699523925781e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.352941274642944336e-01	8.392156958580017090e-01	8.235294222831726074e-01	7.921568751335144043e-01	7.725490331649780273e-01
7.411764860153198242e-01	7.725490331649780273e-01	7.764706015586853027e-01	7.882353067398071289e-01	7.960784435272216797e-01	7.960784435272216797e-01	8.000000119209289551e-01	8.078431487083435059e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.078431487083435059e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.235294222831726074e-01	8.274509906768798828e-01	8.392156958580017090e-01	7.215686440467834473e-01	4.862745106220245361e-01	3.607843220233917236e-01	2.823529541492462158e-01	2.039215713739395142e-01	1.647058874368667603e-01	2.470588237047195435e-01	6.313725709915161133e-01	7.882353067398071289e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.686274647712707520e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.490196228027343750e-01
7.764706015586853027e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.960784435272216797e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.921568751335144043e-01	8.000000119209289551e-01	8.000000119209289551e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.882353067398071289e-01	8.000000119209289551e-01	7.372549176216125488e-01	5.294117927551269531e-01	3.764705955982208252e-01	2.901960909366607666e-01	2.078431397676467896e-01	1.725490242242813110e-01	1.882352977991104126e-01	4.627451002597808838e-01	7.529411911964416504e-01	7.686274647712707520e-01	7.607843279838562012e-01	7.333333492279052734e-01	7.294117808341979980e-01	7.333333492279052734e-01	7.215686440467834473e-01	7.137255072593688965e-01	7.098039388656616211e-01
7.960784435272216797e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.274509906768798828e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.039215803146362305e-01	7.843137383460998535e-01	7.764706015586853027e-01	7.764706015586853027e-01	7.607843279838562012e-01	7.254902124404907227e-01	5.529412031173706055e-01	4.039215743541717529e-01	3.490196168422698975e-01	2.705882489681243896e-01	2.078431397676467896e-01	1.725490242242813110e-01	3.372549116611480713e-01	6.941176652908325195e-01	8.000000119209289551e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.568627595901489258e-01	7.411764860153198242e-01	7.372549176216125488e-01	7.176470756530761719e-01	6.980392336845397949e-01	6.823529601097106934e-01
7.803921699523925781e-01	8.117647171020507812e-01	8.196078538894653320e-01	8.313725590705871582e-01	8.392156958580017090e-01	8.392156958580017090e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.274509906768798828e-01	8.117647171020507812e-01	8.000000119209289551e-01	7.882353067398071289e-01	7.725490331649780273e-01	7.647058963775634766e-01	5.686274766921997070e-01	3.058823645114898682e-01	3.137255012989044189e-01	2.980392277240753174e-01	2.352941185235977173e-01	1.882352977991104126e-01	2.392156869173049927e-01	5.725490450859069824e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.960784435272216797e-01	7.686274647712707520e-01	7.372549176216125488e-01	7.215686440467834473e-01	7.215686440467834473e-01	7.137255072593688965e-01	6.980392336845397949e-01	6.823529601097106934e-01
7.607843279838562012e-01	8.000000119209289551e-01	8.078431487083435059e-01	8.196078538894653320e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.274509906768798828e-01	8.156862854957580566e-01	8.000000119209289551e-01	8.000000119209289551e-01	7.921568751335144043e-01	7.647058963775634766e-01	7.490196228027343750e-01	6.274510025978088379e-01	3.921568691730499268e-01	2.588235437870025635e-01	2.196078449487686157e-01	2.196078449487686157e-01	1.882352977991104126e-01	3.882353007793426514e-01	7.019608020782470703e-01	7.686274647712707520e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.450980544090270996e-01	7.254902124404907227e-01	7.058823704719543457e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.666666865348815918e-01	6.509804129600524902e-01
7.333333492279052734e-01	7.647058963775634766e-01	7.725490331649780273e-01	7.843137383460998535e-01	7.960784435272216797e-01	8.039215803146362305e-01	8.156862854957580566e-01	8.156862854957580566e-01	8.039215803146362305e-01	7.882353067398071289e-01	7.764706015586853027e-01	7.725490331649780273e-01	7.607843279838562012e-01	7.450980544090270996e-01	7.529411911964416504e-01	7.137255072593688965e-01	5.450980663299560547e-01	3.254902064800262451e-01	2.000000029802322388e-01	2.431372553110122681e-01	5.372549295425415039e-01	7.137255072593688965e-01	7.333333492279052734e-01	7.333333492279052734e-01	7.058823704719543457e-01	6.901960968971252441e-01	6.784313917160034180e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.470588445663452148e-01	6.313725709915161133e-01	6.078431606292724609e-01
7.098039388656616211e-01	7.294117808341979980e-01	7.372549176216125488e-01	7.490196228027343750e-01	7.686274647712707520e-01	7.764706015586853027e-01	7.882353067398071289e-01	7.882353067398071289e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.529411911964416504e-01	7.568627595901489258e-01	7.647058963775634766e-01	7.411764860153198242e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.098039388656616211e-01	6.196078658103942871e-01	4.274509847164154053e-01	4.352941215038299561e-01	6.078431606292724609e-01	6.549019813537597656e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.431372761726379395e-01	6.196078658103942871e-01	5.960784554481506348e-01	5.803921818733215332e-01	5.803921818733215332e-01	5.686274766921997070e-01	5.411764979362487793e-01	5.215686559677124023e-01


==> Cifra_figuretem/100/originaldataRed1.0.txt <==
9.411764740943908691e-01	9.254902005195617676e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.176470637321472168e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.254902005195617676e-01	8.549019694328308105e-01	8.862745165824890137e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.215686321258544922e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.294117689132690430e-01
9.568627476692199707e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.019607901573181152e-01	8.627451062202453613e-01	8.392156958580017090e-01	8.274509906768798828e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.156862854957580566e-01	7.176470756530761719e-01	8.235294222831726074e-01	8.823529481887817383e-01	9.098039269447326660e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.450980424880981445e-01	9.411764740943908691e-01
9.490196108818054199e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.294117689132690430e-01	9.294117689132690430e-01	8.980392217636108398e-01	8.078431487083435059e-01	7.333333492279052734e-01	7.019608020782470703e-01	6.941176652908325195e-01	7.019608020782470703e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.705882549285888672e-01	6.235294342041015625e-01	6.274510025978088379e-01	6.470588445663452148e-01	6.941176652908325195e-01	7.921568751335144043e-01	9.019607901573181152e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.333333373069763184e-01
9.529411792755126953e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01	8.666666746139526367e-01	7.058823704719543457e-01	6.431372761726379395e-01	6.235294342041015625e-01	6.392157077789306641e-01	6.509804129600524902e-01	6.666666865348815918e-01	6.823529601097106934e-01	6.901960968971252441e-01	6.901960968971252441e-01	6.784313917160034180e-01	6.235294342041015625e-01	4.901960790157318115e-01	3.921568691730499268e-01	3.882353007793426514e-01	4.823529422283172607e-01	7.254902124404907227e-01	9.058823585510253906e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01
9.450980424880981445e-01	9.333333373069763184e-01	9.215686321258544922e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	8.941176533699035645e-01	6.588235497474670410e-01	6.274510025978088379e-01	6.156862974166870117e-01	4.745098054409027100e-01	3.647058904170989990e-01	3.176470696926116943e-01	3.215686380863189697e-01	3.372549116611480713e-01	3.529411852359771729e-01	3.411764800548553467e-01	4.470588266849517822e-01	4.470588266849517822e-01	2.862745225429534912e-01	2.313725501298904419e-01	2.470588237047195435e-01	2.901960909366607666e-01	4.431372582912445068e-01	7.803921699523925781e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.333333373069763184e-01
9.450980424880981445e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.294117689132690430e-01	6.862745285034179688e-01	6.078431606292724609e-01	6.666666865348815918e-01	4.823529422283172607e-01	3.411764800548553467e-01	2.549019753932952881e-01	2.117647081613540649e-01	1.921568661928176880e-01	1.843137294054031372e-01	1.764705926179885864e-01	1.411764770746231079e-01	3.686274588108062744e-01	3.176470696926116943e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.627451121807098389e-01	3.176470696926116943e-01	3.568627536296844482e-01	5.843137502670288086e-01	8.901960849761962891e-01	9.137254953384399414e-01	9.333333373069763184e-01
9.490196108818054199e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.490196108818054199e-01	7.647058963775634766e-01	5.019608139991760254e-01	6.862745285034179688e-01	5.333333611488342285e-01	3.647058904170989990e-01	2.666666805744171143e-01	2.078431397676467896e-01	1.882352977991104126e-01	1.725490242242813110e-01	1.607843190431594849e-01	1.490196138620376587e-01	1.568627506494522095e-01	3.921568691730499268e-01	2.509804069995880127e-01	2.470588237047195435e-01	2.823529541492462158e-01	3.176470696926116943e-01	4.078431427478790283e-01	4.941176474094390869e-01	5.529412031173706055e-01	8.117647171020507812e-01	8.117647171020507812e-01	8.862745165824890137e-01
9.411764740943908691e-01	9.294117689132690430e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.372549057006835938e-01	8.705882430076599121e-01	7.803921699523925781e-01	4.862745106220245361e-01	5.725490450859069824e-01	6.274510025978088379e-01	4.156862795352935791e-01	2.941176593303680420e-01	2.235294133424758911e-01	1.764705926179885864e-01	1.647058874368667603e-01	1.568627506494522095e-01	1.411764770746231079e-01	1.176470592617988586e-01	2.235294133424758911e-01	3.921568691730499268e-01	2.352941185235977173e-01	2.941176593303680420e-01	3.725490272045135498e-01	4.470588266849517822e-01	6.039215922355651855e-01	7.019608020782470703e-01	6.392157077789306641e-01	7.294117808341979980e-01	8.627451062202453613e-01	8.901960849761962891e-01
9.372549057006835938e-01	9.254902005195617676e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.137254953384399414e-01	7.882353067398071289e-01	4.980392158031463623e-01	4.117647111415863037e-01	6.666666865348815918e-01	5.058823823928833008e-01	3.333333432674407959e-01	2.392156869173049927e-01	1.882352977991104126e-01	1.607843190431594849e-01	1.529411822557449341e-01	1.411764770746231079e-01	1.333333402872085571e-01	1.058823540806770325e-01	3.333333432674407959e-01	3.725490272045135498e-01	2.784313857555389404e-01	4.117647111415863037e-01	5.529412031173706055e-01	6.196078658103942871e-01	7.686274647712707520e-01	6.862745285034179688e-01	6.862745285034179688e-01	8.549019694328308105e-01	9.137254953384399414e-01	8.274509906768798828e-01
9.450980424880981445e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.098039269447326660e-01	6.392157077789306641e-01	3.450980484485626221e-01	5.686274766921997070e-01	6.352941393852233887e-01	4.196078479290008545e-01	2.901960909366607666e-01	2.039215713739395142e-01	1.647058874368667603e-01	1.450980454683303833e-01	1.372549086809158325e-01	1.333333402872085571e-01	1.254902034997940063e-01	1.215686276555061340e-01	4.431372582912445068e-01	3.882353007793426514e-01	4.509803950786590576e-01	6.235294342041015625e-01	7.529411911964416504e-01	6.235294342041015625e-01	6.313725709915161133e-01	7.568627595901489258e-01	8.784313797950744629e-01	8.156862854957580566e-01	7.764706015586853027e-01	7.098039388656616211e-01
9.490196108818054199e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.176470637321472168e-01	9.294117689132690430e-01	9.294117689132690430e-01	7.607843279838562012e-01	2.823529541492462158e-01	2.784313857555389404e-01	5.843137502670288086e-01	4.549019634723663330e-01	3.058823645114898682e-01	2.470588237047195435e-01	1.960784345865249634e-01	1.764705926179885864e-01	1.725490242242813110e-01	1.568627506494522095e-01	1.450980454683303833e-01	1.333333402872085571e-01	1.921568661928176880e-01	4.823529422283172607e-01	5.803921818733215332e-01	8.431372642517089844e-01	8.078431487083435059e-01	6.156862974166870117e-01	6.313725709915161133e-01	8.235294222831726074e-01	9.333333373069763184e-01	8.705882430076599121e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.627451181411743164e-01
9.450980424880981445e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.294117689132690430e-01	9.019607901573181152e-01	7.254902124404907227e-01	5.333333611488342285e-01	4.156862795352935791e-01	3.764705955982208252e-01	3.568627536296844482e-01	2.470588237047195435e-01	1.921568661928176880e-01	2.000000029802322388e-01	2.039215713739395142e-01	1.921568661928176880e-01	1.803921610116958618e-01	1.607843190431594849e-01	1.490196138620376587e-01	1.176470592617988586e-01	3.058823645114898682e-01	4.039215743541717529e-01	5.490196347236633301e-01	7.254902124404907227e-01	6.941176652908325195e-01	7.294117808341979980e-01	8.549019694328308105e-01	9.098039269447326660e-01	8.117647171020507812e-01	6.549019813537597656e-01	6.156862974166870117e-01	6.666666865348815918e-01	6.352941393852233887e-01
9.490196108818054199e-01	9.294117689132690430e-01	9.254902005195617676e-01	8.823529481887817383e-01	6.862745285034179688e-01	5.411764979362487793e-01	5.568627715110778809e-01	5.725490450859069824e-01	5.490196347236633301e-01	5.607843399047851562e-01	5.803921818733215332e-01	5.843137502670288086e-01	5.843137502670288086e-01	5.490196347236633301e-01	4.862745106220245361e-01	4.039215743541717529e-01	3.411764800548553467e-01	2.823529541492462158e-01	2.588235437870025635e-01	5.372549295425415039e-01	3.137255012989044189e-01	2.784313857555389404e-01	5.372549295425415039e-01	7.294117808341979980e-01	8.666666746139526367e-01	7.411764860153198242e-01	7.019608020782470703e-01	6.117647290229797363e-01	5.529412031173706055e-01	5.568627715110778809e-01	4.705882370471954346e-01	5.254902243614196777e-01
9.490196108818054199e-01	9.215686321258544922e-01	8.352941274642944336e-01	6.470588445663452148e-01	5.490196347236633301e-01	5.647059082984924316e-01	5.764706134796142578e-01	5.882353186607360840e-01	6.392157077789306641e-01	7.254902124404907227e-01	8.235294222831726074e-01	8.941176533699035645e-01	9.254902005195617676e-01	9.215686321258544922e-01	8.901960849761962891e-01	8.313725590705871582e-01	7.568627595901489258e-01	6.705882549285888672e-01	6.196078658103942871e-01	7.058823704719543457e-01	4.784313738346099854e-01	5.254902243614196777e-01	8.196078538894653320e-01	8.823529481887817383e-01	7.764706015586853027e-01	6.000000238418579102e-01	5.686274766921997070e-01	5.372549295425415039e-01	5.019608139991760254e-01	4.784313738346099854e-01	2.352941185235977173e-01	4.156862795352935791e-01
9.411764740943908691e-01	8.156862854957580566e-01	6.039215922355651855e-01	5.450980663299560547e-01	5.725490450859069824e-01	5.921568870544433594e-01	6.431372761726379395e-01	7.411764860153198242e-01	8.509804010391235352e-01	9.176470637321472168e-01	9.215686321258544922e-01	8.980392217636108398e-01	8.509804010391235352e-01	8.000000119209289551e-01	7.686274647712707520e-01	7.411764860153198242e-01	6.823529601097106934e-01	6.313725709915161133e-01	6.392157077789306641e-01	7.058823704719543457e-01	7.294117808341979980e-01	8.078431487083435059e-01	8.274509906768798828e-01	7.176470756530761719e-01	6.078431606292724609e-01	5.450980663299560547e-01	5.137255191802978516e-01	4.862745106220245361e-01	4.666666686534881592e-01	4.627451002597808838e-01	2.941176593303680420e-01	4.156862795352935791e-01
8.588235378265380859e-01	6.078431606292724609e-01	5.411764979362487793e-01	5.882353186607360840e-01	6.509804129600524902e-01	7.333333492279052734e-01	8.235294222831726074e-01	8.862745165824890137e-01	8.862745165824890137e-01	8.431372642517089844e-01	7.921568751335144043e-01	7.411764860153198242e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.941176652908325195e-01	6.705882549285888672e-01	6.078431606292724609e-01	5.921568870544433594e-01	6.745098233222961426e-01	8.117647171020507812e-01	8.117647171020507812e-01	7.490196228027343750e-01	6.392157077789306641e-01	5.647059082984924316e-01	5.294117927551269531e-01	4.980392158031463623e-01	4.705882370471954346e-01	4.627451002597808838e-01	4.470588266849517822e-01	4.196078479290008545e-01	3.725490272045135498e-01	4.941176474094390869e-01
6.823529601097106934e-01	5.372549295425415039e-01	6.235294342041015625e-01	7.333333492279052734e-01	8.156862854957580566e-01	8.627451062202453613e-01	8.392156958580017090e-01	7.803921699523925781e-01	7.333333492279052734e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.823529601097106934e-01	6.862745285034179688e-01	6.509804129600524902e-01	5.921568870544433594e-01	6.117647290229797363e-01	6.666666865348815918e-01	7.333333492279052734e-01	8.431372642517089844e-01	6.823529601097106934e-01	5.764706134796142578e-01	5.411764979362487793e-01	5.098039507865905762e-01	4.862745106220245361e-01	4.705882370471954346e-01	4.588235318660736084e-01	4.392156898975372314e-01	3.960784375667572021e-01	3.803921639919281006e-01	4.627451002597808838e-01	5.607843399047851562e-01
5.647059082984924316e-01	5.176470875740051270e-01	6.941176652908325195e-01	8.117647171020507812e-01	8.117647171020507812e-01	7.647058963775634766e-01	7.098039388656616211e-01	6.705882549285888672e-01	6.431372761726379395e-01	6.313725709915161133e-01	6.784313917160034180e-01	7.137255072593688965e-01	6.705882549285888672e-01	6.235294342041015625e-01	5.764706134796142578e-01	6.274510025978088379e-01	7.137255072593688965e-01	7.372549176216125488e-01	7.254902124404907227e-01	7.254902124404907227e-01	5.686274766921997070e-01	5.098039507865905762e-01	4.941176474094390869e-01	4.745098054409027100e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.235294163227081299e-01	4.000000059604644775e-01	3.450980484485626221e-01	3.490196168422698975e-01	5.176470875740051270e-01	6.196078658103942871e-01
5.372549295425415039e-01	4.745098054409027100e-01	6.470588445663452148e-01	7.764706015586853027e-01	6.627451181411743164e-01	6.313725709915161133e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.627451181411743164e-01	7.254902124404907227e-01	7.450980544090270996e-01	6.627451181411743164e-01	6.078431606292724609e-01	5.960784554481506348e-01	6.509804129600524902e-01	7.294117808341979980e-01	8.274509906768798828e-01	7.686274647712707520e-01	4.431372582912445068e-01	3.882353007793426514e-01	5.372549295425415039e-01	4.745098054409027100e-01	4.666666686534881592e-01	4.784313738346099854e-01	4.549019634723663330e-01	4.117647111415863037e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.137255012989044189e-01	2.901960909366607666e-01	5.882353186607360840e-01	7.607843279838562012e-01
5.529412031173706055e-01	4.666666686534881592e-01	2.509804069995880127e-01	4.549019634723663330e-01	4.980392158031463623e-01	5.686274766921997070e-01	5.843137502670288086e-01	6.470588445663452148e-01	6.705882549285888672e-01	6.470588445663452148e-01	5.607843399047851562e-01	4.784313738346099854e-01	4.823529422283172607e-01	4.823529422283172607e-01	6.509804129600524902e-01	7.058823704719543457e-01	8.509804010391235352e-01	5.764706134796142578e-01	1.450980454683303833e-01	1.176470592617988586e-01	4.235294163227081299e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.352941215038299561e-01	4.039215743541717529e-01	3.882353007793426514e-01	3.764705955982208252e-01	3.882353007793426514e-01	3.607843220233917236e-01	2.980392277240753174e-01	5.254902243614196777e-01	7.372549176216125488e-01
6.078431606292724609e-01	5.372549295425415039e-01	9.803921729326248169e-02	2.235294133424758911e-01	2.235294133424758911e-01	1.294117718935012817e-01	2.117647081613540649e-01	5.803921818733215332e-01	6.352941393852233887e-01	5.921568870544433594e-01	4.941176474094390869e-01	3.607843220233917236e-01	4.196078479290008545e-01	3.568627536296844482e-01	5.843137502670288086e-01	6.509804129600524902e-01	6.980392336845397949e-01	3.411764800548553467e-01	2.313725501298904419e-01	1.254902034997940063e-01	3.019607961177825928e-01	4.470588266849517822e-01	4.156862795352935791e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.764705955982208252e-01	3.882353007793426514e-01	4.666666686534881592e-01	3.450980484485626221e-01	2.156862765550613403e-01	4.745098054409027100e-01	7.568627595901489258e-01
5.450980663299560547e-01	6.156862974166870117e-01	2.509804069995880127e-01	1.098039224743843079e-01	7.843137532472610474e-02	3.137255087494850159e-02	4.000000059604644775e-01	5.568627715110778809e-01	6.156862974166870117e-01	5.215686559677124023e-01	4.156862795352935791e-01	4.274509847164154053e-01	4.666666686534881592e-01	5.450980663299560547e-01	6.705882549285888672e-01	6.156862974166870117e-01	5.372549295425415039e-01	3.058823645114898682e-01	4.156862795352935791e-01	1.529411822557449341e-01	2.509804069995880127e-01	4.156862795352935791e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.843137323856353760e-01	4.078431427478790283e-01	4.823529422283172607e-01	3.882353007793426514e-01	1.411764770746231079e-01	9.803921729326248169e-02	5.450980663299560547e-01	9.058823585510253906e-01
4.117647111415863037e-01	4.980392158031463623e-01	5.019608139991760254e-01	2.039215713739395142e-01	2.156862765550613403e-01	4.470588266849517822e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.784313917160034180e-01	6.509804129600524902e-01	6.549019813537597656e-01	7.019608020782470703e-01	7.254902124404907227e-01	7.450980544090270996e-01	5.882353186607360840e-01	5.372549295425415039e-01	3.960784375667572021e-01	3.019607961177825928e-01	3.882353007793426514e-01	2.117647081613540649e-01	2.352941185235977173e-01	4.117647111415863037e-01	3.960784375667572021e-01	3.882353007793426514e-01	4.392156898975372314e-01	4.823529422283172607e-01	3.725490272045135498e-01	3.411764800548553467e-01	4.705882370471954346e-01	6.549019813537597656e-01	8.862745165824890137e-01	9.450980424880981445e-01
3.450980484485626221e-01	3.529411852359771729e-01	3.960784375667572021e-01	4.392156898975372314e-01	5.019608139991760254e-01	5.411764979362487793e-01	5.843137502670288086e-01	6.313725709915161133e-01	6.392157077789306641e-01	6.274510025978088379e-01	5.960784554481506348e-01	5.529412031173706055e-01	5.137255191802978516e-01	5.058823823928833008e-01	4.627451002597808838e-01	4.901960790157318115e-01	2.901960909366607666e-01	2.274509817361831665e-01	4.235294163227081299e-01	4.352941215038299561e-01	2.274509817361831665e-01	4.000000059604644775e-01	4.039215743541717529e-01	4.627451002597808838e-01	4.627451002597808838e-01	3.490196168422698975e-01	4.039215743541717529e-01	6.313725709915161133e-01	8.431372642517089844e-01	9.333333373069763184e-01	9.450980424880981445e-01	9.333333373069763184e-01
2.274509817361831665e-01	1.529411822557449341e-01	2.000000029802322388e-01	2.313725501298904419e-01	3.058823645114898682e-01	4.117647111415863037e-01	4.549019634723663330e-01	4.549019634723663330e-01	4.352941215038299561e-01	4.117647111415863037e-01	3.921568691730499268e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.392156898975372314e-01	4.431372582912445068e-01	4.431372582912445068e-01	2.313725501298904419e-01	3.411764800548553467e-01	4.941176474094390869e-01	3.529411852359771729e-01	2.509804069995880127e-01	4.196078479290008545e-01	4.627451002597808838e-01	4.117647111415863037e-01	3.411764800548553467e-01	4.666666686534881592e-01	7.019608020782470703e-01	8.745098114013671875e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01
3.372549116611480713e-01	1.372549086809158325e-01	2.784313857555389404e-01	2.745098173618316650e-01	2.156862765550613403e-01	2.627451121807098389e-01	3.176470696926116943e-01	3.607843220233917236e-01	4.000000059604644775e-01	4.039215743541717529e-01	3.921568691730499268e-01	3.960784375667572021e-01	4.156862795352935791e-01	4.313725531101226807e-01	4.431372582912445068e-01	3.921568691730499268e-01	1.764705926179885864e-01	4.431372582912445068e-01	4.431372582912445068e-01	2.745098173618316650e-01	2.901960909366607666e-01	4.431372582912445068e-01	3.647058904170989990e-01	3.568627536296844482e-01	5.333333611488342285e-01	7.647058963775634766e-01	9.019607901573181152e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01
5.490196347236633301e-01	3.490196168422698975e-01	2.588235437870025635e-01	2.745098173618316650e-01	2.627451121807098389e-01	9.803921729326248169e-02	6.274510174989700317e-02	1.333333402872085571e-01	3.215686380863189697e-01	3.882353007793426514e-01	2.705882489681243896e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.647058904170989990e-01	4.392156898975372314e-01	3.411764800548553467e-01	9.019608050584793091e-02	3.019607961177825928e-01	4.941176474094390869e-01	3.843137323856353760e-01	2.431372553110122681e-01	3.411764800548553467e-01	4.078431427478790283e-01	6.117647290229797363e-01	8.117647171020507812e-01	9.137254953384399414e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.294117689132690430e-01	9.294117689132690430e-01
7.098039388656616211e-01	5.254902243614196777e-01	4.509803950786590576e-01	3.019607961177825928e-01	2.000000029802322388e-01	9.803921729326248169e-02	5.098039284348487854e-02	5.882352963089942932e-02	2.980392277240753174e-01	3.529411852359771729e-01	1.098039224743843079e-01	1.764705926179885864e-01	1.568627506494522095e-01	3.098039329051971436e-01	4.352941215038299561e-01	2.941176593303680420e-01	5.882352963089942932e-02	3.254902064800262451e-01	4.549019634723663330e-01	4.039215743541717529e-01	2.784313857555389404e-01	4.784313738346099854e-01	6.941176652908325195e-01	8.431372642517089844e-01	9.137254953384399414e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.254902005195617676e-01
8.549019694328308105e-01	6.274510025978088379e-01	4.941176474094390869e-01	4.470588266849517822e-01	4.156862795352935791e-01	4.000000059604644775e-01	4.470588266849517822e-01	3.960784375667572021e-01	4.000000059604644775e-01	4.627451002597808838e-01	3.019607961177825928e-01	2.823529541492462158e-01	3.137255012989044189e-01	4.549019634723663330e-01	5.215686559677124023e-01	3.215686380863189697e-01	7.058823853731155396e-02	3.725490272045135498e-01	4.000000059604644775e-01	3.529411852359771729e-01	5.137255191802978516e-01	7.529411911964416504e-01	8.784313797950744629e-01	9.137254953384399414e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.294117689132690430e-01
9.098039269447326660e-01	7.725490331649780273e-01	5.450980663299560547e-01	3.921568691730499268e-01	3.490196168422698975e-01	3.529411852359771729e-01	4.000000059604644775e-01	3.764705955982208252e-01	3.843137323856353760e-01	5.372549295425415039e-01	5.137255191802978516e-01	4.745098054409027100e-01	4.784313738346099854e-01	5.372549295425415039e-01	4.431372582912445068e-01	2.039215713739395142e-01	3.529411926865577698e-02	3.019607961177825928e-01	4.156862795352935791e-01	4.627451002597808838e-01	7.843137383460998535e-01	8.901960849761962891e-01	9.294117689132690430e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.294117689132690430e-01
9.333333373069763184e-01	8.784313797950744629e-01	7.686274647712707520e-01	5.843137502670288086e-01	4.039215743541717529e-01	2.941176593303680420e-01	2.431372553110122681e-01	2.156862765550613403e-01	2.235294133424758911e-01	2.549019753932952881e-01	2.549019753932952881e-01	2.549019753932952881e-01	2.392156869173049927e-01	2.352941185235977173e-01	2.000000029802322388e-01	1.215686276555061340e-01	7.058823853731155396e-02	1.450980454683303833e-01	4.313725531101226807e-01	7.843137383460998535e-01	9.098039269447326660e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.333333373069763184e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.372549057006835938e-01	9.411764740943908691e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.372549057006835938e-01	9.333333373069763184e-01
9.333333373069763184e-01	9.137254953384399414e-01	8.901960849761962891e-01	8.352941274642944336e-01	7.490196228027343750e-01	6.274510025978088379e-01	5.176470875740051270e-01	4.196078479290008545e-01	3.490196168422698975e-01	2.941176593303680420e-01	2.588235437870025635e-01	2.470588237047195435e-01	2.431372553110122681e-01	2.627451121807098389e-01	3.176470696926116943e-01	4.117647111415863037e-01	5.254902243614196777e-01	6.196078658103942871e-01	8.117647171020507812e-01	9.333333373069763184e-01	9.333333373069763184e-01	9.294117689132690430e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.254902005195617676e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.450980424880981445e-01	9.411764740943908691e-01	9.333333373069763184e-01	9.372549057006835938e-01	9.333333373069763184e-01


==> Cifra_figuretem/100/originaldataRed2.0.txt <==
8.117647171020507812e-01	8.235294222831726074e-01	8.196078538894653320e-01	7.960784435272216797e-01	7.882353067398071289e-01	8.000000119209289551e-01	8.156862854957580566e-01	8.274509906768798828e-01	8.235294222831726074e-01	8.235294222831726074e-01	8.392156958580017090e-01	8.431372642517089844e-01	8.431372642517089844e-01	8.470588326454162598e-01	8.470588326454162598e-01	8.235294222831726074e-01	8.078431487083435059e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.117647171020507812e-01	7.960784435272216797e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.372549176216125488e-01	6.980392336845397949e-01	6.901960968971252441e-01	7.098039388656616211e-01	7.450980544090270996e-01	7.803921699523925781e-01	7.882353067398071289e-01	7.803921699523925781e-01
8.470588326454162598e-01	8.470588326454162598e-01	8.392156958580017090e-01	8.078431487083435059e-01	7.960784435272216797e-01	8.117647171020507812e-01	8.235294222831726074e-01	8.274509906768798828e-01	8.196078538894653320e-01	8.196078538894653320e-01	8.392156958580017090e-01	8.470588326454162598e-01	8.470588326454162598e-01	8.627451062202453613e-01	8.705882430076599121e-01	8.549019694328308105e-01	8.392156958580017090e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.156862854957580566e-01	8.039215803146362305e-01	7.843137383460998535e-01	7.529411911964416504e-01	7.215686440467834473e-01	7.215686440467834473e-01	7.607843279838562012e-01	8.039215803146362305e-01	8.274509906768798828e-01	8.156862854957580566e-01
8.431372642517089844e-01	8.392156958580017090e-01	8.235294222831726074e-01	8.000000119209289551e-01	7.960784435272216797e-01	8.078431487083435059e-01	8.156862854957580566e-01	8.078431487083435059e-01	7.960784435272216797e-01	7.960784435272216797e-01	8.156862854957580566e-01	8.274509906768798828e-01	8.313725590705871582e-01	8.470588326454162598e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.470588326454162598e-01	8.352941274642944336e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.235294222831726074e-01	8.156862854957580566e-01	8.000000119209289551e-01	7.411764860153198242e-01	7.019608020782470703e-01	7.098039388656616211e-01	7.372549176216125488e-01	7.647058963775634766e-01	7.921568751335144043e-01	8.078431487083435059e-01	8.000000119209289551e-01
8.392156958580017090e-01	8.313725590705871582e-01	8.196078538894653320e-01	8.039215803146362305e-01	8.039215803146362305e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.078431487083435059e-01	7.960784435272216797e-01	7.960784435272216797e-01	8.078431487083435059e-01	8.156862854957580566e-01	8.156862854957580566e-01	8.274509906768798828e-01	8.431372642517089844e-01	8.588235378265380859e-01	8.588235378265380859e-01	8.470588326454162598e-01	8.431372642517089844e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.039215803146362305e-01	6.039215922355651855e-01	4.745098054409027100e-01	4.235294163227081299e-01	4.470588266849517822e-01	6.235294342041015625e-01	7.764706015586853027e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.647058963775634766e-01
8.352941274642944336e-01	8.235294222831726074e-01	8.156862854957580566e-01	8.156862854957580566e-01	8.196078538894653320e-01	8.235294222831726074e-01	8.235294222831726074e-01	8.078431487083435059e-01	7.960784435272216797e-01	7.921568751335144043e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.078431487083435059e-01	8.196078538894653320e-01	8.274509906768798828e-01	8.431372642517089844e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.196078538894653320e-01	7.960784435272216797e-01	7.803921699523925781e-01	7.764706015586853027e-01	5.647059082984924316e-01	2.862745225429534912e-01	3.058823645114898682e-01	2.627451121807098389e-01	2.039215713739395142e-01	3.450980484485626221e-01	6.235294342041015625e-01	7.529411911964416504e-01	7.490196228027343750e-01	7.215686440467834473e-01
8.274509906768798828e-01	8.235294222831726074e-01	8.274509906768798828e-01	8.274509906768798828e-01	8.313725590705871582e-01	8.431372642517089844e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.078431487083435059e-01	7.921568751335144043e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.921568751335144043e-01	7.764706015586853027e-01	7.568627595901489258e-01	7.294117808341979980e-01	7.137255072593688965e-01	6.901960968971252441e-01	6.509804129600524902e-01	6.196078658103942871e-01	6.196078658103942871e-01	5.294117927551269531e-01	2.313725501298904419e-01	2.392156869173049927e-01	3.254902064800262451e-01	2.588235437870025635e-01	2.862745225429534912e-01	2.784313857555389404e-01	3.882353007793426514e-01	5.568627715110778809e-01	6.823529601097106934e-01	7.019608020782470703e-01
8.274509906768798828e-01	8.235294222831726074e-01	8.352941274642944336e-01	8.313725590705871582e-01	8.313725590705871582e-01	8.352941274642944336e-01	8.156862854957580566e-01	7.843137383460998535e-01	7.411764860153198242e-01	6.980392336845397949e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.313725709915161133e-01	5.921568870544433594e-01	5.764706134796142578e-01	5.568627715110778809e-01	5.411764979362487793e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.137255191802978516e-01	5.176470875740051270e-01	3.137255012989044189e-01	1.450980454683303833e-01	2.235294133424758911e-01	2.862745225429534912e-01	2.274509817361831665e-01	3.058823645114898682e-01	2.745098173618316650e-01	5.098039507865905762e-01	6.313725709915161133e-01	6.666666865348815918e-01	6.705882549285888672e-01
8.000000119209289551e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.176470756530761719e-01	6.784313917160034180e-01	6.509804129600524902e-01	6.196078658103942871e-01	5.882353186607360840e-01	5.607843399047851562e-01	5.372549295425415039e-01	5.254902243614196777e-01	5.294117927551269531e-01	5.058823823928833008e-01	4.941176474094390869e-01	5.019608139991760254e-01	5.058823823928833008e-01	5.058823823928833008e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.254902243614196777e-01	4.980392158031463623e-01	2.352941185235977173e-01	1.686274558305740356e-01	1.568627506494522095e-01	2.117647081613540649e-01	2.470588237047195435e-01	2.509804069995880127e-01	3.607843220233917236e-01	7.058823704719543457e-01	7.137255072593688965e-01	6.549019813537597656e-01	6.313725709915161133e-01
6.000000238418579102e-01	5.607843399047851562e-01	5.568627715110778809e-01	5.490196347236633301e-01	5.176470875740051270e-01	5.058823823928833008e-01	5.058823823928833008e-01	4.980392158031463623e-01	4.941176474094390869e-01	4.980392158031463623e-01	4.941176474094390869e-01	5.019608139991760254e-01	4.980392158031463623e-01	4.980392158031463623e-01	5.058823823928833008e-01	5.098039507865905762e-01	5.058823823928833008e-01	5.215686559677124023e-01	5.254902243614196777e-01	5.215686559677124023e-01	4.000000059604644775e-01	2.078431397676467896e-01	2.588235437870025635e-01	1.882352977991104126e-01	1.411764770746231079e-01	2.627451121807098389e-01	2.941176593303680420e-01	5.725490450859069824e-01	7.372549176216125488e-01	6.823529601097106934e-01	6.431372761726379395e-01	6.156862974166870117e-01
5.019608139991760254e-01	4.901960790157318115e-01	5.058823823928833008e-01	5.176470875740051270e-01	4.980392158031463623e-01	4.941176474094390869e-01	5.019608139991760254e-01	4.980392158031463623e-01	4.941176474094390869e-01	5.019608139991760254e-01	5.098039507865905762e-01	5.058823823928833008e-01	5.137255191802978516e-01	5.294117927551269531e-01	5.176470875740051270e-01	5.137255191802978516e-01	5.019608139991760254e-01	5.137255191802978516e-01	5.215686559677124023e-01	3.647058904170989990e-01	1.803921610116958618e-01	2.588235437870025635e-01	3.215686380863189697e-01	2.196078449487686157e-01	1.921568661928176880e-01	2.666666805744171143e-01	3.254902064800262451e-01	6.901960968971252441e-01	7.254902124404907227e-01	7.058823704719543457e-01	6.666666865348815918e-01	6.392157077789306641e-01
5.019608139991760254e-01	4.901960790157318115e-01	4.941176474094390869e-01	5.176470875740051270e-01	5.137255191802978516e-01	4.901960790157318115e-01	4.901960790157318115e-01	5.098039507865905762e-01	5.058823823928833008e-01	5.098039507865905762e-01	5.333333611488342285e-01	5.294117927551269531e-01	5.254902243614196777e-01	5.254902243614196777e-01	5.137255191802978516e-01	5.058823823928833008e-01	5.058823823928833008e-01	5.058823823928833008e-01	3.529411852359771729e-01	1.686274558305740356e-01	1.921568661928176880e-01	2.941176593303680420e-01	3.372549116611480713e-01	2.588235437870025635e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.078431397676467896e-01	6.549019813537597656e-01	7.254902124404907227e-01	7.098039388656616211e-01	6.901960968971252441e-01	6.745098233222961426e-01
5.019608139991760254e-01	4.980392158031463623e-01	4.901960790157318115e-01	5.137255191802978516e-01	5.254902243614196777e-01	4.901960790157318115e-01	4.823529422283172607e-01	4.901960790157318115e-01	4.941176474094390869e-01	5.098039507865905762e-01	5.254902243614196777e-01	5.333333611488342285e-01	5.098039507865905762e-01	5.098039507865905762e-01	5.058823823928833008e-01	5.098039507865905762e-01	5.098039507865905762e-01	3.254902064800262451e-01	1.803921610116958618e-01	2.392156869173049927e-01	3.254902064800262451e-01	3.019607961177825928e-01	2.431372553110122681e-01	2.862745225429534912e-01	2.509804069995880127e-01	1.960784345865249634e-01	1.843137294054031372e-01	6.352941393852233887e-01	7.176470756530761719e-01	7.058823704719543457e-01	7.058823704719543457e-01	6.980392336845397949e-01
5.019608139991760254e-01	5.019608139991760254e-01	5.019608139991760254e-01	5.019608139991760254e-01	5.294117927551269531e-01	5.058823823928833008e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.980392158031463623e-01	5.098039507865905762e-01	5.098039507865905762e-01	4.980392158031463623e-01	4.941176474094390869e-01	5.098039507865905762e-01	4.980392158031463623e-01	3.568627536296844482e-01	1.686274558305740356e-01	2.078431397676467896e-01	2.745098173618316650e-01	3.019607961177825928e-01	3.294117748737335205e-01	3.137255012989044189e-01	2.980392277240753174e-01	2.941176593303680420e-01	3.647058904170989990e-01	4.235294163227081299e-01	6.627451181411743164e-01	6.901960968971252441e-01	6.862745285034179688e-01	6.941176652908325195e-01	6.941176652908325195e-01
5.019608139991760254e-01	4.901960790157318115e-01	4.980392158031463623e-01	4.980392158031463623e-01	5.098039507865905762e-01	5.215686559677124023e-01	4.941176474094390869e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.862745106220245361e-01	4.941176474094390869e-01	4.980392158031463623e-01	4.705882370471954346e-01	3.294117748737335205e-01	1.882352977991104126e-01	2.000000029802322388e-01	2.196078449487686157e-01	2.274509817361831665e-01	2.352941185235977173e-01	2.784313857555389404e-01	3.372549116611480713e-01	2.941176593303680420e-01	4.705882370471954346e-01	6.352941393852233887e-01	6.117647290229797363e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.588235497474670410e-01	6.705882549285888672e-01	6.745098233222961426e-01
5.098039507865905762e-01	4.941176474094390869e-01	4.941176474094390869e-01	5.019608139991760254e-01	4.941176474094390869e-01	5.176470875740051270e-01	5.019608139991760254e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.941176474094390869e-01	4.705882370471954346e-01	3.176470696926116943e-01	2.235294133424758911e-01	2.039215713739395142e-01	2.235294133424758911e-01	2.352941185235977173e-01	2.431372553110122681e-01	2.196078449487686157e-01	2.627451121807098389e-01	2.980392277240753174e-01	4.039215743541717529e-01	6.156862974166870117e-01	6.274510025978088379e-01	6.352941393852233887e-01	6.588235497474670410e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.588235497474670410e-01	6.745098233222961426e-01
5.098039507865905762e-01	5.019608139991760254e-01	4.941176474094390869e-01	4.941176474094390869e-01	4.862745106220245361e-01	5.019608139991760254e-01	5.098039507865905762e-01	4.823529422283172607e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.862745106220245361e-01	4.941176474094390869e-01	4.941176474094390869e-01	3.686274588108062744e-01	2.392156869173049927e-01	2.431372553110122681e-01	2.156862765550613403e-01	1.882352977991104126e-01	2.352941185235977173e-01	2.509804069995880127e-01	2.235294133424758911e-01	2.588235437870025635e-01	3.686274588108062744e-01	5.764706134796142578e-01	6.078431606292724609e-01	6.156862974166870117e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.745098233222961426e-01
5.019608139991760254e-01	4.980392158031463623e-01	4.980392158031463623e-01	4.941176474094390869e-01	4.862745106220245361e-01	4.823529422283172607e-01	5.019608139991760254e-01	4.980392158031463623e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.823529422283172607e-01	4.941176474094390869e-01	4.705882370471954346e-01	3.215686380863189697e-01	2.588235437870025635e-01	2.509804069995880127e-01	2.196078449487686157e-01	1.921568661928176880e-01	2.156862765550613403e-01	2.117647081613540649e-01	2.235294133424758911e-01	4.039215743541717529e-01	5.960784554481506348e-01	5.764706134796142578e-01	5.764706134796142578e-01	7.137255072593688965e-01	7.529411911964416504e-01	7.254902124404907227e-01	7.058823704719543457e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.823529601097106934e-01
4.941176474094390869e-01	4.901960790157318115e-01	4.941176474094390869e-01	4.980392158031463623e-01	4.862745106220245361e-01	4.784313738346099854e-01	4.862745106220245361e-01	4.980392158031463623e-01	4.941176474094390869e-01	4.823529422283172607e-01	4.392156898975372314e-01	3.568627536296844482e-01	3.058823645114898682e-01	2.549019753932952881e-01	2.274509817361831665e-01	2.039215713739395142e-01	1.921568661928176880e-01	2.078431397676467896e-01	2.941176593303680420e-01	4.392156898975372314e-01	4.705882370471954346e-01	6.039215922355651855e-01	6.196078658103942871e-01	5.450980663299560547e-01	6.392157077789306641e-01	8.156862854957580566e-01	8.000000119209289551e-01	7.843137383460998535e-01	7.725490331649780273e-01	7.450980544090270996e-01	7.098039388656616211e-01	6.980392336845397949e-01
4.941176474094390869e-01	4.862745106220245361e-01	4.941176474094390869e-01	4.862745106220245361e-01	4.862745106220245361e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.901960790157318115e-01	5.019608139991760254e-01	4.274509847164154053e-01	2.509804069995880127e-01	1.411764770746231079e-01	1.294117718935012817e-01	1.568627506494522095e-01	2.235294133424758911e-01	2.666666805744171143e-01	3.098039329051971436e-01	5.294117927551269531e-01	6.666666865348815918e-01	7.058823704719543457e-01	6.235294342041015625e-01	5.647059082984924316e-01	5.450980663299560547e-01	5.254902243614196777e-01	6.156862974166870117e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.196078538894653320e-01	8.078431487083435059e-01	7.764706015586853027e-01	7.333333492279052734e-01	7.019608020782470703e-01
4.862745106220245361e-01	4.784313738346099854e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.901960790157318115e-01	4.941176474094390869e-01	5.019608139991760254e-01	4.117647111415863037e-01	2.274509817361831665e-01	9.803921729326248169e-02	1.411764770746231079e-01	1.960784345865249634e-01	2.039215713739395142e-01	3.803921639919281006e-01	4.313725531101226807e-01	4.196078479290008545e-01	5.333333611488342285e-01	6.078431606292724609e-01	5.372549295425415039e-01	4.666666686534881592e-01	5.019608139991760254e-01	5.215686559677124023e-01	5.098039507865905762e-01	5.333333611488342285e-01	7.843137383460998535e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.156862854957580566e-01	7.803921699523925781e-01	7.294117808341979980e-01	6.862745285034179688e-01
4.862745106220245361e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.941176474094390869e-01	5.058823823928833008e-01	4.156862795352935791e-01	2.000000029802322388e-01	1.411764770746231079e-01	3.058823645114898682e-01	4.313725531101226807e-01	4.705882370471954346e-01	4.431372582912445068e-01	4.784313738346099854e-01	4.823529422283172607e-01	4.705882370471954346e-01	3.019607961177825928e-01	3.960784375667572021e-01	4.117647111415863037e-01	2.666666805744171143e-01	4.784313738346099854e-01	4.941176474094390869e-01	5.019608139991760254e-01	4.941176474094390869e-01	7.176470756530761719e-01	8.352941274642944336e-01	8.039215803146362305e-01	8.039215803146362305e-01	7.607843279838562012e-01	7.176470756530761719e-01	6.862745285034179688e-01
5.058823823928833008e-01	4.980392158031463623e-01	4.980392158031463623e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.980392158031463623e-01	3.607843220233917236e-01	1.294117718935012817e-01	1.529411822557449341e-01	4.039215743541717529e-01	5.058823823928833008e-01	5.019608139991760254e-01	5.058823823928833008e-01	4.941176474094390869e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.901960790157318115e-01	3.882353007793426514e-01	4.470588266849517822e-01	4.823529422283172607e-01	3.411764800548553467e-01	4.235294163227081299e-01	5.019608139991760254e-01	4.941176474094390869e-01	4.823529422283172607e-01	6.431372761726379395e-01	8.078431487083435059e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.098039388656616211e-01	6.627451181411743164e-01	6.470588445663452148e-01
4.901960790157318115e-01	4.901960790157318115e-01	5.019608139991760254e-01	4.980392158031463623e-01	4.666666686534881592e-01	3.372549116611480713e-01	1.215686276555061340e-01	1.294117718935012817e-01	4.078431427478790283e-01	5.058823823928833008e-01	4.901960790157318115e-01	4.705882370471954346e-01	4.823529422283172607e-01	4.901960790157318115e-01	4.705882370471954346e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.274509847164154053e-01	4.352941215038299561e-01	4.509803950786590576e-01	3.843137323856353760e-01	2.823529541492462158e-01	3.607843220233917236e-01	3.450980484485626221e-01	3.058823645114898682e-01	4.784313738346099854e-01	7.529411911964416504e-01	6.901960968971252441e-01	5.960784554481506348e-01	4.705882370471954346e-01	3.725490272045135498e-01	3.607843220233917236e-01
4.862745106220245361e-01	4.823529422283172607e-01	4.941176474094390869e-01	4.823529422283172607e-01	3.333333432674407959e-01	1.843137294054031372e-01	1.098039224743843079e-01	3.176470696926116943e-01	3.647058904170989990e-01	3.372549116611480713e-01	3.490196168422698975e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.607843220233917236e-01	3.450980484485626221e-01	3.372549116611480713e-01	3.176470696926116943e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.705882489681243896e-01	2.627451121807098389e-01	2.156862765550613403e-01	2.039215713739395142e-01	2.470588237047195435e-01	2.470588237047195435e-01	3.254902064800262451e-01	7.725490331649780273e-01	7.725490331649780273e-01	6.705882549285888672e-01	4.117647111415863037e-01	2.666666805744171143e-01	2.470588237047195435e-01
4.862745106220245361e-01	4.784313738346099854e-01	4.784313738346099854e-01	3.411764800548553467e-01	2.117647081613540649e-01	1.921568661928176880e-01	8.627451211214065552e-02	1.686274558305740356e-01	2.392156869173049927e-01	2.784313857555389404e-01	3.019607961177825928e-01	3.058823645114898682e-01	2.901960909366607666e-01	2.705882489681243896e-01	2.549019753932952881e-01	2.705882489681243896e-01	2.666666805744171143e-01	2.745098173618316650e-01	2.941176593303680420e-01	2.588235437870025635e-01	2.431372553110122681e-01	2.352941185235977173e-01	1.882352977991104126e-01	2.352941185235977173e-01	2.588235437870025635e-01	2.627451121807098389e-01	7.254902124404907227e-01	9.607843160629272461e-01	8.549019694328308105e-01	7.333333492279052734e-01	6.666666865348815918e-01	5.764706134796142578e-01
4.823529422283172607e-01	4.901960790157318115e-01	4.705882370471954346e-01	3.098039329051971436e-01	2.156862765550613403e-01	2.000000029802322388e-01	2.313725501298904419e-01	2.627451121807098389e-01	3.215686380863189697e-01	4.196078479290008545e-01	4.549019634723663330e-01	4.549019634723663330e-01	4.352941215038299561e-01	4.156862795352935791e-01	3.960784375667572021e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.215686380863189697e-01	3.215686380863189697e-01	3.019607961177825928e-01	3.019607961177825928e-01	3.098039329051971436e-01	2.823529541492462158e-01	2.784313857555389404e-01	3.098039329051971436e-01	6.313725709915161133e-01	9.843137264251708984e-01	9.647058844566345215e-01	9.333333373069763184e-01	9.568627476692199707e-01	9.490196108818054199e-01
4.823529422283172607e-01	4.901960790157318115e-01	4.823529422283172607e-01	4.274509847164154053e-01	3.568627536296844482e-01	3.490196168422698975e-01	3.960784375667572021e-01	3.960784375667572021e-01	3.725490272045135498e-01	4.274509847164154053e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.862745106220245361e-01	4.980392158031463623e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.196078479290008545e-01	3.215686380863189697e-01	3.921568691730499268e-01	4.274509847164154053e-01	4.549019634723663330e-01	4.274509847164154053e-01	3.843137323856353760e-01	3.921568691730499268e-01	4.117647111415863037e-01	5.294117927551269531e-01	8.941176533699035645e-01	9.176470637321472168e-01	8.509804010391235352e-01	8.666666746139526367e-01	8.745098114013671875e-01
4.823529422283172607e-01	4.901960790157318115e-01	4.862745106220245361e-01	4.509803950786590576e-01	4.039215743541717529e-01	3.647058904170989990e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.764705955982208252e-01	4.000000059604644775e-01	4.470588266849517822e-01	4.588235318660736084e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.901960790157318115e-01	4.862745106220245361e-01	4.862745106220245361e-01	4.392156898975372314e-01	3.450980484485626221e-01	3.333333432674407959e-01	4.078431427478790283e-01	4.980392158031463623e-01	4.901960790157318115e-01	4.823529422283172607e-01	4.941176474094390869e-01	4.784313738346099854e-01	4.705882370471954346e-01	6.941176652908325195e-01	7.176470756530761719e-01	6.470588445663452148e-01	6.235294342041015625e-01	6.039215922355651855e-01
4.784313738346099854e-01	4.745098054409027100e-01	4.784313738346099854e-01	4.627451002597808838e-01	4.470588266849517822e-01	4.196078479290008545e-01	4.078431427478790283e-01	4.117647111415863037e-01	3.843137323856353760e-01	3.882353007793426514e-01	4.313725531101226807e-01	4.431372582912445068e-01	4.509803950786590576e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.901960790157318115e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.509803950786590576e-01	4.078431427478790283e-01	4.352941215038299561e-01	4.745098054409027100e-01	4.823529422283172607e-01	4.980392158031463623e-01	4.901960790157318115e-01	4.980392158031463623e-01	4.823529422283172607e-01	4.941176474094390869e-01	4.862745106220245361e-01	4.431372582912445068e-01	4.156862795352935791e-01	4.078431427478790283e-01
4.666666686534881592e-01	4.627451002597808838e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.627451002597808838e-01	4.627451002597808838e-01	4.470588266849517822e-01	4.352941215038299561e-01	4.196078479290008545e-01	3.882353007793426514e-01	4.117647111415863037e-01	4.392156898975372314e-01	4.352941215038299561e-01	4.431372582912445068e-01	4.470588266849517822e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.784313738346099854e-01	4.784313738346099854e-01	4.705882370471954346e-01	4.784313738346099854e-01	4.980392158031463623e-01	4.901960790157318115e-01	5.019608139991760254e-01	4.941176474094390869e-01	4.235294163227081299e-01	3.254902064800262451e-01	2.784313857555389404e-01	2.627451121807098389e-01	2.666666805744171143e-01
4.666666686534881592e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.666666686534881592e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.627451002597808838e-01	4.509803950786590576e-01	4.274509847164154053e-01	4.352941215038299561e-01	4.705882370471954346e-01	4.509803950786590576e-01	4.666666686534881592e-01	5.019608139991760254e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.823529422283172607e-01	4.941176474094390869e-01	5.019608139991760254e-01	5.058823823928833008e-01	4.784313738346099854e-01	4.862745106220245361e-01	5.019608139991760254e-01	5.019608139991760254e-01	5.019608139991760254e-01	5.019608139991760254e-01	4.352941215038299561e-01	2.235294133424758911e-01	1.764705926179885864e-01	1.921568661928176880e-01	2.156862765550613403e-01
4.705882370471954346e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.588235318660736084e-01	4.705882370471954346e-01	4.705882370471954346e-01	4.784313738346099854e-01	4.549019634723663330e-01	4.588235318660736084e-01	4.784313738346099854e-01	4.823529422283172607e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.509803950786590576e-01	4.666666686534881592e-01	4.588235318660736084e-01	4.745098054409027100e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.862745106220245361e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.901960790157318115e-01	4.862745106220245361e-01	4.980392158031463623e-01	5.529412031173706055e-01	6.039215922355651855e-01	6.509804129600524902e-01


==> Cifra_figuretem/100/originaldataRed3.0.txt <==
6.823529601097106934e-01	5.568627715110778809e-01	5.294117927551269531e-01	6.588235497474670410e-01	7.803921699523925781e-01	7.490196228027343750e-01	6.823529601097106934e-01	6.745098233222961426e-01	7.019608020782470703e-01	6.392157077789306641e-01	4.235294163227081299e-01	5.372549295425415039e-01	5.921568870544433594e-01	6.823529601097106934e-01	7.058823704719543457e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.725490331649780273e-01	7.450980544090270996e-01	7.372549176216125488e-01	6.274510025978088379e-01	5.725490450859069824e-01	6.117647290229797363e-01	5.921568870544433594e-01	5.882353186607360840e-01	6.588235497474670410e-01	5.725490450859069824e-01	4.901960790157318115e-01	6.588235497474670410e-01	7.137255072593688965e-01	6.627451181411743164e-01	6.313725709915161133e-01
7.254902124404907227e-01	6.156862974166870117e-01	5.764706134796142578e-01	6.431372761726379395e-01	7.647058963775634766e-01	6.823529601097106934e-01	6.509804129600524902e-01	6.078431606292724609e-01	6.274510025978088379e-01	4.313725531101226807e-01	1.176470611244440079e-02	3.254902064800262451e-01	6.274510025978088379e-01	6.745098233222961426e-01	5.921568870544433594e-01	5.294117927551269531e-01	6.549019813537597656e-01	7.137255072593688965e-01	6.745098233222961426e-01	6.509804129600524902e-01	6.588235497474670410e-01	5.607843399047851562e-01	5.921568870544433594e-01	5.725490450859069824e-01	6.039215922355651855e-01	8.039215803146362305e-01	6.705882549285888672e-01	5.529412031173706055e-01	6.431372761726379395e-01	6.980392336845397949e-01	6.274510025978088379e-01	6.666666865348815918e-01
6.745098233222961426e-01	5.686274766921997070e-01	5.921568870544433594e-01	7.137255072593688965e-01	7.529411911964416504e-01	6.313725709915161133e-01	6.431372761726379395e-01	6.784313917160034180e-01	6.039215922355651855e-01	3.215686380863189697e-01	0.000000000000000000e+00	1.137254908680915833e-01	5.803921818733215332e-01	5.843137502670288086e-01	5.254902243614196777e-01	5.058823823928833008e-01	5.882353186607360840e-01	6.431372761726379395e-01	6.156862974166870117e-01	6.000000238418579102e-01	5.882353186607360840e-01	4.941176474094390869e-01	5.137255191802978516e-01	5.450980663299560547e-01	6.313725709915161133e-01	7.882353067398071289e-01	7.058823704719543457e-01	5.490196347236633301e-01	5.294117927551269531e-01	5.803921818733215332e-01	6.000000238418579102e-01	6.666666865348815918e-01
6.549019813537597656e-01	5.882353186607360840e-01	5.568627715110778809e-01	7.294117808341979980e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.333333492279052734e-01	7.137255072593688965e-01	6.823529601097106934e-01	4.784313738346099854e-01	2.784313857555389404e-01	3.921568766236305237e-02	2.235294133424758911e-01	4.823529422283172607e-01	5.176470875740051270e-01	5.098039507865905762e-01	4.862745106220245361e-01	5.294117927551269531e-01	5.294117927551269531e-01	5.294117927551269531e-01	4.666666686534881592e-01	4.117647111415863037e-01	4.862745106220245361e-01	5.294117927551269531e-01	6.549019813537597656e-01	6.901960968971252441e-01	6.235294342041015625e-01	5.803921818733215332e-01	5.019608139991760254e-01	4.156862795352935791e-01	4.901960790157318115e-01	5.960784554481506348e-01
6.431372761726379395e-01	5.333333611488342285e-01	5.647059082984924316e-01	7.019608020782470703e-01	6.313725709915161133e-01	6.941176652908325195e-01	7.568627595901489258e-01	6.823529601097106934e-01	6.980392336845397949e-01	6.000000238418579102e-01	6.196078658103942871e-01	4.549019634723663330e-01	1.843137294054031372e-01	3.098039329051971436e-01	3.882353007793426514e-01	4.196078479290008545e-01	4.666666686534881592e-01	5.019608139991760254e-01	5.647059082984924316e-01	5.843137502670288086e-01	6.117647290229797363e-01	5.725490450859069824e-01	5.960784554481506348e-01	6.117647290229797363e-01	6.627451181411743164e-01	6.235294342041015625e-01	6.156862974166870117e-01	6.078431606292724609e-01	5.803921818733215332e-01	4.784313738346099854e-01	4.196078479290008545e-01	4.470588266849517822e-01
6.235294342041015625e-01	6.117647290229797363e-01	6.039215922355651855e-01	7.294117808341979980e-01	6.705882549285888672e-01	7.294117808341979980e-01	7.333333492279052734e-01	6.196078658103942871e-01	5.529412031173706055e-01	5.686274766921997070e-01	6.156862974166870117e-01	6.588235497474670410e-01	5.882353186607360840e-01	5.294117927551269531e-01	5.254902243614196777e-01	4.980392158031463623e-01	5.647059082984924316e-01	6.352941393852233887e-01	6.941176652908325195e-01	7.176470756530761719e-01	7.450980544090270996e-01	7.411764860153198242e-01	7.254902124404907227e-01	6.745098233222961426e-01	6.156862974166870117e-01	5.215686559677124023e-01	5.098039507865905762e-01	5.098039507865905762e-01	5.725490450859069824e-01	5.803921818733215332e-01	5.058823823928833008e-01	4.745098054409027100e-01
6.352941393852233887e-01	6.784313917160034180e-01	7.058823704719543457e-01	7.529411911964416504e-01	6.862745285034179688e-01	7.058823704719543457e-01	7.058823704719543457e-01	7.176470756530761719e-01	4.980392158031463623e-01	4.117647111415863037e-01	4.666666686534881592e-01	5.098039507865905762e-01	6.470588445663452148e-01	7.372549176216125488e-01	7.529411911964416504e-01	6.901960968971252441e-01	6.745098233222961426e-01	6.941176652908325195e-01	7.411764860153198242e-01	7.686274647712707520e-01	7.411764860153198242e-01	7.294117808341979980e-01	7.098039388656616211e-01	6.588235497474670410e-01	5.490196347236633301e-01	3.921568691730499268e-01	3.372549116611480713e-01	3.882353007793426514e-01	5.411764979362487793e-01	6.470588445663452148e-01	5.803921818733215332e-01	5.764706134796142578e-01
6.000000238418579102e-01	6.470588445663452148e-01	6.666666865348815918e-01	6.980392336845397949e-01	7.098039388656616211e-01	7.254902124404907227e-01	6.941176652908325195e-01	6.980392336845397949e-01	6.549019813537597656e-01	5.490196347236633301e-01	3.882353007793426514e-01	4.078431427478790283e-01	5.529412031173706055e-01	6.745098233222961426e-01	7.254902124404907227e-01	7.137255072593688965e-01	6.784313917160034180e-01	7.098039388656616211e-01	7.921568751335144043e-01	8.039215803146362305e-01	7.490196228027343750e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.352941393852233887e-01	5.529412031173706055e-01	4.392156898975372314e-01	3.254902064800262451e-01	3.372549116611480713e-01	5.411764979362487793e-01	6.588235497474670410e-01	5.960784554481506348e-01	6.196078658103942871e-01
6.000000238418579102e-01	6.274510025978088379e-01	6.000000238418579102e-01	6.156862974166870117e-01	7.058823704719543457e-01	6.588235497474670410e-01	6.156862974166870117e-01	6.705882549285888672e-01	7.137255072593688965e-01	6.549019813537597656e-01	5.490196347236633301e-01	4.196078479290008545e-01	4.666666686534881592e-01	5.294117927551269531e-01	6.000000238418579102e-01	6.117647290229797363e-01	6.705882549285888672e-01	7.725490331649780273e-01	8.392156958580017090e-01	8.588235378265380859e-01	8.549019694328308105e-01	7.411764860153198242e-01	6.549019813537597656e-01	6.470588445663452148e-01	5.764706134796142578e-01	5.098039507865905762e-01	3.333333432674407959e-01	2.823529541492462158e-01	5.098039507865905762e-01	6.666666865348815918e-01	6.352941393852233887e-01	6.078431606292724609e-01
6.313725709915161133e-01	6.196078658103942871e-01	6.588235497474670410e-01	7.019608020782470703e-01	6.823529601097106934e-01	6.078431606292724609e-01	5.882353186607360840e-01	6.274510025978088379e-01	6.666666865348815918e-01	5.647059082984924316e-01	3.921568691730499268e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.333333432674407959e-01	4.549019634723663330e-01	5.725490450859069824e-01	7.215686440467834473e-01	8.156862854957580566e-01	8.549019694328308105e-01	8.745098114013671875e-01	8.980392217636108398e-01	8.352941274642944336e-01	6.980392336845397949e-01	6.431372761726379395e-01	5.921568870544433594e-01	5.333333611488342285e-01	4.117647111415863037e-01	3.921568691730499268e-01	5.372549295425415039e-01	5.960784554481506348e-01	6.000000238418579102e-01	6.156862974166870117e-01
6.509804129600524902e-01	6.352941393852233887e-01	6.549019813537597656e-01	6.823529601097106934e-01	6.666666865348815918e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.196078658103942871e-01	6.509804129600524902e-01	5.254902243614196777e-01	3.019607961177825928e-01	1.529411822557449341e-01	1.333333402872085571e-01	2.156862765550613403e-01	3.803921639919281006e-01	5.960784554481506348e-01	7.568627595901489258e-01	7.960784435272216797e-01	8.392156958580017090e-01	8.745098114013671875e-01	9.019607901573181152e-01	8.823529481887817383e-01	7.686274647712707520e-01	6.588235497474670410e-01	5.843137502670288086e-01	5.019608139991760254e-01	4.588235318660736084e-01	5.647059082984924316e-01	6.078431606292724609e-01	5.843137502670288086e-01	5.882353186607360840e-01	6.196078658103942871e-01
6.470588445663452148e-01	6.431372761726379395e-01	6.823529601097106934e-01	6.901960968971252441e-01	6.666666865348815918e-01	6.470588445663452148e-01	6.784313917160034180e-01	6.313725709915161133e-01	6.352941393852233887e-01	5.686274766921997070e-01	4.078431427478790283e-01	1.725490242242813110e-01	5.490196123719215393e-02	1.372549086809158325e-01	3.803921639919281006e-01	6.313725709915161133e-01	7.215686440467834473e-01	7.176470756530761719e-01	7.803921699523925781e-01	8.470588326454162598e-01	8.901960849761962891e-01	8.901960849761962891e-01	8.039215803146362305e-01	6.666666865348815918e-01	5.686274766921997070e-01	5.254902243614196777e-01	4.862745106220245361e-01	5.764706134796142578e-01	5.921568870544433594e-01	5.960784554481506348e-01	6.274510025978088379e-01	6.000000238418579102e-01
6.274510025978088379e-01	6.078431606292724609e-01	6.745098233222961426e-01	6.901960968971252441e-01	6.431372761726379395e-01	6.549019813537597656e-01	7.019608020782470703e-01	6.352941393852233887e-01	6.392157077789306641e-01	6.000000238418579102e-01	5.137255191802978516e-01	4.000000059604644775e-01	2.078431397676467896e-01	1.607843190431594849e-01	3.294117748737335205e-01	6.156862974166870117e-01	6.980392336845397949e-01	7.019608020782470703e-01	7.607843279838562012e-01	8.117647171020507812e-01	8.352941274642944336e-01	8.823529481887817383e-01	8.549019694328308105e-01	6.941176652908325195e-01	6.156862974166870117e-01	6.509804129600524902e-01	6.039215922355651855e-01	6.078431606292724609e-01	6.039215922355651855e-01	6.862745285034179688e-01	7.764706015586853027e-01	7.411764860153198242e-01
5.686274766921997070e-01	6.431372761726379395e-01	6.980392336845397949e-01	6.588235497474670410e-01	6.235294342041015625e-01	6.000000238418579102e-01	6.235294342041015625e-01	6.470588445663452148e-01	6.705882549285888672e-01	6.000000238418579102e-01	5.568627715110778809e-01	5.490196347236633301e-01	4.901960790157318115e-01	3.921568691730499268e-01	3.725490272045135498e-01	5.725490450859069824e-01	6.784313917160034180e-01	7.098039388656616211e-01	7.607843279838562012e-01	7.607843279838562012e-01	7.490196228027343750e-01	8.666666746139526367e-01	8.941176533699035645e-01	7.333333492279052734e-01	6.078431606292724609e-01	5.372549295425415039e-01	5.176470875740051270e-01	4.980392158031463623e-01	6.156862974166870117e-01	7.098039388656616211e-01	7.803921699523925781e-01	8.274509906768798828e-01
6.431372761726379395e-01	7.294117808341979980e-01	8.078431487083435059e-01	8.000000119209289551e-01	7.019608020782470703e-01	6.078431606292724609e-01	6.117647290229797363e-01	6.156862974166870117e-01	6.588235497474670410e-01	6.470588445663452148e-01	6.078431606292724609e-01	5.725490450859069824e-01	5.058823823928833008e-01	5.333333611488342285e-01	5.411764979362487793e-01	6.196078658103942871e-01	6.941176652908325195e-01	7.411764860153198242e-01	7.960784435272216797e-01	7.960784435272216797e-01	7.098039388656616211e-01	7.568627595901489258e-01	8.000000119209289551e-01	6.862745285034179688e-01	5.294117927551269531e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.764705955982208252e-01	5.333333611488342285e-01	7.529411911964416504e-01	8.235294222831726074e-01
6.705882549285888672e-01	6.941176652908325195e-01	8.470588326454162598e-01	9.019607901573181152e-01	5.764706134796142578e-01	3.960784375667572021e-01	5.647059082984924316e-01	6.666666865348815918e-01	6.666666865348815918e-01	5.882353186607360840e-01	5.215686559677124023e-01	5.647059082984924316e-01	4.588235318660736084e-01	5.647059082984924316e-01	6.000000238418579102e-01	6.823529601097106934e-01	7.490196228027343750e-01	8.274509906768798828e-01	8.745098114013671875e-01	8.666666746139526367e-01	8.039215803146362305e-01	6.862745285034179688e-01	6.156862974166870117e-01	5.568627715110778809e-01	5.607843399047851562e-01	3.450980484485626221e-01	2.901960909366607666e-01	2.039215713739395142e-01	1.372549086809158325e-01	1.725490242242813110e-01	5.098039507865905762e-01	6.941176652908325195e-01
5.686274766921997070e-01	6.470588445663452148e-01	7.686274647712707520e-01	7.137255072593688965e-01	4.313725531101226807e-01	3.058823645114898682e-01	4.666666686534881592e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.196078658103942871e-01	5.137255191802978516e-01	5.333333611488342285e-01	4.392156898975372314e-01	4.823529422283172607e-01	5.882353186607360840e-01	7.098039388656616211e-01	8.000000119209289551e-01	8.705882430076599121e-01	8.784313797950744629e-01	9.019607901573181152e-01	9.058823585510253906e-01	8.000000119209289551e-01	6.196078658103942871e-01	5.490196347236633301e-01	5.019608139991760254e-01	3.568627536296844482e-01	2.705882489681243896e-01	1.725490242242813110e-01	8.235294371843338013e-02	1.058823540806770325e-01	3.490196168422698975e-01	5.294117927551269531e-01
5.254902243614196777e-01	6.156862974166870117e-01	7.019608020782470703e-01	5.647059082984924316e-01	4.470588266849517822e-01	4.705882370471954346e-01	5.215686559677124023e-01	5.647059082984924316e-01	5.294117927551269531e-01	5.607843399047851562e-01	4.470588266849517822e-01	2.745098173618316650e-01	3.686274588108062744e-01	5.803921818733215332e-01	7.333333492279052734e-01	8.196078538894653320e-01	8.196078538894653320e-01	7.882353067398071289e-01	8.000000119209289551e-01	8.666666746139526367e-01	9.019607901573181152e-01	9.098039269447326660e-01	7.764706015586853027e-01	5.725490450859069824e-01	4.235294163227081299e-01	2.588235437870025635e-01	2.352941185235977173e-01	2.000000029802322388e-01	1.176470592617988586e-01	1.921568661928176880e-01	4.352941215038299561e-01	5.450980663299560547e-01
4.235294163227081299e-01	6.117647290229797363e-01	7.137255072593688965e-01	5.843137502670288086e-01	4.313725531101226807e-01	4.549019634723663330e-01	5.058823823928833008e-01	5.686274766921997070e-01	5.647059082984924316e-01	5.098039507865905762e-01	4.000000059604644775e-01	1.137254908680915833e-01	4.000000059604644775e-01	7.254902124404907227e-01	7.725490331649780273e-01	7.529411911964416504e-01	7.254902124404907227e-01	7.215686440467834473e-01	7.019608020782470703e-01	7.137255072593688965e-01	8.000000119209289551e-01	9.333333373069763184e-01	9.098039269447326660e-01	7.019608020782470703e-01	4.078431427478790283e-01	1.921568661928176880e-01	2.313725501298904419e-01	2.196078449487686157e-01	1.803921610116958618e-01	2.980392277240753174e-01	6.117647290229797363e-01	6.313725709915161133e-01
4.588235318660736084e-01	4.588235318660736084e-01	5.058823823928833008e-01	5.294117927551269531e-01	4.000000059604644775e-01	3.450980484485626221e-01	4.078431427478790283e-01	5.019608139991760254e-01	5.254902243614196777e-01	4.705882370471954346e-01	3.215686380863189697e-01	1.333333402872085571e-01	3.960784375667572021e-01	6.588235497474670410e-01	7.137255072593688965e-01	7.176470756530761719e-01	6.862745285034179688e-01	7.725490331649780273e-01	8.470588326454162598e-01	6.000000238418579102e-01	7.411764860153198242e-01	9.294117689132690430e-01	8.980392217636108398e-01	7.607843279838562012e-01	4.117647111415863037e-01	2.078431397676467896e-01	2.588235437870025635e-01	2.784313857555389404e-01	3.098039329051971436e-01	5.490196347236633301e-01	6.588235497474670410e-01	6.941176652908325195e-01
6.509804129600524902e-01	5.215686559677124023e-01	4.274509847164154053e-01	3.882353007793426514e-01	4.117647111415863037e-01	3.490196168422698975e-01	3.529411852359771729e-01	3.764705955982208252e-01	3.960784375667572021e-01	3.921568691730499268e-01	2.117647081613540649e-01	1.647058874368667603e-01	3.882353007793426514e-01	4.941176474094390869e-01	6.235294342041015625e-01	7.098039388656616211e-01	6.509804129600524902e-01	6.980392336845397949e-01	6.901960968971252441e-01	2.784313857555389404e-01	4.470588266849517822e-01	8.117647171020507812e-01	8.784313797950744629e-01	7.960784435272216797e-01	5.333333611488342285e-01	2.705882489681243896e-01	1.960784345865249634e-01	3.843137323856353760e-01	5.333333611488342285e-01	6.431372761726379395e-01	5.882353186607360840e-01	5.921568870544433594e-01
6.823529601097106934e-01	6.274510025978088379e-01	5.372549295425415039e-01	4.980392158031463623e-01	5.843137502670288086e-01	5.843137502670288086e-01	5.764706134796142578e-01	6.313725709915161133e-01	6.274510025978088379e-01	6.235294342041015625e-01	4.235294163227081299e-01	2.627451121807098389e-01	2.980392277240753174e-01	3.098039329051971436e-01	4.980392158031463623e-01	6.431372761726379395e-01	5.764706134796142578e-01	4.862745106220245361e-01	3.686274588108062744e-01	1.686274558305740356e-01	3.019607961177825928e-01	5.607843399047851562e-01	7.333333492279052734e-01	7.215686440467834473e-01	5.960784554481506348e-01	3.529411852359771729e-01	2.705882489681243896e-01	5.764706134796142578e-01	6.705882549285888672e-01	6.392157077789306641e-01	6.549019813537597656e-01	6.000000238418579102e-01
6.235294342041015625e-01	5.882353186607360840e-01	6.352941393852233887e-01	6.117647290229797363e-01	6.470588445663452148e-01	7.176470756530761719e-01	6.470588445663452148e-01	6.823529601097106934e-01	6.745098233222961426e-01	5.882353186607360840e-01	4.666666686534881592e-01	2.549019753932952881e-01	2.588235437870025635e-01	2.352941185235977173e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.078431427478790283e-01	2.980392277240753174e-01	2.039215713739395142e-01	3.098039329051971436e-01	3.490196168422698975e-01	3.333333432674407959e-01	5.098039507865905762e-01	5.294117927551269531e-01	5.725490450859069824e-01	5.176470875740051270e-01	4.509803950786590576e-01	6.078431606292724609e-01	6.392157077789306641e-01	5.882353186607360840e-01	5.803921818733215332e-01	6.862745285034179688e-01
6.196078658103942871e-01	6.352941393852233887e-01	7.254902124404907227e-01	6.352941393852233887e-01	6.274510025978088379e-01	7.176470756530761719e-01	6.862745285034179688e-01	7.294117808341979980e-01	6.823529601097106934e-01	4.980392158031463623e-01	3.686274588108062744e-01	2.705882489681243896e-01	2.980392277240753174e-01	2.313725501298904419e-01	2.588235437870025635e-01	2.666666805744171143e-01	3.098039329051971436e-01	2.941176593303680420e-01	3.058823645114898682e-01	5.215686559677124023e-01	6.352941393852233887e-01	5.254902243614196777e-01	4.901960790157318115e-01	5.137255191802978516e-01	5.450980663299560547e-01	6.156862974166870117e-01	6.549019813537597656e-01	7.098039388656616211e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.235294342041015625e-01	6.666666865348815918e-01
6.666666865348815918e-01	7.019608020782470703e-01	7.254902124404907227e-01	6.431372761726379395e-01	6.588235497474670410e-01	7.019608020782470703e-01	6.000000238418579102e-01	6.823529601097106934e-01	5.921568870544433594e-01	3.921568691730499268e-01	3.372549116611480713e-01	3.725490272045135498e-01	3.058823645114898682e-01	2.745098173618316650e-01	2.078431397676467896e-01	3.019607961177825928e-01	4.039215743541717529e-01	4.274509847164154053e-01	4.705882370471954346e-01	5.294117927551269531e-01	6.901960968971252441e-01	6.274510025978088379e-01	5.843137502670288086e-01	6.078431606292724609e-01	5.960784554481506348e-01	6.156862974166870117e-01	7.568627595901489258e-01	7.294117808341979980e-01	6.392157077789306641e-01	5.960784554481506348e-01	6.313725709915161133e-01	6.509804129600524902e-01
7.058823704719543457e-01	6.352941393852233887e-01	7.294117808341979980e-01	6.862745285034179688e-01	7.137255072593688965e-01	6.745098233222961426e-01	7.137255072593688965e-01	7.058823704719543457e-01	5.215686559677124023e-01	2.823529541492462158e-01	3.568627536296844482e-01	4.392156898975372314e-01	3.450980484485626221e-01	3.254902064800262451e-01	2.745098173618316650e-01	3.058823645114898682e-01	4.274509847164154053e-01	4.000000059604644775e-01	3.882353007793426514e-01	3.568627536296844482e-01	4.196078479290008545e-01	4.117647111415863037e-01	5.764706134796142578e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.274510025978088379e-01	8.313725590705871582e-01	7.490196228027343750e-01	6.509804129600524902e-01	6.039215922355651855e-01	7.137255072593688965e-01	7.137255072593688965e-01
7.019608020782470703e-01	6.705882549285888672e-01	7.803921699523925781e-01	7.333333492279052734e-01	6.784313917160034180e-01	7.568627595901489258e-01	8.000000119209289551e-01	6.549019813537597656e-01	4.627451002597808838e-01	3.176470696926116943e-01	4.431372582912445068e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.235294163227081299e-01	3.568627536296844482e-01	2.588235437870025635e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.235294133424758911e-01	2.196078449487686157e-01	2.431372553110122681e-01	3.529411852359771729e-01	5.568627715110778809e-01	6.901960968971252441e-01	7.725490331649780273e-01	7.137255072593688965e-01	8.235294222831726074e-01	7.490196228027343750e-01	6.039215922355651855e-01	6.078431606292724609e-01	7.098039388656616211e-01	7.137255072593688965e-01
6.627451181411743164e-01	6.784313917160034180e-01	8.235294222831726074e-01	6.823529601097106934e-01	5.882353186607360840e-01	7.882353067398071289e-01	8.117647171020507812e-01	6.078431606292724609e-01	5.647059082984924316e-01	5.019608139991760254e-01	5.411764979362487793e-01	4.862745106220245361e-01	5.215686559677124023e-01	4.823529422283172607e-01	3.960784375667572021e-01	3.058823645114898682e-01	3.058823645114898682e-01	2.627451121807098389e-01	1.686274558305740356e-01	1.568627506494522095e-01	2.235294133424758911e-01	3.450980484485626221e-01	5.529412031173706055e-01	7.411764860153198242e-01	8.196078538894653320e-01	7.137255072593688965e-01	7.725490331649780273e-01	7.725490331649780273e-01	6.274510025978088379e-01	7.137255072593688965e-01	7.921568751335144043e-01	7.098039388656616211e-01
7.607843279838562012e-01	6.745098233222961426e-01	7.725490331649780273e-01	6.823529601097106934e-01	6.431372761726379395e-01	7.372549176216125488e-01	7.647058963775634766e-01	7.725490331649780273e-01	7.450980544090270996e-01	6.666666865348815918e-01	6.117647290229797363e-01	5.568627715110778809e-01	6.156862974166870117e-01	6.000000238418579102e-01	4.313725531101226807e-01	2.705882489681243896e-01	2.196078449487686157e-01	1.647058874368667603e-01	1.294117718935012817e-01	4.705882444977760315e-02	1.098039224743843079e-01	1.803921610116958618e-01	3.411764800548553467e-01	7.529411911964416504e-01	8.392156958580017090e-01	7.254902124404907227e-01	7.137255072593688965e-01	8.627451062202453613e-01	8.039215803146362305e-01	7.647058963775634766e-01	7.529411911964416504e-01	6.705882549285888672e-01
7.490196228027343750e-01	7.215686440467834473e-01	7.254902124404907227e-01	6.588235497474670410e-01	7.764706015586853027e-01	7.882353067398071289e-01	7.529411911964416504e-01	7.137255072593688965e-01	6.274510025978088379e-01	6.274510025978088379e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.901960968971252441e-01	6.431372761726379395e-01	4.117647111415863037e-01	2.666666805744171143e-01	2.039215713739395142e-01	1.450980454683303833e-01	9.803921729326248169e-02	9.411764889955520630e-02	1.725490242242813110e-01	2.941176593303680420e-01	2.313725501298904419e-01	4.745098054409027100e-01	7.725490331649780273e-01	8.078431487083435059e-01	7.294117808341979980e-01	7.411764860153198242e-01	7.019608020782470703e-01	5.921568870544433594e-01	6.862745285034179688e-01	6.235294342041015625e-01
6.274510025978088379e-01	5.725490450859069824e-01	6.313725709915161133e-01	6.235294342041015625e-01	6.666666865348815918e-01	7.921568751335144043e-01	6.588235497474670410e-01	6.078431606292724609e-01	6.235294342041015625e-01	6.588235497474670410e-01	7.019608020782470703e-01	6.862745285034179688e-01	6.431372761726379395e-01	5.215686559677124023e-01	4.627451002597808838e-01	6.039215922355651855e-01	4.901960790157318115e-01	4.470588266849517822e-01	4.980392158031463623e-01	5.686274766921997070e-01	6.235294342041015625e-01	6.901960968971252441e-01	6.078431606292724609e-01	4.941176474094390869e-01	5.058823823928833008e-01	7.137255072593688965e-01	7.411764860153198242e-01	6.235294342041015625e-01	6.117647290229797363e-01	6.509804129600524902e-01	7.215686440467834473e-01	6.666666865348815918e-01
5.450980663299560547e-01	4.745098054409027100e-01	5.254902243614196777e-01	4.784313738346099854e-01	5.098039507865905762e-01	6.980392336845397949e-01	6.862745285034179688e-01	7.058823704719543457e-01	7.686274647712707520e-01	6.549019813537597656e-01	5.137255191802978516e-01	5.725490450859069824e-01	6.274510025978088379e-01	5.882353186607360840e-01	6.862745285034179688e-01	7.647058963775634766e-01	7.725490331649780273e-01	7.568627595901489258e-01	7.843137383460998535e-01	8.274509906768798828e-01	7.450980544090270996e-01	8.196078538894653320e-01	7.686274647712707520e-01	7.490196228027343750e-01	5.764706134796142578e-01	6.000000238418579102e-01	6.980392336845397949e-01	6.980392336845397949e-01	6.784313917160034180e-01	6.470588445663452148e-01	7.215686440467834473e-01	7.803921699523925781e-01


==> Cifra_figuretem/100/originaldataRed4.0.txt <==
4.705882370471954346e-01	3.254902064800262451e-01	2.431372553110122681e-01	1.882352977991104126e-01	3.372549116611480713e-01	5.882353186607360840e-01	5.333333611488342285e-01	3.921568691730499268e-01	3.647058904170989990e-01	4.039215743541717529e-01	5.137255191802978516e-01	4.313725531101226807e-01	3.058823645114898682e-01	2.745098173618316650e-01	2.666666805744171143e-01	2.117647081613540649e-01	1.921568661928176880e-01	3.058823645114898682e-01	5.921568870544433594e-01	7.372549176216125488e-01	6.901960968971252441e-01	5.137255191802978516e-01	3.647058904170989990e-01	2.745098173618316650e-01	2.705882489681243896e-01	3.725490272045135498e-01	4.235294163227081299e-01	4.980392158031463623e-01	5.450980663299560547e-01	3.921568691730499268e-01	3.803921639919281006e-01	5.176470875740051270e-01
3.803921639919281006e-01	3.058823645114898682e-01	2.784313857555389404e-01	2.274509817361831665e-01	3.098039329051971436e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.117647111415863037e-01	4.352941215038299561e-01	3.921568691730499268e-01	4.901960790157318115e-01	3.607843220233917236e-01	2.431372553110122681e-01	2.313725501298904419e-01	2.000000029802322388e-01	2.078431397676467896e-01	1.921568661928176880e-01	3.058823645114898682e-01	5.843137502670288086e-01	6.000000238418579102e-01	4.862745106220245361e-01	3.372549116611480713e-01	2.666666805744171143e-01	2.313725501298904419e-01	2.470588237047195435e-01	3.294117748737335205e-01	4.000000059604644775e-01	5.176470875740051270e-01	5.725490450859069824e-01	4.901960790157318115e-01	4.509803950786590576e-01	5.372549295425415039e-01
3.137255012989044189e-01	2.431372553110122681e-01	3.019607961177825928e-01	3.215686380863189697e-01	3.294117748737335205e-01	3.647058904170989990e-01	3.294117748737335205e-01	3.529411852359771729e-01	4.313725531101226807e-01	4.156862795352935791e-01	4.431372582912445068e-01	2.745098173618316650e-01	2.627451121807098389e-01	2.509804069995880127e-01	2.000000029802322388e-01	2.000000029802322388e-01	1.803921610116958618e-01	2.509804069995880127e-01	3.921568691730499268e-01	3.686274588108062744e-01	3.019607961177825928e-01	2.274509817361831665e-01	2.313725501298904419e-01	2.274509817361831665e-01	2.705882489681243896e-01	3.568627536296844482e-01	4.274509847164154053e-01	4.901960790157318115e-01	5.882353186607360840e-01	6.000000238418579102e-01	5.725490450859069824e-01	6.509804129600524902e-01
2.313725501298904419e-01	1.725490242242813110e-01	3.411764800548553467e-01	4.235294163227081299e-01	4.117647111415863037e-01	3.764705955982208252e-01	2.901960909366607666e-01	3.176470696926116943e-01	4.705882370471954346e-01	5.921568870544433594e-01	4.862745106220245361e-01	2.745098173618316650e-01	2.901960909366607666e-01	2.431372553110122681e-01	2.078431397676467896e-01	1.882352977991104126e-01	1.490196138620376587e-01	1.725490242242813110e-01	2.274509817361831665e-01	2.784313857555389404e-01	2.980392277240753174e-01	2.156862765550613403e-01	2.823529541492462158e-01	2.784313857555389404e-01	3.803921639919281006e-01	5.450980663299560547e-01	5.490196347236633301e-01	4.745098054409027100e-01	6.235294342041015625e-01	7.254902124404907227e-01	7.098039388656616211e-01	7.490196228027343750e-01
1.960784345865249634e-01	1.921568661928176880e-01	3.960784375667572021e-01	5.372549295425415039e-01	4.862745106220245361e-01	4.156862795352935791e-01	3.176470696926116943e-01	4.705882370471954346e-01	6.509804129600524902e-01	7.176470756530761719e-01	4.941176474094390869e-01	3.450980484485626221e-01	3.843137323856353760e-01	2.156862765550613403e-01	2.078431397676467896e-01	2.000000029802322388e-01	1.529411822557449341e-01	1.450980454683303833e-01	2.000000029802322388e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.156862765550613403e-01	3.058823645114898682e-01	4.000000059604644775e-01	5.215686559677124023e-01	6.627451181411743164e-01	6.117647290229797363e-01	4.549019634723663330e-01	6.039215922355651855e-01	8.313725590705871582e-01	7.960784435272216797e-01	6.941176652908325195e-01
2.392156869173049927e-01	2.509804069995880127e-01	3.764705955982208252e-01	6.588235497474670410e-01	7.411764860153198242e-01	7.137255072593688965e-01	6.039215922355651855e-01	6.431372761726379395e-01	8.078431487083435059e-01	8.117647171020507812e-01	4.588235318660736084e-01	4.509803950786590576e-01	5.764706134796142578e-01	3.058823645114898682e-01	2.549019753932952881e-01	2.235294133424758911e-01	1.960784345865249634e-01	1.686274558305740356e-01	2.117647081613540649e-01	2.666666805744171143e-01	2.431372553110122681e-01	3.176470696926116943e-01	3.803921639919281006e-01	5.882353186607360840e-01	6.862745285034179688e-01	7.137255072593688965e-01	6.274510025978088379e-01	5.254902243614196777e-01	6.862745285034179688e-01	8.627451062202453613e-01	7.529411911964416504e-01	4.941176474094390869e-01
3.647058904170989990e-01	3.607843220233917236e-01	3.686274588108062744e-01	6.705882549285888672e-01	9.058823585510253906e-01	8.666666746139526367e-01	8.235294222831726074e-01	6.627451181411743164e-01	6.431372761726379395e-01	6.705882549285888672e-01	5.568627715110778809e-01	6.588235497474670410e-01	6.627451181411743164e-01	3.960784375667572021e-01	2.627451121807098389e-01	2.235294133424758911e-01	2.431372553110122681e-01	2.666666805744171143e-01	3.529411852359771729e-01	3.450980484485626221e-01	2.235294133424758911e-01	3.607843220233917236e-01	5.843137502670288086e-01	6.941176652908325195e-01	7.333333492279052734e-01	7.450980544090270996e-01	6.627451181411743164e-01	6.313725709915161133e-01	7.568627595901489258e-01	8.235294222831726074e-01	6.313725709915161133e-01	4.078431427478790283e-01
4.313725531101226807e-01	4.235294163227081299e-01	4.235294163227081299e-01	6.705882549285888672e-01	8.862745165824890137e-01	8.745098114013671875e-01	8.666666746139526367e-01	6.313725709915161133e-01	4.352941215038299561e-01	5.215686559677124023e-01	6.470588445663452148e-01	6.470588445663452148e-01	5.372549295425415039e-01	4.156862795352935791e-01	2.705882489681243896e-01	2.235294133424758911e-01	2.941176593303680420e-01	3.843137323856353760e-01	4.745098054409027100e-01	3.764705955982208252e-01	2.196078449487686157e-01	3.647058904170989990e-01	6.196078658103942871e-01	6.039215922355651855e-01	6.666666865348815918e-01	6.862745285034179688e-01	6.470588445663452148e-01	5.960784554481506348e-01	7.215686440467834473e-01	7.294117808341979980e-01	5.215686559677124023e-01	4.352941215038299561e-01
3.803921639919281006e-01	3.647058904170989990e-01	4.313725531101226807e-01	7.176470756530761719e-01	8.784313797950744629e-01	8.352941274642944336e-01	7.490196228027343750e-01	4.313725531101226807e-01	3.764705955982208252e-01	5.490196347236633301e-01	5.803921818733215332e-01	4.745098054409027100e-01	3.764705955982208252e-01	4.313725531101226807e-01	3.803921639919281006e-01	2.392156869173049927e-01	2.745098173618316650e-01	3.921568691730499268e-01	4.274509847164154053e-01	3.960784375667572021e-01	3.215686380863189697e-01	4.784313738346099854e-01	4.549019634723663330e-01	4.235294163227081299e-01	4.745098054409027100e-01	5.490196347236633301e-01	5.882353186607360840e-01	4.823529422283172607e-01	6.352941393852233887e-01	6.117647290229797363e-01	4.274509847164154053e-01	4.000000059604644775e-01
4.000000059604644775e-01	4.078431427478790283e-01	4.549019634723663330e-01	6.980392336845397949e-01	8.078431487083435059e-01	6.666666865348815918e-01	6.274510025978088379e-01	3.803921639919281006e-01	3.921568691730499268e-01	4.784313738346099854e-01	4.078431427478790283e-01	3.333333432674407959e-01	2.705882489681243896e-01	3.725490272045135498e-01	4.156862795352935791e-01	2.745098173618316650e-01	2.823529541492462158e-01	4.313725531101226807e-01	4.588235318660736084e-01	4.784313738346099854e-01	4.235294163227081299e-01	5.254902243614196777e-01	3.333333432674407959e-01	2.784313857555389404e-01	3.176470696926116943e-01	4.705882370471954346e-01	6.000000238418579102e-01	4.352941215038299561e-01	5.529412031173706055e-01	6.117647290229797363e-01	5.333333611488342285e-01	4.039215743541717529e-01
4.392156898975372314e-01	4.509803950786590576e-01	5.254902243614196777e-01	7.019608020782470703e-01	7.176470756530761719e-01	4.862745106220245361e-01	4.313725531101226807e-01	3.882353007793426514e-01	4.509803950786590576e-01	4.235294163227081299e-01	2.745098173618316650e-01	2.352941185235977173e-01	2.078431397676467896e-01	2.392156869173049927e-01	2.823529541492462158e-01	2.666666805744171143e-01	3.098039329051971436e-01	4.862745106220245361e-01	4.274509847164154053e-01	4.509803950786590576e-01	4.000000059604644775e-01	4.039215743541717529e-01	2.745098173618316650e-01	1.960784345865249634e-01	3.607843220233917236e-01	5.019608139991760254e-01	5.647059082984924316e-01	4.941176474094390869e-01	4.941176474094390869e-01	5.960784554481506348e-01	6.392157077789306641e-01	4.313725531101226807e-01
3.843137323856353760e-01	3.568627536296844482e-01	4.941176474094390869e-01	6.901960968971252441e-01	5.529412031173706055e-01	3.843137323856353760e-01	3.568627536296844482e-01	4.117647111415863037e-01	4.784313738346099854e-01	3.568627536296844482e-01	2.235294133424758911e-01	2.078431397676467896e-01	2.470588237047195435e-01	3.294117748737335205e-01	3.372549116611480713e-01	2.980392277240753174e-01	3.215686380863189697e-01	4.039215743541717529e-01	2.274509817361831665e-01	2.588235437870025635e-01	2.392156869173049927e-01	2.313725501298904419e-01	2.156862765550613403e-01	2.039215713739395142e-01	4.196078479290008545e-01	5.176470875740051270e-01	5.294117927551269531e-01	6.039215922355651855e-01	4.627451002597808838e-01	4.470588266849517822e-01	4.784313738346099854e-01	3.333333432674407959e-01
3.647058904170989990e-01	2.431372553110122681e-01	4.392156898975372314e-01	7.215686440467834473e-01	4.901960790157318115e-01	4.117647111415863037e-01	4.039215743541717529e-01	4.431372582912445068e-01	4.941176474094390869e-01	3.686274588108062744e-01	2.588235437870025635e-01	2.549019753932952881e-01	3.372549116611480713e-01	5.098039507865905762e-01	4.431372582912445068e-01	3.058823645114898682e-01	2.862745225429534912e-01	3.176470696926116943e-01	2.117647081613540649e-01	1.960784345865249634e-01	1.607843190431594849e-01	1.647058874368667603e-01	1.764705926179885864e-01	2.000000029802322388e-01	4.431372582912445068e-01	6.117647290229797363e-01	5.019608139991760254e-01	5.254902243614196777e-01	4.196078479290008545e-01	3.686274588108062744e-01	3.294117748737335205e-01	2.549019753932952881e-01
3.960784375667572021e-01	2.392156869173049927e-01	3.843137323856353760e-01	7.019608020782470703e-01	5.529412031173706055e-01	4.588235318660736084e-01	4.431372582912445068e-01	4.588235318660736084e-01	4.941176474094390869e-01	4.156862795352935791e-01	3.372549116611480713e-01	3.372549116611480713e-01	4.078431427478790283e-01	6.156862974166870117e-01	4.156862795352935791e-01	2.431372553110122681e-01	2.156862765550613403e-01	2.352941185235977173e-01	2.509804069995880127e-01	2.823529541492462158e-01	2.235294133424758911e-01	2.039215713739395142e-01	1.921568661928176880e-01	2.196078449487686157e-01	4.078431427478790283e-01	5.960784554481506348e-01	4.352941215038299561e-01	3.568627536296844482e-01	2.862745225429534912e-01	2.666666805744171143e-01	2.509804069995880127e-01	2.235294133424758911e-01
3.372549116611480713e-01	2.666666805744171143e-01	3.647058904170989990e-01	5.686274766921997070e-01	5.647059082984924316e-01	5.960784554481506348e-01	5.372549295425415039e-01	4.588235318660736084e-01	4.666666686534881592e-01	3.843137323856353760e-01	3.294117748737335205e-01	3.764705955982208252e-01	4.039215743541717529e-01	5.176470875740051270e-01	3.019607961177825928e-01	1.960784345865249634e-01	1.960784345865249634e-01	2.117647081613540649e-01	2.196078449487686157e-01	3.294117748737335205e-01	3.019607961177825928e-01	3.215686380863189697e-01	2.705882489681243896e-01	2.235294133424758911e-01	2.862745225429534912e-01	4.196078479290008545e-01	3.803921639919281006e-01	2.509804069995880127e-01	2.078431397676467896e-01	2.156862765550613403e-01	2.000000029802322388e-01	1.843137294054031372e-01
3.529411852359771729e-01	3.176470696926116943e-01	3.960784375667572021e-01	4.156862795352935791e-01	5.098039507865905762e-01	8.431372642517089844e-01	6.862745285034179688e-01	4.705882370471954346e-01	4.431372582912445068e-01	2.901960909366607666e-01	2.627451121807098389e-01	3.450980484485626221e-01	3.254902064800262451e-01	3.960784375667572021e-01	2.627451121807098389e-01	2.000000029802322388e-01	2.156862765550613403e-01	2.156862765550613403e-01	2.235294133424758911e-01	2.980392277240753174e-01	2.627451121807098389e-01	3.607843220233917236e-01	3.411764800548553467e-01	2.627451121807098389e-01	2.941176593303680420e-01	3.647058904170989990e-01	3.607843220233917236e-01	1.725490242242813110e-01	2.000000029802322388e-01	2.117647081613540649e-01	1.764705926179885864e-01	1.725490242242813110e-01
4.509803950786590576e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.607843220233917236e-01	4.588235318660736084e-01	8.941176533699035645e-01	9.019607901573181152e-01	6.745098233222961426e-01	4.784313738346099854e-01	2.901960909366607666e-01	2.666666805744171143e-01	3.254902064800262451e-01	2.941176593303680420e-01	3.019607961177825928e-01	2.117647081613540649e-01	2.117647081613540649e-01	2.431372553110122681e-01	2.431372553110122681e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.058823645114898682e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.411764800548553467e-01	4.470588266849517822e-01	5.254902243614196777e-01	4.392156898975372314e-01	1.960784345865249634e-01	2.588235437870025635e-01	2.588235437870025635e-01	1.882352977991104126e-01	1.882352977991104126e-01
4.196078479290008545e-01	3.686274588108062744e-01	3.490196168422698975e-01	3.137255012989044189e-01	4.627451002597808838e-01	8.980392217636108398e-01	9.411764740943908691e-01	8.039215803146362305e-01	5.450980663299560547e-01	3.176470696926116943e-01	2.862745225429534912e-01	4.313725531101226807e-01	4.313725531101226807e-01	2.862745225429534912e-01	2.156862765550613403e-01	2.117647081613540649e-01	2.666666805744171143e-01	3.137255012989044189e-01	3.843137323856353760e-01	4.745098054409027100e-01	5.098039507865905762e-01	4.705882370471954346e-01	3.450980484485626221e-01	3.490196168422698975e-01	5.098039507865905762e-01	6.901960968971252441e-01	4.901960790157318115e-01	2.705882489681243896e-01	2.901960909366607666e-01	2.823529541492462158e-01	1.882352977991104126e-01	1.921568661928176880e-01
3.529411852359771729e-01	2.941176593303680420e-01	2.745098173618316650e-01	3.215686380863189697e-01	5.176470875740051270e-01	9.098039269447326660e-01	9.215686321258544922e-01	8.549019694328308105e-01	6.000000238418579102e-01	2.980392277240753174e-01	2.705882489681243896e-01	4.549019634723663330e-01	5.294117927551269531e-01	3.294117748737335205e-01	2.352941185235977173e-01	2.392156869173049927e-01	3.647058904170989990e-01	4.470588266849517822e-01	3.921568691730499268e-01	4.745098054409027100e-01	5.803921818733215332e-01	5.647059082984924316e-01	4.549019634723663330e-01	4.470588266849517822e-01	5.215686559677124023e-01	6.196078658103942871e-01	5.137255191802978516e-01	3.372549116611480713e-01	3.176470696926116943e-01	2.862745225429534912e-01	1.921568661928176880e-01	2.117647081613540649e-01
3.294117748737335205e-01	3.450980484485626221e-01	3.215686380863189697e-01	3.921568691730499268e-01	5.960784554481506348e-01	9.254902005195617676e-01	9.333333373069763184e-01	8.862745165824890137e-01	6.156862974166870117e-01	2.784313857555389404e-01	2.431372553110122681e-01	3.529411852359771729e-01	3.921568691730499268e-01	2.901960909366607666e-01	1.921568661928176880e-01	2.196078449487686157e-01	3.960784375667572021e-01	5.215686559677124023e-01	4.509803950786590576e-01	5.176470875740051270e-01	6.470588445663452148e-01	6.627451181411743164e-01	5.882353186607360840e-01	5.647059082984924316e-01	5.215686559677124023e-01	4.823529422283172607e-01	4.627451002597808838e-01	3.960784375667572021e-01	4.588235318660736084e-01	4.117647111415863037e-01	3.098039329051971436e-01	3.607843220233917236e-01
3.803921639919281006e-01	4.745098054409027100e-01	4.313725531101226807e-01	4.705882370471954346e-01	6.745098233222961426e-01	9.450980424880981445e-01	9.294117689132690430e-01	8.862745165824890137e-01	6.000000238418579102e-01	3.058823645114898682e-01	2.313725501298904419e-01	2.588235437870025635e-01	2.666666805744171143e-01	2.509804069995880127e-01	2.039215713739395142e-01	2.313725501298904419e-01	3.803921639919281006e-01	5.215686559677124023e-01	5.843137502670288086e-01	6.588235497474670410e-01	6.509804129600524902e-01	5.803921818733215332e-01	5.490196347236633301e-01	5.098039507865905762e-01	5.411764979362487793e-01	4.745098054409027100e-01	5.176470875740051270e-01	4.941176474094390869e-01	4.392156898975372314e-01	3.568627536296844482e-01	3.647058904170989990e-01	4.862745106220245361e-01
5.215686559677124023e-01	5.568627715110778809e-01	4.745098054409027100e-01	4.392156898975372314e-01	6.470588445663452148e-01	9.411764740943908691e-01	9.098039269447326660e-01	8.666666746139526367e-01	5.882353186607360840e-01	3.490196168422698975e-01	2.313725501298904419e-01	2.196078449487686157e-01	2.745098173618316650e-01	2.823529541492462158e-01	3.098039329051971436e-01	4.549019634723663330e-01	6.235294342041015625e-01	6.039215922355651855e-01	5.333333611488342285e-01	4.745098054409027100e-01	5.058823823928833008e-01	4.823529422283172607e-01	4.588235318660736084e-01	4.313725531101226807e-01	3.921568691730499268e-01	4.000000059604644775e-01	5.254902243614196777e-01	4.666666686534881592e-01	3.450980484485626221e-01	2.980392277240753174e-01	2.980392277240753174e-01	2.980392277240753174e-01
5.843137502670288086e-01	5.568627715110778809e-01	5.490196347236633301e-01	4.901960790157318115e-01	6.509804129600524902e-01	9.529411792755126953e-01	9.215686321258544922e-01	8.470588326454162598e-01	6.078431606292724609e-01	3.686274588108062744e-01	2.549019753932952881e-01	2.235294133424758911e-01	2.274509817361831665e-01	2.549019753932952881e-01	3.215686380863189697e-01	3.843137323856353760e-01	4.470588266849517822e-01	4.705882370471954346e-01	4.588235318660736084e-01	4.039215743541717529e-01	4.705882370471954346e-01	4.235294163227081299e-01	3.803921639919281006e-01	3.882353007793426514e-01	3.294117748737335205e-01	3.098039329051971436e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.176470696926116943e-01	3.137255012989044189e-01	2.862745225429534912e-01	2.784313857555389404e-01
5.450980663299560547e-01	5.764706134796142578e-01	5.843137502670288086e-01	5.647059082984924316e-01	7.019608020782470703e-01	9.529411792755126953e-01	9.137254953384399414e-01	8.196078538894653320e-01	6.470588445663452148e-01	3.882353007793426514e-01	2.705882489681243896e-01	2.235294133424758911e-01	2.196078449487686157e-01	2.509804069995880127e-01	3.058823645114898682e-01	2.941176593303680420e-01	3.254902064800262451e-01	4.274509847164154053e-01	3.647058904170989990e-01	4.509803950786590576e-01	5.725490450859069824e-01	4.941176474094390869e-01	5.019608139991760254e-01	4.745098054409027100e-01	3.803921639919281006e-01	3.372549116611480713e-01	2.980392277240753174e-01	2.862745225429534912e-01	2.862745225429534912e-01	2.941176593303680420e-01	2.980392277240753174e-01	3.960784375667572021e-01
6.392157077789306641e-01	6.000000238418579102e-01	5.411764979362487793e-01	6.000000238418579102e-01	7.254902124404907227e-01	9.490196108818054199e-01	9.176470637321472168e-01	8.549019694328308105e-01	6.784313917160034180e-01	3.960784375667572021e-01	2.862745225429534912e-01	2.509804069995880127e-01	2.470588237047195435e-01	2.588235437870025635e-01	2.980392277240753174e-01	3.607843220233917236e-01	4.039215743541717529e-01	4.549019634723663330e-01	4.823529422283172607e-01	6.862745285034179688e-01	8.039215803146362305e-01	7.137255072593688965e-01	6.117647290229797363e-01	4.509803950786590576e-01	3.529411852359771729e-01	3.333333432674407959e-01	2.627451121807098389e-01	2.588235437870025635e-01	2.392156869173049927e-01	3.450980484485626221e-01	3.647058904170989990e-01	3.254902064800262451e-01
6.745098233222961426e-01	5.529412031173706055e-01	4.392156898975372314e-01	5.333333611488342285e-01	6.980392336845397949e-01	9.490196108818054199e-01	9.333333373069763184e-01	8.784313797950744629e-01	6.549019813537597656e-01	4.117647111415863037e-01	3.137255012989044189e-01	2.745098173618316650e-01	2.823529541492462158e-01	3.529411852359771729e-01	4.352941215038299561e-01	5.568627715110778809e-01	6.745098233222961426e-01	7.215686440467834473e-01	7.607843279838562012e-01	8.941176533699035645e-01	8.784313797950744629e-01	8.784313797950744629e-01	7.647058963775634766e-01	5.882353186607360840e-01	4.000000059604644775e-01	2.549019753932952881e-01	2.078431397676467896e-01	2.117647081613540649e-01	2.235294133424758911e-01	3.058823645114898682e-01	2.980392277240753174e-01	2.156862765550613403e-01
5.568627715110778809e-01	4.156862795352935791e-01	3.294117748737335205e-01	3.411764800548553467e-01	5.803921818733215332e-01	9.450980424880981445e-01	9.411764740943908691e-01	8.392156958580017090e-01	6.235294342041015625e-01	4.627451002597808838e-01	4.078431427478790283e-01	3.882353007793426514e-01	4.509803950786590576e-01	6.078431606292724609e-01	7.019608020782470703e-01	7.411764860153198242e-01	7.647058963775634766e-01	7.843137383460998535e-01	8.156862854957580566e-01	8.745098114013671875e-01	8.470588326454162598e-01	9.137254953384399414e-01	8.313725590705871582e-01	7.607843279838562012e-01	5.647059082984924316e-01	2.745098173618316650e-01	2.274509817361831665e-01	1.882352977991104126e-01	2.431372553110122681e-01	3.333333432674407959e-01	2.745098173618316650e-01	2.117647081613540649e-01
4.588235318660736084e-01	3.254902064800262451e-01	2.823529541492462158e-01	2.627451121807098389e-01	4.627451002597808838e-01	9.019607901573181152e-01	9.411764740943908691e-01	8.196078538894653320e-01	6.313725709915161133e-01	5.882353186607360840e-01	6.156862974166870117e-01	6.705882549285888672e-01	7.137255072593688965e-01	8.274509906768798828e-01	8.117647171020507812e-01	7.921568751335144043e-01	6.862745285034179688e-01	7.254902124404907227e-01	8.313725590705871582e-01	8.274509906768798828e-01	8.666666746139526367e-01	8.941176533699035645e-01	8.117647171020507812e-01	7.882353067398071289e-01	6.588235497474670410e-01	3.647058904170989990e-01	2.745098173618316650e-01	2.156862765550613403e-01	2.156862765550613403e-01	3.647058904170989990e-01	3.019607961177825928e-01	2.392156869173049927e-01
3.568627536296844482e-01	2.705882489681243896e-01	2.549019753932952881e-01	2.705882489681243896e-01	3.607843220233917236e-01	7.725490331649780273e-01	9.411764740943908691e-01	8.509804010391235352e-01	7.333333492279052734e-01	7.803921699523925781e-01	8.078431487083435059e-01	8.235294222831726074e-01	7.960784435272216797e-01	7.882353067398071289e-01	8.431372642517089844e-01	8.705882430076599121e-01	7.607843279838562012e-01	7.450980544090270996e-01	7.803921699523925781e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.313725590705871582e-01	8.431372642517089844e-01	8.117647171020507812e-01	5.411764979362487793e-01	3.490196168422698975e-01	2.352941185235977173e-01	2.313725501298904419e-01	3.058823645114898682e-01	2.627451121807098389e-01	2.588235437870025635e-01	3.294117748737335205e-01
3.607843220233917236e-01	2.784313857555389404e-01	2.980392277240753174e-01	3.176470696926116943e-01	3.607843220233917236e-01	6.431372761726379395e-01	9.176470637321472168e-01	8.862745165824890137e-01	8.470588326454162598e-01	8.941176533699035645e-01	8.980392217636108398e-01	8.235294222831726074e-01	8.196078538894653320e-01	8.235294222831726074e-01	7.921568751335144043e-01	8.784313797950744629e-01	8.156862854957580566e-01	7.725490331649780273e-01	7.607843279838562012e-01	8.352941274642944336e-01	8.431372642517089844e-01	8.039215803146362305e-01	8.274509906768798828e-01	6.745098233222961426e-01	4.549019634723663330e-01	2.745098173618316650e-01	2.000000029802322388e-01	2.156862765550613403e-01	2.784313857555389404e-01	2.274509817361831665e-01	3.019607961177825928e-01	4.000000059604644775e-01
4.156862795352935791e-01	3.882353007793426514e-01	4.392156898975372314e-01	4.784313738346099854e-01	4.666666686534881592e-01	5.411764979362487793e-01	8.705882430076599121e-01	9.176470637321472168e-01	8.941176533699035645e-01	9.254902005195617676e-01	9.215686321258544922e-01	8.470588326454162598e-01	8.039215803146362305e-01	8.470588326454162598e-01	8.156862854957580566e-01	8.117647171020507812e-01	7.529411911964416504e-01	7.882353067398071289e-01	6.862745285034179688e-01	7.098039388656616211e-01	8.235294222831726074e-01	7.960784435272216797e-01	7.882353067398071289e-01	6.039215922355651855e-01	3.960784375667572021e-01	2.549019753932952881e-01	2.078431397676467896e-01	2.196078449487686157e-01	2.627451121807098389e-01	2.666666805744171143e-01	3.568627536296844482e-01	3.960784375667572021e-01
4.666666686534881592e-01	4.627451002597808838e-01	5.372549295425415039e-01	5.686274766921997070e-01	5.137255191802978516e-01	4.470588266849517822e-01	7.921568751335144043e-01	9.372549057006835938e-01	9.176470637321472168e-01	9.372549057006835938e-01	9.333333373069763184e-01	8.823529481887817383e-01	8.000000119209289551e-01	8.274509906768798828e-01	9.019607901573181152e-01	7.960784435272216797e-01	6.980392336845397949e-01	8.117647171020507812e-01	6.196078658103942871e-01	5.215686559677124023e-01	6.392157077789306641e-01	7.215686440467834473e-01	6.235294342041015625e-01	4.901960790157318115e-01	3.372549116611480713e-01	2.627451121807098389e-01	2.274509817361831665e-01	2.980392277240753174e-01	3.215686380863189697e-01	3.333333432674407959e-01	3.725490272045135498e-01	3.568627536296844482e-01


==> Cifra_figuretem/100/originaldataRed5.0.txt <==
2.078431397676467896e-01	2.117647081613540649e-01	2.313725501298904419e-01	2.901960909366607666e-01	2.745098173618316650e-01	2.352941185235977173e-01	2.117647081613540649e-01	2.352941185235977173e-01	2.784313857555389404e-01	2.588235437870025635e-01	2.823529541492462158e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.254902064800262451e-01	3.490196168422698975e-01	3.411764800548553467e-01	4.000000059604644775e-01	3.882353007793426514e-01	3.294117748737335205e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.647058904170989990e-01	4.235294163227081299e-01	3.058823645114898682e-01	3.137255012989044189e-01	2.666666805744171143e-01	2.705882489681243896e-01	4.000000059604644775e-01	4.588235318660736084e-01	4.392156898975372314e-01	4.470588266849517822e-01	4.588235318660736084e-01
3.333333432674407959e-01	3.176470696926116943e-01	2.862745225429534912e-01	3.450980484485626221e-01	3.333333432674407959e-01	2.705882489681243896e-01	2.980392277240753174e-01	2.784313857555389404e-01	2.745098173618316650e-01	3.333333432674407959e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.882353007793426514e-01	3.803921639919281006e-01	3.568627536296844482e-01	4.274509847164154053e-01	3.607843220233917236e-01	3.450980484485626221e-01	4.431372582912445068e-01	3.490196168422698975e-01	3.882353007793426514e-01	3.450980484485626221e-01	3.372549116611480713e-01	3.725490272045135498e-01	4.078431427478790283e-01	3.803921639919281006e-01	4.549019634723663330e-01	4.588235318660736084e-01
3.490196168422698975e-01	3.058823645114898682e-01	3.411764800548553467e-01	3.215686380863189697e-01	3.254902064800262451e-01	3.490196168422698975e-01	3.764705955982208252e-01	3.019607961177825928e-01	3.490196168422698975e-01	4.117647111415863037e-01	3.960784375667572021e-01	4.823529422283172607e-01	4.745098054409027100e-01	3.686274588108062744e-01	4.117647111415863037e-01	4.196078479290008545e-01	3.568627536296844482e-01	3.607843220233917236e-01	4.196078479290008545e-01	4.588235318660736084e-01	3.725490272045135498e-01	3.333333432674407959e-01	4.313725531101226807e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.156862795352935791e-01	4.156862795352935791e-01	3.960784375667572021e-01	3.607843220233917236e-01	3.529411852359771729e-01	4.431372582912445068e-01	4.588235318660736084e-01
3.607843220233917236e-01	3.411764800548553467e-01	3.137255012989044189e-01	3.725490272045135498e-01	3.098039329051971436e-01	3.764705955982208252e-01	3.882353007793426514e-01	3.137255012989044189e-01	4.078431427478790283e-01	4.156862795352935791e-01	5.215686559677124023e-01	7.882353067398071289e-01	6.117647290229797363e-01	3.921568691730499268e-01	4.196078479290008545e-01	4.274509847164154053e-01	4.392156898975372314e-01	4.666666686534881592e-01	4.745098054409027100e-01	4.549019634723663330e-01	4.627451002597808838e-01	3.882353007793426514e-01	4.039215743541717529e-01	4.588235318660736084e-01	3.960784375667572021e-01	3.882353007793426514e-01	3.960784375667572021e-01	3.647058904170989990e-01	3.921568691730499268e-01	3.725490272045135498e-01	3.921568691730499268e-01	4.470588266849517822e-01
4.352941215038299561e-01	4.039215743541717529e-01	4.117647111415863037e-01	4.117647111415863037e-01	3.372549116611480713e-01	3.764705955982208252e-01	3.098039329051971436e-01	2.901960909366607666e-01	4.078431427478790283e-01	4.078431427478790283e-01	7.490196228027343750e-01	9.098039269447326660e-01	6.431372761726379395e-01	4.666666686534881592e-01	5.019608139991760254e-01	4.745098054409027100e-01	4.392156898975372314e-01	4.941176474094390869e-01	4.666666686534881592e-01	4.509803950786590576e-01	4.745098054409027100e-01	4.000000059604644775e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.196078479290008545e-01	4.392156898975372314e-01	3.921568691730499268e-01	3.647058904170989990e-01	4.156862795352935791e-01	4.117647111415863037e-01	4.196078479290008545e-01	4.509803950786590576e-01
4.784313738346099854e-01	4.431372582912445068e-01	4.235294163227081299e-01	3.803921639919281006e-01	4.000000059604644775e-01	4.274509847164154053e-01	3.176470696926116943e-01	2.549019753932952881e-01	3.803921639919281006e-01	6.745098233222961426e-01	9.294117689132690430e-01	8.039215803146362305e-01	6.078431606292724609e-01	5.137255191802978516e-01	4.980392158031463623e-01	4.784313738346099854e-01	4.117647111415863037e-01	4.392156898975372314e-01	4.274509847164154053e-01	4.000000059604644775e-01	4.078431427478790283e-01	4.156862795352935791e-01	4.352941215038299561e-01	3.607843220233917236e-01	3.882353007793426514e-01	4.313725531101226807e-01	4.078431427478790283e-01	4.000000059604644775e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.196078479290008545e-01	4.470588266849517822e-01
4.392156898975372314e-01	4.627451002597808838e-01	3.843137323856353760e-01	3.529411852359771729e-01	3.843137323856353760e-01	4.039215743541717529e-01	3.372549116611480713e-01	3.137255012989044189e-01	5.882353186607360840e-01	9.215686321258544922e-01	9.098039269447326660e-01	7.215686440467834473e-01	5.529412031173706055e-01	4.901960790157318115e-01	4.745098054409027100e-01	4.588235318660736084e-01	3.960784375667572021e-01	3.960784375667572021e-01	3.882353007793426514e-01	4.274509847164154053e-01	4.313725531101226807e-01	4.392156898975372314e-01	4.352941215038299561e-01	3.647058904170989990e-01	3.450980484485626221e-01	3.803921639919281006e-01	3.843137323856353760e-01	4.156862795352935791e-01	4.196078479290008545e-01	4.078431427478790283e-01	3.529411852359771729e-01	4.274509847164154053e-01
3.450980484485626221e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.196078479290008545e-01	4.117647111415863037e-01	4.549019634723663330e-01	6.156862974166870117e-01	6.784313917160034180e-01	9.333333373069763184e-01	8.901960849761962891e-01	7.725490331649780273e-01	6.666666865348815918e-01	5.058823823928833008e-01	4.235294163227081299e-01	4.392156898975372314e-01	4.313725531101226807e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.607843220233917236e-01	4.705882370471954346e-01	4.666666686534881592e-01	3.960784375667572021e-01	4.980392158031463623e-01	5.960784554481506348e-01	6.352941393852233887e-01	4.823529422283172607e-01	3.882353007793426514e-01	4.039215743541717529e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.882353007793426514e-01	3.568627536296844482e-01
3.960784375667572021e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.392156898975372314e-01	4.627451002597808838e-01	6.784313917160034180e-01	8.980392217636108398e-01	9.215686321258544922e-01	9.215686321258544922e-01	7.647058963775634766e-01	6.705882549285888672e-01	6.117647290229797363e-01	4.392156898975372314e-01	3.450980484485626221e-01	4.705882370471954346e-01	4.313725531101226807e-01	3.254902064800262451e-01	3.137255012989044189e-01	3.843137323856353760e-01	4.784313738346099854e-01	4.431372582912445068e-01	5.411764979362487793e-01	7.803921699523925781e-01	8.392156958580017090e-01	8.274509906768798828e-01	7.607843279838562012e-01	6.901960968971252441e-01	5.137255191802978516e-01	3.843137323856353760e-01	3.607843220233917236e-01	3.764705955982208252e-01	3.882353007793426514e-01
4.274509847164154053e-01	4.235294163227081299e-01	4.313725531101226807e-01	5.529412031173706055e-01	6.901960968971252441e-01	8.705882430076599121e-01	9.294117689132690430e-01	8.941176533699035645e-01	8.431372642517089844e-01	7.803921699523925781e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.313725709915161133e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.392156898975372314e-01	3.960784375667572021e-01	3.294117748737335205e-01	3.960784375667572021e-01	4.509803950786590576e-01	5.490196347236633301e-01	8.039215803146362305e-01	9.098039269447326660e-01	8.666666746139526367e-01	7.843137383460998535e-01	7.607843279838562012e-01	7.921568751335144043e-01	7.647058963775634766e-01	4.941176474094390869e-01	3.411764800548553467e-01	3.921568691730499268e-01	4.156862795352935791e-01
3.960784375667572021e-01	3.607843220233917236e-01	4.274509847164154053e-01	8.352941274642944336e-01	9.843137264251708984e-01	9.607843160629272461e-01	9.294117689132690430e-01	8.980392217636108398e-01	8.784313797950744629e-01	8.941176533699035645e-01	9.058823585510253906e-01	9.333333373069763184e-01	9.176470637321472168e-01	7.921568751335144043e-01	6.313725709915161133e-01	5.568627715110778809e-01	5.058823823928833008e-01	4.588235318660736084e-01	4.980392158031463623e-01	4.705882370471954346e-01	6.823529601097106934e-01	8.862745165824890137e-01	8.352941274642944336e-01	7.803921699523925781e-01	6.666666865348815918e-01	6.274510025978088379e-01	6.392157077789306641e-01	6.823529601097106934e-01	6.862745285034179688e-01	4.901960790157318115e-01	3.843137323856353760e-01	4.039215743541717529e-01
4.196078479290008545e-01	3.411764800548553467e-01	6.235294342041015625e-01	9.764705896377563477e-01	9.882352948188781738e-01	9.647058844566345215e-01	9.411764740943908691e-01	9.411764740943908691e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.333333373069763184e-01	9.647058844566345215e-01	9.450980424880981445e-01	9.254902005195617676e-01	9.058823585510253906e-01	8.941176533699035645e-01	8.627451062202453613e-01	8.509804010391235352e-01	8.705882430076599121e-01	8.392156958580017090e-01	8.980392217636108398e-01	8.705882430076599121e-01	7.529411911964416504e-01	6.588235497474670410e-01	5.843137502670288086e-01	4.941176474094390869e-01	5.137255191802978516e-01	4.941176474094390869e-01	6.000000238418579102e-01	5.725490450859069824e-01	3.529411852359771729e-01	3.764705955982208252e-01
4.352941215038299561e-01	4.313725531101226807e-01	8.588235378265380859e-01	1.000000000000000000e+00	9.725490212440490723e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.529411792755126953e-01	9.215686321258544922e-01	8.941176533699035645e-01	8.627451062202453613e-01	9.137254953384399414e-01	9.294117689132690430e-01	9.254902005195617676e-01	9.529411792755126953e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.647058844566345215e-01	9.568627476692199707e-01	9.882352948188781738e-01	9.450980424880981445e-01	7.882353067398071289e-01	6.666666865348815918e-01	5.960784554481506348e-01	5.960784554481506348e-01	4.274509847164154053e-01	3.764705955982208252e-01	3.960784375667572021e-01	4.627451002597808838e-01	5.372549295425415039e-01	4.313725531101226807e-01	3.960784375667572021e-01
4.980392158031463623e-01	6.666666865348815918e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.568627476692199707e-01	9.607843160629272461e-01	9.843137264251708984e-01	9.647058844566345215e-01	9.098039269447326660e-01	8.862745165824890137e-01	8.745098114013671875e-01	9.058823585510253906e-01	9.215686321258544922e-01	9.294117689132690430e-01	9.529411792755126953e-01	9.647058844566345215e-01	9.490196108818054199e-01	8.862745165824890137e-01	8.705882430076599121e-01	9.019607901573181152e-01	8.352941274642944336e-01	6.470588445663452148e-01	5.882353186607360840e-01	5.568627715110778809e-01	5.176470875740051270e-01	3.529411852359771729e-01	3.215686380863189697e-01	3.803921639919281006e-01	4.000000059604644775e-01	4.431372582912445068e-01	4.588235318660736084e-01	4.470588266849517822e-01
5.254902243614196777e-01	7.764706015586853027e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.411764740943908691e-01	9.490196108818054199e-01	9.843137264251708984e-01	9.490196108818054199e-01	9.058823585510253906e-01	8.745098114013671875e-01	8.745098114013671875e-01	9.019607901573181152e-01	9.137254953384399414e-01	9.411764740943908691e-01	9.568627476692199707e-01	9.450980424880981445e-01	9.294117689132690430e-01	8.352941274642944336e-01	8.156862854957580566e-01	8.352941274642944336e-01	7.921568751335144043e-01	5.764706134796142578e-01	4.823529422283172607e-01	4.784313738346099854e-01	4.156862795352935791e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.803921639919281006e-01	4.117647111415863037e-01	4.117647111415863037e-01
5.686274766921997070e-01	8.274509906768798828e-01	9.803921580314636230e-01	9.803921580314636230e-01	9.607843160629272461e-01	9.686274528503417969e-01	9.647058844566345215e-01	9.098039269447326660e-01	8.862745165824890137e-01	8.941176533699035645e-01	8.862745165824890137e-01	9.019607901573181152e-01	8.901960849761962891e-01	9.176470637321472168e-01	9.215686321258544922e-01	8.980392217636108398e-01	8.980392217636108398e-01	8.000000119209289551e-01	7.686274647712707520e-01	7.960784435272216797e-01	7.490196228027343750e-01	6.078431606292724609e-01	4.470588266849517822e-01	3.960784375667572021e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.686274588108062744e-01	3.764705955982208252e-01	2.392156869173049927e-01	3.333333432674407959e-01	4.117647111415863037e-01	3.647058904170989990e-01
6.078431606292724609e-01	8.235294222831726074e-01	9.529411792755126953e-01	9.764705896377563477e-01	9.568627476692199707e-01	9.686274528503417969e-01	9.529411792755126953e-01	9.019607901573181152e-01	8.705882430076599121e-01	8.862745165824890137e-01	8.705882430076599121e-01	8.941176533699035645e-01	8.352941274642944336e-01	8.745098114013671875e-01	8.862745165824890137e-01	8.549019694328308105e-01	8.392156958580017090e-01	7.764706015586853027e-01	7.372549176216125488e-01	7.607843279838562012e-01	6.588235497474670410e-01	6.156862974166870117e-01	5.372549295425415039e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.921568691730499268e-01	3.333333432674407959e-01	1.254902034997940063e-01	3.254902064800262451e-01	4.470588266849517822e-01	3.372549116611480713e-01
5.411764979362487793e-01	7.215686440467834473e-01	9.058823585510253906e-01	9.450980424880981445e-01	9.294117689132690430e-01	9.411764740943908691e-01	9.333333373069763184e-01	8.862745165824890137e-01	8.627451062202453613e-01	8.588235378265380859e-01	8.117647171020507812e-01	8.156862854957580566e-01	7.529411911964416504e-01	8.588235378265380859e-01	8.549019694328308105e-01	8.235294222831726074e-01	7.764706015586853027e-01	7.764706015586853027e-01	7.019608020782470703e-01	7.019608020782470703e-01	6.117647290229797363e-01	5.803921818733215332e-01	5.764706134796142578e-01	3.921568691730499268e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.333333432674407959e-01	2.901960909366607666e-01	2.352941185235977173e-01	3.254902064800262451e-01	3.686274588108062744e-01	3.450980484485626221e-01
5.215686559677124023e-01	6.274510025978088379e-01	8.862745165824890137e-01	9.098039269447326660e-01	8.901960849761962891e-01	8.705882430076599121e-01	8.941176533699035645e-01	8.862745165824890137e-01	8.549019694328308105e-01	8.156862854957580566e-01	7.333333492279052734e-01	6.666666865348815918e-01	6.901960968971252441e-01	8.352941274642944336e-01	7.921568751335144043e-01	7.960784435272216797e-01	7.294117808341979980e-01	7.843137383460998535e-01	6.784313917160034180e-01	6.196078658103942871e-01	5.803921818733215332e-01	5.137255191802978516e-01	5.098039507865905762e-01	4.313725531101226807e-01	3.294117748737335205e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.568627536296844482e-01	3.764705955982208252e-01	3.490196168422698975e-01	3.647058904170989990e-01	4.039215743541717529e-01
4.980392158031463623e-01	5.882353186607360840e-01	9.176470637321472168e-01	8.941176533699035645e-01	8.392156958580017090e-01	8.117647171020507812e-01	8.666666746139526367e-01	8.705882430076599121e-01	8.235294222831726074e-01	7.843137383460998535e-01	6.823529601097106934e-01	6.235294342041015625e-01	7.294117808341979980e-01	8.156862854957580566e-01	7.372549176216125488e-01	7.372549176216125488e-01	7.137255072593688965e-01	7.254902124404907227e-01	6.823529601097106934e-01	6.196078658103942871e-01	5.843137502670288086e-01	5.294117927551269531e-01	5.098039507865905762e-01	4.941176474094390869e-01	3.372549116611480713e-01	2.627451121807098389e-01	3.176470696926116943e-01	3.882353007793426514e-01	4.000000059604644775e-01	3.529411852359771729e-01	3.294117748737335205e-01	3.411764800548553467e-01
3.843137323856353760e-01	4.431372582912445068e-01	8.470588326454162598e-01	9.098039269447326660e-01	8.235294222831726074e-01	7.725490331649780273e-01	8.078431487083435059e-01	8.588235378265380859e-01	8.431372642517089844e-01	7.803921699523925781e-01	7.019608020782470703e-01	6.705882549285888672e-01	7.254902124404907227e-01	7.568627595901489258e-01	6.901960968971252441e-01	6.039215922355651855e-01	7.019608020782470703e-01	6.705882549285888672e-01	6.470588445663452148e-01	5.411764979362487793e-01	5.058823823928833008e-01	4.980392158031463623e-01	4.392156898975372314e-01	4.313725531101226807e-01	3.725490272045135498e-01	2.823529541492462158e-01	2.823529541492462158e-01	3.294117748737335205e-01	2.941176593303680420e-01	3.058823645114898682e-01	2.705882489681243896e-01	2.588235437870025635e-01
3.568627536296844482e-01	3.490196168422698975e-01	8.000000119209289551e-01	9.176470637321472168e-01	7.960784435272216797e-01	7.058823704719543457e-01	7.450980544090270996e-01	8.392156958580017090e-01	8.196078538894653320e-01	7.764706015586853027e-01	7.215686440467834473e-01	6.588235497474670410e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.156862974166870117e-01	5.372549295425415039e-01	6.784313917160034180e-01	6.431372761726379395e-01	5.921568870544433594e-01	4.980392158031463623e-01	4.745098054409027100e-01	4.196078479290008545e-01	3.372549116611480713e-01	3.176470696926116943e-01	3.568627536296844482e-01	3.372549116611480713e-01	3.254902064800262451e-01	3.490196168422698975e-01	3.098039329051971436e-01	3.137255012989044189e-01	2.549019753932952881e-01	2.509804069995880127e-01
3.411764800548553467e-01	3.803921639919281006e-01	8.196078538894653320e-01	8.784313797950744629e-01	7.803921699523925781e-01	6.705882549285888672e-01	6.431372761726379395e-01	7.098039388656616211e-01	7.411764860153198242e-01	7.568627595901489258e-01	7.176470756530761719e-01	6.509804129600524902e-01	6.235294342041015625e-01	5.647059082984924316e-01	5.254902243614196777e-01	5.450980663299560547e-01	5.843137502670288086e-01	5.921568870544433594e-01	5.490196347236633301e-01	5.215686559677124023e-01	4.941176474094390869e-01	3.960784375667572021e-01	3.372549116611480713e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.843137323856353760e-01	4.039215743541717529e-01	3.294117748737335205e-01	2.705882489681243896e-01	2.666666805744171143e-01	2.431372553110122681e-01	2.117647081613540649e-01
3.372549116611480713e-01	3.882353007793426514e-01	7.450980544090270996e-01	8.745098114013671875e-01	7.725490331649780273e-01	6.235294342041015625e-01	4.901960790157318115e-01	5.176470875740051270e-01	6.627451181411743164e-01	7.450980544090270996e-01	6.941176652908325195e-01	5.921568870544433594e-01	5.450980663299560547e-01	4.941176474094390869e-01	4.901960790157318115e-01	5.058823823928833008e-01	4.980392158031463623e-01	5.607843399047851562e-01	5.372549295425415039e-01	5.098039507865905762e-01	4.705882370471954346e-01	4.039215743541717529e-01	3.803921639919281006e-01	4.000000059604644775e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.882353007793426514e-01	3.137255012989044189e-01	2.235294133424758911e-01	2.352941185235977173e-01	2.627451121807098389e-01	2.352941185235977173e-01
2.862745225429534912e-01	3.176470696926116943e-01	6.941176652908325195e-01	8.588235378265380859e-01	7.294117808341979980e-01	5.529412031173706055e-01	3.372549116611480713e-01	2.901960909366607666e-01	4.745098054409027100e-01	6.862745285034179688e-01	6.745098233222961426e-01	5.294117927551269531e-01	4.980392158031463623e-01	4.627451002597808838e-01	3.882353007793426514e-01	3.960784375667572021e-01	4.039215743541717529e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.549019634723663330e-01	4.039215743541717529e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.607843220233917236e-01	3.411764800548553467e-01	2.431372553110122681e-01	2.078431397676467896e-01	2.117647081613540649e-01	2.117647081613540649e-01	2.862745225429534912e-01
3.098039329051971436e-01	2.901960909366607666e-01	5.333333611488342285e-01	7.529411911964416504e-01	6.784313917160034180e-01	5.647059082984924316e-01	3.450980484485626221e-01	1.450980454683303833e-01	9.411764889955520630e-02	3.411764800548553467e-01	5.490196347236633301e-01	4.862745106220245361e-01	4.000000059604644775e-01	3.019607961177825928e-01	2.235294133424758911e-01	2.509804069995880127e-01	2.980392277240753174e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.686274588108062744e-01	2.901960909366607666e-01	2.313725501298904419e-01	2.627451121807098389e-01	2.666666805744171143e-01	3.019607961177825928e-01	2.588235437870025635e-01	1.843137294054031372e-01	1.333333402872085571e-01	1.333333402872085571e-01	1.372549086809158325e-01	1.882352977991104126e-01	2.392156869173049927e-01
3.647058904170989990e-01	3.647058904170989990e-01	4.235294163227081299e-01	5.568627715110778809e-01	6.078431606292724609e-01	5.764706134796142578e-01	5.215686559677124023e-01	3.372549116611480713e-01	1.254902034997940063e-01	4.313725605607032776e-02	1.921568661928176880e-01	2.745098173618316650e-01	2.156862765550613403e-01	1.254902034997940063e-01	9.803921729326248169e-02	1.215686276555061340e-01	1.647058874368667603e-01	1.725490242242813110e-01	2.352941185235977173e-01	2.901960909366607666e-01	2.470588237047195435e-01	1.411764770746231079e-01	1.098039224743843079e-01	9.411764889955520630e-02	9.411764889955520630e-02	1.019607856869697571e-01	1.137254908680915833e-01	1.529411822557449341e-01	1.215686276555061340e-01	1.098039224743843079e-01	1.803921610116958618e-01	2.392156869173049927e-01
4.039215743541717529e-01	3.372549116611480713e-01	4.235294163227081299e-01	3.882353007793426514e-01	4.980392158031463623e-01	4.705882370471954346e-01	4.156862795352935791e-01	3.921568691730499268e-01	2.745098173618316650e-01	1.254902034997940063e-01	1.725490242242813110e-01	1.372549086809158325e-01	1.254902034997940063e-01	8.627451211214065552e-02	3.921568766236305237e-02	5.098039284348487854e-02	3.137255087494850159e-02	7.058823853731155396e-02	1.568627506494522095e-01	2.235294133424758911e-01	2.784313857555389404e-01	1.803921610116958618e-01	9.411764889955520630e-02	4.313725605607032776e-02	3.137255087494850159e-02	9.019608050584793091e-02	1.294117718935012817e-01	1.490196138620376587e-01	1.764705926179885864e-01	1.764705926179885864e-01	1.568627506494522095e-01	2.470588237047195435e-01
3.764705955982208252e-01	3.764705955982208252e-01	4.392156898975372314e-01	3.843137323856353760e-01	4.392156898975372314e-01	4.313725531101226807e-01	2.235294133424758911e-01	1.450980454683303833e-01	1.686274558305740356e-01	2.980392277240753174e-01	4.588235318660736084e-01	3.215686380863189697e-01	2.941176593303680420e-01	2.117647081613540649e-01	8.627451211214065552e-02	1.019607856869697571e-01	1.215686276555061340e-01	1.764705926179885864e-01	1.607843190431594849e-01	2.470588237047195435e-01	3.254902064800262451e-01	3.098039329051971436e-01	2.352941185235977173e-01	2.000000029802322388e-01	1.215686276555061340e-01	1.137254908680915833e-01	1.647058874368667603e-01	1.725490242242813110e-01	1.764705926179885864e-01	1.960784345865249634e-01	1.607843190431594849e-01	2.745098173618316650e-01
3.921568691730499268e-01	3.803921639919281006e-01	4.078431427478790283e-01	3.921568691730499268e-01	4.823529422283172607e-01	4.274509847164154053e-01	3.098039329051971436e-01	2.862745225429534912e-01	3.490196168422698975e-01	4.313725531101226807e-01	4.431372582912445068e-01	4.235294163227081299e-01	3.803921639919281006e-01	3.058823645114898682e-01	2.039215713739395142e-01	1.921568661928176880e-01	2.549019753932952881e-01	2.823529541492462158e-01	2.980392277240753174e-01	3.058823645114898682e-01	3.176470696926116943e-01	3.019607961177825928e-01	3.137255012989044189e-01	2.784313857555389404e-01	1.882352977991104126e-01	1.058823540806770325e-01	1.686274558305740356e-01	2.078431397676467896e-01	1.568627506494522095e-01	1.803921610116958618e-01	2.549019753932952881e-01	2.980392277240753174e-01
4.117647111415863037e-01	3.372549116611480713e-01	4.392156898975372314e-01	4.078431427478790283e-01	4.313725531101226807e-01	3.411764800548553467e-01	3.568627536296844482e-01	4.039215743541717529e-01	4.313725531101226807e-01	4.941176474094390869e-01	4.352941215038299561e-01	4.549019634723663330e-01	3.725490272045135498e-01	2.745098173618316650e-01	3.137255012989044189e-01	2.823529541492462158e-01	2.941176593303680420e-01	2.313725501298904419e-01	3.333333432674407959e-01	3.490196168422698975e-01	3.254902064800262451e-01	2.392156869173049927e-01	3.333333432674407959e-01	3.215686380863189697e-01	1.764705926179885864e-01	1.137254908680915833e-01	1.647058874368667603e-01	2.392156869173049927e-01	2.000000029802322388e-01	2.078431397676467896e-01	2.705882489681243896e-01	2.784313857555389404e-01
3.450980484485626221e-01	3.450980484485626221e-01	4.470588266849517822e-01	4.235294163227081299e-01	4.196078479290008545e-01	3.686274588108062744e-01	3.490196168422698975e-01	3.764705955982208252e-01	4.313725531101226807e-01	4.627451002597808838e-01	4.352941215038299561e-01	4.235294163227081299e-01	3.647058904170989990e-01	3.176470696926116943e-01	3.686274588108062744e-01	3.529411852359771729e-01	4.000000059604644775e-01	3.686274588108062744e-01	3.882353007793426514e-01	3.490196168422698975e-01	3.019607961177825928e-01	2.156862765550613403e-01	2.666666805744171143e-01	3.294117748737335205e-01	3.098039329051971436e-01	2.509804069995880127e-01	2.117647081613540649e-01	2.941176593303680420e-01	2.745098173618316650e-01	3.176470696926116943e-01	2.705882489681243896e-01	2.509804069995880127e-01


==> Cifra_figuretem/100/originaldataRed6.0.txt <==
2.705882489681243896e-01	2.823529541492462158e-01	2.470588237047195435e-01	2.078431397676467896e-01	2.078431397676467896e-01	2.431372553110122681e-01	3.333333432674407959e-01	2.784313857555389404e-01	2.078431397676467896e-01	2.039215713739395142e-01	2.235294133424758911e-01	2.352941185235977173e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.392156869173049927e-01	2.470588237047195435e-01	2.745098173618316650e-01	2.745098173618316650e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.862745225429534912e-01	3.176470696926116943e-01	3.568627536296844482e-01	3.882353007793426514e-01	4.039215743541717529e-01	4.078431427478790283e-01	3.921568691730499268e-01
2.705882489681243896e-01	3.019607961177825928e-01	2.705882489681243896e-01	2.078431397676467896e-01	2.000000029802322388e-01	2.274509817361831665e-01	2.627451121807098389e-01	2.549019753932952881e-01	2.196078449487686157e-01	2.078431397676467896e-01	2.196078449487686157e-01	2.313725501298904419e-01	2.470588237047195435e-01	2.470588237047195435e-01	2.470588237047195435e-01	2.392156869173049927e-01	2.313725501298904419e-01	2.352941185235977173e-01	2.509804069995880127e-01	2.745098173618316650e-01	2.745098173618316650e-01	2.549019753932952881e-01	2.588235437870025635e-01	2.784313857555389404e-01	2.823529541492462158e-01	2.862745225429534912e-01	3.137255012989044189e-01	3.411764800548553467e-01	3.803921639919281006e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.078431427478790283e-01
2.509804069995880127e-01	2.745098173618316650e-01	2.745098173618316650e-01	2.156862765550613403e-01	2.078431397676467896e-01	2.117647081613540649e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.039215713739395142e-01	2.196078449487686157e-01	2.352941185235977173e-01	2.470588237047195435e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.313725501298904419e-01	2.235294133424758911e-01	2.509804069995880127e-01	2.745098173618316650e-01	2.901960909366607666e-01	2.745098173618316650e-01	2.666666805744171143e-01	2.823529541492462158e-01	2.862745225429534912e-01	2.901960909366607666e-01	3.019607961177825928e-01	3.372549116611480713e-01	3.764705955982208252e-01	3.960784375667572021e-01	4.117647111415863037e-01	4.156862795352935791e-01
2.705882489681243896e-01	2.666666805744171143e-01	2.745098173618316650e-01	2.392156869173049927e-01	2.196078449487686157e-01	2.000000029802322388e-01	2.313725501298904419e-01	2.470588237047195435e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.039215713739395142e-01	2.000000029802322388e-01	2.470588237047195435e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.509804069995880127e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.666666805744171143e-01	2.862745225429534912e-01	3.019607961177825928e-01	2.941176593303680420e-01	2.862745225429534912e-01	2.862745225429534912e-01	2.862745225429534912e-01	2.980392277240753174e-01	2.941176593303680420e-01	3.215686380863189697e-01	3.647058904170989990e-01	3.843137323856353760e-01	4.039215743541717529e-01	4.196078479290008545e-01
2.745098173618316650e-01	2.588235437870025635e-01	2.627451121807098389e-01	2.588235437870025635e-01	2.470588237047195435e-01	2.156862765550613403e-01	2.313725501298904419e-01	2.627451121807098389e-01	2.392156869173049927e-01	2.980392277240753174e-01	3.450980484485626221e-01	2.196078449487686157e-01	2.431372553110122681e-01	2.666666805744171143e-01	2.627451121807098389e-01	2.549019753932952881e-01	2.509804069995880127e-01	2.588235437870025635e-01	2.745098173618316650e-01	2.901960909366607666e-01	3.019607961177825928e-01	2.980392277240753174e-01	2.980392277240753174e-01	2.941176593303680420e-01	2.941176593303680420e-01	2.980392277240753174e-01	2.901960909366607666e-01	3.058823645114898682e-01	3.529411852359771729e-01	3.803921639919281006e-01	4.000000059604644775e-01	4.196078479290008545e-01
2.627451121807098389e-01	2.313725501298904419e-01	2.509804069995880127e-01	2.588235437870025635e-01	2.509804069995880127e-01	2.274509817361831665e-01	2.313725501298904419e-01	2.549019753932952881e-01	2.431372553110122681e-01	4.235294163227081299e-01	5.019608139991760254e-01	3.058823645114898682e-01	2.313725501298904419e-01	2.509804069995880127e-01	2.549019753932952881e-01	2.509804069995880127e-01	2.549019753932952881e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.823529541492462158e-01	3.058823645114898682e-01	3.019607961177825928e-01	3.019607961177825928e-01	2.941176593303680420e-01	2.941176593303680420e-01	2.980392277240753174e-01	2.784313857555389404e-01	2.823529541492462158e-01	3.176470696926116943e-01	3.686274588108062744e-01	4.039215743541717529e-01	4.274509847164154053e-01
2.509804069995880127e-01	2.235294133424758911e-01	2.588235437870025635e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.000000029802322388e-01	2.431372553110122681e-01	2.627451121807098389e-01	4.078431427478790283e-01	4.745098054409027100e-01	3.882353007793426514e-01	3.921568691730499268e-01	3.529411852359771729e-01	2.784313857555389404e-01	2.509804069995880127e-01	2.666666805744171143e-01	2.901960909366607666e-01	3.137255012989044189e-01	3.333333432674407959e-01	3.333333432674407959e-01	3.176470696926116943e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.901960909366607666e-01	2.980392277240753174e-01	2.745098173618316650e-01	2.666666805744171143e-01	2.901960909366607666e-01	3.450980484485626221e-01	4.039215743541717529e-01	4.274509847164154053e-01
2.078431397676467896e-01	2.196078449487686157e-01	2.431372553110122681e-01	2.549019753932952881e-01	2.784313857555389404e-01	2.470588237047195435e-01	1.843137294054031372e-01	2.666666805744171143e-01	3.333333432674407959e-01	4.392156898975372314e-01	5.176470875740051270e-01	4.470588266849517822e-01	4.627451002597808838e-01	4.117647111415863037e-01	3.529411852359771729e-01	2.941176593303680420e-01	2.901960909366607666e-01	3.058823645114898682e-01	3.450980484485626221e-01	3.647058904170989990e-01	3.607843220233917236e-01	3.372549116611480713e-01	3.333333432674407959e-01	2.901960909366607666e-01	3.019607961177825928e-01	2.980392277240753174e-01	2.823529541492462158e-01	2.980392277240753174e-01	2.980392277240753174e-01	3.215686380863189697e-01	3.882353007793426514e-01	4.235294163227081299e-01
2.078431397676467896e-01	2.274509817361831665e-01	2.392156869173049927e-01	2.588235437870025635e-01	2.588235437870025635e-01	2.196078449487686157e-01	1.960784345865249634e-01	2.980392277240753174e-01	4.156862795352935791e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.823529422283172607e-01	4.588235318660736084e-01	4.078431427478790283e-01	4.000000059604644775e-01	3.803921639919281006e-01	3.019607961177825928e-01	2.901960909366607666e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.490196168422698975e-01	3.294117748737335205e-01	2.823529541492462158e-01	3.294117748737335205e-01	3.058823645114898682e-01	2.941176593303680420e-01	3.019607961177825928e-01	3.058823645114898682e-01	3.176470696926116943e-01	3.686274588108062744e-01	4.117647111415863037e-01
2.000000029802322388e-01	2.431372553110122681e-01	2.627451121807098389e-01	2.627451121807098389e-01	2.235294133424758911e-01	1.921568661928176880e-01	2.313725501298904419e-01	4.078431427478790283e-01	4.666666686534881592e-01	4.235294163227081299e-01	4.078431427478790283e-01	5.333333611488342285e-01	4.862745106220245361e-01	3.960784375667572021e-01	3.882353007793426514e-01	3.882353007793426514e-01	2.980392277240753174e-01	2.862745225429534912e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.215686380863189697e-01	3.568627536296844482e-01	2.823529541492462158e-01	2.901960909366607666e-01	3.450980484485626221e-01	3.294117748737335205e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.019607961177825928e-01	3.333333432674407959e-01	3.882353007793426514e-01
2.313725501298904419e-01	2.705882489681243896e-01	2.705882489681243896e-01	2.470588237047195435e-01	1.960784345865249634e-01	2.000000029802322388e-01	3.333333432674407959e-01	4.901960790157318115e-01	4.705882370471954346e-01	3.490196168422698975e-01	4.039215743541717529e-01	5.568627715110778809e-01	4.901960790157318115e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.156862795352935791e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.019607961177825928e-01	3.529411852359771729e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.137255012989044189e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.941176593303680420e-01	3.137255012989044189e-01	3.647058904170989990e-01
2.392156869173049927e-01	2.862745225429534912e-01	2.705882489681243896e-01	2.431372553110122681e-01	2.549019753932952881e-01	4.196078479290008545e-01	5.019608139991760254e-01	4.862745106220245361e-01	4.941176474094390869e-01	3.529411852359771729e-01	2.000000029802322388e-01	2.627451121807098389e-01	4.666666686534881592e-01	4.705882370471954346e-01	4.941176474094390869e-01	5.098039507865905762e-01	4.470588266849517822e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.686274588108062744e-01	3.254902064800262451e-01	2.862745225429534912e-01	3.490196168422698975e-01	3.372549116611480713e-01	3.137255012989044189e-01	3.411764800548553467e-01	3.254902064800262451e-01	3.098039329051971436e-01	3.019607961177825928e-01	2.823529541492462158e-01	2.980392277240753174e-01	3.254902064800262451e-01
2.274509817361831665e-01	2.549019753932952881e-01	2.666666805744171143e-01	2.588235437870025635e-01	3.803921639919281006e-01	6.000000238418579102e-01	6.196078658103942871e-01	5.372549295425415039e-01	5.490196347236633301e-01	4.705882370471954346e-01	2.549019753932952881e-01	1.960784345865249634e-01	4.705882370471954346e-01	4.705882370471954346e-01	3.960784375667572021e-01	4.980392158031463623e-01	5.098039507865905762e-01	4.039215743541717529e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.137255012989044189e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.333333432674407959e-01	3.058823645114898682e-01	3.019607961177825928e-01	2.941176593303680420e-01	3.019607961177825928e-01	2.980392277240753174e-01
2.313725501298904419e-01	2.274509817361831665e-01	2.431372553110122681e-01	2.862745225429534912e-01	4.549019634723663330e-01	5.686274766921997070e-01	6.784313917160034180e-01	6.901960968971252441e-01	6.588235497474670410e-01	6.000000238418579102e-01	5.098039507865905762e-01	3.254902064800262451e-01	4.509803950786590576e-01	4.549019634723663330e-01	2.823529541492462158e-01	3.568627536296844482e-01	4.235294163227081299e-01	4.000000059604644775e-01	4.196078479290008545e-01	4.156862795352935791e-01	3.882353007793426514e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.921568691730499268e-01	3.529411852359771729e-01	3.137255012989044189e-01	2.980392277240753174e-01	2.980392277240753174e-01	3.137255012989044189e-01	3.098039329051971436e-01	2.901960909366607666e-01
2.549019753932952881e-01	2.588235437870025635e-01	2.627451121807098389e-01	3.333333432674407959e-01	4.549019634723663330e-01	5.411764979362487793e-01	6.941176652908325195e-01	7.176470756530761719e-01	7.686274647712707520e-01	7.490196228027343750e-01	7.058823704719543457e-01	4.588235318660736084e-01	4.000000059604644775e-01	4.117647111415863037e-01	2.588235437870025635e-01	3.058823645114898682e-01	2.862745225429534912e-01	3.411764800548553467e-01	4.627451002597808838e-01	4.431372582912445068e-01	3.960784375667572021e-01	3.686274588108062744e-01	3.764705955982208252e-01	4.039215743541717529e-01	4.196078479290008545e-01	4.274509847164154053e-01	3.568627536296844482e-01	3.098039329051971436e-01	2.901960909366607666e-01	3.176470696926116943e-01	3.098039329051971436e-01	2.980392277240753174e-01
2.588235437870025635e-01	2.705882489681243896e-01	2.745098173618316650e-01	3.098039329051971436e-01	4.352941215038299561e-01	5.372549295425415039e-01	6.627451181411743164e-01	7.254902124404907227e-01	7.882353067398071289e-01	8.078431487083435059e-01	7.803921699523925781e-01	5.764706134796142578e-01	3.725490272045135498e-01	3.411764800548553467e-01	2.705882489681243896e-01	4.196078479290008545e-01	3.333333432674407959e-01	3.411764800548553467e-01	4.078431427478790283e-01	4.666666686534881592e-01	4.470588266849517822e-01	4.000000059604644775e-01	4.000000059604644775e-01	4.274509847164154053e-01	4.156862795352935791e-01	4.156862795352935791e-01	4.392156898975372314e-01	3.607843220233917236e-01	3.333333432674407959e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.941176593303680420e-01
2.627451121807098389e-01	2.666666805744171143e-01	2.705882489681243896e-01	2.941176593303680420e-01	4.313725531101226807e-01	5.411764979362487793e-01	6.274510025978088379e-01	6.666666865348815918e-01	7.294117808341979980e-01	7.372549176216125488e-01	7.607843279838562012e-01	5.333333611488342285e-01	3.803921639919281006e-01	2.784313857555389404e-01	2.588235437870025635e-01	3.686274588108062744e-01	3.529411852359771729e-01	4.549019634723663330e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.549019634723663330e-01	4.156862795352935791e-01	3.843137323856353760e-01	4.352941215038299561e-01	4.627451002597808838e-01	4.352941215038299561e-01	4.705882370471954346e-01	3.882353007793426514e-01	3.450980484485626221e-01	2.901960909366607666e-01	2.862745225429534912e-01	2.980392277240753174e-01
2.666666805744171143e-01	2.627451121807098389e-01	2.666666805744171143e-01	2.823529541492462158e-01	3.725490272045135498e-01	4.705882370471954346e-01	5.764706134796142578e-01	5.882353186607360840e-01	6.039215922355651855e-01	6.705882549285888672e-01	7.333333492279052734e-01	5.450980663299560547e-01	4.901960790157318115e-01	2.823529541492462158e-01	2.745098173618316650e-01	3.411764800548553467e-01	3.882353007793426514e-01	5.058823823928833008e-01	4.549019634723663330e-01	4.078431427478790283e-01	4.039215743541717529e-01	4.078431427478790283e-01	3.803921639919281006e-01	3.803921639919281006e-01	4.196078479290008545e-01	5.254902243614196777e-01	5.607843399047851562e-01	4.156862795352935791e-01	2.941176593303680420e-01	2.627451121807098389e-01	2.705882489681243896e-01	2.901960909366607666e-01
2.666666805744171143e-01	2.549019753932952881e-01	2.431372553110122681e-01	2.509804069995880127e-01	3.058823645114898682e-01	4.117647111415863037e-01	4.980392158031463623e-01	5.372549295425415039e-01	5.450980663299560547e-01	6.156862974166870117e-01	7.176470756530761719e-01	6.392157077789306641e-01	5.137255191802978516e-01	4.784313738346099854e-01	4.235294163227081299e-01	3.490196168422698975e-01	3.450980484485626221e-01	4.705882370471954346e-01	4.745098054409027100e-01	4.549019634723663330e-01	4.156862795352935791e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.647058904170989990e-01	3.568627536296844482e-01	4.235294163227081299e-01	5.058823823928833008e-01	3.254902064800262451e-01	2.470588237047195435e-01	2.392156869173049927e-01	2.549019753932952881e-01	2.745098173618316650e-01
2.666666805744171143e-01	2.470588237047195435e-01	2.392156869173049927e-01	2.313725501298904419e-01	2.588235437870025635e-01	3.882353007793426514e-01	4.549019634723663330e-01	4.745098054409027100e-01	5.019608139991760254e-01	5.490196347236633301e-01	6.588235497474670410e-01	6.980392336845397949e-01	5.294117927551269531e-01	4.431372582912445068e-01	5.294117927551269531e-01	4.862745106220245361e-01	3.529411852359771729e-01	4.352941215038299561e-01	4.549019634723663330e-01	4.392156898975372314e-01	4.313725531101226807e-01	3.843137323856353760e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.450980484485626221e-01	3.372549116611480713e-01	3.372549116611480713e-01	2.588235437870025635e-01	2.745098173618316650e-01	2.705882489681243896e-01	2.784313857555389404e-01	2.862745225429534912e-01
2.588235437870025635e-01	2.352941185235977173e-01	2.470588237047195435e-01	2.352941185235977173e-01	2.000000029802322388e-01	2.627451121807098389e-01	3.607843220233917236e-01	4.274509847164154053e-01	4.745098054409027100e-01	5.490196347236633301e-01	6.666666865348815918e-01	6.705882549285888672e-01	3.647058904170989990e-01	3.058823645114898682e-01	4.588235318660736084e-01	5.176470875740051270e-01	3.921568691730499268e-01	3.529411852359771729e-01	4.313725531101226807e-01	4.078431427478790283e-01	4.000000059604644775e-01	3.686274588108062744e-01	3.607843220233917236e-01	3.450980484485626221e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.411764800548553467e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.019607961177825928e-01
2.392156869173049927e-01	2.235294133424758911e-01	2.352941185235977173e-01	2.392156869173049927e-01	1.568627506494522095e-01	1.568627506494522095e-01	2.745098173618316650e-01	3.764705955982208252e-01	4.745098054409027100e-01	5.215686559677124023e-01	5.803921818733215332e-01	4.980392158031463623e-01	2.235294133424758911e-01	2.588235437870025635e-01	3.490196168422698975e-01	4.392156898975372314e-01	3.843137323856353760e-01	3.058823645114898682e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.529411852359771729e-01	3.764705955982208252e-01	3.411764800548553467e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.019607961177825928e-01	3.019607961177825928e-01
2.509804069995880127e-01	2.352941185235977173e-01	2.470588237047195435e-01	2.392156869173049927e-01	1.215686276555061340e-01	1.333333402872085571e-01	2.313725501298904419e-01	3.411764800548553467e-01	4.039215743541717529e-01	4.196078479290008545e-01	4.431372582912445068e-01	3.215686380863189697e-01	1.333333402872085571e-01	1.254902034997940063e-01	3.058823645114898682e-01	4.431372582912445068e-01	4.117647111415863037e-01	2.823529541492462158e-01	2.745098173618316650e-01	3.529411852359771729e-01	3.098039329051971436e-01	3.764705955982208252e-01	3.882353007793426514e-01	3.333333432674407959e-01	3.333333432674407959e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.215686380863189697e-01	2.901960909366607666e-01	3.058823645114898682e-01	2.666666805744171143e-01	2.862745225429534912e-01
2.509804069995880127e-01	2.392156869173049927e-01	2.313725501298904419e-01	1.882352977991104126e-01	1.058823540806770325e-01	1.137254908680915833e-01	1.960784345865249634e-01	2.352941185235977173e-01	2.352941185235977173e-01	2.705882489681243896e-01	2.431372553110122681e-01	1.372549086809158325e-01	4.705882444977760315e-02	6.274510174989700317e-02	2.627451121807098389e-01	4.000000059604644775e-01	4.470588266849517822e-01	2.862745225429534912e-01	2.274509817361831665e-01	2.745098173618316650e-01	3.098039329051971436e-01	3.921568691730499268e-01	3.372549116611480713e-01	3.333333432674407959e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.647058904170989990e-01	3.137255012989044189e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.509804069995880127e-01	2.509804069995880127e-01
2.509804069995880127e-01	2.431372553110122681e-01	2.117647081613540649e-01	1.843137294054031372e-01	1.529411822557449341e-01	1.411764770746231079e-01	1.882352977991104126e-01	1.215686276555061340e-01	1.254902034997940063e-01	1.294117718935012817e-01	8.235294371843338013e-02	2.352941222488880157e-02	1.960784383118152618e-02	3.529411926865577698e-02	1.960784345865249634e-01	3.333333432674407959e-01	4.313725531101226807e-01	3.411764800548553467e-01	2.196078449487686157e-01	2.196078449487686157e-01	3.058823645114898682e-01	3.607843220233917236e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.490196168422698975e-01	2.980392277240753174e-01	2.901960909366607666e-01	2.980392277240753174e-01	2.901960909366607666e-01	3.058823645114898682e-01
2.470588237047195435e-01	2.549019753932952881e-01	2.039215713739395142e-01	1.725490242242813110e-01	1.803921610116958618e-01	2.235294133424758911e-01	2.117647081613540649e-01	1.294117718935012817e-01	1.294117718935012817e-01	1.058823540806770325e-01	5.882352963089942932e-02	1.960784383118152618e-02	2.352941222488880157e-02	2.745098061859607697e-02	1.490196138620376587e-01	2.901960909366607666e-01	4.000000059604644775e-01	4.196078479290008545e-01	2.392156869173049927e-01	2.156862765550613403e-01	2.666666805744171143e-01	3.137255012989044189e-01	4.352941215038299561e-01	4.313725531101226807e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.490196168422698975e-01	2.705882489681243896e-01	2.745098173618316650e-01	2.941176593303680420e-01	3.294117748737335205e-01	3.372549116611480713e-01
2.431372553110122681e-01	2.588235437870025635e-01	2.352941185235977173e-01	2.078431397676467896e-01	2.235294133424758911e-01	2.588235437870025635e-01	1.882352977991104126e-01	1.529411822557449341e-01	1.882352977991104126e-01	2.039215713739395142e-01	2.745098061859607697e-02	1.960784383118152618e-02	1.960784383118152618e-02	2.352941222488880157e-02	1.647058874368667603e-01	3.372549116611480713e-01	3.764705955982208252e-01	3.960784375667572021e-01	3.450980484485626221e-01	3.098039329051971436e-01	2.470588237047195435e-01	2.666666805744171143e-01	3.960784375667572021e-01	4.313725531101226807e-01	3.372549116611480713e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.098039329051971436e-01	2.980392277240753174e-01	2.666666805744171143e-01	2.509804069995880127e-01	2.470588237047195435e-01
2.039215713739395142e-01	2.117647081613540649e-01	2.235294133424758911e-01	2.274509817361831665e-01	2.549019753932952881e-01	2.196078449487686157e-01	1.607843190431594849e-01	1.411764770746231079e-01	2.117647081613540649e-01	2.156862765550613403e-01	1.176470611244440079e-02	1.568627543747425079e-02	1.176470611244440079e-02	4.313725605607032776e-02	2.078431397676467896e-01	3.647058904170989990e-01	3.372549116611480713e-01	2.666666805744171143e-01	3.019607961177825928e-01	3.294117748737335205e-01	2.352941185235977173e-01	2.196078449487686157e-01	3.294117748737335205e-01	4.274509847164154053e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.137255012989044189e-01	2.941176593303680420e-01	2.431372553110122681e-01	2.352941185235977173e-01	2.313725501298904419e-01
1.568627506494522095e-01	1.647058874368667603e-01	2.156862765550613403e-01	2.313725501298904419e-01	2.862745225429534912e-01	2.196078449487686157e-01	1.647058874368667603e-01	9.019608050584793091e-02	1.725490242242813110e-01	1.254902034997940063e-01	1.176470611244440079e-02	1.960784383118152618e-02	1.176470611244440079e-02	8.235294371843338013e-02	2.431372553110122681e-01	3.137255012989044189e-01	2.901960909366607666e-01	1.960784345865249634e-01	1.568627506494522095e-01	2.000000029802322388e-01	1.803921610116958618e-01	1.843137294054031372e-01	2.823529541492462158e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.450980484485626221e-01	3.294117748737335205e-01	2.941176593303680420e-01	2.588235437870025635e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.313725501298904419e-01
1.960784345865249634e-01	1.960784345865249634e-01	2.235294133424758911e-01	2.627451121807098389e-01	3.607843220233917236e-01	2.039215713739395142e-01	1.019607856869697571e-01	5.490196123719215393e-02	1.607843190431594849e-01	7.058823853731155396e-02	3.921568859368562698e-03	3.921568859368562698e-03	5.098039284348487854e-02	1.137254908680915833e-01	2.000000029802322388e-01	2.470588237047195435e-01	2.392156869173049927e-01	1.803921610116958618e-01	1.529411822557449341e-01	1.843137294054031372e-01	1.529411822557449341e-01	1.529411822557449341e-01	2.196078449487686157e-01	3.450980484485626221e-01	4.000000059604644775e-01	2.980392277240753174e-01	3.098039329051971436e-01	2.705882489681243896e-01	2.156862765550613403e-01	2.156862765550613403e-01	2.196078449487686157e-01	2.313725501298904419e-01
2.470588237047195435e-01	2.274509817361831665e-01	2.431372553110122681e-01	3.058823645114898682e-01	3.607843220233917236e-01	1.921568661928176880e-01	5.098039284348487854e-02	7.843137532472610474e-02	1.725490242242813110e-01	4.313725605607032776e-02	3.921568766236305237e-02	1.254902034997940063e-01	1.529411822557449341e-01	1.411764770746231079e-01	1.686274558305740356e-01	2.313725501298904419e-01	3.058823645114898682e-01	2.313725501298904419e-01	1.803921610116958618e-01	1.843137294054031372e-01	1.843137294054031372e-01	2.352941185235977173e-01	2.431372553110122681e-01	3.215686380863189697e-01	3.294117748737335205e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.352941185235977173e-01	2.156862765550613403e-01	2.235294133424758911e-01	2.235294133424758911e-01
2.862745225429534912e-01	2.392156869173049927e-01	2.784313857555389404e-01	3.372549116611480713e-01	3.490196168422698975e-01	1.960784345865249634e-01	3.137255087494850159e-02	1.176470592617988586e-01	1.411764770746231079e-01	6.274510174989700317e-02	1.843137294054031372e-01	2.745098173618316650e-01	1.921568661928176880e-01	1.529411822557449341e-01	2.392156869173049927e-01	3.215686380863189697e-01	3.450980484485626221e-01	1.764705926179885864e-01	1.294117718935012817e-01	1.686274558305740356e-01	2.078431397676467896e-01	2.745098173618316650e-01	3.333333432674407959e-01	3.490196168422698975e-01	3.254902064800262451e-01	2.980392277240753174e-01	2.588235437870025635e-01	2.784313857555389404e-01	2.509804069995880127e-01	2.352941185235977173e-01	2.313725501298904419e-01	2.196078449487686157e-01


==> Cifra_figuretem/100/originaldataRed7.0.txt <==
2.235294133424758911e-01	1.686274558305740356e-01	1.843137294054031372e-01	2.392156869173049927e-01	2.627451121807098389e-01	3.294117748737335205e-01	3.137255012989044189e-01	2.039215713739395142e-01	1.960784345865249634e-01	2.078431397676467896e-01	2.235294133424758911e-01	2.313725501298904419e-01	2.509804069995880127e-01	2.705882489681243896e-01	2.352941185235977173e-01	2.431372553110122681e-01	2.431372553110122681e-01	2.627451121807098389e-01	3.215686380863189697e-01	3.882353007793426514e-01	4.901960790157318115e-01	4.392156898975372314e-01	3.686274588108062744e-01	3.686274588108062744e-01	4.313725531101226807e-01	3.764705955982208252e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.333333432674407959e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.921568691730499268e-01
2.235294133424758911e-01	1.725490242242813110e-01	2.000000029802322388e-01	1.764705926179885864e-01	1.607843190431594849e-01	3.019607961177825928e-01	2.509804069995880127e-01	1.921568661928176880e-01	1.843137294054031372e-01	1.803921610116958618e-01	2.156862765550613403e-01	2.431372553110122681e-01	3.529411852359771729e-01	3.686274588108062744e-01	3.254902064800262451e-01	2.862745225429534912e-01	2.941176593303680420e-01	3.568627536296844482e-01	3.725490272045135498e-01	3.882353007793426514e-01	4.313725531101226807e-01	3.843137323856353760e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.019607961177825928e-01	2.901960909366607666e-01	3.098039329051971436e-01	3.490196168422698975e-01
1.647058874368667603e-01	1.803921610116958618e-01	2.313725501298904419e-01	3.058823645114898682e-01	2.980392277240753174e-01	2.470588237047195435e-01	2.000000029802322388e-01	1.960784345865249634e-01	1.764705926179885864e-01	1.882352977991104126e-01	2.588235437870025635e-01	3.254902064800262451e-01	4.901960790157318115e-01	5.450980663299560547e-01	5.254902243614196777e-01	5.058823823928833008e-01	5.254902243614196777e-01	5.333333611488342285e-01	5.215686559677124023e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.058823823928833008e-01	4.862745106220245361e-01	4.627451002597808838e-01	4.588235318660736084e-01	4.901960790157318115e-01	4.549019634723663330e-01	4.431372582912445068e-01	4.549019634723663330e-01	4.509803950786590576e-01	4.431372582912445068e-01	4.549019634723663330e-01
2.000000029802322388e-01	2.196078449487686157e-01	2.274509817361831665e-01	4.431372582912445068e-01	5.450980663299560547e-01	3.372549116611480713e-01	2.235294133424758911e-01	2.274509817361831665e-01	1.529411822557449341e-01	2.117647081613540649e-01	3.686274588108062744e-01	3.647058904170989990e-01	5.333333611488342285e-01	5.803921818733215332e-01	5.764706134796142578e-01	5.725490450859069824e-01	5.725490450859069824e-01	5.647059082984924316e-01	5.803921818733215332e-01	5.960784554481506348e-01	5.882353186607360840e-01	5.960784554481506348e-01	5.921568870544433594e-01	5.843137502670288086e-01	5.843137502670288086e-01	5.882353186607360840e-01	5.882353186607360840e-01	5.764706134796142578e-01	5.843137502670288086e-01	5.764706134796142578e-01	5.725490450859069824e-01	5.647059082984924316e-01
2.823529541492462158e-01	2.862745225429534912e-01	3.294117748737335205e-01	2.509804069995880127e-01	3.254902064800262451e-01	3.215686380863189697e-01	2.666666805744171143e-01	2.509804069995880127e-01	2.039215713739395142e-01	2.196078449487686157e-01	3.372549116611480713e-01	3.098039329051971436e-01	4.156862795352935791e-01	4.862745106220245361e-01	4.549019634723663330e-01	4.470588266849517822e-01	4.666666686534881592e-01	4.823529422283172607e-01	4.980392158031463623e-01	5.176470875740051270e-01	5.176470875740051270e-01	5.176470875740051270e-01	5.215686559677124023e-01	5.137255191802978516e-01	5.137255191802978516e-01	5.137255191802978516e-01	5.137255191802978516e-01	5.137255191802978516e-01	5.254902243614196777e-01	5.215686559677124023e-01	5.098039507865905762e-01	5.019608139991760254e-01
4.196078479290008545e-01	4.470588266849517822e-01	5.176470875740051270e-01	3.960784375667572021e-01	3.333333432674407959e-01	2.431372553110122681e-01	2.392156869173049927e-01	2.039215713739395142e-01	2.549019753932952881e-01	3.725490272045135498e-01	4.196078479290008545e-01	4.156862795352935791e-01	4.509803950786590576e-01	4.941176474094390869e-01	4.823529422283172607e-01	4.862745106220245361e-01	4.862745106220245361e-01	4.862745106220245361e-01	5.019608139991760254e-01	5.137255191802978516e-01	5.098039507865905762e-01	5.137255191802978516e-01	5.215686559677124023e-01	5.333333611488342285e-01	5.372549295425415039e-01	5.411764979362487793e-01	5.450980663299560547e-01	5.490196347236633301e-01	5.529412031173706055e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.411764979362487793e-01
5.254902243614196777e-01	5.568627715110778809e-01	5.882353186607360840e-01	6.823529601097106934e-01	7.215686440467834473e-01	3.254902064800262451e-01	2.039215713739395142e-01	2.000000029802322388e-01	1.725490242242813110e-01	3.294117748737335205e-01	5.058823823928833008e-01	5.568627715110778809e-01	5.568627715110778809e-01	5.764706134796142578e-01	5.725490450859069824e-01	5.803921818733215332e-01	5.803921818733215332e-01	5.725490450859069824e-01	5.843137502670288086e-01	5.921568870544433594e-01	5.843137502670288086e-01	5.882353186607360840e-01	5.843137502670288086e-01	5.960784554481506348e-01	6.000000238418579102e-01	6.000000238418579102e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.000000238418579102e-01	6.039215922355651855e-01
5.372549295425415039e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.078431606292724609e-01	7.450980544090270996e-01	3.568627536296844482e-01	1.960784345865249634e-01	2.392156869173049927e-01	1.647058874368667603e-01	1.137254908680915833e-01	2.588235437870025635e-01	5.333333611488342285e-01	6.039215922355651855e-01	5.960784554481506348e-01	5.882353186607360840e-01	6.000000238418579102e-01	6.117647290229797363e-01	6.352941393852233887e-01	6.313725709915161133e-01	6.117647290229797363e-01	6.274510025978088379e-01	6.392157077789306641e-01	6.078431606292724609e-01	6.078431606292724609e-01	6.117647290229797363e-01	6.117647290229797363e-01	6.078431606292724609e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.235294342041015625e-01	6.156862974166870117e-01
5.333333611488342285e-01	6.392157077789306641e-01	6.235294342041015625e-01	6.274510025978088379e-01	6.431372761726379395e-01	2.784313857555389404e-01	2.235294133424758911e-01	2.862745225429534912e-01	2.313725501298904419e-01	1.176470592617988586e-01	1.019607856869697571e-01	2.941176593303680420e-01	5.294117927551269531e-01	6.196078658103942871e-01	6.666666865348815918e-01	6.588235497474670410e-01	6.509804129600524902e-01	6.588235497474670410e-01	6.156862974166870117e-01	5.843137502670288086e-01	5.333333611488342285e-01	5.215686559677124023e-01	6.039215922355651855e-01	6.941176652908325195e-01	6.666666865348815918e-01	6.470588445663452148e-01	6.549019813537597656e-01	6.705882549285888672e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.549019813537597656e-01
5.725490450859069824e-01	6.549019813537597656e-01	6.431372761726379395e-01	7.215686440467834473e-01	7.137255072593688965e-01	3.019607961177825928e-01	2.313725501298904419e-01	2.549019753932952881e-01	2.588235437870025635e-01	1.568627506494522095e-01	1.333333402872085571e-01	1.294117718935012817e-01	2.705882489681243896e-01	4.509803950786590576e-01	6.039215922355651855e-01	6.196078658103942871e-01	5.647059082984924316e-01	5.254902243614196777e-01	4.509803950786590576e-01	4.627451002597808838e-01	3.921568691730499268e-01	3.333333432674407959e-01	4.235294163227081299e-01	7.686274647712707520e-01	8.784313797950744629e-01	7.333333492279052734e-01	6.823529601097106934e-01	6.980392336845397949e-01	7.019608020782470703e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.058823704719543457e-01
6.588235497474670410e-01	6.823529601097106934e-01	6.666666865348815918e-01	7.490196228027343750e-01	7.843137383460998535e-01	3.254902064800262451e-01	1.882352977991104126e-01	2.196078449487686157e-01	2.784313857555389404e-01	2.000000029802322388e-01	1.607843190431594849e-01	1.725490242242813110e-01	2.117647081613540649e-01	3.058823645114898682e-01	4.117647111415863037e-01	4.352941215038299561e-01	3.568627536296844482e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.862745225429534912e-01	2.745098173618316650e-01	2.941176593303680420e-01	3.450980484485626221e-01	5.058823823928833008e-01	8.666666746139526367e-01	9.529411792755126953e-01	7.960784435272216797e-01	7.450980544090270996e-01	7.568627595901489258e-01	7.490196228027343750e-01	7.333333492279052734e-01	7.372549176216125488e-01
6.862745285034179688e-01	7.019608020782470703e-01	7.058823704719543457e-01	7.450980544090270996e-01	6.117647290229797363e-01	3.137255012989044189e-01	2.941176593303680420e-01	1.725490242242813110e-01	2.470588237047195435e-01	2.078431397676467896e-01	1.803921610116958618e-01	2.156862765550613403e-01	2.392156869173049927e-01	2.784313857555389404e-01	3.254902064800262451e-01	3.254902064800262451e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.666666805744171143e-01	2.666666805744171143e-01	2.745098173618316650e-01	3.294117748737335205e-01	3.882353007793426514e-01	6.745098233222961426e-01	9.764705896377563477e-01	9.529411792755126953e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.764706015586853027e-01	7.725490331649780273e-01
6.823529601097106934e-01	6.901960968971252441e-01	7.058823704719543457e-01	6.745098233222961426e-01	3.725490272045135498e-01	3.058823645114898682e-01	5.176470875740051270e-01	2.078431397676467896e-01	1.960784345865249634e-01	2.078431397676467896e-01	2.078431397676467896e-01	2.470588237047195435e-01	2.784313857555389404e-01	2.745098173618316650e-01	2.823529541492462158e-01	2.901960909366607666e-01	2.941176593303680420e-01	3.058823645114898682e-01	3.058823645114898682e-01	3.019607961177825928e-01	2.823529541492462158e-01	2.784313857555389404e-01	2.941176593303680420e-01	3.294117748737335205e-01	5.921568870544433594e-01	8.588235378265380859e-01	9.019607901573181152e-01	5.686274766921997070e-01	6.039215922355651855e-01	8.000000119209289551e-01	7.843137383460998535e-01	7.647058963775634766e-01
6.941176652908325195e-01	6.941176652908325195e-01	7.137255072593688965e-01	6.941176652908325195e-01	5.176470875740051270e-01	5.294117927551269531e-01	7.176470756530761719e-01	4.156862795352935791e-01	2.039215713739395142e-01	2.431372553110122681e-01	2.352941185235977173e-01	2.627451121807098389e-01	2.823529541492462158e-01	2.509804069995880127e-01	2.313725501298904419e-01	2.588235437870025635e-01	2.745098173618316650e-01	2.941176593303680420e-01	3.019607961177825928e-01	3.019607961177825928e-01	2.627451121807098389e-01	2.666666805744171143e-01	2.901960909366607666e-01	3.137255012989044189e-01	5.725490450859069824e-01	7.803921699523925781e-01	7.764706015586853027e-01	5.568627715110778809e-01	3.568627536296844482e-01	6.078431606292724609e-01	7.686274647712707520e-01	7.529411911964416504e-01
7.176470756530761719e-01	7.333333492279052734e-01	7.411764860153198242e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.058823704719543457e-01	7.176470756530761719e-01	4.823529422283172607e-01	3.607843220233917236e-01	2.862745225429534912e-01	2.470588237047195435e-01	2.705882489681243896e-01	2.823529541492462158e-01	2.431372553110122681e-01	2.274509817361831665e-01	2.627451121807098389e-01	2.941176593303680420e-01	3.058823645114898682e-01	3.137255012989044189e-01	3.490196168422698975e-01	2.901960909366607666e-01	2.431372553110122681e-01	2.745098173618316650e-01	2.941176593303680420e-01	5.450980663299560547e-01	7.647058963775634766e-01	7.529411911964416504e-01	7.294117808341979980e-01	5.607843399047851562e-01	5.921568870544433594e-01	7.529411911964416504e-01	7.764706015586853027e-01
7.215686440467834473e-01	7.176470756530761719e-01	7.294117808341979980e-01	7.098039388656616211e-01	6.901960968971252441e-01	6.784313917160034180e-01	6.980392336845397949e-01	4.156862795352935791e-01	4.823529422283172607e-01	3.137255012989044189e-01	2.235294133424758911e-01	2.627451121807098389e-01	2.941176593303680420e-01	2.745098173618316650e-01	2.588235437870025635e-01	2.901960909366607666e-01	3.098039329051971436e-01	2.980392277240753174e-01	3.215686380863189697e-01	3.294117748737335205e-01	2.901960909366607666e-01	2.196078449487686157e-01	2.117647081613540649e-01	2.392156869173049927e-01	4.980392158031463623e-01	7.647058963775634766e-01	7.176470756530761719e-01	7.333333492279052734e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.607843279838562012e-01	7.568627595901489258e-01
7.176470756530761719e-01	7.215686440467834473e-01	7.372549176216125488e-01	7.294117808341979980e-01	7.019608020782470703e-01	6.784313917160034180e-01	7.137255072593688965e-01	5.098039507865905762e-01	4.666666686534881592e-01	3.411764800548553467e-01	1.882352977991104126e-01	2.235294133424758911e-01	2.705882489681243896e-01	2.980392277240753174e-01	2.823529541492462158e-01	2.745098173618316650e-01	2.784313857555389404e-01	3.686274588108062744e-01	3.490196168422698975e-01	1.450980454683303833e-01	1.372549086809158325e-01	1.882352977991104126e-01	1.568627506494522095e-01	1.921568661928176880e-01	4.039215743541717529e-01	7.294117808341979980e-01	6.862745285034179688e-01	6.941176652908325195e-01	7.137255072593688965e-01	7.254902124404907227e-01	7.254902124404907227e-01	7.215686440467834473e-01
7.058823704719543457e-01	7.333333492279052734e-01	7.333333492279052734e-01	7.176470756530761719e-01	7.137255072593688965e-01	7.019608020782470703e-01	7.215686440467834473e-01	6.549019813537597656e-01	4.313725531101226807e-01	2.941176593303680420e-01	2.039215713739395142e-01	2.235294133424758911e-01	2.352941185235977173e-01	3.019607961177825928e-01	3.215686380863189697e-01	3.529411852359771729e-01	5.058823823928833008e-01	6.823529601097106934e-01	6.117647290229797363e-01	2.588235437870025635e-01	1.490196138620376587e-01	2.705882489681243896e-01	2.274509817361831665e-01	1.960784345865249634e-01	3.176470696926116943e-01	6.470588445663452148e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.058823704719543457e-01	6.862745285034179688e-01	6.980392336845397949e-01	7.058823704719543457e-01
7.215686440467834473e-01	7.254902124404907227e-01	7.333333492279052734e-01	7.137255072593688965e-01	7.176470756530761719e-01	7.215686440467834473e-01	7.137255072593688965e-01	7.058823704719543457e-01	5.529412031173706055e-01	2.313725501298904419e-01	2.274509817361831665e-01	2.901960909366607666e-01	2.862745225429534912e-01	4.666666686534881592e-01	6.078431606292724609e-01	6.431372761726379395e-01	7.098039388656616211e-01	7.568627595901489258e-01	7.529411911964416504e-01	5.372549295425415039e-01	2.666666805744171143e-01	4.000000059604644775e-01	5.372549295425415039e-01	3.254902064800262451e-01	2.941176593303680420e-01	5.686274766921997070e-01	7.411764860153198242e-01	6.980392336845397949e-01	6.901960968971252441e-01	6.784313917160034180e-01	6.666666865348815918e-01	6.941176652908325195e-01
7.333333492279052734e-01	7.137255072593688965e-01	7.215686440467834473e-01	7.098039388656616211e-01	7.333333492279052734e-01	7.254902124404907227e-01	7.294117808341979980e-01	7.568627595901489258e-01	7.176470756530761719e-01	3.647058904170989990e-01	3.215686380863189697e-01	3.372549116611480713e-01	3.294117748737335205e-01	6.784313917160034180e-01	7.372549176216125488e-01	7.098039388656616211e-01	6.980392336845397949e-01	7.176470756530761719e-01	7.254902124404907227e-01	6.745098233222961426e-01	4.000000059604644775e-01	3.607843220233917236e-01	6.117647290229797363e-01	5.725490450859069824e-01	3.058823645114898682e-01	4.431372582912445068e-01	7.058823704719543457e-01	6.627451181411743164e-01	6.509804129600524902e-01	6.784313917160034180e-01	6.431372761726379395e-01	6.549019813537597656e-01
7.372549176216125488e-01	7.294117808341979980e-01	7.137255072593688965e-01	7.254902124404907227e-01	7.568627595901489258e-01	7.176470756530761719e-01	7.411764860153198242e-01	7.490196228027343750e-01	7.215686440467834473e-01	4.980392158031463623e-01	3.333333432674407959e-01	3.333333432674407959e-01	3.372549116611480713e-01	6.627451181411743164e-01	6.784313917160034180e-01	6.627451181411743164e-01	6.784313917160034180e-01	6.666666865348815918e-01	6.901960968971252441e-01	6.784313917160034180e-01	5.215686559677124023e-01	3.960784375667572021e-01	5.098039507865905762e-01	6.784313917160034180e-01	4.627451002597808838e-01	3.843137323856353760e-01	6.588235497474670410e-01	6.470588445663452148e-01	6.235294342041015625e-01	6.274510025978088379e-01	6.235294342041015625e-01	6.549019813537597656e-01
7.294117808341979980e-01	7.215686440467834473e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.294117808341979980e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.254902124404907227e-01	7.294117808341979980e-01	5.725490450859069824e-01	3.490196168422698975e-01	3.686274588108062744e-01	4.039215743541717529e-01	6.509804129600524902e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.705882549285888672e-01	6.862745285034179688e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.666666865348815918e-01	5.921568870544433594e-01	5.176470875740051270e-01	6.509804129600524902e-01	6.666666865348815918e-01	5.411764979362487793e-01	6.313725709915161133e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.627451181411743164e-01	6.588235497474670410e-01	7.176470756530761719e-01
6.941176652908325195e-01	6.745098233222961426e-01	6.980392336845397949e-01	6.980392336845397949e-01	6.745098233222961426e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.941176652908325195e-01	6.980392336845397949e-01	6.156862974166870117e-01	4.117647111415863037e-01	4.431372582912445068e-01	5.372549295425415039e-01	6.666666865348815918e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.901960968971252441e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.980392336845397949e-01	7.803921699523925781e-01	5.647059082984924316e-01	6.470588445663452148e-01	7.137255072593688965e-01	6.470588445663452148e-01	6.000000238418579102e-01	6.588235497474670410e-01	6.980392336845397949e-01	7.176470756530761719e-01	7.215686440467834473e-01	7.176470756530761719e-01
6.941176652908325195e-01	6.784313917160034180e-01	7.098039388656616211e-01	6.862745285034179688e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.705882549285888672e-01	7.137255072593688965e-01	6.980392336845397949e-01	6.823529601097106934e-01	5.411764979362487793e-01	6.196078658103942871e-01	6.901960968971252441e-01	6.549019813537597656e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.235294342041015625e-01	6.745098233222961426e-01	7.372549176216125488e-01	7.450980544090270996e-01	7.019608020782470703e-01	7.411764860153198242e-01	5.686274766921997070e-01	6.274510025978088379e-01	6.941176652908325195e-01	6.627451181411743164e-01	5.843137502670288086e-01	5.490196347236633301e-01	6.784313917160034180e-01	7.176470756530761719e-01	7.137255072593688965e-01	7.294117808341979980e-01
6.901960968971252441e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.274510025978088379e-01	6.392157077789306641e-01	6.745098233222961426e-01	6.666666865348815918e-01	7.058823704719543457e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.176470756530761719e-01	7.568627595901489258e-01	7.294117808341979980e-01	6.549019813537597656e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.470588445663452148e-01	6.941176652908325195e-01	7.215686440467834473e-01	7.137255072593688965e-01	6.509804129600524902e-01	6.666666865348815918e-01	5.764706134796142578e-01	5.960784554481506348e-01	6.588235497474670410e-01	6.470588445663452148e-01	5.921568870544433594e-01	5.137255191802978516e-01	6.000000238418579102e-01	6.588235497474670410e-01	6.862745285034179688e-01	6.901960968971252441e-01
6.705882549285888672e-01	6.509804129600524902e-01	5.921568870544433594e-01	5.607843399047851562e-01	6.470588445663452148e-01	6.509804129600524902e-01	6.313725709915161133e-01	6.666666865348815918e-01	6.588235497474670410e-01	6.745098233222961426e-01	6.901960968971252441e-01	7.607843279838562012e-01	7.098039388656616211e-01	6.274510025978088379e-01	6.666666865348815918e-01	6.705882549285888672e-01	6.509804129600524902e-01	6.627451181411743164e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.274510025978088379e-01	6.705882549285888672e-01	6.156862974166870117e-01	6.000000238418579102e-01	6.431372761726379395e-01	6.078431606292724609e-01	5.960784554481506348e-01	5.529412031173706055e-01	5.372549295425415039e-01	6.156862974166870117e-01	6.470588445663452148e-01	6.470588445663452148e-01
6.784313917160034180e-01	6.509804129600524902e-01	5.921568870544433594e-01	5.490196347236633301e-01	5.843137502670288086e-01	5.803921818733215332e-01	5.921568870544433594e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.431372761726379395e-01	6.588235497474670410e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.470588445663452148e-01	6.392157077789306641e-01	6.274510025978088379e-01	6.509804129600524902e-01	6.039215922355651855e-01	6.470588445663452148e-01	6.078431606292724609e-01	6.000000238418579102e-01	6.588235497474670410e-01	6.235294342041015625e-01	6.078431606292724609e-01	6.039215922355651855e-01	5.568627715110778809e-01	5.960784554481506348e-01	6.196078658103942871e-01	5.843137502670288086e-01	6.274510025978088379e-01	6.431372761726379395e-01	6.392157077789306641e-01
6.392157077789306641e-01	6.000000238418579102e-01	5.725490450859069824e-01	5.764706134796142578e-01	5.294117927551269531e-01	5.450980663299560547e-01	6.078431606292724609e-01	6.274510025978088379e-01	6.235294342041015625e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.196078658103942871e-01	6.392157077789306641e-01	6.431372761726379395e-01	5.960784554481506348e-01	5.921568870544433594e-01	6.235294342041015625e-01	5.686274766921997070e-01	5.921568870544433594e-01	6.039215922355651855e-01	5.568627715110778809e-01	6.196078658103942871e-01	6.352941393852233887e-01	5.764706134796142578e-01	5.529412031173706055e-01	5.411764979362487793e-01	5.803921818733215332e-01	5.921568870544433594e-01	5.686274766921997070e-01	6.039215922355651855e-01	6.274510025978088379e-01	5.960784554481506348e-01
6.078431606292724609e-01	5.843137502670288086e-01	5.921568870544433594e-01	5.607843399047851562e-01	5.019608139991760254e-01	5.372549295425415039e-01	6.156862974166870117e-01	5.843137502670288086e-01	6.000000238418579102e-01	6.549019813537597656e-01	6.431372761726379395e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.549019813537597656e-01	6.274510025978088379e-01	6.039215922355651855e-01	5.803921818733215332e-01	5.725490450859069824e-01	5.803921818733215332e-01	6.235294342041015625e-01	5.686274766921997070e-01	5.921568870544433594e-01	6.156862974166870117e-01	5.450980663299560547e-01	5.333333611488342285e-01	5.098039507865905762e-01	5.176470875740051270e-01	5.450980663299560547e-01	5.215686559677124023e-01	5.607843399047851562e-01	6.078431606292724609e-01	5.921568870544433594e-01
6.117647290229797363e-01	6.196078658103942871e-01	6.235294342041015625e-01	5.568627715110778809e-01	5.333333611488342285e-01	6.000000238418579102e-01	6.470588445663452148e-01	6.392157077789306641e-01	6.509804129600524902e-01	6.509804129600524902e-01	6.588235497474670410e-01	6.941176652908325195e-01	6.980392336845397949e-01	6.862745285034179688e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.039215922355651855e-01	6.196078658103942871e-01	6.078431606292724609e-01	5.647059082984924316e-01	5.725490450859069824e-01	5.843137502670288086e-01	5.294117927551269531e-01	5.176470875740051270e-01	4.862745106220245361e-01	5.215686559677124023e-01	5.725490450859069824e-01	5.803921818733215332e-01	6.078431606292724609e-01	6.235294342041015625e-01	6.352941393852233887e-01
6.431372761726379395e-01	6.392157077789306641e-01	6.666666865348815918e-01	6.470588445663452148e-01	6.666666865348815918e-01	6.901960968971252441e-01	7.098039388656616211e-01	6.941176652908325195e-01	6.745098233222961426e-01	6.941176652908325195e-01	6.823529601097106934e-01	7.333333492279052734e-01	7.215686440467834473e-01	6.823529601097106934e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.039215922355651855e-01	5.882353186607360840e-01	6.078431606292724609e-01	6.196078658103942871e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.490196347236633301e-01	5.490196347236633301e-01	6.000000238418579102e-01	6.235294342041015625e-01	6.313725709915161133e-01	6.509804129600524902e-01	6.705882549285888672e-01
6.745098233222961426e-01	6.980392336845397949e-01	7.098039388656616211e-01	7.294117808341979980e-01	7.254902124404907227e-01	7.137255072593688965e-01	7.215686440467834473e-01	7.215686440467834473e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.470588445663452148e-01	7.215686440467834473e-01	7.490196228027343750e-01	6.823529601097106934e-01	6.470588445663452148e-01	6.313725709915161133e-01	6.352941393852233887e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.666666865348815918e-01	6.705882549285888672e-01	6.431372761726379395e-01	6.352941393852233887e-01	5.333333611488342285e-01	5.490196347236633301e-01	5.921568870544433594e-01	5.725490450859069824e-01	6.117647290229797363e-01	6.627451181411743164e-01	6.549019813537597656e-01	6.666666865348815918e-01	6.823529601097106934e-01


==> Cifra_figuretem/100/originaldataRed8.0.txt <==
3.294117748737335205e-01	3.294117748737335205e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.647058904170989990e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.921568691730499268e-01	3.921568691730499268e-01	4.039215743541717529e-01	4.156862795352935791e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.156862795352935791e-01	4.235294163227081299e-01	4.274509847164154053e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.686274588108062744e-01	3.803921639919281006e-01	3.764705955982208252e-01	3.725490272045135498e-01	3.529411852359771729e-01	3.725490272045135498e-01	4.000000059604644775e-01	3.921568691730499268e-01	4.000000059604644775e-01	4.078431427478790283e-01
3.294117748737335205e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.647058904170989990e-01	3.725490272045135498e-01	3.725490272045135498e-01	3.764705955982208252e-01	4.000000059604644775e-01	4.156862795352935791e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.274509847164154053e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.529411852359771729e-01	3.568627536296844482e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.568627536296844482e-01	3.882353007793426514e-01	4.039215743541717529e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.960784375667572021e-01	4.000000059604644775e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.294117748737335205e-01	3.215686380863189697e-01
3.294117748737335205e-01	3.333333432674407959e-01	3.019607961177825928e-01	2.705882489681243896e-01	2.941176593303680420e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.960784375667572021e-01	3.921568691730499268e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.725490272045135498e-01	3.764705955982208252e-01	4.000000059604644775e-01	3.764705955982208252e-01	3.803921639919281006e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.294117748737335205e-01	3.803921639919281006e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.333333432674407959e-01	3.137255012989044189e-01	3.019607961177825928e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.980392277240753174e-01	3.058823645114898682e-01	3.058823645114898682e-01
3.372549116611480713e-01	3.254902064800262451e-01	2.941176593303680420e-01	3.098039329051971436e-01	3.176470696926116943e-01	3.176470696926116943e-01	2.941176593303680420e-01	2.980392277240753174e-01	3.294117748737335205e-01	3.333333432674407959e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.137255012989044189e-01	3.019607961177825928e-01	3.254902064800262451e-01	3.607843220233917236e-01	3.686274588108062744e-01	3.686274588108062744e-01	3.960784375667572021e-01	4.313725531101226807e-01	4.156862795352935791e-01	3.803921639919281006e-01	3.490196168422698975e-01	3.372549116611480713e-01	3.176470696926116943e-01	2.941176593303680420e-01	2.745098173618316650e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.941176593303680420e-01
2.627451121807098389e-01	2.666666805744171143e-01	3.137255012989044189e-01	3.333333432674407959e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.333333432674407959e-01	3.254902064800262451e-01	2.941176593303680420e-01	2.549019753932952881e-01	2.745098173618316650e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.529411852359771729e-01	3.686274588108062744e-01	3.333333432674407959e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.333333432674407959e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.215686380863189697e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.411764800548553467e-01
2.470588237047195435e-01	2.549019753932952881e-01	2.784313857555389404e-01	2.901960909366607666e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.215686380863189697e-01	3.215686380863189697e-01	3.450980484485626221e-01	3.686274588108062744e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.490196168422698975e-01	3.411764800548553467e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.647058904170989990e-01	3.411764800548553467e-01	3.294117748737335205e-01	3.254902064800262451e-01	2.941176593303680420e-01	3.254902064800262451e-01	3.333333432674407959e-01	3.254902064800262451e-01	3.254902064800262451e-01	3.215686380863189697e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.372549116611480713e-01
3.215686380863189697e-01	3.254902064800262451e-01	3.019607961177825928e-01	2.627451121807098389e-01	2.470588237047195435e-01	2.705882489681243896e-01	2.901960909366607666e-01	2.784313857555389404e-01	2.705882489681243896e-01	2.941176593303680420e-01	3.254902064800262451e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.647058904170989990e-01	3.490196168422698975e-01	3.803921639919281006e-01	3.725490272045135498e-01	3.607843220233917236e-01	3.372549116611480713e-01	3.058823645114898682e-01	3.176470696926116943e-01
3.568627536296844482e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.647058904170989990e-01	3.803921639919281006e-01	3.843137323856353760e-01	3.607843220233917236e-01	3.058823645114898682e-01	2.784313857555389404e-01	2.823529541492462158e-01	2.862745225429534912e-01	3.137255012989044189e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.176470696926116943e-01	3.254902064800262451e-01	3.450980484485626221e-01	3.568627536296844482e-01	3.960784375667572021e-01	3.960784375667572021e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.490196168422698975e-01
3.098039329051971436e-01	3.215686380863189697e-01	3.254902064800262451e-01	3.372549116611480713e-01	3.333333432674407959e-01	3.215686380863189697e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.568627536296844482e-01	3.490196168422698975e-01	3.450980484485626221e-01	3.921568691730499268e-01	4.156862795352935791e-01	3.882353007793426514e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.686274588108062744e-01	4.039215743541717529e-01	4.078431427478790283e-01	3.490196168422698975e-01	3.176470696926116943e-01	2.862745225429534912e-01	2.705882489681243896e-01	3.137255012989044189e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.176470696926116943e-01	3.294117748737335205e-01
3.568627536296844482e-01	3.215686380863189697e-01	2.901960909366607666e-01	2.901960909366607666e-01	2.901960909366607666e-01	2.823529541492462158e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.745098173618316650e-01	2.823529541492462158e-01	2.941176593303680420e-01	2.901960909366607666e-01	3.215686380863189697e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.882353007793426514e-01	4.000000059604644775e-01	3.843137323856353760e-01	3.960784375667572021e-01	3.764705955982208252e-01	3.529411852359771729e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.568627536296844482e-01	3.215686380863189697e-01	3.176470696926116943e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.333333432674407959e-01
3.215686380863189697e-01	3.176470696926116943e-01	3.490196168422698975e-01	3.764705955982208252e-01	3.764705955982208252e-01	3.647058904170989990e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.411764800548553467e-01	3.137255012989044189e-01	3.137255012989044189e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.098039329051971436e-01	2.862745225429534912e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.176470696926116943e-01	3.019607961177825928e-01	3.058823645114898682e-01	3.450980484485626221e-01	3.686274588108062744e-01	3.764705955982208252e-01	3.843137323856353760e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.764705955982208252e-01
3.019607961177825928e-01	3.294117748737335205e-01	3.529411852359771729e-01	3.725490272045135498e-01	3.803921639919281006e-01	3.843137323856353760e-01	3.921568691730499268e-01	3.882353007793426514e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.411764800548553467e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.450980484485626221e-01	3.294117748737335205e-01	3.411764800548553467e-01	3.333333432674407959e-01	3.294117748737335205e-01	3.215686380863189697e-01	3.019607961177825928e-01	2.823529541492462158e-01	3.019607961177825928e-01	3.294117748737335205e-01	3.254902064800262451e-01	3.254902064800262451e-01	3.568627536296844482e-01	3.803921639919281006e-01	3.686274588108062744e-01	3.921568691730499268e-01	4.000000059604644775e-01
3.098039329051971436e-01	3.176470696926116943e-01	3.137255012989044189e-01	3.098039329051971436e-01	2.980392277240753174e-01	3.215686380863189697e-01	3.294117748737335205e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.686274588108062744e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.450980484485626221e-01	4.666666686534881592e-01	4.666666686534881592e-01	3.921568691730499268e-01	3.803921639919281006e-01	3.803921639919281006e-01	3.686274588108062744e-01	3.568627536296844482e-01	3.882353007793426514e-01	3.882353007793426514e-01	3.607843220233917236e-01	3.450980484485626221e-01	3.137255012989044189e-01	3.215686380863189697e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.372549116611480713e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.450980484485626221e-01
3.686274588108062744e-01	3.843137323856353760e-01	3.450980484485626221e-01	3.254902064800262451e-01	2.980392277240753174e-01	2.862745225429534912e-01	2.941176593303680420e-01	2.901960909366607666e-01	3.019607961177825928e-01	3.333333432674407959e-01	3.725490272045135498e-01	4.196078479290008545e-01	3.960784375667572021e-01	5.803921818733215332e-01	6.274510025978088379e-01	5.098039507865905762e-01	4.980392158031463623e-01	3.803921639919281006e-01	3.607843220233917236e-01	3.764705955982208252e-01	3.882353007793426514e-01	4.039215743541717529e-01	3.960784375667572021e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.843137323856353760e-01	3.647058904170989990e-01	3.529411852359771729e-01	3.647058904170989990e-01	3.411764800548553467e-01	3.176470696926116943e-01	3.137255012989044189e-01
3.254902064800262451e-01	3.607843220233917236e-01	3.843137323856353760e-01	3.764705955982208252e-01	3.764705955982208252e-01	3.921568691730499268e-01	3.921568691730499268e-01	3.686274588108062744e-01	4.000000059604644775e-01	3.921568691730499268e-01	3.333333432674407959e-01	4.235294163227081299e-01	4.156862795352935791e-01	2.274509817361831665e-01	4.627451002597808838e-01	8.431372642517089844e-01	8.000000119209289551e-01	5.411764979362487793e-01	4.470588266849517822e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.313725531101226807e-01	3.921568691730499268e-01	3.647058904170989990e-01	3.725490272045135498e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.450980484485626221e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.490196168422698975e-01
2.588235437870025635e-01	2.823529541492462158e-01	3.215686380863189697e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.882353007793426514e-01	3.764705955982208252e-01	4.039215743541717529e-01	4.549019634723663330e-01	4.588235318660736084e-01	4.000000059604644775e-01	4.156862795352935791e-01	3.568627536296844482e-01	2.196078449487686157e-01	4.117647111415863037e-01	6.588235497474670410e-01	6.823529601097106934e-01	6.745098233222961426e-01	5.686274766921997070e-01	4.392156898975372314e-01	4.509803950786590576e-01	4.196078479290008545e-01	4.274509847164154053e-01	3.294117748737335205e-01	3.137255012989044189e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.215686380863189697e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.686274588108062744e-01
2.666666805744171143e-01	2.784313857555389404e-01	2.784313857555389404e-01	2.705882489681243896e-01	2.823529541492462158e-01	2.901960909366607666e-01	2.941176593303680420e-01	3.333333432674407959e-01	4.000000059604644775e-01	4.980392158031463623e-01	4.470588266849517822e-01	3.882353007793426514e-01	3.568627536296844482e-01	4.588235318660736084e-01	5.411764979362487793e-01	4.784313738346099854e-01	4.078431427478790283e-01	3.372549116611480713e-01	4.156862795352935791e-01	5.450980663299560547e-01	6.000000238418579102e-01	5.215686559677124023e-01	5.137255191802978516e-01	4.509803950786590576e-01	3.647058904170989990e-01	3.333333432674407959e-01	3.215686380863189697e-01	3.098039329051971436e-01	2.980392277240753174e-01	2.784313857555389404e-01	2.823529541492462158e-01	3.215686380863189697e-01
2.627451121807098389e-01	2.666666805744171143e-01	2.941176593303680420e-01	3.019607961177825928e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.862745225429534912e-01	2.823529541492462158e-01	4.078431427478790283e-01	5.372549295425415039e-01	5.529412031173706055e-01	4.313725531101226807e-01	3.647058904170989990e-01	4.078431427478790283e-01	2.941176593303680420e-01	1.647058874368667603e-01	1.215686276555061340e-01	8.235294371843338013e-02	2.666666805744171143e-01	6.509804129600524902e-01	7.215686440467834473e-01	7.411764860153198242e-01	7.098039388656616211e-01	6.705882549285888672e-01	4.549019634723663330e-01	3.568627536296844482e-01	3.411764800548553467e-01	3.254902064800262451e-01	3.058823645114898682e-01	2.941176593303680420e-01	3.019607961177825928e-01	3.137255012989044189e-01
3.960784375667572021e-01	4.196078479290008545e-01	3.803921639919281006e-01	3.490196168422698975e-01	3.843137323856353760e-01	4.000000059604644775e-01	4.235294163227081299e-01	5.882353186607360840e-01	6.588235497474670410e-01	6.941176652908325195e-01	7.686274647712707520e-01	6.196078658103942871e-01	3.411764800548553467e-01	4.470588266849517822e-01	4.509803950786590576e-01	4.470588266849517822e-01	5.333333611488342285e-01	5.411764979362487793e-01	5.843137502670288086e-01	6.941176652908325195e-01	6.549019813537597656e-01	6.823529601097106934e-01	6.000000238418579102e-01	4.705882370471954346e-01	4.039215743541717529e-01	3.725490272045135498e-01	3.450980484485626221e-01	3.372549116611480713e-01	3.372549116611480713e-01	3.294117748737335205e-01	3.137255012989044189e-01	3.058823645114898682e-01
6.470588445663452148e-01	6.313725709915161133e-01	5.647059082984924316e-01	4.745098054409027100e-01	5.254902243614196777e-01	6.509804129600524902e-01	7.529411911964416504e-01	8.745098114013671875e-01	7.176470756530761719e-01	6.666666865348815918e-01	6.941176652908325195e-01	4.823529422283172607e-01	2.196078449487686157e-01	5.490196347236633301e-01	7.764706015586853027e-01	7.607843279838562012e-01	7.529411911964416504e-01	6.980392336845397949e-01	6.470588445663452148e-01	6.274510025978088379e-01	5.882353186607360840e-01	5.803921818733215332e-01	4.980392158031463623e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.333333432674407959e-01	3.098039329051971436e-01	3.215686380863189697e-01	3.450980484485626221e-01	3.333333432674407959e-01	3.215686380863189697e-01
6.000000238418579102e-01	5.529412031173706055e-01	5.725490450859069824e-01	5.098039507865905762e-01	5.333333611488342285e-01	7.215686440467834473e-01	8.862745165824890137e-01	7.215686440467834473e-01	5.372549295425415039e-01	5.372549295425415039e-01	5.882353186607360840e-01	5.176470875740051270e-01	3.372549116611480713e-01	5.372549295425415039e-01	5.921568870544433594e-01	5.529412031173706055e-01	5.490196347236633301e-01	6.117647290229797363e-01	6.666666865348815918e-01	7.137255072593688965e-01	7.647058963775634766e-01	8.313725590705871582e-01	8.431372642517089844e-01	5.686274766921997070e-01	3.294117748737335205e-01	3.333333432674407959e-01	3.137255012989044189e-01	3.137255012989044189e-01	3.137255012989044189e-01	3.215686380863189697e-01	3.568627536296844482e-01	3.372549116611480713e-01
6.705882549285888672e-01	7.490196228027343750e-01	7.725490331649780273e-01	6.784313917160034180e-01	5.882353186607360840e-01	6.666666865348815918e-01	7.058823704719543457e-01	6.352941393852233887e-01	5.215686559677124023e-01	5.215686559677124023e-01	5.019608139991760254e-01	5.529412031173706055e-01	5.882353186607360840e-01	5.921568870544433594e-01	5.921568870544433594e-01	6.274510025978088379e-01	6.705882549285888672e-01	6.823529601097106934e-01	7.647058963775634766e-01	9.137254953384399414e-01	9.607843160629272461e-01	9.764705896377563477e-01	8.980392217636108398e-01	6.078431606292724609e-01	4.000000059604644775e-01	3.607843220233917236e-01	3.725490272045135498e-01	3.568627536296844482e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.372549116611480713e-01
9.372549057006835938e-01	9.843137264251708984e-01	1.000000000000000000e+00	1.000000000000000000e+00	9.607843160629272461e-01	7.725490331649780273e-01	5.529412031173706055e-01	5.411764979362487793e-01	5.372549295425415039e-01	5.294117927551269531e-01	5.568627715110778809e-01	5.686274766921997070e-01	5.725490450859069824e-01	6.156862974166870117e-01	6.117647290229797363e-01	7.137255072593688965e-01	8.313725590705871582e-01	8.431372642517089844e-01	9.294117689132690430e-01	9.725490212440490723e-01	1.000000000000000000e+00	9.921568632125854492e-01	8.941176533699035645e-01	6.745098233222961426e-01	4.823529422283172607e-01	3.607843220233917236e-01	3.411764800548553467e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.215686380863189697e-01	2.980392277240753174e-01	3.098039329051971436e-01
9.137254953384399414e-01	8.823529481887817383e-01	8.588235378265380859e-01	8.470588326454162598e-01	8.000000119209289551e-01	7.607843279838562012e-01	7.098039388656616211e-01	6.156862974166870117e-01	5.843137502670288086e-01	7.098039388656616211e-01	7.764706015586853027e-01	7.764706015586853027e-01	8.352941274642944336e-01	9.058823585510253906e-01	9.529411792755126953e-01	1.000000000000000000e+00	1.000000000000000000e+00	1.000000000000000000e+00	9.215686321258544922e-01	7.294117808341979980e-01	7.607843279838562012e-01	8.352941274642944336e-01	8.470588326454162598e-01	6.666666865348815918e-01	4.509803950786590576e-01	3.647058904170989990e-01	3.568627536296844482e-01	3.490196168422698975e-01	3.686274588108062744e-01	3.647058904170989990e-01	3.372549116611480713e-01	2.823529541492462158e-01
7.490196228027343750e-01	7.647058963775634766e-01	7.333333492279052734e-01	7.176470756530761719e-01	6.901960968971252441e-01	6.980392336845397949e-01	7.215686440467834473e-01	7.450980544090270996e-01	7.607843279838562012e-01	8.078431487083435059e-01	8.117647171020507812e-01	8.431372642517089844e-01	7.764706015586853027e-01	7.607843279838562012e-01	6.823529601097106934e-01	6.627451181411743164e-01	6.627451181411743164e-01	6.470588445663452148e-01	5.333333611488342285e-01	3.725490272045135498e-01	3.568627536296844482e-01	3.960784375667572021e-01	4.039215743541717529e-01	3.882353007793426514e-01	3.490196168422698975e-01	3.254902064800262451e-01	3.333333432674407959e-01	3.490196168422698975e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.647058904170989990e-01	3.372549116611480713e-01
7.960784435272216797e-01	8.431372642517089844e-01	8.117647171020507812e-01	8.000000119209289551e-01	6.980392336845397949e-01	6.823529601097106934e-01	6.666666865348815918e-01	5.607843399047851562e-01	4.588235318660736084e-01	4.039215743541717529e-01	3.882353007793426514e-01	4.000000059604644775e-01	3.254902064800262451e-01	3.137255012989044189e-01	2.941176593303680420e-01	2.941176593303680420e-01	3.058823645114898682e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.058823645114898682e-01	3.058823645114898682e-01	2.980392277240753174e-01	3.215686380863189697e-01	3.333333432674407959e-01	3.411764800548553467e-01	3.294117748737335205e-01	3.176470696926116943e-01	3.098039329051971436e-01	2.862745225429534912e-01	3.215686380863189697e-01	3.176470696926116943e-01	3.372549116611480713e-01
5.019608139991760254e-01	4.666666686534881592e-01	4.509803950786590576e-01	4.666666686534881592e-01	4.431372582912445068e-01	4.352941215038299561e-01	4.117647111415863037e-01	3.803921639919281006e-01	3.803921639919281006e-01	3.568627536296844482e-01	3.411764800548553467e-01	3.529411852359771729e-01	3.176470696926116943e-01	2.980392277240753174e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.901960909366607666e-01	3.019607961177825928e-01	3.058823645114898682e-01	3.058823645114898682e-01	3.137255012989044189e-01	3.215686380863189697e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.294117748737335205e-01	2.941176593303680420e-01	2.745098173618316650e-01	2.862745225429534912e-01	3.058823645114898682e-01
2.784313857555389404e-01	3.137255012989044189e-01	3.294117748737335205e-01	3.137255012989044189e-01	3.137255012989044189e-01	3.294117748737335205e-01	3.294117748737335205e-01	3.568627536296844482e-01	3.607843220233917236e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.568627536296844482e-01	3.333333432674407959e-01	3.372549116611480713e-01	3.411764800548553467e-01	3.372549116611480713e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.529411852359771729e-01	3.411764800548553467e-01	3.607843220233917236e-01	3.529411852359771729e-01	3.490196168422698975e-01	3.568627536296844482e-01	3.294117748737335205e-01	2.980392277240753174e-01	2.823529541492462158e-01	2.823529541492462158e-01	2.862745225429534912e-01	2.901960909366607666e-01
2.431372553110122681e-01	2.705882489681243896e-01	2.980392277240753174e-01	2.980392277240753174e-01	3.019607961177825928e-01	3.098039329051971436e-01	2.980392277240753174e-01	2.941176593303680420e-01	3.215686380863189697e-01	3.176470696926116943e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.254902064800262451e-01	3.529411852359771729e-01	3.450980484485626221e-01	3.764705955982208252e-01	3.882353007793426514e-01	3.725490272045135498e-01	3.843137323856353760e-01	3.803921639919281006e-01	3.568627536296844482e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.607843220233917236e-01	3.372549116611480713e-01	3.215686380863189697e-01	3.333333432674407959e-01	3.098039329051971436e-01	2.823529541492462158e-01
2.823529541492462158e-01	2.941176593303680420e-01	2.862745225429534912e-01	2.823529541492462158e-01	2.862745225429534912e-01	2.862745225429534912e-01	2.941176593303680420e-01	3.176470696926116943e-01	3.411764800548553467e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.215686380863189697e-01	3.254902064800262451e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.137255012989044189e-01	2.941176593303680420e-01	3.019607961177825928e-01	3.019607961177825928e-01	2.823529541492462158e-01	2.784313857555389404e-01	2.980392277240753174e-01	3.254902064800262451e-01	2.941176593303680420e-01	3.333333432674407959e-01	3.490196168422698975e-01	3.372549116611480713e-01	3.137255012989044189e-01	2.862745225429534912e-01	2.862745225429534912e-01
2.862745225429534912e-01	2.901960909366607666e-01	2.901960909366607666e-01	3.176470696926116943e-01	3.294117748737335205e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.098039329051971436e-01	3.019607961177825928e-01	3.098039329051971436e-01	2.941176593303680420e-01	2.901960909366607666e-01	3.019607961177825928e-01	3.098039329051971436e-01	3.019607961177825928e-01	2.627451121807098389e-01	2.588235437870025635e-01	2.745098173618316650e-01	2.980392277240753174e-01	3.058823645114898682e-01	3.176470696926116943e-01	3.411764800548553467e-01	3.450980484485626221e-01	3.490196168422698975e-01	3.607843220233917236e-01	3.490196168422698975e-01	3.333333432674407959e-01	3.294117748737335205e-01	3.176470696926116943e-01	3.019607961177825928e-01
2.392156869173049927e-01	2.313725501298904419e-01	2.509804069995880127e-01	2.784313857555389404e-01	2.862745225429534912e-01	3.176470696926116943e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.019607961177825928e-01	3.019607961177825928e-01	2.980392277240753174e-01	2.745098173618316650e-01	2.823529541492462158e-01	3.058823645114898682e-01	3.137255012989044189e-01	3.058823645114898682e-01	3.254902064800262451e-01	3.058823645114898682e-01	2.941176593303680420e-01	3.137255012989044189e-01	3.372549116611480713e-01	3.686274588108062744e-01	3.725490272045135498e-01	3.647058904170989990e-01	3.450980484485626221e-01	3.450980484485626221e-01	3.333333432674407959e-01	2.980392277240753174e-01	3.019607961177825928e-01	2.901960909366607666e-01	2.588235437870025635e-01	2.235294133424758911e-01


==> Cifra_figuretem/100/originaldataRed9.0.txt <==
9.215686321258544922e-01	9.019607901573181152e-01	9.176470637321472168e-01	9.254902005195617676e-01	9.215686321258544922e-01	9.333333373069763184e-01	9.490196108818054199e-01	9.607843160629272461e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.686274528503417969e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.764705896377563477e-01
8.470588326454162598e-01	8.352941274642944336e-01	8.431372642517089844e-01	8.666666746139526367e-01	8.549019694328308105e-01	8.784313797950744629e-01	9.176470637321472168e-01	9.647058844566345215e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01
8.352941274642944336e-01	8.509804010391235352e-01	8.431372642517089844e-01	8.745098114013671875e-01	8.745098114013671875e-01	8.862745165824890137e-01	9.176470637321472168e-01	9.647058844566345215e-01	9.882352948188781738e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	1.000000000000000000e+00	9.960784316062927246e-01	9.960784316062927246e-01
8.313725590705871582e-01	8.274509906768798828e-01	8.156862854957580566e-01	8.431372642517089844e-01	8.588235378265380859e-01	8.666666746139526367e-01	8.941176533699035645e-01	9.568627476692199707e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.764705896377563477e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.529411792755126953e-01
8.392156958580017090e-01	8.196078538894653320e-01	8.039215803146362305e-01	8.039215803146362305e-01	8.274509906768798828e-01	8.627451062202453613e-01	8.941176533699035645e-01	9.529411792755126953e-01	9.803921580314636230e-01	9.764705896377563477e-01	9.764705896377563477e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.725490212440490723e-01	9.607843160629272461e-01	9.568627476692199707e-01	9.647058844566345215e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.882352948188781738e-01	1.000000000000000000e+00	8.039215803146362305e-01
7.960784435272216797e-01	7.882353067398071289e-01	7.921568751335144043e-01	7.843137383460998535e-01	7.960784435272216797e-01	8.039215803146362305e-01	8.078431487083435059e-01	8.470588326454162598e-01	8.588235378265380859e-01	8.588235378265380859e-01	8.431372642517089844e-01	8.117647171020507812e-01	8.156862854957580566e-01	8.078431487083435059e-01	7.803921699523925781e-01	7.568627595901489258e-01	7.803921699523925781e-01	9.372549057006835938e-01	9.921568632125854492e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.882352948188781738e-01	9.882352948188781738e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.921568632125854492e-01	9.960784316062927246e-01	9.058823585510253906e-01	8.941176533699035645e-01	1.000000000000000000e+00	8.000000119209289551e-01
7.529411911964416504e-01	7.764706015586853027e-01	7.647058963775634766e-01	8.078431487083435059e-01	8.117647171020507812e-01	7.568627595901489258e-01	7.568627595901489258e-01	7.882353067398071289e-01	7.803921699523925781e-01	7.647058963775634766e-01	7.843137383460998535e-01	7.294117808341979980e-01	7.529411911964416504e-01	7.176470756530761719e-01	6.352941393852233887e-01	5.843137502670288086e-01	6.313725709915161133e-01	8.862745165824890137e-01	1.000000000000000000e+00	9.921568632125854492e-01	1.000000000000000000e+00	1.000000000000000000e+00	9.921568632125854492e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.921568632125854492e-01	9.921568632125854492e-01	9.882352948188781738e-01	7.215686440467834473e-01	7.176470756530761719e-01	9.843137264251708984e-01	8.784313797950744629e-01
7.647058963775634766e-01	7.372549176216125488e-01	7.098039388656616211e-01	7.529411911964416504e-01	7.607843279838562012e-01	7.176470756530761719e-01	6.980392336845397949e-01	6.862745285034179688e-01	6.745098233222961426e-01	6.392157077789306641e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.000000238418579102e-01	5.647059082984924316e-01	5.254902243614196777e-01	4.784313738346099854e-01	6.941176652908325195e-01	8.862745165824890137e-01	8.549019694328308105e-01	8.745098114013671875e-01	8.901960849761962891e-01	8.941176533699035645e-01	9.372549057006835938e-01	9.803921580314636230e-01	9.843137264251708984e-01	9.843137264251708984e-01	9.803921580314636230e-01	7.372549176216125488e-01	6.901960968971252441e-01	9.450980424880981445e-01	9.058823585510253906e-01
7.176470756530761719e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.980392336845397949e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.431372761726379395e-01	6.352941393852233887e-01	5.960784554481506348e-01	6.156862974166870117e-01	6.235294342041015625e-01	6.431372761726379395e-01	5.647059082984924316e-01	3.333333432674407959e-01	3.372549116611480713e-01	4.156862795352935791e-01	3.058823645114898682e-01	3.960784375667572021e-01	3.411764800548553467e-01	3.568627536296844482e-01	3.647058904170989990e-01	3.568627536296844482e-01	5.607843399047851562e-01	9.372549057006835938e-01	9.803921580314636230e-01	9.764705896377563477e-01	9.568627476692199707e-01	7.333333492279052734e-01	6.745098233222961426e-01	9.411764740943908691e-01	9.058823585510253906e-01
7.529411911964416504e-01	7.098039388656616211e-01	6.862745285034179688e-01	7.137255072593688965e-01	7.098039388656616211e-01	6.980392336845397949e-01	6.980392336845397949e-01	6.588235497474670410e-01	6.352941393852233887e-01	6.196078658103942871e-01	6.352941393852233887e-01	6.196078658103942871e-01	6.196078658103942871e-01	5.647059082984924316e-01	3.215686380863189697e-01	2.941176593303680420e-01	3.450980484485626221e-01	9.019608050584793091e-02	1.098039224743843079e-01	1.568627506494522095e-01	2.000000029802322388e-01	2.274509817361831665e-01	1.254902034997940063e-01	2.901960909366607666e-01	8.901960849761962891e-01	9.882352948188781738e-01	9.647058844566345215e-01	6.666666865348815918e-01	4.470588266849517822e-01	5.764706134796142578e-01	6.627451181411743164e-01	5.647059082984924316e-01
6.392157077789306641e-01	6.666666865348815918e-01	6.745098233222961426e-01	6.784313917160034180e-01	6.470588445663452148e-01	6.274510025978088379e-01	6.352941393852233887e-01	5.764706134796142578e-01	5.843137502670288086e-01	6.274510025978088379e-01	6.784313917160034180e-01	6.196078658103942871e-01	6.666666865348815918e-01	5.568627715110778809e-01	4.509803950786590576e-01	4.117647111415863037e-01	3.372549116611480713e-01	4.313725605607032776e-02	9.411764889955520630e-02	5.058823823928833008e-01	6.627451181411743164e-01	6.352941393852233887e-01	3.764705955982208252e-01	3.568627536296844482e-01	9.254902005195617676e-01	9.647058844566345215e-01	9.333333373069763184e-01	4.274509847164154053e-01	3.137255012989044189e-01	4.862745106220245361e-01	3.607843220233917236e-01	3.803921639919281006e-01
6.823529601097106934e-01	7.098039388656616211e-01	7.215686440467834473e-01	7.254902124404907227e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.980392336845397949e-01	6.509804129600524902e-01	6.431372761726379395e-01	6.627451181411743164e-01	6.862745285034179688e-01	6.509804129600524902e-01	6.784313917160034180e-01	5.372549295425415039e-01	3.294117748737335205e-01	3.294117748737335205e-01	2.941176593303680420e-01	3.529411926865577698e-02	8.627451211214065552e-02	6.000000238418579102e-01	7.960784435272216797e-01	7.098039388656616211e-01	4.117647111415863037e-01	3.647058904170989990e-01	8.156862854957580566e-01	8.313725590705871582e-01	8.901960849761962891e-01	5.137255191802978516e-01	3.803921639919281006e-01	5.019608139991760254e-01	5.254902243614196777e-01	5.803921818733215332e-01
6.156862974166870117e-01	6.313725709915161133e-01	6.313725709915161133e-01	6.627451181411743164e-01	6.588235497474670410e-01	6.666666865348815918e-01	6.705882549285888672e-01	6.470588445663452148e-01	6.470588445663452148e-01	6.235294342041015625e-01	6.392157077789306641e-01	6.000000238418579102e-01	6.431372761726379395e-01	4.470588266849517822e-01	1.686274558305740356e-01	1.960784345865249634e-01	2.627451121807098389e-01	4.705882444977760315e-02	9.019608050584793091e-02	5.411764979362487793e-01	7.098039388656616211e-01	5.568627715110778809e-01	3.529411852359771729e-01	3.294117748737335205e-01	7.294117808341979980e-01	7.686274647712707520e-01	8.235294222831726074e-01	7.098039388656616211e-01	5.960784554481506348e-01	5.254902243614196777e-01	6.039215922355651855e-01	5.764706134796142578e-01
7.019608020782470703e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.745098233222961426e-01	6.901960968971252441e-01	7.254902124404907227e-01	7.176470756530761719e-01	6.745098233222961426e-01	6.705882549285888672e-01	6.549019813537597656e-01	6.745098233222961426e-01	6.392157077789306641e-01	6.627451181411743164e-01	4.823529422283172607e-01	1.294117718935012817e-01	1.607843190431594849e-01	2.705882489681243896e-01	8.235294371843338013e-02	1.450980454683303833e-01	2.627451121807098389e-01	2.392156869173049927e-01	2.000000029802322388e-01	1.647058874368667603e-01	2.784313857555389404e-01	7.215686440467834473e-01	7.607843279838562012e-01	7.568627595901489258e-01	7.529411911964416504e-01	7.333333492279052734e-01	6.666666865348815918e-01	7.058823704719543457e-01	6.627451181411743164e-01
6.431372761726379395e-01	5.725490450859069824e-01	5.098039507865905762e-01	5.176470875740051270e-01	5.254902243614196777e-01	5.764706134796142578e-01	5.960784554481506348e-01	5.764706134796142578e-01	5.411764979362487793e-01	5.098039507865905762e-01	5.568627715110778809e-01	5.647059082984924316e-01	5.803921818733215332e-01	4.745098054409027100e-01	1.333333402872085571e-01	1.450980454683303833e-01	2.470588237047195435e-01	1.215686276555061340e-01	1.921568661928176880e-01	1.215686276555061340e-01	5.882352963089942932e-02	7.450980693101882935e-02	7.843137532472610474e-02	1.098039224743843079e-01	2.941176593303680420e-01	3.529411852359771729e-01	3.058823645114898682e-01	3.411764800548553467e-01	3.333333432674407959e-01	2.784313857555389404e-01	4.039215743541717529e-01	6.313725709915161133e-01
7.058823704719543457e-01	7.019608020782470703e-01	6.156862974166870117e-01	6.705882549285888672e-01	6.627451181411743164e-01	6.117647290229797363e-01	6.470588445663452148e-01	6.352941393852233887e-01	5.921568870544433594e-01	6.078431606292724609e-01	6.392157077789306641e-01	6.117647290229797363e-01	6.352941393852233887e-01	5.490196347236633301e-01	2.745098173618316650e-01	1.568627506494522095e-01	2.274509817361831665e-01	2.470588237047195435e-01	3.176470696926116943e-01	2.352941222488880157e-02	5.098039284348487854e-02	4.705882444977760315e-02	3.921568766236305237e-02	1.960784383118152618e-02	9.411764889955520630e-02	9.411764889955520630e-02	1.960784383118152618e-02	6.666667014360427856e-02	7.843137532472610474e-02	2.352941222488880157e-02	2.431372553110122681e-01	6.392157077789306641e-01
4.509803950786590576e-01	4.274509847164154053e-01	4.000000059604644775e-01	4.000000059604644775e-01	3.960784375667572021e-01	3.490196168422698975e-01	3.490196168422698975e-01	3.294117748737335205e-01	3.058823645114898682e-01	3.215686380863189697e-01	3.137255012989044189e-01	2.941176593303680420e-01	2.823529541492462158e-01	2.901960909366607666e-01	3.803921639919281006e-01	2.431372553110122681e-01	1.333333402872085571e-01	1.568627506494522095e-01	2.039215713739395142e-01	5.098039284348487854e-02	2.156862765550613403e-01	2.392156869173049927e-01	1.215686276555061340e-01	3.921568859368562698e-03	8.627451211214065552e-02	9.019608050584793091e-02	3.921568766236305237e-02	5.490196123719215393e-02	8.235294371843338013e-02	2.627451121807098389e-01	3.725490272045135498e-01	5.098039507865905762e-01
1.490196138620376587e-01	1.411764770746231079e-01	1.411764770746231079e-01	1.450980454683303833e-01	1.372549086809158325e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.176470592617988586e-01	1.098039224743843079e-01	1.098039224743843079e-01	1.137254908680915833e-01	1.137254908680915833e-01	1.098039224743843079e-01	1.215686276555061340e-01	1.843137294054031372e-01	1.647058874368667603e-01	8.235294371843338013e-02	4.313725605607032776e-02	6.666667014360427856e-02	7.843137532472610474e-02	2.627451121807098389e-01	2.862745225429534912e-01	1.372549086809158325e-01	3.921568859368562698e-03	8.235294371843338013e-02	9.803921729326248169e-02	3.529411926865577698e-02	5.098039284348487854e-02	2.313725501298904419e-01	2.470588237047195435e-01	1.294117718935012817e-01	1.019607856869697571e-01
7.450980693101882935e-02	6.666667014360427856e-02	6.666667014360427856e-02	7.058823853731155396e-02	6.274510174989700317e-02	5.490196123719215393e-02	5.098039284348487854e-02	5.098039284348487854e-02	5.490196123719215393e-02	5.490196123719215393e-02	4.705882444977760315e-02	3.921568766236305237e-02	4.313725605607032776e-02	3.529411926865577698e-02	1.568627543747425079e-02	1.568627543747425079e-02	2.745098061859607697e-02	3.137255087494850159e-02	4.313725605607032776e-02	3.137255087494850159e-02	2.745098061859607697e-02	2.745098061859607697e-02	1.960784383118152618e-02	7.843137718737125397e-03	8.627451211214065552e-02	1.058823540806770325e-01	4.313725605607032776e-02	1.568627506494522095e-01	1.882352977991104126e-01	1.960784383118152618e-02	1.176470611244440079e-02	3.137255087494850159e-02
2.745098061859607697e-02	4.705882444977760315e-02	6.274510174989700317e-02	5.882352963089942932e-02	7.450980693101882935e-02	5.098039284348487854e-02	7.843137718737125397e-03	7.843137718737125397e-03	1.568627543747425079e-02	1.960784383118152618e-02	7.843137718737125397e-03	3.921568859368562698e-03	3.921568859368562698e-03	3.921568859368562698e-03	7.843137718737125397e-03	7.843137718737125397e-03	1.176470611244440079e-02	3.529411926865577698e-02	4.705882444977760315e-02	4.313725605607032776e-02	5.098039284348487854e-02	5.882352963089942932e-02	6.274510174989700317e-02	6.666667014360427856e-02	1.176470592617988586e-01	1.490196138620376587e-01	1.411764770746231079e-01	1.333333402872085571e-01	3.137255087494850159e-02	8.627451211214065552e-02	2.431372553110122681e-01	1.176470592617988586e-01
9.803921729326248169e-02	9.803921729326248169e-02	9.411764889955520630e-02	5.490196123719215393e-02	9.803921729326248169e-02	1.254902034997940063e-01	3.529411926865577698e-02	7.843137718737125397e-03	2.352941222488880157e-02	2.745098061859607697e-02	2.745098061859607697e-02	2.745098061859607697e-02	1.960784383118152618e-02	1.960784383118152618e-02	1.960784383118152618e-02	1.960784383118152618e-02	2.745098061859607697e-02	4.705882444977760315e-02	6.666667014360427856e-02	7.058823853731155396e-02	7.843137532472610474e-02	8.235294371843338013e-02	7.843137532472610474e-02	7.058823853731155396e-02	1.137254908680915833e-01	2.039215713739395142e-01	1.333333402872085571e-01	2.745098061859607697e-02	2.745098061859607697e-02	2.117647081613540649e-01	3.960784375667572021e-01	2.509804069995880127e-01
3.921568691730499268e-01	8.627451211214065552e-02	8.235294371843338013e-02	1.372549086809158325e-01	1.254902034997940063e-01	1.372549086809158325e-01	7.450980693101882935e-02	2.352941222488880157e-02	3.921568766236305237e-02	1.254902034997940063e-01	2.117647081613540649e-01	1.215686276555061340e-01	2.745098061859607697e-02	4.313725605607032776e-02	4.313725605607032776e-02	2.745098061859607697e-02	3.137255087494850159e-02	4.705882444977760315e-02	6.274510174989700317e-02	5.882352963089942932e-02	6.274510174989700317e-02	6.666667014360427856e-02	4.313725605607032776e-02	6.274510174989700317e-02	1.411764770746231079e-01	9.803921729326248169e-02	3.921568859368562698e-03	2.352941222488880157e-02	5.098039284348487854e-02	2.000000029802322388e-01	3.019607961177825928e-01	2.274509817361831665e-01
2.941176593303680420e-01	9.411764889955520630e-02	1.960784345865249634e-01	3.490196168422698975e-01	2.235294133424758911e-01	1.333333402872085571e-01	9.411764889955520630e-02	4.705882444977760315e-02	8.235294371843338013e-02	2.705882489681243896e-01	3.450980484485626221e-01	1.764705926179885864e-01	1.058823540806770325e-01	1.333333402872085571e-01	1.294117718935012817e-01	1.058823540806770325e-01	9.803921729326248169e-02	1.333333402872085571e-01	1.490196138620376587e-01	1.490196138620376587e-01	1.607843190431594849e-01	1.607843190431594849e-01	2.078431397676467896e-01	3.098039329051971436e-01	3.450980484485626221e-01	2.627451121807098389e-01	2.470588237047195435e-01	5.098039284348487854e-02	3.529411926865577698e-02	1.294117718935012817e-01	2.156862765550613403e-01	1.490196138620376587e-01
1.921568661928176880e-01	1.254902034997940063e-01	3.058823645114898682e-01	3.921568691730499268e-01	2.666666805744171143e-01	1.411764770746231079e-01	7.843137532472610474e-02	3.529411926865577698e-02	3.137255012989044189e-01	5.215686559677124023e-01	4.980392158031463623e-01	4.745098054409027100e-01	4.705882370471954346e-01	4.823529422283172607e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.470588266849517822e-01	4.627451002597808838e-01	4.823529422283172607e-01	4.627451002597808838e-01	4.627451002597808838e-01	4.549019634723663330e-01	4.901960790157318115e-01	5.490196347236633301e-01	5.647059082984924316e-01	5.568627715110778809e-01	5.058823823928833008e-01	1.725490242242813110e-01	2.745098061859607697e-02	7.843137532472610474e-02	1.294117718935012817e-01	8.235294371843338013e-02
3.921568691730499268e-01	1.607843190431594849e-01	3.137255012989044189e-01	4.627451002597808838e-01	3.215686380863189697e-01	1.372549086809158325e-01	6.274510174989700317e-02	7.058823853731155396e-02	3.372549116611480713e-01	4.549019634723663330e-01	4.274509847164154053e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.235294163227081299e-01	4.156862795352935791e-01	4.078431427478790283e-01	3.960784375667572021e-01	3.843137323856353760e-01	3.686274588108062744e-01	3.215686380863189697e-01	3.176470696926116943e-01	3.098039329051971436e-01	3.137255012989044189e-01	3.137255012989044189e-01	2.901960909366607666e-01	2.666666805744171143e-01	2.313725501298904419e-01	1.215686276555061340e-01	1.568627543747425079e-02	3.921568766236305237e-02	6.666667014360427856e-02	3.137255087494850159e-02
3.137255012989044189e-01	1.333333402872085571e-01	1.960784345865249634e-01	3.568627536296844482e-01	2.117647081613540649e-01	6.274510174989700317e-02	1.568627543747425079e-02	2.745098061859607697e-02	5.098039284348487854e-02	6.666667014360427856e-02	7.058823853731155396e-02	7.058823853731155396e-02	6.666667014360427856e-02	7.450980693101882935e-02	7.843137532472610474e-02	7.843137532472610474e-02	7.843137532472610474e-02	7.450980693101882935e-02	7.450980693101882935e-02	7.843137532472610474e-02	7.843137532472610474e-02	9.411764889955520630e-02	1.098039224743843079e-01	1.333333402872085571e-01	1.725490242242813110e-01	1.764705926179885864e-01	1.568627506494522095e-01	1.372549086809158325e-01	1.254902034997940063e-01	9.803921729326248169e-02	1.019607856869697571e-01	7.058823853731155396e-02
3.725490272045135498e-01	2.627451121807098389e-01	1.843137294054031372e-01	1.960784345865249634e-01	1.686274558305740356e-01	1.568627506494522095e-01	1.960784345865249634e-01	2.392156869173049927e-01	2.823529541492462158e-01	3.098039329051971436e-01	3.294117748737335205e-01	3.254902064800262451e-01	3.176470696926116943e-01	3.215686380863189697e-01	3.411764800548553467e-01	3.529411852359771729e-01	3.607843220233917236e-01	3.803921639919281006e-01	3.960784375667572021e-01	4.196078479290008545e-01	4.313725531101226807e-01	4.509803950786590576e-01	4.509803950786590576e-01	4.627451002597808838e-01	4.823529422283172607e-01	4.901960790157318115e-01	4.901960790157318115e-01	4.745098054409027100e-01	4.588235318660736084e-01	4.196078479290008545e-01	4.039215743541717529e-01	4.000000059604644775e-01
6.078431606292724609e-01	5.882353186607360840e-01	5.568627715110778809e-01	5.254902243614196777e-01	5.137255191802978516e-01	5.411764979362487793e-01	5.607843399047851562e-01	5.803921818733215332e-01	6.039215922355651855e-01	6.274510025978088379e-01	6.352941393852233887e-01	6.156862974166870117e-01	5.921568870544433594e-01	5.882353186607360840e-01	5.960784554481506348e-01	6.078431606292724609e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.078431606292724609e-01	6.274510025978088379e-01	6.156862974166870117e-01	6.117647290229797363e-01	6.039215922355651855e-01	6.039215922355651855e-01	6.000000238418579102e-01	5.843137502670288086e-01	5.764706134796142578e-01	5.725490450859069824e-01	5.529412031173706055e-01	5.490196347236633301e-01	5.411764979362487793e-01
7.058823704719543457e-01	7.215686440467834473e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.490196228027343750e-01	7.333333492279052734e-01	6.941176652908325195e-01	6.823529601097106934e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.058823704719543457e-01	6.823529601097106934e-01	6.549019813537597656e-01	6.392157077789306641e-01	6.392157077789306641e-01	6.627451181411743164e-01	6.666666865348815918e-01	6.666666865348815918e-01	6.627451181411743164e-01	6.745098233222961426e-01	6.745098233222961426e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.588235497474670410e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.235294342041015625e-01	6.117647290229797363e-01	6.156862974166870117e-01	6.156862974166870117e-01	5.764706134796142578e-01
7.647058963775634766e-01	7.843137383460998535e-01	7.921568751335144043e-01	7.960784435272216797e-01	7.882353067398071289e-01	7.725490331649780273e-01	7.450980544090270996e-01	7.215686440467834473e-01	7.254902124404907227e-01	7.294117808341979980e-01	7.176470756530761719e-01	6.862745285034179688e-01	6.784313917160034180e-01	6.627451181411743164e-01	6.784313917160034180e-01	6.980392336845397949e-01	7.019608020782470703e-01	7.215686440467834473e-01	7.019608020782470703e-01	6.941176652908325195e-01	6.941176652908325195e-01	6.784313917160034180e-01	6.862745285034179688e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.823529601097106934e-01	6.627451181411743164e-01	6.431372761726379395e-01	5.921568870544433594e-01	5.411764979362487793e-01	5.607843399047851562e-01	6.745098233222961426e-01
8.039215803146362305e-01	8.039215803146362305e-01	8.274509906768798828e-01	8.235294222831726074e-01	7.960784435272216797e-01	7.764706015586853027e-01	7.607843279838562012e-01	7.490196228027343750e-01	7.372549176216125488e-01	7.411764860153198242e-01	7.411764860153198242e-01	7.176470756530761719e-01	6.901960968971252441e-01	6.862745285034179688e-01	7.019608020782470703e-01	7.058823704719543457e-01	6.941176652908325195e-01	7.058823704719543457e-01	7.098039388656616211e-01	6.862745285034179688e-01	6.823529601097106934e-01	6.745098233222961426e-01	6.823529601097106934e-01	6.941176652908325195e-01	6.823529601097106934e-01	6.549019813537597656e-01	6.352941393852233887e-01	6.235294342041015625e-01	5.529412031173706055e-01	4.392156898975372314e-01	5.098039507865905762e-01	6.549019813537597656e-01
8.235294222831726074e-01	8.196078538894653320e-01	8.352941274642944336e-01	8.235294222831726074e-01	8.039215803146362305e-01	7.764706015586853027e-01	7.686274647712707520e-01	7.647058963775634766e-01	7.647058963775634766e-01	7.725490331649780273e-01	7.686274647712707520e-01	7.372549176216125488e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.176470756530761719e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.098039388656616211e-01	7.176470756530761719e-01	7.098039388656616211e-01	6.980392336845397949e-01	7.058823704719543457e-01	6.980392336845397949e-01	6.941176652908325195e-01	6.901960968971252441e-01	6.431372761726379395e-01	6.196078658103942871e-01	6.196078658103942871e-01	5.803921818733215332e-01	4.705882370471954346e-01	5.725490450859069824e-01	6.941176652908325195e-01


==> Cifra_figuretem/3.9/DPdataBlue0.0.txt <==
8.843955690426342775e-01	9.589558623979257401e-01	1.061350461306836301e+00	8.393028176003834995e-01	9.867816521996207735e-01	9.850786403445338513e-01	6.752284386474307620e-01	8.669719263056441250e-01	9.525192914554608814e-01	2.169969869002259522e-01	5.477652261755618923e-01	8.438695276112363475e-01	8.909805577152059008e-01	1.112333458043601508e+00	9.314270536154138913e-01	9.319669299178887645e-01	9.573837594610276058e-01	4.222951065025631334e-01	9.317991442136012159e-01	1.192566051629251334e+00	1.356668856740547158e+00	8.514386038950175761e-01	2.894580917642372020e-01	7.207831263409925082e-01	8.775422910642280971e-01	5.745172056005454220e-01	2.087241492743246996e-01	1.350524470590191761e+00	9.953656112096188613e-01	7.340563304295197877e-01	6.359719359666425875e-01	9.486195536856096844e-01
8.415659583805966681e-01	1.046024598468305422e+00	9.322337188307515676e-01	8.005484289505384599e-01	5.580789781989806686e-01	4.974499450796092681e-01	8.233548658144412835e-01	8.132663482675666078e-01	5.576898781642158909e-01	1.008840933794945327e+00	1.460508583150477824e+00	1.419372588478143848e+00	5.263159329343499726e-01	1.071681073475777790e+00	4.486781717827079130e-01	9.654896165272560671e-01	1.554860678554100817e+00	5.191521365097968577e-01	1.251253843305883517e+00	8.436468146680785596e-01	8.012368147334248958e-01	8.959479435308370654e-01	9.446059217002324981e-01	1.031910028154975789e+00	7.318980562572925397e-01	1.347817859814097741e+00	9.472955565592737770e-01	1.105597790218123322e+00	9.196852977901270876e-02	1.281393479490110732e+00	5.252737836062008059e-01	9.273711694670312422e-01
5.434066251723581598e-01	1.823659083412669357e+00	3.363433018771566640e-01	6.581194357733326505e-01	5.772022840381958453e-01	6.568158241268516884e-01	9.554665727831146427e-01	8.139010942046621677e-01	1.011391602618346486e+00	1.088933066817137751e+00	9.422566905291637207e-01	1.001676912676201958e+00	1.230430539482663344e+00	8.222570729331587502e-01	1.509693003552298851e+00	9.354371484109592627e-01	1.104123403611327880e+00	9.995416755910147000e-01	8.355206144422951953e-01	8.932620804778886869e-01	9.867984194297962919e-01	9.807662342837534242e-01	7.111484702988626339e-01	1.168142003300430387e+00	8.674167057638511036e-01	9.304571814392209594e-01	4.801018108865598433e-01	7.778471809228222345e-01	5.414590863994260816e-01	1.321074628848073917e+00	3.686224447615273347e-01	1.427488172379352882e+00
1.421883679387191624e+00	9.971561677175705407e-01	1.212000029479151975e+00	1.578907117094466850e-01	7.562690363125812443e-01	2.307843986099754607e-01	8.141704839302849050e-01	3.397181812874838780e-01	1.190732844993754869e-01	8.777416722280815264e-01	1.014232437466538128e+00	8.300156193465819676e-01	1.028412871409802198e+00	6.727182521768586554e-01	8.426996825309085448e-01	7.506653280723577515e-01	6.590205814873748569e-01	1.463329424576953475e+00	1.215506874244291158e+00	1.190537313472162184e+00	5.923722214107665085e-01	7.580388115860727805e-01	7.537815708634094669e-01	5.050545217872293158e-01	8.695096921331250117e-01	4.486406166474091739e-01	1.349602146152632187e+00	6.443938986976108785e-01	9.757902404187451806e-01	6.546021639499752798e-01	4.849453829325706677e-01	8.351000371175036907e-01
1.387134995849359953e+00	4.125109612412875548e-01	5.999189026398995539e-01	-4.221924376605669105e-01	3.005845670964036320e-01	3.446328570623865550e-01	4.392881935487122913e-01	3.796893020864152146e-01	9.682077174251940699e-01	9.911526594213003749e-01	1.371151403311160255e+00	8.817364153182152275e-01	9.157795163568009933e-01	1.395830781976745483e+00	8.820076983403200011e-01	1.524467750654414200e+00	8.035508882096081829e-01	1.010602670176451223e+00	1.056691906735266695e+00	7.013697529974206590e-01	8.508055962797306249e-01	3.751089806087545275e-01	6.004807735794664980e-01	8.169291949607137004e-01	1.074183059353225334e+00	1.334970385652372249e+00	8.518718096200176282e-01	4.729462333131981278e-01	1.142588071012378803e+00	9.408552037182913441e-01	7.307739552163206032e-01	6.668407221461566392e-01
4.848397752830103102e-01	1.245946682506194225e+00	9.413560415126277503e-01	1.576420197279396973e+00	7.893217383011773558e-01	-5.171989894861882542e-01	3.504730662387745554e-01	3.378172385904505970e-01	2.971667360116490020e-01	1.430709611810334070e-01	2.465585405060566337e-02	1.044178747437825239e+00	9.397292986283902749e-01	1.203032939343023910e+00	1.873626499638489040e+00	1.434239579579437152e-01	9.182332024128359027e-01	1.593589934004458364e+00	9.376560603907694302e-01	9.930654325988215181e-01	8.343695278744813759e-01	8.745117233835452142e-01	8.359048759954390562e-01	5.373501164745342340e-01	1.441643140907268084e+00	8.396932405332442340e-01	1.159601299272310593e+00	9.114183882677201476e-01	1.060578684459021481e+00	9.464774437536416229e-01	9.014408552056001334e-01	8.366836944490316785e-01
9.868763625177943144e-01	1.437508022073617608e+00	9.542113159056611060e-01	1.381347011759479049e+00	9.392875271060836528e-01	8.765573423225372363e-01	4.864124531586243583e-01	1.002582218604643138e+00	7.603507567144567325e-01	6.859945788942812817e-01	1.050072853587417643e-01	6.315222758613620035e-01	1.770414970189377879e-01	4.452801638845987897e-01	1.017135971007941064e+00	1.152184365207347572e+00	2.177628770922122925e+00	7.920114056427829397e-01	9.693285313174914153e-01	9.776923134055351960e-01	1.441109313666738334e+00	9.093246315413374692e-01	5.900117666226927238e-01	1.375335465161378945e+00	9.616116628709761027e-01	8.191642247549197897e-01	8.842039443890037376e-01	1.331403479013780089e+00	1.001483040370968025e+00	8.596248229506844307e-01	6.160076317283524894e-01	8.897412652756165885e-01
1.840696942423388771e-01	1.251982264884642371e+00	9.161856453330458061e-01	9.302798752819280148e-01	9.884939120734277385e-01	4.283695791040709189e-01	1.255563176298178707e+00	1.043008359252272532e+00	-5.951048107953160748e-02	6.316124127422841905e-01	4.236771648650969890e-01	3.074302190183500483e-01	5.143206735846738153e-01	3.109292624541686312e-01	5.378430715950675012e-01	1.123574619047081447e+00	9.221164700042012718e-01	1.836339408065950751e+00	5.507807476994087681e-01	1.160367361460179492e+00	1.065490420227818369e+00	7.497803924987307411e-01	9.818529520408514344e-01	9.635381681992417624e-01	2.758133026958511369e-01	4.111172283928230531e-01	7.662691831835697354e-01	9.036803436060166783e-01	6.995037522697389321e-02	1.748441348150564956e+00	7.453999823088276466e-01	8.278085747019459095e-01
1.665020369656655230e+00	1.078812594952778037e+00	9.800180212694286075e-01	4.255104780438792034e-01	1.026509971350718864e+00	1.080536589823270166e+00	1.046845492665764876e+00	8.308403452507433506e-01	9.810526418666120074e-01	5.863182721756146076e-01	3.873950815251036572e-01	6.967999118871801567e-01	5.045526259631105681e-01	2.142893320871783192e-01	3.204548497082854164e-01	5.387930797949717077e-01	5.019116469814682846e-01	9.646425129998451586e-01	1.001229036016439977e+00	1.792910273764230400e+00	1.007683370555402025e+00	9.288404137615320355e-01	1.980467794674727999e+00	5.402284590377446349e-01	9.630360259084953523e-01	6.797724106547990974e-01	1.701337777731298573e+00	6.307950060201852338e-01	1.256685927899177102e+00	1.471285110301436383e+00	5.531035412879936608e-02	8.896723088503223353e-01
1.651172877643646952e+00	1.000619465186525003e+00	6.921633548900263389e-01	7.389924866036139406e-01	1.057217760672300777e+00	5.432006473065662533e-01	1.251727654459247052e+00	1.026813092865248578e+00	9.425593749023435386e-01	8.997174531093592442e-01	1.051320908431001011e-01	3.868722150230999302e-01	-1.076140762641749626e-01	3.660589131241669958e-01	9.080422423893702577e-02	1.036717810324837841e-01	8.641346125870017492e-01	5.469400451026090737e-01	9.193348538875532050e-01	1.034090580257489123e+00	1.196608539518899006e+00	1.466138404038813015e+00	1.179367777748769663e+00	9.699487122093107816e-01	9.926264714449916093e-01	8.695985287039552647e-01	1.239634814234344518e+00	9.991762146860785343e-01	9.763971272937396195e-01	5.089313042292575862e-01	1.215475473191356404e+00	5.514611246504869113e-01
1.100843325902390868e+00	9.974114075784398237e-01	9.579745863683638563e-01	2.129179467645810897e-01	6.823629594972784318e-01	9.634672549017551102e-01	8.768735604276053364e-01	1.184958820284028880e+00	5.911495023858602815e-01	9.972093717399864721e-01	6.334144983411607033e-01	1.000077358824333462e+00	7.584267769498331813e-01	4.280687027015275259e-01	3.703517692915684334e-01	-4.445356108538909279e-01	5.219010246678004172e-01	-4.087159732810369261e-02	3.112880728733517510e-01	3.810904097441677463e-01	4.499964663460290781e-01	3.477823783626484699e-01	2.099804697824668054e+00	4.318424823069164642e-01	9.702817283632376721e-01	9.876780386802188616e-01	1.492765660911081982e+00	2.727926720471240962e-02	9.132667060729874331e-01	1.145825360119823833e+00	9.638331902665693285e-01	1.071187676307501668e+00
1.035135166395338091e+00	8.870265636803669196e-01	-5.466163257020828503e-02	1.160024322534353614e+00	1.033012802253683082e+00	1.647955452170227320e+00	7.455607638761545530e-01	5.604015538477251646e-01	1.036943019250222475e+00	4.584828428015584878e-01	9.034974027213588110e-02	1.154557168783114096e-01	1.910266786780230597e-01	2.645304087331986631e-01	8.081127256454763153e-01	8.800200149861865384e-01	8.126378733617938277e-01	4.618927696836478969e-01	3.277817401854250523e-01	5.190827896277862008e-01	1.121295791455065027e-01	2.789939687675928592e-01	6.839905039630824746e-01	-1.778420820782800060e-01	8.015935457570737555e-01	1.100353044809036840e+00	1.159370746680981279e+00	5.370676931549014377e-01	6.875494184614807658e-01	6.052253153368276628e-01	6.092304522477762774e-01	1.479565758473512016e+00
6.695022341830316748e-01	1.227227837744123029e+00	1.093393434396357833e+00	1.007708895810748739e+00	9.919689476780768622e-01	8.885823155867613732e-01	9.088185783465231316e-01	1.004733128565284295e+00	7.420147154086632613e-01	1.767320019895607386e-01	3.693513390504809535e-01	5.899025298767031078e-01	3.950345780474647794e-01	2.323390207005636976e-01	6.859801415224175969e-02	9.833766682853741781e-01	6.028320958152004749e-01	2.099808634826833831e-01	2.203967486616802696e-01	3.387682416913884720e-01	1.414896587579691944e+00	-7.382030687661886859e-01	6.108162754116868154e-01	4.611238716487233713e-01	1.240714894901692844e+00	1.852529514903030972e+00	9.332515316332604671e-01	9.320744953785728981e-01	1.278568628127832341e+00	5.879162580042035513e-01	6.989634843335277292e-01	7.572169477180438202e-01
1.094078660298042349e+00	9.901469984608012309e-01	9.913763250646301373e-04	1.100749429989555273e+00	1.334598171115193299e+00	9.254831967186702979e-01	6.818734762578124720e-01	1.193950279040991047e+00	6.320276576577279481e-01	5.293935842797137248e-01	2.456603628261437300e-01	3.899222886591378057e-01	3.691923524360590791e-01	7.640549803755563030e-01	5.778257876016686945e-01	7.715638068461947441e-01	3.183193882661405905e-02	7.122303515945178631e-01	3.830486934753068451e-01	-2.072303681294812572e-01	3.594830823703782374e-01	8.740483415056173877e-01	2.875349651708175580e-01	2.195081683779050719e-01	9.297515647147952533e-03	3.482797028430125730e-01	2.834500986660789534e-01	1.215375689229824197e+00	1.108353334406826596e+00	9.952560955661780007e-01	9.895856208619079331e-01	1.149100203709803258e+00
1.113854439630193482e+00	1.075963459930288302e+00	5.139595250836099805e-01	8.171799916052417956e-01	1.285609429700997675e+00	-7.002995179343596277e-02	1.208102821584409847e+00	9.617604818336105144e-01	8.299340038557788679e-01	3.539932143762193339e-01	6.741783178729741088e-01	5.021520325261701334e-01	4.725168225976835168e-01	3.344469836734161872e-01	1.120182569988292798e+00	4.263503454053191866e-01	9.450986197877617734e-01	-1.886991735851253904e-01	2.945400011148275321e-01	9.088783181245135845e-01	1.184527140908567810e-01	1.086508298102304287e-01	2.594709250476278095e-01	1.124271876251881075e-01	-3.877361040848997797e-02	3.262053877990526152e-01	8.263138112271554148e-01	1.716284970359878426e-01	4.381421991286552631e-01	9.448013369401803141e-01	9.673937580720910479e-01	1.243127621248341974e+00
6.251699912786392588e-01	8.321004968973423344e-01	1.456217775830037198e+00	7.997845825029841205e-01	6.566624449390281448e-01	3.813559385163995952e-01	8.468706998295997268e-01	8.942043799327659137e-01	5.847175395581376556e-01	3.992821127335398623e-01	1.918198042732314201e-01	3.423774381394236732e-01	-1.859256776581205139e-01	3.485906186912459126e-01	2.643146534145743853e-01	9.115959099183992831e-02	2.087049083789994930e-01	4.805800668309856416e-01	2.761572809017883712e-01	5.094209630103258002e-02	2.684834872629493496e-01	1.258671547871539897e-02	4.195291799243907049e-01	1.450912339427434805e-01	6.504448738571950717e-01	7.155133980073777322e-02	2.921463260856200228e-01	4.983026370025560314e-02	4.673855811151287343e-01	6.095123129093736880e-01	1.151303259270490154e+00	5.782794383256586457e-01
8.711687034818865749e-01	7.843112837840797713e-01	6.796435195297639842e-01	8.504896759909016390e-01	1.768734215967453949e+00	8.168519963015649088e-01	9.074411887849302971e-01	7.589232054433979746e-01	7.247732305070989645e-01	9.321559142346136362e-01	-7.494276495278178185e-01	4.525610274757937423e-01	-3.160713929337169992e-01	-6.994732410634779685e-03	7.692751032516731424e-02	2.465736929619338769e-01	1.931003431664171655e-01	3.836851822944361001e-01	7.742411946807664647e-02	1.488035588779782925e+00	-3.526489135775693340e-01	4.084118274246669733e-01	5.939066078952641714e-01	2.659772433104538036e-01	9.792708993189004341e-01	1.408676095128760242e-01	1.792437161383914068e-01	2.412277121732047391e-01	4.969912943229670144e-01	1.435078655614704601e+00	8.423526415017215108e-01	5.342674270421303717e-01
7.182135835230742948e-01	8.571314720859849468e-01	7.088463893771611568e-01	1.238392725010154960e+00	9.854669573067171839e-01	4.831257442601210039e-01	1.182356779268789015e+00	4.868541581914684890e-01	1.304810183470201501e+00	1.319022039384455613e+00	1.134095867051930107e+00	7.014084569237239997e-01	2.515372639074991423e-01	2.917134042916123549e-01	1.430563252301930155e-01	1.231326739247520508e-01	3.339164527201936017e-01	1.890075634875934274e-01	1.992162205412132403e-01	5.721039078716432247e-01	5.760285367176060101e-01	4.709095007249562703e-02	2.242427850975749481e-01	5.573486482072049775e-01	1.668498145909700359e-01	-2.125313943846721121e-02	6.668282857624490134e-01	3.005935524692533445e-01	9.770887069493020549e-01	8.393128055463048298e-01	1.000008260021783446e+00	1.184867653036753010e-01
1.180062548948025647e+00	6.970761701920824560e-01	8.540726781895788822e-01	8.761142908667002294e-01	1.180313594625615803e+00	3.160472030790016928e-01	8.685637385930415899e-01	8.922780809902290944e-01	4.853834569185483949e-01	2.097513246424713707e-01	1.249489006763044419e+00	4.623979500950555765e-01	-3.814779433826465116e-01	4.375289602381866039e-01	7.674991960798305257e-01	1.213171184394675750e-01	1.262415135000611588e-01	7.916537915373966783e-01	3.697195524833862823e-01	2.703555777687869921e-01	3.021944407507165531e-03	3.643395348394999900e-01	-1.860009317920577332e-02	2.834639477948430186e-01	7.311176354348435380e-01	3.034299132616244954e-01	2.875457100745951733e-01	7.488266715762375014e-01	1.152693717497419668e+00	6.836096648556745370e-01	1.014918510104083849e+00	6.891099674620638771e-01
8.474991631481756382e-01	8.032682583866860293e-01	1.271946923823216391e+00	1.030484764664355346e+00	8.784596463250849974e-01	1.016602529292996993e+00	9.315444853083670873e-01	8.277044057741700378e-01	2.635725208445053092e+00	1.013998492889085279e+00	8.407337944304599242e-01	7.888457661279574262e-01	1.141995378169040398e+00	-4.123576986343205908e-01	2.764371473648833955e-01	3.941532453733074259e-01	-1.831146000910056637e-01	5.651905325053796503e-02	4.718709808221868696e-01	7.259992061652122963e-01	3.152261261924119706e-01	4.588695821474370051e-01	-4.383711296538332913e-01	2.488118870373224323e-01	-1.049948171625889048e-01	-3.187992960450019009e-01	4.544784406876551386e-01	8.606609159456143354e-01	7.379615776843067021e-01	5.938442910179749790e-01	1.144595843555075376e+00	3.442428123391927386e-01
1.047432861720415609e+00	1.337567685331460865e+00	8.622938984784681571e-01	1.062141537936984292e+00	1.030383807162928544e+00	8.286859000797729413e-01	7.795579220196178216e-01	5.015863776540829821e-01	1.028185641457387334e+00	3.126908094604742283e-01	7.274227969129516413e-01	1.063809690373905603e+00	7.867365370021501825e-01	8.442271038849620268e-01	-1.972844348496169964e-01	3.459130174537126678e-01	5.755916978279449481e-01	6.160894827828842235e-01	6.292001798036424010e-01	3.144312675397200607e-01	3.785585225923139840e-01	-6.028563159571881380e-02	5.962270338808632886e-01	4.521499205026330293e-01	4.513390276759988162e-01	3.721407218761648150e-01	6.323433489799995533e-01	1.020097372319703322e+00	7.960671004834204423e-01	9.296625110250378299e-01	7.636304572719452288e-01	1.316846228198546465e+00
5.893271514031703795e-01	1.767893759032972412e-01	1.029388524011775274e+00	6.397957978366938248e-01	8.794880469912391696e-01	8.768965228616852903e-01	1.433390347829022193e+00	7.422574280625169330e-01	4.081930104820197247e-01	1.014162078227575314e+00	7.928735956769689119e-01	1.654419115595586964e+00	1.026396814258017542e+00	7.899985688379735915e-01	6.292323373857172664e-01	1.473270161910605336e-01	-6.529718955957537485e-01	2.567219375496116451e-01	3.879761841708648795e-01	8.136969416058226212e-01	3.168123159384059195e-01	-3.964739490434158187e-01	2.415198007870456576e-01	-3.625791818228665808e-02	2.166669986136378623e-01	7.655670631142834637e-01	2.760204980067759717e-02	9.059449396215570882e-01	1.390707866568780204e+00	5.370281502516687233e-01	9.248861328626585276e-01	9.729463456985361081e-01
1.229447592954010515e+00	7.808968788839556474e-01	6.877059327559567059e-01	9.669249289129203673e-01	5.552025889381859702e-01	1.152287188186380096e+00	1.187612854377270821e+00	7.503976823745410751e-01	1.203511593109031885e+00	9.804225287659185106e-01	7.785225295549965674e-01	7.356133566169500426e-01	1.536636166573472462e+00	4.019773954583103492e-01	8.032633291334834169e-01	6.757632891015190602e-01	7.951675787729786116e-01	-2.646517178616636379e-01	6.786132412627499111e-01	3.855868614162631935e-01	7.077252112881127211e-01	7.900231884172679298e-01	-1.564304065042580461e-01	-1.969190557388355578e-01	1.157993096097562624e+00	5.665370056935405962e-01	8.289622014687836327e-01	9.651453256541115966e-01	1.430565729091675120e-01	3.794964405348264513e-01	1.002894133829930201e+00	4.935685938426274122e-01
6.660271468836681530e-01	5.129982904867108617e-01	2.976747976018938036e-01	6.645462448636749730e-01	9.730463756315008705e-01	8.690736269157465221e-01	1.000832658509180906e+00	8.070066497411068074e-01	1.042458806980679942e+00	8.477753095165097008e-01	6.320170651646758175e-01	1.083683341657867061e+00	9.338582102512059668e-01	7.802710621664401547e-01	1.191692460342513638e+00	3.041074420422529290e-02	6.792156524002910256e-01	6.336404778912314573e-01	1.416460401990096374e+00	6.282761524388258412e-01	3.780512954937438885e-01	1.078532947110200924e-01	-4.804999774223771558e-01	3.604072798278074030e-01	4.899285030078414094e-01	9.554548183122271166e-01	1.292586661520003011e+00	6.249763475055372108e-01	1.251499161134887572e+00	5.973385828896352612e-01	9.457542927297171165e-01	6.160720686865684970e-01
1.142076425280430296e+00	7.402092055368029166e-01	4.872028084384763535e-01	8.498672673657986509e-01	9.920191534710924852e-01	-1.558927094739840369e-01	4.992609968279740351e-01	1.170985114589988996e+00	1.513144522078047949e+00	9.661641659381454694e-01	5.083663520680362646e-01	1.064208043596416298e-01	2.904209271878169796e-01	8.988914967873884443e-02	9.831629005607817051e-01	1.020351260352209133e+00	7.269263183971751419e-01	6.096167564772674297e-01	3.065768467219762150e-01	1.991109795794997472e-01	1.681939092248480039e-02	4.619528936722328560e-01	2.165594359091471688e-04	3.993390989687578552e-01	8.623913597791337260e-01	8.146442092266984458e-01	7.542574394348562361e-01	3.757669374627854442e-01	4.077847366590326983e-01	7.184674314488743718e-01	6.463812358167018157e-01	8.756842796671965301e-01
7.509570305458387329e-01	3.612643652512184667e-01	4.303921580042688322e-01	4.818610822612364175e-01	6.309037598812040626e-01	7.203504512571238250e-01	8.677982495630471860e-01	7.906092318762135696e-01	1.004917593895848116e+00	2.801139415210692762e-01	6.962836600924375841e-01	8.207597936871093847e-01	5.641154515719063456e-01	4.711364065281093971e-01	9.292987825191508788e-01	1.246797732239826040e+00	6.643160507750187627e-01	4.217628128317196246e-01	-1.962658646905279802e-02	-2.747014075607844275e-01	1.230816393066289371e-01	1.505056419354509900e-01	5.720909709107777630e-01	1.124806075449268139e+00	3.747637282147556759e-01	1.590680052103266906e+00	-1.542886036089505808e-01	7.811136979825328286e-01	5.572903873879941905e-01	7.695488721986530889e-01	7.956371179666870130e-01	5.372821594805338163e-01
-1.548529962464041398e-01	8.170313553096857362e-01	1.047074450777966348e+00	8.651830169160280581e-01	1.126286618135843742e+00	2.690147709458934888e-01	-3.109081953801142717e-01	6.445292697866361609e-01	5.711568924334684549e-01	6.028412533292707431e-01	7.167696886860436267e-01	6.935585802053261251e-01	5.918074039806232589e-01	8.593300020229239777e-01	5.803336036962293276e-01	5.796054726555991410e-01	5.105540649546682630e-01	2.030102845803044287e-01	3.830160082461502302e-01	3.611140012977723801e-01	4.337568906061059493e-01	5.721939428882244494e-01	3.221522964218143104e-01	6.374895164699780903e-01	4.593224707484997449e-01	1.136088853813943755e+00	5.088969586432084968e-01	3.098640266664344223e-01	5.637822453338794393e-01	9.336041547171225474e-01	8.750094760221549528e-02	2.794904442384955612e-01
5.481505071066503643e-01	1.058177545951494158e-01	2.088780186118814886e-01	9.663626406479477460e-01	1.467179913658051671e+00	1.517574769011456715e+00	8.127082865657934141e-01	1.257323330479823920e+00	6.238262294609566716e-01	6.248483134661491079e-01	5.183075061726273303e-01	6.942880363539976063e-01	5.699331656454994510e-01	5.850050661742565161e-01	1.357281287949797521e+00	6.000576657725641416e-01	4.549258673024133559e-01	2.953609208719107926e-01	5.390650712459531535e-01	2.769019831237031770e-01	-1.222626784993374738e-01	7.596804474498808357e-01	6.702981975951241012e-01	-7.419976438638808958e-02	5.105080669037728169e-01	1.391226045114255072e+00	6.521165383374848412e-01	4.360700527802651161e-01	3.119931776590571526e-01	4.805284783564727213e-01	1.135548668855115739e+00	4.847926597175865604e-01
5.965744215704891218e-01	-2.614008307949196031e-01	3.788730173218722852e-01	4.266551903019707437e-01	5.685935089051177282e-01	8.024551062476271701e-01	9.996401620616017780e-01	6.984630559607142297e-01	8.723100201449389690e-01	4.912148682311822112e-01	1.308696003689031606e-01	5.176489282958225413e-01	7.222590510333636304e-01	7.912322942381269097e-01	-3.393394345134242984e-01	1.003547982805424343e+00	3.201788730436461727e-01	-6.030219354161084899e-01	4.226039903553341359e-02	-9.996281071742261215e-01	2.528422570833684935e-01	5.296973352757893272e-01	4.395772788367869888e-01	5.122444107318807616e-01	7.218710252187002796e-01	5.670346442783907870e-01	2.091014595868386228e-01	1.351654020853341853e+00	6.480409367133159737e-01	7.334155074548696085e-01	4.684362491598882405e-01	8.534328385025410357e-01
9.416010550576570104e-01	6.347910110988030929e-01	-4.679927493544593364e-01	8.028879930010255350e-01	6.459618095945544036e-01	8.024131777542959920e-01	1.262729724065157821e+00	7.388276371616696592e-01	8.089480978882643836e-01	5.603502447573422973e-01	1.283714618868430968e+00	1.053571251105602347e+00	5.922319775929276719e-01	6.193620211685264554e-01	8.725645796285828037e-01	3.036080460346817222e-01	2.827443308579942194e-01	4.729911638327950474e-01	5.327740739894486488e-01	4.277913629111433913e-01	7.267803364314665560e-01	6.043662845619848234e-01	3.197950426718941808e-01	6.838297264103267992e-01	4.793390548166608922e-01	4.601721712832291256e-01	8.677898266225189117e-01	2.981541610088430105e-01	3.889862869694166725e-01	1.175269600996807551e+00	2.426988764848369562e-01	4.010251691496087290e-01
1.172679540702700862e+00	7.430677754959955639e-01	8.510098834398160950e-01	9.104444705978151919e-01	6.932222120400757248e-01	7.674425690765860342e-01	1.037827269432626043e+00	7.911052303520386131e-01	1.516192634522601113e+00	5.417449297026351029e-01	6.379774603122781995e-01	7.948719320783914633e-01	6.159984213045462953e-01	8.205682478934066548e-01	8.010735115340721357e-01	6.250301567867693198e-01	4.904012613684824995e-01	1.859371133318385438e-01	-9.634345616458023231e-02	6.156984201272744373e-02	3.016106673579231345e-01	1.239389568096782579e-01	3.717537058769102565e-01	4.720233424198539418e-01	8.042897906229907745e-01	6.033185402307864598e-01	4.851511725185165824e-01	9.535516513942787764e-01	-5.040620405216666988e-01	7.700620873089862872e-01	-4.348695165344484970e-02	6.566016898225777165e-01
5.920534785471005534e-01	1.016225967758533910e+00	-9.476201667256267669e-03	4.361379957351592673e-01	8.134405419947696725e-01	9.296265430176442468e-01	1.363509913551727015e-01	-3.647358032234500058e-01	6.473158178328684009e-01	9.084241462778545051e-01	4.833175312690448644e-01	2.435854476733652629e-01	8.722617622814298199e-01	2.545569235919018514e-01	1.926552088680166808e-01	7.904930400134531077e-01	-1.939141377105046971e-02	5.016621828671165018e-01	7.513022432277103313e-01	3.393916028147972441e-01	9.049740682335922770e-01	6.021538763435912989e-01	2.206609237730469686e-01	8.474714602332822366e-01	8.900210080645385435e-01	-5.201800368822493414e-01	5.168733333750098469e-01	6.188968441168574142e-01	7.912310007482779017e-01	4.781179547458922485e-01	2.192024129860535575e-01	1.171992217651405266e-01


==> Cifra_figuretem/3.9/DPdataBlue1.0.txt <==
1.181332200663169241e+00	8.320119222653221680e-01	1.171077951588247013e+00	9.796980455527758425e-01	9.334053514042072175e-01	1.012496531287432333e+00	1.361707811708195770e+00	8.634889376207230960e-01	9.346876390467039331e-01	8.120465068927650298e-01	9.617134396236519667e-01	8.956490722868674093e-01	6.051698446710693791e-01	9.335705335684041373e-01	1.339189654269606677e+00	9.092522850945792268e-01	9.633217567142867699e-01	7.248147801715285610e-01	1.021762021518185737e+00	9.529898264533850361e-01	7.654936265774668902e-01	1.109745340097052502e+00	5.326232378844127924e-01	8.720891576452338700e-01	1.395675130599552283e+00	1.347314149252722082e+00	4.640063909351989091e-01	7.758070475878735550e-01	8.776398442903285968e-01	1.075536989662860821e+00	9.774720698502920024e-01	1.409724566782723176e+00
1.119013716449313911e+00	8.448887407582448272e-01	9.453150742933341677e-01	9.446426560753679036e-01	7.692232481084367857e-01	7.100822858513868852e-01	1.132832730809346433e+00	6.991263778159131359e-01	1.120317587703480111e+00	9.370642557318474841e-01	1.012073214247378283e+00	6.841737838568218155e-01	1.002417069070153266e+00	6.565456933674668205e-01	8.921922286208182618e-01	1.090931974403980265e+00	9.179220511212832223e-01	8.249010991393306291e-01	1.270266708350071161e+00	7.225494291550204062e-01	8.290967274698046729e-01	7.732143937268053380e-01	8.073722897475840155e-01	9.542050627310036948e-01	8.178490815522508894e-01	4.229347512497228512e-01	1.000754746833385278e+00	1.540947536184424482e+00	4.494130649929202193e-01	3.011711819706184290e-01	8.982023639450750219e-01	8.391864493599986430e-01
2.953670776802871600e+00	7.044174651996849557e-01	1.196043586074907683e+00	1.122651941501637163e+00	1.053555811845618084e+00	1.266085472288522640e+00	8.630941566504616302e-01	8.891236050676520897e-01	1.088422498086452972e+00	1.390498569190656397e+00	1.066418133994628814e+00	9.722944635402822611e-01	1.000716758040044230e+00	9.410240917373200453e-01	5.361090655520819315e-01	7.660923241479032919e-01	7.149924311801378884e-01	1.163863961047890028e+00	6.606749507695692802e-01	3.249259242630465616e-01	3.287265980570779345e-01	7.764618601009291021e-01	1.317803781104783134e+00	7.961993887658630475e-01	9.199978116178036958e-01	-2.365950544879557027e-01	1.027274879350092984e+00	8.049663108330663563e-01	6.426360379967969161e-01	8.032205275287027657e-01	1.156846524388813524e+00	6.565835917728016780e-01
1.124545284323862582e+00	1.208923213594462975e+00	9.614297662384743148e-01	8.356421552568300548e-01	8.571419791029416535e-01	9.680280881332378184e-01	5.912288296220942208e-01	9.863807054176365607e-01	9.938023909680979706e-01	9.042324465489794960e-01	1.607983991440473659e+00	5.160846497137510092e-01	9.955629678844646335e-01	7.013929093360825595e-01	2.410662589005180823e-01	1.419220497750427468e-01	4.833351404150888486e-01	9.715251904408555017e-01	7.047689253222976236e-01	7.432707524938964028e-01	7.885601812881370964e-01	6.663346978614421712e-01	8.447754096806748825e-01	7.509949793509216320e-01	8.797994552234513765e-01	1.556275058366200503e-01	3.025012349132561451e-01	7.316182949890689402e-01	5.805442921124410738e-01	8.551200304886955594e-01	7.914645137688021137e-01	9.369856942842685887e-01
5.930740510100489526e-01	1.063445379757433917e+00	1.801937633079946810e+00	9.958696400172269980e-01	9.156082563337517577e-01	1.385255693150833967e+00	8.926538011015480167e-01	1.049552191510870314e+00	7.080921504175421433e-01	8.735054263173225308e-01	9.038282605304726047e-01	6.468783632183078280e-01	2.895850318681270075e-01	1.314448080974769395e+00	7.793914560644801259e-01	1.058755091740469112e+00	-2.336217976492760418e-01	-6.867427189093688877e-01	2.482733577429699912e-01	4.792094278488899239e-01	5.944527746659056255e-01	3.701069469373822196e-01	3.135148188351842835e-01	7.020162769245064105e-01	8.656004445339269271e-01	3.288737652477103368e-01	-9.666096980866151211e-02	-3.004492718783577931e-01	1.487224459672042531e+00	1.071010052135046076e+00	5.372043860412083482e-01	1.447855471264846372e+00
1.030350131416463588e+00	8.938782204331140457e-01	8.957265143507548988e-01	5.626667385172072766e-01	1.545648532811196407e+00	1.055625430110078256e+00	8.562188670544832458e-01	9.708062688369296644e-01	1.138872371553166785e+00	1.076783338672979706e+00	7.795382381035786956e-01	3.720113478638714666e-01	1.134101102458309862e+00	3.639553257239121486e-01	-2.414659533116577661e-01	4.997663075710906400e-01	4.171261129143338797e-01	-6.162029379587963263e-02	1.979785905189986039e-01	-8.844491934184808279e-01	4.719566221366293668e-01	5.967198782146685421e-01	4.999447146273984233e-01	-1.532698786118036893e-01	9.600093019794592175e-02	3.702062482827105372e-01	3.554318458241549350e-01	2.049564356069862314e-01	6.640220009635126042e-01	-1.410466573257960210e-01	2.037620112387191096e+00	9.969229436283909562e-01
1.076130432985523466e+00	1.136519304246898177e+00	6.472080488780186380e-01	9.344124241054637681e-01	9.841247012345971656e-01	1.212875707924748969e+00	2.155207061587680606e-01	1.320260553080869315e+00	8.140813779591496990e-01	5.863020968320189485e-01	5.540425589145161478e-01	9.258283360449530708e-01	4.395669244698381384e-01	9.015101310383163424e-01	3.216975415619267031e-01	-1.173321140513330918e-02	2.346082374078566068e-01	1.140214848420475047e+00	3.487091740968397136e-01	1.090649570251975009e-01	1.677525839239021876e-02	4.515604195842879975e-01	5.903329569708439806e-01	4.842168141428679351e-01	2.315646301583217381e-01	2.260816887615540727e-01	9.101214394266541330e-01	9.160514532166869062e-01	5.955581935571627739e-01	9.210211395819145608e-01	1.355193923351991847e+00	9.498397879685349654e-01
8.022765134837578360e-01	4.926975009935317673e-01	1.642746130572803276e+00	8.474831466525316603e-01	5.252708097757554651e-01	8.711607842141274594e-01	7.377508354204438401e-01	6.754753393877735990e-01	3.793857869387811110e-01	6.605734246327753523e-01	4.486892225867551987e-01	7.386179923184179597e-01	4.792284059456594081e-01	3.245499722268577747e-01	1.606313140312384813e-02	1.902734617962837660e-01	-1.841826068078521450e-01	5.077913079963178866e-01	1.440297858486291049e-01	3.631064863742912707e-01	4.795123231212136128e-01	-3.466261797515843845e-01	-8.373685035572381308e-02	3.929050519074173686e-01	9.252834741689864861e-01	5.026450246131404231e-01	4.265055034161911451e-01	8.606982494813881779e-01	9.199139781114706871e-01	5.175734247282104405e-01	6.505929948406155017e-01	6.917248980888996979e-01
1.205665309209047242e+00	8.608625472027852110e-01	8.378280287952024619e-01	1.103860061232170287e+00	8.303123556389309101e-01	1.353269408369544458e+00	1.282144803041020742e+00	5.255025571547282670e-01	4.473611126854604714e-01	1.411837859997320699e+00	4.771122981210126346e-01	6.879444359596276204e-02	8.306733677743506350e-01	3.339479708526850721e-01	2.909561900484580188e-01	3.731602982765896970e-01	3.310043501525479770e-01	1.910466162237978160e-01	1.355214748596936802e-01	1.870500553569789948e-02	-1.490324805254622520e-01	9.486073574679071418e-02	1.129821964544689639e+00	5.006675100997444172e-01	5.311191325248254547e-01	1.346193893629389127e+00	8.512779760772998250e-01	6.219738539748391748e-01	7.420912095194337477e-01	8.644375161848273370e-01	1.094682416796083801e+00	7.848271663505139717e-01
1.035856363151763659e+00	8.193178012015466249e-01	7.774387032876268755e-01	-7.965818334709173776e-02	1.311860984525476059e+00	8.114032746342662028e-01	5.007973663733815695e-01	7.550395568571010019e-01	5.409783648916544063e-01	3.717608078717000719e-01	6.430168565078153708e-01	-2.339193232771883402e-01	3.381870949561008310e-01	9.129595136666668331e-02	3.508261559238597949e-01	-9.944401383665453231e-01	1.484750186222270063e-01	-3.954745093259132149e-01	1.700056742001521126e-01	5.245080919480046844e-02	7.169900890382032710e-01	4.643104295768424317e-02	6.289035861239191672e-01	4.178469033030087210e-01	8.573636771297589165e-01	1.200956835824958269e+00	5.957178275622779795e-01	8.025678744965325517e-01	7.421866930491303194e-01	1.070772242977242605e+00	1.362398364034280274e+00	4.095247242170453328e-01
1.356098483887384187e+00	8.768350834050742115e-01	1.147570957116000434e+00	9.605076008711456170e-01	9.812530231684262194e-01	7.686847706230518495e-01	-1.323228757631658148e-01	1.162136959530528202e+00	4.432247230901975588e-02	5.508871123689382809e-01	1.158516581457970318e+00	2.079556088158911742e-01	3.883326476747249734e-01	1.151827799951750941e-01	3.092997991212549369e-01	-1.011237620437479778e+00	5.011464114732859798e-01	4.102342954405835407e-01	1.640206490890568636e-01	-3.199958422398027635e-02	3.987244942226454980e-01	7.016539207973360170e-02	1.032642616040631234e+00	7.929350957018839186e-01	-2.675156125192168499e-01	2.460035152055343732e-01	1.212402676395591516e+00	1.253801565545576313e+00	8.628607516253458121e-01	6.068979727054283346e-01	-8.529316883823301332e-03	5.201541819020092383e-01
8.304899576568869346e-01	8.145610088028939488e-01	1.193416820896950448e+00	1.157143817634322724e+00	2.194710626358123307e+00	5.349757519171954856e-01	3.191668685113940307e-01	3.975684980856077910e-01	5.890264724255260820e-01	8.434165669446238578e-01	1.676436514711517334e-01	1.338268853798065539e-01	4.942579142009343451e-01	1.028027103915759799e+00	3.533350744154691858e-01	9.338631633333760451e-03	1.457011815922907516e+00	1.510290520279625737e-01	9.364932399299802368e-02	-9.186190657787776104e-01	6.061315255014749770e-01	1.002286045669572356e+00	6.220462503768401374e-01	1.151732328014619444e+00	7.080501888593654369e-01	6.037481771934003483e-01	1.005297387911135321e+00	9.842257776393784630e-01	1.312864656086315751e+00	8.195128909641007375e-01	1.349695034070807154e+00	3.989727481400469622e-01
1.320494094329057955e+00	9.676402471474598865e-01	9.978626077511528747e-01	1.212156338517286658e+00	4.508684456678737629e-01	5.911744774742916375e-01	2.938887091204472890e-01	3.870676017090352028e-01	4.965747948284011670e-01	6.729834954095856858e-01	6.212146474922565220e-01	1.226958676061200348e+00	7.064138873584374645e-01	4.758169059143289581e-01	7.373169097588576637e-01	3.320282146928324463e-01	9.636140837110890311e-02	3.303584434447709439e-02	3.827594862813294418e-01	6.516689565295962216e-01	2.050788219008293223e-01	2.956177228017838887e-01	3.275603696003969723e-01	6.677561014511318449e-01	9.551341095521371782e-01	9.411739523185699285e-01	1.113432932165284273e+00	4.105147131616396772e-01	1.166290542475367786e+00	6.203259759201130707e-01	8.125542276662771624e-01	4.443459338120652191e-01
1.607402767839104296e+00	1.069182563825495702e+00	4.206428708630312596e-01	8.740846847020692367e-01	8.728214882350617820e-01	6.185580674408396318e-01	8.322061114545029614e-01	7.592743780262531939e-01	6.263615828031342536e-01	8.254896845099921610e-01	1.051266686590743626e+00	6.615558810341728435e-01	9.853135034633491163e-01	8.682162601719107808e-01	1.093280665415904185e+00	6.676523568961389987e-01	5.988133285520184090e-01	8.109681864576631094e-01	6.257877454527902561e-01	9.169057374006519545e-01	5.388966163646524699e-01	7.030270963378655313e-01	1.094451481653423430e+00	7.503005429886415723e-01	7.292964220490667504e-01	6.416924408691502268e-01	-1.616549871118831971e-01	6.243030808435049428e-01	1.705260935231601049e+00	6.944338806307515100e-03	8.558999317806122997e-01	4.396908714508049876e-01
1.023049047319138261e+00	1.055269123520443220e+00	5.606280712268274513e-01	5.494622999431302279e-01	5.216180955304783318e-01	5.379180054922463317e-01	8.973849671088922619e-01	1.367549042958811523e+00	1.013265332203607372e+00	8.105283706083900030e-01	5.182487816258445346e-01	9.065162045992689599e-01	9.319795837041104924e-01	8.121179415874832941e-01	4.206154070733896799e-01	5.059576388362393429e-01	4.755492139503339488e-01	1.720509492785167627e+00	6.752582428881455101e-01	7.219924444790372098e-01	5.514602830522642440e-01	3.244123195116384029e-01	1.501796027114592480e-01	-9.278929772890254224e-02	5.863945190857925427e-01	3.392413588676950198e-01	8.084017598008622629e-01	1.047184799716730730e+00	7.702583925472045179e-01	5.783798826976964680e-01	7.126639383755863921e-01	2.039530678056224178e-01
7.336014514251423257e-01	8.459206109834841447e-01	7.856964478491116344e-01	6.234846090447118128e-01	1.216047709564449297e+00	7.271818793576889650e-01	8.035464675394896616e-01	8.035470832331906843e-01	7.173968915588084805e-01	8.220487834031755536e-01	7.976778323333338916e-01	9.194896149353940507e-01	1.248610079852459975e+00	8.646459839040921969e-01	2.931979099512603271e-01	1.127902856196745907e+00	6.014357025021705994e-01	5.668130136293886290e-01	4.739552205931706341e-01	9.860076454473989394e-01	9.451812345786142489e-01	6.350582636097141798e-01	8.087418666913451792e-01	5.724509552956276170e-01	5.088781321078651443e-01	-3.107288710782646346e-01	4.569282173711730066e-01	3.497594543936952682e-01	1.065341440082607782e+00	3.827205040227774080e-01	7.353143135793047680e-01	3.719805865392195043e-01
5.329037356932789793e-01	1.152099982567881709e+00	5.520286868784768375e-01	7.830557328071999779e-01	9.847108915392941419e-01	-3.670996940071704628e-01	7.951405754123426206e-01	1.272402621905445175e+00	-7.968915754296908016e-01	6.468861250229572812e-01	9.302380907934559851e-01	3.512403686607811215e-01	1.686809677253813256e-01	1.054705424383679979e+00	8.813635218291352436e-01	7.893389409982605187e-01	4.492734786176783013e-01	5.609251687707129674e-01	9.359277971439241561e-01	2.661470728039315725e-01	2.766908474977768373e-01	7.970841975873373952e-01	4.266195968277722295e-01	8.961075471077627475e-01	3.669715869193840296e-01	5.204457276795746434e-01	6.829829358997078215e-01	3.410961836900688882e-01	5.461400098460407193e-01	8.871122647768214797e-02	1.368705674643372117e+00	5.361646910831349144e-01
3.525406482288082621e-01	6.510058421123335881e-01	8.445786169337399230e-01	1.145301548831759941e+00	8.626290189667874531e-01	1.741464944554048433e+00	7.710571212660700668e-01	2.143786839461721550e-01	1.311924627351780170e+00	9.489459298324189884e-01	5.867637932153387803e-01	9.751946509376192562e-01	5.803945949996347498e-02	6.230732650533536976e-01	7.479286378425387127e-01	1.034395055449018441e+00	5.453090379172208513e-01	8.109162314184180653e-01	6.403235382739032033e-01	2.678759974877188421e-01	5.519285473012441878e-01	5.584048057738579818e-01	-2.712823385951829147e-01	6.428584836871384933e-01	5.129243383407128265e-01	5.506380180301617688e-01	5.905906046091931039e-01	4.865326364251500446e-01	3.935684344814984748e-01	3.359525610900482295e-01	1.160978879636976324e-01	7.951815665469535999e-01
1.199832656036270873e+00	1.752832522581501129e-01	8.933970199137156731e-01	7.075878224658834759e-01	5.075847401580115825e-01	7.496990872364899250e-01	-1.725837986783895772e-01	6.433207258159910902e-01	4.773723662020268321e-01	1.041152896949985918e+00	1.290538585085158729e+00	8.223560111932457506e-01	1.135851870226777027e+00	5.842369306373733640e-01	-2.005886320187391103e-01	7.348972395821280479e-01	8.588233389639636783e-01	1.063995428756963069e+00	4.711375059109833563e-01	5.544306421059616019e-01	2.692740472698302301e-01	3.346854326983533801e-01	5.947884252976683994e-01	5.947431334293942218e-01	6.390164004906138118e-01	6.155669605660747390e-01	-3.050700011041912463e-02	4.105615478660291084e-01	3.152228395393986138e-01	2.143217519609069699e-01	-1.971911602877973735e-02	5.368272171327093112e-01
7.492717403307447288e-01	1.661198510121438265e-01	2.988386469490117436e-01	3.874333489275473275e-01	5.321011739490482118e-01	7.674206549173941960e-01	3.114834635588066281e-01	5.026504901934114589e-01	6.813543182427511669e-01	8.553380583172330853e-01	5.055855410000062999e-01	4.224060484068402066e-01	1.092970540844772742e+00	4.191453747802720287e-03	3.944082680834439247e-01	9.135095202453804575e-01	6.876159731639668315e-01	5.965511487346563113e-01	6.066978109326801594e-01	3.231463802136529395e-01	8.838047387710608049e-01	6.884298262854746664e-01	3.278996248430856575e-01	5.078694674738637449e-01	1.813975228876468782e-01	4.089555947581721695e-01	1.421440893417174500e+00	7.988249868616990046e-01	1.022076586645773055e+00	2.055148756163565071e-01	1.128522308962640164e+00	4.785447176556570925e-01
-2.246540322045305071e-01	6.032068245412463003e-01	-8.067108732772759749e-02	2.750344143461644353e-01	-5.735371141564549191e-02	-8.800968199218303645e-02	3.006151761402293121e-01	7.229378580156619050e-01	6.063087400672541039e-01	1.885670292171316431e-01	4.898209552048702342e-01	-8.915624460762165970e-01	5.410650188931153126e-01	-2.071408839627816301e-01	8.934405958987190477e-01	6.375301996045980024e-01	9.054645589261715033e-01	-1.691729630133026463e-02	2.084773237970039828e-01	-4.753919510236376267e-01	4.304479381723473330e-01	4.457963769006026422e-01	4.872863044781466368e-01	-2.223006012914560126e-01	5.502873798267403638e-01	1.500356847171160912e-01	1.380891529163630338e+00	1.985844628175774118e-01	3.393110200478878791e-01	3.472161856573003358e-01	3.040478436286417896e-01	8.550417255426749907e-01
4.915794321633922270e-01	4.357088731444715979e-01	2.355837803560790478e-01	-4.985610060201715044e-01	9.836069406920158742e-02	-1.161140373876049237e-01	4.501546948516237379e-01	5.319224575964752733e-01	7.048054581713608657e-01	4.530510387659588134e-01	7.455153911856380322e-01	4.061481642553111948e-01	6.407286452548591749e-01	4.601819143625117126e-01	1.079143308738588880e+00	6.410395891561755377e-01	1.042256929353688188e-01	2.671047014105922823e-01	6.873888261314597958e-01	-7.460279497803337656e-02	6.899382704987724324e-01	2.728026856366490005e-01	7.617434802228784108e-02	1.213669416242068033e-01	4.033594267292448521e-01	8.200131736088559498e-01	4.893302928290668707e-01	3.119403335193037252e-01	4.081354548087630651e-01	-5.550322108025157464e-02	3.452659058918339241e-01	1.411343858444959354e+00
-1.112700757323082934e-01	5.583036988707732462e-01	5.505155767468514760e-01	1.216455011860426150e-01	4.657982267644462659e-01	3.309744353561781538e-01	7.686187247903722985e-01	7.568990852280538251e-01	2.335035098967080391e-01	1.144522533064963321e-01	6.989833316642065641e-01	1.208953742572344225e+00	1.142358048663744352e+00	9.340051543408491863e-01	1.368449812384163189e-01	8.920270415448244838e-02	5.193347614865748696e-01	3.318291832461306989e-01	5.146932023187543725e-01	1.057882941513245134e-01	1.503280111668336971e-01	6.398502667525013399e-01	4.585416358651885904e-01	8.279145991600167509e-02	5.993790472501324684e-01	5.461930712738477522e-01	2.714155783264943778e-01	1.124809905612631500e+00	2.058381452858354943e-01	7.268220406080649898e-01	-1.806099535517535770e-02	5.424033575235228666e-01
1.169155080816953740e-01	4.323911038121175388e-01	8.774281910669985418e-01	6.923744166343300810e-01	5.200903226150844771e-01	9.075576598829107056e-01	6.599066380193654435e-01	5.951484117032821430e-01	1.080065611686046090e+00	7.087331671214559536e-01	5.069870188297096458e-01	4.498000010909891655e-01	8.182207441003224169e-01	6.303829246390915131e-01	8.765875049504161520e-01	3.756651619332147529e-01	3.092827373337318497e-01	-1.235990534388943241e-01	4.762655293636656184e-01	-7.200103866349709669e-01	5.325885771549365710e-02	1.204109258069863686e-01	3.067974759484884406e-01	3.672221579087890930e-01	1.183803928128728700e+00	-4.475520147237421753e-01	5.274915700820840270e-01	8.009563817497814542e-01	1.188229643219526288e+00	1.010109089896216172e+00	8.623216512822060587e-01	6.260109665361521802e-01
7.094745744636196672e-02	3.374836579631667055e-01	4.671128336597097364e-01	-8.028996118445314023e-02	2.605244378769196456e-01	-6.224051380723988336e-02	2.735325743902933260e-01	5.987705952962538714e-01	5.783510447381161601e-01	-3.442147041886669534e-01	1.263410117554597978e+00	5.652048588788186612e-01	4.338316169097657382e-01	4.992084263376699305e-01	6.304892998940827553e-01	1.263438434859844861e+00	4.899154769270632759e-01	4.622913942909656071e-01	6.432294309826942502e-01	1.679406230462534566e-01	1.057802196661597749e-01	5.560052816560581146e-01	4.840735793969110912e-01	3.636907367312075534e-01	1.797539055158909049e-01	5.340137713468530167e-01	3.980466407161609155e-01	7.694737039462609118e-01	9.504636961427500585e-01	9.349731909550053066e-01	9.067841110510911351e-01	6.612418048252373115e-01
3.558226085251658399e-01	5.360426472217633131e-01	5.140433378653760377e-01	2.873850558169750435e-01	1.073526463042474566e+00	4.210183966572689784e-01	3.459824764858318025e-01	3.572541667777049956e-01	4.523957636024186768e-01	1.211791030092197463e-01	5.491687348063520879e-01	1.124952880240007502e+00	-8.470424362092976445e-02	8.142160603959087695e-01	7.950799191772637275e-01	4.029677222766459010e-02	-1.514896001033098072e-01	5.233044707756816516e-01	6.929078812141074017e-01	2.617636591302614946e+00	3.362748030018527512e-01	5.015957671792911077e-01	7.604142573220258328e-01	3.194253402859978941e-01	6.784102561539573362e-01	8.538403825565633598e-01	2.435067586540901052e-01	1.207635339690571907e+00	4.634224333679984320e-01	1.255837261911487923e+00	9.047272522479701262e-01	1.349426714178079578e+00
6.095749501925664671e-01	-1.528759433947437518e-01	5.895496570858093088e-01	8.859664572450641762e-01	-1.909619030846584353e-01	1.566724808682672110e-01	1.859954130385602089e-01	-2.988695756717185681e-02	4.540747617950218196e-01	9.811348868565519243e-01	2.205587030489901124e-01	1.182389947601605318e-01	4.848626113716447694e-03	4.563525492251145343e-01	5.794037580272922705e-01	4.309006163342109508e-01	-1.574102591522967276e-01	9.556945630700577343e-01	2.581401414563117003e-01	-5.262777739939045185e-02	3.404669662012116405e-01	4.431271401147847677e-01	4.864868251027079649e-01	1.394567902166410134e+00	3.555954209335209226e-01	3.994935837291525571e-01	1.406826257225874510e+00	1.057836794235365918e+00	7.424530798139340471e-01	4.872789475742279608e-01	6.675390603923351263e-01	2.066627742794199252e-01
1.389446980237729612e-01	4.473594017183804006e-01	3.644738109872521781e-01	-6.678098784378727615e-02	-2.087760290030875598e-01	4.758329237454791971e-02	1.261497243064173268e-01	1.405013998434813394e-01	4.221731017556606957e-01	1.318053012034290650e-01	-7.295654584311317414e-02	1.107185210898292138e-01	1.021832106438523846e-01	1.711915872777425851e-01	8.277211342196233446e-01	3.705744706579180425e-01	4.705338353651201677e-01	4.382227261123927686e-01	1.265789198274213656e-01	4.539651655858332191e-01	3.618671914050874405e-01	2.658827414621228735e-02	7.481100010413843648e-01	3.056337729699789563e-01	-2.344267385520428792e-01	8.901728518405443991e-01	-6.589768543253033961e-01	2.191913902457002017e+00	1.634248822754165609e+00	9.372763143270164132e-01	1.975104816709592148e+00	2.477456671853858206e-01
8.656512333487789146e-01	1.210307259377980671e+00	4.706693856821835831e-01	3.572279674742883104e-01	3.283332253335197182e-01	3.326365886058104682e-01	5.689606149783990041e-01	6.339041003494207960e-01	4.107813028249404641e-01	1.007217241323356660e+00	3.523271534762610346e-01	4.393080734620962158e-01	-3.228060982899344511e-02	4.351686420007866429e-01	8.057391957314172792e-01	7.640589175142238343e-01	3.906010041822913226e-01	3.461306148309937769e-01	4.469256471495163807e-01	5.933235837712783622e-01	2.737659526109661456e-01	4.459261664329896013e-01	1.466565847244962306e+00	9.323610994163674670e-01	8.727082468904268087e-01	9.990647320047734148e-01	6.651465177774986692e-01	1.276625419916904924e+00	1.720750274113233003e-01	2.205206149120205739e-01	1.403265605419526496e+00	7.785795523131913143e-01
1.126037497928565223e+00	5.754785219828018050e-01	5.465303809883071962e-01	2.196582569778827709e-01	3.864263062834463192e-01	6.705156996097927369e-01	4.142207445869451887e-01	4.744683694023597020e-01	5.050868955954063155e-01	2.001235655855051476e-01	7.593598019758249773e-01	5.958682537979900218e-01	4.897364938626691533e-01	1.384294665816835912e-01	1.412148444318141460e-01	4.158894108370385645e-01	-5.302517320946116552e-02	7.129528515454848225e-01	2.983290973930413648e-01	5.025568138524894035e-01	4.579730935978150730e-01	1.005622435062258013e+00	1.170416628372239476e+00	8.881747374872617229e-01	8.940842676910162323e-01	7.973027455957808485e-01	1.131541768014046934e+00	8.921406742754764974e-01	9.870724227172366083e-01	9.738225108540813357e-01	7.556463029133893006e-01	3.490405732599666244e-01
9.509426397343632154e-01	8.647645627572595473e-01	2.173648695808415576e-01	5.452517169391224439e-01	4.210575867193362409e-01	2.401770239479079083e-01	4.875930484985561697e-01	-7.138835510235063131e-01	-7.632623350430867148e-02	2.838172902920867435e-01	1.314182330973650836e-01	-8.683335015868814954e-02	2.862402525191414249e-01	7.756078879294245887e-01	1.469617930275654571e-02	-1.517441720122250648e-02	1.237051495795977868e-01	4.599307677888798962e-02	1.079602882825053456e+00	7.533992850124792140e-01	1.009267905974118529e+00	1.005156312697277121e+00	1.093587351095183902e+00	6.615254824175011983e-01	8.561068543466398006e-01	6.673626826535308254e-01	9.855814787289566281e-01	8.433463902890637742e-01	7.794959269096450871e-01	8.552929904610455658e-01	6.835098126590953838e-01	8.246821973208038337e-01
1.049171252067020443e+00	1.233034713126852644e+00	6.283097475524188624e-01	8.785824112741055236e-01	5.009631928353908137e-01	3.752441854604881555e-01	4.752585048735932793e-01	6.075627674445038817e-01	6.083740976065923345e-01	3.652460359810631996e-01	7.261729356888235731e-03	2.705931066225458759e-02	4.372344070210227307e-01	-2.904327492827031287e-01	-1.346901270983904553e-01	2.658852556817480894e-01	3.534337984670052890e-01	1.834999928441639616e-01	5.447825489985411718e-01	9.774840824835759889e-01	8.946236066751508398e-01	-3.505157439656918505e-01	9.285956281338705320e-01	3.455730014574115438e-01	1.371548865422714591e+00	1.636663038085182320e+00	7.519062219604994990e-01	8.708960110031995772e-01	9.676984290827975732e-01	8.436851815044352776e-01	1.629480198528875379e+00	6.645646556672015759e-01


==> Cifra_figuretem/3.9/DPdataBlue2.0.txt <==
4.478802036713477319e-01	8.798212550162859413e-01	3.130994253497597635e-01	7.299647819645745939e-01	7.560635872801353408e-01	3.882375119122355445e-01	8.007731603526604403e-01	9.381442158916679652e-01	5.840216897142452845e-01	6.953478249740666639e-01	7.188975847491796412e-01	1.107610925123411860e+00	6.855896610477602016e-01	6.629292343859987113e-01	2.827560002516719129e-01	7.559889445921542661e-01	9.041743754004465394e-01	9.948624628343298859e-01	6.649492735776012520e-01	8.407685486473246428e-01	5.995474645205168818e-01	6.460576003474133300e-01	7.382608401824893862e-01	6.856179494493098714e-01	6.124516974552147719e-01	5.090178882661638982e-01	9.232308934161129743e-01	1.332032018250334793e-01	1.380947909409247387e+00	7.000285152425615998e-01	4.637468329040398407e-01	8.109769937656938765e-01
7.062092397237857977e-01	6.161154309866476719e-01	4.661241022068450812e-01	6.371667648910648296e-01	1.923414918816446773e-01	1.037427623224637330e+00	1.039625693454605093e+00	4.215032517372606646e-01	6.371633410714840906e-01	6.661419320308349379e-01	7.496461372888557628e-01	5.096491118034940371e-01	1.066716878400467028e+00	7.636445362242868518e-01	2.883643437968537726e-01	8.260895819729771050e-01	1.073443481899186702e+00	1.045653498774442358e+00	7.283029554395010763e-01	6.710398753903398239e-01	6.221920282631469012e-01	7.539664824751748373e-01	3.732068916937247294e-01	1.023529874764597114e-01	4.365063501441066585e-01	6.656421730899620970e-01	3.962129299038439356e-01	1.243412762002883198e+00	6.281436166874581062e-01	4.530884385823905625e-01	1.295526021487456436e+00	6.510542941728569843e-01
7.485699469134963202e-01	7.649886098788826194e-01	6.709133547132938302e-01	5.882028203279097145e-01	8.359610057128221694e-01	4.603080580773414865e-01	6.559118832491185325e-01	8.271177230205012387e-01	6.164909115299880282e-01	4.746784424469243646e-01	3.324216236846878059e-01	1.002222656345169272e+00	7.875561293802926244e-01	1.194617685908099691e+00	5.264692829640704730e-02	3.678914936827029081e-01	6.773596346358781162e-01	1.166518551035237827e+00	5.299168017131207220e-01	2.661712970574743875e-01	6.380468633929080591e-01	7.122881831289514798e-01	5.232116833066524642e-01	4.465145163212020929e-01	2.774853430390107345e-01	3.470691235534587582e-01	5.112746487754120661e-01	7.593296903282367172e-01	5.159022947463405284e-01	7.049597346888533123e-01	5.492710888610089492e-01	2.448936107651933369e-01
1.850578861244759898e-01	4.977151643026506145e-01	6.499501167458162643e-01	3.761715140075946318e-01	5.426391197703697156e-01	3.994487932873185820e-01	7.060003952058807597e-01	5.997733033537846481e-01	4.613709240257773958e-01	6.670175022448000535e-01	1.387266515879751694e+00	2.768931282958573270e-01	1.346546996104225125e+00	6.162758021836319822e-01	3.900511627173167684e-01	5.965541871760466908e-01	7.123504571412828668e-01	7.535669871994545854e-01	9.408130497532354308e-01	8.476143744610307174e-01	6.144701220558982380e-01	1.403372447170510462e+00	1.048224489681826910e+00	3.403539757247550090e-01	5.195672946433131933e-01	2.125224385898594193e-02	1.665550179416805943e-01	2.792365351194989742e-01	8.834809432661461237e-02	1.001757732342267948e+00	2.588532732616888321e-02	7.998859538841948114e-01
7.448314644524297590e-01	6.176043969944969847e-01	6.048242260346469168e-01	4.317774716070827967e-01	3.144785104984174073e-01	9.256315607829055381e-01	7.023115832149413595e-01	1.073801969798698241e+00	5.377600440878791410e-01	7.491796782854917014e-01	9.095192896959549689e-01	7.857099451290742165e-01	6.513090318996266337e-01	4.895507322574251807e-01	4.855906464928780863e-01	6.769889691302543033e-01	5.688244388998900947e-01	6.499110800112826158e-01	3.297282147948363829e-01	1.275539076766347257e+00	9.665999119332582268e-01	9.520107748188639807e-01	2.704752738926450850e-01	2.484797824358086493e-01	5.605445727856671612e-01	2.244271395460729623e-01	7.241114677021868173e-01	4.822077281970356122e-01	2.485920157973321998e-01	9.110068114649412241e-01	7.256788263690637786e-01	1.153285360890650701e-01
8.334602963174388979e-01	8.500990627932530908e-01	7.362330191592560968e-01	6.257168651703888251e-01	8.979777030163074159e-01	1.317363031562942988e+00	3.695953296509340014e-01	6.493766960096947205e-01	1.336661404923982666e+00	1.195501286521147399e+00	2.671888722656213799e-01	-9.260306050184912152e-01	1.131274276469287354e+00	7.544958010944846638e-02	7.548412171191544173e-01	5.819477306170226516e-01	1.241748550669334206e+00	4.064403271331971657e-01	5.488728024891355028e-01	3.787158489221258417e-01	6.695987432549903584e-01	5.422765808872227478e-01	4.670885365564968472e-01	-4.531369573793125882e-02	4.779639463275511257e-01	7.725660141340719989e-01	1.677501197531270916e-01	3.134219867777258695e-01	5.056645087900932811e-01	7.584879367587105126e-01	1.201418466858169332e+00	9.409027995211154405e-01
1.277154063069971812e-01	4.845022918416654889e-01	1.117564451013088433e+00	5.830858436582484483e-01	5.322558041918120653e-01	8.783903435651998493e-01	9.249393482865475580e-02	7.189095357657180330e-01	1.039034382863932127e+00	4.937615282792920945e-01	5.451581920571177964e-01	6.392750892373167959e-01	1.484160707483574315e+00	5.599018724844984085e-01	7.502063341204878721e-02	3.238843785080924853e-01	5.091819868710283359e-01	3.867636546772835748e-01	4.378903153816955940e-01	2.941669700034292845e-01	4.883227475812038088e-01	2.074115901007944074e-01	-2.540422130746736729e-01	2.547150684897971362e-01	2.360049708335795193e-01	2.713193736430198344e-01	-7.868924517292694709e-01	2.710097400802694567e-01	1.041121426139872685e+00	6.007846346557943473e-01	9.990853120511384855e-01	5.271413280689766223e-01
6.032796936551010347e-01	6.025602002906111920e-01	-1.786803460318581172e-01	5.305204060267286748e-01	4.700176196544939566e-01	5.254137655243709126e-01	6.552856775377144949e-01	1.538160270081990744e-01	8.147569104810230556e-01	1.032532298137974980e+00	7.129817200589382287e-01	3.895386803286277067e-01	3.968800994602000309e-01	3.593802017047853514e-01	5.966814684321581908e-01	9.844145603905040121e-01	2.337481073738988391e-01	8.928166539061161977e-01	8.295064691331202056e-01	9.897013683344968449e-02	4.835566559686040322e-01	2.512325398448393976e-01	1.898699312715667609e-01	1.303189143571123476e-01	2.135735111814755782e-01	-5.403651399248085019e-01	3.215505988074464083e-01	4.372564344959750104e-01	4.454119163905346790e-01	5.401168211882678705e-01	4.114173476405088570e-01	2.700620931667505609e-01
1.173065866134308077e+00	6.230111820565273906e-01	6.699782580237745311e-01	9.395219648981016913e-01	1.252361275054839851e+00	9.952875538570045144e-01	5.471886961032129681e-01	3.079645406315303369e-01	7.220607489094984510e-01	5.420369325143290506e-01	-1.064379930688253983e-01	2.235802134334339830e-01	2.699436546410122761e-01	1.979915309426267256e-01	1.026559928344094041e+00	7.973129859109988615e-01	6.331059061885729866e-01	5.571763399970567354e-01	5.504413153248426394e-01	5.282398344856648054e-01	4.480069168470026120e-01	1.030198071991927700e+00	1.132286511673123108e+00	2.114352438708669291e-01	-1.314544058695751860e-01	3.936565286127334806e-01	2.227275199804369110e-01	4.820490771877922742e-01	3.338349254272656719e-01	1.393206200605192069e-01	7.908220386677053959e-01	7.198050863003486732e-01
1.005430803742676460e+00	2.874083518365393441e-01	5.160536196714257118e-01	5.857682670046240325e-01	2.646001749627623356e-01	1.174452798862465341e-01	2.855913349059413520e-02	5.326214638000843493e-01	4.090109562024905054e-01	5.380016225898950344e-01	4.201477286015434243e-01	7.819568059926842452e-01	2.397407885251816584e-01	4.411914004367885611e-01	1.039418268464257222e+00	4.477536627137822522e-01	6.130486338637953780e-01	2.373325813625876135e-01	9.360236794599766652e-01	4.663063675569198430e-01	-2.134587820014521853e-02	4.256913213082547109e-02	3.160172523156333790e-01	1.208867727796026498e-01	1.384593565993639253e-01	4.934454633776437782e-01	4.172356912481567370e-02	3.130079963699881063e-01	9.191493552602947315e-01	5.909785016937125768e-01	-3.948932919726685364e-01	6.338865419974483162e-01
8.112269955996804782e-01	7.948986919569613896e-01	-1.268475828803470318e-01	2.026450283348301684e-01	7.701784711848915776e-01	6.721010299978669167e-02	7.463049333706744948e-01	5.435312987952881647e-01	-1.214268008975545321e-01	5.694231387651214060e-01	3.312614513712580644e-01	1.019817786993965081e-01	4.900525655448284557e-01	5.446992725337345131e-01	6.219486358499363154e-01	-1.302320647300709844e-01	5.643611439320931344e-01	6.189605882835428341e-01	6.103437216189744330e-01	-2.936345458506417483e-01	1.485204269534748656e-01	2.771551648133341317e-01	-4.984966742371855775e-01	2.209259640161098381e-01	8.262026598363814145e-01	6.459021540259546335e-01	4.833995718658661844e-01	3.928324201942387517e-01	2.593704589536166560e-01	1.081325353744169604e+00	1.152859895968291415e+00	1.581960309394467856e-01
1.494478586791581076e-02	5.353934360369002610e-01	3.070023570158779691e-01	5.395508077973800720e-01	6.488808893792122889e-01	6.798428098584585744e-01	6.980387032634072231e-01	4.096244081045460339e-01	5.107438410098695813e-01	3.871027019641109512e-01	1.199460792738705983e+00	1.087306994645312219e+00	6.739989154336025745e-01	9.096976628656885389e-01	1.031929193472024497e+00	4.465164458361794986e-01	-5.185516089008157525e-02	1.456170108335058666e-02	5.152063149087734439e-01	3.562651103831963040e-01	2.875132360149724731e-01	2.990584877575123701e-01	2.638493178646974524e-01	8.613288868213153648e-02	5.309414212882801465e-01	2.502004791430565978e-01	-8.422500666814158876e-03	4.534078564331238126e-01	3.648148336845462580e-01	6.787432921963864052e-01	1.042997511881073480e+00	3.580591507964948073e-01
5.866339702897057640e-01	6.936494420200322031e-01	2.752062987703277619e-01	3.293015624127375029e-01	5.320783419572105988e-01	4.839011597469480286e-01	7.311309540470944945e-01	8.638587143152937076e-01	4.128606078499124088e-01	3.985486890929094139e-01	4.838171842136589906e-01	8.510781181085127489e-01	3.422598759831133597e-01	-4.269431728982204799e-01	9.471256738374291828e-01	6.195022467626122298e-01	4.917250395198111135e-01	3.884909135506567912e-01	-5.013591882839640856e-02	-2.455238538357235045e-01	1.986571813245013862e-01	6.439067397182465236e-01	2.239893126303542092e-01	3.123795584406451886e-01	2.949670431699222273e-01	-3.630524353266215698e-01	2.063624085750711545e-01	1.136669477189506505e+00	4.452530620650367865e-01	9.864148013184202979e-01	5.577877752714456294e-01	7.003898212328314443e-01
3.950467914968635030e-01	4.573794051367115476e-01	5.334839519068965696e-01	7.031016202609317034e-01	4.675333046910313817e-01	7.385729135910550358e-01	7.482944131229027906e-01	2.844520746970817804e-01	3.669542446735511443e-01	-6.810750503332840822e-02	3.521499093893390997e-01	4.020993915348419767e-01	1.626737489591990049e-01	1.159219093538677470e+00	6.778357097711162904e-01	1.193820252476650301e-01	-7.675838348231031616e-02	2.267939261564273223e-01	3.273807753670137100e-01	4.734276069378229312e-02	2.265457777998565181e-01	1.499755051568509578e-01	2.107274118152195619e-01	4.870925210090314428e-01	1.324685175672717374e-01	8.079603012895485437e-01	1.217284384246762885e-01	4.333689484491578536e-01	-3.219564078429142384e-01	7.766592289288273276e-01	2.395102845194097552e-01	6.658151077430165543e-01
9.411266660104307125e-01	7.628900828081723873e-01	6.466901600425060126e-01	1.429436579648227790e-01	6.625604941153770966e-01	1.017169137950552305e+00	6.956473592847387533e-01	5.926233936454168294e-01	5.238957472563923190e-01	9.884010580377173838e-01	7.608736687771819884e-01	4.307323140883226875e-01	-3.715340519342685832e-01	4.016128253450563235e-01	6.045959319428442225e-01	2.714618623703574651e-01	4.413311731193200749e-02	1.189109662314990629e-01	6.558509068494893235e-01	2.121812552452178036e-01	2.953557563334326397e-01	1.105111312643376198e-01	1.703187109787845377e-01	2.153679146751543427e-01	9.732204989536898943e-01	7.349208313747095378e-01	2.375157040338425340e-01	9.408713157911168246e-01	2.203974978420458197e-01	4.068466290417883657e-01	1.215228301890695750e+00	6.896933312598354515e-01
-6.844099387053141914e-01	-3.295325771991174379e-01	4.734966879992994482e-01	9.177403361250902059e-01	4.596026134026043319e-01	2.108950999447862240e-01	6.922719162390126302e-01	4.411194653679908484e-01	8.135931693467179926e-01	6.954365749308459854e-01	5.450083094799422767e-01	7.329652586740398323e-01	8.899575905854630875e-01	7.772547106609180023e-01	4.897531797001170029e-02	-2.196418644583548740e-01	1.500929802919103717e-01	4.027120205775679973e-01	1.242126664721009272e-01	4.978319988592370682e-01	2.622239857155505005e-01	2.137362521510235980e-01	3.658856405272554180e-01	7.677674068281801212e-01	4.302362040439012825e-01	3.578747195335593156e-01	4.874059310956598834e-01	5.271367194257456923e-01	7.970311344808025389e-01	3.882926782298004031e-01	4.935063318959257428e-01	7.149478809800330348e-01
6.752507629752554363e-01	2.241880450248571188e-01	2.904845624410873905e-01	4.383497205779077754e-01	3.108653287694878031e-01	3.570896803439823075e-01	-2.406433623471896377e-01	7.833946551224468813e-01	4.360490146567202463e-01	2.819222250349694647e+00	8.736505236452027923e-01	1.187443340817217141e+00	1.727233502129235099e+00	3.754299241411367394e-01	-7.509476140191873039e-03	-4.825193900475007736e-01	8.882373171945448509e-02	8.745447553398720542e-02	-2.035315207019974815e-02	-3.101342057140769048e-01	3.655078125743493889e-01	-4.189854350738378974e-01	-1.545171474740009154e-01	9.636410665768242456e-01	4.140186128830504186e-01	1.105171757789691789e+00	5.157976753959394589e-01	4.156481542200293200e-01	-1.556392974882645941e+00	1.457445669796600396e-01	1.514250903700810613e-01	8.282386360130580272e-01
5.141992412551367186e-01	6.228452412798730631e-01	7.058354635826210588e-01	5.734823241564270813e-01	8.652545492769755375e-01	5.496640483910928410e-01	4.086416052429585610e-01	1.455139248993264078e-01	-5.444420979235338187e-01	7.025058746772497864e-01	3.950826317248139485e-01	5.022586312645572759e-01	1.718817434869874261e-01	2.011518072026093895e-01	-2.929292369691999243e-03	1.066947086147136958e-01	1.595208818837673681e-01	-1.381429096611108132e-01	-1.027201733495026525e+00	8.733183052703235028e-01	4.827852390750326794e-01	6.629696032460943300e-01	3.296757077844928996e-01	4.473305254293130639e-01	8.874521479413728375e-01	4.949934328177985066e-01	1.253455065774284449e+00	8.353396741514438339e-01	6.145524609420952578e-01	4.562095737489291758e-01	4.941359703590890717e-01	7.759009645052650228e-01
7.213387468921851342e-01	5.995115401918741371e-01	3.394526531413908366e-01	1.375678373722314940e-01	5.219422785395532172e-01	-2.896170243087470286e-02	4.336236477059227656e-01	6.298665172072961393e-01	-1.488823788167070727e-01	4.925183078498345801e-01	1.414189078369731956e-01	2.977979649969678122e-01	-9.439607699138433117e-02	4.825112459497872819e-01	-3.779752947903211036e-01	5.120491709383226953e-01	6.280079188767458964e-01	8.025334729740764006e-01	7.166608539150776114e-01	8.040604584173447478e-01	9.310194570411154391e-01	1.166051146676433614e+00	1.176641825231386385e+00	1.025083260192623413e+00	5.423694521686511782e-01	1.139820385498073296e+00	6.691725764321525549e-01	6.931392020677683563e-01	6.592079280472883385e-01	7.017513421564547382e-02	-2.326891349912802998e-01	-3.259132301097430462e-01
8.831280182130119005e-01	1.175644849433257644e+00	5.461821796068495605e-01	8.783195693095420253e-01	7.167926191934208546e-01	4.878138151738523609e-01	2.659423455244933621e-01	6.404104930698543141e-01	4.400238041741289519e-01	1.779420045924938187e-01	-5.432444488744979649e-01	7.513998959482053319e-01	5.359424703800350076e-02	5.108585555144596890e-01	8.999637881178260690e-01	8.216309111983336466e-01	3.440827454724179058e-01	2.432454465935190990e-01	4.671800930243913408e-01	4.082868133847616932e-01	4.021351894595657228e-01	5.236283923165275800e-01	6.653781859755252270e-01	6.727590285559338357e-01	5.861900227339950087e-01	6.587911944757642857e-01	7.313879876686009140e-01	2.367475565000029203e+00	5.488961301338295407e-01	6.467667296888990336e-01	2.857660331357376737e-01	3.494695340002791362e-01
4.165567076076527320e-01	5.058738701887315337e-01	7.264792281896262915e-01	-2.624351104814072189e-01	5.635280620660330086e-01	6.700932563107258044e-01	7.884660092131249298e-01	2.531334176851615103e-01	2.603899103058972542e-01	8.330185097456330179e-02	4.001959026439377842e-02	3.030844341447753165e-01	2.038023587278612325e-01	2.429417511282033482e-01	5.391189079735143608e-01	9.308117509672078072e-01	3.441401720784627027e-01	9.305730556037646872e-01	3.366029491098583848e-01	-2.633083845967054692e-02	4.834071203895639046e-01	5.431039697265664934e-01	6.451045098922053578e-01	7.408764122505264726e-01	2.977355331311432041e-02	4.434442915697443532e-01	8.262137020665654141e-01	8.760632073167822220e-01	3.886621850646686527e-01	7.620854105218685115e-01	5.471219312559485459e-01	8.347561357022146300e-01
8.008035238708066661e-01	5.505943802809255549e-01	3.841504989858052221e-01	8.430856769348268331e-01	3.633867080536526406e-01	3.894772246870070731e-02	6.092970450066016452e-01	-1.373799939385907110e-01	5.240924539694904460e-01	-3.176928824708463717e-02	1.184297665705137947e-01	2.553220353586358460e-01	4.201731007725333922e-01	8.877203062870153705e-01	2.266558708480121420e-01	4.848085415500720807e-01	4.450564183064626422e-01	4.148373619175877436e-01	3.864026335478124019e-01	6.069883760334958689e-01	3.816348688811287415e-01	1.880375190071715830e-01	7.496971631351461163e-01	5.510193219744503601e-01	5.245936352459292795e-01	-4.409475140594421028e-03	4.537724767532400061e-01	4.001061621894957399e-01	5.842882833550880894e-01	6.312170828591338045e-01	9.885623856065040016e-02	9.950532676816132849e-01
-2.603873261197746647e-01	4.954567708221839228e-01	4.190233892058076726e-01	5.767195683879674517e-01	2.622493054348594699e-01	3.131898260847059134e-01	4.126683678176627512e-01	-1.183117566225024841e-01	4.093497351065931156e-01	3.952301186087653351e-01	3.102569559157216661e-01	6.889338220845103722e-01	1.059978680980802057e+00	-7.551404963512045043e-01	5.309239100690722468e-01	-4.082246949839546390e-01	-1.587308849974956582e-01	3.713202973941933660e-01	2.463845520164378300e-01	4.406803693536812672e-01	2.389522570963815706e-01	7.277821589369728450e-01	-2.001973302257743503e-01	6.381651133097006046e-01	3.291441566930707330e-01	8.823776272349865835e-01	3.978763772287120526e-01	1.334003108668659676e+00	7.944216060185902428e-01	5.878655132059885657e-01	1.526966260674981202e-01	-4.366565246227380737e-01
5.315031847802035303e-01	4.073259240954972826e-01	8.556572590109401411e-01	9.093957931768714698e-01	5.448013582386239673e-01	2.086051162070015619e-02	5.602121447447444558e-01	1.047414330115978842e+00	4.544283955302563238e-01	4.442721447946433866e-01	8.113461060038442696e-01	-2.755770045352302633e-01	1.014860836075129225e+00	6.089252200526152903e-01	4.272202798579154970e-01	-9.507764093474202483e-03	4.170417781016417802e-01	7.228043875977907540e-01	1.480400163262539093e-01	4.784514634641489073e-01	4.427121649656274305e-01	3.793881192336542307e-01	6.479937567307081370e-01	2.901808558517277037e-01	8.395994563118953646e-01	6.009344178119688795e-01	6.335307554369735694e-01	5.416367634800502984e-01	1.761523611443191362e+00	4.322529664434423546e-01	3.881011888001562049e-01	8.964326160031632629e-01
5.365926797157344330e-01	3.189994383340988282e-02	5.928032132494892581e-01	-1.179388697834017896e-01	6.181392135583954062e-01	5.403323482091633156e-01	-8.798756706574646369e-01	3.653480414101019091e-01	3.197029452380834025e-01	3.494266224844643220e-01	4.469341181633507687e-01	4.294614891680622604e-01	8.777699227317206088e-01	-1.278981745733539510e-01	1.034773697772315426e+00	1.091445371874873338e+00	1.468651313466945441e-02	8.287067957455527267e-01	9.192141660361088373e-01	5.868308457859215954e-01	5.245114774461407947e-01	4.218992443414706361e-01	3.344377236389376451e-01	7.190470418897438876e-01	6.391268354760147874e-01	7.014048986101217853e-01	8.725279984586820081e-01	1.299987112470277095e+00	1.553644032576168232e+00	8.550883732865565134e-01	9.770859628828036936e-01	8.332165953560787264e-01
5.262737587067487510e-01	1.339691978016734009e+00	5.085205646251966805e-02	5.470307144612173156e-01	5.230302912811766181e-01	-3.917343248606847128e-03	8.174980673229829964e-02	-1.544924516333413544e-01	2.867328785045150652e-02	-8.970096739460925450e-02	5.339793976464212166e-01	2.328724629677923486e-01	5.128874656097678342e-01	2.332420972972327478e-01	1.148868203010421141e+00	1.136109109913608695e+00	2.752980771296460460e-01	4.489103718735018567e-01	-1.942605427916849203e-01	4.275256160240221703e-01	4.314360259145370580e-01	1.315668576143052881e+00	3.141987808471834454e-01	8.330636713622647793e-01	-7.287105581029138524e-01	-7.058231731483008975e-01	1.184146008056922827e+00	4.249285727910606658e-01	6.611447430049144369e-01	4.805405378021295748e-01	8.406273494091559551e-01	1.005050872936165796e+00
2.891282591461803442e-01	3.239661355530147890e-01	3.131456038121487317e-01	5.357624139017996834e-02	3.012433580338761407e-01	4.566909864211407544e-01	4.358493499553670603e-01	2.301874635690946691e-01	7.472252664189379390e-01	5.628156879240449051e-01	4.328417262059711668e-01	4.405320838398584238e-01	3.078184779823921469e-01	-1.205551548548103868e-01	4.179570954241271785e-01	4.544555325017888836e-01	2.154919133803282483e-01	2.895604863892826120e-01	3.411902966847458196e-01	8.633323525486141792e-02	4.725206534422132787e-01	3.820799998161809041e-01	1.496660660486248406e-01	1.944217033565708297e-01	5.333574886439398366e-01	5.114110477162031598e-01	-6.303184170969737821e-01	1.234242773764188117e+00	-2.880070137398367258e-01	1.476192693533393108e+00	8.302641283070522071e-01	1.179228813405971854e+00
9.634873128014209698e-01	2.736769658656740267e-02	1.157295747086177773e-01	6.337644516944419548e-01	3.718153319504656218e-01	3.646375373324878266e-02	3.551519127580898827e-01	1.537983658748420801e-02	5.594713760661971236e-01	3.167807372967765267e-01	7.702504233407684309e-01	-2.922275633493979230e-01	2.816961924094061320e-01	5.150219239950429850e-01	5.616986269036856605e-01	4.014691435031679800e-01	8.798555726890686657e-01	-1.300243611587699188e-01	-6.038878979402277913e-01	4.683528892577851765e-01	3.200477883211120811e-01	9.321502969067745337e-01	2.876062626323261928e-01	1.209987219311694950e+00	-2.913565006457674578e-03	2.943244123587949179e-01	5.614649158686120245e-01	3.428919083736886586e-01	8.728885911902440897e-01	9.681826116692406892e-01	-2.179072137967222877e-01	6.528303326220784575e-01
2.425259828900911963e-01	8.940591486818071365e-01	9.384996326291670243e-01	4.650820281182751481e-01	4.378062428985823318e-01	4.772313971047901227e-01	5.743058769244537842e-01	1.026783365552598748e-01	3.403287305663450502e-01	-6.046979081500986064e-02	2.950137734826105973e-01	-5.622269972173979946e-01	4.954754953483863633e-01	5.439836183281425708e-01	4.519416258076148774e-01	1.687273159036456471e+00	2.109708157711628895e-01	1.551423286558432535e+00	3.469774143011863377e-01	8.894355256719597147e-01	5.034332607129978765e-01	-1.950941671854372617e-01	4.224285028786972651e-01	-2.786186455324101141e-01	4.866085267883858423e-01	6.189202912238440657e-01	1.643789605634763951e-01	1.948652250940962616e-01	1.521499652844058303e+00	5.961348186556719719e-01	3.720127988248435047e-01	4.829792801595318430e-01
4.705196617215249844e-01	4.106299941603308579e-01	5.113791532465484790e-01	1.366610256505604304e-01	2.896110053761540293e-01	4.498307235798163495e-01	-3.318450130320279579e-01	6.465844145821677547e-01	-5.664695403778163829e-02	6.249263083116849415e-01	2.610820730091526487e-01	-9.895240676178163053e-02	3.358419054983016183e-01	-2.721710841643047996e-01	4.600056981788671617e-01	2.028831061598598551e-01	-2.654497500877739391e-01	4.989331739366314467e-01	4.038505239928730228e-01	6.606463606235950525e-01	3.950225465855078388e-01	4.561178150730800795e-01	4.732679190973425598e-01	3.859162809751072176e-01	1.605414778716838797e-01	5.025250192935589721e-01	4.041378303516124371e-01	3.544562747510127676e-01	1.852687226412972066e-01	1.266021892858382181e-01	3.347604075427333403e-01	2.188102409252805636e-01
8.322637745964600597e-02	4.666394756876363070e-01	-8.690167750280752834e-02	7.516141882237183935e-01	7.151988635470541977e-01	8.248017652684593859e-01	8.465617427682843310e-01	4.924150881998283213e-01	8.283068846151473430e-01	7.798898454863814056e-01	2.580949530439809458e-01	5.410034688271385672e-01	7.244702507634632749e-01	7.336280663626207899e-01	1.270184222707583688e+00	-3.669333213565023621e-02	4.251658716485836043e-01	3.334692146579488203e-01	3.957858064191309699e-01	4.754894852618135603e-01	5.678490497914968627e-01	5.898742460204164928e-01	1.523625363913412856e-01	1.820429302183945719e-01	3.350397024151415271e-01	1.372796232921520976e-01	1.119194549439372688e+00	2.986325657090838082e-02	4.711960324068484307e-01	3.872264189246882315e-03	4.753091312529788004e-01	5.575045664507557452e-01
4.691261799751127448e-01	8.864498101910880390e-01	6.156949426637796652e-01	2.300688294210825324e-01	3.136073665656295972e-01	6.723685933874836707e-01	4.680966634230445123e-01	5.101278101562763956e-01	6.367799301836092329e-01	5.242227108022342597e-01	4.316608767735807817e-01	5.606486867200850543e-01	4.214051925221284911e-01	5.223515475811886244e-01	4.021806643383005198e-01	1.989983432337930902e-01	4.449874681126609888e-01	1.078080652980865084e-01	7.036229330622639777e-01	4.757989750735888701e-01	1.326817301054252773e+00	8.537514510228636500e-01	-9.784872761756008286e-02	5.250924152719073090e-01	3.638086489446689109e-01	3.790280173433709932e-01	4.549963645441778004e-01	5.340142675580796805e-01	6.113184762674958028e-01	7.650565518380426644e-01	-4.113582522633644212e-01	6.512466940092483947e-01


==> Cifra_figuretem/3.9/DPdataBlue3.0.txt <==
8.780582065210235099e-01	8.060530071369371719e-01	9.970344076211710149e-01	3.303781957371197397e-01	5.434675146542677915e-02	1.385921356767493284e+00	8.235678048035552923e-01	6.734503193077645555e-01	8.813506774243686781e-01	4.481195134637279143e-01	5.953334083180498171e-01	1.097810734689011802e+00	1.384580504703833315e+00	1.086906042199172973e+00	5.830714114017009342e-01	6.068498470658746369e-01	4.350805173988731567e-01	5.840036527067117289e-01	8.299658118070110113e-01	5.045443461480356717e-01	1.381194014055423303e+00	7.401588329579580350e-01	1.065290094879162375e+00	1.134715730119652211e+00	8.584809816346948841e-01	9.007105221896394287e-01	8.232614202743224752e-01	8.515726452832239612e-01	6.692865236426868147e-01	6.323279219836567266e-01	9.298335295081769925e-01	9.927097476514690211e-02
1.763813086451825329e+00	1.529489754003678925e+00	5.102656463554537947e-01	7.689289945555558559e-01	9.128621374110050812e-01	1.025356829936918013e+00	7.307097768542704097e-01	7.952030934281772989e-02	3.892864972093352804e-01	2.906935681984930131e-01	-1.207964620482870899e-01	4.172619666671656957e-01	9.884388540620674402e-01	9.299937935083619767e-01	5.811939171705353679e-01	7.866840916536378403e-01	1.201765216155904703e+00	4.062983481683924425e-01	1.028953995683999700e+00	8.407769589469361593e-01	7.103204806908928193e-01	6.284422006983696463e-01	4.626730561824776711e-01	1.240196543598054202e+00	7.602347470200017110e-01	1.133205162755707152e+00	7.806322232529355754e-01	1.066575550249405424e+00	1.226607272259066184e+00	7.692441274179555588e-01	1.302953750458757831e+00	9.355216448895776749e-01
7.805643007274574163e-01	9.200629048431880896e-01	1.433355712327152531e+00	8.960924414102217073e-01	1.007234819592095043e+00	8.828166560916551608e-01	1.119999564379364099e+00	8.551506059972132645e-01	3.326426450501805965e-01	6.606974384218744500e-02	-6.949656320298180923e-02	1.563747486209685067e-02	5.293759378230944446e-01	7.453647972206708383e-01	2.886431413458835915e-01	1.858530866167271700e-01	8.597091751878783716e-01	1.497714640373175587e+00	6.819638615769625378e-01	6.988214980609295246e-01	6.949453812466506175e-01	6.591997575394676900e-01	9.769906032062789514e-01	1.885141580521410010e-01	7.499966555123624978e-01	8.014279701777469178e-01	2.851195171088924396e-01	5.473968715539742069e-01	9.048782619456015031e-01	1.027081767219814701e+00	6.319660720028237311e-01	9.551661053252628042e-01
1.408344294209945335e+00	7.013876850260292173e-01	7.112451328304950637e-01	1.070368310296589076e+00	9.861004887669941876e-01	8.336765438523245919e-01	1.148472752322152735e+00	1.212111712250473872e+00	1.071897377427932341e+00	5.533974878871057435e-01	5.364513994029598831e-02	-3.568810264579598268e-01	2.208115886424291130e-01	6.550022242522217653e-01	5.273615172174335175e-01	7.455730832341432857e-01	6.845206009178168571e-01	4.515182611417504766e-01	7.112914116723493274e-01	5.866833122302194115e-01	5.507137239122081862e-01	-2.234007471411969536e-01	1.336125621979340927e+00	1.143850196988120516e+00	1.330987621640703500e-01	7.496795295429707906e-01	9.486620815154122033e-01	7.805616700422721710e-01	7.898751905739624934e-01	1.636702340169927661e-01	6.468528997647570167e-01	7.972371976230785418e-01
5.586201350206676519e-01	6.054056161554767224e-01	8.630158078087729612e-01	8.042403423350975578e-01	1.294148783477129250e+00	1.103877696087619986e+00	5.902717771996582874e-01	7.494301385004151772e-01	7.682040336904196742e-01	1.338568730974747378e+00	-7.787174969532539848e-02	4.984685519846159263e-01	5.286577878521117047e-01	4.499607702767710604e-01	8.042401450314098366e-01	4.418708020192083086e-01	8.176165867709250801e-01	2.485543550362584453e-01	6.119214211471817322e-01	9.568633266899304601e-01	8.685722908172919254e-01	1.454685826338586674e+00	7.335074122000412311e-01	5.583466873618820880e-01	6.912354156179494336e-01	2.769181216387890387e-01	-1.452648182476753647e+00	2.246954856284616997e-01	1.302465737739901819e-01	5.630428814700606521e-01	8.523555298639736710e-01	6.449272961533815129e-01
1.027815802567688896e+00	8.071775951098458801e-01	7.518170867885536346e-01	7.543358210879559378e-01	8.609115714280237697e-01	1.060525947317012774e+00	1.289295303673561488e+00	1.401029613067406032e-01	7.203703616863280645e-01	2.618357364141406518e-01	3.859242267645387470e-01	1.456881264601818660e-01	9.915730317288876661e-01	5.787448878359304771e-01	1.482745766541687105e-01	1.022398428681454252e+00	-4.741249131901774660e-01	4.854954404753062391e-01	7.595870436765033151e-01	8.637140723035902079e-01	9.495631605458387803e-01	3.437743780217362710e-01	6.796260048129051379e-01	6.838656153253122039e-01	1.608020059913146005e+00	2.139610244436229713e-02	7.721746518538179505e-01	4.626924165502914188e-01	2.817038207727997623e-01	8.746794582101008464e-01	4.135874462599895551e-01	1.084801649653225786e+00
6.377310999283165582e-01	5.094272279213204468e-01	1.404121619295005452e+00	1.005443312926007193e+00	1.154490818623474135e+00	9.466868705169806386e-01	8.744429143396276194e-01	9.892543726359851464e-01	6.805477735635705461e-01	8.954017248983556776e-01	2.083152174189112915e-01	6.386775803676254526e-01	6.739859204417666394e-01	6.884120541956315620e-01	7.843675028564995877e-01	9.341414700250627590e-01	8.356727494354821983e-01	7.569403198357125273e-01	8.458687245326409476e-01	7.542024170772029246e-01	1.117003548048093098e+00	1.010695457563159261e+00	4.191297688238403985e-01	7.184429592426270217e-01	1.054914706628438559e+00	3.105288408445728288e-01	1.617931407396440424e-01	8.162603019087116829e-02	1.543391702398712706e+00	4.483042891700700916e-01	6.607504749138446432e-01	8.759100559777382999e-01
5.420604832463529199e-01	8.645757906336294374e-01	1.783016560661218275e+00	9.194036433982585299e-01	9.638316025223712114e-01	6.803044267469313677e-01	8.760498052882490505e-01	7.389958782639773904e-01	8.258726770442315068e-01	1.607150433639747966e-02	3.818379755868452907e-01	6.770787062909968679e-01	3.409801892874440021e-01	4.874616976254906309e-01	7.900985992019258219e-01	4.240676750546669704e-01	9.994519155133926303e-01	3.337015913287622038e-02	9.040482094358779364e-01	7.796104550114801857e-01	1.147668465463165699e+00	7.961139759769662039e-01	1.407380740058045587e+00	-8.988047825947909075e-02	4.666645544716785943e-01	1.459156986483959528e+00	4.768977792108020641e-01	9.405613036948560213e-01	5.330758429469437676e-01	-9.386872655965106116e-02	5.413671504434967030e-01	1.642145630035702464e+00
1.033906874248351260e+00	9.961211357446471126e-01	3.766166249466580962e-01	6.151186154302292763e-01	7.812892404120611589e-01	5.956881053329822207e-01	1.046218821083700679e+00	6.074766855075173222e-01	1.032325222566345735e+00	5.943817453398456685e-01	7.046028839044016223e-01	2.769543213051690600e-01	6.947798008453515139e-01	4.743757925018244337e-01	4.082868852798818837e-01	3.548597643427090498e-01	1.271254981989877297e+00	9.099885861552831079e-01	7.791968803100174368e-01	8.845388638588016494e-01	1.553621690372715580e+00	4.328832089657294047e-01	4.562081244443885741e-01	5.015373849649019666e-01	8.136963986177638830e-01	4.892693542987732180e-01	6.939982312909012130e-01	-1.435705283964391343e-01	9.619033343505980493e-01	6.052449887548122520e-01	2.167052297733079724e-01	1.472293363995852200e+00
7.417437075600692431e-01	7.534345145194261129e-01	5.577566837131687771e-01	3.721054643026977526e-01	9.915865301642639018e-01	1.031479963265907296e+00	1.033911524539391502e+00	1.164509967509690602e+00	7.243115153859843725e-01	2.482545409463332575e-01	4.123746868684040612e-01	2.027307613924196339e-01	1.032154498112891616e-01	1.021290282614339961e-02	8.805364953061121103e-01	1.252903095334990891e+00	7.261581252637256956e-01	1.168608566858390541e+00	9.478411171938795343e-01	1.283205234795147920e+00	8.719134070657466040e-01	9.018868008035703099e-01	9.109035985018140158e-01	9.766240150517627727e-01	7.967754784476104302e-01	6.836893316974278489e-01	3.361765010709666379e-01	1.122719896571916287e+00	1.121459192985260422e+00	7.624679965738271337e-01	7.318221146074883610e-01	7.733453696726502180e-01
2.226375597472199708e+00	8.162595979508611155e-01	3.930805525985316962e-01	7.137049077364696625e-01	6.082341094689531769e-01	8.557214708075983056e-01	-2.564572763378181186e-02	9.139635033756825511e-01	6.867868569099092602e-01	8.603481089206288512e-01	-9.437534082753618048e-02	3.298825139925338767e-01	7.437839445706215802e-01	-8.193500091339106506e-02	2.925781295300394769e-02	6.569717282202811592e-01	1.543685314721783053e+00	6.066453609089592636e-01	5.246947286379226583e-01	7.795754785799344777e-01	9.930920115835126794e-01	9.800469685389761043e-01	1.233892352235102186e+00	5.926877940281229940e-01	5.076273329196332451e-01	5.868692552889118730e-01	2.538013742359510050e-01	6.662540849465575787e-01	8.011047693475985554e-01	7.326376530464898673e-01	7.162623234726176458e-01	7.152268020788689062e-01
6.373488605873476320e-01	6.990233109941107470e-01	1.330810686076138172e+00	1.397233825112395467e+00	9.938402791056054619e-01	7.399308168524151297e-01	8.189126258717087659e-01	1.124252887654445088e+00	6.732922818871622805e-01	8.390940309515867446e-01	6.047050142564567299e-01	3.664632722137307064e-01	3.805444581580960106e-01	4.080349443538658361e-02	2.535553354536967396e-01	6.048693482541880329e-01	8.203881668289307871e-01	8.652185111481706103e-01	6.783220098531805853e-01	6.770982103981936229e-01	1.503842622788426731e+00	6.828084495481103744e-01	5.729194613728189056e-01	1.214373913925468784e+00	7.741309180463208373e-01	-6.326572429090107086e-01	5.383093146277012631e-01	8.151854647785666819e-01	6.098627103182561182e-01	8.824478625245090191e-01	6.295105580143925961e-01	1.058493440398814434e+00
9.427074873662875110e-01	5.225740626155773727e-01	7.977281691470397007e-01	7.828412177026754515e-01	4.810720103122342883e-01	9.259947400979781085e-01	1.310819628396248770e+00	1.483381793563246953e+00	-2.978253026427513106e-03	5.381216941281170563e-01	7.894414864030238066e-01	7.754753306803738866e-01	4.501641321714475730e-01	-2.143655966323668172e-01	9.643650187426566767e-02	2.065887582910753473e+00	9.050184152740812227e-01	1.997039528567957634e-01	9.132043542801171476e-01	1.534716620292443379e+00	1.117537388460448256e+00	8.651070387310739740e-01	9.456323731223071904e-01	7.849331313938016086e-01	1.094863008361235401e+00	8.952148000500714797e-01	3.483370602195804966e-01	4.527722523751484540e-01	7.164929821469945281e-01	6.880656186254094919e-01	-6.850066612812399924e-03	7.663199705566541287e-01
3.652293901405289644e-01	4.280952422914114375e-01	9.639337485098216085e-01	7.958617268429619696e-01	1.371575742212845395e+00	6.052104397213908804e-01	7.235151551533079983e-01	1.073365703511079738e+00	1.333957316898392476e+00	8.464231397463090056e-01	1.089993307956380386e+00	8.269702291222488233e-01	7.364706385549496526e-01	7.861634825861166798e-01	2.924660172675093150e-01	9.572519227395710484e-01	4.026253233907100548e-01	8.041779405334625874e-01	5.677314773847429441e-01	7.493097775771008218e-01	9.236843651831045943e-01	9.878822808452534243e-01	8.508723189045067636e-01	8.820036405410334179e-01	1.786182647561566972e+00	8.847674843512738363e-01	5.732325997850340471e-02	4.126733571210934870e-01	1.195756038273636079e+00	8.888188188542621715e-01	8.802192209661596767e-01	1.048230933528979669e+00
4.212181065352916809e-01	2.091989594135650332e-01	6.228978215874706459e-01	8.153568808236020260e-01	-1.276226101197033280e-01	5.587989288102688246e-01	8.950163181731837225e-01	7.232110238523316026e-01	4.164909745100484062e-01	8.228495127264149334e-01	9.479005501798043465e-01	1.006436793272873054e+00	5.318443654749160920e-01	-4.474637017369589298e-01	6.745336490868444335e-01	6.689390083379421759e-01	6.876202882244121239e-01	6.727260562187118431e-01	1.355462643955660962e+00	8.090128666047725625e-01	1.505879766059540215e-01	8.021869255647054997e-01	1.577343753417859595e+00	6.942215202460332302e-01	4.153948313306838336e-01	6.257326524985090677e-02	6.314789591104733035e-02	3.170867414119803440e-01	3.954892519170677967e-01	7.419518549067645186e-01	4.238375940206304815e-01	1.142240496189358856e+00
8.186264695534574143e-01	7.649744777318842059e-01	1.080186402596551964e+00	1.030902802311495892e+00	1.466722901989981342e-01	3.544020405203402446e-01	7.711565748927353692e-01	8.622818670169969391e-01	1.353449220918207185e+00	9.092671501545945834e-01	6.724220489548132784e-01	6.928069742066421677e-01	-3.760076022808284124e-01	6.004724881389497115e-01	1.090843175647515872e+00	5.572946423136380112e-01	1.440532067683862660e+00	7.589303517868535298e-01	1.120350642478205039e+00	7.422604395976298841e-01	6.939471843005535767e-01	4.528129074418918432e-01	1.950411430952318503e-01	1.958668569972054629e-01	1.076290610463227937e+00	3.541136280245750223e-01	1.721600898846638028e-01	1.030542414967391407e-01	-9.394659573694599253e-01	3.477846871496855230e-01	6.001987552009770965e-01	-8.660453325293171467e-02
6.606180728642437883e-01	1.088410634279135758e+00	7.842156812862604021e-01	1.026855499964595797e+00	7.578785314091382452e-02	5.241791352718153663e-01	2.065842316096822007e-01	5.162374812025327664e-01	1.951172739466075612e+00	1.877804583693000184e-01	4.856623764153189526e-02	6.834309166755836440e-01	6.304045220119474102e-01	-5.210589097179307849e-02	7.232185150897784132e-01	6.150783606331957643e-01	7.411264343007780697e-01	9.565011720165563780e-01	8.290450927850061547e-01	4.974352088605303868e-01	8.059754989731011676e-01	-6.389758947730983518e-02	6.794253646457708573e-01	5.425892454041315593e-01	7.295758530641025530e-01	-3.896360906273177438e-02	1.904589938101092228e-02	1.019053202624584376e-01	-4.832792526012519296e-01	1.642394958085392487e-01	4.552596066241950679e-01	5.447344688300863602e-01
4.769190149560642022e-01	8.112893232443817437e-01	1.099647831446516344e+00	7.067586755347043947e-01	-1.071598632028742948e-01	3.662219241317584695e-01	6.641328003907137623e-01	4.643467381571112496e-01	9.419587689363456695e-02	2.336035351924866388e-01	5.228357126076049743e-01	-3.871604194224812501e-01	4.832996731074220009e-01	1.332752307945161974e-01	8.141041114597667994e-01	9.490659294351349029e-01	8.034256354123859856e-01	7.162420922599360695e-01	1.433032835985058817e+00	8.029746036106082396e-01	3.506206189331444456e-01	5.633656755290510354e-01	4.735661128025416278e-01	8.375886793674094388e-01	3.421219319208390619e-01	4.040547151546818039e-02	9.717479197998316609e-01	-1.475404492771484055e-01	1.035726405306516495e+00	1.954601917210857520e-02	6.428388302877271476e-01	4.991418075343682093e-01
1.178088252472995201e-01	2.191949002793186496e-01	9.606400768871986573e-01	6.641198546053365126e-01	2.702035850639372683e-01	4.108493185916012869e-01	1.329234333281423819e+00	5.495687137783465959e-01	-3.336912670106229051e-01	4.623431318989913996e-01	3.948936125672963260e-01	6.103979845322180520e-01	4.334808503488849496e-01	8.220515351750198318e-01	9.155387410370259271e-01	4.039518746034572172e-01	4.223959822694116073e-01	5.331993548513902503e-02	6.571739308591939555e-01	1.453660301835457691e+00	8.895547963377002931e-01	1.130886462948385462e+00	1.119146198655057267e+00	5.493378423591568360e-01	1.144261259027764543e-01	-2.294832323170348243e-02	-5.599322819446639343e-03	-9.139723178144751881e-01	2.808803971901641106e-01	9.623619956309223955e-01	-1.741139368895231465e-01	7.506584414344061873e-01
4.372385524026154435e-01	8.959545525481351635e-01	6.271554966891862426e-01	6.797457172772081169e-01	2.255061315298368396e-01	4.341460594606781909e-01	2.452712721324470102e-01	2.833654109687495093e-01	7.764888318585909666e-01	3.705837217269344341e-01	4.237117865696029551e-01	-4.785798620144514626e-01	1.924554753556765863e-01	1.212066673219121871e+00	-1.822850951447272383e-01	6.231606249594476843e-01	3.198247571218031382e-01	4.550216265819791994e-01	1.665786230186200534e+00	6.631357665690442715e-01	5.900953362932669366e-01	4.345342602561118595e-01	9.182912625437974485e-01	1.024273891214282362e+00	7.246956387308045588e-01	4.952910086884154128e-01	2.359259359861214933e-01	-1.920374883601547733e-01	3.686262762010621974e-01	1.604385209126210743e+00	1.266036495192007783e+00	1.533314260566128739e+00
7.509387559507283427e-01	5.882305807430622258e-01	5.679994867812182546e-01	3.798773941446529356e-01	5.211975751291311187e-01	4.829408664753764291e-01	5.925939190031850323e-01	3.084175590607119988e-01	6.178399351447694254e-01	5.253487806582967101e-01	-9.826926398150637176e-03	5.701023809631368400e-02	5.378129179214292677e-01	4.425982276850033426e-01	8.403171426168132285e-01	9.319941029892286899e-01	1.240646736843756592e+00	7.156900155696728216e-01	7.537276569991145925e-01	-3.505470440435570767e-02	1.037899434034031954e-01	7.003399833960141097e-01	3.365673350266792374e-01	9.511776000955843857e-01	1.007885871029133851e+00	3.258746904314406834e-01	-7.181733233318257636e-02	1.002695431691320582e+00	-2.979298390039730737e-02	1.122376742072097588e+00	7.854030952997036463e-01	6.997727338000868658e-01
8.473656266068333442e-01	7.933174045756874460e-01	7.333943868214135575e-01	7.482343166072293883e-01	-1.067625059129971188e+00	6.598325542583197700e-01	6.969315467695680333e-01	5.575816027863722546e-01	3.146591916537683220e-01	6.261936705587883845e-01	5.557915905055892392e-01	2.936727915366291741e-01	1.891876382710666882e-01	8.265716792184476525e-01	3.229895061273687640e-01	7.008536779490333046e-01	5.979885338979973319e-01	2.411981392219849085e-01	4.331106533714637608e-02	-6.524633632528693550e-01	4.966304325556404331e-01	9.336772646323765468e-03	8.957399838770083722e-01	-5.598218076379219976e-01	7.770029284877710829e-01	2.181438786023583709e-01	-2.561538909929359509e-01	9.427264688680246918e-01	9.661713823124250533e-01	1.184233988564350915e+00	8.657402201240860240e-01	7.902410343741234078e-01
4.777310279641261981e-01	9.818285123111171186e-01	8.803298373015616685e-01	1.190453886297314856e+00	1.170410530742054256e+00	9.916788135792249381e-01	1.456654038133304851e-01	9.192620241378856027e-01	1.020449522200748138e+00	1.018756789190165435e+00	9.865141400029748819e-01	5.131817393532750460e-02	1.636612083548641128e-01	7.632319249033998887e-02	4.691605683808278138e-01	4.057526969069145117e-01	1.421726235091490098e+00	1.237466102383466271e-01	2.954787215701760728e-01	2.689443779854971961e-01	1.203494724981636205e-01	4.370209183752689630e-01	-7.963992918188500525e-02	4.942425000607899577e-01	-1.819134860231265138e-01	-1.327568738094523360e-01	1.706552628659135706e+00	2.168052534038554136e+00	6.695067484160885929e-01	9.033474365214116952e-01	1.440302279116536965e+00	4.424008217746407401e-01
8.988709652199128319e-01	7.591765846868568923e-01	1.583749885877392405e-01	5.498017668452213069e-01	6.122361952646062644e-01	1.154375781888183239e+00	4.065328896952647431e-01	7.997993307147523989e-01	7.395187638471734104e-01	3.555620567309146773e-01	4.075895705760000376e-01	3.573447135038821942e-01	6.223328012465705050e-02	-5.600363347559065286e-01	4.660209340721990223e-01	2.212363512475890581e-01	7.027155126447023337e-01	4.541208578719971856e-01	9.383311267542423506e-01	2.256023804592253157e-01	-1.638656365506585555e-01	8.760185830554421127e-01	4.496481443081936646e-01	1.648040992981804065e-01	2.540080997657461204e-01	5.005544502359127179e-01	4.487483817802466746e-01	8.525265236342900455e-01	5.951781165241598615e-01	6.342138405480179930e-01	6.891254025322952614e-01	7.541589337929773817e-01
1.053468095060137388e+00	9.814374371321222812e-01	3.984399045959103880e-01	1.258273699490791042e+00	8.044430031479554710e-01	6.809382351863054739e-01	6.003237430940350228e-01	8.744009834619188570e-01	5.354621135917989605e-01	4.122646306973183350e-01	3.678402465657786280e-01	-2.597301666468782577e-01	-1.376390387665666903e+00	3.745003052261229592e-02	1.955427993917947527e-01	-3.911735723376621454e-01	3.041799532027932296e-01	-3.974111229647901977e-01	1.072613387219730097e+00	2.553207620426053426e-01	8.324850086994256548e-01	5.841663066537301496e-01	5.089320731729271019e-01	4.078337069662656966e-01	9.774385376998849795e-01	-8.362471623420941746e-02	6.734981552505235891e-01	7.202547752534782521e-01	9.323498317424541160e-01	9.196442026929334546e-01	1.437406271198710561e+00	1.464332758368619647e+00
6.313811462741933944e-01	9.486452296558921526e-01	1.254562271846426658e+00	9.710009254873046558e-01	5.318769437219528218e-01	1.681013005932693094e+00	9.202842671372644112e-01	5.722549566346999406e-01	7.774984674455953648e-01	5.932300736056750345e-01	1.111470557943746718e-01	2.909083589571166417e-01	-8.595288117736150646e-01	3.711018474384935040e-01	-6.944127416250306384e-03	-3.277469132589752032e-01	5.865882672592902525e-01	5.094432128663575199e-01	6.887490451662996449e-01	5.370807516128313086e-01	1.011683921824833021e+00	6.643875774257912425e-01	-4.929381852584010515e-01	4.025543706321956794e-01	-1.561437582049951533e-02	-7.085589537678038674e-02	7.322059662817526071e-01	1.118730980297978794e+00	9.344163780499313843e-01	8.242605674482693656e-01	7.328846557280075391e-01	6.457388554360157240e-01
4.076918702809657624e-01	8.008511868869148120e-01	8.965372412382653922e-01	1.056224594205856127e+00	5.699122640516205429e-01	1.482611320831986657e+00	1.212236926299007145e+00	7.492306468123455243e-01	1.028946077689528060e+00	4.905345304570994935e-01	3.433316111779789459e-01	2.828035079954676623e-01	2.027801351053004075e-01	2.478255494843447926e-01	-5.718113858841583630e-02	1.188944371109399434e-01	2.005619668578126902e-01	8.619893579951368179e-02	1.389081759392056248e-01	-1.481344607654408452e-02	2.045029176380706026e-01	3.045728036230699320e-02	3.244305722253390534e-01	6.837244420288994817e-01	9.558425949002830047e-01	5.611387591234163752e-01	9.573769144781156815e-01	8.947788161862787470e-01	5.851365041816358747e-01	8.787193064845855162e-02	8.728266966817439521e-01	7.298223579976218511e-01
9.430638792332323161e-01	7.185888945322770338e-01	4.954642653585893952e-01	1.016478140450992607e-01	1.030880824641365878e+00	6.552784448765267555e-01	7.177701875907565032e-01	8.075837385307088612e-01	9.362558389022529459e-01	3.538899365389723273e-01	1.063564687520380581e+00	4.379362574891587645e-01	7.584955168436313677e-01	1.341838254530277053e-01	-2.087774598879334476e-01	8.506030477782853261e-01	3.605110275568844669e-01	-1.725575763163103571e-02	5.033850320424920755e-02	1.230701900864161480e-01	3.295017208740095294e-01	1.149606016970368683e-01	1.713647908781600337e-01	7.719407969412246384e-01	1.205672481320448908e-01	6.368722420693697650e-01	-2.079469201181725069e-01	6.274228213710119073e-01	9.337963376349460720e-01	1.146187902816939275e+00	9.098827447232502585e-01	8.097696474022849644e-01
1.135285544340157049e+00	9.471502598149428298e-02	6.738429033686689218e-01	5.989456378316058149e-01	8.115691303468602902e-01	1.528492539686606921e+00	9.713289817887816868e-01	1.234270798336770003e+00	8.098447981545422447e-01	1.160390812567654528e+00	7.315224739476807736e-01	-6.438108788391418980e-01	3.093847347095456946e-01	1.029834327303278174e+00	1.779366655701410949e-01	3.324658854343490733e-01	-3.803954726702091227e-02	4.979212700307688588e-01	-7.682408783693408516e-01	1.286458623621064556e-01	8.295677096336147027e-01	1.080361459467129998e-01	5.402679244251963331e-01	5.735685339318692400e-01	1.356032619109481141e+00	6.988418835815192187e-01	4.704633321792235368e-01	6.189157782474018488e-01	1.345406125904191397e+00	3.138243135299253472e-01	1.424879724634482425e-01	8.806002856666278467e-01
1.218145549217070300e+00	7.512980748955790933e-01	1.162403230085701455e+00	8.740240441005666661e-01	4.070927064139431284e-01	6.343885860764686413e-01	9.240365929705876002e-01	5.500605582870525812e-01	5.558026377038847166e-01	7.660340620661587607e-01	5.111370802234764810e-01	6.090955167450659014e-01	5.180918160485292745e-01	4.098308585177025121e-01	8.116723592104807539e-02	2.329709506728318280e-01	2.772958910112032771e-01	5.029924981913933557e-01	-1.392153333432279427e-01	6.807164912646948007e-01	3.726011916715514238e-01	1.140195327760283317e-01	4.945461667377477610e-01	5.214495908896026322e-01	4.705029793606214095e-01	7.801463956135878952e-01	6.798835051583723699e-01	7.414638181461485900e-01	9.959441487447660002e-01	7.825962156716536056e-01	1.091552083340501689e+00	9.193517742202687026e-01
1.265949863094208983e+00	5.807862098490567115e-01	5.120978087313169391e-01	2.980404293372770352e-01	6.892689238362992299e-01	9.537741608025978035e-01	1.252303354362508614e+00	6.161162011540793904e-01	6.917715492300967606e-01	3.193529917928195627e-01	9.001256047868251287e-01	4.886430888998355426e-01	4.899450485636565045e-01	6.913684481427784245e-01	5.415300431780836199e-01	4.356538849547985093e-01	7.442233983697923438e-01	2.378427548315790174e-01	7.076367085768450194e-01	1.353133835515345496e+00	1.522194395859285176e+00	1.345317203281030771e+00	1.405757368309347610e+00	5.258152696048833397e-01	-5.145353969354773405e-01	3.890650312836412272e-01	6.182478038093229822e-01	2.131058589717531038e-01	1.242692610473688619e+00	5.297565127575599719e-01	5.487658298488640174e-01	6.296218370025513655e-01
6.016858846403995154e-01	8.416891567044444411e-01	7.346463991646963176e-01	4.067132173137698592e-01	6.015850318692848031e-01	6.136582843875760807e-01	9.080680509487754071e-01	-1.341656740397461078e-01	7.629336245879638767e-01	5.352505376246929902e-02	5.685330501667771319e-01	7.718354723323684885e-01	1.426424189781973606e+00	4.748046491393864144e-01	1.135240083233235442e+00	2.385411042177773000e-01	1.159482533868619436e+00	7.356482439994450617e-01	7.211964296044168776e-01	8.907036608570975122e-01	-1.172296857748379662e+00	4.816720874571047695e-01	1.240031398960182107e+00	5.895482560471358990e-01	1.444651940692418535e+00	5.212593759053130160e-02	4.984795057598989665e-01	8.051372505628122678e-01	2.518484530664866217e-01	7.014794511178295000e-01	4.218187931868908058e-01	8.507128093112303890e-01


==> Cifra_figuretem/3.9/DPdataBlue4.0.txt <==
5.561352648971124024e-02	3.259406413942865788e-01	9.771829477733057212e-02	3.625111892741632036e-01	5.663819962252648610e-01	4.725656206739237697e-01	8.150461628678938864e-01	4.129406457646049300e-01	5.132720662949168400e-01	1.162732266440757556e+00	8.742664467942518058e-01	3.442384868895955741e-01	5.975298829917816690e-01	2.939841924329258394e-01	6.412847243854518098e-01	5.778173808574111892e-01	6.050471214458374991e-01	5.942426255704418292e-01	6.501866230302689731e-01	1.157481145502171849e+00	1.065085175230510384e+00	7.883476103650830513e-01	5.666519040455189060e-01	3.619302484358941641e-01	1.569314875079945437e-01	-6.147644219140372401e-01	-4.440742616248416486e-02	1.334172509531088568e-01	6.226550448584502462e-01	4.969719155919586351e-01	6.096285178743794386e-01	1.015044883866511594e+00
3.251920661255429668e-01	1.108050330199791933e+00	3.228316449557995793e-01	2.503377446688470620e-01	-1.251321209947743873e-01	4.447075809519405731e-01	8.644279634581386595e-01	6.461962758065744605e-01	4.647552423241058661e-01	-2.526847503256329786e-02	5.840016454168970306e-01	4.658054960197926531e-01	7.946419467494344469e-01	1.750736741233549498e-01	7.858702544845500015e-02	3.187771635950714111e-01	6.066690790736442018e-01	3.501537941301519630e-01	7.000057523469820353e-01	6.870856660492432599e-01	4.005318342145863797e-01	-3.700057216195702381e-01	8.164158488207746700e-01	3.358176337769314124e-01	2.899567943581519147e-01	3.522509142293580586e-01	3.986258466570587466e-01	5.177604169380753962e-01	5.642686405478091194e-01	6.071006058628160007e-01	6.241751775513346701e-01	5.345773098194255279e-01
8.271778684883430710e-01	-5.462739126263316258e-02	4.294416279398579062e-01	3.666810974717257254e-01	4.025065475035840001e-01	4.869457468859647031e-01	5.560635171467145366e-01	5.206883686613981155e-01	4.723427773759508730e-01	7.994219733649277071e-01	-3.747133553131932748e-01	7.020360587012726139e-01	2.908252592904471689e-01	-8.274893155539125855e-02	1.948968557545271429e-01	5.943458351741432999e-01	4.343427288575813505e-01	8.996980415802011133e-02	1.209578985986020649e-02	8.232029161573599652e-01	1.156410872548478297e+00	-7.707119010435942164e-02	2.577883640265982157e-02	4.884472623627285071e-01	4.444377200075837475e-01	3.778488427239624636e-01	2.079172884087295836e-01	5.219552599056596076e-01	5.227675137854899123e-01	5.520286717763853712e-01	7.069083031140651618e-01	3.176018395128670790e-01
-1.628149006298768020e-02	2.428254631943436437e-01	4.387561488453433078e-01	7.233948383077943856e-01	1.185193481625179235e+00	5.373629108299403656e-01	1.627502360399539494e-01	2.917521078028071924e-01	2.815293466725967697e-01	5.182539181409913098e-01	4.672922274654995878e-01	-7.519829336971162181e-01	4.811781006709568986e-01	5.530400815725431407e-01	1.796696025530266638e-01	2.010987730959955533e-01	2.242199088076120839e-01	5.832066161632630807e-01	-2.046232903558306004e-01	2.591867234926620300e-01	-9.370379008309126512e-02	8.379340338658319842e-02	5.322920072070289610e-01	1.105790768495517051e-01	3.615744582933251294e-01	5.366861776133913242e-01	4.204133745950947576e-01	3.372343086464914541e-01	4.695237279644950412e-01	4.095464233569253709e-01	1.057588580629453601e+00	2.269609324737262290e-01
-2.129788552402623880e-01	2.457076036269434938e-01	7.777370585108404066e-01	1.979706933410081415e-01	5.684369373776514411e-01	2.226743328201316596e-01	7.186281254345530112e-01	1.224714830414458389e-01	5.075001535590604185e-01	5.536670352269783546e-01	9.630099939619463090e-01	1.423544328894692790e-01	9.359953852419693465e-01	-1.547212281311239335e-01	-4.160513100558527189e-02	1.150243938582407033e-02	1.347850004191788909e+00	6.805291162637837621e-01	8.181150504541734314e-02	6.050332231273418682e-01	2.581235442521516155e-01	3.753514833992046551e-01	5.484095635907287880e-01	1.068119944624375539e-01	4.012227078760436938e-01	5.572702859841229817e-01	4.816790205493804433e-01	1.941679703704180249e-01	9.831303303613386779e-01	1.213881242459685650e-01	1.102681035960559663e+00	8.774914240479334548e-01
-2.372152174856796414e-01	6.499378686567419683e-02	1.882308173360023040e-01	6.948160133403010752e-01	5.360578949385117475e-01	-1.471750379908157713e-01	5.505019020564372312e-02	5.008625058722452339e-01	4.385465981031678728e-01	1.285420456182706506e+00	3.466376422055637008e-01	4.894058264445860784e-01	5.856613918499481430e-01	8.935406254522961778e-01	5.338068031570166738e-01	9.048007107945413297e-02	7.713823619438797685e-02	2.789727636525409227e-01	2.007676308941777343e-01	3.675291872657565073e-01	9.248947405803750743e-02	9.105844323722723788e-01	-7.763549349147785827e-02	3.795517317031744664e-01	2.711124917887859920e-01	6.084583877185497647e-01	6.554183455945561398e-01	8.187565568778312208e-01	7.921996545624815367e-01	5.800437989548645756e-01	2.792311354733389983e-01	1.893863057755632850e-01
6.265640247781455452e-01	6.907458187181965137e-01	4.863683154242148809e-01	1.286004560212372416e+00	6.760761649065808454e-01	7.993577435314979107e-01	5.307614861396616757e-01	6.523022156513508252e-01	1.040148789127929851e-01	6.102003678430087952e-01	1.464047315150976081e+00	2.531031153154605917e-02	4.772103376451958257e-01	5.403366825489368530e-01	1.181386979910369339e-01	2.624239031303976510e-01	7.526373627919709097e-01	2.913245429770715544e-01	4.800360038899120774e-01	-1.355219097196845857e-01	2.341650111431384795e-01	6.186035084658345617e-01	1.681644388670376467e+00	4.386727232393966003e-01	3.103152546603067941e-01	1.347164400322430566e+00	5.685990220075698431e-02	6.938540437606336431e-01	5.634285663994027527e-01	1.127518372170893235e+00	5.921076868374823832e-01	5.547367501966178338e-01
2.962340169647745824e-01	5.962875270788338122e-01	3.957085923554723439e-01	5.209841189742661083e-01	5.745071454643009279e-01	1.204358821514084910e-01	9.464690840604975675e-01	-5.237336596180641735e-03	6.067379068068285974e-01	7.753233262046461682e-01	5.394405162164155332e-01	6.085606196449914185e-01	6.042418764482989646e-01	5.828251076422771293e-01	3.640618210995645310e-01	9.460743480736910627e-02	5.207401766551169597e-01	6.257352330912131499e-01	7.825209662694323498e-01	4.931587720597571112e-01	7.946586268671773645e-01	2.934684759063960202e-01	6.192717971083921968e-01	5.396080796252721301e-01	8.476805973625813895e-01	1.249150511277469011e+00	-5.396829677098275990e-01	3.840896811435299263e-01	5.847620200806804558e-01	4.014537272425335312e-01	3.139519825232113814e-01	4.227445927493853617e-01
8.643064049867366094e-02	5.030230504586855611e-01	4.584124405751757725e-01	-1.342197899891560686e-01	8.613027268800595992e-01	7.792497408309548845e-01	2.731875414877625308e-01	5.443385380323888523e-01	1.187792264560977529e+00	5.109289637514007332e-01	-1.090031697182037851e-01	3.898381265363127790e-01	1.862548354213524049e-01	3.303137662367671146e-01	1.274223963439904961e-01	3.273657805863158798e-01	-7.981074149957576580e-01	2.838851609581330426e-01	4.143551640895890564e-01	8.251823401827460547e-01	7.591351521837421679e-01	5.483168382895883264e-01	2.826466020552085290e-01	-1.356777975754680510e-01	1.206761931128929599e-01	2.591624993847012060e-01	7.423370933266664196e-01	7.469380528495713767e-01	1.027663024166002304e+00	4.718053223504494187e-01	-4.378170881020688743e-01	1.951598844148658973e-01
2.362824687224448772e-01	2.146891492421738323e-01	-3.283066012489703756e-01	5.776906300252117044e-01	3.820830269310518945e-01	2.216046697051216041e-01	8.879723054202378618e-01	9.774216624364417960e-01	3.144452855511401523e-01	9.494129736288956511e-01	4.015042339841203289e-01	4.069939420276007525e-01	5.858956496910837641e-01	2.983432587331404373e-01	1.180426973811171121e-01	8.455955381369895107e-02	5.105016621531257570e-01	5.724544715882102786e-01	2.525244749241173370e-01	4.135112888798771480e-01	2.598835758744754143e-01	-5.437991703350264494e-02	8.578571355270382393e-01	1.097149691943572591e+00	2.782417920584751014e-02	7.543932720179280516e-01	5.567204177843309010e-01	2.828386863892308201e-01	5.493032468873805252e-01	5.576499924984025247e-01	4.291467107675777659e-01	-2.686668148825929192e-01
4.511437471844265135e-02	1.201694857349425272e+00	4.519106930149895951e-01	6.932130480154810037e-01	2.812605657924490687e-01	-2.452763313067908291e-01	1.340270903734823160e-01	7.022000877551954900e-01	4.631402261332316916e-01	-1.126613267172715815e-01	1.571487224392533744e-01	5.214178687195579753e-01	3.888923057732360244e-01	8.678016108083739244e-01	9.019593425979200996e-01	9.724090985562410250e-01	5.191183442180616892e-01	9.496617233581656770e-01	4.487076732797699030e-01	1.908891938655518095e-01	1.053980366235092725e-01	5.572698095538854979e-01	1.724996497172421595e-01	-4.877491679393891610e-02	3.399107052973660559e-01	5.333207910258386253e-01	1.273975606698982133e-01	3.063394930228381940e-01	4.755087185270643335e-01	-1.519327903965567161e-01	5.725810836523208547e-01	5.182455927914264571e-01
2.953375103074002972e-01	4.207840525806926246e-01	4.671318147559531120e-01	6.960119063558659613e-01	5.411994099116931300e-01	2.095702753532207863e-01	2.564274334193572535e-02	3.996754600854354189e-01	9.061780081508246099e-01	1.128978517528720582e+00	7.418394742345415516e-01	4.636050483270784950e-01	1.134826731587554871e-01	3.392029945025935578e-01	-2.900676055113892149e-01	1.669553841325900345e-01	-1.745206164815901184e-01	7.134115300910321977e-01	3.971483197904021045e-01	5.968747445159994225e-01	6.002707571369497730e-01	5.785498856243576071e-03	3.019324205030799457e-01	3.507583235304361780e-01	2.237732382197193393e-01	1.106527452924633170e+00	4.112731172122683909e-01	1.226128439284194016e+00	1.482708071650172155e+00	4.126058573973169774e-01	-1.744782062878362794e-01	5.062491753761637625e-01
5.304748499456566346e-01	2.728893708495854220e-01	1.051996543120555572e+00	5.375679818798880794e-01	2.186561325511877929e-01	3.225304039963384217e-01	9.507673826314513299e-01	6.470077493288128867e-01	5.494732290244372930e-01	4.385342820363530292e-01	6.333897714096559106e-01	1.835006935336329914e-01	9.411830337413575887e-01	9.318183247622691123e-01	3.891091640785582229e-01	-5.600436803534922792e-01	3.475062113628307747e-02	5.783201369499179068e-01	3.740511008488233147e-01	1.585221335372227203e-01	6.577844313217653949e-02	1.659941061682280727e-01	1.982921647234495710e-01	2.203287519957127238e-01	4.746842335060493245e-01	4.891639891690823805e-01	5.987734830419531029e-01	6.108105485785711997e-01	1.260598414753685281e-01	7.799636539577803340e-02	5.188178664236128279e-01	1.514478243525310408e-01
2.461838717663931975e-01	3.564931206607359071e-01	2.362813951945675062e-01	1.042769409073410536e+00	1.056100737362534181e+00	1.172475793785324516e+00	4.787106914886511966e-01	1.136812122121494406e+00	5.061558847447258369e-01	9.943382831582913139e-01	2.226173012136281881e-01	6.027454643211368479e-01	2.682172439874618841e-01	1.105427959186438658e+00	4.154589008419156682e-01	2.232423027538856797e-01	2.502269125050811671e-01	2.609116072705436884e-01	-1.216315852933491648e-01	8.672055684176063206e-01	5.296405214568529196e-01	1.133640501158089453e+00	1.512950537188060829e-01	3.563133287428148499e-01	2.793882219318496452e-01	4.065833399666428649e-01	4.564182627565425143e-01	9.123517539350228800e-01	5.114015820714498117e-01	1.995988875909162075e-01	2.233680433805476651e-01	1.299090271736485391e+00
1.293488955368722548e+00	7.499849732946247682e-01	5.220720359082290374e-01	5.851837418615902786e-01	5.161151996458137603e-01	6.390058236582513151e-01	4.924557041302651261e-01	4.730977991344639255e-01	6.556615377584780191e-01	6.266103843860926226e-02	3.476126152024669458e-01	1.093544399027750913e+00	3.525941929574694100e-01	1.289785939473824250e+00	2.918926980855297004e-01	1.914028781487940867e-01	6.739687780321563793e-01	2.871667060968864371e-01	-4.083608631503277131e-02	6.830652825636492897e-01	4.822655358874629039e-01	1.487611899068380372e-01	4.631848236413358411e-01	7.083439732852643278e-01	3.532634618592919717e-01	5.966023097835112532e-01	8.283438577478081655e-01	5.086243520019803066e-01	-8.717213902213860610e-03	1.939706231132801162e-01	-1.114860315258915380e-01	1.575012726217266124e-01
8.070526356687059977e-01	3.626892140860931146e-01	6.380016253302336349e-01	5.158678353564969399e-01	3.844513700419588953e-01	1.547739206852624783e+00	6.425087069868408163e-01	-4.378777519238369331e-01	6.565437750029616826e-01	5.280644297389675001e-02	7.667487878905119292e-01	4.744060725045605720e-01	5.709696323679047669e-01	1.409365502109732327e-01	2.901130242207527465e-01	1.972212933289637093e-01	1.607958234410515885e-01	1.339937650593277241e-01	-3.836078751159155420e-03	3.691352619999058726e-01	2.770438606071958798e-01	1.860259541413683271e-01	3.801305081983152312e-01	-1.024767372324223991e-01	2.571099316391410317e-01	1.356697304304269880e-01	-1.226420514424069741e-01	7.167003324081836491e-01	2.838874318462142332e-02	3.388075744366186304e-01	1.309944303504617658e-02	4.244568255742059426e-01
2.759926006575094126e-01	5.281577026645278838e-03	2.914053612488605727e-01	5.717555701065426543e-01	1.117747732251217041e+00	7.698866633998575626e-01	1.067584494288794428e+00	-7.883506989305621993e-01	6.876067342377564229e-01	5.406365641231209995e-01	3.294953606129742973e-01	1.692648925783098723e-01	2.137555832611586215e-01	-5.529623821450626586e-01	1.056414420550177535e+00	-1.500274079170382246e-01	-4.864692852083313257e-01	5.450385077348490759e-01	4.310478110589924805e-01	-2.878207405803838714e-01	7.346991989136414380e-02	2.576094303284892639e-01	7.402442206326306784e-02	-4.195970405273891091e-02	6.799149808640639892e-01	7.904956488573705586e-02	-1.404187585925137371e-02	3.869606915227830068e-01	3.306794431576071669e-01	2.449037091902997454e-01	1.547800133139669576e-01	1.914918907101730849e-01
5.102186063661828808e-01	-7.706422899805891458e-01	1.264406370749623143e+00	2.505269640184107915e-01	6.267139466385114321e-01	7.359356749134607911e-01	6.906489319487180145e-01	8.706645580215599534e-02	7.557383625500551094e-01	3.531853063041258123e-01	5.446538614870057859e-01	7.615151602532611586e-01	4.766423746911821469e-01	4.445630729011640359e-02	4.220381571968995771e-01	3.410790551525728076e-01	2.126521610452863642e-01	8.495652225468341978e-02	4.827984968438093216e-01	4.416783120635296989e-01	3.404760833697574318e-01	2.609975481205618619e-01	2.784673127574098794e-01	1.130291919798337208e+00	9.120896107791913732e-01	-2.928990754782034855e-03	1.737208629949340555e-01	2.913332653947733331e-01	7.371753621680420254e-01	6.289538680481523425e-01	3.457529767495364781e-01	3.243883116283898804e-01
4.333515874784616972e-01	6.749878109111548952e-01	4.515002360805363546e-01	7.050772954322370722e-01	8.508607187998803445e-01	1.025536911203122070e+00	8.461863024331620631e-01	1.139375202959737710e+00	5.874158923053608428e-01	9.151406282806713310e-01	4.300143772407130638e-01	4.759311602984825362e-01	-1.555330247202018068e-01	2.609088583005233497e-01	-3.641021725646209628e-01	1.572145947376450137e-01	1.905815206169872711e-01	1.327933898934008816e+00	8.380498552446769001e-01	3.015961378474198984e-01	5.157991152455386752e-01	2.036297450230688533e-01	5.630280117561853315e-01	3.915504547239317401e-01	9.232511651147992104e-01	4.956728330671597016e-01	4.236666676051642488e-01	1.670436531888095377e-01	3.427954958991934475e-01	2.592828196502636184e-01	6.282667652896618549e-01	2.159588861245786973e-03
1.768276229373489661e-01	4.871815861275240467e-01	2.112658259199230448e-01	-7.202193999627370946e-02	7.509420241963461473e-01	9.559497211043495035e-01	8.190859119388257392e-01	5.228161558748724014e-01	9.092301926334837026e-01	2.361327213072663966e-01	2.787693205260904361e-01	2.591875087945663680e-01	6.718982011338046068e-01	3.211923588598921686e-01	2.991918333316087586e-01	8.156698411593926723e-02	1.580568255388517807e-01	4.947504734235306789e-01	3.752592527346516049e-01	5.186498980462262987e-01	5.141456331002151048e-01	-1.160853466846807347e-01	-4.938990268161387309e-01	4.308291153733704859e-01	8.402221615655052211e-01	2.437206750434346703e-01	1.840958414448823910e-01	-2.480293227122652988e-01	5.590152506199327354e-01	3.061825144900312545e-01	2.882137266487257987e-01	-4.288130794901369169e-01
4.850416340173816510e-01	3.802904679870571791e-01	6.845429502187738713e-01	4.638011963797220027e-01	6.588730081080125256e-01	1.103466743346454226e+00	1.287756097178434977e+00	7.386339666304856388e-01	1.069386815226104348e-01	-2.965819849328771296e-02	4.297818512124280677e-01	5.277292477153288086e-01	-1.382015427523977102e-01	-5.786495163476481629e-01	3.357834307359682802e-01	1.294975767158864366e-01	3.060007688957002148e-01	5.402661018338091869e-01	4.324223685693740493e-01	3.884740100346962821e-01	3.490307568899833623e-01	2.472561822613789373e-01	4.417975652187396962e-01	1.001471115031941528e+00	6.556985242826033344e-01	8.502106907748849807e-01	2.650461077187151737e-01	9.686451804888662753e-01	3.739437527855372645e-01	2.032915510403847104e-01	1.988738053035944975e-01	7.478549862818266725e-01
8.884279210768183388e-01	8.364691963311522427e-01	-1.276041663644790214e-01	-5.432015053799837956e-02	3.879656528509710101e-01	6.644587342526286911e-01	1.224614022613437214e-01	-3.250052240097189848e-02	5.784648313082338955e-01	3.443092672351654171e-01	4.729611401534200565e-01	5.895989934386147713e-02	3.042681816515467874e-01	1.117485565980290141e-01	-2.833314506783383147e-01	5.257621915574722804e-01	6.494677486907085573e-01	9.772402910523231290e-02	8.382914688984721696e-02	5.130035161669200816e-01	4.485146995047805674e-01	2.729172096621479415e-01	4.646404088136673050e-01	3.422693165280022987e-01	-3.292133213240533429e-01	1.568445013156023748e-01	4.882956490012322903e-01	1.083778251004357429e+00	2.448949693662459959e-01	1.291202683715967359e-01	3.830868604169253011e-01	4.751155286570762915e-02
4.458760083232489180e-01	6.356569909931768514e-01	2.327293308465216981e-01	2.115610529143827356e-01	6.302005601402769219e-01	8.364617142649488635e-01	4.980210779006036814e-01	4.981133895614372475e-01	4.961755583517182822e-01	4.066852665451519688e-01	9.064157092375879632e-02	2.641915376743755872e-01	-1.900324536694115163e-01	6.035110181048070066e-01	7.204014301356931327e-02	6.517752900556041951e-01	3.743744612110356806e-01	2.639158150192945085e-01	6.911112754620023502e-01	-1.686095556992674993e-01	3.317132370258332186e-01	1.207738197610271069e-01	5.315672291184638798e-01	2.374463176908563899e-01	2.707484303396196501e-01	-8.059475888549433309e-02	-1.013069932831025532e-01	-3.983016949882605129e-01	4.287642816376710519e-01	6.426731292422394048e-01	3.041986829404683124e-01	2.450935620330135789e-01
3.618976011442430751e-01	3.414167037442708552e-01	4.641206325310708869e-01	4.859781472225238597e-01	5.022785069845766559e-01	1.028628099117886219e+00	3.901349517935150946e-01	8.796627099299333397e-01	7.029584366136136797e-01	2.004167934314148303e-01	-4.044837577241738868e-01	5.296025847416412358e-01	3.538599926026921305e-01	4.252220719413176142e-01	1.295542512206853680e-01	2.922662497785815106e-01	4.771263636032575528e-01	9.735945025105124939e-01	1.440276193698612484e-01	6.453413998642703042e-01	4.149541362599371008e-01	6.466932965920347831e-01	2.444277788588873623e-01	7.036209097593031370e-01	4.662718600184694306e-01	1.289148741644360885e-02	6.249372474824208545e-01	4.653222919999353002e-02	2.068903998540697065e-01	2.529945407879904407e-01	1.792889098343506682e-01	7.212839527229097936e-01
8.633314490875760860e-01	5.778092189600754214e-01	7.100793050625027192e-01	-4.348638560949658061e-02	6.431611705031964332e-01	6.919070512927437688e-01	4.971955616257459631e-01	8.109297305739936457e-01	4.366204273131720215e-01	-1.532969230280906148e-02	-1.905887705293096701e-03	3.320579574345799978e-02	1.814845682894971612e-01	2.334701988668493045e-01	-9.569082257981215145e-02	1.263372229925082135e-01	3.113620962467919528e-01	1.306388004190464636e-01	6.133056585181513309e-01	5.171651850009703066e-01	5.351973144762797174e-01	4.661775225078361173e-01	2.596985641325020300e-01	3.961820394018761293e-01	2.148245692049115807e-01	1.401794491256610209e-01	3.406575535138681166e-02	1.640176736968227966e-01	2.424167890190528363e-01	-1.860748310387089210e-01	1.093180017475648524e+00	2.995311447897563428e-01
1.053306213027319416e+00	-1.117443947233209833e-01	5.901480493055976106e-01	2.146937703683404752e-01	8.452566894846111900e-01	9.211929522744809473e-01	1.162132210369307916e+00	4.672726263396669855e-01	3.645143726646102311e-01	-3.211792840042332342e-02	2.633690311115676197e-01	-1.309378987280085394e-01	-2.133825957867852008e-01	4.858730233781600738e-01	4.602688589513903583e-01	-3.382580820904831365e-01	-8.745815448871037123e-01	2.429150348407077553e-02	5.654002622827640767e-01	4.026228944106998164e-01	5.937799887341611571e-01	3.301728115583403844e-01	6.605990557681920006e-01	8.347784618377693255e-02	9.098183900430470428e-02	1.087288916070103667e-01	4.687014514502783613e-01	-2.374886731436379184e-02	1.201051428728769771e-01	4.539215650994870010e-01	1.637503989803962834e-01	9.449725428744512046e-01
6.087181432302745110e-01	5.339819994799021030e-01	1.721021434022468877e-01	3.071740479476465224e-01	1.082733581977382009e+00	6.972382043078654279e-01	7.303720190732232442e-01	6.352442635128707771e-01	6.801370732072429259e-01	5.274294454562318268e-01	5.453369938262988548e-01	4.257590990848559298e-01	4.122293579823003706e-01	4.354347386646372220e-01	1.671477780628861654e-01	4.696251296592432456e-01	2.753298681271663662e-01	4.375815934467523483e-01	3.387489959110305260e-01	3.154529614530861559e-01	4.424507894685781317e-01	1.088128210419938124e+00	2.910934507562836782e-01	-1.455554741726490242e-01	7.687280878360780445e-02	1.099836969091625871e+00	-9.965965928258313511e-02	1.580326662538880100e-01	4.864268671175981384e-01	-4.025869228583772719e-02	2.737927073877675643e-01	5.816767460350655838e-01
9.667617694539001327e-01	7.326320019835907971e-03	2.592860701777522925e-01	2.716236866169396413e-01	5.143751688065791861e-01	7.313343619507760573e-01	8.279178150020666260e-01	8.724294604405624654e-01	4.784972829737328404e-01	8.072939712603692808e-01	3.025818369762569571e-01	5.413900462576002326e-01	4.174919765615193734e-01	3.046594142075816358e-01	4.129035666201226196e-01	4.551650999033773348e-01	5.273001042553229212e-01	-1.799232768041806318e-01	3.333178832189475083e-01	3.102960344762625833e-01	3.815398783257917259e-01	1.502924566982163368e-01	2.566617638656565337e-02	4.796656880643493381e-01	-2.952481403604978460e-02	5.276731810189616567e-01	5.003441101915730993e-01	2.640521035202145206e-01	-2.430596767854465434e-01	3.073379379940803235e-01	-1.579733807347454277e-01	3.036522387697920822e-01
-1.276476427840740335e-01	5.068910947234293030e-01	-2.231137309903818977e-02	-5.493935198065879044e-01	4.614242261271035428e-01	4.721999710546534446e-01	9.213636853831250750e-01	-4.543193943947019253e-01	-8.017426104046521118e-02	1.077744384116652299e+00	7.818593203781721845e-01	-7.430958945519683390e-02	1.999042070190056586e-01	8.391537233762595971e-01	7.030266614708609030e-01	5.530667379415125096e-01	6.860229851204435736e-01	3.019719871132501288e-01	7.743320382335321383e-01	-3.722928360089742261e-01	1.676755590685359010e-01	6.318016431579093206e-01	2.957472252358925857e-01	5.053903820305405414e-01	3.065135309981145140e-01	3.903431536477652841e-03	3.879321244587998763e-01	5.040248468393377923e-01	3.579902534873121711e-01	-1.548718949884586582e-01	-5.122973775025894128e-01	9.579428161422970378e-02
4.605955961045299363e-01	1.694254896258212684e-02	3.863833317129803935e-01	7.379912800536239104e-01	2.539034139089126896e-01	5.460866803147710336e-01	6.586851815557072110e-01	6.685486099920966430e-01	6.820739242651830958e-01	7.845579205174004755e-01	7.681518104660094437e-01	8.241677412209268416e-01	7.170358811436102764e-01	5.752635744181217037e-01	1.834502394223488930e-01	5.915507909572625955e-02	5.892281272855340868e-01	7.685181786348600497e-01	6.652697509998790615e-01	3.056084055159914992e-01	4.835532063662817404e-01	1.407504406721190593e-01	1.106248265855374613e-01	5.763735527596707264e-01	3.909061871215741557e-01	5.540834068945588164e-01	6.242925082601209485e-01	2.405236854229265142e-01	-2.893983845569677582e-01	1.205621390888371308e-01	2.969019756505828500e-01	3.065466189416478082e-01
-1.348065082199042530e-01	8.055750427521475299e-01	9.373545951602195725e-01	1.528877039482845479e-01	3.834099201034377180e-01	1.647078895190173808e-01	7.099078913673314561e-01	4.887775710166969989e-01	1.183153789367149544e+00	2.463215696664941556e-01	5.440449533502296209e-01	1.475872679867711867e-01	2.791636445249635612e-01	6.060946961771185304e-01	5.801858014324745572e-02	7.908110967160364435e-01	3.459360772408181517e-01	-7.946708783935974019e-02	9.781595937533742458e-01	-1.100891929266144542e-01	9.425587394714517453e-01	7.511763768641990247e-01	6.223939512625001891e-01	5.895399228361034583e-01	-4.193523743952842775e-02	2.628472468652999772e-01	1.511251739426944796e-01	5.278628594904695159e-01	-1.648855503573410375e-01	-5.590276729479121132e-03	3.666640052689194018e-01	2.989798118189991305e-01
8.618250854663113136e-01	8.957025297497556160e-01	4.701857073640385853e-01	4.445254390795472244e-01	1.275137384113198546e+00	2.981763846006286744e-01	8.797826334982015162e-01	1.089063223816562509e+00	7.844402390870804931e-01	1.123948547514779239e+00	1.157203913893943392e+00	9.240073331688922753e-01	1.035185868515454688e-01	3.465697035816223681e-01	1.845947059266647372e+00	2.334284388453516657e-01	4.142784463799038530e-01	1.787331127075872939e-01	7.021822964634423236e-01	7.271714965279385545e-01	3.549276504532526411e-01	3.461281510786902160e-01	1.099419842170578365e-01	6.301193149374968439e-01	3.197552480994125812e-01	5.311395553126138092e-01	3.610004888248071753e-01	-6.109099138277868102e-02	8.234706014248477368e-01	1.040014761032245771e-01	-1.328254030156303389e-01	4.292812382517217085e-01


==> Cifra_figuretem/3.9/DPdataBlue5.0.txt <==
3.122108984641795981e-01	2.344537576410488933e-01	4.886724458250108483e-01	2.806357701399122551e-01	-4.229805331921072664e-01	3.258295596343013245e-01	7.542147312907367951e-01	-2.475370283597560506e-01	4.320083147158276793e-02	5.456796648511338943e-02	2.036702421641099769e-01	3.264785764436619608e-01	4.447297474775305237e-02	3.438443424075982024e-01	-5.019706064328112172e-01	4.168837614046589923e-01	8.463585020385945290e-01	3.979150076364365018e-01	4.531454963644934719e-02	3.959729456474390119e-01	-6.651860154783184598e-02	5.721067079002933875e-01	-2.405545038411800451e-01	3.260503590658240247e-01	7.434131461186472833e-01	4.710502963848116065e-01	2.172502143418881815e-01	2.430645829607356312e-01	2.574027119045383394e-01	1.491257492596784751e-01	1.838152554761088853e-01	1.588317015898293716e-01
7.680163380091120651e-02	2.639583922706374430e-01	-2.600210446816795806e-01	4.940837070564799705e-01	1.468152769560417958e-01	3.690824056763962191e-01	-1.011398776625945795e-01	1.107802218775139486e-01	-5.257376418199203316e-01	4.045788374908537710e-02	1.049770936165130286e-01	-1.581980238398661975e-01	3.308549652536013075e-01	5.761466139526736363e-01	1.384297714043938310e-01	2.447020962201562622e-01	5.906579023171019127e-01	2.046241942699977279e-01	4.692104022135097363e-01	-1.872158545577575772e-01	1.118929760104128979e-01	1.153243702946321336e-01	6.509202580625497170e-01	2.639739082843227669e-01	3.379224496559134483e-01	1.974538664031827429e-01	1.417380525806664626e-01	2.822959316617140724e-02	3.765734905410884070e-01	-2.245572353849528691e-02	1.614103234004070631e+00	2.866935927956161256e-01
3.615839477474730446e-01	3.801929898293726073e-01	-3.949662490921709290e-01	5.499076960705671091e-01	2.565846895426314722e-01	2.906730661449747899e-01	8.884471831245603912e-01	2.011209384940864930e-01	3.505294829818214608e-01	2.131327030885100671e-01	1.013945778424553690e-01	2.587104739621780558e-01	3.222095815563869037e-01	3.419133237730028751e-01	4.682351335983070406e-02	-8.747937582893328123e-03	5.078089899372716376e-01	2.836551687056294013e-01	-4.505043406369835246e-02	3.043105660833725912e-01	1.351851328504214411e-01	4.117681857368423737e-01	-1.598268459765466165e-01	-1.252622365911210123e-02	-2.866124264121887588e-01	1.112055276852945696e-01	2.376628589198182262e-01	-2.504476925543763777e-02	1.268591778031769035e-02	-2.411179071475981761e-01	2.061843864025003914e-01	3.546481195548112919e-01
2.761070294895529575e-01	-5.619558179307365675e-01	6.665071982312178456e-01	3.779443240972387708e-01	6.016031507912670273e-01	1.835753991773838023e-01	-2.124646386866346770e-01	1.992146936762922704e-01	4.373292392278798069e-01	3.052063017953516311e-01	7.339909857145127114e-01	7.987698686733336606e-01	5.601261819934666430e-01	2.967278086846596996e-01	2.202905063676456332e-01	-5.300835945106402436e-02	3.230672459597362933e-01	3.408603028469522345e-01	6.622090774842130934e-01	1.047185420038226233e+00	5.031702891524434396e-01	8.975805351867410797e-01	5.447754362928247662e-01	3.220221068754035576e-01	3.502194146888683579e-01	2.567953530143440299e-01	1.121969877578054664e+00	3.509131593974358365e-01	9.784024435070476367e-02	2.195486353515220534e-01	2.403502944601659530e-01	4.442916506714940095e-01
5.420987584596073106e-01	-3.818564325767176415e-02	1.950194729753874368e-01	4.605409279407646772e-01	3.886425398836954592e-01	4.756027760764102164e-01	1.765576591595617029e-01	-1.642777793954069976e-01	-5.793819358200520409e-01	-4.358128929650855188e-01	1.146295355772384728e+00	8.274061633968196050e-01	9.482241924131806776e-01	2.705454643193711539e-01	5.252856938406119669e-01	5.313244278579667412e-01	2.717503155853337460e-01	3.757379070017944356e-01	2.364893540043057074e-01	-9.488509325229739222e-01	3.685236294668350898e-01	3.184443948865712803e-01	7.025410667247617980e-01	6.424051574887732485e-01	-2.037420725188688886e-01	4.945945591520869433e-01	3.272640498848989887e-01	6.334235832104218034e-02	-4.092439556741507278e-01	1.904866030162259416e-01	-1.198224491956313420e-01	2.743755123320165690e-01
-3.309232105153733228e-01	3.051154189792816829e-01	2.957877612753359586e-01	2.093466270095744597e-01	2.213018332551257017e-01	3.860959865561225390e-02	-5.637638006024048298e-02	5.668727977810107399e-01	4.628765491075384486e-01	4.015588706478322445e-01	7.147286149165315017e-01	1.024725654927614249e+00	6.301519687349959042e-01	2.350909147490753970e-02	-4.074919036214269541e-01	3.416878746011905443e-01	2.556518723704013230e-01	5.215761718173664852e-01	2.505654736685410389e-01	3.908966883896525801e-01	-7.127328089733225847e-02	3.077567692546862577e-01	5.087772980217941665e-02	2.354285037657971313e-01	1.479718750473799915e-01	2.056441701228512997e-01	4.918414068480481127e-01	1.987829516079024916e-01	-1.509392628771734080e-01	3.885335699971328438e-01	8.967365648472409578e-01	2.700304045510891204e-01
7.103547190199441252e-02	1.350883069929655067e-01	2.010769724735393116e-01	8.713556822497490195e-01	7.306663169805283076e-02	3.744059816588673484e-01	1.228642436311790487e+00	-1.171732613219036434e-01	2.897358752207106480e-01	7.719024311630429125e-02	1.282449360592720522e+00	5.344737607264594681e-01	5.971436994049442726e-01	2.459688060881839999e-01	3.287963278184882765e-01	1.031853353698798159e+00	1.176502420907351576e-01	1.070657816463135292e-01	1.863637967048362987e-01	6.376829532191177208e-01	5.846354609680267655e-01	5.068905800759032632e-02	-1.770845220828237698e-02	5.914313412842362450e-01	3.607137051987190923e-01	3.341493299892411839e-01	5.221150327256451895e-02	5.151389648935238430e-01	4.058515907366448960e-01	1.661993492837119113e-01	-3.054102176174137151e-01	2.670144556439236205e-01
-3.149009563748591534e-01	1.300705226516988500e+00	4.893000627098127442e-01	1.771795762720745626e-01	7.623829721194086417e-01	6.300998412441616292e-02	2.227329333937496103e-01	2.474723683215796499e-01	8.450458163146636892e-01	8.778397510845995511e-01	8.811876049349802731e-01	7.516378402026874239e-01	6.744409644633155843e-01	7.042123405256195401e-02	1.565944896647350482e-01	4.190873294489004808e-01	4.060633799456837001e-01	5.625340469956354728e-01	-3.008035915274182015e-01	1.989802747505019509e-01	6.740376456472698674e-01	3.600039111878171605e-01	4.368781244695839616e-01	3.629522526532666382e-01	1.522269705578516152e-01	-4.290929197416679663e-01	1.180452249511146245e+00	1.034672523750123752e+00	2.231234255948461587e-01	4.128282138724932437e-01	1.499565534900324515e-01	2.055358570104651172e-02
5.332336751452885215e-01	4.031201615489142243e-01	2.602499465086126063e-01	4.322327256574995946e-01	4.444117859017518990e-01	7.410552599926821804e-01	5.390420509549209704e-01	1.040234952863818174e+00	8.370127347567239973e-01	5.615206329239463834e-01	8.624268973578053110e-01	8.638302814548219910e-01	5.260850599403685823e-01	8.550251998129870801e-02	2.575463082026573369e-01	9.564420951978407359e-01	-1.664878513799809556e-01	-4.508921889607311329e-01	-1.409905750066615115e-01	1.893751230277312958e-02	3.925953968226850721e-01	5.766781206789763914e-01	8.519310602577653269e-01	4.160434944014913539e-01	5.909207937436945501e-01	1.159931150394930999e+00	6.839039165762681449e-01	5.458084008533992115e-01	-3.415511081996991383e-01	1.309954026665560434e-01	4.358311841239171924e-01	2.097757114719925597e-01
5.107101296005617241e-01	-4.568278995637667927e-01	3.582460482192794116e-01	6.342850800568982095e-01	7.204599774496631692e-01	2.248743139105582323e+00	9.534195472660167425e-02	6.115752359091202184e-01	3.837247049013096101e-01	1.207088247405478487e+00	6.533719980391425874e-01	8.991573239473911183e-01	7.915640592829140676e-01	5.409797727372913645e-01	3.961124293386382167e-01	1.108213521430091664e+00	-2.883712575613786022e-01	-1.864970055646827940e-01	-4.915516360431271270e-02	3.989576871916700740e-01	7.789900471959757544e-01	1.004791670595314601e+00	1.223646147937663020e+00	1.052710450190912805e+00	8.767198779499716377e-01	7.379823742845705858e-01	8.727984468155580711e-01	9.301739638745507577e-01	7.858339695549803050e-01	4.952580391737129162e-01	5.078884079966313747e-01	6.188493835682876698e-01
9.768330881510636776e-02	1.187840255812799561e-01	-1.681522032723847815e-02	1.249494658147277004e+00	8.341359521665365762e-01	6.870341548610350291e-01	9.985507920732771270e-01	6.829182346819137051e-01	1.312952186745899530e+00	6.051057035565650111e-01	2.801197402561392824e-01	1.177472863834509553e+00	7.436869814006681345e-01	7.953397169326221761e-01	2.016150270077865514e-01	4.785976439021122353e-01	-2.483846842377024355e-02	-4.023582178118126906e-01	5.572810994133554630e-01	4.157824640816882300e-01	4.437734674177720162e-01	1.537862553877499483e+00	9.707401929677621499e-01	1.257110633509155306e-01	1.403139039287200074e+00	5.963034029290452676e-01	9.336856101056070223e-01	8.300851166860807595e-01	1.176902352074721270e+00	9.491114194146637040e-01	1.076758852967001356e+00	1.876693660556414678e-01
2.221039926009253929e-01	1.673451425763695655e-01	5.593789627510449280e-01	1.288907973921652017e+00	9.112377452143962664e-01	1.210270130667088440e+00	8.854850383226572363e-01	9.407850220509601513e-01	1.208956943808409790e+00	8.248688073546204258e-01	7.089021039155828374e-01	8.855844532346955900e-01	6.893253401051424589e-01	1.021902629546486141e+00	1.343307220311023009e+00	9.392263626257210118e-01	8.390236199494919278e-01	1.034054464057209355e+00	7.130658749090104109e-01	1.002855676142443198e+00	7.928368503910206977e-01	7.725256154521051855e-01	1.909246916592348686e+00	-5.836173069512047284e-01	3.585492648378881819e-01	6.239984778156415501e-01	2.146827241446773726e-01	6.325986158551513139e-01	8.441481868780261744e-01	8.473299577062735066e-01	3.317700095388579351e-01	4.994864613460865410e-01
3.499138790325684312e-02	6.326493137593685034e-01	7.871021636731425630e-01	1.011817833128010768e+00	3.001593824733197469e-01	8.099273518102479974e-01	1.143525093931317516e+00	7.371925511042898282e-01	7.023227752020871906e-01	8.120666084693425324e-01	6.150133592909696745e-01	8.570886396653223382e-01	4.235736474334992341e-01	6.631289997999735286e-01	1.054699296734648684e+00	6.602046611563354706e-01	1.354947961425086556e+00	1.129399832748404942e+00	8.208016665841948445e-01	1.265521238490002087e+00	1.314063666983745104e+00	1.279941402855516497e+00	5.162654233951320393e-01	5.862666329565646706e-01	-5.831213436662270322e-01	4.114504918844525405e-01	-1.383980261405931556e-01	9.158578960362055987e-01	2.241890844013694650e+00	4.033483387885041793e-01	-4.533077748155394104e-01	-3.404038780959939281e-02
3.857946797961020469e-01	4.296481766460908402e-01	1.064459220280123963e+00	1.344071560633213203e+00	7.802341832345577322e-01	1.142281163454150983e+00	8.990604349710419330e-01	1.040552201890352579e+00	1.397329552131674868e+00	1.177568795412584191e+00	9.500735753036364528e-01	1.048218876270354372e+00	7.482313076305168176e-01	1.110403448149954730e+00	1.131858436023081227e+00	1.117313572401537503e+00	1.042010448779211673e+00	1.247507582159847805e+00	1.157548744025863163e+00	2.471028183337357076e-01	8.717319039745936582e-01	4.890937793419803392e-01	8.173290253324616561e-01	4.596167568763915301e-01	4.520472586013709604e-01	2.336546060385170653e-01	3.941291466770263652e-02	2.499197468346374407e-01	2.997901598013775759e-01	6.589284979993231817e-01	7.703348429115179918e-01	7.495435274404094184e-01
4.362813754900637386e-01	-1.233922634588455747e-01	9.248196819501171007e-01	1.085262277035613732e+00	5.297394921867399908e-01	8.378011517947483444e-01	1.325547495451156133e+00	4.946903517142123841e-01	7.263754856162432105e-01	9.791976620975993972e-01	5.761819490028410318e-01	9.870603248088110071e-01	-1.139710483062295054e-01	7.263096688693893022e-01	1.126011513404246767e+00	9.802336229234781539e-01	1.762124540949032481e+00	1.149513546793273777e+00	8.918098444171346229e-01	8.208118826165249349e-01	7.446206183409189716e-01	5.201523245708229437e-01	5.526877649115988778e-01	5.953166696060656626e-01	-6.474196435829210339e-02	2.031886649858840876e-01	5.756594082303958526e-01	4.745817886781769634e-01	1.393247654900341193e+00	1.128634517308495067e+00	3.839852310924576351e-01	5.656691748489139915e-01
1.948217229653661509e-01	1.371212229624673373e+00	1.374818658313547104e+00	6.281159065819521548e-01	8.983851674323417580e-02	5.870276276764956336e-01	6.361655918146930100e-01	8.566919249760384103e-01	7.847760973106459037e-01	7.728298528623139818e-01	2.685678653168454000e-01	8.024835684989956031e-01	8.160164971385011068e-01	1.241525157068957164e+00	1.018100698961688977e+00	3.280764837918891397e-01	9.564048526195323419e-01	8.898378487125069292e-01	9.751452245593330570e-01	1.065561105408556752e+00	7.151963761860464786e-01	6.898048544548516237e-01	3.960979904248255745e-01	3.561687833995795804e-01	-7.801888313383755769e-01	7.248582121652900057e-01	5.843808062414708182e-01	2.427523631901710166e-01	-1.212534225526450959e-01	-1.867169034114450898e-01	5.915314736079806401e-01	2.834620475347115476e-01
2.900059723206419582e-01	7.082760607269829034e-01	1.004116182584472217e+00	1.125554552884451720e+00	1.148371888448298517e+00	8.087376085257957925e-01	1.175305588295817882e+00	1.299829884612193176e+00	1.222304634341722762e+00	8.362131019637830676e-01	8.562261379933807648e-01	4.393913962402282714e-01	5.341367219605350769e-01	1.333237466981536334e+00	1.314588768251125472e+00	1.478724491424591392e+00	6.009388255240845078e-01	7.661802744022423450e-01	8.469586863475719873e-01	5.100630777166836882e-01	9.785587278424661140e-01	8.803500965107610154e-01	9.662579756328729674e-01	-2.196183234507372850e-01	2.302853154712563855e-01	3.385402868474555182e-01	3.104511429795974720e-01	3.722014823078371726e-01	-8.360039018799020338e-01	6.333361998037929652e-01	5.026231673244083709e-01	6.634863118002446436e-01
5.456061837551099414e-01	5.865068558236583574e-01	-1.990588579872021313e-02	5.693819843134003689e-01	7.198984898446558756e-01	1.234697788289123022e-01	1.114675930183166797e+00	1.165349469551290262e+00	5.664522370139957186e-01	1.085829402122931553e+00	6.021458998654689587e-01	6.598147461663433910e-01	1.604714608490603878e-01	1.178178493449226982e+00	7.132393345836978149e-01	1.242780428346377253e+00	9.829767059331119272e-01	8.269832464724763410e-01	7.660145265918832935e-01	4.759733503081532424e-01	7.236105758491205853e-01	6.199269721604746541e-01	6.349147781446851102e-01	1.410012650516239141e-01	4.681248995021064507e-01	-4.226592265233345413e-01	1.032345534059014414e+00	4.899278039276574459e-01	2.815654289928868903e-01	7.021742743240136919e-01	4.747925377849835926e-01	2.301645639932810850e-01
1.387495156805990337e+00	2.601387245230328271e-01	9.396737592850272769e-01	2.321282966304089035e-01	8.730490711141910554e-01	1.373250827523003537e+00	5.994144639961498378e-01	8.968674757558067201e-01	4.971166628618697847e-01	5.083175700479127812e-01	3.434173215446760796e-01	5.185661282633901026e-01	1.020803182343601012e+00	8.644673333774595125e-01	1.427100595259956695e+00	8.402470630550387121e-01	8.474121170434472106e-01	1.112268101340085025e+00	7.296253945688931930e-01	8.032400688142138367e-02	6.515926508866722866e-01	4.791621501303931496e-01	5.723482131889989777e-01	-2.170141603295302479e-01	2.364653897676347871e-01	8.173236052539014640e-01	2.218642971832729682e-01	4.583246608553918078e-01	6.783361905941101000e-01	5.525021370095485329e-01	1.335412513738968576e-01	7.101061607670688947e-01
2.710029480954084802e-02	5.625095385901813794e-01	3.280327169134190646e-01	1.228062864900946849e+00	1.805729493869793423e+00	3.406532099465481855e-01	9.549975322253526633e-01	7.024069751335143552e-01	6.799482545499686559e-01	6.626440839613824130e-01	-1.274446609766588523e-02	1.943979320594926286e-01	9.275222040219515129e-01	1.266511245049867895e+00	4.699798286068432862e-01	9.178709223784183857e-01	8.035877057929439182e-01	9.049106898156000778e-01	7.161763381735550826e-01	3.757507612873952629e-01	8.332324598205633759e-01	7.729085240545747748e-01	6.144197712507534215e-01	4.865366526307713935e-01	-2.925506987340245058e-01	1.687141775242570196e-01	9.827195484954752702e-01	1.559554442355872150e-01	5.646544942905611375e-01	4.036550581858713294e-01	7.334080435526915132e-01	7.287379878959923118e-01
1.638694309139383520e-01	3.014157839046381349e-01	8.728556069788676597e-01	9.760733608512807136e-01	2.542063986393159336e-01	6.194591668729956258e-01	1.349908099495830793e+00	7.213837552501635164e-01	4.881524679694171920e-01	1.036688045955447723e+00	8.196933228635681079e-01	5.389396110206959856e-01	9.154630979713451744e-01	6.111299083410424160e-01	6.438378154992776548e-01	7.630470980086684341e-01	7.473755160099855299e-01	7.217081292821712069e-01	1.064030869795768108e+00	4.979948010597884389e-01	5.371304364322277980e-01	4.170879774354725456e-01	2.941652212457741555e-01	5.288688053563490588e-01	2.000712622123342055e-01	2.619460405514054124e-01	3.031205965062809815e-01	4.086106806629132837e-01	3.876620180502364788e-01	2.289463157891679368e-01	5.453198392795955973e-01	3.730177561557623811e-02
2.232322310927501441e-01	3.186585805244596115e-01	6.629438423052262941e-01	1.301633176673268499e+00	5.000177394948870369e-01	8.778096061342219869e-01	7.057318242284015275e-01	9.906216590009457867e-01	1.219159823899871098e+00	9.568118708708580611e-01	3.971389923161088298e-01	7.829656201997536868e-02	7.762615735799348604e-01	9.554631290243202901e-01	7.018570230488747619e-01	2.791553308211731088e-01	9.772882990937210579e-01	7.215990057565057070e-01	5.649056219316930250e-01	5.938168543180342152e-01	2.987177277658847885e-02	1.023438509645810068e+00	4.396623268659855532e-01	4.792087753361262692e-01	1.306005939354510925e+00	-4.508172297294124053e-01	-1.044072784646871144e-01	1.239589316237698913e-01	4.360913664072240681e-01	1.313692498428474242e-01	-7.150712768808876740e-01	2.109710960915326949e-01
6.434740047137357810e-02	-1.080420203789722589e-02	8.578499760055944279e-01	9.456921597473636476e-01	7.806592666696091642e-01	6.837714047056320243e-02	8.530013139449434956e-01	4.917498321972121889e-01	1.610929746212670821e+00	-7.748754837308775567e-01	8.851408126638055096e-01	5.007862946118661895e-01	5.948618644644071418e-01	3.404762203744650662e-01	8.044188017851892081e-01	6.499462028433286021e-01	7.365920293658723139e-01	5.476577248871271619e-01	8.247729643487782258e-01	8.631273262287464387e-02	8.557837108932981884e-01	1.478754081049145519e+00	3.145157233648470663e-01	3.044849793055607878e-01	1.574177156355821561e-01	4.553670086386027993e-01	-1.859939547650230063e-02	4.073815204235928245e-02	-7.686506828717615258e-02	6.585148075913174748e-02	3.616589632771672336e-01	2.051059009076572903e-01
1.723847903860999675e-01	3.629206691858565259e-01	6.924993967364317937e-01	8.828216618784259229e-01	1.492978066987686425e+00	5.475124479910334907e-01	2.669806166981583684e-01	4.969263375390229887e-01	5.171663185603589952e-01	1.032073137294275966e+00	9.339319529645285778e-01	7.573143669782910203e-01	4.670423801494255622e-01	5.199499563409655245e-01	5.834443741832171515e-01	7.239472694669417674e-01	5.378766238590283466e-01	-1.059083959501739836e-01	8.762034129121996084e-01	1.648269519294964236e-01	1.006982716762817143e+00	5.186524814856638965e-01	1.744345317820690522e-01	1.836637779338844978e-01	4.180795556230219590e-01	3.725149949026133056e-01	5.461055738195171871e-01	4.751288862551268921e-01	-5.145528013631793796e-01	7.007601696895483512e-01	-1.212492081965581558e-01	2.183218491483457924e-01
8.210446964124162861e-01	8.322012263610731320e-02	1.136085779817430863e+00	5.220494707965368519e-01	-5.208348794511097335e-02	4.115020036939114334e-01	4.017051143330107044e-01	5.847858229945588349e-01	4.965719434731208359e-01	5.899180796269566374e-01	9.798330917629246573e-01	1.566292505327954721e-01	8.806221991200733346e-01	7.428513205214088977e-01	6.924722803706961916e-01	2.556275545721935494e-01	4.753597316413387119e-01	4.705306554597094570e-01	4.906016712395599999e-01	6.101674411442735702e-01	9.326249668131079140e-01	8.933261171383990451e-01	4.647842053830778530e-01	3.855255945477068513e-01	5.137264265067077451e-01	4.285919239649677581e-01	4.402196824685191134e-01	-1.096066576949284999e-01	3.866849468566150860e-01	8.124289938469402284e-01	-4.198461965901489901e-02	6.147714182147309692e-02
7.888496196599340538e-01	1.643174670921639380e-01	4.982660734165244021e-01	1.016633774200625062e+00	4.496488116665081636e-01	7.283756030592201114e-01	1.412265772675322384e-01	1.552277954133197135e-01	7.123096510338508547e-02	-1.061049494041987340e-01	1.531765963497940142e+00	1.399980031735365227e+00	4.439140223884456282e-01	2.710557755952491821e-02	4.438134266867026501e-01	3.363636225459261109e-01	9.076508728406620929e-02	2.224520655716383521e-01	-1.367283570908903734e-01	1.186315586277645551e+00	3.411974662500916189e-01	9.135952668825416678e-01	-6.158370692769064014e-01	3.047100756851898185e-01	-4.185768780129175415e-01	1.561749359757755307e-01	9.908538652683747394e-02	7.147978123910526949e-02	3.941994361132948599e-02	2.148788367277801870e-01	1.574283791258191290e+00	-3.566568775354801435e-01
-5.571842411895371328e-01	1.956924036327538086e-01	7.951207443137953135e-01	9.853311162838391812e-01	1.278103634709336411e+00	4.085409568431310756e-01	3.951168200880317283e-01	2.995389027043176000e-01	-7.219696044623147291e-02	-1.424541845079738966e-01	-3.915964836997366527e-01	3.220842629751473618e-01	3.336064048146762939e-01	5.403210404295788472e-01	3.820413496503690109e-01	3.237764469729974559e-01	5.933421287535416422e-01	-5.403905819709592384e-02	6.734796290335480773e-01	2.895571339432106428e-01	4.147496569307664860e-01	-5.559987403762544078e-01	9.256507278985071085e-02	2.268511559066957450e-01	1.765469743650415202e-01	-4.883260237412275773e-01	2.490606734767577546e-01	1.225231444514236490e-01	-9.043617974694503903e-02	2.169650119621895357e-01	1.670795774943929224e-01	1.839910678473408945e+00
3.310852087890319706e-01	-1.913134836021208596e-01	1.540495354254712290e-01	2.497166613246104283e-01	6.519027140200666093e-01	1.893398108705718064e-01	5.425294555792847806e-01	5.074860667554859095e-01	3.007315238660888679e-01	-7.048013165207126507e-01	3.043114066516806604e-01	-1.579699198373704094e-01	-2.644290222405590862e-01	1.978204487972524961e-02	-5.243175308279727220e-01	9.343655521389565566e-02	4.684509949548772978e-01	1.326676348456617971e-01	6.323671011325104896e-01	-1.374284089532122888e-01	5.019151286238011656e-01	2.599228193129227149e-01	-3.906150512652383777e-01	2.251995753302356018e-01	1.081767418269334313e-01	3.766272978903265067e-01	1.605063127494076314e-01	5.045786470104407506e-01	-5.771502797510374982e-03	4.280677782472017689e-01	3.550616954461398023e-01	7.588222383475617949e-02
4.664473307696156423e-01	2.585748731443240911e-01	1.198944029841628456e-01	2.000125264113656876e-01	5.556472293812784180e-01	2.412094011568647334e-01	9.400717667660951626e-02	-5.973709078297942399e-02	6.876145133668062903e-02	5.104420204531032179e-02	7.732652777224685581e-02	-3.544376073479887923e-02	5.517740216414121490e-02	3.059064262267497392e-01	1.034244747356827032e+00	-7.291940378770744857e-02	3.527830831694606650e-01	3.128986245589951976e-01	-7.296896674294287011e-02	4.977906941517107886e-01	-1.655838580175238439e-01	8.182964618833782344e-02	2.879828971946449823e-01	4.000136749745185627e-01	1.568271207965141190e-01	8.598084818847717692e-03	-5.841962763595071051e-02	-3.241476066286974600e-01	-5.715793680886141481e-02	5.382018446664993405e-02	-1.459837546631420624e-02	2.005506799063584422e-01
-2.698415740710982114e-01	5.270230613813564613e-01	1.832439756605196979e-01	-1.884608654785037696e-01	6.228337367619812825e-02	1.609644377051277220e-01	3.979297892826505478e-01	1.310322266946844505e-01	3.748282155378813707e-01	-8.727778273037636314e-01	2.963751323244867009e-01	4.639713898436469419e-01	4.050191679827873648e-01	4.535048538699717469e-01	2.723435805371710594e-01	5.935200327758380912e-01	4.142237741530565565e-01	-1.212302708065876589e-01	6.175975459585344995e-02	6.223186689242242720e-01	2.227075118252105079e-01	1.916399911138103596e-01	3.202005747145288961e-01	3.708635663678092609e-01	-3.450311903955187720e-01	1.190676067983316017e-01	-6.398952405236660312e-02	-8.860875595732697896e-02	-5.224950127280363343e-01	3.316039081038442138e-01	1.543492447750674235e-01	9.363075086526154722e-01
3.356351422259710171e-01	-5.824826407261813888e-01	-3.207092660714634391e-01	3.932635255370761085e-01	2.401734694102067025e-01	2.891351833921207426e-02	5.017064290271272542e-02	2.305244707776464008e-01	6.756714769695089107e-01	3.714142231816184858e-01	2.386467098198375436e-01	2.770882924827058891e-01	4.502981138312435183e-01	-4.078718807341631392e-01	4.497686518999239880e-01	8.281622764187165364e-01	6.316213838398557212e-02	5.248565756737608168e-02	2.175534630054326568e-01	7.561307771564073077e-01	3.516997257234962815e-01	3.490306268629334019e-01	2.473662037274112491e-01	3.062746570097776289e-01	4.963277759672504730e-01	5.092892380270053199e-01	-1.971589900094868342e-01	-2.618579237596007081e-01	-3.318682918926280090e-01	8.124107242642703008e-02	2.563735842270287169e-01	-8.915785052967639679e-03
1.470405147964277126e-01	2.369298242420489475e-01	2.808546800067156513e-01	1.067974426212350059e+00	5.499714765248391313e-01	2.673822878121095981e-03	-8.025208786644466574e-02	2.186777822948585692e-01	5.579970209923433844e-01	6.964326393925956982e-02	8.380553425864134542e-03	8.892019649505056300e-02	6.759804969920986117e-01	1.316625392992038512e-01	7.639241028969332437e-01	1.563831743013185394e-01	4.555271758824647188e-02	5.693079342522877617e-02	4.528077858940822153e-01	8.283527614089160052e-01	3.271146078036692995e-01	-8.579290016300616939e-02	4.414689124554041499e-02	1.090192868911911805e+00	5.346100098684871682e-01	8.386339397978874732e-01	8.750916975889845573e-02	1.069701865563286725e-01	2.101992673156218017e-01	1.250131110367563303e-01	5.071840136697118862e-01	-1.225074774141354794e-01


==> Cifra_figuretem/3.9/DPdataBlue6.0.txt <==
8.249716397025905756e-01	3.707064412843362744e-01	-9.985525072854556372e-02	3.837610298156022282e-01	1.980460843072917587e-01	4.552750514113629299e-02	2.898043986986175158e-01	2.723274577239078731e-01	2.796454443940789014e-01	1.373906348461800819e-01	2.098032233693593873e-01	2.793692949560061534e-01	4.459777543842520231e-01	2.049889714931232843e-02	4.031736409725522052e-01	5.756328106933816802e-01	1.234835518762547046e-01	4.586571058374621090e-01	3.218723414854796627e-01	2.851209609235449971e-01	2.904321137209989190e-02	3.371317501821498586e-01	1.594242535123689686e-01	2.271963261514109433e-01	-3.326378462190873186e-01	3.938664491142865320e-02	1.250151125710030620e-02	4.440254915328846197e-01	6.249891576592326858e-01	9.144975752635131627e-01	5.773127757189981946e-01	3.088812769249388301e-02
1.842394907818482030e-01	9.462056817422577204e-01	1.124141588454719287e-01	-5.872588178453372887e-01	7.104882888547650599e-02	2.529568828567134720e-01	7.020444769274127028e-02	3.199582269869149509e-01	2.946050983558913261e-01	2.806667409974077376e-01	-2.811971783827592608e-01	3.954280342377090585e-01	4.668113777741150772e-02	2.552433863387848501e-01	1.061168519422606149e-02	1.466118139323373259e-01	-2.528926830409807258e-01	1.469255565096767580e-01	-7.940660352533523980e-02	3.852743023155942304e-01	-2.622692539928250799e-02	1.564247242507930402e-01	1.326835784160215193e-01	3.063055153169699230e-01	-4.214370254858420539e-01	3.969695696081507741e-01	4.675663911232856296e-01	-1.025940849861585735e-01	-4.177899471949009236e-01	1.068865965318227973e+00	2.173996334918231743e-01	2.699329458645108870e-01
2.528942845645575366e-01	1.214246011685937710e-02	-1.146816850741581018e+00	2.587207446821640500e-01	1.857322575568878809e-02	1.635620432645082667e-01	2.105741053942667973e-01	3.029552900635267831e-01	-6.005113671978531964e-02	1.098596094108554577e-02	1.374164984997372496e-02	5.634913394475613013e-02	3.869227484587092203e-01	3.637809533894686975e-01	2.086220192102146709e-01	3.256358988862397275e-01	-1.617188125530040765e-01	5.116444447339686674e-02	7.592521293013179684e-02	1.588342443685987759e-01	2.906984213734031819e-02	8.548384213047475200e-01	1.032434937822255261e+00	5.792171980443108215e-01	-5.599024533067431530e-03	5.144511910885635197e-01	5.545803764848725170e-02	1.480198625603247886e-01	2.561387085344225545e-01	2.672073524817911716e-01	-1.699102215513114689e-01	2.692116857291104171e-01
4.989003271871796930e-01	2.122825251395759338e-01	3.212181803562642601e-01	-7.829189267283442888e-02	-3.096418878660530116e-01	-1.990712993996957003e-01	3.387518873818953780e-01	2.921780691368279781e-01	1.314860159438017706e-01	1.479499584608106322e-01	1.891077475186495604e-01	3.326425235446071049e-01	-6.216129396787600792e-02	7.586588660971586018e-01	-1.013657332832135216e-01	3.806701218378434892e-01	4.263485818640739278e-01	2.399943776773882931e-01	4.680503018263137971e-01	-3.739580513374407555e-02	-4.316388983445237360e-01	7.396689161957694658e-01	4.145797174515702954e-02	-4.880930427818462869e-01	-3.276913242198737919e-01	-6.494686471000782335e-02	-3.877189479398032157e-01	3.875935543995338017e-01	-2.008620074063104388e-01	-4.524673957595920504e-02	3.616819264534487655e-01	1.536410852442460229e-01
3.797079211418279976e-01	8.264926808716611950e-02	-6.189847205507423844e-01	2.368973590191124079e-01	2.969044281225583504e-01	2.278771455641001031e-01	1.280868389502735072e-01	2.444837061426420599e-01	1.008833208481329513e-01	6.397778478389507528e-01	3.247627372821587088e-01	6.788798115644716080e-02	2.576380917107626844e-01	4.729335182426657735e-01	1.131081371784950079e-01	1.064615012153149687e+00	-5.316647950552780832e-01	1.782696169271822673e-01	-9.352228974893944669e-02	-1.522596968152748476e-01	4.007453249321766275e-01	3.890373618391280153e-01	7.363429794056709499e-01	-6.378546043254473830e-02	4.000575492528655186e-01	1.786412854645693660e-01	5.832134023993109651e-01	6.423800470570601995e-01	-6.829902949495865183e-01	4.101199062001338880e-01	1.655651209680090163e-01	8.535417737328818699e-01
-5.824241771003269008e-02	-2.343252681286303596e-01	1.526522480645317037e-01	2.733755225185173776e-01	2.221834280887407531e-01	2.355998397939488564e-01	5.784113355544192453e-02	2.161824144945827531e-01	4.556287326132469895e-01	2.895592472385710159e-01	6.046696308901964301e-01	2.421095001040924899e-01	1.962698175193975936e-01	2.166814388496572930e-01	7.011018382473329646e-01	2.981601276316081517e-01	4.266345462325361604e-01	-2.768110847537602615e-01	3.643425331891588792e-01	1.582120800531790217e-01	-5.985162920949549381e-02	-8.281634113431163291e-03	2.192992745772883723e-01	6.908696153862792233e-01	8.972009165229825056e-01	8.438835922622851538e-01	2.301700018240220302e-01	7.766634686569543478e-01	4.911846993164833974e-02	1.012523249783363832e+00	3.691137899882198092e-01	7.086582275523081176e-01
3.934346750473665666e-01	-3.515503878648035263e-01	1.359176695206616714e-01	8.216806922628804299e-01	-3.560028981984264540e-02	-4.532432514884942032e-01	1.322378088253331474e-01	-5.720597282160280739e-02	2.431823998012739574e-01	3.441833202431046068e-01	1.946355324552502819e-01	3.790106062252751040e-01	1.459915289076737510e-01	1.197384538002067150e-01	4.024660451619846424e-01	1.693191512880377336e-01	2.485358685733909112e-01	2.197249507428475634e-01	3.027357528860247227e-01	-2.826053665462302522e-02	-4.261739124951158253e-02	4.388814164465522083e-01	4.470949958320452611e-02	3.482489146639131117e-01	1.598796263846499421e+00	1.838111085647245735e-01	9.008455300351420059e-02	-1.579106526022991397e-01	-2.067022812707158264e-01	4.135588852771041601e-01	-9.394701800636040545e-02	7.326788242472539459e-01
1.173959524483235151e-01	-1.218703733860406757e-01	5.511903887020646042e-01	3.305995427524044405e-01	-3.791955306685101945e-01	4.668326323617129070e-01	-7.694769820058683374e-02	2.147492898111918458e-01	-2.029499020442530610e-01	3.230613630514932444e-01	4.249507298173021974e-01	1.884021877499933162e-01	2.874942970540811937e-01	9.088021845178051450e-02	5.709397249414647213e-01	2.118939658979111795e-01	-1.243775825897527332e+00	3.332349234380160841e-02	7.028662460472423490e-02	-6.935032518279871105e-03	4.292286480089617662e-01	1.734769861576572203e-01	3.209048557389315159e-01	2.276589103968151284e-01	1.235643528871474550e-01	1.229627195702279463e-01	2.034688684382970070e-01	4.623592304999156744e-01	2.212129075702880809e-01	-3.289073964528310690e-02	7.001561137348604191e-01	-4.079870370876043095e-02
1.376782739878293249e+00	8.465405221855933082e-02	1.793563907609993513e-02	3.130650488423964983e-01	2.712160787362002390e-01	-1.410443235933506179e-01	2.149403854664074243e-01	6.980903226703141229e-01	3.076180515170985341e-01	1.721187731977096291e-01	3.879474581235122788e-01	2.725565011872271293e-01	8.619783878571636304e-01	4.151113310950011459e-01	7.233112221892218363e-01	2.387348953580405997e-01	-3.110556731898777016e-01	1.033211309937169531e-01	6.105537625086419062e-01	1.106600167202458129e+00	2.071855517839798211e-01	6.825211805492383821e-01	-4.494968222322870410e-01	2.685066975243127207e-01	4.807854549455312654e-01	2.878089703583469050e-01	-2.965644408920467545e-02	1.947604935690460393e-01	-3.450186388659209902e-03	3.862081357229243395e-01	2.729034209398252808e-01	-1.838179541738310663e-02
-4.528170971125714539e-01	5.831994045727020293e-01	4.647498956424165883e-01	5.184733429984333952e-01	-3.235415222391420098e-01	1.215426063019688918e+00	7.387193160427951710e-02	1.914890649714362514e-01	-5.666133948730757153e-01	6.480167649457682089e-01	8.722109618540004050e-02	-1.434051450815463369e-01	4.332972818784476265e-01	2.817463130678343197e-01	4.645874303105417269e-01	-3.680246879223547651e-01	4.122784282760392771e-01	1.243786283045433538e-01	2.057744162731941495e-01	4.801793613751461631e-01	5.404076287483423613e-01	8.509583623321170798e-01	6.917881342036976688e-01	3.146726352154671780e-01	4.871595322931815408e-01	3.206882915896352992e-03	4.942088253611670035e-01	1.356993355687552971e-01	1.632659554138586322e-01	8.762339157168719250e-02	-9.474961108392615516e-02	1.555472868035923106e-01
3.117902763985869186e-01	2.018262641957337400e-01	-3.747644371403646701e-01	4.820898347678684304e-02	3.573347860585160407e-01	-2.412266410099311864e-01	3.907920333239884858e-01	2.515598122985893137e-01	6.469180096686073522e-01	-4.343536477450529176e-01	4.269577403843218821e-01	7.483691613695269140e-01	-1.059452726039321613e-01	2.045866573324628956e-01	3.234042647137935211e-01	-3.734387253347148938e-02	1.669365584172956551e-01	-7.971067617562838103e-02	-9.532285875350119397e-01	-6.873798470625691603e-03	5.881891985487346375e-01	3.189514151252996754e-01	4.880532341310510058e-01	1.131139075642393216e-01	7.768753231297118034e-02	-5.573941722928951181e-01	2.632817822414761366e-01	-8.653515375551383837e-01	-1.707471863098347642e-01	-1.421227814732246575e-01	1.055355062348058565e-01	2.652848429357496651e-01
1.143289776268111985e-01	2.890635741160180183e-01	5.884766891011489198e-01	1.582775368094313517e-01	-2.569163442064170688e-02	3.026225508768732864e-01	3.901458897123316061e-01	-7.103569944849994489e-01	3.362846873631053501e-01	-4.337697198595243941e-01	4.533087344797126494e-01	-2.538142052829189810e-02	3.107607948878858828e-01	-4.260047023123791909e-02	3.493375644389249968e-01	3.974923698493391111e-01	2.594450442033240933e-01	-5.775446991648833794e-01	3.517422730023765931e-01	5.595118045038596777e-02	3.816348503568267603e-01	1.672702131570386275e+00	4.509488121361424073e-02	4.697212753799284712e-01	3.060076693680008342e-01	-1.536463691123021724e-01	4.429440710757337474e-02	1.651969646204220765e-01	-1.012328709742927879e-01	6.264048857490014388e-01	2.838594733772951684e-01	-2.766816386518653470e-01
-7.022182097500020426e-01	-1.728831437239206625e-01	2.960077698780989586e-01	1.107396907915248474e-01	7.104245310998763552e-02	-2.208645390574451861e-01	2.628826317616542729e-01	1.462857781417348235e-01	2.410574798599355306e-01	4.176599231030233006e-01	-5.996264176336397744e-01	5.471707020509907204e-01	-2.378830020997757533e-02	1.034089918851697210e+00	-8.520103496918246533e-02	-5.129145152881536829e-02	3.364496996523917982e-01	1.807421930266018273e-01	3.574635125421010140e-01	8.784574059493973630e-01	2.209703764505219492e-01	7.586703083166265182e-01	7.796400983356177594e-01	-8.746807218713553711e-02	2.414839523519043962e-02	6.886877333771257437e-01	1.894759517273205129e-01	6.035340507317108472e-01	9.234161679685088941e-01	1.561529126834513836e-01	3.569411887128634553e-01	1.652378524778274071e-01
2.704474388056309353e-01	4.934016348701550925e-01	3.127436943774968836e-01	7.635184669258929802e-01	2.524808375917563796e-01	9.295070907923252967e-02	2.331718355599538273e-01	3.247089276876191644e-02	3.280248266621306197e-01	2.114533158729744733e-01	3.872146457065774316e-01	2.810533330315886369e-01	3.109892402857584726e-01	3.280597819533814796e-02	2.444627399809481405e-01	5.433228547319666202e-01	1.973979287247210335e-01	-4.122098883332582231e-01	1.870591212600195008e-01	1.044674610755121469e+00	-6.354843040365099061e-02	-8.731402096089763143e-02	1.298326631649627250e-01	-6.770410471605869951e-02	-1.080432030559096979e-01	8.654756365857408928e-01	-7.647388067705701564e-02	8.285391191270113920e-03	6.564670251852394722e-01	5.238092938605573567e-02	1.704628340208846071e-01	2.523270364565032287e-01
6.392100032693450729e-01	-5.458969630045145127e-01	-3.223178133408977075e-02	1.702820307939222066e-01	5.370517392637353948e-01	3.126596970717441804e-01	5.457397694603042249e-01	7.831157460692063088e-01	5.862012421060300849e-01	5.351372579602916568e-01	2.003214906081902391e-01	1.854419625551711470e-01	9.726244898088574897e-02	9.687952011851783118e-02	-2.666414025054694159e-01	-9.671593863677434566e-01	6.415337270016893689e-02	-1.114289616427316387e-02	2.130016758320590342e-01	-8.496700287083662761e-01	3.325243900916950990e-01	8.826112240211216042e-02	3.509441256965982747e-01	-7.856196432580854205e-01	4.064055692965290456e-02	1.893891656856484529e-01	4.881264385985688570e-01	-1.821445158766921146e-02	4.732629188541255805e-01	-3.593488911384122853e-01	2.834090703196164851e-01	1.741205392890173287e-01
5.370964959847721598e-01	9.598804605581855165e-02	7.378877130084850189e-02	-2.395421103621807046e-01	1.714068729844710481e-01	2.181195550686964024e-01	2.882972749553151526e-01	6.521463164348269004e-01	1.652995097674313296e+00	-3.825168813336099483e-02	7.724619230818028370e-01	2.989980420162330899e-01	1.031350711659834163e-02	4.232391787456113996e-01	2.179676218363214846e-01	3.507365384693370558e-01	5.088869927848428398e-01	5.816139149682293397e-01	1.421706138973201916e-01	2.910820910369541492e-01	4.522311930211356246e-02	8.552897773702855533e-01	9.788082624467292492e-02	-7.353265818837751988e-01	4.127101472855629338e-02	1.449368421996381162e+00	8.180527144463534128e-02	-2.017179691194995739e-01	4.814763525418979118e-01	8.984319383490106670e-02	1.631842351041975780e-01	-2.478781370643193260e-01
-1.920565158286269281e-01	1.908341775814039742e-01	5.877148670459445556e-01	7.720534271698792361e-01	1.272547588346556457e-02	1.256336989004832372e+00	1.709354323215091509e-01	3.168358813148335895e-01	1.103712299175318989e-01	1.203539660363991404e-01	3.053969904485453468e-01	3.241325096894197566e-01	3.540829960699856671e-01	-1.532974319883889658e-02	8.075035330747581952e-01	1.918971873042745191e-01	3.911419629468736447e-01	1.181814671746135081e+00	7.094283694550624908e-01	1.060653498821174656e-01	2.230685565114714775e-01	1.806856324080240994e-01	1.700595004971671709e-01	8.007173229080895016e-01	-6.923291746820985360e-01	3.184886703875436376e-02	2.814263660736454065e-01	-5.311423997134309127e-01	1.814939722141787615e-01	3.471796103161298719e-01	-1.067976763552827002e-01	-5.181196670145647998e-01
1.029599001748639914e-01	2.811447537292665610e-01	7.926790278715262206e-02	6.383143199583133365e-01	1.073520857267824535e-01	1.854899782467359648e-01	6.816527008624072570e-01	3.654451233332823290e-01	4.014870474311741932e-01	4.250068625345548301e-01	6.006666694794499106e-01	1.191583458490208108e-01	1.501617329333747031e-01	4.500583117753830242e-01	4.074300234071754484e-02	-3.027623518070551856e-02	1.319930194449255856e-01	6.357802427273212542e-02	8.304190118392329456e-02	3.418160857199351033e-02	7.275081599777258323e-02	1.534110483267205061e-01	6.956741394662409039e-01	1.548955233513281959e-01	-6.949059684214969890e-03	4.291452899318692893e-01	-8.198513236162940920e-03	6.959190734868619943e-02	-3.359821953626468405e-02	9.891038233855226069e-02	-5.484857073515362336e-01	2.174604429299511477e-01
-3.350678474611993307e-01	1.151286416595872497e-01	9.109298172097733681e-02	7.707659583566202344e-02	5.359931925347776183e-01	2.639079515901238127e-02	1.739805556433870470e-01	2.249358971506423832e-02	-8.650225027389651933e-02	3.500293372769064382e-02	4.327703336476994012e-01	2.966636669976680518e-01	8.629240587769772264e-02	7.707823382849533500e-01	3.682499293900039494e-01	-2.982437709884603882e-01	3.201648646215893290e-01	4.309535836653753949e-01	-6.920935465553978982e-02	1.371115466897250279e-01	2.763123347710435551e-01	-3.048996548698166831e-01	2.006723079487219286e-01	4.151862016514600850e-01	1.517337640511355890e-01	-6.982177062884458163e-01	-6.831326812954248151e-01	4.624703754295989011e-01	7.891673661517301097e-03	9.907029249299267315e-01	1.852917134362359053e-01	-1.032162524305217377e-01
-2.747472031979497631e-02	-3.455023624027367402e-01	-1.722728671129787337e-01	-4.909923050590706550e-01	4.576183670725475494e-02	-6.033647170864575582e-03	3.709063308212517951e-01	1.695684174821879553e-01	4.543711795110226825e-01	3.641606813864987635e-01	9.992717594076178100e-01	3.354154547193689551e-01	2.362329205116359687e-01	-2.497966012721425932e-01	5.468924272304451217e-02	2.823582279930589856e-01	1.145638462628990606e-01	4.139009218891323560e-02	1.441263033297593976e-01	1.405631099286225871e-01	2.834278969034725315e-01	-4.561679577806547758e-01	1.966008078334996467e-03	5.312254139568470812e-01	-4.083688001879961504e-01	1.062693481238912996e-01	5.419486646227483773e-01	2.579480492361330146e-01	1.027448087843060576e-01	7.526909018246782379e-01	2.223467228680051089e-02	-1.712640040390379093e-01
-8.088151867332374345e-02	1.644413305125526636e-01	3.430487687420007425e-01	1.832389594518144538e-01	-5.347599497937269297e-03	1.410716232850201257e-01	4.274906493884242376e-02	-3.481238275279424643e-01	3.081978749884822788e-01	9.633858259986664008e-01	2.850544683953828429e-01	-1.914256391457819229e-01	2.043349350147689869e-01	2.360769086710074460e-01	1.312652705440625622e-01	-3.637721853668585137e-02	-1.146375136545683127e+00	3.550827973699967055e-01	-2.207950494704938316e-01	-3.195265550656442022e-01	7.462531443201340098e-01	1.940757703564230385e-01	6.246279636516227640e-02	-1.612539859038351620e-01	1.984074789655620452e-01	9.957949853238021176e-02	2.879258901706233109e-01	2.605349457773592503e-01	-1.829596738361201624e-01	-1.437555406485281906e-01	-1.862515046000169372e-01	3.979448187584674335e-01
2.606919591014095205e-02	2.483808092327661199e-01	-4.064710986186395592e-02	4.702115878351677269e-02	-2.251850790548995951e-01	3.472280656834618728e-01	-2.337257724498849054e-01	7.121394577846544560e-02	7.727787691943349691e-02	2.581323361075200107e-01	3.659141988479318597e-01	-4.442438370443848594e-01	-3.697834638556147802e-01	6.832736524522320387e-03	3.324309225619127561e-01	8.088276626038645167e-01	3.368585240112856316e-01	-1.468761622769669539e-02	3.563609936871020567e-03	-1.699510148136138543e-01	1.425454703121911415e-01	-5.109193133661553698e-01	1.979485165727738194e-01	2.295845350121029083e-01	1.950926044582812768e-01	1.661714409280005689e-01	-1.799364037926772242e-01	1.699786980221181243e-01	8.588981857908134510e-02	1.498776542073220197e-01	5.037745918170061232e-01	2.793321507270520310e-01
-1.677060807683946608e-01	2.471121873757697318e-01	2.445545162532350991e-01	1.431202649227164558e-01	-2.131368254243135030e-01	2.619201636850642875e-02	1.179528291234208381e-01	-3.130703907070669922e-02	2.358817632005459353e-01	1.753527617423428775e-01	-1.136521874548425126e-01	-2.510798977244339814e-02	1.029635341956212646e-01	9.991071246477602197e-02	5.067884029171155769e-01	1.067921019847966946e+00	5.017796698395511346e-01	6.919728592022633684e-02	3.316262200649097158e-01	-7.250749716372223430e-02	-1.636507886756695673e-01	1.866541492358522181e-01	2.149170530025359960e-01	4.872854850639540825e-03	2.251727106900641151e-01	4.050546603470493723e-02	-1.317682218126153826e-01	1.260374786830131544e-01	1.917871304185730930e-01	2.724682794090194093e-01	2.941169240000089946e-01	5.289469804409252518e-05
-5.533594913465601506e-01	-1.050101865346390606e-01	1.636617711608957804e-01	2.099128562462543035e-01	3.796832872162384520e-01	3.555063774309584756e-01	6.151118070008749772e-01	4.400277540143216620e-02	-4.746697738294560764e-01	3.373531174202295396e-02	-1.256252455818576419e-01	-1.033825884592799588e-01	2.882162423168356871e-02	-6.307144320288317341e-02	2.997617804320452106e-01	5.991030102585839234e-01	5.200028263207538970e-01	-1.872789755189819827e-01	3.389520432667658678e-02	7.181720653325091019e-02	3.881973325635444949e-01	4.708429532516322236e-01	3.344008801505159445e-01	-9.332793713299142313e-02	9.207589195978405083e-02	-1.708753278128349873e-01	1.572903313614520404e-01	1.264378485495296078e-02	-4.274356929449044107e-02	7.255363384862572040e-01	5.941280147092165009e-03	-9.622084538212047344e-02
5.405072765350515951e-01	1.965185102797331329e-01	8.155583708997881098e-01	-2.127862913545812695e+00	3.950643949495192264e-01	1.086249338291594091e+00	6.625055746796225664e-01	-1.274812640847653722e-01	-2.973103025086914486e-01	-7.259701935245682636e-01	-6.059734429068346362e-01	-1.544110477012461125e-01	4.702333831192143099e-01	-4.738601165580349495e-01	1.129909845026610959e-01	-1.742204537851404500e-01	3.492962198516005867e-02	-1.607385984532026524e-01	1.461422535577888981e-01	-3.534525882775689520e-03	-3.065504637367685858e-02	3.276282657487464833e-01	1.240574189991732468e-01	7.100757228101729490e-01	3.609937996334587895e-01	2.507935174205464524e-01	3.556182691936340956e-02	8.062620545494719737e-02	-5.092354580958895482e-01	2.278820076558677465e-01	5.198026128678842062e-01	-2.929172252813344590e-01
2.530534307393205173e-01	-1.414843151487651385e-01	6.517810896689396616e-02	4.456444455272351446e-04	-5.657241496451670404e-02	-3.775181792170682060e-01	-5.741884690558698434e-01	3.326330742926929263e-02	-2.469124318871737112e-01	6.266836352610570815e-01	8.816587466408012386e-01	4.858677004174383196e-01	-3.501751932237748277e-02	3.585473061040008180e-01	-4.801247570582001245e-02	-2.040372390883932185e-02	1.628978736353144385e-01	-1.217555758257171106e-01	6.115503271612331843e-02	1.265028823452633011e-01	2.243778570324320154e-01	1.356866579866771172e-01	1.519408698742388264e-01	3.641511892057730515e-01	1.648504111319032683e-01	8.574211511180986067e-02	2.080049474960815603e-01	-1.798628721387239837e-01	1.137487824970782713e+00	-2.471991611660884214e-02	-5.169407889893803398e-01	-2.828106419374940006e-02
8.195671437719521946e-02	-3.962963964881476286e-01	5.327010796982808993e-02	-2.514918587736257871e-01	2.793886913987127518e-01	-1.063515325959422386e-01	1.772715660275723526e-01	2.023058927314416167e-01	4.478914222272913914e-01	1.044035708062836243e-01	1.674666205257311635e-01	2.764591662819963491e-01	-9.388810167522872174e-02	6.540662158930816705e-01	-2.296064858279346643e-02	-1.558507132598332956e-02	6.474922504742884610e-02	4.262054188724547776e-01	-8.928903300184098946e-02	2.673755221245481539e-02	-3.376328045552958734e-01	-1.470068033129279528e-01	1.310300333512623427e-01	8.061818702886758281e-02	1.880639504049085309e-01	2.589745548941188025e-01	1.292132469232857295e-01	2.125603631260644666e-01	-5.386637517467572911e-01	-2.436088645207331038e-01	-1.040565389731627766e-01	5.766987882472398574e-01
-3.109159024874985633e-01	-4.348091710080328465e-01	1.761879580263555900e-01	6.457791908428441863e-01	-1.154424292519309336e+00	3.138584589097577759e-01	-8.246033349541700974e-03	5.888872349172995513e-01	7.329007226223839266e-01	-9.820404784669570231e-02	4.287116268337156505e-02	-4.562637393231676608e-01	-7.214849346646300815e-04	-1.619268845280130431e-01	6.986549289493068637e-02	3.537925194457122724e-02	-1.392368336894226344e-01	-3.237948706491977635e-02	3.700719891981370524e-01	2.998250384048032346e-01	8.621079170444911899e-03	7.907380528559151966e-02	3.560091059768740185e-01	4.458046739095329336e-01	1.780785830755569898e-01	2.691119259409510689e-01	1.423971903554286100e-01	1.529191623334140437e-01	-4.081457528244047950e-02	-2.908642467635596529e-01	1.309803728741560647e-01	1.588256503726132585e-01
-6.248467736998336575e-02	2.222000940194722995e-01	2.485030191904802344e-02	1.524670756031944463e-01	2.898537957696675216e-01	2.387041505325910584e-01	-1.408078021564583615e+00	5.264763251122426407e-02	1.180118131502559814e-01	-5.708451895437390844e-01	1.426158901338330232e-01	-1.304894947812578199e+00	3.485042510355011447e-01	3.063201221423765275e-01	-1.252494102677031707e-01	6.948521841120482156e-02	2.273810646203328067e-01	1.833457569667344134e-01	4.776213180758550614e-01	2.246810438213455163e-01	2.466088031372383471e-01	-1.955682946378817927e-02	5.010454081672858218e-01	-1.391569062043325755e-01	-2.499551314720207529e-01	-1.109532056808254952e+00	1.420914862113828170e-01	1.162967798894757876e-01	2.783946233615577359e-01	2.016177914114118397e-01	-4.820192203935702580e-02	2.825989485334881035e-01
7.163066823359260926e-01	3.145770696028582503e-01	2.153712623042915719e-01	2.764656799429591749e-01	1.626401682588838327e-01	1.071124269129700046e+00	6.025961906122283551e-01	-7.999507495322343009e-02	-2.767453027798027487e-01	-5.042914911156529123e-02	4.617111372051319051e-02	-3.416761247285872716e-01	-2.133314923043268252e-01	2.646989828192635175e-01	3.348139878930004310e-01	1.303605173292723685e-01	1.150349240339747503e-01	-8.735824904902642074e-03	-3.897746559571905189e-01	1.255379662503734173e-01	-1.311966254227431988e-03	1.126333877335523731e-01	-2.009862214694316807e-01	1.628827666605870694e-01	3.265130288673726011e-02	3.043589669754861449e-01	-1.258546340796956597e-02	-1.029346933897821392e+00	-2.005057347557042680e-01	6.882238697835268981e-01	2.902396813813004073e-01	-4.572973032733322896e-01
1.081958939891303623e-01	8.716453654570417708e-02	-1.644395414210651496e-01	-1.339250301528260301e-01	-2.154640783546231120e-01	7.420232499749675192e-02	-4.620143733823891541e-01	3.583318569860527436e-02	2.284199725806246306e-01	1.249921817770603127e-01	4.390341098708162026e-01	2.119137205958820935e-01	-1.631218751973044501e-01	5.890066628174477348e-01	1.022565625769899789e-01	7.582050915625716814e-02	1.972224482504419119e-01	-3.004190554754242459e-01	-1.090188373482990636e-01	-9.050621533458249601e-01	1.743380470432966123e-01	2.257445790741419989e-01	1.733022508893365954e-01	-6.630173240357780662e-01	2.028325797511859319e-01	-9.115114895882295287e-02	3.714354849943345832e-02	-4.492217707126161530e-02	2.655497620061159081e-01	2.108473131607631335e-01	-3.437779154530215542e-02	3.155321946504766051e-01
1.108922635612831081e-01	-7.746809438276625048e-02	1.211021750628672178e-01	-1.417703856138438079e-01	3.023433915901334035e-01	1.796199498076391232e-01	-6.856447188127398062e-01	-1.250362402277306606e-01	8.212664592228607896e-03	-8.781702475405883668e-03	1.838416304508654342e-01	-6.431155220307158693e-01	-4.556628533698327266e-02	3.649327772644598289e-01	1.465973974643167699e-01	-1.261907113555514881e-01	2.837071560330409747e-01	2.312636275202275549e-01	1.976232283463958128e-01	7.544208593580201128e-02	-7.778041524907644555e-02	5.370216669039096224e-01	-1.231970975728146067e-01	4.156475634855560930e-01	5.895797925869987743e-01	-6.810818827704212541e-02	1.267669717299514665e-01	-3.693346107332641237e-01	-8.272043172925147569e-01	-1.811578321343652875e-02	1.175661757316120715e-01	9.797316092608723270e-01


==> Cifra_figuretem/3.9/DPdataBlue7.0.txt <==
1.650095952724950632e-01	1.112652373071233713e-01	2.169407979528435171e-01	-3.152787114656602219e-01	6.139514336562943431e-01	4.254351068049118667e-01	8.999088619446280468e-01	2.059688780779586614e-01	2.371027421579838257e-01	1.886230410260141543e-01	3.039621119499060775e-01	6.072511092609522709e-01	2.967607998057491536e-01	-5.730553759050377449e-02	6.503784667093195915e-02	1.181442394479836011e+00	1.412512474531638085e-01	9.768472460847449357e-02	1.565084896652772506e-01	5.969050101928732310e-01	4.840454575934910464e-01	3.174710650476397222e-01	3.249191551603004546e-01	2.191400126771707868e-01	3.799109735240092656e-01	4.249621293403021971e-01	5.090077790481282172e-01	2.821150921482326601e-01	1.117624308960338153e+00	7.936182820187516196e-01	5.992845564474115205e-01	7.364770098250849051e-01
1.243865715358855317e-01	1.371259491631273142e-01	3.738212029401611902e-01	6.765469595088204890e-01	-1.351183116002802331e-01	8.533078304784836865e-01	-1.243219700359731728e-01	6.150070997356158475e-01	2.270072035537769040e-01	1.964300112928305531e-01	4.361655048691336356e-01	-1.158459119356747835e-01	2.662920594811448161e-01	2.099009065958806486e-01	1.035649963515268834e-01	3.368845468666661347e-01	3.114905427975619423e-01	3.152336293913780563e-01	4.910925897129619910e-02	7.538053546030658580e-01	1.036939781160907126e-01	2.513536507398895781e-01	2.681877574668160014e-01	2.885230073729366795e-02	-3.975027279600136243e-01	4.058114397048215860e-01	4.980271539354057531e-01	2.430541040954264931e-02	3.985702633557050012e-01	6.819310732618772963e-01	8.768867172668458609e-01	9.295131987174682919e-01
6.115363486705280849e-01	-4.015531508472627853e-02	-1.763556342536987676e-01	8.880343472835585672e-01	3.104314286120474220e-02	2.405991526145335735e-01	-6.230428761153622430e-01	2.226138335946752367e-01	5.905556100247604245e-01	2.756359704360316076e-01	3.694034311856106978e-01	5.927396207575467146e-01	2.092419698414632045e-01	3.042784374602749420e-01	3.553142485356428626e-01	4.660336158051652800e-01	-2.910078636603303792e-01	5.213817674560623505e-01	8.770919489703277172e-01	1.194007680250651404e+00	4.709117087276576963e-01	4.833099387416128212e-01	4.619098738339594279e-01	1.760465409556910832e-01	7.022718601061794796e-01	1.129000795885765740e+00	6.056463279907143837e-01	5.648304733279313483e-01	1.789090607296079050e+00	-1.800301626502588404e-01	3.134105045582251670e-01	5.811731539739389829e-02
-7.615520837781003527e-02	5.354902628390627584e-01	7.794686116473078519e-01	4.801556963906502551e-01	3.254903964245159931e-01	-2.545670366085805991e-02	2.263429597800061255e-01	1.047469071449574352e-01	2.214925897500375218e-01	4.615918199490048335e-01	8.904783233403287257e-01	-3.846785038723034011e-01	3.881654555675387863e-01	5.213748620766536224e-01	5.208274284128506793e-01	4.666382420136702680e-01	2.615782027305252888e-01	3.726591929186651164e-01	4.908719578351559698e-01	4.271506075338133424e-01	5.211761543143800246e-01	1.242452512159063494e-01	9.306532694256541838e-01	3.659874449458750401e-01	5.222196227931936718e-01	1.430383305599774446e-01	6.647234045615230125e-02	-5.396884084667399328e-01	7.590267347658971042e-01	4.565653532274347448e-01	3.604043424662617956e-01	4.943784210715518324e-01
5.554393209758914929e-02	1.530819896422558057e-01	2.182435649144988110e-01	-8.013884277580707316e-02	1.892078550813150462e-01	1.345634353782260151e-01	-7.222406002915060519e-02	8.006991383093864378e-02	2.625000609793090578e-02	1.788093677009528482e-01	2.126067582565209502e-01	-2.972121187513993013e-01	5.055896603531606637e-01	6.341772878058026253e-01	2.057176148560196649e-01	3.397668348131852034e-01	4.295137944439043620e-01	2.278274503156762498e-01	3.779395320467863750e-01	4.211762045862509907e-01	7.878365387263274178e-01	3.087621405129210572e-01	3.263499107541273370e-01	1.093817478615781158e-01	1.364534627101409436e-01	6.844238805151587890e-01	3.672361495000864839e-01	-2.406411028257615659e-03	1.508278909402633317e-01	4.602946534062545836e-01	5.873334338953439815e-01	4.080756230626090275e-01
5.904448271071145449e-01	3.946311716772220590e-01	3.027089269264420235e-01	4.487623279132174070e-01	-2.501993550927403276e-01	5.740336801989659454e-01	-4.378261716041883522e-01	1.797647993117995890e-01	3.767774629073673553e-01	4.130147123323416603e-01	6.312436974361416153e-01	4.074971045720952034e-01	2.943916317751532619e-01	9.953022694935442782e-02	5.638198683027989544e-01	4.001112770489580472e-01	2.815006505385476698e-01	4.616637735927058284e-01	3.455510737048818615e-01	-2.601361410179231504e-02	4.496521953510473901e-01	3.003325778839955329e-01	6.469866481851516138e-01	3.208170815256548569e-01	8.904770135578291557e-01	-2.006677311495835836e-02	6.853531603366511682e-01	-5.279033621935622644e-01	5.691404683847011148e-01	2.081294702203407287e-01	3.473539696340666172e-01	6.245458600584317121e-01
4.267474383696621687e-01	6.053530920789400582e-01	9.820144627018653205e-01	4.238852081041145636e-01	5.119378189794157041e-01	5.162991530792204742e-01	1.955195977390505047e-01	4.444017584515640995e-01	-2.055601891024708694e-01	2.381199270224921283e-01	1.084109140899180312e+00	1.394092206776897935e-01	6.750104076269154429e-01	1.105165855594584801e-01	3.634681680231635070e-01	6.142875070975650775e-01	3.786785761047473109e-02	1.575135748997356089e-01	1.092965016775806930e+00	7.411012044021194622e-01	2.990024938387233489e-01	8.163838033215737866e-01	1.095747284300484736e+00	-5.228395837625149367e-02	1.497371861802878068e-01	5.335071613980101324e-01	-1.203527040580970597e-01	1.413241366530627818e+00	5.723638628349410062e-01	2.022082239718484553e-01	5.279461134842093895e-01	-2.361501222577777614e-02
5.394335670626929646e-01	6.773299727444297424e-01	8.769607955178965186e-02	3.256576331063124607e-01	1.039881139389533971e+00	9.080734496878354323e-01	1.720181389635988267e-01	4.965386057550836285e-01	-6.661694778303139941e-01	-2.625299594932991587e-01	1.155757656645900244e+00	1.624144666398758263e-01	6.083555736543073689e-01	5.322554298729785804e-01	4.161470566646973679e-01	8.176178488885630369e-01	4.620387029492485365e-01	9.333189774619798929e-02	7.518701992918133126e-01	3.885304208977160556e-01	3.732097893805196298e-01	2.880014091306155599e-01	1.761418961296593588e-01	5.606092366745922817e-01	1.618156782582300668e-01	6.632589495945567792e-02	-2.756229719323073368e-01	4.567444475325179720e-01	6.077807676610573751e-01	6.389102892945200951e-01	3.654123070459057709e-01	8.190660379901917310e-01
3.100718878365820164e-01	1.689271001336349609e-01	4.384831274364540676e-01	6.156582958266741956e-01	3.133500996734399635e-01	1.828795624019230737e-01	1.368789659836094907e-01	2.187702055805544055e-01	3.553346939822486783e-02	-6.044772425574873598e-01	-3.963689582761062424e-01	-1.473897056800885230e-01	2.790155675564576221e-01	7.526362921764084835e-01	6.063490860590522447e-01	4.685304283605726261e-01	1.833990990435980795e-01	5.397968940260494675e-02	7.331218813259795519e-01	9.138706330060526462e-01	6.621254753178962282e-01	6.800937503390709349e-01	4.593932166941795403e-01	2.050304085818360766e-01	1.261075172443282266e-03	9.084176066647577930e-01	3.343162619632774057e-01	2.918778790196422390e-01	4.333810686988746053e-01	8.542402117475329515e-01	4.899612033447531267e-01	-8.280185547488994047e-02
2.938705742794146536e-01	4.967013756866177632e-01	6.804067214449829315e-01	3.175008950914878225e-01	6.573668812850358423e-01	2.871166355899799072e-01	7.541196076739270504e-02	1.802871619388213276e-02	7.529825729293253556e-01	-5.798660638946879775e-01	8.342994785617563469e-04	1.778232175757276101e-01	-1.043686083927926944e+00	6.058534796322179172e-02	2.507932592793772342e-01	-6.581825470770752418e-02	6.295988523388664770e-01	-1.166131771556916941e-01	-1.537325158370934086e-01	2.701633066377323589e-02	3.174458265988119865e-01	1.778789207874833522e-01	3.093805702832254090e-01	6.836379791208828660e-01	8.636624265786947419e-01	6.725007651095309402e-01	1.606447823762044980e-01	3.241890101117272938e-01	2.847078864464829273e-01	3.170940002070072872e-01	6.276086178507587210e-01	2.089777950101482096e-01
8.005839000215846379e-01	2.564929652718521691e-01	8.579541638624360589e-01	3.715407001548491350e-01	3.409589519503651855e-01	2.895086284024254164e-01	7.787383152349230953e-01	-1.257857780904847178e-01	1.069210766753581621e-01	-2.571656141433282250e-01	3.084750536449177849e-01	-1.340772714451014258e-01	-3.322994917777873369e-01	4.061645346943761337e-01	1.361472959691948093e-01	6.138036484825735162e-01	6.640433518641208899e-02	4.571573740158176302e-01	1.261980065148123609e-01	8.415294461422556660e-03	1.343111884781082732e-01	-2.263367362954717410e-01	5.059503585073363841e-01	7.159323983078286213e-01	1.081504105656019954e+00	1.078937269414108391e+00	6.276595978799447417e-01	4.091605743133097106e-01	8.940507252362286383e-01	3.114202121877770457e-01	7.185350074787905106e-01	2.127568266450190482e-01
2.592623533716112427e-01	4.395310943021025207e-01	6.357019931792723400e-01	5.698365824709260563e-01	1.237321935921844585e-01	9.943925007039786101e-02	-1.407786713421223523e-01	1.259103368671496692e-01	1.959170988494012833e-01	-1.129259671458086867e-01	1.452834341457286960e-01	2.440700165670981470e-01	8.340222392984625310e-03	1.592262792414355921e-01	-1.573379996983961249e-01	1.132290322637597102e+00	2.557778782209055857e-01	2.627676512506667561e-01	1.230704972367636096e-01	6.707988347954441100e-01	7.159205674545523479e-01	6.682400318129745609e-02	9.113385833131103231e-02	4.884550850358582164e-02	9.940996307212996985e-01	9.218286618079136741e-01	6.604229561811434390e-01	8.725853696753869126e-01	5.480601576941325215e-01	5.214769535646538445e-01	6.125768488213335639e-01	4.299608051095761274e-01
1.088616370224665952e-01	-2.898023088109769052e-01	7.423128131539711294e-01	1.664847686550653405e-01	6.199196646637622488e-02	2.063886172724130053e-01	3.766756436071747594e-01	8.726965345982141964e-02	8.668554668719562206e-02	1.844335015015251822e-01	-1.673493125802333337e-01	-2.297259127286211955e-01	1.105210007207326345e-01	-1.752622028963084500e-01	6.358016127764641867e-01	4.142245374519820666e-01	-8.524348202698431298e-02	2.497641245733829285e-01	4.110052491850241241e-01	-4.741084998666146300e-01	7.937794354416989606e-02	2.115906034278306480e-01	-2.445680370335946430e-01	2.037531251536242316e-01	5.882679676806602531e-01	6.946745587567303426e-01	5.470662328045332590e-01	5.278591270450301298e-01	2.155035139697396573e-01	-2.899200827402849123e-01	6.668252157134864078e-01	5.326432791179426252e-01
4.225934626705522001e-01	3.964515088982211166e-01	3.370242413214645238e-01	1.033289976131629428e-02	-7.513143638905889210e-02	1.287571880250972522e-01	3.719146666634381981e-01	5.571938504109970047e-01	2.900785580318469004e-01	2.231319861320480435e-01	2.769531455320071167e-01	-2.481246258774534863e-01	-6.617846172614741396e-02	-9.069452755808155020e-02	5.160454131954701484e-01	-2.984403618206712960e-02	5.129033908055062874e-01	-1.789275330041928402e-02	1.422966978331742460e+00	4.815747120518280855e-02	1.098237299476321621e-01	6.866024430091239861e-01	4.295488705676010766e-02	-1.628821995457767069e-01	4.587471091408756863e-01	-9.234208587873735663e-01	3.799693001668463799e-01	3.162729613106139981e-01	-1.553858362821121109e-01	6.426919170633069722e-01	3.514230069105296339e-01	4.434911332515276694e-01
1.062226322333761797e+00	6.696227370530394296e-01	5.928862362621812876e-01	4.908478245316441613e-01	-5.208714464402814937e-01	5.041792831060518676e-01	7.403578021529023667e-01	1.134129298471005243e-01	4.652693964187324394e-01	1.747396017178942662e-02	2.327574365454450345e-01	1.483694043992131451e-02	8.562967611545929669e-02	4.244536942907981003e-01	-4.200449060452898786e-01	8.115095870168338443e-01	-1.194772146749686903e-02	2.647142632740016044e-01	3.430315206726647914e-01	8.448624766281571941e-02	1.323454973175805516e-02	-5.346819214823728128e-02	-2.802903606871384179e-01	4.656708918415195519e-01	5.532353465742265719e-01	5.501994799993181751e-01	2.468418201173598336e-01	1.226610556833224730e-01	9.746623463085515304e-01	5.980506458100101064e-01	1.636701905117966538e-01	5.264502408021439761e-01
4.654782424771426452e-01	4.768592196445761711e-01	3.020944455931131034e-01	6.125853002861511021e-01	5.255565185518145110e-01	5.197341143032465638e-01	2.968021519144190545e-01	4.603380464804761596e-01	-2.240800591233382821e-01	1.445301336925403080e-02	4.493580874318764962e-01	-7.407836294990693959e-02	8.781719304165788720e-02	7.854217597021070363e-01	1.650401578779732148e-01	7.880489310083991228e-01	1.036370418727189602e+00	1.745466568870086832e-02	1.249189768905928366e-01	1.450784883633263744e-01	-2.167093834174499412e-02	1.770043766840867228e-01	2.474493526514232045e-01	1.448948546743050181e-01	3.924859843274088878e-01	3.480219361910347198e-01	5.570306183840040282e-01	5.029672776342495322e-01	1.230011588573874270e+00	5.238053317852793267e-01	1.485834384049374846e+00	6.198804041637177020e-01
6.334801184993508194e-01	1.156132481068657403e-01	3.953837352325932919e-01	3.646326412991437449e-01	5.193606627235682893e-01	6.475643451348876978e-01	4.801029895656513946e-01	8.108669492456900274e-01	9.135369728416861679e-02	-2.167847390754741865e-01	3.690989172640886662e-01	3.341679431965490776e-01	-1.925358915388137304e-01	5.342027816315436661e-01	3.684121774892991363e-02	3.302197979430602226e-01	-2.684222099306128317e-01	1.206563897536250263e-01	7.952113069073112050e-02	2.960741179128155431e-02	3.862881657966652504e-01	1.211390562958612582e+00	-2.131280403776136811e-01	9.046291223897816314e-02	2.437905400006877554e-01	4.463506794076818052e-01	3.552696842847087866e-01	4.892102332962275923e-01	1.383652480634280924e-01	3.895881816518750873e-01	1.031461031056583932e+00	-2.807060085400284732e-01
1.861720433763755511e-01	4.242930727768780552e-01	3.028242258216856109e-01	6.549016690830309351e-01	4.528375721955090194e-01	1.587440275640871201e-01	5.143806577549792092e-02	2.207785092863716048e-01	4.090607031080066847e-01	2.514695445609398117e-02	-8.902821010296160797e-02	2.923315124660627040e-01	-1.853320788498160065e-01	-4.839231860978133737e-01	-6.739254212985563708e-01	-4.048836000458747586e-01	7.109966064020243337e-01	5.477785354889710412e-01	1.042853808038182728e-01	3.616879468919388385e-01	8.348432504529995635e-01	1.980647640855906777e-01	3.134610059942913307e-01	2.255052328068546108e-01	1.105256934054739126e-01	4.094765519126830622e-01	2.928404696626122350e-01	1.680157909488095846e-01	5.535803394811773526e-01	-2.327279972530147401e-01	1.575287778836132468e-01	4.294127205187820429e-01
3.395740692731052390e-01	6.096167841578921109e-01	7.073367694049701448e-01	2.687294164189613643e-01	6.479714689999431787e-01	5.018008325963649874e-01	3.490104520440908686e-01	7.347217615902068566e-01	1.070370638505004468e+00	3.165530788453507771e-01	-8.989652818819907076e-02	2.576705132229779038e-01	-1.873825304845435635e-01	3.833896474201597959e-03	2.676320946151544700e-01	5.547942696898588988e-01	2.591811960089959177e-01	4.974640251068746521e-01	4.499900945083802339e-01	1.374988029725312255e-01	-1.202556315953232924e-01	5.368500675402383404e-01	1.689525778143275980e-01	6.133294915757970811e-01	-5.191906935929346822e-01	3.414694809393561958e-01	4.891923611565706098e-01	2.369294833196620154e-01	4.317902044677088824e-01	1.004392526406734598e+00	5.859217450307810937e-01	5.167764728195084478e-01
6.411268130291191136e-01	5.490592311352647803e-01	2.807015684026940572e-01	5.359778224927629342e-01	3.827017311856464321e-01	9.376558356918874848e-01	6.584936240329952728e-01	8.570045005228672519e-01	8.185832106152006737e-01	-3.227471258262633036e-01	1.726019739861990587e-01	1.476747336694417267e-01	2.128698786765063078e-01	1.544454309680347581e-01	4.420525456840859180e-01	4.801224973680848218e-01	3.767996201997284578e-01	4.599860945406253343e-01	2.103736711004925652e+00	4.216144534745891459e-02	1.396455143440870628e-01	-1.948689455843726215e-01	2.426881610155834090e-01	4.387888756038266225e-01	2.882883908699973574e-01	-3.822637369880064195e-01	2.527428918569160077e-01	1.017102170666221994e+00	-8.319347548262995273e-02	3.789844287013613977e-01	3.169940641817787785e-01	1.469690504943958587e+00
5.116403796699239281e-01	7.513977581765330926e-01	4.492403331854398774e-01	4.829010831687444716e-01	4.496952731815047621e-01	1.574877552153001181e-01	2.938013560883649955e-01	5.424883132538504960e-01	4.710910053098426031e-01	5.266139105373353058e-01	9.713932060796987011e-03	3.103582554739002797e-01	-3.373082993063072355e-01	3.930987884683336264e-01	4.799786781957480208e-01	4.961800954974023292e-01	3.660989164117270378e-01	6.213059201158843692e-01	6.602088825051743992e-02	3.251859706998188604e-01	-8.643046474378524024e-01	2.965837522642443269e-01	4.028465393715416898e-01	5.378154528797765010e-01	1.270402132251420846e-01	-3.146987820530133817e-01	1.432115350368446283e+00	4.937501909865494309e-01	-1.334099219792507784e-01	-1.599849731524880525e-01	2.332084610486022669e-01	1.869956842750573056e-01
-5.149891887775054355e-02	9.617958933615001760e-01	3.684473218020086205e-01	4.630233744825858477e-01	2.937418942802875743e-01	2.024485042486086905e-01	1.777902708036949164e-01	6.712339764356731742e-01	3.489108799515341919e-01	-2.890469018872582341e-01	4.501252684959897166e-01	7.687045238398237945e-02	-1.234956726431811203e-01	2.447079574974412863e-01	-6.154826230818843946e-02	5.130292186545746258e-01	1.294927728276586421e-01	-1.976777889462116855e-01	1.541141661021366849e-01	4.518625391434493155e-01	1.609298914180093965e+00	-1.181184174147172916e-01	2.872449719153197800e-01	1.276518049124617527e+00	1.205720448762298558e-02	2.032378210253888706e-01	-3.394969546105175429e-01	7.529572367583610149e-01	3.096947668707881185e-01	3.186194949419767219e-01	8.906069372247567006e-01	4.677235348771823231e-01
4.710292164086957167e-01	1.081071332148301756e-01	5.724325199227836558e-02	7.984952340349662503e-01	5.572707006408798014e-01	4.231786971551182441e-02	6.433764029369228865e-01	4.862468928591798800e-01	2.657881991470500971e-01	5.705636377956162519e-01	1.080171462443824559e+00	4.996166648202547966e-01	4.974875577755707989e-01	4.700509838647189409e-01	6.644035747466932040e-01	6.942619977536705900e-01	2.154232455502431975e-01	-5.754917863353237184e-02	1.000469514067772181e+00	3.596567364540708134e-01	7.393408033163682003e-01	9.344353869805480661e-01	9.146145235038345422e-01	4.665881001948083973e-01	5.454330857952039979e-01	4.002541022386554848e-01	5.721762646608157254e-01	4.677382264928734990e-01	3.762619935095126156e-01	9.395410392512743014e-02	-9.412376854117554537e-03	4.101677144616306392e-01
6.727056108324531714e-01	5.748833015156313841e-01	1.224643954000793622e-01	6.432927999921542739e-01	3.868219784117923887e-01	2.782612296301004706e-01	4.644689357900562143e-01	3.418595749357596913e-01	1.089941630596807043e+00	2.682943793596591076e-01	3.742437928761538357e-01	5.899741495058323792e-01	6.236324336533619617e-01	-2.261646912582426783e-02	4.999655409481810198e-01	1.591062744307037313e+00	1.959253687664611610e-01	4.567152548485503560e-01	5.339525382411849375e-01	3.437272871416574560e-02	6.047291096039247860e-01	4.194904628706656591e-01	-1.003276090958321154e+00	2.329231436501871533e-01	4.989281048343073288e-01	3.255635799695941746e-01	5.041734113907468950e-01	3.268580439253538916e-01	6.642374711067305926e-01	-1.794902485082050525e-01	4.671197622352493695e-01	8.256561030017078862e-02
8.490652940976844976e-02	2.847716860373917802e-01	2.548259647046002829e-01	1.020383219739082747e+00	-3.080267322990052348e-01	4.621550878881057756e-01	4.115162480601584627e-01	6.241161637437716569e-01	5.288026566871231182e-01	5.476350690533692278e-01	4.651683860480180788e-01	5.759729039628647129e-02	-2.186739939055027948e-01	2.818130584137000239e-01	3.408068322943014206e-01	3.888260477033740892e-01	7.373437619012452870e-01	8.174003416812114509e-02	4.549288468534589680e-01	4.842443854100290657e-01	5.587883587291259113e-01	1.029437930002642831e+00	1.316877116860559194e-01	3.019330696394673108e-01	2.381459661825444940e-01	1.115412461293193158e-01	-1.408907855281382737e-02	-9.071192471896133425e-02	6.833780313209316670e-01	1.511847739162627824e-01	5.164656566273078120e-01	4.763951978370395413e-01
4.468332261244856718e-01	6.062509442884363997e-01	2.004404157329834124e+00	7.391219365624832616e-01	-7.878787574829602125e-01	6.143774857911156184e-01	3.032918868636312326e-01	2.722337172559024521e-01	5.079147814808023798e-01	5.778202589997987193e-01	6.667411512350394087e-01	1.358247416437906030e-01	1.440933595688236868e-01	-1.521533160725029310e-01	-9.100348859585910555e-02	-4.420091971791899610e-01	-2.761727692552867763e-02	2.561700977871033125e-01	9.252138180047930760e-02	7.463358830869681881e-01	5.347624052249169146e-01	5.787767058237572870e-01	4.906461519437117502e-01	-7.912863425532090655e-02	5.467990306676007162e-01	4.863611726428364035e-01	2.472281097541295936e-01	5.501263469908006520e-01	4.344558162618987196e-01	9.689230133019075542e-01	2.391086607496317740e-02	2.788492183067666774e-01
-4.680211398678857382e-03	7.523705953320424245e-01	3.829463214626201983e-01	5.749053585539375399e-01	2.529827629406615208e-01	2.391025133608116193e-01	4.825863259228266866e-01	7.586595831966136405e-01	2.758443699384136583e-01	5.529830425960879925e-02	1.014605914886971050e+00	5.557613022086858034e-01	-6.042419817378295033e-01	-1.400644464518813193e-02	7.413006623505118409e-01	4.091217007969766284e-02	7.800818329748498980e-01	-1.962323351238995928e-01	2.744327029655172501e-01	4.956432154069749796e-01	6.949139595761122390e-01	4.142021101036005848e-01	3.417429072066109352e-01	3.534997712517207735e-01	6.104241832094585707e-01	5.860360232214384402e-02	3.157589174519229713e-01	6.524137788463192367e-01	-9.162769848420693197e-01	4.273745100642907802e-01	3.256321642172324005e-01	1.125725321160659376e-01
-2.066492397158425920e-01	1.099391017331304565e-01	8.743878766757575693e-01	6.668350083717071719e-01	-4.752315632229825448e-02	1.981585262625201460e-01	1.389298384296123068e+00	6.740350333053063414e-01	5.856976837249318057e-01	1.604573649738268160e-01	4.102939726656104624e-01	6.560588287713253752e-01	3.674328897070280320e-01	4.911436690496634450e-01	3.560781188956529397e-01	4.047016607805067334e-01	2.131507859546195593e-01	7.912218689084349332e-02	3.388600437319947978e-01	-1.000405348882298373e-01	6.334282737260170659e-01	3.812551415600384797e-02	1.120042672220972646e+00	1.354579383204783660e-01	3.335715296985473644e-01	5.864406224220033437e-01	4.153853653101762800e-01	3.296024323907988385e-01	5.644235446058292194e-01	4.521696632121480208e-01	1.144907280579056330e+00	1.912287765771079340e-01
-3.197954879329979461e-01	3.262282202962996092e-01	3.656318813389806688e-01	5.315707053619495026e-02	3.832572217345158183e-01	4.068481373706083759e-01	-2.664401441618845512e-01	3.911409892757538032e-01	7.264389197326488468e-01	4.727613047277882119e-01	1.204020292590720409e+00	4.709371679352983842e-01	1.002252669374568805e+00	5.546359538858158800e-01	2.161054633805430669e-01	-1.462707076784696691e-01	3.199700799151043995e-01	2.937981963899332083e-01	8.828608847031639284e-01	6.947803441440310035e-01	9.681670687911103634e-02	-4.253170894496799415e-02	3.133309364722088874e-01	3.433115595582370005e-01	2.989951462579742980e-03	3.114518578309442010e-01	5.516788374718111232e-01	4.309901512106802945e-01	5.095627134361254695e-01	7.353763584826005228e-01	2.816143442960593046e-01	1.959946459277311370e-01
1.018115326725985703e+00	3.127344009060222252e-01	4.506557941088100150e-01	-2.092032458583591437e-01	8.146468180963178929e-02	3.766840693769563653e-01	3.399556514206002467e-01	2.775063989780845453e-01	3.512297748569561673e-01	-6.935039549200483489e-01	5.133040865461419022e-02	8.573990296890952045e-01	3.270146408068790311e-01	1.244408801706055057e-01	2.857141885083263610e-01	-1.230859856835857524e-01	2.296443712994705455e-01	3.531794990735682149e-01	2.753998463243173545e-01	3.496106539747150244e-01	3.139075591708173074e-01	2.192945025933727698e-01	-3.395901466651157774e-01	1.109575445122465698e-01	1.241192244320374893e+00	6.563283055106312602e-01	3.090997973806112187e-01	3.866031965211306209e-01	3.629890126400200923e-01	3.058848553639800794e-01	1.666701773570109790e-01	3.108298060456403111e-01
6.433762703531196170e-01	6.979400289760444576e-01	4.139590418678685824e-01	9.012514438016172580e-02	5.577106243069196445e-01	3.322645873556061558e-01	5.599882309427565152e-01	5.038843445651008945e-01	-2.989702099497201226e-01	6.064981803360053325e-01	3.038335097021465092e-01	1.007850637941000826e+00	9.540654745550269933e-02	5.643127809239292247e-01	3.453835126313101744e-01	3.966382648644455888e-01	-9.501977202747180495e-02	6.960361022973196032e-01	6.016874307364428187e-01	3.871349523231896184e-01	-1.009614402191151838e-01	2.213721868832762285e-01	1.181266804972302964e+00	-8.830769443085031423e-01	-7.878107811354922996e-02	3.196489805480132729e-01	2.050798492110753379e+00	5.555960091783824772e-01	-2.869024119204305334e-01	5.247186293375012411e-01	3.865306453112206664e-01	5.164685601047377395e-01
4.131963418355964479e-01	4.492665783992523254e-01	1.224419560298495524e+00	5.137044917542503697e-01	-6.565871822640203526e-01	3.391280677098348351e-01	3.877682459279967464e-01	1.243668970760538617e-01	3.065704124799793484e-01	3.705458910794577343e-01	7.645675945149867925e-01	3.332376888178854579e-01	5.150149246935239455e-01	3.006849947295514580e-01	7.283327389459814949e-01	6.026891015921187478e-03	2.981319625963706477e-01	5.486284216808461345e-01	1.221588780843911870e-01	8.849796060996748537e-01	6.351922929970388321e-01	8.898303369021973719e-01	1.021371631237113498e+00	2.992339354764691484e-01	8.932416977905188737e-01	1.172567302272589540e+00	1.725700303949944669e-01	1.810417794087875454e-01	7.577287459994388463e-01	2.041355057651853822e-01	4.739988911900336888e-01	3.200261733133591413e-02


==> Cifra_figuretem/3.9/DPdataBlue8.0.txt <==
4.778287737075351260e-01	3.312681292085283280e-01	1.531214547761237776e+00	7.607085370788204681e-01	5.781175736488967098e-01	3.112636586706674091e-01	7.911994936098702969e-01	3.344896761836041454e-01	3.885409725701670092e-01	4.147739437939345075e-01	4.641600665796579706e-01	8.639782114255452061e-01	5.355210221997851461e-01	4.786225916043629902e-01	4.456259858537656715e-01	7.378046652282979068e-01	3.712298405485251473e-01	9.247933484340503663e-02	5.968385266133204858e-01	6.094181361452174484e-01	4.921630702731251694e-01	6.691247631449454003e-01	2.281521356989242855e-01	5.043068903965736149e-01	9.053570651671152270e-01	5.659693685424789233e-01	3.319945783950931095e-01	2.105948532048530719e+00	8.290509715138931757e-01	3.991049403459434597e-01	2.711468328977454378e-01	4.029478606968479593e-01
-2.536757828213415111e-01	5.626347317263069581e-01	3.790125127450167941e-01	4.287356241307946902e-01	5.792972853480788942e-01	4.058371099865946685e-01	-5.539010800676464896e-01	4.531708369255349478e-01	4.035101239994506872e-01	5.857308577303284025e-01	1.246507977266396949e+00	9.061972172335746034e-01	3.623956526712435178e-01	4.456323631123936813e-01	-5.946107470926538241e-01	1.917863494040905892e-01	8.409667596588815686e-02	3.726578816528389182e-01	3.419584164250388802e-01	3.492682224757537313e-01	5.483241475033676648e-01	5.531391258641573661e-01	4.322899201521872570e-01	4.841550410149494943e-01	7.356102291876014387e-01	2.081845584014695660e+00	8.770741112331177369e-01	5.185051954293530274e-01	9.209331656492703022e-02	2.661969224778989451e-01	9.698037441173434914e-02	5.013933813365810677e-01
3.862487440334660405e-01	5.102274250291530810e-01	-2.967442090381016140e-01	8.698969853624941018e-02	-6.089045929285180625e-01	4.299609282666960741e-01	9.085067403978113187e-01	6.040255630945661203e-01	5.033789457103471365e-01	5.047414916068249102e-01	7.555097943211823708e-01	6.467978163213690124e-01	2.673841705664525836e-01	-1.380573271908980271e-02	4.335167092411973400e-02	4.618454016873873025e-01	4.731202869127351107e-01	3.780831980965203010e-01	5.045085274200131753e-01	2.301793144590367768e-01	4.879454940921514883e-01	3.937977591092300944e-01	4.028401799266650984e-01	3.932070410383938786e-01	3.158264831803836437e-01	4.405019996727387310e-01	3.031116481360496273e-01	2.805681328228832871e-01	2.205903872828786083e-01	3.448547161263106897e-01	9.669175319144096559e-01	5.485367685058590848e-01
4.889723925327509324e-01	1.001770067789382601e+00	2.960193006801521975e-01	2.972825108896069990e-01	4.524284926568502563e-01	6.830144048605746310e-02	4.909658684946256457e-01	6.726532621761900366e-01	2.605387464164682365e-01	6.758741727215651363e-01	5.651939141239448183e-01	2.092676757133733190e-01	7.927089322500631141e-01	-5.478632973740105161e-02	4.809118517253984093e-01	5.045623829890759637e-01	3.828527362642184517e-01	5.922833194075861618e-01	3.652258461388547262e-01	2.291882059887348222e-01	-1.829333030831022944e-01	8.129781839698357881e-01	2.186007392320440945e-01	4.717432491686804896e-01	6.303873420763732582e-01	1.238119654351582666e-01	-5.062809040221438739e-02	1.352712105149961874e-01	4.578652901706672385e-01	6.093402959950344755e-01	5.238770185350540842e-01	3.841094549447335305e-01
3.414952789312680204e-01	2.433937626333573245e-01	3.249902809064539877e-01	9.673434142447564499e-01	4.076563501501940245e-01	3.504812915139070006e-01	3.331108250241844870e-01	4.191653110165363127e-01	9.723177109256352368e-01	5.093558387782520791e-01	1.122670744197604709e-01	-3.936608045012272017e-01	-9.421447989649295307e-02	2.393692351841895105e-01	2.133745647766245312e-01	3.499034307123424226e-01	9.412585836327166944e-02	-1.145490081038092467e-01	6.471538448154114942e-01	6.445795660599552557e-01	3.369047347399028447e-01	7.677861434454884559e-01	4.293068308655705323e-01	1.575292598412107448e-01	5.972623995625383486e-01	4.236817756355078513e-01	4.884533733473727657e-01	3.392961849731703783e-01	2.400591107521143075e-01	4.532603232072323074e-01	1.256765655764182199e+00	1.751908190210067218e-01
3.052190190795123215e-01	7.921820091038875855e-01	5.001923800125941399e-01	2.857425150696544236e-01	1.083692390001645522e+00	6.994477532791180119e-01	4.969297185610747070e-01	2.868843199870640959e-01	2.553666971616275205e-01	8.625236705034328155e-02	5.006438718050555403e-01	6.140219326405156330e-01	4.122528159148428073e-01	8.648285999324718532e-01	8.887793346613565015e-01	1.555328620071109169e-01	3.726573679605069689e-01	2.224880937410326220e-01	3.658225247352343557e-01	5.401672209075261133e-01	1.872077505800545383e-01	5.273053870764767836e-01	2.110730910849494824e-01	-3.288386102930002108e-01	9.410612935960550596e-01	4.313139664651933769e-01	1.008722878548526269e+00	4.961052029427415744e-01	3.670048611355541945e-01	5.081330961154706394e-02	5.134311172782414223e-01	6.810747110775581259e-01
2.794653783485904763e-01	5.060408045483865136e-01	1.390852778995789740e-01	6.542567624996556974e-01	2.944349711052381413e-01	2.448225006216763200e-01	-1.034287227112763996e-01	2.039856262213582405e-01	4.634285821978126885e-01	4.890737920092531610e-01	4.903151636395995938e-01	3.819358124675564237e-01	3.065490555466385825e-01	1.209559184160788892e-01	8.058883770556579673e-01	9.077300224044292376e-01	2.722612115310018011e-01	1.787029040163683469e-01	6.784707809213015306e-01	6.901015599001700807e-01	4.950784086966454334e-01	9.100188232541244204e-01	4.184188958888122034e-01	4.781129988226623384e-01	4.653054785741564947e-01	8.532702630160147184e-01	5.697516294295577044e-01	5.424750002063490895e-01	3.540813744526679629e-01	6.730140971315095033e-01	1.274434202636199220e+00	4.161408357902265376e-01
7.848408007771663364e-01	1.080908643306429440e+00	-3.799004078523446903e-01	6.529957571609131817e-01	6.719538414605175092e-01	1.113088377594129152e+00	1.030963578108462730e+00	-3.760028064824927352e-02	-7.045418439877770833e-03	4.357561832185893880e-01	8.411177453817104688e-01	-1.655670651653179393e-01	6.858318233915756679e-01	-1.795942772369946150e-02	4.237176251238058966e-01	2.999352983309154785e-01	3.441823070800771878e-01	3.412152748324313034e-01	6.428215441297897570e-01	2.003614546903110250e-01	7.281174236635352681e-01	2.360813144939286345e-01	4.515071295502407489e-01	9.591107664669612509e-02	3.879648317656865242e-01	4.440424176323473637e-01	1.383786728495914220e+00	4.846979723657912631e-01	5.151579547724280950e-01	8.279991869198364274e-01	1.873473878455503283e-01	3.150821251138842816e-01
4.759889515255366632e-02	-2.397904021016346032e-01	4.542434118843863278e-01	2.425162253066763529e-01	3.688002832193906788e-01	1.376490665094973198e-01	-5.998401593961997236e-01	3.494436400766214312e-01	6.897002663986091520e-01	5.451267552437062403e-01	-1.134020081375982647e-01	6.562179432194484852e-01	9.085955872310813586e-01	6.772627807785893683e-01	5.702675819603937324e-01	4.324281766100708801e-01	5.196985373996582114e-01	6.409235426227051224e-01	1.144840950874036478e-01	9.079777259209831364e-01	2.613041429744025201e-01	6.441661884015525974e-01	4.598509742434392367e-01	6.058596874803887644e-01	4.500439252704520054e-01	4.663273055068307693e-01	1.879188642859370151e-01	2.764910966170901485e-01	4.761182283577655716e-01	6.542496178505756710e-01	4.067769882542502380e-01	3.843734463615836039e-01
6.371868780872141924e-02	1.372389230613069833e+00	-3.385507851677449498e-01	3.405584132627758054e-01	5.186939920937783111e-01	1.506303080235242287e-01	4.126773297460455958e-01	4.072245237417884134e-01	1.018217345890888303e+00	3.017504375232795688e-01	6.687782910931691083e-01	3.938490245908052856e-01	4.404869602406331075e-01	6.789153453735627952e-01	4.057162451196109632e-01	4.960806715523849997e-01	4.659853638514978025e-01	4.224008253091824927e-01	-2.711082776112243575e-01	-4.749439820104861543e-02	3.791716060536357014e-01	3.833851107008105497e-01	7.113393869962139071e-01	4.646951316155467082e-01	-7.176341292815074935e-02	2.680881308938325436e-01	6.589596766364476110e-01	2.050327903239378413e-01	2.637415321017920200e-01	4.282064945931007283e-01	3.797766582837004412e-01	3.056333667545182986e-01
4.677376669214224347e-01	9.302702550101199508e-02	6.258091217856058819e-01	5.060199250764169099e-01	3.757059403772849970e-01	3.391890130023059169e-01	-5.506084338904130293e-01	9.723407074720180621e-01	4.506218502821515703e-01	2.103744422532272673e-01	1.152606919340429581e+00	8.980448826454956457e-02	4.898409942244613680e-01	7.769976630315734711e-01	-5.871652694752923507e-01	3.677190042629744360e-01	6.479114264184102634e-01	6.412158675503971672e-01	4.354761283845470787e-01	7.534105198381543245e-01	1.107772807603363496e+00	2.991060609308968665e-01	7.021340417683135104e-01	5.683084936070827986e-01	-4.110602168168842052e-02	1.116105900399716466e+00	6.765624709443092133e-01	3.945691318425447180e-01	-5.888309177024488861e-01	-5.191038964809600031e-01	7.189999521242775860e-01	1.126154680900065541e-01
3.929701022005904765e-03	5.347704031071789377e-01	4.580469124183862428e-01	5.278230964659785807e-01	6.590882732636873520e-01	6.838007821627025695e-01	6.256865846129899822e-01	4.930623122103753309e-01	-1.449255715060272509e-01	2.943756299530289611e-01	2.858337629330494067e-01	-5.906707392809040780e-02	7.158028278881330975e-01	5.200534946735333452e-01	4.425092091244579584e-01	6.106906291200254744e-01	6.726795731588489646e-01	5.392053052884947517e-01	2.976348097861938879e-01	4.275865969146845913e-01	2.975778684977192778e-01	3.577003122771955645e-01	6.832067053116264166e-01	4.857841652478452898e-01	6.561529586411267712e-01	8.764307395817885205e-01	4.843375863479848498e-01	2.359401353713098393e-01	9.840769190885152451e-01	6.673099012112234663e-01	8.219545129714798115e-01	1.089369992616533001e+00
4.007686490911642752e-01	2.444414131270908896e-01	4.425803107831182692e-01	2.625887412105820662e-01	2.300506457754709355e-01	6.080875781386758661e-01	6.049335282579846318e-01	2.130923934171570500e-01	5.127722092293007794e-01	4.456248303265056832e-01	6.203607560116431996e-01	8.216936352483130701e-01	3.852931246178205593e-01	-2.657201544455433107e-01	8.121123063273076870e-01	2.269013487974397281e-01	7.343468595548829914e-01	7.893195464805891071e-01	1.253326375458835740e+00	4.411277396823486963e-01	9.088028907156835423e-01	-5.356604785826544202e-01	5.296421188833576599e-01	2.478999448788835325e-01	5.003929036983545409e-01	5.384768852497554548e-01	8.522774003680135824e-01	6.956465174003374496e-01	1.712433019970895920e-01	3.003145973137581470e-01	5.302115400035705139e-01	3.366053480757499328e-01
6.093434300052974484e-02	9.851504254371079572e-02	2.870585628045073667e-01	3.132811855747340557e-01	6.484720071761957971e-01	2.450000176877163149e-01	6.646346234792614993e-01	4.666084689159333831e-01	5.294648781812616445e-01	-1.693716591408211958e-03	4.395336908278075216e-01	6.726620758812573708e-01	6.554082425496104980e-02	1.105656583313172625e+00	8.150069339917216382e-01	9.617999409930414467e-01	7.485736131191557119e-01	8.407703916940489908e-01	5.043901171212560319e-01	6.463270214557558235e-01	4.501779588616321437e-01	8.920769208782060034e-01	4.687886752555876502e-01	5.800612740820477731e-01	2.628985074929143240e-01	4.545595870771634295e-01	3.547149199761651106e-01	4.114311428039865715e-01	2.740514045726897274e-01	6.366701988979612814e-01	2.643288396052814737e-01	2.780050790409425154e-01
-3.708568163717450572e-01	-1.851956238698793111e-01	-1.932972131714358444e+00	8.923311421828673540e-01	4.486007247971659506e-01	2.998002916427789932e-01	5.234593891583608771e-01	3.598871796810263479e-01	8.113427309978967772e-01	3.618623229983206624e-01	-1.028880483347347496e-01	4.859628557410021754e-01	2.456230291116472952e-01	-3.223649645362588467e-01	-7.365160070752394539e-01	6.799663748405263552e-01	1.431362378474559938e-01	6.872325795051221764e-01	1.564326565894865184e-01	1.033438528982468796e+00	6.944156733447646168e-01	5.494059251509283426e-01	7.502159897658673415e-01	6.982856119251327209e-01	4.906221166389710953e-01	4.332842051657540550e-01	5.208836982886205780e-01	5.433709875423111679e-01	3.271212617915231213e-01	6.342543704449503661e-01	5.293615769883136535e-01	8.130879955790313307e-01
3.988014802002060044e-01	-5.661196521794836789e-02	4.613943185885911458e-01	9.717414590143058639e-01	2.373358974654153353e-01	3.864111653021490844e-01	6.712817488467790472e-01	7.973217179779334973e-01	5.141158533758506399e-01	4.067255691809439355e-01	-6.660747093261594198e-01	-1.799527104383534803e-01	1.728300420379596525e-01	-6.533707235976846661e-01	-6.543523374317528063e-02	6.039369349274553711e-01	7.355405055361653455e-01	5.581342133918010262e-01	4.162698063457525022e-01	6.566206020592999515e-01	3.133377498495656388e-01	5.948829770520123184e-01	4.698505170523655794e-01	-4.446484112362791841e-02	-1.616257205667869234e-01	4.753352121700067379e-01	1.300444015056984703e+00	-9.262537676665644204e-02	-9.708471367201459978e-02	4.134077327012624092e-01	1.203949216467374406e+00	2.195499283138163671e-01
7.031965566169855464e-01	-9.184115844406204321e-03	7.601343171760094330e-01	1.186881219179771463e-01	4.483031381869890808e-01	3.440630358491610918e-01	5.087047245609659374e-01	3.287682727207494882e-01	4.395543844780525067e-01	4.749407444807568490e-01	5.535698549077848751e-01	3.307756615883888918e-01	5.698556191642495383e-01	3.785259179985649425e-01	5.378451248982955013e-01	5.214165328206056271e-01	4.889579649797439753e-01	-2.459188406279145811e-01	3.215370716867319012e-01	4.816280007984626854e-01	-4.166540126460085425e-01	1.942020372758738622e+00	6.844360747044662130e-01	3.009331228277825065e-01	2.838687758944469230e-01	4.492602098415096057e-01	1.026714420439508668e+00	5.136447020227242755e-01	5.916125540925747384e-01	2.355889937502560483e-01	3.482728298743062445e-01	4.591501711579277223e-01
2.629256327381498393e-01	1.719750035191320026e-01	3.221766213961167469e-01	5.983668636682870634e-01	4.796387694541609514e-01	3.420046027367633079e-01	1.658808915123587968e-01	3.095212449190248294e-01	8.578616854374154777e-01	5.895538282369945371e-01	3.270985335812398587e-01	8.651102382181965478e-01	1.202016828084899736e+00	1.519875933951649327e-01	-1.227476081061384949e-02	4.372542361508141573e-02	1.185882232205974773e-01	2.896157357413042255e-01	1.157463939730496438e-01	6.983671776680556720e-01	8.308653086595352288e-01	7.358375579535221256e-01	7.606563418874020543e-01	8.188543426730777730e-01	4.476291057591900158e-01	-4.428504141159351759e-01	5.988870488074533593e-01	5.396494016986287390e-01	2.117361724679244772e-01	2.613342682218018354e-01	2.953175841424540149e-01	6.017350750907677348e-01
2.376924779907248764e-01	2.039406367073303972e-01	8.187700501863095504e-01	4.679988836938074326e-01	9.940696017553540820e-02	8.227948869000655252e-01	8.386262202175476244e-01	5.104871195453100086e-01	1.033692988209135022e-01	7.511473481503097016e-01	1.673729151634191670e+00	7.045614225195551139e-01	6.709788225950272800e-01	6.705082211593723640e-01	1.640960345291072042e-01	-1.823157094059840722e-02	-6.750292888841946670e-01	6.213014689255241807e-01	5.370405539426790220e-01	6.085381650652044172e-01	7.842113571601111444e-01	3.841495673522660748e-01	5.281841325158063150e-01	5.129993669787298316e-01	-5.304978066268561943e-03	7.030363133725936464e-01	3.367489123360942749e-01	6.776316960782220455e-01	2.319434935923343488e-01	5.880525129384077676e-01	3.301896638079097057e-01	4.354680153457544667e-01
1.096752662011999391e+00	5.726002751055274675e-01	6.501915346570648069e-01	6.334289077594974504e-01	-7.052683530736159057e-02	5.832179206932981419e-01	5.936286119664961891e-01	5.093417618368074606e-01	1.377004038242588990e+00	5.552307224032025923e-01	5.732331103294913133e-01	6.311684602781786335e-02	5.453422046635131304e-02	4.740046699618234993e-01	2.188827847180398467e-01	5.016441139195737531e-01	-4.210171339170916127e-01	6.212870243436984241e-01	6.344919230363864626e-01	5.967913726899658489e-01	-1.645924462423988821e-01	1.048349850668095051e+00	3.500688652660315370e-01	3.095344158738607132e-01	3.020997996930360752e-01	8.574178719304810237e-01	5.800022001719395970e-01	1.356850566329881991e+00	6.884582814806408102e-01	4.894146287492777692e-01	4.150518097528056449e-01	1.681762865065489221e-02
5.029974453258569955e-01	1.843398361432335708e-02	6.778140292327368144e-01	4.497790952774893825e-01	4.832403054184704061e-01	5.458431576464419788e-01	1.287814052532721965e+00	4.943495427684650445e-01	5.791430215999292530e-01	7.151768635946653685e-01	6.179288346707176860e-01	5.760841398629096277e-01	1.207380213323419937e+00	6.359122081771462209e-01	6.870959178963771397e-01	1.051769094004942451e+00	2.337470205808776513e-01	2.244272599313038574e-01	7.470662312746423339e-01	6.209666260101762703e-01	7.283501356943936633e-01	1.136546221254047140e+00	7.135388993865213747e-01	5.693689119406067922e-01	2.440186428105048377e-01	9.418082257024579240e-02	5.280986965659588694e-01	3.919997806654592076e-01	7.285565023170427201e-01	3.745869064912886737e-01	5.744816453697385583e-01	3.777936359335167804e-01
6.266826349892352654e-01	4.206721642642724523e-01	7.299314676820932712e-01	6.371266785337503791e-02	9.869187616433929833e-01	1.502511603051739364e-01	7.695057846094905951e-01	3.214512196149695855e-01	5.661817147327226074e-01	4.941091584477741439e-01	7.591032342008483536e-01	3.939842836993512898e-01	-7.137837818591652450e-02	5.145918407470549960e-01	5.006319539016081954e-01	8.459192778089524856e-01	1.133740075162579464e+00	5.960358945311320378e-01	9.094768974283717888e-01	1.337261124675397594e+00	1.381492548876142923e+00	1.476447487001631087e+00	1.886592751884448305e-01	6.623257679419372046e-01	1.487781990415777966e-01	-4.891352608524451862e-02	3.772894781132191677e-01	4.735834656548830179e-01	3.430867735484286474e-01	4.292816792509818180e-01	5.337105024261556974e-01	2.477933695022700999e-01
1.201068307020888959e+00	8.971797666114652570e-01	8.162772050432478554e-01	1.451502844708971285e+00	1.433910367860733670e+00	1.198582382741553820e+00	3.963504325959247288e-01	5.621510370719441374e-01	1.852415887221596780e-01	-1.052128719933692613e-01	1.109325586425937260e+00	3.645205631072330199e-01	9.112094399255297184e-01	2.756536303762507356e-01	6.135307077596283687e-01	1.939774000211543781e-01	8.804774455143088430e-01	1.189856279875642908e+00	1.000669936312145181e+00	1.394004854316131414e+00	5.150618259425383538e-01	1.004878514111387622e+00	5.710546365772877220e-01	6.200481870716535449e-01	4.599435917049762845e-01	4.879900318198693299e-02	-1.087312152845124058e-01	4.773398335408266524e-01	7.837860556802445089e-01	-3.982193741085821026e-02	-5.520184852840048784e-02	9.611282812719745827e-02
8.007522965638216306e-01	7.989014767301417796e-01	-6.439756799942617516e-01	8.260878067821711968e-01	9.312010244733417430e-01	7.448150050886004347e-01	6.460689136101120944e-01	6.099192081085127448e-01	1.289838422497339376e+00	7.763743149593032022e-01	6.784697408749100767e-01	6.987913820194110448e-01	7.823591714443955958e-02	6.532143622455162113e-01	8.212938967819063407e-01	1.005101196203499470e+00	1.075500091840818184e+00	1.217133165610498224e+00	5.798350792081530258e-01	6.814370388437304138e-01	6.529288546424504291e-01	8.586375989363699279e-01	8.767879301561627425e-01	6.063510190035455993e-01	1.404623957985743354e-01	-3.919620306718737401e-01	3.571128658655147170e-01	4.939315423339893929e-01	3.369318136759452686e-02	1.096320475073495615e+00	-8.759137078705586665e-02	4.316275188112441152e-01
1.468710702937197743e+00	8.907492958555099927e-01	4.622017739541627313e-01	6.709993374554025225e-01	7.849577247781258649e-01	6.104695320960148441e-01	5.291468552973447315e-01	9.096786873560116504e-01	7.929099665163676924e-01	4.044299746292992492e-01	6.072641412623545065e-01	7.708362027032237274e-01	3.763383987182203905e-01	4.859013079715601702e-01	1.162974433607556701e+00	7.539520155367829268e-01	8.385008847301900214e-02	1.073749342679083618e+00	6.777406847934899226e-01	6.425185831076918319e-01	4.388693395362290861e-01	6.183237706498612152e-01	5.693109963211243629e-01	3.541075066651231396e-01	3.474953097096720733e-01	1.707481622606997207e-01	1.044483113443129607e+00	4.845317053476008162e-01	-1.379890414296298662e-01	9.708971304642238787e-02	2.433375579550356160e-01	4.882636671916524840e-01
8.131992863613792810e-01	6.069592222865467512e-01	6.188210675504631775e-01	7.650658707153092930e-01	4.232808647717644646e-01	8.119892386989104871e-01	7.043617903727030782e-01	5.399897922901343295e-01	7.111974204809455857e-01	-1.171974828781479072e-01	7.602251592991731144e-01	-1.400341043489595760e-01	2.346174690745615188e-01	9.952720286410213224e-02	8.847031356434743588e-01	7.587905248654488455e-01	3.611907460753090993e-01	9.685634079603874236e-01	1.630826774373068111e-01	2.623985304150439068e-01	1.871182486935260569e-01	7.299792711670886058e-01	-8.082166356304021360e-02	4.368251459562714212e-01	-8.391212705743439360e-02	-1.058907586357427100e-02	2.448093962714510963e-01	2.310713881705950268e-03	1.215670982458127991e-01	-3.680660308611136688e-01	-3.589071589390600003e-01	5.319169089845765530e-01
4.958422428454374309e-01	-3.508027618553161142e-01	2.408125957814765961e-01	4.598210994074243829e-01	1.673830320223515855e+00	9.527174603049473056e-01	2.999402599846887618e-01	4.429825606323958831e-01	2.158739912168076980e-01	1.651601889268640710e-01	-1.174477026857769224e-01	-1.898413015887813193e-01	3.037265012950257637e-01	-2.151988424289372204e-01	-1.595249227067437325e-01	-1.627825306493865254e-01	1.561591298613024814e-01	-9.011582364653392130e-01	1.816231013253619408e-01	2.042763737593225604e-01	-2.149757434205236128e-01	8.714861397711781699e-01	3.202767875984637302e-01	-1.631791072236866702e-01	9.387404670102752480e-01	5.043849926496081215e-01	1.503387994333176492e+00	2.980359669855184301e-01	4.565299676815136043e-01	9.520643949078919643e-01	-3.798191794798296828e-01	-5.750127264055281406e-01
2.982722401440977000e-01	2.715285864087608747e-01	3.777021375294830619e-01	3.539310191952260154e-01	5.472860805560758601e-01	5.086336546017886651e-01	2.904078029955967644e-01	4.482409009058561100e-01	4.963890084040917805e-01	5.943509838217840846e-01	8.354560905723844577e-01	3.451120009972895586e-01	2.580662360983068115e-01	2.684836771253489851e-01	6.177362646073452090e-01	3.630484902711775819e-01	3.177506471928541187e-01	4.129595840396346751e-02	5.683722508452166977e-01	3.067239254180746388e-01	-2.614682169102231502e-01	4.022983234403713637e-01	-5.893828004670731424e-02	8.409480218710326804e-01	2.305916965416403286e-01	5.253595425254085072e-01	9.439985195061018075e-02	2.244468204686558277e-01	4.120640565136285405e-02	5.713842619476410256e-01	5.178619068417578131e-01	5.106908440868886956e-01
4.835806229023209557e-01	2.327584583574378030e-01	6.407703890351210685e-01	3.483711149271379592e-01	1.520000887822943847e+00	5.424185198206155079e-01	2.202768721673162844e-01	1.153370440914650352e+00	5.122902775794015984e-01	5.566376538079960135e-01	1.682548834712912222e-01	5.350176865118733138e-02	5.918123838562892036e-01	5.573505411440775603e-01	6.434939595885827979e-01	4.395762758937533099e-01	3.433769654073854372e-01	4.457647254242858015e-02	3.257958339482496246e-01	4.048237410523082280e-01	2.688433579445855259e-01	4.746568013042199996e-01	2.758171185788023672e-01	5.793762852465307311e-01	5.200632940291801676e-01	1.234084016173257137e+00	6.414029316631104649e-01	2.788438296003658556e-01	3.451462409255959263e-01	5.147526737365381022e-01	2.575570709886980669e-01	4.483312068147953799e-01
6.704241527749476015e-01	3.070411362716857218e-02	1.038620415594857960e+00	1.929826096331339613e-01	4.930322061253321619e-01	1.740534001561601651e-01	2.661443633866926728e-01	6.986264538404662883e-02	-1.014152778931134979e-01	3.782337618869732743e-01	5.573448753245129339e-01	3.395285408058281162e-01	3.537275507407711128e-01	3.675422806018393551e-01	4.975875457149136483e-01	6.342981006535342026e-02	3.102058106266682436e-01	8.871218790667176890e-01	1.988858419997450167e-01	3.792302048618040322e-01	2.473722837180564738e-01	2.193999378542436651e-01	3.574540121308738549e-01	-1.234918943921053947e-01	-1.068800213330898474e+00	5.537347370883655140e-02	5.875214288553642916e-01	3.085981294601944369e-01	2.108810154454818231e-01	4.360559505282158299e-01	2.316790616597685371e-01	3.320968644167394124e-01
1.326066664340830314e-01	7.652455063688812231e-02	6.054346818107394501e-01	3.318427939954553541e-01	4.766017822593685560e-01	5.303095445914782768e-01	1.664927653439421673e-01	6.283154441429233961e-02	3.659819134651098871e-02	5.649653293005583166e-01	8.967336434083000851e-02	1.959178791711252976e-01	9.497567945191551231e-02	2.058986820890916225e-01	-7.854538305567682066e-02	4.129567908562105094e-01	4.777625849599301810e-01	6.348267733712201766e-01	9.297435914222265119e-01	3.487622934864179625e-01	7.383748718409255396e-01	8.388590915460746311e-01	7.482108786077366069e-01	2.571562502740271094e-01	2.707534870546596806e-01	3.499444940071902987e-01	1.535535295633716935e+00	4.195429011549922649e-02	7.633640347406720483e-01	-2.143645627103096807e-01	3.731952008202474858e-01	7.169234218574616069e-01
2.064910436730108823e-01	-5.894015901526478141e-02	3.540116299002145084e-01	3.535433717791297559e-01	4.446719183598262237e-01	5.317499045281838255e-01	5.817235758093286524e-01	4.107387658739393710e-01	5.621242803433766921e-01	5.310695506260154630e-01	2.288096203807957196e-01	3.964229106996851049e-01	2.201014135762261181e-01	1.146621374183061093e+00	5.945184149191122813e-01	7.464619441759920426e-02	-3.274466612986853820e-01	6.857052945471464600e-02	4.462607686682852348e-01	3.366059854101051130e-01	5.001334195018418693e-01	8.696842734724841151e-02	2.320958448326491674e-01	2.515569926679208645e-01	1.306525538015097243e-01	-1.513525551596370811e-01	4.434154840651857721e-01	2.882667848704745239e-02	1.216697585374437729e+00	8.312509602565700817e-01	1.270158749190284930e-01	2.473201818680643427e-01


==> Cifra_figuretem/3.9/DPdataBlue9.0.txt <==
8.620481245261758518e-01	7.341081119390524545e-01	9.203818988767684672e-01	1.176019333021692370e+00	1.119266866290961060e+00	5.843212017927605917e-01	7.257057710282688312e-01	8.084350880151621732e-01	6.295348340745381410e-01	7.485588699646890110e-01	8.773201403816083266e-01	5.972978654581204694e-01	9.139398008970803788e-01	1.205383997458621792e+00	1.357173117764874259e+00	6.478987444117156880e-01	1.014156906720643958e+00	1.133508631244968257e+00	1.995870596426634336e+00	1.419662392986886346e+00	8.756141316051123669e-01	5.981269764296520686e-01	1.260121392700758625e+00	8.804782502131844879e-01	1.175111673306401316e+00	1.037077342179544948e+00	1.144680250252559484e+00	9.014814009730274247e-01	7.039232564783008961e-01	1.837298839277394125e+00	6.605004396270282019e-01	8.679254458554047647e-01
1.209097344204860036e+00	5.431228081087819959e-01	3.831444418246178207e-01	1.279630297674376749e+00	9.708313865545062926e-01	6.118530519859481931e-01	1.082313418883439349e+00	9.264419507281017596e-01	1.910766744459714950e+00	2.395089226595843002e+00	7.473889867563946465e-01	9.876298347414256273e-01	1.059750415187485695e+00	8.144007358030046495e-01	1.799417546864127360e+00	3.875739215437890017e-01	1.518456243367625191e+00	9.004462880001441460e-01	1.214701787018296342e+00	1.028488735732773662e+00	9.468347053261910728e-01	6.703447094755135005e-01	1.156711287003209243e+00	9.690652601586327020e-01	1.337174105991847162e+00	1.294588474791036781e+00	1.060255055114324607e+00	1.018668472385586554e+00	8.345442415913189027e-01	3.281282209404691175e-01	9.227167952769519399e-01	3.128222084311628182e-01
6.816539104614165456e-01	1.004243428508021507e+00	3.124211495459471299e-01	1.511326511489319735e+00	5.635262590764020807e-01	1.143096498195478983e+00	1.112803880921650279e+00	1.337785508589895755e+00	1.048560700681034685e+00	1.152719547294424052e-01	7.021877533623412937e-01	9.239240842517395524e-01	1.244473960226045506e+00	1.175151020433514493e+00	1.050620816989094708e+00	9.788153528678092963e-01	9.129518531572202722e-01	7.850056132596126002e-01	7.380738302876678203e-01	2.695870174160449606e-01	1.105733059746686342e+00	1.243960529981239738e+00	6.421777985474759198e-01	9.411115905277375182e-01	9.305406664137766404e-01	1.303706455019591148e+00	2.944690092008193094e-01	6.885161145813957217e-01	8.491681592881846763e-01	8.694060724900674053e-01	9.893041128596717915e-01	1.246085310890728826e+00
8.687624008695795652e-01	6.966020878976915132e-01	7.762749965053686863e-01	7.772235232515432024e-01	7.418255074688906436e-01	8.571424869517170197e-01	1.014414947632148678e+00	2.023481739524855438e+00	1.060804440566279316e+00	8.293605126465424249e-01	7.817550013680170107e-01	3.226828804447555710e-01	1.021609406764334205e+00	4.953175807530408870e-01	8.720308140277560627e-01	8.405530610411573456e-01	1.149037512789843563e+00	6.294681418919370053e-01	1.687822465164364072e+00	9.714458094485595163e-01	4.046681205356467137e-01	6.365816854775772082e-01	1.225857940332128360e+00	1.204636430256956325e+00	1.369989130990535209e+00	7.405864195502591674e-01	1.056137365258481342e+00	1.251397975019161057e+00	1.293465386148795027e+00	3.683264821164137226e-01	9.214980593432793299e-01	8.207810399296833204e-01
8.364172594485644874e-01	1.283033278619643891e+00	1.072571182382846544e+00	9.997105668864239014e-01	8.009658352163866457e-01	9.563876787562836101e-01	1.210729156254892303e+00	1.066915970123929691e+00	1.027586839294769350e+00	7.417659500418321006e-01	4.824817680953200072e-01	1.175524418766487944e+00	9.293314408824675521e-01	1.353283912164994218e+00	6.588292300376021871e-01	1.383868170817211363e+00	9.181129530147518203e-01	8.107093828200152563e-01	1.144251719448970306e+00	7.015720728859871080e-01	1.311044184724566408e+00	7.115275165175143357e-01	1.012050061662716827e+00	9.607844418924800234e-01	9.744679566037199869e-01	1.154892486626719839e+00	1.382885292964255219e+00	9.122890553788236545e-01	1.216383360529263769e+00	1.290503815756536943e+00	-5.141233708823511606e-02	9.326087691477160657e-01
5.287519996798371036e-01	7.297881499707651320e-01	5.318451052662980238e-01	8.348199215976515042e-01	1.448338292386531334e+00	1.462890648804920257e+00	7.558062931141755758e-01	7.858555427647576641e-01	1.247968538879501876e+00	9.800654887932488402e-01	7.998295827902899280e-01	9.965489813888416260e-01	1.032472390265090079e-01	7.468219457973735986e-01	7.739837159234950192e-01	5.997282182236696180e-01	9.367516901286555564e-01	9.256045879567029733e-01	1.002090722020485547e+00	9.230068678432216123e-01	1.101872233835810677e+00	9.172444014575972249e-01	4.749569255012427993e-01	1.046139865478780573e+00	1.123425274027953558e+00	1.084127813808714258e+00	7.238203999699224234e-01	7.471965445980606191e-01	8.782095332751806982e-01	2.412205256023796096e-01	8.729846921428259243e-01	9.292310169899643535e-01
8.705664796386932691e-01	6.578484264206277965e-01	4.722797516301160958e-01	3.982526173494000399e-01	5.326939426473880079e-01	1.274569496073362895e+00	9.109868435361969663e-01	1.120360620052688105e+00	1.250329628355371980e+00	8.612470861115325560e-01	7.991413065896448842e-01	1.111968587247758045e-02	6.568889816806471327e-01	-1.601977004762611401e-03	1.984293932349589173e+00	7.916714106378466287e-01	8.322263379346398482e-01	6.330548931941519797e-01	1.264037385809212433e+00	1.254720944411330752e+00	1.541344686526914476e+00	8.538032620472193468e-01	1.055185826032695173e+00	1.093332038416685359e+00	9.492373060471626101e-01	7.253516651635061319e-01	-1.421552592010382199e-01	1.071000049693952239e+00	2.293404283245827346e-01	4.578873284608137584e-01	8.986743216537448342e-01	9.780961667115134484e-01
1.015125045911596580e+00	9.980986284070973991e-01	8.449021426169044391e-01	4.349087470623950180e-01	9.161836113879433530e-01	1.143448676666915409e+00	5.589901370237061462e-01	1.223976723980453096e+00	-1.659490257671989433e-01	2.769489831552479631e-01	8.879649008871065563e-01	4.110564237701541668e-01	8.389831852065859907e-01	1.338903485820952532e+00	2.440447380812502676e-01	-2.048401969364028741e-01	2.282081710710548994e-01	8.374391915537768849e-01	7.329066196594500315e-01	1.481473451661001750e+00	1.008046988773932506e+00	7.384195710407188695e-01	1.026907270356524515e+00	1.086285151892372847e+00	7.497908083729670770e-01	1.893338391475777538e+00	1.918522628947234132e+00	7.410720464922744277e-01	7.346324919313667046e-01	8.137921705278675644e-01	1.189208541346179704e+00	7.559957912897335985e-01
7.846927360301414467e-01	7.557997707684825928e-01	8.708826003378493663e-01	1.100956977155266969e+00	1.266606984069181818e-01	6.585244554844942311e-01	6.030123197668202373e-01	4.095305940554856416e-01	1.001667223136548435e+00	5.995831384567640310e-01	-1.378225812161359976e-02	3.257854741622699946e-01	7.475816143061524421e-01	-2.094288504615282598e-02	5.568264681748297251e-02	3.392463673451857065e-01	7.741033435491021519e-01	-4.197498383069265815e-01	4.667458816911583264e-01	3.547330903089460086e-01	2.468959103478904071e-01	8.913186623338654746e-01	1.291758840601861802e-01	1.082899170479792783e+00	6.010526513635726653e-01	8.194822238707509809e-01	1.568422470118114864e+00	9.789340488530783313e-01	1.407324679086290331e-01	6.226893734693990101e-01	1.081513032453528478e+00	9.824961679292603112e-01
8.985720753783592585e-01	8.015675636300023665e-02	1.101131363138122321e+00	7.195616919123050126e-01	4.843472201813867062e-01	4.726671306643702164e-01	9.648406818325923062e-01	4.344195461328428931e-01	7.206455929407938887e-01	5.231953761043528495e-01	3.641856323713329457e-01	7.146695764321506772e-01	6.617110213786390194e-01	5.649099305633235035e-01	7.367754381138602593e-01	-1.648055506849673280e-01	-6.812697446624055297e-02	-5.983442480207151748e-02	1.812589879030708506e-01	5.362869202500465393e-01	3.839291474553778727e-01	2.323520860275521405e-01	1.002466327544914992e-01	6.029736076984959503e-01	5.047340082759086410e-01	6.023642260678387927e-01	8.636689161844887108e-01	3.701758765980128763e-01	7.568346892869829423e-01	1.517829022966654673e-02	6.184948948883848274e-01	5.092633595358123655e-01
7.796698872757346077e-02	6.138016285318359522e-01	5.195958610951686429e-01	6.152391046540081065e-01	-3.075124770520856199e-01	5.427064548272839684e-01	7.531224885268481550e-01	7.069289472208546421e-01	8.244765555402441271e-01	2.722629125781923509e-01	1.865412993184948909e-01	7.858097990994634685e-01	7.838700544259977754e-01	3.541148223328312583e-01	4.001820694278085955e-01	2.410266323598189986e-01	2.824661848714878354e-01	8.658291603067088671e-01	-6.920147766035097958e-03	-1.158933145055356384e-01	3.489587489776560525e-01	7.413767430807705061e-01	1.114044831640603750e+00	4.908685257921314715e-01	-3.452989512685462614e-01	1.225407276990174488e+00	7.382432357502541898e-01	3.587439775492887728e-01	4.589361713774321450e-01	5.622440230219000190e-01	1.889905212638514354e-01	6.049029251166916366e-01
5.428253246306056212e-01	4.894798677446801083e-01	4.661807195516625701e-01	4.870583673001160907e-01	3.808107449267109090e-01	6.920551511249690702e-01	5.047851411651358422e-01	3.777419387608333401e-01	5.502389310687982871e-01	8.090698085550319663e-01	9.574198359409016312e-01	6.679168816283416188e-01	9.277850685468400638e-01	6.621492932047728930e-02	1.525760275820113310e-01	-3.028221124888325066e-02	-5.538505887759017643e-01	2.967186034999695354e-01	-3.074280052865023538e-02	3.289977307100879211e-01	4.593892787762365870e-01	8.683642942791758301e-01	-1.231972632260583511e+00	2.002722802673950753e-01	8.482550847769485536e-01	6.321575517895074992e-01	1.381463967995993025e+00	2.734344220260080949e-01	4.925872857536593430e-01	4.229278140944178199e-01	6.134838662275878818e-01	2.087119330416727925e-01
4.228205356590765684e-01	6.383039755489156031e-01	1.144849660665897773e+00	9.997907681938172919e-01	5.943274090380082919e-01	5.426459101743089652e-01	4.322114521217838012e-01	5.767591921365091689e-01	8.498903710398785227e-01	8.038512858474462508e-01	-1.573230367684164133e-01	4.102487168737467549e-01	4.763908025503902910e-01	3.463945594673432105e-01	2.380246538591416217e-01	7.514907452272218125e-01	2.485722802898442940e-01	-4.758073724127372950e-01	3.180298750139908259e-01	7.253582111279341937e-01	6.167200861056421068e-01	4.443981367272034633e-01	2.977451076243873840e-01	7.423295275337353782e-01	7.847864023615005458e-01	4.151180503820222079e-01	1.036939440335492346e+00	6.920784164513963388e-01	7.673567994454029151e-01	5.299389286165675506e-01	9.015301410482879918e-01	5.539169107089638722e-01
7.846519888994871739e-01	6.204372004922147354e-01	6.720917688726478767e-01	4.886048171029715448e-01	6.269811434058186750e-01	4.639543706438706283e-01	9.736104226363480052e-01	8.217277035668734131e-01	4.577344790756672221e-01	9.906039471616117087e-01	-1.510122083067511056e-02	5.879379520221547084e-01	1.139207330174771826e+00	4.873596195242608231e-01	-4.647341558544878515e-01	1.515061606865412136e-01	4.874239228897003229e-01	-7.311079244614517858e-01	2.612471685064164939e-01	3.501746170172354011e-01	-6.160594854655920827e-03	6.786886260751858746e-01	8.103926408601541675e-01	-9.930115048996152050e-02	1.779302027723292934e+00	9.229370048017847550e-01	1.185839561090027638e+00	7.593802038747662353e-01	8.057241809592565751e-01	8.519496806345991935e-01	4.481249066894428812e-01	6.261913131449782233e-01
4.519931151804694180e-01	6.472058259050006424e-01	6.837899524560044906e-01	3.385891729316489185e-01	4.996227541050429766e-01	3.185139528416267574e-01	5.888308081907318581e-01	1.662021707358694034e+00	6.897621919590949391e-01	4.767523651825252839e-01	8.738403535015447643e-01	2.466036250792122964e-01	4.183184131715353415e-01	5.360167455795259439e-01	-2.468963570869530111e-01	3.811198645807823415e-01	2.550025756687043788e-01	1.555191421990946843e-01	-1.720759790011243684e-01	4.888187478443783984e-01	3.646484302502081554e-01	1.404590893116099970e-01	-7.424922802675348876e-02	-8.030243371440418110e-02	6.857911263818949887e-01	6.289336802775735702e-01	3.085918625756153832e-01	-5.710596049918055250e-01	2.776638923994381170e-01	7.038032714081545738e-01	5.215337401466463296e-01	1.134844174062367372e+00
7.801359204795799140e-01	1.138696746485104105e+00	5.552997282311152860e-01	6.593186185548478573e-01	1.496571236905083202e+00	4.634733452363367645e-01	4.902878814040083078e-01	9.587272131638131523e-01	9.200964238207443024e-01	1.030255569861918907e+00	9.900565364845042016e-01	5.235319032480113544e-01	6.203873933536284691e-01	9.606574525516118346e-01	2.072434933968184678e-01	4.338179269946325634e-01	1.533748899467730853e+00	1.436235018449833478e-01	2.306704675816086403e-01	-1.164446752245207328e-01	2.461825558054688001e-01	-8.254661491178871824e-01	1.834717973266147828e-01	-8.721938128058731587e-02	1.084147001689705903e-01	2.138573885653842765e-01	1.963033394378874419e-01	9.324216006901189790e-02	1.114040897596798585e-01	2.770801120119226746e-01	3.914885158429574075e-01	3.798415907274226289e-01
3.869532766561649129e-01	-9.365446941199000452e-01	4.585538258657242405e-01	6.526018499135788353e-01	2.219978125162171412e-01	2.671649213669327061e-01	2.164045825908960108e-01	3.101019315368352403e-01	5.445091548879839038e-01	4.739545118394853374e-01	1.158442909144299648e-01	4.110402048887393800e-01	4.188727847531985571e-01	-3.787682049655848315e-01	5.756849735507492127e-01	8.875052354031137680e-02	1.313129889546617302e-01	2.287048244131717756e-01	4.889508975363657806e-01	3.408591623534542453e-02	2.068330471922044389e-01	5.113725236156081433e-01	2.539906920229248466e-01	-1.152743405866869103e-01	-3.216808275870106648e-01	6.878219488327281805e-01	6.292624012715429538e-03	2.285120465748337604e-01	4.800374419100110757e-01	4.840127985576638259e-01	2.099621147182414160e-01	-1.306868433831626097e-01
7.332608447050060763e-01	-6.477283435576425275e-01	1.288849800452287475e+00	-4.080871373258061485e-01	3.562652893425355960e-01	-2.424751494559649334e-01	-4.679692948700561739e-02	7.731131459342476253e-01	5.107329098656059746e-02	-3.556252122448880226e-01	2.041922617309513410e-01	2.143929422832717702e-01	-1.287318781063850892e-01	4.893386229382782338e-01	2.369537497311944574e-01	2.414897378574158704e-01	2.115709728324093597e-01	1.900087842535000404e-01	-6.568358312853195269e-02	-1.188287038654340100e-01	1.335541356079030795e-01	2.936072139347755128e-01	-7.108556174922686655e-02	7.767872121449210798e-01	-2.357481749882294197e-01	2.197758451680910663e-01	-5.671146513604591322e-02	2.479305739020450094e-03	2.957535984928932882e-01	1.044597519730151802e+00	-8.499465838278122409e-02	5.375112405550628303e-01
7.467935895997813989e-02	-2.393544612377112579e-01	2.113083368107919469e-01	-2.633687272676065727e-01	-9.721197027702768168e-01	3.907738230765402387e-01	4.835510688293587905e-02	3.714414619783705240e-01	3.448429351029354273e-02	-4.379095110478425923e-01	-6.973986443845872629e-02	-1.686356321798056501e-01	9.685597551860644638e-03	4.185502094305148385e-02	-6.157692304180256704e-02	4.918982983447227342e-02	-3.475639912747376381e-01	5.698528350737355752e-02	-3.895300873347416482e-01	4.468183279853665812e-02	-8.772675847110331104e-02	1.261438725206949774e-01	-2.191521104033656298e-01	-1.595040763881946377e-01	1.424827597193992212e-01	1.430089240106695303e-02	8.900176732015464831e-03	3.186937462119271425e-02	1.833882598498181027e-01	-1.923575450720237390e-01	-3.204679636751056604e-02	1.929057850931504559e-01
3.740114400830907293e-01	-2.041673939978935759e-01	4.285854320136527063e-03	3.673847151004600020e-02	-4.687693843996239285e-02	3.951993498003234517e-01	-8.171348087376145708e-02	4.051900463387920204e-01	2.009220250223077153e-01	-9.616818610276006013e-03	-1.188541817252281307e-01	-2.518683695257428190e-01	-2.680820310613353796e-01	3.931021632607747257e-02	-1.580066824933113734e-01	-3.660952275045805671e-01	-8.634120091975387712e-02	4.922926109588316446e-01	-6.220373131800298327e-02	2.251363546677256078e-01	1.632805942702736657e-01	6.576580988648452752e-01	5.648328269611840868e-01	1.245207443096161271e-01	2.381588001558658241e-01	1.614182666999728344e-01	3.634766693303156382e-01	1.035137525453258434e+00	1.679199216427714192e-01	5.705497765412133049e-01	6.175877777361975518e-01	1.066992482537691078e+00
-9.406055697892717893e-02	-4.416021223206584301e-03	4.667597696674156277e-02	-2.025004484471863708e-02	-1.639198156025686859e-02	-1.547897931640124236e-01	1.398525246119845244e-01	4.545182701158287375e-01	1.045013621554680139e-02	-1.514844271444504009e-01	3.999204572298575844e-01	6.346664979322803601e-01	4.910876019556194017e-01	2.017454962827778531e-01	9.140142916350166291e-02	8.792167370380223890e-01	-6.040997843923971988e-01	1.121034684384935032e-01	-3.717337330503158177e-01	2.409681314717695699e-01	4.074964948562941891e-01	-1.409145410657653530e+00	-5.696704256543259071e-01	-5.015356233598431412e-01	5.124622369474528538e-01	1.055772595718624668e-01	6.048074449657178664e-02	5.242812483429608594e-01	-2.670762511513952858e-02	-8.069270080493284869e-02	3.880973740199437083e-01	5.152927050125952757e-01
7.552354223697046454e-01	3.321652505952926715e-01	-4.918597376179464353e-01	2.872095077617845549e-01	1.099042955545868949e+00	-7.913676695564836328e-03	-3.883369840539624418e-02	2.832469140040921318e-01	-8.017219518311576032e-02	1.287748198030772562e+00	-4.022290084015722744e-01	4.223400404309449185e-01	-1.812206370075176987e-02	4.993717872667692292e-01	-5.189756160679837027e-02	-1.756466594079622578e-01	-1.028997631223334819e-01	-1.540220372353624800e-01	-5.413663475891933308e-02	1.535718012798854559e-01	6.027402775185694006e-01	3.791762632695427904e-03	-1.492137794460872968e-01	6.557719840693874980e-02	-1.528456903661619126e-01	-6.327955303842930368e-01	1.588159165652723304e-01	1.929137068839584523e-01	-8.369085074369841948e-02	3.350813149464153540e-01	1.312786137265666286e-01	5.020554697966848057e-01
1.930800091527068441e-01	6.126255255662967913e-01	9.435350231727840375e-03	2.212597029790952241e-01	1.274855393811537008e-01	-1.713899282018939707e-01	2.203267091003147382e-01	-2.111419381261228634e-01	1.054737093595851327e+00	6.012741771079740394e-01	3.302214731014169180e-02	3.736919818665327409e-01	-2.545674246025025345e-01	-4.229976544698985097e-02	8.738124237440625386e-01	-4.190658646484538008e-02	-3.460590743795641244e-01	4.949374135384268514e-01	7.095705066447414167e-01	4.212967359170053383e-01	-6.464951545711991598e-02	1.906975864718449265e-01	3.588418416304768321e-01	1.148295139959715883e+00	2.090575344449235873e-02	2.770268283425408873e-01	8.063575622878854654e-02	3.636126789783609980e-02	2.453764434575771147e-02	2.372555820811916294e-01	7.212018812643736787e-01	1.525023442560667075e-01
1.978837959006725933e-01	1.191273904261342803e-01	-6.120049450405340430e-03	6.122895409388184884e-02	-5.786612705277998092e-01	-1.655000045897062066e-02	1.048800677496848632e-02	-2.553838877575665411e-01	4.289413046069359692e-01	2.922666920736074481e-01	5.081329179875135882e-01	7.201478362853710458e-01	-3.351005480138558035e-02	9.655638120774401312e-01	6.305410746832850188e-01	3.550855884983564748e-01	2.196848552086557438e-01	7.319461056421907585e-01	5.681053856310367411e-01	-1.954304761750237374e-01	7.246864155895580417e-01	-1.199847586816019884e+00	5.971126124451024975e-01	5.118073807006867648e-01	5.046124218076390999e-01	-1.053081227476863058e-01	4.656814821459892562e-01	4.572875488859345916e-01	-1.821457006099098663e-01	3.767198312612862060e-02	5.504420044384792376e-01	3.303364455874642225e-01
1.331766435218488809e-01	8.048800036036456440e-01	5.727197252947435757e-01	1.816521047170648329e-01	4.876662490309170983e-01	8.312442479354393843e-01	-3.429744391387158642e-02	8.120478507438812221e-02	6.713179368520855173e-02	3.656189501825207744e-01	8.245849225816525019e-01	-7.846422403389641254e-02	6.878038423671898327e-01	4.346916667490406394e-01	5.345472229570468192e-01	8.306838342527778085e-01	1.740829211913881014e-01	1.547332157758931626e+00	-5.368827567116668531e-02	2.334547764593871144e-01	2.373577043991933477e-01	2.500891253182183083e-01	1.395363578054864828e-01	2.453944935983927711e-01	6.147678522415788160e-01	2.695639356918073104e-01	2.614758750041780155e-01	4.089257151461926365e-01	-2.274930424359927206e-01	2.568629956076697723e-02	-1.098280384022678746e-01	6.142777079985575206e-01
5.841681889483516521e-01	1.919840237094688484e-01	5.852208599416363066e-01	-2.322395240969900021e-01	-2.632287347835720048e-01	5.606735082418395910e-02	-4.340816852901520084e-01	1.601261523222346217e-01	-8.852546330550664644e-02	6.067009953601878308e-02	-2.539635329575763434e-01	1.136063266881341682e-01	6.952644175955051409e-02	5.896726073332845264e-01	4.559445289006703456e-02	-2.829966269587966265e-01	3.863384109098454977e-01	6.486889364055512530e-01	-3.607538489242084756e-01	4.295753009991145621e-01	6.550610098179993068e-02	-9.377839529049286638e-02	8.149772837878253851e-02	-2.516760886827148491e-01	7.620556559469258140e-01	-1.408114636730803948e-01	-5.881536508872572400e-01	3.503739271609603301e-01	1.065490419446562254e-01	5.092163688065832750e-01	6.437193032842522533e-02	1.675882674003282280e-01
2.327981819380874617e-01	3.126012621004481407e-01	5.728720072408739483e-01	5.375003328658399804e-01	-3.189500434009903684e-01	6.232282750935553839e-01	-4.421375935282412240e-02	4.144343538020750506e-02	3.385341357426869813e-01	2.220075526711413061e-01	-4.165004263257006123e-01	1.661365089804434092e-02	-1.132480379291576078e-01	3.375043208108237103e-01	4.110554002074890412e-01	2.139406917537596819e-01	1.975758123009258849e-01	3.650799494352132690e-01	1.209087256475211092e+00	3.797712300935967011e-01	5.469332020814502426e-01	-1.997814740750660789e-01	5.802546296162814921e-01	2.999471046768181215e-01	6.582529812609101416e-01	1.892223763741867626e-01	3.767446331380205904e-01	4.297080822021551727e-01	1.237709655864591252e+00	5.754263304294003900e-01	7.538137154530630824e-01	3.430301522086279808e-01
1.433769386025513848e+00	5.654780022856429333e-01	6.014847366604807455e-01	3.782518788223981909e-01	5.435753989681019194e-01	6.135214207272798870e-01	-7.786006423222491257e-02	7.993970184845515803e-01	6.187918037808278759e-01	1.657429575203047456e+00	6.463248749718053521e-01	-2.519402874554975691e-01	3.182782509187920272e-02	5.679479127686708484e-01	2.241583703942452432e-01	1.853049018863791586e-01	5.843099356010963419e-01	4.062593071350820706e-01	7.447458658358543371e-01	5.936054422876724246e-01	-3.442156070065849338e-02	4.784708524583336509e-02	8.293353739611194486e-01	8.168077077190656343e-01	5.817931012466773799e-01	6.134978088146553210e-01	7.012556038066777298e-01	-7.505943693152352658e-01	5.586756178207427093e-01	8.071353051839400550e-01	4.428776521844328129e-01	3.914125228932795464e-01
9.781076758629293488e-01	6.326623637321364679e-01	-5.496644415153275620e-01	6.595738468364756857e-01	7.228400695176935287e-01	1.331426359974847262e+00	9.994253445305629757e-01	4.020860910236715990e-01	9.762351572049965398e-01	1.005466374072685243e+00	1.015330059723893896e+00	7.104844878971617872e-01	6.357182115412804979e-01	8.577819100477503955e-01	-5.270025241723343967e-01	7.516219817778284629e-01	6.437597540085864267e-01	3.583052203377162237e-01	5.256642775423501224e-01	8.941608592990828441e-01	3.802497961506869362e-01	4.644079684957262977e-01	9.381633528266674071e-01	7.958048428673129004e-01	-7.477278340809445645e-02	8.757228045540688122e-01	8.079764490748944095e-01	7.184849134448318964e-01	3.942851202111739006e-01	5.178997251095359688e-01	6.571042215532586495e-01	3.284979343498430904e-01
8.386732328885784238e-01	8.694640235595278988e-01	4.620376760899074231e-01	8.279182805033078463e-01	7.365781503447069722e-01	6.340077071842482592e-01	9.073441978449956480e-01	1.037037715382319369e+00	5.098644543776336135e-01	1.048939195819817982e+00	9.401993253691254271e-01	5.194740416286608431e-01	9.175742975998030238e-01	6.451719592655767999e-01	5.370146941063371759e-01	6.428090908492087863e-01	-8.529144290096966063e-01	1.151687301866163748e+00	9.691632706025932187e-01	1.398005215170620374e+00	3.662805142756942467e-01	3.029151398498359238e-01	6.138163360998811768e-01	1.238017020095615095e+00	5.521235478039643318e-01	9.943782822137280375e-01	1.180938183417052922e+00	1.192581615469349154e+00	7.300288157699947877e-01	3.590566732354827373e-01	9.939640580544326642e-01	1.036438200054734970e+00
6.295655761271903295e-01	1.183127653467145102e+00	8.057179286985766131e-01	1.284664201411565010e+00	8.219051473130573049e-01	7.320245180340633206e-01	7.727545359452043794e-01	5.692884615873858856e-01	9.470988274697265119e-01	7.582750581851638305e-01	5.665854996190604620e-01	2.540806250504767383e-01	7.567586006915704155e-01	6.366265974581684084e-01	-1.839991575532843315e-01	7.726320753751929615e-01	1.300030685716593304e-01	1.039213911258996870e+00	7.134193220870671537e-01	5.647580342121654162e-01	6.363666732246603397e-01	5.313637904824936031e-01	8.690447800665561662e-01	8.303866891752126334e-01	6.024863378511795542e-01	9.199983574649549523e-01	7.899638511710305178e-01	9.736579002715850528e-03	9.709010777817441706e-01	4.584569436730362435e-01	3.790912506661167081e-01	8.963692439396460099e-01
8.254784700321584623e-01	8.194896187769949991e-01	9.704388527532570308e-01	1.699550170889941203e+00	5.997619266467087984e-01	7.788582466364145640e-01	7.902654105225530579e-01	9.327537582505869285e-01	7.600653138909685413e-01	6.893219887916703925e-01	1.139277829603513537e+00	9.883249561197746669e-01	8.695546195804813028e-01	3.155477863560955942e-01	8.533515992603144529e-01	7.139838125830713089e-01	4.929100653398423848e-01	1.367051657688890698e+00	6.559403056049420977e-01	-4.514754083831986620e-01	4.750708015126657857e-01	5.770464065627849415e-01	8.838719853979828400e-01	9.861415377713420582e-01	1.121339465340595032e-01	6.114271542780920221e-01	-4.824441219116266666e-01	4.856557352693401386e-01	4.784449837987650445e-01	6.274322092390000050e-01	5.135080115528478650e-01	8.653308712724971929e-02


==> Cifra_figuretem/3.9/DPdataGreen0.0.txt <==
8.788311826943587812e-01	9.985261704698327190e-01	1.579799853575087010e+00	1.388343381120402231e+00	4.893055315840254549e-01	1.072021109997289390e+00	9.579285018429426479e-01	9.474473143551118692e-01	7.412821071773137982e-01	5.682586959282616146e-01	7.094995080758351724e-01	4.350791818732616112e-01	6.411673276356781859e-01	3.547201634308086438e-01	1.107442662223947716e+00	2.213052479432788822e-01	9.361799733915149302e-01	7.700043451831769525e-01	8.138657828926799676e-01	7.554857138970488828e-01	5.609615217315613300e-01	6.230500884305153475e-01	1.252264722115740136e+00	3.626063308403320029e-01	-1.975845373896035762e-01	7.741873228949039953e-01	5.291197534263585300e-01	3.906097324193323894e-01	1.355841348906137833e+00	6.548100278868249635e-01	5.639097074833280265e-01	5.955469918130098517e-01
1.049016670684035368e+00	9.351623734672372956e-01	7.934942470435562001e-01	9.988967567467711417e-01	1.096699188646346634e+00	7.173434696251177467e-01	5.673540640891321374e-01	2.876282255672837351e-01	6.953373774664135532e-01	1.026367075262825779e+00	6.403858405594446968e-01	8.783005091575269985e-01	8.902963149782950891e-01	9.397456388547924533e-01	2.389605697007264329e-01	4.373225149773377618e-01	5.950853154786360788e-01	8.898874676435257758e-01	7.599923263090977432e-01	8.034718018015205576e-01	1.304125392309098075e+00	7.176412530404014944e-01	7.727868320803343849e-01	9.609893442523199658e-01	1.091905550167052930e+00	1.251600765998139408e+00	6.823781561484815184e-01	-1.003970474702767790e+00	2.858440964636106418e-01	1.146428922199357991e+00	5.152294810801467673e-01	7.363179938488534360e-01
1.253696318817080435e+00	4.725491369122932217e-01	5.405876237536011431e-01	1.181886394291635556e+00	5.494033145481825864e-01	5.553095638622469465e-01	3.860369037054837138e-01	1.201713382628514237e+00	6.119883461908592892e-01	3.771644734190683357e-01	8.497480341324770148e-01	7.806198810160703827e-01	6.875562810463624608e-01	7.561698683961197709e-01	1.046379695722441827e+00	5.088881346751527035e-01	1.854600544530151440e+00	5.665611063853517315e-01	1.645760543730875991e+00	6.069656770506400845e-01	5.516830220391337747e-01	9.770801918867662028e-01	7.358361921018854446e-01	6.287356294122758982e-01	8.299808867802073165e-01	3.748186788523661939e-01	5.388033269751301146e-01	7.825407542042481790e-01	1.429741955529948427e+00	1.030495406606721787e+00	6.870434290421472134e-01	1.099438540196450154e-01
5.989747905320254029e-01	7.853040751149177323e-01	7.583958857849359969e-01	2.553178002179110062e-02	-1.104530170763397545e-01	3.512578961780511433e-01	-2.318977604363242628e-01	8.816640400183314297e-01	2.047052144209345670e+00	4.732683793572829978e-01	7.844440358365527555e-01	1.273248849752273149e-02	1.052351798774008973e+00	1.076905297139018503e+00	7.973973342833966527e-01	5.649875023882569014e-01	8.894116766399047247e-01	1.922442940143124002e+00	8.319510035273671722e-01	9.919693574904379085e-01	9.533911326841002509e-01	6.107827411461275169e-01	7.439264225731720970e-01	9.032274199944937410e-01	7.984547140196681658e-01	1.004244227822155278e+00	2.190710716907537936e-01	7.936861813478788275e-01	8.688822781158553887e-01	6.072136350301791108e-01	6.416299196784300829e-01	3.846013241032276708e-01
9.471923455971184014e-01	7.475313215472952910e-01	5.654503803345852786e-01	4.182962466802297441e-01	-1.054720247004601874e-01	8.885523530825177874e-01	4.809016306918160732e-01	4.429983605930387647e-01	3.037056787533884972e-01	6.191727798271386973e-01	8.073143490133826150e-01	8.901619938292560930e-01	1.232646706087499489e+00	1.079780651207284503e+00	5.578580707636124902e-01	8.031956255490334540e-01	1.266184402799779285e-01	8.284498760846129572e-01	5.367995513340710900e-01	5.561580102311962648e-01	6.609863007373121269e-01	8.782635768681357202e-01	5.249468350800001737e-01	1.102758886654104042e+00	9.172728333979187632e-01	7.298695398949504032e-01	8.070728813346623731e-01	6.610884811228054936e-01	5.026788066063168081e-01	1.283518465881592796e+00	6.648360112323483673e-01	1.634910111804890320e+00
8.143634335425790072e-01	4.853050988388272757e-01	9.550142702270824069e-01	7.014844281409465809e-01	3.487080968156499039e-01	3.718330279551007034e-01	8.700529575511382063e-01	2.750113665849009403e-01	2.677355787945531751e-01	1.156055301883384345e+00	9.005921976561441777e-01	7.763223372292096247e-01	1.080660327877001059e+00	1.077882608194224101e+00	6.113343447582481049e-01	8.803261545290211876e-01	5.482256024077477585e-01	8.594230512463839622e-01	7.989755932072927225e-01	7.706917999805926733e-01	1.030894921432133460e+00	7.627273181561359250e-01	1.486743962365719707e+00	7.984385955549779812e-01	7.893752174942650912e-01	8.032087879826088628e-02	6.394650947335844826e-01	1.020624735510022418e+00	4.549514563416068857e-01	6.276894172252298620e-01	1.228154613925656724e+00	4.711161449776279375e-01
7.427453425417693822e-01	6.021533791926816370e-01	8.895451383501701281e-01	2.688858129136751929e-01	1.192367977622680097e+00	7.817375001033491921e-01	5.996618217404667828e-01	3.377279763429065218e-01	5.418404451004047440e-01	6.646527890493501012e-01	4.586222357298011532e-01	4.888815958252221705e-01	6.866599239380343223e-01	7.750891888044416644e-01	8.932292872192080235e-01	1.051010899830117751e+00	7.502825836645987678e-01	7.286467229272617363e-01	5.614753686932683063e-01	1.009040040489773471e+00	1.090813316290581980e+00	8.589553492881922825e-01	4.917065730340486884e-01	6.369691595706651333e-01	8.582604004457127234e-01	7.449109946901053547e-01	1.032196565138928213e+00	1.081326330083454135e+00	7.801641788911242159e-01	1.328930749361222130e+00	2.419682145149361086e-01	8.640372478039292092e-01
3.590028371972244781e-01	5.363142580975064355e-01	4.608232014763187778e-01	9.187591241547899967e-01	1.097023373309870209e+00	8.408407606416095081e-01	9.896317070810901617e-01	1.451406558062661389e+00	8.808543426301460588e-01	3.646568372118134671e-01	4.452449951094933356e-01	2.354982676839118272e-01	8.400027912202324698e-01	4.234864580734363781e-01	-2.107647655690980670e-02	4.448468814723128828e-01	1.581144000679223005e+00	9.583865510167673962e-01	6.698982539123962132e-01	8.486711770709178815e-01	8.166298549170124543e-01	9.353282112520984182e-01	7.010695617523542422e-01	8.447099422792540002e-01	1.113526363494752980e+00	8.758610247300097074e-01	6.593455354159045712e-01	9.096547719624140660e-01	-9.129847510985777959e-01	1.119510151703389411e+00	7.479633852267715266e-01	1.193661088112078605e+00
9.316066544712598985e-01	8.814291353746175339e-01	8.614278514422252231e-01	1.372212176236674352e+00	1.384304605690303225e+00	1.826534819611230986e+00	6.415382454489153563e-01	1.189985060917618576e+00	1.200720760758344330e+00	-2.428188912442261760e-01	4.670329390442424788e-01	2.202674146255126364e-01	1.373759963106291337e-01	7.923150737663761656e-02	6.098364062161796273e-01	5.877876247598744497e-01	7.526572709468369871e-01	1.796074790434935675e+00	9.849313146928735385e-01	4.428875548047089827e-01	6.644726491979233707e-01	9.540249993741974910e-01	8.633280557417535306e-01	1.322673191015953487e+00	1.251014471060993394e+00	1.185176976839736440e+00	1.167165727757887295e+00	8.249726648677780938e-01	8.481164161480043706e-01	5.893544818899026927e-01	9.376869807212521168e-01	9.150769296307664780e-01
7.865004516448648175e-01	6.515931771103140591e-01	8.420212667169935106e-01	9.444621208252123035e-01	1.032459268001837183e+00	1.317505116906952045e+00	-6.163761216768204321e-02	5.150317935133457148e-01	7.936568570197226613e-01	5.980531386945248107e-01	2.051033627630098888e-01	4.725247338480982329e-01	-1.882672975788931558e-01	6.569203961908048894e-01	3.319651407263052301e-01	9.679896647583732805e-02	-9.910516096401544850e-02	1.473363171236480307e+00	4.606848365343357843e-01	1.133123838820103702e+00	7.427938244633797149e-01	5.647278438583555049e-01	7.872236389490232522e-01	8.553937861126534870e-01	9.058068359431654670e-01	7.772882067352260282e-01	1.705117214784265922e+00	1.125259004017209907e+00	1.146719116607784361e+00	8.491513541868260795e-01	-1.647101659197678369e-01	8.832130633556538601e-01
9.633933001017218611e-01	1.488887189661495247e+00	1.516887888463606560e+00	1.140028432197038422e+00	4.335113030041406468e-01	1.250325371515062178e+00	8.502440196839791131e-01	8.435249277296458237e-01	8.586918933629713591e-01	3.636513942825408963e-02	2.859746883119467786e-01	3.054446090406877645e-01	1.295601658989757654e+00	3.804103594201284078e-01	5.800297057608903017e-01	5.723954655584073681e-02	-3.342838325097747809e-01	2.408756399293256467e-01	2.406700831552900377e-01	4.144171852573180770e-01	7.439035444273973674e-01	4.970572422438124249e-01	1.243865935395343847e+00	1.022881719649569199e+00	8.022218422116054182e-01	1.247923413249261815e+00	3.927723493355296247e-01	7.998149403943566327e-01	1.542569175371203194e+00	8.001727970439422855e-01	7.401468107318678324e-01	9.423108479682013039e-01
1.179160687926934070e+00	6.659629532134501151e-01	9.883062770050671242e-01	1.006215917807750548e+00	7.695713942443838107e-02	9.632333740968501701e-01	9.159643381472736268e-01	7.503147953196870334e-01	5.560694035170259397e-01	5.837147772285949943e-02	6.928692803230702690e-01	3.006991743596766353e-01	4.930382188762955087e-01	4.843973092027444305e-01	2.947116037712437797e-01	1.223831971707034505e+00	-4.481366547304133086e-01	3.290469367219351349e-01	2.627968848140128100e-01	3.536283372686980231e-01	7.312265371247119727e-01	8.539735158835046747e-01	1.004928690195172614e+00	4.862202712779828961e-01	1.286657621554602837e+00	1.031194771084675166e+00	6.580064004825230128e-01	1.184127351139687478e+00	8.128485754684344755e-02	1.048341963190715820e+00	8.911714827006754769e-01	5.721348363379115121e-01
1.131403744664328803e+00	7.860534723765830734e-01	6.748364737138481395e-01	9.165071648342687505e-01	8.340746430036340975e-01	9.233437190274991213e-01	1.206203294478751964e+00	4.206804035548035170e-01	1.178342964773551715e+00	3.799850802071599865e-01	5.128624154970311544e-01	1.864477417073948373e-01	-2.986388867950180437e-01	6.236612425975747165e-01	1.288926951235740637e+00	1.878018159945291088e-01	3.673428665120624936e-01	3.205078749697293228e-01	2.808914248966896121e-01	2.355027597961728558e-02	6.034110740818232621e-01	1.775489572285185169e-01	1.482829483541203974e-01	8.215798094124521223e-01	4.014319580437170076e-01	9.741683896563265721e-01	7.761305789554684420e-01	1.832221955322880458e+00	4.632895427699415536e-01	1.334679410435363200e+00	1.235451524575172932e+00	9.467848973183520256e-01
1.084077111389678549e+00	9.181573394755475626e-01	1.019658979318773584e+00	9.267931959562550892e-01	8.547939574531301377e-01	6.593635162542765826e-01	8.263202482573603902e-01	5.463995127932164131e-01	8.376189198241323908e-01	6.089845966907886377e-01	-3.076572125430215854e-02	3.107705427737714743e-01	1.555964021307340017e-01	-2.499836035472637885e-01	3.177706641429108303e-01	5.730872465018650441e-01	4.760446508482703565e-01	2.469959969066372885e-01	-4.686542845261362222e-01	1.196506761337465669e-01	-3.197939039982432563e-01	1.301291292447122272e+00	-1.499179556247874356e-01	-4.048332114961560313e-01	7.221393269817588667e-01	-8.057829307037639444e-02	1.893036414633059716e-01	-4.206300525276853719e-01	9.093779902071190691e-01	7.785659484352238646e-01	5.094639064375288129e-01	8.421039725167679402e-01
1.024583434150387440e+00	8.094680811279421073e-01	1.275042119181062805e+00	9.390278916301628698e-01	7.631466222512256481e-01	1.419000190101249892e+00	9.351190070511352648e-01	6.916352920579149632e-01	4.697725254911537252e-01	3.147025279901496386e-01	7.047573871992089956e-01	-1.972225850057965912e-01	-2.313533057299909101e-01	1.994145288438986252e-01	4.079925362059176330e-01	6.098797820095258615e-02	1.346367632511739909e-01	1.779939358116036652e-01	-5.596711159628595111e-02	1.300591866546549902e-01	2.657433238541698772e-01	6.959028379460040492e-01	-3.201305738698997927e-01	7.063707009455091335e-01	-1.561064183405080907e-02	-8.578454248955305617e-02	1.370197696285671562e-01	-4.333284283071887621e-01	4.019695423135819512e-01	8.812374051603225622e-01	1.278501599156402158e+00	6.923806320641191503e-01
5.746424909246943269e-01	7.302544081292468015e-01	6.095202342505999793e-01	1.501199921103626655e+00	8.868536652321874492e-01	9.135986454783104893e-01	8.271778940536367308e-01	8.384398136569234383e-01	7.650924247901016439e-01	2.148924766474060999e-01	8.537685464698088755e-02	8.342064559368236876e-02	2.652328448380568693e-01	1.836839592577425018e-01	5.145097136055511999e-01	-1.289737760674505851e-01	1.593154287145680525e-01	4.545010290449679746e-01	-4.646966934775800806e-02	4.374531211819477350e-01	5.463929983641924171e-03	-1.156021322218137581e-01	8.304530586573272144e-01	-9.020434332347471162e-02	4.832629574855422661e-01	-2.463572058124713360e-02	-1.819985572981382416e-01	2.234678625915751671e-01	2.550920670719203365e-01	5.794731107174055929e-01	7.037081208140197885e-01	6.211187308315075928e-01
9.709567133035188480e-01	4.923006872954970303e-01	1.743251303905323901e+00	-3.491784300813649544e-03	1.088913764800155892e+00	9.209040830272776645e-01	7.753266636158685499e-01	9.082830188931477755e-01	9.215893918163731158e-01	7.798520055208658652e-01	3.640765014576635705e-01	3.564826633512429566e-01	5.925289191226709162e-01	-2.313443525640553333e-01	-9.092022857124723578e-02	1.703022464658022483e-01	1.776637378040731630e+00	-4.552289526148882715e-01	1.151024356911340085e+00	1.846874261270747830e-01	3.184371236511606140e-01	4.187565675671495180e-02	1.917643503182396014e-01	2.425152926882987447e-01	-1.084470801467063705e-01	2.756966708212970629e-01	2.267348845953086889e-01	-5.205034262810720458e-01	3.921462386038164216e-01	1.860510839451652076e+00	5.190494582978091298e-01	5.303209044709631392e-01
2.037382212943978921e+00	1.399981739040917272e+00	1.010147531910542407e-01	6.410173719616890642e-01	9.467868544411549570e-01	8.113728886381269545e-01	9.430958810623772948e-01	5.270618976132821487e-01	7.801530684096921187e-01	3.530653574373906478e-01	2.624559466638527461e-01	3.622060402071008434e-01	4.391510954861084226e-01	-1.433724127512211011e+00	1.072426695168393063e-01	3.356968455140374452e-01	4.502948779479559738e-01	3.467462084011230239e-01	3.709395856082635667e-01	5.931782939717147318e-01	2.050985144753680600e-01	8.067068021937584543e-02	-2.557292896602464394e-01	-5.287461659376907486e-02	6.697280958021322173e-01	2.505874795485802942e-01	3.820915341151699951e-01	2.833355641039872475e-01	9.167306303041583559e-01	7.482562829307297658e-01	6.873632826226501180e-01	6.023717560217385358e-01
9.212482457927879675e-01	9.331084768058623968e-01	1.099800888431058388e+00	1.070524299968866000e+00	6.786472597420339925e-01	5.780061112910028776e-01	8.392509135919801189e-01	7.977751463452534830e-01	1.117342877341719554e+00	3.744378622001731660e-02	7.594921590437825332e-01	6.012841084632191135e-01	-3.456394633946979766e-03	1.304267874849677211e-01	9.914486606214700792e-02	5.698647688835449809e-01	5.366090811245268766e-01	9.428258037296627370e-01	-1.018521636894124116e-01	1.094015942836056521e+00	3.191426807226796503e-01	-6.238246615632921932e-01	3.235968184730214081e-01	6.774309602128547603e-03	1.799981804222502424e-01	-7.273882805090511883e-02	1.207362528503877763e-01	6.152232571699585151e-01	8.792810173661798068e-01	6.996259683159302689e-01	9.117772155518140131e-01	8.063268400947406489e-01
8.296511033729252471e-01	5.519818526088351440e-01	5.821864056583425651e-01	9.795962394757000702e-01	7.462141130569373004e-01	1.552715584677237803e+00	9.886241722168618296e-01	7.186234906103209363e-01	6.329266041003592802e-01	7.772720071059805447e-01	6.562945188984921074e-01	7.351190037274906164e-01	6.293883129546113953e-01	5.442868720446885078e-01	4.663570252945353767e-01	3.643139399820119473e-02	2.633454826482860001e-01	1.240381998528770069e+00	1.308727606210384753e-01	6.423066665477772386e-01	1.014267559601240987e-01	-3.333311055412770951e-01	4.054258211707459369e-02	6.392747514887342497e-02	-6.423587966264663329e-01	-1.576779089813087342e-01	2.748448147157012134e-01	1.450900094566752729e-01	9.241613790879203982e-01	4.857422978001195157e-01	1.314580311429196957e+00	6.564723746809383309e-01
6.201986048858778577e-01	7.547956697968181139e-01	4.909722852116622516e-01	9.524688434258752334e-01	7.132481032570243684e-01	7.164374687819150544e-01	7.317014992817001406e-01	7.632805081979864292e-01	7.284506846733677099e-01	8.876079541466466161e-01	1.241332601857050077e+00	3.384623676836337469e-01	5.428131839380561097e-01	5.898856937700563963e-01	4.624376098941707647e-01	-5.189051321563556973e-01	3.257925746650762178e-01	2.784840242474463379e-01	6.925150152254304636e-01	2.979928065954731142e-01	-5.125120926735865501e-01	4.015968544142524133e-01	-1.486166816316970007e-01	4.063822247651036612e-01	5.693397870175309627e-01	2.153246936506482412e-01	6.785743048804642186e-01	1.192908996349411499e+00	7.946168278598612078e-01	5.756683287140993421e-01	1.373276309489402491e+00	5.541856010954592238e-01
9.331205147813839140e-01	9.353255034902042686e-01	1.107964270282458585e+00	8.304470706778447342e-01	2.074022263487709239e-01	7.026656259814048067e-01	1.047201644344137872e+00	7.848054722460129362e-01	8.218644074273486755e-01	1.215571683209239584e+00	4.861029708018060336e-01	6.092917114003342238e-01	3.906155006638090121e-02	8.898355707289364869e-01	4.875927195059893693e-01	6.259645956916746190e-01	4.864541014928458473e-01	5.192561381108518059e-03	3.709477924455704123e-01	6.226078661051304142e-02	-7.046895069261632782e-02	2.701828273313124917e-01	4.715093754767227252e-02	1.160888139259842744e-01	1.098290367722676714e-01	-2.930465985890403635e-01	9.244747473038564811e-01	7.877956156683200151e-01	8.753404939777047478e-01	1.157334921452945586e+00	7.251956311885247031e-01	6.443584394581659547e-01
3.038444290345111987e-01	1.172904095927818080e+00	1.234112874726077891e+00	4.131807692148892208e-01	5.988799394101034235e-01	1.406023585378149754e+00	7.243416190104757790e-01	6.939622058282788331e-01	1.036584338459250354e+00	-2.422516314288192252e-02	5.805843655757474409e-01	5.311224286799860472e-01	5.671322089304667857e-01	1.307157409223819844e+00	6.328868956725197670e-01	9.522745310886207015e-01	5.591128283659517750e-01	-8.386858381991679767e-02	3.624000428624511438e-01	3.984267600564198597e-01	2.377035327547648014e-01	-1.559520714231480976e-01	1.195909594563186323e-01	7.245917225023391917e-02	3.083909159725952143e-01	4.906836656301082344e-01	7.783587589535584383e-01	7.840083849933989768e-01	9.678787322709826446e-01	9.417211489562330451e-01	4.276619553706471066e-01	1.291487554570095453e-01
9.725751374636151247e-01	7.763961470963750555e-01	7.970371365453134960e-01	5.787302945686398914e-01	9.372634464298619239e-01	6.260011714971565056e-01	1.045912953215298646e+00	8.493673548405734630e-01	3.674898609843839647e-01	-9.528456739225921179e-02	1.020879637790947925e+00	9.951318837406029072e-01	9.919454399839273684e-01	1.121986294099256876e+00	1.077721006091320710e+00	1.194930990003354454e+00	8.312784145231022492e-01	7.781697692032386593e-01	4.220855531746626754e-01	1.392106774858344886e+00	1.625223838357367501e-01	5.210635803806868971e-01	-9.997997077176462577e-02	3.060622209102812352e-01	3.737700006931354846e-01	8.152063142806418305e-01	5.948541313308786105e-01	2.549138305392172343e-01	6.250413684658592262e-01	5.140521609227097777e-01	4.947850390589805802e-01	1.618186434114444738e+00
6.462650461838538307e-01	5.158393199558883868e-01	7.149640228960223443e-01	5.868690947636872046e-01	1.189522990078809128e+00	4.982546903356308565e-01	1.087153035953217994e+00	4.305345919291556078e-01	6.351408887041809503e-02	6.838891579726404935e-01	5.028487207683571825e-01	1.115700473764413614e+00	1.425092421100561779e+00	6.916182466400082607e-01	5.639695319873463397e-01	1.138727159152828294e+00	9.017418617075105836e-01	5.570474920546758524e-01	3.243972450014805942e-01	9.273896949562496217e-02	7.486399988163415786e-01	8.661255622919522557e-02	7.414689440025772349e-01	3.616119219394391404e-01	4.825521130863197339e-01	1.361063910831811441e+00	5.923051733188080537e-01	1.101793064517748055e+00	4.272328085493319882e-01	6.777984260841927178e-01	1.571282828300672119e+00	7.112839690320735819e-01
7.199686135777877416e-01	3.221663719228760048e-01	6.499452507736283025e-01	7.307644051457782286e-01	1.454856970395598914e+00	6.993121473443114633e-01	1.200997749875508003e+00	1.399991160407613844e+00	8.148049386433217078e-01	-4.261246734507326828e-01	5.027512877176639750e-01	7.098599581483788779e-02	9.803437152164700130e-01	6.148010878732532714e-01	3.709020265721966192e-01	7.232138056827498440e-01	5.476655439288267146e-01	3.883007747182994351e-01	-2.232025045608140301e-01	4.605822978022030556e-01	-1.078882867984007343e-02	3.994216478025892636e-01	8.683318842947676530e-02	7.353508304422250452e-01	7.447531257766332180e-01	6.213847042492567363e-01	5.409836156626987025e-01	3.180182441199985166e-01	8.128478265748781961e-01	9.171050129887925451e-01	5.958351798739420779e-01	4.773871924679968792e-01
9.130268798450369427e-02	1.193325246204913981e+00	5.272437750884071406e-01	3.093775384852766597e-01	1.074541185300152968e+00	9.577853258943422876e-01	4.745387798486565556e-01	4.121896933937845842e-01	8.135306271593938376e-01	-5.390149902266161419e-02	1.277792290710449530e+00	9.463218031885930470e-01	5.682799571860126520e-01	8.796085598259831828e-01	9.766425263171187865e-01	1.000336413205247243e+00	7.685968006100057925e-01	7.502677882366740603e-01	-5.243179573975464969e-02	1.814509523266090163e-01	2.235310055668116580e-01	2.542023908349330674e-01	8.445879905377253749e-01	7.176385297842567956e-01	3.222973877518741093e-01	7.051772373640312619e-01	1.265278422858262530e+00	8.206192900719859740e-01	1.164326989885160479e-01	8.846905166634810858e-01	7.772820014984835879e-01	9.483991095105164248e-01
9.451483704469941793e-01	7.835562313982927796e-01	7.671096985392309442e-01	-2.850786970361026684e-01	5.076004701763772164e-01	5.267426129209655805e-01	8.196968374748966335e-01	8.819483617844734447e-01	1.565127451956803251e+00	3.941320179215296315e-01	7.933937081694020232e-02	5.522377202302128918e-01	4.826708168399694299e-01	-1.360698884181205104e-01	7.831127816210581294e-01	8.952179861303026787e-01	1.987853895086878764e-01	-5.381368366950084470e-02	3.755619977103653584e-01	-1.349759573678943614e-02	4.455557664015648567e-01	1.375937693662250050e+00	5.927769899403518838e-01	7.261150197086572167e-01	4.472712587115830196e-01	3.222465258567407398e-01	5.648879515090100556e-01	8.780022170972052731e-01	2.643773133744418691e-01	4.859152333384864075e-01	7.994600068063156817e-01	8.453662258565919352e-03
2.817431190033640176e-01	9.593712862523875451e-01	6.183557465833845468e-01	7.825700726242255101e-01	2.654691416650540314e-01	1.354094214273823482e+00	4.104380996368757195e-01	4.031124892632441115e-01	6.021925186150856035e-03	5.246539012740312202e-01	3.178582262196816832e-01	6.110472470931810340e-01	5.468961268819417798e-01	3.865053676954576800e-01	3.413108164743013928e-01	2.250668444141733782e-01	4.434713522777265493e-01	1.925945032534806256e-01	4.254142536636129623e-02	1.800669403260328483e-01	1.187900062575225901e-01	1.624206446018563454e-01	6.385256611165600615e-01	1.255657944856832131e+00	6.334491018634472725e-01	7.821379758979711827e-01	6.789705189242342120e-01	5.750118634924455963e-01	-3.832560587454491019e-01	7.394884655670967977e-01	6.942527576746826412e-01	1.256646088320885424e+00
7.551027179580103166e-01	4.788277574232404632e-01	5.983564697048132652e-01	1.021126240782312955e+00	6.219618392460397605e-01	6.413395101064985893e-01	8.417353375090079748e-01	8.035518510908796763e-01	8.156469464441414852e-01	6.305244789948867279e-01	-1.431697173538463819e+00	7.000073902562392592e-01	4.840108210291593771e-01	6.088944447680910699e-01	3.182474117980187978e-01	5.808725806892689469e-01	4.159772248701294473e-01	1.281432849318581146e-02	2.577188494524985662e-01	3.581944458726770142e-01	3.136860976300287485e-01	9.804733741824581683e-01	4.449701318692452778e-01	5.790062954356370861e-01	5.195735258963818382e-01	4.484536976339555947e-01	8.415260478131204591e-01	7.295810601539655105e-01	5.096369028082686770e-01	6.406056950203774525e-01	8.467434972619520828e-01	8.488448373360664156e-01
5.485475561584418625e-01	6.968537115510559099e-01	2.957889854478086278e-01	4.410776729594421686e-01	8.955586621114536294e-01	5.974720788552020379e-01	6.003571959908600153e-01	4.904342598143142107e-01	9.554970724338229804e-01	4.284785631639080883e-01	5.022986905252635470e-01	4.622598980871582275e-01	4.050229519057481631e-01	7.997717798686463375e-01	1.017428836558718075e+00	3.185183301883942608e-01	7.155815410961211542e-01	1.194851609563008787e-01	7.836567577467556944e-01	1.379301032550729611e-01	9.009542776690582233e-03	7.569168295771431243e-01	6.264727560160577857e-01	4.942283258378507571e-01	1.142704656928706042e+00	6.654213809543426672e-01	6.120764347447744669e-01	-2.677357726115829895e-01	5.289071156150788600e-01	5.189881833172969028e-01	1.194286461419454159e+00	1.871723746171772840e-01
2.503165206822975941e-01	9.884647418933475427e-01	1.027285407480634571e+00	-3.751820278461690528e-01	5.664254028198074664e-01	4.811244011889296290e-01	2.922745851913007842e-01	1.158735909487803584e+00	1.262227835361539041e-01	7.050643170547654659e-01	6.088668581883975861e-01	4.426438519797185611e-01	5.660772642139246802e-01	2.697359580759513542e-01	1.623435246517964670e-01	7.263443731589946939e-01	1.037663155230474477e+00	1.255354615146106134e+00	3.756092968950492383e-01	1.891452996320882318e-01	-1.544642989358924190e-02	5.451991163313371080e-01	1.944998441392515209e+00	5.051785398318521247e-01	7.384726343834215889e-01	8.294493132464131335e-02	7.359868624680447891e-01	-4.209303650797066032e-01	1.297295255365739641e-01	1.775548762802034719e-01	3.859649336728569469e-01	1.162212667171858560e-01


==> Cifra_figuretem/3.9/DPdataGreen1.0.txt <==
5.326616510056488840e-01	1.231934362163187080e+00	6.703756860678683482e-01	3.095878857394436245e-01	8.570431857741832582e-01	1.574978092625639814e+00	1.124436147142969800e+00	6.671124957695285795e-01	1.456872067670569315e+00	6.284788132417147288e-01	7.819941744395705330e-01	1.000863313029299428e+00	6.879300366788307919e-01	4.577635773706422717e-01	6.711618367362950366e-01	1.308106901611605144e+00	1.243145525441934129e+00	9.321844205528895255e-01	9.677172991103736299e-01	1.102521392697253244e+00	1.471350475705189620e+00	1.135031883280051446e+00	8.964692071200179857e-01	5.683713302528640154e-01	1.197228347955779926e+00	9.466400731947146596e-01	3.931498769603429810e-01	9.108565844883019791e-01	9.884492020748056884e-01	3.042741549260743472e-01	8.858517429274579413e-01	7.963299746492493725e-01
1.693471471938059469e+00	9.376964203440872891e-01	3.505514400627751659e-01	9.483698429994404933e-01	9.786465678026035064e-01	1.108293464421232111e+00	5.616340044791692243e-01	1.765065571157294455e+00	1.437354595257135381e-01	1.221729599068522187e+00	1.050891938781169710e+00	1.585204286790162120e+00	1.420387352534804526e+00	7.586141668617886191e-01	5.937330397478759458e-01	1.034926484897189747e+00	4.042285757529632817e-01	9.441173390743925475e-01	8.793374033120173738e-01	7.488976579733128691e-01	9.853085355846686877e-01	1.230491263356179976e+00	5.488468988180261743e-01	1.406183222093497998e+00	1.181211195188078822e+00	1.114576174827641264e+00	9.218199953065904229e-01	7.819025475452268115e-01	1.009389954408114853e+00	1.103969867226653578e+00	1.135255156821108891e+00	1.102176385609000331e+00
8.323694424154527427e-01	2.779764134838277334e-01	8.774596224978229442e-01	1.990283832199667424e-01	4.269831175932408129e-01	1.011039190940650423e+00	5.557733344394695241e-01	1.492381970022671478e+00	9.381037893150326878e-01	1.255193256396908152e+00	1.201830048579251908e+00	1.167415081306076408e+00	8.375126177887121104e-01	9.910719244907809644e-01	6.360254685004980146e-01	8.639490934892641860e-01	9.986776569311355267e-01	7.213028975694842915e-01	8.465413940900479162e-02	8.687291892644688485e-01	2.480872013222767958e-02	7.052805331532143729e-01	-5.148914461837523771e-01	5.600495859096623619e-01	2.895833567850706891e-01	1.149760162406343822e+00	6.875664917005275267e-01	1.111675440540583759e+00	8.582547196415706292e-01	7.085709057159259583e-01	1.106643312797732204e+00	1.086998168730567871e+00
7.273498621673843978e-01	8.617130000675143897e-01	9.319458968148082167e-01	9.218149216049144057e-01	8.157150353761750683e-01	1.089697806714103212e+00	1.080749792171961765e+00	9.966750864791176223e-01	9.663301818412163291e-01	7.150248090408248824e-01	5.316671388543239285e-01	9.613923650980705782e-01	7.300113878927947386e-01	3.474779947260243640e-01	-1.648595116826717888e+00	4.376211065220924068e-01	7.385112298543010656e-01	8.972556419604311717e-01	7.934264255485720119e-01	1.487311027133120467e+00	8.116394691603383560e-01	6.394988561022181273e-01	8.105115974987655569e-01	8.370287454142537609e-01	7.404244927426693046e-01	5.065774782097972606e-01	5.199646054698497943e-01	9.308534604103454457e-01	1.049889626159708822e+00	1.460822172087479665e+00	1.196359817442437246e+00	1.033300727141442055e+00
8.613476832646093095e-01	1.044932944014553611e+00	9.363927718062757810e-01	1.092308907749522495e+00	1.116379775469708679e+00	9.761923125875430207e-01	8.415231726893920294e-01	2.780821732384756162e-01	9.619084181210305617e-01	8.270012541246966054e-01	9.623364045332073458e-01	4.039291088149578601e-01	1.082187241025543312e+00	6.402895669054433636e-01	2.537806673385923917e-01	8.344946554107451897e-02	2.673688620196253973e-01	5.444325667972840233e-01	4.134998477287178398e-01	8.317877024586002310e-01	2.454987460408430966e-01	1.413277214472181131e-01	1.125851139547180413e+00	6.168737646708413180e-01	3.192156823277245703e-01	2.482293016195360191e-01	3.762893518069768684e-01	4.524469113792540242e-01	1.079592688380662135e+00	1.068811129483089983e+00	7.820741357823357554e-01	3.237720310502835153e-01
9.431966727458299671e-01	8.780994111250790546e-01	8.051667140138425438e-01	9.164434716142845216e-01	9.494092292735507588e-01	1.157972526467992092e+00	1.372964365833507117e+00	-2.408211195091372048e-01	1.023916234876336651e+00	8.782225766641575948e-01	1.711939635152454509e+00	6.353311618513426406e-01	4.198243789317029906e-01	8.032253277240724021e-01	2.074746408559141608e-02	6.574503085247994649e-01	5.108484518529305962e-01	7.933625348342246419e-02	3.869845224898790237e-01	3.524043983488626131e-01	4.685448702660913178e-01	6.527893094271208785e-01	4.774365906914794788e-01	4.965839953314843402e-03	8.457308549319303426e-02	2.003675361019102708e-01	2.739142657524382130e-01	8.491696492694975618e-01	2.663589543025946527e-01	9.547130037191376983e-01	1.379907970720965160e+00	7.811865833577484874e-01
7.979183705253476422e-01	7.480412890640903978e-01	1.183092850958804565e+00	9.893456983323343223e-01	9.160233316843120477e-01	9.577081553932895730e-01	1.594299151017926963e+00	1.022171175920261632e+00	1.327225431185446114e+00	6.791034260689581270e-01	3.992350132090316528e-03	6.168670160558765714e-01	6.358826604383277514e-01	3.878061415835684644e-01	-7.352502806002048086e-01	1.170608662719742066e-01	1.744877993520006221e-01	1.007771491809262399e+00	1.678279669090878556e-01	1.452447020300819125e-01	2.385117539452395463e-01	-2.695163720817402853e-01	4.809511556966034052e-02	-6.720346771441537692e-02	6.807102945236429559e-01	2.868074787341148291e-01	4.903499376691766720e-01	7.609027290201079152e-01	4.946770241398221191e-01	1.581234783689754231e+00	6.922434902789099676e-01	1.024882056793798180e+00
1.069270680493110692e+00	1.074202843718592204e+00	7.433050627995179127e-01	1.173882795865556217e+00	1.006304572373795114e+00	7.522136987875760461e-01	8.157033321318082342e-01	8.504691242207591539e-01	7.734116880656392023e-01	7.048577016313586352e-01	1.099659687681527886e-01	1.486870803982381695e+00	3.257997041903204494e-01	1.995154586184241519e-01	1.607363014395801482e-01	-5.161698200642633738e-01	-6.770578260544045657e-01	2.030371657307946665e-01	2.908604829576679762e-01	1.681754539389579417e-01	-3.608007876685337401e-01	5.382799016458588159e-01	1.334143904644747858e-01	5.508931788801456619e-01	3.285795627862020951e-01	5.272469064356576363e-01	8.304491667172646530e-01	8.246834993952354420e-01	1.197477565115044884e-01	7.705098388915597729e-01	2.122566662278298821e+00	1.249099144763745617e+00
9.738314496901394612e-01	1.163111810404286128e+00	1.441584243219464323e+00	1.045918844161769945e+00	1.502481580092719149e+00	5.207842367293261665e-01	8.815788605402467004e-01	7.236531687262064416e-01	-2.547601842383054871e-01	3.246168353593524292e-01	6.566107626522451612e-01	2.825180382706421467e-01	3.834072332198403266e-01	4.359178740624929937e-01	2.664169286071135234e-01	7.192002559905439352e-01	2.477009644448557868e-01	1.406451879510859926e-01	1.711007598522219231e-01	7.645829156568605123e-02	4.193140702364700489e-01	5.878083658776509512e-01	1.224770503523883614e+00	3.016724922614522075e-02	5.724154938194896403e-01	5.377023926948758525e-01	8.660508261677302144e-01	8.414407038995257437e-01	4.934453801324202304e-01	7.127401313558061613e-01	3.353734634502911760e-01	9.758352519874954334e-01
1.013980253488304006e+00	9.471507091381856647e-01	9.113215426362620830e-01	8.902992892114105494e-01	9.326870405916349860e-01	1.372130354228549454e+00	1.255622084875049893e+00	7.548646566199280761e-01	1.269583854849743454e-01	5.070004778411451030e-01	9.382154720688165028e-01	4.665520368291668496e-01	-4.058877681615224997e-02	-7.369892261406092437e-01	1.748296529318828785e-01	5.231556667452533227e-02	4.077494005532020793e-01	-3.391633295507022750e-01	1.305327976793665135e-01	1.556886241779701363e-01	4.484648017035997580e-01	2.782758543758339087e-01	6.994914809000334355e-01	9.839288228453463292e-01	1.598072720286926707e+00	8.727635320935852592e-01	9.106420709703211269e-01	1.157813552788528710e+00	6.653706305493393147e-01	7.780540338584136517e-01	1.457828010684301567e+00	9.099805014936134251e-01
1.376200858470684185e+00	5.638673018113899982e-01	1.924441833887430509e+00	8.887997517872793241e-01	9.217490969713211246e-01	6.156281625751607312e-01	7.099485596103427554e-01	-2.283653114919775851e-01	-9.736547575798841780e-01	1.214788937585296491e+00	7.679080508402313932e-01	-1.049002127034562304e-01	1.878197517284757589e-01	6.130959247515859190e-01	2.182981242432279756e-01	3.885529182048036434e-01	-3.227595927769389417e-01	-7.168231963871327661e-01	-4.579324632901019543e-01	3.883963583329594904e-01	-2.365816601128589713e-01	8.485500641842731451e-01	9.180932222827560274e-01	4.077765718659311367e-01	6.111893616052919143e-01	7.650385696466895924e-01	1.255598362359707121e+00	9.967245054774416246e-01	1.443662873585445761e+00	7.400837448371349048e-01	6.165009266535406152e-01	1.011331005979011044e+00
5.901862282799352766e-02	9.199376330621897857e-01	3.014266649446992741e-01	1.275622709828741375e+00	1.058450947242579598e+00	1.572330988990010781e+00	3.979363964706289503e-01	4.866716192148097808e-01	5.322272743069271783e-01	-6.050591341743982721e-02	-4.845791970425317174e-01	2.127185782738244546e-01	4.400083208903002308e-02	2.639842248066856523e-01	2.046403510343385856e-01	1.521926238011240551e-01	-1.857237094906665775e-01	1.187306778732772627e-01	4.566856946484893487e-01	-1.288756757263759267e-02	6.041638846547632280e-01	4.563219408038718949e-01	1.048259752499052011e+00	8.762594695975465253e-01	8.062803951143565628e-01	4.851398559596113991e-01	6.607541631346698363e-01	7.311787993288375587e-01	7.512485257828073193e-01	6.996546371500054207e-01	8.151006456128084832e-01	3.851523859169673214e-01
1.002698949632144121e+00	1.075097350651289307e+00	1.335821988122177117e+00	9.256393225593279039e-01	2.594135906023733451e-01	7.273648008632549455e-01	6.303774689197750858e-01	3.830612718977944864e-01	6.899214850322445969e-01	7.716664543994423697e-01	2.869303671190476246e-01	4.581310960304497693e-01	5.676629656990621609e-01	9.872671862308710633e-01	5.919129385944097432e-01	-5.004212614336043252e-01	5.884011864013012350e-01	2.090732923125939724e-01	3.586483527796647253e-01	6.599185688144320050e-01	-1.854482729120143780e-02	9.561762797073718456e-01	3.559716707032622995e-01	1.195568648575694004e+00	1.041321379091757704e+00	1.192708533636315904e+00	4.680662298336695781e-01	2.556974992188081330e-01	1.359912872447819776e+00	2.764428263478868053e-01	5.776097774878451441e-01	6.419661101071848508e-01
4.786518014818916811e-01	7.781976997779896932e-01	9.935277181907963273e-01	8.432567735410199106e-01	4.393857708680630192e-01	1.201547291703714659e+00	1.227632603844867276e+00	9.298053336676397329e-01	-2.473888225296003718e-01	4.755014818851845959e-01	8.118302737989002704e-01	6.301036588732876753e-01	2.495224238958255736e-01	1.266489477675689423e+00	1.284767200492011430e+00	8.309247100451438994e-01	7.493117657037035029e-01	2.043846553588838377e-01	9.818192166761288142e-01	1.552710297795290462e+00	4.560842375796784198e-01	9.390793240062325076e-01	7.897002228484433228e-01	7.698414026476180227e-01	1.130600272829081154e+00	6.831776298497785893e-01	4.914582573060456427e-01	6.600570079554175518e-01	7.223000088607812730e-01	9.416715099265865474e-02	5.694102619116736541e-02	4.345569646630643712e-01
1.059730093918562543e+00	-1.109322971312637351e-01	5.962135223639045689e-01	1.498241256018221446e+00	4.720693100694068334e-01	6.074677737229955410e-01	7.830929563189813480e-01	6.605662169392957361e-01	2.798475315354247428e-01	9.192567779329759992e-01	1.359508704957942848e+00	7.040781064221898200e-01	8.387486503523386983e-01	1.103865284726053275e+00	8.278837875783261468e-01	-1.502100399202083159e-01	4.787396719375704990e-01	6.117506837813566634e-01	7.727900932364901720e-01	3.875874863565502704e-01	7.484051360818951837e-01	8.251747676551892674e-01	7.711172785193598500e-02	1.080958960228191046e+00	8.463735120986066729e-01	7.676240393089546199e-01	1.455694060721548055e+00	4.773805310177500760e-01	8.822103261783045269e-01	8.623395163941854902e-01	4.690894404125387496e-01	3.124154142268140699e-01
7.978289217738963046e-01	1.516228245902652594e+00	-4.886339431352360041e-02	1.510903133770727491e+00	5.178359789939224189e-01	8.013661426055977977e-01	1.114302480864605371e+00	9.919175134545626937e-01	1.022890862911428833e+00	6.546815645127107564e-01	9.141682716327359515e-01	8.743778052172497262e-01	6.691017054915294748e-01	-6.505676984449377809e-01	3.529186589895272341e-02	2.213140283950663090e-01	5.686534085612812151e-01	6.950168821575205547e-01	1.483770072128388406e+00	6.637242626619578312e-01	8.411732346858384890e-01	2.487948152071436381e-01	4.446296766566734116e-01	2.008212765706226532e-01	9.116861948768659740e-01	-4.120237186875930213e-03	6.377950168632319228e-01	7.151312548852671869e-01	7.966281036432744100e-01	7.816598099620775120e-01	2.795845010451413204e-01	5.622931292486745836e-01
8.407929236767387460e-01	2.732976126722190813e-01	6.599805350957430594e-01	8.299591856171870674e-01	6.639250029699341749e-01	7.500034510423848610e-01	1.143238145273941742e+00	8.649399995580634437e-01	6.182276954066916463e-01	5.440796815397752617e-01	7.923871571277558701e-01	-5.787910697882598932e-01	9.457015469830961640e-01	4.460578961869480219e-01	9.020624808287904806e-01	6.740681909686619955e-01	4.231757159517841038e-01	1.015646336237418623e+00	6.383098679432706035e-01	8.374706156918174660e-01	6.733010933472979298e-01	-6.353768522269143126e-02	4.226838994989184917e-01	7.227368435965824123e-01	6.407984899889780372e-01	1.064089822790780238e+00	8.773346684569152121e-01	4.292324476635727692e-01	5.104144178078388050e-01	3.357590264600056607e-01	5.646979590893660417e-01	7.078449104213400123e-01
5.649009039172270263e-01	4.273998012106063338e-01	4.668023998616048775e-01	6.182131266616290866e-01	7.635745955268912200e-01	1.087940521263582871e-01	3.842234175032274712e-01	2.052689879379175908e-01	6.560662917245805303e-01	7.848753435658256672e-01	2.580523728512361115e-01	6.357526634171370983e-01	7.314373727759192478e-01	8.030122972659272662e-01	8.386841516656511342e-01	2.313722502271135517e-01	8.039763703024778163e-01	7.143305979706364717e-01	9.437105857782408513e-01	2.690693449398501857e-01	-1.211138103227625828e-01	4.668208937998019059e-01	4.985465734589002440e-01	2.637522992198681471e-01	3.887761228449667650e-01	5.693968928324257828e-01	-5.332629833179274303e-01	1.006231467587240802e+00	3.774105972518552177e-01	8.686393335842430563e-01	-6.282673114952608273e-02	1.215210170773660003e+00
4.167541267252219406e-01	5.485115440768600914e-01	1.477725534406275187e+00	2.520587869984366458e-01	7.606870713666896711e-01	4.104705148791971681e-01	6.633807443159457362e-01	1.415858651932889067e+00	4.840577633226044174e-01	1.020725604086358373e+00	5.135596067906356144e-01	8.132129652018027510e-01	8.488401396277404087e-01	7.948751139991054870e-01	9.634158042112204168e-01	-8.270512839285848461e-02	1.126376350149620231e+00	-3.062722494392147166e-01	4.874393425176581918e-01	3.671075498722100039e-01	7.190207938156161216e-01	6.139697091718290256e-01	2.391406844608851001e-02	4.100005904886410701e-01	7.922411814728399504e-01	4.489938463662552226e-01	8.958695519567532184e-01	-5.865622699679569063e-01	6.477724230146413298e-01	3.108275297972403206e-01	3.865459579894974240e-01	1.048349853155654099e+00
1.894612684710371142e-01	4.808841810727457200e-01	-1.240917048643825349e-01	1.074088840363377262e+00	4.184485038242241051e-01	5.253125922238094381e-01	-2.087867827027017897e-01	3.531070491715883608e-01	7.415906883607022992e-01	2.818521677986199903e-01	7.809022540433074866e-01	4.754205595549867991e-01	2.035256555925286093e-01	5.039797244709764978e-02	5.657881356699778763e-02	7.740123088005846919e-01	1.198868502467679953e+00	1.293647529311084288e+00	-1.106247049114875702e-01	-2.295250530233378661e-01	5.208468784130977358e-01	3.028498032221241254e-01	5.441587411492184723e-01	8.565507597340227264e-01	2.157962394461531430e-01	6.566213534275417985e-01	4.745674246412558972e-01	2.230514632389002383e-01	-4.591684975436810534e-02	3.777011850178031427e-01	2.478252650596096118e-01	7.462466912266310093e-01
9.840922349056550056e-01	7.789296934492305757e-01	-1.711826968741187449e-01	1.175931316353077405e-01	6.263954282569269560e-01	2.338547966341765205e-01	3.158147643189430642e-01	7.437590930252244714e-01	7.321273280659269522e-01	8.710321975245521875e-01	4.585430732770532924e-01	5.452325483958488928e-01	1.079400042994678621e+00	-2.917931492742515953e-01	8.348283378674568045e-01	6.452131191409949951e-01	1.680845777111963368e-01	3.985073364996899459e-01	2.421224909268663572e-01	1.428563026822602389e-01	-3.115186920294571449e-01	5.511574604862485849e-01	3.724995937461109685e-01	9.999241343823099815e-01	5.953036241013419660e-01	6.300605278259183706e-01	7.902552728402775228e-01	7.460560973942331753e-01	3.494521193815982030e-01	3.622865397581150337e-01	4.579728650616140539e-01	6.724928781991110771e-01
7.370317936699710692e-01	3.573655471583042087e-01	4.016533570313830515e-01	6.345568859204811507e-02	2.500682959864503618e-01	-2.544650586959569805e-01	2.363246610698933048e-01	2.169125058953258467e-02	8.438495983024787428e-01	2.551508154234787829e-01	3.638213248189708926e-01	1.383413870312471428e+00	2.705020166805549575e-01	1.420447671262553002e-01	1.090493806610346672e+00	1.018601988357836774e+00	3.772688946719698344e-01	-4.836223948276391349e-02	1.682843795462858894e-01	1.949338368779239827e-01	1.896454752686103640e-01	3.041247178447207267e-01	8.215041491789037975e-01	3.709471367311060197e-01	-7.536144594181883871e-01	2.620079338323484386e-01	6.113301763030245528e-01	1.663221227645056977e-01	4.614259749072549543e-02	-6.143113447162520391e-01	1.091709427456014847e+00	8.341360389912025886e-01
5.085230139335260580e-01	1.289278860190026910e+00	-1.389409187345427288e-01	2.231939157967665899e-01	-1.478843477407176810e-02	7.519193030781492482e-01	9.013474294781853580e-01	5.671072998172710378e-01	7.707445346610773962e-01	9.067879293165024279e-01	4.046548759820098873e-01	5.978792751433996688e-01	8.581981064626276190e-01	9.005487895301709234e-01	7.047391620872778262e-01	-1.646014558522144178e-01	1.598380070081440174e-01	5.401685488355731368e-02	6.310593717731097785e-01	4.261440689262338544e-02	7.800915242761138901e-02	4.363893168022349722e-01	7.062481058680825097e-01	1.056144476638992691e-02	4.892517629905236420e-01	1.081116885706121966e+00	3.413449128920540421e-01	3.439658395004147051e-01	3.820201636450406557e-01	3.816998713956593625e-01	9.250418311314596576e-01	3.472977601681070947e-01
6.664502787909447612e-01	8.638931175769645199e-01	2.388528275456328342e-01	4.287474217540862553e-01	8.977502078605648084e-01	5.094535904101985535e-01	7.730377167079089951e-01	7.617791541072794770e-01	6.699469101429232909e-01	3.407224296241896377e-01	4.580079904821524606e-01	-1.507610871163753696e-01	4.122530853006249885e-01	2.108458231034045505e-01	3.002959964668877046e-01	5.043900074381907350e-01	3.275300256611015093e-01	-9.536729820650763356e-03	1.257638188067762286e-01	3.524240274230433512e-02	6.632875031215257344e-02	7.199572183707070305e-01	5.071255205932118093e-01	9.082293154178566752e-01	7.783193734788301787e-02	7.048721122107612924e-01	4.529680922196073212e-01	3.735533388787777853e-01	8.032633979862841000e-01	1.013440280364758195e+00	6.441476294156696092e-01	1.009414784677811872e+00
1.835409141262490662e-01	-1.368197475093695936e-01	-3.132156704107241785e-03	2.474468364696865430e-01	1.037216076871430581e-01	5.171360841465264535e-01	5.171089562630855063e-01	1.040576310804648630e+00	-3.421482969286612219e-01	-1.619898645863522280e-01	3.749559432402954640e-01	5.783008615631924920e-01	1.377000390385674788e-01	8.073561458186144790e-01	2.983720623466025734e-01	4.692907652463501611e-02	1.357338299927291492e-01	9.120558946007342183e-01	3.553281028343913128e-01	2.558280208007023826e-01	1.414254539709519087e-01	5.781084593273894123e-01	6.856478681950843868e-01	6.809039448047488063e-01	3.985179589409312273e-01	3.380985046577689723e-01	8.956817915491619431e-01	9.077710957705262818e-01	1.235273267802798669e+00	1.044206107833756558e+00	6.290237880841773599e-01	1.048029618748999026e+00
6.087611636565386508e-01	8.107750215244857728e-01	1.050718557391299157e+00	3.193527615119524654e-01	1.522253261636149491e-01	2.638622910361991258e-01	5.446757802065351761e-01	6.522240272220169999e-01	4.217031498515922960e-01	5.765594128451052569e-01	7.316396836192755604e-01	1.185305001426015581e+00	4.271679715773686881e-01	2.240031908348409095e-01	7.735371894610463261e-01	8.220203383444368850e-01	1.872851851268314272e-01	1.048805528651047259e-01	1.783434895523015040e-01	7.010170249384621854e-01	1.221632751298450670e-01	5.212498394416643643e-01	1.524216935653458727e+00	1.518420894598073723e-01	3.213073404524059429e-01	9.760943061285329847e-01	8.557051589424953253e-01	6.770013035404133239e-01	1.111589987062728380e+00	9.691746399131028200e-01	7.019388251542215684e-01	9.747026193490507806e-01
7.282655005366005518e-01	6.244728609914372841e-01	1.183231394898307809e-01	2.241986323436171991e-01	-1.022882234789542766e-01	8.779316521787321470e-01	9.044186822811860205e-02	3.368442901948176527e-01	8.631099432640298996e-02	8.022084939029096029e-01	-1.399602754644717062e-01	8.726323767329684511e-01	3.875531333001162593e-01	3.015366548691478799e-01	3.995239511543456912e-01	3.663085629479936878e-01	4.758779694831433843e-02	-2.312404700009840219e-01	6.606130781066114066e-01	7.596768758558707368e-01	1.519965348259924021e-01	4.878676568990896745e-01	4.831169309077328888e-01	1.164222237501141288e-01	7.773379045430304224e-01	1.673595166659529454e-01	8.702508473411377787e-01	8.906468595842103042e-01	1.374172112663339496e+00	1.147841098844684105e+00	4.440376359596019396e-01	1.426569492271438255e+00
1.041813431315207428e+00	6.589451161222799058e-01	2.929409478494213737e-01	2.265786076363682788e-01	4.061852300392276294e-01	1.859383796840254344e-01	4.158495204358114705e-02	1.371763511742692399e-01	7.142284047469865671e-01	2.726933825163335712e-01	-5.936644530510090667e-02	2.205023152783213980e-01	-5.084175025550277671e-02	-3.691018687213040161e-01	5.129429073553235519e-01	1.119153737040307739e+00	-1.269122260428285465e+00	4.289422016493421030e-01	4.941621077034445975e-01	9.823394898604690395e-01	-1.963622269552331989e-01	5.294779831287835803e-01	7.784582987839506751e-01	8.365219051915969706e-01	1.701798988391406642e+00	1.184758529872493638e+00	9.922595693566460540e-01	1.414558191550082888e+00	1.435750185857376238e-02	9.235798682904589052e-01	3.582186006191678818e-01	1.072624811488924967e+00
1.267104535468012161e+00	6.465484255709974537e-01	4.106103935849910180e-01	4.009878436950528036e-01	4.758187376120293632e-01	2.818745420970250048e-01	-1.153485339560372802e-02	2.508115780934828676e-01	4.249686088532862449e-01	-1.094385151721323224e-01	3.449082751888334353e-01	9.487843819611638807e-01	-3.597589375030074699e-04	5.760304276567571602e-01	4.300254792868574150e-01	-9.710331665235322207e-02	9.536108402958856645e-02	2.843535205390914089e-01	3.138654198806481999e-01	1.778056535945660155e-01	3.721171709943034700e-01	6.973956480958550808e-01	1.625460846985357311e+00	1.331140840271311632e+00	-7.862075502534260352e-03	8.799574193730546057e-01	1.240819880169298228e+00	7.433898695947300794e-01	9.626595702328172299e-01	1.062319782318909001e+00	8.207933090429577749e-01	1.284022035706440690e+00
5.068710842482191392e-01	8.126410929945544481e-01	1.602315659437141826e-01	2.183171862969311705e-01	4.221435907665789244e-01	4.429997996651783843e-01	1.766449163483541085e-02	7.633218532935019951e-01	4.481215128327510344e-01	3.422267207094321639e-01	6.402370379998231220e-01	6.840649985566524816e-01	4.755391931814110795e-01	7.318363907182702244e-01	6.174693192743623271e-01	5.250159589920964098e-01	-1.975732149546078897e-01	1.151555520442751612e-01	3.277331740810859873e-01	3.603310899869528461e-01	-1.659717325952257960e-01	1.115443349215353708e+00	1.051404043441783287e+00	1.346265024172149216e+00	9.045812159463998414e-01	6.911319298117631904e-01	6.435282740132162171e-01	6.949340698754959966e-01	1.179679481881623637e+00	7.578073661713806697e-01	1.053589640763931801e+00	4.999393906188022152e-01
8.071549456218461982e-01	8.740668692575371823e-01	7.574214154973897273e-01	4.985529089277914716e-01	3.480464397290714551e-01	4.013374940094034948e-01	3.010486001034552439e-01	6.266404856329692574e-01	2.685892534175076674e-01	3.780457427604244636e-01	-3.263159294124056142e-01	2.722711030178871505e-01	3.013504641026104602e-01	-1.128618709123018760e-01	7.653058936162774328e-01	2.305459230109012103e-01	1.120805714781921703e-01	9.873332104032236933e-02	4.297225158009430057e-01	8.226665112477313802e-01	9.662680241325478647e-01	1.005271215662433493e+00	7.917439347349262135e-01	9.173617152773224648e-01	1.698968746343381131e+00	8.247296120257942009e-01	5.423640123933453072e-01	4.367418037919643670e-01	1.538375269832731540e+00	1.062783311549561738e+00	1.013669402506423456e+00	8.531266623686836192e-01
1.320527107730479432e+00	1.198491338653766558e+00	9.210103753614273803e-01	8.093988425251689156e-01	7.581568363276434130e-01	7.948836544335373677e-01	5.034824710177486784e-01	4.388431725933208960e-01	5.712756174899119577e-01	5.229872491587846950e-01	4.050311344378231815e-01	-6.850542642697683426e-01	4.513055018473567381e-01	5.755595359277728695e-01	4.397876088422572050e-01	3.330287279547911039e-01	1.701965017068706176e-01	6.891584385790017198e-01	-1.366710757387398223e-01	9.825275360908809485e-01	1.226514819217468855e+00	9.841378338348122368e-01	1.655735547478362601e+00	9.929555413604594927e-01	3.477243983194654442e-01	9.231018751202255679e-01	1.673522801994075326e+00	5.513346933054776855e-01	1.014573840050783327e+00	7.402269663777737430e-01	1.505938300187717349e+00	9.103332075237895449e-01


==> Cifra_figuretem/3.9/DPdataGreen2.0.txt <==
5.479762934998457791e-01	1.780753660873908961e+00	1.276085877588577500e+00	9.371102371337952652e-01	5.032037081598197403e-01	3.348764881702932517e-01	7.054949394950664754e-01	1.191113699106077339e+00	6.627793067843026353e-01	8.864356525584062840e-01	2.206192214273169361e-01	1.004470167165231853e+00	8.806380910413502683e-01	1.201225249796030070e+00	5.995436293453288989e-01	7.051225542630698007e-01	7.480378080004106423e-01	6.194789505560927001e-01	7.716138391461470070e-01	7.400935910837102005e-01	8.073336770495304071e-01	5.070990017565319974e-01	5.851893002727797111e-01	1.652780885458008608e+00	5.929520193343815748e-01	8.616682297510691591e-01	3.315443380440039611e-01	5.738231405345943781e-01	2.476699370835798719e-01	5.739268355657775045e-01	7.941062971396396497e-01	9.531560969868920763e-01
-9.376276744135112473e-01	7.176828926787220952e-01	8.423632907158558059e-01	8.299457967582399842e-01	8.110455439689652213e-01	1.069102689547107632e+00	1.603228521238671211e+00	5.305637068526609657e-01	5.963316626351194971e-01	1.015086093513127175e+00	1.148731747330049568e+00	6.849540292166836908e-01	9.618832190453495690e-01	5.766746579240265014e-01	6.541710817917141263e-01	1.006427556013636870e+00	7.151019736567927332e-01	5.559032865987731942e-01	8.096850923700914526e-01	1.480535657264946403e-01	8.194837414496881633e-01	5.446382755592011904e-01	7.637510209854335708e-01	1.546545946187133813e+00	7.834287009013640724e-01	8.557784357182279811e-01	7.616251077419321502e-01	7.912868269955245504e-01	7.516054795264627275e-01	8.514062428231647939e-01	9.904021103656648339e-01	1.191333445870419894e+00
1.093047982246184269e+00	7.256102551986360893e-01	1.365434648597930511e+00	4.091042078172251184e-01	1.295207169195661479e+00	1.108367745668635163e+00	3.863824651035551727e-01	6.985903228218582894e-01	8.394511682138686703e-01	1.072255131307388920e+00	6.527326137469848799e-01	8.540281126752979901e-02	1.119605228775120143e-01	7.899046892759832295e-01	7.678662239178778437e-01	8.626748742898235900e-01	6.862907190873547281e-01	7.636754701054766503e-01	8.826119352566487164e-01	8.510164526475860747e-01	1.009801701916473782e+00	5.187386856260400858e-01	6.535152490219040544e-01	7.138376700877289149e-01	8.262177331190619922e-01	-1.375206111863144232e-01	6.609450983012122860e-01	8.608313393687041515e-01	9.499861504222850694e-01	7.380938595330405194e-01	7.317367493761577357e-01	8.831635080457811426e-01
2.525101046574430574e-01	7.016200343429361830e-01	1.300745748846299676e+00	1.003366228965673734e+00	1.018271726513138464e+00	8.416545483764110713e-01	1.349056504943497714e-01	7.141663034390015596e-01	8.358310852367309973e-01	4.730576915550923633e-01	1.162679700885625778e+00	7.746837771353132229e-01	6.717887417190016031e-01	9.577193000215906693e-01	6.803724867006772925e-01	1.173232918120106438e+00	7.964467926170114564e-01	6.852212730553669529e-01	9.561431973438114795e-01	8.553603129625062529e-01	9.093594199352245111e-01	7.074274585144034733e-01	8.246338686804348672e-01	-3.448454546048820291e-01	6.383222453257969553e-01	5.395954180851705306e-01	6.854305125170805368e-01	1.148955372773442063e+00	9.193643531984851958e-01	1.075013466652932070e+00	4.340431422083133595e-01	6.970678339465321560e-01
5.533485948722887127e-01	7.232449718007047945e-01	5.708934278411038621e-01	9.904288801816926169e-01	7.854457714700786575e-01	1.341204101139187976e+00	4.800185880417853768e-01	7.274436904474725907e-01	4.870467048892571649e-01	6.930519444676296326e-01	2.328933723200787842e-01	8.704116538865568353e-01	1.167651290615297377e+00	7.532577016286291505e-01	8.192232444039677652e-01	-2.007134824130585304e-01	1.225260577946349683e+00	7.764150960742646213e-01	9.722028323544332773e-01	3.837167357647382482e-01	8.454224504680922792e-01	8.539894463052601914e-01	6.363269207587632925e-01	8.139902220370728303e-01	3.566472648571505366e-01	8.180404305528019560e-01	2.050639550230594077e-01	3.661248513322364895e-01	1.851481601520306719e-01	3.712904721186907619e-01	8.232432788204318008e-01	8.391794118966513505e-01
5.104182607634265567e-01	7.008058903272124107e-01	6.765262920208267028e-01	5.398183852741162969e-01	1.254679548185590576e+00	6.650706104202044333e-01	1.324508917821392462e+00	1.239949837153378587e+00	8.787200765389463486e-01	2.732908489580398448e-01	5.681527367909773307e-01	7.960200778574507696e-01	9.822551018030611925e-01	3.968332131714424893e-01	1.195418009195591935e+00	9.792879390694518849e-01	1.396814564776391210e+00	5.469679314359309208e-01	4.487139374371229561e-02	6.326079187817313931e-01	4.579705395828360115e-01	6.247751776885729358e-01	9.646216961475626572e-01	7.791533255052289775e-01	5.434785252462910332e-01	6.357808754162844189e-02	-2.281174409857333885e-02	4.115776832422171072e-01	5.853406521322159772e-01	3.423380618891198046e-01	-5.417746138948209556e-02	1.638382967707701976e+00
5.376591688423144610e-01	9.123781138342395014e-01	2.763896077301885024e-01	-5.549318567795551438e-01	1.020359813006630478e+00	9.054637760367415522e-01	7.656857194382169496e-01	9.518437818083695934e-01	7.098572085087674344e-01	4.787917549779786563e-01	6.024703069093558794e-01	5.107880491788007182e-01	4.924834568554970482e-01	3.869448795605511249e-01	8.809796951625532557e-01	5.540329331385591694e-01	8.266551070363841180e-01	1.025168600941565034e-01	4.859887052511012162e-01	7.844531114183989073e-01	4.707855718611035356e-01	3.292384960970241026e-01	6.899922149347968714e-02	6.842189940791607028e-02	3.412096068548429728e-01	1.606599891769769362e-02	2.709869597676372033e-01	3.479491748031822151e-01	6.451193816538833836e-01	1.810119298570416202e+00	-3.340257268204122054e-01	6.519805566167136135e-01
7.211982548471611576e-01	8.754376554773137808e-01	6.867711598171363230e-01	6.445783248218366346e-01	6.454013639124820401e-01	-5.833598726299893400e-01	4.160877236885785480e-01	5.168145682185197876e-01	4.770038281468128583e-01	7.381283935606097746e-01	3.034343544389920266e-01	5.725412826560216661e-01	1.254296467937287551e-01	3.532703282191765326e-01	4.442225701591889231e-01	6.042416393959872956e-01	3.679981215331570854e-01	4.951149351428785761e-01	1.961624277935764549e-01	4.710128193555490617e-01	4.470495577409909216e-01	6.838090722159746448e-01	4.340124886828092832e-01	4.669210132892793741e-01	-3.354254674913643708e-01	1.740078760332227081e-01	2.140324544322077527e-01	-2.881521825721665708e-01	2.873326568084612065e-01	7.511409460282456596e-01	4.572821572510212818e-01	-6.631451912298589324e-01
2.049947170156286025e-01	5.422247303691276610e-01	6.437273775137744014e-01	7.786697293258977304e-01	9.450713908281072051e-01	5.183891381106434659e-01	8.361243189772504802e-01	6.294555923597696667e-01	5.606544683805217977e-01	2.696605378855471136e-01	5.715130180934058224e-02	2.168246573138439270e-01	-4.325864730660011759e-02	6.496760693040042334e-01	8.778090041975568081e-01	6.687258887222558013e-01	7.757793508004969807e-01	1.866252435968600576e-01	3.029544998850132176e-01	4.992089289874160341e-01	1.493920890461720996e-01	2.214250321287289935e-01	-4.387163595915299918e-02	4.535289027967621678e-01	1.690975894678777292e-01	5.644463829683854517e-01	7.216736490732563736e-01	-2.074554681251608024e-01	4.542951293647762290e-01	-4.984022046085490043e-02	8.181915173736372671e-01	5.251600469856509967e-01
5.066911984583980511e-01	-1.895760144284572846e-01	4.294366867694683343e-01	3.605331780073385284e-01	9.377633710844497372e-01	4.077652631306775133e-01	9.238068734077052868e-01	3.649497264198641178e-01	1.595041381518630841e+00	6.730199118659339064e-01	2.524550076518483621e-01	6.596814499847958313e-01	2.999944630205706453e-01	1.987364432795563074e-01	2.272544518434299887e-01	4.461632409920401332e-01	8.248497245200583361e-01	4.425978570223386699e-01	3.357920986911732131e-01	1.795148102360122344e-02	-1.863617020071027808e-01	2.489961514693563582e-01	3.854302685084384783e-01	2.618391948039386352e-01	-5.686496660150947013e-02	2.429181187448317680e-01	4.320109945375573135e-01	8.967415955367543656e-01	7.582634959283370835e-01	6.652937867696580021e-01	6.813544860668163672e-01	-7.872213212217848977e-02
2.817489638607591496e-01	5.802431178252980271e-01	1.739762773467771750e-01	2.075582359564968615e-01	4.634783136329618247e-01	3.692461164343293634e-01	6.296668839997762168e-01	-6.201572634422296559e-01	6.698199402177607009e-01	2.602843343371301632e-01	-5.205790529040155157e-02	2.575968561110659194e-01	5.004924557801532226e-01	4.648522187992648602e-01	6.005699010584969466e-01	4.336527323084028440e-01	4.826265266289292422e-01	6.897770854212805780e-01	1.277000171017729890e+00	5.336430855497092951e-02	5.313326062513192838e-01	1.895418340455306550e-01	9.625539178487478864e-01	-2.194558534102135638e-01	-1.982187301596901596e-01	2.996647532549917003e-01	9.303022528789474110e-01	2.520658113876493855e-01	6.229968631289264369e-01	6.786290812239147430e-01	2.809303148986084242e-01	6.310054228323875858e-01
5.473835191294654789e-01	-1.423649093825535283e-01	4.858068432687802640e-01	6.571237901182004348e-01	5.896236123230635950e-01	5.911340208725961443e-01	6.864407966512022785e-01	2.524209197271930494e-01	4.942705112272982593e-01	1.255035849894561295e+00	2.158372128488869057e-01	4.864471278641900320e-01	5.743075731549885932e-01	1.025936118458602442e+00	3.332640695611596149e-01	5.847536213470545530e-01	6.532660954146102261e-01	1.898061180274904225e-01	2.260988227044704035e-01	4.735552313671161917e-01	-1.652670922035330836e-01	4.360293422431189003e-01	2.500387083303793334e-01	1.311083785261963897e-01	3.585239111876823981e-01	4.581680651350406031e-01	2.425066117963671775e-01	7.725098769568650159e-02	1.092229518363726282e+00	7.596738160496055992e-01	8.541805975036822485e-01	5.401230684973876706e-01
4.776554459235747840e-01	-6.062062615010854749e-03	8.513295996186467374e-01	3.103135242987301590e-01	4.930412064262934546e-01	7.291046348654577347e-01	1.040368825841440525e+00	4.045334751452173139e-01	6.765132033010916590e-01	7.668338282205346967e-01	5.309803386173360673e-01	6.747233695864721659e-01	4.309583844912375783e-01	2.991907164724223467e-01	1.196459072357227260e+00	6.490209971990769100e-01	-2.622998054410299318e-01	-9.193561387767146265e-02	9.056678615965621515e-02	3.571955158411144193e-02	8.292614741101962395e-01	5.491327517526135571e-01	-9.271938176643290674e-03	-1.107027709679542227e-02	4.771024103432091046e-01	7.394164706884741589e-01	4.748077625397079671e-01	8.643791158483025150e-01	6.669849505102807274e-01	7.065176759516891281e-01	4.801210467297035711e-01	6.714730082681100720e-01
2.639078147907031324e-02	4.692778930293723394e-01	4.218964240238717300e-01	7.472728464366553691e-01	4.662950568679398167e-01	2.857131752135762537e-01	1.924284699062986381e-01	4.365793686570493826e-01	3.357279834016403397e-01	5.219866027380853923e-01	7.245882811300724535e-02	2.631777119974981205e-01	5.276479232540286501e-01	9.431384228492059041e-01	8.743878450195046170e-01	3.463551689502051834e-01	6.368192545346265665e-02	5.874134162830405570e-01	2.626278685722588380e-01	1.443387078765127340e-01	4.731836971736139708e-01	6.559918430515412346e-01	1.191424388094252329e+00	6.341568861474545793e-01	8.070539691963785067e-01	6.287254646918147838e-01	6.948631299082252966e-01	8.752572060095801243e-01	-2.812208531287851976e-02	7.969466594826006833e-01	9.024487593756982395e-01	9.400982292265698259e-01
6.267816822950235123e-01	1.932130190128321101e-01	1.034433324294298906e+00	1.212743224508912587e-01	6.453664575073765342e-01	4.930690642372935750e-01	6.749824150594571082e-01	6.831956594684704953e-01	5.360151640663763928e-01	6.607828994368176723e-01	-5.438677476909603570e-02	-2.353004073256491635e-01	3.605315421785083019e-01	2.353660910240323589e-01	3.210690059483877201e-01	4.390796352349621290e-01	3.603167022573925959e-01	6.588831131075695291e-03	5.255758828874661504e-01	-4.416765066825494301e-01	1.370316372265376337e-01	1.936747119369701120e-01	5.784422522442449477e-01	3.085892452766654248e-01	7.899111512094719734e-01	1.044611962882538991e-01	5.964788308839269471e-01	4.260669433252537441e-01	7.870006566593743536e-01	7.376251374773601377e-02	5.038716220844798865e-01	8.078170745333681513e-01
7.490187275281544599e-01	1.006062435323621163e+00	3.415997208928455153e-01	4.635598880265151545e-01	1.484555953563378106e+00	4.883068746758545964e-01	1.887873450313590773e-01	5.357340188539618797e-01	6.568011442524481769e-01	2.609790372640267142e-01	1.885834972089597272e-01	8.617922727596470933e-01	4.722090694858814830e-01	1.907937773028572925e-02	2.847262790899351970e-01	4.123714486724217032e-02	8.266090719400803755e-02	1.949495680255834418e-01	1.329091460214188558e+00	2.753633564504553988e-01	-2.712423117290118646e-01	1.367380140799641375e-01	6.831874559066410946e-01	-5.639013166998008142e-02	1.065582007816323173e+00	6.087068853981797423e-01	6.257415141923371449e-01	-5.941790774146449294e-02	4.717375695201616592e-01	1.689348197442912536e+00	-3.261377748391117715e-01	1.009411021791368324e+00
6.878137144964399097e-01	6.546449335972447381e-01	-2.460260311007644862e-02	2.807435981802013369e-01	2.689545363136619516e-01	5.497780454721594712e-01	3.036798828110398585e-01	5.654543902400852584e-01	3.748913150514133763e-01	-5.489786446841713463e-01	4.611770835598474338e-01	4.390669501566815125e-01	4.577259127977355013e-01	6.765522118030894427e-01	9.153913597211205122e-02	-1.853109415731237219e-01	1.932360074612310408e-03	-2.262784703502324635e-01	9.536970122949410544e-02	1.684207326416567174e-01	5.646491068853292106e-01	-2.527864305083493690e-01	-1.690557520567244065e-01	7.530093570208683529e-01	1.246443492063765146e-01	8.367977629579987919e-01	8.524931979822606420e-01	5.758104327649041787e-01	7.217086898950314522e-01	6.669831839193918199e-01	2.602986539819874823e-01	5.556224935352975791e-01
1.531544283369141723e+00	7.228699481531303261e-01	5.546581622672173140e-01	7.638994997937709197e-02	1.346018179033386386e-01	3.996760980193457269e-01	3.324324895952545655e-01	4.891043849865100435e-01	7.006417763184165093e-01	7.181858821882789456e-01	3.312516715214548491e-01	5.199047341612571538e-01	2.101996071928601273e-01	-7.915611851521942022e-02	3.234381830662214075e-02	3.107024718043871481e-01	2.559031048416163245e-02	4.602363065308900936e-01	-1.154217723345071223e-01	4.109696312454037548e-01	1.778440237057316020e-02	6.669587420412048662e-01	5.828986640109428130e-01	8.028180191341389715e-01	6.582974792374542972e-01	6.335226879641724373e-01	6.915702810969194259e-01	4.075783253867322209e-01	4.858050115908259525e-01	1.090515054960551122e+00	1.016203496392674932e+00	5.241310490425484803e-01
7.669919205649855520e-03	7.453427007976685115e-01	4.566706250524696364e-01	1.047091463812144796e-01	1.521195274901150585e+00	6.535193185694272433e-01	3.601490723243842562e-01	4.325801277199376460e-01	5.247314382550368750e-01	2.527454066605348548e-01	-4.021728348501314443e-01	2.920540770972296918e-01	8.130579003010762751e-02	-2.957356091292084876e-01	-1.280262989307596744e-01	1.242251898438445912e-01	3.566145654436935764e-01	-5.876490512393144350e-01	6.174952059534483118e-01	-5.528680936814038827e-01	5.607569641366881852e-01	9.078561442909773849e-01	5.151074957300268986e-01	5.183253370598031040e-01	6.688156988542134362e-01	1.169856670321254288e+00	7.100142404534699470e-01	-5.616064606231330192e-01	7.553443544789705255e-01	7.288014330912121475e-01	4.946049610052114520e-01	9.623024155916616307e-01
6.462948373499806110e-01	5.912421618920323807e-01	4.299658860897167534e-01	1.101380276669493341e+00	6.938051460940838355e-01	5.839811176509607238e-01	3.241045782112540463e-01	4.463412754325389864e-01	2.031343288349076182e-01	-4.890493789578365114e-02	7.575479922346763095e-02	-3.677860432834113014e-01	-1.297833249054918259e-01	2.196619309803227726e-01	9.566214428936989922e-01	1.107087292773665022e+00	-2.803177588949781196e-01	5.895115109192577973e-02	3.539735569428638651e-01	6.642440960107247605e-01	2.924111846121449920e-01	1.065468737316003223e-01	5.058807562448858208e-01	1.377229839732998951e+00	4.994758714711750036e-01	5.330719692404541910e-01	8.582980875244170527e-01	-2.489387005014953580e-02	6.848070462637638744e-01	8.363067147790943512e-01	4.182233421159137765e-01	3.031790013572971954e-01
2.703504915782604101e-01	5.506440143643143159e-02	4.588115923572134713e-01	3.854323219617097340e-01	5.227978577903101831e-01	8.647624967094738047e-01	3.878681802938811485e-01	1.860343540379910954e-01	-1.913914354100252901e-01	4.156657800810903414e-01	2.397751293198879807e-01	6.832053358054768211e-01	3.863111998325374219e-01	3.370921538771781134e-01	5.235985478861155951e-01	4.740693601437188098e-01	1.263412270698181405e+00	2.069182079172079414e-01	-3.710298673064754693e-02	-3.565919093341997081e-01	4.439290526024621819e-01	2.161806847430991496e-01	4.568417983797250503e-01	2.949537320499644455e-01	3.994817784071377775e-01	4.826353715269135480e-01	6.106400656534384241e-01	3.863789616617252509e-02	5.083801189250147790e-01	8.081659341974165578e-01	7.938869746113296211e-01	1.110149566706740476e+00
5.296788104059103608e-01	9.504903447811857697e-01	4.738183153109188361e-01	6.565626146902503457e-01	5.768110608401687545e-01	-4.466150009993086201e-01	7.454103827104086033e-01	-2.296129669778225746e-01	3.921590241117156594e-04	1.042513949216740121e-01	3.779962845751373424e-01	5.371858070514656802e-03	3.898283550638738659e-01	4.927338330419243628e-01	-4.842919642544019077e-02	3.458503028068966589e-01	3.407713935581818676e-01	3.572738404296243453e-01	6.275650873375203664e-01	1.021323260329482174e+00	6.173530667760289692e-01	3.147125014134716237e-02	3.816229885456824400e-01	5.621638872416861998e-01	1.431662764777149599e-01	3.763343048684003600e-01	5.970224832996362530e-01	1.753925956676445574e+00	5.472652477127372128e-01	5.855007299120807973e-01	2.686045939041183939e-01	6.242291123363302718e-01
-1.654317147715178571e-01	5.121483739565624305e-02	1.101625489238193145e+00	9.912006192316358266e-04	1.172048738957325309e-01	2.936256060040751126e-01	2.409259577045521072e-01	-1.587517545911392158e-01	4.679129737691726798e-01	5.082633934344231719e-01	2.326132912807616360e-01	-3.110674957017454112e-01	1.267737045585278222e-01	9.516849323275178296e-01	3.989592257417099441e-01	7.664010846147215616e-01	4.734712989288413221e-01	-1.012059602200719999e-01	7.350249759893279222e-02	7.073598806695422514e-01	3.328906420028767688e-01	4.070387467728515118e-01	5.048005319375985511e-01	3.880509291551114126e-01	2.188517867485020585e-01	4.043681987785545662e-01	1.023304853143959248e-01	5.896520973223621231e-01	6.318608689163431880e-01	3.963265321742429625e-01	7.908661878215528240e-02	2.283893175066901426e-01
8.022418963746454912e-01	-4.554985692434410094e-02	8.300622698675657052e-01	5.619012791844574251e-01	7.760003326227796205e-02	-2.085809207102600205e-01	-8.025652543094731195e-01	4.094279466690711189e-01	3.246412198385137393e-01	2.429466104872956556e-01	1.695280412816849991e-01	2.589779009803021559e-01	1.047149032373411170e-01	1.758998971253121490e-01	4.262603628449008752e-01	7.540957139971160572e-01	3.453574695079815182e-01	4.285994940514786800e-02	1.216784533153604464e+00	3.206028600142908913e-01	6.911842566303210145e-01	4.589454921190537773e-01	1.175601921087587043e-01	2.549821169711307123e-01	2.695940342822166769e-01	8.911011618694161251e-01	9.994635323654625925e-01	6.301193554880277770e-01	6.909934914429824993e-01	6.263649836858318221e-01	4.285591955519753582e-01	5.780892458396120759e-01
6.792008877167333702e-01	5.216319261280351061e-01	7.515047174172366784e-01	1.840195481490203566e-01	-1.810074259841781830e-03	1.142851448086195237e-01	8.777964104486321584e-02	-6.970942122033245703e-01	3.550747515171226998e-01	3.479836595705942393e-01	4.845470539510643437e-01	7.094390946436230916e-01	4.770136331414074893e-01	1.109452735601388351e+00	1.937497655662646923e-01	2.331527469546083586e-01	7.853360494343399889e-01	1.886229900917764324e+00	4.867217774672051300e-01	2.503107358980849462e-01	6.054328359879876942e-01	-2.189238031585286626e-01	-6.138957360500030269e-01	5.984126522265047488e-01	5.185307249014363684e-01	6.363234564374901092e-01	4.553837837889177509e-01	1.114643614027443386e+00	1.140478768270869026e+00	1.033289500599448907e+00	7.409517991012530835e-01	6.304141170929796756e-01
4.214451205693288127e-01	4.976651580702289301e-01	6.436304224523865525e-01	8.552961894612897131e-01	1.538476790194950039e-01	4.714579885133429737e-01	1.172426206348879674e-01	3.302667639065499650e-01	3.764503535053639327e-01	1.962629573196119637e-01	3.890390626773203575e-01	-3.037815801176549924e-01	2.778363769014645657e-01	3.539227114110151673e-01	1.167723216306560396e-01	5.081236277176193195e-01	3.038359950273908372e-01	1.179236542791716191e-01	4.529405797216016216e-01	3.634099878100650050e-01	5.196917496614114063e-01	-3.092215034924700179e-01	-2.762507961978706295e-01	5.865344292013299210e-01	7.562150823065418859e-01	1.469565001700942619e-01	1.033951874176363361e+00	1.050240898605319106e+00	7.987678361395051940e-01	9.848762327092760449e-01	6.533527864480940250e-01	9.606855346507083837e-01
2.465073331836481474e-02	3.493675473537724008e-01	-1.320683940796243405e-01	4.258727994884808354e-01	1.101974889828015169e-01	1.771022373590062926e-01	3.965360228413070121e-01	2.144906595563103868e-01	4.299328368276241208e-01	2.476800703890207345e-01	5.348387504969844830e-01	-4.209365130821179912e-02	6.040915084839998395e-01	2.179444373795640932e-01	1.745765797909109573e-01	5.819240778865638619e-01	-2.242292620642595269e-01	8.686302141446855529e-01	3.967297686248585364e-01	3.950827747743968499e-01	-9.138220355801973671e-03	6.971943793087728158e-01	-4.448559147195939589e-01	4.246976287948214246e-01	-2.844060452199317357e-01	4.987688885159485275e-01	5.898673105780869452e-01	9.326687834457901838e-01	1.074216365536336593e+00	9.146662019683570177e-01	7.478453176323933693e-01	8.374752474305597882e-01
5.668492658177503030e-01	7.126415451993917127e-01	7.492221107183660855e-01	4.328761830686086998e-01	-6.139950060230320306e-01	2.002028955307462721e-01	2.346285554236357540e-01	2.928329845869271919e-01	-2.039317089905810509e-01	1.318725729400027191e+00	4.843332926884666989e-01	5.812927263763130181e-01	7.566405979771522183e-01	1.506169732104996051e-01	-1.307297394298936988e+00	-5.145237122239715299e-02	3.255316677119811652e-01	3.981673780798553608e-01	5.790343579137058327e-01	-1.506059062981412455e-01	2.059718117482122468e-01	5.987268959698633930e-01	4.211861030518190274e-01	1.509004817192302617e-01	9.907576243054617704e-01	7.371573122902774777e-01	3.828885726442871618e-01	1.016618462747086449e+00	1.318926671546021279e+00	9.933640385102568970e-01	7.262193111052339667e-02	-3.981752067865684808e-01
5.370263922502030995e-01	4.586763670690744421e-01	4.766219562336549420e-01	5.842174729220480645e-01	5.394283790103702181e-01	9.712081930854979950e-01	8.070156702466188547e-02	1.290672065263038348e+00	1.608777545442558743e-01	2.395111214723847359e-01	4.721694237822958717e-01	3.074364213717495353e-01	2.932981119966202588e-01	-8.481205089176313550e-02	4.980183405597705115e-01	-3.326530682822230744e-01	2.458481694596960643e-01	3.513481101624761349e-01	-1.947059744149770566e-03	1.128861037742731888e-01	6.290220334207634600e-01	2.636121011595021768e-01	7.683413572632014077e-02	-1.429650352022658888e-01	5.106591920496338366e-01	9.203794217790408627e-01	-3.701199645788147974e-01	4.125761443750614044e-01	4.733889993421921960e-01	8.359927768823464111e-01	6.357489468942481015e-01	3.372081549718833338e-01
4.411999145821485779e-01	1.030951102568541833e+00	2.633568706972728712e-01	3.426405893279611536e-01	5.845089938634446813e-01	6.286597616794582510e-01	2.293177563972809696e-01	2.671783643671811204e-01	3.780934139101666536e-01	9.680722945814210778e-01	3.005891195274163485e-01	9.860602525389594586e-02	1.748352248358569783e-01	1.424057548688005381e+00	2.855588718179223884e-01	9.811373205250806251e-02	7.697523993315457114e-01	4.316570537279529329e-01	4.758957406908696508e-01	4.452892385411184595e-01	2.099906213305368918e-01	2.569217199039679489e-01	4.870821712250644753e-01	1.309399849821728523e+00	4.678126483077527098e-02	3.895065973757530498e-01	1.141837682241970908e+00	5.156859592011114879e-01	3.629847433383191491e-01	1.211720674264560316e-03	9.627262476852421758e-01	4.196467050257394193e-01
3.274299941028621097e-01	5.992386277010852691e-01	1.082266380739455691e+00	1.226859518765638146e+00	5.242266929128688302e-01	-2.111659821863923758e-01	5.059196336104518910e-01	3.699259920367001797e-01	8.133875877978270497e-01	3.300847543406239537e-01	-3.083781399304913462e-01	1.571072785729122900e-01	7.877326422397457062e-02	3.077255412771041643e-01	9.891727875614640952e-01	4.182841675396312131e-01	8.069304419690637165e-02	3.071396703405031570e-01	4.456991472513833763e-01	1.034579011117528591e+00	-1.764939234202080875e-01	1.069336217573074288e+00	5.726398148773813590e-01	4.989351052208441661e-01	-1.163000669222211680e-01	5.070867086988934958e-01	4.666740106183646652e-01	3.226141061968784696e-01	2.120389466109079690e-01	-1.721960853941578162e-01	3.520338264576929332e-01	1.777348108443615737e-01
1.395513531623504999e+00	3.958726644216269408e-01	-4.844890899493593528e-01	2.155372151339218778e-02	4.265188163852117742e-01	-3.110855318755140209e-02	4.432280249303781616e-01	3.684469001618002615e-01	-3.395449438673714404e-02	2.023344032148661487e-01	4.538727433550320267e-01	5.296732084874922197e-01	3.862334336959460934e-01	2.275017934541649078e-01	3.522936366536436048e-01	3.826748075844418895e-01	-1.572300481990929200e-01	2.076206401111007516e+00	7.229534639919008576e-01	3.525046187046709245e-01	5.291064850538456099e-01	3.003887149326363026e-01	-4.079976913068781297e-01	3.723788902664207368e-01	3.578542380555038704e-01	4.496636930939114096e-01	6.357811839502540696e-01	-3.098800347624497409e-03	-2.287865844024403739e-01	1.327500198063077175e+00	5.468477323410674273e-01	1.661436418215931354e-01


==> Cifra_figuretem/3.9/DPdataGreen3.0.txt <==
-7.324199347860333997e-01	5.726395530442336401e-01	5.711156810050681543e-01	8.240053799891171593e-01	3.248343172037697069e-01	8.218878234731042953e-01	1.002987726669924529e+00	3.409086046988654140e-01	2.827707990774596114e-01	4.769427458756845817e-01	1.872031341317833553e-01	6.226038352248171037e-01	2.667449177197998011e-01	3.589725059747455038e-01	9.958702149151401617e-01	8.820398322414799708e-01	6.099982191069444060e-01	9.216940928132282274e-01	9.063356489237248681e-01	5.371653246507156476e-01	3.528600555995460852e-01	9.494187449577579097e-01	6.110350462699086771e-01	6.873664980087820231e-01	4.906269292669916404e-01	6.230368872835445604e-01	5.115751468221620968e-01	5.940321299771993413e-01	3.785456715250019033e-01	7.284703777385210799e-01	8.695099237349601662e-01	8.343275990218813609e-01
1.156573068000461113e+00	3.507923035625898356e-01	1.385777783576136901e+00	-5.837478714792121437e-02	9.180318651696285359e-01	7.616696093335358908e-01	5.135414754599985088e-01	6.583468999759601870e-01	4.236063662625074722e-01	1.098915564481407925e+00	2.115629780740915789e-01	1.708557429947828110e+00	8.005682483745368838e-01	5.929960420904074603e-01	5.410347945033811001e-01	5.931622819233610677e-01	5.944203550332292085e-01	5.266850514843717246e-01	4.804303389743910246e-01	8.136159036347554441e-01	5.928327462848405061e-01	3.681926482109079135e-01	6.834035821078865425e-01	3.691694078962730607e-01	8.226258204975137600e-01	6.913119722737143258e-01	6.848286207564631134e-01	9.247262196688967872e-01	4.178346112586862060e-01	6.167652139795999355e-01	3.824991622611224606e-01	1.398312226756709631e+00
1.661155457293048476e+00	7.309201519455387208e-01	9.250938671885308162e-01	4.748305592255401275e-01	8.487384185798733105e-01	2.457771429461996782e-01	1.072321465451987255e+00	8.195001432613233661e-01	5.842566848658212741e-01	-4.250639151716489872e-01	3.173376909442441884e-01	-2.353142167973623633e-02	9.006297167280153948e-01	7.306831230648169750e-01	6.233195918488458886e-01	4.678403096968103414e-01	5.238410612281114709e-01	9.045496845812690534e-01	2.595683144120756181e-01	4.907963640414362283e-01	2.180141565365117384e-01	9.380000953086852222e-01	2.543600931740895854e-01	5.849041875505350818e-01	1.183254732425783828e+00	1.486337446170068244e+00	4.692894449909013055e-01	4.638321786136956337e-01	6.619794336529740697e-01	3.681860085404172755e-01	4.592161772920846374e-01	7.867557130543100241e-01
6.340153850042031802e-01	9.662226806348972463e-01	1.390847372597139309e+00	6.414111213788953325e-01	7.187256159880193174e-01	3.312110591024098882e-01	6.736565165799169863e-01	1.250555016084720528e+00	7.694165775311920807e-01	7.030579026859393732e-01	8.151239716569233518e-02	1.783351835687821962e-01	-5.690270272164421606e-02	5.131738727700411173e-01	-6.302023221424490895e-01	2.621429886530718401e-01	3.131387357657785531e-01	9.624474781514911204e-01	7.978617522322388744e-01	2.886297802769421939e-01	5.917685505294897341e-01	2.973489977815506613e-01	3.825515477621089233e-01	8.701139457760731499e-01	7.324369822029422883e-01	2.803664393011931488e-01	6.323359292631438588e-01	8.767385972616554835e-01	7.333203971320738646e-01	5.549872299505055340e-01	5.248569089157831824e-01	5.043495651052016804e-01
-1.792024578712151373e-01	5.879333438645585330e-01	5.334115179785995364e-01	6.135994343215003255e-01	6.916821103588683961e-01	1.246198182346822669e+00	7.163320493108089604e-01	4.236312842311350524e-01	5.405286642709850042e-01	4.903526710803370325e-01	5.310488747238697460e-01	4.973238968235701996e-01	3.750763316486313559e-02	8.685860274651490132e-01	-4.142868926132747820e-02	3.757117758740755042e-01	-3.118608964675011475e-01	3.785584819672513368e-01	6.160761760485030658e-01	4.288757776009832212e-01	4.855685779915788203e-01	1.635542460384797891e-02	1.069477755681428999e+00	1.715951372065206426e-01	7.790933486041758949e-01	4.999842103906599333e-01	4.128962470955941377e-01	6.422667074750145755e-01	6.192670897211076664e-01	6.532370186153830804e-01	4.739633119943768569e-01	8.127547414036579987e-01
6.796396786813541091e-01	1.144427887239862995e+00	-5.939293733220818439e-01	7.460669935921432350e-01	9.647265677340999268e-01	4.816017222158548439e-01	1.622034143679397244e-01	8.745641096824733340e-01	4.293555991744411049e-01	8.143963136553318272e-01	5.002244412334641011e-01	6.624263690884495404e-01	6.397968908468960603e-01	4.915548821900376786e-01	6.101754210863488126e-01	4.644903764480239339e-01	-9.943535702331218751e-02	2.995761471371550799e-01	7.831676624860596236e-01	2.973646640848475742e-01	6.112091565303926499e-01	1.138336057669161239e+00	7.957335096237408978e-01	7.070890454197821251e-01	1.018362582089200385e+00	9.501108220221277101e-02	1.099145176261447698e+00	1.064705305555023518e+00	4.374164993837391102e-01	6.684409964104325308e-01	-3.159849859453616183e-01	3.068131685607491943e-01
5.606964954837571069e-01	3.798689091722923239e-01	8.844974345669864846e-01	1.302293396855699559e+00	1.142903245589284911e+00	5.732490673759953470e-01	7.856163151556485591e-01	6.312717233111252435e-01	3.368756456331097882e-01	5.526820946498253173e-01	4.268529375656489599e-01	4.744530994573866733e-01	4.479139073339174493e-01	7.561935610846859390e-02	5.330850529251515146e-01	4.332146066726831335e-01	5.435571647417036800e-01	5.219468822242008255e-01	5.017232369000099723e-01	1.371084831981161489e+00	6.977301942328298923e-01	8.510055725263940829e-01	6.530999482880770479e-01	5.159204964799252169e-01	8.320163821913086899e-01	3.547266600468350628e-01	-2.722580899570924418e-01	3.350179463589599282e-01	4.591683565361930341e-01	1.124321244926264063e+00	5.701512654659427470e-01	5.247722177096048046e-01
8.168015097651091239e-01	6.997354917879771152e-01	7.393758387451323522e-01	1.549110055879078462e+00	5.510817560893551681e-01	4.675008659307095527e-01	9.912485362120975196e-01	8.213184415616201495e-01	7.704594480136739421e-01	6.221961186508186969e-01	4.329245506152256673e-01	3.622174797661207313e-01	7.424909586722630017e-01	7.039548552897888500e-01	5.752586592715334124e-01	8.000423755104864032e-01	4.336237586361584295e-01	3.304637868584428539e-01	6.078394742421044938e-01	6.818387857082368608e-01	3.766983053827444028e-02	6.392547216168169566e-01	6.021191364438984728e-01	6.659040049514979298e-01	6.472510860271617483e-01	7.388520277270388403e-01	2.121767716466604892e-02	5.900368866985817862e-01	6.368651013537612871e-01	5.636402035595182713e-01	1.112677623839499086e+00	8.774755230722606214e-01
8.477428044013075592e-01	1.176173823328812151e-01	7.677434845095905125e-01	-2.736987486612485476e-02	1.380098017980307734e+00	4.289987261554368825e-01	8.875337821676492212e-01	8.312892215087374082e-01	5.973966419726144395e-01	1.003956828004337831e+00	5.767674492715942902e-01	1.705093952378008204e+00	5.466697880587360059e-01	1.444451364047855124e-01	3.599236974396769484e-01	3.993135726791483542e-01	5.232564782105936230e-01	6.429498225420591240e-01	8.676496491714241754e-01	1.271401446947547642e+00	1.056666433485768497e+00	6.854964716968550142e-01	3.607946324452980802e-01	6.447494216617074558e-01	6.021743944976281071e-01	3.804468988349041236e-02	6.417616710991516094e-01	1.778884394359955268e-01	6.709684679059029211e-01	5.204620722521746679e-02	4.835487158182474321e-01	1.105072150936839082e+00
1.069154411766011670e+00	1.121076155248178274e+00	7.302079674097019524e-01	3.523944911633027366e-01	1.193876707662136161e+00	6.329021759350282883e-01	4.704312652052567989e-01	9.210516273006897903e-01	1.866223606492478648e-01	5.620448302699887488e-01	6.550916511658749775e-02	6.424643938251581865e-01	4.512533651380883359e-01	7.746022852573405948e-02	4.545038426224287109e-01	7.219008252241764234e-01	1.503365912831437390e+00	1.046111636927206767e+00	9.662162922092564221e-01	6.744370058940255541e-01	1.058973019350778921e+00	5.647333457928300771e-01	1.323973730684190553e+00	4.732429476037420812e-01	7.055591002832790615e-01	8.416648154798614945e-01	-3.263973923751452011e-01	8.006710128741407750e-01	5.625959544587533223e-01	5.938977037864505704e-01	4.249321159631072042e-01	7.510366740281660958e-01
6.006893546054012933e-01	5.226511617743331284e-01	1.665321161633343872e+00	7.767799159660371267e-01	1.093169692383586078e+00	7.338362122694754852e-01	4.167764143435808699e-01	3.356795709025897634e-01	8.568276669072335539e-01	7.923073435270105991e-01	2.544057335284128918e-01	8.910320936745232956e-01	9.112000005720591322e-02	4.060149183625313407e-01	8.092165396340100791e-02	1.315950895540228816e-01	7.466501083061793942e-01	2.449275676461379891e-01	6.233625990197972921e-01	8.091314975184702440e-01	6.257481135372315872e-01	9.091947098274414385e-01	1.427734305630415035e+00	6.694912485488656584e-01	3.721931729385350440e-01	4.160245619683599072e-01	6.239358992390628966e-01	1.433520341056692793e+00	-4.937436601304723283e-02	6.177347748547544759e-01	2.909953952993605264e-01	6.320618360010892278e-01
1.060635910316938046e+00	4.337057529376401321e-01	5.336979885631820686e-01	6.607064740215831122e-01	8.945067790848447720e-01	9.205946440879991810e-01	4.613569415095759574e-01	1.084937717166251314e+00	5.687239281732118235e-01	2.879102301475144898e-04	7.272397185229764194e-01	5.877748335022950354e-02	1.102759682372330408e-01	3.871979723918597127e-01	-6.501421628340877668e-01	6.582361214711807129e-01	6.687916996591329877e-01	7.124169568925251550e-01	2.923702633958641939e-01	8.983442733561060045e-01	9.911493960299448958e-01	1.294462474077128000e+00	4.715643769306973598e-01	5.929794646591847185e-01	6.558725533988780665e-01	6.482460343332712149e-01	7.454396082216677710e-01	5.056134273386052591e-01	-3.160650254516197410e-01	9.005659238628038743e-02	7.501265533450278689e-01	6.967658976239046176e-01
-1.602467922490080632e-03	1.538235456399746237e+00	3.821873882243763121e-01	8.381304025918947520e-01	7.467595757953615632e-01	5.911072281395395311e-01	5.135301166781111037e-01	7.343799701676058111e-01	9.936009085935222362e-01	7.554563017037571049e-01	6.925869678807136109e-01	7.494077781994922249e-01	8.915014336277815588e-01	3.420697923950321018e-01	3.204445565099569571e-01	1.161049388440072327e+00	6.486917286249782588e-01	-4.471317123616247446e-02	6.880025588521516688e-01	7.285368138840405683e-01	7.468354210384009484e-01	1.196585995804715585e+00	8.770342772712372836e-01	5.344128288225189483e-01	5.032882431130714096e-01	8.073322458448355388e-01	4.000324583611133411e-01	1.017421838476284979e+00	5.519085819845932495e-01	6.947637785017384271e-01	7.726320460922753153e-02	1.167100574364918320e+00
7.195041000159621003e-01	4.794887481680881747e-01	5.243202941017888197e-01	2.104414775827456729e-01	4.485243850833384727e-01	6.510097403534468308e-01	6.203534521642043442e-01	3.023522991896079315e-01	5.307339700209791067e-01	-2.153406523605584377e-01	7.811341593075622480e-01	5.951666281478870113e-01	6.987630606963310953e-01	5.280707931068421290e-01	9.784839829527974819e-01	8.430557327804939494e-01	9.639004186378625771e-01	1.790927766989966585e+00	7.943204732800708268e-01	7.931325056613147684e-01	8.358245360046592243e-01	9.848247217858996372e-01	1.623077126066838627e+00	1.144618177292074268e+00	1.563064715403539084e+00	3.532404911026133520e-01	7.749053163140150469e-01	6.196449236811683026e-01	6.143266454963687284e-01	-1.969941287260231766e-01	7.169567230863322926e-01	7.158180319523650414e-01
4.427973472725340587e-01	-9.990634374699329801e-01	2.606680939832382027e-01	-3.484510751140934559e-01	6.768575304826923711e-01	3.055890052140455282e-01	1.396400575177688896e+00	5.410309239525650238e-01	6.484904950239088750e-01	6.133034274393465157e-01	7.343832091594528766e-01	5.307674537171501727e-01	5.370464127838968649e-01	1.351448686138897681e+00	5.806136593402726476e-01	6.259416538977983224e-01	7.434780003409943161e-01	8.178626786253447856e-01	8.838070814322624980e-01	9.524316712772019633e-01	3.786871764504938787e-01	6.660455552118231815e-01	4.207383399143481140e-01	9.179862489294220440e-01	8.320856137645096240e-01	2.634558225383282770e-01	5.128744277030000687e-01	4.699984998054602126e-01	9.235715609258758896e-01	5.551195893126340541e-01	6.488979022137607577e-01	7.668110575148476826e-01
1.028897129623839168e+00	4.750190207316897784e-01	9.313463785862892141e-01	7.591809697872466955e-01	6.259465326764656057e-01	1.556869445665037821e-02	9.084493180693550274e-01	6.154545164713621785e-01	3.305318490647564666e-01	1.090638857630514824e-01	2.906479759558328047e-01	8.427657835391716423e-02	7.998014644909018367e-01	4.974862324757551857e-01	2.899469875849962630e-01	1.431725755799484912e+00	2.561002017824133281e-01	8.386569209599947783e-01	1.207953987960592057e+00	7.277467713116994030e-01	5.481803705393808457e-01	2.158080305653347075e-01	4.853170982374305775e-01	7.834681690488281003e-01	8.894767602749980018e-01	2.208767462602590215e-01	6.348746184018541072e-01	-4.937146211404717100e-01	1.586826537752840383e-02	-1.277654696658172273e-01	1.887708403402931778e-01	4.073091648065271242e-01
1.042037669774516173e+00	6.166263505993463401e-01	1.079737775730443161e+00	7.728552032065340027e-01	1.126786168511828834e-01	-2.409406243963024830e-02	4.781172201460370808e-01	4.234330594581189877e-01	5.670002257262343193e-01	7.435236504945436087e-02	4.987008942380802834e-01	8.058011766160091405e-01	2.880225989206035564e-01	6.118887797917966775e-01	4.752928398566748647e-01	9.623863177135816294e-01	9.985998830729260201e-01	6.959221405785681602e-01	4.231958141397743067e-01	7.523074623315737508e-01	8.597667972933905611e-01	7.580566470916719757e-01	1.068803136725880787e+00	-1.620888276355437529e+00	1.031211460031578708e+00	4.588751874889347437e-01	4.113152418664202115e-01	6.502713558327322119e-03	1.158125804412698523e-01	-3.561565354933453609e-01	-4.896984316835419904e-01	4.536400502836413495e-01
8.247238692533582771e-01	8.887453928683821669e-01	5.554518463784007265e-01	1.600637107314584751e-01	-4.034429295681578598e-01	1.833577528557919500e-01	-4.281229678921508741e-01	1.595893676716683696e-01	5.090212995235918747e-01	4.873510424930947993e-01	2.602092351595802766e-01	-2.706374453294080884e-01	-3.418743495874140281e-01	5.604982219333740634e-01	7.931520318608675790e-01	1.073461366613141843e+00	9.317054661756173362e-01	9.057588519155270745e-01	7.595903274036032160e-01	8.752626570511579107e-01	6.318739289490533650e-01	1.024790876812075702e+00	4.799051618481215975e-01	4.115399408986145091e-01	8.901986393064172942e-01	2.986735085956464530e-01	-9.893243142039023774e-02	-1.148201590511550019e-01	8.740293420805206326e-01	7.446102769837870117e-01	4.260497589717868738e-01	5.834253906915680687e-01
4.557660642076800661e-01	4.327409260525945101e-01	8.684772740398580826e-01	8.376703780652630105e-01	5.786571906558513056e-01	3.776656241027641636e-01	3.647067995957142261e-01	6.240857515449994564e-01	3.535693305508821882e-01	-1.471625882747625846e-01	2.028145239778517128e-01	1.364162974626785818e-01	9.288742619707335280e-02	7.098537003594492800e-01	7.572080056103435153e-01	3.943300897211415856e-01	2.286676559484906446e-01	7.648284912017820902e-01	7.722224253636847946e-01	4.444213737817215293e-02	7.083117277494581643e-01	7.789443654039026610e-01	5.434349876921891198e-01	5.409029984879281105e-01	3.573256189263772087e-01	7.306958748384096980e-01	1.541333846255510953e-01	6.789943783757927676e-02	-1.231717202136828337e-01	8.825304594809060266e-01	1.557670086287870070e-01	1.305311167376098647e+00
4.491722224742691338e-01	4.042243694222982242e-01	1.421492392764242552e-01	1.057534825303471648e-01	1.022938807032800046e+00	2.789972885102630640e-01	3.984011357076389648e-01	6.952416444645546090e-01	9.797756503359011937e-02	5.079775873873227932e-01	1.792984711165392653e-01	1.199181543098698510e+00	6.082997924518319666e-01	4.875681291910141657e-01	2.311542886167588517e-01	8.264065209027017245e-01	9.418232377089037488e-01	7.557417588306227785e-01	5.516003837255223363e-01	3.625626520217011262e-01	4.791568353986264128e-01	8.775248495571894569e-01	9.408255321962170070e-01	5.822430550400705673e-01	1.889733023260118938e-01	2.425239025875060017e-01	-6.711008915455740631e-02	-5.753091698943016974e-01	2.153587445268983491e-01	1.053758890484781219e+00	6.874168463686507469e-01	1.336634734631739763e+00
9.621893346469166941e-01	5.285282297501701088e-01	5.054124370211110495e-01	1.921864897252008597e-01	6.934505191466368013e-01	3.657668743512461629e-01	4.526148398651206328e-01	1.202511550355193748e+00	1.825751106384315425e-01	3.243110338202728760e-01	1.115512278156418485e-01	-5.648922563000302599e-01	5.051749757398603657e-01	4.076605895485159170e-01	8.516887627217705203e-01	1.486014590892221321e+00	5.749289321563295641e-01	5.479916887096965006e-01	6.503794624193716123e-01	2.385299836446125310e-01	-1.656609238103889936e-01	7.552772467674602197e-01	9.708749697854938132e-01	6.111368038683068216e-01	4.886036935005366733e-01	1.361337735472311072e-01	-1.954751426347856036e-02	3.778806472119015658e-01	1.034860844486578779e+00	5.732595414441286064e-01	7.398196873656479600e-01	1.610788537801132181e-01
1.139486993198019382e+00	5.185310278361106029e-01	4.637103414328927475e-01	1.707410771873506539e+00	5.705961712055444002e-01	9.726438641557220155e-01	3.396566526119156881e-01	4.667169894034478572e-01	7.842012881317391715e-01	8.082294690228304379e-01	-1.060997607644431628e-01	-1.027698170103693576e-01	1.665490349484550769e-01	4.642798408541228827e-01	5.699401239417984932e-01	1.293475317040860606e+00	5.937550433334231048e-01	2.351764875055906978e-01	3.005253311687652862e-02	-3.581996926929741087e-02	6.774637545082152768e-01	7.405111373456765289e-01	6.302203672020786351e-01	5.697016486830138726e-01	7.652859860716376694e-01	3.848508510162686469e-01	8.577487207272174174e-01	7.002249281151209370e-01	7.216563176181779449e-01	6.535320686800446532e-01	7.361558516356191406e-01	4.686759895277349264e-01
8.536510560125579739e-01	-4.671056564224425056e-01	8.036393312115169829e-01	4.350285193617563495e-01	1.036148651373034246e+00	2.136768457294857537e-01	5.132671200291759606e-01	6.699842096561557936e-01	7.234761285612416604e-01	7.661879637502433393e-01	1.131375987112467119e+00	1.849071001059853780e-01	2.453054165846236812e-01	-5.445732926663471307e-02	1.559175897931744936e+00	6.447119485136165729e-01	3.494956315012116566e-01	2.039730967272637974e-01	-9.594817353686773131e-01	-2.780309071506681384e-01	-1.723299690598465439e-01	1.867851131657899955e-01	1.703538663235045769e-01	3.904639936431508751e-01	3.222347652764613324e-01	5.868859057042078442e-01	4.892713248147459448e-01	5.532746251274042182e-01	6.343428996801048214e-01	6.215610192643260534e-01	1.482673833414358988e+00	3.199128353788289747e-01
9.045611304640356343e-01	7.165111260381515912e-01	1.013893507473590638e+00	3.383268279992321936e-01	5.629434041912344533e-01	9.877836813660489934e-01	9.705364687044664151e-01	1.272692699624271562e+00	6.785067526574275476e-01	7.061935398447350964e-01	8.146358323500613174e-01	2.049506209079567653e-01	6.089387039711217919e-02	-1.165170207483868570e+00	1.313638449148234189e-01	6.930292814218502739e-03	2.425185523849502367e-01	3.978900055874641795e-01	-1.654849139012119497e-01	4.756258592565533738e-01	3.190589041105637569e-01	6.528524091550702568e-01	1.423298132253072446e-01	3.958498839589944529e-01	2.899008417896087875e-01	5.557486140332915658e-01	7.461266477715342571e-01	1.141319686554562507e+00	8.733458869277098691e-01	6.999482565783370358e-01	3.923367019958011737e-01	2.599368480678954652e-01
-4.227588131347492784e-02	6.815683762651550959e-01	8.444169306514689444e-01	1.280307810169919014e+00	9.697613798113565720e-01	3.380361573638401840e-02	5.398878078189397467e-01	4.571478775863574984e-01	7.241696558228327696e-02	5.476839369656585355e-01	5.801191386712746256e-01	6.083855478219617474e-01	-3.094970698976106660e-01	3.893042138400655272e-01	5.721817591518363333e-01	2.747358717837949937e-01	6.512804095583138997e-01	5.922898838063040960e-01	5.534736776628988997e-01	4.317443910722675859e-01	6.001625107318190322e-01	5.469584953304504893e-01	5.458678870754072321e-01	6.431288119791228608e-01	8.001129907527606555e-01	6.466589241857259029e-01	4.517044452735218263e-01	7.020670658815596488e-01	1.147782996461240046e+00	3.099107564268732129e-01	1.251813257132352808e+00	7.267165503551824557e-01
7.763342581022109057e-01	5.788581472501656000e-01	5.784635612028798946e-01	9.317019441692891979e-01	9.680122761327514258e-01	4.029875478098852160e-01	6.238451919113958688e-01	8.378795157091363244e-01	6.163839457414325151e-01	-4.917258488391167415e-01	7.803258166137025942e-01	3.505516008952618834e-01	2.276801337564350047e-01	4.115344046092366259e-01	1.141181737900517912e-01	-3.054259955971972973e-01	7.305407504145648989e-01	2.711241160771156733e-01	3.917606031807598921e-01	2.339185787038356445e-01	1.584048637029237816e-01	-1.297771772026016235e-01	1.603307106129536308e+00	5.355246366396004820e-01	-1.494206561708055769e-02	7.230846358503044691e-01	1.199573295519193561e+00	4.540575971539800859e-01	1.955736775529289817e-01	5.979567479913882044e-01	2.229881438859092624e-01	1.144298135430674046e+00
9.866994395844620458e-01	8.918510468584159856e-01	8.981218458424230500e-01	6.191830853005539925e-01	7.070174752914895056e-01	6.815989256732137846e-01	-1.148232409086300088e+00	5.389467606293316670e-01	7.729490541279839810e-01	-6.376551784216449859e-02	-8.854731690682622336e-01	1.912235299272732059e-01	-6.175878752121588544e-01	2.043062617618307542e-01	3.940074571618583654e-01	2.523519101724615021e-01	-3.949637511338627283e-02	3.152909332965974087e-01	1.553007820293524910e+00	1.138198522148476111e-01	-9.039649858667153648e-02	2.918541813076427349e-01	4.712722694580758209e-01	8.379466292628243718e-01	7.354876006003705502e-01	9.159846981344477168e-01	7.922295693644422210e-01	8.844961303025095090e-01	1.422499957405784832e+00	8.393276988625273383e-01	6.201793919942421018e-01	1.193280958177179052e+00
6.232323668664901950e-01	7.798128531143334596e-01	8.744871538640670572e-01	5.655319186740352944e-01	7.826351743286563689e-01	9.769070195665570111e-01	9.712598581580469403e-01	1.376022897023092550e-01	6.908607220877274191e-01	6.474771406430053222e-01	5.052167665672645525e-01	-8.548688985530228379e-02	3.452274740574858836e-01	4.056642349823741389e-01	3.748367228143241192e-01	4.586605782817219645e-01	3.525793611618481260e-01	6.191297459065361886e-02	-5.325153602475332648e-03	3.573815436247984589e-01	-3.929586115442604832e-01	5.016260691534895066e-01	-5.373034593544423476e-02	1.024971986868132845e+00	-1.676105318653298148e-01	9.612058696044524231e-01	8.566570436063719596e-01	5.254076940357483849e-01	6.116397178099154397e-01	1.363467599641781325e+00	1.262962827549692690e+00	1.221767015390731181e+00
9.852792846213860312e-01	2.836919885233810668e-01	7.451730737358754908e-01	1.844721226069421238e-01	4.077466643739067753e-01	9.212141717337696267e-01	8.243867764824802657e-01	1.004063125018758384e+00	6.467365856188518336e-01	4.769638592136768440e-01	2.149827241870385097e-01	-2.407530254557710414e-01	-6.197886479826677508e-01	2.376468783033008902e-01	9.648305946051219939e-01	5.312880407461427756e-01	-4.512164884427007916e-01	2.997828072294236312e-01	3.033926301525220470e-01	5.377420489594159081e-02	2.654942379990424817e-01	9.061028167959572777e-02	-1.816462093411290279e+00	5.208271910194862686e-01	8.091291249154529686e-01	5.802062222614495779e-01	7.016690955290294518e-02	8.622043098470913991e-01	8.768229737263359969e-01	1.554431401456794148e+00	7.536006583820888949e-01	1.050389095475457779e+00
9.126515523471195879e-01	7.951791055499498606e-01	5.430849341461013724e-01	4.835312997779144251e-01	4.854270488822462482e-01	9.853672737545994265e-01	1.805496367691352688e-01	1.062796991460281948e+00	1.387229310832457374e-01	8.118000396465758772e-01	8.207480061024443607e-01	7.077095340509518273e-01	9.713538684147400293e-01	5.041015278350813311e-01	2.871230616071059893e-01	8.134638456709780696e-03	1.605760416184154327e-01	9.615195577233150159e-02	-1.711806758625838976e-03	8.582502671159587815e-02	9.607635412895872140e-02	4.469443213798568459e-02	2.584649138830840132e-01	8.757133681266109360e-01	7.216098938092028181e-01	1.084019188240145093e+00	9.978539706529534481e-01	6.559170912695644340e-01	-6.125616690032504863e-01	8.416298846167167280e-01	1.048487239733988607e+00	8.905714376309037394e-01
4.949568223636464648e-01	1.170366850793614688e+00	7.315728877328869784e-01	8.230493248665980976e-01	7.184403257558439337e-01	1.061100343635015042e+00	1.966675990568901522e+00	5.092187299482460183e-01	7.345272697490115021e-01	6.738570055903854161e-01	4.160981388695977889e-01	1.377142857029736711e-01	6.057132412262588028e-01	4.602479955216188245e-01	4.953820890912873365e-01	7.031772487331612309e-01	4.405368836796039189e-01	5.166060726697696559e-02	3.702665588046437639e-01	1.063516670937438180e+00	5.666229273529301835e-01	1.028360889955064694e+00	8.058315322599273189e-01	5.208660610348261333e-01	8.398732020707420087e-01	4.587984843506035526e-01	5.174215157787924735e-01	6.402867127230215116e-01	4.439912832584714808e-01	7.199688113654773014e-01	6.360174321246033768e-01	6.424252854757643849e-01
4.978180145161035242e-01	1.367483023162527345e-01	8.369117930293681340e-01	5.575586716127438613e-01	5.571328562589472622e-01	9.992236050809597536e-01	8.312825698546232323e-01	4.263915333424796450e-01	8.254443640557195261e-01	9.236729227107864926e-01	1.015507352637310179e+00	2.164403224655159774e-01	4.484375584034638873e-01	8.259417488574481991e-01	7.598777691691114278e-01	2.769957304111599905e-01	7.451268432692527144e-01	9.702115922997428532e-01	4.060108415831820139e-02	4.648385931854489006e-01	7.483154738681356832e-01	8.234085889576469031e-01	6.507623225697580782e-01	1.398739361219106581e+00	5.654797086043861221e-01	-2.592515407593197763e-01	9.748904434709633193e-01	6.828827923679667844e-01	7.917991665786183741e-01	5.372241942318172203e-01	1.209402066157682754e+00	5.961636307710638238e-01


==> Cifra_figuretem/3.9/DPdataGreen4.0.txt <==
6.315034350216381931e-01	8.634150309650592270e-01	5.492308739098263892e-01	1.230075133645752439e-01	1.387818764215276723e-01	4.818217453669390582e-01	5.023788150537943364e-01	-1.510426427345878952e-02	2.649027741856161411e-01	7.202064855751860728e-01	6.693498555212318291e-02	3.685948436206311074e-01	-2.245468868281349506e-01	3.633745991747922011e-01	2.266325275530346683e+00	-5.313397344616069828e-01	5.463114093658703041e-01	7.414538372912082842e-01	8.532550299175005737e-01	1.110845351286096072e+00	7.078422099639946063e-01	2.530563677110357013e+00	-1.439108595047507988e-01	5.455311876030992657e-01	6.611177992419909888e-01	3.122018779218809215e-01	4.163955296488784930e-01	7.318426620555162909e-01	9.086975959332104225e-01	6.318887069242219434e-01	3.976985406370009413e-01	2.799298583240402705e-01
3.166202482271407437e-01	3.695964210780605108e-01	1.440852264198516641e-01	5.088486303516186471e-01	4.426641483022364376e-01	3.587343525867025540e-01	9.793631422815446408e-02	8.433615242400268608e-01	1.045050228171736872e+00	8.568184329696875157e-01	6.040005181326256745e-01	6.705109636454387179e-02	2.528327839298283308e-02	4.694645030228420390e-01	-6.405975166612426497e-02	4.373344265575749290e-01	6.890025716793828359e-01	-1.187468082428415617e-01	4.316707901585997709e-01	7.323450904955491891e-01	2.682413711767591691e-01	6.941359724397226927e-01	9.774139894216588020e-01	6.163722592263731759e-02	-2.665503645671535304e-02	7.669086559401598890e-01	7.997266741079511743e-01	5.949677566680446894e-01	7.865102199211646550e-01	9.451617492417421218e-01	7.900192971734207870e-01	9.282530247142355417e-01
7.197650479000917700e-01	6.353680317674068601e-01	4.457291197112561165e-01	2.202071390888871438e-01	6.404971450981176151e-01	4.217750024699402078e-01	4.734243515796144330e-01	6.679785206918351648e-01	1.950425308928173118e-01	8.500844435693633017e-01	1.198345949520228659e+00	4.248877401579610469e-01	5.420122053656324379e-01	5.454827655863179192e-01	1.216279332964995019e+00	4.690240697333747377e-01	3.378886077583246883e-01	5.446587914544396281e-01	3.070924525350381407e-01	5.478097238785775147e-01	6.686423349786891901e-01	-2.379502378931824813e-02	1.499656708278473971e+00	6.060159394552062651e-01	4.814228179854491141e-01	2.058956866275868380e-01	4.779485157839504783e-01	1.597176587190451302e+00	1.153992838712986302e+00	9.610303986564718848e-01	-6.908084570503769672e-02	5.771469414548965338e-01
5.956021925882635237e-01	3.450501867138413004e-01	4.548959350598429374e-01	-9.158842754570939437e-02	4.387948931973983946e-01	1.513014279526635475e-01	1.279546309045901165e+00	4.729223837717654311e-01	8.179853639420294753e-01	6.322314897108370912e-01	2.352238906769442695e-01	2.559566021696557669e-01	6.674519140459296285e-01	1.002312337502314854e+00	3.709444192589740896e-01	6.160153246034389962e-01	3.486665689860676820e-01	3.178440937782414100e-01	1.769067472228860738e-01	-2.701333137033903320e-01	5.659411831544542970e-01	3.060857084394720262e-01	2.455997547489866817e-01	5.003883911265832873e-01	2.458461010260414858e-01	-3.019996904179689245e-02	7.005517925291379067e-01	5.564166190089444575e-01	9.094010071610895141e-01	5.309708812947750989e-01	1.001829029977426622e+00	7.948795482864743356e-01
4.095392174384915318e-01	5.567854830313372361e-01	9.315923538508664725e-01	5.503794051878284632e-01	1.849296228772049355e-01	3.930360341948190839e-01	3.680574555565591099e-01	6.386022637316720596e-01	7.279503880994478981e-01	1.319375974460681444e+00	3.822668045015649718e-01	7.861378988582261584e-01	5.899740207512841339e-01	7.690017366014489930e-01	2.386341937121884693e-01	5.354491133445807849e-01	3.681790068695338647e-01	6.508964006733837238e-01	2.063027637631737465e-01	8.195259262029985781e-02	6.408225635447709623e-01	6.453903192333385608e-01	7.361128152465807872e-01	6.556936113945563971e-01	4.237328108153696204e-01	6.982229907706956062e-01	6.678787437162092555e-01	5.118458711367944725e-01	7.756365157552154166e-01	7.253011046345343438e-01	1.147267131262245332e+00	7.810172042457302899e-01
5.120630679731026369e-01	3.614834571319872625e-01	3.480517410416823498e-01	-1.142868948345221458e-02	5.475534584937711280e-01	1.119911635309302600e+00	3.416537687289717407e-01	7.299856156736517221e-01	1.034631113978769168e+00	1.530400799823314451e+00	9.930321060844266023e-01	3.751101373431431352e-01	2.771145877347240827e-01	5.984930761031441726e-01	7.675609419333523364e-02	5.654363936545213631e-01	-2.880848534227598012e-01	-9.656435040742722409e-02	2.787719929279354747e-01	2.940723990008334843e-01	4.033111889129610828e-01	8.367694858009753212e-01	3.427451111470399270e-01	7.166658281730862168e-01	8.829503224564999586e-01	6.365454765600924159e-01	1.033410632307619093e+00	2.184289470867533667e-01	7.271481500786732832e-01	9.125781844239274632e-01	1.043253589291350369e+00	1.742727430899154717e-01
8.899764350708476712e-01	5.484240459274155599e-01	5.571430134759779440e-01	4.637980155708975039e-01	4.903610783566432763e-01	7.058332738841255338e-01	8.272810068591188726e-01	3.313185070774555818e-01	5.476062981702372046e-01	5.802197427306740041e-01	3.845612935761621998e-01	1.191212519606438258e+00	9.311446996876741045e-01	-5.146996887402432996e-02	3.781017923251303037e-01	4.194822917113226746e-01	1.522978473601656058e+00	3.293706489031142937e-01	9.511794997051338241e-01	6.195196321010941753e-01	-8.560969677207114215e-02	5.495462378908148038e-01	8.292169192647252940e-01	8.922341871962937709e-01	1.748972833460656240e+00	7.210631795155806323e-01	1.160944752873127150e+00	5.979965219658730513e-01	7.730665192758789939e-01	1.003722369382463508e+00	6.927518486854615798e-01	3.279185651870719642e-01
6.348923603097044177e-01	1.376867066677004647e+00	4.175812046699364233e-01	5.102299757765773602e-01	8.302768227216147379e-01	8.054276888309533922e-01	5.351681602670521620e-01	8.316085969431989966e-01	3.868218447758731693e-01	5.734428468322629868e-01	4.634219901127318852e-01	8.306323164387097169e-01	6.479837830263986964e-01	5.912803413814731179e-01	6.876283397723395030e-01	5.261768969710645116e-01	5.167264712504824331e-01	5.556980444802722685e-01	7.101920317788428250e-01	5.786813025669256261e-01	2.627679973634551303e-01	1.365660083308781747e+00	6.244872399506421479e-01	2.147749117682031250e-01	4.213434621710124284e-01	7.375429526782657508e-01	1.795654792794253218e+00	4.649213627276179706e-01	7.210385563703677336e-01	7.191665879204464096e-01	4.460769390832508563e-01	9.486320712205444927e-01
4.229773927779776344e-01	3.369614527745673493e-01	3.452381160229278101e-01	8.954794619223664931e-01	6.289390037864258653e-01	7.043569673752024807e-01	-4.427016168958475273e-01	5.771035154356414232e-01	-2.516058950118016391e-01	9.259243073662124512e-01	9.230344823696783330e-01	4.587187267837179450e-01	-2.631196635581937171e-01	5.469689298923497978e-01	7.523031140726657018e-01	9.840801856004164350e-01	-1.785074786193662222e-01	1.183864458332177794e-01	4.655471456165543587e-01	7.934978742944533980e-01	7.612232752686824977e-01	3.699623287138054106e-01	8.882988895870066459e-01	5.669697004966456344e-02	5.107922024669733219e-01	7.446467846740694174e-01	4.770767628616514600e-01	2.576383322157529965e-01	5.892704768857215392e-01	1.075089707793980720e+00	1.504729487125411325e-01	1.757579515499740341e-01
7.331783182488602613e-01	4.584025312112405270e-01	6.492314768912007539e-01	6.786040411216821555e-01	9.159786268757087457e-01	5.327068454463631531e-01	9.782892569687611228e-01	4.340433518317920458e-01	8.057794198199249580e-01	5.086628767185921163e-01	6.370951218523588366e-01	8.710871312194083949e-01	8.777305455580282079e-01	1.204404477977531585e+00	1.412237713078657309e-01	4.799901034624604046e-01	5.014521442774378945e-01	9.776789159385617101e-01	6.224650436415135601e-01	6.571747282509110555e-01	1.712794361297949042e-01	7.757979316254459690e-01	2.798242374976692148e-01	3.330906387859529083e-01	9.298775185907385277e-01	4.488966275533138872e-01	7.751565335883099372e-01	5.574743047777050986e-01	7.090729894370062514e-01	7.974664324791469472e-01	4.108474398477182099e-01	5.136845638127083280e-01
2.148205755150381369e-01	6.453694336799440379e-01	5.302451942027490706e-01	1.035732196544664196e+00	8.808461133197276194e-01	6.060489639190373978e-01	4.811927054586097596e-01	3.509290071243537645e-01	5.683894723269873328e-01	6.220837135055448108e-01	-3.366549458029300945e-01	6.483363289754057179e-02	1.922436739488133095e-01	9.370613801492760908e-02	3.154910131135832962e-01	2.908774668417295484e-01	1.090941144051318146e+00	6.625917661267430869e-01	5.089908820929324174e-01	2.811201272265810291e-01	4.465077144762807371e-01	8.414203801013888651e-01	1.812305654891195605e-01	-5.742103921851182680e-02	8.432712319203568008e-01	9.286180856466956790e-01	1.264478326427875166e+00	1.120276748759207353e+00	6.796574245922012425e-01	8.939995956627083684e-01	6.964188340348446138e-01	3.255873073467322465e-01
6.295229352469174922e-01	1.639286586879296626e-01	6.132650717638693516e-01	1.595003982485742267e+00	3.517279047117566337e-01	5.422133480605948463e-01	-7.718292388430580964e-02	5.362883199584204119e-01	4.867695416796750107e-01	3.362863556048075742e-01	3.117614050717337770e-01	-3.513877845576334202e-01	1.700987853156210039e-01	1.584116632741307540e-01	4.712529361158633301e-01	-9.802668359477617610e-02	1.021624255706674589e+00	7.782545388532057240e-01	7.050256780388099997e-01	3.502123079490504498e-01	3.455881761943330743e-01	1.453130024018354449e+00	7.800134312510430545e-01	5.929630511630004097e-01	2.945578938489641918e-01	7.553409732538208798e-01	9.967861002184683628e-01	6.406558674835651779e-01	6.987843698118022528e-01	3.012960557981717580e-01	8.955894410495763847e-01	5.011032050429434781e-01
7.232848555990142314e-01	4.281008769803377190e-01	6.591910359289963051e-01	6.837831802446917573e-01	3.766756325979156994e-01	1.818540408447804346e-01	5.079099519515527517e-01	1.450452612651792483e-01	-4.899548182557478260e-02	3.593625834239438932e-01	2.669389643689665803e-01	4.226192388814168921e-01	5.033704215997463205e-01	7.254518964580580764e-01	4.591931089881425843e-01	4.447984418333323919e-01	-1.450136208013590444e-01	-5.579233446601838953e-01	2.602419037475727226e-01	1.251575283793378013e-01	4.732745203666361977e-01	2.313163954537157951e-01	6.066068651956577629e-01	-9.841310438305567176e-02	9.006198855759612876e-01	8.915633708529553392e-01	1.695153557652236964e-01	8.740669780835721436e-01	1.244804976329422885e+00	3.764427174438639834e-01	1.617630608439634687e-01	1.127224732230682758e+00
-2.957092007086863372e-01	6.261799796610160174e-01	-6.276288443906552494e-02	5.204467329366049277e-01	6.718760743477766306e-01	1.250603937116997688e+00	5.761913191831804504e-01	5.514053028078695906e-01	9.885975958369200844e-01	4.905289419355995939e-01	2.414009900475916348e-02	2.381905815823975647e+00	1.468701491256189651e-01	6.844809687428666800e-01	7.608271920200907479e-01	1.089403395525289087e+00	3.225504881168054228e-01	2.597282134038745305e-01	3.842064559167966409e-01	9.014551413069408214e-01	2.260527197782394859e-01	2.712033851732279510e-01	7.203489711183463928e-02	6.217845610490458919e-01	4.375557229589561725e-01	2.625591250922512665e-01	3.928933695768164203e-01	2.198247098504316210e-01	4.736525899822234265e-01	4.249200025706548201e-01	-2.293728577313598471e-01	7.172707409867331574e-01
3.083491371802141168e-01	9.608700804658161232e-01	1.025115755990346322e+00	6.991664446438844438e-01	3.869591222859977142e-01	5.613825756678394452e-01	3.404402029665909990e-01	9.361315756957857559e-01	8.805110920317266165e-02	4.870086371759487220e-01	6.911535663541068519e-01	-2.092160404980142330e-01	5.235753483668843522e-01	6.816221694927550034e-01	4.824219017217338812e-01	2.224247283214663695e-01	6.502975646433225565e-01	4.269660606936981351e-01	8.287938327885379097e-01	7.288780592391779223e-01	5.039619585095178600e-01	6.081072163836365174e-01	7.176955777249925950e-01	6.715354173346668176e-01	4.542004947845331153e-01	5.902626823216027274e-01	7.154561404300476823e-01	1.775398368669312277e-01	2.877319235813764475e-01	-9.925010912609638636e-02	4.850139125269032347e-01	-4.953959851952248750e-01
7.002038280153477512e-01	4.296506887718691825e-01	2.458914098827660322e-01	1.310887755932473864e+00	5.679612983095144729e-01	5.011520356674576959e-01	6.614992022995261900e-01	3.693318164292992423e-01	4.693597736311996282e-01	5.012393713268774587e-01	2.665434898424983157e-01	1.397405831492327888e+00	2.385814277580372567e-01	-2.016943272173425949e-01	-7.882133286985293363e-02	2.491918895770333375e-01	4.514731454644561603e-01	2.381297266872904328e-01	1.423248237212355050e-01	6.227888287980312132e-01	6.931563170583552314e-01	5.788582632377788917e-01	8.114770442380299098e-01	8.622949118623253195e-01	6.882014456315965756e-02	5.366502175293041965e-01	5.459546798290665359e-01	4.791312914700155412e-01	-2.914321994532242943e-01	4.238264461744252198e-01	1.425525951565021598e+00	6.547044717914964895e-01
5.109684750896088534e-01	1.781355781872663857e-01	3.834398737150276903e-01	-1.998020806658008519e-01	-3.954834423217665762e-01	1.347592523293649425e+00	3.612195797169056588e-01	9.517135479877900650e-01	6.537338079033743199e-01	4.423420942854887628e-01	3.240034321043232524e-01	8.151649836165295593e-01	5.533511248713065545e-01	4.052417784898022513e-01	5.688342277537941083e-01	1.116383712296295627e+00	1.300475849297402453e+00	4.983040544477066458e-01	3.271046588734080052e-01	4.280099173517307176e-01	4.730288943325994255e-01	6.055658563525594396e-01	3.825738703612808767e-01	5.550886837520495609e-01	1.876186416622688258e-01	6.247483475424664423e-01	6.125640531561724611e-01	3.071559674901088721e-01	4.324203892899076140e-01	1.218211724653119443e+00	4.345712447786096444e-01	2.460496913740066183e-01
3.766771317733822455e-01	6.041413776068562669e-01	4.239826820501575444e-01	-5.083390869184706284e-02	3.832554846692225459e-01	7.222673012217459831e-01	1.064689652544128506e+00	1.355669093269096237e+00	1.621440901866270101e-01	4.168029790012250380e-01	5.799919699578580667e-01	-5.394369115484265453e-02	-1.996189043680629549e-01	5.008736779190314792e-01	6.179851180270743427e-01	2.433710392788463461e-01	5.734300347365737238e-01	4.201625722279774822e-01	2.788486283150838352e-01	3.989154541807692356e-01	6.111776670753812368e-01	6.477266203291033309e-01	1.166995873473110623e-01	8.712224390251827044e-01	8.101283285594508277e-01	1.012797064447867657e+00	1.757393509435732915e-01	-4.485354566880921379e-01	4.794787964747540543e-01	6.878607080091108106e-01	4.551141370643965178e-01	-2.835335393685615157e-01
1.801958402322181296e-01	5.161267079143161407e-01	2.662177858527149388e-01	6.394970266640374046e-01	6.326907943037206605e-01	1.019113320403504774e+00	9.037224449655872904e-01	1.502247855958730005e+00	6.184894239681710815e-01	-1.646501036994370004e-01	3.235632732585719262e-01	4.108204804897547802e-01	7.877553452668785150e-01	3.194096471483464095e-01	4.328384470448423116e-01	2.892425548974505989e-01	3.306941015198369138e-01	1.983734410419244476e-01	1.091400643883431609e+00	9.317603334746594745e-01	1.336357402010860174e+00	2.246480474282405715e-01	6.294114760761113647e-01	1.054495710308680501e+00	8.237428907096331354e-01	8.419396059008273925e-01	-1.364249478740036103e-01	4.360358726717220579e-01	1.799105314841964176e-01	8.714234310598517608e-02	5.332228041153830311e-02	1.532116816171689822e+00
6.358743566155129479e-01	8.500580362278276070e-02	4.152399498416433632e-01	3.906672231045401622e-01	5.206989999305919881e-01	6.937096254686543340e-01	7.882064724131248035e-01	7.335525006719033625e-01	9.570900615313311377e-01	6.221235789949151052e-01	-1.601556888679422919e-01	2.302187036682271648e-01	3.178164119294168977e-01	3.721350785975219289e-02	5.278207228725382283e-01	4.211857027384025565e-01	4.625653732226311932e-01	5.206456630612787961e-01	5.681807418752677918e-01	1.519287819371068493e-01	6.183037934174812067e-01	6.261978639881848885e-01	6.393767482754120213e-01	2.031085732551166645e-01	6.307788804967893181e-01	4.055500299840963385e-01	1.319362004864140236e-01	7.859821853430386529e-01	7.807628634905616760e-01	3.365063077888363896e-03	6.183009692016897541e-01	1.108440650400275951e+00
1.124008383006107614e+00	4.315221101879383458e-01	9.389298220892277058e-01	1.054178475021082750e+00	9.456233498395204551e-01	9.238569826942968355e-01	7.720168696758447080e-01	6.385323600931945842e-01	4.400914883141610057e-01	1.515664485883122525e-02	3.262616083618607443e-01	5.320758554307686294e-01	4.205492907387686219e-01	3.613587651234035913e-01	5.522494645602757934e-01	6.996798243509304571e-01	-1.136910701421657288e-01	5.889323308347049757e-02	6.296011201207089014e-01	4.534875325959185632e-01	2.101218663601313041e-01	8.415911744132631434e-01	4.767220442370053712e-01	4.167815118282446329e-01	2.402076920922585901e-01	5.677628118062916229e-02	1.386154726631430023e+00	7.089709475147576434e-02	-1.498158183956461720e-01	7.779309589592646734e-01	2.344183326588161476e-01	4.864858931815345677e-01
7.082279360985253014e-01	9.438868099041732851e-01	3.310131818129077863e-01	2.596455663211383325e-02	8.867437773446686933e-01	9.769928295935789153e-01	7.691004127521057221e-01	5.466888930852764616e-02	1.775605389046345794e-01	4.951822735944446663e-01	1.406163756281136878e-02	4.269571480762657800e-01	3.037668269675444233e-01	2.067297944580692715e-02	7.694903137976301100e-01	1.052648450228389487e+00	6.311859054599370245e-01	1.901994065771629994e-01	8.523948823358606930e-01	8.021159852074285501e-01	6.237679653053579409e-01	6.428551363916362726e-01	5.069396443634370808e-01	8.817016799491156354e-02	4.745048834275001903e-01	4.408384604203807733e-01	-3.154086031418382730e-01	2.861604530619716869e-01	-1.216895608169083487e-01	4.058464709222945332e-01	5.137684985631210677e-02	1.983402188775545416e-01
7.482642165824582303e-01	-2.829316821577888552e-01	3.452871280978339619e-01	3.221901310744240687e-01	6.279165433046454137e-01	2.713900776312531127e-01	1.761243177224700585e+00	5.805963280464356835e-01	3.848937732855628457e-01	3.194408263768544476e-03	9.986689028943671609e-01	2.422338745419932715e-01	-1.170084438612650768e-01	-3.278500566690427664e-01	6.465913544296817417e-01	3.627171808712588708e-01	4.794060828720048129e-01	2.293606135384911870e-01	2.136976412942160064e-01	3.852349419292115384e-01	4.099378404300155765e-01	3.200723371216362967e-02	7.159199105346039094e-01	3.851950391033487353e-02	6.950146869796675064e-01	-3.859698435211764700e-01	9.110981061662714042e-01	2.969838062953302771e-01	5.797344100096946118e-01	1.993380558652049772e-02	2.808711438188020715e-01	1.324457951139107026e+00
4.795565285162646796e-01	8.901844506226817000e-01	3.361697859289665136e-01	5.506335724544193511e-01	5.347843871141015892e-01	9.400836745878440315e-01	1.699515539233744210e+00	8.510260556428926870e-01	1.019444962873233274e-01	3.570680662960690199e-01	4.699852185564811213e-01	1.666892254014597785e-01	-3.821517215112519850e-01	-1.614056465815278396e-01	2.809419927931176564e-01	-2.222439300002682083e-01	-1.153148921768619051e+00	2.897065815284572410e-01	-2.166555597806982814e-01	3.740475243390574134e-01	3.950930227059719080e-01	5.000142824195079605e-01	3.423797970004774927e-01	4.595299411852064586e-01	2.024685919761581299e-01	1.876698932615991633e-01	2.166209697490911190e-01	-1.358719123546802687e-01	3.786885251423064980e-01	1.042604416727052064e+00	2.747707983157464118e-01	1.685104373492250784e-01
5.322034609622804391e-01	6.420214911892491161e-01	3.717897977364678641e-01	7.324903377508217295e-01	2.538983422190391748e-01	4.689252960546443916e-01	7.101936669664704604e-01	8.066955889766427301e-01	1.333676415746323785e-01	7.433176480605179215e-01	2.141013607003360852e-01	5.247630174934658775e-02	-4.954283752388209949e-01	1.849996243848117394e-01	2.313812813450192851e-01	1.108944988343293081e-01	2.794679805219416613e-01	4.407746608590177306e-01	2.985621412533486230e-01	5.099832781639311863e-01	9.914103738931727694e-01	8.019261626452549585e-01	3.021566390670437086e-01	-1.272614323857956808e-01	5.368689505818373675e-01	3.573869288364705521e-01	4.102367387724756842e-01	2.391536608553350429e-01	2.837592118562711763e-01	6.666967723293533155e-01	4.841971841106279539e-02	1.130716451041434922e+00
8.140373297238007178e-01	7.284348423242312798e-01	2.917763264487202579e-01	5.426932643300282910e-01	7.275252015307029918e-01	8.859447370708615210e-01	1.205758398566524781e+00	1.079346158412353818e+00	4.468386954028998326e-01	3.011822740019707845e-01	1.222052527836475222e-01	9.215373764331613593e-02	3.970618704623064543e-01	1.212418649133452764e+00	-8.578275328206830252e-02	2.618928349197260363e-01	6.884106855384788393e-01	5.516848568688510479e-01	4.255504520796472567e-01	1.972188987044192210e-01	6.139198990171345072e-01	1.119796693372768992e+00	3.238583396239441692e-01	5.944066749885508205e-01	5.186464948800043606e-01	1.158359293321131883e-01	3.220746161594822965e-01	-3.360239355912354453e-01	-1.194186980153731370e-01	4.776602000554520666e-01	5.504008450340694969e-01	1.716116150707319155e-01
6.750641145838685020e-01	3.028476864280053582e-01	7.035961531952006354e-01	1.197308216951269877e+00	1.727772030524119540e+00	1.157161837069490495e+00	3.980151242260009381e-01	8.243319205296104624e-01	6.973585987550090515e-01	-1.080551656894517265e-01	1.923190240027674025e-01	-7.755811944100154953e-02	5.672899056190656708e-01	-1.986927842333180427e-02	1.272744439465667732e+00	5.123354282727849984e-01	9.189615364330488978e-01	5.032326285728085935e-01	7.276100400921631239e-01	1.008181288321545299e+00	2.323981675918352918e-01	6.087768377978431955e-01	7.079904927043194629e-01	4.018993834694445932e-01	2.077813647812974673e-01	9.984583933317342508e-01	9.937620860961108304e-01	-8.800160568250808835e-03	2.611831185884070372e-01	-2.455592367005365873e-01	3.915584453696747680e-01	-2.857220720112001455e-01
6.845762802944765912e-01	-9.821802439699900411e-02	7.897557619242892013e-01	4.683909076146118289e-01	4.134173726044988451e-01	8.680274575313303709e-01	9.037858464152098703e-01	4.081576326234745977e-01	8.442913856573366349e-01	5.970371735606759822e-01	3.400027919035016333e-01	3.684633741665126472e-01	6.608741253290881801e-01	3.652133289130857219e-01	4.552906301335098438e-01	5.423609612634812116e-01	4.090412611243315899e-02	4.780072768348290202e-01	8.460650535063309885e-01	3.549919587642140772e-01	8.767427536595459037e-01	7.505375476305586879e-01	1.262359226726037509e-01	1.990858899210709243e+00	5.393490280807338166e-01	1.661290896199464351e-01	9.073685758781370181e-01	2.234173009661317433e-01	-9.793409971051542096e-02	-7.265822566869777344e-01	3.462824374949854400e-01	2.318654341755994330e-01
5.403247911642210521e-01	4.475747206221382113e-01	4.119953234174126289e-01	4.584718975202691782e-01	2.444384831026515659e-01	1.381330901719289406e+00	9.107231380174053426e-01	3.200585975785470438e-01	9.401960833698970177e-01	6.927138865190504147e-01	1.315849268621737123e-01	7.021495355480036338e-01	3.568250196022928478e-01	3.850440096593776840e-01	3.504145966543855684e-01	2.046414062240788923e+00	1.271833258275436584e+00	5.171173722767072878e-01	5.486745018791251427e-01	5.822690044005556231e-01	6.077694826056462274e-01	8.654930876070688894e-01	6.262613236534690930e-01	4.522100014070465912e-01	4.911787665245183065e-01	2.416451178020809776e-01	-2.635897677784007076e-01	9.222216165243785069e-02	1.221562815070295349e-01	-1.189544859159763490e-01	-1.149406899024462136e+00	5.441094424395442886e-01
5.434591841094658093e-01	1.163484508540024276e+00	3.421475043878041133e-01	1.785531849245967084e-01	7.589836962043708946e-01	5.459178379821918448e-01	7.337464599552622202e-01	1.127614286628180418e+00	9.418930983283324565e-01	9.907384535644250256e-01	6.685334727976000035e-01	1.077380120098915484e+00	7.657501697599501389e-01	-2.917587682715092612e-01	7.071566581415806851e-01	6.425005180087556278e-01	5.225838751303845120e-01	7.235674796693883915e-01	2.640394284311368689e-01	1.908873120857135230e-02	2.941481795443141034e-01	4.061396297404548106e-01	6.858109055525589692e-01	6.382181800344064460e-01	8.380425292099922263e-01	-1.601632021459569732e-01	1.335245692754849500e-01	-7.835776086182871802e-02	2.137975155834312968e+00	-1.759638131181276433e-02	2.009020051663393258e-01	7.935348771287756842e-01
1.725889646814514622e-01	1.030124547143496327e+00	5.453744801826898581e-01	8.825086889610578300e-01	6.580962326697392673e-01	7.501190337697252186e-01	6.603973608345949931e-01	4.035673518651670122e-01	6.038800208494125021e-01	1.070894721491823631e+00	1.526668059753003570e+00	9.286460729113308332e-01	3.678420745369512246e-01	6.371055878623276270e-01	5.514093630970701154e-01	5.268244293579927851e-01	8.332798698080394750e-01	5.087658957446429264e-01	4.021494929949158692e-01	1.657533837992637649e+00	8.863972353360329848e-01	2.467003340809931777e-01	3.008875474637910385e-01	2.625468072540028119e-01	-3.738423457754743717e-01	2.488021580567420510e-01	3.941296330310011253e-01	3.423228239714085630e-01	-2.448737257267625811e-01	-8.011895631447446542e-02	6.235568593986944297e-01	2.036001166725059652e-01
2.008327002785015303e-01	-2.452355535794437102e-01	9.340285748609979954e-01	7.784341746385744498e-01	5.267381706054243828e-01	6.602219648486276071e-01	9.331011930380371799e-01	8.409957002428340989e-01	1.068996923103704200e+00	4.113500516360198422e-01	9.644397204023905656e-01	4.362230619483430938e-01	6.126840068857214439e-01	6.197610652133322962e-01	6.047619132565453803e-01	6.731444817054118568e-01	5.170922547345797593e-01	8.523157983272788840e-01	6.287216855538836358e-01	2.764944659989043707e-01	3.078977756688552336e-01	5.135030690501127815e-01	-2.711726357032029355e-02	-1.470873510498058589e-01	2.597268390759995160e+00	5.227772642928133484e-01	5.970276611633011932e-01	1.250286067649906130e+00	2.826173774340966505e-01	1.729928772064348030e-01	6.786491060479076243e-01	1.705887136412161664e-01


==> Cifra_figuretem/3.9/DPdataGreen5.0.txt <==
1.985276134325361097e-01	-5.773748841287391631e-01	1.198675369267576896e+00	2.857785440464559179e-01	3.891071104704367789e-01	-2.239829972529966406e-01	6.010073294950693534e-02	2.577760676488500269e-01	2.828256774423685838e-01	4.914087979318919608e-01	-2.410067598634466068e-01	2.180579437503815665e-02	5.064049874694935838e-01	-1.012710751927524910e+00	7.298298532882980805e-01	4.691474986502103262e-02	2.848198743179137238e-01	7.810107841135096596e-01	2.501828984214265472e-01	2.604613654764258435e-01	5.870915892749082321e-01	3.677111588753681493e-01	6.339928419845368701e-01	3.570412965260004734e-01	4.458816963973359915e-01	9.075664475646393337e-01	1.066637752415905693e-01	4.277424222251446917e-01	3.576550682385602475e-01	5.245744835587192734e-01	4.029381396842740548e-02	-1.183956580717312468e-01
6.154050635265537750e-01	-4.366714422014300601e-02	-1.433236431775311015e-01	4.396330343198542878e-02	4.110170265391805966e-01	-1.018338103161108288e-01	1.845748160117502701e-01	-2.555163651262801205e-02	3.154999113779913822e-01	2.870833808217893024e-01	-3.765699454158377701e-02	5.225706074159589543e-01	2.007392110621584735e-01	-1.872475372473368926e-01	1.346754372359304230e-01	2.084344942815709589e-01	-5.933844734482884853e-02	5.865018985622321157e-01	3.855822447652084151e-01	7.226676174021207100e-01	8.599366838337547669e-01	5.109585239612457475e-01	4.303766561503205024e-01	1.296880120610260922e-01	1.877343660927910107e-01	2.645520304477121387e-01	-5.479827028335797490e-01	6.411383902420869640e-02	4.728187176728260721e-01	3.748705399366581981e-01	-3.372654995281904045e-01	-7.618546768461748053e-02
2.612991545883437405e-01	-7.278805488537617441e-01	4.588187730739370918e-01	2.070386360679316584e-01	9.620635269670519962e-01	1.045947349394498183e+00	1.300545182364962971e+00	1.090024402415259441e-01	4.750159726105074309e-02	-5.692647586108774416e-01	-1.490847585577435019e-01	3.972612953294257787e-01	-8.886211504194396760e-02	2.760461747407677024e-01	1.219356294356470360e-01	7.610588626964409631e-01	-1.138542698726015878e+00	1.040454851120361734e+00	3.449135243095499681e-01	3.541126320617055123e-01	2.228784124880885398e-01	3.246616767257004543e-02	5.279816159139369969e-01	1.830879121988840674e-01	8.498118233773898078e-01	3.785629884776394727e-01	4.204179464510243713e-01	-7.159257978836353065e-02	7.742041351418749162e-01	2.672629821610646994e-01	6.196322329951354790e-01	6.137679021115332034e-01
5.995656542537878275e-01	5.236829599994741180e-01	5.028187058646981233e-01	5.029924427758516448e-01	3.898972375731907247e-01	1.289298998275327346e+00	1.657036186440953573e-01	5.714653439627612741e-01	1.077384882778148034e+00	2.798036575412243265e-01	-1.679613972947008316e-01	9.595657615987845945e-01	5.691421121708295505e-01	3.782170624890277000e-01	-5.827465946824645915e-01	7.933241247696837251e-01	4.092663233413661450e-01	6.513911875286422237e-01	1.736710384616981240e-01	3.517987764137899265e-01	5.730055183881990200e-01	2.271009982396267890e-01	2.063774013852883449e-01	-1.662489014858303804e-01	5.431445035193042115e-01	2.590077275489313102e-01	3.057022581835989183e-01	4.905813748135809949e-01	3.105569555181728614e-01	3.650857970765221672e-01	2.042787454154806059e-01	-1.342841739260043354e-01
4.481484456562121466e-01	2.231520329324608309e-01	6.949824490759044515e-01	4.182349443479108086e-01	3.799661037170209421e-01	1.887091970267384122e-01	3.033950789091382494e-01	3.133898698758699197e-01	2.298605912909620907e-01	3.572419477919492881e-01	6.239933862973179313e-01	1.462345688417953316e+00	1.047821046964318770e+00	4.040504496235108323e-01	-3.049132046548227448e-01	7.344752565171794867e-01	3.042632078163726161e-01	6.125309547494099949e-01	-8.367272247852097777e-01	-3.313044824159412372e-01	3.267294171230806232e-01	3.354320670798611181e-01	-5.422615421366430155e-01	9.155928941427152745e-01	-2.403518641653237253e-01	2.333617260800482929e-01	5.647266522708727088e-01	3.073721268824402553e-01	1.340131780749865831e-01	5.103462415608507330e-01	1.512458161914447541e-01	4.235693081071166821e-01
6.470703615373560869e-01	-1.970102509427602566e-01	6.359734285543559018e-01	3.059920513820627019e-01	5.477078958018447574e-01	4.779115482677641635e-01	3.005500929613008632e-01	1.047204858915181891e+00	4.108930385442297606e-01	7.070033675427876974e-01	8.194402962382618671e-01	1.050693460724375194e+00	9.079663552226886480e-01	5.119470892370860948e-01	8.666586873845064654e-01	6.674783543778197714e-01	5.194245748111968597e-01	7.055395077710473473e-01	5.064205870273149612e-01	5.433560220349524794e-01	-9.668816404165686551e-02	9.088759813966346135e-02	5.923989701289954501e-01	2.839765409014443631e-01	9.431080602791400147e-02	3.067257408707124156e-01	-7.223915884581251223e-01	6.626192421335824756e-01	1.089045445462408779e+00	3.954020983676697076e-01	7.358193553077480020e-02	9.797233328931226337e-01
4.630690099227134371e-01	4.621405988997047132e-01	1.025783800575898186e-01	1.778791513765067278e-01	5.633116320124206267e-01	1.843050883126862993e-01	3.675617033442470372e-01	-3.538935925676313099e-01	4.104239551803922081e-01	7.366196564655398404e-01	1.209704306470072988e+00	6.895397807114621580e-01	3.919954641545173590e-01	3.614919394934014707e-01	4.900750890468686949e-01	-4.807823063216608572e-01	-3.196715268765696338e-01	2.487512292901769007e-01	3.076780197643885773e-01	1.165617419077647210e-01	-1.988989088470121125e-01	6.936650118811196197e-01	5.212859652868966354e-01	6.086181658813398787e-01	3.235609281169850027e-01	-9.167226766869202015e-02	2.258939359948571313e-01	1.253459392576947162e-01	2.806286513718171394e-01	3.507536286978412687e-01	4.179201113432415293e-01	6.257502844846808410e-01
-2.383262513509435410e-01	-1.096671010652416900e-02	4.471567493076448740e-01	2.786804692827184460e-01	4.647350174214065488e-01	5.418601396611876231e-01	2.396432192956054474e-01	5.158095668189623950e-01	7.332562215510929349e-01	8.197149084530830354e-01	5.150945965952613559e-01	6.973573478787410407e-01	-3.241216842594177860e-01	7.295699416027146000e-02	7.016813480603807385e-01	5.816313041179309584e-01	6.805724156515238210e-01	1.073120581626959780e+00	4.414782940811176615e-01	-9.859325835572441132e-01	4.472740056811215781e-01	4.621388618571430351e-01	6.302924173703455812e-01	7.817712628382680329e-01	3.027594664757785048e-01	2.199647607292819773e-01	-1.125231512627180019e-01	2.192105322167824943e-01	2.767928414485413269e-01	6.205931187248174830e-01	-1.095836129056865227e-02	6.348472151046976597e-01
3.758846303409246192e-01	6.843612553645500585e-02	4.370071471942545971e-01	4.846538812393718643e-01	3.584913575127677277e-01	8.853753487846602876e-01	7.021269650192472067e-01	1.694337733950693092e+00	9.216330515965232006e-01	1.050354594484665949e+00	7.577742359574580755e-01	5.743828593277620076e-01	8.534585940147823013e-01	3.909138771985129490e-01	-3.032283646955402645e-02	3.368965509510673528e-01	1.632700098335559957e-01	4.886619772889003732e-01	4.107668335132056425e-01	2.264831569098230135e-01	5.373769299208736028e-02	-3.198593695995555208e-02	7.161839767786335464e-01	6.346083412499753384e-01	-1.786624464507668986e-01	6.466806886473425164e-01	6.649920963061713985e-01	3.035492810586213341e-01	2.314267559089082660e-01	3.171059014512009333e-01	2.418954037123804413e-01	8.297618365668738560e-01
4.480760035636203176e-01	4.726063402513294154e-01	5.239639598406488075e-01	1.013757966682159672e+00	5.556568876407026458e-01	2.591174907346549539e-02	5.251249674353913877e-01	1.251401784348031399e+00	7.929025273530978524e-01	9.040915407749304800e-01	7.824851927496532245e-01	6.492781993215974712e-01	7.237305787858511197e-01	2.535717878234268752e-01	3.554748652315727342e-01	2.701060285057870769e-01	3.398033068315096661e-01	4.313972885931742773e-01	2.249414230531932013e-03	3.395855207500875217e-02	4.410002689929986563e-01	6.862739347053460337e-01	5.672433378681721594e-01	1.347615696262672191e+00	9.525280076873946511e-01	1.040635981678117439e+00	7.307397415357028692e-01	7.562000879333081738e-01	2.413740915372499241e-01	6.644425630208414257e-02	-1.101791466024014676e-01	3.107034024975865449e-01
2.918819003186614025e-01	1.029148423252374212e+00	3.392492860231151597e-01	8.054308969607080204e-01	2.053318279236479249e+00	1.007672887566097408e+00	1.278691143351609716e+00	1.243240106866270844e+00	8.608675032316515097e-01	9.027399922685440670e-01	6.729936639971170198e-01	1.336158500718830133e+00	6.552547493197334871e-01	3.123922637139111558e-01	3.736592158895982729e-01	5.201415266921021185e-01	3.833210002216442258e-01	4.680498906899666633e-01	1.466596995864781761e-01	8.440752930983752567e-01	3.414983018568364947e-01	9.158389477081132490e-01	6.439040401807742953e-01	1.570044690266566567e-01	4.881191598207974547e-01	8.583884958291736478e-01	1.631266782214915168e-01	6.401046773018659319e-02	7.051009850289016168e-01	3.572771538060240948e-01	6.441369508813243883e-01	5.002557067262868307e-01
3.251450947872323027e-01	-1.257132389887319901e-01	1.074753399087105654e+00	1.063916742912556668e+00	9.780597719629934295e-01	1.476902065819714949e+00	9.276300129297846420e-01	8.382783324038642903e-01	8.927691528017941414e-01	6.557264313152655344e-01	1.717839625262161274e+00	8.843167890782621665e-01	1.067853392628804299e+00	8.600511541504125557e-01	6.900884302659435754e-01	7.197889623495753453e-01	1.114658460169060117e+00	1.166131165464962205e+00	1.836029158914443959e-01	5.795720005499505056e-01	7.249617037749976900e-01	7.227018654215111582e-01	7.667374065789057669e-01	6.801946069506678016e-01	8.823555110701126747e-01	5.936042382335996459e-01	7.620212610812365783e-01	1.513864877174611046e-01	1.955770420200840798e-01	4.401714351188130703e-01	6.636390667640172936e-01	6.049268427762013456e-01
3.552509958733626183e-01	4.738026993485622285e-01	-4.384145502640506287e-01	7.057830964606235380e-01	9.637429845054263922e-01	1.140590449549022667e+00	5.191726083777812306e-01	1.212756230591910622e+00	4.126468674257877112e-01	9.289338883480540154e-01	9.287577483301064918e-01	8.461854417886763846e-01	1.395780263840754598e-01	6.396957520445353262e-01	8.511393310641701682e-01	8.960867850088273245e-01	9.629868648148215415e-01	1.037792483264764254e+00	1.449492847507881210e+00	1.088227001731990384e+00	1.335665193652972871e+00	6.164311759558295245e-01	7.519999950505706909e-01	1.568038011977015422e-01	5.203249574889368123e-02	6.241255440281268108e-01	9.477256273544897303e-01	2.822880946054601714e-01	3.118655227633919114e-01	5.591778192394425417e-01	5.209218822754798639e-01	6.718960847359456423e-04
2.052147350994903974e-02	6.898756568473464190e-01	1.531439026694768835e+00	1.728627055218862729e+00	8.761020368755985110e-01	1.289322192388577815e+00	9.726545437607190259e-01	1.179612713713827699e+00	9.745782706096958181e-01	6.794938495125375510e-01	1.214768249563260571e+00	8.491312151574589295e-01	9.222021768294258459e-01	1.572506892478164442e+00	7.904718921317860358e-01	1.267116400172911161e+00	8.448897379077244807e-01	9.614763256565816985e-01	1.110538009155516814e+00	5.929234745737975709e-01	6.172183026478408330e-01	6.138693995381985236e-01	4.851714941260800718e-01	4.956591276100985599e-01	2.050321622851482561e-01	4.688400357080869663e-01	6.799779368025511417e-01	-2.699284642888349905e-02	3.261564664766118948e-01	2.921139954771984071e-01	2.439799356229286065e-01	6.730267144964963144e-01
1.566950917591802273e-01	7.821559407726249580e-01	5.838881765276158209e-01	6.933957594252719847e-01	1.015935208583521598e+00	8.088466083938345985e-01	6.736670783492985093e-01	1.371215630821582376e+00	5.825620061991609866e-01	9.265874144579682170e-01	6.648088035936672302e-01	9.169102535841894275e-01	7.060805528680864640e-01	6.646194545731898273e-01	5.933466206000637122e-01	-7.580397095830937459e-02	1.003934980342882088e+00	1.046417382231874083e+00	9.293405329522010927e-01	1.374326120361421655e+00	7.115130473341981787e-01	1.227117817447577863e+00	1.022186840956893494e-01	5.845532589789506073e-01	4.452410427915242108e-01	4.618484105579824250e-01	5.748421139537067681e-01	2.260257612609927191e-01	4.784519692191882001e-01	1.539668147257967634e-01	4.302117610685274318e-03	1.083221675824030950e-02
4.913359467176037221e-01	8.186056611974646957e-01	1.093398746665915855e+00	9.038581196210456747e-01	2.327144889155099428e-01	1.518291945942850552e+00	1.289471418718325602e+00	6.937217769457232341e-01	1.318390133721036417e+00	4.966281781814091967e-01	1.315664362411596677e+00	8.498038446656395184e-01	9.905130817489297135e-01	1.276109525733133410e+00	1.081838822241732112e+00	5.526450745262388997e-01	6.871293309723308651e-01	6.384724232862230009e-01	4.001719789077340383e-02	1.364697325075164169e+00	3.128166402441751037e-01	3.388031095883073940e-01	6.094681111626391035e-01	5.759310282735577990e-01	1.203836551602580851e+00	2.471563390680468486e-01	-1.857989810650029217e-01	3.878488174776206221e-01	3.968574644604443424e-01	-5.033063352107458588e-01	-1.898702436714799768e-01	-5.295164198455255544e-01
6.217996757448254197e-01	8.636484262047987581e-01	9.230368875517732663e-01	8.795495176118325320e-01	9.662086077739879819e-01	1.390161277569243348e+00	1.018549388806583744e+00	3.975955187432788085e-01	6.478529723243365845e-01	1.465525795072610382e+00	7.886608995707523606e-01	1.360942941823364061e+00	3.810764223816879848e-01	3.964252491125119793e-01	9.490728719353416221e-01	1.383204827294442829e+00	1.127648549930210020e+00	8.413221814908553586e-01	6.936819519944956713e-01	8.552298952943875321e-01	1.322824733644824002e-01	6.801279445321557482e-01	7.202793101626175920e-01	4.218143187211152445e-01	1.100004011447986763e+00	3.873203016618022021e-01	8.098970952158371928e-01	1.107719944091308140e+00	9.609907400195373539e-02	2.156073780519347782e-01	3.361039129097548317e-01	3.333364318036366458e-01
3.597804474216254600e-01	8.503804104413157372e-01	1.646058974655453255e+00	1.028861769187665365e+00	5.201271841192784962e-01	7.427230013964920552e-01	8.096215886446526122e-01	9.277954688024585561e-01	4.276341354539260342e-01	1.230945164029328964e+00	2.284512733064159029e-01	8.677228923665907256e-01	2.107301867154011132e-01	1.019581253904601192e+00	8.791388206389622040e-01	5.057038797884270132e-01	6.961369270064180492e-01	1.212793216117441952e+00	7.245104295304671815e-01	7.909794220064471082e-01	3.944112790823081083e-01	7.534887773761130836e-01	6.166016366381108504e-01	5.088818695184637031e-01	1.120825990276020367e-01	3.407660961765853203e-01	3.971417044375898375e-01	3.651442253551925310e-01	-4.512552424426424791e-01	2.775446053509321165e-01	1.094748102936095258e+00	6.194389512360745087e-01
1.377806870899400238e+00	6.495452596632356190e-01	8.038082701863348278e-01	8.995424949268295833e-01	8.927738159429289277e-01	1.499779422203287638e+00	1.090604071323523661e+00	5.852455493967740896e-01	9.073377796411219443e-01	1.114029684188796443e+00	1.107852179150087490e+00	1.047390663415925571e+00	7.076309980182521331e-01	1.248678844020538525e+00	6.006214589681804217e-01	-8.487155162750481541e-02	6.148042102041939572e-01	6.654542922790422921e-01	6.334264401253338894e-01	6.095803988556064423e-01	7.733920309959168016e-01	7.140472285514152251e-01	6.737509567723506398e-01	4.469812450799820480e-01	2.441455716236891893e-01	-4.099922084747908979e-02	4.240239288376072002e-01	6.593149906119482040e-01	2.238304836722015412e-01	7.543917190012250362e-02	7.896803143899255861e-01	2.600616708647270903e-01
3.675239259802916547e-01	1.978700498601572155e-01	8.392065021598140717e-01	7.072757262129980571e-01	1.538776696926389853e+00	4.962247167905151080e-01	6.052898550653600385e-01	4.670928843500108951e-01	6.744945795897918650e-01	1.088084767218775006e+00	4.658341252724806369e-01	6.030537688780328587e-01	6.796389922293973873e-01	9.400045493872264402e-01	4.020687293518858119e-01	6.079277311931107208e-01	6.878881533634786383e-01	4.515838947814102555e-01	8.444335132808761246e-01	6.455072037227512771e-01	4.342530741381533388e-01	-7.323049219983277514e-01	4.557407327287132937e-01	6.034348464890053609e-01	1.957173447371713115e-01	8.650495193349180822e-02	4.534748552841587621e-01	5.936016320415340441e-01	6.634599226461364019e-01	-1.454587587790623360e-02	6.634506166863023413e-01	1.296957472840245817e-01
-8.943969819336899940e-02	3.935857674556338393e-01	5.595735078195274159e-01	7.852658918362632745e-01	2.591953692226547368e-01	6.082329616990529431e-01	6.129579023808827687e-01	9.215545527033637274e-01	6.280783292309038979e-01	7.392615246693861053e-01	9.120645637416805451e-01	1.123333851959919638e+00	7.729741900790243481e-01	8.597948547508349471e-01	1.224414057076122830e+00	-2.491029915813216533e-01	7.953256118079805592e-01	6.355571250784690651e-01	1.169488142524043983e+00	8.250128302409661663e-01	4.359159369775333914e-01	4.878073911044818467e-01	6.731508977109927905e-01	7.494663824690522835e-01	7.549166368350745948e-02	3.998676246961943570e-01	4.154228802378234220e-01	4.909548243125920752e-01	2.131323806255568942e-01	8.201334261073918164e-01	4.201607502555623208e-01	1.131176978981724979e-01
4.455349591947717069e-01	2.473262216917384571e-01	8.726251313153337019e-01	8.706809680412461727e-01	-1.073177477493671983e-01	7.748937782776953442e-01	8.260985367127060552e-01	1.005715197234915648e+00	9.063682379538104961e-01	3.249313118361776831e-01	5.748012359691667683e-01	7.328063729317126906e-01	2.428771199918341450e-01	6.455303767608641108e-01	7.286706891404440833e-01	1.099048220059859471e+00	9.386346819821909104e-01	-5.607465977678645075e-01	-9.465416175734231441e-02	1.864372261341857295e-01	7.236582081396185639e-01	1.618085999906089256e-01	2.511121501260636935e-01	1.644493225212937393e-01	3.192317477821400851e-01	6.679008000460097128e-01	4.895146317750103115e-01	-1.219484031449891148e-02	4.036088645583122414e-01	3.482248482530717060e-01	4.400136540348595360e-02	5.742565181898598436e-02
2.501288337430157549e-01	6.228188994525210020e-01	5.401000270799291014e-01	7.940613814598527220e-01	6.725937872774410131e-01	5.317094616672999319e-01	8.316189093330458304e-01	7.690873190987799202e-01	3.656520338776181323e-01	3.466162095737372328e-01	1.165789531346188568e-01	5.570870188876407836e-01	8.522670817021545941e-01	6.207577575421846516e-01	1.391090789144169837e-01	4.466523611218203849e-01	4.534928340326228602e-01	7.127777453726430457e-01	7.352102689188787510e-01	6.931529200609541919e-01	6.355734965454640228e-01	-2.356493837981836759e-01	1.090885336810293982e+00	9.551099984637861917e-01	5.169200558365101283e-01	2.250152210212595372e-01	9.258650359387808892e-01	4.979782737463295250e-02	3.357741473278181288e-01	-2.756336172011869534e-02	3.728834305698042195e-01	2.334403410818663982e-01
2.826185577624130141e-01	9.852021598690984261e-01	-8.653081032157154961e-01	6.584977667690459224e-01	1.090206247658412453e+00	2.509613604599297831e-01	4.178428419475423428e-01	6.134384798543726092e-01	7.376270151131323338e-01	1.080726289176481059e+00	9.836741666940154172e-01	4.951808967910359960e-01	8.920909253071400702e-01	4.100263537720945095e-01	4.851838320860390463e-01	5.152105982008350349e-01	1.303455516969412198e+00	8.194909034603057307e-01	8.512677749205395106e-01	7.100982329350598032e-01	2.162066911659649149e-01	5.931653713862199417e-01	3.096192057561714117e-01	5.974424933868663912e-01	3.778062704546719663e-01	2.176325348481946975e-01	3.289464763561396055e-01	-2.426631128125590342e-01	1.584481938557627256e-01	2.691183861475005545e-01	2.181247636275344404e-01	2.574101807312111356e-01
5.023769952519279158e-01	3.457923903562845069e-01	6.511741803873281054e-01	1.007921047770443446e+00	3.785134710417809578e-01	9.077041205321964012e-01	2.204973430966134240e-01	3.081604312915202093e-01	7.023993076577031980e-01	1.335182938984786460e+00	5.798347406459135600e-01	6.403741188616696167e-01	2.764005182006595840e-01	6.334454882302434919e-01	1.143846396444157643e+00	2.512744734056505669e-01	9.892259585697031898e-01	3.064408063166875196e-01	4.366751554868136820e-01	1.049701571070152717e+00	3.796964322829369798e-01	5.884396528844071383e-01	5.094057171656303229e-01	2.548895359958731066e-01	4.649809932253013978e-01	6.220357407751895273e-01	8.160495045955339366e-01	4.647157789697216601e-01	5.097903703504137463e-01	5.001125964715319450e-02	2.130934907272852286e-02	5.178388798424341521e-01
1.406318585501017959e-01	-1.255144861907785403e-01	4.570782314210664055e-02	8.409148346198753732e-01	5.081519037303221520e-01	6.589087149229899687e-01	1.442511843092649793e-01	-1.547735810015807290e-02	-9.684161326107254553e-02	4.436230172132151206e-01	5.343497349445953670e-01	4.390861069293586216e-01	-2.243610156543623946e-02	2.408469738080283307e-01	4.698450270943377305e-02	4.871232929983029813e-01	9.614336923009877411e-01	6.877388014282684869e-01	8.866855744040958998e-01	-4.491155936819812844e-01	1.199876893928867871e-01	-8.165082183274203764e-01	3.807099737127095374e-01	8.612392417631763442e-01	2.326435290216784524e-01	1.286662376550496145e-01	7.400521277625252137e-02	4.336184680990651241e-01	2.960786140680110590e-01	-6.466651843057308335e-03	5.766829350535513932e-01	2.659206270695850804e-01
8.483021439153729526e-01	2.640170823139659229e-01	6.687979685810727659e-01	1.012422115849197279e+00	5.989438845365184783e-01	5.297245653210607141e-01	5.175404366080790242e-01	-6.356434530797594462e-04	4.639675658585810936e-02	-2.437824580155643073e-01	5.399890430184481338e-02	8.193293367324841481e-02	-1.389148385410586273e-01	4.744090984845720227e-01	7.367596446264242926e-01	-4.500289361348575046e-01	2.477746207248845145e-01	4.572139766775745184e-01	-8.826738262226301313e-01	1.048324148486785568e+00	4.267953922941882805e-01	-5.093699978049169852e-01	-3.541451704319228400e-01	3.242038393416523112e-01	-2.208362620962299183e-01	8.534038793810665435e-01	-1.787428456503299401e-01	1.866838740847212574e-01	9.389573931241604887e-01	-6.397358185473529524e-01	-6.802196875850399782e-02	-9.811165128579801831e-01
2.532273823993116402e-01	2.716023907567552964e-01	6.865326091933116048e-01	3.786668665325407246e-01	3.122176270060521563e-01	2.823134357410693740e-01	7.473133575758994507e-01	4.533801118278237285e-01	2.922601197708691867e-01	3.938537430707473308e-01	-4.222394997619366430e-01	4.376121534079497888e-01	7.344413313948494615e-01	2.500107154336823623e-01	-3.845275590109641928e-01	4.988163449411751882e-02	7.111314433624843501e-01	4.888450542694160461e-01	7.874116383389060392e-01	6.763339463416664366e-01	2.627492298528856240e-01	5.671206406103423969e-02	2.646287519575372116e-01	3.272927814333667640e-01	-7.418685807168368118e-03	-4.434560618510163810e-03	-1.193915262886408035e-01	2.499185983913132514e-02	1.346386731965804884e-01	1.642569874574016653e-01	5.952062774798735911e-02	3.264515050692335385e-01
8.516327603855401440e-01	-3.348431613272123686e-01	4.460156355373102177e-01	3.731128348552744667e-01	-1.145752079432706960e-01	-1.295484450733552784e-02	-2.611838615399185715e-01	6.002067562423266112e-02	1.467410328162732924e-01	2.203712934405745172e-01	4.502898636181924541e-01	3.674891885832081706e-01	-2.933780091875987095e-02	4.753957922327844976e-02	-6.903834566983776955e-02	1.152809912591803154e-01	-2.263195576405689913e-01	-1.119433317746825196e-01	4.115809531728814585e-01	-7.713721113793242656e-02	3.139856743390375682e-01	2.937711868990451336e-01	-2.187663851378413016e-02	4.426787295404163713e-02	4.614221644792604327e-02	3.898905658802168106e-01	2.593897120915606980e-01	7.153554812557588738e-02	2.247686263211186308e-01	-7.406549910125570513e-01	-3.404898683505002688e-01	-2.363841264349844096e-01
9.093063678130581806e-01	4.179629791942304773e-01	7.323336657963179785e-01	3.223154745437510904e-01	9.690635995823285720e-01	5.804108422478457818e-01	1.564430287929713392e-01	1.894711670960676775e-01	6.758188409729298796e-02	4.277756476711548350e-01	6.546462896035496470e-01	7.658552857616223175e-01	2.836987484875360677e-01	6.885132824766604376e-03	-1.693029603957740825e-01	4.825680098030028509e-01	3.035126803851281863e-01	4.211303432549704517e-01	4.711185160318269727e-01	7.071867467630201798e-01	8.430680638307007646e-01	1.511921664200517323e-01	3.637754963880621695e-01	4.486844758832162494e-01	3.830181763786009164e-01	3.818194029883618668e-01	7.558520552302472328e-02	2.986221918549678001e-01	-2.485697718851382354e-01	2.351397079772926668e-02	-2.153249954166014390e-02	-6.233929965877271773e-02
-1.378824678918298963e-01	-1.219586739290402511e-01	8.235428788935971189e-01	9.818375779165450234e-01	3.686905102183158367e-01	2.864838316728908207e-01	6.386519255532578931e-01	1.196389137893295873e-01	5.012015158184870423e-01	8.609129572738469793e-01	-2.920955736207290210e-01	5.106803467049206846e-01	6.707917631888107302e-01	2.211645074435502345e-01	6.453789691428626907e-02	2.666907685776134795e-01	2.421259934016828375e-01	1.518987683869818528e-01	2.197160929846278254e-01	2.702051574797387223e-01	-1.166583324236847297e-02	1.287951691680523925e-01	5.025636302255688248e-01	1.593626489139265967e-01	-5.985183718745817893e-02	2.168244014727695179e-01	3.446660062490337628e-01	4.492836295988167361e-01	3.098710801397244752e-01	1.203558898139164696e-01	1.110753265790619393e-01	5.830369020589333262e-01
2.402294112397821979e-01	1.811151224871520304e-01	3.603415131003804839e-01	9.519211768662522166e-01	-4.431655858883190024e-01	-1.840408394637038647e-02	1.507052270346415090e-02	4.968230384062802263e-01	2.323270219812081649e-01	9.935662322968569216e-02	-3.749545155147354647e-02	2.641448865700690707e-01	3.450416350595865156e-01	1.678971913297491736e-01	3.172534271365290981e-01	3.587717456752491652e-01	2.385136065567301511e-01	5.067767941608813942e-01	2.876825391679464494e-01	2.218770335179016118e-01	1.878234528973462547e-01	6.244701597527019254e-02	2.537798241178335079e-01	4.103384161609088809e-01	1.094179700417720613e-01	4.287487168367156154e-01	-1.015440480097196674e-01	6.441946454555753654e-01	5.433018350520246731e-01	9.617107172178174235e-02	7.148178273085510348e-01	2.464042308588388352e-01


==> Cifra_figuretem/3.9/DPdataGreen6.0.txt <==
2.363431750318939761e-01	-6.852982592428484843e-01	1.987800422760012120e-01	-3.522310879244009429e-01	3.698898732038461423e-01	1.853561869632177617e-01	2.890891990422086444e-01	4.724577207800171319e-01	4.893598999261018490e-01	3.311057772088812912e-02	1.981637773960830962e-01	7.535536067290684592e-01	2.280973462197385115e-01	1.154912963842053830e-01	3.605895015536036419e-01	2.815782502989139791e-01	3.856229621597144774e-01	5.932984456243257654e-01	3.972362479533915192e-01	1.649053453758251853e-01	4.780952274664194146e-01	-2.492307188822355801e-01	3.588911753984899144e-01	3.398213012478333850e-01	6.109345845060809577e-01	8.714272297434028092e-02	1.098956565605497371e+00	2.181905434493037199e-01	3.182859710835879152e-01	4.633436099744789871e-01	-4.320284059333325821e-01	8.641561964882582547e-03
-6.298052682288901583e-02	6.449828910348507360e-01	8.925441612778675093e-01	3.890542699638657176e-01	9.824584068547526083e-02	5.453527870402967714e-01	-4.132994959509539434e-01	3.255306490182703349e-01	2.544641127528624591e-01	2.122545489481384995e-01	-1.107393659187953516e-01	3.380624482211510018e-01	1.764651860434315322e-01	3.721908329147833316e-01	1.576639194278521838e-01	7.842773016745296921e-01	4.253217415751455732e-01	2.948237194396857719e-02	9.592890428828793059e-01	2.442777165392532868e-01	5.960755040879521793e-01	7.103423810446002351e-02	4.401067695797746815e-01	4.702946108693908389e-01	2.666888850915233311e-01	1.808596353855462524e-01	-6.663760930785058711e-01	8.633995880233893971e-02	8.037780654252510981e-01	6.237141075322263362e-01	6.937824274583845874e-01	9.601051223547028002e-01
2.353445720968933841e-01	5.402300105700785782e-01	4.627141786024527859e-01	1.494672315489588843e-01	-1.191090274349300149e-01	2.108707795808814900e-01	2.992426308009762392e-01	2.173579014503271289e-01	3.146037556119088974e-01	1.244750534305722051e-01	4.499178690154542193e-01	1.165756656712398365e-01	1.928889538359926381e-01	3.678768775160007332e-01	5.748245896262429988e-02	-9.619707694617568583e-02	9.280316731481150216e-02	-6.381826715990307486e-02	4.102379365476585549e-01	2.798300768638337099e-01	3.733043409712656358e-01	3.223053493264727565e-01	3.642362540496680845e-01	6.065803457973436563e-01	3.904493131716462728e-01	2.844890030688237981e-01	9.146686452967890402e-01	3.951236133268719586e-01	1.662870589993909465e-01	7.950960775080839760e-01	-1.167823961883235340e-02	6.441273452216402795e-01
8.182243551933430226e-01	-3.392605951217980698e-02	1.006708726099725393e-02	6.251528996772093283e-01	1.841138904632012852e-01	1.225092166854267361e+00	8.822750167188193882e-02	1.133704385104578050e-02	-2.274398806143548279e-01	8.292627081713807025e-01	2.208337138670495581e-01	2.897581954924134395e-01	6.629315141163445446e-01	1.601920999076245078e-01	-5.517884392352011558e-01	4.309359325719808176e-02	5.004136626112183350e-01	8.872846721627478117e-02	3.497294121628469199e-01	5.119488162172436407e-02	6.672512740263462083e-01	3.788949207131409036e-02	2.551869673759669666e-01	9.430500051590302579e-01	-3.892858293115120105e-02	3.516916984244412014e-01	5.297458522873690900e-02	3.141441704635314358e-01	3.459297697574165720e-01	4.220187276859380110e-01	4.789800890371707087e-01	-2.810549920843236071e-02
-6.568244620149765733e-02	3.073689559614212197e-01	2.391725675480531610e-01	-2.093484371455617277e-02	-1.998405078217251329e-01	-2.689168912708785886e-01	2.961626867464226542e-01	7.835346616636085226e-01	-8.327786811735438111e-02	6.710570997425494011e-02	8.930129724390831747e-01	3.177258232062541432e-01	2.455653983298043685e-01	1.065103200763082847e-01	8.890997207702473482e-01	-3.489719550982545160e-01	1.780040872491436832e-02	-3.301790787999963062e-01	2.502978185088898799e-01	-6.404341704640478250e-01	5.664094656750009449e-01	1.232783005855977720e-01	1.403630457659081898e-01	-4.802420744684572362e-01	-8.799126761308284639e-03	2.438865636464842557e-01	3.599920450494080715e-01	4.169260318965751777e-01	3.695890331122321792e-01	5.149390864086250685e-02	2.885955386702796499e-01	4.747634804830888622e-01
2.931947478219582015e-02	5.325724727771943279e-01	2.506898007079032542e-01	3.276739530594623417e-01	3.797254033686259245e-01	-1.279918039945864283e-01	-2.080488607405057144e-01	5.449019397192941816e-02	1.547286678290194506e-01	4.212492153456161570e-01	1.764618140759322551e-01	8.227203348073856004e-01	1.954226970691674559e-01	-8.810496461064776241e-02	2.441990197622787850e-01	2.441035440438782678e-01	1.136588705554482992e+00	3.245793352343725457e-01	1.702386984149961702e-01	3.930336978421944405e-02	-8.162204330830563626e-02	3.075336003230912385e-01	3.435911689135691116e-01	6.208656991927687940e-01	5.335071068733214794e-01	7.757624661170536839e-02	-9.914920424515227815e-02	-2.050916903723565832e-01	-9.232167517378780941e-02	2.817807467680447098e-01	-4.134065705594569540e-02	3.900573769041650318e-01
4.684176955781020335e-01	3.166242445587649224e-01	3.490549388162139666e-02	4.370502970389888442e-01	3.861914088330568040e-01	5.373954142920769339e-01	-2.635950535174856890e-01	2.418873319686735690e-01	3.303805026333020978e-01	5.223931972662592127e-01	4.370518617900990277e-01	3.686701114781922306e-01	-3.021155774249788539e-01	3.623492296796549939e-01	6.337571299169132422e-01	-9.519158792803089630e-02	-1.460471707661709084e-01	3.738700291804542553e-01	-8.368896265420366909e-03	9.058186353550646830e-01	-5.561908161995919864e-01	1.811865520520655748e-01	2.701024250023281725e-01	-3.076458749833503870e-01	4.521057723388116623e-01	6.677670213572736158e-01	4.652765403769846819e-01	3.338510211936096539e-01	8.459529954123150564e-01	3.670534688401627665e-02	8.816577464295737299e-01	4.501414161719879958e-01
3.182011641816686609e-01	2.073622010842282315e-01	-4.047291546704534504e-02	-7.855248208905165619e-01	2.685330296341917888e-01	3.201640974159991049e-01	-4.265970538569053838e-01	2.583244796818084943e-01	5.776791855848488755e-01	3.933054489541624177e-01	6.392393971302225975e-01	-1.392316023754650578e-01	2.759666296514716732e-01	7.086766431113538101e-01	3.888890384366167630e-01	1.526016136975116400e+00	8.039083377516990092e-01	4.734664664771898179e-01	4.544860181977205538e-01	2.870141014849326155e-01	2.561938243598737563e-01	2.364699419729876517e-01	6.108096675923184726e-01	2.765383088164474756e-02	6.134025328386069620e-02	-2.109265941308012815e-01	1.767658759109015931e-01	2.598640800457315825e-01	1.037405428759039738e+00	2.221602166759339969e-01	3.636554511926654021e-01	4.792811026122985041e-01
3.261221021599992609e-01	-3.343743918252379821e-01	2.584512040465408167e-01	2.635786541462564747e-02	2.462169958191381403e-01	1.005531447045301535e-01	-2.314966182771086012e-02	-3.958498519114670433e-01	4.675623282667980551e-01	6.021818210173535135e-02	6.393850580852860066e-01	2.571002223869617298e-01	3.726240965991709508e-01	2.124908518005642621e-01	6.175732051778151099e-01	5.718526795052167877e-01	3.675597764833354875e-01	-3.193045307773620944e-01	6.398824813287695701e-01	6.612199223005600368e-01	1.444541508613595426e-01	4.387434929330690236e-01	-1.110692283075405129e-01	-9.916518808798963081e-02	3.595996121194024453e-01	-1.014313938468663912e-02	2.054940511706304651e-02	-1.059076978070628616e+00	1.336083692948429047e-01	4.058666957150849353e-01	3.554788939510608037e-01	7.552444413985739402e-01
1.924782845111862872e-01	1.026398524186624028e+00	4.451302710971419274e-02	2.767739784548400306e-01	7.858864886336106026e-02	1.366896302367730520e-01	1.758149185091132938e-01	5.639345281678933564e-01	4.496511784074503359e-01	1.858560854778971982e-01	2.729694322304886400e-01	2.831651930593280242e-01	3.247324724105127847e-01	4.653951778528002681e-01	1.411670689843991244e-01	3.209705937031087086e-01	2.441414300564753725e-01	2.157009210020641166e-01	3.989183032526533168e-02	2.296205374924875642e-01	9.626811658733605004e-01	4.205988596337471574e-01	3.953855320719081856e-01	1.304811029881728923e-01	3.693345271895259740e-01	3.846891163648393785e-01	1.531330604233730741e-01	4.312601968219568205e-01	5.519770067212773634e-01	1.899375566941414739e-01	9.754423233393342274e-01	5.007404100405397074e-01
1.395862847675217455e-01	5.319083468346649801e-02	2.964478102143672245e-01	2.326733434436196457e-01	1.927703881321940482e-02	-3.400118394592954729e-01	-2.838232431868850103e-01	5.150855054353925544e-01	3.073305151516043665e-01	5.213211989646775457e-01	3.467503090184063108e-01	3.461622935107711019e-01	1.405130969249895889e-01	3.848508408671910130e-01	-5.445943382620279660e-01	7.650652412687286574e-01	3.443507700168934038e-01	1.686898026678094742e-01	6.295973953137921075e-01	7.045210899169752627e-01	1.383638613752092572e-01	2.902027321151327000e-01	-5.154055691776010528e-02	-6.050469408698450069e-02	3.634208457374810686e-01	1.777295660765478014e-01	6.632405572355608570e-01	7.440752157771108877e-01	6.486376032370556599e-01	3.915476437807050569e-01	-2.508044375677156435e-01	4.849423470388857238e-01
2.476539767703537231e-01	3.202211938775319511e-01	1.948954012963552140e-01	-1.618993537581731035e-01	2.678298754060101095e-01	4.205742494698971323e-01	3.028842455479869855e-01	-2.368370737007451376e-01	1.079169163046547641e+00	4.007900401085640052e-01	-3.542731914748333821e-01	9.654693797963118107e-02	5.605833251423036900e-01	3.569625651586945669e-01	4.768887934750104529e-01	2.670746033022610155e-01	3.730245514274220797e-01	3.394356900696192114e-01	2.724740468487544809e-01	1.111966988717559612e+00	6.757913159921717927e-01	9.987941788121140751e-01	1.241438319968001525e-01	3.173153363182594222e-01	6.812519952374966881e-01	5.545360084034889336e-01	1.107419480492318975e+00	5.174299838632304693e-01	2.085576502686052880e-01	4.928498505419984799e-01	3.266010619726170683e-01	-2.999369783869646477e-01
5.446804184098359425e-01	4.726376668574359674e-01	7.312863637417232887e-01	-3.053086289036632817e-02	2.482410612555208673e-01	3.516632665579565442e-01	1.858857657315214684e+00	1.021015580572304460e+00	8.561496958088338216e-01	3.401425617364067788e-02	9.186028954305242022e-01	1.237753392323360652e-01	4.184959110254701242e-01	4.072252140278223020e-01	-5.316190415103396738e-01	4.732981543796873636e-01	7.178423046932835838e-01	4.561030400294337483e-01	-4.666126130396739402e-01	-4.836504703347649370e-01	2.935476833582167933e-01	2.911496868965930962e-01	-2.536917741135258364e-01	2.113563100500811531e-01	4.197534813279114041e-01	2.386215912905649550e-01	3.148977865814316934e-01	2.519545627978287405e-01	1.111671487301166550e-01	4.929716775552920316e-01	4.345071262599595752e-01	3.414511049401096621e-01
3.112949325017938529e-01	3.386800857927882435e-01	2.594310379575046066e-01	2.808571597062766712e-01	9.164241940233035510e-01	3.628813698178746661e-01	1.503416653393114810e-01	7.073061627639105620e-01	5.491751665104944724e-01	7.264262750186054607e-01	4.173523746844887139e-02	5.508581137157928520e-01	1.300675570104075918e-01	-1.180178408666618939e-01	5.385351185399469554e-01	-1.470402408511254366e-01	3.336980364754532635e-01	1.591338789547306898e-01	6.622413628929519902e-01	1.454151351668559189e-01	4.881211263764318464e-01	2.029565262829096106e-01	2.880646580550779712e-01	4.045856987478504974e-01	1.222746600426064534e-01	2.418732323591317179e-01	3.300490923692210865e-01	5.822230475134004823e-01	2.861863551319340226e-01	1.567930512875545523e-01	4.416753101530046521e-01	1.895217411877472280e-01
4.682857795723870398e-01	-3.565926900493626706e-01	8.142610381712633849e-02	2.977613642692800155e-02	1.086345945132126678e-01	5.134756594324374479e-02	9.672556891004043811e-01	1.141937543151678280e+00	7.893242609940431809e-01	5.962367411551020568e-01	7.165249372302796571e-01	6.593099414993757179e-01	6.334891778347421232e-01	7.076841244685961874e-01	4.436920466856071887e-01	2.209092424429516810e-01	1.544569793154197679e-01	3.731944755861177354e-02	4.473672622655979758e-01	2.167783965871366292e-01	7.753009621819589858e-02	5.316012533435694465e-01	2.744453400058241010e-01	5.294026761615522325e-01	7.508335632608897914e-01	1.005337997667875793e+00	3.298536142950520000e-01	3.347788171173508021e-01	-1.733738875281241598e-01	1.427286425636259681e-01	4.163825815060971380e-01	4.639170267450677954e-01
-1.298586435204301948e-02	3.690079996285934305e-01	2.193773586441205015e-01	2.347392343857157282e-01	1.167464338047024541e-01	5.141797696542950158e-01	5.302426615488641248e-01	5.607179778040062290e-01	8.868792179751553428e-01	1.050613409072455706e+00	3.752845529835081018e-01	8.428911020741528537e-01	1.559331158758681113e-02	-9.080492185818467288e-03	2.505693821268183408e-01	2.191780590187335787e-01	6.796182811910169708e-01	7.335744446594008039e-01	6.101237306010552919e-01	3.503132693614041115e-01	7.342423400615223361e-01	2.086337466567548260e-01	5.133045541336583861e-02	-2.845460986917738300e-01	2.082396226716687337e-02	2.874468061897932358e-01	6.637122056140619675e-01	1.908468450652560378e-01	-6.942637467124690431e-02	2.692049898451540635e-01	1.301989220400877612e-01	1.161551108931172804e-01
3.041349318864065010e-01	4.376323695393607438e-01	3.540637406885685512e-02	1.076398857724611968e+00	3.582543444607377281e-01	4.078783913442983189e-01	7.692110498138029495e-01	1.285723553038213618e+00	1.180333592341604065e+00	7.183529294755744976e-01	7.906100122857082635e-01	4.941266130420206570e-01	2.210818279719197477e-01	-3.960746027861163920e-01	4.925605452385268812e-01	3.165658421251023036e-01	5.480995618163877481e-01	1.176641417513337728e+00	3.192866534710331883e-01	1.022765222024070830e+00	3.927048615950682331e-01	2.234229161801291053e-01	4.718165584675556579e-01	2.847029360922184726e-01	3.920307050285488648e-01	1.308770766386163409e+00	2.400220457212223490e-01	1.284209210664363221e-01	2.943574599210045384e-01	-5.395435116130709030e-02	2.384509321998924958e-01	3.492504905023816053e-01
-5.556087883589888587e-02	1.253908982577579545e-01	2.561165114698755740e-01	6.185628595194084811e-01	2.429659202391869499e-01	5.631525032847783940e-01	6.181611724555873266e-01	4.667133858394020840e-01	5.491979136567148867e-01	6.901988154778296858e-01	6.430110743852887056e-01	-1.906478096762923569e-01	1.212206806287075000e-01	-6.071992481093763105e-02	1.937563687965791204e-01	2.753371817702913726e-01	3.603559604812295869e-01	1.370435040404490712e-01	5.252677483856161844e-01	3.443126256844204480e-01	3.009700644341826714e-01	1.081894862302704485e+00	-1.479799938272520765e-01	-2.540223910237950911e-01	-6.907932044805815686e-01	4.441215243287627845e-01	7.324014322507536034e-01	3.672142961495524216e-01	5.877730548240780450e-01	2.244255587270992391e-01	3.958922121620019885e-01	2.841946770599949601e-01
2.696816653264186847e-01	4.101249820407491531e-01	2.430485191674878198e-01	5.402137258857273583e-01	-5.517384132175839895e-03	-2.449847745159923207e-01	6.577156893768217882e-01	-7.980979427037400153e-01	2.425288500159644978e-01	3.864543778984749767e-01	4.889105507226427783e-01	2.111922073039988468e-01	4.607307411626827554e-01	-1.031258827630052721e-01	7.190253977236631400e-01	3.341781318090832342e-01	-4.907426506499524832e-01	4.583805816957672308e-01	4.617210741527983942e-01	-2.370514781530451698e-01	-3.264219093207020306e-01	3.015991755605033631e-01	3.658105990439374233e-01	4.054903517159301196e-01	2.201057555321242198e-01	6.099923086610907763e-01	7.342423049926534162e-01	3.964109444033065421e-01	4.856093237298479970e-01	-4.027990931043414768e-01	-1.272408194609440102e-01	5.769262332863123177e-01
2.599114414714499000e-01	1.904571989676318855e-01	5.824495763350681088e-01	3.569414670239877685e-01	1.446599698142788659e-01	4.365353036894716321e-01	6.967647112530702680e-01	2.393059835740274088e-01	-4.479827782381872181e-01	3.487527199550558010e-01	3.241587133647597652e-01	3.876253791145063410e-01	4.257006144149885207e-01	3.424391873753982463e-01	4.083176141632073874e-01	9.830748171321324058e-01	2.302403312124323143e-01	6.084982359923141182e-01	-1.989920885827782815e-01	1.233653241922358090e-01	4.057939140054148131e-01	-2.305403314535425796e-02	2.826710361414438988e-01	5.305500308055650649e-01	8.485424550388112053e-01	4.630697885778355949e-01	5.310117678952726017e-01	4.862151126044566007e-01	2.623173937974323522e-01	3.383551565712067388e-01	3.090842904108318523e-01	-3.826800339848182020e-01
-5.236058853380016753e-01	-1.489472011147499053e-01	-1.138237900915249901e-01	1.239780109399702679e-01	4.445484136026905397e-01	5.839971780552608016e-02	-3.104441911423064804e-01	2.201988132673404763e-02	4.139932846868615846e-01	4.891005539826500659e-01	1.222060197866484454e+00	8.353331326332920082e-01	1.793375161638385840e-01	7.591828033026147837e-01	1.424264850170575691e-02	1.182744385180370283e+00	2.226055302873388431e-01	-2.493753578927613290e-01	1.465739018082914957e-01	6.177330331772931116e-01	2.767727545455324623e-01	2.776408935784118737e-01	-1.839783912887948958e-01	6.355694163668898500e-02	7.761641843464667234e-02	1.297937051004346976e-02	6.679123152032651056e-01	-4.670220049998263789e-02	7.059375130728989811e-01	1.113461114354576065e+00	5.603261770752060444e-02	1.354645326068416589e-01
3.017389760439394553e-01	-2.921823100520445360e-01	1.275405743171640349e-01	3.650643610316238741e-01	3.882531270179334637e-02	5.833906780331954423e-01	1.293655585727985224e-01	2.107280593318748840e-01	1.464185105830803912e-01	-1.362218271886969090e-01	6.749906475739009259e-01	8.051740172627710468e-01	4.976974728561243955e-02	3.828289402121746177e-01	2.763996275196680674e-01	4.581399476426262218e-01	-1.914316932488285827e-02	1.121921393823232527e-01	2.409878073917236518e-01	7.209389458886590329e-01	9.667339861581819571e-02	1.379296565936042607e-01	2.079512834072686500e-01	1.221984265063133512e-01	7.006631977069148753e-01	2.474164225934346317e-01	3.812214859273811429e-01	2.386271396248806909e-01	1.227954330933184846e+00	2.649570412912821693e-01	-1.554824429775649164e-01	-3.870654509453204106e-01
1.215137243367014452e+00	3.872743687321594797e-02	3.893755383333945552e-01	6.473868958666368911e-01	4.236518077666087678e-02	3.294352736910349244e-01	1.551447251035219244e-01	8.861701385607886339e-01	3.218348336395998599e-01	2.325660717297168278e-01	4.512592138971530664e-01	6.652886121634926653e-01	4.753747263451756355e-01	-7.793778025015496436e-02	-9.240918673448317300e-02	7.501318986573080050e-02	4.318570592609299319e-01	-5.778811796601615036e-01	1.562566969535702233e-01	3.767042139822330826e-01	-5.588142265290569899e-01	4.314861643357617571e-01	3.285705319074219144e-01	1.108254665136775285e+00	-5.099906610469071566e-01	3.061530775117093373e-01	-3.966495279301156529e-01	4.202391866475282400e-01	2.742440734808975766e-01	3.832022792967620939e-02	1.201036266535171204e-01	2.575649395542606301e-01
5.244813641006912386e-02	-8.823583414731017704e-02	1.164582428521785951e-01	-2.248304869236071868e-01	1.481200818276061648e-01	-6.759740647576067962e-02	2.079392738024782583e-01	-1.570714173344133768e-01	2.840194664246085132e-01	1.032798952673575243e+00	4.553025919720130599e-01	2.290801479842176358e-01	-2.731455510270187070e-01	-1.143948133904757747e-01	-1.130225072977244505e-01	2.144876914578723037e-01	6.360957565886011800e-01	3.922983057025852816e-02	2.536523862624566472e-02	3.500980431787731328e-01	4.608333617893098366e-02	9.869063000682609665e-01	2.566862902995056817e-01	1.162614052010173538e-01	6.524588369266173249e-01	-7.180612149116989418e-01	1.422610588544167276e-01	2.836595733915053263e-01	-3.961141565422717781e-01	2.723667069931788309e-01	1.138559444265671572e-02	1.673022334320114490e-01
3.408355790805395191e-01	1.315169874497104097e-01	2.335342521458907972e-02	2.208341839790208816e-01	-3.434189580084648918e-01	-2.399346049053504570e-01	-3.598360417457454608e-01	2.231723191962633746e-01	2.047192340865081617e-01	-1.340208583135384102e-01	5.574382277503150407e-01	-1.217754153820010954e-01	5.495651781739477881e-01	1.690325655050324005e-01	1.118827603660074027e-01	-1.017096303633415744e-01	2.170551469318439952e-01	5.487818934750223754e-01	2.794256209464135443e-01	1.440489868360058379e-01	2.244479668751635237e-01	4.628137874031202914e-01	1.451484089916743880e-01	2.125483501591668434e-02	6.893148253627210398e-01	1.085930264456405947e+00	-1.549293065871671371e-01	6.194005938788684773e-01	2.275694176148896075e-01	4.493408030634749029e-01	-5.526330480740315743e-02	4.880901209811527863e-01
1.559359653707490523e-01	-2.242379471923013901e-01	3.791048715131106750e-01	1.312267647622788469e-01	-2.357953882132846068e-01	2.058693797916485158e-01	-5.277660816682390177e-01	1.131491062234992462e-01	-1.439478791255019430e-02	4.423498893873905602e-01	1.114450035008329731e-01	-5.140453136662941347e-01	2.676664937431713284e-02	-2.304053299625365842e-02	-9.288529279498864977e-01	2.134373101451277621e-01	3.830452110112799180e-01	3.232192781828705508e-01	4.169305891214496462e-01	-5.033926296692284308e-02	3.315754726220272453e-01	-1.104256230319078935e-01	4.466096235536457515e-01	5.641523440265365785e-01	6.037514070458143145e-01	3.006176821751071482e-01	5.188213088951624252e-01	2.053694538554116655e-01	9.401961683845865003e-02	5.451674932750336655e-01	1.818238589200869004e-01	2.646281293169516213e-01
8.227009793538614391e-01	4.563085838045767284e-01	1.403756062191741649e-01	-8.541640669471717295e-01	-4.896620509890052819e-01	4.420252732033097542e-01	3.272051879649567341e-01	5.991407894061667738e-01	1.137460198496165337e-01	2.810973211811021444e-01	-6.023940219214557468e-01	-2.981138535176490190e-01	-1.823329942264647896e-01	5.240523091231605868e-01	-1.520958826394140928e-01	-3.900280828827501489e-01	6.782755687824730817e-01	3.551321308140238386e-01	-9.088073938944551955e-02	3.437969863292176242e-01	2.096382899773124309e-01	-1.116053676929055771e-01	1.351296636346668856e-01	2.774749708797557557e-01	3.519805664797233669e-01	3.604257705038957371e-01	-7.370678491235149732e-02	2.168375446741139523e-01	1.371845843118260078e-01	1.497914084651456035e+00	5.318955859565743793e-01	-5.045655061743203884e-03
1.097516542067940026e+00	8.337744718724508786e-02	-1.462294718036258323e-02	4.890512345558503116e-01	3.786737071453717407e-01	2.299487654629031597e-02	-7.676627728093746161e-02	1.554913049182609641e-01	-2.584928514762534491e-01	2.805097882923319741e-01	4.128857745613178087e-01	7.496940024427049820e-02	3.618656753002453819e-01	-1.819247811111839030e-01	6.878368357894493190e-02	-1.141747310046872799e-01	4.657253010276581895e-01	8.574393510528521833e-01	3.030813573358974167e-01	7.916648113746089788e-01	6.780295063760769514e-01	-2.571100505885233201e-01	-3.275428764351354105e-02	2.673764734630502682e-01	9.249771960565286166e-01	4.084375422281196766e-01	4.728400492659231569e-01	3.323422154803497008e-01	-1.127698285127062827e-01	5.390483087124058326e-01	1.843379362106774277e-01	-6.634650999826802176e-02
2.391689990826553203e-01	5.279112906677748684e-01	2.672704228813792549e-01	2.674652562326653160e-01	-3.221006606045517806e-02	2.910934584349685883e-01	2.100410253895996227e-01	-2.996757139338101505e-01	1.976733403240245601e-01	1.292111841064420841e-01	-9.397510347815601905e-02	-1.433155929800089823e-01	6.196979745581039367e-01	-1.546054672575219724e-01	1.803165022801899442e-01	5.256956452924452794e-01	-9.274536455305476546e-02	-2.817965903196236743e-01	-8.763913341664801848e-01	2.823437184339120387e-01	3.781422547645151289e-01	8.758049418216336257e-02	-7.867719521555974760e-01	6.031024197279552523e-02	2.163548860912672955e-02	-1.671472973049203947e-03	3.102786450105997629e-01	4.643830158227003624e-01	-9.314994275622140441e-02	6.590487386414307924e-02	-6.141848001467006823e-02	-8.286087618990606307e-02
2.349817731002083465e-01	1.588282968994804145e-01	5.793717366795423374e-01	3.410725608879484616e-01	2.254821140399878299e-01	1.259339772700047155e-01	1.079534406331074947e-01	2.746135336483634948e-01	1.459858552429069700e-01	-3.982995197998247250e-02	-5.565256197656176518e-02	2.347970777454440328e-01	-8.713887144324017342e-02	3.175324054676902791e-02	1.269689637455604647e-01	-2.127416638520654435e-01	4.967480919538591611e-01	4.731244681308703626e-02	2.480137426829414349e-01	4.980449731639064459e-01	1.549088976538915557e-02	-1.597688771481116377e-01	-2.686834990581485894e-01	3.816462761462715569e-01	5.603858755934647551e-01	2.728514998519038226e-01	2.613186878390949541e-01	7.894661150202404443e-01	3.709505493687945687e-01	3.198844167029266661e-01	-2.033101910987322736e-04	2.778258636485442246e-01
-1.920548983250214281e-02	-9.997244447744207951e-02	1.592849539190621666e-02	4.274030393998316524e-01	8.246315297043589343e-01	3.109342340889575396e-01	-4.043081763681456442e-01	-2.030431382528508077e-01	1.734440062420836148e-01	7.140042598982225541e-02	1.410606746693063122e-02	-1.147582167454473501e+00	1.306457310018162288e-01	1.462000547597652744e-01	3.726202836524923345e-01	8.245989304834024092e-02	-1.064741555073594470e-01	6.406217107087459894e-02	-7.998906589113974341e-02	1.488712427258110926e-01	1.627898785934114856e-01	-3.209780229147233821e-01	8.965116120464347582e-02	5.110292713968720424e-01	3.966441227449379880e-01	1.727028720247668347e-01	-5.223882831966900619e-01	2.087511744394905111e-01	-1.725227650255288792e-01	1.686532934845101361e-01	-5.390443223737688694e-01	2.352565441270270674e-01
1.008505266909782039e+00	6.844509645442471424e-01	2.908075104820650458e-01	1.727471236061510484e-01	7.437440971577817805e-01	2.429698485664232854e-01	-9.734069985738127984e-02	1.239590483735898419e-01	-3.874501746726247697e-01	3.024194120231337574e-02	1.090862739154542793e-01	-2.546854974127168436e-01	-1.176207229576846647e-01	-1.487871584638517652e-01	1.573969583307434916e-01	4.121155759601250468e-01	2.992071159708324934e-01	2.649104010462469683e-01	-1.369126439766477910e-01	5.172487889265599964e-02	-7.806946060898270479e-02	-5.761384851644008043e-02	3.285500189080436395e-01	2.853133670146105749e-01	1.849304808645663711e-01	2.776104733494217380e-01	2.825398015819062802e-01	6.969568150337383805e-02	1.176992270686383207e-01	1.099109060277296268e-01	4.064776699844478980e-01	2.484573263108263985e-01


==> Cifra_figuretem/3.9/DPdataGreen7.0.txt <==
1.229162791273693545e-01	5.259134548739441417e-01	-3.596854570976939502e-01	8.111420723349275219e-01	2.092222352400666674e-01	-1.369179020736248642e-01	3.262528921635423629e-01	-1.623189471043596566e+00	3.297595143763188408e-01	3.645384798526621895e-01	8.969524036182463522e-01	-2.783536941846842527e-02	-2.778441581182888864e-01	2.237666039470973534e-01	2.483371638761184552e-01	2.199717364880348081e-01	1.605775646230025444e-01	1.666823650361199394e-01	2.938803318177389823e-01	4.465115697133669737e-01	1.148973808580282530e+00	3.060765413456442152e-01	1.050628596903673717e+00	4.499917351073925986e-01	4.796518832330165516e-01	-1.275782874717867887e-02	3.211259431317471380e-01	2.654131830785118051e-01	7.167083382170524875e-01	9.516924146914762517e-02	4.865283045882329294e-01	3.638971959144058910e-01
3.631561928986715149e-01	-7.901324623696024396e-01	3.135207056208345611e-01	3.859560589705833822e-01	1.272511591272208475e-01	1.559110172814424655e-01	-3.819973004973565844e-01	5.440173264509526319e-02	1.832398787700994514e-01	3.510483846232942406e-01	8.465990930351155463e-02	8.470479693481119954e-02	7.025744450206388159e-01	1.647297880599598030e-01	5.637803458965063852e-01	6.015571119013838342e-01	9.166062314096778962e-02	5.107463425406773005e-01	4.618456438177737655e-01	5.276015366025631481e-01	7.019533601292167191e-01	2.071896168396325233e-01	4.480950198825721653e-01	1.930329462213355718e-01	2.707744409615939762e-01	-1.226293698386485831e-01	1.278218373586895718e-01	1.422792534634534645e-01	3.726667995282421098e-01	1.626415379615912815e-01	5.134092228897865207e-01	1.213948220003725265e+00
1.125302364779261766e-01	4.467315078610489265e-01	3.916287120151490386e-01	1.818345565709567069e-02	3.131810402972441953e-01	7.406145228174467743e-01	2.330992334324868409e-01	3.620045883123492181e-01	2.514649253634505532e-01	-4.327504119048897202e-02	4.513527029055656170e-01	6.435812916562628772e-01	4.656644692122483553e-01	5.500802617471045597e-01	2.311080077774255170e-01	1.117519647643070879e+00	4.045186846969469618e-01	1.564434730333104095e-01	2.467125793275103951e-01	7.442270480257098253e-01	9.148681871286861167e-01	1.384960579956628024e+00	4.595470583041619816e-01	2.900358914984956238e-01	1.065985428532599144e+00	6.221650368670075260e-01	6.046811728696102062e-01	6.808234876101905142e-01	-3.253462829148729973e-01	4.782677686759988500e-01	1.139279474436281081e-01	1.039610060229958943e+00
1.117511844052838210e+00	5.642258795942276528e-01	3.222001160843730450e-01	6.606934470557631611e-01	1.548483481953220053e+00	3.495442193282095600e-01	6.628044607597652349e-02	1.911783009232254082e-02	1.594849782588529941e-01	3.991580796945450316e-01	5.655771297640641571e-01	1.141297308123592202e-01	5.732099494351530211e-01	5.354337649771221397e-01	9.444891756918674108e-01	6.282423181835811166e-01	1.378348171158488622e+00	1.866550169578463647e-01	1.493428736954662828e+00	7.282494537695656245e-01	6.565757609191523736e-01	5.826652210913153551e-01	1.105101882223265886e+00	6.099863692321794151e-01	2.167293200756516658e+00	1.642562921200112491e-01	3.622423459565031756e-01	5.694119211209390796e-01	7.060116275596227675e-01	3.803043623922719996e-01	8.511806264504087061e-01	3.284768357680846185e-01
1.741646679677260612e-01	3.939141539518745683e-01	1.821010136861548334e-01	3.078962732788929069e-01	1.430420179911051637e-02	5.955074348261979456e-01	4.507010943250651658e-01	-1.848874185388876823e-02	-1.450291957921067687e-01	1.071115827908744489e+00	9.154812723762240090e-02	1.996451402015246568e-01	4.485165533217792544e-01	8.152497298421083061e-01	4.589235844105198914e-01	5.837002745587417385e-01	4.076494326691370018e-01	6.886779417109822887e-01	6.804579864583777393e-01	4.319220823457609604e-01	-1.884519177170356219e-01	1.072902233366951785e+00	1.122965213898682091e+00	3.258094903018713961e-01	5.080318155893402965e-01	6.896378571052850237e-01	3.562104168266881921e-01	6.844054858439899691e-01	4.568642341283213337e-01	4.055713295785474681e-01	1.234150391203466812e+00	2.654079903984174482e-01
3.901806146794226104e-01	2.733341778412939904e-01	9.102279692901122932e-01	2.877822416277686646e-01	3.445590836987124650e-01	9.558555146634147015e-02	-6.362353461295408574e-02	2.444172596437487466e-01	1.636179207050590390e-01	9.598078766331592515e-01	4.527792507080225515e-01	5.548173126427059509e-01	6.730099404917609940e-01	6.936093456489156317e-01	9.059067075651385803e-01	4.615294061754267041e-01	2.509934343593015482e-01	6.755066507576320545e-01	-8.209772504672785409e-02	7.483424608559121616e-01	6.351332989854556743e-01	6.120202830871311894e-01	1.169834148589745659e-01	7.041894655058925645e-01	1.758167795342381878e-01	2.426806766558609607e-01	7.842169543374249985e-01	2.327321955675230924e+00	1.048246072685838026e+00	5.431113854798411689e-01	3.770493893107020322e-01	4.502638531534048361e-01
6.534015185151329508e-01	3.735938650367543468e-01	5.521040919574728978e-01	1.301575668915041284e+00	7.329029251076119023e-01	1.029705187003108868e+00	1.270131599063548389e-01	3.826737060782863242e-01	-9.217184139183404179e-02	5.940792139780144421e-01	2.931368609234036304e-02	5.714185598730936455e-01	6.545871898745013739e-01	1.374049182788701362e+00	-5.547099690369994285e-02	5.032914404364090544e-01	7.554944919352990507e-01	6.565550657924698053e-01	8.886662250278063446e-01	7.420629429415287470e-01	5.299540918600340600e-01	3.560823159235663726e-01	1.365610494700650879e+00	6.334421400972940486e-01	8.701162957518552288e-01	6.291298586987653652e-01	7.725515983099868755e-01	7.010306307410035798e-01	4.246618876599755898e-01	5.636100966787789268e-01	1.164194712550670419e+00	5.854315583810375534e-01
7.961908413024169073e-01	7.162230168921523976e-01	6.160550750711659695e-01	7.164613964959630765e-01	-3.591377650772136221e-01	1.077319582128564990e-01	1.974959825096964661e-01	3.197117519895397164e-01	2.141028588307510028e-02	-1.288477741480612004e-02	4.074149823208260690e-01	1.945279163045824378e-01	4.915137510604242199e-01	7.548313548098382064e-01	8.130545254709361513e-01	8.228611640281253692e-01	6.451274646084993458e-01	8.244683528562288810e-01	7.116199942581216131e-01	3.852016838001481869e-01	2.232602127062400799e-01	7.444561873667592256e-01	9.455771865720219438e-01	1.011518420045624866e+00	4.444841397927734028e-01	7.486551545627750937e-01	8.983608954386979040e-01	9.665293219708309680e-01	7.261527990233591634e-01	1.015047510139305276e-01	1.455392666361031484e+00	3.909792552970184909e-01
4.396210524358831195e-01	2.164861232482091502e-01	1.283489022633522270e+00	5.028914317701413950e-01	7.872537801237174948e-01	3.143851380407188811e-01	6.971815885830177084e-01	1.522022895767197181e-01	2.333661891432342039e-01	3.831623969042208255e-01	8.421153148797269616e-02	5.707859487890704075e-02	4.870953493766939646e-01	9.318381047748500734e-01	9.047794478354636016e-01	7.535504540447277577e-01	1.418558418546485456e+00	3.239244336598605112e-01	1.302548291649547441e+00	8.913963687428885230e-01	6.695483204228402929e-01	7.373617306682581640e-01	5.787877710419484512e-01	7.966816820139852595e-01	6.985905089522146394e-01	4.769293810409857004e-01	1.087167286676804068e+00	4.434750046799557088e-01	3.586447342693706020e-01	4.582326815687114974e-01	7.575519938970951550e-01	-4.523820555415636324e-02
2.512751132248459696e-01	7.626485831553744266e-01	8.888419219682464067e-01	8.415753122198492697e-01	8.904984281401262525e-01	1.643167556651492778e-01	5.020838646041478892e-01	3.863080272592328557e-01	4.458565350683303674e-02	8.887530408330744647e-02	2.827862799615205591e-01	-1.232995044607018420e-01	2.043742671375942122e-03	3.559583822845442391e-01	6.753045276822011722e-01	6.815169442226023389e-01	1.085907681684986636e+00	6.324377204613594872e-01	3.912071452518061099e-01	1.151240649767876767e-01	8.932566788930387247e-01	-1.696265486888418050e-01	7.335714790784930717e-03	4.697744030160470041e-01	9.068968191154657132e-01	8.164106213835997661e-01	1.159793647505332093e+00	6.636747941982211740e-01	2.025919689816576552e-01	7.614131081166432002e-01	1.170962430571171664e+00	7.853748546666577957e-01
5.459217381161033389e-01	3.650797657954567010e-01	-6.194720803050417501e-01	1.166263997810375264e+00	2.719155600909731185e-01	6.840671142282666040e-01	-5.350535239534663923e-01	3.532677126116019473e-01	1.145112105358650822e+00	1.171615074408054180e-01	-3.314457895265217058e-01	-4.246775870877516068e-01	7.152790760108963808e-02	1.652259932471783488e-03	4.712661974959444500e-01	2.106397496692952176e-01	7.387642520846724459e-01	4.210491948418703112e-01	6.643824616883592382e-03	-9.059847933430262845e-01	2.041507302337320917e-01	-5.337299241269665151e-01	1.070354989199283624e+00	-3.030844915954855612e-01	1.210164419931778035e+00	7.315490098606596270e-01	-7.163456223093780384e-01	7.338013496444403261e-01	1.033416740423708235e+00	8.352575300328419772e-01	1.374067205208231446e+00	6.774220284209641063e-01
4.958584961547272130e-01	3.729106732562871285e-01	7.675084106322703770e-01	8.466803384682426437e-01	5.109654248872055327e-01	1.328873089837909971e+00	3.239081493653951926e-01	-1.566118715759886593e-01	2.264946013523133905e-01	1.447953398292681215e-01	6.321451931768054533e-02	2.289223112424093598e-01	-2.692055958739890120e-01	-3.466863755647911494e-02	1.482851063053108875e-01	8.084733568416407890e-02	2.174501296763088898e-01	5.964576910993506509e-01	-9.245234560201248675e-02	1.383045935716403774e-01	-3.414033072522221213e-03	4.294557716647151580e-02	3.212165441487256357e-01	9.964402273720528447e-01	5.232835463825076250e-01	8.277711753093879299e-01	6.457984626808718209e-01	1.568276456240586869e+00	1.070306303280391003e+00	9.525839486850329330e-01	7.259658469395161573e-01	6.232425235384579931e-01
1.101189735890863552e+00	5.480413781596593648e-01	7.367105862973856167e-01	7.080324626795242438e-02	1.168805952173378460e-01	6.805012017839291438e-01	6.168319923893545997e-01	2.771654592571981546e-01	-2.308811181754731878e-01	1.704514594598873223e-01	7.872624395893201843e-03	1.604538816570273696e-01	2.079452613708194508e-01	-1.792845621465117834e-01	1.168310153263500545e-01	1.796792386676379083e-01	3.607083667886411549e-01	6.022453719920465298e-01	3.070974472595690008e-01	3.293574623733624973e-01	1.755535176779688955e-01	-4.333698412285325041e-01	8.426101694565713007e-02	-5.630093790015973099e-01	5.105452480608229093e-01	7.963816166310283551e-01	6.110682083297551692e-01	4.219503991206075000e-02	5.661357023684799872e-01	1.325890659278761818e+00	1.026612157426897598e+00	8.491856585986975459e-01
1.010141613654981008e+00	4.566795904490013047e-01	8.692739862735073819e-01	6.266522438899602143e-01	6.129483872286837220e-01	4.398150206443585120e-01	5.147735576980000394e-01	2.711950873739725765e-01	-3.300235563439410380e-02	3.013663679883655799e-01	5.337432544992533057e-01	7.551081675953341676e-02	6.580385938077145669e-01	4.113581215555736081e-01	1.659910909873755780e-01	1.973258722599512405e-01	3.990645793986271617e-01	2.451433315967814219e-01	-3.221249269142978378e-01	4.207358645447628609e-01	2.261338257537662266e-01	1.385752420222610692e-01	1.569170936639799896e-01	2.523340393398058601e-01	7.280276079764056441e-01	8.258506163716212711e-01	1.137321831117540372e+00	8.803360187911994927e-01	4.186072126888142342e-01	1.056435087671490969e+00	6.467493040533907056e-01	1.092963597831827283e+00
4.341451725683895813e-01	5.912534152562665124e-01	1.097464229050981510e+00	7.673492050946517651e-01	6.859455551373488946e-01	5.319201905268738928e-01	1.207231053160907397e+00	2.766460997608895522e-01	1.011489819187831596e-01	1.172636729733141925e-01	1.291073708361968886e-01	4.325891679916059607e-01	3.707068228565645884e-01	1.410190548696114987e-01	1.382419035734311352e-02	4.347016150257856371e-01	1.618721154007093932e-01	3.353196205282952258e-01	-2.319093646624934002e-01	-7.118768859614331701e-01	3.196287461824407483e-01	2.188522484144474756e-01	3.640654440165248529e-01	-1.913382665971521956e-02	7.603461077637660992e-01	1.402420455625194684e+00	5.087747173036605286e-01	8.013411778102909055e-01	5.681942975707350296e-01	6.324519559304419003e-01	6.781425894934142162e-01	5.823882736295049600e-01
8.625152282163681683e-01	8.648999647183701622e-01	8.143873505673078217e-01	1.354477991001834969e+00	1.239111813966279341e+00	7.437037860732383932e-01	7.041687194806756089e-01	5.885510131767119901e-01	4.268411880068172515e-01	4.732279662511433838e-01	1.733697639744799235e-01	-2.545405710267867327e-02	-1.058882689721795667e-01	8.688838283419791919e-03	1.387947621137529119e-01	2.489956631952849886e-01	1.693893497842101636e-01	-1.258921187674797992e-01	2.205571541532091451e-01	2.449681483851648967e-01	9.601676097586722691e-02	7.894315031320621179e-01	1.704707441821003144e-01	1.507510164651996165e-01	6.230583629138219948e-01	1.059415264210953112e+00	5.481409595382211730e-01	9.118746410517396539e-01	-2.782403310630037208e-01	9.167869938367331217e-01	8.266306508153442589e-01	7.975042965337815204e-01
9.396933169702310629e-01	-1.273487198812283117e-01	1.521079601694422800e-01	5.968707829603243642e-01	8.538111159678031248e-01	1.057284353898448437e+00	7.016282820659904829e-01	1.867911370920734559e-01	4.385933988171671349e-01	-2.415015520269386817e-01	2.553322291807547106e-01	2.710257862579293353e-01	-2.034820938006718372e-01	-2.165431863733413009e-01	2.917949850325213812e-01	7.288057829967522494e-01	-2.465835942270845349e-01	8.683062777204617610e-01	8.125058084731648367e-02	2.266963864684000129e-01	1.515983791163995342e-02	4.077718138334556208e-01	2.652794824573952992e-01	-2.089648023832649804e-01	2.421887084035290738e-01	7.520978461603171628e-01	6.203756710145642561e-01	7.601129452847479318e-01	9.950935858291531932e-01	6.960263436236994172e-01	7.616090219939917194e-01	6.294293703775972748e-01
1.611558421518270778e+00	1.103235969296891383e+00	1.287280931296598485e+00	3.546875827406581472e-01	8.987115772885776455e-01	6.355375068484182544e-01	8.027761829064340438e-01	9.027771922737741761e-01	4.502399093929725371e-01	1.901757528375635775e-01	-1.891211049986915027e-01	-2.168207153550253952e-01	3.353168818995582168e-01	3.470346935281121703e-01	-1.022559926154182897e-01	-2.772483825521451228e-01	4.213435892017364792e-01	9.788128143902508072e-01	7.198272096678927090e-01	1.534168670090949038e-01	7.278911513784093179e-01	4.846814066318909653e-01	4.134333072653257335e-01	6.037778092752659198e-01	3.420882577221788790e-01	7.424879027946492682e-01	8.046192731321312186e-01	8.318152076442409948e-01	1.249810580793455639e+00	7.851727939443640114e-01	1.217609514480342048e+00	1.088522951260953775e+00
6.752174519210050185e-01	7.775367956904208899e-01	7.897223231057058923e-01	3.715459787241370826e-02	1.023171891420973978e+00	1.129329445331247017e+00	5.220740682984926773e-01	3.756862167063041436e-01	4.260157765629912774e-01	4.518860029664347744e-01	1.370778007398161524e-01	3.951613409386750542e-01	-9.511567145251503819e-03	-2.618963482334979442e-02	5.891760198682053362e-01	4.090246058564145359e-01	7.566847179365396858e-01	-2.703188650411707528e-01	3.449305454073058330e-01	7.456645812931161910e-01	3.810956996878388514e-01	2.014411064432469756e-02	8.118073110835459794e-01	3.721054861635197386e-01	-5.006858178834012740e-01	8.601252015858912303e-01	9.758707248954078262e-01	9.717377805082335618e-01	9.060951097940315169e-01	5.504054753158492685e-01	1.451545366323788500e+00	1.189233997038000368e+00
1.540131392761842744e+00	7.682200693400506042e-01	5.711103924159185441e-01	1.246228185992898752e+00	2.359574803181480052e-01	7.913578343647360569e-01	6.890574538392640891e-01	1.075829519850294957e+00	2.199760691761283304e-01	3.685589519524270496e-01	7.449421723727387423e-01	-4.126030824808342157e-01	3.670137788739077367e-01	7.855345113373155552e-01	1.119976440284245811e+00	8.593958249052164877e-01	1.139953228626738868e+00	4.347747536833080351e-01	1.152445369521078788e+00	7.090163241987176290e-01	2.402741150636926726e-01	5.092833882524294697e-03	1.026078061615389059e+00	7.268037595037822873e-01	1.912175694345001897e-01	5.919267857877936745e-01	6.445739928074976088e-01	5.196093039279918724e-01	5.676101221769130900e-01	2.450578240639230687e-01	8.668653462776702012e-01	3.949534130046263303e-01
1.379875768172395212e+00	8.942822327176394026e-01	4.655032916234383422e-01	-1.276612668706037512e-01	5.408000397116328184e-01	5.967277157166858137e-01	8.085449673869343767e-01	7.897661538587339436e-01	7.689005543939453347e-01	5.877087845381114839e-01	1.780498623228083943e-01	1.107383009726860268e-01	4.658045208167892470e-01	1.477774924997647066e+00	3.429947898264840700e-01	1.214165224100986595e+00	7.220542056432794897e-01	4.662421439592197014e-01	6.284098127154748026e-01	6.083643758707990568e-01	9.533330512877051799e-01	6.504239338366260004e-01	2.557163805027339865e-01	1.002112833390709445e+00	4.396960073552096393e-01	7.240330826181871071e-01	4.056431045854836936e-01	1.265009920751740236e+00	6.313525029741947625e-01	3.156966572361136203e-01	6.789563158056458603e-01	6.107924519477525571e-01
1.033407436304455418e+00	7.866202879263187731e-01	1.610983184547021496e+00	6.918133650410003277e-01	8.480729391983201637e-01	7.780411909000212178e-01	2.777597134415740743e-01	1.096303112468927532e+00	9.527614903241744537e-01	6.901964444810699817e-01	3.117483349031602291e-02	-4.465707929212477945e-01	5.577177472450567386e-01	1.098648513594149723e+00	4.135687279714684306e-01	8.136166605391118578e-01	3.598214274540164070e-01	1.137555448918646794e+00	1.160139894463244836e+00	7.176830059356101854e-01	1.054006214912987183e+00	5.151717677088963887e-01	7.726587023282179834e-01	8.763746756042727348e-01	-3.247187885547242470e-02	5.037023147956032343e-01	1.227794092249917313e+00	7.593124378134898933e-01	9.748834721433794481e-01	6.592509267302116838e-01	3.556058373913431048e-01	9.154107717842034919e-01
1.003800849906546722e+00	8.950672647871544818e-01	6.701977724679578641e-01	2.023844590060247306e+00	8.424313316140266128e-01	4.291604313328061804e-01	7.907388958037832039e-01	8.003452339561458739e-01	1.428633524436318858e+00	8.923095660062243528e-01	2.919058344705082741e-01	1.558704792026460173e-01	6.204479474329409605e-01	8.367097399336922425e-01	8.967479452492739256e-01	6.263138406279822323e-01	1.509723897603318488e+00	7.489432833794417155e-01	9.620272894068371272e-01	7.445957188298928386e-01	-1.061531288334958134e-01	7.857412161691870178e-01	9.758435475115654345e-01	8.682171075413169792e-02	1.175663274576411732e+00	1.089407336874477217e+00	1.367080493985156853e+00	1.002831386411368930e+00	1.682488460044884171e-01	1.108664041350629681e+00	6.230020588116658153e-01	1.162065462962634355e+00
7.201321840231018623e-01	6.831744438970377420e-01	1.055505123691237390e+00	1.056177147297751695e+00	5.125590489823341755e-01	1.414731060130161699e+00	-3.795615816052055891e-02	8.593868558546546854e-01	7.384783577106227570e-01	5.761721865883732141e-01	1.651364716699985635e-01	4.978062976746417956e-01	5.108513357302427726e-01	2.774622921500620176e-01	5.399247108757934122e-01	9.115305520305623244e-01	1.318759668346086045e+00	7.411184147644710452e-01	7.544489971639709580e-01	6.665960041252041446e-01	6.247172114292884881e-01	1.728530322024539601e+00	2.927746217821736163e-01	6.915475245145902283e-01	1.129368068334899888e+00	7.550923655557171266e-01	1.598967479503833555e+00	5.190454540581951326e-01	8.058161334750589821e-01	7.259288273261538249e-01	1.101005562996945741e+00	5.873720634159791398e-01
2.061988920921985491e-01	6.921421606787845349e-01	1.338300054720380494e+00	1.054101516586697374e+00	9.103065937536438668e-01	5.781078720455941067e-01	7.973306807721177725e-01	1.214472626952699530e-01	7.818408845012233543e-01	5.590531637337408100e-01	9.554818407435949901e-01	1.248290829381241362e+00	6.779129060741605484e-01	5.562748743649326144e-01	1.108887755365917327e+00	9.366706280623171565e-01	6.442245686003128524e-01	5.771267052652779839e-01	1.017006869271067204e+00	1.070871742921613023e+00	1.221312519697828947e+00	4.156573978735819130e-01	6.808528965865446869e-01	4.817272883090821800e-01	8.022477284018505461e-01	3.541535225233826689e-01	-1.541649557914588353e-01	6.985730355887945775e-01	4.282582230003748602e-01	-2.530111858964465554e-01	5.338581505332773425e-02	1.061670716052113050e+00
1.189341467946225528e-01	9.658242904042733112e-01	3.759538299672977035e-01	3.008611485363182902e-01	5.482789679595948540e-01	1.171330872392631894e-01	4.807594512767325856e-01	7.523381135151656629e-01	4.867681780122218305e-01	8.380719953897929342e-01	6.766191072552041330e-01	8.130199683315337822e-01	7.279651164759668447e-01	4.272275572249998321e-01	1.093526607032352604e+00	1.361922159975775592e+00	6.487061863759827629e-01	6.513235630049222236e-01	5.404303583852361204e-01	8.056605736010076235e-01	4.304428562843055639e-01	1.114511068528354798e+00	1.173540670077052761e+00	6.333574158296216838e-01	5.097688105974317319e-01	9.161438877569992867e-01	7.477290212466600750e-01	9.164170220878804507e-01	2.130844584919161511e-01	5.167698821567678902e-01	5.998891982567954306e-01	3.875167458587632785e-01
4.969670247365094440e-01	1.280068391923410598e+00	8.266842291556536493e-01	1.106937707505072144e+00	2.334126235612115075e+00	1.069105858960678557e+00	1.042061867580837964e+00	5.832524000579571988e-01	4.924355139554752459e-01	1.840874869270114900e-01	6.271060424310064274e-01	8.409974824733515986e-01	6.847049644298337512e-01	7.484067329271388846e-01	8.883233718306303706e-01	8.238357004429825992e-01	5.187719306173139699e-01	8.635513562322003622e-01	7.038548565265723145e-01	5.611162229798650758e-01	2.908449749541709983e-01	7.091846382238976565e-01	7.910775698264653766e-01	-6.517713278222925233e-02	8.136579580009613011e-01	5.409259278823163042e-01	6.026249409472135277e-01	-9.989925315199488232e-02	4.539390586901407842e-01	5.818126843526110203e-01	4.375464797622685698e-01	5.761277274968885642e-01
5.830441233294242354e-01	3.741786988114809143e-01	5.970265394462537234e-01	9.997314624360890134e-01	7.860006669790937650e-01	1.202529112427329183e+00	6.867495904155223041e-01	6.229493518657498452e-01	8.691422436738636126e-01	8.920749910850223063e-01	7.716704438599598648e-01	5.842614585284811035e-02	8.748799152170707583e-01	5.871301676924501889e-01	6.912994571705552982e-01	4.033486963022191452e-01	6.617034220490833896e-01	7.953043199869468394e-01	-1.393326310847601279e-01	7.541644086500085553e-01	8.226537030092003766e-01	5.521299042196142759e-01	2.759418328235250795e-01	7.745470525374034132e-01	8.963409762543574910e-01	2.787965374101777360e-01	1.289624492710969239e+00	5.885171175739721816e-01	-2.033214547447010911e-01	1.523744115607862826e+00	7.683596733842020798e-01	1.488104204434202771e+00
8.064698580976350506e-01	6.857553405028780080e-01	5.661174507915385234e-01	3.400922774879162058e-01	5.512581964118637989e-01	4.773777003994983947e-01	1.984985855485331130e-01	7.945054401311013592e-01	5.911372992278837168e-01	8.100382490222757248e-01	9.687711781629608776e-01	5.219636797238014214e-01	5.535990049549479597e-01	4.688847782706963008e-01	7.904270872369272283e-01	6.925265410288212742e-01	6.265587996999176790e-01	7.005567210970732317e-01	8.227464986374346534e-01	-3.698108058335591863e-03	2.207430267054266149e-01	5.787138994631502165e-01	4.033401686302367506e-01	5.855503658185802207e-01	7.241130099327059977e-01	5.758161371513432769e-01	-1.884466018313503133e-01	3.644186684534699294e-01	4.741289634382431784e-01	2.953051726212156947e-01	8.579596672373609456e-01	4.425493680085681447e-01
6.775161905796514006e-01	-5.709042907359738184e-01	2.609761032406474057e-01	4.213238468852066321e-01	9.776582298470375409e-01	6.749741549262666673e-01	2.130084027909782129e-01	9.423297610763438081e-01	1.268694745546301128e+00	8.315940736561496793e-01	1.415724165018861225e+00	1.030572293662849637e+00	-7.413155466729226539e-01	5.887225256139808627e-01	6.708795775960918473e-01	1.246863326811894268e+00	3.772605093527608977e-01	7.744403622198339221e-01	8.136269226481771533e-01	1.386321633480482873e+00	4.900232343362016518e-01	1.088466546967367332e+00	8.558675922549772164e-01	4.203205041251230067e-01	1.675544938093309622e-01	4.637963686949543307e-01	8.946735865640169649e-01	5.247847964801195531e-01	5.631706591247513938e-01	7.293485287467879052e-01	1.225083589499002201e+00	1.007736229885300983e+00
-1.064079772182280337e-02	7.093777534003440355e-01	3.930352084766674525e-01	5.875359368885854083e-01	1.069219212299501232e+00	1.321772467271317808e+00	1.327756409479345479e+00	1.189944734249453573e+00	9.111964826489089564e-01	1.583721460290176131e-01	9.615890575447122446e-01	3.629564334297560868e-01	2.583073240657312919e+00	7.959938213571702281e-01	8.532888526296829035e-01	4.940344796257616355e-01	7.718324371290549157e-01	5.611521376442205611e-01	1.361327867105945000e+00	1.106791005638041669e+00	4.535429421840470599e-01	9.472339095997635017e-01	9.716186559811392787e-01	4.472172403019319398e-01	1.212961266565817375e-01	8.414573618498439878e-01	6.337037765420735491e-01	6.868927519930622116e-01	8.040359947063321355e-01	5.773205430784378311e-01	6.355833908529685550e-01	1.071570031007309076e+00
8.010237050871822362e-01	9.096121768093781146e-01	2.102748152308401064e+00	5.905805492537610224e-01	9.025641115182503338e-01	6.236491677971331971e-01	1.451635526760930661e+00	5.696097917363671659e-01	7.400087033941923353e-01	7.816543893954095434e-01	8.378785845477574323e-01	1.125689018479405279e+00	1.230758164391997589e+00	7.892812180603967498e-01	8.398191629147924164e-01	3.649565865123540753e-01	7.596458892018594922e-01	5.145005576783862056e-01	6.787538080019211995e-01	7.335900243465366399e-01	7.616221430209280108e-01	3.526587069548529074e-01	5.755139860654298056e-01	5.740516181825844333e-01	8.224528707142929607e-01	9.816857326002038642e-01	5.880484042426638025e-01	1.446697331084486837e+00	7.389096766749150280e-01	7.774173967231728932e-01	9.073332512892628987e-01	2.731724612051239509e-01


==> Cifra_figuretem/3.9/DPdataGreen8.0.txt <==
4.619250524810077918e-01	-5.680251556429316562e-03	8.994062227467670700e-01	2.525951947206731552e-01	3.012603166142656108e-01	6.431196491354529421e-01	2.705534977465340329e-03	3.356137704431069180e-01	-2.717156755978411553e-01	1.195213009696524664e-01	3.683590187427603913e-01	9.489477847459554249e-01	1.192190297217596284e-01	6.177650766390149206e-01	3.751228326105526811e-01	4.099567536067331708e-01	4.859534198684604123e-01	8.189417737586144330e-01	3.096857823217118999e-01	1.831339698478640754e+00	6.135536368093705839e-01	3.853560726038684492e-01	4.350026339502601758e-01	1.017052527020921859e+00	7.144265711600201740e-01	4.148886713384085101e-01	6.262779314442887824e-01	6.256237444638498291e-01	4.651376597752954201e-01	6.802042774011306525e-01	5.723647045839428404e-01	1.323968470039184719e+00
-2.374233302032231485e-01	-6.370152180911297091e-01	4.053824895200876521e-01	4.853722109173813082e-01	5.698359585961894069e-01	-1.358496324552630474e-01	2.710324828032277811e-01	3.728412649690237557e-01	3.617714858598810590e-01	-2.312592381477316383e-01	2.021718754223093550e-01	5.146089767341466281e-01	6.479763512686212978e-01	4.661247590358087445e-01	9.544280722438375220e-01	5.500967440160647870e-01	-1.549609582959954324e-02	4.371121957767557520e-01	5.008768041417671624e-01	-3.785956733391665496e-02	4.358621189375332383e-01	2.114713536018749118e-01	2.408138353582150448e-01	1.806164611937435827e-01	5.656893659944739472e-01	5.489602920878567938e-01	3.887006142618938398e-01	7.405244257965143406e-02	-2.328172577651712594e-01	3.338177904609047064e-01	2.567829046785745639e-01	1.862596394373696451e-01
2.314069434606693121e-01	4.289336377565133862e-01	1.733239886661867846e-01	6.603178364337453088e-02	7.240256401573086364e-01	4.763213659650276099e-01	4.297045455059175789e-01	-6.895124713454812149e-01	8.925099643369238667e-01	3.675833707002844619e-01	3.809996540780696828e-01	2.788583184622102085e-01	1.261226712643808145e-01	5.894254949457874426e-01	1.474082456129542362e-01	4.262770679343251268e-01	3.198172679601666291e-01	4.992538557595613269e-01	3.195620226062189095e-01	4.471854087225954899e-01	3.686878371986389014e-01	2.534153089045056984e-01	4.288389829708963430e-01	4.549471184112269251e-01	4.015699094137771819e-01	3.828159782859759108e-01	5.421283963735589184e-01	6.014516003665575372e-01	3.403707275918955166e-01	8.060855576594286864e-01	7.268565227458581024e-01	1.975329915399605396e-01
6.090865679745542938e-01	1.071455660076442218e+00	1.943228801354646151e-01	5.727147717396913196e-02	5.118673771352771906e-02	2.823415958563277872e-01	2.412869842858776925e-01	1.268295422918000459e-01	7.180316656329959191e-01	6.758719971608841970e-01	9.275003077167691679e-01	-4.420427491723875058e-01	5.811924849086496092e-01	6.174172975594203194e-01	-1.170710091164878452e+00	8.335529276019637557e-01	3.563969627356381453e-01	6.472338325365036837e-01	2.641284836482032938e-02	3.560586739373342580e-01	6.451747704171447717e-01	6.062671348264216942e-01	4.870018612835733673e-01	2.721516049264138259e-01	5.658809368746133828e-01	2.729233181264223984e-01	-3.187209295383724994e-01	1.088802251926070663e-01	5.773571073229684103e-01	5.336471192169820466e-01	1.203032914222743333e-01	4.094973387221893524e-01
1.341801598898499370e-01	6.463587354594031442e-01	8.642064167444296618e-01	-1.201867382235511927e-01	4.037255094464864968e-01	4.151126335541502343e-01	2.840549390521562856e-01	3.433185181293068045e-01	5.027079441117666692e-01	4.423410737493302936e-01	3.669939216476267307e-01	4.918741324473105969e-01	2.974391971765149578e-01	4.846392982033040919e-01	3.361632498041203232e-01	6.715277049990291403e-01	2.485709419459022351e-01	3.595508278729014906e-01	5.031298782034225869e-01	-2.557503972145691584e-02	5.214653735435220705e-01	6.167158064443359899e-01	3.948813477077842138e-01	7.889408392240772061e-01	3.003452132848027922e-03	7.162375273956647082e-01	4.393446361916595322e-01	1.123838576536402289e-01	2.702408748044177744e-01	7.631745658031479085e-01	6.470980918008322202e-01	2.531114674060176428e-01
5.487428989248339661e-01	-1.711601884469332591e-01	8.882583330971451918e-01	6.353214939993667709e-01	3.885424194790391694e-01	1.177988898857371680e-01	2.199604333967817849e-01	4.456983329871676558e-01	7.779723770155171358e-01	-2.766315276343298546e-01	5.100486493399876142e-01	5.134903844235366721e-01	3.964929092756896978e-01	8.069237141698054616e-02	8.134223191747196324e-01	4.469579335012581756e-01	3.255853378852895941e-01	4.355620443627025162e-01	9.004484310237641509e-01	-3.925807826382737842e-01	6.509831862510240263e-01	-4.723678139658011865e-01	1.266209440941486464e-01	5.524933790286090662e-01	5.697932905096734224e-01	-5.680242494650835638e-01	1.752036354360440584e-01	8.507806686051161416e-02	6.424566710929541236e-01	2.655154370004085829e-01	5.293939931832711832e-01	4.077659371362590823e-01
1.209441869149848525e+00	2.660423544104383309e-01	3.177539714855026620e-01	5.166851088214712284e-01	1.230885554089965750e-01	9.170481869695357169e-01	7.194993775611777664e-01	5.642347822172407712e-01	4.775214519773099964e-01	1.860536876234364367e-02	-4.540035622870846055e-01	7.641275214057138276e-01	4.798451581457758852e-01	4.162706953997831749e-01	4.779742676099806298e-01	6.725554267750915027e-01	-2.196086988365647530e-01	3.987015531460189610e-01	4.396414280476782510e-01	3.796202678015884735e-01	2.773081664070241592e-01	2.766983220119514364e-01	-1.757853026078686209e-01	5.690174039929903893e-01	1.055150419915297233e+00	5.485954475867904634e-01	1.322116931360984293e-01	-1.364196792412416537e-01	4.980014253380610212e-01	2.678362561808613762e-01	4.132025514149562095e-01	2.682951845779909528e-01
7.821545045449453948e-01	7.324717724285788600e-01	4.108424536272318184e-01	2.330525134413543031e-01	-2.302161117198257001e-01	4.767484087929990677e-01	3.597219324440921184e-01	6.874479157583002209e-02	3.787154408170750330e-01	4.029716789907976104e-01	3.792087034783962474e-01	3.483900802301642674e-01	-4.881423568842226945e-01	1.474652189675832892e+00	3.393330671293588452e-01	3.798375460712327678e-01	-1.631358133527543997e-02	2.093174055120959609e-01	3.235424806654087493e-01	4.103162803636372091e-01	-3.854823917503654718e-01	4.953005027734655452e-01	2.741683982913585838e-01	7.552359977708488215e-01	2.109638354789657166e-01	7.111643939348317733e-01	6.493214427692509672e-01	4.827155440547241660e-01	5.062336971318902590e-01	6.016628326054581644e-01	7.789008039368476854e-01	-3.790117275500520799e-02
3.933822164076538619e-01	4.455586149965792275e-01	1.472248160628364388e-01	4.419644703762082294e-01	1.072257777552477753e-01	2.290993268151144957e-01	6.367946308256173804e-01	3.599609252938488213e-01	3.234465393523853205e-01	4.344990134685961514e-01	-8.766746449040061506e-01	2.414651237625131397e-01	4.607333278853050773e-01	1.534157670686625008e-01	-1.728168627340059826e-02	1.467178136454906356e+00	5.799007009321238693e-01	4.426644581232885289e-01	3.851103373254096129e-01	4.653934379773190799e-01	3.544741700249611771e-01	3.989315700594419645e-01	8.274275241185413687e-02	3.293531990729117731e-01	2.330382950691078647e-01	1.065038400354020087e+00	1.705384384440953971e+00	9.022238081089206663e-03	4.583049866992967569e-01	-2.378787207419046368e-01	-2.154743454293645000e-01	4.234679031112879577e-01
4.456583046516622293e-01	3.551180697520768259e-01	3.083601183257564382e-01	1.565510153582231057e-01	4.385621246417750196e-01	9.545368918639365319e-01	2.509837489399185939e-01	8.128523393368451977e-01	5.771272475341726604e-01	4.332578634923454075e-01	9.022535543504794919e-01	5.929817722149268722e-01	3.415692077384039904e-01	7.343355394444339712e-01	-2.231194828923104279e-01	4.175831841484616280e-01	1.224807729950662338e+00	4.283177601680272506e-01	6.590198887557384699e-01	-5.190701331875635649e-01	4.332432617592899549e-01	9.664376123389230022e-01	8.741054094701523614e-01	-3.129510675697377842e-02	6.247735596834824712e-01	6.374145676128730731e-01	4.731541588123618358e-01	6.078321729308402421e-01	5.111645712970470656e-01	9.105861595771269634e-01	3.041741865957592328e-01	4.523854914039330266e-01
1.821958189069599610e-01	1.564386993111603064e-01	5.237044373400564501e-01	3.126046386193910842e-01	4.238502376970266217e-01	4.135938903610588691e-01	2.505347778470956577e-01	1.806324279480486794e-01	3.292453223712529242e-01	1.098728266090152950e+00	8.083180497897186623e-01	3.738024897459621410e-01	3.255286502444850738e-01	4.111106417490198450e-01	9.472278355939306449e-01	2.162313432901556420e-01	4.004027889237956606e-01	3.836027374396731582e-01	1.781083798509426330e-01	3.086081928462782731e-01	4.116567481829498387e-01	-2.955309239273412603e-02	2.592289750536880266e-01	6.876787019001424639e-01	-8.046901292378798587e-01	3.060150887487071980e-01	3.876708999290057189e-02	3.020570310603512554e-01	3.659096391753997590e-01	7.979327843246042384e-01	4.402357583070583003e-01	3.507338614768237828e-01
4.945326662239079019e-01	8.903760055394316364e-01	5.228719084797627259e-01	1.804097362869309940e-01	3.178858682487800680e-02	3.484681158670539514e-01	7.472437971807399659e-01	1.351714970605963906e+00	6.114726772243547215e-01	2.012413097710695209e-01	5.878514331124606862e-01	2.272181520122303344e-01	7.639789552157475461e-01	3.613858500530716111e-01	6.571599469353838208e-01	5.776365568186612176e-01	5.394059114271911870e-01	4.675284879816830053e-01	1.335438969621697058e+00	2.137160976161245785e+00	5.894687842611977535e-01	8.336906791924362237e-01	1.994156610948537578e-01	1.661266853466674132e+00	4.340110999316318940e-01	1.174779311750582256e+00	6.921045659562831132e-01	4.451899169782022603e-01	3.104826102087872020e-01	5.447433119044527983e-01	5.350264124649130038e-01	1.766519480982639223e+00
8.482548520145084536e-01	3.165708186496022369e-01	2.706478547642603427e-01	3.668095597994865953e-01	3.795909381901022006e-01	7.243833227981262279e-01	6.437846620159703992e-01	-1.390211989990114416e-01	1.409020608791574092e-01	2.910879538526690014e-01	8.612448851582361620e-01	4.783832235524981824e-02	1.248918225979537944e+00	4.163736118686642840e-01	4.712777753168569395e-01	3.228657262115159354e-01	3.984503420640608251e-01	1.595789979348676835e-01	9.874004823070657855e-01	3.868900524312000599e-01	4.371901741342836822e-01	5.339931393024155426e-01	1.725768755265295606e-01	4.421108811847161424e-01	1.296691535878681689e+00	5.125459520131303570e-01	7.663994851578872503e-01	2.387353434127009177e-01	1.395036275927849179e+00	1.547277936441717072e+00	3.481304127953709360e-01	5.518397209088485855e-01
3.739831624886790218e-01	2.050479841068436615e-01	6.791562254221499284e-01	3.572721830717804914e-01	3.287227566394074207e-01	3.320817867080022023e-01	2.694102658528400029e-01	1.273399838409271234e-01	1.282882041167610621e-01	4.969739304876614749e-01	2.790450637264387246e-01	2.363845734099947471e-01	2.547055902738379340e-01	1.408992356903937093e+00	4.813199657730424241e-01	6.327076772931962134e-01	5.326837803115754832e-01	2.551846909303241429e-01	2.216113830152937614e-01	-5.005878707639871417e-02	2.689924649474364493e-01	5.103758771248338988e-01	1.954319991334146911e-01	2.544959979572111175e-01	5.355539525469691364e-01	8.760459291001998494e-03	5.004156801476504768e-01	-2.714383731664160582e-03	1.057908892027942249e-02	3.870310668939672682e-01	2.423866008131697614e-02	7.409786614692670526e-01
5.991883285143215776e-01	-5.976353496557185174e-02	5.076023823534384638e-01	9.894404010893661505e-01	3.760166722981376775e-01	1.797872302184629345e-01	3.136348067938569129e-01	3.367660451549989720e-01	2.983973652850421265e-01	1.895053824543184162e-01	4.160073477337106196e-02	7.377326388646889832e-01	3.744958593329502650e-01	3.249630736483008486e-01	4.491277316821592480e-01	8.730535283080735898e-01	7.646868382235189054e-01	7.425398352135947899e-01	1.534706964334370816e-01	5.485913454163854341e-01	5.178120668596503107e-01	1.315895184009778784e-01	5.471668940619960342e-01	3.442258861488800004e-01	3.490387978114781742e-01	4.897037417915345303e-01	5.635417240027836838e-01	-4.731736093302912893e-02	1.335366692364716168e-01	2.448877212409339976e-01	4.862319820119566649e-01	-4.510878260177547672e-01
5.532210038158402732e-01	3.494583279347170945e-01	4.048594480626610537e-01	2.838766089287194094e-01	6.918377692739337004e-01	6.816137519202435380e-01	4.748404505894916472e-01	7.191124416191368995e-01	4.826899075924854232e-01	4.907705911411991417e-01	3.834788670219345108e-01	3.924258033107425048e-01	3.015840877862174807e-01	6.523383777003597395e-01	2.899311909307836777e-01	8.743146605548286487e-01	3.768436369349618675e-01	7.333074826787889799e-01	6.310538887106046380e-01	3.958613990851315712e-01	4.628639662982892422e-01	-2.016081912324081404e-01	2.077683720316049198e-01	-4.101471826938957177e-02	-3.860561649667093587e-02	8.005999443651983238e-01	4.526595621492222610e-01	4.926246748580586088e-01	5.529089699682180337e-01	6.210785039721977707e-01	3.363128217538078890e-01	4.553035594388960550e-01
1.137076274629463146e+00	4.873397736489537557e-01	-1.259709664656063488e-01	3.207165251194418754e-01	-1.234582210614481035e-01	7.641967527298600960e-01	5.715186304763887337e-01	4.797394512960147517e-01	9.224789712366241456e-01	4.082051909631539410e-01	4.785106193445538558e-01	4.830360946254547705e-01	2.953408364102971251e-01	2.208935929200928905e-01	4.515083035443283599e-01	3.518032046879104868e-01	3.586362288541136145e-01	8.582393427223411475e-02	1.429606027216735686e+00	3.509681640897222010e-01	7.709717132945484996e-01	1.381266292582769006e-01	5.161947432469632391e-01	6.306449865068713967e-01	-1.927180771323721009e-01	4.781865825139129944e-01	3.818346007650605389e-01	6.766494037551129548e-01	3.557020633371302809e-01	-3.193334718191793709e-01	6.069046109866910177e-02	2.975418450027428330e-01
1.845870966390303902e-01	3.106721326334880851e-01	-3.812394214651519952e-01	5.102431469717402246e-01	-2.053715164756625411e-01	2.856329033538555495e-01	4.351868495795897518e-01	3.884759000314544353e-01	-3.594572012702462738e-01	5.701801255526195433e-01	6.836351945147159936e-01	3.190704361341768491e-01	5.322673199027850854e-01	1.479313138937109473e-01	2.852599544571887691e-01	1.802249221538494206e+00	2.314322941039408943e-01	-2.720212386496425605e-01	-6.502079915626102213e-02	6.835291288910518848e-01	8.144060785081050913e-01	8.388723892116219938e-01	5.438558850431036706e-01	5.848998122913685593e-01	-3.522926987893510997e-01	-2.579814629774030976e-01	3.370766372331587823e-01	-9.766806057499830551e-01	2.545558982609759657e-01	1.196207619161616664e-01	2.469010656555952199e-01	3.771677476916726612e-01
5.498246173625164213e-01	4.316614666060099026e-01	7.765259396047879958e-02	4.686887164636538428e-01	4.506675052578407725e-01	8.133218098644332539e-01	2.749773306420192354e-01	4.368537672912758962e-01	1.790199252730072521e+00	-9.927061914184605040e-01	9.523078586438382676e-01	5.018620083831222267e-01	2.466719068865669273e-01	1.895481100211217351e-01	5.975237273362143942e-01	-6.886531438065803812e-01	1.375955063346337770e+00	2.500589615069781502e-02	6.048260462797089287e-01	-7.633574825690936372e-02	6.522548437589257286e-01	5.374703499963079389e-01	1.212746516761098903e+00	4.845697377703325759e-01	1.601366241471846030e-01	-1.628314285101011283e-01	-3.028483117735116803e-01	4.388974227243460091e-01	3.097224684675219386e-01	-8.314713981539340049e-02	3.124656720876173854e-01	-4.611142594169453934e-02
1.006420685462041664e+00	7.591805366626316331e-01	1.883611213912543825e-01	1.182927625308435982e+00	8.417663584339215577e-01	6.224533928969983032e-01	8.354262081330485756e-01	6.748588163403346218e-01	7.714698687185885806e-01	7.009369193520665897e-01	4.914559926386845579e-01	2.950071130255402796e-01	-3.338652929533464375e-01	6.871628010731730685e-01	6.195051786120817638e-01	1.301021608253237760e-01	7.019253919758507987e-01	-2.768821624690986916e-01	8.500189315636752507e-01	5.691699524016839984e-01	1.556741228387561460e-01	-2.724816474857683080e-02	7.208689115355243482e-01	3.073595648506831091e-01	1.690774157964121949e-01	2.063750430112334111e-01	4.132913492614390671e-01	2.958409787181666140e-01	4.217097755783736912e-01	3.936389340359532363e-01	2.842809042306072009e-01	4.347775131497487733e-01
1.116712715967277170e+00	1.487631193609841307e-01	1.028004547683284864e+00	7.302944334668707294e-01	1.192661148897327994e+00	9.731821690346356135e-01	9.576270445263851405e-01	6.022200961219406068e-01	6.164264350064995179e-01	6.407587368752616364e-01	6.995224967341456823e-01	1.015678081049021575e+00	3.424068110764756923e-01	4.173276909323148653e-01	5.228343218110296231e-01	7.133898630198416413e-01	-3.892599881320234489e-01	-5.528638246981953941e-02	6.143884917792508116e-02	-4.758417432629613586e-01	5.636571111868815542e-02	5.770470312060986817e-01	4.197969491882811433e-01	8.067122555108140469e-01	4.725774264689295290e-01	-3.522298222883455399e-01	6.668406217433164862e-01	3.652271540003493300e-01	1.791186960967353359e-01	3.968520669114720123e-01	1.188518883056233766e-01	4.183225316533126792e-01
8.742208397231603367e-01	7.934367567534901244e-01	8.504206500963981119e-01	9.604491862997639462e-01	3.873334377350647340e-01	6.956003482092734114e-01	5.724934944031320194e-01	6.738789197008332454e-01	4.277114753709516104e-01	4.717812618457473683e-01	1.259906705159705265e+00	4.164384535940849341e-01	5.514519728556079858e-01	5.320627656725034349e-01	5.389905622486451664e-01	8.407413966303467490e-02	7.222173723580711524e-01	8.975159439890552093e-01	6.562245024215928035e-01	8.898516644958254229e-01	6.672557828902097032e-01	1.035820521906823499e+00	4.668032623413402304e-01	1.056833371146217448e-01	4.914153312301850485e-01	2.659531652233326771e-02	-2.825339914990765422e-01	4.108197162318659723e-01	2.537547388425446249e-01	1.132204140869017550e-01	1.285426976771431029e-02	3.363713780960509436e-01
1.400517896224044989e-01	1.105534875668369832e+00	1.099212815755874040e+00	1.593233682237613191e+00	1.017843926502575824e+00	9.758272378165800953e-01	1.048507334785370726e-01	7.110653921963552282e-01	3.740051353714487492e-01	6.343583542778027384e-01	1.161489421591351823e+00	3.733838151777481018e-01	5.747926577581435881e-01	4.948498457935059935e-01	6.175590972073566887e-01	6.756688275857097858e-01	1.237935194876157441e+00	9.442591366331657410e-01	7.765651284800607623e-01	1.094505962621387551e+00	9.455200414160788158e-01	7.801907899873632424e-01	8.582317528224809866e-01	4.327668709621150800e-01	2.699692405303576459e-01	6.057025685299100015e-01	3.842027614065352537e-01	1.936202571078342594e-01	3.270812970184689972e-01	2.430767223576864311e-01	-1.756383363635042327e-01	4.900994104154004494e-01
8.554299558865771091e-01	6.614018897132685204e-01	1.529323771581405866e+00	6.251660714336172431e-01	-1.275413736390571984e+00	1.029129800022003938e+00	1.029820420796782710e+00	6.135508488777361435e-01	4.719511814999892696e-01	9.300490050949807852e-01	7.163828916587611229e-01	1.119769172847663974e+00	8.820763281103476405e-01	9.392752945812364862e-01	5.117764699251902138e-01	9.111855896141752842e-01	6.493869895287549543e-01	9.259149377650209845e-01	6.948930280437244367e-01	8.401820819446008670e-01	1.272279623126833625e+00	6.911501011869342070e-01	6.360866028392873073e-01	6.526696044944531039e-01	5.371922447049644056e-01	7.701831164616312897e-01	5.444025337758344740e-01	3.355733734976669158e-01	7.179891321560207817e-01	-1.583360261100991151e-01	2.129787405177647197e-01	4.040513130771769545e-01
1.651200538565515075e+00	4.494011372740835397e-01	1.237523477459093968e+00	7.292779779944252860e-01	8.183624473863130300e-01	8.966692407920555663e-01	2.572871633403694402e-01	8.566108568521262345e-01	1.087963971167208665e+00	1.021032153870981452e+00	9.014969741081705346e-01	9.513568677421733177e-01	7.551557542468529949e-01	5.405433823091827517e-01	9.022075403929700199e-01	8.748628693881574936e-01	1.503607335731204087e-01	2.994644982168442326e-01	-1.519956733791684167e-01	1.546124679996502049e+00	-1.116265715426110194e-01	9.710388131731875205e-01	6.813859272781735976e-01	2.978503865138725781e-01	-2.535793222775994948e-01	7.501608727950352939e-01	6.580969608058577780e-01	6.781063397287612204e-01	4.868752609814095411e-01	4.751991577224162766e-01	8.790959239359497079e-01	7.272512773462147528e-01
6.734699105432553345e-01	8.102257620365502788e-01	1.198969651965412275e+00	6.862813599351211824e-01	7.473043909971865961e-01	6.508404645707351888e-01	-1.851059950519158281e-01	5.169239226335443638e-01	5.582909764964939514e-01	3.643372921381955454e-01	3.827000759286922627e-01	5.201437123401746465e-01	-7.058405034819754675e-01	5.162571880538072699e-01	2.828302793592544218e-01	1.532393749937450700e-01	2.367533155195093997e-01	4.253461394142985519e-01	1.276301503721635644e+00	1.184408376169144017e-01	-1.299106729133943094e-01	5.522754260703437446e-01	1.065681028009568543e-01	-3.696316418696755646e-01	-8.148724406671598031e-02	6.219074646347723112e-01	2.113413077735556700e-01	5.713978494367372152e-02	4.423673226072629694e-01	4.184521755211507710e-01	3.755175872465474907e-01	-7.113613464781604057e-02
2.859797413223208462e-01	4.178997175194828495e-01	1.340950021711088569e+00	2.645415757635635190e-01	1.253202761631177498e-01	6.686936331346087226e-01	6.751393820916796740e-01	3.701996819723306076e-01	5.223679682824226012e-01	2.095375787773590126e-02	4.587550131061047809e-01	3.644364880376359528e-01	3.415256138130957630e-01	1.519069822541214143e-01	-4.737867397757611343e-03	1.799427396326351847e-01	1.678979654853783032e-01	6.998329464945456380e-01	4.539284524653000030e-01	5.789632722548566646e-01	3.443172558334970934e-01	-6.078827698411647384e-01	6.723206045400977882e-01	3.714554364229796235e-01	3.058676739324024396e-01	7.089773331966747749e-01	5.350042448622457369e-01	1.201381182993406793e-01	1.292131502204131310e-01	-3.651696710248847344e-01	5.059712688052154794e-01	-8.791042312471791798e-02
3.407358985123299933e-01	8.037658122231268187e-01	5.749251820098471022e-01	1.792893941337416752e-01	4.066202830408776614e-01	4.133280779329764898e-01	2.009992748725525358e-02	7.197979358673338712e-01	7.637845420680060560e-01	3.758337027959912646e-01	2.362790441679415987e-01	2.722766995157723802e-01	2.771640731179062511e-01	5.184840319297218114e-01	1.687346924084787425e-01	3.798310379164095418e-01	2.718531309446094446e-01	3.816387672963940103e-01	3.341464792340818057e-01	-6.674814210930862801e-02	7.384581896241115828e-01	4.419779967728642567e-01	5.987960744443192596e-01	1.039709654843805398e+00	4.912201667953974282e-01	6.350689397617460541e-01	-4.765212438535205708e-01	3.549772175392373885e-03	1.492736836046128501e-01	1.529550775503683568e-01	7.067846667225226032e-01	5.326065143970656335e-01
5.158688001085826036e-01	5.355154689365466680e-01	2.957153033641189976e-01	3.210218256838756612e-01	3.214018365996408888e-01	3.764768921622264064e-01	3.002333272747664261e-01	1.668948332215793307e-01	6.156967542340556765e-01	6.874660722871004381e-01	1.970146829407961320e-01	-2.783138825139501726e-01	3.928392266051271009e-01	1.167421327031161471e-01	8.682072397272719844e-01	4.827186063669801075e-01	7.599172706776630148e-01	5.907399773157295808e-01	6.063025976104026160e-01	5.828505737732414538e-03	4.445323462157152461e-01	8.662429554157120570e-01	3.138610885798269745e-01	1.081905198972976212e+00	1.072414844861029337e+00	2.736594041935154764e-01	3.798962793607478239e-01	-1.264540221219410121e-01	2.217057578279141017e-01	1.731572426491024275e-01	5.526850470160984408e-01	5.983912089068179618e-01
7.404632632857226504e-01	5.485259559541475483e-01	4.931199215998994800e-01	5.142222313630806507e-02	2.549701100225668648e-01	5.025330172594899558e-01	4.524719467703736120e-01	6.861909252224518418e-03	6.036547850455052933e-01	1.459971294225597127e-01	-2.599999094277835043e-01	2.857862797248383324e-01	2.194089371733029259e-01	-3.080742801036034928e-02	-3.540952420750637097e-01	3.100879183240316528e-01	-2.158842359987722670e-01	2.491861831680908801e-01	1.138366348543446094e+00	8.113750529565997294e-01	2.077564942450249308e-01	2.713720942837467565e-01	3.308441556491124036e-01	6.337016652577447395e-01	4.626171563431538125e-01	6.959216382465673867e-01	2.084769841097844911e-01	1.049885069069257382e-01	3.858278427314787984e-01	3.197992864683023018e-01	5.131576799249061294e-01	9.368382628264689815e-01
1.413479281917282560e-01	-8.492615039441892000e-02	1.920156277697551983e-01	3.005662855619915530e-01	-2.492819187018058269e-02	-5.390658435721817909e-02	-1.290609854127494627e-02	3.261458954043783831e-01	1.065373898365256089e-01	8.141880925779887423e-02	4.782790117084411152e-01	7.727926591480923646e-01	3.537954311986366007e-01	2.539656250660626835e-01	1.504321823230164057e+00	9.591454687084249864e-02	-8.801115136288617524e-03	2.936458717827094556e-01	2.253738202628692844e-01	-5.939586441535196215e-01	1.528759029810755621e-04	1.840254327214881358e-01	-5.772979228562047371e-02	1.114171163485303540e+00	4.339773382342399510e-01	1.960624293701284937e-01	7.883069107675517717e-01	5.341587060067203296e-01	-7.168026603044669320e-02	7.529206970303006230e-01	-2.860642531771789843e-02	4.069783779669865487e-01
4.481324770895862009e-01	1.284193853540416264e-02	4.636732726853207698e-01	7.216411885951956595e-03	1.077427548754159303e-01	2.154231805861722138e-01	1.597557178954010226e-01	5.402158828031425886e-01	5.321074219439498876e-01	3.661293884860507553e-01	1.345328927476128755e-01	6.204851508984365882e-01	-2.301543832689040281e-01	5.614498022412448552e-01	6.145462998910073971e-01	4.608642432620042584e-01	5.691022576388728993e-01	2.326557679295571945e-01	5.480530485950375619e-01	4.929185049404323227e-01	4.069490649203959531e-01	2.625399561334152976e-01	6.506325311706351311e-01	6.287220290298454195e-01	2.622701879696233140e-01	2.821479764848079386e-01	9.680217777006537849e-01	-1.070395528875279223e-01	7.053147374291062199e-01	5.016044867944775554e-01	2.603583781115142992e-01	2.895262633214676362e-02


==> Cifra_figuretem/3.9/DPdataGreen9.0.txt <==
1.123794112491184105e+00	7.547158505642443949e-01	8.804637049618062594e-01	2.454418615679749838e-01	7.143656650640589634e-01	1.212551506684703906e+00	9.221989302556511392e-01	1.214886441543163720e+00	6.386149025709666471e-01	6.999723247692677397e-01	1.054014937199965196e+00	7.993421029731491156e-01	7.063709823872853510e-01	8.732432505431975134e-01	1.366306796197263695e+00	1.213840124391050379e+00	1.224678964957895078e+00	9.667901002786477571e-01	9.535611948855865494e-01	1.035177142609078782e+00	1.283483754796469256e+00	1.064259899505646034e+00	9.109036959770776543e-01	4.918628990023010128e-01	8.821983655688242498e-01	1.809142250667687524e+00	1.256200865668500199e+00	1.539435919162043476e+00	1.597333098417672570e+00	1.126169465428086935e+00	7.564062456214827312e-01	1.418510190359115075e+00
9.460035962071314808e-01	7.565378537209277443e-01	1.065406708006128023e+00	8.963597304673253108e-01	7.872194851928638881e-01	8.535515204153899527e-01	1.206393221184879572e+00	4.767819139244893756e-01	1.309096153851666333e+00	9.998940784022528616e-01	8.972951103968236364e-01	1.878740246929888169e+00	7.213412460169181806e-01	1.323500724546100127e+00	1.058243118436285046e+00	5.506484487192919719e-01	8.072729517238887986e-01	1.328346679412595321e-02	1.042061248891241299e+00	9.027750169093347044e-01	8.825287658359527443e-01	1.214719134496040187e+00	6.239181322873339486e-01	9.400203155024881019e-01	1.028474488413110732e+00	6.970082856212816980e-01	9.626032795890721028e-01	9.399471739970615136e-01	1.590270282150951786e+00	9.495247588784280213e-01	1.086003139282460062e+00	9.340439408980419911e-01
7.066692561247448490e-01	-1.173662823999935823e-01	8.655955880487835596e-01	8.250594420695075426e-01	1.274480809780422774e+00	1.237228841062486318e+00	1.020820913240544359e+00	1.224283258416608788e+00	2.181810938493715213e+00	2.985782888690079462e-01	1.669634454088664288e+00	1.042325014379641646e+00	8.828522503679221423e-01	1.429916560266044856e+00	1.025402815937248580e+00	1.195754370772133202e+00	8.558905135072544246e-01	1.582866994351983525e+00	1.018227164609765589e+00	8.343192613717365091e-01	1.073140596757746312e+00	1.588937684869119016e+00	1.177385089696659781e+00	6.328838938333890551e-01	1.643364019680828125e+00	9.453819314802944795e-01	7.758255805685909667e-01	9.506751036954985690e-01	8.355496939869143658e-01	1.549448714924535953e+00	1.084000484360451377e+00	8.284440134791030141e-01
8.839106753297624186e-01	7.705841694165749267e-01	7.921151428841270992e-01	8.826516670773585371e-01	8.218609089562736170e-01	6.146017944040160774e-01	5.406106427381843771e-01	7.552343226151924105e-01	1.211430644876652973e+00	1.059475834862112276e+00	1.090224009273665917e+00	1.479757108452497860e+00	1.594862347019124993e+00	7.977663612401620918e-01	1.352781740182689374e+00	7.250012253379880534e-01	7.837388017032363985e-01	6.099335656223980884e-02	7.165012918910295125e-01	7.619394316951462187e-01	1.042028979866859384e+00	6.981432810941815559e-01	1.099438529434831224e+00	8.820257414103787053e-01	6.663553841932970956e-01	1.371317519352933889e+00	5.952356534944445166e-01	1.095237696409439465e+00	8.824253639471131283e-01	3.211511799396187250e-01	4.278874054677721528e-01	4.878288110552304602e-01
2.633642349735402011e+00	4.561647497476995494e-01	1.233273683530374809e+00	4.534130527218595552e-01	5.385318160561887169e-01	1.090326546980571853e+00	9.043264310917353832e-01	1.058707085585559149e+00	1.070662180734322177e+00	1.169127360684654615e+00	8.032502209793492831e-01	9.606695464679002594e-01	1.410874853185716482e+00	1.384228646993200584e+00	9.835470558809640274e-01	9.228434676884448296e-01	1.397897826294626444e+00	1.567521639124220378e+00	1.034827210822919286e+00	1.019379969671625474e+00	1.061378400162708457e+00	1.054817677586432634e+00	1.277943308206821227e+00	1.084834942637752597e+00	9.649915026377855476e-01	1.069788956523356926e+00	5.659831032950561891e-01	1.111704908640050116e+00	8.983925890633083222e-01	1.192015397823352529e+00	6.274376298765702575e-01	9.810825912660744441e-01
8.936288770111220359e-01	5.542322199140049532e-01	8.800981060075967477e-01	5.199332967732436250e-01	5.724970318453183049e-01	7.643342120874289103e-01	1.202451369421077221e+00	1.422418917257168625e+00	5.821578759278335236e-01	7.996339775893054336e-01	8.858525652059683342e-01	1.238669742909028759e+00	2.240006555180792391e-01	2.489860768212360798e-01	2.875858076143744668e-02	7.096986597722736434e-01	5.503688560424304654e-01	1.492327499315168504e+00	1.187345017136011815e+00	-1.056782495849479808e-01	1.310829766982456235e+00	1.062542577325100268e+00	1.502535268080355202e+00	1.166993122977411090e+00	9.469076369912046154e-01	7.605132181610376740e-01	1.045019990078363215e+00	7.406839517814582941e-01	7.639370078733886960e-01	5.849187400591331354e-01	7.504857207138548869e-01	7.446871207242918844e-01
7.000026887815495868e-01	-1.617186455875685436e-02	4.580910854968044399e-01	6.425627863488293512e-01	1.271984243189109964e+00	1.450032941106000228e+00	5.441343332470351957e-01	1.072473850746710866e+00	4.017240428924209739e-01	8.875122247150228905e-01	7.186244061247875070e-01	8.382269293472628391e-01	8.935345445077232940e-01	5.830632948674325799e-01	8.805845441077160274e-01	2.105488899885112897e-01	5.952722392289426789e-01	7.436870003308070354e-01	1.095102090919057414e+00	1.186329072083415204e+00	8.970028885291719822e-01	1.191373771688259087e+00	5.968889770224812263e-01	1.146501607704253578e+00	1.587342313244112901e+00	1.058940932830803261e+00	1.069264638908475895e-01	9.303401842214265027e-01	7.086166004903720061e-01	7.871761829207186700e-01	6.652410807785449354e-01	9.654432673585049418e-01
6.141067270569537939e-01	7.112503527541582660e-01	8.530863700510186165e-01	3.672188947114326529e-01	9.842471113469508648e-01	6.515990578299958313e-01	8.916527330493917436e-02	5.256082806615912650e-01	5.540595784752041508e-01	5.935560694117100189e-01	4.396452504388477234e-01	2.405846430473487230e-01	5.509757330151123789e-01	-1.290112883374577857e-01	4.301727396219657829e-01	6.776770486088796730e-01	8.583069246703456390e-01	7.405658161371307946e-01	1.068737817661221001e+00	1.117720991083943183e+00	6.806350206916105261e-01	6.174364718524942841e-01	9.469497445644915468e-01	8.516603885258596796e-01	9.639564305913992381e-01	8.381327510919218682e-01	8.435853904022067029e-01	5.717026559264177799e-01	4.741992511663181142e-01	1.127972884237643747e+00	7.442870016223859242e-01	9.806399536071912504e-01
2.668314218188187481e-01	8.787625776386680521e-01	7.778916805609759066e-01	5.020370241962210933e-01	1.237959796330325490e+00	8.878509931887879070e-01	6.105641026419726947e-01	6.309743450683777954e-01	1.082656172848571741e+00	3.946027759679506808e-01	9.656725841503051022e-01	4.261774676037718423e-01	4.171009358063205719e-01	7.527549439645830898e-01	6.530636560288913817e-01	4.241806636778773232e-01	4.996525971389696452e-01	2.411072947486365137e-01	3.174798625549880571e-01	3.052700478753258562e-01	2.152618982312939078e-01	1.722409411549367109e-01	8.935970512211699468e-02	1.849048205729164618e-01	8.095075332112986466e-01	8.574119706641165628e-01	9.891993080104259928e-01	6.217225071885448262e-01	6.419703818230078074e-01	4.093702682955752681e-01	1.320107645364688054e+00	1.182335912957367841e+00
1.126759704599653356e+00	1.084699342460790250e+00	6.025953039492871754e-01	8.884168559129188569e-01	7.081677496251786996e-01	8.323227948255870201e-01	8.285416275139934061e-01	6.938249880739668640e-01	8.740953180461137340e-01	1.078967631042866415e+00	1.653048573497019613e-01	-2.199319769648250267e-01	6.107009162912898637e-01	8.572063724674224838e-01	2.765829122402740925e-01	-7.729766103245333531e-02	4.973563400589694483e-01	3.118229686809501633e-01	3.016581022235478304e-01	1.297056983098512639e-01	4.418567796212111709e-01	-1.333749564899781026e-01	3.540358059758006437e-01	-5.131895857901188629e-01	7.394981983755022359e-01	9.920206402890908715e-01	1.515758910544221294e+00	5.328182998394223047e-01	4.580288859220811304e-01	1.128830074941691963e+00	8.295486181191388253e-01	6.329690320444119056e-01
2.910828521686594783e-01	4.815575598089472109e-02	5.248940551981777780e-01	9.717722547017531021e-01	6.644937730910749352e-01	5.578740133133892609e-01	5.165465758404131913e-01	5.302341309651444901e-01	3.323004584741768852e-01	5.068030302643606877e-01	7.254395987345284569e-01	5.202378191810970165e-01	9.348515768504346291e-01	9.584333753635096986e-01	5.052529599816401040e-01	-1.571853654933123012e-01	4.171873383301932803e-01	-7.075744888380289810e-01	-1.169284781495907033e-01	4.721034690315735194e-01	5.369365465829640804e-01	2.093655907642016367e-01	1.800608270200011185e-01	-2.417049918616002158e-01	8.146097037073307678e-01	1.078754399974153566e+00	6.447795320529835505e-01	1.663323591099220011e-01	-1.949805698936435405e-01	5.142597787012653798e-01	3.482405926081492131e-01	-3.684803831637628591e-01
3.030587936211504019e-02	1.185875768240238326e+00	6.537664434237878686e-01	6.252591546634521658e-01	7.681562093903246957e-01	3.593150326364107361e-01	7.870452212184185781e-01	5.185615542471180284e-01	6.992351634655803450e-01	1.364277750814146151e+00	6.727272201960010634e-01	6.805109395207390444e-01	3.638622011020220537e-01	6.538789653245439260e-01	1.608645331890568297e-01	2.412313947885367238e-01	1.984868815416024890e-01	-2.823218668097725037e-01	1.409743821256930207e-01	4.059994743353010360e-01	5.899561200032257258e-01	1.216755109570701432e+00	4.054334467348210125e-01	4.329737574885942353e-01	1.087362829122641816e+00	7.847807539490296858e-01	1.407425198443193359e+00	-1.520896724343412387e-01	5.826194990735173995e-01	9.902381354439144800e-01	-9.938685043527462071e-02	5.706099448602650615e-01
5.407142055401318315e-01	5.135055865160443878e-01	9.799333244140422394e-01	5.040636983509976243e-01	7.402739909901374649e-01	8.368568338409294594e-01	9.874284344588249995e-01	6.898857030523442013e-01	3.355114247345102330e-01	-1.271193381528625821e-01	6.347510607171541475e-01	1.663209944822165998e-01	5.628356962413056941e-01	1.201590194385457333e-01	3.052587188222455894e-01	2.250703563133614749e-01	5.014462872410010430e-01	-6.930196354471364339e-02	-1.335178962549665449e-01	1.162656409065415009e+00	4.267524195858112823e-01	6.237958754060881628e-01	5.420783274668597995e-01	2.342505228853078436e-01	7.162967742259765958e-01	5.245205485147547142e-01	5.703967615916316625e-01	1.675414235534543828e+00	-6.380812719523487608e-02	7.743216937766878027e-02	5.986016241548822725e-01	9.584391939889447265e-01
6.821617628403926492e-01	9.080275228391818665e-01	1.739786748465417254e-01	1.135083761538284275e+00	5.208004137524528954e-01	2.853005057621149643e-02	2.830505485394573806e-01	5.734081731526796677e-01	8.436273103972992127e-01	5.183215528497213676e-01	-1.590838787472773630e-01	1.575158400351779786e+00	5.934202005705461191e-01	3.215693333048837976e-01	5.716722395350840036e-02	-9.826309556046353144e-04	3.553410940120789174e-01	3.551581788903333536e-01	-7.117976444672619030e-02	5.819375035696960907e-01	1.296576227774614010e-01	1.104405590058879172e+00	3.263686641017086165e-01	4.180059674295544259e-01	4.124460860855071465e-01	8.883692362300155132e-02	2.857996049351907430e-01	3.811725232637925842e-01	1.160365015806595901e+00	6.726511338209848478e-01	5.953277990577490186e-01	5.521531626135552928e-01
7.406482091654483790e-01	1.352587835646563263e+00	5.464217476222494874e-01	7.139295361956206065e-01	5.498164164529782960e-01	5.752593214874014427e-01	8.131098834102714612e-01	4.410566945512683912e-01	-2.368407688420726132e-03	5.389141533971928411e-01	8.516739925834864167e-01	4.805276693893772433e-01	5.622781540215550100e-01	3.920245621854407392e-01	-7.720874415502762544e-02	1.829967197429035464e-01	4.420726771230166774e-01	3.366592529129727174e-01	8.201053069086543523e-01	3.523684222144988221e-01	-4.639676032244836879e-02	-1.538892766464509121e-01	1.279518450007969821e-01	6.471481370173036707e-01	1.352410892406274989e-01	1.061210350469665720e+00	3.607448841447943311e-01	1.307329719444332738e+00	1.884010348670782931e-01	3.792668801631902120e-01	9.891943485693256433e-01	1.665664706155241537e-01
6.834794538470732039e-01	7.332322147602976514e-01	5.487101596580911123e-01	3.679615613481036496e-01	1.602922668959795960e+00	4.627533798743970195e-01	4.766975126725119249e-01	7.216041434011690736e-01	1.456772583156328515e+00	8.461327626434490545e-01	7.111675010051622392e-01	5.730057405216867350e-01	-1.084916313782753328e-01	1.919894717904966908e-01	2.835341555537714830e-01	-4.098773740873502547e-01	-1.143833770244215176e+00	2.238359406980710287e-01	1.224819148776732092e-01	5.039067934723606701e-01	-8.721519297436858276e-02	6.095357750438668010e-01	4.968999004508396489e-01	1.296328578264590581e-01	8.809250511162811104e-03	3.395699614165671454e-01	6.512788197273874577e-03	1.914533070785885971e-01	4.521941729398681192e-02	-1.004929676255259086e+00	2.264173272270255388e-01	2.712268078113693193e-01
5.472241551641030544e-01	2.759841532297604427e-01	7.727539562820135988e-01	2.535526941147536739e-02	6.323626116058937985e-01	-9.558460096417087382e-03	1.937168259911092871e-01	1.663028527048150684e-01	-5.663278715583095480e-01	-3.566798478292249053e-02	4.200584026428244577e-01	5.129048194405436689e-01	-4.111105810202446698e-01	8.846693355219348298e-02	4.059564388586170969e-01	4.630545821190545919e-01	-7.008783655402726076e-01	2.910487715349060478e-01	1.488655167379473454e-01	-4.545259322522178236e-01	1.570808853771648583e-01	1.136446532947292365e+00	3.365146248665538131e-01	9.025737217578880256e-02	3.548899890018066272e-01	1.173340435232130829e-01	-1.917601788739190655e-02	-4.394401251669243780e-01	2.455885435253912230e-01	-3.598344150289488619e-01	-3.146642790714105908e-01	4.305694658462637103e-01
5.138341990409980298e-01	3.029708901745845617e-01	-2.176887101770545452e-01	-1.737090224013601025e-01	-1.650756464245457522e-01	2.115802042254995019e-01	8.697169544698982180e-02	6.777371826838357594e-02	4.139515288346682920e-01	-2.059961841927772652e-01	1.951229771106313404e-01	6.214854058596831071e-02	2.292174863412068664e-01	3.110117725483814155e-01	2.206080579815096754e-01	1.570970760793789500e+00	1.817456142301565603e-01	-3.673537697718094741e-02	-3.396669494766060282e-01	7.468349430248788501e-02	3.503178875484710963e-01	2.245403344635400200e-01	4.045402894964623686e-01	-3.091160935547337951e-02	2.037034472362672655e-01	3.887799662633313336e-01	8.005538877661370067e-01	-2.931240769869933871e-01	1.227457961911708306e+00	-6.576986631517605097e-01	1.929243989843888729e-01	1.089575120737291403e-01
-1.467758890431397623e-01	7.469299938665027727e-02	4.112054069665704858e-01	6.496715565758870436e-03	1.313867970491869874e-01	-3.450081482642573805e-02	-1.278338652069180015e-01	-1.896168211036666496e-01	5.414975050420669511e-01	-4.965173965901192865e-01	1.183625526045572335e-01	1.434463050162331638e-02	1.813357539886879255e-01	-5.440362525206840494e-02	7.482340258935533256e-03	2.035171899146537289e-02	-4.951096546195618564e-02	-1.209192190395373123e-01	2.617457632344535323e-01	-2.855265449398523558e-01	1.266217783716547252e-01	2.076039947273075614e-01	4.925320176820492946e-01	1.603524585802117985e-01	7.699184796141235188e-01	4.902816926539781961e-01	-5.063118855160771981e-01	-3.814661436537120087e-02	6.261033547286949386e-01	-8.223904157316507674e-03	6.271974655842540991e-02	4.563614646756219279e-02
1.634643198531338382e-01	-4.204407961849278286e-02	-1.692055582987169182e-01	3.197979329773661394e-01	-4.011146925387701345e-02	-4.040718683767807184e-01	2.779597335122428459e-01	-3.114615849224492417e-01	7.256153141515232496e-01	3.131731678895510046e-02	-6.843090845551612345e-02	-2.814258331768236809e-01	2.765688516404308794e-01	-9.480066648698774745e-02	-9.103080499317546537e-02	4.970093840469077540e-01	-1.087842395193106687e-01	-5.989175527981430713e-01	1.803413191996730905e-02	4.460455306119008867e-01	-1.125507198926066210e-01	-1.424562959232421877e-01	7.448926648313194954e-02	3.625313747313233526e-01	3.761158390770617810e-02	-1.451665762573061125e-01	3.088656626011358486e-01	1.335115513830255340e-01	1.776818585946501328e-01	9.305062056304480578e-02	4.728132105991973422e-01	1.122931813799337708e-01
-9.279515600262913666e-02	-1.084606895186422670e-01	-5.302888520040655029e-02	-4.463318381063920981e-01	-1.842251584718371249e-01	-2.192686620382089391e-01	-2.059850745032616171e-01	-1.526564454718494779e-01	4.172736213509379288e-01	-3.301207056554947838e-01	7.860644092252438986e-02	-1.998312695972554176e-01	-2.211035766570694228e-01	-8.122753037599091119e-02	4.326031151990170076e-02	2.299658162860089006e-01	-2.484335256812771342e-01	1.510808723609013970e-01	2.169434259466248571e-01	3.078111821205359311e-01	1.677147639487139991e-02	9.135179553269042740e-01	-6.216716046793968609e-03	1.946603680921819290e-01	4.992813293274925290e-01	1.991491937233999254e-01	-8.107168698658268058e-01	2.450485363128281635e-01	-2.267338948408681443e-01	2.546088894564091376e-03	8.627016187341417508e-01	2.176872107015547231e-01
7.424062975853413793e-01	6.104639527799034238e-02	-1.333875780983256043e-01	1.034363298639168427e+00	3.292346822025533637e-01	1.663162313447690277e-01	-7.461039048684503516e-02	9.330234133720872666e-03	-5.608646243929898967e-02	2.892426827311608273e-01	1.391199297675766999e-01	9.582865097744288629e-01	3.485401258664568847e-01	3.055357245103150210e-01	4.206573407937879566e-02	4.142595686310451275e-01	2.736379815334377685e-01	2.758962594470034876e-02	8.796211581227071641e-03	1.572746616061293512e-01	-1.386729269498347961e-01	-1.105696422887405272e-01	4.561320566388744613e-01	-1.079395596215709796e-02	3.003427442489089993e-01	1.878470734541571874e-01	-3.213721682169446980e-01	2.777988496340271785e-01	-4.095733818837523077e-01	2.576937583301042167e-01	1.781743387623206665e-01	1.194440716976102879e-01
4.264157301968295455e-01	2.390036029948938157e-01	1.359206020975355922e-01	3.049451009482391783e-01	4.446850789186019837e-01	6.647309953598311560e-01	-1.910859138518132827e-01	5.290943947932796876e-01	1.328470820238167649e+00	3.582751085226936194e-01	6.118493196320331506e-01	2.125610143645886296e-01	-1.165004175794120744e+00	4.645530908404822967e-01	-4.225300764255301988e-02	1.107075016863920680e-01	2.227805464547450987e-01	-5.055570298148341912e-01	1.632055037647784923e-01	4.844558830745193667e-02	-5.284367624968741572e-02	1.287622903024213117e-02	3.159818571398861908e-01	2.155553564387835130e-01	4.002360915775643457e-02	-3.289804824483961720e-01	2.706575276610243552e-01	-1.222220729721816279e-01	-5.067052962910861824e-02	-5.700309381941429110e-02	3.334023340157986626e-01	1.948479773068864662e-01
9.960085008184413891e-01	1.363541742269157031e-01	1.430808604594213940e-01	4.274984280890568589e-01	2.038267992212977608e-01	1.167229724138447167e-01	5.168099831627156332e-02	-3.124553490562367863e-01	2.668917802941518369e-01	5.315920004933489817e-01	3.364496504567131563e-01	3.687679237472995530e-01	4.841944247267971901e-01	4.492253265247907468e-01	7.159294328007506092e-01	1.043546533578362245e-01	4.509485574839889876e-01	6.361952874070440078e-01	3.069969960873033532e-01	7.345424161073629277e-01	4.181940372921388316e-01	2.939012131857786647e-01	3.909804876370022719e-01	6.120340901958744029e-01	5.676994606350839190e-01	5.275263636992570948e-01	3.244494590475167084e-01	4.171948419284218779e-02	-1.680217016941067815e-02	7.782211208352168841e-02	7.155524421314585215e-02	-1.269149380975722885e-01
6.020649727004772078e-01	7.347893759289316762e-01	-4.815985730745203641e-01	3.857589389410220893e-01	1.032810511683537880e-01	4.958678663977954537e-01	3.821083483471370001e-02	3.684064842426651443e-01	4.004196236735799164e-01	5.258713208345313639e-01	4.691365835086396818e-01	5.596695405193308215e-01	4.972524368535347072e-03	-8.198775342642550257e-01	4.221295273108741641e-01	2.048495771898437567e-01	1.119419529196666874e-01	4.729231255331998174e-01	-2.701116050926782863e-02	1.776945408828903561e-01	-2.599641375066417126e-01	7.357147042173617368e-01	1.754417294306021280e-01	-4.127746291183420624e-02	-2.151615722568392952e-01	3.929313172542214794e-01	4.884918938153415269e-01	2.981078134257565404e-01	-5.717643608862410520e-02	-2.035469700705194729e-01	-6.269650885196003109e-01	-1.285926893043676245e-01
4.014556993269455809e-01	6.536730291255603564e-01	-6.938640832428105698e-02	6.399708032630881949e-01	6.107394411808469981e-02	2.283372900609416667e-01	-1.524015018104444008e-01	2.192458507036270654e-01	-8.660786937735853730e-01	-6.794737347087657087e-01	8.075899370293109225e-01	-2.277784105144808890e-01	7.116229423306708046e-01	3.343312421379668886e-01	-6.902893587000691333e-02	-5.742109390970627780e-01	-6.937557104490701954e-02	9.560342127650039989e-01	1.049695903385615414e-02	-3.494937920675109111e-03	-6.728839796392127592e-02	3.966329087786115704e-01	-1.504588227252277033e-01	-6.957662459836073676e-01	2.135865119209542362e-01	3.757374696428696370e-01	9.225342482607659655e-02	5.522648736572004224e-02	3.218834093413078246e-01	-9.558437590949972473e-02	-1.233798360167637775e-01	1.579137049384210512e-01
4.257484397618693239e-01	-5.353069190897892238e-01	5.124371883541765094e-01	1.640016524887673577e-01	1.435794885002828480e-01	-1.049519360570974058e-01	-7.832623603647836941e-03	-3.791009571184003057e-01	2.137711730275212718e-01	4.661662944562486866e-01	3.478781062668088730e-01	-2.040319516468541705e-02	1.451430351977348598e-01	-4.710029605006255116e-01	3.245442401804786159e-01	3.635034189176307162e-01	6.150196162229140118e-01	4.554854581859275053e-01	-6.576382149032888869e-02	4.003878421337981330e-01	4.459454561513309101e-01	1.243517424540894201e+00	5.326089424329198962e-01	3.095419412924801938e-01	3.945829975701152792e-01	2.412913899453732747e-01	2.200575537760999789e-01	4.932803326013556755e-01	4.841934936203975415e-01	4.039694430486068244e-01	5.438317327585016070e-01	6.166999598052422815e-01
7.000134756290825599e-01	6.439768594554271530e-01	9.762694576365222865e-01	1.327393599977440442e+00	6.393303787140027783e-01	7.361915866579404888e-01	1.153141477793674596e+00	2.068606315552812269e-02	9.152563658530399326e-01	2.711815615361048426e-01	7.400447548237966133e-01	8.470570302592657086e-01	9.971217549659407986e-01	4.803835701862228524e-01	6.313725438611050844e-01	3.264867981966098620e-01	6.822297061822730768e-01	5.531909904362742880e-01	-2.510703506575850952e-01	4.041824628917761730e-01	9.121746751571238043e-01	1.352220347526121191e+00	6.675281920150807347e-01	4.939510038708723183e-01	8.248388548244096619e-01	7.114804963350279676e-01	9.513876938089667057e-01	5.162699926969123165e-01	6.781042592299602045e-01	7.241050527576133877e-01	3.601100411026547654e-01	3.947122829250517273e-01
-7.071519492268008023e-02	9.006652491809596928e-01	1.231152912469233529e+00	8.927400955474907862e-01	4.333694809313928809e-01	1.476070127832702639e-01	3.280035664925904371e-01	2.696855846774328103e-01	6.422312709086198668e-01	4.811754106509051887e-01	7.215536827103375961e-01	6.846135687302270512e-01	2.280710516723956083e-01	6.183809354332694408e-01	3.125803201948587073e-01	6.357831157362391350e-01	5.806366688760862260e-01	5.812590562992159260e-01	6.674922856690326256e-01	1.118248444016989085e+00	7.866702059522887591e-01	5.361455426360018928e-01	1.584323557239450952e-01	7.543153049642353780e-01	6.585837549614051989e-01	5.155466763985883105e-01	8.003581390898937276e-01	9.541076500728296050e-02	5.719449954140708448e-01	1.199081081172543861e-01	3.873220135400546327e-01	3.389376073718258775e-01
7.917586340963378433e-01	7.650675975276374219e-01	8.222748117670076740e-01	6.894860614141219424e-01	8.916997987453773034e-01	7.616285557147397522e-01	7.771344573529138655e-01	7.443470416826692970e-01	5.438890460597063381e-01	7.477196806741156498e-01	5.392290435815035865e-01	4.211139437068365798e-01	2.294923492740093551e-01	-3.189623891578508008e-03	6.523794376419179697e-01	1.014360617238172058e+00	1.276951262648017504e+00	1.200314228936374850e+00	7.078483393412187130e-01	6.705130468901079333e-01	1.134440307268520520e+00	5.888210056651467239e-01	5.861685292738157971e-01	6.865783416915971493e-01	7.575339051722952410e-01	4.543446645218817137e-01	7.132081136768474439e-01	7.654007873648638327e-01	7.610479726768911712e-01	8.449694622864983851e-01	8.451073561790740651e-01	6.615326268471567461e-01
9.501900104736445973e-01	8.225707032535739538e-01	6.516369490011731935e-01	1.161665063030809408e+00	3.255308036315606168e-01	8.117950917366016927e-01	1.085302544189044482e+00	4.783853627763960947e-01	4.100059732731086704e-01	1.074478500906930645e+00	1.256509425460161422e+00	7.804016024754665271e-01	6.324517812117460558e-01	8.064674395374593630e-01	9.284072038168745822e-01	7.444930793624041643e-01	9.803230148607384731e-01	1.190496886159421397e+00	6.421592785813614590e-01	6.324436574910439202e-01	1.090323223843031597e+00	5.152506298901631254e-01	7.151621208128988716e-01	1.404700390500634777e+00	5.760710088236314919e-01	6.908335067728521572e-01	5.392181601096530663e-01	4.501039097744553574e-01	5.620747855251136960e-01	-2.666060295300270999e-02	2.704286900627818069e-01	5.079106188215096740e-01
7.906661593763224527e-01	7.645803409770450809e-01	9.534762895056616561e-01	9.579171265497197219e-01	5.598298108365180603e-01	4.740717196618595142e-01	6.459820520247711029e-01	1.208248257323080388e+00	7.763145710983160308e-01	1.163407045704774490e+00	7.698407505700348707e-01	1.380506785505419387e+00	7.381363610089193283e-01	6.096737486204856227e-01	9.570648982008995720e-01	6.131746490205889355e-01	7.285193618410459315e-01	4.879532901770895492e-01	8.581893864214802381e-01	8.430353512904968927e-01	-1.184484103435883284e-01	9.918830045229765080e-01	9.492151265273145455e-01	1.442150493332022387e+00	1.112731489397701612e+00	6.889599131736672266e-01	9.989333983136364781e-01	1.121466053110368399e+00	5.091022030403900001e-01	5.438104186459176148e-01	4.724996063099780041e-01	7.328116351913238624e-01


==> Cifra_figuretem/3.9/DPdataRed0.0.txt <==
7.701946209966159529e-01	1.319871681146714160e+00	-3.544765780013825474e-01	9.285082661868377940e-01	9.253286858738444254e-01	8.082707497003431829e-01	7.646067042165589633e-01	7.973515685499451555e-01	5.427165286843744774e-01	4.049470072215595740e-01	8.699943841549679924e-01	4.686543265533677505e-01	9.285544044905590377e-01	1.901926945323565432e-01	6.140184959538604881e-01	1.465198403314130315e+00	1.029330382351691942e-01	5.499619452245342321e-01	4.288372422856290278e-01	1.503121488027837849e+00	7.218938297862538267e-01	-6.831249095159217521e-01	4.290615001904796166e-01	9.852568186056696042e-01	8.767453360939526652e-01	1.054960207027356711e-01	8.351755638218734124e-01	9.376413819117479509e-01	5.464406541993985789e-01	6.641187336756644299e-01	1.011098931744849327e+00	4.291589541979272671e-01
2.366324241326980271e-01	3.521206642841353540e-01	7.984231043600822364e-01	8.235883565334521927e-01	6.367563005699116152e-01	3.278527373986827032e-01	6.045475098540400438e-01	7.861314352755186530e-01	7.307207506435611233e-01	8.374215627375412030e-01	2.912003165185083620e-01	7.424622182302416107e-01	7.062436355695635992e-01	4.145653137549554779e-01	1.547169724498608678e+00	4.237534106730436734e-01	6.385362391328208709e-01	5.031574563954579471e-01	1.239447127429939233e+00	8.572100514986105146e-01	1.423833513665131889e+00	1.054596300696719613e-01	5.347432298011798313e-01	6.342834374099460826e-01	5.981920746431426128e-01	6.780687674282673827e-01	3.501645227863941501e-01	8.285605682474873612e-01	2.131849063683413092e-01	6.650847097220610182e-01	1.251474103927658343e-01	7.197696885623761087e-01
5.695816649278780952e-01	5.429330882994169993e-01	6.967392112251228342e-01	5.211350244130321663e-01	4.727076257165253037e-01	8.427455814235047526e-01	1.202489878335271101e-01	9.179215315270948805e-01	1.073747482810540887e+00	6.904441531512703900e-01	5.725808770934838199e-01	8.143009562502308007e-01	3.687460304230655295e-01	8.224085549291504371e-01	5.947214140312576669e-01	3.883553512458851609e-01	1.125064470651004456e+00	5.819685598874324572e-02	7.022319271481486380e-01	8.973413486903124570e-01	4.535376174414658124e-01	6.098534753813541487e-01	5.937704863432472502e-01	7.635515298599835354e-01	3.008681051343597423e-01	6.418857771118618993e-01	4.244336226504694665e-01	-1.596516967664720621e-01	1.430000627586522022e+00	2.306712515649569917e-01	3.641978534109998611e-01	7.893767422048746374e-01
1.047724296267975364e+00	9.549967599240991589e-01	4.653095475091101330e-02	3.077264301842084215e-01	3.419423779706344813e-01	9.197610564299520952e-01	8.160690055920374331e-01	7.563946185884082851e-01	8.282880403580842321e-01	8.469505452243777377e-01	7.607602311307448684e-02	7.741318773131645736e-01	1.953470591227934872e-01	3.793302252401459240e-01	7.008321732411074700e-01	5.858162783566904785e-01	8.207917594426378249e-01	1.663330324917809744e+00	9.491606707908892826e-01	7.133369307652843716e-01	-4.862678458324865005e-02	1.164862405751317276e+00	8.742434813682422590e-01	4.759266375832239548e-01	6.380534678114363478e-01	1.169489342545222410e+00	6.729591014529654469e-01	9.058637743552039323e-01	2.286280127028089137e-01	1.679030861269430241e+00	1.413018133022476697e+00	2.289121040195067347e-01
6.576081749929227893e-01	9.116447340358941887e-01	5.557681659267165175e-01	1.560018760342495592e-01	4.536534149874511535e-01	-1.530152691894688943e-01	1.594736084600013371e+00	7.145923098173383448e-01	5.670955201794571909e-01	8.529484878418449600e-01	9.836970746155521139e-01	1.920541357418804607e-01	7.076347585863834722e-01	8.437131603600326324e-01	1.677872294128753827e+00	1.297102962982432439e+00	8.106041869059598115e-01	6.339252308070753017e-01	8.353014520845234436e-01	7.808665377905940064e-01	7.272820200716529904e-01	1.005881992884101628e+00	7.609132324990545149e-01	6.876516692699339295e-01	1.299473521855396108e+00	5.471002643086385619e-01	3.682888936659832746e-01	1.624618483403319491e-01	7.267696967753386472e-01	7.947847489834987122e-01	3.078498318147719348e-01	8.862741465662542506e-01
1.025983868379310771e+00	9.358412352896559039e-01	1.302662801537790349e+00	7.353065638237814561e-01	6.692133530075301540e-01	1.939438328675763268e-02	9.144205498164309498e-02	-8.247316473145520632e-01	4.788469907467914899e-01	6.072316853871775333e-01	6.744581155808284656e-01	8.771489745623779477e-01	1.855727386068884988e-01	8.790569941309286373e-01	7.953354115858153328e-01	9.614279811850635626e-01	7.840645516114601588e-01	5.662117721259224412e-01	7.312627365385230283e-01	6.863087812548078759e-01	8.736460982737861425e-01	1.206814428649903181e+00	8.862952146216190874e-01	2.499860132838032101e-01	6.206474696681250069e-01	5.113355375618138243e-01	8.757922830091676714e-01	9.321435540015703403e-01	1.156040430737298230e+00	3.882914469818821712e-01	7.826249661741766506e-01	2.749667919560202511e-01
9.123323592241672220e-01	8.583264992560318829e-01	9.768115410603870341e-01	5.439087413354710687e-01	8.974496604156951829e-01	5.267890762010339900e-01	4.039657333683428497e-01	4.871884276690989224e-01	5.912252133929500886e-01	-9.900831733509847243e-01	3.824181278815729224e-01	1.649362867722967696e-01	9.271931924282417192e-01	8.150073756216448251e-01	1.199375007021299622e+00	8.035446049015180225e-01	7.809039132157580276e-01	1.107487358327867932e+00	9.221701575566506603e-01	1.029062584530459512e+00	3.685948384369026054e-01	1.534700524128012056e+00	1.298829430604001578e+00	2.888002553768708180e-01	6.719429887319515737e-01	8.568889027217658771e-01	1.299917826597157600e+00	6.912948851171244469e-01	9.142744137669192028e-01	9.160400342359732440e-01	-3.413040119984926957e-01	6.581367367994763740e-01
9.797477319556792130e-01	9.438699322748547171e-01	1.029921533010206502e+00	1.059550051485381950e+00	3.652769077563075006e-01	6.495494351188861870e-01	8.609827098783453536e-01	8.112326163471804685e-01	2.676566358168260829e-01	4.020204911256153313e-01	3.451658849089148107e-01	-4.134270089947897908e-01	1.848511693962250624e-01	2.575198784667539487e-01	6.021323861928288279e-01	8.035731735451510094e-01	9.127705745640061208e-01	1.483122575974764379e+00	7.199169454257912104e-01	8.757553401092530443e-01	5.135605600209169896e-01	1.100120773096735283e+00	8.319144594832278417e-01	9.169365770109649816e-01	6.793736760001990449e-01	3.617286165052726599e-01	3.258629699875716379e-01	-2.152857118428957994e-01	7.044089840523277690e-01	7.409223580345930538e-01	1.033245895942770165e+00	5.247919771652366228e-01
4.092893130261000545e-01	9.607016807906078038e-01	1.092409188614679394e+00	8.709340234330796848e-01	-6.401004223884112498e-01	9.814587691453383611e-01	8.956560152982880885e-01	8.969596444301251026e-01	1.097860618707330538e+00	1.386448663908476098e+00	1.665093505413227926e-01	5.008972157301782024e-01	3.761307748615962399e-01	-7.105985311307607688e-01	-2.521041095392118070e-01	8.248505622618788058e-01	9.236546478049738607e-01	7.576980062460741960e-01	1.226325037140760355e+00	9.951349125173836185e-01	9.144153828348143831e-01	8.408109690410631165e-01	7.204279047530346425e-01	7.506925054833265554e-01	7.267549918705578094e-01	8.121557198048264814e-01	5.457586077224656496e-01	1.123429765955131998e+00	3.015715517378944055e-01	8.028589859015081709e-01	1.037853948942643045e+00	3.337875901132081324e-01
9.241803223527280675e-01	1.276870490338641639e+00	9.621637796878839133e-01	1.166149650951299410e+00	1.581843681473867669e+00	1.309440260601679284e+00	1.181852348308493283e+00	1.375998748732228494e+00	1.101203310546226222e+00	-2.559668834700473683e-02	1.236184169113443976e-01	2.922333655959567511e-01	1.922322160042999606e-01	1.162769776462563853e-01	1.992337531445494692e-01	2.401391270648198795e-01	5.748871190889164318e-01	1.163621042419326290e+00	6.536197857613174067e-01	5.811168174235984418e-01	7.241526916076908016e-01	9.325730649341961165e-01	9.432126308914832169e-01	8.081962236302819846e-01	1.044860983104719754e+00	1.578309138251297039e+00	1.089661906110604983e+00	1.226869262463622823e+00	4.958187860552270565e-01	8.931629224008023060e-01	6.698372811831836415e-01	-2.267918723525557123e-01
5.746149062079194403e-01	1.142378250001129691e+00	2.149481655280032211e-01	1.122408416543265064e+00	8.782392156041388676e-01	8.440058029958424912e-01	1.874194221388780779e-01	4.162204400780819546e-01	1.126755045643036190e+00	3.668306101750261616e-01	1.042509127434203542e+00	3.851393647973536671e-01	2.479947043579078803e-01	-1.296834102648907749e-01	1.149700519432911516e+00	-4.017410599719452025e-01	-1.024399218324024252e+00	-4.083404993052505150e-01	-9.474134009156147673e-01	3.421229157595791492e-01	1.275234055000088462e-01	1.058113716760425094e+00	5.217949898225591188e-01	9.500018770207016017e-01	1.087846844340698116e+00	3.613962856719936667e-01	9.819744282996992757e-01	6.989365098921661579e-01	4.742168120332172498e-01	7.741195404829208648e-01	2.801122472558139620e-01	3.847400406046916910e-01
3.404192584546742451e-01	1.046242963389373282e+00	1.342884793714629543e+00	9.412200776359513910e-01	1.103524538762062690e+00	1.113080301368394309e+00	7.150023874842701410e-01	3.728679106724462899e-01	-5.035312316422024814e-02	5.695430598637420960e-01	-5.047549550566582388e-02	2.541899367989642333e-01	-1.862851853460012475e-01	2.014729696404832238e-01	-3.693059752269697293e-01	5.290172441809630755e-01	4.945411204736998023e-01	1.825035959251707640e-01	4.668937917547741900e-01	7.698199798714296938e-01	4.570527637747963112e-01	1.863349724598398205e-01	6.909305690940794609e-01	1.009204148532212297e+00	1.036366818975518411e+00	3.089891722669367846e-01	1.233539963299606468e+00	1.157522983998467536e+00	3.627729152370318122e-01	4.216607167129398093e-01	1.132554771971016061e+00	1.140107610728572585e+00
6.956724884160436773e-01	9.871435553153513620e-01	1.094883986755894378e+00	9.145921988259390067e-01	8.125512377405423869e-01	1.018779090671187992e+00	1.502841137998334631e+00	3.275872632347436308e-01	6.164408117111914720e-01	4.669901600021386656e-01	2.402982474196991292e-01	-3.251104840082019165e-01	7.652083447722150822e-02	3.504571828465405381e-01	5.179637931079678070e-01	4.404767445747015397e-01	3.310417886985352887e-01	2.102744356557131877e-01	6.628799101804050409e-02	3.848069029444430300e-01	1.181210976251945849e-01	-4.550032469325746010e-02	4.252933991385808854e-01	3.444451311378182723e-01	6.882423311483589767e-01	8.020481091417136499e-01	1.227433691952952932e+00	1.368935674772722599e+00	1.378751220822791890e+00	6.226459109659774338e-01	1.354708461985127732e+00	8.125608283500369566e-01
9.446260160710222564e-01	2.015793461517390917e+00	1.154958518645327725e+00	1.059789324793805276e+00	9.394280349104230377e-01	5.117820700046535887e-01	1.668383226775340233e+00	7.429673267511899271e-01	9.714561175394174075e-01	6.815246236227335830e-01	2.317242017188953784e-01	1.313858241059090437e-01	1.738243317142695865e+00	2.579221320712161702e-01	6.437608929905218602e-01	5.253794472483267475e-01	-2.607797674536161958e-01	2.160187741962507346e-01	-2.737339964646967605e-02	5.771313808669336076e-01	2.910811874392321696e-01	5.321867399586998060e-01	3.782120880207495706e-01	6.758060641345700614e-02	7.740720291479646908e-01	1.053552605014363985e-01	4.818933013767096596e-01	3.788274675984458217e-01	7.967839081634769949e-01	8.641323587240955506e-01	1.013808512704105880e+00	5.557983257722357573e-01
1.257730326414511657e+00	9.162355910486293942e-01	1.068401883344282988e+00	1.095391746006148193e+00	9.793721598605836798e-01	8.518132628265417949e-01	1.197694110467711459e+00	1.346484033326809771e+00	9.365449175386317826e-01	9.772763149326675336e-01	4.347431709391011423e-01	1.174311546150662355e+00	3.363239513686309690e-01	-3.061834059602880354e-02	8.058040858257577987e-01	-7.916307625228802269e-02	2.004749221433542727e-01	-2.235700271370372194e-01	2.056981021628467576e-01	-8.929962364985535861e-02	1.903030379081841750e-01	-5.012115077390185691e-01	1.499125397761004175e-01	-9.182236396747629481e-01	-7.425307700821431878e-02	-3.708789116271301034e-01	-6.851424739709274236e-01	3.219773408671293136e-01	-2.216322461476902816e-01	8.846181415217625466e-01	6.836325612390414808e-01	5.891781469118861914e-01
7.972433099270590517e-01	6.733200852431174832e-01	6.617314876703458415e-01	6.466862329526654740e-01	1.607244700104128121e+00	7.186976041766375278e-01	7.190797525633034759e-01	7.011045554121435597e-01	6.294345622855717082e-01	1.021836904982850180e-01	2.516407588868365686e-01	4.177835137698495682e-01	1.119250540127518345e+00	1.885923184633736815e-01	3.825238777004638102e-01	4.105616672414872381e-01	-4.651113802860154522e-02	6.032471013605533727e-01	6.794644104534877660e-02	8.745388550229013513e-02	-6.680259480073496015e-01	4.139822409155492489e-01	-2.340962004896289805e-01	2.062612811374208155e-01	-9.951686238850315780e-04	-2.749235628676073850e-01	-9.209723041418935163e-02	1.920001382806632573e-01	2.762820631493639323e-01	2.172844883838429553e-01	1.107576330483348137e+00	8.444725748469911197e-01
2.865986775417890264e-01	1.126216590880388724e+00	8.889876838737398312e-01	1.224403699848776395e+00	8.415303242583591636e-01	7.972380432647949711e-01	1.045059718480525923e+00	1.078735206782231337e+00	4.535561679474085506e-01	7.820046100525592792e-01	1.814464371198153958e-01	4.939479668915818245e-01	-1.312045224237081698e-01	8.108046478894295750e-02	-2.426842410422458407e-02	4.978134976967280578e-01	-2.255734431363659587e-02	3.009374909057971337e-01	-2.289409253801230060e-01	-1.123300728500430945e-01	7.288046822290028537e-01	7.084072521451917348e-01	-3.476887171162755807e-01	7.257643238841891831e-02	2.612915706519206016e-01	-3.813254243995595205e-02	7.515188514433875921e-01	-7.802804470745891563e-02	3.060462710236611095e-01	1.492031684304897521e-01	9.797003091497125116e-01	6.915435655457407016e-01
9.196168673238451774e-01	1.011368336563507553e+00	4.797188075941375973e-01	7.275812637609320177e-01	8.853837370275591256e-01	1.248839717989439491e+00	9.947231912711014257e-01	7.034317384440645915e-01	7.318996153105197244e-01	4.497848422350782527e-01	1.244430457508496790e+00	8.810815450742410793e-01	2.694545513226240252e-01	-2.297059121789278846e-01	1.203311977611423167e-01	3.983461041605158570e-01	2.908304011455336568e-01	3.740650699879021213e-01	5.871147601657448201e-01	7.636162713537040236e-01	2.028552895237139830e-01	5.342025342300865676e-02	-6.703916417053568111e-02	1.903188525161205180e-01	2.961500245983221813e-01	2.755477865548873750e-01	1.086620139831724785e+00	7.230706731680962562e-01	1.055651631043727834e+00	7.342627945762589814e-01	7.457611375240087437e-01	5.147639154615000212e-01
9.392445648084711829e-01	4.630607967762273569e-01	1.663857678097562687e+00	3.895461058312466029e-01	6.067978645109555202e-01	9.350459679197163920e-01	9.839867567587552433e-01	1.377670821530557976e+00	1.246387375317602464e+00	6.303332124358053123e-01	1.060794097042305095e+00	6.241286805891451683e-01	2.148231916560658095e-01	2.202782846910184000e-01	3.051879585810834961e-01	-3.955399556653776960e-02	9.834635641100591963e-02	1.060625171251590393e+00	6.981844847906037987e-02	-1.303277689255930016e-02	-1.501673380172293126e-01	2.355939016594442992e-01	-8.585448172701706238e-01	-7.127949066797649724e-01	2.054784843214068901e-01	3.190991908777641717e-01	2.098674081563026705e-01	6.616979351277066934e-01	7.494946533911410746e-01	1.674657311853579689e+00	8.031547873882310951e-01	4.570013025776134552e-01
1.236611708823459166e+00	9.598959897286190035e-01	1.771794407298218577e+00	1.217975049924124864e+00	8.002079873077734273e-01	7.200400122917000045e-01	1.507239681069810100e+00	1.373380952364490204e+00	5.049319158133968033e-01	1.369108999301222207e+00	1.513124581582555805e+00	8.281236674696728084e-01	3.024093013356706772e-01	2.746260808203157544e-01	2.671690460908318077e-01	2.115844546583992569e-01	3.038280401166206235e-01	2.622892418257297686e-01	1.453950468204527335e-01	-1.058084329659517042e+00	2.336897605420769075e-01	4.079292473572813105e-01	3.048122505846472818e-01	2.011424119596094684e-03	1.978626094774923183e-01	2.391216961179995493e-02	3.712050669468272002e-01	4.767948827234212428e-01	1.318875322279402518e-01	1.347898977532326015e+00	9.357372167918343031e-01	8.716899281656141918e-01
8.373502890919030106e-01	7.741327792484283821e-01	6.554085893432677334e-01	8.590850388255449888e-01	8.221880757839518106e-01	1.314273634982469074e+00	6.948914214231056707e-01	1.070599479376713958e+00	8.532789924547889981e-01	6.691338323644341335e-01	1.474859720584453804e-01	1.561065809655395320e-01	8.221924610818136525e-01	3.305274778182994977e-01	1.815907473949206485e+00	4.022288694150356614e-01	4.613762409488442184e-01	5.928251275224087902e-01	5.908501995242929627e-01	3.315489146129944609e-01	1.705578781773886277e-01	-4.536072718178721375e-02	5.420428110598338178e-02	1.989668496589632185e-01	1.398113031023538733e-01	-2.049816840958547104e-01	5.241259761355198110e-01	1.083991364600565221e+00	6.944332968572418663e-01	5.929302048588800389e-01	6.391040458993304529e-01	8.592136655854734073e-01
9.454624477341549982e-01	4.420765807533127423e-01	6.763370799787146170e-01	8.917583334123116989e-01	9.696880078896928934e-01	7.445160313181601319e-01	1.227432619302072814e+00	8.059490170387980656e-01	3.825860549456800985e-01	1.118957266060684574e+00	7.383753361383749159e-01	9.857680671922319782e-02	5.696370906460388461e-01	2.444702480476726780e+00	9.413537014473696285e-01	-8.722717012774463541e-01	6.611985490966674206e-01	9.470725844152766415e-02	-1.035900595420586878e-01	-3.567075021625546460e-01	3.114401485555362559e-01	3.548711269780951416e-01	4.928906313425351349e-01	1.187848796308998423e-01	1.335213000637855973e-01	5.963288994302262669e-01	6.562446032338922208e-01	7.719164014022488196e-01	7.207172235253946901e-01	9.197141024327393222e-01	6.392356609795921685e-01	8.009703473762278536e-01
1.040224629210710683e+00	4.829390768433792780e-01	6.908656136385783464e-01	2.864617908173565652e-01	8.305638615103814182e-01	8.336185221899261588e-01	1.359650865476768944e+00	9.215295583955367409e-01	8.918538212869817627e-01	9.097846283835896442e-01	5.839286536189005616e-01	-4.729591245381021825e-01	1.247656045209538433e+00	9.654218299665393577e-01	9.404213462551703762e-01	8.851667437200997357e-01	8.862819560722178247e-01	5.233341425342610265e-01	2.804628696448284164e-01	3.916265715004594861e-01	2.414898087294737872e-01	8.308128651832680234e-02	4.184638994028581083e-01	6.511671689338300872e-01	5.799367682281997283e-01	9.493278433815404149e-01	6.152021152968651929e-01	1.047209280214115745e+00	8.473716179531491921e-01	6.796159047808025822e-02	7.546131948690100177e-01	9.279251223277558136e-01
3.948653238790489350e-01	6.074279026827396066e-01	8.187561359700927799e-01	7.787727314676283763e-01	1.185161507640487333e+00	5.647545216349221242e-01	9.105454405243400551e-01	7.948239139877036896e-01	8.207801343941958372e-01	1.042160290141101342e+00	6.951698442695145586e-01	1.025464871658208654e+00	1.252565097758966184e+00	6.764961529668769291e-01	5.458633706252213891e-01	8.129865764907349135e-01	7.027795394756418679e-01	7.756778254104825798e-01	-1.605214340915994686e-01	3.224942647341899615e-01	2.886054244950703729e-01	2.973206322508621380e-01	-2.684226819245119078e-01	-9.243424370432229420e-02	-1.198568891691722538e-01	1.515743082163439892e+00	9.785074112725248296e-01	3.382319751880959458e-01	2.543505207313185856e-01	8.891631421318577644e-01	9.526587452223305164e-01	7.664913963630861637e-01
1.175210725484032048e+00	2.409027395227284485e-01	7.100661810663032592e-01	1.410574005312285495e+00	8.736091292493840532e-01	8.341933111454674643e-01	1.004242792377393334e-01	7.719004958276020067e-01	1.006638702518453554e+00	8.507766707322932387e-01	1.264121386883420017e+00	1.185936766341032955e+00	8.708602842849938463e-01	8.670589553317592513e-01	1.554588444920296242e-01	6.867312679084714988e-01	-2.355277810937856930e-01	2.001166026214656890e-01	1.183996244437686585e+00	4.380482486580645762e-01	3.939461445982484489e-01	2.846103769373814485e-01	1.494108574446083304e-01	4.195487507752099221e-01	9.781681622480716820e-01	5.067035452002943696e-01	9.453123380658005059e-01	7.288305314503635834e-01	1.145243894974187659e+00	5.236934513290039117e-01	5.606615188847454689e-01	1.022088895971424272e+00
8.878625556755054271e-01	5.575263599048151386e-01	9.324895750684991658e-02	7.323371607843087716e-01	7.801009567018036828e-01	9.702630983459937797e-01	9.055486506660788137e-01	8.710211138297225819e-01	1.019499543977669065e+00	8.848113528164271990e-01	9.138807464268922098e-01	8.450922413152917034e-01	3.871767538861782265e-01	6.284993018358582262e-01	6.595274098838324051e-01	9.317209221078146530e-01	7.224119273595501767e-01	9.411498643782244544e-01	-1.099725050500047208e-01	-1.793503085605807623e-01	1.466922505204048821e-01	7.790564409186627737e-01	3.306469501353679341e-01	7.630279514088648130e-01	8.209536034010348482e-01	9.165631462145438224e-01	2.677392162200085135e-01	-2.773646557376039379e-01	1.595250105378213101e-01	8.011680762013567714e-01	8.707936386384578231e-01	6.861398225696593300e-01
8.623593533992600646e-01	8.302920808840075217e-01	1.558090132195688371e+00	1.845798651831016768e+00	8.139416689060140486e-01	5.291335893998474482e-01	7.788726303453533673e-01	1.015964155608924502e+00	5.940316882186758018e-01	6.986590397823699838e-01	-2.804788040685608497e-01	8.795247358325554154e-01	8.326757413330697633e-01	8.380827013085997423e-01	1.160636530087441276e+00	1.263018026415188899e+00	7.437011259226586901e-01	3.314027151839785135e-01	1.583112919751347436e-01	4.549155009611501876e-01	1.584474013551467886e-02	1.651322970381893518e-01	4.083859585028943306e-01	6.997463927687688212e-01	6.909008604020800970e-01	7.513078943297945012e-01	8.969837840326803091e-01	4.858553182711925489e-01	7.365203947520145844e-01	6.529757284246836546e-01	-1.066598490443448899e-01	6.359288986593564230e-01
6.626353736289608554e-01	7.743782287340209569e-01	1.021297685867383676e+00	-5.822692195691201444e-01	8.572011752579695720e-01	1.055621285596107350e+00	6.856190336054062140e-01	5.047855432666822351e-01	8.192222684306448288e-01	1.932841506554806577e+00	1.417519491966733991e+00	9.392741214005275729e-01	8.762015666858677942e-01	6.377806490899808889e-01	7.856263967922196834e-01	3.514748423834374025e-01	5.412772651298949356e-01	2.984612736243075770e-01	2.345960986185902375e-01	-9.707806569624727322e-02	5.057239267905067059e-02	7.537786759078481946e-01	1.032374336027838346e+00	9.065220708847708808e-01	8.649842524996578241e-01	8.259774014803453746e-01	6.209134657660229095e-01	1.341363095450147647e+00	2.224000299811392800e-01	6.420212671005023353e-01	6.231503357747532057e-01	6.050447181729018409e-01
7.577423847960899073e-01	1.001143633666118804e+00	9.500318596416537087e-01	5.191262374360896548e-01	-3.239659802347305551e-02	1.273341554290438493e+00	6.864770216470075237e-01	1.394523539785457178e+00	8.301449107241393177e-01	8.009510813341731428e-01	7.552773315470853177e-01	9.161364803232368015e-01	7.615868535102745529e-01	8.210010385615145179e-01	-6.301240570855126677e-04	7.991311709875439928e-02	3.523543735953318934e-01	4.888956448464495397e-01	-4.247742125528031210e-03	8.795004743105135081e-02	4.979394305390599795e-03	5.921776610112446937e-01	6.823056275132695081e-01	1.018580557731984193e+00	7.930937767555076290e-01	1.023180477973432811e+00	6.269225612583667617e-01	8.150713503667422755e-01	4.951514734257002059e-01	1.119926688335364018e+00	6.214989058216969786e-01	7.920973520084444441e-01
8.682276904936794271e-01	9.196146760544068322e-01	1.560541064961573188e+00	9.971719065286215322e-01	1.291527499516900157e-01	8.766872445596596286e-01	5.728911600716003472e-01	4.618602623443218147e-01	7.181774874210733461e-01	8.341194296496136085e-01	8.692854900513549143e-01	7.269138434109774227e-01	9.613822399153815201e-01	1.014339307717211591e+00	6.024046531554281270e-01	5.198728459938397606e-01	6.141141259688536191e-01	1.346200108629331815e-01	6.468670635552711268e-01	7.464073709401333190e-01	2.003911806918229621e-01	9.478264711994438541e-01	1.216831446084625679e+00	4.443227419296592595e-01	1.281107823687064107e+00	5.249083052360025148e-01	1.546776533512857377e+00	6.248151092144685892e-01	1.145880153984705219e+00	6.998646502317351636e-01	5.071844557321464331e-01	7.617387604220813291e-01
8.157382829008885672e-01	2.864368666095000182e-01	7.672525168728810963e-01	2.565049243930407341e-01	7.464643042726049060e-01	7.428570184477717442e-01	7.386203021804356172e-01	1.504882150555224340e+00	6.848817899547172683e-01	5.888728145060063701e-01	1.614195410445257828e+00	6.855073129583587610e-01	9.141865548303877986e-01	5.713686759502279999e-01	6.855873855140308670e-01	4.343485244424435954e-01	8.102143344559529226e-01	4.542588790022584755e-01	-4.092709087226689690e-02	3.519433140865907417e-01	5.690949398806605108e-01	6.002337539767664820e-01	4.333095782774159521e-01	3.688217182173096353e-01	4.673387520674460172e-01	5.735492200863683276e-01	6.558799324129187536e-01	1.412384747083171854e-01	4.819099340982718194e-01	7.429727431920515324e-01	8.407298213543124010e-01	-1.599869005655107923e-01
9.038247869869389106e-01	8.250550768273642310e-01	7.489158244550185861e-01	8.171191114550430123e-01	1.121004199587493533e+00	1.152353338914729575e+00	8.710818642414031032e-01	5.422091240747531904e-01	4.675713896770588018e-01	8.561541510533876576e-01	7.006120072851211855e-01	9.313009737998192428e-01	6.245867558891803339e-01	8.073184920624028038e-01	1.249870110613949148e+00	1.078918210549533185e+00	6.150477920162698009e-01	7.225166443316931586e-01	-7.584421015572340163e-02	4.837374285428995280e-01	6.343093287513534850e-02	6.550751526191844754e-01	6.821922272491220962e-01	5.568081602203993619e-01	9.312518189403118374e-01	6.848566569174692198e-01	2.014511603161934228e-01	7.316747426125331799e-01	1.883432641465376811e-02	3.973841956739644354e-01	1.831459938212085525e+00	2.252874950349497696e-01


==> Cifra_figuretem/3.9/DPdataRed1.0.txt <==
6.373704913746629508e-01	1.587044754879002983e+00	1.172048572990779913e+00	1.334999847113637950e+00	9.721372494446167689e-01	1.013541738600722608e+00	8.869985190444176215e-01	8.542687159463544511e-01	9.841107809966816999e-01	8.859959106976451615e-01	9.742451038926700502e-01	1.776974547497289114e+00	9.493683853027692354e-01	1.476960871316560064e+00	2.735718889457023906e-01	1.021406917604774200e+00	1.221897604315598684e+00	8.890315341925650872e-01	7.264240366852576791e-01	9.644533289321841618e-01	3.683364209691456503e-01	9.508812929493944965e-01	1.263135541085310454e+00	9.154692633031716875e-01	7.462668330780721782e-01	9.205426348526833946e-01	1.145681890069060405e+00	8.252185395249611588e-01	4.727564140846581831e-01	1.257067897757539576e+00	1.120646235364206156e+00	8.971729584961957160e-01
1.142484268414248216e+00	6.413645659460441850e-01	8.320878792755312947e-01	1.374643809098951008e+00	8.441811907489956690e-01	2.319282751124604136e+00	7.654224356863463807e-01	9.905556440119265282e-01	1.676320646545437665e+00	1.230009969008870385e+00	1.185691711060852693e+00	9.000209970344387189e-01	1.105366510027535165e+00	1.585464042696154152e+00	1.452596625218794291e+00	7.776409919971181139e-01	7.165292386041237638e-01	1.120019872752178625e+00	-2.757076192947331972e-01	3.302440630914482145e-01	4.283131758442710879e-01	9.618424720908769210e-01	6.712930491966827562e-01	8.055741263524140994e-01	1.065151836233593219e+00	6.587538993940369458e-01	8.353315528665793410e-01	9.824107194646505281e-01	6.126394960450379790e-01	1.163278688601761646e+00	6.878822087840820165e-01	9.492378232873954769e-01
1.126561124471745279e+00	5.421910128802862605e-01	9.192269944946407367e-01	9.536659832164503525e-01	9.534624533683920822e-01	1.260575820196189412e+00	1.437253012366079830e-03	6.084515433564106068e-01	3.409256154376042458e-01	1.491645454368468737e+00	9.744656940070810514e-01	2.818661849108043960e-01	1.136026077400263956e+00	1.117261425507594996e+00	4.728201613775324108e-01	5.186444504698083380e-01	7.358720983563483697e-01	7.115010117595897965e-01	8.109819957341944940e-01	7.123283256013244191e-01	6.369122355936727153e-01	2.555883164168403221e-01	1.245671446209096533e+00	6.816714765291133071e-01	1.153712924639603621e+00	8.627705007719471686e-01	2.496403318514214265e-01	1.019064486267626135e+00	5.862236184264967287e-01	2.261751920342892408e+00	5.095794278102526720e-01	9.521746184467256846e-01
7.556971930173168595e-01	7.646859903817309068e-01	6.638511755703317974e-01	9.543420167419295330e-01	9.321284846898619803e-01	4.676515338505779495e-01	1.084320885746544505e+00	1.019675575561020509e+00	1.453403682986340595e+00	5.799649342071570013e-01	9.440663843236952735e-01	7.919691096985287393e-01	1.164452641986989168e+00	1.255205415969147253e-01	8.876851682058297666e-01	2.704995804563934958e-01	9.091086663123240097e-01	4.416361431179566255e-01	8.863138068950155990e-01	8.099704707193590147e-01	1.032446905502349299e+00	9.848341015655335262e-01	6.140550852020586481e-01	4.383089381186252576e-01	-3.314861899111589683e-01	8.250988731489022898e-02	3.371469871588362310e-01	7.535578792264064907e-01	8.600521433163870189e-01	9.361661781677399485e-01	1.040698480259993008e+00	6.176825912933801010e-01
1.387243125775726282e+00	1.089483125883741410e+00	9.202111076539949419e-01	6.729825150188215588e-01	9.462038896626943085e-01	6.766403331306201085e-01	8.362616267721465491e-01	5.971505411265585206e-01	1.045040104991130203e+00	8.782366605110940583e-01	8.634547107780775610e-01	5.653258465510938580e-01	5.897055959835724170e-01	5.973464727965122067e-01	6.717732123484357887e-01	1.070026480446354400e-01	8.686002057570455515e-01	7.234687356630831179e-01	-3.805907481505822476e-01	4.185426192833492376e-01	6.134159591808855394e-01	8.423288311774259629e-01	3.198115534374517122e-01	6.916207312661200035e-01	3.315951084965157447e-01	-1.424057480377255991e-01	-4.992928605447848334e-01	3.377982944343661531e-01	5.357267820854479945e-01	4.467363201171308806e-01	2.619070004869058499e-01	7.143206056570206020e-01
1.113939162552744833e+00	1.897605316065519521e+00	9.252208887020166861e-01	6.744448693951590190e-01	1.656837684259980570e+00	1.079219179611367929e+00	9.339198909567869578e-01	6.648537086714274569e-01	5.741746519334505194e-01	5.236366758324726423e-01	6.656552904157450046e-01	7.564202049583206300e-01	6.902012037993676685e-01	3.941229412362330931e-01	4.761956377868122869e-01	2.249526069643825732e-01	1.664315295339018341e-01	1.712407886200079665e-01	5.830275435582887855e-02	4.240311703780370589e-01	-2.039499571015490620e-01	5.712806835131472027e-01	3.752661318328231466e-01	1.290957490647050010e-01	9.012426054385499485e-01	-2.443142103856402736e-01	-8.299329297505453340e-02	3.669387609290074015e-01	6.470153201437239820e-01	1.655877081564180564e+00	1.278069737915643600e-02	8.707219282482411282e-01
1.190177771686245833e+00	1.187277916266205047e+00	6.650519591957718690e-01	1.052263177639843228e+00	3.405811619299495829e-01	8.904964251353449933e-01	8.596491823440766122e-01	7.954819677552169566e-01	4.997739810743201394e-01	6.641925741833667463e-01	5.227296309924119866e-01	6.210211028372303321e-01	2.411220590039747091e-01	2.418824917433039789e-01	3.289540584822704949e-01	-1.887222247161834954e-02	-4.002871420193055974e-01	7.916279302569224907e-02	1.275583488638373897e+00	9.076053594682707004e-01	-6.012370924979007492e-02	3.036898742241236904e-01	-1.620620021635413299e-01	1.398393141979402676e-01	-3.467624916676288471e-01	3.982464982825615341e-01	7.586997246568113473e-01	4.372765744349724204e-01	3.443343576646282767e-01	1.227514523501822996e+00	5.013609161035830208e-01	8.996882802996187811e-01
7.808021438673395931e-01	1.173771405050156424e+00	1.094464862558943707e+00	1.647625175376611573e+00	8.872808802720806298e-01	7.338301954162274043e-01	7.122736857066679361e-01	1.019450398122841772e+00	8.951559570801375099e-01	3.184539917285766908e-01	1.320019389764998774e+00	7.518634979371828786e-01	3.673044497995517910e-01	2.072879200467236949e-01	-2.463815812849479148e-02	5.477413426914974348e-01	1.172278370694699590e-01	-8.262604248084698400e-02	-5.266122297078346115e-01	-4.095353129352093946e-01	1.452493624794999327e-01	1.118009030264444537e+00	-3.239841028990619876e-02	2.817514123296734341e-01	1.042032777683347344e+00	5.649089108197959952e-01	-6.940251835052788643e-01	5.724362680988879237e-01	6.399625047850204806e-01	7.301351842144332416e-01	4.678047360108709696e-01	3.998317438838683291e-02
7.463952184509022869e-01	2.852732925141829856e-01	5.686741908560626335e-01	8.286027731750004177e-01	7.951146706811664799e-01	5.637321235394481267e-01	8.754967138301257279e-01	1.339513822947690169e+00	8.532338391223026619e-02	6.433567918428667598e-01	7.890194032733400809e-01	5.099414716292232086e-01	5.642198091319102771e-01	3.541764432198527546e-01	9.934052548615557310e-02	2.070275709174267120e-01	-1.577856789623777178e-01	6.922829669390522245e-01	-9.338695976303351687e-03	-2.595590586437055980e-01	2.945669505543683786e-01	-3.036089978316367510e-01	-3.313167596996494657e-01	-4.276871306861298461e-01	3.970665477488014572e-01	3.233040051090591005e-01	6.028661737657506903e-01	9.497064966285356791e-01	9.573836147457532864e-01	4.044625096455268243e-01	1.174740620181275563e+00	1.273994650660011496e+00
1.034390641112941989e+00	9.574282072808560917e-01	9.553731156396217949e-01	1.204523346375996784e+00	1.027242043833252128e+00	3.628559532458561776e-01	9.212009270333124666e-01	2.724720962145099623e+00	3.577590060109860914e-01	3.867299156954503991e-01	1.943600438534477948e-01	1.307532701516689322e-02	5.706005912245448730e-01	6.894820755908107057e-02	-7.221208034442322399e-02	1.164557816833534376e-01	4.947951874661509764e-01	2.756700467734213289e-03	4.940693423360251191e-01	1.190473338177624463e-01	9.852299172914219527e-02	2.068975311987699406e-01	3.901161201735550144e-01	2.024240240954672254e-01	8.795093347204751000e-01	6.958557027771630210e-01	7.561418723790187535e-01	1.080399927325714327e+00	1.051915756920409839e+00	7.770364419013269242e-01	6.279477693005133254e-01	8.974170433601014185e-01
1.420617345446832047e+00	7.340013909290409311e-01	8.940633255750493058e-01	2.122876050641285817e-01	8.869005139392438508e-01	8.887049244272234860e-01	5.545588175480398174e-01	7.771333340817072610e-01	2.341370348548384439e-01	1.451724408103464370e+00	2.837427994875174608e-02	-2.351627236384096209e-01	1.937719313732657045e-01	-6.014507882804182026e-02	1.386864656700438903e-01	6.625292204626340720e-01	-3.728947865035626696e-01	8.924655964707726152e-01	-5.957168971649702272e-01	3.453131376133755648e-01	6.129381757798021413e-01	7.610488388378977564e-01	8.961705303891347452e-01	1.250526036685950970e+00	8.734637192069611977e-01	8.338187107738117554e-01	4.728116694495294592e-01	6.826245905890655497e-01	3.891128147918685443e-01	6.451324300301548575e-01	9.467740602848786491e-01	7.191474879512606000e-01
9.739723919835433508e-01	3.247957017080925768e-01	9.881055464981703951e-01	1.438751595538725336e+00	1.162015853889040606e+00	7.619099388692041064e-01	6.505808527101963890e-01	2.527245561206866720e-01	1.449336625032093373e+00	4.326282290286547205e-01	-1.434919240990684131e-02	-8.212873581321894489e-02	1.352739758798939373e+00	-8.314898317837238206e-02	8.289619491967191722e-01	-3.205338520951184211e-02	6.104765571957807557e-01	-3.432658834831995853e-01	2.700033024993880870e-02	8.219863786664280969e-01	2.223054225617811519e-01	1.762293707802224940e-01	9.250819414468293145e-01	1.328214250565106447e+00	4.859492112882876080e-01	8.440618673634534552e-01	5.881486246119580485e-01	2.151530999640675290e+00	7.988386369058303460e-01	7.628452563958630916e-01	6.643500697263661214e-01	1.329236219344523962e-01
8.650351205120186959e-01	2.200634883288259402e-01	5.882454771061560450e-01	7.979308272153873283e-01	6.202999502690779154e-01	4.086248495978918593e-01	-9.314160312294417210e-01	4.258455362491527230e-01	4.283106833149050718e-01	-2.984121831452698492e-01	7.692807129691807688e-01	-6.215886933068939246e-01	-2.301550637539040434e-02	6.746419419280591523e-01	7.110421434219260650e-02	5.852746153695896902e-01	5.727867200085249300e-01	3.151536641295200614e-01	1.027357180486501709e-01	8.217617139126778270e-01	1.539903984909939683e-01	1.026454171987320141e+00	5.093271274292472395e-01	1.256437924619755453e+00	3.425538467890683059e-01	9.063728563644052327e-01	8.279931266125692968e-01	8.401513595622956965e-01	6.956358391693997500e-01	2.903251109712585709e-01	7.755112781196763505e-01	4.487403758854784375e-01
9.905634697731887650e-01	1.422617853889636130e+00	8.809926916273961295e-01	6.349505396460725093e-01	5.481777288901283907e-01	4.207870266530341352e-01	5.505598777117343134e-01	6.584641367478344387e-01	5.221999473974260342e-01	9.766204272681957566e-01	7.391622188412301231e-01	8.991169736510781219e-01	1.009934753208450831e+00	8.918901671490105931e-01	9.449066285599396764e-01	9.268411533140451519e-01	6.882110948849062826e-01	-2.318945777573758749e-01	7.503887914423912342e-03	7.934334228811168455e-01	4.411979617173112378e-01	2.514430395587326506e-01	6.912126177850150821e-01	3.507486234333914155e-01	9.970853470375045102e-01	8.086263809415517034e-01	3.035207461484558111e-01	5.070348232336356897e-01	4.850932550685479461e-01	5.300622162030995677e-01	3.496755771615536745e-01	3.630417714930271877e-01
9.230553846447050459e-01	-4.466480110617661037e-01	4.125496148652562090e-01	6.957651310958332669e-01	3.171504530424811286e-01	1.152246787833709707e+00	6.282739186392160002e-01	1.068345966754641996e+00	9.209483814851036065e-01	9.158210931472642313e-01	1.035059833608779956e+00	9.170989785038938802e-01	1.081873892029794115e+00	1.434133083429987021e+00	9.782153448353649861e-01	1.491404393979337772e+00	2.732526749068983074e-01	4.345640137197918085e-01	1.318431471944120803e+00	6.880045112450400291e-01	8.816261093446556840e-01	6.111809424993051021e-01	7.605508135289968941e-01	5.279245349303991475e-01	1.238042453984767199e+00	9.010144325541715737e-01	3.292966247037676375e-03	1.784648853707449523e-01	-4.074217752744637711e-01	3.990922001862043378e-01	5.916935691751344928e-01	-3.805718535402558000e-02
8.128424559149028950e-01	3.743098287794828227e-01	1.682946813137811692e-01	1.051282155618146641e+00	6.717756662629357223e-01	9.604985927521030309e-01	9.817219751405976691e-01	9.246779263064054399e-01	3.822597073466745821e-01	1.309607212436813661e+00	8.246791019693993086e-01	1.906175454181272544e-01	8.334222593687753422e-01	6.797543019984926271e-01	5.998849969723303310e-01	-4.520585851918978992e-01	2.507599503205291125e-01	1.666168528001589211e-01	7.141550190390810737e-01	2.745654384392238745e-01	3.148306807000371688e-01	8.577502214901265853e-01	8.212024861571691758e-01	7.634633732828496333e-01	6.605751522523253261e-01	4.543971309358907362e-01	3.512602385937959593e-01	3.770570434762378631e-01	-7.121518267235149580e-02	5.867519962583267468e-01	1.064129874359462935e-01	5.620142901418794246e-01
1.177165534650794765e+00	4.488137174346784608e-02	7.364950414023573311e-01	1.355628729079336292e+00	6.149552575069330285e-01	1.037821029632293834e+00	9.537952269814460315e-01	8.605586918597820656e-01	5.952528595174481074e-01	-1.840569756970023452e+00	1.208919920035869788e+00	5.153574884683838064e-01	7.484735000552522610e-01	7.621803713122231594e-01	8.262139495985518778e-01	6.192361469929947848e-01	6.274151320220912043e-01	8.186753102554631401e-01	2.288084651021996541e-01	9.222536782436353553e-01	8.258754130700296514e-01	9.233323830256645603e-01	3.185379270383210115e-01	7.998961365424331893e-01	4.422266297160812321e-01	2.442164449757507905e-01	2.989945616465279343e-01	6.146920770825706759e-01	4.721972353789889443e-01	4.369255975971337302e-01	1.565889431733695547e+00	1.352883494399772069e+00
3.503498866739198636e-01	6.628829596939760371e-01	7.308209511377645740e-01	1.042988596219715847e+00	7.382022510401043958e-01	1.320935484615489930e+00	2.394465412945299132e-01	-5.225309841806777822e-01	4.697733956133360311e-01	1.231360140953891236e+00	4.255202673674595149e-01	7.438514787969147113e-01	1.068582074616081901e+00	8.561093831353607797e-01	2.095423662753382876e-01	5.811754849839387838e-01	6.801393006348250836e-01	1.293338800438343483e+00	7.498563273555400865e-01	1.019405129815022626e+00	7.129885784324370146e-01	9.703941628762273730e-01	1.036629414015208805e-01	5.903072038701564495e-01	5.426172007130669606e-01	1.969536715149829975e+00	-8.772465926242010159e-01	9.113644411800420064e-02	-1.093713340852637605e+00	4.217040333945687447e-01	1.911875453650551560e+00	6.915173512668593148e-02
9.103174599490382324e-01	1.956351986724566450e+00	5.955049655503594774e-01	5.754335841303255261e-01	1.007705093164685817e+00	5.449994629787935363e-01	1.538478022728630101e+00	4.433199688762675672e-01	6.537179231149133907e-01	3.375957966029076163e-01	-1.006986719607516623e-02	8.339883594183823412e-01	4.796464358670635697e-01	6.763685312499958524e-01	1.724373008349733727e+00	6.827998036444138386e-01	3.042150723154646297e-01	6.185321610134907333e-01	-3.570799474198216306e-01	3.448157602595582349e-01	8.355902105879293718e-01	7.486644335905489056e-01	6.608207575268799649e-01	-1.376057679994360239e-01	7.183821256654335796e-01	2.565732848121829446e-01	5.844676605422319815e-01	4.135870634108287924e-01	2.277065664437084580e-01	4.146095628195333171e-01	5.950074988924808350e-01	4.702881882908838129e-02
1.045840788002888155e+00	5.204880910299638508e-01	5.778884240289757779e-01	3.223696841637818666e-01	6.189392588903595005e-01	5.775804425986180712e-01	4.811749063952078243e-01	5.829698387499697709e-01	7.690611169992321861e-01	4.667294887651751711e-01	2.964444325752547682e-01	-7.332100810366530830e-01	6.624103174097006885e-01	5.439805370542003526e-01	6.333527336077502401e-01	6.595754973083075567e-01	5.103935257451865937e-01	6.139870374489320159e-01	3.407942034483852911e-01	7.847268197453524108e-01	3.386158224051520893e-01	2.205464563142908174e-01	4.277814548384041293e-01	4.844451758480678993e-01	-8.523606490673796277e-03	5.674077592758983712e-01	6.317778286317190517e-01	3.719324840287466238e-01	1.251311717651850675e+00	2.144409042346906713e-01	6.850420017194156497e-01	7.672957194853169405e-01
7.371149610931960749e-01	9.172810630833799772e-01	3.209146121030222176e-02	1.816925787626866018e-01	-4.374166829747211382e-01	1.655445478849641161e-01	2.048744832318692422e-01	2.412572883832069248e-01	5.407403155322684229e-01	6.986933182500747463e-01	7.001680688052820400e-01	1.547276461685736515e-01	4.374423280018891469e-01	1.180136531603348526e+00	-1.718971357467802274e-02	1.032964181954818761e+00	5.485906890367802102e-01	1.125480819997762172e+00	-3.292046159476709200e-01	-9.668567731346375815e-01	4.900820175535812173e-01	3.855530989726273505e-01	5.021586888860675169e-01	4.236638871967270403e-01	4.215388455026893855e-01	3.744641296080485349e-01	1.141613228412154291e+00	1.016197239360419502e+00	-9.336294248038445875e-03	2.783294221778964683e-01	-7.719900574940772309e-01	4.792964753012371459e-01
3.629718755797085583e-01	3.828479123896328939e-01	3.720569069077583890e-02	-5.214830442399789323e-01	-6.298934493947097590e-02	9.617673019810155099e-02	3.550572010757792052e-01	4.363869632925557740e-01	6.448227424862184032e-01	5.406187240602469135e-01	9.990587192835305164e-01	4.207306540279786566e-01	1.047348668206623756e+00	5.594869844285060845e-01	6.849066913343507812e-01	4.415598899599737504e-01	1.364120506197777694e+00	-5.379267369962974499e-01	2.602859051164146953e-02	1.148339076849423046e+00	5.116175210357327696e-01	6.410976179031177002e-01	4.189058349686012317e-01	2.533876915416706233e-01	3.402933490588341825e-01	8.231080999370767870e-01	1.971517628027193991e-01	2.363637891825717818e-01	1.005146039923840440e-02	-1.638089261084940129e-01	5.546155075562757553e-01	8.337326914963434366e-01
5.209023716529899151e-01	5.812757893316824465e-01	5.302639254085976805e-01	-5.185621174170290670e-03	-2.861310104520022879e-01	4.069307338229615767e-01	8.843756830770883592e-01	-2.120595891010523815e-01	8.693854479351047493e-01	6.549514582324243994e-01	3.518751158205948859e-01	8.480514829935998922e-01	9.856847125743761762e-01	8.216065051939425157e-01	6.524604921885821529e-01	5.336579289226653922e-01	-3.608312850899703106e-02	2.727552213691079586e-01	-6.107242454544105081e-01	-6.659650964244706595e-02	4.616597707570412323e-01	1.074680470050529468e+00	6.389556218098220164e-01	8.115332822719272254e-01	1.814164132274535546e-01	3.103983487968324795e-01	9.191998513006333082e-01	3.028554101701158019e-01	-3.126028462036067879e-02	6.283903226392099084e-01	1.000997515475268163e-01	9.456762623117186406e-01
3.444060266547058213e-01	3.182051233692952952e-01	-5.689353546703463937e-01	-4.379149764185080729e-01	5.187685965076850314e-01	3.850658146487199174e-01	6.053137113428264104e-01	4.405871904543258721e-01	8.399132558812059113e-01	6.417453873051146562e-01	1.321889017201278160e-01	1.029501948027344849e+00	1.041212884824380236e+00	-8.117433503962745434e-02	5.597884581274520377e-01	2.627715476679959861e-01	3.944684290338071886e-01	4.177075531186089652e-01	8.977995414090347293e-01	3.675007856581591903e-01	5.986376222790679158e-01	4.975561492083428461e-01	2.816524194775241186e-01	3.896608470604520091e-01	4.905672265728269199e-01	-2.965019243099681345e-02	6.871696059991346806e-01	8.352816984723208105e-01	1.212601531687861112e+00	8.686376643832839362e-01	6.774376496084454358e-01	1.487613756476131144e+00
1.749247341376189424e-01	7.093861353333125175e-01	-2.855920175960213747e-02	4.044804129781823243e-02	2.703505558824550459e-01	1.073688983517141704e+00	5.675763956505416319e-01	1.651247972692030386e+00	7.514733905250398083e-02	3.957056642272435143e-01	3.650034580389331929e-01	-8.384772175394070715e-01	-2.695333273448724531e-02	3.543771526247996295e-01	3.692439435950227722e-01	4.309982826370019615e-01	4.715967531586243155e-02	4.880971419800675393e-01	-9.773104455058578832e-02	7.084022842994054381e-01	1.747816042889764054e-01	7.590558683860508804e-01	9.638713344472216171e-01	5.577749494938686325e-01	1.233827977343066040e-01	5.707695053703040200e-01	1.161862343411768084e+00	8.697253744440098799e-01	6.979522953290262510e-01	1.067764897040186067e+00	7.364724705254400705e-01	1.098396635409264466e+00
9.551564837012750386e-01	1.871916437596899963e-01	-1.630194202827401351e-01	5.086136539924965838e-01	1.963223126087060288e-01	6.843114317432239524e-01	2.894222929719951765e-01	-1.793971887796175224e-01	8.373989945255747580e-01	3.901973692144913852e-01	2.800281303936524857e-01	1.008010992647930593e+00	5.497701530442035134e-01	7.636964324379776903e-01	3.968283903598813223e-01	-1.468126711139018381e-01	1.807333642390759609e-01	4.432946229688294326e-01	4.585384810412448386e-01	3.816438599415241106e-01	5.477634374341563972e-02	6.141695882334221590e-01	4.099268028453852963e-01	3.770149696957097452e-01	7.326979916899051259e-01	7.073097474761377290e-01	9.880109494179798446e-01	4.214944327852890860e-01	7.847982851098546098e-01	1.318656832292524284e+00	1.446663623771318186e+00	1.140559902629558753e+00
6.911074563381884861e-01	5.812592557221839540e-01	2.561350612598654042e-01	4.306025084489953358e-01	2.798179661569829557e-01	9.487213269524829018e-01	6.427555204844935810e-01	1.249101019978627047e-01	-4.630569086876968887e-01	1.649145393427129958e-01	9.270526750023333484e-02	3.784433122334456279e-01	6.915068816923803929e-01	5.225977028491929355e-01	-1.623689626191273661e-01	-2.081662322513117003e-02	-4.173954244915741851e-01	6.843783280744167308e-02	4.001804637201167858e-01	3.433636472802885642e-01	4.990982310583644832e-01	8.894895398213906734e-01	4.218506742534380294e-01	-2.136644169165924367e-02	8.033472197502611323e-01	9.315033959306219247e-01	9.873568743179225171e-01	6.495929094924822733e-01	5.792609597097759799e-01	5.994612707742466018e-01	1.029908803069886858e+00	7.437692328970801903e-01
6.175048217617918889e-01	9.741870327379673622e-01	1.719104672405781242e-01	6.115323496113627133e-01	-3.405918539627814656e-01	8.144497904674663502e-02	1.050764971402780024e-01	1.351979421381071800e-01	3.699047515620738080e-01	5.101172007010666976e-01	-3.568553441672053239e-01	1.836350164048374256e-01	-3.083048057345751936e-01	8.464942695196130407e-01	6.815973710827504251e-01	7.949572405411491349e-01	1.066354375584602110e+00	4.164795228215218970e-01	1.181898937753349532e+00	-2.273092625378977383e-01	8.449034663629264585e-01	8.307074253807193998e-01	8.710790272443423854e-01	1.667799769824897194e+00	4.600932922325715047e-01	2.466938004921813699e-01	1.043962780412262426e+00	9.664563954839547888e-01	8.249828445688638379e-01	1.050886122100587405e+00	9.249153264568048538e-01	8.785201493716201515e-01
8.572258320487143868e-01	1.416395555092556879e+00	2.493425831380255697e-01	1.516925575677698257e+00	7.400098724259336347e-01	2.522958598773910044e-01	5.343991439725515047e-01	6.382050496280451402e-01	5.253502567741150653e-01	2.711400170127342135e-01	2.485027559051453117e-01	2.763034887144830698e-01	-6.399644029455103800e-02	-1.602743434349095386e-01	3.790791761718469433e-01	1.920323358588426066e-01	-3.544473058836916657e-02	5.350400679443797491e-01	6.447387593664621885e-01	3.977463159761465694e-01	4.850824515052893915e-01	4.701418834975593652e-01	1.243686967320310588e+00	9.418708945809357580e-01	5.959822852152689698e-01	1.062536241405846793e+00	1.398843976311403559e-03	7.508769558832504298e-01	1.110353639654079627e+00	3.401528631905648137e-01	1.625976972690876821e-01	5.860310626314657600e-01
6.851812594749001617e-01	8.839699569997548911e-01	6.980683079190261875e-01	1.042766574688386072e+00	1.706976717020435019e-01	3.731180360141458929e-01	6.669016952388875374e-01	9.683113092933688382e-01	4.766473535200993483e-02	9.243490701384681207e-01	1.824880174406179889e-01	5.886159088440114928e-01	3.323074129563137746e-01	1.160045249470238904e+00	-1.777523581016753340e-01	1.730117397930844292e-01	-1.072954911275648404e-01	9.236297805853413423e-02	5.304462298819825339e-01	6.201171546550607871e-01	7.107179098950837659e-01	8.922732717424690652e-01	6.535955221006206628e-01	1.478743008892766220e+00	7.235540941536117154e-01	1.219001129820070917e+00	3.864211911638510966e-01	5.667959102102455571e-01	1.128512413588151686e+00	7.351219291476207562e-01	7.790615709458211802e-01	5.133808182198366099e-01
5.117817457090449995e-01	8.016922156329120419e-01	1.179018485897270985e+00	5.395757653448228774e-01	7.353805028755040496e-01	-6.136846108904525643e-02	3.968126127314967055e-01	1.186699785652156613e-01	1.648773969941938478e-01	3.495967334337145571e-01	1.453156114491426232e-01	3.157847071723102195e-01	1.530557538400328932e-02	2.528494479623989433e-01	1.507436482689814561e-01	1.938668525756586936e-01	4.868254745327869060e-01	4.586239964910449052e-03	3.980152351914684750e-01	5.137334436450142761e-01	6.869983906037411270e-01	1.127721866661104189e+00	3.891362134319881205e-01	1.819099000096485730e-01	1.065874394486684640e+00	9.478211442688276867e-01	6.758839312480973138e-01	7.428892554282733318e-01	9.858866452613240794e-01	6.583232504892766457e-01	1.010278181852603208e+00	8.261203009087310090e-01
1.045358706886196032e+00	7.571267467705815601e-01	7.963219355981221437e-01	9.485042007724651114e-01	-8.393604985565450427e-02	7.477287015112418223e-01	2.558222225199802691e-01	4.455508712344735112e-01	1.742048931925904709e+00	1.831016445923001057e-01	1.850735637342008633e-01	2.353840049491133513e-01	5.863447303075730588e-02	2.667848483965544193e-01	3.195512831000641429e-01	4.721869339811236022e-01	7.155311143024032372e-01	1.608951383805120372e+00	6.679196481260110119e-01	1.005692056638215703e+00	1.367178387894277591e+00	8.966460593093379394e-01	1.123989135322908561e+00	8.258940776883653134e-01	1.031098970163717654e+00	1.224193627383259653e+00	8.637018140051018200e-01	1.005689346526434269e+00	-5.223879264627129260e-01	7.091615644598358026e-01	9.655709151382286803e-01	9.661647880296273527e-01


==> Cifra_figuretem/3.9/DPdataRed2.0.txt <==
9.585594823539054232e-01	1.006589339831331475e+00	1.115034911908684645e+00	8.103018850429688502e-01	3.957348996144334774e-01	5.686426627508034404e-01	8.422271731049314480e-01	1.767729806257258618e+00	1.115040270351919327e+00	6.978042151682297689e-01	7.543315689885163877e-01	6.506202944294311452e-01	6.634485633229704193e-01	1.105413334208922516e+00	1.001504019649197996e+00	7.391581582767678960e-01	1.208484533825783025e+00	5.435458830950534725e-01	1.098569710722169912e+00	1.122863841804957907e+00	9.946496814605778614e-01	1.630107749361286551e+00	9.678331197160564559e-01	1.286915333511549075e+00	9.760655397329234262e-01	1.508688328946073742e+00	4.170966814961223901e-01	1.807610934203310871e+00	7.338499400094756764e-01	8.863256263596612783e-01	7.565463636887233001e-01	7.550331913260940331e-01
1.306087815934815044e+00	8.322968988038239591e-01	8.335188705488856264e-01	8.909932298360450087e-01	1.424145033194761378e-01	5.824877935031785858e-01	8.742728575789783241e-01	-2.744480161837947740e-02	7.350798833587245396e-01	1.278665712331841453e+00	5.266291490591655799e-01	6.094010200443136238e-01	9.259106778487813383e-01	8.220278910257092786e-01	8.282442335160455915e-01	5.497355813171406202e-01	8.092159044421145531e-01	8.346058504058776473e-01	7.517839170149354100e-01	8.605682659431600490e-01	9.904789643857986325e-01	9.131574206857897558e-01	8.708155057828541601e-01	8.919403873810217709e-01	1.184731733987964608e+00	8.362774364650533698e-01	6.295770204522176394e-01	3.949686893876874216e-01	5.414203764801555074e-01	1.314628601995115220e+00	1.255632570231041800e+00	1.288230940734101493e+00
8.607801294134315162e-01	6.662881021784201607e-01	7.994990332514541054e-01	6.165121615118219767e-01	7.473153851079198384e-01	8.382591777740858729e-01	1.188946583641016019e+00	7.132675741721093976e-01	1.395728735739343085e+00	2.271421208271576786e-01	4.981607752918674747e-01	9.261634129927063253e-01	4.351203456221385824e-01	9.875670328190864211e-01	1.027238280234361589e+00	1.811724073931167300e+00	4.859259878499623264e-01	7.756292286484669507e-01	9.789925168314110859e-01	3.990577986354238438e-01	1.079995619392915440e+00	8.016942478661084337e-01	-1.346552465882679961e-01	9.459396004116036316e-01	1.159946865354887224e+00	6.847709240932929875e-01	1.212748559682179650e+00	7.778187906745903657e-01	1.176976973683604655e+00	6.787256394953281591e-01	1.586393862010937905e+00	3.297216924822577444e-01
2.281119162608218343e-01	6.340062267989787781e-01	8.681332678111850498e-01	8.632525732794572582e-01	1.052690678491055243e+00	9.002732471959011828e-01	7.653500574949350099e-01	7.961316368618018835e-01	1.024994091968916221e+00	6.586327870529466999e-01	2.381487307344954951e-01	9.935363860045552942e-01	6.830457497139642564e-01	1.026773120199501621e+00	1.094746719539287483e+00	2.285489804306384265e-01	1.219803367876783895e+00	7.777885176968343250e-01	5.459907030558950325e-01	1.349944832240594472e+00	9.022253537027826731e-01	1.224791668688427038e+00	7.770745728793563289e-01	3.440218846186846036e-01	5.475399191749316108e-01	1.480980810742162368e-01	5.128622083334376525e-01	6.631676707697551354e-01	7.958105590507942306e-01	7.287559622147584681e-01	8.710986650540037957e-01	8.499469089999043270e-01
7.477262122068396577e-01	8.870014039943112660e-01	1.170666315491103671e+00	6.113039431669544665e-01	1.116230398744182395e+00	8.301926533119271534e-01	6.137621629662889378e-01	9.667037539428058324e-01	9.057630187318892467e-01	8.036854638890184033e-01	3.511513270226191419e-01	8.391858073469361523e-01	7.811617269886652615e-01	1.265785600116394294e+00	1.487188675376593938e+00	7.521813736194824518e-01	1.151616091913567175e+00	4.240726720551162288e-01	8.615661898293988097e-01	8.804098853157034110e-01	1.382317585017913908e+00	9.661678848336977543e-01	4.629613196398654207e-01	4.542284692860729667e-01	2.478124614539111703e-01	2.039013960791229430e-01	3.250443233059401860e-01	-1.922341003527733294e-02	8.558432085388105737e-01	1.246843934957421629e+00	3.506660658497047223e-01	-1.009820165921282431e-02
5.429308533182937158e-01	6.827254455906814901e-01	1.052127126711232208e+00	3.366439573994273182e-01	1.924484541498512558e+00	4.046577496269859742e-01	6.509562889587414691e-01	9.584771433579393207e-01	8.727920528057813154e-01	6.155214625384344274e-01	5.876196238200865896e-01	1.088462061359557254e+00	2.393322179471361055e-01	5.834468553510118172e-01	7.108807867069434350e-01	6.157221985714139700e-01	9.287118232122917316e-01	5.030952954797712762e-01	3.028931785060361981e-01	8.878388074364635951e-01	8.989563012044050616e-01	5.942355765410926027e-01	8.214752590430840495e-01	-1.101882469783582730e-01	4.293384505472661039e-01	-7.206031700957264974e-01	2.128929372812876086e-01	2.625290618156765343e-01	4.547943579939820458e-01	6.134995671956705587e-01	8.716015649472236282e-01	7.696694636284094893e-01
1.075346552528549493e+00	8.600087178643236463e-01	1.109511634793084012e+00	8.482697462928949772e-01	5.516472819142987927e-01	4.782245608513306379e-01	1.881573385539205834e-01	9.767049638208713525e-01	4.057139482331483804e-01	1.249435455254997329e+00	1.519424750812468083e-01	8.317403914630373540e-01	6.510538977343881539e-01	5.464498646099225088e-01	-1.009255183389728971e-01	6.151925697649350822e-01	1.013974865055914831e+00	7.731458202573067151e-01	1.181865366491419711e-01	1.994798119259948876e+00	5.656658956228666213e-01	3.082132967001915413e-01	-4.696318833161825523e-01	3.488691992170996903e-01	6.548706926848173460e-01	-1.040571090616899008e+00	2.008955153149900030e-01	2.056842241175629304e-01	4.049907580279151764e-01	7.147641915670626123e-01	2.306296888973736192e-01	4.473989784281540150e-01
4.911108624240831944e-01	7.279805726430658153e-01	1.797187551144395101e+00	6.200730976208052025e-01	1.146520564892500538e+00	3.308878632055706204e-01	5.205464080060828724e-01	6.976070662599819228e-01	7.804928929100519719e-01	4.102292921318315688e-01	7.800539241278052760e-01	6.355733052371985714e-01	-2.504407334888782977e-01	6.074012450167506350e-01	1.077649613382294147e+00	5.771294788694814049e-01	2.794509326530261739e-01	-1.901165183339270648e-02	4.742646047520724384e-01	7.090732595635828028e-01	3.650918269992942666e-01	1.027126740738750321e+00	3.013680647017419334e-02	6.360051276982945367e-01	-2.482587464352317141e-01	2.299862373547839067e-01	7.688386238194234723e-01	4.542735637548588890e-01	3.696959191229687303e-02	1.572359207410908510e+00	3.943573079348602350e-01	6.865235990765780061e-01
7.858197890822934406e-01	9.383576786688088145e-01	1.142473934769837163e+00	5.936623302946351100e-01	1.663112876684136321e-02	4.380713352681669948e-02	8.112935510718806142e-01	4.401946750690789445e-01	1.272900525198570998e+00	6.724575388691036437e-01	5.437591885617174547e-01	7.046708368314718030e-01	3.299868133556346228e-01	5.605061147204771776e-01	5.295435845490682469e-01	8.751155548679978580e-02	3.373529462014139280e-01	8.106095226978827784e-01	-1.459195049184180970e-01	6.453629323207785706e-01	-2.018282336935628418e-01	-5.634687977948660276e-02	1.600042064301328282e-01	1.574819804926922695e-01	2.256314363453935656e-01	4.979924152939215198e-01	-2.984740884066298117e-01	7.581037299116916151e-01	1.028278420607300125e+00	5.129584439832926002e-01	5.929062136650166126e-01	9.222645525861890015e-01
1.096502134520222604e+00	4.274543382576714845e-01	8.515311834032857075e-01	1.588596915578281088e+00	4.056720022737889120e-01	4.293285377775020728e-01	5.844099787362537768e-01	5.298645183940902115e-01	5.836102312126253411e-01	4.170533485974164956e-02	9.551277911712032775e-01	5.353586377294478060e-01	7.087781637562604597e-01	4.944369432294583588e-01	3.652660690841891267e-01	-1.255911878246664948e-01	1.376161511174097685e-01	5.207980914469167999e-01	1.088782693874299490e-01	2.266713646645905633e-01	1.623585249944591580e-01	7.947792222335731127e-02	-3.425450809907387706e-02	1.803484273706321694e-01	3.044242953563454090e-01	3.205080053680466334e-01	2.696052495689215123e-01	4.671047496244156161e-01	9.160656258137717112e-01	7.377703966603713637e-01	6.883038954966681500e-01	5.809724044034296764e-01
2.643743592934215680e-01	2.817398275208696790e-01	4.460188383632602838e-01	2.197718181951463512e-01	7.780770123393754290e-02	8.121156113975911417e-01	4.934330454925970333e-01	7.810472952767640864e-01	9.653493289241026343e-01	3.811105226331510387e-01	5.033125293869377126e-01	8.038488857630010642e-01	8.038242007537999001e-01	6.930853103342959898e-01	2.279789509346666354e-01	8.095617280768147017e-01	9.069387499436374345e-01	8.009486457953454153e-01	3.350799134723869144e-01	1.812498036998935191e-01	5.629638999124748633e-01	5.323030688038410396e-02	3.566795261120910832e-01	5.715430497758864359e-01	-6.729041827722964664e-02	4.893407203656724436e-01	-4.912536822244029100e-02	4.881215031254595438e-01	4.172842270536775144e-01	6.703323127040085039e-01	1.949650406469297659e-01	4.042838050427884911e-01
1.319027822541850026e-01	1.957167266991385879e-01	2.485325860508652007e-01	6.225546601101838995e-01	1.839065500681105747e-01	8.477184596831752739e-01	1.546578048215845880e-01	7.319028930612823114e-01	5.892125205543153887e-01	1.088791604688617465e+00	2.878400995141913721e-01	5.788359765837477466e-01	6.054567711634719629e-01	5.244493058806868335e-01	2.007075336701407697e-01	7.096249321100724927e-01	4.213124519220628472e-01	2.008235176756919538e-01	2.018169866339855345e-01	-3.477389403018773528e-01	5.050795594959672785e-01	2.408812748959766603e-01	3.511102147162754039e-01	8.974287433895125066e-01	6.373847910009569073e-01	7.309602304367220915e-01	2.117385012162856239e-01	5.248921628534548578e-01	7.962156420647528154e-01	1.090441418243599303e+00	9.999412245394273535e-01	7.117540640301415200e-01
5.913631470224833819e-01	6.655507848127087955e-01	1.008413589385679376e+00	9.244932428589933693e-01	8.552795952203103846e-01	5.517743312175418247e-01	2.929330315798266415e-01	4.024931980688107869e-01	5.462835648238588693e-01	6.603317808697287683e-01	7.573105576155092500e-03	4.485022418713951464e-01	5.756066780593167564e-01	9.133480810804111005e-01	5.812929539684638103e-01	5.071021575700495054e-01	4.712056324727397771e-01	1.724751134552265253e+00	1.379532279066694178e-01	7.473283236897652060e-01	2.955238665752879523e-01	1.083756636956117569e+00	2.076021897064808941e-01	4.026166051805826207e-01	-5.689377668745410066e-02	8.550103105105864021e-01	2.456041068134031669e-01	7.167971275304426682e-01	5.527577425752601137e-01	5.219443951920565983e-01	6.419782538441920483e-01	7.910285691824591181e-01
6.954194616050279887e-02	9.095028993663452077e-01	4.245874562704498034e-01	6.719614536065680044e-01	4.054516231416313565e-01	4.798088314713980784e-01	5.295697434903291478e-01	1.796147440191900313e-01	1.368490390034939663e+00	6.412558368887156801e-01	4.490039887284071329e-01	4.324357125597005358e-01	5.513207842206127030e-01	5.623138992189405938e-01	1.558567291865560756e-01	-4.139795195749029766e-01	4.324067605853575968e-01	2.672794290769026637e-01	9.851372822309850674e-02	6.993917190068041356e-02	-4.448585729754913620e-01	2.444093833702481455e-01	6.950425911968107773e-01	9.011261867335061959e-01	-8.221615962128114852e-01	3.293786547779857243e-01	7.057683098272127253e-01	3.992491719637137892e-01	3.608023206779910619e-01	3.486171388345635225e-01	6.679229572989134889e-01	1.287518350125858024e+00
7.327931466277171069e-01	2.401653186115538796e-01	7.892186314636420175e-01	5.786764806361429647e-01	1.481315928336630172e+00	4.197000560637048072e-01	1.013028751731642751e-01	3.697675202630632540e-01	3.647498553295935864e-03	2.098543814433844745e-01	7.649981643699906853e-01	5.929434069306850352e-01	7.903068094765616225e-01	3.367046603157439755e-01	5.822789878961293075e-02	6.863486814433714112e-02	2.461055315432069679e-01	2.669572621655581512e-01	2.569780809183081494e-01	7.836090795547112631e-02	-2.885563853836715653e-01	5.118986954882576157e-01	-1.049865207601208050e+00	4.468322613132788002e-01	6.708138834380962257e-01	1.200227055077237370e+00	8.403616449486357443e-01	6.029677055253517270e-01	6.188314608358419511e-01	5.106440285742782637e-01	7.638245488259004512e-01	3.243306826262762899e-01
8.169320079110138355e-01	6.692784294970779424e-01	3.423777257539851182e-01	-4.154573421579366155e-02	9.038427727976281467e-01	4.605581605014907320e-01	4.620893441551597869e-01	5.211477949953849942e-01	6.185946750149797779e-01	1.050500370163097164e-01	5.124442236204246326e-01	5.290334972621337783e-01	3.918994759932570293e-02	2.732730826262994017e-01	4.057724048026555286e-01	1.213632089001580872e-01	2.342841069957403155e-01	2.007821343858510466e-01	4.732048686748397404e-01	3.408439364079747791e-01	7.698353056879689293e-02	-2.083494679688445705e-01	3.763644718504168263e-01	8.886742715748712218e-01	4.495241985372359084e-01	7.089368768225436934e-01	5.771766735004426607e-01	9.314127269287360011e-01	4.085479568703575537e-01	9.877817666890444936e-01	7.024884550275944939e-01	8.738381482078769746e-01
3.847933420160017937e-01	3.221646614727669000e-01	3.018994563699556322e-01	-1.147580552632299078e-02	4.961164791575896627e-01	6.781092013829821408e-01	2.732548758046936532e-01	3.409189593807272489e-01	9.154141539289948337e-01	4.636876418575984760e-01	3.238579462184976721e-01	4.239310076697813678e-01	4.770109442907951580e-01	5.474943706621733241e-01	3.928898549676771434e-01	4.364547178207653366e-02	2.303202942937354059e-01	2.538867421269862534e-01	1.743426662691129891e-01	6.441817505528679710e-01	-2.532935213200134816e-01	4.345224895493169925e-01	1.209935298653760150e+00	1.192528290636869492e+00	9.039509391323690135e-01	5.998907064561449509e-01	7.153751977385987004e-01	8.443625018648198699e-01	1.722712917499539920e+00	7.576378760662453304e-01	5.913564905969936891e-01	5.337908366082854128e-01
1.082036685600272996e+00	4.049538493400067773e-01	7.237406183165530082e-01	5.476732759730207345e-01	8.300370002886197085e-01	5.972724788810992447e-01	1.301034759866489310e+00	1.997330507022518908e-01	5.700207210246093226e-01	1.467426788667589133e+00	8.489863511670109331e-02	3.439272609738622255e-01	4.391573170820474714e-01	2.363994433343289681e-01	2.775676455020556488e-01	-4.307128037880211813e-02	6.348502374801012760e-01	7.722001901886542674e-01	1.824111312146097785e-01	4.184425991271400469e-01	4.073042035924591131e-01	8.418076303791163228e-01	9.972354336151065812e-01	6.297202736433040737e-01	5.405733133822574477e-01	5.930002709395898464e-01	6.613364112489303892e-01	-3.610390456308176788e-03	7.111345251821670210e-01	1.145043251865189848e+00	6.726148906498192748e-01	5.007418683992030939e-01
4.464320369296452262e-01	4.515692269498783329e-01	2.514285414615753389e-01	3.437819550163101479e-01	1.288070336335896959e-01	6.074892633636707062e-01	4.532637631492377750e-01	-5.290361754404115935e-02	8.794323361908444880e-01	1.677598311702172551e-01	1.736710018419667989e+00	9.711241627765387907e-01	3.443758581187535417e-01	1.254886474559433474e-01	6.055549410742463445e-01	6.042082110435416098e-01	5.691256573912356620e-01	5.084172552249320853e-01	7.501209703384607019e-01	7.411916368784758902e-01	4.464401813847383993e-01	9.786996467996016413e-01	5.229643257714753357e-01	-5.531765334295468683e-01	3.712977842155088526e-01	7.149446738248755873e-01	1.364703562120623825e+00	8.126396120254624211e-01	4.924436648418266671e-01	1.475099532337602160e+00	7.717090587439083826e-01	9.425241930826246950e-01
2.020256508441218846e-01	3.921429778279002520e-01	2.491270640065950948e-01	4.749665267600388652e-01	2.379487645102456028e-01	7.360302354196965879e-01	4.764755692160003719e-01	-1.908670619197735396e-01	2.859849552388892824e-01	5.441975895119529616e-01	-2.661133836762802907e-01	4.022934348077693012e-01	3.244849957116938688e-01	5.335217756551792201e-01	-8.965495104186593789e-01	1.684255179901297250e-01	4.191516743959868840e-01	1.500742186348835161e-01	6.210706883559661273e-01	3.964506176209621202e-01	5.528336890809650850e-01	6.376554586021392357e-01	5.863379342540121497e-01	8.454326151359649044e-01	5.995031247306120692e-01	1.578720671388318397e-01	1.556734084663740081e+00	7.049041768145922759e-01	4.336499463337338822e-01	7.615849698926608902e-01	-7.424606509745657057e-02	1.220128102169394602e+00
9.489408095696343359e-01	2.654569749804563950e-01	5.030382698139059805e-01	4.065601981045047220e-02	6.260463743356516897e-01	7.893152019636362482e-01	4.269477447177671969e-02	5.109382998473529502e-01	1.414230410718358977e-01	3.486365363407883944e-01	4.589197919503731349e-01	8.259241769162378732e-01	5.603704607217997458e-01	4.118680735345313093e-01	3.993805044231091839e-01	7.779553680527423465e-01	8.080304264783033652e-01	2.129321594180114685e-01	5.085891679472555049e-01	4.702834507858885127e-01	1.092409240452513419e+00	4.479333052191112330e-01	4.703837782188807215e-01	5.797358969405774776e-01	4.774475784147150237e-01	7.360419731591415493e-01	6.222707610471212014e-01	3.965236531636295858e-01	1.332193350215543859e+00	8.640318254553364108e-01	7.493296114814174125e-01	7.174168056128938931e-01
6.583448618323366475e-01	1.815348870197048381e+00	5.461757018645341244e-01	5.061493713765188307e-01	2.844114393467938595e-01	3.779763329318114873e-01	3.506817544280855237e-01	8.104585987235166100e-03	-9.987027441568185893e-02	9.262654577641854514e-02	2.357804325727575478e-01	7.608955537594379592e-01	1.756997115298011725e+00	3.399129951027096141e-01	1.429113041235930970e-01	-2.641715049943125226e-01	4.042322995315769107e-01	4.258019283048508075e-01	1.816438268592513450e-01	6.390931296141502127e-01	1.593434988846157141e-01	5.378997532992648711e-01	4.934439496592101793e-01	8.075732199557683622e-02	-2.586086848487634260e-01	7.224305602996168307e-01	6.480964992419600001e-01	1.271516494356653704e+00	4.831565451417622614e-01	1.063873542002645278e+00	7.646678173618624008e-01	7.383594485747925207e-01
7.390610491354817624e-01	7.604440039562037068e-01	-1.125594570315624487e-02	7.094386260129982302e-01	7.750443712244703409e-02	2.002162881692405305e-01	7.453787843284583881e-01	-2.608718475394685710e-01	3.263979628048828685e-01	7.689900376171101559e-01	1.055929394843202473e+00	8.285635072276942292e-01	6.802271006670226328e-01	5.580182801277920879e-01	1.906386710216550484e-01	7.567507939021007601e-01	4.075641981928035396e-01	2.405952490880557959e-01	8.300303382535254570e-01	-2.035651359874884880e-02	5.158943752500655400e-02	3.222750530168270178e-01	7.651618509196620455e-01	4.211755367417092666e-01	1.789604367188158129e-01	9.287446640807590637e-01	1.214984693039386165e+00	4.893427316635340918e-01	4.889186501509394378e-01	1.282641920177810757e+00	5.627929957313766440e-01	8.106561367193620971e-03
8.451608022479977222e-01	6.624424146255598611e-01	1.798592186308745622e-01	4.219739556098149325e-01	-9.081729320566311880e-02	-1.660005042148671173e-01	1.932031057885891800e-01	7.132486089784229044e-01	9.679842435240103571e-01	1.213068810433811429e+00	5.795769556122443156e-01	8.720794784930034904e-01	2.846813456024458455e-01	2.407233340246943132e-01	2.966437227008227318e-01	3.984908185227468147e-01	4.797203152560908235e-01	1.391373206249824079e-04	-6.764363031716180696e-03	4.441489525858741683e-01	5.577401514912868619e-01	4.222793053762765592e-01	3.702059921313280988e-01	1.464462966956437961e-01	4.867014984833358815e-01	2.536807368981328636e-01	8.249836862294984696e-01	6.512750039602832608e-02	8.922591545384944700e-01	1.880985377138875148e-01	3.656001738154766034e-01	1.258297926270144917e-01
5.569542590916097824e-01	3.774567638474654041e-01	1.078083532850069526e+00	4.538875325543043071e-01	2.212809585103600041e-01	2.168066016224718673e-01	3.736173396969388327e-01	-5.583365658537536858e-03	4.312764330324677653e-01	4.409052629409606627e-01	1.115590195865867607e-02	3.068047628208022126e-01	3.300845547680703040e-02	9.420983160092345488e-01	4.109572388479115768e-02	2.360518136151277535e-01	3.674530094428606897e-01	5.459819419875996394e-01	-8.530740739372916215e-02	-2.502148140184780045e-01	3.981391915146068050e-02	1.038969622766443279e-01	1.079444530260821183e-01	1.155830261895127442e-01	7.802203699899978862e-03	-1.035735777384745315e-01	6.216206792153775584e-01	8.192584508993331349e-01	9.829286659681921723e-01	1.010199467842276544e+00	-1.254444104179481823e-01	4.717384673927083050e-02
3.947016594066487527e-01	5.589389143066668675e-01	4.165750754354984875e-01	3.590232910676238731e-01	3.427680776556147890e-01	1.773478025705228223e-01	-4.272351596483815461e-01	-3.600887244176722568e-01	-7.384871223799294171e-01	7.216458444026372376e-01	4.941463075868754440e-01	1.088794807162482670e+00	1.005670995755551189e+00	2.875957048226642776e-01	4.186857523154448035e-01	7.261025622982986150e-01	5.320788803984651816e-01	3.494279342657488074e-01	2.544825326465822712e-01	-1.193404091129383060e-01	8.180141216709220231e-01	2.799539640877853341e-01	-1.261400854373511682e-01	3.543024937691962584e-01	-1.153828535385128529e-01	4.755107660415647253e-01	5.606958365640958286e-01	6.980104416272027157e-01	9.658115833153452234e-01	1.200496909378060195e+00	1.001676208234515864e+00	3.316998491580963604e-01
2.404567781611865740e-01	1.733844542245643439e+00	5.306183447057910563e-01	1.712238669889152298e-01	5.408523643075895393e-01	3.717060303442407121e-01	-7.082726226189173246e-01	8.076996016269039069e-02	7.827931043921665388e-01	1.533625582884923788e-01	6.007298053825652628e-01	3.451925415058860191e-01	8.120069121681920965e-01	1.615711025762680553e-01	6.832940330975890708e-01	4.970652015124982781e-01	4.242840980978841992e-01	6.851459318825503519e-01	6.289911949034536764e-01	4.341986675999623957e-01	9.488627320250725417e-02	5.903942446533895216e-01	4.133940986818300245e-01	-3.690855604098725040e-01	3.319822527708476967e-01	-8.918281490459609717e-01	6.751545720055335265e-01	8.732272439236737904e-01	1.058148139656860387e+00	4.540299051004527131e-01	1.192814631550018767e+00	9.119476848262350055e-01
4.656327682594244566e-01	-4.235240424566368844e-01	8.166631034694686875e-01	3.439697239302801357e-01	3.597585389779789922e-01	1.086764064803877439e+00	6.580568085509077569e-01	1.976115958979202392e-01	6.470933011555595193e-01	3.043744115529952166e-01	5.132214698438868350e-01	4.135980884109735078e-01	5.263634243285781888e-01	4.215038599729914459e-02	3.941853703541132181e-01	2.472445183499699939e-01	3.447151967398441874e-01	2.751855726602187024e-02	6.978699037536748584e-01	-7.524183779363186053e-02	3.831781366439788172e-01	6.160930063560359216e-01	3.567259887245458616e-01	-2.854214242155428405e-02	6.289539714177544427e-01	6.214719906059076315e-01	2.534064835484650668e-01	3.463359349398536513e-01	9.053137750653906801e-01	1.318837587911774190e+00	6.030672974701587474e-01	4.212695965412307508e-01
1.277167856734846563e+00	4.968103142782160364e-01	-2.053404999930187325e-01	-9.935996856358975116e-02	-1.889255760248525817e+00	4.056039138677419720e-01	-6.005392247071428269e-02	9.951727986856307995e-01	1.504776529666612239e+00	7.289216208505409078e-01	4.583906196459762161e-01	3.685921927543532317e-01	-3.296835998405936996e-01	2.358604259444658791e-01	1.988308360925853946e-01	5.085548053063901897e-01	7.172494820206651855e-01	-3.285319913898858690e-01	3.764705386648039553e-01	8.342382377546038175e-01	4.601080262712827773e-01	2.426913699199974572e-01	5.939881284707424491e-01	5.472769338647954784e-01	4.364807812481618088e-01	1.408006835427566328e+00	6.421818143289771408e-01	3.293091776011140559e-01	9.661825235673342505e-01	1.076946865139006615e+00	4.672852168151396812e-01	2.570653607115240824e-01
7.284154853273780983e-01	7.959128424123871337e-01	5.262937950839612355e-01	-1.338438194619147037e-01	-2.399287306498549821e-01	6.208890596506000392e-02	5.891520728796881823e-01	1.366589540695270499e-01	4.085301941501675582e-01	-4.760650447859635648e-01	7.000772693432786298e-01	2.465861358100745471e-01	5.619438165163621601e-01	3.526571386678710729e-01	2.107151215034019642e-01	4.469142072208480698e-01	9.677601660272605599e-01	4.429372987562424369e-01	4.486245179355652368e-01	1.037493973326725438e+00	7.240248212932189897e-01	9.712877679612424986e-01	9.697514968043656758e-01	4.452670534827628535e-01	2.691530480208031983e-01	7.911585916774777072e-01	9.607606721002918126e-01	4.846743042665050405e-01	8.470520708416433564e-01	-1.878603486919738774e-01	8.336800402791375575e-01	2.999098630843318181e-01
2.921821736112877321e-01	-6.399353052508571782e-02	1.587081455327269852e+00	3.206482875731216931e-01	5.082578563014228390e-01	4.545995502398726962e-01	5.298009599915655121e-01	6.739569895376806841e-01	4.784220755013388615e-01	2.407555664973466125e-01	5.015244374216237810e-01	1.115531698928118320e-02	-5.707516671847243650e-01	-3.056218655578757382e-03	8.685723021722540071e-01	7.692952807803459248e-01	2.498123260165900361e-01	5.340155468611147427e-01	1.665703016529040958e-01	1.325410901298144539e+00	1.194124003386852984e+00	6.180100520592353153e-01	3.353275888810326455e-01	5.125052561767730053e-01	6.761404375773830688e-01	5.657223599350045262e-01	2.441127953320517685e-01	4.034462826801992752e-01	1.812509958717718472e-01	2.348354503402481086e-01	2.169513839591832860e-01	2.114248960842015912e-01
4.357434421290674043e-01	2.975201150264660255e-01	4.530612987150238191e-01	4.741570037847174790e-01	1.345377723000594772e-01	8.936096246139757504e-01	3.533388797905027134e-01	-3.906566614225748246e-02	3.232088730035761470e-01	1.428963060170057031e-01	4.966332242875252101e-01	6.989459704333145229e-01	3.022806577671168782e-01	9.030381901895678798e-01	9.465832209198864478e-01	-2.460781348413645375e-01	3.389318219811380817e-01	4.805210781417528221e-01	6.552730530999846259e-01	-1.495980096014379868e-01	1.359807973166613060e+00	3.225087249331778372e-01	4.376664094707940489e-01	8.217035205594573899e-01	-1.681466629764011289e-01	2.382041948112179897e-01	7.132221675407651729e-01	2.627447125799240446e-01	5.977186170586152869e-01	6.040288632711809935e-01	6.226900553110007452e-01	6.141344452045216507e-01


==> Cifra_figuretem/3.9/DPdataRed3.0.txt <==
7.081261562660209341e-01	8.043995954265870107e-01	1.583325776079712144e+00	7.013890161524302114e-01	1.384038927959477139e+00	8.343192724575394514e-01	6.960917727358787443e-01	-9.018609400410038113e-02	1.038171773133560460e+00	1.990610587054252867e-01	3.281815307026353379e-01	4.784067645263712643e-01	5.534089273249757079e-01	5.644391574574385562e-01	5.832442380500624246e-01	6.691226908496178405e-01	1.544268464836347610e+00	9.525842461934574956e-02	7.322126825113314252e-01	7.040237848307199231e-01	5.990664571807839955e-01	8.023497084239328281e-01	3.684742397427095417e-01	5.164116456420099199e-01	4.314857130181137257e-01	1.016799464913708650e+00	5.576909074017378787e-01	1.481365462251387433e+00	8.341562162499900346e-01	6.098671823880639220e-01	6.001732234356509377e-01	4.863441063652994001e-01
7.521622710603407258e-01	4.840815254499729603e-01	1.013574380411795373e+00	8.539511936571543282e-01	1.057362599944073667e+00	1.148889187544756219e+00	7.489230925476488832e-01	-1.728455366803511861e-01	9.876565882521851636e-01	2.114850360318408784e-01	5.645474803049783941e-02	1.127029929330104763e-01	4.755467401488973067e-01	7.997323173401771346e-01	5.362073281651476009e-01	5.801045542034197755e-01	5.135562685632527602e-01	7.305653669790560523e-01	6.312174816866492622e-01	8.592957511920873426e-01	7.010266771888264969e-01	5.799242881215783685e-01	1.945477478517999570e-01	1.800598348136145943e-01	7.098079515342952117e-01	8.711596943378132618e-01	8.527083477904965347e-01	1.157837244847166769e+00	9.480471057308564875e-01	1.138484429042469603e+00	7.084399021339986557e-01	6.455977937249300913e-01
4.707685723573151737e-01	8.707260116460521227e-01	3.334092733807938469e-01	5.062269519927597994e-01	1.258782538977416987e+00	2.528006432715655727e+00	9.270303853540203809e-01	4.533110561337571065e-01	3.864952957430269898e-01	3.936455682497106978e-01	5.452210672285982135e-02	-5.413378620293643473e-02	6.604000990214775602e-01	4.723405399312471387e-01	1.341617194939766389e+00	4.809679226712703648e-01	5.456912247269228855e-01	6.380606528641865616e-01	4.912200019534978535e-01	6.357363312415975631e-01	-9.419163275146329450e-01	6.011118334266454255e-01	1.886870713568058466e-01	2.101770886480926470e-01	6.641955307113680540e-01	8.591281996805831822e-01	1.079709441632192179e+00	4.843609223873947545e-01	7.509982962285953745e-01	6.750497867090179405e-01	2.951950185192357967e-01	5.809077571780894012e-01
5.487130701156452961e-01	5.866456601261970105e-01	1.842756961573975838e+00	1.077491826093421645e+00	6.439453087002603437e-01	1.412257862273953890e+00	5.637846300950086764e-01	3.156529071417680798e-01	6.545314055634724459e-01	6.547679189429762570e-01	6.922323116321746905e-01	-2.441320768054903168e-01	2.084941646333093590e-01	4.443360121797346185e-02	2.424764493583526082e-01	3.394238568696885672e-01	6.144782434358306844e-01	3.366002652604365153e-01	3.142817249516045575e-01	1.172131621169754667e-01	3.302656494144375898e-01	1.673734421759208169e-01	3.711589171839553281e-01	4.463634254749652697e-01	6.180709202681394787e-01	1.455998097156137483e+00	6.191476786359412232e-01	-2.758529823698375738e-01	9.385056711732691070e-01	-2.219975322399904138e-01	7.004976373102506093e-02	6.081709847391122414e-01
1.089200243229765608e+00	5.944660744920128304e-01	3.398598561719427535e-01	6.989985842174996078e-01	7.169730988756053414e-01	7.955493494261824949e-01	9.026593143023865506e-01	2.622842412106908272e-01	7.264638260032953987e-01	2.723463944671976056e-01	1.132304249868403723e+00	4.848521533044161114e-01	1.590458835646854086e-01	7.934023048647522725e-01	-1.191324570247282999e-01	1.807099074604438804e-01	3.910240708271555676e-01	1.481705400914307136e-01	6.444757833081578013e-01	1.453234478304205268e+00	1.085687402856915229e+00	-4.329348611936851832e-01	6.037050227143441194e-01	7.439188319901564039e-01	7.081079625751713902e-01	5.549370816490230007e-01	2.801342100222535270e-01	1.410756498824218275e+00	1.298914527245687900e+00	5.800508835410712605e-01	5.593120529995003753e-01	4.822606276342039644e-01
7.185432388215636790e-01	1.080631657409847568e+00	3.100954125072711287e-01	5.309707590355265960e-01	5.034153068003446307e-01	8.694759893794988814e-01	9.000969261897051599e-01	9.665511865579003992e-01	2.369301625130321720e-01	6.633588069985573155e-01	1.529151912422077597e+00	6.509268908020364730e-01	2.054345933229481669e-01	2.992194398803266209e-01	9.316584639050773387e-01	4.200306746594119622e-01	2.106820555409978923e-01	5.677307814518550710e-01	7.536752216126623161e-01	1.475663199526607849e-01	8.397212142167763682e-01	1.013471972772340912e+00	1.041072695494932310e+00	5.968553020892723993e-01	2.320454926976294741e-01	4.492881897193289897e-01	-5.827049993735666789e-02	2.591494457970409671e-01	8.084828838181234989e-01	7.965555921259259708e-01	6.582527404851050701e-01	8.874649215813957825e-01
3.995014745174563231e-01	8.907894738506134669e-01	1.265209220599069928e+00	6.496214682484569014e-01	3.335952340594202647e-01	7.281039554180046558e-01	6.246436010068677769e-01	5.510729327357415386e-01	2.715231849313330392e-01	2.837004105629533646e-01	4.978630453249641152e-01	7.731928680988059410e-01	5.865241604026412148e-01	4.124936423579104727e-01	6.468356587557102522e-01	5.581032982812543786e-01	1.014198988333783191e+00	5.105441770389436140e-01	6.607150546622306830e-01	1.015116816145622991e+00	1.245587348545672324e+00	6.088182221975101394e-01	6.057595048732450360e-01	7.784338319100063686e-01	7.783586006905796051e-01	-4.488862027489043394e-01	4.760748595697361640e-01	4.641991623652943488e-01	7.863760222543598744e-01	4.279830625250805598e-01	3.634477811556180993e-01	7.634207150369447525e-01
9.752431943161834482e-01	5.462068135629331023e-01	1.325400610806571677e+00	-1.718666611470756056e-01	5.078223139768335281e-01	6.590072768629300359e-01	6.369167181845231118e-01	6.964947243630734697e-01	5.778124764534332547e-01	7.435176484427281629e-01	1.593896872599588344e-01	-4.893879616350184092e-01	3.513224016577760622e-01	3.257161274242170168e-01	7.928837023284579510e-01	7.888068268328856103e-01	8.863650893596781710e-01	-2.075255523564381033e-01	7.522819082348319863e-02	6.908124518040092976e-01	7.763798265830705869e-01	8.059785270813089042e-01	7.096958437083976667e-01	2.053477276915233185e-01	6.117735564256843173e-01	3.951330137581914870e-01	1.751627829987524865e-01	1.287450729492502777e-01	4.517624971990175098e-01	5.822110644823773606e-01	5.510654962046660499e-01	1.130039802835400398e+00
4.865851404122445434e-02	8.741939765871004075e-01	-2.710705449743066042e-01	7.954689202106797197e-01	7.124226278857921368e-01	1.075032264483392286e+00	5.327840349923900209e-01	8.275861951260999883e-01	6.990177883505573897e-01	1.009066245452900912e+00	4.044564366057138427e-01	1.712316969113726994e+00	4.524220427191493754e-01	4.559589706884550342e-01	2.398377372542711550e-01	8.906598779568923874e-01	1.077346498244514228e+00	2.681083147898772889e-01	6.989061223408172818e-01	7.523823039528910739e-01	9.089872504732910974e-01	2.772551161152749799e-01	5.219907720021690345e-01	3.513724654875290399e-01	5.801857552531152207e-01	5.365345943288164499e-01	-7.609648321494966172e-03	-3.132846962193718277e-01	6.754118391250754083e-01	6.450863793780331479e-01	1.154610330611998137e+00	6.079102074666911104e-01
6.349125957249578400e-01	8.522558928094141617e-01	9.309637210529062568e-01	7.239761583690139668e-01	8.768090669974152318e-01	5.545436573429500804e-01	8.865125300051024393e-02	9.389898347072558327e-01	5.984596418997104594e-01	6.557268431114677831e-01	2.722319793896185725e-01	6.501849046776687624e-01	1.186482692255931726e+00	2.765088008858841984e-01	5.220167804075874773e-01	7.714665662820168190e-01	1.620135214577897997e+00	6.246074370123898545e-01	9.660912029316519600e-01	8.619316511414820692e-01	8.469754582125417208e-01	5.753992753890784240e-01	7.841225190099743170e-02	8.328105667329196438e-01	2.855773211879875650e-01	3.468209442174183810e-01	4.027603290729175334e-01	1.701922125106420658e-01	4.781838093848001514e-01	6.928843215849789239e-01	-4.832629216260264648e-02	2.802133133558758482e-01
5.956629188979398748e-01	3.639534710301284837e-01	7.501115416260190072e-01	5.502724973435590972e-01	2.906810967152909098e-01	8.601170567985898519e-01	3.460622321101556875e-01	4.514652156296594110e-01	6.995430455115955182e-01	4.258090051285233213e-01	8.629943390263717928e-01	-1.837973672019256877e-01	8.421345280507049058e-02	5.762766915384738287e-01	6.627652195466442464e-01	7.541306822645157393e-01	-1.267839875303092834e-01	7.763621221519880766e-01	1.327225976019256182e+00	7.285278143034663589e-01	9.639025186408128887e-01	1.373543527070756110e+00	5.991754803226025938e-01	5.291717168397764848e-01	7.099731986133241968e-01	7.203749421362780625e-01	-7.698219082518387157e-03	4.059448658551608191e-01	5.679631505230723354e-01	5.601315246492716282e-01	3.860833093410604433e-01	6.187873513278350224e-01
6.120004121701451139e-01	6.229956251149058044e-01	8.094734953723787818e-01	1.100584561078860268e+00	4.899635640563663186e-01	6.602086312644946942e-01	5.955621993239560430e-01	4.155393863421921741e-01	6.999239376791156486e-01	8.070630915541535666e-01	1.019207167981653228e+00	2.117654925250984921e-01	3.426308541076510811e-02	1.874003277826985503e-01	5.082932519178275932e-01	1.350374655924369005e+00	3.891436755645129031e-01	6.764391014600569241e-01	8.244578014972011593e-01	1.260046652337981632e+00	1.020129562118330835e+00	4.641440348803713145e-01	5.375117530695301404e-01	9.423891154777198631e-01	7.889962003977514238e-01	9.756514567447693853e-01	5.923490491195080310e-01	4.821777381934429507e-01	1.113728637727699144e+00	9.067023735016559449e-01	1.153904794025040204e-01	-2.305616412325028897e-02
1.405705758977341624e+00	3.530103566293679163e-01	8.198585819292809607e-01	6.688724334459157372e-01	5.181400847742493321e-01	1.017198231281041476e+00	7.171231924253491652e-01	8.163433009448840538e-01	-2.778111004868284439e-01	7.616225872867308233e-01	2.254117030808585609e-01	3.985619612565541314e-01	-7.211079026430411432e-02	-8.721962746279882106e-02	3.295425435207468001e-01	4.536041162382251635e-01	4.906684033150229274e-01	5.013877180086619978e-01	7.536468406702127032e-01	7.578750619924102816e-01	7.806505549439514136e-01	1.280027148157683037e+00	9.451567583593877275e-01	7.372723057777739175e-01	8.990051971978481049e-01	5.312654268921495060e-01	7.533536014392543390e-01	1.025394393938528159e+00	1.038568032518349060e+00	4.658397401962056095e-01	1.171082251735586333e+00	7.332303513056679378e-01
1.739372442969934207e-01	1.126016729551154727e-01	7.054037293890167426e-01	7.824764478013237490e-01	8.324656966842730599e-01	-1.124743961453846586e+00	8.750872125421549352e-01	3.702784617899131936e-01	7.629381333855604908e-01	4.377707198487617579e-01	6.420882514388892570e-01	5.781707480498204932e-02	5.070880605543343078e-01	1.639179060483717254e-01	4.124654125399978000e-01	6.571928642347553140e-01	6.847971863253436986e-01	6.752522047420521645e-01	1.370385326132991244e+00	5.574564651955713490e-01	2.519413651715969316e-01	8.680158049368569273e-01	9.633285869641242671e-01	6.153898945452049851e-01	2.502974383892421217e-01	1.440552644304996521e-01	4.130811489597000508e-01	7.002773273017394162e-01	2.512905797172653721e-01	6.767710081338952355e-01	8.158591163113750877e-01	5.418656193926916220e-01
6.057438929313210263e-01	1.278129806450166051e+00	3.669149023926047692e-01	7.191379784099899419e-01	5.191536554053685082e-01	6.092169931249603598e-01	4.677188928324648165e-01	6.217690678806186977e-01	5.120171437240552681e-01	-5.856328012800893212e-02	9.720173791615772663e-01	6.268103722068842920e-01	5.454168514930344269e-01	4.748599342704518111e-01	6.179964082811656434e-01	4.956762605656481746e-01	1.308158280896001724e+00	6.088382094816643386e-01	3.103626786056101761e-01	9.267359500292136065e-01	4.156440016223942879e-01	1.217736560492637121e+00	8.370831280250248252e-01	6.115323071915216291e-01	2.178291911990570817e-01	2.803971097045580563e-01	3.467709309929310479e-01	2.666610063710850298e-01	6.667547521710173175e-01	5.078788695195222136e-01	-4.070184957981610729e-01	1.095107749084258231e+00
1.437695871900225963e+00	7.474720637112738375e-01	8.796161690613588657e-01	1.015907845037041124e+00	9.356774728862669033e-01	3.775574845701381577e-01	3.315857754685841430e-01	3.276901240121822823e-01	-8.932947399225530383e-01	5.924417455382201547e-01	4.691006791655736863e-01	5.365793619131060677e-01	4.199474525947093362e-01	5.726573439657334230e-01	9.352283605096245456e-01	6.763603663771909913e-01	9.040214849089535099e-01	7.297436154759331384e-01	1.523170125101789729e+00	-7.087908168454277735e-01	7.094371331174890161e-01	1.928062152583692068e+00	1.237735028066159426e+00	3.760991709143403638e-01	4.903205852066371273e-01	3.475871131474617126e-01	-1.893798498874216252e-02	2.268572095273239664e-01	-2.056440555018115846e-01	4.023736832397172836e-01	5.016207678618125332e-01	3.988744370204670986e-01
5.958845382791214673e-01	7.049245270871031810e-01	8.215491939590120474e-01	4.059746694083278262e-01	3.861398489905923936e-01	1.948648443728057122e-01	3.428655712841551240e-01	-2.665615727994886663e-01	6.583035878664729168e-01	1.158922305970023547e+00	9.642391565835051193e-01	5.232758168610686100e-01	5.903219031791978599e-01	-1.462987625778822132e-02	1.391273491116950201e+00	7.162815915607437800e-01	7.741116390162503524e-01	5.112118201185094080e-01	9.621315001915847764e-01	7.779419732919483632e-01	1.334693326400085311e+00	1.120324685323086156e+00	4.980576776891161850e-01	6.062696749206107905e-01	6.278814385689464039e-01	1.025824836850683930e-01	1.510868578305375465e-01	7.255140027331002939e-01	-1.060768117819770040e-02	-7.277856875596369068e-01	-3.979048211013643810e-01	-2.998417023708792595e-01
8.042423426114448937e-01	3.651369832179464092e-01	5.073972823728420956e-01	6.630099605590539236e-01	3.538976660916152150e-01	1.950464432437828965e-01	3.118720271312230286e-01	5.455174769197986828e-01	3.230277848468742774e-01	1.710370674388667522e+00	8.523616352944258789e-01	2.599345309681563299e-01	6.954512214193608877e-02	4.373720223370912707e-01	8.676931886528815863e-01	7.767025928825656012e-01	2.822810161540725282e-01	8.457907122813882461e-01	7.945959098021606604e-01	4.133998175098957395e-01	1.315466303796696934e+00	5.327490893540873795e-01	-4.166162946617704144e-01	7.264561388003311082e-01	4.634952510683025828e-01	5.723357957698167464e-01	2.972555610261640169e-01	2.439243176395969603e-01	3.190750159153737386e-01	-9.623352645987692799e-02	7.561529468712940849e-01	2.656020569590585856e-01
1.522669930363731217e+00	5.138372952354889334e-01	7.856302674423892851e-01	1.722583190990621960e-01	1.655330296753779185e-01	6.040532632817436909e-01	1.149552962625463026e+00	1.365061316622933729e+00	8.898808972992280353e-01	5.595521378483176989e-01	3.815921455154196451e-01	4.703215112061034930e-02	5.723696691064198427e-01	9.440107145285694390e-01	6.927455766498800127e-01	3.206313611759430415e-01	3.281235783668464689e-01	5.261622609417735408e-01	4.180015479334296957e-01	2.349781661435721980e-01	6.926022993813717443e-01	6.089190499417735936e-01	8.937766595735842090e-01	8.537073132112616980e-01	4.684307837177846823e-01	1.252588992906027432e+00	1.496418304585662162e-01	2.152719510714845019e-01	-1.451801540426115866e-01	4.300799908132433291e-01	7.709474990193140309e-01	4.746869068378867240e-01
2.709377384967800451e-01	3.716778722886746600e-01	4.458666804430402308e-01	5.644147602260054519e-01	5.444749725601036872e-01	4.635976980710915241e-02	3.450281077640987015e-01	1.132871952660999160e+00	3.603161638969745173e-01	5.896649833045282119e-01	4.156760642178365384e-01	-1.505251214639810597e-01	-1.124523377770094701e+00	8.274094443617214800e-01	7.089737028769766969e-01	-3.838168477528638434e-01	6.356132969382255471e-01	-5.057105847691811817e-03	9.970684302724590609e-01	4.383830547276397205e-01	9.594125662395629472e-01	8.998715178800731351e-01	1.123403610606677816e+00	1.304130498672182670e+00	4.807540496982764533e-01	7.797369691740390074e-01	-6.373398252532264108e-02	9.867556509849370605e-02	4.742221445480310216e-01	3.407466608619223458e-01	8.879029365275079577e-01	7.193413202150846786e-01
8.130856542070539206e-01	6.525264573326567952e-01	-8.837498152400147244e-02	7.944230407337112831e-01	9.309372361146501795e-01	2.889919660637442766e-01	7.109318673995213000e-02	-3.574399587319059268e-01	2.147010578628051891e-01	2.821592038478267783e-01	3.894294789587190997e-01	1.210040041124092747e-01	7.120656486338565738e-01	5.192957483410414188e-01	3.796983648148168911e-01	1.058098569971401171e+00	6.195342269155165171e-01	8.306685788097011303e-01	3.994652448266096667e-01	3.410042539774155168e-02	4.842812468299403372e-01	9.076436731192220053e-01	5.890070397476847575e-01	5.420237627772188649e-01	2.460728235108935458e-01	6.498643380640758416e-01	4.534014513483051734e-01	9.497471710667960698e-01	2.433018618756193074e-01	1.275614268538542539e+00	1.698906779913254006e+00	5.368501049467365727e-01
8.624188949948911054e-01	6.656521055390881569e-01	6.823969876621389652e-01	5.223534512672418639e-01	6.649647811327142888e-01	1.047212474911232150e+00	4.090146093732828225e-01	1.502277409449979562e+00	5.284177784901160635e-01	6.452726878311857428e-01	2.431078569463225869e-01	3.991357053822262024e-01	1.286609117062128549e-01	4.163114536627221529e-02	2.037394573528238939e-01	5.656657725457566732e-01	7.119658430225340728e-01	4.347058459912062078e-01	5.907196010106215978e-01	-6.414624409148420026e-02	6.583947860727324963e-01	8.444269496003136144e-01	6.896758892530214791e-01	4.296112316486837557e-01	6.611535770137263457e-01	2.898506749311621222e-01	2.026154965113191042e-01	4.913767380399116647e-01	1.809578165123715721e+00	8.892968275283192892e-01	4.460300936363434943e-01	4.286034716577360459e-01
-1.899502035663168664e-01	1.195460662830866716e-01	3.068517953490257355e-01	7.453238305711524792e-01	5.961145105407927858e-01	6.598707032433057673e-01	7.876121286974997471e-01	1.445158735690230678e+00	7.404201513313535266e-01	9.125998505481478507e-01	3.863768144818813810e-01	1.187023227346979404e-01	2.903957722546454123e-01	1.854895283754356139e-01	2.178307686858482750e-02	2.163338074708393288e-01	3.591034891435662679e-01	2.780413875648979349e-03	2.827894193382010646e-01	-3.560837859128351823e-02	4.255708202653237793e-01	9.107751457438518772e-01	4.735837778250590047e-01	7.837663402364594134e-01	6.639985867700216593e-01	1.983378076968248527e-01	3.079947908686336833e-01	6.045329009688936717e-01	4.003586755417631315e-01	8.246511680955520562e-01	1.192200622374700036e-01	9.159118821860867676e-01
-3.834322904408360433e-02	6.540354239346863885e-01	7.733983756486567662e-01	2.587180917654603451e-01	6.915963350337294147e-01	7.045063798372220853e-01	2.983988390400882373e-01	7.504006133738299056e-01	1.240886109090798994e+00	5.325872357851277883e-01	-4.568554929796871944e-01	-1.415747367138379120e-01	5.040991529178393549e-01	-3.183280555594247829e-01	4.849510996494531545e-01	1.540779875124363985e-01	3.526210795100453987e-01	-1.897762970522742787e-03	1.306238046777303818e-01	2.040821617479490202e-01	7.334411347388565261e-01	5.118225293420486377e-01	9.480299710594348728e-01	6.666266171244941141e-01	4.624260086297499184e-01	3.639983812129313767e-01	4.409887152491520634e-02	2.412757144201287396e-01	4.979489986278072267e-01	8.934223977380284509e-01	8.030872572061863446e-01	6.878126824374592996e-01
5.849737255285208937e-01	1.036177476689260857e+00	7.993657816809618399e-01	7.863473608181790198e-01	8.650888893699765214e-01	6.196956502369020958e-01	1.873786614151773389e-01	6.921481264311477588e-01	1.073458270949251947e+00	9.222065523656369779e-01	1.954560785352318086e-01	3.526169006476911338e-01	3.006874323257046622e-01	8.463924853233359968e-01	-5.761333372252924745e-02	3.611495546473021401e-01	6.827623284987943686e-02	5.214946039610475204e-01	3.815013332850725192e-01	-2.468969435465745432e-01	6.845965277642703795e-01	9.540805722717935478e-01	4.478205053492255727e-01	8.059670142018449113e-01	5.683139190336685687e-01	3.714228031962744092e-01	1.541990570842045827e+00	1.004981401709553301e+00	1.346800118495381504e+00	3.600198291544390305e-01	5.015610458290677975e-01	7.039615179446467863e-01
5.254338206760580388e-01	8.485294464115811230e-01	1.347381585717838393e+00	6.260594620812485189e-01	9.763420672432130409e-01	1.677976343748054822e+00	1.331340225907358565e+00	1.018446845218483388e+00	5.313195662326375412e-01	1.237986161489458503e+00	3.817599804327188595e-01	1.255937246027410970e-01	2.795749130206512945e-01	3.791784484374187691e-01	4.810056676318776314e-01	1.460755825790697182e-01	5.029248268798494070e-01	3.190662180817169236e-01	3.413599919897667423e-01	6.628073857578329342e-01	1.820756947010243876e-01	1.711749606444363248e-01	7.231438049860900996e-01	1.243518614163715785e+00	6.649475302736910232e-01	1.196575430042866817e+00	1.036444946504939679e+00	6.727635852189959298e-01	7.258083207726367947e-01	5.814204682324887186e-01	9.280285372076876316e-01	6.386346437140579813e-01
4.203736371740489641e-01	3.013602494979177315e-01	3.465772518348094189e-01	6.119563312581883796e-01	7.832211311853805036e-01	5.022952028307513528e-01	1.553023878487207021e+00	7.461132304919320113e-01	2.063197051104266322e-01	1.946311928300872018e-01	1.290520158751975233e+00	4.009106814858479639e-01	3.171108056559337474e-01	1.004924634397777350e+00	2.236697636429677283e-01	3.626926318733403320e-01	4.651818366805172689e-01	4.006571004989110119e-01	1.114344497380464899e-01	1.590185020836777652e-01	3.881959660061991002e-01	2.222376214567883534e-01	6.879811265603635873e-01	1.448465639875159638e+00	5.680325357508231310e-01	1.506987486855086544e+00	1.227268431145899230e+00	4.766979377748453151e-01	6.918383251234058173e-01	5.808241856834212014e-01	1.344712027408695665e+00	1.427928112174543074e+00
7.460213787807318253e-01	5.706075699421724323e-01	8.223672713191395589e-01	4.599836218446819447e-01	5.598863409828497284e-01	8.685589298545296488e-01	1.563840742991005506e+00	1.370887136480035906e+00	3.087445627935404557e-01	2.431712583804711558e-01	5.821742247834141848e-01	4.964566342368816887e-01	6.924311167388228494e-01	4.000455467599063897e-01	-3.881787836657157875e-03	-6.757489283160478255e-01	7.732125202000852959e-02	1.521532492775856671e-02	4.411844835221760408e-01	1.638327021505467662e-01	3.509613308149502897e-01	4.085988243405694886e-01	8.816423730857619878e-01	4.921276464219328517e-01	8.501056054149794816e-01	7.086107077167927981e-01	-3.281872720995737680e-01	7.653386594501536688e-01	8.663168597417177930e-01	7.764886767807075429e-01	2.766873656026127559e-01	3.584392246053786368e-01
8.758006580878109348e-01	5.268541225002508765e-01	6.030851235723249104e-01	1.177395639641943159e+00	1.070111523365552708e+00	1.646991723770655280e+00	8.376868002219586273e-01	1.001972039834078121e+00	7.646194175279363847e-01	5.674493491477420326e-01	6.458720468481498056e-01	5.062130935477737737e-01	9.322671230595054315e-01	5.564130258538917406e-01	3.896507934057759082e-01	3.177181439813528963e-01	2.545169246974104960e-01	-6.195769395086877518e-01	3.068204140863405871e-01	3.426420526220943369e-02	-2.705881937779006097e-02	-5.271551398545765155e-03	5.379967246418183580e-01	7.286690402607959305e-01	1.001940848000750117e+00	5.718183888098646861e-01	7.362950622519638388e-01	9.657038961320018045e-01	6.408905007472253113e-01	6.893183513293376086e-01	8.604465218591187403e-01	5.863414792704861878e-01
7.413724566869966948e-01	4.998937892424584750e-01	9.501996983987650580e-01	6.233701047166004816e-01	1.867128261597689187e-01	1.208255488392580457e+00	8.657567154214811378e-01	5.422744201832557787e-01	1.248764339215445718e-01	9.647156693378866610e-01	4.611583444238014917e-01	8.471165904261110935e-01	5.788934352758834390e-01	5.159508929075239392e-01	9.917120411395744517e-01	5.487657792716624794e-01	1.476408636949033959e-01	7.736010149159169846e-02	-1.423629934955112641e-01	-6.098547677746304352e-01	2.508047992027258033e-01	-1.283803324464844464e-01	1.302892164197963498e-01	4.381331911169543680e-01	7.090316100336357952e-01	8.704719803000655620e-01	5.519039441632133114e-01	2.567060901289341945e-01	6.975344672389705014e-01	5.852446794842131039e-01	6.155219523538154602e-01	6.526406034513524412e-01
9.744239852559550830e-01	4.072781413162345210e-01	5.766302575810245967e-01	9.584294213493416148e-01	4.428289293785985792e-01	7.540183358320620144e-01	6.775084633260504141e-01	7.551578995330097133e-01	3.912325601658998009e-01	4.886463947634094307e-01	8.531172306166874275e-01	6.905275300602373711e-01	7.607431543395609674e-01	3.115179986241960464e-01	4.369452926244177249e-01	1.172138683202293752e+00	8.778079953274349201e-01	1.725304093016960527e-01	3.050855107539482969e-01	5.310079649497860821e-01	5.497123342078716890e-01	4.560241485288465402e-01	6.353455567485400968e-01	5.551640639882735595e-01	7.209462100626680137e-01	1.175124470168190216e+00	1.118651701501755635e+00	7.070829201196783265e-01	1.060022632031460077e+00	3.811586477787846095e-01	5.029501044209863103e-01	6.637357292088480465e-01
1.080875869854585503e+00	3.682611517717871430e-01	3.129442617174553742e-01	4.064815144441324968e-01	-4.473808022917513672e-02	3.141295299938878238e-01	6.042420683466939169e-01	7.317367443019485718e-01	1.105638730897913202e+00	8.841199167147941740e-01	3.462626449561875264e-01	5.386187198003837828e-01	6.823106131848996059e-01	6.171075522377659217e-01	-5.809125619904320637e-03	1.674614075136596991e+00	8.988763277299420817e-01	6.647521179565984983e-01	7.876302922268162421e-01	1.025038340679098381e+00	5.176168258348277096e-01	7.852051901320447058e-01	1.372595965448143440e+00	9.721345246923358552e-01	1.094867020644441080e+00	3.039387625542160909e-01	5.607647394733772384e-01	1.372229582353365229e+00	7.397970140831812147e-01	3.731098351153858128e-01	4.308023212675031188e-01	-1.504896063762385383e-01


==> Cifra_figuretem/3.9/DPdataRed4.0.txt <==
2.271278488931118555e-01	3.285057898303817558e-01	4.416999599424860090e-01	6.579341405095885387e-01	6.066578452929192178e-01	4.697145894118118781e-01	1.157598089521010731e+00	4.417696124201354602e-01	-1.557676022987863895e-01	3.705915915605592081e-01	5.798890871159512184e-01	4.450255968855898470e-01	2.162371038845930515e-01	1.058829890186157918e+00	2.156636992811414022e-01	2.243879304242383244e-01	-1.646995691356948344e-01	5.857940041468132630e-01	7.001749152244479690e-01	6.790510702916066066e-01	8.829427191452321466e-01	5.423351485041520981e-01	-2.204718227490631843e-03	-3.452078377995237979e-02	-2.809411528521784662e-01	3.394303792455186652e-01	2.026247684500836754e-01	5.561931738479302112e-01	4.366823717763613777e-01	4.102656196714400960e-01	2.993348118745408071e-01	4.753253820825538156e-01
4.527246892691741409e-01	4.220450723305952390e-01	2.736451624487832301e-01	4.407634579335790725e-01	1.316905447827979858e-01	1.092028956930921169e+00	7.754674670268536518e-01	2.861313747472423730e-01	2.772499131573950004e-01	4.119161142792199248e-01	-5.858756529646866884e-01	3.581033943835389421e-01	4.586239041616396728e-01	1.184591393060743930e-01	-1.452088244428935138e-01	-1.298602362381791053e+00	-2.632398694285597029e-01	3.339341841583343129e-01	6.239239962695281028e-01	6.006584197235219635e-01	6.456372450811189712e-01	5.667858263485157089e-01	1.651048404544513404e-01	5.398242508992489030e-01	2.184958971707878228e-01	3.758774004268859992e-01	4.938726609023139646e-01	1.122874277482844407e+00	1.053567319498323052e+00	7.558829785671195012e-01	1.010930789369162697e-01	1.877529344626581165e-01
4.528852705296229075e-01	3.239135506578315060e-01	-2.606647342130460343e-01	-5.015794323588735892e-01	3.591239612060715958e-01	6.383780696427743262e-01	3.928552583469137049e-01	4.045265621762096919e-01	1.032167865457318534e+00	2.018511091815277658e-01	-1.134985424329589820e-01	1.959543738881130426e-01	-4.582168821375337542e-02	9.546292651078389091e-02	-5.119401802640644039e-02	5.407115931063788405e-02	3.205975355007070760e-02	2.643646164665619525e-01	4.066853560733798001e-01	5.092395360487085298e-01	2.996702872430209719e-01	-1.234996659606925618e-01	-4.028287712099282158e-02	3.798120566899652051e-01	2.315359280653845331e-01	3.366988084110738022e-01	-3.234480379734820943e-01	8.451875086718227958e-01	4.219854927155783364e-01	1.686509071939521487e+00	3.868696147212114522e-01	6.045106988111632607e-01
2.168076553194256961e-01	4.806078663760937064e-01	2.921511053141271352e-01	2.836309803940879615e-01	6.417442547041386502e-01	1.146681258169839901e-01	1.564323689654967542e-01	1.651908497245183904e-01	7.760774797373911627e-01	5.058048572836361112e-01	2.284894772564927679e-01	3.096033002171588722e-01	1.094196300376680253e-01	4.336597682926469632e-01	2.463169116257598046e-01	2.733770234761237483e-01	1.113396150204730262e+00	2.280074625628860097e-01	-2.728664107855520715e-01	2.834551031246725361e-01	5.154775255833606851e-01	1.587291862122380270e-01	2.545980803075932886e-01	5.838471587361666604e-01	4.813869416929239531e-02	3.115602131838171029e-01	1.056444640719769401e+00	7.135214776551319638e-01	7.824851694779662026e-01	7.688238954181807472e-01	8.102016404728097365e-01	2.920132474617077034e-01
-3.020946883027104679e-01	2.718986775839074554e-01	5.379354850709925362e-01	6.029758170561355657e-01	5.113625167827222651e-01	3.289575620914312881e-01	4.585690780940730460e-01	2.630485017180463903e-01	7.212512087729306964e-01	9.438269814738997621e-01	1.499545545862832618e+00	1.361581985201961442e-01	8.767554083376021268e-01	1.361243075712804673e-01	2.322602789315881266e-01	3.216442474346988822e-01	2.258243000806743339e-01	-1.901879267785858141e-02	1.103101670085793601e-01	1.671890625748818637e-01	2.464746056314949807e-01	1.162110097437787787e-01	2.941179628788888056e-01	3.290989369682169041e-01	4.504358052048786920e-01	6.174100858329309993e-01	4.891659385462648335e-01	5.270107690572354286e-01	9.119841624191522556e-01	7.711928966377804562e-01	6.669911390369146487e-01	7.432150076921950621e-01
-4.358131262998868882e-01	2.188242845769867162e-01	1.258285855759170846e-01	8.485929727814974788e-01	6.022474909807107313e-01	1.634044069903310525e+00	4.286108457109932823e-01	1.940323052397851522e-01	8.615392827390253583e-01	8.769049562885360416e-01	2.890171529800603656e-01	8.413075564798160322e-01	5.306172353579686751e-01	1.403990771792887893e-01	5.318446352019488010e-01	2.596495397469346655e-01	-4.826796349272630127e-02	8.406388556629510456e-01	-2.184641707070498207e-01	6.106374639181777475e-01	-6.097680317923136473e-01	3.736741104434809224e-01	5.435641887325101118e-01	5.072753661029576477e-01	7.019689169189851086e-01	8.097546161851767454e-01	5.838530405976906090e-01	4.774502520265317962e-01	7.619247947351937000e-01	1.021309785232860978e+00	8.610209256329313110e-01	5.596543683292191096e-01
3.014211921966200580e-01	2.670392315361734825e-01	8.087413780809876718e-01	4.516452244098269064e-01	1.105173770703733238e+00	1.172469156993723782e+00	7.484271751130840977e-01	5.847484479460658413e-01	8.226855987044153773e-01	9.587267173060971537e-01	4.581094866514433539e-01	4.238874724593226784e-01	1.120089573610763667e+00	-1.587264790716815810e-01	5.517302553735162207e-02	7.262196423799986977e-01	1.203434048920209581e-01	1.000654608505440746e-01	2.194684069116130398e-01	3.632912018184304426e-01	-2.783674632280698225e-01	3.724246369271478896e-01	2.184622778446086433e-01	6.257872463843002775e-01	7.698333267301600280e-01	9.120801545317241965e-01	9.892104683710988278e-01	3.964676471667032964e-01	6.656977974328175396e-01	5.535120841146912163e-01	7.703015602035744314e-01	7.616371479874324280e-01
3.379215311514586761e-01	4.530366333510436050e-01	4.078226964868976179e-01	1.358294099629191454e+00	1.408683621888611182e+00	1.084872695734862447e+00	3.745806466715978500e-01	5.834130255557101741e-01	4.412136654920110201e-01	1.154095954932888191e+00	8.536699717990713365e-01	3.721274941403928671e-01	8.304068891523121998e-01	3.692714882354096173e-01	1.569180593224852593e-01	3.906799647413691789e-02	5.092200586327251255e-01	8.672993362749881197e-01	5.822527535359582895e-01	1.260396968427144770e+00	5.983795248794059329e-01	2.039768469958940511e-01	7.125075390018522636e-01	5.496740215542829100e-01	-6.283731002037962199e-02	6.639394717180667760e-01	7.048343638350189622e-01	5.356657142966009255e-01	6.686560189262913401e-01	3.670414754971393356e-01	5.263097096287601140e-01	6.005035730861716381e-01
3.976835208070178540e-02	1.465803298873465110e-01	-4.932180422219388793e-01	1.200821307375491198e+00	5.173934354075091502e-01	8.461163769706557813e-01	8.660995779203228828e-01	5.132028128683625567e-01	-2.127414271949757962e-01	4.281880393190412581e-01	8.072865531363265790e-02	1.036642447196890027e+00	4.698093549659260182e-01	3.196703503990466766e-02	2.189567869327348204e-01	8.476841581459093611e-02	3.788217493674531644e-01	-8.601375325171195518e-02	4.711341627495254647e-01	1.929052446084922046e-01	5.439593524955825821e-01	2.505173472687913794e-01	5.018708402751829167e-01	-3.495609996192583502e-02	4.035162374443470590e-01	6.026829525544198374e-01	1.608698447740861681e-01	5.691896353690073518e-01	7.383358690442225480e-01	6.651702640137511224e-01	1.262593701317890948e+00	5.113071349607531957e-01
4.119277589251614247e-01	-1.362889376345562953e-01	5.529089629987765653e-01	7.038385444177367445e-01	7.924485022699775394e-01	1.874003090240283220e-01	4.087001903604212671e-01	1.352015841056975198e-01	5.590194759208344522e-01	3.434132334770860773e-01	3.945561343446563063e-02	2.015135570639411955e-01	2.429930122271263537e-01	4.897093286071739771e-01	-2.182185375544124506e-01	-2.240456842532481674e-01	1.137617920640725089e+00	1.375101670805121135e-01	4.648988447404757141e-01	4.345505223582734611e-01	6.288719869920978978e-01	-1.958425995098581618e-01	6.384808767692582432e-01	7.207444550815189643e-01	7.610604813658543577e-01	3.825140677888508867e-01	6.186011333035968951e-01	3.870878851349042193e-01	4.912133000851553466e-01	1.411150934333320173e+00	3.883095026088271284e-01	-8.863893761743291133e-03
2.923167074352170380e-01	4.816558772191067983e-01	-1.688764024363965666e-01	7.497389184623297620e-01	6.993793923841953308e-01	2.728745554327040579e-01	8.021284064548458437e-01	7.065194633140445823e-01	7.668486700267240774e-02	1.536959888909161798e-01	4.529732207659048493e-02	-2.643012940855848925e-02	1.859879843453654535e-02	4.052217881228573626e-01	3.239974283665272292e-01	6.851284592847700639e-01	2.816277023891631814e-01	2.653458107779649855e-01	3.234673752890160348e-01	8.077222260384706587e-01	9.040770836655034337e-01	3.553217385054604494e-01	1.521827257398266076e-01	2.908707017231615399e-03	2.039575400945071171e-01	2.350674560900976595e-01	5.724154015557403330e-01	6.531072934254089635e-01	-3.999106389503357395e-01	1.069483187533553536e+00	6.780722061805843914e-01	5.974806498975674396e-01
3.502698660828165167e-01	2.784118636267056135e-01	3.059309895239442079e-01	6.617006369992799453e-01	9.333981489554827871e-01	2.840290443312875057e-01	1.027600375486451334e+00	-2.891094715187938480e-01	4.145276888447925190e-01	5.101332479138402931e-01	-1.621730867105753982e-01	2.637455052594084304e-01	8.155227267186048179e-01	3.380069259261431203e-03	9.715825750170692388e-02	3.661748207113390552e-01	3.565681653974825949e-01	3.677470365492714888e-01	7.520974770017082589e-01	3.264014426963137705e-01	6.117688791506117330e-01	-6.600332597199802809e-01	2.395810849900183170e-01	2.668241090725523290e-02	5.433524299826174575e-01	4.188577091944799546e-01	3.948967940320762260e-01	3.883331785048140805e-01	8.487456334192996499e-01	8.534179098166754240e-01	8.186475566067848986e-01	1.052596645715203616e-02
4.898988818649971932e-01	1.497919419011364828e-01	4.442433014604408870e-01	6.991000154729211102e-01	2.336254667594951373e-01	4.664999552959247509e-01	7.314755153125521714e-01	2.724354255400876501e-01	4.922348321163791396e-01	8.379629628320327539e-01	2.180148137123701646e-01	1.176186460727424166e-01	6.613196556962386286e-02	3.367979859327056014e-01	-3.290755590677874043e-02	5.476363000508267520e-01	3.569645157536238123e-01	4.470315305525137672e-01	9.209123185418609525e-01	-5.238793757510412652e-01	3.091649791097085820e-01	3.999284327885449519e-01	2.829808389901213306e-01	2.320160671436768962e-02	4.519176260848484783e-01	-6.290145883224071977e-01	1.219982355343358194e+00	2.951158847497176163e-01	5.308085187259957705e-01	1.047097132352584392e+00	2.558752301359593639e-01	6.221975335336711321e-01
3.533878211669536085e-01	2.904636809969573519e-01	3.053217301762917724e-01	6.141009139260008576e-01	1.770754220919557032e-02	5.305040895818361468e-01	2.702156806884442597e-01	3.501659060795050404e-01	8.482039985639757695e-01	6.230347216816813916e-01	5.961890954855719738e-01	6.290821969285136372e-01	-4.332882130749495797e-01	5.656361613650373599e-01	2.888876985460003821e-01	2.081997358907961837e-01	5.707917424407848994e-02	-5.023514313270398546e-01	2.818971693701990411e-01	1.803620094357700765e-01	1.989123676296105925e-01	1.377714656514228975e-01	1.578844823727700297e-01	3.004243225547952312e-01	2.487009924753343371e-01	5.835835943057240405e-01	7.243271984762463811e-01	2.129858389113437334e-01	2.948539921648398177e-01	2.623293576002115879e-01	1.731406791942983192e-01	1.254209752080628903e-01
2.775482963825180449e-01	2.586789119976940499e-01	4.084494694535938386e-01	6.652011995355283647e-01	6.897745751702806238e-01	2.249893939062901360e-01	1.247858745443538586e+00	6.592294320762429605e-01	6.508234769815686160e-01	4.069189874798780915e-01	5.694038326100534508e-01	4.375344456080477729e-01	4.989182362888999744e-01	5.407709468272148268e-01	9.390674825570995976e-01	9.172325196250440127e-02	-1.374694241397850791e-01	5.106949511241688500e-01	5.367872210504071040e-01	2.933419139267587905e-01	5.702658813729282183e-01	2.121124694894593876e-01	-1.854930821735360502e-01	-1.336203592194563639e-01	5.334976432700347937e-01	5.156515076747449910e-01	2.537196486692830932e-01	2.768643276110501206e-01	1.398254957430401790e-01	1.666216994760263137e-01	4.994996232022430593e-01	2.621739681745359207e-01
4.583630073809381589e-01	2.193108673338314274e-01	5.995188707341500001e-01	1.903781133388864344e-01	3.418849742667519065e-01	8.594232747780636839e-01	7.813260324327186979e-01	4.494423541057707139e-01	5.779582047320275251e-01	8.302915643579454885e-01	2.083653615558090644e-01	2.365305298743867746e-01	1.535706837400784286e-01	3.115238820340371362e-01	3.174528442495858083e-01	3.039220453413187251e-01	4.549217387891458797e-01	1.708107380413053100e-01	-4.016368469933540020e-02	1.999065089059539890e-01	-5.924831713363026831e-02	6.754065819537840021e-01	6.810342050022656357e-01	8.637880487964600951e-01	5.414345308091546016e-01	3.608512485951666515e-01	1.705110946786016490e-01	5.150440690029754742e-02	2.836788177812369360e-01	1.631621684127606831e-01	-9.383612485407805126e-02	2.777207246192058832e-01
3.288553148469720577e-01	1.992550187922572658e-01	2.969413769823022187e-01	6.513713859385595883e-01	4.069962824028753312e-01	9.430942766120474774e-01	7.165756297746860293e-01	3.518308919378638766e-01	4.314233162396051147e-01	2.946811106380446410e-01	1.848943476544515074e-02	4.024143378555907757e-01	-2.264664691394180362e-02	2.624445492020616721e-01	4.974680897830422999e-01	-2.293325277469921986e-01	3.769670099523506068e-01	3.491237561496421393e-01	5.646327383229854391e-01	9.687063661923725477e-02	5.280101912571687484e-01	4.688100122611996157e-01	1.859967210758245726e-01	2.439412393870516449e-01	1.840799106511866734e-01	5.319502915975468094e-01	6.981002595068357408e-01	2.965292625239894786e-01	7.391629934276019998e-02	4.783903548456853727e-01	2.234807194289386845e-01	-5.639646876053808211e-02
1.797457564749376235e-01	2.570624172901567750e-01	4.888609858360678517e-01	4.174837107741340425e-01	2.406153550292966237e-01	1.146807487219223098e+00	1.055655281321339567e+00	7.504965296753070003e-01	1.536335089286009481e-01	7.211737187204536603e-01	1.640593723434203288e-01	1.429519976164754236e-01	7.639541944073352520e-01	1.201189725698861843e-01	7.500746401007146735e-02	3.663309713727885830e-02	4.882523674499952282e-01	-4.057096420686602256e-01	3.027510694077340525e-01	1.070644925993105012e+00	4.619411226150988981e-01	6.655073685842355369e-01	4.190674652827309221e-01	8.715175277424980216e-01	8.831063142691117918e-01	7.471418480391701644e-01	1.284018632413052918e+00	6.904346543078467846e-01	3.576605757688963716e-01	4.053842590986089789e-01	3.567995680523687874e-01	-2.115393046248571496e-01
1.436535113187256352e+00	1.164659996426301580e-01	7.386525334644287177e-01	5.388207255268594453e-01	2.022634498851494378e-02	1.294946173772015818e+00	3.488309407557554920e-02	7.661993203824252197e-01	2.420343825236577207e-01	2.633250516968861366e-01	4.938125364182059940e-01	4.266840391532317200e-01	6.678198229446765666e-01	4.796745098323804135e-01	5.489213460234496633e-01	1.302679332469144913e-01	-2.418468137043787713e-01	5.989991503720418775e-01	2.942281033114569899e-01	5.265111256461720846e-01	6.440979346037494224e-01	6.206868326673993241e-01	3.987994080533748820e-01	6.968633188181888594e-01	3.719066797230277110e-01	5.275547725570330915e-01	8.272242526934431295e-01	3.470142902211886815e-01	1.008864498943781829e+00	1.964722046999814453e-01	-1.783156034267995294e-01	2.447372756837154772e-01
6.555720108673542823e-01	5.543359482309684338e-01	8.296537979871936308e-01	3.524834747957180103e-01	5.031192691161910924e-01	7.763126086186838970e-01	1.116319425212078054e+00	6.442338779848870711e-01	1.926881390776345460e-01	4.054335508757676565e-01	2.591613892218352366e-01	1.677424945843463966e-01	-3.428089839412346018e-01	7.457155179916474808e-01	2.226935063429162920e-01	-2.799622836424516259e-01	-9.140014646560618017e-02	1.043153603696602927e+00	6.686222376004682388e-01	4.311053510968045899e-01	6.378473614065063302e-01	9.827312318327245944e-01	5.408650208300869178e-01	-1.508025152243563927e-02	6.944237281976683995e-03	7.348867248036516919e-03	1.317308939060205519e-01	5.203878157691297357e-01	-1.665336666906310770e-01	5.885392001710547660e-01	-1.848675014611844136e-01	5.063702359431858646e-01
4.025871509748609745e-01	4.329065156825698257e-01	1.030991064812994740e+00	5.753324322607569208e-01	8.407690578039560547e-01	1.053037315658678530e+00	1.148718570605439471e+00	5.123375972690782376e-01	6.662965957355364566e-01	3.647588311755516899e-01	3.474713013141068618e-01	2.778118618848636756e-01	1.857667631353322468e-01	3.547924719248692349e-01	2.961626187506940511e-01	2.280929968177901612e-01	1.397500070091042046e+00	1.060883665878338711e+00	6.895492259535241919e-01	6.761789326076566020e-01	8.196376104070117741e-01	1.284729911961695281e+00	7.592782718920150220e-01	6.438560546037922494e-01	1.174589863622595765e+00	6.602288423288045216e-01	3.134887720051294790e-01	8.127532141772254581e-01	3.339527667345715267e-01	-1.397053939647426302e-01	4.539506926505589290e-01	5.844806654900804865e-01
1.095236633002429683e+00	5.377457043528295344e-01	7.311830043061078310e-01	7.720618035612839547e-01	3.234593243741694657e-01	1.254041823143756673e+00	7.697759946980876622e-01	4.204092345151458354e-01	8.088393927449418763e-01	3.058133824750466356e-01	3.644373819992398067e-01	6.875039219789909062e-01	3.159733827126310346e-01	4.388380671228906404e-01	6.307481984854317325e-01	3.529780945173013329e-01	9.323784067310462165e-01	8.096303393205858123e-01	4.075696586877642913e-01	4.765790734697925579e-01	4.648214670092846168e-01	8.587302895068781305e-01	3.013891095313167012e-01	3.892933479986601109e-01	2.611330208698982025e-01	3.454151107884117500e-01	1.113665943873078934e+00	1.936651100676386683e+00	4.014509768922966404e-01	2.837852800270234122e-01	2.314965409236180438e-01	-1.723048931894126112e-01
6.736342948496707450e-01	4.646952045392314101e-01	5.329552993493382740e-01	9.014321197797152685e-01	9.307136057819256347e-01	8.828162221601729698e-01	7.887743293772073727e-01	1.393643329032510536e+00	6.666664470841319190e-01	2.089294754005793231e-01	1.346131614054215664e-01	1.686269249027540218e-01	2.931058238813234462e-01	5.147566955323628068e-01	-1.181859642676658995e+00	8.979447023045922238e-02	5.802491663208668715e-01	1.529449968569103202e-01	7.217365620207041310e-01	2.344815041713040338e-01	3.390841969237173847e-01	7.401410260703471522e-01	3.613807534992412029e-01	1.787133921429346906e-01	3.489620987905707739e-01	-2.562158510893538521e-01	2.829389671837932996e-01	5.160053999130441715e-01	3.156173431712171462e-01	-2.105770357059573161e-01	1.089914947639331722e+00	3.506821951773752000e-01
6.682522508041035536e-01	6.630989674492896446e-01	9.570588085486314567e-01	4.905623365235584066e-01	1.201973769336874609e+00	1.251649267651578024e+00	6.978174605417094556e-01	8.469787289903647487e-01	9.438046318361065223e-01	1.253959758554013537e-01	3.654561250580127818e-01	5.369202897414624420e-01	2.903485374532706054e-01	-5.854837229026055301e-02	4.337979762374912784e-01	6.555007431759152237e-02	1.494534864042196820e-01	2.776426162025082411e-01	1.472257413043806529e-01	7.240078238562828172e-01	5.497958917468317441e-01	7.184496086120267799e-01	8.637780275027590049e-01	5.600746767501363355e-01	6.748268599172011495e-01	5.769368095270746011e-01	3.763850113256260177e-01	-6.106784728875463975e-02	1.976857795974405474e-01	3.926692904241407267e-01	4.552255584933799781e-01	2.076011927362052534e-01
4.424568084356571562e-01	4.972830410647568478e-01	7.241019044626374468e-01	-3.318311042507122721e-01	8.930571345103215375e-01	1.520287418342679997e+00	1.088983284561262366e+00	1.009273756372110808e+00	5.771640554352088781e-01	1.847079915586615217e-01	8.357118948530767311e-01	-1.659495620526763027e-01	-2.237255423413825328e-01	3.876701016481742812e-01	2.466069634761446361e-01	9.439620100345430531e-02	5.021294126241203637e-01	4.085987995883078039e-01	-1.101304199808945672e-01	1.025676668636906541e+00	1.125088969482462176e+00	9.888967593307624870e-01	-2.875430708121518020e-02	-2.539758328184301694e-01	6.078175034775636920e-01	4.596795418273015299e-01	1.884671123511692636e+00	5.258751034684263637e-01	4.088468523278135924e-01	3.711263500716772135e-01	-2.000519734380035164e-02	4.242150981512293195e-01
5.946616871007796012e-01	2.285861969843278607e-01	5.228875369280990837e-01	8.177666699807470962e-01	7.497910695057363739e-01	8.017310396776328174e-01	4.440109236968893813e-01	8.032774307927954549e-01	-1.021219619042756932e-01	4.050346334010510585e-01	4.630637240099600427e-01	-1.687916284574225712e-02	-3.529000065464016345e-02	4.194663930152731091e-02	3.436705438962500692e-02	3.611767836375890939e-01	6.434957173893307569e-01	3.346058283180054493e-01	6.192150201509905028e-01	1.189565257985937485e+00	5.724648930723290619e-01	1.201557396283247314e+00	2.162760059054943618e+00	8.163487504230786396e-01	2.662935823694142501e-01	-1.361900291757878190e-02	7.679980439315464702e-02	5.103308122669234503e-01	1.657747649008632917e-01	3.382607688137380109e-01	2.967922245863116593e-01	2.051301818676353195e-01
3.521226074147379426e-01	2.743291219801441416e-02	-3.304272256999661872e-01	4.665351996636279974e-01	4.528823097825797062e-01	8.329172687587453883e-01	8.528380846187159081e-01	7.864537079312093892e-01	5.639551332029384412e-01	4.730878895574301968e-01	1.088714193779093176e+00	3.660486638176442264e-01	4.254967540803906711e-01	4.600141747516522384e-01	1.220115139389800429e+00	8.364316557321789247e-01	4.315727382096636311e-01	5.982216328457278243e-01	9.457181574302545579e-01	9.522631875825600112e-01	9.114743314884813374e-01	6.263917396574629759e-01	3.939142674895695362e-01	5.143608025292348840e-01	7.786850755592967799e-01	4.272619069417655790e-01	7.123514601248466249e-01	3.796277920344115486e-01	2.731261443520864307e-01	4.077641550188223496e-01	4.248569766871514997e-01	3.191763472007017044e-02
2.263520374519606138e-01	4.071480619107272769e-01	3.770285778450175318e-01	3.534474651316504290e-01	2.553367591238037693e-01	9.207659186969864296e-01	2.580847540336906221e+00	1.246769561161683360e+00	1.027554819222702198e+00	2.171536303819232572e-01	8.379807865324123695e-01	8.442901765874097908e-01	2.552645539834072497e-01	6.166247042544166224e-01	7.923293254372619776e-01	9.770279150933636192e-01	1.174209771136423441e+00	5.700739721186887099e-02	1.462553541558791359e+00	1.038042994148884013e+00	1.084064294966410102e+00	1.347334419113507709e+00	6.341310722328272753e-01	8.566870835443852750e-01	3.355059675383811890e-01	2.789001294893385108e-01	3.954483055940806735e-01	5.298193849454962967e-02	6.360606500687074338e-02	3.253640511033682459e-01	4.461203478185984950e-01	5.201299723673111219e-02
1.508081825095991257e-01	5.380135133337043962e-02	3.025827414846877783e-01	1.993010237982961730e-01	-8.854550116509671831e-01	9.525984479369152824e-01	2.686779964304825796e+00	8.429218720598636860e-01	5.953399963746294210e-01	5.394004449682898716e-01	8.437202216686342515e-01	8.447800841968339247e-01	9.139214602776828400e-01	6.336815991391120395e-01	1.176572453198938994e+00	1.247722821619225764e+00	4.470169218572137004e-01	9.453174274795136389e-01	1.616408109127852599e-01	8.674536584375893700e-01	4.770286288693124654e-01	9.643209920514332900e-01	7.933948920721834996e-01	8.432876752280787924e-01	6.848113997927156582e-01	1.718243718905455852e-01	-8.126524247130612055e-02	1.145071578730328665e-01	7.813031444943369097e-02	3.660160968117433522e-01	1.159256780378982721e-01	7.858896572766846944e-01
1.973807236148024946e-01	4.181592562165576954e-01	1.734734140809396363e-02	-2.533764191725436099e-01	7.560695380656395903e-02	3.803908707768766106e-01	7.951719659425988684e-01	6.315992966723193991e-01	4.768571274153876050e-01	8.684368489372094047e-01	8.807176451737727119e-01	1.033056189919740575e+00	9.361711146699774888e-01	9.997851226011397197e-01	5.075483460401442048e-01	1.113905344556546551e+00	8.899219500592379095e-01	7.297805308820106696e-01	-5.700782288908512463e-02	6.592839841996992467e-01	1.135778583052127866e+00	8.078895092509407183e-01	7.479756403178305924e-01	9.043572796455123797e-01	1.196359148534395844e+00	8.866730560452001919e-01	-3.113258786161299252e-01	4.328638574627394209e-01	3.711368823328810573e-01	8.189865868316981157e-02	8.564262268982562043e-01	2.340928961821921728e-01
7.093999458391920809e-01	5.311825355642597613e-01	5.093026841082876066e-01	2.867735881161459499e-01	5.250797751016520465e-01	6.169126356533515265e-01	9.820618076435174704e-01	9.671549275228450426e-01	1.489978953762029157e+00	4.635966804627157378e-01	8.906501193556745077e-01	1.073558689512322806e+00	4.935585077722009495e-01	6.976296771635140948e-01	7.347000161507020177e-01	8.413984796029668756e-01	1.111494292577509757e+00	5.744345696153458913e-01	3.836480261713077211e-01	7.322234237341566088e-01	8.892192329058173916e-01	-1.838338601863188648e-01	7.419067895541036073e-01	9.495223295201190572e-01	5.639309070731159945e-01	3.590821172239137549e-01	2.479839538875032168e-01	2.004657522995850483e-01	2.602160746216867770e-01	1.001206581298481613e+00	3.646179022639569056e-01	5.634347185378789646e-01
5.612676016609796648e-01	5.974586736408882270e-01	1.122577778872676735e+00	7.814176099326983760e-01	7.882656088914692383e-01	2.979711707178143154e-01	1.191227679780021642e+00	6.907741761011163550e-01	1.172894600143743471e+00	1.135627555005559008e+00	9.427029525641249519e-01	5.204511708065941988e-01	1.008290725605169857e+00	9.367992592059626311e-01	7.355466781032795609e-01	5.798471679515144750e-01	1.581551285486600955e-01	7.622427097618250658e-01	2.722190217619237518e-01	2.298367647440008876e-01	8.146620401035560288e-01	7.293466399854846571e-01	4.815915879057145466e-01	2.044020723973908327e-01	2.025151628379623370e-02	2.001129178239612338e-01	2.043475513280443023e-01	6.350851460892078526e-01	-7.181319935279145694e-02	2.083431904765868925e-01	3.172304438474695676e-01	-3.284220505100371446e-02


==> Cifra_figuretem/3.9/DPdataRed5.0.txt <==
7.005871656137199754e-02	2.488414358691212191e-01	2.602557240617923151e-01	2.303537721473516153e-01	4.818006648470586351e-01	8.488867324428243100e-01	2.384253553081561727e-01	4.628304759104611144e-01	6.493813905989089807e-01	1.804358951444421377e-01	4.390651662855473703e-01	6.098776609231191248e-01	2.089568366837886160e-01	3.862264860497799379e-02	-1.026278988277367632e-01	2.307735020042027130e-01	6.080078726215024654e-01	3.477440676626751825e-01	4.760126817645216057e-02	7.843791693360955275e-01	3.641738130614498581e-01	1.499681163786834581e-01	5.006196587487516947e-01	5.322535417939879832e-01	-1.999697002322246009e-01	7.601938971463191308e-01	-3.113685921040977300e-01	8.938967668606996320e-01	1.054353822082724212e+00	7.063331890995783180e-01	1.492705010341860428e-02	2.610365726702337241e-01
2.339659991978515208e-01	3.069583336381174199e-01	3.211701821871786322e-01	2.582313342317402727e-01	2.965771628095350554e-01	2.032491544982598097e-01	3.468461965692715143e-02	1.549499133497606040e-02	-7.662571699593923036e-02	6.327029827250791882e-01	1.669810307834462548e-01	8.749615887082046184e-01	5.214359861741448832e-01	3.174235386190181751e-01	6.685089019552930001e-01	5.087236154216626671e-01	1.511893270331351735e-01	6.583582256081144113e-01	2.040845923739224854e-01	5.357915378067445999e-01	5.493125540624270720e-01	1.972705218410566452e-01	3.780942634393427149e-01	-3.785218485588900394e-01	4.013421651247892630e-01	1.756834103451735130e-01	8.162275735267099375e-01	-6.400317219555311521e-01	1.170836108556917665e+00	5.330636686478940067e-01	4.515712118812854059e-01	6.493137839891638396e-01
6.619530828134658762e-01	9.187160044657327607e-02	5.418589682374448380e-01	2.252593115293902715e-01	7.740835441448730148e-01	2.853079218355759061e-01	4.635513070122960211e-01	-2.907110983852798647e-01	2.827273255751613923e-01	-1.097387077380418852e+00	6.588002442694325111e-01	9.709097348647341974e-01	3.550838982895557217e-01	-3.957059621287541962e-01	4.690484896777408208e-01	5.274152216572590701e-01	5.667062569162173435e-02	-1.118310876479037819e-01	3.574981482231535668e-01	2.562173837603236581e-01	9.080673091353075321e-03	5.474273052777790527e-01	2.655800039377544941e-01	6.670602557024885026e-01	1.479195478075465697e-01	6.308726577774115274e-02	4.891829741262531117e-01	1.710898641029058032e-01	3.415680290305083688e-01	2.214312309079934371e-01	4.771317769583324209e-01	8.588432063003303973e-01
1.152822622371981076e+00	-3.219962537443110673e-03	4.172665449228941115e-01	5.164867902172330938e-01	4.371478822333895176e-01	1.081362492478791792e-01	1.969392878493786136e-01	3.306141442872173042e-01	9.635277063511528128e-01	5.702985770491526551e-01	2.297273608358446628e-01	7.249718372984412795e-01	1.377076333408916220e+00	1.481042553531497497e-02	4.380338828444158006e-01	1.103500065626610294e+00	2.535095101959705666e-02	1.674509200061613523e-01	2.276731501253893009e-01	4.333505821396317348e-01	-1.701216662121043388e-01	2.881233751947306909e-01	6.642353579791593354e-01	6.096345499276107915e-01	3.288909010471279259e-01	3.821231080860857943e-01	6.968463229386118174e-02	-8.969849445740034621e-01	9.851461754366469536e-01	1.911691345909187767e-01	5.012352798030821344e-01	2.248014397836005374e-01
9.818462184232423784e-02	4.240743843891359166e-01	1.441509328981203653e-01	3.332105841631715082e-01	2.112787296213822219e-01	3.130982594357702986e-01	5.588747872533988970e-02	2.841856341080343240e-01	5.641232338490094200e-01	2.845117674824244047e-01	1.224507653713062583e+00	7.293388370027065193e-01	7.826026354247772598e-01	7.787952449740633831e-01	5.096679506738165388e-01	1.061510561708093991e+00	4.628817841354859186e-01	-9.372988586685262469e-01	1.524228785440894796e-01	3.035173462330281180e-01	8.139420018035955495e-01	-5.344754556902531206e-01	1.938625542632117504e-01	-9.759265210573908611e-02	8.621640731396303936e-01	4.358179337693550703e-01	9.347782969683309240e-01	-2.061011924840114862e-01	6.790739704146577793e-01	5.098221519689910552e-01	7.469755683666564616e-01	6.404412728305854952e-01
3.337041221844249117e-01	4.529237287699938719e-03	3.942549655574613676e-01	5.215466485614926873e-01	3.141850404302906630e-01	3.662570695834298506e-01	4.058848036956623773e-01	1.967705093054852861e-01	3.242664680874954852e-01	8.275990362048906146e-01	1.084350448452892968e+00	5.825024156557500055e-01	1.216225114679581498e+00	6.513525814026324134e-01	7.523596370102796360e-01	7.004431062333075220e-01	3.687006697237336650e-01	4.688065872129782430e-01	3.441827175416630191e-01	3.552912155783859993e-01	2.364125506956856471e-01	-1.552334908228070187e-01	4.436558617804992055e-01	2.995285705628892292e-01	8.108656903629497537e-01	4.609383615765720310e-01	9.606367486318379001e-01	7.825612265625412345e-01	7.600827419227246251e-02	4.829937598485407046e-01	4.774208403855583760e-01	7.609573631357359202e-01
3.818085556653442736e-01	4.759237914446241557e-01	-2.376701603300779286e-02	9.832412056901231878e-01	3.603553829703729505e-01	5.305409808657859383e-01	2.573114108630041863e-01	2.614727575634964718e-01	5.123564413985877142e-01	3.472276522318630265e-01	1.146994414397746187e+00	8.673519100847633112e-01	4.161763357231048621e-01	5.199018983975822739e-02	4.528937469617702050e-01	1.225063115074124021e+00	3.101090908894490461e-01	2.876343743070459702e-01	2.112123902580617107e-01	1.804425291758195771e+00	2.701592615186588775e-01	4.648518966996930679e-01	6.933353303287664859e-01	3.966840788501656556e-01	8.840159257649836677e-01	1.457943947630034598e-01	7.958785920899653643e-01	8.276893303842449701e-01	-1.006420509766424720e-01	4.854302968635068605e-01	-3.141337043396088546e-01	-1.452813214180539436e-01
5.440490997517254401e-01	-4.215689644530689062e-01	4.993598393815475434e-01	6.847861950567957212e-02	7.094774255692133380e-01	3.669143834661877102e-01	3.596107213309001627e-01	8.271417161022863729e-01	2.893044063728239523e-01	9.798889460313079391e-01	1.058262578841885571e+00	6.910800003471627706e-01	-6.668787301168277448e-02	5.880758141838978714e-01	4.195471369734397049e-01	9.826769695182524522e-02	3.546482890370266650e-01	1.065912562268038766e+00	-6.112066755660144901e-02	3.318414232400153652e-01	3.480553831256159580e-01	4.109905222395750513e-01	6.312925077990856337e-01	6.275659308172630846e-01	1.331957385685167417e-01	4.020796960673954090e-01	5.042837462815646932e-01	9.308320941397012493e-01	4.476627092797777485e-01	-6.713059045255538315e-01	5.052918782288140509e-01	4.888463836463257661e-01
4.107496700659828970e-01	4.420378860541657740e-01	6.035184692505476400e-01	3.692433001386919433e-01	6.394453107046106366e-01	8.423026710717769205e-01	9.831099139848731294e-01	8.829309189878713493e-01	7.827805410147448129e-01	7.964756315071599424e-01	8.678243382829589070e-01	1.271961558964816996e-01	6.845815095416361018e-01	5.271021529431769714e-01	-4.544672800284721426e-02	6.441986073185544948e-01	2.542487383386575761e-01	-2.113191757958241546e-01	-3.309202262396587768e-01	3.787814130051861405e-01	4.052871916835853461e-01	-6.167366353176617633e-02	1.869615103259246514e+00	4.595163623957380650e-01	3.566226925070547504e-01	9.345582629454586288e-01	5.665083384140735534e-01	9.662432027697527293e-01	6.577275205362460575e-01	1.329375238076448695e-01	1.620808512388405009e-01	1.422972069224194558e-01
9.872994696826897787e-03	4.286432636730320156e-01	-3.550499047957822452e-01	6.382705800088104287e-01	5.697743465594099499e-01	9.542028204084495036e-01	1.131193710548583864e+00	1.247455211914090700e+00	1.151868773490899001e+00	6.112322524214787167e-01	1.090539095139557046e+00	1.809873479363967030e-01	1.173946205941502452e+00	3.840232686827441122e-01	3.076466702175698620e-01	2.838749996428149291e-01	7.673065820891424860e-01	-1.476120633971678142e-02	6.700659811445575098e-02	4.957572058336925380e-01	5.541443226095672525e-01	7.429145015422961018e-01	8.349930815318545863e-01	1.036005877678854548e+00	7.149308250605155290e-01	1.001521837690681149e+00	7.287417529121904547e-01	1.238956052495625126e+00	1.274667909224821982e-01	3.869839646540829126e-01	6.052613855988264735e-01	1.406792829087328833e-01
4.069456535359023963e-01	3.896427025025811508e-01	5.035194342826365688e-01	1.024306370310813730e+00	1.210909169589532652e+00	1.412027597405625778e+00	7.838835401166085459e-01	7.958237917109735049e-01	1.047720455715481114e+00	6.607125982136614617e-01	8.875913613677557379e-01	8.443459990769739409e-01	9.162856329024430257e-01	8.712058594243287102e-01	3.918991301719823017e-01	-2.087932057422924315e-01	7.347240050935981426e-01	-8.287176078068825280e-02	1.795650407655542957e-01	2.629715820567914975e-01	9.241260165824763950e-01	1.155042862136693937e+00	8.413470639139613017e-01	1.231269586016142448e+00	2.289043307670705074e-01	5.217215831489481204e-01	1.263307478041109100e-01	7.930071643312370799e-01	6.723470333079986094e-01	4.944676846406072523e-01	1.870959498831487322e-01	3.611177199849323061e-01
3.675761741085386003e-01	2.362433314039620591e-01	6.225105703974611604e-01	1.088383264985467891e+00	9.964755097173655374e-01	5.061830675346625785e-01	8.791582154796476756e-01	9.138515266423871131e-01	9.664237534081845382e-01	5.044704244240916235e-01	1.244835671939170663e+00	1.365213302141525809e+00	8.813561756788651502e-01	1.069944521476563493e+00	1.004660514383310277e+00	8.159019972650892738e-01	1.235046887457744713e+00	8.816055201078052406e-01	6.686247196431820417e-01	1.313238068409436465e+00	8.319404676679726940e-01	1.953599110508015269e-01	9.373908392961610714e-01	5.399556800804125034e-01	4.985106258930411816e-01	6.377181872732102796e-01	5.133305324460850638e-01	3.375547575642662279e-01	5.059562373042254535e-01	3.415407040288439555e-01	3.243663730043616633e-01	4.927562270389095889e-01
3.009272741544973817e-01	4.105071679148656894e-01	8.126203992420697464e-01	1.065508267765189920e+00	9.321216801793258400e-01	-1.393887545106673453e-01	1.224029669965310374e+00	9.867718628768185063e-02	8.245602773933393692e-01	1.049839416467599484e+00	9.594328534024992861e-01	8.597885578157324904e-01	7.981021347601702232e-01	1.238840986427996782e+00	8.463786989351660406e-01	4.601727613799487804e-01	9.490326888761723145e-01	1.119760715668125961e+00	1.389869666140750137e+00	8.347195481119388250e-01	1.050125168344216764e+00	6.256577555724363027e-01	4.330950312971003635e-01	6.557418245061311657e-01	6.322018265449123042e-01	2.609320301952219312e-01	8.504904470333318756e-02	3.261035800783113059e-01	1.075314448864818306e+00	5.229810083492578698e-01	4.314807115877762334e-01	1.943141217006036647e-01
2.549150293823992941e-02	2.970519530166988997e-01	1.519523274847808914e+00	8.089392229083874897e-01	1.375850900203546168e+00	9.649289922189289159e-01	5.335485850346131098e-01	1.411186830706644857e+00	1.053909302563810435e+00	1.057445243989447281e+00	3.618114906595210067e-01	6.624408192926963812e-01	5.486564516569458760e-02	5.746754295667541035e-01	9.327899573538287470e-01	8.971500706549456750e-01	7.428459587921809604e-01	8.845402895165218604e-01	7.583993072696331161e-01	7.255321090381827709e-01	6.144403434372549544e-01	8.170825849685896536e-01	3.037344495554402113e-01	4.807831128478774474e-01	5.489816029387686314e-01	3.237724782448287986e-01	5.836307100848422413e-01	-7.250394300686069382e-02	4.133969803699789614e-01	6.571042609639342613e-01	5.124140270323607194e-01	5.225200770604270240e-01
3.351987100207923231e-01	8.731976052779688580e-01	1.876152755632830349e+00	8.216046294093848346e-01	8.171461535268986776e-01	9.374245982746268746e-01	5.617678066052271824e-01	1.073948669075939444e+00	1.045939611086443621e+00	5.392059969115161611e-01	1.105128279235719546e+00	1.300960986526888963e+00	1.487427061393237215e+00	8.102342000779284570e-01	1.451973567752905980e+00	9.239305528012115021e-01	6.284979829938954765e-01	6.451381808338781942e-01	1.593394349003478094e+00	7.125261092357096926e-01	1.095990787969668201e+00	1.017415203995784889e+00	3.165565025440031377e-01	5.536343656001231350e-01	-7.679125666151087604e-03	-9.358414728862540777e-02	2.436420745615850980e-01	4.989019720587692386e-01	1.205277850706738096e+00	2.012308514792732483e-01	1.142995086370266922e+00	4.392647129077683621e-01
2.290440887541169701e-01	8.360251614351803529e-01	7.999950110969096251e-01	1.101362549133784396e+00	1.266815534756595918e+00	9.638483819025482902e-01	1.444790774524857602e+00	5.943341594463829036e-01	9.300999519922057424e-01	4.526285679326288447e-01	6.317559091808968574e-01	5.896347113011806140e-01	1.215498068289777578e+00	1.043047526919408163e+00	7.951507558185468838e-01	9.185393100487611040e-01	9.454325745756680943e-01	9.718496158149585451e-01	1.508170207758518622e+00	3.104860359826983052e-01	1.017984602921556458e+00	5.489297554642033061e-01	-7.925033470220221865e-03	-4.469141362498114667e-01	2.665005428779858576e-01	2.360111466722389362e-01	6.402493420466530694e-01	1.216025656199668736e+00	3.030383928408092453e-02	2.517378782894906797e-01	2.803195821068839022e-01	1.919255007399738588e-01
4.350353212578583761e-01	9.543901226356396039e-01	2.805909315671487603e-01	7.523801616725961372e-01	1.175978206743437005e+00	8.949377500142817743e-01	1.127281764099686390e+00	5.520394846890619434e-01	1.191010941591104100e+00	9.414490978684277867e-01	8.377507829790679095e-01	7.501181838126398382e-01	8.387897216984162574e-01	7.564811385865580773e-01	1.079305293760028484e+00	1.602091649871407064e+00	7.177350948282390508e-01	4.210809659268507921e-01	3.680995985072697541e-01	6.840073373246330357e-01	4.902248237086291871e-01	9.087235356366833994e-01	2.716905808882926210e-01	5.390755734460578319e-02	1.489515762972012825e+00	3.636967162308949453e-01	1.279069310365706924e-01	5.988039234184582282e-01	5.662069885799388969e-01	5.574250895264696304e-01	3.981748466357936111e-01	6.001216579370648452e-01
6.081939108368121794e-01	4.772573126036083746e-01	1.035583161654274331e+00	9.104621449204646222e-01	1.022173377101834202e+00	8.547608294373484350e-01	1.074885031437606830e+00	7.994760274364550723e-01	9.384828959572457663e-01	1.363719126018242189e+00	9.618624159365894988e-01	5.919559834713121749e-01	7.676174017284923545e-01	8.219486520041937583e-01	8.922520606026097534e-01	7.651391101880723467e-01	-1.677629051474640587e-01	1.326613509152274384e+00	7.792168242293633362e-01	5.386713710833841429e-01	6.992053938015727610e-01	8.545506073831095062e-01	1.942053784090430613e-01	4.117654114843926627e-01	3.523306347652566117e-02	6.270210891180230117e-01	2.759475504595181872e-01	1.907383450743077302e-01	9.421393962838909841e-01	2.090348317851031257e-01	5.232093969542188638e-01	4.217443016823944069e-01
7.446608526561775410e-01	6.048444919113756812e-01	1.117604479739875423e+00	-4.792605748880787164e-01	9.268870633539723070e-01	4.195070768430923525e-01	8.253349064506306787e-01	-1.205219743919374586e-01	1.197285054917833991e+00	7.077848402900075442e-01	9.170676704615868813e-01	-1.619739028793230062e-01	4.737599954135033875e-01	9.045943768658204487e-01	6.916705908898077571e-01	1.304522779392164100e+00	7.219407944868868610e-01	5.596653467765717593e-01	-1.891001355817484297e-01	5.666977233931225211e-01	6.318503599635456602e-01	3.156551015637173441e-01	5.401176971906075375e-01	1.501190409421316430e+00	6.909420537399432183e-01	3.524238717793528597e-01	3.344269617609852419e-01	-2.739222023407821283e-01	6.276912942916679228e-02	3.228188969035216127e-01	7.699811265302255459e-01	4.073957773613314792e-01
9.110947469936527821e-01	3.911345467264388809e-01	1.293820813549286797e-01	7.107711452800098417e-01	6.149333898535745968e-01	1.129937160401875751e+00	7.078979912639378202e-01	9.580277972410056186e-01	7.100672473945544017e-01	8.656850276062973970e-01	6.892382124930580556e-01	6.558303465294792467e-01	1.148274953762206341e+00	1.195834612616949233e+00	1.089997111765747650e+00	1.001241267654708000e+00	1.008621431798909285e+00	8.161245018705046705e-01	1.022040973691836108e+00	6.413255305450208388e-01	6.432360499226285055e-01	6.844738732887230004e-01	1.970905348326351669e+00	4.996574734282295260e-01	2.707699831984872185e-02	3.804373957442774845e-02	9.143244585667410496e-01	7.184945091622714219e-01	2.220996259665451167e-01	2.972448536934988450e-01	-1.088147443637388134e+00	2.026021935194654011e-01
2.349800759402791983e-01	6.060977889767037441e-01	1.035042950257651029e+00	4.689707575069840262e-01	9.951550468314767084e-01	6.361947375261175486e-01	1.152463954596036455e+00	1.023241971792560046e+00	9.964241378357625578e-01	6.624606847488850869e-01	1.027636753000067404e+00	6.471665549560474684e-01	5.304740930811241428e-01	8.197358649983705892e-01	7.352489553509591325e-01	1.054823500640252432e+00	4.938202387191605869e-01	6.595010835150129092e-01	5.160120752912068509e-01	6.575793994236399653e-01	1.146547078738474834e+00	3.873944503898035796e-02	1.816993530776719323e-01	1.199686624336125274e+00	2.780359294253951230e-01	5.227284968823834310e-01	3.533584858267446172e-01	7.490057259697905367e-01	7.063304600056141691e-01	-1.550420345200155259e-01	5.663203498352564758e-01	8.073798214144097818e-01
-2.882711642019186726e-01	1.144516437962918021e-01	7.685189507540023390e-01	9.568422006190530071e-01	7.776627341476292088e-01	4.908611707429332283e-01	8.685341179074620444e-01	7.535921539902195043e-01	9.881251456110070608e-01	8.234379932755813147e-01	1.209332457074038913e+00	9.532135619233462753e-01	1.565289739975001648e+00	1.125869997583211379e+00	7.240675196432386773e-01	7.986159951412121760e-01	4.000262276951140894e-01	1.448259601641088468e+00	5.736348813466248808e-01	8.972083844197296099e-01	8.291893673797303688e-01	1.851748043349795703e-01	2.607804987474282576e-01	4.104100572628081034e-01	7.445668112963776952e-01	-1.822741095611061235e-01	3.548223226275810105e-01	2.419868301280002354e-01	7.496545663670861614e-01	2.096756103927280290e-01	6.334694497783439626e-01	1.384584625383957990e+00
4.623769683149369092e-01	4.416084035182982759e-01	7.535981841891123967e-01	1.390222782577148264e+00	7.045607109809766122e-01	1.700898119553216903e-01	8.015036126758799950e-01	1.078066223377561750e+00	8.046803227556116322e-01	8.806697589835719153e-01	9.271852389833266095e-01	1.141810226496575265e+00	6.105413774764123502e-01	4.024681716190477432e-01	5.068066346209999518e-01	8.846404033250014898e-01	3.609943209241401885e-01	5.806825290147704655e-01	7.527557898132239966e-01	6.380672053728594362e-01	4.873022918297027495e-01	2.609220124084778991e-01	6.117504339718158324e-01	2.649003121118260196e-01	1.766065913886342709e-01	7.307893443234390052e-01	1.342028357291749074e-01	7.769391123750657435e-01	3.293720081940659239e-01	2.261847671353680866e-01	3.352415958713448330e-01	3.398541682743987935e-01
2.849057211033223513e-02	9.459485621850072246e-02	6.461879499156009121e-01	9.021624023805809856e-01	9.373404049042569630e-01	1.591399121967135843e-01	-4.665145426023995512e-01	4.572445919436527451e-01	8.514033529009711332e-01	8.661215904239392138e-01	4.176817068338853356e-01	3.666715871873383881e-01	8.700026231713229308e-01	6.731957664998879931e-01	3.714277490915685043e-02	5.192315245048976236e-01	1.412827115330113070e-01	7.126383188680538439e-01	4.128049865741737490e-01	5.931924171941316271e-01	1.828287759481589392e-02	2.582518104252340407e-01	4.879889698269441745e-01	3.962434121501876572e-01	2.562184035393488823e-02	3.182964680175892624e-02	3.661662852429216630e-01	-2.334111110625446406e-01	3.172666666278117775e-01	-5.785715278764008707e-03	3.007691089341395507e-01	3.850771215599225750e-01
1.017796700289985423e-01	8.135209809849330842e-03	3.949161310113766254e-01	1.263396859333760336e+00	1.496719529773149926e+00	1.095248563737328595e+00	-8.808705953833750879e-02	4.341161301048629406e-02	1.440763601603762378e+00	1.428592095805957918e+00	5.215928844520516527e-01	2.100557235825246116e-01	7.517813774933174154e-01	4.649289881348901421e-01	-3.411571002794532292e-01	1.013947356943206035e+00	6.105131141975410625e-01	4.058425084978405373e-01	6.540252242684231332e-01	8.460429207812386609e-02	2.569375778580623715e-01	1.606988443240611464e-01	3.516080259749655434e-01	-4.776620005736886831e-02	2.258528618342069694e-01	4.219197215781516075e-01	3.737601017907511425e-01	2.890208095447667769e-01	-8.721186612205417132e-03	1.796592668067226728e-01	-8.125809506788095327e-02	-2.891777689318358879e-02
6.812103325204649229e-01	1.061745857592064357e-01	5.615107779893114825e-01	1.067757384995141168e+00	6.519350819407946362e-01	6.034438123392189546e-01	-7.600693549329934351e-02	8.508671364922393288e-04	1.307457507369533256e-01	1.941822684946429289e-01	2.648643328501453231e-01	8.414341722030296289e-01	7.249326836410656671e-01	2.856061327978723918e-01	1.026600046161157964e-02	2.448199566744158340e-01	4.380071221370475665e-01	4.104534473561285424e-01	4.326914124115764926e-01	1.073447081639490097e+00	3.004081512970913082e-01	5.179529166180251165e-01	1.959041106989664049e-01	3.087171598404362394e-01	-2.420220553476918335e-01	-3.495544240922177082e-02	1.586119921646568787e-01	-5.097560939288077186e-01	2.715022932710035031e-01	2.858967233438873823e-01	-1.356601545309507606e-02	1.258538028356308014e-01
6.160581075176834176e-01	4.037444448237497707e-01	2.097685019887997604e-01	7.843976941145006654e-01	6.063418184036551972e-01	-2.726615810490892189e-01	3.351043698818421679e-01	-3.491507070864741102e-01	2.117604082329322124e-01	2.480870473180202609e-02	2.704215449131361915e-01	5.062784800101491345e-02	3.539456076694020847e-01	1.399143923463830319e-02	1.698021999178934149e-01	1.785144830923013348e-01	1.455611182361400691e-01	1.775777354611767500e-01	2.692026497262359208e-02	3.273501346799945755e-01	-1.079076649402209154e-01	4.358650748959208565e-02	-2.446852802265679361e-01	2.839148493177942045e-01	1.534842339499679076e-01	2.176240130425616259e-02	-6.305763167485545218e-01	3.588866418301350780e-01	1.016071301524365256e-01	-4.350586630070440997e-02	3.006589510237107077e-01	4.914026123100236898e-01
7.919786189677533450e-01	6.219413403536226959e-01	-1.302128694182717039e-01	6.312991897551862852e-01	6.553884143829324938e-01	2.340390162026124987e-01	3.906721311703072463e-01	2.940242908891329554e-01	3.430185776974537526e-01	7.127148188801900597e-01	4.369155275294023810e-01	-3.782578234210848267e-01	1.107699344850266304e-01	4.004204617986197728e-02	4.890963675453347537e-01	-5.796822816742915885e-01	-9.734809293044702216e-02	2.220650454911261840e-01	1.995918132115873656e-01	2.013663489148416197e-01	7.641381697980111909e-01	-2.139399559164508191e-01	5.854983052464119986e-01	6.583186077932787206e-02	6.202076254737324268e-01	1.660466726033482943e-01	9.502628129897379428e-02	1.151600081654166330e-01	-5.954212495487062329e-01	7.897864979172709576e-01	1.583708045160275302e-01	4.344495183979590891e-01
-2.873793621003845056e-01	3.614758986873201074e-01	5.583732152238175539e-01	8.206331808812163953e-01	5.099724688135327533e-01	3.925074644787532874e-01	-5.008317213935337131e-01	3.347301648068788937e-01	6.494184982610133605e-02	3.972939443755892919e-01	7.191614310846003999e-01	6.887540658844565344e-02	3.208640360153500737e-01	4.227827159463163342e-01	-1.186181768851456708e-01	-1.409247735069222018e-01	-1.446980559100338737e-01	2.139903514203292945e-01	-2.706862804550718149e-01	1.387279586048310309e-01	3.660098232080086778e-01	2.294749428717843542e-01	2.343921739592743358e-01	1.371369160682002208e-01	3.475525834149777449e-01	-4.618410219557953500e-01	3.278431320471948407e-01	8.818554904931695526e-02	2.299140648716280766e-01	2.214822932041374814e-01	-2.547783778058800297e-01	2.424371690707254057e-01
7.554910080113278470e-01	-5.740087878388250298e-02	1.670006420634759570e+00	4.212227270943930679e-01	2.631005315638009212e-01	-2.575406041323391459e-01	3.804346624090964024e-01	2.970487209237165915e-01	-1.343587464545833443e-01	4.361776668827397896e-01	8.744966789250984140e-01	6.612668971501212134e-02	5.423223714050279254e-01	1.298754804940996710e+00	2.688915221085969032e-01	3.491668265888077660e-01	3.785564186434079992e-01	-4.612599799948250423e-01	-1.110864975592724679e-01	5.413761941259744859e-01	8.709351874323602027e-01	-1.109950530031943439e-01	1.268102189449618056e+00	3.931747431707290352e-01	-3.645056409320193147e-01	7.025837060124879851e-01	5.275511052166959036e-01	1.936900085385502290e-01	5.284062139990769458e-01	2.483621786471023607e-01	1.810581390140477476e+00	7.758868336242341623e-03
3.569386637557287467e-01	3.271678346138924276e-01	1.305703358953625437e-01	3.201537794780707213e-01	4.834489074886949567e-02	3.848491530371842551e-01	6.118990281694318689e-01	3.689687138578768844e-01	-1.129074155345204389e-01	1.549554334618643003e-01	2.272557446323375530e-04	9.733681656378527780e-01	8.220088208222507964e-01	3.014205836798548033e-01	2.639655296851008970e-01	3.648561290848163496e-01	3.070009075098656393e-02	8.166082659841061853e-01	8.854867868688365284e-02	1.851550273253809997e-01	4.819033845224892643e-01	1.883432180905973419e-01	1.094298040023785390e+00	3.530068581784160386e-01	2.808095440234757434e-01	5.970894688256827010e-01	2.088376335218358193e-01	8.736196942949642219e-02	1.654753611161447202e-01	6.759053007470303132e-02	-5.670813666916318940e-02	-1.120164869767706906e+00
2.007836803107309886e-01	7.359020540805210064e-01	6.562227082139716616e-01	2.818356175936488350e-01	6.827195848090702457e-01	8.924199082622618073e-01	-9.259520510167151830e-03	3.958915185817096782e-01	8.924655807429944243e-01	5.016450179503085804e-01	5.624235809190869517e-01	4.252428329491024783e-01	1.531196069007417782e-01	3.496521157066981300e-01	4.161536569627939386e-01	1.192037934182585968e+00	4.005227841735980454e-01	3.281735418051229813e-01	9.665430970622642670e-01	3.740588239319733166e-01	8.155840341977885766e-01	7.679108310008356808e-01	5.897534092135148232e-01	2.747226348669208895e-01	1.785660004918933619e-01	1.868245534740373137e-01	1.915371126453018213e-01	4.643734349322239385e-01	3.698710893864169402e-01	4.274628557212412083e-01	8.585742498517956456e-03	3.406599568543103307e-01


==> Cifra_figuretem/3.9/DPdataRed6.0.txt <==
9.317581982286031739e-01	5.123557142521626417e-01	3.302691732202321928e-01	-1.037992300043359961e-01	4.060879800038394438e-01	3.857260261527903911e-01	-1.269305755516319523e-01	6.736334340866217962e-02	3.491920881365322415e-01	3.363728612658386519e-01	-1.918833698842367097e-01	4.610898475136103736e-01	4.167567243425356338e-01	-2.495670177443970461e-02	1.843974141805737876e-01	4.525584712747017790e-01	-4.925458685634953593e-02	1.857231113442650017e-01	5.764245792293275494e-01	2.438732909676867566e-01	4.639976128566429825e-01	4.447041393861581038e-01	6.374283501084462844e-02	4.036438284185629444e-01	-5.068730358937126868e-01	1.999983370788609438e-01	2.206506300399485587e-01	5.682765901540944853e-01	9.240154979271865132e-01	4.721879009715461706e-01	6.527929075466210040e-01	-6.516958849702676471e-01
6.150927563410996113e-01	2.189042639554145686e-01	1.256821165767588733e-01	8.800104100452827982e-01	4.205793529836768241e-02	1.561166849028943204e-01	-8.829381146395833824e-01	3.548915785722986382e-02	3.302083198723334556e-01	9.427145927521064783e-02	-2.359719998712398459e-01	-8.340420311877039250e-02	3.336981709059946843e-02	1.380924824331451473e-01	4.738568136796200703e-01	9.459294941060744644e-02	4.663610990820690194e-01	1.695055202521018045e-01	-1.232802103606721600e-01	2.342056453855304310e-01	-6.419440610954889603e-01	2.398653032835470489e-01	1.994404019024011432e-01	1.380218403190851262e-01	2.098542870460877729e-01	-2.296543610745196418e-01	3.017068702573617034e-01	3.099138411542333160e-01	4.073139655317595254e-01	1.214880888148828220e+00	2.754816554939818474e-01	1.074617519607496741e+00
1.884567058255183225e-01	5.061441886173680960e-01	2.121309956490943227e-01	4.460047492198691566e-01	-4.612625620314708685e-01	4.817431073369585204e-01	2.442085076019311074e-01	-1.003684595128377932e-01	-1.803680294367785986e-01	1.818048242347905519e-01	7.892363387337094638e-01	4.770884906236769196e-01	1.204356799071189116e-01	4.744644470374539957e-01	-7.343151539765591096e-02	2.257774024169395544e-02	-1.835767635753879357e-01	1.138658998026686603e-01	-1.010919921091666396e+00	4.230184252065046779e-01	7.634068137586220715e-01	1.291626606340109840e+00	1.465146161836683003e+00	3.628368575784754468e-02	6.875631324274109613e-01	5.173196478525068365e-01	2.202649890478142192e-01	3.599894436005394716e-01	3.740667416716420557e-01	1.694061335070878582e-01	3.698569472260354596e-01	1.629906631147311491e-01
7.343363565573890472e-02	-3.740187937021632880e-02	3.729967560944057459e-01	4.469695188035670008e-01	2.898233676837389527e-01	-2.523630720226346380e-01	1.146086213004707144e+00	3.527950180128291424e-01	-5.715699707280944564e-01	1.490017913678738926e-01	5.344514741459015505e-01	-5.864387695325917749e-02	7.918389539140793243e-01	1.247448215685461048e-01	4.152847043681074379e-01	7.665405239517292246e-02	-5.138411866305599984e-01	3.909833102036973651e-01	5.482949923226952960e-01	3.552096292051028503e-01	4.078583797379138343e-01	2.164058052196887461e-01	4.359030172829886363e-01	-5.341232271726659153e-02	2.907036208153647161e-01	6.802692766357871790e-01	1.264788460525415825e+00	-3.948036202288456309e-01	3.503564425890048906e-01	7.239738934919870417e-01	5.998429307692489942e-01	4.256284172489258610e-01
1.058186560608927795e+00	2.642400044215215127e-02	-2.166614337216003494e-01	2.967961232291269069e-02	4.572747785869610837e-01	3.126635206163105862e-02	7.321022029443000068e-02	1.859659110837477425e-01	3.025594846804426918e-01	6.230567165130818097e-02	5.739441949535406540e-03	3.295932880729436354e-01	7.409680684820210139e-01	3.961057649060962249e-01	3.431680825342642294e-01	4.368564753605531648e-01	7.469863125301345885e-01	1.144351797491147238e+00	1.139929726983229585e+00	3.954768122498552030e-01	2.412996479836361785e-01	1.702602049243357174e-01	1.984118829485191360e-01	-3.524142287380358507e-01	1.603614510348451150e-01	-1.120622568846362244e-01	3.822910901365066394e-01	1.478140439442653109e-01	4.143492264311391948e-01	9.130013113542914116e-01	-6.396239747936007802e-01	4.142112293416339575e-01
2.698355911206579694e-01	1.185403221006691016e-01	1.988145548659531192e-02	2.541881827236582847e-01	1.364363596415162361e-01	1.240150295814265446e-01	2.058339619345820604e-01	-6.152255081148683136e-02	8.037117945504272942e-01	3.024210327492429240e-01	6.158084915862048758e-01	2.637573609423916610e-01	1.016101553764527488e+00	-1.774472630536146345e-01	5.473451786587896217e-02	-1.581814016629888298e-01	5.362895081120426788e-01	2.898305280980993937e-01	6.104204808139284122e-01	8.265614855385630677e-02	2.722382369763617915e-01	1.896702164919584210e-01	-1.474682790917746789e-01	3.267554140266876184e-01	3.688934256600859829e-01	3.571800435925284734e-01	3.720559470632955890e-01	2.222343414772870451e-02	3.075593021090441415e-01	6.780371676658323299e-01	5.273647127838889670e-01	4.014467329046136901e-01
4.390443777125514480e-01	1.291839177001696815e-01	3.840187970638851422e-01	-1.408035603275483161e-01	-3.203317526263943504e-02	-1.364810549594454026e-01	1.437893661897149677e-01	-3.315850771612537384e-01	8.736855815825245175e-02	3.439283697870935130e-01	4.403921674164957278e-01	7.433115309120319480e-01	4.380751307124066685e-01	5.691816898354395970e-01	2.599557356642939188e-01	1.903824611546575674e-01	2.286882257975210442e-01	-5.701962380640318573e-02	7.265788451924580782e-01	2.771151554865765587e-01	-7.438021482816559171e-01	-8.112709766888093199e-02	3.964511284870044228e-01	2.509810592216384917e-01	4.796450124461026365e-01	2.712604285574494178e-01	-2.632269798409797579e-01	1.719267935423294258e-01	4.761544438505220800e-01	3.739664228978855642e-01	3.325226901383571132e-01	5.967254858041102228e-01
-6.668359242982251356e-01	3.773720655528182144e-01	-2.699033260515998345e-01	4.373186784588636300e-01	3.911516929782574703e-01	2.366137721789975945e-01	3.619443928029107971e-01	3.283990464297891765e-01	9.684320068025931150e-01	2.854843076156637349e-01	2.178971368001605402e-01	-1.773722275642825030e-01	4.736453120562735819e-01	-1.122690911354180532e-01	2.877195695772664652e-01	1.085053976702441969e-01	4.401328100726298320e-02	2.201048430716733006e-01	6.623752551662533961e-01	-7.516954348640429995e-01	4.482232747484586888e-01	9.546275633561880358e-01	6.019876210164848418e-02	7.567196545150699505e-01	-3.485239588259453347e-02	6.722698177719119705e-01	-4.911154438925132704e-01	2.114974941344233139e-02	2.788429409618431998e-01	3.796160412419725683e-01	4.271057060258847682e-01	2.948076362663287764e-01
-4.465242325262893663e-01	2.189818143517261728e-01	1.337974535748885641e-01	-9.136322816663050572e-02	1.195246397347806244e+00	3.837408301345863748e-01	-4.225764954362609682e-03	-4.433821944101026258e-01	3.733468149373550538e-01	5.061737888470366764e-01	1.065350851261721576e+00	1.275307905552706345e+00	2.798014362247477349e-01	-4.587099228749140778e-01	-1.342792195654051168e-01	2.651687544537800201e-01	3.181717983923780801e-01	1.568567275815734297e-01	2.975735332722675430e-01	7.848983802375489316e-02	3.168699070854771316e-01	-5.576116818017373689e-02	1.394339664605347973e-01	4.755744078606353731e-01	5.711002524740091957e-01	5.698792845687562503e-01	3.915356307522928625e-01	1.757641924999278349e-01	3.222680948696263203e-01	3.403947295065855583e-01	1.919976556336633333e+00	4.028245153461998407e-01
-1.371182054951036178e-01	4.143031336003465404e-01	3.309309977227316013e-01	2.895916006793288755e-01	-1.798516750815262188e-01	2.911831753713967075e-01	-3.017644690504996952e-01	2.309655455101284061e-01	6.209138910665609190e-01	4.305174568501230481e-01	4.314707391695248306e-01	8.987402493383602753e-01	4.999591320209495482e-01	3.773025293629687082e-01	1.170778292958327693e-01	4.167415511859293709e-01	3.749819030129956654e-01	3.319282992872966687e-01	3.007810032689335888e-01	-7.327695628838026831e-01	1.823411271026645075e-01	-4.046679279162469500e-01	8.122075652586708827e-01	9.192107891254078789e-01	8.417978902939929897e-01	3.802830676390595022e-01	1.265255795273215189e-01	5.269868591187656381e-01	4.459180999792469180e-01	2.458812872504605174e-01	4.809876983671353967e-01	2.788196565683551675e-01
1.908371821523999756e-01	-1.868142148160345517e-01	3.416772818189416361e-01	6.098337366346133770e-01	3.384972448415824453e-01	1.580269162390090243e-01	5.054439533084729153e-01	8.701890849794851057e-01	5.769949396971485456e-01	3.106759872613922280e-01	-4.789339740252490651e-02	8.138314131874941904e-01	2.786690335991357514e-01	4.364401382619759184e-01	3.277610188159512661e-01	-3.080756359236486164e-02	1.768798280843356441e+00	-2.338247751164140853e-01	2.745024240459728038e-01	3.904516725764990426e-01	4.915937963910629871e-01	2.231646066111298010e-02	3.219970669942679997e-01	3.805141367096584459e-01	2.686907070370665451e-01	7.328709940199633621e-01	3.752856327652037693e-01	2.144846931898550801e-01	3.244436347477201998e-01	1.489228358181737155e+00	6.711622763264537550e-01	5.576861396452581499e-01
1.699645326455076488e-02	-7.917412575889009041e-01	-9.307102023573794458e-01	-1.875009473678976857e-01	2.614809319479140526e-01	6.253028622827340177e-01	7.334710861063912235e-01	4.937955925177198724e-01	1.013304947953546087e+00	1.180139826942775194e+00	3.651167149026920411e-01	5.443241031901240312e-01	3.798737922601531092e-01	5.657430777543958067e-01	-2.597711816392439532e-01	1.280069711805695842e-01	-1.134735499886380117e-02	3.948785178443506294e-01	3.023417277932008984e-01	1.107207126143519016e+00	2.273348414484411828e-01	5.311699865692895983e-01	-1.472389806021155989e-01	-5.393815233863874514e-02	4.262650955929523366e-01	2.481190757695851401e-01	4.483686203651759405e-01	7.535568083336796619e-01	3.063776835557292522e-01	-9.438146434154137676e-03	-9.881153528126684904e-02	-3.770512160142652780e-02
-1.169870386205250634e-01	3.376433899220772639e-01	1.754314237635510032e-01	8.330421733683512908e-02	4.909594438195410970e-01	6.868316190522467668e-01	9.001573405745207923e-01	4.090367179414159948e-01	4.982658774100373056e-01	5.232581209541820044e-01	4.793207757362507593e-01	5.538323449918522434e-02	3.532441184772583398e-01	2.324502744606949389e-01	-6.875280155739849075e-03	5.592629820227748016e-01	2.124281558555309313e-01	1.151988725980124695e+00	3.392164350843957510e-01	5.475535764128034444e-01	6.601530244275368720e-01	-3.769955758926191169e-02	5.600090147970138155e-02	-6.036234708252504744e-01	2.600912684688725940e-01	5.536396275559186675e-01	4.879913133177207207e-01	3.474787443796082953e-01	1.584804720380247334e+00	5.550382473707297093e-01	1.338440731407931628e-01	2.467747480611861832e-01
5.036519439219668826e-01	5.101408612345932347e-01	-3.841498273525715268e-01	3.496767682856766202e-01	3.987367776852662749e-01	6.905999371326332348e-01	7.133127497575870724e-01	7.706271348607373062e-01	7.263355761174349334e-01	4.360275631477688041e-01	4.701880192245105339e-01	5.065334233578601131e-01	3.762731025509774008e-01	2.562015935570374769e-01	2.645790228519728782e-01	5.894334645115436588e-01	3.374190240063921764e-01	1.371472290422915741e+00	4.058632982048824278e-01	7.321400603321491785e-01	4.859196834237708429e-01	3.957824254463122027e-01	6.997819384768253492e-01	5.927426238883136689e-01	2.170496204045730959e-01	4.311324958314742828e-01	3.920785291156677621e-01	3.046091770533385645e-01	9.063642734848329496e-01	4.687435479674945116e-01	5.742450970516616016e-02	1.146000694477091186e-01
3.097804834041125721e-01	2.816264786268480869e-01	4.454525455599060990e-01	6.626703738517181197e-01	4.242426263770204820e-01	4.081261056819942001e-01	1.590938398366905204e+00	4.837990982636000692e-01	7.585423653021630130e-01	1.092024829906979022e+00	7.211406364372393574e-01	-8.588515665792018083e-02	4.191202482989017097e-01	8.575485650429390816e-01	5.637774786362284019e-01	1.400349398754885677e-01	7.015935006643666538e-01	1.765996297201822829e-01	4.984077759990286904e-01	4.475368508734353656e-01	-8.714235636601430635e-02	2.873031249295255884e-01	5.724830663629942862e-01	3.451779464362465522e-01	5.945755160828611885e-01	-7.015814104524387140e-02	4.405734592135632233e-01	5.939786930034123280e-01	1.569826484259228272e-01	3.956391398942904480e-01	1.706726985810128050e-01	3.616505772905512228e-01
-3.779181837146650125e-02	2.693778855999698907e-01	6.361284772669070775e-02	3.427859218659654594e-01	2.930793353917226507e-01	-9.732953670764508125e-01	6.348586630582083723e-01	7.415437708262743177e-01	5.204649576060758065e-01	6.370282501467969816e-01	3.678511493799305199e-01	1.363661085852264199e+00	8.890702848266673897e-02	2.701361233662404326e-01	2.794491493296124007e-01	1.423090091392634093e+00	3.656844441441105542e-01	4.832973833411696729e-01	3.750945773651840898e-01	4.869740754584557241e-01	7.942213490569889345e-01	-2.092163326755370756e-01	6.864341218009886170e-01	9.923097858377791791e-01	2.040544944337890243e+00	4.206728067990290754e-01	9.972420986879729776e-01	1.585869927467721263e-01	4.559987935282547311e-01	-1.133784767926854786e-01	1.405042907130203134e-01	2.561579104579538857e-01
2.748553609470311132e-01	3.421407104219928996e-01	3.962854448019595965e-01	8.268855948549627688e-02	1.316105782394552337e+00	3.269269523762572960e-01	4.168122882531548612e-01	-5.508971852938484570e-01	5.704937882896718992e-01	2.936263648012701344e-01	7.475474948178101320e-01	-1.393958089535984879e-02	-1.766196497576169033e-01	7.181647133704116559e-01	-4.003509143276823279e-02	5.503600225974052407e-01	3.942141756158737964e-01	2.784874501225866883e-01	1.812468440850973639e-01	5.152030352585001971e-01	6.228293086152894009e-01	4.296824833505335506e-01	-5.452333798164438194e-02	-7.966215480573746177e-04	4.710766644062756026e-01	3.153264114096121506e-01	6.494624375096635926e-01	5.602383984268888284e-01	1.148380140921949621e+00	5.918305473424330110e-01	4.791307194339616826e-02	3.745139039701302908e-01
3.636139186841316207e-01	-7.322157082847524645e-02	1.085170479364253870e-01	2.133346246447221373e-01	6.728645013117444673e-01	2.134113085305341939e-01	5.710823809627119108e-01	6.903471640679441634e-01	5.049574329350549062e-01	1.090894703808574340e+00	9.723613595325780734e-01	5.433605125002004543e-01	4.793445683241515098e-02	3.721971218448037466e-01	-2.281985766617784517e-01	2.160606413382211710e-01	-1.641750979372981201e-01	6.701998855913356978e-01	2.510706905247148679e-01	9.011255689522443824e-01	3.808869424601959985e-01	9.327034545450316738e-01	5.770992110666482988e-01	4.416397301321404179e-01	4.907525265367180811e-01	4.346198053469919609e-01	2.387178426769664408e-01	5.830588875928844894e-01	1.239088642995974099e-01	2.564485674568848794e-01	-1.245011804705967728e-01	4.918923034758404533e-02
2.190034655341094871e-01	5.998007843955335261e-01	3.905402933107308128e-01	2.830890621940666541e-01	8.341977267164513155e-01	4.116815481287234291e-01	8.097880734041612572e-02	2.778400074995707181e-01	5.600255464988136422e-01	2.251443513987161915e-01	1.280112346202339157e+00	6.589730742326763702e-01	-6.142727291016070179e-02	8.796726466686848322e-01	1.591946665258962001e-01	4.523353419043639190e-01	5.728958461007289671e-01	3.285790164422667248e-01	6.101264085397066772e-01	4.841069659147884119e-01	1.899707689194884419e-01	1.797492369232164544e-01	5.199380263801578472e-01	3.412732596655980166e-01	-3.456353030006935612e-01	4.071865778763741339e-01	3.030926212842912637e-01	1.454125264502765247e-01	2.508864183325912878e-01	-9.147114153947066839e-02	1.142370066490443759e-01	4.129273088705845973e-01
2.668043850317900478e-01	-4.893167273600236289e-01	5.953178582935989560e-01	1.323469959299933940e+00	9.965630044695394929e-01	6.570640703871531985e-01	8.895011811640259891e-01	3.884765624380978055e-01	3.622655362764881093e-01	5.712013053865634404e-01	1.480686862298477013e-01	5.682755862769417465e-01	2.355729313218224430e-02	5.372708819449145690e-01	1.879695091165641818e-01	1.137569552444480880e+00	-1.374392352160069830e-02	1.910696298260680104e-01	7.158555248515343639e-01	3.781861519005538241e-01	3.308154456961021062e-02	1.806877868786690711e-01	1.602286617815135150e+00	2.899424829754014832e-01	1.364703118137532145e-01	1.584815872225219247e-01	6.396850827961555463e-01	7.268880502986169168e-02	2.598305782045265966e-01	2.351398536405277240e-01	5.416917454463094916e-01	7.968553341863426898e-02
-1.875117800598715134e-01	1.436703768353716493e-01	1.655120419777295071e-01	5.379315828771736863e-01	4.086626488206797081e-01	5.332990039684888384e-01	-9.014508555516415056e-02	3.357165502315714867e-01	-2.645889970132307978e-01	4.351081285086719208e-01	5.014366096664522043e-01	5.959292230358546050e-01	4.296258111845631666e-01	5.918826014324252149e-02	-2.081719072901009326e-01	5.138423683310958667e-01	6.252579901102461868e-01	6.268820025400945184e-02	3.956937844638847013e-01	-1.183825491328485136e-01	6.114078619510764367e-01	-1.133990892276820484e-02	5.618648846547058540e-02	5.163434509437767606e-01	-1.469175624476748432e-02	3.344283970879993739e-01	2.250920628399766255e-02	1.928743457729545363e-01	3.406667623470755468e-01	8.575094592202192612e-01	8.369143740093394346e-01	6.806838644807265970e-01
2.555866738803423965e-01	2.792964524370860069e-01	1.881128954209396742e-01	2.000459462039264336e-01	7.089206744344206390e-01	7.555177174298800813e-02	4.527356735694136880e-01	6.377163574772497512e-01	1.053827569713116752e+00	2.056916491724725682e-01	1.298283826545926889e+00	4.337787392774192230e-01	-4.728129020750955203e-01	4.550389852400135160e-01	1.060107101439283994e+00	3.266910352945537888e-01	3.961674325927430629e-01	3.243117925116896227e-01	3.422611820668585159e-01	4.573236839845322144e-01	3.624882437944458302e-01	1.924950501918517298e-01	4.014958435934470882e-01	2.322218645618264743e-01	1.509878838575416660e-01	1.086941966161668383e+00	-6.103595285494495259e-02	2.426811338783917693e-01	1.859075373243601892e-01	-1.897962737634147912e-01	2.940002957087475832e-01	8.643746004543423345e-02
-1.831966561503476920e-01	3.543431966020595958e-01	2.768956259976789180e-01	-2.086706287432950058e-01	2.054979987385503470e-01	5.914249437191723135e-01	5.417975414782243426e-01	5.916868274051696464e-01	3.412980895711347218e-01	6.251133003755293682e-01	4.421216176427306688e-01	2.218958888834727250e-01	6.549877083345935491e-02	4.454398319964161246e-01	6.127318057727598744e-01	5.597576621720008472e-01	-3.016315570844132488e-01	2.637504760315360075e-01	6.016505450139252309e-01	-8.581217454486826934e-01	9.267814402857091904e-01	7.719678858212302153e-01	4.684174311574061944e-01	4.963599609549541047e-01	2.137391514204383114e-01	5.022886905589749595e-01	2.393979323537651083e-01	2.607334957642648554e-01	5.625849270430838267e-01	1.075380927052059121e+00	3.406863413320188605e-01	6.406261783473212734e-01
7.769541863718731900e-01	6.898854090777012393e-02	-9.219310463821323021e-02	6.784831737957442988e-01	2.498256006918961047e-01	-1.697371190468732749e-01	1.280864539216484688e-01	-9.159081783644718033e-03	2.188740918053894147e-01	-2.489081136304935882e-01	2.560869395603304621e-01	7.082342172217062637e-02	2.115900310989209943e-01	-1.757069545744231742e-02	3.113461860305946072e-01	7.436442939142199338e-01	4.888756278901473795e-01	5.390422986767713365e-01	9.668200208650384875e-01	4.276320193333801312e-01	2.458877628856637187e-02	-4.522640146364829139e-01	-1.294928635743023970e-01	-9.037541507574831101e-02	2.436920054770991828e-01	9.691402100071472292e-01	1.051637455913195796e-02	2.055352211556291109e-01	5.308584965696587776e-01	5.509641389901230868e-01	2.749975937727807684e-01	2.477246443336965920e-01
4.266645023102907941e-01	4.699421887158756750e-01	9.998422926023896318e-02	-6.607962905542206222e-01	4.945081841428687341e-01	9.040281601685562496e-02	3.645175723635148413e-01	-2.431445653579513144e-01	-6.977220795017738397e-02	-7.434460350208902391e-01	2.541833875129825282e-01	4.468693368114681763e-02	-4.413129955005533345e-02	-3.975699592086971434e-01	2.122902460432374294e-02	3.893604603170917056e-01	4.313858850655884480e-01	7.899405248046670325e-02	-4.973092505605217761e-01	-8.087929307818519931e-02	1.372715573562584834e-01	1.043175510769285941e+00	2.111797741123724592e-01	1.096822602189927998e-01	3.310057230670244710e-01	4.299552705327009394e-01	6.653329869843052080e-01	3.463872852256366652e-01	2.624184071371083449e-01	-2.350001454849642846e-02	-8.653870544439884460e-02	4.708106102219510869e-01
2.644540947403833941e-01	6.654347640736832381e-02	5.987658313692016954e-01	4.601908602142945615e-01	-2.383077708728111865e-01	2.836672167991463600e-01	-4.721887441403130881e-01	5.251684739316928585e-01	3.740426326770057708e-02	-3.499987405133277996e-01	2.533196601300277129e-01	1.213136039084208084e+00	4.483292377432592235e-01	2.516891281609159869e-03	1.389614750446473701e-01	2.458401685244464563e-01	-1.103117236397571643e-02	9.013617054255884664e-01	3.924215803737667319e-01	-4.838646771042621753e-01	1.599235116164373638e-01	5.288674884498223427e-01	3.398524041286682951e-01	-4.870911770548256303e-01	-8.719117892642058720e-02	4.523183335925013426e-01	1.888806586791370312e-01	-1.077526288442994251e-01	1.458626922877807042e-01	3.645564547497160968e-01	3.134765223766499687e-01	1.368657535939742098e-01
7.497573487222722322e-02	1.494745666710079468e-01	1.298321640023494927e+00	7.608887477223102991e-03	2.990595735768810659e-01	-8.848607464804864042e-02	-1.076171222931922022e-01	3.137931465545545917e-01	4.037893836831676353e-01	3.125797165511866593e-01	6.551984439108676783e-02	2.167154603132893376e-01	-6.241783397103828346e-01	5.297038767453948749e-02	3.187915034922024216e-01	4.559839809785700138e-01	-1.258616286270541895e-01	3.445547153856327594e-01	2.684649087225219333e-01	-1.865536350806944466e-01	-1.372318866852996200e-01	2.848814364788042619e-01	-2.584339559986381651e-01	4.830008197996422670e-01	-1.777241014576506073e-01	4.404007167723659188e-01	6.659157874126530041e-01	1.370862342657069299e-01	1.534544684403644776e-01	4.631064541586260574e-01	3.612497395827649616e-01	5.903113353748821179e-01
6.742026374968933533e-01	-1.028549508796436918e-01	7.473682539743685682e-01	2.362440186572165868e-01	-2.499034455207679306e-01	1.668907873393637165e-01	3.532062043134702733e-01	3.422324401100599323e-01	1.133562287903838728e-02	2.805618903006251719e-01	9.084360735476023491e-04	-2.978416560587699435e-01	-2.519220092626326957e-01	-1.172855583263146539e-01	3.063104256288711191e-01	4.614632385832657668e-01	-5.997129848981114231e-02	6.814403469121849133e-01	-1.660663015328707193e-01	2.713629023460675249e-01	3.183064682464333828e-01	2.981578148997748867e-01	5.376571840705659522e-01	6.084906032784120899e-01	4.956989234091860874e-01	3.224740778093574955e-01	1.456307370997611539e-02	-1.570698636694244921e-01	1.796649206230557794e-01	3.769164241399218795e-01	1.316218076610550791e-01	3.996057592529069780e-01
2.473472033685871763e-01	-7.567477402547648224e-02	6.457524633617145460e-02	9.129415349923626355e-01	7.617090365204647329e-01	1.841319684339856044e-01	2.532614098706065242e-01	5.698694605553349390e-01	-2.615643438411240917e-01	1.128120644667585520e-01	-1.195527157379535632e-01	6.632095085409123181e-01	-1.061261244593282929e-02	5.849640832747282637e-02	4.436493221678817767e-01	2.187492774920422600e-01	4.141245636378425021e-01	1.479461320645952538e-01	-3.168865925291950991e-01	6.729293931508828486e-01	3.131729877570291753e-01	2.413172488280662664e-01	-2.995587413718521219e-01	7.170737093823571495e-01	5.146677213157943021e-01	1.191557261660440847e-01	6.062512903353578508e-01	1.747458473433403381e-01	4.839818677142881942e-01	8.740714434115053333e-01	1.676096015966387132e+00	2.814968123566934377e-01
1.033211912160521828e-01	4.290102065049808400e-02	3.377891875414934519e-01	9.422576826756654533e-01	8.807175281413380796e-01	2.037778898550001994e-01	-2.925150008811752134e-01	-9.319118323224725442e-01	1.358766779877614850e-01	2.624400827444664519e-01	-5.669166115898148783e-01	-2.533150491896415946e-01	5.488703807093288367e-02	1.129897266093323194e-01	2.052976502010965543e-01	2.853670230441824329e-01	2.386174683965456733e+00	1.710703538949458480e-01	-8.992543785440426651e-02	-3.275849546359927977e-01	-2.559468208933712852e-03	1.028302548961908869e+00	4.231598911505619620e-01	7.364557497978874157e-03	2.910873205549425746e-01	1.715975765767791261e-01	-5.421137353765616007e-01	2.346335598159681457e-01	2.025095280143840715e-01	2.666336753961023320e-01	1.711943430366055785e-01	4.331524033264902984e-01
6.607875784379969586e-01	2.621623315637073293e-01	5.570027372785793518e-02	5.371786193152561228e-01	3.039407941589490902e-01	1.689052432344456400e-01	-1.798013368201975271e-01	-2.098393753147336227e-01	5.431313433347926267e-01	3.756811445531778593e-01	-1.220194447248399428e-01	1.098613613079327950e-01	5.416782468946662599e-02	3.073513443138422563e-01	-3.736670260531953502e-01	-4.901646422188504770e-02	2.863300091846690543e-01	2.618426991231924683e-01	1.116958106953279906e+00	-3.700181250714879022e-02	3.507279959212705744e-01	1.721648614202621608e-01	-2.934614218176510025e-01	3.343955979831518266e-01	4.418505201956308137e-01	3.202628153480273632e-01	-4.499181835020304998e-02	4.286023774445135714e-01	4.758466131014051914e-01	5.999723307937712136e-01	2.650384905481448783e-01	2.322449571254632528e-01
3.015900193065815249e-01	1.177461120101004566e+00	3.618109207806902150e-02	6.751828580506111788e-01	-1.902702965520486345e-01	9.852934606502086745e-02	1.601515900951999138e-01	1.746825630505176863e-01	-3.660859697330602902e-01	-3.704172796517749555e-01	5.980965877297939048e-02	3.118955474425607610e-01	4.703992631621831122e-02	-6.959496548450140319e-01	1.342513043313569576e-01	5.049449645488215399e-01	5.601753262623495599e-01	5.028854854553608256e-01	7.727995894193509518e-02	5.564947612998593085e-01	6.802837939458364902e-01	3.669403264161582023e-01	2.881459322773685661e-01	9.563262525776100587e-01	4.496869147150217016e-01	1.479761298278715886e-01	7.356071737624982898e-01	1.407372967992331914e-01	3.863004764439404437e-01	4.834922428267710015e-02	2.907316089698375738e-01	2.895784066542845814e-01


==> Cifra_figuretem/3.9/DPdataRed7.0.txt <==
2.223922471340969986e-01	4.361625109869906591e-01	1.548022870137502893e-01	1.055429690026169487e-01	2.964829574806902013e-01	5.981962491880821187e-01	3.414069324427274621e-01	-1.223537023989574313e-01	3.513519871222620106e-01	9.496331767822796532e-01	9.377058237646607175e-02	-6.382855826411475419e-01	1.109069079126690227e-01	4.375560045631259332e-01	1.621590352167325277e-01	4.194172364606820191e-01	2.919555143939139286e-01	9.178255748725006047e-02	6.310962388717916705e-01	1.520978979627748695e-01	6.109032442556909803e-01	5.079570198889459265e-01	3.300599612478792300e-01	4.636871871573780557e-01	3.659355951374718141e-01	1.256848224314416340e+00	2.233468929471908726e-01	2.431656301042929846e-01	7.874034104466201001e-01	2.659554973655728349e-01	3.061896222315383387e-01	8.467674096313062559e-01
-7.205663124679640985e-01	1.714112201601226682e-01	2.773227708479970577e-01	1.393051645265946936e-01	1.375758801453541569e-02	8.603039749617396037e-01	-2.233575319262441905e-01	-1.305047264339491142e-01	3.898079133490756076e-02	2.461173090562966959e-01	2.223264800058123991e-01	3.225983623295622937e-01	4.244238180508606018e-01	7.390871647856080973e-01	4.565844949752627668e-01	6.839903807917149803e-02	3.375332493560886382e-01	5.085361459290880237e-01	6.687384757532717217e-01	3.561948107212518089e-01	5.426995370534740681e-01	6.187917895617339736e-02	7.768400646825488476e-01	3.433177695009106412e-01	4.544702979604508530e-01	5.279873739240276143e-01	2.784635850316536931e-01	-2.078770431713933275e-01	1.941017520213798031e-01	-1.226953918724927317e-01	5.937583283500169617e-02	8.472309972169818071e-01
-3.510127324882431621e-01	1.790639587807666966e-01	2.227583369995540519e-01	-7.582330507450774082e-02	3.062979097400702067e-01	2.661282812584800372e-02	4.093650502492135468e-02	3.229459259507451163e-01	5.915407167119631771e-01	2.312948072012849798e-01	-7.361012077314776914e-02	-1.851723092869790310e-01	5.097554522303423541e-01	-1.374341440635244993e-01	1.200406146201098867e+00	1.798969256628514257e-01	3.292164021557336673e-01	3.806307286232072928e-01	5.952988337017909304e-01	4.118683584099353534e-01	2.628866153754558788e-01	4.989288863286980291e-01	8.139424080004566964e-01	5.383296520635958426e-01	2.327063111920694705e-01	-1.408690216147268082e-02	7.405849482440721721e-01	2.915096101813935414e-02	1.785834779828715524e-01	8.712983662550877195e-01	5.908583898544407242e-01	4.577473636751639430e-01
3.193008672299812445e-01	5.096577359892426329e-02	2.824156536434474507e-01	7.881740880138731198e-01	5.391531682028857242e-01	-2.859401228955322782e-01	-4.658934886984933410e-02	1.687261891025854388e-01	9.840637997424013517e-02	-3.381626416388683332e-01	-3.819696492417817835e-02	5.122785600112758075e-01	5.253610773289076885e-01	4.207307429400183318e-01	2.811140097258341686e-01	3.440572734916819142e-01	4.788976718104076546e-02	1.376190677602130430e-01	8.684054606717473979e-01	9.907596880797027161e-01	-2.013779789968718203e-01	6.549674782930184902e-01	3.961196756044227385e-02	4.758315316131261352e-01	5.743664014493439218e-01	5.117723644105021119e-01	6.032626723414020731e-01	6.219470086477995041e-01	4.563599566119032613e-01	4.738496509680597546e-01	6.091430883599344703e-01	-3.070430431869880517e-01
1.632756363831932567e-01	-5.326339562234471137e-01	5.922635646409182275e-01	-2.530674410633245719e-01	8.394440186036586926e-01	-2.523725651493031741e-01	-3.773883931201826858e-02	3.410543066730752915e-01	-2.281940753411453859e-01	1.290318785151413072e-01	5.478753836908356600e-01	5.775703167299202079e-01	9.981331015256816874e-01	7.863961489471342770e-01	7.043435240563684641e-01	5.579284850960720687e-01	2.604524319695296075e-01	2.270732118743880590e-01	5.279891548235718934e-01	-9.021908711408914705e-01	1.915735592465337978e-01	5.295763805521828127e-01	9.512565421745003968e-01	4.799123188097723092e-01	8.672525966477665493e-01	5.839351127569563094e-01	4.805014965830081142e-01	1.082915266937369170e+00	4.203141378473575496e-01	5.482319824822471377e-01	5.034103151402882226e-01	4.208771114607784414e-02
3.699008499320068921e-01	3.024571935493815533e-01	8.354687571119567835e-03	3.172292716679961933e-01	7.974970492075922346e-02	3.268974611377728490e-02	2.429126807202164617e-01	2.036643567030997914e-01	1.265307504287296603e-01	6.531486080667097127e-01	2.336777783813614173e-01	8.807381190929441939e-02	5.433647230172483633e-01	-2.400989665862218736e-02	4.677430484300387215e-01	2.201499401840219527e-01	6.701261336662007739e-01	2.935734897563595514e-01	1.043845279580685403e+00	4.468602357120570190e-01	2.376820136956905305e-01	4.744784601804944435e-01	1.103606978734547495e+00	5.637196909765934683e-01	5.249264925766106149e-01	7.727953894646546473e-01	3.573367346583833370e-01	7.203436823126170285e-01	9.278630323330205876e-03	8.844436182274935110e-01	6.125265131823380838e-01	6.505320615653517047e-01
1.000362777580956264e+00	4.224429076561820318e-01	8.151370207488616293e-01	3.916205290802061145e-01	6.803259300478645688e-01	6.766476196459730863e-02	-4.208548108176071167e-01	1.187171405220734666e-01	6.912742844759376393e-01	-5.192755727624909223e-01	5.812176367504874319e-01	6.196959327087226965e-01	1.130265454219537169e+00	3.649848416517271210e-01	5.362317699357267431e-01	1.439117459007670075e+00	5.575662277766999519e-01	7.293155035563161359e-01	2.866053689775741042e-01	1.556284176383262441e-01	1.285470066008432166e+00	7.022714451173427408e-01	4.909741909956636396e-01	4.824970705798536930e-01	4.623110941334416246e-01	1.117020082397543801e+00	8.535062568437942199e-01	6.025685091757757572e-01	7.094862981412846104e-01	3.580369130584668547e-01	2.957849178574212257e-01	4.775695760401498235e-01
6.922614668401620985e-01	5.387622649822199072e-01	4.438538076861548443e-01	4.783183702553794880e-02	1.017830725823519300e+00	8.869948481155121023e-02	1.085759519312326615e+00	1.360277730638115024e-01	2.399414005782942727e-01	-4.783149113848242373e-02	6.240879235301270977e-01	-3.091678167431315405e-01	1.173082738600498720e+00	1.274255007392463890e+00	2.414578008773000106e-01	6.590310527347963410e-01	7.676557779666871584e-01	5.948335426007311799e-01	1.118243754910779986e+00	5.584108000105649783e-01	5.828897134761497068e-01	5.813285815470733420e-01	3.507533626926214176e-01	2.249616867588856706e-01	4.180567849483984855e-01	8.059752903003496449e-01	5.997111593826182085e-01	8.213744646257149506e-01	8.330763110049362874e-01	7.967497009621862247e-01	5.185056543439356957e-01	6.944560359367093483e-01
4.008316837449344971e-01	8.102197574783827072e-01	4.844167285701870274e-01	6.393371372475973313e-01	5.729584509893562716e-01	4.548862866797197535e-01	-7.820577381184840027e-02	3.863116800495197123e-01	1.160825629819297156e+00	-4.786074524040759282e-02	8.264668452421536360e-02	4.895791911516511052e-01	5.581027129992774949e-01	2.877207599700958851e-01	-4.929248223498274850e-01	6.286342100419637369e-01	1.222711331353457442e+00	4.918847780014161675e-01	5.495778247565102914e-01	6.727707311765723786e-01	1.005524359771293730e+00	4.135085837051680757e-01	6.355538237229376719e-01	6.073024823300430253e-01	7.397152864148814899e-02	4.565137892785071649e-01	6.062328287736493682e-01	4.978408732715182694e-01	4.001008828338653567e-01	8.324475372065598400e-01	7.144776847926732621e-01	8.536030456610542716e-01
1.155356194708210271e-01	3.017770792043633632e-01	6.160636111994793884e-01	4.688680929038914758e-01	1.126118673234031586e+00	2.113379686888383624e-01	9.136403992718461486e-02	-8.116305061006741095e-01	5.269808437417108915e-02	7.145787344962838128e-02	8.017143487915477928e-01	3.388441030259095044e-01	7.014286387828978508e-01	4.420136950607902460e-01	6.151110327172080172e-01	1.682596707469967701e-01	4.068208487532953832e-01	6.435524887210214429e-01	3.608074632601891985e-01	4.100475815349727826e-01	4.592649599862990151e-01	5.299597130917774734e-01	1.485999301653980753e-01	7.562313361200085904e-01	1.148094072413110345e+00	1.084900422332935488e+00	6.299919471120190018e-01	1.082956646781681798e+00	6.997584695269383204e-01	4.898754813618540482e-01	7.338249155654577027e-01	7.600769482271895194e-01
6.355603558700519962e-01	6.738471962063704579e-01	6.977169111942751467e-01	7.128914417308527263e-01	7.795957761104266304e-01	5.404522613975125678e-01	-3.849881777798660476e-01	1.805795542470773896e-01	-2.014843413134646544e-01	3.777822280555938050e-01	3.041663396604794567e-01	9.171353839150939158e-02	4.001466866567812697e-01	5.709152760916387237e-01	3.982165033068993942e-01	3.555229880957853084e-01	5.195959367156157693e-01	2.097186773068423493e-01	8.794333380873959882e-01	4.983503938389545196e-01	2.511034873066578799e-01	-1.144338999925434974e-01	5.549365619628756630e-01	5.448579269815554404e-01	1.367684155210159291e+00	1.079761757824203361e+00	4.749921987457997874e-01	5.223214047291883100e-01	1.288443963847075935e+00	6.496258226721168816e-01	8.710189927979424818e-01	8.175100942236324109e-01
1.044530817319013760e+00	3.632076282607555329e-01	1.196772648520525673e+00	2.561933276470099718e-01	9.770498206445588085e-01	1.844504393981862833e-01	-4.843943957788857668e-01	-3.046316669315549119e-02	-1.228745224243923406e-01	5.389814324412453561e-02	1.505118329037094249e-01	-3.106072864538432787e-01	1.774309256769862342e-01	3.501487385854870626e-01	1.371093654217543811e+00	5.437999059886176045e-01	4.525976576448592081e-01	5.407914102498645459e-01	3.044173033642867954e-01	4.711998536077743882e-01	7.102371134832924371e-01	4.906191688885090385e-01	3.372831190229996778e-02	1.397974606568850864e-01	6.569830486830711136e-01	8.620173685081320425e-01	7.014275403078572557e-01	1.484414012424713381e+00	8.225435431079939352e-01	8.190588606666378002e-01	3.910412336729499616e-01	1.060550511195614831e+00
-1.664779938720404306e-01	5.373183331135413798e-01	8.376526733804579017e-01	2.521720034484827289e-01	-3.139678449272765848e-01	8.622162090276885849e-03	5.324665574385996081e-01	8.582058382791833695e-02	1.841505540641218963e-01	2.505639319517478647e-01	1.229848288691875180e-01	3.232656737355783516e-01	3.396989372282794850e-01	2.190869968452602845e-01	4.189550152859163878e-01	5.439427886134857726e-01	2.687049185947767982e-01	9.516716637685826430e-02	3.459692959672875379e-01	2.573903387329660730e-01	2.253925172540002519e-01	6.424398641129154264e-01	1.702803022958072898e-01	4.932981168044612841e-01	-3.178876733018700662e-01	1.386228020978511388e+00	9.437907252079285048e-01	-5.203786291615319914e-01	3.829856177188162292e-01	8.299266742724771273e-01	1.192662427466229413e+00	8.655390304893543219e-01
4.944188790717072290e-01	6.607363738085612059e-01	2.002257772108210210e-01	7.434557467814435494e-01	-2.153316036737255024e-01	5.772131153674819881e-01	8.492495807542222996e-01	4.516484356712804904e-01	4.704464504280500559e-02	4.967605197034015152e-01	6.027041215201334179e-01	3.618596042522866374e-01	2.401033379282230817e-01	1.196565613823295404e+00	3.241375606090418637e-01	2.222298561345906753e-01	1.424155025822040066e-01	-6.810724073782232768e-01	7.314286771207296756e-01	-1.964403831154076241e-01	3.161334627942103404e-01	-1.165736654436651532e-01	1.092237143598258964e+00	-4.772115542917693132e-01	5.377105797845246338e-01	3.539731792058661841e-01	8.082584568227816346e-01	9.731578680166592665e-01	2.008554674725940847e-01	6.488546390993839008e-01	4.935608458854398028e-01	1.139595809836779106e+00
7.312375199499629996e-01	7.265127727345820352e-01	8.140872173956841262e-01	9.977018024659569662e-01	8.286655529580416735e-01	6.544640396461681719e-01	8.579704519032759213e-01	2.343045113525062950e-01	1.731233203815065735e-01	3.197802018176233996e-01	-1.313805168354093000e-01	7.190747323694554605e-02	-2.014423876282417369e-02	6.033022554241214142e-01	4.903537304559102972e-01	2.638758350080176451e-01	6.099478386468620839e-01	1.215320054695094631e+00	3.049365183815948011e-01	2.357412076251412247e-01	2.315926706494107201e-01	1.385280858057245656e-01	-2.448680818657941183e-01	2.225747271141218786e-01	6.484801146011244244e-01	1.059811376684983930e+00	1.132520919999010944e+00	1.667409485912617173e+00	5.493649326488641016e-01	7.558144716408943253e-01	7.281451053383257710e-01	1.405973143730913533e+00
7.630399320301045618e-01	6.621880383551732585e-01	6.717003046861005355e-01	7.016529296653676306e-01	5.609676681557930200e-01	6.978125891652526835e-01	6.351915563098773365e-01	1.146597203335284032e+00	5.698377615070451263e-01	5.702647179623432372e-04	1.262696031984275602e-01	2.287170846012180347e-01	-1.600394479551280336e-01	2.256691245652648892e-01	1.983871551796367316e-01	4.441397422377444393e-01	-1.428120210226175302e-01	3.107880447704981508e-01	4.725733978631990739e-01	3.246821391614920782e-01	3.424160115574148011e-01	5.651916140247523757e-01	1.891849010263910724e-01	-8.212498675969742701e-02	6.447132805028576996e-01	7.518568001285654834e-01	7.780745958969137455e-01	1.155025185186916659e+00	7.442188896567185630e-01	9.057552942922870720e-01	6.099616850741584884e-01	7.427784389313508706e-01
7.429502468281521388e-01	4.341774073419203406e-01	1.316816322009892737e+00	5.465250261070700999e-01	9.441016010058840280e-01	5.854581419842299628e-01	6.438850142759053874e-01	7.180505294171418695e-01	2.919634075720038968e-01	2.742440126585848903e-01	-1.706567025996886255e-01	4.470827392043846826e-01	8.615617063155622812e-02	8.558192875218295637e-02	6.716181628275749160e-01	3.729847746150393717e-01	8.633121426919558861e-01	6.773047271256638080e-01	3.131072377438881560e-01	9.363339292520780899e-02	-2.447001510016902359e-02	-4.773608178473970343e-03	6.089561951599452572e-01	6.405451312476925230e-01	6.031688570017027518e-01	7.182892104737310657e-01	1.127134574083447083e+00	5.249953254394824631e-01	4.819572504886123210e-01	4.399347707277663222e-01	5.820276593812355737e-01	1.127460208646535511e+00
1.653181725991470508e-02	1.008653651179686417e+00	9.036972647537253600e-01	9.564740885994197361e-01	7.303821678468753742e-01	7.482579657019841068e-01	7.075118752183552351e-01	9.475271593528209468e-01	2.841089009517099306e-01	3.137286872511337310e-01	1.892578766717763761e-01	2.130595178951167346e-01	9.641896139869210458e-02	1.690412860642090120e-01	7.768904122215332109e-01	1.032691642242503649e-01	-4.214554865251004534e-01	1.950131261568237351e+00	4.869482955181052564e-01	2.545201520403120310e-01	4.112655974152311655e-01	2.848741337376627936e-01	1.110033297805105956e+00	9.146559598554131199e-02	2.299909977973104980e-01	1.132824076660668977e+00	6.189626637606633341e-01	8.874268369083023744e-01	1.148326683130107551e-01	-8.869049561106678858e-02	2.081214076294145565e-01	7.175207874367587335e-01
5.793331717923759783e-01	4.177948769369876914e-02	2.681293259516721594e-01	1.233628423842238586e+00	7.128940954529802143e-01	9.260809983131825796e-01	5.987410017648500116e-01	2.536735405821802236e-01	1.190614962650043740e+00	2.528907269827330162e-01	3.367649636881250852e-01	-3.489342695600259336e-01	5.026924323060204536e-01	6.868228600882421153e-01	8.337352836108117282e-01	8.755560906018449163e-01	5.087487594455096795e-01	8.454887386203118194e-01	1.429341041117880184e+00	5.287194959314287512e-01	-1.208292808875428004e-01	-1.662592398178153186e-02	8.256145124897239507e-01	2.009835741933713449e-01	-9.846354507104695397e-01	4.434175832212141066e-01	1.577089365673229882e+00	7.873823339093001250e-01	8.419711911368048529e-01	6.535598001454085981e-01	7.221846555352240404e-01	6.433864249474254837e-01
5.006615315179773207e-01	1.957575678016343357e+00	4.900169831509149643e-01	7.154919083070889751e-01	6.313877800948231034e-01	1.074068305381668198e+00	1.200199706860930693e+00	1.410489081435936320e+00	8.048512245723181691e-01	4.097108095015847273e-01	1.063370919097525125e+00	2.973946348624782465e-01	7.664320662067123369e-01	5.118943415654302331e-01	6.729177480952390766e-01	6.294313016661571281e-01	7.489918151520231770e-01	9.644112946520602137e-01	6.934461746554717587e-01	8.252557625666289143e-01	7.469093663696707575e-02	8.472575197097844679e-01	1.641325158165976572e-01	4.304201776812691671e-01	-6.598959077832700082e-02	3.224435357131937852e-01	7.259279871212341861e-01	-5.835847897330181944e-02	1.171971433491190151e+00	7.165855878490565711e-01	-3.351448961355746325e-01	7.261177476789776319e-01
1.332926384701912159e+00	1.037779744365680434e+00	8.884864140244926878e-01	8.143507938488803166e-01	8.970182555106682720e-01	3.283850138377257810e-01	7.265646457008356762e-01	-1.580350911526594571e-01	3.660410994483180858e-01	6.250846020803348946e-01	5.763330789054030845e-01	-8.206299877609484206e-01	5.002342841941637142e-01	4.361257719768846242e-01	5.813211501356182476e-01	2.828587197335168391e-01	9.674701741347381256e-01	8.330996853379056821e-01	9.381685271351778432e-01	1.140242947158015996e+00	8.063749027097499855e-01	2.801725645189858671e-01	3.619654926147486407e-01	3.677555792714639060e-01	6.827529513847409026e-01	9.786611335974643167e-01	1.302837398009490943e+00	9.768029779244831179e-01	1.114141951779791473e+00	3.929375993633141273e-01	6.173939146473605977e-01	1.849035259171613044e+00
3.410621404643747745e-01	4.667832253892820193e-01	5.773522969980788844e-01	4.632280756364435259e-01	4.269754044260902215e-01	6.290779763123943713e-01	2.939998880257153058e-01	1.643697485744423759e+00	7.017636699232133735e-01	5.714010828312969803e-01	2.720582410718159205e-01	5.435323597895272973e-01	4.396113782054493768e-01	9.850839944454735653e-01	6.101330000202361825e-01	2.901633019847073558e-01	1.920124865368198486e-01	5.473670422365048971e-01	2.214925817118696960e-01	7.219989682655766350e-01	1.395009001671884130e-01	4.743776492181717153e-03	2.897979621558587349e-01	4.183703653259439603e-01	6.287529214966278701e-01	3.050973414124900085e-01	5.347531392235048697e-01	6.588109447549921338e-01	6.425221349406241567e-01	3.417512149505132490e-01	6.570735209096496554e-01	7.791538948307538126e-01
6.661877799975852721e-01	8.073684879297133854e-01	8.095911827600348332e-01	-3.835496769220578805e-01	6.361850743696902954e-01	6.905057360231329211e-01	1.234187468220391048e+00	1.530606813165132252e+00	9.159497618806882180e-01	8.066903234750940621e-01	-5.122054452023822035e-01	8.414248862216969771e-01	4.787077947374112630e-01	8.163462343881262573e-01	8.511522867983443152e-01	8.474209158810956932e-01	1.061000017498186621e+00	7.820790151501857412e-01	7.389569940653598623e-01	7.360106269722569428e-01	6.442220718090427845e-01	7.814304536878194929e-01	7.735441025048396257e-01	6.478549572528212730e-01	7.292940390619893076e-01	9.820571882006219333e-01	7.382376491947534314e-01	5.675247811869807979e-01	2.907517166288659527e-01	1.534423855754660559e+00	3.520005027356157279e-01	7.885447995209646788e-01
6.045610504700229537e-01	5.781917422710781684e-01	5.392904351048369849e-01	7.369510509556498334e-01	5.633238984986949083e-01	6.361737773873323842e-01	1.507906495553270609e+00	5.859341986716065653e-01	6.234262654850981633e-01	7.172578895550822953e-01	4.499386510795336802e-01	1.420544516632954446e-01	1.062786038441194680e+00	1.849662863613722896e+00	8.041374421247036164e-01	2.967192140031857384e-01	8.130625877505998078e-01	5.280950324795086193e-01	1.030589539786678888e+00	9.154720069210710021e-01	4.760491516232192577e-01	7.510481206279255861e-01	1.911662297019449119e-01	8.018165239730826732e-01	5.052072288159372704e-01	3.956468261202758518e-01	7.214276300892403793e-01	4.685607500765328060e-01	7.372683330041016614e-01	7.283302315229330803e-01	7.869235679487299739e-01	9.849883100702874206e-01
2.646392503874453461e-01	4.751859257570388850e-01	4.132027751468814181e-02	4.985879823162667757e-01	9.913008142380036469e-01	7.541010374702068475e-01	5.080896497395875899e-01	3.469466612714962594e-01	1.142710526722273467e+00	8.203112016829277042e-01	9.776810091900538513e-01	6.761689407237398974e-01	1.306188569830530444e+00	4.813748545894535047e-01	9.970489158275548380e-01	6.799128633927790100e-01	7.411243095453092788e-01	1.141070088258739901e-01	7.603859070767323702e-01	7.285588338215209792e-01	-4.603214328075733164e-02	6.236496596640024315e-01	4.237241304747212389e-01	4.149138712929372752e-01	4.225988899447913894e-01	4.110592826480162776e-01	4.919706891718553798e-01	2.251367350512060161e-01	8.029861784828076221e-01	9.904684804264948239e-01	5.540777137117948170e-01	8.314849386706223422e-01
8.162932191940925897e-01	7.470117171658147148e-01	5.060832711567716524e-01	1.234811469572978382e+00	5.577608242725896615e-01	8.873018751118657566e-01	2.291470400257830109e-01	7.821926599236735944e-01	6.492869525636619787e-01	3.926179694865369885e-01	8.348015401623301024e-01	8.680803949907917039e-01	1.144666725654118977e+00	8.610248456316955679e-01	5.604270402301729792e-01	9.117037229859109582e-01	9.701202627382690125e-01	8.399192599641162049e-01	5.611310172997130419e-01	7.895598854087844121e-01	3.309053212082868622e-01	7.472900750800718361e-01	6.942750353379641970e-01	8.846076595046479252e-01	7.314058583314492212e-01	4.140443496509008670e-01	8.424237661406218658e-01	5.187982288367968264e-01	9.364354586206955489e-01	6.964242338997032045e-01	6.552495378873672838e-01	3.775203228924216559e-01
3.095494747670906599e-01	4.375797917808629256e-01	3.368979035359707663e-01	5.021223397552965206e-01	6.770933235071200373e-01	7.185432466546672892e-01	4.481707483348145171e-01	7.820785979505566754e-01	1.075035798952506116e-01	6.654017475907454404e-01	3.827162286788121093e-01	9.183621795488536854e-01	9.021988670078863182e-01	5.337460118376274876e-01	1.145865275189476673e+00	3.116605459926323762e-01	3.848922968698467728e-01	4.289948369611736867e-01	8.827655659072949357e-01	5.709865815097436847e-02	4.164566370017498409e-01	2.227072081145773375e-01	7.063462095246602068e-01	5.964444255602145972e-01	2.747698167287026538e-01	8.214638978245817347e-01	1.273359422999895685e-01	6.364361885281089037e-01	8.614582985545605753e-01	6.906280293920781244e-01	4.662687724285348723e-01	9.941934018922523597e-01
3.598809434331004531e-01	3.101567745292487244e-01	6.615950437698403519e-01	5.439372687174676146e-01	5.460558142238555179e-01	6.054982735874080424e-01	-3.041246240589323691e-01	1.093420848116877231e-01	6.831244770490647600e-01	7.669347079970979530e-01	7.589938187679577952e-01	1.088527637326173414e+00	6.687932936304555875e-01	5.673872466135609915e-01	6.136790791200470441e-01	3.553225240350753600e-01	4.828122207645816899e-01	1.268806599916665556e+00	8.363374299596885164e-01	9.910587046869778760e-01	8.070147018065496614e-01	9.965218543956946284e-01	7.551481681923650768e-01	7.696983497529180651e-01	3.218835961681162927e-01	4.806608133539844174e-01	2.364698545488371773e-01	-3.597420977147105514e-01	5.838437223485632988e-01	1.324563170607801599e+00	7.719965402331047111e-01	5.841977588375850683e-01
7.373894432097868323e-01	4.580260278462463530e-01	6.626735398072826078e-01	4.685494377156398937e-01	2.164998433937440070e-01	2.001726525604471396e-01	8.163384678558496255e-01	8.621957464781886404e-01	1.440218692681115020e-01	6.282658155986966531e-01	6.733272137772837729e-01	-9.317039637852131406e-03	6.465008432497986179e-01	8.651410693316271550e-01	9.083916587517724128e-01	4.855279684538515994e-02	1.047298669432814799e+00	4.997370638038187152e-01	2.236965397980471004e-01	2.583949816915159792e-01	6.920879944855522492e-01	4.629820383418679630e-01	3.225491369548795229e-01	8.506275026526023408e-01	4.403086072265725570e-01	3.506640059083314664e-01	3.545738011850209648e-01	1.428547118599965415e-01	3.733083057071315825e-01	6.809671942280315360e-02	-2.802166333124516129e-01	4.584796140516254059e-01
1.181758889323701878e+00	1.222898529428435577e+00	5.681002236034607966e-01	1.160536358983861316e+00	2.769055265123908094e-01	5.060590978495744796e-01	8.756630069155191265e-01	-3.942687387839238777e-01	6.060002516852469601e-01	1.122824434900303592e-01	6.924961903394809548e-01	6.896461428732870713e-01	4.955347900663790162e-01	-1.391475490142106697e-01	4.993124008000344727e-01	8.803984486943061682e-01	4.325341719410461527e-01	5.623394452948153877e-01	4.781868218134421866e-01	8.489923330913207167e-01	8.066767535504130171e-01	6.060980832048509237e-01	6.779510364068976891e-01	4.080125315161359234e-01	3.487257294561226795e-01	1.224148751413354219e-01	2.783850911505346692e-01	7.785748068108290232e-01	4.702352951061476438e-01	3.008123508323508610e-01	1.246218546516304926e+00	5.681627390572975278e-01
1.116690871699911103e+00	5.904373875626011126e-01	3.725487848266054169e-01	-2.118299825381264601e-01	8.927868725337879674e-01	9.645489544790810665e-01	1.007529118171596849e+00	6.375794098730682702e-01	7.950262421356362186e-01	2.462503520265766910e-01	4.522705875175745405e-01	1.779837751140295188e-01	9.023845080187823386e-01	7.657021405944954839e-01	1.752935424997899005e+00	8.058341022027709633e-01	1.102025455703304457e+00	3.230829645737864908e-02	7.433599295129693640e-01	1.895195640108476853e-01	6.153190694552020945e-01	2.549511171190352865e-01	6.920301206970389529e-01	5.350458608726675891e-01	2.762589684875246809e-01	6.838737765877691555e-01	1.192375527055963502e+00	4.789796457416666264e-01	5.883491177892665736e-01	8.662470044281209702e-01	1.069669550954034598e+00	7.401505641661901835e-01
4.630251155873744140e-01	6.151650180835510628e-01	-4.519411509600868015e-02	7.015153866511604219e-01	6.871808397529111101e-01	7.831234800815679575e-01	1.170187780191025873e+00	1.433847341024618638e+00	6.216602108546467331e-01	7.114813140873734731e-01	5.232531609256003691e-01	7.157389852042174150e-01	5.679373540499390582e-01	7.370360353109105533e-01	6.498092443059266810e-01	8.988536157322013498e-02	8.457720838699931409e-01	9.085632253290473193e-01	3.477248902556106525e-01	5.880454724156397583e-01	7.207226033708420410e-01	9.354643623434097943e-01	2.238710558054502475e-01	-3.562059136081729971e-02	1.153415287311408965e-01	4.841823720269784470e-01	1.118983384209907062e+00	3.810346991654097737e-01	1.420844989766240074e-01	2.890498366160319521e-01	1.120326696705320479e+00	1.010254259598208693e+00


==> Cifra_figuretem/3.9/DPdataRed8.0.txt <==
6.987948720752412690e-02	-5.700011849392411234e-01	4.537919139538537650e-02	6.939268247684531321e-01	5.054430845740850442e-01	5.432629735392544568e-01	3.327008699639408262e-01	3.617932299894219272e-01	1.646327238088815259e-01	3.622866034284087933e-01	3.647446278648113771e-01	4.337970376686932639e-01	4.619866233617883067e-01	6.201426146720956378e-02	3.320267549463831736e-01	2.674233070744925778e-01	4.274020626040488380e-01	5.019774857708914073e-01	5.862959160037445328e-02	-6.668097070659334547e-02	3.458180538105681268e-01	7.553713045740797494e-01	1.690285866718320984e-01	4.286839454876172351e-01	3.944380186392610343e-01	9.104575694295068411e-01	1.043417974046751961e+00	6.979913247164808432e-01	5.031992100562741044e-01	3.803548565024489903e-01	7.052747910688376143e-01	3.700799921216411104e-01
3.035124888221506501e-01	8.529982626926201350e-01	2.156817194689551742e-01	2.086743809053003829e-01	7.524950149959819257e-01	3.726249375925830276e-01	1.302195309331737882e-01	4.408797690350274578e-01	2.055327702551619784e-01	6.191646136365137609e-01	4.900387091438525022e-01	2.249975186488546164e-01	8.129341828889163901e-01	8.952331328361603502e-01	4.362620567570724694e-01	-1.132474583732352436e-01	4.308388811961258447e-01	1.033763671734630796e+00	4.909349997743123195e-01	1.241767575329106421e+00	1.122918366763647535e+00	4.714738496897981079e-01	2.634961822614506066e-01	1.126040153389714638e-01	7.802997579823311991e-02	6.128332940427829723e-01	3.155937308026808275e-01	7.529301871945942581e-01	5.471647041539196010e-01	6.477880579126871208e-02	3.620956411440380829e-01	5.488389552852747100e-01
-2.691559732909932778e-01	2.636315367105040997e-02	6.383714432735583255e-01	2.331554049445402899e-01	5.884650102387158910e-01	8.737797305189082264e-01	2.004785149375702125e-01	-1.913334806530292420e-02	3.007914376207926344e-01	2.326006679026978163e-01	2.318571689768660071e-01	1.171029127007539250e+00	2.003039714864444099e-01	2.546077226074305866e-03	4.092760714880052664e-01	5.199556542756185173e-01	1.014708153261881129e+00	4.260010939046147693e-01	7.782493647589076025e-01	-2.902835621553219170e-01	9.158193676912045333e-01	1.081280891573131120e+00	3.681796871189191300e-01	3.322410301920923903e-01	3.248108839990792029e-01	-1.735098599463293922e-01	6.400509710496453675e-01	1.293058882541942012e-02	1.895689086561634096e-01	2.918299809440848547e-01	5.383716769141051461e-01	1.930318303503471278e-01
1.819669631424402356e-01	2.428475268208371562e-01	7.294138950194077875e-01	2.903829686831845835e-01	3.753998654643030397e-01	4.402527381147656182e-01	2.618240211112887739e-01	5.229044680373484688e-01	6.816452033915301190e-01	7.524473147037571419e-01	7.644046530318300281e-01	3.267556606823160403e-01	7.112482724108457610e-01	4.531926555655612088e-01	3.210614407927393499e-01	1.436224727078261598e-01	3.240995867502727279e-01	2.157216343708501793e-01	4.555253240720016916e-01	5.007585965545919837e-01	3.801786166651162091e-01	-2.909553268818345639e-01	9.287759464363759543e-01	6.809079868485976572e-01	6.121998388470011321e-01	3.295209822316397252e-01	1.491504683289687494e-01	4.227245273592571406e-01	3.005268853475744351e-01	8.758122640138866766e-01	-5.619181894961406964e-01	6.887385666229703385e-02
-6.967233117155913202e-03	2.566901626453515495e-01	5.938234932026997814e-01	1.033404358916711896e+00	2.721693040509768347e-01	4.580958302678186378e-01	5.507842093008743500e-01	8.693657980315535605e-01	5.955204295319487251e-01	4.136245998326493756e-01	-3.086981327528328656e-01	3.468841249992592468e-01	8.044200973247783715e-02	2.696673849415022195e-01	1.806809207624699432e-01	-9.484275029734190454e-02	1.411289310528632823e-01	6.662900100026222239e-01	6.891699679004901213e-01	2.158643065870198274e-01	4.041227062758054323e-01	9.218189457107117679e-02	-2.293627090112101419e-01	4.979077230448384350e-01	5.225414806681492053e-01	2.569963199923759323e-01	1.293239029127082607e-01	2.333769289233587896e-01	7.426564003704009265e-01	3.185063084636094444e-01	4.573055341252774131e-01	2.226153546517813386e-01
3.841419584926665243e-01	-4.944149282808715240e-01	1.934502832001481210e-01	3.971127128414403407e-02	4.209295293254709525e-01	4.882027247255760205e-02	7.224272401210176664e-01	5.337917735762407467e-01	5.906444823757506235e-02	-1.485329316927359589e-01	2.763817985994515558e-02	7.180271479672766244e-01	3.691198285601411389e-01	3.559379299217600434e-01	3.313942643064473059e-01	2.391200852881805727e-01	6.629063577435169163e-01	5.453175426538952042e-01	1.220005967598933649e+00	-1.193760817991749157e-01	3.841270908696728381e-01	1.251826224747137339e-01	2.682325832847970437e-02	4.715165214036063368e-01	-3.632916026041665969e-02	4.847686500033819845e-01	6.567686825597984779e-01	4.146268732502298993e-01	5.088986316941261911e-01	5.550357094486370046e-01	1.089486874691595331e+00	2.031410708089473049e-01
-7.365024709435658012e-02	3.182011625640728814e-01	7.165673891328904199e-01	3.782485349527186513e-01	-1.761222535208367135e-01	3.578495734491009550e-01	5.058948146447912464e-01	2.687142465991028684e-01	2.425204649047504879e-01	1.033445128705961780e-01	7.932740448018005264e-02	8.156510317062993787e-01	4.176678388093430505e-01	1.622915091203309401e-01	-9.949097816315349840e-02	7.736990689087758222e-02	6.772333268457954025e-01	1.419647118473238212e+00	8.056975128115262397e-01	9.446725058539956477e-01	3.891366666362088278e-01	4.968718358283639169e-01	1.149398225500362969e+00	1.679964449805044779e-01	-5.965409450669876268e-01	2.114463328285420551e-01	3.589281267628663952e-01	4.707501872248174846e-01	6.719380815899456127e-02	1.234375569880248547e+00	2.388334856962336383e-01	1.427447518111524816e-01
-4.831863015999128264e-01	2.214468306211248849e-01	8.557676227843086236e-02	1.328233014743572360e+00	5.759844728111345180e-01	2.963634373835801750e-01	7.621024546107728614e-01	6.114172933904791218e-01	2.294329084127389728e-01	1.681491006094709417e-01	4.891663143484393794e-01	6.883201455220202547e-01	2.257111983960089774e-01	6.354596096429939722e-01	3.545993141922890723e-01	2.472127276784880923e-01	3.258103722891747545e-01	8.425009577134104366e-02	2.716604497107189542e-01	-1.931010067000578090e-01	4.374697539184252415e-02	1.193565676481905813e-02	9.718497634853925926e-02	2.477806265543356368e-01	-4.371125313014704306e-01	2.453125217349629295e-01	3.358356173633985087e-01	4.819218937172696782e-01	4.277767384725095212e-01	3.779184175094387754e-01	-1.543133175147072267e-01	5.823531408704888390e-01
1.893015842341278232e-01	3.357063486178842870e-01	3.062246284433807197e-01	1.598535099128858272e-01	3.532044421630951003e-01	2.735370732211184763e-01	1.944364491104757509e-01	2.599364459354699397e-01	4.620047729620314625e-01	2.694493280741195873e-01	2.763966518034389752e-01	7.554429434072829075e-01	1.739781492512606220e-01	-4.061697237809683836e-01	7.048061474815427996e-01	4.853477536976731344e-01	6.198072280943012213e-01	-9.412573500417759087e-02	5.334974082915528992e-01	3.740704405323560522e-01	7.615500038083957701e-01	5.617395985139916892e-01	1.304083880597120881e+00	3.040794774951457446e-01	2.233296819154144686e-01	4.579899443128826464e-01	2.014660819680492709e-01	8.138170445199655045e-03	5.134835439845050198e-01	-1.605799994915502182e-02	4.241209132573877660e-01	1.218379714345909637e-01
2.907271387801308449e-01	3.878159983175102909e-01	2.215005228979881335e-01	3.077009663291805364e-01	1.845037927603672689e-01	3.380619176625133115e-01	7.985146924048616146e-01	2.175141548718310114e-01	-5.276874652813123845e-04	3.591463473427836117e-01	5.503358225152845673e-01	1.597417242218470423e-01	3.706054844326858722e-01	1.673205260336846356e-01	-3.149694055724966413e-02	6.275588849461690710e-01	4.574918043390723277e-01	2.157821206776972534e-01	3.855098487794045292e-01	3.756934429989829405e-01	4.958368188006716526e-01	2.814461921962943536e-01	3.362794641791255201e-01	7.557403371018005522e-01	3.824109222202455860e-01	-1.881546578284276627e-02	-1.870852256117455648e-01	2.395312045791456734e-01	5.060997388381963669e-01	4.508290590053650737e-01	3.574922620559354280e-01	2.734731154848346057e-01
-2.803710085289070619e-01	2.047971755794440463e-01	4.893492972078752334e-01	5.629640744259066798e-01	-2.939875768443639403e-02	2.672291002732707921e-01	4.821738857783233745e-01	4.529973454390151533e-01	3.033626662352761350e-01	-1.019917841747563503e-01	4.361200282316122778e-01	1.334536536997652734e+00	7.331090414335936223e-02	2.005133751088989669e-01	3.697296307181406338e-01	2.979579611962860919e-01	-1.463301220157497973e-02	4.278025233268801242e-01	3.071836862828582482e-01	7.494305316450510235e-01	3.273416220606835125e-01	2.967051382165252216e-01	6.985878734429118442e-01	5.649429403307564268e-01	2.870184768334355652e-01	4.643734138083572827e-01	3.010126225654999876e-01	2.364051998358390749e-01	8.355770732102638654e-01	2.930935876917057370e-01	5.422893548374434491e-01	4.845962035848341287e-01
3.445000711523023007e-01	4.674258351362932107e-01	3.013386860694326486e-01	-2.194811390888795621e-01	1.922957303234922311e-01	3.927133670706329793e-01	4.626861156095886107e-01	4.521465866387793242e-01	2.201944525360837734e-01	7.530433776265459400e-01	8.180161494973609004e-01	3.846812352586471140e-01	-2.788330869954309676e-01	9.631207010989681905e-01	-2.136797058761024104e-01	2.031048989693847173e-01	5.190491649331571145e-01	3.144647135570207142e-01	5.915084868155067177e-01	3.589603779728683941e-01	1.565156207857203996e-01	1.058572024982274318e+00	-2.059169471271024565e-01	3.192521460781052034e-01	1.732346347690512378e-01	-1.700708796055051542e-01	1.085652398654065376e+00	7.394756424217291402e-01	6.581928960849010579e-01	4.359035465639858886e-01	2.005056117514807390e-01	3.856569987722523463e-01
5.898106773281359683e-01	1.526220086154463917e-01	-1.149474210009320263e+00	5.575117429127414148e-01	1.330995486091613444e-01	9.134359836386869436e-01	1.782227260868190777e-01	7.895162193055560440e-01	-2.876818781453627238e-02	-1.782429550974673482e-01	4.650599059904413912e-01	4.767870257645975274e-01	1.726027997329868668e-01	4.945030016936011741e-01	3.758605433481833624e-01	2.587496539075482271e-01	1.651412258653622844e-02	2.689955942364332109e-01	3.357048430770294689e-01	7.693131918060169827e-02	1.403666328839935640e-01	3.207075621719756020e-01	7.276827813956940894e-01	9.424744387788382971e-01	6.802256163703036540e-01	4.659757311651283040e-01	2.425028720889738643e-01	3.563234509109074466e-01	4.805644157132969996e-01	1.133224963612303737e-01	2.307214193878856789e-01	5.067392483972767980e-01
-6.768079399934081586e-01	2.866208142247507751e-01	7.397715608364313633e-01	8.185721474702567502e-01	2.124205973507312661e-01	9.517912267860599851e-01	4.151151669428488344e-01	2.551829379745861326e-01	3.653294453122485352e-01	3.270862909414707365e-01	-3.457720227361091858e-01	6.951673727615476084e-02	3.666634641132360262e-01	5.250060861653383926e-01	1.238429684897473848e+00	6.975301053918780969e-01	7.385182777331986692e-01	2.569081031740662047e-01	5.911518147021871394e-01	6.021296748101607754e-01	1.677144011216973873e-01	1.141918048898825422e+00	-8.812242247131246708e-02	3.963815770519863446e-01	8.184861513679517753e-01	-2.667257733333868730e-01	7.669253378060578719e-01	7.071714756521120249e-01	7.864041568574875463e-01	7.980133274254862519e-01	1.763232947782581994e-01	5.981261893037722599e-01
6.266442034184871446e-01	4.456847659765104663e-01	1.974433324573369730e-01	2.194970973331037689e-01	6.850216198534766487e-01	3.812564839500347524e-01	6.172121861101009799e-01	1.902215489352033218e-01	8.390507876196795500e-01	2.138120320895938731e-01	-5.267096793566899970e-02	6.181335166126646907e-01	4.093982207449161081e-01	2.445921577259228819e-01	1.339445939343125169e-01	7.304120454961029463e-01	9.640784898664999103e-01	5.095812707461355728e-01	2.146235270950116458e-01	4.591678674117046777e-01	-1.971561616188622912e-01	-1.015149378936763602e+00	3.245167260512116236e-01	1.002328827397963140e+00	7.082785992652326224e-01	6.053604154997660469e-01	5.575925181790710727e-01	5.307165564127422908e-01	4.741394402118159768e-01	5.245173647669938433e-01	1.005807890855361375e+00	2.516223926191220039e-01
2.380202593395533417e-01	8.956544722826687011e-02	2.539093765271280279e-01	2.280174972358623986e+00	1.040900270185418863e+00	5.795213355503002761e-01	5.430998101704545000e-01	6.607354561376483915e-01	5.127226112653966439e-01	-5.311867454348329076e-02	6.274791672850532631e-02	1.233107846412981878e-01	3.764003235767975908e-01	5.053484352088981613e-01	5.583581658987595286e-01	6.954014662948887482e-01	8.658141151668070634e-01	1.292981111386060533e+00	5.277731836747658889e-01	4.178046001815309274e-01	4.432264833905565360e-01	4.514578386945590216e-01	1.382410136258309219e+00	4.766834602088433348e-01	3.567022119372942335e-01	-5.023262479251702217e-01	-4.438141272229445544e-01	1.164854650150239923e+00	3.483788843254549406e-01	6.202607053301507634e-01	5.227111557391497243e-01	6.025409836657729112e-01
6.980781031096242040e-02	3.842690852993492223e-01	2.653740885364802016e-01	3.778555659106287989e-01	4.033766816446235359e-01	1.555426427988955695e-01	-1.702630507828101214e-01	1.500735464892736792e-01	8.451269631805684579e-01	3.656575952980731792e-01	3.051806234039610155e-01	3.284164850541669844e-01	1.123807035149876565e+00	-2.338569870118579752e-01	6.674791742503204395e-01	5.303515695610275804e-01	1.017325939306345628e+00	4.946726195289761208e-01	4.051749716489427833e-02	3.398730939144826158e-01	3.024250700596096686e-01	7.272619352108391499e-01	7.745097452595008924e-01	5.294897683851541581e-01	6.167315207703293334e-01	5.646078415238711123e-01	3.692645121370441985e-01	8.871367288400877626e-02	2.016974101156981947e-02	3.145649598463251539e-03	-1.318931687335088143e-01	2.953397445572036872e-01
4.844092796417933666e-01	5.056272504211666297e-01	1.208130669032984328e-01	-2.169537423234602080e-01	3.680448889952347424e-01	2.171730684734631267e-01	1.306887023490598043e+00	5.759384192880796505e-01	1.283257157072302257e-01	4.549863161331766936e-01	8.806837261773272640e-01	-8.391717135390708293e-02	4.534522616973257758e-02	3.968094112888945757e-01	-4.736731692719704512e-01	2.981851350566772085e-01	-3.509686784061717413e-01	1.990760194286025075e-01	9.888964858713701345e-01	6.150820261912056663e-01	8.835448432165073918e-01	7.041058645620013046e-01	7.865067976682085238e-01	7.459721434041612920e-01	4.591343034052326466e-01	9.523421285439181982e-02	1.075185547619545157e-01	8.226523300691493401e-02	-5.321221417953381216e-02	1.306509790592801146e+00	1.615244385804840144e-01	3.353300032256940066e-01
2.802555933699187318e-01	-5.188082435150398464e-02	6.852230043217266697e-02	2.967955883269409734e-01	2.785350853245055491e-01	-1.309255052301733224e-01	5.584160492482259652e-01	7.017962591510734649e-01	5.101080494820688926e-01	1.027885711860599294e+00	3.901437402369387630e-01	3.906285186158692246e-01	3.576659735804361140e-01	4.993129903396443248e-01	-6.711081940604246565e-02	5.313058166512016900e-01	2.431902508160477261e-02	-2.203198726090498383e-01	7.837370841062551996e-02	7.961976832779552593e-01	1.005255649556240805e+00	7.502411297994870942e-02	4.160469775712180018e-01	8.317016134293497842e-01	5.457341427525249644e-01	9.533050952526002098e-01	-3.834203048596286356e-01	1.019246421551904813e+00	8.985941527113820992e-01	2.460733911294410436e-01	6.525663406997541660e-01	2.913040489669925792e-01
1.213571099587982705e+00	6.084319098479999965e-01	1.162693016467954310e+00	5.567855847265639202e-01	3.493452255185399147e-01	-9.309605267706917431e-01	9.035108872117787460e-01	8.755270750328525420e-01	7.308538197372028700e-01	5.091523041616313749e-01	9.227511582457681438e-02	3.594421173763757693e-01	-5.955692998733197463e-02	3.064876667494834672e-01	9.395943506541850621e-01	7.040210426107772479e-01	7.316141341882211879e-01	7.448925973946795009e-01	6.358625629195815421e-01	5.571383161148097951e-01	1.016767209307758657e+00	7.496200700870906397e-01	3.933311722245142472e-01	1.681511602771001979e-01	7.541995573668173192e-01	4.634647410686391078e-01	5.721901552931824009e-02	1.373706438492557358e-01	3.051503811265238730e-01	-3.043320950854166984e-02	1.548992183925277655e-01	4.630345729123905851e-01
6.083725875954988371e-01	5.110133966156624741e-01	9.351057288848544369e-01	7.394428477445499359e-01	5.960331313945774756e-01	1.334298755862550312e+00	9.382714757439637454e-01	9.031843919978299606e-02	3.371873079891952729e-01	5.623363653844537513e-01	5.451653587786881028e-01	9.111050726210984108e-01	6.158183044289085029e-01	5.724837617157932934e-01	-2.648348927937953512e-01	6.794328805243756708e-01	-4.431095053602592815e-01	3.050296053729437684e-01	6.239732089274220295e-01	9.973863918707427390e-01	1.008646321967757498e+00	7.706053735618486611e-01	8.147283966452586457e-01	1.301568700377472521e+00	9.116447711928233888e-01	8.615834872740100181e-01	-3.111966435652938623e-01	5.425132513336988760e-02	2.148274945755663801e-01	3.046991162595583114e-01	6.755813551121873095e-01	6.592912949282658808e-02
7.091188518129448726e-01	1.319278422629737602e+00	9.156463395141842820e-01	7.181481100940735329e-01	6.019850790980889599e-01	5.812491237589126891e-01	5.869333486725257787e-01	4.944103069419131247e-01	1.800994820727375156e+00	2.564607758921815250e-01	4.158620955039422640e-01	5.780189464832965474e-01	8.659199161923070154e-02	5.940262809955553225e-01	6.150621013039156981e-01	3.456260876323336007e-02	6.621056413036954247e-01	1.084467419494285823e+00	5.181775484492342487e-01	8.206564584925367667e-01	1.609530778615156921e+00	3.745513752946003638e-01	7.271319140957416272e-01	7.095005508803357008e-01	-8.582349058001864650e-02	3.406142505420837185e-01	1.015500512717030235e-01	4.859574553482837178e-02	6.653713172393507236e-01	2.710871269633620129e-01	4.049049689354134451e-01	4.330828483473186941e-01
1.304013553060986874e+00	1.993501395009704691e-01	9.976009241971802721e-01	1.192874954578820645e+00	1.184477438787524983e+00	8.163018133422673683e-01	3.938348324532810474e-01	4.317181065382842409e-01	8.659691002507012847e-01	3.653484900889089060e-01	5.357386627125431122e-01	2.954930476998340327e-01	4.899439006132350061e-01	9.410543278305847359e-01	9.846826420803154178e-01	4.594402866560043375e-01	4.780419969785226209e-01	9.179725439081355409e-01	5.506179553255914350e-01	1.064850451626750516e+00	3.712438204018457810e-01	1.384633973631167470e+00	4.700825967277812434e-01	6.633549585408746729e-01	4.187211865511676345e-01	3.373304438775142633e-01	1.260225636862091769e-01	2.456383621710735987e-01	3.214317084750965003e-01	1.623927695919725467e-01	7.872545649638695853e-01	-4.677983607963409618e-02
1.246345469202523093e+00	6.109351770232122059e-01	9.561301693501754739e-01	1.009631428386416729e+00	1.094666231174044491e+00	1.025607947058947200e+00	7.205966247101405209e-01	5.537013096321443673e-01	6.013458546092124157e-01	7.740529008454188897e-01	9.603662686220321154e-01	7.456755126309076998e-01	1.336044879411928177e+00	6.644415200481210704e-01	1.350289268909261597e+00	9.969865782720108704e-01	2.032629080459022575e+00	7.806033269419803133e-01	6.391147150861193893e-01	5.427595977974762897e-01	5.936360211206310744e-01	1.013457067338739748e+00	1.080462687291411816e+00	2.912296483741314557e-01	4.656887042422364065e-01	-2.136910354736707429e-01	5.569306267310223379e-01	9.772102881737871893e-01	-2.876855082750151560e-03	1.986401896607609963e-01	6.144704622836819619e-01	5.761895453472565265e-01
1.023940119112960234e+00	1.838231441908311670e+00	8.425847173903502352e-01	8.543515611038975388e-01	1.404313779458838951e-01	6.491171697724441580e-01	7.068214368747299803e-01	9.739273665561311022e-01	3.638777680156604633e-01	6.773797528224988485e-01	1.096756594969769294e+00	1.010959366007376570e+00	7.213740049750665406e-01	8.828567148680794840e-01	7.364517283861075070e-01	8.328558469615300330e-01	8.963834587103293172e-01	6.736339773601861536e-01	6.735149353719488419e-02	3.114224133600054234e-01	9.967455920519965318e-01	1.587930344028344876e-01	9.746767665280752224e-01	4.578530968139867818e-01	2.350624282322798519e-01	2.423363305033065240e-01	6.829946925773935362e-01	6.174670706447131785e-01	5.636135520875583671e-01	4.567477932436658783e-01	-2.749441919911621568e-02	3.497759809234768369e-02
7.676880692172065590e-01	1.897296159952781780e+00	1.222859996441361119e+00	7.483469814502202722e-01	7.815944772591603140e-01	3.568275378869810721e-01	7.494910144450531719e-01	-3.894675323058983674e-01	1.006758386573035624e-01	5.429329972092724610e-01	6.039111059122371783e-01	5.004059180707801646e-01	3.172557617890625625e-01	4.486052736211538217e-01	4.600505079561552080e-01	2.065684030935159010e-01	3.704458196938909542e-01	1.078469541928829267e+00	6.775419558269231146e-01	-2.082361385478292970e-01	8.948085598953106623e-02	-7.734031049633638411e-01	3.555749612824753436e-01	3.640139406212624662e-01	3.144398260172670545e-01	3.278853921772992286e-01	8.386824738307915306e-01	7.780294742359417093e-03	-5.715537918183138943e-01	6.415992427022736422e-01	4.831507670561618895e-01	-6.900850243434948350e-01
5.052833739280438996e-01	3.872413707061556076e-01	5.137163537080375875e-01	1.914612160705862487e-01	3.423384046172510686e-01	3.357367838998154275e-01	4.170633082782695400e-01	3.336227542029475135e-01	-2.638354526154400581e-01	2.452291197199599759e-01	4.119545929122492844e-01	1.708139177507728146e-03	3.198148616016467383e-01	2.803912598091479191e-01	7.083788580198187024e-01	-1.147229027186078776e+00	2.101255017602117470e-01	-1.131767471081007725e-01	4.092967304534965156e-01	-2.082988946979763556e-01	1.278192953758990613e-01	-2.639819333689408243e-02	6.709606611662679576e-01	-5.889120443581863373e-03	9.109572578329594439e-02	1.956708540560545828e-01	-1.371083361176224091e+00	1.732861125851506146e-01	3.746637163563676931e-01	-1.221930749048663611e-01	-4.177453929197515459e-01	1.665365495826665321e-01
-2.534855103667004173e-01	2.046621840467910403e-02	3.726054011041422531e-01	4.540517281334165434e-01	7.866627975201130329e-01	1.045586151927732743e+00	5.402723068249826177e-01	5.193939479288666172e-01	3.707883895255277285e-01	-3.510066060256183951e-02	1.049919508822727110e+00	6.273580428551445154e-02	1.002538060465468117e+00	2.892842020810111325e-01	3.275733497127887861e-01	4.514067535887067439e-03	9.405633566679217905e-01	3.942060820874084826e-01	4.262208420311956458e-01	4.915882173832525903e-01	1.214750744304264662e+00	-2.105425283314552587e-01	7.054264139390583610e-01	7.589188686385146543e-01	2.429280457267873894e-01	1.421201554286121438e-01	-1.194909049052601091e+00	-4.892314195924991616e-01	1.182000907898232755e+00	4.621386752606256865e-01	4.764435128873021341e-01	-7.591230679951294080e-02
-7.108165933365954148e-01	3.149959048050213206e-01	-4.538820733154808051e-02	-5.616740777165802889e-01	9.916409965617056788e-01	1.083784248939489325e+00	3.464248322897948706e-01	2.868098555031706742e-01	8.254718686970829999e-01	2.635849317670114211e-01	-2.015986833966489922e-01	1.448068364260458041e-01	-2.038103400243201913e-01	3.338529980889318183e-01	4.377227427604320487e-01	1.177616565153428718e+00	5.317122767120684435e-01	3.684661474523925340e-01	-8.149988802333407723e-02	1.569328053963297276e-01	1.576932277412091410e-01	-1.784070845634740943e-01	3.387396210810311170e-01	7.255157706837537246e-01	6.439695415217439045e-01	1.216283287614638997e-03	-4.277697928086990897e-01	-2.285114415097264651e-01	2.624628807380319784e-01	1.641961156354332652e-01	5.846790810612487732e-01	4.402266939970586601e-01
-7.389045404495031555e-04	6.226645101408623262e-01	3.233943324561915356e-01	2.310253861350419213e-01	5.592627165942338774e-01	-7.047854191029805371e-01	3.217181982568636522e-01	3.642639343296248944e-01	6.863457378802386710e-01	4.529860278100182880e-01	1.711195282344086799e-01	2.166382842543163045e-01	3.745759878692100919e-02	8.154691046191647752e-01	1.783936312343756547e-01	-5.197138262488117944e-01	6.382985867689465742e-01	1.275578501588309654e+00	3.709732172386135396e-01	2.341906550240997475e-01	4.946937026906379486e-01	-6.655527389478607114e-01	2.792947415334062211e-01	4.323111275308275103e-01	5.858946796361219622e-01	-4.523549074488257826e-01	3.926909916447078874e-01	1.137469723176793845e-01	4.167234460340509816e-01	5.236341252315118711e-02	1.889160310587986169e-01	6.183944230603148906e-01
5.978368343273514629e-01	1.635362936153055280e-01	3.688954029039092086e-01	1.572342239784192408e-01	3.622891086546200512e-01	2.646320567611321062e-01	-9.371101226563616216e-02	2.708889020416928028e-01	1.005181235416068297e-01	1.066921981558824672e+00	3.935216660075628314e-01	3.060427946846289715e-01	1.839893466449760151e-01	3.692827108369531319e-01	2.849603913940782496e-01	2.525737914811216345e-01	-1.074559599203548932e-01	7.082786273489254381e-01	7.686479024238672686e-01	5.580755460690702829e-01	3.078502038100943694e-01	5.583255066079295670e-01	2.908618976218338981e-01	5.279035461271277541e-01	8.023211836819537091e-01	4.841042876265347350e-01	-6.665170500530026576e-01	3.989271736971339299e-01	7.644153927655894520e-02	3.047898953709580194e-01	1.842556186702761223e-01	2.145907459926889582e-01
8.964332509095476742e-02	-7.461368656945250866e-01	8.002086638784633443e-02	4.444199630054183059e-01	7.494123137589390193e-01	4.510992897071774976e-01	4.730655531502530042e-01	2.459595901592094846e-01	5.245994651172096734e-01	-2.551058463139401766e-01	2.773419694076506570e-01	4.914938944515960806e-01	4.595097034023490901e-01	4.197222939363943750e-01	5.460580350596528909e-01	3.201629335366492635e-01	2.103587489072638039e-01	2.784515409590529456e-01	1.587626508087477961e-01	2.794053687487310089e-01	8.046566660501870416e-01	9.686157878847383440e-01	3.389213726507577795e-01	3.566068772219649352e-01	4.000359473331525084e-01	1.461049298807895747e-01	2.599178055058635195e-01	-5.383844659821301892e-02	3.652468289417123426e-01	3.994396656470315388e-01	5.474243042653690328e-01	3.327670409301325405e-01


==> Cifra_figuretem/3.9/DPdataRed9.0.txt <==
9.071729667350779680e-01	6.417699329272811282e-01	2.396233241451843909e-01	1.113362090167885121e+00	2.719392491530064904e-01	7.562580986579449105e-01	1.165419627535878577e+00	9.605900734960152176e-01	1.245480654988508018e+00	9.295306463632340144e-01	3.231581440994066856e+00	7.797385002808285837e-01	1.391381321433483809e+00	1.307446253321771890e+00	1.115986813015927837e+00	1.042538203587712875e+00	5.643365128043209555e-01	6.533915891577277701e-01	6.018920209386484643e-01	1.376734206639584679e+00	1.355110051799336635e+00	1.229161592308036344e+00	6.698760897132955972e-01	-1.672578300302594023e-01	1.265047434322162934e+00	8.638192578139068933e-01	1.184007549889853017e+00	1.132884914268951215e+00	9.948771357503309876e-01	-3.033043369646986065e-01	1.855656408889709841e+00	8.623665740036032812e-01
9.977219786218282094e-01	1.022480465113543957e+00	1.864449583399394594e+00	1.166261905204847293e+00	1.409722579106732709e+00	1.529363911026484280e+00	4.129105379869265624e-01	4.612211813453797049e-01	1.070961090942612604e+00	2.336330276506161763e+00	1.123255593509122630e+00	4.355154903845711578e-01	1.120842797448974304e+00	9.457118200827672183e-01	7.674908262029292993e-01	1.491665348857002860e+00	1.026974846505686045e+00	1.023810460731401140e+00	1.247803296146597019e+00	1.091370690728404869e+00	7.860287382527368916e-01	5.503161489934107475e-01	2.111375490897589025e+00	6.841559567127697417e-01	9.948081906172318023e-01	9.556337305433680873e-01	1.277376398616306918e+00	9.336166816066387986e-01	1.023903898448103034e+00	1.190413228105416499e+00	9.640180113295439002e-01	8.780449693226457519e-01
1.059634313199163902e+00	5.983525048432010163e-01	8.695076011216915646e-01	8.671332755273186699e-01	1.450600837143092958e+00	1.136001493693287623e+00	1.196828834584545476e+00	1.089522650046532037e+00	7.036824413127185096e-02	9.049943270757556668e-01	4.377470987206226738e-01	1.031888258786020529e+00	7.465036410144378909e-01	1.233862446164560200e+00	9.449865049431172004e-01	1.373495235626738253e+00	6.079483135807388638e-01	1.003256203363022347e+00	2.783806737999511505e+00	9.254539901753665587e-01	9.800979094035437988e-01	9.491365318920037542e-01	2.407576382394300829e+00	8.165402283248156534e-01	1.183733001746194669e+00	1.248908176941656345e+00	9.221163884906667940e-01	1.193629697681195534e+00	1.022483409511511177e+00	7.954193973236255433e-01	1.318068514524627366e+00	1.195083374277697397e+00
6.952674734799171308e-01	8.248730771307427601e-01	8.542705621902273450e-01	6.527258148413496164e-01	8.278077312261740150e-01	7.409705716136341103e-01	9.695045571678875262e-01	5.213988705563211701e-01	7.229145704205539591e-01	9.726051956384450525e-01	7.937582599235846192e-01	1.512162382523068782e+00	7.531354856574985490e-01	1.013330410154341887e+00	9.630041137143995345e-01	1.102214217319604783e+00	1.041552575858931906e+00	9.498042247908399238e-01	9.332184374441988561e-01	9.517051517678887240e-01	4.539553818210932956e-01	9.793744003919606644e-01	1.792463309035559949e+00	7.840865199923947593e-01	5.657097412923753899e-01	9.621006905744129423e-01	1.389067696864328738e+00	2.521148746933898899e-02	8.890082847364686458e-01	9.107304889897689382e-01	1.284088053612413516e+00	9.379102522726362468e-01
-1.532609237095154509e+00	5.319702408979261055e-01	9.259360826737805805e-01	4.921287527027919939e-01	-1.163907022946413239e-01	4.164807162580095867e-01	3.235376957709280576e-01	9.935914881635603546e-01	1.157660102388117673e+00	3.257264396458644518e-01	3.074406539717685627e-01	2.730134861846854610e-01	1.267793317253398166e+00	8.122935186857637158e-01	1.232730634116270485e+00	8.913640068718823306e-01	1.147577268195394851e+00	7.012395918720806254e-01	1.240315168406152413e+00	2.875105978987302358e-01	8.221533297611014479e-01	1.359594307019294401e+00	8.429429683077783730e-01	1.169638960249321125e+00	1.394556267533498595e+00	8.825483756183477579e-01	2.722406556813774525e-01	1.175370526612142363e+00	1.028860674598593761e+00	9.324050947694635383e-01	4.993690405561932444e-01	6.545905769438098432e-01
4.261778697033811736e-01	7.731320786499653597e-01	7.109835809844027299e-01	3.428481333308508461e-02	-1.221633730232976056e-01	6.283880118511118162e-01	8.539606135147790322e-01	1.406298939715002749e+00	9.964872688128578737e-01	5.954190202270555066e-01	8.293056644683964862e-01	1.081121256920988483e+00	9.593439159432057828e-01	3.324941906546755588e-01	1.079892177304829559e+00	1.524928224652953412e+00	8.406795638326914899e-01	1.099837390852884011e+00	5.921115437879750365e-01	3.578154823556813913e-01	7.932493709941259574e-01	1.035335279764334926e+00	1.013033495407962281e+00	1.165335609509096315e+00	1.107598746710418691e+00	1.227120068084071036e+00	8.472635653186793014e-01	8.562511869024551636e-01	8.448106346112028708e-01	7.525808169143251014e-01	1.111369444817065899e+00	5.903429038231129411e-01
-2.896404051238294919e-01	7.034679040319340437e-01	5.103472921522123062e-01	8.213520370690025052e-01	7.495675121783399453e-01	3.353020927634375870e-01	7.307254206257889351e-01	6.305184461633670523e-01	4.974695446151460865e-01	8.505226867100182941e-01	8.027204084174355270e-01	-5.553952918512949921e-02	1.121728235934586371e+00	6.852375214780639379e-01	1.411110708033017413e+00	-1.039719306059567749e-01	1.354163987585754958e+00	1.150804500335772751e+00	1.450346979869328035e+00	1.961336574626961315e+00	8.028647965195009339e-01	7.299571769027157764e-01	1.089368978313754788e+00	9.720616095140414137e-01	1.124090876608544010e+00	1.132699638284981658e+00	6.398128246054261004e-01	1.018178778484292391e+00	6.147481862258443730e-01	7.373200756226812036e-01	9.184084445994462609e-01	5.891892533911995411e-01
1.522407915872019180e+00	7.695181103606095752e-01	7.040594686534004110e-01	9.501615110322376712e-01	6.174855146003522810e-01	7.802673272007539795e-01	1.750563992649941669e-01	7.931283080096505067e-01	4.314344153734336329e-01	1.377779201298240386e-01	1.763401602186310257e-01	7.289921757096055055e-01	1.557570925540607831e-02	5.597612311366997329e-01	-4.699030972452877819e-02	2.984739698305943212e-01	3.983454716406393259e-01	8.873135950354433810e-01	9.183992065187540632e-01	1.288309284470013694e+00	9.790048368943931045e-01	7.490065251141435620e-01	8.270412902609268757e-01	9.089463323145313689e-01	4.785474895613245350e-01	9.755983362867367559e-01	1.188855690307161428e+00	9.598683087603875341e-01	1.165772567180669350e+00	9.137777359133046895e-01	1.661732775195367662e+00	1.211761173781230605e-01
7.338054064505694640e-01	7.986423198289607228e-01	9.306440456806128747e-01	-4.117201305100963715e-01	5.832203121387986577e-01	1.052429109176529209e+00	6.971306800677329329e-01	1.521399014443534981e+00	1.047878307621793237e+00	1.012840881427400364e+00	5.206033609525920758e-01	4.300427176239356442e-01	3.814096032926866386e-01	1.186806083538402667e+00	1.652117981239337174e-02	1.022739873232461627e-01	3.317223644585844400e-01	3.059534527741228915e-01	1.912427510613925463e-01	3.162595645388306398e-01	5.442820211601779867e-01	6.530331789205918724e-01	8.282806652894367794e-01	7.315289025010165425e-01	1.105683505369173814e+00	7.281880001288332238e-01	8.769244518050556270e-01	9.318196637615712152e-01	1.644331719350194287e+00	1.892306433020916612e-01	9.942067837100960759e-01	9.221553391360827190e-01
6.228140567529194538e-01	2.627381198976003751e-01	7.821068076596235930e-01	6.230626377327408427e-02	8.591816762271005103e-01	1.451383156065923163e+00	7.698401365096342319e-01	1.089632195927574543e+00	4.502442361792743375e-01	1.519587355420580765e+00	4.846549977221724648e-01	8.385729601153419921e-01	5.249109616827054570e-01	1.273685054938158978e-01	3.805632130439350336e-01	2.061155579214169475e-01	8.032597566606002326e-01	1.254863827439313684e-01	2.064543786038967599e-01	1.715495718902003142e-01	3.077369273429154672e-01	-1.610786650639624007e-01	1.306356292548471465e-01	2.126617699838440068e-01	7.617789819418167019e-01	1.321345886430835836e+00	4.185515373336302636e-01	7.047137575466061454e-01	4.288253463706240831e-01	6.939303546999903149e-01	4.764950729134879714e-01	1.059664447421413858e+00
1.046810438894884010e+00	4.582012847705839165e-01	6.549069809393929242e-01	5.763453731795803447e-01	6.870214286937932346e-01	6.689921864753227698e-01	7.300827232880469086e-01	7.056715443238427143e-01	7.322062532014258496e-01	1.944181062595415899e-01	8.820274979343318833e-01	5.325059310658563083e-01	6.926455181713550013e-01	1.553426980617563347e+00	5.180029472050787787e-01	3.434811584620014457e-01	1.523772537801672822e-01	2.550794294808291229e-01	1.924378548275011702e-02	2.933073323391324760e-01	6.648245010293785118e-01	7.580815504233805457e-01	4.774960494233689290e-01	5.521672582865551071e-01	1.242712882680245379e+00	1.105635999440893080e+00	9.828660165158366047e-01	5.471522790173084516e-01	1.798324278665422438e-01	2.685052639151599974e-01	3.913030876292001303e-01	2.616650416073879049e-02
8.350102035255413391e-01	5.503418638810652075e-01	4.177944455410455560e-01	1.030263432370839283e+00	1.070909741422204631e+00	6.193099041397037707e-01	5.754188285046185625e-01	5.297276118817439983e-02	8.854672366474490852e-01	8.750330365296954405e-01	3.933444641366015682e-01	6.631217076108626429e-01	6.929072244485960930e-01	2.139214521094326971e-01	6.555683093137963935e-01	2.141059333499785444e-01	3.226117065983327148e-01	1.397778554474026214e-01	5.223628757331706396e-01	1.639275069718209910e+00	7.409970636258264021e-01	4.402518624227072519e-01	2.137228032992082583e-01	2.306949481267700219e-01	8.391325682842615263e-01	4.746450948465495978e-01	1.169945628719167408e+00	9.440804922295806811e-01	9.963083587966679033e-01	-1.503817205727008277e-01	7.219433872797904606e-01	7.410194849631903669e-01
1.361679702797995439e-01	5.448795361713494323e-01	8.294286862539976823e-01	1.743878891614070392e+00	6.683720855031618502e-01	-6.968738456912098034e-01	5.155764621322682650e-01	5.043927227812381453e-01	5.753507279858192103e-01	7.306163759846430183e-01	5.889016734539133102e-01	1.401253315929990695e+00	6.429737724591911840e-01	2.051152748469919074e-01	7.353521914428708117e-02	8.716691747198369866e-02	8.074894808778840805e-01	-6.692810621074241073e-02	9.911588185196033851e-02	3.638372323238170392e-02	1.095930470793019085e+00	7.959072042075906461e-01	2.552094487385287436e-01	3.256750742347130911e-01	6.019396221252995005e-01	7.010087862166254347e-01	1.528596281052614358e-01	-2.856669173422948793e-01	6.224524206940754700e-01	4.978888969021789124e-01	1.599638559321327369e+00	4.537510476601201437e-01
9.336452615025960799e-01	6.833967055292262671e-01	4.443938369683919642e-02	5.924438596744892038e-01	4.364308398050321669e-01	9.021763168895156060e-01	6.721290126200002435e-01	4.935497814527813887e-01	2.621866671579182739e-01	6.451123815012621554e-01	5.882842972027807482e-01	6.889526130159208117e-01	9.017359261298784068e-01	3.359024452461422117e-01	-5.527658168909541647e-01	1.517100754578040445e-01	1.446679908026538008e-02	-2.320214498551811944e-03	2.309121247344170236e-01	6.982671003285692013e-01	1.900590495152275627e-01	3.065028030142102899e-01	3.138562204512468368e-01	1.940134021375747309e-01	2.286288917485024275e-02	7.646064915745174329e-01	1.049118759924668076e+00	7.943650713880791026e-01	1.058044776222198946e+00	6.758573146260385966e-01	6.186911095967616570e-01	9.698688962700738880e-01
9.066087146603046820e-01	4.993549445541681231e-01	8.315340998305809084e-01	4.306909154847974319e-01	6.367115075864593354e-01	2.231112759844868232e-01	8.880620047777386672e-01	5.627751895722964415e-01	1.109604443096465554e+00	6.188867115999231450e-01	4.635795795955641174e-01	7.905140020657415167e-01	4.184939717092581168e-01	6.470967814135246687e-01	1.166544824153924464e-01	-3.120656200904819988e-02	3.383975815727245928e-01	7.958031307428800050e-01	4.556241356438575085e-01	-1.049722092363665205e-01	2.864775375832516457e-02	2.167191455744414685e-01	2.331508049135380956e-01	-2.402983593378819061e-01	4.383790009909167562e-01	3.717978785655362550e-01	-9.167093304144391386e-03	4.301587603361849976e-01	6.368826354785739330e-01	2.732240286239779881e-01	5.925340958166380734e-01	1.647466462962634548e-01
9.486798219187598802e-01	5.621397976225515070e-01	3.477693620419446963e-01	8.017286648132714300e-01	7.632799320416070454e-01	6.869861289779649605e-01	6.736585463876298974e-01	6.071932405917120912e-01	7.365987769178524713e-01	5.748137027851025760e-01	6.778323566645627629e-01	7.337661405647519786e-01	7.454877256813086106e-01	4.529531646880861073e-01	6.568928809274507952e-01	1.047111516512662766e+00	-4.145023776002318971e-01	-3.984423471205655876e-01	-5.799362642656957778e-02	1.541207442934262352e-02	1.041266925137858124e-01	5.198166509253556722e-01	4.693506150673947830e-01	4.304151202952814503e-01	1.007302751769816179e-01	5.288960685916428428e-01	7.682814453023353862e-02	3.121683469677688505e-01	2.452993118943013751e-01	7.238019092024516876e-01	1.260347043352617047e-01	8.645637520981082069e-01
-3.307584346912628703e-01	1.084817985852024602e-01	2.932487954622538529e-01	4.461039942493505439e-01	1.132850358203822405e-01	4.633616387000843995e-01	5.326354808191741119e-02	3.905996182188629651e-01	8.859139901078350032e-02	4.246083374379598929e-01	3.584139132414007611e-01	3.745740269921280508e-01	2.478665627603527100e-01	3.086739286005769634e-01	1.596080607230624837e+00	2.229207226710392953e-01	3.292517375860742890e-01	2.414555423386642863e-01	2.955374662036536204e-02	5.353632195047336451e-01	2.012909159416171878e-01	-1.661006910579596041e-01	2.915397145544801338e-01	-3.604976764461475525e-01	2.176739027542479721e-01	1.475640053422135889e-01	7.320284143466947446e-01	2.898417460399393963e-01	2.080296737062855006e-01	3.076138030599128714e-01	1.635613797451338225e-01	6.603664205047627966e-01
1.087966401400640992e-01	-1.020874109609954949e+00	7.743149709047217888e-01	3.056314681709992875e-01	7.471446236692030896e-01	2.001814919273404991e-02	-1.210762355121447476e-01	-8.063663867786331485e-01	8.188737245645065499e-02	-5.880832178975562430e-01	2.502050695429280935e-01	-5.761672918630036944e-02	3.503858400080841484e-01	4.520396511751018642e-01	3.282367771413819968e-01	-1.010444257321255201e-02	-1.850788159556671086e-02	-5.187319775182230863e-01	-1.067964152775231046e+00	-2.137850772075659544e-01	2.638377500093109229e-01	3.896317842570245493e-01	4.030944299165007405e-01	-1.345609044593777115e-01	3.347695707730643511e-01	4.641038981789441520e-01	-1.264777976515829294e-01	3.255107411126789141e-01	-4.223776558346385990e-01	1.006811267203488180e-01	7.736063940607978973e-01	4.042219009013840458e-01
1.215684005467877471e-01	2.695349498692145573e-01	4.024839145800172546e-01	-4.721231670629590926e-01	5.947907211579337439e-01	1.863379623427812992e-01	-1.949063473392842472e+00	1.132791866178732565e-01	8.929448366232363155e-01	-1.642976998303533609e-01	-7.058351958665030901e-02	4.605862722221526484e-01	-1.530451980840124848e-01	-1.249805673869393563e-01	-5.423063944570993833e-01	-3.463865078451394131e-01	-4.123832918953374560e-01	-4.403371676474107099e-01	2.064693408799976038e-01	1.677463994021773486e+00	2.596298974184764186e-01	2.558037514294257408e-01	4.507749610542975960e-01	2.004412742147495402e-02	3.493151387609126357e-01	1.922331287146505918e-01	2.025984874871563923e-01	7.384027270194677695e-02	6.145736155420238322e-01	4.399058319498935082e-02	-6.366102594919857971e-01	9.656653076445838035e-01
1.708880116383223180e-01	1.589892036666914338e-02	1.397973098888520282e-01	3.163607732375025572e-01	-4.951998643813373402e-01	4.670376050999377471e-01	-3.811644753346599690e-01	-6.297210411297976540e-01	1.199785697186134703e+00	-5.299968978625765326e-01	5.242295150814270388e-02	8.773467367091154490e-01	2.026422588741375388e-02	2.629261113801820704e-01	5.650641227632238750e-02	5.893816954813859699e-01	-7.653002718618603373e-01	-2.697895418146311480e-02	-3.131514195707788550e-01	6.880638293786889292e-02	1.944732753109463530e-01	1.303245875254803732e-01	-3.299260912368090493e-01	-4.992219433098003811e-02	-2.559408610991671384e-01	-8.042878751420308170e-01	-7.603582100172323610e-01	4.381469677557492948e-01	3.587174758598555835e-01	3.477494491017814326e-02	5.391041071042037558e-01	-1.012220460564437485e-01
3.793051794278485267e-01	7.113417345546182435e-01	6.454039002546077541e-02	-1.853128633326378283e-01	4.646732294372867278e-01	1.028017249146508383e-01	-5.238784318341254131e-01	-1.694141338172607675e-02	-1.981370832519133152e-01	1.766227501400451372e-01	2.610694999371749314e-01	2.263316516676397439e-03	5.848379256782052504e-01	-2.452587607025515370e-01	-1.847377650247099962e-03	-4.265154195635703083e-01	-3.349513457361806834e-01	-2.359667758675198512e-01	-5.216551717147167866e-02	2.192407862339627866e-01	4.975566585816257881e-01	-4.310077383625527947e-01	-1.219436749513949370e-01	5.572519149803192295e-01	1.125824817743883710e-01	8.602862466856595058e-02	5.385780268520830028e-01	-1.954185591923511545e-01	-6.915599296805436946e-01	3.579521303509017871e-01	2.795212071022544764e-01	-8.276706731713667775e-02
6.886110686204507392e-01	2.671073017010885398e-01	1.519165740463252756e-01	2.933584492596567062e-01	2.799534406097863859e-01	2.533835972559723704e-01	2.109652113163303366e-01	1.529425853750274733e-01	2.815239245602780827e-01	1.674579136292569381e-01	1.509715128684772090e-01	-9.014110255022295126e-02	-3.248584457402481918e-01	-1.504493278119588828e-01	2.594264257795313444e-01	-5.868058452972670924e-01	9.735051334608127438e-02	2.649475271388340714e-01	3.569813856541945718e-01	-1.701714431705798336e-01	2.895079576145419553e-01	2.833175307044428770e-01	-4.347574798831442267e-01	5.918132835916897760e-02	1.443169161369599884e-01	1.837251970280665003e-02	-3.292200082069527411e-01	-2.223108203989893616e-01	-2.225330601051940804e-01	5.471312331515525429e-01	5.881845098630211766e-01	6.556591591043505751e-01
8.148628829900556036e-01	1.130797344360126577e-02	-4.530198121751910501e-01	4.357155630933058355e-01	4.538537159825538625e-01	3.270755354332965936e-01	-9.704348609075347243e-02	2.421099595183020814e-01	2.476831432885848450e-01	7.499581370827460569e-01	4.530317925260703982e-01	1.036999778660347704e-01	-2.701636996380402111e-02	-3.125530627806291650e-01	3.551026298699526684e-01	1.528161799662864917e-01	-3.056471113745001800e-01	1.516282285525270002e-01	1.459947584167529122e-01	-2.246189304518312335e-01	2.360271314868458981e-02	-3.990329486347155008e-01	-2.210274151794185959e-01	4.961459549237742794e-01	3.373298212616099856e-01	4.221023907156652988e-01	-4.393117009668495720e-01	1.960575256238785563e-02	-2.655170401192878393e-01	-1.448647189250383271e-01	2.555738311611368552e-01	-2.363141889866346990e-01
9.528089393430411169e-02	2.408099626751146749e-01	5.437720128989386170e-01	1.765768944796476669e-01	8.577295710193408862e-01	2.447138519907202103e-01	3.240981861385803242e-01	-4.579286603289156599e-02	5.043335025280427653e-01	1.484905463871061260e-01	1.636003974018817586e-01	4.996814876662954430e-01	6.493694367529958544e-01	5.120058728409032645e-01	7.943112387663775475e-01	4.272904713428045675e-01	1.012163719735008627e+00	2.874014495278739978e-01	3.211447331265723237e-01	3.204970432739436825e-01	8.056362811171009497e-01	3.051216584796651587e-01	6.216584461182256272e-01	1.219213214601161832e+00	2.886401570821141571e-01	4.263407882812963456e-01	6.778016141875834455e-01	-1.783020088309500983e-01	1.695786869366792127e-01	2.777102014930736829e-01	3.227014284581802284e-01	5.491134993670960807e-01
-5.160607932844759604e-01	1.608394684006785869e-01	5.278598218230657890e-01	1.360927435685593379e+00	2.461571532248819638e-01	5.415299060184777247e-01	-1.409856966160272229e-01	-1.158762330978380384e-01	-2.739956715684965793e-02	8.907642152030239568e-01	5.090784326267223658e-01	1.083242827699111066e+00	1.935985858713867580e-01	3.746041892849588661e-01	3.576109741480596460e-01	1.704955240460159227e-01	-2.882776790887549012e-01	2.728340335208500056e-01	1.652493516654241490e-01	-6.177393666522407178e-02	6.057037861067365858e-02	2.076505325577288064e-01	7.817290223911757541e-02	2.952222607792633347e-01	9.103630892089649151e-01	7.770406931570741915e-02	4.068541553034279445e-01	9.560023193007828601e-02	3.115319220303255920e-01	3.803018159145779564e-01	-2.358689644743018343e-01	3.420656520070629592e-01
3.410978931224015187e-01	8.220006414729886801e-01	7.412139257454154750e-02	3.048194485180309998e-01	3.995620070265089030e-01	-8.603315728431928933e-02	-9.216524088919543500e-02	5.110801881912619554e-02	3.941227951269749008e-02	-8.923909203667920176e-01	1.092895882909295652e-01	9.710565003291211916e-02	6.699332435288912757e-01	-5.954575296765296510e-03	5.004378731225811450e-01	4.353569353352513410e-02	-1.653669742018284983e-02	-2.844563165192499909e-02	7.881594559005798695e-02	-5.690101276612477554e-02	6.034549268077565864e-02	3.530221025573394844e-02	5.699596371453925503e-01	9.642573039536826984e-01	5.474360019938020461e-01	4.003382400749877501e-03	1.813594067534962107e-01	1.185226865058728318e+00	-3.227250583081298085e-01	-2.648329758328731298e-01	4.325032196247252103e-01	3.535299879370508713e-01
1.848568041473508394e-02	6.342556512978810845e-01	2.655321797768535608e-01	5.911598708790821721e-03	5.371657842733046362e-01	-3.790529706956110578e-01	2.566136090576603412e-01	-1.268944827700794198e-01	3.029181064664583922e-01	1.637833864425342068e-01	5.797359801377592881e-01	6.749366458375005706e-02	2.949887451002012884e-01	4.157821758138030011e-01	2.338548434996012282e-01	4.702100415977402692e-01	-1.470117290228231122e-01	2.145276021038760028e-01	2.663414626073902225e-01	1.298519851032391204e+00	4.546518082662961979e-01	4.660244177905925600e-01	5.357879182835225684e-01	4.538584822539682428e-01	2.438920996017520659e-01	5.147279912556744774e-01	6.023286012587354410e-01	3.283119493974767655e-02	5.399483462657890254e-01	-1.456960930780917263e-01	-1.006434562397869881e-01	-4.049272922126443408e-01
4.337104868888231879e-01	4.859792150916209530e-01	3.859297783144460814e-01	-2.342202908812818229e-03	-7.170122305035475652e-02	4.460728519655964841e-01	1.016855315346607558e-01	2.012893753180389211e-01	9.114761440643540658e-01	1.458724499803269792e+00	3.295624294069526838e-01	1.256363816319348903e+00	8.666718705434233172e-01	-1.220714293868228051e-01	7.464936529873873461e-01	5.810276511590242166e-01	5.892656195329926128e-01	6.908021127147221385e-01	6.398292965010516919e-01	7.085057867995885328e-01	3.041117519866012864e-01	1.734379395431391302e-01	6.126263494787613784e-01	4.614060768509725685e-01	1.306940804642307552e-01	7.938845755641691371e-01	3.878065937393619933e-01	4.045918752727257761e-01	4.437513599950688170e-01	-8.739440391097164085e-02	1.773355317036456325e-01	5.842618726998440870e-01
7.895723455111260947e-01	9.662437706126638659e-01	6.514729991684903299e-01	5.045515987660699198e-01	9.659969276637854207e-01	1.193404923547813912e+00	5.712423841239459010e-01	1.455798637820361341e+00	6.262150320702710715e-01	8.894511567422865861e-01	6.833677531919054582e-01	7.834705894974204332e-01	7.816279201105733598e-01	6.316924889749105931e-01	-5.763006590728967371e-01	6.393595806706693363e-01	3.392964877003930568e-01	4.475108719857241457e-01	1.662801859501731316e-01	3.359928153168090237e-01	1.563700072245818751e+00	5.629129949473423711e-01	4.651442785493425935e-01	1.115819159986950471e+00	3.001848470649280953e-01	7.222789601435152251e-01	1.065070620479307228e+00	7.109720673199131369e-01	5.795712339995066076e-01	8.525511655822706203e-01	1.070990763699703363e+00	3.019330818825818330e-01
5.854419313306402639e-01	6.791126861144567428e-01	8.394366809798121665e-01	1.239644550298975467e+00	1.319885999519347930e+00	9.131084769389807843e-01	8.342487865500326505e-01	7.595811653814213971e-01	1.154498426215692763e+00	1.124233697004892063e+00	1.552230247965684651e+00	6.895648777689744602e-01	2.398200345200036110e-01	6.842923885891314395e-01	1.527654904656541301e+00	2.068424363162800761e-01	8.722508488313784891e-01	7.324243500928813155e-01	6.418186535824478289e-01	8.708740825910341599e-01	-3.131545607094539108e-01	1.302692475688746132e+00	7.241475719520138465e-01	7.327651707875028064e-01	5.242383230211916656e-01	7.327496538508868618e-01	6.912732897522591013e-01	6.271482090293833966e-01	5.168533875473393380e-01	-1.668498234160791238e-01	7.734762334645357562e-01	1.013355599875666258e+00
5.153090380216572841e-01	7.463072474706843318e-01	1.208932895002968966e+00	7.286049807468392148e-01	1.449582997231081638e+00	6.469096272755432420e-01	9.259635056237709438e-01	6.495085909608997454e-01	6.941142742260663079e-01	8.484688513497087303e-01	9.254620471865950826e-01	9.514645534487440326e-01	9.325742432514326774e-01	7.905476037517210619e-01	8.578619086005624395e-01	6.807610097528331572e-01	4.791871798015740480e-01	6.088725123725868826e-01	6.009294203344789365e-01	8.042987370301645234e-01	7.650800842370404364e-01	7.994761359941355838e-01	8.195525973245857410e-01	7.135086194336819343e-01	-2.360252274696050812e-01	3.931387184270325741e-01	5.460817942530898916e-01	4.762496891849142822e-01	5.630718703349827381e-01	3.815539290951224793e-01	5.715959567327006940e-01	2.967567610135266598e-01
8.003150205940602335e-01	8.162824852669632314e-01	1.004934958441787485e+00	6.495319374847705607e-01	7.174566255913918944e-01	6.976301633243127132e-01	8.527894146890708793e-01	5.305761286421559753e-01	1.073382154228317953e+00	9.378697948122487471e-01	3.460936896706064969e-01	2.459902370324538179e-01	7.850478505335116708e-01	5.831162942712455610e-01	7.008309200274911444e-01	5.681840628879140098e-01	1.314203814850876118e+00	1.052737371047517856e+00	7.303465387313815560e-01	6.815587819279215198e-01	1.518776636068909447e+00	5.063485638574574121e-01	1.913332309347210103e+00	1.516508435096372454e+00	7.260173283530227950e-01	6.353604118996922789e-01	7.289645863540104020e-01	8.450221665626935774e-01	8.260932228506400188e-01	1.634170883054235857e+00	5.591312082479158452e-01	4.400785801300959865e-01


==> Cifra_figuretem/3.9/dp0-gray.txt <==
0 0 215 215 215
0 1 255 255 255
0 2 194 194 194
0 3 255 255 255
0 4 204 204 204
0 5 243 243 243
0 6 203 203 203
0 7 222 222 222
0 8 190 190 190
0 9 101 101 101
0 10 180 180 180
0 11 148 148 148
0 12 209 209 209
0 13 140 140 140
0 14 225 225 225
0 15 222 222 222
0 16 169 169 169
0 17 148 148 148
0 18 184 184 184
0 19 255 255 255
0 20 224 224 224
0 21 67 67 67
0 22 167 167 167
0 23 175 175 175
0 24 132 132 132
0 25 123 123 123
0 26 133 133 133
0 27 227 227 227
0 28 246 246 246
0 29 174 174 174
0 30 187 187 187
0 31 167 167 167

1 0 180 180 180
1 1 198 198 198
1 2 214 214 214
1 3 222 222 222
1 4 194 194 194
1 5 131 131 131
1 6 169 169 169
1 7 160 160 160
1 8 168 168 168
1 9 244 244 244
1 10 203 203 203
1 11 255 255 255
1 12 180 180 180
1 13 206 206 206
1 14 189 189 189
1 15 155 155 155
1 16 237 237 237
1 17 162 162 162
1 18 255 255 255
1 19 212 212 212
1 20 255 255 255
1 21 146 146 146
1 22 191 191 191
1 23 223 223 223
1 24 205 205 205
1 25 255 255 255
1 26 168 168 168
1 27 79 79 79
1 28 50 50 50
1 29 255 255 255
1 30 99 99 99
1 31 202 202 202

2 0 201 201 201
2 1 241 241 241
2 2 133 133 133
2 3 200 200 200
2 4 135 135 135
2 5 174 174 174
2 6 124 124 124
2 7 249 249 249
2 8 229 229 229
2 9 183 183 183
2 10 200 200 200
2 11 220 220 220
2 12 194 194 194
2 13 204 204 204
2 14 255 255 255
2 15 155 155 155
2 16 255 255 255
2 17 138 138 138
2 18 255 255 255
2 19 203 203 203
2 20 169 169 169
2 21 218 218 218
2 22 173 173 173
2 23 217 217 217
2 24 169 169 169
2 25 165 165 165
2 26 122 122 122
2 27 119 119 119
2 28 255 255 255
2 29 219 219 219
2 30 120 120 120
2 31 197 197 197

3 0 255 255 255
3 1 232 232 232
3 2 171 171 171
3 3 41 41 41
3 4 83 83 83
3 5 127 127 127
3 6 118 118 118
3 7 168 168 168
3 8 254 254 254
3 9 186 186 186
3 10 159 159 159
3 11 137 137 137
3 12 193 193 193
3 13 180 180 180
3 14 198 198 198
3 15 161 161 161
3 16 201 201 201
3 17 255 255 255
3 18 254 254 254
3 19 246 246 246
3 20 127 127 127
3 21 215 215 215
3 22 201 201 201
3 23 160 160 160
3 24 196 196 196
3 25 222 222 222
3 26 190 190 190
3 27 199 199 199
3 28 176 176 176
3 29 249 249 249
3 30 215 215 215
3 31 123 123 123

4 0 254 254 254
4 1 176 176 176
4 2 146 146 146
4 3 12 12 12
4 4 55 55 55
4 5 91 91 91
4 6 213 213 213
4 7 130 130 130
4 8 156 156 156
4 9 209 209 209
4 10 255 255 255
4 11 166 166 166
4 12 242 242 242
4 13 255 255 255
4 14 255 255 255
4 15 255 255 255
4 16 147 147 147
4 17 210 210 210
4 18 206 206 206
4 19 173 173 173
4 20 190 190 190
4 21 192 192 192
4 22 160 160 160
4 23 221 221 221
4 24 255 255 255
4 25 222 222 222
4 26 172 172 172
4 27 110 110 110
4 28 201 201 201
4 29 255 255 255
4 30 144 144 144
4 31 255 255 255

5 0 197 197 197
5 1 226 226 226
5 2 255 255 255
5 3 255 255 255
5 4 153 153 153
5 5 0 0 0
5 6 111 111 111
5 7 0 0 0
5 8 88 88 88
5 9 162 162 162
5 10 135 135 135
5 11 229 229 229
5 12 187 187 187
5 13 255 255 255
5 14 255 255 255
5 15 168 168 168
5 16 191 191 191
5 17 255 255 255
5 18 209 209 209
5 19 208 208 208
5 20 232 232 232
5 21 241 241 241
5 22 255 255 255
5 23 134 134 134
5 24 242 242 242
5 25 121 121 121
5 26 227 227 227
5 27 243 243 243
5 28 227 227 227
5 29 166 166 166
5 30 247 247 247
5 31 134 134 134

6 0 224 224 224
6 1 246 246 246
6 2 239 239 239
6 3 186 186 186
6 4 255 255 255
6 5 185 185 185
6 6 126 126 126
6 7 155 155 155
6 8 160 160 160
6 9 30 30 30
6 10 80 80 80
6 11 109 109 109
6 12 152 152 152
6 13 173 173 173
6 14 255 255 255
6 15 255 255 255
6 16 255 255 255
6 17 223 223 223
6 18 208 208 208
6 19 255 255 255
6 20 246 246 246
6 21 255 255 255
6 22 202 202 202
6 23 195 195 195
6 24 211 211 211
6 25 205 205 205
6 26 255 255 255
6 27 255 255 255
6 28 229 229 229
6 29 255 255 255
6 30 43 43 43
6 31 205 205 205

7 0 129 129 129
7 1 232 232 232
7 2 204 204 204
7 3 247 247 247
7 4 208 208 208
7 5 163 163 163
7 6 255 255 255
7 7 255 255 255
7 8 92 92 92
7 9 118 118 118
7 10 103 103 103
7 11 11 11 11
7 12 130 130 130
7 13 84 84 84
7 14 95 95 95
7 15 201 201 201
7 16 255 255 255
7 17 255 255 255
7 18 164 164 164
7 19 245 245 245
7 20 203 203 203
7 21 236 236 236
7 22 213 213 213
7 23 231 231 231
7 24 175 175 175
7 25 140 140 140
7 26 148 148 148
7 27 135 135 135
7 28 0 0 0
7 29 255 255 255
7 30 214 214 214
7 31 216 216 216

8 0 255 255 255
8 1 248 248 248
8 2 249 249 249
8 3 226 226 226
8 4 150 150 150
8 5 255 255 255
8 6 219 219 219
8 7 248 248 248
8 8 255 255 255
8 9 147 147 147
8 10 86 86 86
8 11 120 120 120
8 12 86 86 86
8 13 0 0 0
8 14 57 57 57
8 15 165 165 165
8 16 185 185 185
8 17 255 255 255
8 18 255 255 255
8 19 255 255 255
8 20 219 219 219
8 21 231 231 231
8 22 255 255 255
8 23 222 222 222
8 24 249 249 249
8 25 227 227 227
8 26 255 255 255
8 27 219 219 219
8 28 204 204 204
8 29 243 243 243
8 30 172 172 172
8 31 181 181 181

9 0 255 255 255
9 1 248 248 248
9 2 212 212 212
9 3 242 242 242
9 4 255 255 255
9 5 255 255 255
9 6 201 201 201
9 7 248 248 248
9 8 241 241 241
9 9 125 125 125
9 10 36 36 36
9 11 97 97 97
9 12 0 0 0
9 13 96 96 96
9 14 52 52 52
9 15 37 37 37
9 16 113 113 113
9 17 255 255 255
9 18 172 172 172
9 19 233 233 233
9 20 226 226 226
9 21 251 251 251
9 22 247 247 247
9 23 223 223 223
9 24 250 250 250
9 25 255 255 255
9 26 255 255 255
9 27 255 255 255
9 28 222 222 222
9 29 191 191 191
9 30 146 146 146
9 31 102 102 102

10 0 224 224 224
10 1 255 255 255
10 2 228 228 228
10 3 210 210 210
10 4 169 169 169
10 5 255 255 255
10 6 162 162 162
10 7 207 207 207
10 8 219 219 219
10 9 119 119 119
10 10 166 166 166
10 11 143 143 143
10 12 195 195 195
10 13 57 57 57
10 14 178 178 178
10 15 0 0 0
10 16 0 0 0
10 17 0 0 0
10 18 0 0 0
10 19 96 96 96
10 20 112 112 112
10 21 161 161 161
10 22 255 255 255
10 23 204 204 204
10 24 243 243 243
10 25 220 220 220
10 26 243 243 243
10 27 129 129 129
10 28 249 249 249
10 29 231 231 231
10 30 168 168 168
10 31 203 203 203

11 0 217 217 217
11 1 220 220 220
11 2 193 193 193
11 3 255 255 255
11 4 188 188 188
11 5 255 255 255
11 6 202 202 202
11 7 143 143 143
11 8 131 131 131
11 9 92 92 92
11 10 62 62 62
11 11 56 56 56
11 12 42 42 42
11 13 80 80 80
11 14 62 62 62
11 15 223 223 223
11 16 73 73 73
11 17 82 82 82
11 18 89 89 89
11 19 139 139 139
11 20 110 110 110
11 21 112 112 112
11 22 202 202 202
11 23 111 111 111
11 24 255 255 255
11 25 207 207 207
11 26 255 255 255
11 27 244 244 244
11 28 96 96 96
11 29 176 176 176
11 30 223 223 223
11 31 255 255 255

12 0 212 212 212
12 1 255 255 255
12 2 243 243 243
12 3 241 241 241
12 4 224 224 224
12 5 240 240 240
12 6 255 255 255
12 7 149 149 149
12 8 215 215 215
12 9 87 87 87
12 10 95 95 95
12 11 38 38 38
12 12 14 14 14
12 13 102 102 102
12 14 159 159 159
12 15 136 136 136
12 16 110 110 110
12 17 62 62 62
12 18 48 48 48
12 19 63 63 63
12 20 181 181 181
12 21 0 0 0
12 22 100 100 100
12 23 138 138 138
12 24 198 198 198
12 25 255 255 255
12 26 249 249 249
12 27 255 255 255
12 28 255 255 255
12 29 216 216 216
12 30 255 255 255
12 31 213 213 213

13 0 255 255 255
13 1 255 255 255
13 2 184 184 184
13 3 255 255 255
13 4 255 255 255
13 5 178 178 178
13 6 255 255 255
13 7 211 211 211
13 8 207 207 207
13 9 154 154 154
13 10 37 37 37
13 11 70 70 70
13 12 192 192 192
13 13 65 65 65
13 14 130 130 130
13 15 158 158 158
13 16 21 21 21
13 17 99 99 99
13 18 0 0 0
13 19 41 41 41
13 20 28 28 28
13 21 230 230 230
13 22 43 43 43
13 23 0 0 0
13 24 127 127 127
13 25 31 31 31
13 26 81 81 81
13 27 99 99 99
13 28 239 239 239
13 29 224 224 224
13 30 213 213 213
13 31 216 216 216

14 0 255 255 255
14 1 238 238 238
14 2 242 242 242
14 3 242 242 242
14 4 255 255 255
14 5 187 187 187
14 6 255 255 255
14 7 254 254 254
14 8 190 190 190
14 9 139 139 139
14 10 154 154 154
14 11 125 125 125
14 12 49 49 49
14 13 42 42 42
14 14 198 198 198
14 15 34 34 34
14 16 108 108 108
14 17 0 0 0
14 18 37 37 37
14 19 80 80 80
14 20 48 48 48
14 21 25 25 25
14 22 7 7 7
14 23 0 0 0
14 24 0 0 0
14 25 0 0 0
14 26 23 23 23
14 27 5 5 5
14 28 52 52 52
14 29 230 230 230
14 30 249 249 249
14 31 214 214 214

15 0 169 169 169
15 1 190 190 190
15 2 231 231 231
15 3 250 250 250
15 4 255 255 255
15 5 171 171 171
15 6 203 203 203
15 7 206 206 206
15 8 168 168 168
15 9 60 60 60
15 10 44 44 44
15 11 71 71 71
15 12 101 101 101
15 13 61 61 61
15 14 98 98 98
15 15 31 31 31
15 16 27 27 27
15 17 130 130 130
15 18 25 25 25
15 19 48 48 48
15 20 0 0 0
15 21 26 26 26
15 22 86 86 86
15 23 22 22 22
15 24 96 96 96
15 25 0 0 0
15 26 1 1 1
15 27 39 39 39
15 28 84 84 84
15 29 119 119 119
15 30 251 251 251
15 31 173 173 173

16 0 180 180 180
16 1 204 204 204
16 2 255 255 255
16 3 176 176 176
16 4 255 255 255
16 5 215 215 215
16 6 231 231 231
16 7 233 233 233
16 8 178 178 178
16 9 211 211 211
16 10 0 0 0
16 11 110 110 110
16 12 12 12 12
16 13 0 0 0
16 14 0 0 0
16 15 77 77 77
16 16 165 165 165
16 17 19 19 19
16 18 84 84 84
16 19 132 132 132
16 20 59 59 59
16 21 98 98 98
16 22 37 37 37
16 23 49 49 49
16 24 96 96 96
16 25 32 32 32
16 26 98 98 98
16 27 0 0 0
16 28 101 101 101
16 29 255 255 255
16 30 198 198 198
16 31 149 149 149

17 0 255 255 255
17 1 255 255 255
17 2 109 109 109
17 3 221 221 221
17 4 239 239 239
17 5 216 216 216
17 6 255 255 255
17 7 145 145 145
17 8 239 239 239
17 9 180 180 180
17 10 224 224 224
17 11 165 165 165
17 12 81 81 81
17 13 0 0 0
17 14 31 31 31
17 15 72 72 72
17 16 91 91 91
17 17 77 77 77
17 18 98 98 98
17 19 163 163 163
17 20 83 83 83
17 21 15 15 15
17 22 0 0 0
17 23 59 59 59
17 24 96 96 96
17 25 42 42 42
17 26 181 181 181
17 27 111 111 111
17 28 250 250 250
17 29 197 197 197
17 30 206 206 206
17 31 105 105 105

18 0 255 255 255
18 1 177 177 177
18 2 255 255 255
18 3 198 198 198
18 4 209 209 209
18 5 155 155 155
18 6 228 228 228
18 7 255 255 255
18 8 242 242 242
18 9 74 74 74
18 10 255 255 255
18 11 143 143 143
18 12 0 0 0
18 13 66 66 66
18 14 99 99 99
18 15 55 55 55
18 16 64 64 64
18 17 237 237 237
18 18 28 28 28
18 19 114 114 114
18 20 14 14 14
18 21 0 0 0
18 22 0 0 0
18 23 0 0 0
18 24 94 94 94
18 25 46 46 46
18 26 52 52 52
18 27 172 172 172
18 28 236 236 236
18 29 255 255 255
18 30 232 232 232
18 31 165 165 165

19 0 247 247 247
19 1 196 196 196
19 2 255 255 255
19 3 255 255 255
19 4 206 206 206
19 5 255 255 255
19 6 255 255 255
19 7 248 248 248
19 8 255 255 255
19 9 255 255 255
19 10 255 255 255
19 11 199 199 199
19 12 176 176 176
19 13 34 34 34
19 14 85 85 85
19 15 54 54 54
19 16 32 32 32
19 17 132 132 132
19 18 63 63 63
19 19 26 26 26
19 20 55 55 55
19 21 45 45 45
19 22 0 0 0
19 23 26 26 26
19 24 0 0 0
19 25 0 0 0
19 26 93 93 93
19 27 126 126 126
19 28 152 152 152
19 29 206 206 206
19 30 255 255 255
19 31 159 159 159

20 0 212 212 212
20 1 243 243 243
20 2 170 170 170
20 3 244 244 244
20 4 218 218 218
20 5 243 243 243
20 6 187 187 187
20 7 198 198 198
20 8 221 221 221
20 9 158 158 158
20 10 179 179 179
20 11 132 132 132
20 12 182 182 182
20 13 149 149 149
20 14 176 176 176
20 15 19 19 19
20 16 115 115 115
20 17 126 126 126
20 18 162 162 162
20 19 80 80 80
20 20 3 3 3
20 21 25 25 25
20 22 42 42 42
20 23 89 89 89
20 24 98 98 98
20 25 32 32 32
20 26 155 155 155
20 27 255 255 255
20 28 194 194 194
20 29 178 178 178
20 30 235 235 235
20 31 232 232 232

21 0 209 209 209
21 1 132 132 132
21 2 239 239 239
21 3 200 200 200
21 4 174 174 174
21 5 197 197 197
21 6 255 255 255
21 7 198 198 198
21 8 137 137 137
21 9 255 255 255
21 10 171 171 171
21 11 200 200 200
21 12 138 138 138
21 13 255 255 255
21 14 174 174 174
21 15 0 0 0
21 16 42 42 42
21 17 30 30 30
21 18 55 55 55
21 19 44 44 44
21 20 47 47 47
21 21 19 19 19
21 22 66 66 66
21 23 16 16 16
21 24 39 39 39
21 25 90 90 90
21 26 136 136 136
21 27 209 209 209
21 28 253 253 253
21 29 222 222 222
21 30 194 194 194
21 31 205 205 205

22 0 218 218 218
22 1 207 207 207
22 2 222 222 222
22 3 141 141 141
22 4 168 168 168
22 5 255 255 255
22 6 255 255 255
22 7 201 201 201
22 8 255 255 255
22 9 158 158 158
22 10 165 165 165
22 11 67 67 67
22 12 255 255 255
22 13 227 227 227
22 14 202 202 202
22 15 213 213 213
22 16 190 190 190
22 17 14 14 14
22 18 112 112 112
22 19 99 99 99
22 20 100 100 100
22 21 60 60 60
22 22 32 32 32
22 23 44 44 44
22 24 173 173 173
22 25 170 170 170
22 26 188 188 188
22 27 237 237 237
22 28 166 166 166
22 29 118 118 118
22 30 185 185 185
22 31 131 131 131

23 0 172 172 172
23 1 161 161 161
23 2 162 162 162
23 3 171 171 171
23 4 255 255 255
23 5 175 175 175
23 6 251 251 251
23 7 208 208 208
23 8 189 189 189
23 9 152 152 152
23 10 199 199 199
23 11 255 255 255
23 12 255 255 255
23 13 219 219 219
23 14 239 239 239
23 15 173 173 173
23 16 188 188 188
23 17 185 185 185
23 18 142 142 142
23 19 199 199 199
23 20 70 70 70
23 21 78 78 78
23 22 0 0 0
23 23 48 48 48
23 24 63 63 63
23 25 255 255 255
23 26 243 243 243
23 27 103 103 103
23 28 181 181 181
23 29 170 170 170
23 30 203 203 203
23 31 255 255 255

24 0 251 251 251
24 1 127 127 127
24 2 162 162 162
24 3 242 242 242
24 4 255 255 255
24 5 100 100 100
24 6 143 143 143
24 7 201 201 201
24 8 219 219 219
24 9 212 212 212
24 10 193 193 193
24 11 204 204 204
24 12 219 219 219
24 13 140 140 140
24 14 144 144 144
24 15 241 241 241
24 16 118 118 118
24 17 116 116 116
24 18 154 154 154
24 19 62 62 62
24 20 98 98 98
24 21 70 70 70
24 22 75 75 75
24 23 100 100 100
24 24 197 197 197
24 25 228 228 228
24 26 194 194 194
24 27 187 187 187
24 28 168 168 168
24 29 163 163 163
24 30 236 236 236
24 31 221 221 221

25 0 200 200 200
25 1 105 105 105
25 2 99 99 99
25 3 165 165 165
25 4 243 243 243
25 5 203 203 203
25 6 252 252 252
25 7 255 255 255
25 8 241 241 241
25 9 62 62 62
25 10 179 179 179
25 11 147 147 147
25 12 164 164 164
25 13 145 145 145
25 14 166 166 166
25 15 246 246 246
25 16 164 164 164
25 17 148 148 148
25 18 0 0 0
25 19 0 0 0
25 20 22 22 22
25 21 112 112 112
25 22 84 84 84
25 23 222 222 222
25 24 164 164 164
25 25 255 255 255
25 26 55 55 55
25 27 69 69 69
25 28 130 130 130
25 29 211 211 211
25 30 192 192 192
25 31 144 144 144

26 0 67 67 67
26 1 241 241 241
26 2 255 255 255
26 3 255 255 255
26 4 255 255 255
26 5 149 149 149
26 6 80 80 80
26 7 176 176 176
26 8 168 168 168
26 9 106 106 106
26 10 145 145 145
26 11 214 214 214
26 12 169 169 169
26 13 219 219 219
26 14 230 230 230
26 15 241 241 241
26 16 171 171 171
26 17 109 109 109
26 18 41 41 41
26 19 84 84 84
26 20 57 57 57
26 21 84 84 84
26 22 133 133 133
26 23 174 174 174
26 24 125 125 125
26 25 220 220 220
26 26 227 227 227
26 27 137 137 137
26 28 120 120 120
26 29 210 210 210
26 30 64 64 64
26 31 158 158 158

27 0 183 183 183
27 1 141 141 141
27 2 169 169 169
27 3 8 8 8
27 4 240 240 240
27 5 255 255 255
27 6 197 197 197
27 7 224 224 224
27 8 255 255 255
27 9 250 250 250
27 10 171 171 171
27 11 185 185 185
27 12 163 163 163
27 13 92 92 92
27 14 248 248 248
27 15 156 156 156
27 16 101 101 101
27 17 45 45 45
27 18 97 97 97
27 19 14 14 14
27 20 31 31 31
27 21 245 245 245
27 22 195 195 195
27 23 132 132 132
27 24 154 154 154
27 25 215 215 215
27 26 156 156 156
27 27 225 225 225
27 28 67 67 67
27 29 136 136 136
27 30 217 217 217
27 31 93 93 93

28 0 139 139 139
28 1 144 144 144
28 2 165 165 165
28 3 146 146 146
28 4 68 68 68
28 5 255 255 255
28 6 178 178 178
28 7 212 212 212
28 8 145 145 145
28 9 154 154 154
28 10 102 102 102
28 11 173 173 173
28 12 172 172 172
28 13 169 169 169
28 14 0 0 0
28 15 111 111 111
28 16 94 94 94
28 17 6 6 6
28 18 6 6 6
28 19 0 0 0
28 20 32 32 32
28 21 109 109 109
28 22 149 149 149
28 23 236 236 236
28 24 182 182 182
28 25 201 201 201
28 26 128 128 128
28 27 233 233 233
28 28 64 64 64
28 29 220 220 220
28 30 151 151 151
28 31 246 246 246

29 0 218 218 218
29 1 172 172 172
29 2 143 143 143
29 3 239 239 239
29 4 118 118 118
29 5 197 197 197
29 6 227 227 227
29 7 170 170 170
29 8 199 199 199
29 9 172 172 172
29 10 61 61 61
29 11 210 210 210
29 12 173 173 173
29 13 190 190 190
29 14 152 152 152
29 15 119 119 119
29 16 111 111 111
29 17 52 52 52
29 18 122 122 122
29 19 130 130 130
29 20 105 105 105
29 21 215 215 215
29 22 168 168 168
29 23 145 145 145
29 24 193 193 193
29 25 121 121 121
29 26 255 255 255
29 27 140 140 140
29 28 173 173 173
29 29 213 213 213
29 30 135 135 135
29 31 170 170 170

30 0 215 215 215
30 1 146 146 146
30 2 162 162 162
30 3 136 136 136
30 4 198 198 198
30 5 179 179 179
30 6 202 202 202
30 7 236 236 236
30 8 255 255 255
30 9 132 132 132
30 10 234 234 234
30 11 165 165 165
30 12 164 164 164
30 13 186 186 186
30 14 212 212 212
30 15 117 117 117
30 16 171 171 171
30 17 64 64 64
30 18 54 54 54
30 19 46 46 46
30 20 74 74 74
30 21 125 125 125
30 22 121 121 121
30 23 113 113 113
30 24 205 205 205
30 25 156 156 156
30 26 149 149 149
30 27 70 70 70
30 28 43 43 43
30 29 172 172 172
30 30 169 169 169
30 31 58 58 58

31 0 148 148 148
31 1 240 240 240
31 2 150 150 150
31 3 74 74 74
31 4 212 212 212
31 5 217 217 217
31 6 110 110 110
31 7 113 113 113
31 8 105 105 105
31 9 209 209 209
31 10 152 152 152
31 11 137 137 137
31 12 175 175 175
31 13 113 113 113
31 14 136 136 136
31 15 220 220 220
31 16 138 138 138
31 17 210 210 210
31 18 89 89 89
31 19 86 86 86
31 20 81 81 81
31 21 153 153 153
31 22 242 242 242
31 23 162 162 162
31 24 217 217 217
31 25 21 21 21
31 26 123 123 123
31 27 79 79 79
31 28 79 79 79
31 29 89 89 89
31 30 207 207 207
31 31 38 38 38



==> Cifra_figuretem/3.9/dp0.txt <==
0 0 196 224 225
0 1 336 254 255
0 2 0 402 270
0 3 236 354 214
0 4 235 124 251
0 5 206 273 251
0 6 194 244 172
0 7 203 255 255
0 8 255 255 242
0 9 103 144 55
0 10 255 180 139
0 11 119 110 215
0 12 236 163 227
0 13 48 90 283
0 14 156 282 255
0 15 373 56 237
0 16 26 255 244
0 17 140 196 107
0 18 109 207 237
0 19 383 192 304
0 20 184 143 345
0 21 0 158 217
0 22 109 319 73
0 23 251 92 183
0 24 223 0 223
0 25 26 197 255
0 26 212 255 53
0 27 255 99 344
0 28 139 345 253
0 29 169 166 255
0 30 257 255 162
0 31 109 151 241

1 0 60 267 214
1 1 89 238 255
1 2 203 202 237
1 3 210 254 204
1 4 162 279 142
1 5 83 182 126
1 6 154 144 209
1 7 200 255 255
1 8 255 255 142
1 9 213 261 257
1 10 255 163 372
1 11 189 223 361
1 12 180 227 134
1 13 105 239 273
1 14 394 60 255
1 15 108 111 246
1 16 162 255 396
1 17 128 226 132
1 18 316 193 319
1 19 218 204 215
1 20 363 332 204
1 21 26 182 228
1 22 136 197 240
1 23 161 245 263
1 24 152 278 186
1 25 172 319 255
1 26 89 255 241
1 27 255 0 281
1 28 54 72 23
1 29 169 292 255
1 30 31 255 133
1 31 183 187 236

2 0 145 319 138
2 1 138 120 255
2 2 177 137 85
2 3 132 301 167
2 4 120 140 147
2 5 214 141 167
2 6 30 98 243
2 7 234 255 255
2 8 255 255 257
2 9 176 96 277
2 10 255 216 240
2 11 207 199 255
2 12 94 175 313
2 13 209 192 209
2 14 151 266 255
2 15 99 129 238
2 16 286 255 281
2 17 14 144 254
2 18 179 419 213
2 19 228 154 227
2 20 115 140 251
2 21 155 249 250
2 22 151 187 181
2 23 194 160 297
2 24 76 211 221
2 25 163 95 255
2 26 108 255 122
2 27 0 199 198
2 28 364 364 138
2 29 58 262 255
2 30 92 255 93
2 31 201 28 364

3 0 267 152 362
3 1 243 200 255
3 2 11 193 309
3 3 78 6 40
3 4 87 0 192
3 5 234 89 58
3 6 208 0 207
3 7 192 255 255
3 8 255 255 30
3 9 215 120 223
3 10 255 200 258
3 11 197 3 211
3 12 49 268 262
3 13 96 274 171
3 14 178 203 255
3 15 149 144 191
3 16 209 255 168
3 17 424 490 373
3 18 242 212 309
3 19 181 252 303
3 20 0 243 151
3 21 297 155 193
3 22 222 189 192
3 23 121 230 128
3 24 162 203 221
3 25 298 256 255
3 26 171 255 344
3 27 255 202 164
3 28 58 221 248
3 29 428 154 255
3 30 360 255 123
3 31 58 98 212

4 0 167 241 353
4 1 232 190 255
4 2 141 144 152
4 3 39 106 0
4 4 115 0 76
4 5 0 226 87
4 6 406 122 112
4 7 182 255 255
4 8 255 255 246
4 9 217 157 252
4 10 255 205 349
4 11 48 226 224
4 12 180 314 233
4 13 215 275 355
4 14 427 142 255
4 15 330 204 388
4 16 206 255 204
4 17 161 211 257
4 18 213 136 269
4 19 199 141 178
4 20 185 168 216
4 21 256 223 95
4 22 194 133 153
4 23 175 281 208
4 24 331 233 273
4 25 139 186 255
4 26 93 255 217
4 27 255 168 120
4 28 185 128 291
4 29 202 327 255
4 30 78 255 186
4 31 225 416 170

5 0 261 207 123
5 1 238 123 255
5 2 332 243 240
5 3 187 178 401
5 4 170 88 201
5 5 4 94 0
5 6 23 221 89
5 7 0 255 255
5 8 255 255 75
5 9 154 294 36
5 10 255 229 6
5 11 223 197 266
5 12 47 275 239
5 13 224 274 306
5 14 202 155 255
5 15 245 224 36
5 16 199 255 234
5 17 144 219 406
5 18 186 203 239
5 19 175 196 253
5 20 222 262 212
5 21 307 194 223
5 22 226 379 213
5 23 63 203 137
5 24 158 201 367
5 25 130 20 255
5 26 223 255 295
5 27 255 260 232
5 28 294 116 270
5 29 99 160 255
5 30 199 255 229
5 31 70 120 213

6 0 232 189 251
6 1 218 153 255
6 2 249 226 243
6 3 138 68 352
6 4 228 304 239
6 5 134 199 223
6 6 103 152 124
6 7 124 255 255
6 8 255 255 193
6 9 0 169 174
6 10 255 116 26
6 11 42 124 161
6 12 236 175 45
6 13 207 197 113
6 14 305 227 255
6 15 204 268 293
6 16 199 255 555
6 17 282 185 201
6 18 235 143 247
6 19 262 257 249
6 20 93 278 367
6 21 391 219 231
6 22 331 125 150
6 23 73 162 350
6 24 171 218 245
6 25 218 189 255
6 26 331 255 225
6 27 255 275 339
6 28 233 198 255
6 29 233 338 255
6 30 0 255 157
6 31 167 220 226

7 0 249 91 46
7 1 240 136 255
7 2 262 117 233
7 3 270 234 237
7 4 93 279 252
7 5 165 214 109
7 6 219 252 320
7 7 206 255 255
7 8 255 255 0
7 9 102 92 161
7 10 255 113 108
7 11 0 60 78
7 12 47 214 131
7 13 65 107 79
7 14 153 0 255
7 15 204 113 286
7 16 232 255 235
7 17 378 244 468
7 18 183 170 140
7 19 223 216 295
7 20 130 208 271
7 21 280 238 191
7 22 212 178 250
7 23 233 215 245
7 24 173 283 70
7 25 92 223 255
7 26 83 255 195
7 27 0 231 230
7 28 179 0 17
7 29 188 285 255
7 30 263 255 190
7 31 133 304 211

8 0 104 237 424
8 1 244 224 255
8 2 278 219 249
8 3 222 349 108
8 4 0 352 261
8 5 250 465 275
8 6 228 163 266
8 7 228 255 255
8 8 255 255 250
8 9 353 0 149
8 10 255 119 98
8 11 127 56 177
8 12 95 35 128
8 13 0 20 54
8 14 0 155 255
8 15 210 149 137
8 16 235 255 127
8 17 193 457 245
8 18 312 251 255
8 19 253 112 457
8 20 233 169 256
8 21 214 243 236
8 22 183 220 505
8 23 191 337 137
8 24 185 319 245
8 25 207 302 255
8 26 139 255 433
8 27 255 210 160
8 28 76 216 320
8 29 204 150 255
8 30 264 255 14
8 31 85 233 226

9 0 235 200 421
9 1 325 166 255
9 2 245 214 176
9 3 297 240 188
9 4 403 263 269
9 5 333 335 138
9 6 301 0 319
9 7 350 255 255
9 8 255 255 240
9 9 0 152 229
9 10 255 52 26
9 11 74 120 98
9 12 49 0 0
9 13 29 167 93
9 14 50 84 255
9 15 61 24 26
9 16 146 0 220
9 17 296 375 139
9 18 166 117 234
9 19 148 288 263
9 20 184 189 305
9 21 237 144 373
9 22 240 200 300
9 23 206 218 247
9 24 266 230 253
9 25 402 198 255
9 26 277 255 316
9 27 255 286 254
9 28 126 292 248
9 29 227 216 255
9 30 170 0 309
9 31 0 225 140

10 0 146 245 280
10 1 291 379 255
10 2 54 386 244
10 3 286 290 54
10 4 223 110 174
10 5 215 318 245
10 6 47 216 223
10 7 106 255 255
10 8 255 255 150
10 9 93 9 254
10 10 255 72 161
10 11 98 77 255
10 12 63 330 193
10 13 0 97 109
10 14 293 147 255
10 15 0 14 0
10 16 0 0 133
10 17 0 61 0
10 18 0 61 79
10 19 87 105 97
10 20 32 189 114
10 21 269 126 88
10 22 133 317 535
10 23 242 260 110
10 24 277 204 247
10 25 92 318 255
10 26 250 255 380
10 27 255 203 6
10 28 120 393 232
10 29 197 204 255
10 30 71 255 245
10 31 98 240 273

11 0 86 300 263
11 1 266 169 255
11 2 342 252 0
11 3 240 256 295
11 4 281 19 263
11 5 283 245 420
11 6 182 233 190
11 7 95 255 255
11 8 0 255 264
11 9 145 14 116
11 10 0 176 23
11 11 64 76 29
11 12 0 125 48
11 13 51 123 67
11 14 0 75 255
11 15 134 312 224
11 16 126 0 207
11 17 46 83 117
11 18 119 67 83
11 19 196 90 132
11 20 116 186 28
11 21 47 217 71
11 22 176 256 174
11 23 257 123 0
11 24 264 328 204
11 25 78 262 255
11 26 314 255 295
11 27 255 301 136
11 28 92 20 175
11 29 107 267 255
11 30 288 255 155
11 31 290 145 377

12 0 177 288 170
12 1 251 200 255
12 2 279 172 278
12 3 233 233 256
12 4 207 212 252
12 5 259 235 226
12 6 383 307 231
12 7 83 255 255
12 8 255 255 189
12 9 119 96 45
12 10 255 130 94
12 11 0 47 150
12 12 19 0 100
12 13 89 159 59
12 14 132 328 255
12 15 112 47 250
12 16 84 255 153
12 17 53 81 53
12 18 16 71 56
12 19 98 6 86
12 20 30 153 360
12 21 0 45 0
12 22 108 37 155
12 23 87 209 117
12 24 175 102 316
12 25 204 248 255
12 26 312 255 237
12 27 255 467 237
12 28 351 118 326
12 29 158 340 255
12 30 345 255 178
12 31 207 241 193

13 0 240 276 278
13 1 514 234 255
13 2 294 260 0
13 3 270 236 280
13 4 239 217 340
13 5 130 168 235
13 6 425 210 173
13 7 189 255 255
13 8 255 255 161
13 9 173 155 134
13 10 255 0 62
13 11 33 79 99
13 12 443 39 94
13 13 65 0 194
13 14 164 81 255
13 15 133 146 196
13 16 0 255 8
13 17 55 62 181
13 18 0 0 97
13 19 147 30 0
13 20 74 0 91
13 21 135 331 222
13 22 96 0 73
13 23 17 0 55
13 24 197 184 2
13 25 26 0 255
13 26 122 255 72
13 27 255 0 309
13 28 203 231 282
13 29 220 198 255
13 30 258 255 252
13 31 141 214 293

14 0 320 261 284
14 1 233 206 255
14 2 272 325 131
14 3 279 239 208
14 4 249 194 327
14 5 217 361 0
14 6 305 238 308
14 7 343 255 255
14 8 255 255 211
14 9 249 80 90
14 10 255 179 171
14 11 299 0 128
14 12 85 0 120
14 13 0 50 85
14 14 205 104 255
14 15 0 15 108
14 16 51 255 241
14 17 0 45 0
14 18 52 0 75
14 19 0 33 231
14 20 48 67 30
14 21 0 177 27
14 22 38 0 66
14 23 0 180 28
14 24 0 0 0
14 25 0 0 255
14 26 0 255 210
14 27 255 0 43
14 28 0 102 111
14 29 225 224 255
14 30 174 255 246
14 31 150 176 316

15 0 203 146 159
15 1 171 186 255
15 2 168 155 371
15 3 164 382 203
15 4 409 226 167
15 5 183 232 97
15 6 183 210 215
15 7 178 255 255
15 8 255 255 149
15 9 26 54 101
15 10 255 21 48
15 11 106 21 87
15 12 285 67 0
15 13 48 46 88
15 14 97 131 255
15 15 104 0 23
15 16 0 255 53
15 17 153 115 122
15 18 17 0 70
15 19 22 111 12
15 20 0 1 68
15 21 105 0 3
15 22 0 211 106
15 23 52 0 36
15 24 0 123 165
15 25 0 0 255
15 26 0 0 74
15 27 255 56 12
15 28 70 65 119
15 29 55 147 255
15 30 282 255 293
15 31 215 158 147

16 0 73 247 222
16 1 287 125 255
16 2 226 444 173
16 3 312 0 216
16 4 214 277 451
16 5 203 234 208
16 6 266 197 231
16 7 275 255 255
16 8 255 255 184
16 9 199 198 237
16 10 255 92 0
16 11 125 90 115
16 12 0 151 0
16 13 20 0 0
16 14 0 0 255
16 15 126 43 62
16 16 0 255 49
16 17 76 0 97
16 18 0 293 19
16 19 0 47 379
16 20 185 81 0
16 21 180 10 104
16 22 0 48 151
16 23 18 61 67
16 24 66 0 249
16 25 0 70 255
16 26 191 255 45
16 27 0 0 61
16 28 78 99 126
16 29 38 474 255
16 30 249 255 214
16 31 176 135 136

17 0 234 519 183
17 1 257 356 255
17 2 122 25 180
17 3 185 163 315
17 4 225 241 251
17 5 318 206 123
17 6 253 240 301
17 7 179 255 255
17 8 255 255 332
17 9 114 90 336
17 10 255 66 289
17 11 224 92 178
17 12 68 111 64
17 13 0 0 74
17 14 30 27 255
17 15 101 85 31
17 16 74 255 85
17 17 95 88 48
17 18 149 94 50
17 19 194 151 145
17 20 51 52 146
17 21 13 20 12
17 22 0 0 57
17 23 48 0 142
17 24 75 170 42
17 25 70 63 0
17 26 277 255 170
17 27 255 72 76
17 28 269 233 249
17 29 187 190 255
17 30 190 255 255
17 31 131 153 30

18 0 239 234 300
18 1 118 237 255
18 2 424 280 217
18 3 99 272 223
18 4 154 173 300
18 5 238 147 80
18 6 250 214 221
18 7 351 255 255
18 8 255 255 123
18 9 160 9 53
18 10 255 193 318
18 11 159 153 117
18 12 54 0 0
18 13 56 33 111
18 14 77 25 255
18 15 0 145 30
18 16 25 255 32
18 17 270 240 201
18 18 17 0 94
18 19 0 278 68
18 20 0 81 0
18 21 60 0 92
18 22 0 82 0
18 23 0 1 72
18 24 52 45 186
18 25 81 0 255
18 26 53 255 73
18 27 255 156 190
18 28 191 224 293
18 29 427 178 255
18 30 204 255 258
18 31 116 205 175

19 0 315 211 216
19 1 244 140 255
19 2 451 148 324
19 3 310 249 262
19 4 204 190 224
19 5 183 395 259
19 6 384 252 237
19 7 350 255 255
19 8 255 255 672
19 9 349 198 258
19 10 255 167 214
19 11 211 187 201
19 12 77 160 291
19 13 70 138 0
19 14 68 118 255
19 15 53 9 100
19 16 77 255 0
19 17 66 316 14
19 18 37 33 120
19 19 0 163 185
19 20 59 25 80
19 21 104 0 117
19 22 77 10 0
19 23 0 16 63
19 24 50 0 0
19 25 6 0 0
19 26 94 255 115
19 27 255 36 219
19 28 33 235 188
19 29 343 123 255
19 30 238 255 291
19 31 222 167 87

20 0 213 158 267
20 1 197 192 255
20 2 167 125 219
20 3 219 242 270
20 4 209 181 262
20 5 335 182 211
20 6 177 186 198
20 7 273 255 255
20 8 255 255 262
20 9 170 226 79
20 10 255 316 185
20 11 39 86 271
20 12 209 138 200
20 13 84 150 215
20 14 463 117 0
20 15 102 0 88
20 16 117 255 146
20 17 151 71 157
20 18 150 176 160
20 19 84 75 80
20 20 43 0 96
20 21 0 102 0
20 22 13 0 152
20 23 50 103 115
20 24 35 145 115
20 25 0 54 255
20 26 133 255 161
20 27 255 304 260
20 28 177 202 202
20 29 151 146 255
20 30 162 255 194
20 31 219 141 335

21 0 241 237 150
21 1 112 238 255
21 2 172 282 262
21 3 227 211 163
21 4 247 52 224
21 5 189 179 223
21 6 312 267 365
21 7 205 255 255
21 8 255 255 104
21 9 285 309 258
21 10 255 123 202
21 11 25 155 421
21 12 145 9 261
21 13 623 226 201
21 14 240 124 255
21 15 0 159 37
21 16 168 255 0
21 17 24 1 65
21 18 0 94 98
21 19 0 15 207
21 20 79 0 80
21 21 90 68 0
21 22 125 12 61
21 23 30 29 0
21 24 34 28 55
21 25 152 0 255
21 26 167 255 7
21 27 255 200 231
21 28 183 223 354
21 29 234 295 255
21 30 163 255 235
21 31 204 164 248

22 0 265 77 313
22 1 123 299 255
22 2 176 314 175
22 3 73 105 246
22 4 211 152 141
22 5 212 358 293
22 6 346 184 302
22 7 234 255 255
22 8 255 255 306
22 9 231 0 250
22 10 255 148 198
22 11 0 135 187
22 12 318 144 391
22 13 246 333 102
22 14 239 161 255
22 15 225 242 172
22 16 226 255 202
22 17 133 0 0
22 18 71 92 173
22 19 99 101 98
22 20 61 60 180
22 21 21 0 201
22 22 106 30 0
22 23 166 18 0
22 24 147 78 295
22 25 242 125 255
22 26 156 255 211
22 27 255 199 246
22 28 216 246 36
22 29 17 240 255
22 30 192 255 255
22 31 236 32 125

23 0 100 248 169
23 1 154 197 255
23 2 208 203 75
23 3 198 147 169
23 4 302 239 248
23 5 144 159 221
23 6 232 266 255
23 7 202 255 255
23 8 255 255 265
23 9 265 0 216
23 10 255 260 161
23 11 261 253 276
23 12 319 252 238
23 13 172 286 198
23 14 139 274 255
23 15 207 304 7
23 16 179 255 173
23 17 197 198 161
23 18 0 107 361
23 19 82 354 160
23 20 73 41 96
23 21 75 132 27
23 22 0 0 0
23 23 0 78 91
23 24 0 95 124
23 25 386 207 255
23 26 249 255 329
23 27 255 65 159
23 28 64 159 319
23 29 226 131 255
23 30 242 255 241
23 31 195 412 157

24 0 299 164 291
24 1 61 131 255
24 2 181 182 124
24 3 359 149 216
24 4 222 303 252
24 5 212 127 0
24 6 25 277 127
24 7 196 255 255
24 8 255 255 385
24 9 216 174 246
24 10 255 128 129
24 11 302 284 27
24 12 222 363 74
24 13 221 176 22
24 14 39 143 255
24 15 175 290 260
24 16 0 255 185
24 17 51 142 155
24 18 301 82 78
24 19 111 23 50
24 20 100 190 4
24 21 72 22 117
24 22 38 189 0
24 23 106 92 101
24 24 249 123 219
24 25 129 347 255
24 26 241 255 192
24 27 255 280 95
24 28 292 108 103
24 29 133 172 255
24 30 142 255 164
24 31 260 181 223

25 0 226 183 191
25 1 142 82 255
25 2 23 165 109
25 3 186 186 122
25 4 198 370 160
25 5 247 178 183
25 6 230 306 221
25 7 222 255 255
25 8 255 255 256
25 9 225 0 71
25 10 255 128 177
25 11 215 18 209
25 12 98 249 143
25 13 160 156 120
25 14 168 94 255
25 15 237 184 317
25 16 184 255 169
25 17 239 99 107
25 18 0 0 0
25 19 0 117 0
25 20 37 0 31
25 21 198 101 38
25 22 84 22 145
25 23 194 187 286
25 24 209 189 95
25 25 233 158 255
25 26 68 255 0
25 27 0 81 199
25 28 40 207 142
25 29 204 233 255
25 30 222 255 202
25 31 174 121 137

26 0 219 23 0
26 1 211 304 255
26 2 397 134 267
26 3 470 78 220
26 4 207 274 287
26 5 134 244 68
26 6 198 121 0
26 7 259 255 255
26 8 255 255 145
26 9 178 0 153
26 10 0 325 182
26 11 224 241 176
26 12 212 144 150
26 13 213 224 219
26 14 295 249 255
26 15 322 255 147
26 16 189 255 130
26 17 84 191 51
26 18 40 0 97
26 19 116 46 92
26 20 4 57 110
26 21 42 64 145
26 22 104 215 82
26 23 178 182 162
26 24 176 82 117
26 25 191 179 255
26 26 228 255 129
26 27 255 209 79
26 28 187 29 143
26 29 166 225 255
26 30 0 255 22
26 31 162 241 71

27 0 168 241 139
27 1 197 199 255
27 2 260 195 53
27 3 0 0 246
27 4 218 129 374
27 5 269 134 386
27 6 174 209 207
27 7 128 255 255
27 8 255 255 159
27 9 492 100 159
27 10 255 20 132
27 11 239 140 177
27 12 223 123 145
27 13 162 0 149
27 14 200 199 255
27 15 89 228 153
27 16 138 255 116
27 17 76 0 75
27 18 59 95 137
27 19 0 0 70
27 20 12 113 0
27 21 192 350 193
27 22 263 151 170
27 23 231 185 0
27 24 220 114 130
27 25 210 82 255
27 26 158 255 166
27 27 255 223 111
27 28 56 67 79
27 29 163 123 255
27 30 158 255 289
27 31 154 2 123

28 0 193 71 152
28 1 255 244 0
28 2 242 157 96
28 3 132 199 108
28 4 0 67 144
28 5 324 345 204
28 6 175 104 254
28 7 355 255 255
28 8 255 255 222
28 9 204 133 125
28 10 255 81 33
28 11 233 155 132
28 12 194 139 184
28 13 209 98 201
28 14 0 87 0
28 15 20 57 255
28 16 89 255 81
28 17 124 49 0
28 18 0 10 10
28 19 22 45 0
28 20 1 30 64
28 21 151 41 135
28 22 173 162 112
28 23 259 320 130
28 24 202 161 184
28 25 260 199 255
28 26 159 255 53
28 27 255 146 344
28 28 126 0 165
28 29 285 188 255
28 30 158 255 119
28 31 201 320 217

29 0 221 192 240
29 1 234 122 255
29 2 397 152 0
29 3 254 260 204
29 4 32 158 164
29 5 223 163 204
29 6 146 214 321
29 7 117 255 255
29 8 255 255 206
29 9 212 160 142
29 10 255 0 327
29 11 185 178 268
29 12 245 123 151
29 13 258 155 157
29 14 153 81 255
29 15 132 148 77
29 16 156 255 72
29 17 34 3 120
29 18 164 65 135
29 19 190 91 109
29 20 51 79 185
29 21 241 250 154
29 22 310 113 81
29 23 113 147 174
29 24 326 132 122
29 25 133 114 255
29 26 394 255 221
29 27 255 186 76
29 28 292 129 99
29 29 178 163 255
29 30 129 255 61
29 31 194 216 102

30 0 208 139 299
30 1 73 177 255
30 2 195 75 217
30 3 65 112 232
30 4 190 228 176
30 5 189 152 195
30 6 188 153 264
30 7 383 255 255
30 8 255 255 386
30 9 150 109 138
30 10 255 128 162
30 11 174 117 202
30 12 233 103 157
30 13 145 203 209
30 14 174 259 255
30 15 110 81 159
30 16 206 255 125
30 17 115 30 47
30 18 0 199 0
30 19 89 35 15
30 20 145 2 76
30 21 153 193 31
30 22 110 159 94
30 23 94 126 120
30 24 119 291 205
30 25 146 169 255
30 26 167 255 123
30 27 255 0 243
30 28 122 134 0
30 29 189 132 255
30 30 214 255 0
30 31 0 47 167

31 0 230 63 150
31 1 210 252 255
31 2 190 261 0
31 3 208 0 111
31 4 285 144 207
31 5 293 122 237
31 6 222 74 34
31 7 138 255 0
31 8 255 255 165
31 9 218 179 231
31 10 255 155 123
31 11 237 112 62
31 12 159 144 222
31 13 205 68 64
31 14 318 41 255
31 15 275 185 201
31 16 156 255 0
31 17 184 320 127
31 18 0 95 191
31 19 123 48 86
31 20 16 0 230
31 21 167 139 153
31 22 173 495 56
31 23 141 128 216
31 24 237 188 226
31 25 174 21 0
31 26 51 255 131
31 27 255 0 157
31 28 4 33 201
31 29 101 45 255
31 30 467 255 55
31 31 57 29 29



==> Cifra_figuretem/3.9/dp1-gray.txt <==
0 0 199 199 199
0 1 255 255 255
0 2 255 255 255
0 3 223 223 223
0 4 234 234 234
0 5 255 255 255
0 6 255 255 255
0 7 202 202 202
0 8 255 255 255
0 9 197 197 197
0 10 231 231 231
0 11 255 255 255
0 12 190 190 190
0 13 243 243 243
0 14 194 194 194
0 15 255 255 255
0 16 255 255 255
0 17 216 216 216
0 18 230 230 230
0 19 255 255 255
0 20 221 221 221
0 21 255 255 255
0 22 228 228 228
0 23 200 200 200
0 24 255 255 255
0 25 255 255 255
0 26 170 170 170
0 27 213 213 213
0 28 198 198 198
0 29 224 224 224
0 30 253 253 253
0 31 255 255 255

1 0 255 255 255
1 1 206 206 206
1 2 180 180 180
1 3 255 255 255
1 4 220 220 220
1 5 255 255 255
1 6 209 209 209
1 7 255 255 255
1 8 249 249 249
1 9 255 255 255
1 10 255 255 255
1 11 255 255 255
1 12 255 255 255
1 13 255 255 255
1 14 249 249 249
1 15 246 246 246
1 16 173 173 173
1 17 245 245 245
1 18 159 159 159
1 19 153 153 153
1 20 190 190 190
1 21 252 252 252
1 22 172 172 172
1 23 255 255 255
1 24 255 255 255
1 25 186 186 186
1 26 234 234 234
1 27 255 255 255
1 28 176 176 176
1 29 218 218 218
1 30 231 231 231
1 31 245 245 245

2 0 255 255 255
2 1 129 129 129
2 2 254 254 254
2 3 193 193 193
2 4 206 206 206
2 5 255 255 255
2 6 120 120 120
2 7 254 254 254
2 8 201 201 201
2 9 255 255 255
2 10 255 255 255
2 11 205 205 205
2 12 252 252 252
2 13 255 255 255
2 14 139 139 139
2 15 182 182 182
2 16 208 208 208
2 17 220 220 220
2 18 132 132 132
2 19 162 162 162
2 20 84 84 84
2 21 147 147 147
2 22 174 174 174
2 23 173 173 173
2 24 200 200 200
2 25 150 150 150
2 26 166 166 166
2 27 249 249 249
2 28 177 177 177
2 29 255 255 255
2 30 235 235 235
2 31 229 229 229

3 0 221 221 221
3 1 241 241 241
3 2 217 217 217
3 3 230 230 230
3 4 221 221 221
3 5 214 214 214
3 6 234 234 234
3 7 255 255 255
3 8 255 255 255
3 9 186 186 186
3 10 255 255 255
3 11 192 192 192
3 12 245 245 245
3 13 99 99 99
3 14 0 0 0
3 15 72 72 72
3 16 181 181 181
3 17 196 196 196
3 18 202 202 202
3 19 255 255 255
3 20 223 223 223
3 21 194 194 194
3 22 192 192 192
3 23 172 172 172
3 24 109 109 109
3 25 63 63 63
3 26 98 98 98
3 27 205 205 205
3 28 211 211 211
3 29 255 255 255
3 30 255 255 255
3 31 219 219 219

4 0 241 241 241
4 1 255 255 255
4 2 255 255 255
4 3 234 234 234
4 4 253 253 253
4 5 255 255 255
4 6 218 218 218
4 7 163 163 163
4 8 230 230 230
4 9 219 219 219
4 10 232 232 232
4 11 137 137 137
4 12 166 166 166
4 13 216 216 216
4 14 144 144 144
4 15 106 106 106
4 16 76 76 76
4 17 49 49 49
4 18 23 23 23
4 19 147 147 147
4 20 123 123 123
4 21 115 115 115
4 22 149 149 149
4 23 170 170 170
4 24 128 128 128
4 25 36 36 36
4 26 0 0 0
4 27 41 41 41
4 28 255 255 255
4 29 219 219 219
4 30 134 134 134
4 31 211 211 211

5 0 255 255 255
5 1 255 255 255
5 2 223 223 223
5 3 183 183 183
5 4 255 255 255
5 5 255 255 255
5 6 255 255 255
5 7 118 118 118
5 8 232 232 232
5 9 210 210 210
5 10 255 255 255
5 11 149 149 149
5 12 190 190 190
5 13 132 132 132
5 14 21 21 21
5 15 117 117 117
5 16 93 93 93
5 17 16 16 16
5 18 54 54 54
5 19 0 0 0
5 20 62 62 62
5 21 154 154 154
5 22 114 114 114
5 23 0 0 0
5 24 91 91 91
5 25 27 27 27
5 26 46 46 46
5 27 120 120 120
5 28 134 134 134
5 29 209 209 209
5 30 255 255 255
5 31 225 225 225

6 0 255 255 255
6 1 255 255 255
6 2 212 212 212
6 3 252 252 252
6 4 190 190 190
6 5 255 255 255
6 6 226 226 226
6 7 255 255 255
6 8 224 224 224
6 9 164 164 164
6 10 91 91 91
6 11 183 183 183
6 12 111 111 111
6 13 130 130 130
6 14 0 0 0
6 15 7 7 7
6 16 0 0 0
6 17 189 189 189
6 18 152 152 152
6 19 98 98 98
6 20 16 16 16
6 21 41 41 41
6 22 40 40 40
6 23 47 47 47
6 24 48 48 48
6 25 77 77 77
6 26 183 183 183
6 27 179 179 179
6 28 121 121 121
6 29 255 255 255
6 30 216 216 216
6 31 244 244 244

7 0 225 225 225
7 1 232 232 232
7 2 255 255 255
7 3 255 255 255
7 4 205 205 205
7 5 200 200 200
7 6 192 192 192
7 7 216 216 216
7 8 174 174 174
7 9 143 143 143
7 10 159 159 159
7 11 253 253 253
7 12 99 99 99
7 13 62 62 62
7 14 12 12 12
7 15 18 18 18
7 16 0 0 0
7 17 53 53 53
7 18 0 0 0
7 19 10 10 10
7 20 22 22 22
7 21 111 111 111
7 22 1 1 1
7 23 104 104 104
7 24 195 195 195
7 25 135 135 135
7 26 47 47 47
7 27 191 191 191
7 28 142 142 142
7 29 171 171 171
7 30 255 255 255
7 31 168 168 168

8 0 248 248 248
8 1 196 196 196
8 2 242 242 242
8 3 253 253 253
8 4 255 255 255
8 5 207 207 207
8 6 255 255 255
8 7 220 220 220
8 8 23 23 23
8 9 202 202 202
8 10 163 163 163
8 11 73 73 73
8 12 151 151 151
8 13 95 95 95
8 14 55 55 55
8 15 110 110 110
8 16 35 35 35
8 17 87 87 87
8 18 25 25 25
8 19 0 0 0
8 20 48 48 48
8 21 32 32 32
8 22 171 171 171
8 23 8 8 8
8 24 127 127 127
8 25 187 187 187
8 26 197 197 197
8 27 205 205 205
8 28 186 186 186
8 29 168 168 168
8 30 221 221 221
8 31 255 255 255

9 0 255 255 255
9 1 231 231 231
9 2 224 224 224
9 3 171 171 171
9 4 255 255 255
9 5 216 216 216
9 6 227 227 227
9 7 255 255 255
9 8 87 87 87
9 9 107 107 107
9 10 150 150 150
9 11 20 20 20
9 12 73 73 73
9 13 0 0 0
9 14 38 38 38
9 15 0 0 0
9 16 89 89 89
9 17 0 0 0
9 18 67 67 67
9 19 27 27 27
9 20 107 107 107
9 21 45 45 45
9 22 146 146 146
9 23 136 136 136
9 24 255 255 255
9 25 235 235 235
9 26 192 192 192
9 27 255 255 255
9 28 209 209 209
9 29 223 223 223
9 30 255 255 255
9 31 188 188 188

10 0 255 255 255
10 1 184 184 184
10 2 255 255 255
10 3 175 175 175
10 4 237 237 237
10 5 193 193 193
10 6 96 96 96
10 7 145 145 145
10 8 0 0 0
10 9 255 255 255
10 10 166 166 166
10 11 0 0 0
10 12 65 65 65
10 13 56 56 56
10 14 56 56 56
10 15 3 3 3
10 16 0 0 0
10 17 49 49 49
10 18 0 0 0
10 19 59 59 59
10 20 65 65 65
10 21 142 142 142
10 22 241 241 241
10 23 208 208 208
10 24 103 103 103
10 25 156 156 156
10 26 249 249 249
10 27 249 249 249
10 28 229 229 229
10 29 169 169 169
10 30 132 132 132
10 31 191 191 191

11 0 158 158 158
11 1 175 175 175
11 2 211 211 211
11 3 255 255 255
11 4 255 255 255
11 5 243 243 243
11 6 116 116 116
11 7 96 96 96
11 8 218 218 218
11 9 103 103 103
11 10 0 0 0
11 11 22 22 22
11 12 160 160 160
11 13 102 102 102
11 14 117 117 117
11 15 11 11 11
11 16 159 159 159
11 17 0 0 0
11 18 49 49 49
11 19 0 0 0
11 20 121 121 121
11 21 138 138 138
11 22 220 220 220
11 23 255 255 255
11 24 170 170 170
11 25 164 164 164
11 26 191 191 191
11 27 255 255 255
11 28 243 243 243
11 29 193 193 193
11 30 240 240 240
11 31 77 77 77

12 0 255 255 255
12 1 192 192 192
12 2 248 248 248
12 3 249 249 249
12 4 113 113 113
12 5 146 146 146
12 6 0 0 0
12 7 101 101 101
12 8 137 137 137
12 9 97 97 97
12 10 142 142 142
12 11 90 90 90
12 12 106 106 106
12 13 181 181 181
12 14 119 119 119
12 15 35 35 35
12 16 106 106 106
12 17 47 47 47
12 18 71 71 71
12 19 181 181 181
12 20 28 28 28
12 21 193 193 193
12 22 101 101 101
12 23 255 255 255
12 24 198 198 198
12 25 255 255 255
12 26 204 204 204
12 27 128 128 128
12 28 255 255 255
12 29 100 100 100
12 30 184 184 184
12 31 130 130 130

13 0 255 255 255
13 1 255 255 255
13 2 195 195 195
13 3 199 199 199
13 4 158 158 158
13 5 190 190 190
13 6 221 221 221
13 7 199 199 199
13 8 76 76 76
13 9 193 193 193
13 10 221 221 221
13 11 186 186 186
13 12 190 190 190
13 13 255 255 255
13 14 255 255 255
13 15 206 206 206
13 16 173 173 173
13 17 66 66 66
13 18 137 137 137
13 19 255 255 255
13 20 122 122 122
13 21 160 160 160
13 22 218 218 218
13 23 159 159 159
13 24 242 242 242
13 25 181 181 181
13 26 53 53 53
13 27 152 152 152
13 28 247 247 247
13 29 53 53 53
13 30 107 107 107
13 31 105 105 105

14 0 255 255 255
14 1 42 42 42
14 2 133 133 133
14 3 233 233 233
14 4 111 111 111
14 5 195 195 195
14 6 196 196 196
14 7 255 255 255
14 8 188 188 188
14 9 224 224 224
14 10 247 247 247
14 11 214 214 214
14 12 242 242 242
14 13 255 255 255
14 14 189 189 189
14 15 157 157 157
14 16 104 104 104
14 17 235 235 235
14 18 235 235 235
14 19 152 152 152
14 20 185 185 185
14 21 149 149 149
14 22 83 83 83
14 23 128 128 128
14 24 227 227 227
14 25 170 170 170
14 26 192 192 192
14 27 144 144 144
14 28 105 105 105
14 29 156 156 156
14 30 150 150 150
14 31 40 40 40

15 0 199 199 199
15 1 232 232 232
15 2 76 76 76
15 3 255 255 255
15 4 204 204 204
15 5 211 211 211
15 6 246 246 246
15 7 231 231 231
15 8 180 180 180
15 9 236 236 236
15 10 215 215 215
15 11 168 168 168
15 12 233 233 233
15 13 75 75 75
15 14 78 78 78
15 15 76 76 76
15 16 120 120 120
15 17 121 121 121
15 18 227 227 227
15 19 163 163 163
15 20 178 178 178
15 21 148 148 148
15 22 176 176 176
15 23 130 130 130
15 24 176 176 176
15 25 11 11 11
15 26 122 122 122
15 27 122 122 122
15 28 152 152 152
15 29 148 148 148
15 30 95 95 95
15 31 127 127 127

16 0 216 216 216
16 1 124 124 124
16 2 165 165 165
16 3 252 252 252
16 4 192 192 192
16 5 120 120 120
16 6 245 245 245
16 7 254 254 254
16 8 35 35 35
16 9 0 0 0
16 10 249 249 249
16 11 24 24 24
16 12 158 158 158
16 13 192 192 192
16 14 221 221 221
16 15 177 177 177
16 16 127 127 127
16 17 203 203 203
16 18 153 153 153
16 19 172 172 172
16 20 150 150 150
16 21 140 140 140
16 22 99 99 99
16 23 205 205 205
16 24 123 123 123
16 25 155 155 155
16 26 158 158 158
16 27 117 117 117
16 28 129 129 129
16 29 73 73 73
16 30 255 255 255
16 31 220 220 220

17 0 107 107 107
17 1 148 148 148
17 2 173 173 173
17 3 238 238 238
17 4 200 200 200
17 5 255 255 255
17 6 118 118 118
17 7 0 0 0
17 8 207 207 207
17 9 252 252 252
17 10 107 107 107
17 11 200 200 200
17 12 157 157 157
17 13 193 193 193
17 14 152 152 152
17 15 156 156 156
17 16 172 172 172
17 17 239 239 239
17 18 198 198 198
17 19 132 132 132
17 20 97 97 97
17 21 169 169 169
17 22 28 28 28
17 23 127 127 127
17 24 122 122 122
17 25 255 255 255
17 26 0 0 0
17 27 134 134 134
17 28 0 0 0
17 29 138 138 138
17 30 167 167 167
17 31 176 176 176

18 0 214 214 214
18 1 227 227 227
18 2 252 252 252
18 3 130 130 130
18 4 193 193 193
18 5 144 144 144
18 6 172 172 172
18 7 212 212 212
18 8 137 137 137
18 9 203 203 203
18 10 152 152 152
18 11 209 209 209
18 12 209 209 209
18 13 174 174 174
18 14 211 211 211
18 15 113 113 113
18 16 194 194 194
18 17 116 116 116
18 18 51 51 51
18 19 107 107 107
18 20 155 155 155
18 21 144 144 144
18 22 108 108 108
18 23 73 73 73
18 24 182 182 182
18 25 112 112 112
18 26 123 123 123
18 27 20 20 20
18 28 101 101 101
18 29 79 79 79
18 30 81 81 81
18 31 138 138 138

19 0 168 168 168
19 1 99 99 99
19 2 63 63 63
19 3 151 151 151
19 4 133 133 133
19 5 158 158 158
19 6 49 49 49
19 7 122 122 122
19 8 186 186 186
19 9 136 136 136
19 10 134 134 134
19 11 13 13 13
19 12 166 166 166
19 13 50 50 50
19 14 92 92 92
19 15 199 199 199
19 16 203 203 203
19 17 212 212 212
19 18 71 71 71
19 19 74 74 74
19 20 148 148 148
19 21 103 103 103
19 22 110 110 110
19 23 157 157 157
19 24 33 33 33
19 25 138 138 138
19 26 214 214 214
19 27 118 118 118
19 28 189 189 189
19 29 67 67 67
19 30 175 175 175
19 31 169 169 169

20 0 127 127 127
20 1 195 195 195
20 2 0 0 0
20 3 48 48 48
20 4 11 11 11
20 5 26 26 26
20 6 69 69 69
20 7 145 145 145
20 8 159 159 159
20 9 149 149 149
20 10 140 140 140
20 11 0 0 0
20 12 174 174 174
20 13 57 57 57
20 14 145 145 145
20 15 196 196 196
20 16 137 137 137
20 17 128 128 128
20 18 10 10 10
20 19 0 0 0
20 20 51 51 51
20 21 117 117 117
20 22 115 115 115
20 23 102 102 102
20 24 133 133 133
20 25 98 98 98
20 26 255 255 255
20 27 166 166 166
20 28 57 57 57
20 29 83 83 83
20 30 0 0 0
20 31 170 170 170

21 0 135 135 135
21 1 99 99 99
21 2 57 57 57
21 3 0 0 0
21 4 24 24 24
21 5 0 0 0
21 6 88 88 88
21 7 84 84 84
21 8 186 186 186
21 9 106 106 106
21 10 179 179 179
21 11 187 187 187
21 12 166 166 166
21 13 98 98 98
21 14 242 242 242
21 15 178 178 178
21 16 156 156 156
21 17 0 0 0
21 18 74 74 74
21 19 107 107 107
21 20 118 118 118
21 21 103 103 103
21 22 111 111 111
21 23 63 63 63
21 24 0 0 0
21 25 161 161 161
21 26 110 110 110
21 27 60 60 60
21 28 39 39 39
21 29 0 0 0
21 30 169 169 169
21 31 255 255 255

22 0 78 78 78
22 1 206 206 206
22 2 80 80 80
22 3 28 28 28
22 4 14 14 14
22 5 126 126 126
22 6 217 217 217
22 7 94 94 94
22 8 159 159 159
22 9 142 142 142
22 10 123 123 123
22 11 225 225 225
22 12 253 253 253
22 13 225 225 225
22 14 126 126 126
22 15 38 38 38
22 16 54 54 54
22 17 55 55 55
22 18 45 45 45
22 19 6 6 6
22 20 58 58 58
22 21 182 182 182
22 22 153 153 153
22 23 76 76 76
22 24 107 107 107
22 25 164 164 164
22 26 130 130 130
22 27 150 150 150
22 28 47 47 47
22 29 147 147 147
22 30 85 85 85
22 31 156 156 156

23 0 95 95 95
23 1 137 137 137
23 2 46 46 46
23 3 58 58 58
23 4 164 164 164
23 5 153 153 153
23 6 173 173 173
23 7 152 152 152
23 8 220 220 220
23 9 143 143 143
23 10 93 93 93
23 11 112 112 112
23 12 193 193 193
23 13 64 64 64
23 14 147 147 147
23 15 97 97 97
23 16 87 87 87
23 17 24 24 24
23 18 127 127 127
23 19 0 0 0
23 20 61 61 61
23 21 113 113 113
23 22 93 93 93
23 23 141 141 141
23 24 148 148 148
23 25 19 19 19
23 26 141 141 141
23 27 170 170 170
23 28 255 255 255
23 29 245 245 245
23 30 185 185 185
23 31 255 255 255

24 0 36 36 36
24 1 77 77 77
24 2 37 37 37
24 3 17 17 17
24 4 53 53 53
24 5 129 129 129
24 6 115 115 115
24 7 255 255 255
24 8 26 26 26
24 9 0 0 0
24 10 170 170 170
24 11 25 25 25
24 12 46 46 46
24 13 141 141 141
24 14 110 110 110
24 15 148 148 148
24 16 57 57 57
24 17 158 158 158
24 18 76 76 76
24 19 96 96 96
24 20 35 35 35
24 21 160 160 160
24 22 181 181 181
24 23 136 136 136
24 24 59 59 59
24 25 122 122 122
24 26 208 208 208
24 27 216 216 216
24 28 245 245 245
24 29 255 255 255
24 30 193 193 193
24 31 238 238 238

25 0 163 163 163
25 1 130 130 130
25 2 119 119 119
25 3 94 94 94
25 4 120 120 120
25 5 116 116 116
25 6 100 100 100
25 7 70 70 70
25 8 145 145 145
25 9 92 92 92
25 10 132 132 132
25 11 255 255 255
25 12 75 75 75
25 13 153 153 153
25 14 167 167 167
25 15 60 60 60
25 16 18 18 18
25 17 91 91 91
25 18 113 113 113
25 19 255 255 255
25 20 43 43 43
25 21 139 139 139
25 22 229 229 229
25 23 72 72 72
25 24 147 147 147
25 25 215 215 215
25 26 177 177 177
25 27 196 196 196
25 28 200 200 200
25 29 255 255 255
25 30 255 255 255
25 31 255 255 255

26 0 172 172 172
26 1 89 89 89
26 2 81 81 81
26 3 130 130 130
26 4 0 0 0
26 5 168 168 168
26 6 78 78 78
26 7 36 36 36
26 8 6 6 6
26 9 165 165 165
26 10 14 14 14
26 11 116 116 116
26 12 92 92 92
26 13 108 108 108
26 14 69 69 69
26 15 65 65 65
26 16 0 0 0
26 17 67 67 67
26 18 112 112 112
26 19 89 89 89
26 20 84 84 84
26 21 154 154 154
26 22 118 118 118
26 23 126 126 126
26 24 164 164 164
26 25 127 127 127
26 26 255 255 255
26 27 220 220 220
26 28 229 229 229
26 29 189 189 189
26 30 182 182 182
26 31 202 202 202

27 0 152 152 152
27 1 176 176 176
27 2 70 70 70
27 3 65 65 65
27 4 0 0 0
27 5 26 26 26
27 6 23 23 23
27 7 35 35 35
27 8 128 128 128
27 9 77 77 77
27 10 0 0 0
27 11 43 43 43
27 12 0 0 0
27 13 55 55 55
27 14 171 171 171
27 15 194 194 194
27 16 22 22 22
27 17 109 109 109
27 18 153 153 153
27 19 102 102 102
27 20 85 85 85
27 21 117 117 117
27 22 203 203 203
27 23 238 238 238
27 24 163 163 163
27 25 197 197 197
27 26 117 117 117
27 27 255 255 255
27 28 210 210 210
27 29 247 247 247
27 30 255 255 255
27 31 186 186 186

28 0 254 254 254
28 1 255 255 255
28 2 96 96 96
28 3 193 193 193
28 4 131 131 131
28 5 73 73 73
28 6 92 92 92
28 7 129 129 129
28 8 115 115 115
28 9 99 99 99
28 10 80 80 80
28 11 141 141 141
28 12 0 0 0
28 13 72 72 72
28 14 137 137 137
28 15 73 73 73
28 16 38 38 38
28 17 99 99 99
28 18 119 119 119
28 19 99 99 99
28 20 96 96 96
28 21 137 137 137
28 22 255 255 255
28 23 255 255 255
28 24 124 124 124
28 25 250 250 250
28 26 162 162 162
28 27 235 235 235
28 28 190 190 190
28 29 137 137 137
28 30 202 202 202
28 31 225 225 225

29 0 197 197 197
29 1 193 193 193
29 2 119 119 119
29 3 125 125 125
29 4 83 83 83
29 5 126 126 126
29 6 93 93 93
29 7 187 187 187
29 8 85 85 85
29 9 124 124 124
29 10 134 134 134
29 11 158 158 158
29 12 110 110 110
29 13 172 172 172
29 14 49 49 49
29 15 94 94 94
29 16 0 0 0
29 17 78 78 78
29 18 98 98 98
29 19 126 126 126
29 20 85 85 85
29 21 255 255 255
29 22 244 244 244
29 23 255 255 255
29 24 214 214 214
29 25 230 230 230
29 26 183 183 183
29 27 183 183 183
29 28 255 255 255
29 29 209 209 209
29 30 220 220 220
29 31 115 115 115

30 0 192 192 192
30 1 215 215 215
30 2 183 183 183
30 3 134 134 134
30 4 127 127 127
30 5 49 49 49
30 6 100 100 100
30 7 2 2 2
30 8 30 30 30
30 9 85 85 85
30 10 0 0 0
30 11 42 42 42
30 12 51 51 51
30 13 77 77 77
30 14 79 79 79
30 15 34 34 34
30 16 61 61 61
30 17 12 12 12
30 18 162 162 162
30 19 177 177 177
30 20 226 226 226
30 21 255 255 255
30 22 193 193 193
30 23 149 149 149
30 24 255 255 255
30 25 207 207 207
30 26 187 187 187
30 27 171 171 171
30 28 255 255 255
30 29 218 218 218
30 30 230 230 230
30 31 212 212 212

31 0 255 255 255
31 1 255 255 255
31 2 199 199 199
31 3 224 224 224
31 4 99 99 99
31 5 163 163 163
31 6 104 104 104
31 7 126 126 126
31 8 248 248 248
31 9 91 91 91
31 10 50 50 50
31 11 0 0 0
31 12 80 80 80
31 13 46 46 46
31 14 53 53 53
31 15 91 91 91
31 16 105 105 105
31 17 210 210 210
31 18 91 91 91
31 19 252 252 252
31 20 255 255 255
31 21 130 130 130
31 22 255 255 255
31 23 183 183 183
31 24 233 233 233
31 25 255 255 255
31 26 255 255 255
31 27 206 206 206
31 28 124 124 124
31 29 194 194 194
31 30 255 255 255
31 31 215 215 215



==> Cifra_figuretem/3.9/dp1.txt <==
0 0 162 135 255
0 1 404 314 212
0 2 298 170 255
0 3 340 78 249
0 4 247 255 238
0 5 255 255 255
0 6 226 255 347
0 7 255 170 220
0 8 250 371 238
0 9 225 160 207
0 10 248 199 255
0 11 453 255 228
0 12 242 175 154
0 13 376 255 238
0 14 69 171 341
0 15 260 333 255
0 16 311 317 245
0 17 255 237 184
0 18 185 246 260
0 19 245 281 243
0 20 93 375 195
0 21 242 289 282
0 22 322 228 135
0 23 233 144 222
0 24 190 305 355
0 25 234 241 343
0 26 292 100 255
0 27 210 255 255
0 28 255 252 223
0 29 320 77 274
0 30 255 255 249
0 31 228 203 359

1 0 291 431 255
1 1 163 239 215
1 2 212 89 255
1 3 350 241 240
1 4 215 255 196
1 5 255 255 255
1 6 195 255 288
1 7 255 450 178
1 8 427 36 285
1 9 313 311 238
1 10 302 267 255
1 11 229 404 174
1 12 281 362 255
1 13 404 255 167
1 14 370 151 227
1 15 198 263 255
1 16 182 103 234
1 17 255 240 210
1 18 0 224 323
1 19 84 190 184
1 20 109 251 211
1 21 245 313 197
1 22 171 139 205
1 23 205 358 243
1 24 271 301 208
1 25 167 284 107
1 26 213 235 255
1 27 250 255 255
1 28 255 257 114
1 29 296 281 76
1 30 255 255 229
1 31 242 281 213

2 0 287 212 255
2 1 138 70 179
2 2 234 223 255
2 3 243 50 286
2 4 243 255 268
2 5 255 255 255
2 6 0 255 220
2 7 255 380 226
2 8 86 239 277
2 9 380 320 354
2 10 248 306 255
2 11 71 297 247
2 12 289 213 255
2 13 284 255 239
2 14 120 162 136
2 15 132 220 255
2 16 187 254 182
2 17 255 183 296
2 18 206 21 168
2 19 181 221 82
2 20 162 6 83
2 21 65 179 197
2 22 317 0 336
2 23 173 142 203
2 24 294 73 234
2 25 220 293 0
2 26 63 175 255
2 27 259 255 255
2 28 255 218 163
2 29 576 180 204
2 30 255 255 294
2 31 242 277 167

3 0 192 185 255
3 1 194 219 308
3 2 169 237 255
3 3 243 235 213
3 4 237 255 218
3 5 255 255 255
3 6 276 255 150
3 7 255 254 251
3 8 370 246 253
3 9 147 182 230
3 10 240 135 255
3 11 201 245 131
3 12 296 186 253
3 13 32 255 178
3 14 226 0 61
3 15 68 111 255
3 16 231 188 123
3 17 255 228 247
3 18 226 202 179
3 19 206 379 189
3 20 263 206 201
3 21 251 163 169
3 22 156 206 215
3 23 111 213 191
3 24 0 188 224
3 25 21 129 39
3 26 85 132 255
3 27 192 255 255
3 28 255 267 148
3 29 238 372 218
3 30 255 255 201
3 31 157 263 238

4 0 353 219 255
4 1 277 266 271
4 2 234 238 255
4 3 171 278 253
4 4 241 255 233
4 5 255 255 255
4 6 213 255 227
4 7 255 70 267
4 8 266 245 180
4 9 223 210 222
4 10 220 245 255
4 11 144 103 164
4 12 150 275 73
4 13 152 255 335
4 14 171 64 198
4 15 27 21 255
4 16 221 68 0
4 17 255 138 0
4 18 0 105 63
4 19 106 212 122
4 20 156 62 151
4 21 214 36 94
4 22 81 287 79
4 23 176 157 179
4 24 84 81 220
4 25 0 63 83
4 26 0 95 0
4 27 86 255 0
4 28 255 275 379
4 29 113 272 273
4 30 255 255 136
4 31 182 82 369

5 0 284 240 255
5 1 483 223 227
5 2 235 205 255
5 3 171 233 143
5 4 422 255 394
5 5 255 255 255
5 6 238 255 218
5 7 255 0 247
5 8 146 261 290
5 9 133 223 274
5 10 169 436 255
5 11 192 162 94
5 12 176 107 289
5 13 100 255 92
5 14 121 5 0
5 15 57 167 255
5 16 42 130 106
5 17 255 20 0
5 18 14 98 50
5 19 108 89 0
5 20 0 119 120
5 21 145 166 152
5 22 95 121 127
5 23 32 1 0
5 24 229 21 24
5 25 0 51 94
5 26 0 69 255
5 27 93 255 255
5 28 255 67 169
5 29 422 243 0
5 30 255 255 519
5 31 222 199 254

6 0 303 203 255
6 1 302 190 289
6 2 169 301 255
6 3 268 252 238
6 4 86 255 250
6 5 255 255 255
6 6 219 255 54
6 7 255 260 336
6 8 127 338 207
6 9 169 173 149
6 10 133 1 255
6 11 158 157 236
6 12 61 162 112
6 13 61 255 229
6 14 83 0 82
6 15 0 29 0
6 16 0 44 59
6 17 255 256 290
6 18 325 42 88
6 19 231 37 27
6 20 0 60 4
6 21 77 0 115
6 22 0 12 150
6 23 35 0 123
6 24 0 173 59
6 25 101 73 57
6 26 193 125 255
6 27 111 255 255
6 28 255 126 151
6 29 313 403 234
6 30 255 255 345
6 31 229 261 242

7 0 199 272 255
7 1 299 273 125
7 2 279 189 255
7 3 420 299 216
7 4 226 255 133
7 5 255 255 255
7 6 181 255 188
7 7 255 216 172
7 8 228 197 96
7 9 81 179 168
7 10 336 28 255
7 11 191 379 188
7 12 93 83 122
7 13 52 255 82
7 14 0 40 4
7 15 139 0 255
7 16 29 0 0
7 17 0 51 129
7 18 0 74 36
7 19 0 42 92
7 20 37 0 122
7 21 285 137 0
7 22 0 34 0
7 23 71 140 100
7 24 265 83 235
7 25 144 134 128
7 26 0 211 255
7 27 145 255 255
7 28 255 30 234
7 29 186 196 131
7 30 255 255 165
7 31 10 318 176

8 0 190 248 255
8 1 72 296 219
8 2 145 367 255
8 3 211 266 281
8 4 202 255 211
8 5 255 255 255
8 6 223 255 326
8 7 255 184 134
8 8 21 0 114
8 9 164 82 360
8 10 201 167 255
8 11 130 72 17
8 12 143 97 211
8 13 90 255 85
8 14 25 67 74
8 15 52 183 255
8 16 0 63 84
8 17 255 35 48
8 18 0 43 34
8 19 0 19 4
8 20 75 106 0
8 21 0 149 24
8 22 0 312 288
8 23 0 7 127
8 24 101 145 135
8 25 82 137 343
8 26 153 220 255
8 27 242 255 255
8 28 255 125 189
8 29 103 181 220
8 30 255 255 279
8 31 324 248 200

9 0 263 258 255
9 1 244 241 208
9 2 243 232 255
9 3 307 227 0
9 4 261 255 334
9 5 255 255 255
9 6 234 255 127
9 7 255 192 192
9 8 91 32 137
9 9 98 129 94
9 10 49 239 255
9 11 3 118 0
9 12 145 0 86
9 13 17 0 23
9 14 0 44 89
9 15 29 13 0
9 16 126 103 37
9 17 255 0 0
9 18 125 33 43
9 19 30 39 13
9 20 25 114 182
9 21 52 70 11
9 22 99 178 160
9 23 51 250 106
9 24 224 407 218
9 25 177 222 306
9 26 192 232 255
9 27 275 255 255
9 28 255 169 189
9 29 198 198 273
9 30 255 255 347
9 31 228 232 104

10 0 362 350 255
10 1 187 143 223
10 2 227 490 255
10 3 54 226 244
10 4 226 255 250
10 5 255 255 255
10 6 141 255 0
10 7 255 0 296
10 8 59 0 11
10 9 370 309 140
10 10 7 195 255
10 11 0 0 53
10 12 49 47 99
10 13 0 255 29
10 14 35 55 78
10 15 168 99 0
10 16 0 0 127
10 17 255 0 104
10 18 0 0 41
10 19 88 99 0
10 20 156 0 101
10 21 194 216 17
10 22 228 234 263
10 23 318 103 202
10 24 222 155 0
10 25 212 195 62
10 26 120 320 255
10 27 174 255 255
10 28 255 368 220
10 29 164 188 154
10 30 255 255 0
10 31 183 257 132

11 0 248 15 255
11 1 82 234 207
11 2 251 76 255
11 3 366 325 295
11 4 296 255 559
11 5 255 255 255
11 6 165 255 81
11 7 255 124 101
11 8 369 135 150
11 9 110 0 215
11 10 0 0 255
11 11 0 54 34
11 12 344 11 126
11 13 0 255 262
11 14 211 52 90
11 15 0 38 255
11 16 155 0 371
11 17 0 30 38
11 18 6 116 23
11 19 209 0 0
11 20 56 154 154
11 21 44 116 255
11 22 235 267 158
11 23 338 223 293
11 24 123 205 180
11 25 215 123 153
11 26 149 168 255
11 27 548 255 255
11 28 255 191 334
11 29 194 178 208
11 30 255 255 344
11 31 33 98 101

12 0 220 255 255
12 1 56 274 246
12 2 150 340 255
12 3 203 236 309
12 4 158 255 114
12 5 255 255 255
12 6 0 255 74
12 7 255 97 98
12 8 109 175 126
12 9 0 196 171
12 10 196 73 255
12 11 0 116 312
12 12 0 144 180
12 13 172 255 121
12 14 18 150 188
12 15 149 0 255
12 16 146 150 24
12 17 255 53 8
12 18 26 91 97
12 19 209 168 166
12 20 39 0 52
12 21 261 243 75
12 22 129 90 83
12 23 320 304 170
12 24 87 265 243
12 25 231 304 239
12 26 211 119 255
12 27 214 255 255
12 28 255 346 297
12 29 74 70 158
12 30 255 255 207
12 31 114 163 113

13 0 252 122 255
13 1 362 198 272
13 2 224 253 255
13 3 161 215 222
13 4 139 255 222
13 5 255 255 255
13 6 140 255 212
13 7 255 237 193
13 8 133 0 159
13 9 249 121 210
13 10 188 207 255
13 11 229 160 168
13 12 257 63 251
13 13 227 255 221
13 14 240 327 278
13 15 236 211 255
13 16 175 191 152
13 17 0 52 206
13 18 1 250 159
13 19 202 395 233
13 20 112 116 137
13 21 64 239 179
13 22 176 201 279
13 23 89 196 191
13 24 254 288 185
13 25 206 174 163
13 26 77 125 0
13 27 129 255 255
13 28 255 184 434
13 29 135 24 1
13 30 255 255 218
13 31 92 110 112

14 0 235 270 255
14 1 0 0 269
14 2 105 152 255
14 3 177 382 140
14 4 80 255 133
14 5 255 255 255
14 6 160 255 228
14 7 255 168 348
14 8 234 71 258
14 9 233 234 206
14 10 263 346 255
14 11 233 179 231
14 12 275 213 237
14 13 365 255 207
14 14 249 211 107
14 15 380 0 255
14 16 69 122 121
14 17 255 155 438
14 18 336 197 172
14 19 175 98 184
14 20 224 190 140
14 21 155 210 82
14 22 193 19 38
14 23 134 275 0
14 24 315 215 149
14 25 229 195 86
14 26 0 371 255
14 27 45 255 255
14 28 0 224 196
14 29 101 219 147
14 30 255 255 181
14 31 0 79 52

15 0 207 203 255
15 1 95 386 215
15 2 42 0 255
15 3 268 385 158
15 4 171 255 310
15 5 255 255 255
15 6 250 255 204
15 7 255 252 204
15 8 97 260 182
15 9 333 166 209
15 10 210 233 255
15 11 48 222 234
15 12 212 170 318
15 13 173 0 220
15 14 152 8 74
15 15 0 56 255
15 16 63 145 153
15 17 255 177 144
15 18 182 378 120
15 19 70 169 251
15 20 80 214 241
15 21 218 63 161
15 22 209 113 206
15 23 194 51 145
15 24 168 232 129
15 25 115 0 0
15 26 89 162 255
15 27 96 255 255
15 28 0 203 271
15 29 149 199 97
15 30 255 255 187
15 31 143 143 94

16 0 300 214 255
16 1 11 69 293
16 2 187 168 255
16 3 345 211 199
16 4 156 255 251
16 5 255 255 0
16 6 243 255 202
16 7 255 220 324
16 8 151 157 0
16 9 0 138 164
16 10 308 202 255
16 11 131 0 89
16 12 190 241 43
16 13 194 255 268
16 14 210 230 224
16 15 157 171 255
16 16 159 107 114
16 17 255 258 143
16 18 58 162 238
16 19 235 213 67
16 20 210 171 70
16 21 235 0 203
16 22 81 107 108
16 23 203 184 228
16 24 112 163 93
16 25 62 271 132
16 26 76 223 255
16 27 156 255 255
16 28 255 130 139
16 29 111 85 22
16 30 255 255 349
16 31 344 180 136

17 0 89 144 255
17 1 169 108 166
17 2 186 119 255
17 3 265 157 292
17 4 188 255 219
17 5 255 255 255
17 6 61 255 196
17 7 0 52 54
17 8 119 167 334
17 9 313 200 241
17 10 108 65 255
17 11 189 162 248
17 12 272 186 14
17 13 218 255 158
17 14 53 213 190
17 15 148 58 255
17 16 173 205 139
17 17 255 182 206
17 18 191 240 163
17 19 259 68 68
17 20 181 0 140
17 21 247 119 142
17 22 26 127 0
17 23 150 67 163
17 24 138 99 130
17 25 502 145 140
17 26 0 0 255
17 27 23 255 255
17 28 0 96 100
17 29 107 221 85
17 30 255 0 29
17 31 17 309 202

18 0 232 106 255
18 1 498 139 44
18 2 151 376 255
18 3 146 64 180
18 4 256 255 129
18 5 255 255 255
18 6 392 255 0
18 7 255 361 164
18 8 166 123 121
18 9 86 260 265
18 10 0 130 255
18 11 212 207 209
18 12 122 216 289
18 13 172 255 148
18 14 439 245 0
18 15 174 0 255
18 16 77 287 218
18 17 255 0 271
18 18 0 124 120
18 19 87 93 141
18 20 213 183 68
18 21 190 156 85
18 22 168 6 151
18 23 0 104 151
18 24 183 202 162
18 25 65 114 156
18 26 149 228 0
18 27 105 0 255
18 28 255 165 80
18 29 105 79 54
18 30 255 255 0
18 31 11 267 136

19 0 266 48 255
19 1 132 122 42
19 2 147 0 255
19 3 82 273 98
19 4 157 255 135
19 5 255 255 255
19 6 122 0 79
19 7 255 90 128
19 8 196 189 173
19 9 119 71 218
19 10 75 199 255
19 11 0 121 107
19 12 168 51 278
19 13 138 255 1
19 14 161 14 100
19 15 168 197 255
19 16 130 305 175
19 17 255 329 152
19 18 86 0 154
19 19 200 0 82
19 20 86 132 225
19 21 56 77 175
19 22 109 138 83
19 23 123 218 129
19 24 0 55 46
19 25 144 167 104
19 26 161 121 255
19 27 94 255 255
19 28 255 0 260
19 29 54 96 52
19 30 255 255 287
19 31 195 190 122

20 0 187 250 0
20 1 233 198 153
20 2 8 0 0
20 3 46 29 70
20 4 0 255 0
20 5 255 255 0
20 6 52 255 76
20 7 255 189 184
20 8 137 186 154
20 9 178 222 48
20 10 178 116 255
20 11 39 139 0
20 12 111 275 137
20 13 300 0 0
20 14 0 212 227
20 15 263 164 255
20 16 139 42 230
20 17 255 101 0
20 18 0 61 53
20 19 0 36 0
20 20 124 0 109
20 21 98 140 113
20 22 128 94 124
20 23 108 254 0
20 24 107 151 140
20 25 95 160 38
20 26 291 201 255
20 27 259 255 255
20 28 0 89 86
20 29 70 92 88
20 30 0 255 77
20 31 122 171 218

21 0 92 187 255
21 1 97 91 111
21 2 9 102 255
21 3 0 16 0
21 4 0 255 25
21 5 255 0 0
21 6 90 255 114
21 7 255 5 135
21 8 164 215 179
21 9 137 65 115
21 10 254 92 255
21 11 107 352 103
21 12 267 68 163
21 13 142 255 117
21 14 174 278 275
21 15 112 259 255
21 16 347 96 26
21 17 0 0 68
21 18 6 42 175
21 19 292 49 0
21 20 130 48 175
21 21 163 77 69
21 22 106 209 19
21 23 64 94 30
21 24 86 0 102
21 25 209 66 209
21 26 50 155 255
21 27 60 255 255
21 28 255 11 104
21 29 0 0 0
21 30 255 255 88
21 31 212 212 359

22 0 132 129 0
22 1 148 328 142
22 2 135 0 255
22 3 0 56 31
22 4 0 0 118
22 5 255 255 255
22 6 225 255 195
22 7 0 144 193
22 8 221 196 59
22 9 167 231 29
22 10 89 103 255
22 11 216 152 308
22 12 251 218 291
22 13 209 255 238
22 14 166 179 34
22 15 136 0 255
22 16 0 40 132
22 17 255 13 84
22 18 0 160 131
22 19 0 10 26
22 20 117 19 38
22 21 274 111 163
22 22 162 180 116
22 23 206 2 21
22 24 46 124 152
22 25 79 275 139
22 26 234 87 255
22 27 77 255 255
22 28 0 97 52
22 29 160 97 185
22 30 255 255 0
22 31 241 88 138

23 0 87 169 255
23 1 81 220 110
23 2 0 60 255
23 3 0 109 176
23 4 132 255 132
23 5 255 255 255
23 6 154 255 168
23 7 255 194 151
23 8 214 170 275
23 9 163 86 180
23 10 33 116 255
23 11 262 0 114
23 12 265 105 208
23 13 0 255 160
23 14 142 76 223
23 15 67 128 255
23 16 100 83 78
23 17 255 0 0
23 18 228 32 121
23 19 93 8 0
23 20 152 16 13
23 21 126 183 30
23 22 71 129 78
23 23 99 231 93
23 24 125 19 301
23 25 0 179 0
23 26 175 115 255
23 27 212 255 255
23 28 255 204 302
23 29 221 258 257
23 30 255 255 219
23 31 379 257 159

24 0 44 46 255
24 1 180 0 86
24 2 0 0 255
24 3 10 63 0
24 4 68 255 66
24 5 255 255 0
24 6 144 255 69
24 7 255 265 152
24 8 19 0 147
24 9 100 0 0
24 10 93 95 255
24 11 0 147 144
24 12 0 35 110
24 13 90 255 127
24 14 94 76 160
24 15 109 11 255
24 16 12 34 124
24 17 255 232 117
24 18 0 90 164
24 19 180 65 42
24 20 44 36 26
24 21 193 147 141
24 22 245 174 123
24 23 142 173 92
24 24 31 101 45
24 25 145 86 136
24 26 296 228 255
24 27 221 255 255
24 28 255 314 242
24 29 272 266 238
24 30 255 255 231
24 31 280 267 168

25 0 243 155 255
25 1 47 206 136
25 2 0 267 255
25 3 129 81 73
25 4 50 255 273
25 5 255 255 255
25 6 73 255 88
25 7 0 166 91
25 8 213 107 115
25 9 99 147 30
25 10 71 186 255
25 11 257 302 286
25 12 140 108 0
25 13 194 255 207
25 14 101 197 202
25 15 0 209 255
25 16 46 47 0
25 17 255 26 133
25 18 116 45 176
25 19 97 178 667
25 20 13 31 85
25 21 156 132 127
25 22 104 388 193
25 23 96 38 81
25 24 186 81 172
25 25 180 248 217
25 26 251 218 255
25 27 107 255 255
25 28 255 283 118
25 29 336 247 320
25 30 255 255 230
25 31 290 248 344

26 0 176 185 255
26 1 148 159 0
26 2 65 30 255
26 3 109 57 225
26 4 71 0 0
26 5 255 255 255
26 6 163 255 47
26 7 255 85 0
26 8 0 22 115
26 9 42 204 250
26 10 23 0 255
26 11 96 222 30
26 12 176 98 1
26 13 133 255 116
26 14 0 101 147
26 15 0 93 255
26 16 0 12 0
26 17 255 0 243
26 18 102 168 65
26 19 87 193 0
26 20 127 38 86
26 21 226 124 112
26 22 107 123 124
26 23 0 29 355
26 24 204 198 90
26 25 237 42 101
26 26 251 221 255
26 27 165 255 255
26 28 255 350 189
26 29 152 292 124
26 30 255 255 170
26 31 189 363 52

27 0 157 265 255
27 1 248 168 114
27 2 43 74 255
27 3 155 57 0
27 4 0 255 0
27 5 255 255 255
27 6 26 255 32
27 7 255 34 35
27 8 94 182 107
27 9 130 69 33
27 10 0 0 0
27 11 46 56 28
27 12 0 0 26
27 13 215 0 43
27 14 173 130 211
27 15 202 285 255
27 16 271 0 119
27 17 255 109 111
27 18 301 126 32
27 19 0 250 115
27 20 215 0 92
27 21 211 135 6
27 22 222 198 190
27 23 425 213 77
27 24 117 433 0
27 25 62 302 226
27 26 266 253 0
27 27 246 255 255
27 28 255 3 416
27 29 267 235 239
27 30 255 255 503
27 31 224 273 63

28 0 218 323 255
28 1 361 164 308
28 2 63 104 255
28 3 386 102 91
28 4 188 255 83
28 5 255 255 255
28 6 136 0 145
28 7 255 63 161
28 8 133 108 104
28 9 69 0 256
28 10 63 87 255
28 11 70 241 112
28 12 0 0 0
28 13 0 255 110
28 14 96 109 205
28 15 48 0 255
28 16 0 24 99
28 17 255 72 88
28 18 164 80 113
28 19 101 45 151
28 20 123 94 69
28 21 119 177 113
28 22 317 414 373
28 23 240 339 237
28 24 151 0 222
28 25 270 224 254
28 26 0 316 255
28 27 191 255 255
28 28 255 245 43
28 29 86 270 56
28 30 255 255 357
28 31 149 327 198

29 0 174 129 255
29 1 225 207 146
29 2 178 40 255
29 3 265 55 56
29 4 43 255 98
29 5 255 255 255
29 6 170 255 105
29 7 255 194 120
29 8 12 114 128
29 9 235 87 51
29 10 46 163 255
29 11 150 174 151
29 12 84 121 124
29 13 295 255 35
29 14 0 157 36
29 15 44 133 255
29 16 0 0 0
29 17 255 29 181
29 18 135 83 76
29 19 158 91 128
29 20 181 0 116
29 21 227 284 256
29 22 166 268 298
29 23 377 343 226
29 24 184 230 227
29 25 310 176 203
29 26 98 164 255
29 27 144 255 255
29 28 255 300 251
29 29 187 193 248
29 30 255 255 192
29 31 130 127 89

30 0 130 205 255
30 1 204 222 220
30 2 300 193 255
30 3 137 127 139
30 4 187 255 107
30 5 0 255 255
30 6 101 255 124
30 7 255 159 0
30 8 42 68 0
30 9 89 96 72
30 10 37 0 255
30 11 80 69 0
30 12 3 76 72
30 13 64 0 197
30 14 38 195 3
30 15 49 58 0
30 16 124 28 31
30 17 255 25 11
30 18 101 109 275
30 19 131 209 192
30 20 175 246 257
30 21 287 256 256
30 22 99 201 278
30 23 46 233 168
30 24 271 433 218
30 25 241 210 170
30 26 172 138 255
30 27 189 255 255
30 28 255 392 198
30 29 167 271 218
30 30 255 255 174
30 31 210 217 210

31 0 266 336 255
31 1 193 305 314
31 2 203 234 255
31 3 241 206 224
31 4 0 255 127
31 5 255 255 255
31 6 65 255 121
31 7 255 111 154
31 8 444 145 155
31 9 46 133 93
31 10 47 103 255
31 11 60 0 6
31 12 14 115 111
31 13 68 255 0
31 14 81 112 0
31 15 120 84 255
31 16 182 43 90
31 17 255 175 46
31 18 170 0 138
31 19 256 250 249
31 20 348 312 228
31 21 228 250 0
31 22 286 422 236
31 23 210 253 88
31 24 262 88 349
31 25 312 235 417
31 26 220 426 255
31 27 256 255 255
31 28 0 258 246
31 29 180 188 215
31 30 255 255 415
31 31 246 232 169



==> Cifra_figuretem/3.9/dp2-gray.txt <==
0 0 166 166 166
0 1 255 255 255
0 2 229 229 229
0 3 210 210 210
0 4 140 140 140
0 5 109 109 109
0 6 199 199 199
0 7 255 255 255
0 8 200 200 200
0 9 193 193 193
0 10 143 143 143
0 11 234 234 234
0 12 189 189 189
0 13 252 252 252
0 14 160 160 160
0 15 187 187 187
0 16 243 243 243
0 17 183 183 183
0 18 215 215 215
0 19 229 229 229
0 20 204 204 204
0 21 236 236 236
0 22 194 194 194
0 23 255 255 255
0 24 185 185 185
0 25 244 244 244
0 26 142 142 142
0 27 213 213 213
0 28 200 200 200
0 29 183 183 183
0 30 171 171 171
0 31 214 214 214

1 0 91 91 91
1 1 184 184 184
1 2 182 182 182
1 3 200 200 200
1 4 97 97 97
1 5 228 228 228
1 6 255 255 255
1 7 78 78 78
1 8 167 167 167
1 9 251 251 251
1 10 206 206 206
1 11 153 153 153
1 12 251 251 251
1 13 183 183 183
1 14 150 150 150
1 15 202 202 202
1 16 220 220 220
1 17 207 207 207
1 18 194 194 194
1 19 142 142 142
1 20 206 206 206
1 21 187 187 187
1 22 170 170 170
1 23 215 215 215
1 24 204 204 204
1 25 200 200 200
1 26 151 151 151
1 27 206 206 206
1 28 163 163 163
1 29 222 222 222
1 30 255 255 255
1 31 255 255 255

2 0 229 229 229
2 1 183 183 183
2 2 241 241 241
2 3 137 137 137
2 4 244 244 244
2 5 204 204 204
2 6 189 189 189
2 7 190 190 190
2 8 242 242 242
2 9 150 150 150
2 10 126 126 126
2 11 171 171 171
2 12 113 113 113
2 13 252 252 252
2 14 157 157 157
2 15 255 255 255
2 16 157 157 157
2 17 229 229 229
2 18 203 203 203
2 19 128 128 128
2 20 231 231 231
2 21 172 172 172
2 22 88 88 88
2 23 179 179 179
2 24 192 192 192
2 25 76 76 76
2 26 202 202 202
2 27 203 203 203
2 28 224 224 224
2 29 180 180 180
2 30 243 243 243
2 31 123 123 123

3 0 56 56 56
3 1 155 155 155
3 2 239 239 239
3 3 190 190 190
3 4 222 222 222
3 5 182 182 182
3 6 136 136 136
3 7 179 179 179
3 8 197 197 197
3 9 152 152 152
3 10 236 236 236
3 11 173 173 173
3 12 229 229 229
3 13 221 221 221
3 14 184 184 184
3 15 169 169 169
3 16 231 231 231
3 17 188 188 188
3 18 207 207 207
3 19 255 255 255
3 20 206 206 206
3 21 255 255 255
3 22 225 225 225
3 23 28 28 28
3 24 144 144 144
3 25 60 60 60
3 26 116 116 116
3 27 177 177 177
3 28 153 153 153
3 29 238 238 238
3 30 113 113 113
3 31 199 199 199

4 0 173 173 173
4 1 189 189 189
4 2 199 199 199
4 3 172 172 172
4 4 188 188 188
4 5 255 255 255
4 6 152 152 152
4 7 235 235 235
4 8 164 164 164
4 9 190 190 190
4 10 126 126 126
4 11 212 212 212
4 12 221 221 221
4 13 213 213 213
4 14 237 237 237
4 15 104 104 104
4 16 250 250 250
4 17 157 157 157
4 18 183 183 183
4 19 215 215 215
4 20 255 255 255
4 21 235 235 235
4 22 116 116 116
4 23 128 128 128
4 24 99 99 99
4 25 105 105 105
4 26 106 106 106
4 27 70 70 70
4 28 109 109 109
4 29 214 214 214
4 30 161 161 161
4 31 80 80 80

5 0 160 160 160
5 1 189 189 189
5 2 209 209 209
5 3 127 127 127
5 4 255 255 255
5 5 202 202 202
5 6 199 199 199
5 7 242 242 242
5 8 255 255 255
5 9 177 177 177
5 10 120 120 120
5 11 81 81 81
5 12 199 199 199
5 13 89 89 89
5 14 226 226 226
5 15 185 185 185
5 16 255 255 255
5 17 123 123 123
5 18 76 76 76
5 19 161 161 161
5 20 172 172 172
5 21 149 149 149
5 22 191 191 191
5 23 53 53 53
5 24 123 123 123
5 25 9 9 9
5 26 30 30 30
5 27 83 83 83
5 28 131 131 131
5 29 145 145 145
5 30 171 171 171
5 31 255 255 255

6 0 147 147 147
6 1 191 191 191
6 2 212 212 212
6 3 74 74 74
6 4 178 178 178
6 5 192 192 192
6 6 88 88 88
6 7 225 225 225
6 8 183 183 183
6 9 188 188 188
6 10 110 110 110
6 11 168 168 168
6 12 223 223 223
6 13 126 126 126
6 14 72 72 72
6 15 126 126 126
6 16 199 199 199
6 17 107 107 107
6 18 88 88 88
6 19 255 255 255
6 20 129 129 129
6 21 71 71 71
6 22 0 0 0
6 23 57 57 57
6 24 104 104 104
6 25 0 0 0
6 26 0 0 0
6 27 70 70 70
6 28 177 177 177
6 29 255 255 255
6 30 76 76 76
6 31 138 138 138

7 0 154 154 154
7 1 187 187 187
7 2 195 195 195
7 3 152 152 152
7 4 192 192 192
7 5 23 23 23
7 6 135 135 135
7 7 116 116 116
7 8 176 176 176
7 9 185 185 185
7 10 152 152 152
7 11 135 135 135
7 12 23 23 23
7 13 112 112 112
7 14 180 180 180
7 15 184 184 184
7 16 74 74 74
7 17 116 116 116
7 18 127 127 127
7 19 108 108 108
7 20 110 110 110
7 21 166 166 166
7 22 55 55 55
7 23 104 104 104
7 24 0 0 0
7 25 0 0 0
7 26 110 110 110
7 27 51 51 51
7 28 65 65 65
7 29 243 243 243
7 30 107 107 107
7 31 24 24 24

8 0 183 183 183
8 1 178 178 178
8 2 208 208 208
8 3 196 196 196
8 4 188 188 188
8 5 132 132 132
8 6 186 186 186
8 7 117 117 117
8 8 217 217 217
8 9 126 126 126
8 10 42 42 42
8 11 97 97 97
8 12 47 47 47
8 13 119 119 119
8 14 206 206 206
8 15 132 132 132
8 16 148 148 148
8 17 132 132 132
8 18 60 60 60
8 19 142 142 142
8 20 33 33 33
8 21 101 101 101
8 22 106 106 106
8 23 69 69 69
8 24 22 22 22
8 25 123 123 123
8 26 54 54 54
8 27 87 87 87
8 28 154 154 154
8 29 51 51 51
8 30 187 187 187
8 31 184 184 184

9 0 221 221 221
9 1 44 44 44
9 2 152 152 152
9 3 215 215 215
9 4 136 136 136
9 5 81 81 81
9 6 130 130 130
9 7 121 121 121
9 8 219 219 219
9 9 106 106 106
9 10 138 138 138
9 11 168 168 168
9 12 106 106 106
9 13 96 96 96
9 14 138 138 138
9 15 65 65 65
9 16 133 133 133
9 17 102 102 102
9 18 117 117 117
9 19 60 60 60
9 20 0 0 0
9 21 31 31 31
9 22 56 56 56
9 23 47 47 47
9 24 32 32 32
9 25 89 89 89
9 26 63 63 63
9 27 142 142 142
9 28 220 220 220
9 29 169 169 169
9 30 82 82 82
9 31 96 96 96

10 0 115 115 115
10 1 140 140 140
10 2 41 41 41
10 3 53 53 53
10 4 111 111 111
10 5 106 106 106
10 6 158 158 158
10 7 59 59 59
10 8 128 128 128
10 9 102 102 102
10 10 66 66 66
10 11 98 98 98
10 12 152 152 152
10 13 144 144 144
10 14 123 123 123
10 15 94 94 94
10 16 166 166 166
10 17 179 179 179
10 18 188 188 188
10 19 0 0 0
10 20 105 105 105
10 21 44 44 44
10 22 69 69 69
10 23 48 48 48
10 24 47 47 47
10 25 121 121 121
10 26 115 115 115
10 27 96 96 96
10 28 110 110 110
10 29 206 206 206
10 30 138 138 138
10 31 101 101 101

11 0 59 59 59
11 1 50 50 50
11 2 88 88 88
11 3 154 154 154
11 4 120 120 120
11 5 180 180 180
11 6 130 130 130
11 7 118 118 118
11 8 135 135 135
11 9 232 232 232
11 10 144 144 144
11 11 182 182 182
11 12 157 157 157
11 13 209 209 209
11 14 133 133 133
11 15 147 147 147
11 16 86 86 86
11 17 34 34 34
11 18 80 80 80
11 19 40 40 40
11 20 53 53 53
11 21 82 82 82
11 22 73 73 73
11 23 94 94 94
11 24 129 129 129
11 25 122 122 122
11 26 37 37 37
11 27 89 89 89
11 28 191 191 191
11 29 214 214 214
11 30 246 246 246
11 31 136 136 136

12 0 140 140 140
12 1 115 115 115
12 2 181 181 181
12 3 132 132 132
12 4 159 159 159
12 5 150 150 150
12 6 175 175 175
12 7 142 142 142
12 8 139 139 139
12 9 155 155 155
12 10 86 86 86
12 11 167 167 167
12 12 114 114 114
12 13 66 66 66
12 14 231 231 231
12 15 150 150 150
12 16 59 59 59
12 17 171 171 171
12 18 15 15 15
12 19 45 45 45
12 20 112 112 112
12 21 193 193 193
12 22 35 35 35
12 23 59 59 59
12 24 60 60 60
12 25 104 104 104
12 26 78 78 78
12 27 231 231 231
12 28 141 141 141
12 29 188 188 188
12 30 142 142 142
12 31 183 183 183

13 0 41 41 41
13 1 156 156 156
13 2 117 117 117
13 3 180 180 180
13 4 113 113 113
13 5 127 127 127
13 6 124 124 124
13 7 76 76 76
13 8 176 176 176
13 9 93 93 93
13 10 74 74 74
13 11 93 93 93
13 12 105 105 105
13 13 226 226 226
13 14 145 145 145
13 15 4 4 4
13 16 35 35 35
13 17 91 91 91
13 18 58 58 58
13 19 22 22 22
13 20 21 21 21
13 21 89 89 89
13 22 178 178 178
13 23 171 171 171
13 24 9 9 9
13 25 150 150 150
13 26 129 129 129
13 27 145 145 145
13 28 0 0 0
13 29 163 163 163
13 30 153 153 153
13 31 245 245 245

14 0 195 195 195
14 1 101 101 101
14 2 209 209 209
14 3 71 71 71
14 4 237 237 237
14 5 164 164 164
14 6 125 125 125
14 7 139 139 139
14 8 90 90 90
14 9 158 158 158
14 10 125 125 125
14 11 67 67 67
14 12 66 66 66
14 13 82 82 82
14 14 83 83 83
14 15 66 66 66
14 16 55 55 55
14 17 33 33 33
14 18 122 122 122
14 19 0 0 0
14 20 12 12 12
14 21 69 69 69
14 22 0 0 0
14 23 82 82 82
14 24 206 206 206
14 25 173 173 173
14 26 142 142 142
14 27 167 167 167
14 28 138 138 138
14 29 84 84 84
14 30 211 211 211
14 31 154 154 154

15 0 74 74 74
15 1 114 114 114
15 2 98 98 98
15 3 113 113 113
15 4 242 242 242
15 5 98 98 98
15 6 114 114 114
15 7 127 127 127
15 8 177 177 177
15 9 90 90 90
15 10 105 105 105
15 11 180 180 180
15 12 119 119 119
15 13 90 90 90
15 14 62 62 62
15 15 0 0 0
15 16 39 39 39
15 17 67 67 67
15 18 163 163 163
15 19 94 94 94
15 20 5 5 5
15 21 12 12 12
15 22 121 121 121
15 23 136 136 136
15 24 165 165 165
15 25 142 142 142
15 26 143 143 143
15 27 118 118 118
15 28 142 142 142
15 29 255 255 255
15 30 73 73 73
15 31 220 220 220

16 0 148 148 148
16 1 102 102 102
16 2 48 48 48
16 3 60 60 60
16 4 91 91 91
16 5 134 134 134
16 6 28 28 28
16 7 143 143 143
16 8 146 146 146
16 9 232 232 232
16 10 140 140 140
16 11 174 174 174
16 12 226 226 226
16 13 135 135 135
16 14 40 40 40
16 15 0 0 0
16 16 27 27 27
16 17 9 9 9
16 18 21 21 21
16 19 42 42 42
16 20 57 57 57
16 21 0 0 0
16 22 75 75 75
16 23 247 247 247
16 24 122 122 122
16 25 216 216 216
16 26 177 177 177
16 27 156 156 156
16 28 75 75 75
16 29 133 133 133
16 30 85 85 85
16 31 163 163 163

17 0 255 255 255
17 1 148 148 148
17 2 168 168 168
17 3 101 101 101
17 4 155 155 155
17 5 131 131 131
17 6 173 173 173
17 7 70 70 70
17 8 61 61 61
17 9 245 245 245
17 10 68 68 68
17 11 116 116 116
17 12 69 69 69
17 13 30 30 30
17 14 26 26 26
17 15 31 31 31
17 16 69 69 69
17 17 93 93 93
17 18 0 0 0
17 19 144 144 144
17 20 77 77 77
17 21 184 184 184
17 22 162 162 162
17 23 159 159 159
17 24 177 177 177
17 25 146 146 146
17 26 221 221 221
17 27 105 105 105
17 28 153 153 153
17 29 228 228 228
17 30 185 185 185
17 31 153 153 153

18 0 99 99 99
18 1 152 152 152
18 2 89 89 89
18 3 49 49 49
18 4 184 184 184
18 5 104 104 104
18 6 105 105 105
18 7 85 85 85
18 8 106 106 106
18 9 77 77 77
18 10 125 125 125
18 11 132 132 132
18 12 28 28 28
18 13 26 26 26
18 14 8 8 8
18 15 105 105 105
18 16 132 132 132
18 17 61 61 61
18 18 177 177 177
18 19 84 84 84
18 20 164 164 164
18 21 255 255 255
18 22 188 188 188
18 23 84 84 84
18 24 134 134 134
18 25 255 255 255
18 26 233 233 233
18 27 80 80 80
18 28 162 162 162
18 29 193 193 193
18 30 87 87 87
18 31 134 134 134

19 0 147 147 147
19 1 183 183 183
19 2 104 104 104
19 3 208 208 208
19 4 140 140 140
19 5 153 153 153
19 6 90 90 90
19 7 76 76 76
19 8 78 78 78
19 9 57 57 57
19 10 0 0 0
19 11 66 66 66
19 12 21 21 21
19 13 107 107 107
19 14 81 81 81
19 15 178 178 178
19 16 41 41 41
19 17 38 38 38
19 18 122 122 122
19 19 124 124 124
19 20 106 106 106
19 21 107 107 107
19 22 149 149 149
19 23 246 246 246
19 24 143 143 143
19 25 114 114 114
19 26 255 255 255
19 27 255 255 255
19 28 141 141 141
19 29 190 190 190
19 30 53 53 53
19 31 159 159 159

20 0 139 139 139
20 1 70 70 70
20 2 143 143 143
20 3 13 13 13
20 4 145 145 145
20 5 197 197 197
20 6 103 103 103
20 7 80 80 80
20 8 17 17 17
20 9 72 72 72
20 10 62 62 62
20 11 154 154 154
20 12 97 97 97
20 13 84 84 84
20 14 124 124 124
20 15 185 185 185
20 16 205 205 205
20 17 114 114 114
20 18 68 68 68
20 19 7 7 7
20 20 171 171 171
20 21 102 102 102
20 22 133 133 133
20 23 137 137 137
20 24 77 77 77
20 25 141 141 141
20 26 175 175 175
20 27 111 111 111
20 28 189 189 189
20 29 206 206 206
20 30 177 177 177
20 31 226 226 226

21 0 169 169 169
21 1 255 255 255
21 2 119 119 119
21 3 170 170 170
21 4 104 104 104
21 5 0 0 0
21 6 144 144 144
21 7 0 0 0
21 8 36 36 36
21 9 14 14 14
21 10 62 62 62
21 11 86 86 86
21 12 218 218 218
21 13 146 146 146
21 14 27 27 27
21 15 48 48 48
21 16 101 101 101
21 17 101 101 101
21 18 101 101 101
21 19 192 192 192
21 20 98 98 98
21 21 64 64 64
21 22 138 138 138
21 23 101 101 101
21 24 34 34 34
21 25 93 93 93
21 26 144 144 144
21 27 255 255 255
21 28 137 137 137
21 29 193 193 193
21 30 96 96 96
21 31 200 200 200

22 0 26 26 26
22 1 111 111 111
22 2 128 128 128
22 3 109 109 109
22 4 38 38 38
22 5 68 68 68
22 6 118 118 118
22 7 0 0 0
22 8 102 102 102
22 9 142 142 142
22 10 135 135 135
22 11 102 102 102
22 12 158 158 158
22 13 64 64 64
22 14 95 95 95
22 15 94 94 94
22 16 61 61 61
22 17 43 43 43
22 18 97 97 97
22 19 95 95 95
22 20 52 52 52
22 21 123 123 123
22 22 90 90 90
22 23 123 123 123
22 24 61 61 61
22 25 188 188 188
22 26 145 145 145
22 27 205 205 205
22 28 162 162 162
22 29 192 192 192
22 30 67 67 67
22 31 0 0 0

23 0 185 185 185
23 1 87 87 87
23 2 158 158 158
23 3 160 160 160
23 4 45 45 45
23 5 0 0 0
23 6 0 0 0
23 7 184 184 184
23 8 148 148 148
23 9 161 161 161
23 10 132 132 132
23 11 72 72 72
23 12 119 119 119
23 13 87 87 87
23 14 97 97 97
23 15 97 97 97
23 16 105 105 105
23 17 65 65 65
23 18 115 115 115
23 19 105 105 105
23 20 143 143 143
23 21 107 107 107
23 22 96 96 96
23 23 58 58 58
23 24 135 135 135
23 25 148 148 148
23 26 208 208 208
23 27 105 105 105
23 28 255 255 255
23 29 105 105 105
23 30 100 100 100
23 31 136 136 136

24 0 150 150 150
24 1 79 79 79
24 2 205 205 205
24 3 44 44 44
24 4 71 71 71
24 5 74 74 74
24 6 0 0 0
24 7 0 0 0
24 8 94 94 94
24 9 96 96 96
24 10 80 80 80
24 11 122 122 122
24 12 117 117 117
24 13 163 163 163
24 14 107 107 107
24 15 132 132 132
24 16 99 99 99
24 17 255 255 255
24 18 112 112 112
24 19 49 49 49
24 20 99 99 99
24 21 26 26 26
24 22 0 0 0
24 23 121 121 121
24 24 99 99 99
24 25 104 104 104
24 26 165 165 165
24 27 255 255 255
24 28 255 255 255
24 29 246 246 246
24 30 135 135 135
24 31 128 128 128

25 0 114 114 114
25 1 203 203 203
25 2 94 94 94
25 3 149 149 149
25 4 86 86 86
25 5 54 54 54
25 6 0 0 0
25 7 0 0 0
25 8 0 0 0
25 9 70 70 70
25 10 120 120 120
25 11 86 86 86
25 12 152 152 152
25 13 74 74 74
25 14 143 143 143
25 15 201 201 201
25 16 94 94 94
25 17 77 77 77
25 18 43 43 43
25 19 57 57 57
25 20 150 150 150
25 21 109 109 109
25 22 0 0 0
25 23 150 150 150
25 24 0 0 0
25 25 0 0 0
25 26 236 236 236
25 27 184 184 184
25 28 206 206 206
25 29 226 226 226
25 30 212 212 212
25 31 195 195 195

26 0 47 47 47
26 1 204 204 204
26 2 60 60 60
26 3 55 55 55
26 4 80 80 80
26 5 85 85 85
26 6 10 10 10
26 7 44 44 44
26 8 166 166 166
26 9 81 81 81
26 10 133 133 133
26 11 63 63 63
26 12 146 146 146
26 13 22 22 22
26 14 108 108 108
26 15 130 130 130
26 16 35 35 35
26 17 156 156 156
26 18 116 116 116
26 19 77 77 77
26 20 47 47 47
26 21 141 141 141
26 22 10 10 10
26 23 21 21 21
26 24 49 49 49
26 25 10 10 10
26 26 53 53 53
26 27 255 255 255
26 28 156 156 156
26 29 241 241 241
26 30 235 235 235
26 31 248 248 248

27 0 169 169 169
27 1 26 26 26
27 2 142 142 142
27 3 119 119 119
27 4 9 9 9
27 5 112 112 112
27 6 106 106 106
27 7 42 42 42
27 8 85 85 85
27 9 164 164 164
27 10 150 150 150
27 11 59 59 59
27 12 132 132 132
27 13 60 60 60
27 14 0 0 0
27 15 50 50 50
27 16 131 131 131
27 17 25 25 25
27 18 57 57 57
27 19 20 20 20
27 20 77 77 77
27 21 182 182 182
27 22 90 90 90
27 23 113 113 113
27 24 137 137 137
27 25 140 140 140
27 26 101 101 101
27 27 144 144 144
27 28 255 255 255
27 29 255 255 255
27 30 38 38 38
27 31 57 57 57

28 0 174 174 174
28 1 157 157 157
28 2 102 102 102
28 3 80 80 80
28 4 0 0 0
28 5 157 157 157
28 6 50 50 50
28 7 203 203 203
28 8 170 170 170
28 9 77 77 77
28 10 104 104 104
28 11 9 9 9
28 12 39 39 39
28 13 59 59 59
28 14 97 97 97
28 15 158 158 158
28 16 99 99 99
28 17 133 133 133
28 18 61 61 61
28 19 156 156 156
28 20 135 135 135
28 21 26 26 26
28 22 92 92 92
28 23 10 10 10
28 24 121 121 121
28 25 250 250 250
28 26 37 37 37
28 27 79 79 79
28 28 251 251 251
28 29 213 213 213
28 30 125 125 125
28 31 91 91 91

29 0 139 139 139
29 1 190 190 190
29 2 110 110 110
29 3 29 29 29
29 4 53 53 53
29 5 96 96 96
29 6 41 41 41
29 7 89 89 89
29 8 62 62 62
29 9 94 94 94
29 10 107 107 107
29 11 20 20 20
29 12 91 91 91
29 13 127 127 127
29 14 81 81 81
29 15 63 63 63
29 16 125 125 125
29 17 116 116 116
29 18 112 112 112
29 19 182 182 182
29 20 112 112 112
29 21 143 143 143
29 22 164 164 164
29 23 181 181 181
29 24 40 40 40
29 25 143 143 143
29 26 213 213 213
29 27 115 115 115
29 28 118 118 118
29 29 0 0 0
29 30 181 181 181
29 31 79 79 79

30 0 59 59 59
30 1 85 85 85
30 2 219 219 219
30 3 195 195 195
30 4 148 148 148
30 5 90 90 90
30 6 159 159 159
30 7 130 130 130
30 8 180 180 180
30 9 114 114 114
30 10 38 38 38
30 11 60 60 60
30 12 19 19 19
30 13 88 88 88
30 14 255 255 255
30 15 97 97 97
30 16 64 64 64
30 17 99 99 99
30 18 85 85 85
30 19 241 241 241
30 20 134 134 134
30 21 193 193 193
30 22 90 90 90
30 23 101 101 101
30 24 76 76 76
30 25 102 102 102
30 26 155 155 155
30 27 64 64 64
30 28 73 73 73
30 29 5 5 5
30 30 88 88 88
30 31 80 80 80

31 0 195 195 195
31 1 134 134 134
31 2 49 49 49
31 3 61 61 61
31 4 74 74 74
31 5 130 130 130
31 6 107 107 107
31 7 71 71 71
31 8 78 78 78
31 9 73 73 73
31 10 117 117 117
31 11 152 152 152
31 12 94 94 94
31 13 140 140 140
31 14 144 144 144
31 15 28 28 28
31 16 53 53 53
31 17 226 226 226
31 18 176 176 176
31 19 57 57 57
31 20 255 255 255
31 21 125 125 125
31 22 0 0 0
31 23 146 146 146
31 24 47 47 47
31 25 90 90 90
31 26 153 153 153
31 27 67 67 67
31 28 83 83 83
31 29 229 229 229
31 30 64 64 64
31 31 121 121 121



==> Cifra_figuretem/3.9/dp2.txt <==
0 0 244 139 114
0 1 256 454 224
0 2 284 255 79
0 3 206 255 186
0 4 255 128 192
0 5 145 85 255
0 6 214 179 204
0 7 450 303 239
0 8 255 169 148
0 9 177 226 177
0 10 192 56 183
0 11 165 256 255
0 12 169 224 174
0 13 281 306 255
0 14 255 152 72
0 15 188 179 192
0 16 308 190 230
0 17 138 157 253
0 18 280 196 169
0 19 286 188 214
0 20 255 205 152
0 21 415 129 164
0 22 246 149 188
0 23 328 421 174
0 24 248 151 156
0 25 384 219 129
0 26 106 84 235
0 27 460 255 33
0 28 187 63 255
0 29 226 146 178
0 30 192 202 118
0 31 192 243 206

1 0 333 0 180
1 1 212 183 157
1 2 212 255 118
1 3 227 255 162
1 4 255 206 49
1 5 148 272 255
1 6 222 408 265
1 7 0 135 107
1 8 255 152 162
1 9 326 258 169
1 10 134 292 191
1 11 155 174 255
1 12 236 245 272
1 13 209 147 255
1 14 211 166 73
1 15 140 256 210
1 16 206 182 273
1 17 212 141 266
1 18 191 206 185
1 19 219 37 171
1 20 255 208 158
1 21 232 138 192
1 22 222 194 95
1 23 227 394 26
1 24 302 199 111
1 25 213 218 169
1 26 160 194 101
1 27 100 255 317
1 28 138 191 255
1 29 335 217 115
1 30 320 252 330
1 31 328 303 166

2 0 219 278 190
2 1 169 185 195
2 2 203 255 171
2 3 157 255 149
2 4 255 330 213
2 5 213 282 255
2 6 303 98 167
2 7 181 178 210
2 8 255 214 157
2 9 57 273 121
2 10 127 166 84
2 11 236 21 255
2 12 110 28 200
2 13 251 201 255
2 14 261 195 13
2 15 461 219 93
2 16 123 175 172
2 17 197 194 297
2 18 249 225 135
2 19 101 217 67
2 20 255 257 162
2 21 204 132 181
2 22 0 166 133
2 23 241 182 113
2 24 295 210 70
2 25 174 0 88
2 26 309 168 130
2 27 198 255 193
2 28 300 242 255
2 29 173 188 179
2 30 404 186 140
2 31 84 225 62

3 0 58 64 47
3 1 161 178 126
3 2 221 255 165
3 3 220 255 95
3 4 255 259 138
3 5 229 214 255
3 6 195 34 180
3 7 203 182 152
3 8 255 213 117
3 9 167 120 170
3 10 60 296 353
3 11 253 197 255
3 12 174 171 343
3 13 261 244 255
3 14 279 173 99
3 15 58 299 152
3 16 311 203 181
3 17 198 174 192
3 18 139 243 239
3 19 344 218 216
3 20 255 231 156
3 21 312 180 357
3 22 198 210 267
3 23 87 0 86
3 24 139 162 132
3 25 37 137 5
3 26 130 174 42
3 27 169 255 71
3 28 202 234 255
3 29 185 274 255
3 30 222 110 6
3 31 216 177 203

4 0 190 141 189
4 1 226 184 157
4 2 298 255 154
4 3 155 255 110
4 4 255 200 80
4 5 211 342 255
4 6 156 122 179
4 7 246 185 273
4 8 255 124 137
4 9 204 176 191
4 10 89 59 231
4 11 213 221 255
4 12 199 297 166
4 13 322 192 255
4 14 379 208 123
4 15 191 0 172
4 16 293 312 145
4 17 108 197 165
4 18 219 247 84
4 19 224 97 325
4 20 255 215 246
4 21 246 217 242
4 22 118 162 68
4 23 115 207 63
4 24 63 90 142
4 25 51 208 57
4 26 82 52 184
4 27 0 255 122
4 28 218 47 255
4 29 317 94 232
4 30 89 209 185
4 31 0 213 29

5 0 138 130 212
5 1 174 178 216
5 2 268 255 187
5 3 85 255 159
5 4 255 319 228
5 5 103 169 255
5 6 165 337 94
5 7 244 316 165
5 8 255 224 340
5 9 156 69 304
5 10 149 144 68
5 11 277 202 0
5 12 61 250 288
5 13 148 101 255
5 14 181 304 192
5 15 157 249 148
5 16 236 356 316
5 17 128 139 103
5 18 77 11 139
5 19 226 161 96
5 20 255 116 170
5 21 151 159 138
5 22 209 245 119
5 23 0 198 0
5 24 109 138 121
5 25 0 16 197
5 26 54 0 42
5 27 66 255 79
5 28 115 149 255
5 29 156 87 193
5 30 222 0 306
5 31 196 417 239

6 0 274 137 32
6 1 219 232 123
6 2 282 255 284
6 3 216 0 148
6 4 255 260 135
6 5 121 230 255
6 6 47 195 23
6 7 249 242 183
6 8 255 181 264
6 9 318 122 125
6 10 38 153 139
6 11 212 130 255
6 12 166 125 378
6 13 139 98 255
6 14 0 224 19
6 15 156 141 82
6 16 258 210 129
6 17 197 26 98
6 18 30 123 111
6 19 508 200 75
6 20 255 120 124
6 21 78 83 52
6 22 0 17 0
6 23 88 17 64
6 24 166 87 60
6 25 0 4 69
6 26 51 69 0
6 27 52 255 69
6 28 103 164 255
6 29 182 461 153
6 30 58 0 254
6 31 114 166 134

7 0 125 183 153
7 1 185 223 153
7 2 458 255 0
7 3 158 255 135
7 4 255 164 119
7 5 84 0 255
7 6 132 106 167
7 7 177 131 39
7 8 255 121 207
7 9 104 188 263
7 10 198 77 181
7 11 162 145 255
7 12 0 31 101
7 13 154 90 255
7 14 274 113 152
7 15 147 154 251
7 16 71 93 59
7 17 0 126 227
7 18 120 50 211
7 19 180 120 25
7 20 255 113 123
7 21 261 174 64
7 22 7 110 48
7 23 162 119 33
7 24 0 0 54
7 25 58 44 0
7 26 196 54 81
7 27 115 0 111
7 28 9 73 255
7 29 400 191 137
7 30 100 116 104
7 31 175 0 68

8 0 200 52 299
8 1 239 138 158
8 2 291 255 170
8 3 151 255 239
8 4 255 240 319
8 5 11 132 255
8 6 206 213 139
8 7 112 160 78
8 8 255 142 184
8 9 171 68 138
8 10 138 14 0
8 11 179 55 255
8 12 84 0 68
8 13 142 165 255
8 14 135 223 261
8 15 22 170 203
8 16 86 197 161
8 17 206 47 142
8 18 0 77 140
8 19 164 127 134
8 20 0 38 114
8 21 0 56 262
8 22 40 0 288
8 23 40 115 53
8 24 57 43 0
8 25 126 143 100
8 26 0 184 56
8 27 193 0 122
8 28 262 115 255
8 29 130 0 35
8 30 151 208 201
8 31 235 133 183

9 0 279 129 256
9 1 109 0 73
9 2 217 255 131
9 3 405 255 149
9 4 255 239 67
9 5 109 103 255
9 6 149 235 7
9 7 135 93 135
9 8 255 406 104
9 9 10 171 137
9 10 243 64 107
9 11 136 168 255
9 12 180 76 61
9 13 126 50 255
9 14 93 57 265
9 15 0 113 114
9 16 35 210 156
9 17 132 112 60
9 18 27 85 238
9 19 57 4 118
9 20 255 0 0
9 21 20 63 10
9 22 0 98 80
9 23 45 66 30
9 24 77 0 35
9 25 81 61 125
9 26 68 110 10
9 27 119 255 79
9 28 233 193 255
9 29 188 169 150
9 30 175 173 0
9 31 148 0 161

10 0 67 71 206
10 1 71 147 202
10 2 113 255 0
10 3 56 255 51
10 4 255 118 196
10 5 207 94 255
10 6 125 160 190
10 7 199 0 138
10 8 255 170 0
10 9 97 66 145
10 10 128 0 84
10 11 204 65 255
10 12 204 127 124
10 13 176 118 255
10 14 58 153 158
10 15 206 110 0
10 16 231 123 143
10 17 204 175 157
10 18 85 325 155
10 19 46 13 0
10 20 255 135 37
10 21 13 48 70
10 22 90 245 0
10 23 145 0 56
10 24 0 0 210
10 25 124 76 164
10 26 0 237 123
10 27 124 255 100
10 28 106 158 255
10 29 170 173 275
10 30 49 71 293
10 31 103 160 40

11 0 33 139 3
11 1 49 0 136
11 2 63 255 78
11 3 158 255 137
11 4 255 150 165
11 5 216 150 255
11 6 39 175 177
11 7 186 64 104
11 8 255 126 130
11 9 277 320 98
11 10 73 55 305
11 11 147 124 255
11 12 154 146 171
11 13 133 261 255
11 14 51 84 263
11 15 180 149 113
11 16 107 166 0
11 17 51 48 3
11 18 51 57 131
11 19 0 120 90
11 20 255 0 73
11 21 61 111 76
11 22 89 63 67
11 23 228 33 21
11 24 162 91 135
11 25 186 116 63
11 26 53 61 0
11 27 133 255 115
11 28 203 278 255
11 29 278 193 173
11 30 254 217 265
11 31 181 137 91

12 0 150 121 149
12 1 169 0 176
12 2 257 255 70
12 3 235 255 83
12 4 255 125 135
12 5 140 185 255
12 6 74 265 186
12 7 102 103 220
12 8 255 172 105
12 9 168 195 101
12 10 1 135 123
12 11 114 172 255
12 12 146 109 87
12 13 232 76 0
12 14 148 305 241
12 15 129 165 157
12 16 120 0 125
12 17 439 0 99
12 18 35 23 0
12 19 190 9 0
12 20 255 211 50
12 21 276 140 164
12 22 52 0 57
12 23 102 0 79
12 24 0 121 75
12 25 218 188 0
12 26 62 121 52
12 27 182 255 289
12 28 140 170 255
12 29 133 180 251
12 30 163 122 142
12 31 201 171 178

13 0 17 6 100
13 1 231 119 116
13 2 108 255 136
13 3 171 255 179
13 4 255 118 119
13 5 122 72 255
13 6 135 49 190
13 7 45 111 72
13 8 255 85 93
13 9 163 133 0
13 10 114 18 89
13 11 110 67 255
13 12 140 134 41
13 13 143 240 255
13 14 39 222 172
13 15 0 88 30
13 16 110 16 0
13 17 68 149 57
13 18 25 66 83
13 19 17 36 12
13 20 0 120 57
13 21 62 167 38
13 22 177 303 53
13 23 229 161 124
13 24 0 205 33
13 25 83 160 206
13 26 179 177 31
13 27 101 255 110
13 28 92 0 0
13 29 88 203 198
13 30 170 230 61
13 31 328 239 169

14 0 186 159 239
14 1 61 49 194
14 2 201 255 164
14 3 147 255 36
14 4 255 164 168
14 5 107 125 255
14 6 25 172 177
14 7 94 174 151
14 8 255 136 133
14 9 53 168 252
14 10 195 0 194
14 11 151 0 255
14 12 201 91 0
14 13 85 60 255
14 14 14 81 154
14 15 17 111 69
14 16 62 91 11
14 17 68 1 30
14 18 65 134 167
14 19 19 0 54
14 20 0 34 75
14 21 130 49 28
14 22 0 147 43
14 23 113 78 54
14 24 171 201 248
14 25 306 26 187
14 26 214 152 60
14 27 153 255 239
14 28 157 200 255
14 29 130 18 103
14 30 194 128 309
14 31 82 205 175

15 0 208 190 0
15 1 170 256 0
15 2 87 255 120
15 3 0 255 234
15 4 255 378 117
15 5 117 124 255
15 6 117 48 176
15 7 132 136 112
15 8 255 167 207
15 9 26 66 177
15 10 130 48 138
15 11 134 219 255
15 12 9 120 226
15 13 69 4 255
15 14 103 72 12
15 15 30 10 0
15 16 59 21 38
15 17 51 49 102
15 18 120 338 31
15 19 86 70 126
15 20 255 0 66
15 21 0 34 54
15 22 95 174 93
15 23 226 0 195
15 24 114 271 109
15 25 180 155 91
15 26 147 159 124
15 27 237 0 134
15 28 104 120 255
15 29 251 430 99
15 30 179 0 125
15 31 222 257 182

16 0 98 175 172
16 1 82 166 57
16 2 76 0 74
16 3 0 255 111
16 4 255 68 79
16 5 172 140 255
16 6 69 77 0
16 7 86 144 199
16 8 255 95 111
16 9 118 0 718
16 10 82 117 222
16 11 108 111 255
16 12 121 116 440
16 13 139 172 255
16 14 100 23 0
16 15 11 0 0
16 16 58 0 22
16 17 64 0 22
16 18 44 24 0
16 19 164 42 0
16 20 0 143 93
16 21 110 0 0
16 22 308 0 0
16 23 304 192 245
16 24 230 31 105
16 25 152 213 281
16 26 182 217 131
16 27 215 255 105
16 28 439 184 0
16 29 193 170 37
16 30 150 66 38
16 31 136 141 211

17 0 275 390 131
17 1 103 184 158
17 2 184 255 179
17 3 139 255 146
17 4 255 34 220
17 5 152 101 255
17 6 331 84 104
17 7 50 124 37
17 8 255 178 0
17 9 374 183 179
17 10 21 84 100
17 11 87 132 255
17 12 111 53 43
17 13 60 0 255
17 14 70 8 0
17 15 0 79 27
17 16 161 6 40
17 17 196 117 0
17 18 46 0 0
17 19 106 104 222
17 20 255 4 123
17 21 214 170 169
17 22 254 148 84
17 23 160 204 114
17 24 137 167 226
17 25 151 161 126
17 26 168 176 319
17 27 0 255 213
17 28 181 123 255
17 29 291 278 116
17 30 171 259 126
17 31 127 133 197

18 0 113 1 183
18 1 115 190 152
18 2 64 255 86
18 3 87 255 35
18 4 255 387 133
18 5 154 166 0
18 6 115 91 110
18 7 0 110 160
18 8 255 133 0
18 9 42 64 125
18 10 442 0 36
18 11 247 74 255
18 12 87 20 0
18 13 31 0 255
18 14 154 0 0
18 15 154 31 130
18 16 145 90 160
18 17 129 0 204
18 18 191 157 182
18 19 189 0 205
18 20 255 142 237
18 21 249 231 297
18 22 133 131 300
18 23 0 132 261
18 24 94 170 138
18 25 182 298 290
18 26 347 181 170
18 27 207 0 176
18 28 125 192 255
18 29 376 185 17
18 30 196 126 0
18 31 240 245 0

19 0 51 164 225
19 1 99 150 299
19 2 63 255 139
19 3 121 255 223
19 4 255 176 182
19 5 187 148 255
19 6 121 82 67
19 7 0 113 163
19 8 255 51 112
19 9 138 0 45
19 10 0 19 0
19 11 102 0 255
19 12 82 0 13
19 13 136 56 255
19 14 0 243 229
19 15 42 282 209
19 16 106 0 87
19 17 38 15 62
19 18 158 90 119
19 19 101 169 104
19 20 255 74 102
19 21 162 27 133
19 22 149 128 169
19 23 215 351 171
19 24 152 127 149
19 25 40 135 167
19 26 396 218 186
19 27 179 0 603
19 28 110 174 255
19 29 194 213 164
19 30 0 106 72
19 31 311 77 89

20 0 241 68 106
20 1 67 14 128
20 2 128 255 185
20 3 10 255 0
20 4 255 133 143
20 5 201 220 255
20 6 10 98 201
20 7 130 47 64
20 8 255 0 66
20 9 88 105 21
20 10 117 61 10
20 11 210 174 255
20 12 142 98 51
20 13 105 85 255
20 14 101 133 137
20 15 198 120 237
20 16 206 322 87
20 17 54 52 237
20 18 129 0 85
20 19 119 0 0
20 20 255 113 123
20 21 114 55 138
20 22 119 116 164
20 23 147 75 188
20 24 121 101 7
20 25 187 123 113
20 26 158 155 210
20 27 101 255 223
20 28 339 129 255
20 29 220 206 194
20 30 191 202 139
20 31 182 283 212

21 0 167 135 204
21 1 462 242 140
21 2 139 255 97
21 3 129 255 214
21 4 255 147 92
21 5 96 0 255
21 6 89 190 155
21 7 2 0 0
21 8 0 0 133
21 9 23 26 0
21 10 60 96 30
21 11 194 1 255
21 12 448 99 107
21 13 86 125 255
21 14 36 0 57
21 15 0 88 123
21 16 103 86 113
21 17 108 91 105
21 18 46 160 98
21 19 162 260 154
21 20 255 157 97
21 21 137 8 47
21 22 125 97 191
21 23 20 143 140
21 24 0 36 133
21 25 184 95 0
21 26 165 152 115
21 27 324 255 102
21 28 123 139 255
21 29 271 149 160
21 30 194 68 25
21 31 188 159 253

22 0 188 0 0
22 1 193 13 126
22 2 0 255 106
22 3 180 255 147
22 4 255 29 66
22 5 51 74 255
22 6 190 61 105
22 7 0 0 0
22 8 255 119 104
22 9 196 129 100
22 10 269 59 79
22 11 211 0 255
22 12 173 32 270
22 13 142 242 0
22 14 48 101 135
22 15 192 195 0
22 16 103 120 0
22 17 61 0 94
22 18 211 18 62
22 19 0 180 112
22 20 255 84 60
22 21 82 103 185
22 22 195 128 0
22 23 107 98 162
22 24 45 55 83
22 25 236 103 225
22 26 309 26 101
22 27 124 255 340
22 28 124 161 255
22 29 327 101 149
22 30 143 20 38
22 31 2 58 0

23 0 215 204 135
23 1 168 0 103
23 2 45 255 218
23 3 107 255 231
23 4 0 19 138
23 5 0 0 255
23 6 49 0 142
23 7 181 104 267
23 8 255 82 115
23 9 309 61 113
23 10 147 43 206
23 11 222 66 0
23 12 72 26 258
23 13 61 44 255
23 14 75 108 108
23 15 101 192 0
23 16 122 88 106
23 17 0 10 184
23 18 0 310 37
23 19 113 81 122
23 20 255 176 112
23 21 107 117 96
23 22 94 29 165
23 23 37 65 73
23 24 124 68 214
23 25 64 227 153
23 26 210 254 161
23 27 16 255 138
23 28 227 176 255
23 29 47 159 110
23 30 93 109 98
23 31 32 147 228

24 0 142 173 136
24 1 96 133 8
24 2 274 255 151
24 3 115 255 0
24 4 255 0 157
24 5 55 29 255
24 6 95 22 0
24 7 0 0 93
24 8 255 90 81
24 9 112 88 89
24 10 2 123 113
24 11 78 180 255
24 12 8 121 223
24 13 240 282 0
24 14 10 49 263
24 15 60 59 278
24 16 93 200 3
24 17 139 480 211
24 18 0 124 234
24 19 0 63 149
24 20 255 154 133
24 21 26 0 107
24 22 27 0 85
24 23 29 152 183
24 24 1 132 162
24 25 0 162 178
24 26 158 116 222
24 27 208 255 331
24 28 250 290 255
24 29 257 263 218
24 30 0 188 249
24 31 12 160 212

25 0 100 107 134
25 1 142 126 341
25 2 106 255 12
25 3 91 255 139
25 4 255 39 133
25 5 45 120 0
25 6 0 29 20
25 7 0 84 0
25 8 0 95 7
25 9 184 50 0
25 10 126 99 136
25 11 277 0 255
25 12 256 70 130
25 13 73 90 255
25 14 106 29 292
25 15 185 129 289
25 16 135 77 70
25 17 89 30 114
25 18 64 115 0
25 19 0 92 109
25 20 255 132 110
25 21 71 0 335
25 22 0 0 80
25 23 90 149 212
25 24 0 192 0
25 25 121 37 0
25 26 142 263 301
25 27 177 255 108
25 28 246 203 255
25 29 306 251 122
25 30 255 166 214
25 31 84 244 256

26 0 61 6 73
26 1 442 89 82
26 2 135 0 79
26 3 43 255 13
26 4 255 28 76
26 5 94 45 255
26 6 0 101 111
26 7 20 54 58
26 8 255 109 190
26 9 39 63 143
26 10 153 136 110
26 11 88 0 255
26 12 207 154 78
26 13 41 55 0
26 14 174 44 106
26 15 126 148 115
26 16 108 0 54
26 17 174 221 73
26 18 160 101 87
26 19 110 100 22
26 20 255 0 120
26 21 150 177 97
26 22 105 0 38
26 23 0 108 49
26 24 84 0 136
26 25 0 127 130
26 26 172 150 0
26 27 222 255 314
26 28 269 273 0
26 29 115 233 376
26 30 304 190 211
26 31 232 213 300

27 0 118 144 245
27 1 0 181 6
27 2 208 255 29
27 3 87 255 161
27 4 255 0 94
27 5 277 51 255
27 6 167 59 90
27 7 50 74 3
27 8 255 0 142
27 9 77 336 80
27 10 130 123 196
27 11 105 148 0
27 12 134 192 71
27 13 10 38 255
27 14 100 0 143
27 15 63 0 102
27 16 87 83 224
27 17 7 101 0
27 18 177 147 0
27 19 0 0 119
27 20 255 52 81
27 21 157 152 237
27 22 90 107 73
27 23 0 38 308
27 24 160 252 0
27 25 158 187 75
27 26 64 97 143
27 27 88 255 87
27 28 230 336 255
27 29 336 253 246
27 30 153 18 0
27 31 107 0 166

28 0 325 136 61
28 1 126 116 227
28 2 0 255 239
28 3 0 255 118
28 4 0 137 111
28 5 103 247 255
28 6 0 20 146
28 7 253 329 26
28 8 255 41 86
28 9 185 61 0
28 10 116 120 75
28 11 93 78 0
28 12 0 74 126
28 13 60 0 255
28 14 50 126 115
28 15 129 0 430
28 16 182 62 53
28 17 0 89 395
28 18 95 0 88
28 19 212 28 226
28 20 255 160 128
28 21 61 67 0
28 22 151 19 107
28 23 139 0 0
28 24 111 130 124
28 25 359 234 157
28 26 163 0 41
28 27 83 255 49
28 28 246 120 255
28 29 274 213 152
28 30 119 162 94
28 31 65 85 123

29 0 185 112 119
29 1 202 262 104
29 2 134 255 130
29 3 0 255 34
29 4 0 149 73
29 5 15 160 255
29 6 150 58 0
29 7 34 68 164
29 8 255 96 0
29 9 0 246 159
29 10 178 76 66
29 11 62 25 0
29 12 143 44 85
29 13 89 363 0
29 14 53 72 117
29 15 113 25 51
29 16 246 196 0
29 17 112 110 127
29 18 114 121 102
29 19 264 113 168
29 20 255 53 100
29 21 247 65 116
29 22 247 124 120
29 23 113 333 98
29 24 68 11 40
29 25 201 99 128
29 26 244 291 103
29 27 123 255 90
29 28 215 92 255
29 29 0 0 32
29 30 212 245 85
29 31 76 107 55

30 0 74 83 21
30 1 0 152 118
30 2 404 255 0
30 3 81 255 191
30 4 255 133 182
30 5 115 0 255
30 6 135 129 215
30 7 171 94 125
30 8 255 207 211
30 9 61 84 198
30 10 127 0 65
30 11 2 40 255
30 12 0 20 184
30 13 0 78 255
30 14 221 252 323
30 15 196 106 0
30 16 63 20 108
30 17 136 78 85
30 18 42 113 100
30 19 337 263 121
30 20 255 0 144
30 21 157 272 150
30 22 85 146 38
30 23 130 127 46
30 24 172 0 85
30 25 144 129 35
30 26 62 119 285
30 27 102 255 7
30 28 46 54 255
30 29 59 0 0
30 30 55 89 121
30 31 53 45 142

31 0 111 355 119
31 1 75 100 226
31 2 115 0 157
31 3 120 255 58
31 4 255 108 79
31 5 227 0 255
31 6 90 113 119
31 7 0 93 130
31 8 255 0 162
31 9 36 51 133
31 10 126 115 110
31 11 178 135 255
31 12 77 98 107
31 13 230 58 255
31 14 241 89 102
31 15 0 97 50
31 16 86 0 113
31 17 122 529 27
31 18 167 184 179
31 19 0 89 121
31 20 255 134 338
31 21 82 76 217
31 22 111 0 0
31 23 209 94 133
31 24 0 91 92
31 25 60 114 96
31 26 181 162 116
31 27 66 0 136
31 28 152 0 255
31 29 154 338 195
31 30 158 139 0
31 31 156 42 166



==> Cifra_figuretem/3.9/dp3-gray.txt <==
0 0 72 72 72
0 1 185 185 185
0 2 255 255 255
0 3 157 157 157
0 4 149 149 149
0 5 255 255 255
0 6 214 214 214
0 7 78 78 78
0 8 187 187 187
0 9 95 95 95
0 10 94 94 94
0 11 186 186 186
0 12 187 187 187
0 13 170 170 170
0 14 183 183 183
0 15 183 183 183
0 16 220 220 220
0 17 136 136 136
0 18 209 209 209
0 19 148 148 148
0 20 198 198 198
0 21 211 211 211
0 22 173 173 173
0 23 198 198 198
0 24 151 151 151
0 25 215 215 215
0 26 160 160 160
0 27 248 248 248
0 28 159 159 159
0 29 167 167 167
0 30 203 203 203
0 31 120 120 120

1 0 255 255 255
1 1 200 200 200
1 2 247 247 247
1 3 132 132 132
1 4 245 245 245
1 5 249 249 249
1 6 169 169 169
1 7 48 48 48
1 8 153 153 153
1 9 136 136 136
1 10 12 12 12
1 11 190 190 190
1 12 192 192 192
1 13 197 197 197
1 14 140 140 140
1 15 166 166 166
1 16 196 196 196
1 17 141 141 141
1 18 181 181 181
1 19 213 213 213
1 20 170 170 170
1 21 134 134 134
1 22 113 113 113
1 23 152 152 152
1 24 194 194 194
1 25 229 229 229
1 26 197 197 197
1 27 255 255 255
1 28 220 220 220
1 29 214 214 214
1 30 203 203 203
1 31 253 253 253

2 0 247 247 247
2 1 214 214 214
2 2 228 228 228
2 3 159 159 159
2 4 255 255 255
2 5 255 255 255
2 6 255 255 255
2 7 180 180 180
2 8 110 110 110
2 9 2 2 2
2 10 25 25 25
2 11 0 0 0
2 12 177 177 177
2 13 165 165 165
2 14 191 191 191
2 15 96 96 96
2 16 163 163 163
2 17 255 255 255
2 18 121 121 121
2 19 155 155 155
2 20 0 0 0
2 21 186 186 186
2 22 120 120 120
2 23 83 83 83
2 24 220 220 220
2 25 255 255 255
2 26 155 155 155
2 27 127 127 127
2 28 197 197 197
2 29 175 175 175
2 30 117 117 117
2 31 197 197 197

3 0 220 220 220
3 1 191 191 191
3 2 255 255 255
3 3 237 237 237
3 4 199 199 199
3 5 219 219 219
3 6 202 202 202
3 7 236 236 236
3 8 212 212 212
3 9 162 162 162
3 10 70 70 70
3 11 0 0 0
3 12 31 31 31
3 13 103 103 103
3 14 11 11 11
3 15 114 114 114
3 16 137 137 137
3 17 148 148 148
3 18 154 154 154
3 19 84 84 84
3 20 125 125 125
3 21 20 20 20
3 22 177 177 177
3 23 209 209 209
3 24 126 126 126
3 25 211 211 211
3 26 187 187 187
3 27 117 117 117
3 28 209 209 209
3 29 42 42 42
3 30 105 105 105
3 31 162 162 162

4 0 124 124 124
4 1 151 151 151
4 2 147 147 147
4 3 179 179 179
4 4 229 229 229
4 5 255 255 255
4 6 187 187 187
4 7 122 122 122
4 8 172 172 172
4 9 178 178 178
4 10 134 134 134
4 11 125 125 125
4 12 61 61 61
4 13 179 179 179
4 14 54 54 54
4 15 84 84 84
4 16 76 76 76
4 17 65 65 65
4 18 159 159 159
4 19 241 241 241
4 20 207 207 207
4 21 88 88 88
4 22 204 204 204
4 23 125 125 125
4 24 185 185 185
4 25 113 113 113
4 26 0 0 0
4 27 193 193 193
4 28 174 174 174
4 29 152 152 152
4 30 160 160 160
4 31 164 164 164

5 0 206 206 206
5 1 255 255 255
5 2 39 39 39
5 3 172 172 172
5 4 197 197 197
5 5 204 204 204
5 6 199 199 199
5 7 168 168 168
5 8 117 117 117
5 9 147 147 147
5 10 205 205 205
5 11 124 124 124
5 12 156 156 156
5 13 116 116 116
5 14 143 143 143
5 15 162 162 162
5 16 0 0 0
5 17 114 114 114
5 18 195 195 195
5 19 111 111 111
5 20 204 204 204
5 21 212 212 212
5 22 213 213 213
5 23 168 168 168
5 24 242 242 242
5 25 48 48 48
5 26 154 154 154
5 27 151 151 151
5 28 129 129 129
5 29 198 198 198
5 30 64 64 64
5 31 193 193 193

6 0 135 135 135
6 1 151 151 151
6 2 255 255 255
6 3 251 251 251
6 4 223 223 223
6 5 191 191 191
6 6 194 194 194
6 7 184 184 184
6 8 109 109 109
6 9 147 147 147
6 10 96 96 96
6 11 160 160 160
6 12 145 145 145
6 13 100 100 100
6 14 166 166 166
6 15 163 163 163
6 16 203 203 203
6 17 152 152 152
6 18 170 170 170
6 19 255 255 255
6 20 255 255 255
6 21 209 209 209
6 22 142 142 142
6 23 171 171 171
6 24 226 226 226
6 25 18 18 18
6 26 31 31 31
6 27 74 74 74
6 28 237 237 237
6 29 170 170 170
6 30 135 135 135
6 31 183 183 183

7 0 198 198 198
7 1 179 179 179
7 2 255 255 255
7 3 195 195 195
7 4 171 171 171
7 5 153 153 153
7 6 212 212 212
7 7 191 191 191
7 8 184 184 184
7 9 117 117 117
7 10 82 82 82
7 11 46 46 46
7 12 121 121 121
7 13 128 128 128
7 14 183 183 183
7 15 171 171 171
7 16 197 197 197
7 17 13 13 13
7 18 134 134 134
7 19 182 182 182
7 20 166 166 166
7 21 190 190 190
7 22 231 231 231
7 23 66 66 66
7 24 146 146 146
7 25 220 220 220
7 26 57 57 57
7 27 141 141 141
7 28 137 137 137
7 29 89 89 89
7 30 187 187 187
7 31 255 255 255

8 0 164 164 164
8 1 168 168 168
8 2 74 74 74
8 3 117 117 117
8 4 244 244 244
8 5 178 178 178
8 6 209 209 209
8 7 192 192 192
8 8 197 197 197
8 9 221 221 221
8 10 143 143 143
8 11 255 255 255
8 12 143 143 143
8 13 91 91 91
8 14 85 85 85
8 15 139 139 139
8 16 244 244 244
8 17 154 154 154
8 18 199 199 199
8 19 247 247 247
8 20 255 255 255
8 21 118 118 118
8 22 113 113 113
8 23 127 127 127
8 24 169 169 169
8 25 90 90 90
8 26 112 112 112
8 27 0 0 0
8 28 196 196 196
8 29 110 110 110
8 30 157 157 157
8 31 255 255 255

9 0 207 207 207
9 1 231 231 231
9 2 188 188 188
9 3 123 123 123
9 4 255 255 255
9 5 188 188 188
9 6 135 135 135
9 7 255 255 255
9 8 128 128 128
9 9 124 124 124
9 10 63 63 63
9 11 127 127 127
9 12 147 147 147
9 13 30 30 30
9 14 157 157 157
9 15 233 233 233
9 16 255 255 255
9 17 241 241 241
9 18 244 244 244
9 19 239 239 239
9 20 236 236 236
9 21 173 173 173
9 22 196 196 196
9 23 194 194 194
9 24 151 151 151
9 25 159 159 159
9 26 35 35 35
9 27 177 177 177
9 28 183 183 183
9 29 174 174 174
9 30 94 94 94
9 31 153 153 153

10 0 255 255 255
10 1 144 144 144
10 2 238 238 238
10 3 173 173 173
10 4 169 169 169
10 5 208 208 208
10 6 62 62 62
10 7 144 144 144
10 8 190 190 190
10 9 176 176 176
10 10 86 86 86
10 11 88 88 88
10 12 78 78 78
10 13 76 76 76
10 14 65 65 65
10 15 131 131 131
10 16 183 183 183
10 17 138 138 138
10 18 210 210 210
10 19 196 196 196
10 20 219 219 219
10 21 255 255 255
10 22 255 255 255
10 23 152 152 152
10 24 135 135 135
10 25 146 146 146
10 26 73 73 73
10 27 212 212 212
10 28 112 112 112
10 29 162 162 162
10 30 118 118 118
10 31 167 167 167

11 0 196 196 196
11 1 149 149 149
11 2 227 227 227
11 3 255 255 255
11 4 202 202 202
11 5 197 197 197
11 6 159 159 159
11 7 223 223 223
11 8 165 165 165
11 9 139 139 139
11 10 199 199 199
11 11 54 54 54
11 12 44 44 44
11 13 52 52 52
11 14 9 9 9
11 15 222 222 222
11 16 159 159 159
11 17 191 191 191
11 18 152 152 152
11 19 241 241 241
11 20 255 255 255
11 21 207 207 207
11 22 134 134 134
11 23 233 233 233
11 24 188 188 188
11 25 84 84 84
11 26 159 159 159
11 27 153 153 153
11 28 119 119 119
11 29 159 159 159
11 30 127 127 127
11 31 147 147 147

12 0 199 199 199
12 1 205 205 205
12 2 169 169 169
12 3 194 194 194
12 4 148 148 148
12 5 215 215 215
12 6 216 216 216
12 7 255 255 255
12 8 60 60 60
12 9 174 174 174
12 10 145 145 145
12 11 163 163 163
12 12 107 107 107
12 13 3 3 3
12 14 63 63 63
12 15 255 255 255
12 16 173 173 173
12 17 55 55 55
12 18 200 200 200
12 19 255 255 255
12 20 224 224 224
12 21 255 255 255
12 22 235 235 235
12 23 174 174 174
12 24 212 212 212
12 25 189 189 189
12 26 127 127 127
12 27 212 212 212
12 28 196 196 196
12 29 157 157 157
12 30 105 105 105
12 31 226 226 226

13 0 106 106 106
13 1 86 86 86
13 2 186 186 186
13 3 152 152 152
13 4 225 225 225
13 5 11 11 11
13 6 188 188 188
13 7 148 148 148
13 8 223 223 223
13 9 90 90 90
13 10 213 213 213
13 11 125 125 125
13 12 165 165 165
13 13 125 125 125
13 14 143 143 143
13 15 208 208 208
13 16 174 174 174
13 17 255 255 255
13 18 232 232 232
13 19 178 178 178
13 20 170 170 170
13 21 241 241 241
13 22 255 255 255
13 23 224 224 224
13 24 255 255 255
13 25 117 117 117
13 26 105 105 105
13 27 147 147 147
13 28 175 175 175
13 29 116 116 116
13 30 205 205 205
13 31 196 196 196

14 0 124 124 124
14 1 41 41 41
14 2 106 106 106
14 3 100 100 100
14 4 90 90 90
14 5 125 125 125
14 6 234 234 234
14 7 160 160 160
14 8 134 134 134
14 9 117 117 117
14 10 225 225 225
14 11 183 183 183
14 12 137 137 137
14 13 117 117 117
14 14 159 159 159
14 15 152 152 152
14 16 232 232 232
14 17 178 178 178
14 18 216 216 216
14 19 228 228 228
14 20 80 80 80
14 21 228 228 228
14 22 240 240 240
14 23 189 189 189
14 24 124 124 124
14 25 51 51 51
14 26 78 78 78
14 27 89 89 89
14 28 168 168 168
14 29 153 153 153
14 30 56 56 56
14 31 255 255 255

15 0 255 255 255
15 1 168 168 168
15 2 245 245 245
15 3 238 238 238
15 4 145 145 145
15 5 63 63 63
15 6 170 170 170
15 7 153 153 153
15 8 67 67 67
15 9 136 136 136
15 10 121 121 121
15 11 111 111 111
15 12 71 71 71
15 13 142 142 142
15 14 196 196 196
15 15 226 226 226
15 16 221 221 221
15 17 197 197 197
15 18 255 255 255
15 19 64 64 64
15 20 165 165 165
15 21 220 220 220
15 22 163 163 163
15 23 115 115 115
15 24 208 208 208
15 25 78 78 78
15 26 66 66 66
15 27 0 0 0
15 28 0 0 0
15 29 52 52 52
15 30 109 109 109
15 31 61 61 61

16 0 195 195 195
16 1 204 204 204
16 2 228 228 228
16 3 187 187 187
16 4 48 48 48
16 5 59 59 59
16 6 87 87 87
16 7 57 57 57
16 8 255 255 255
16 9 120 120 120
16 10 128 128 128
16 11 171 171 171
16 12 128 128 128
16 13 46 46 46
16 14 220 220 220
16 15 194 194 194
16 16 213 213 213
16 17 183 183 183
16 18 188 188 188
16 19 172 172 172
16 20 255 255 255
16 21 154 154 154
16 22 190 190 190
16 23 0 0 0
16 24 203 203 203
16 25 44 44 44
16 26 49 49 49
16 27 70 70 70
16 28 0 0 0
16 29 0 0 0
16 30 0 0 0
16 31 59 59 59

17 0 179 179 179
17 1 175 175 175
17 2 183 183 183
17 3 130 130 130
17 4 0 0 0
17 5 63 63 63
17 6 46 46 46
17 7 99 99 99
17 8 78 78 78
17 9 206 206 206
17 10 139 139 139
17 11 0 0 0
17 12 17 17 17
17 13 96 96 96
17 14 210 210 210
17 15 237 237 237
17 16 171 171 171
17 17 209 209 209
17 18 253 253 253
17 19 177 177 177
17 20 195 195 195
17 21 180 180 180
17 22 45 45 45
17 23 167 167 167
17 24 144 144 144
17 25 77 77 77
17 26 99 99 99
17 27 0 0 0
17 28 189 189 189
17 29 56 56 56
17 30 155 155 155
17 31 114 114 114

18 0 178 178 178
18 1 99 99 99
18 2 222 222 222
18 3 142 142 142
18 4 86 86 86
18 5 118 118 118
18 6 241 241 241
18 7 215 215 215
18 8 77 77 77
18 9 74 74 74
18 10 83 83 83
18 11 67 67 67
18 12 93 93 93
18 13 210 210 210
18 14 201 201 201
18 15 95 95 95
18 16 83 83 83
18 17 114 114 114
18 18 157 157 157
18 19 147 147 147
18 20 194 194 194
18 21 214 214 214
18 22 217 217 217
18 23 165 165 165
18 24 79 79 79
18 25 166 166 166
18 26 25 25 25
18 27 0 0 0
18 28 1 1 1
18 29 193 193 193
18 30 63 63 63
18 31 215 215 215

19 0 98 98 98
19 1 142 142 142
19 2 103 103 103
19 3 114 114 114
19 4 152 152 152
19 5 64 64 64
19 6 84 84 84
19 7 179 179 179
19 8 104 104 104
19 9 124 124 124
19 10 86 86 86
19 11 48 48 48
19 12 0 0 0
19 13 214 214 214
19 14 64 64 64
19 15 90 90 90
19 16 161 161 161
19 17 102 102 102
19 18 255 255 255
19 19 124 124 124
19 20 172 172 172
19 21 188 188 188
19 22 253 253 253
19 23 247 247 247
19 24 118 118 118
19 25 128 128 128
19 26 8 8 8
19 27 0 0 0
19 28 89 89 89
19 29 254 254 254
19 30 241 241 241
19 31 255 255 255

20 0 214 214 214
20 1 150 150 150
20 2 83 83 83
20 3 116 116 116
20 4 182 182 182
20 5 96 96 96
20 6 94 94 94
20 7 98 98 98
20 8 86 86 86
20 9 96 96 96
20 10 41 41 41
20 11 0 0 0
20 12 149 149 149
20 13 116 116 116
20 14 176 176 176
20 15 255 255 255
20 16 206 206 206
20 17 178 178 178
20 18 153 153 153
20 19 20 20 20
20 20 35 35 35
20 21 200 200 200
20 22 161 161 161
20 23 178 178 178
20 24 148 148 148
20 25 94 94 94
20 26 30 30 30
20 27 198 198 198
20 28 106 106 106
20 29 252 252 252
20 30 255 255 255
20 31 118 118 118

21 0 242 242 242
21 1 168 168 168
21 2 159 159 159
21 3 253 253 253
21 4 14 14 14
21 5 227 227 227
21 6 122 122 122
21 7 214 214 214
21 8 138 138 138
21 9 176 176 176
21 10 58 58 58
21 11 50 50 50
21 12 41 41 41
21 13 113 113 113
21 14 93 93 93
21 15 217 217 217
21 16 161 161 161
21 17 77 77 77
21 18 56 56 56
21 19 0 0 0
21 20 155 155 155
21 21 135 135 135
21 22 188 188 188
21 23 37 37 37
21 24 187 187 187
21 25 75 75 75
21 26 68 68 68
21 27 181 181 181
21 28 255 255 255
21 29 231 231 231
21 30 174 174 174
21 31 143 143 143

22 0 97 97 97
22 1 53 53 53
22 2 169 169 169
22 3 201 201 201
22 4 238 238 238
22 5 158 158 158
22 6 122 122 122
22 7 255 255 255
22 8 211 211 211
22 9 229 229 229
22 10 212 212 212
22 11 30 30 30
22 12 59 59 59
22 13 17 17 17
22 14 174 174 174
22 15 107 107 107
22 16 181 181 181
22 17 28 28 28
22 18 0 0 0
22 19 0 0 0
22 20 31 31 31
22 21 130 130 130
22 22 47 47 47
22 23 141 141 141
22 24 68 68 68
22 25 55 55 55
22 26 212 212 212
22 27 255 255 255
22 28 144 144 144
22 29 199 199 199
22 30 255 255 255
22 31 142 142 142

23 0 150 150 150
23 1 181 181 181
23 2 165 165 165
23 3 97 97 97
23 4 158 158 158
23 5 241 241 241
23 6 142 142 142
23 7 239 239 239
23 8 226 226 226
23 9 135 135 135
23 10 65 65 65
23 11 35 35 35
23 12 53 53 53
23 13 0 0 0
23 14 91 91 91
23 15 32 32 32
23 16 110 110 110
23 17 72 72 72
23 18 76 76 76
23 19 76 76 76
23 20 75 75 75
23 21 173 173 173
23 22 130 130 130
23 23 104 104 104
23 24 85 85 85
23 25 120 120 120
23 26 105 105 105
23 27 189 189 189
23 28 167 167 167
23 29 189 189 189
23 30 160 160 160
23 31 144 144 144

24 0 135 135 135
24 1 229 229 229
24 2 173 173 173
24 3 255 255 255
24 4 224 224 224
24 5 113 113 113
24 6 112 112 112
24 7 172 172 172
24 8 142 142 142
24 9 159 159 159
24 10 97 97 97
24 11 59 59 59
24 12 0 0 0
24 13 108 108 108
24 14 60 60 60
24 15 20 20 20
24 16 87 87 87
24 17 60 60 60
24 18 170 170 170
24 19 37 37 37
24 20 179 179 179
24 21 177 177 177
24 22 127 127 127
24 23 157 157 157
24 24 199 199 199
24 25 79 79 79
24 26 226 226 226
24 27 206 206 206
24 28 255 255 255
24 29 135 135 135
24 30 255 255 255
24 31 246 246 246

25 0 164 164 164
25 1 201 201 201
25 2 255 255 255
25 3 214 214 214
25 4 210 210 210
25 5 255 255 255
25 6 244 244 244
25 7 206 206 206
25 8 163 163 163
25 9 113 113 113
25 10 108 108 108
25 11 65 65 65
25 12 0 0 0
25 13 98 98 98
25 14 49 49 49
25 15 0 0 0
25 16 154 154 154
25 17 93 93 93
25 18 120 120 120
25 19 121 121 121
25 20 114 114 114
25 21 59 59 59
25 22 155 155 155
25 23 185 185 185
25 24 53 53 53
25 25 157 157 157
25 26 252 252 252
25 27 190 190 190
25 28 157 157 157
25 29 170 170 170
25 30 160 160 160
25 31 206 206 206

26 0 154 154 154
26 1 169 169 169
26 2 182 182 182
26 3 194 194 194
26 4 175 175 175
26 5 226 226 226
26 6 137 137 137
26 7 172 172 172
26 8 170 170 170
26 9 52 52 52
26 10 63 63 63
26 11 74 74 74
26 12 0 0 0
26 13 123 123 123
26 14 47 47 47
26 15 62 62 62
26 16 53 53 53
26 17 68 68 68
26 18 153 153 153
26 19 21 21 21
26 20 42 42 42
26 21 46 46 46
26 22 126 126 126
26 23 252 252 252
26 24 192 192 192
26 25 253 253 253
26 26 253 253 253
26 27 191 191 191
26 28 229 229 229
26 29 128 128 128
26 30 241 241 241
26 31 255 255 255

27 0 196 196 196
27 1 175 175 175
27 2 186 186 186
27 3 95 95 95
27 4 201 201 201
27 5 212 212 212
27 6 255 255 255
27 7 196 196 196
27 8 164 164 164
27 9 105 105 105
27 10 182 182 182
27 11 72 72 72
27 12 152 152 152
27 13 79 79 79
27 14 13 13 13
27 15 53 53 53
27 16 67 67 67
27 17 5 5 5
27 18 41 41 41
27 19 54 54 54
27 20 24 24 24
27 21 87 87 87
27 22 84 84 84
27 23 194 194 194
27 24 68 68 68
27 25 196 196 196
27 26 27 27 27
27 27 163 163 163
27 28 204 204 204
27 29 255 255 255
27 30 208 208 208
27 31 203 203 203

28 0 254 254 254
28 1 76 76 76
28 2 171 171 171
28 3 166 166 166
28 4 194 194 194
28 5 255 255 255
28 6 223 223 223
28 7 255 255 255
28 8 188 188 188
28 9 187 187 187
28 10 135 135 135
28 11 0 0 0
28 12 52 52 52
28 13 155 155 155
28 14 130 130 130
28 15 100 100 100
28 16 0 0 0
28 17 15 15 15
28 18 0 0 0
28 19 18 18 18
28 20 90 90 90
28 21 16 16 16
28 22 0 0 0
28 23 154 154 154
28 24 255 255 255
28 25 157 157 157
28 26 108 108 108
28 27 207 207 207
28 28 243 243 243
28 29 217 217 217
28 30 149 149 149
28 31 213 213 213

29 0 244 244 244
29 1 173 173 173
29 2 225 225 225
29 3 168 168 168
29 4 91 91 91
29 5 240 240 240
29 6 167 167 167
29 7 183 183 183
29 8 69 69 69
29 9 216 216 216
29 10 152 152 152
29 11 183 183 183
29 12 175 175 175
29 13 121 121 121
29 14 115 115 115
29 15 67 67 67
29 16 49 49 49
29 17 57 57 57
29 18 0 0 0
29 19 13 13 13
29 20 61 61 61
29 21 2 2 2
29 22 75 75 75
29 23 156 156 156
29 24 161 161 161
29 25 232 232 232
29 26 189 189 189
29 27 140 140 140
29 28 91 91 91
29 29 187 187 187
29 30 234 234 234
29 31 209 209 209

30 0 232 232 232
30 1 183 183 183
30 2 154 154 154
30 3 176 176 176
30 4 157 157 157
30 5 235 235 235
30 6 255 255 255
30 7 159 159 159
30 8 154 154 154
30 9 125 125 125
30 10 184 184 184
30 11 111 111 111
30 12 157 157 157
30 13 124 124 124
30 14 125 125 125
30 15 196 196 196
30 16 175 175 175
30 17 39 39 39
30 18 117 117 117
30 19 250 250 250
30 20 224 224 224
30 21 240 240 240
30 22 241 241 241
30 23 136 136 136
30 24 88 88 88
30 25 171 171 171
30 26 191 191 191
30 27 132 132 132
30 28 233 233 233
30 29 138 138 138
30 30 143 143 143
30 31 164 164 164

31 0 185 185 185
31 1 114 114 114
31 2 160 160 160
31 3 116 116 116
31 4 94 94 94
31 5 163 163 163
31 6 199 199 199
31 7 87 87 87
31 8 228 228 228
31 9 158 158 158
31 10 164 164 164
31 11 129 129 129
31 12 217 217 217
31 13 163 163 163
31 14 160 160 160
31 15 186 186 186
31 16 238 238 238
31 17 201 201 201
31 18 131 131 131
31 19 202 202 202
31 20 7 7 7
31 21 177 177 177
31 22 255 255 255
31 23 251 251 251
31 24 255 255 255
31 25 8 8 8
31 26 172 172 172
31 27 243 243 243
31 28 151 151 151
31 29 137 137 137
31 30 175 175 175
31 31 110 110 110



==> Cifra_figuretem/3.9/dp3.txt <==
0 0 180 0 223
0 1 205 146 255
0 2 403 145 255
0 3 255 210 255
0 4 352 82 255
0 5 212 209 255
0 6 177 255 210
0 7 0 86 171
0 8 264 72 255
0 9 50 121 114
0 10 83 47 151
0 11 121 158 279
0 12 141 68 353
0 13 143 91 277
0 14 148 253 148
0 15 170 255 154
0 16 393 155 110
0 17 24 235 148
0 18 186 231 211
0 19 179 136 128
0 20 152 89 352
0 21 204 242 188
0 22 93 155 271
0 23 131 175 289
0 24 110 125 218
0 25 255 158 229
0 26 255 130 209
0 27 377 151 217
0 28 212 96 255
0 29 155 185 161
0 30 153 221 237
0 31 124 212 25

1 0 191 294 449
1 1 123 89 255
1 2 258 353 255
1 3 255 0 255
1 4 269 234 255
1 5 292 194 255
1 6 190 130 186
1 7 0 167 20
1 8 251 108 255
1 9 53 280 74
1 10 14 53 0
1 11 28 435 106
1 12 121 204 252
1 13 203 151 237
1 14 136 137 148
1 15 147 255 200
1 16 130 151 306
1 17 186 134 103
1 18 160 122 262
1 19 219 207 214
1 20 178 151 181
1 21 147 93 160
1 22 49 174 117
1 23 45 94 316
1 24 181 209 193
1 25 255 176 288
1 26 255 174 199
1 27 295 235 271
1 28 241 106 255
1 29 290 157 196
1 30 180 97 332
1 31 164 356 238

2 0 120 423 199
2 1 222 186 255
2 2 85 235 255
2 3 255 121 255
2 4 320 216 255
2 5 644 62 255
2 6 236 273 285
2 7 115 208 218
2 8 98 148 255
2 9 100 0 16
2 10 13 80 0
2 11 0 0 3
2 12 168 229 134
2 13 120 186 190
2 14 342 158 73
2 15 122 255 47
2 16 139 133 219
2 17 162 230 381
2 18 125 66 173
2 19 162 125 178
2 20 0 55 177
2 21 153 239 168
2 22 48 64 249
2 23 53 149 48
2 24 169 301 191
2 25 255 379 204
2 26 255 119 72
2 27 123 118 139
2 28 191 168 255
2 29 172 93 261
2 30 75 117 161
2 31 148 200 243

3 0 139 161 359
3 1 149 246 255
3 2 469 354 255
3 3 255 163 255
3 4 164 183 255
3 5 360 84 255
3 6 143 171 292
3 7 80 318 309
3 8 166 196 255
3 9 166 179 141
3 10 176 20 13
3 11 0 45 0
3 12 53 0 56
3 13 11 130 167
3 14 61 0 134
3 15 86 255 190
3 16 156 79 174
3 17 85 245 115
3 18 80 203 181
3 19 29 73 149
3 20 84 150 140
3 21 42 75 0
3 22 94 97 340
3 23 113 221 291
3 24 157 186 33
3 25 255 71 191
3 26 255 161 241
3 27 0 223 199
3 28 239 186 255
3 29 0 141 41
3 30 17 133 164
3 31 155 128 203

4 0 277 0 142
4 1 151 149 255
4 2 86 136 255
4 3 255 156 255
4 4 182 176 255
4 5 202 317 255
4 6 230 182 150
4 7 66 108 191
4 8 185 137 255
4 9 69 125 341
4 10 288 135 0
4 11 123 126 127
4 12 40 9 134
4 13 202 221 114
4 14 0 0 205
4 15 46 255 112
4 16 99 0 208
4 17 37 96 63
4 18 164 157 156
4 19 370 109 244
4 20 276 123 221
4 21 0 4 370
4 22 153 272 187
4 23 189 43 142
4 24 180 198 176
4 25 255 127 70
4 26 255 105 0
4 27 359 163 57
4 28 331 157 255
4 29 147 166 143
4 30 142 120 217
4 31 122 207 164

5 0 183 173 262
5 1 275 291 255
5 2 79 0 255
5 3 255 190 255
5 4 128 246 255
5 5 221 122 255
5 6 229 41 328
5 7 246 223 35
5 8 60 109 255
5 9 169 207 66
5 10 389 127 98
5 11 165 168 37
5 12 52 163 252
5 13 76 125 147
5 14 237 155 37
5 15 107 255 260
5 16 53 0 0
5 17 144 76 123
5 18 192 199 193
5 19 37 75 220
5 20 214 155 242
5 21 258 290 87
5 22 265 202 173
5 23 152 180 174
5 24 59 259 410
5 25 255 24 5
5 26 0 280 196
5 27 66 271 117
5 28 206 111 255
5 29 203 170 223
5 30 167 0 105
5 31 226 78 276

6 0 101 142 162
6 1 227 96 255
6 2 322 225 255
6 3 255 332 255
6 4 85 291 255
6 5 185 146 255
6 6 159 200 222
6 7 140 160 252
6 8 69 85 255
6 9 72 140 228
6 10 126 108 53
6 11 197 120 162
6 12 149 114 171
6 13 105 19 175
6 14 164 135 200
6 15 142 255 238
6 16 258 138 213
6 17 130 133 193
6 18 168 127 215
6 19 258 349 192
6 20 317 177 284
6 21 155 217 257
6 22 154 166 106
6 23 198 131 183
6 24 198 212 269
6 25 0 90 79
6 26 255 0 41
6 27 118 85 20
6 28 200 117 255
6 29 109 286 114
6 30 92 145 168
6 31 194 133 223

7 0 248 208 138
7 1 139 178 255
7 2 337 188 255
7 3 0 395 255
7 4 129 140 255
7 5 168 119 255
7 6 162 252 223
7 7 177 209 188
7 8 147 196 255
7 9 189 158 4
7 10 40 110 97
7 11 0 92 172
7 12 89 189 86
7 13 83 179 124
7 14 202 146 201
7 15 201 255 108
7 16 226 110 254
7 17 0 84 8
7 18 19 154 230
7 19 176 173 198
7 20 197 9 292
7 21 205 163 203
7 22 180 153 358
7 23 52 169 0
7 24 156 165 118
7 25 255 188 372
7 26 255 5 121
7 27 32 150 239
7 28 115 162 255
7 29 148 143 0
7 30 140 283 138
7 31 288 223 418

8 0 12 216 263
8 1 222 29 255
8 2 0 195 255
8 3 255 0 255
8 4 181 351 255
8 5 274 109 255
8 6 135 226 266
8 7 211 211 154
8 8 178 152 255
8 9 257 256 151
8 10 103 147 179
8 11 436 434 70
8 12 115 139 177
8 13 116 36 120
8 14 61 91 104
8 15 227 255 90
8 16 274 133 324
8 17 68 163 232
8 18 178 221 198
8 19 191 324 225
8 20 231 269 396
8 21 70 174 110
8 22 133 92 116
8 23 89 164 127
8 24 147 153 207
8 25 255 9 124
8 26 0 163 176
8 27 0 45 0
8 28 172 171 255
8 29 164 13 154
8 30 294 123 55
8 31 155 281 375

9 0 161 272 189
9 1 217 285 255
9 2 237 186 255
9 3 255 89 255
9 4 223 304 255
9 5 141 161 255
9 6 22 119 263
9 7 239 234 296
9 8 152 47 255
9 9 167 143 63
9 10 69 16 105
9 11 165 163 51
9 12 302 115 26
9 13 70 19 2
9 14 133 115 224
9 15 196 255 319
9 16 413 383 185
9 17 159 266 297
9 18 246 246 241
9 19 219 171 327
9 20 215 270 222
9 21 146 144 229
9 22 19 337 232
9 23 212 120 249
9 24 72 179 203
9 25 255 214 174
9 26 255 0 85
9 27 43 204 286
9 28 121 143 255
9 29 176 151 194
9 30 0 108 186
9 31 71 191 197

10 0 151 153 567
10 1 92 133 255
10 2 191 424 255
10 3 255 198 255
10 4 74 278 255
10 5 219 187 255
10 6 88 106 0
10 7 115 85 233
10 8 178 218 255
10 9 108 202 219
10 10 220 64 0
10 11 0 227 84
10 12 21 23 189
10 13 146 103 0
10 14 169 20 7
10 15 192 255 167
10 16 0 190 393
10 17 197 62 154
10 18 338 158 133
10 19 185 206 198
10 20 245 159 253
10 21 350 231 249
10 22 152 364 314
10 23 134 170 151
10 24 181 94 129
10 25 255 106 149
10 26 0 159 64
10 27 103 365 169
10 28 144 0 255
10 29 142 157 186
10 30 98 74 182
10 31 157 161 182

11 0 156 270 162
11 1 158 110 255
11 2 206 136 255
11 3 255 168 255
11 4 124 228 255
11 5 168 234 255
11 6 151 117 208
11 7 105 276 286
11 8 178 145 255
11 9 205 0 213
11 10 259 185 154
11 11 54 14 93
11 12 8 28 97
11 13 47 98 10
11 14 129 0 64
11 15 344 255 154
11 16 99 170 209
11 17 172 181 220
11 18 210 74 172
11 19 321 229 172
11 20 260 252 383
11 21 118 330 174
11 22 137 120 146
11 23 240 151 309
11 24 201 167 197
11 25 255 165 0
11 26 255 190 137
11 27 122 128 207
11 28 284 0 255
11 29 231 22 225
11 30 29 191 160
11 31 0 177 269

12 0 358 0 240
12 1 90 392 255
12 2 209 97 255
12 3 255 213 255
12 4 132 190 255
12 5 259 150 255
12 6 182 130 334
12 7 208 187 378
12 8 0 253 0
12 9 194 192 137
12 10 57 176 201
12 11 101 191 197
12 12 0 227 114
12 13 0 87 0
12 14 84 81 24
12 15 115 255 526
12 16 125 165 230
12 17 127 0 50
12 18 192 175 232
12 19 193 185 391
12 20 199 190 284
12 21 326 305 220
12 22 241 223 241
12 23 188 136 200
12 24 229 128 279
12 25 255 205 228
12 26 255 102 88
12 27 261 259 115
12 28 264 140 255
12 29 118 177 175
12 30 298 19 0
12 31 186 297 195

13 0 44 183 93
13 1 28 122 255
13 2 179 133 255
13 3 255 53 255
13 4 212 114 255
13 5 0 166 255
13 6 223 158 184
13 7 94 77 273
13 8 194 135 255
13 9 111 0 215
13 10 163 199 277
13 11 14 151 210
13 12 129 178 187
13 13 41 134 200
13 14 105 249 74
13 15 167 255 244
13 16 174 245 102
13 17 172 456 205
13 18 349 202 144
13 19 142 202 191
13 20 64 213 235
13 21 221 251 251
13 22 245 413 216
13 23 156 291 224
13 24 63 398 455
13 25 255 90 225
13 26 255 197 14
13 27 178 158 105
13 28 64 156 255
13 29 172 0 226
13 30 208 182 224
13 31 138 182 267

14 0 154 112 107
14 1 325 0 255
14 2 93 66 255
14 3 255 0 255
14 4 132 172 0
14 5 155 77 255
14 6 119 356 228
14 7 158 137 184
14 8 130 165 255
14 9 0 156 209
14 10 247 187 241
14 11 159 135 256
14 12 139 136 135
14 13 121 344 0
14 14 157 148 172
14 15 126 255 170
14 16 333 189 175
14 17 155 208 171
14 18 79 225 345
14 19 236 242 206
14 20 105 96 38
14 21 310 169 204
14 22 213 107 402
14 23 155 234 177
14 24 55 212 105
14 25 255 67 15
14 26 255 130 16
14 27 67 119 80
14 28 170 235 255
14 29 129 141 189
14 30 0 165 108
14 31 279 195 291

15 0 366 262 208
15 1 190 121 255
15 2 224 237 255
15 3 255 193 255
15 4 238 159 255
15 5 96 3 255
15 6 84 231 196
15 7 83 156 219
15 8 0 84 255
15 9 151 27 231
15 10 119 74 171
15 11 136 21 176
15 12 107 203 0
15 13 146 126 153
15 14 238 73 278
15 15 172 255 142
15 16 230 65 367
15 17 186 213 193
15 18 388 308 285
15 19 0 185 189
15 20 180 139 176
15 21 491 55 115
15 22 315 123 49
15 23 95 199 49
15 24 125 226 274
15 25 255 56 90
15 26 0 161 43
15 27 57 0 26
15 28 0 4 0
15 29 102 0 88
15 30 127 48 153
15 31 101 103 0

16 0 151 265 168
16 1 179 157 255
16 2 209 275 255
16 3 255 197 255
16 4 98 28 255
16 5 49 0 255
16 6 87 121 52
16 7 0 107 131
16 8 167 144 255
16 9 295 18 47
16 10 245 127 12
16 11 133 205 174
16 12 150 73 160
16 13 0 156 0
16 14 354 121 184
16 15 182 255 156
16 16 197 254 188
16 17 130 177 243
16 18 245 107 211
16 19 198 191 126
16 20 340 219 205
16 21 285 193 0
16 22 127 272 173
16 23 154 0 138
16 24 160 262 186
16 25 255 117 0
16 26 255 104 4
16 27 185 1 25
16 28 0 29 0
16 29 0 0 41
16 30 0 0 116
16 31 0 115 138

17 0 205 210 121
17 1 93 226 255
17 2 129 141 255
17 3 255 40 255
17 4 90 0 0
17 5 49 46 255
17 6 79 0 169
17 7 139 40 118
17 8 82 129 255
17 9 436 124 59
17 10 217 66 133
17 11 66 0 0
17 12 17 0 123
17 13 111 142 33
17 14 221 202 207
17 15 198 255 242
17 16 71 237 204
17 17 215 230 182
17 18 202 193 365
17 19 105 223 204
17 20 335 161 89
17 21 135 261 143
17 22 0 122 120
17 23 185 104 213
17 24 118 227 87
17 25 255 76 10
17 26 255 0 247
17 27 62 0 0
17 28 81 222 255
17 29 0 189 4
17 30 192 108 163
17 31 67 148 127

18 0 388 116 30
18 1 131 110 255
18 2 200 221 255
18 3 255 213 255
18 4 42 147 255
18 5 154 96 255
18 6 293 93 338
18 7 348 159 140
18 8 226 90 0
18 9 142 0 117
18 10 97 51 100
18 11 11 34 155
18 12 145 23 110
18 13 240 181 209
18 14 176 193 233
18 15 81 255 103
18 16 83 58 107
18 17 134 195 13
18 18 106 196 167
18 19 59 11 370
18 20 176 180 226
18 21 155 198 288
18 22 227 138 285
18 23 217 137 140
18 24 119 91 29
18 25 255 186 0
18 26 255 39 0
18 27 54 17 0
18 28 0 0 255
18 29 109 225 245
18 30 196 39 0
18 31 121 332 191

19 0 69 114 111
19 1 94 103 255
19 2 113 36 255
19 3 255 26 255
19 4 138 260 255
19 5 11 71 255
19 6 87 101 62
19 7 288 177 72
19 8 91 24 255
19 9 150 129 94
19 10 105 45 108
19 11 0 305 0
19 12 0 155 49
19 13 210 124 309
19 14 180 58 0
19 15 0 255 158
19 16 162 240 81
19 17 0 192 116
19 18 254 140 424
19 19 111 92 169
19 20 244 122 150
19 21 229 223 110
19 22 286 239 234
19 23 332 148 261
19 24 122 48 184
19 25 255 61 126
19 26 0 0 60
19 27 25 0 0
19 28 120 54 255
19 29 86 268 409
19 30 226 175 322
19 31 183 340 390

20 0 207 245 191
20 1 166 134 255
20 2 0 128 255
20 3 255 49 255
20 4 237 176 255
20 5 73 93 255
20 6 18 115 151
20 7 0 306 78
20 8 54 46 255
20 9 71 82 133
20 10 99 28 0
20 11 30 0 14
20 12 181 128 137
20 13 132 103 112
20 14 96 217 214
20 15 269 255 237
20 16 157 146 316
20 17 211 139 182
20 18 101 165 192
20 19 8 60 0
20 20 123 0 26
20 21 231 192 178
20 22 150 247 85
20 23 138 155 242
20 24 62 124 257
20 25 255 34 83
20 26 255 0 0
20 27 242 96 255
20 28 62 263 0
20 29 325 146 286
20 30 433 188 200
20 31 136 41 178

21 0 219 290 216
21 1 169 132 255
21 2 174 118 255
21 3 255 435 255
21 4 169 145 0
21 5 267 248 255
21 6 104 86 177
21 7 383 119 142
21 8 134 199 255
21 9 164 206 159
21 10 61 0 141
21 11 101 0 74
21 12 32 42 48
21 13 10 118 210
21 14 51 145 82
21 15 144 255 178
21 16 181 151 152
21 17 110 59 61
21 18 150 7 11
21 19 0 0 0
21 20 167 172 126
21 21 215 188 2
21 22 175 160 228
21 23 109 145 0
21 24 168 195 198
21 25 255 98 55
21 26 255 218 0
21 27 125 178 240
21 28 461 184 255
21 29 226 166 301
21 30 113 187 220
21 31 109 119 201

22 0 0 217 121
22 1 30 0 255
22 2 78 204 255
22 3 255 110 255
22 4 152 264 255
22 5 168 54 255
22 6 200 130 37
22 7 368 170 234
22 8 188 184 255
22 9 232 195 259
22 10 98 288 251
22 11 30 47 13
22 12 74 62 41
22 13 47 0 19
22 14 5 397 119
22 15 55 255 103
22 16 91 89 362
22 17 0 52 31
22 18 72 0 75
22 19 0 0 68
22 20 108 0 30
22 21 232 47 111
22 22 120 43 0
22 23 199 99 126
22 24 169 82 0
22 25 255 149 0
22 26 255 124 435
22 27 154 141 552
22 28 102 161 255
22 29 210 158 230
22 30 30 378 367
22 31 233 81 112

23 0 0 230 229
23 1 166 182 255
23 2 197 258 255
23 3 255 86 255
23 4 176 143 255
23 5 179 251 255
23 6 76 247 103
23 7 191 324 203
23 8 316 173 255
23 9 135 180 90
23 10 0 207 103
23 11 0 52 91
23 12 128 15 15
23 13 0 0 0
23 14 123 33 118
23 15 39 255 56
23 16 89 61 179
23 17 0 101 115
23 18 33 0 239
23 19 52 121 57
23 20 187 81 0
23 21 130 166 223
23 22 241 36 114
23 23 169 100 42
23 24 117 73 64
23 25 255 141 127
23 26 255 190 114
23 27 61 291 217
23 28 126 222 255
23 29 227 178 161
23 30 204 100 175
23 31 175 66 192

24 0 149 0 268
24 1 264 173 255
24 2 203 215 255
24 3 255 326 255
24 4 220 247 255
24 5 158 8 255
24 6 47 137 153
24 7 176 116 222
24 8 273 18 255
24 9 235 139 105
24 10 49 147 93
24 11 89 155 0
24 12 76 0 0
24 13 215 99 9
24 14 0 145 49
24 15 92 255 0
24 16 17 166 77
24 17 132 151 0
24 18 97 141 273
24 19 0 110 65
24 20 174 153 212
24 21 243 139 148
24 22 114 139 129
24 23 205 163 103
24 24 144 204 249
24 25 255 164 0
24 26 255 115 171
24 27 256 179 183
24 28 343 292 255
24 29 91 79 234
24 30 127 319 366
24 31 179 185 373

25 0 133 197 161
25 1 216 147 255
25 2 343 147 255
25 3 255 237 255
25 4 248 246 255
25 5 427 102 255
25 6 339 159 234
25 7 259 213 145
25 8 135 157 255
25 9 315 0 151
25 10 97 198 28
25 11 32 89 74
25 12 71 58 0
25 13 96 104 94
25 14 122 29 0
25 15 37 0 0
25 16 128 186 149
25 17 81 69 129
25 18 87 99 175
25 19 169 59 136
25 20 46 40 257
25 21 43 0 169
25 22 184 408 0
25 23 317 136 102
25 24 169 0 0
25 25 255 184 0
25 26 255 305 186
25 27 171 115 285
25 28 185 49 255
25 29 148 152 210
25 30 236 56 186
25 31 162 291 164

26 0 107 251 103
26 1 76 227 255
26 2 88 229 255
26 3 255 157 255
26 4 199 180 255
26 5 128 173 255
26 6 396 0 309
26 7 190 137 191
26 8 52 197 255
26 9 49 0 125
26 10 329 0 87
26 11 102 48 72
26 12 80 0 51
26 13 256 52 63
26 14 57 100 0
26 15 92 255 30
26 16 118 0 51
26 17 102 80 21
26 18 28 396 35
26 19 40 29 0
26 20 98 0 52
26 21 56 74 7
26 22 175 120 82
26 23 369 213 174
26 24 144 187 243
26 25 255 233 143
26 26 255 202 244
26 27 121 225 228
26 28 176 362 255
26 29 148 214 22
26 30 342 158 222
26 31 364 304 186

27 0 190 158 240
27 1 145 198 255
27 2 209 222 255
27 3 255 144 255
27 4 142 199 255
27 5 221 249 255
27 6 398 247 183
27 7 349 35 205
27 8 78 176 255
27 9 62 165 90
27 10 148 128 271
27 11 126 0 111
27 12 176 88 193
27 13 102 103 34
27 14 0 95 0
27 15 0 255 216
27 16 19 89 91
27 17 3 15 0
27 18 112 0 12
27 19 41 91 31
27 20 89 0 84
27 21 104 127 29
27 22 224 0 43
27 23 125 261 196
27 24 216 0 30
27 25 255 245 162
27 26 0 218 0
27 27 195 133 159
27 28 220 155 255
27 29 198 347 292
27 30 70 322 232
27 31 91 311 206

28 0 223 251 289
28 1 134 72 255
28 2 153 190 255
28 3 255 47 255
28 4 272 103 255
28 5 419 234 255
28 6 213 210 247
28 7 255 256 314
28 8 194 164 255
28 9 144 121 295
28 10 164 54 186
28 11 129 0 0
28 12 237 0 78
28 13 141 60 262
28 14 99 246 45
28 15 81 255 84
28 16 64 0 0
28 17 0 76 126
28 18 78 77 0
28 19 8 13 32
28 20 0 67 211
28 21 0 23 27
28 22 137 0 137
28 23 185 132 146
28 24 255 206 345
28 25 255 147 178
28 26 255 17 119
28 27 246 219 157
28 28 163 223 255
28 29 175 396 80
28 30 219 192 36
28 31 149 267 224

29 0 189 232 310
29 1 127 202 255
29 2 242 138 255
29 3 255 123 255
29 4 47 123 255
29 5 308 251 255
29 6 220 46 235
29 7 138 271 140
29 8 31 35 255
29 9 246 207 195
29 10 117 209 130
29 11 216 180 155
29 12 147 247 132
29 13 131 128 104
29 14 252 73 20
29 15 139 255 59
29 16 37 40 70
29 17 19 24 128
29 18 0 0 0
29 19 0 21 173
29 20 63 24 95
29 21 0 11 29
29 22 33 65 126
29 23 111 223 132
29 24 180 184 119
29 25 255 276 198
29 26 255 254 173
29 27 65 167 189
29 28 177 0 255
29 29 149 214 199
29 30 156 267 278
29 31 166 227 234

30 0 248 126 322
30 1 103 298 255
30 2 147 186 255
30 3 255 209 255
30 4 112 183 255
30 5 192 270 255
30 6 172 501 319
30 7 192 129 157
30 8 99 187 255
30 9 124 171 81
30 10 217 106 229
30 11 176 35 124
30 12 193 154 124
30 13 79 117 176
30 14 111 126 138
30 15 298 255 111
30 16 223 112 189
30 17 43 13 60
30 18 77 94 180
30 19 135 271 345
30 20 140 144 388
30 21 116 262 343
30 22 162 205 358
30 23 141 132 134
30 24 183 214 0
30 25 255 116 99
30 26 255 131 157
30 27 180 163 54
30 28 270 113 255
30 29 97 183 135
30 30 128 162 139
30 31 169 163 160

31 0 275 126 153
31 1 93 34 255
31 2 79 213 255
31 3 255 142 255
31 4 0 142 255
31 5 80 254 255
31 6 154 211 231
31 7 186 108 0
31 8 281 210 255
31 9 225 235 13
31 10 88 258 144
31 11 137 55 196
31 12 173 114 363
31 13 157 210 121
31 14 0 193 289
31 15 427 255 60
31 16 229 190 295
31 17 169 247 187
31 18 200 10 183
31 19 261 118 227
31 20 131 190 0
31 21 200 209 122
31 22 350 165 316
31 23 247 356 150
31 24 279 144 368
31 25 255 0 13
31 26 255 248 127
31 27 349 174 205
31 28 188 201 255
31 29 95 136 178
31 30 109 308 107
31 31 0 152 216



==> Cifra_figuretem/3.9/dp4-gray.txt <==
0 0 77 77 77
0 1 129 129 129
0 2 92 92 92
0 3 97 97 97
0 4 111 111 111
0 5 121 121 121
0 6 210 210 210
0 7 71 71 71
0 8 52 52 52
0 9 191 191 191
0 10 129 129 129
0 11 98 98 98
0 12 50 50 50
0 13 145 145 145
0 14 255 255 255
0 15 23 23 23
0 16 83 83 83
0 17 163 163 163
0 18 187 187 187
0 19 250 250 250
0 20 225 225 225
0 21 255 255 255
0 22 35 35 35
0 23 74 74 74
0 24 45 45 45
0 25 3 3 3
0 26 48 48 48
0 27 120 120 120
0 28 167 167 167
0 29 130 130 130
0 30 111 111 111
0 31 150 150 150

1 0 93 93 93
1 1 161 161 161
1 2 62 62 62
1 3 101 101 101
1 4 38 38 38
1 5 161 161 161
1 6 147 147 147
1 7 150 150 150
1 8 151 151 151
1 9 105 105 105
1 10 51 51 51
1 11 75 75 75
1 12 108 108 108
1 13 64 64 64
1 14 0 0 0
1 15 0 0 0
1 16 87 87 87
1 17 48 48 48
1 18 149 149 149
1 19 171 171 171
1 20 111 111 111
1 21 75 75 75
1 22 166 166 166
1 23 79 79 79
1 24 40 40 40
1 25 127 127 127
1 26 143 143 143
1 27 190 190 190
1 28 204 204 204
1 29 196 196 196
1 30 128 128 128
1 31 140 140 140

2 0 169 169 169
2 1 76 76 76
2 2 52 52 52
2 3 7 7 7
2 4 119 119 119
2 5 131 131 131
2 6 120 120 120
2 7 135 135 135
2 8 144 144 144
2 9 157 157 157
2 10 60 60 60
2 11 112 112 112
2 12 66 66 66
2 13 47 47 47
2 14 115 115 115
2 15 94 94 94
2 16 68 68 68
2 17 76 76 76
2 18 61 61 61
2 19 159 159 159
2 20 180 180 180
2 21 0 0 0
2 22 126 126 126
2 23 125 125 125
2 24 98 98 98
2 25 78 78 78
2 26 30 30 30
2 27 251 251 251
2 28 178 178 178
2 29 255 255 255
2 30 87 87 87
2 31 127 127 127

3 0 67 67 67
3 1 90 90 90
3 2 100 100 100
3 3 77 77 77
3 4 192 192 192
3 5 68 68 68
3 6 135 135 135
3 7 79 79 79
3 8 159 159 159
3 9 140 140 140
3 10 79 79 79
3 11 0 0 0
3 12 106 106 106
3 13 169 169 169
3 14 67 67 67
3 15 92 92 92
3 16 143 143 143
3 17 95 95 95
3 18 0 0 0
3 19 23 23 23
3 20 83 83 83
3 21 46 46 46
3 22 87 87 87
3 23 101 101 101
3 24 55 55 55
3 25 69 69 69
3 26 185 185 185
3 27 136 136 136
3 28 183 183 183
3 29 145 145 145
3 30 243 243 243
3 31 111 111 111

4 0 0 0 0
4 1 91 91 91
4 2 191 191 191
4 3 114 114 114
4 4 107 107 107
4 5 80 80 80
4 6 131 131 131
4 7 87 87 87
4 8 166 166 166
4 9 239 239 239
4 10 241 241 241
4 11 90 90 90
4 12 204 204 204
4 13 63 63 63
4 14 36 36 36
4 15 73 73 73
4 16 165 165 165
4 17 111 111 111
4 18 33 33 33
4 19 72 72 72
4 20 97 97 97
4 21 96 96 96
4 22 134 134 134
4 23 92 92 92
4 24 108 108 108
4 25 159 159 159
4 26 139 139 139
4 27 104 104 104
4 28 227 227 227
4 29 137 137 137
4 30 247 247 247
4 31 204 204 204

5 0 0 0 0
5 1 54 54 54
5 2 56 56 56
5 3 130 130 130
5 4 143 143 143
5 5 221 221 221
5 6 70 70 70
5 7 121 121 121
5 8 198 198 198
5 9 255 255 255
5 10 138 138 138
5 11 144 144 144
5 12 118 118 118
5 13 138 138 138
5 14 97 97 97
5 15 77 77 77
5 16 0 0 0
5 17 86 86 86
5 18 22 22 22
5 19 108 108 108
5 20 0 0 0
5 21 180 180 180
5 22 68 68 68
5 23 136 136 136
5 24 157 157 157
5 25 174 174 174
5 26 193 193 193
5 27 128 128 128
5 28 193 193 193
5 29 213 213 213
5 30 185 185 185
5 31 78 78 78

6 0 154 154 154
6 1 128 128 128
6 2 157 157 157
6 3 187 187 187
6 4 193 193 193
6 5 227 227 227
6 6 179 179 179
6 7 133 133 133
6 8 125 125 125
6 9 182 182 182
6 10 196 196 196
6 11 139 139 139
6 12 214 214 214
6 13 28 28 28
6 14 46 46 46
6 15 119 119 119
6 16 203 203 203
6 17 61 61 61
6 18 140 140 140
6 19 72 72 72
6 20 0 0 0
6 21 130 130 130
6 22 231 231 231
6 23 166 166 166
6 24 240 240 240
6 25 253 253 253
6 26 187 187 187
6 27 143 143 143
6 28 170 170 170
6 29 228 228 228
6 30 174 174 174
6 31 139 139 139

7 0 107 107 107
7 1 206 206 206
7 2 103 103 103
7 3 203 203 203
7 4 239 239 239
7 5 170 170 170
7 6 157 157 157
7 7 119 119 119
7 8 121 121 121
7 9 212 212 212
7 10 157 157 157
7 11 153 153 153
7 12 177 177 177
7 13 131 131 131
7 14 102 102 102
7 15 56 56 56
7 16 131 131 131
7 17 174 174 174
7 18 176 176 176
7 19 198 198 198
7 20 140 140 140
7 21 158 158 158
7 22 166 166 166
7 23 110 110 110
7 24 102 102 102
7 25 225 225 225
7 26 166 166 166
7 27 117 117 117
7 28 167 167 167
7 29 126 126 126
7 30 109 109 109
7 31 167 167 167

8 0 46 46 46
8 1 83 83 83
8 2 26 26 26
8 3 166 166 166
8 4 170 170 170
8 5 198 198 198
8 6 59 59 59
8 7 138 138 138
8 8 61 61 61
8 9 158 158 158
8 10 76 76 76
8 11 160 160 160
8 12 33 33 33
8 13 77 77 77
8 14 93 93 93
8 15 118 118 118
8 16 0 0 0
8 17 26 26 26
8 18 114 114 114
8 19 153 153 153
8 20 175 175 175
8 21 99 99 99
8 22 142 142 142
8 23 0 0 0
8 24 87 87 87
8 25 136 136 136
8 26 117 117 117
8 27 133 133 133
8 28 200 200 200
8 29 188 188 188
8 30 82 82 82
8 31 74 74 74

9 0 117 117 117
9 1 45 45 45
9 2 74 74 74
9 3 166 166 166
9 4 177 177 177
9 5 80 80 80
9 6 193 193 193
9 7 131 131 131
9 8 142 142 142
9 9 153 153 153
9 10 91 91 91
9 11 125 125 125
9 12 145 145 145
9 13 169 169 169
9 14 3 3 3
9 15 28 28 28
9 16 182 182 182
9 17 143 143 143
9 18 113 113 113
9 19 127 127 127
9 20 90 90 90
9 21 44 44 44
9 22 150 150 150
9 23 182 182 182
9 24 146 146 146
9 25 134 134 134
9 26 165 165 165
9 27 104 104 104
9 28 148 148 148
9 29 235 235 235
9 30 104 104 104
9 31 20 20 20

10 0 46 46 46
10 1 197 197 197
10 2 69 69 69
10 3 210 210 210
10 4 158 158 158
10 5 53 53 53
10 6 120 120 120
10 7 149 149 149
10 8 94 94 94
10 9 56 56 56
10 10 0 0 0
10 11 47 47 47
10 12 50 50 50
10 13 116 116 116
10 14 131 131 131
10 15 165 165 165
10 16 160 160 160
10 17 159 159 159
10 18 108 108 108
10 19 108 108 108
10 20 123 123 123
10 21 149 149 149
10 22 43 43 43
10 23 0 0 0
10 24 117 117 117
10 25 144 144 144
10 26 166 166 166
10 27 176 176 176
10 28 64 64 64
10 29 153 153 153
10 30 165 165 165
10 31 122 122 122

11 0 108 108 108
11 1 73 73 73
11 2 117 117 117
11 3 250 250 250
11 4 155 155 155
11 5 88 88 88
11 6 82 82 82
11 7 54 54 54
11 8 153 153 153
11 9 167 167 167
11 10 75 75 75
11 11 31 31 31
11 12 93 93 93
11 13 42 42 42
11 14 23 23 23
11 15 36 36 36
11 16 102 102 102
11 17 158 158 158
11 18 157 157 157
11 19 108 108 108
11 20 132 132 132
11 21 67 67 67
11 22 112 112 112
11 23 82 82 82
11 24 90 90 90
11 25 193 193 193
11 26 153 153 153
11 27 191 191 191
11 28 255 255 255
11 29 133 133 133
11 30 130 130 130
11 31 86 86 86

12 0 148 148 148
12 1 72 72 72
12 2 183 183 183
12 3 163 163 163
12 4 70 70 70
12 5 82 82 82
12 6 186 186 186
12 7 90 90 90
12 8 84 84 84
12 9 139 139 139
12 10 95 95 95
12 11 61 61 61
12 12 128 128 128
12 13 169 169 169
12 14 69 69 69
12 15 36 36 36
12 16 20 20 20
12 17 39 39 39
12 18 132 132 132
12 19 0 0 0
12 20 72 72 72
12 21 67 67 67
12 22 92 92 92
12 23 12 12 12
12 24 155 155 155
12 25 63 63 63
12 26 169 169 169
12 27 151 151 151
12 28 161 161 161
12 29 127 127 127
12 30 79 79 79
12 31 161 161 161

13 0 25 25 25
13 1 108 108 108
13 2 40 40 40
13 3 185 185 185
13 4 148 148 148
13 5 251 251 251
13 6 112 112 112
13 7 173 173 173
13 8 199 199 199
13 9 179 179 179
13 10 71 71 71
13 11 255 255 255
13 12 0 0 0
13 13 200 200 200
13 14 124 124 124
13 15 129 129 129
13 16 53 53 53
13 17 1 1 1
13 18 46 46 46
13 19 165 165 165
13 20 81 81 81
13 21 131 131 131
13 22 32 32 32
13 23 108 108 108
13 24 82 82 82
13 25 106 106 106
13 26 133 133 133
13 27 114 114 114
13 28 108 108 108
13 29 75 75 75
13 30 14 14 14
13 31 182 182 182

14 0 159 159 159
14 1 167 167 167
14 2 166 166 166
14 3 165 165 165
14 4 135 135 135
14 5 121 121 121
14 6 176 176 176
14 7 175 175 175
14 8 118 118 118
14 9 81 81 81
14 10 136 136 136
14 11 112 112 112
14 12 116 116 116
14 13 213 213 213
14 14 145 145 145
14 15 42 42 42
14 16 100 100 100
14 17 104 104 104
14 18 112 112 112
14 19 144 144 144
14 20 132 132 132
14 21 82 82 82
14 22 84 84 84
14 23 105 105 105
14 24 113 113 113
14 25 144 144 144
14 26 152 152 152
14 27 81 81 81
14 28 35 35 35
14 29 22 22 22
14 30 74 74 74
14 31 0 0 0

15 0 167 167 167
15 1 85 85 85
15 2 126 126 126
15 3 171 171 171
15 4 110 110 110
15 5 247 247 247
15 6 177 177 177
15 7 32 32 32
15 8 144 144 144
15 9 117 117 117
15 10 105 105 105
15 11 179 179 179
15 12 81 81 81
15 13 21 21 21
15 14 44 44 44
15 15 63 63 63
15 16 90 90 90
15 17 46 46 46
15 18 8 8 8
15 19 101 101 101
15 20 77 77 77
15 21 122 122 122
15 22 159 159 159
15 23 138 138 138
15 24 73 73 73
15 25 87 87 87
15 26 50 50 50
15 27 106 106 106
15 28 1 1 1
15 29 78 78 78
15 30 114 114 114
15 31 115 115 115

16 0 94 94 94
16 1 32 32 32
16 2 82 82 82
16 3 86 86 86
16 4 95 95 95
16 5 255 255 255
16 6 182 182 182
16 7 43 43 43
16 8 150 150 150
16 9 108 108 108
16 10 57 57 57
16 11 117 117 117
16 12 63 63 63
16 13 9 9 9
16 14 180 180 180
16 15 62 62 62
16 16 101 101 101
16 17 118 118 118
16 18 112 112 112
16 19 20 20 20
16 20 91 91 91
16 21 113 113 113
16 22 54 54 54
16 23 64 64 64
16 24 89 89 89
16 25 105 105 105
16 26 110 110 110
16 27 84 84 84
16 28 71 71 71
16 29 165 165 165
16 30 69 69 69
16 31 32 32 32

17 0 90 90 90
17 1 7 7 7
17 2 185 185 185
17 3 52 52 52
17 4 106 106 106
17 5 221 221 221
17 6 238 238 238
17 7 186 186 186
17 8 91 91 91
17 9 126 126 126
17 10 109 109 109
17 11 72 72 72
17 12 88 88 88
17 13 56 56 56
17 14 94 94 94
17 15 52 52 52
17 16 108 108 108
17 17 8 8 8
17 18 90 90 90
17 19 162 162 162
17 20 120 120 120
17 21 133 133 133
17 22 69 69 69
17 23 244 244 244
17 24 221 221 221
17 25 149 149 149
17 26 138 138 138
17 27 45 45 45
17 28 133 133 133
17 29 146 146 146
17 30 98 98 98
17 31 0 0 0

18 0 174 174 174
18 1 111 111 111
18 2 123 123 123
18 3 160 160 160
18 4 127 127 127
18 5 255 255 255
18 6 151 151 151
18 7 255 255 255
18 8 123 123 123
18 9 86 86 86
18 10 106 106 106
18 11 111 111 111
18 12 110 110 110
18 13 90 90 90
18 14 52 52 52
18 15 49 49 49
18 16 23 23 23
18 17 180 180 180
18 18 189 189 189
18 19 149 149 149
18 20 212 212 212
18 21 89 89 89
18 22 135 135 135
18 23 182 182 182
18 24 180 180 180
18 25 158 158 158
18 26 94 94 94
18 27 80 80 80
18 28 130 130 130
18 29 46 46 46
18 30 42 42 42
18 31 151 151 151

19 0 124 124 124
19 1 95 95 95
19 2 123 123 123
19 3 57 57 57
19 4 150 150 150
19 5 206 206 206
19 6 231 231 231
19 7 161 161 161
19 8 175 175 175
19 9 107 107 107
19 10 32 32 32
19 11 55 55 55
19 12 54 54 54
19 13 93 93 93
19 14 89 89 89
19 15 18 18 18
19 16 44 44 44
19 17 174 174 174
19 18 137 137 137
19 19 93 93 93
19 20 150 150 150
19 21 126 126 126
19 22 58 58 58
19 23 52 52 52
19 24 125 125 125
19 25 55 55 55
19 26 38 38 38
19 27 89 89 89
19 28 99 99 99
19 29 76 76 76
19 30 61 61 61
19 31 100 100 100

20 0 170 170 170
20 1 105 105 105
20 2 225 225 225
20 3 177 177 177
20 4 207 207 207
20 5 255 255 255
20 6 255 255 255
20 7 160 160 160
20 8 103 103 103
20 9 29 29 29
20 10 93 93 93
20 11 113 113 113
20 12 39 39 39
20 13 11 11 11
20 14 100 100 100
20 15 89 89 89
20 16 135 135 135
20 17 141 141 141
20 18 148 148 148
20 19 129 129 129
20 20 117 117 117
20 21 201 201 201
20 22 142 142 142
20 23 175 175 175
20 24 175 175 175
20 25 133 133 133
20 26 166 166 166
20 27 157 157 157
20 28 47 47 47
20 29 71 71 71
20 30 75 75 75
20 31 154 154 154

21 0 228 228 228
21 1 197 197 197
21 2 79 79 79
21 3 63 63 63
21 4 135 135 135
21 5 246 246 246
21 6 141 141 141
21 7 37 37 37
21 8 133 133 133
21 9 97 97 97
21 10 72 72 72
21 11 99 99 99
21 12 78 78 78
21 13 48 48 48
21 14 94 94 94
21 15 164 164 164
21 16 188 188 188
21 17 93 93 93
21 18 114 114 114
21 19 152 152 152
21 20 130 130 130
21 21 150 150 150
21 22 108 108 108
21 23 69 69 69
21 24 34 34 34
21 25 80 80 80
21 26 109 109 109
21 27 255 255 255
21 28 44 44 44
21 29 69 69 69
21 30 56 56 56
21 31 6 6 6

22 0 158 158 158
22 1 69 69 69
22 2 94 94 94
22 3 121 121 121
22 4 186 186 186
22 5 169 169 169
22 6 255 255 255
22 7 210 210 210
22 8 131 131 131
22 9 52 52 52
22 10 104 104 104
22 11 57 57 57
22 12 0 0 0
22 13 67 67 67
22 14 0 0 0
22 15 93 93 93
22 16 121 121 121
22 17 54 54 54
22 18 138 138 138
22 19 38 38 38
22 20 91 91 91
22 21 75 75 75
22 22 136 136 136
22 23 38 38 38
22 24 111 111 111
22 25 0 0 0
22 26 92 92 92
22 27 35 35 35
22 28 112 112 112
22 29 38 38 38
22 30 142 142 142
22 31 163 163 163

23 0 128 128 128
23 1 161 161 161
23 2 149 149 149
23 3 129 129 129
23 4 190 190 190
23 5 255 255 255
23 6 236 236 236
23 7 219 219 219
23 8 148 148 148
23 9 58 58 58
23 10 36 36 36
23 11 104 104 104
23 12 22 22 22
23 13 17 17 17
23 14 71 71 71
23 15 11 11 11
23 16 0 0 0
23 17 130 130 130
23 18 6 6 6
23 19 148 148 148
23 20 115 115 115
23 21 158 158 158
23 22 123 123 123
23 23 146 146 146
23 24 114 114 114
23 25 66 66 66
23 26 103 103 103
23 27 0 0 0
23 28 66 66 66
23 29 143 143 143
23 30 77 77 77
23 31 93 93 93

24 0 156 156 156
24 1 145 145 145
24 2 153 153 153
24 3 30 30 30
24 4 152 152 152
24 5 227 227 227
24 6 195 195 195
24 7 223 223 223
24 8 97 97 97
24 9 77 77 77
24 10 89 89 89
24 11 0 0 0
24 12 0 0 0
24 13 68 68 68
24 14 32 32 32
24 15 28 28 28
24 16 92 92 92
24 17 83 83 83
24 18 68 68 68
24 19 174 174 174
24 20 225 225 225
24 21 191 191 191
24 22 45 45 45
24 23 1 1 1
24 24 115 115 115
24 25 81 81 81
24 26 197 197 197
24 27 78 78 78
24 28 79 79 79
24 29 72 72 72
24 30 95 95 95
24 31 157 157 157

25 0 209 209 209
25 1 71 71 71
25 2 119 119 119
25 3 133 133 133
25 4 197 197 197
25 5 221 221 221
25 6 239 239 239
25 7 199 199 199
25 8 60 60 60
25 9 57 57 57
25 10 72 72 72
25 11 0 0 0
25 12 12 12 12
25 13 147 147 147
25 14 34 34 34
25 15 24 24 24
25 16 38 38 38
25 17 77 77 77
25 18 136 136 136
25 19 152 152 152
25 20 151 151 151
25 21 225 225 225
25 22 255 255 255
25 23 127 127 127
25 24 74 74 74
25 25 17 17 17
25 26 73 73 73
25 27 12 12 12
25 28 14 14 14
25 29 107 107 107
25 30 85 85 85
25 31 112 112 112

26 0 139 139 139
26 1 73 73 73
26 2 46 46 46
26 3 167 167 167
26 4 255 255 255
26 5 228 228 228
26 6 168 168 168
26 7 190 190 190
26 8 165 165 165
26 9 75 75 75
26 10 155 155 155
26 11 60 60 60
26 12 119 119 119
26 13 74 74 74
26 14 226 226 226
26 15 154 154 154
26 16 138 138 138
26 17 130 130 130
26 18 171 171 171
26 19 193 193 193
26 20 134 134 134
26 21 197 197 197
26 22 118 118 118
26 23 65 65 65
26 24 90 90 90
26 25 214 214 214
26 26 136 136 136
26 27 44 44 44
26 28 86 86 86
26 29 10 10 10
26 30 92 92 92
26 31 27 27 27

27 0 159 159 159
27 1 26 26 26
27 2 121 121 121
27 3 92 92 92
27 4 100 100 100
27 5 214 214 214
27 6 255 255 255
27 7 214 214 214
27 8 199 199 199
27 9 137 137 137
27 10 125 125 125
27 11 149 149 149
27 12 113 113 113
27 13 109 109 109
27 14 141 141 141
27 15 167 167 167
27 16 148 148 148
27 17 30 30 30
27 18 224 224 224
27 19 144 144 144
27 20 199 199 199
27 21 191 191 191
27 22 66 66 66
27 23 255 255 255
27 24 71 71 71
27 25 82 82 82
27 26 153 153 153
27 27 45 45 45
27 28 0 0 0
27 29 0 0 0
27 30 53 53 53
27 31 49 49 49

28 0 47 47 47
28 1 85 85 85
28 2 58 58 58
28 3 9 9 9
28 4 0 0 0
28 5 238 238 238
28 6 255 255 255
28 7 60 60 60
28 8 123 123 123
28 9 196 196 196
28 10 149 149 149
28 11 125 125 125
28 12 125 125 125
28 13 157 157 157
28 14 189 189 189
28 15 255 255 255
28 16 204 204 204
28 17 149 149 149
28 18 126 126 126
28 19 91 91 91
28 20 106 106 106
28 21 209 209 209
28 22 145 145 145
28 23 153 153 153
28 24 126 126 126
28 25 35 35 35
28 26 3 3 3
28 27 60 60 60
28 28 47 47 47
28 29 7 7 7
28 30 0 0 0
28 31 121 121 121

29 0 102 102 102
29 1 135 135 135
29 2 63 63 63
29 3 56 56 56
29 4 92 92 92
29 5 125 125 125
29 6 185 185 185
29 7 206 206 206
29 8 178 178 178
29 9 224 224 224
29 10 196 196 196
29 11 249 249 249
29 12 205 205 205
29 13 109 109 109
29 14 118 118 118
29 15 154 154 154
29 16 170 170 170
29 17 188 188 188
29 18 74 74 74
29 19 83 83 83
29 20 162 162 162
29 21 115 115 115
29 22 131 131 131
29 23 180 180 180
29 24 206 206 206
29 25 108 108 108
29 26 37 37 37
29 27 50 50 50
29 28 188 188 188
29 29 15 15 15
29 30 115 115 115
29 31 113 113 113

30 0 63 63 63
30 1 201 201 201
30 2 169 169 169
30 3 112 112 112
30 4 133 133 133
30 5 130 130 130
30 6 199 199 199
30 7 158 158 158
30 8 255 255 255
30 9 151 151 151
30 10 251 251 251
30 11 182 182 182
30 12 96 96 96
30 13 164 164 164
30 14 114 114 114
30 15 183 183 183
30 16 194 194 194
30 17 85 85 85
30 18 149 149 149
30 19 193 193 193
30 20 231 231 231
30 21 69 69 69
30 22 141 141 141
30 23 153 153 153
30 24 12 12 12
30 25 74 74 74
30 26 67 67 67
30 27 91 91 91
30 28 0 0 0
30 29 77 77 77
30 30 115 115 115
30 31 90 90 90

31 0 138 138 138
31 1 106 106 106
31 2 214 214 214
31 3 170 170 170
31 4 220 220 220
31 5 106 106 106
31 6 255 255 255
31 7 222 222 222
31 8 255 255 255
31 9 227 227 227
31 10 255 255 255
31 11 159 159 159
31 12 146 146 146
31 13 161 161 161
31 14 255 255 255
31 15 126 126 126
31 16 92 92 92
31 17 152 152 152
31 18 136 136 136
31 19 104 104 104
31 20 125 125 125
31 21 135 135 135
31 22 47 47 47
31 23 58 58 58
31 24 249 249 249
31 25 106 106 106
31 26 98 98 98
31 27 155 155 155
31 28 87 87 87
31 29 41 41 41
31 30 73 73 73
31 31 48 48 48



==> Cifra_figuretem/3.9/dp4.txt <==
0 0 57 161 14
0 1 83 220 255
0 2 112 140 24
0 3 167 31 92
0 4 154 35 144
0 5 255 255 120
0 6 295 128 207
0 7 112 0 105
0 8 0 67 255
0 9 94 183 296
0 10 147 17 222
0 11 113 93 87
0 12 55 0 152
0 13 270 92 255
0 14 54 577 163
0 15 57 0 147
0 16 0 255 154
0 17 149 189 151
0 18 178 255 165
0 19 173 283 295
0 20 225 180 271
0 21 138 645 201
0 22 0 0 144
0 23 0 139 92
0 24 0 168 40
0 25 86 79 0
0 26 51 106 0
0 27 141 186 34
0 28 111 231 158
0 29 104 161 126
0 30 76 101 155
0 31 121 71 258

1 0 115 80 82
1 1 107 94 255
1 2 69 36 82
1 3 112 129 63
1 4 33 112 0
1 5 255 255 113
1 6 197 24 220
1 7 72 215 164
1 8 70 266 255
1 9 105 218 0
1 10 0 154 148
1 11 91 17 118
1 12 116 6 202
1 13 30 119 255
1 14 0 0 20
1 15 0 111 81
1 16 0 255 154
1 17 85 0 89
1 18 159 255 178
1 19 153 186 175
1 20 164 68 102
1 21 144 177 0
1 22 42 249 208
1 23 137 15 85
1 24 55 0 73
1 25 95 195 89
1 26 125 203 101
1 27 286 151 132
1 28 268 200 143
1 29 192 241 154
1 30 25 201 159
1 31 47 236 136

2 0 115 183 210
2 1 82 162 0
2 2 0 113 109
2 3 0 56 93
2 4 91 163 102
2 5 255 255 124
2 6 100 120 141
2 7 103 170 132
2 8 263 49 255
2 9 51 216 203
2 10 0 305 0
2 11 49 108 179
2 12 0 138 74
2 13 24 139 0
2 14 0 310 49
2 15 13 119 151
2 16 8 255 110
2 17 67 138 22
2 18 103 255 3
2 19 129 139 209
2 20 76 170 294
2 21 0 0 0
2 22 0 382 6
2 23 96 154 124
2 24 59 122 113
2 25 85 52 96
2 26 0 121 53
2 27 215 407 133
2 28 107 294 133
2 29 430 245 140
2 30 98 0 180
2 31 154 147 80

3 0 55 151 0
3 1 122 87 255
3 2 74 115 111
3 3 72 0 184
3 4 163 111 302
3 5 255 255 137
3 6 39 326 41
3 7 42 120 74
3 8 197 208 255
3 9 128 161 132
3 10 58 59 119
3 11 78 65 0
3 12 27 170 122
3 13 110 255 255
3 14 62 94 45
3 15 69 157 51
3 16 283 255 57
3 17 58 81 148
3 18 0 255 0
3 19 72 0 66
3 20 131 144 0
3 21 40 78 21
3 22 64 62 135
3 23 148 127 28
3 24 12 62 92
3 25 79 0 136
3 26 269 178 107
3 27 181 141 85
3 28 199 231 119
3 29 196 135 104
3 30 206 255 269
3 31 74 202 57

4 0 0 104 0
4 1 69 141 255
4 2 137 237 198
4 3 153 140 50
4 4 130 47 144
4 5 255 255 56
4 6 116 93 183
4 7 67 162 31
4 8 183 185 255
4 9 240 336 141
4 10 382 97 245
4 11 34 200 36
4 12 223 150 238
4 13 34 196 0
4 14 59 60 0
4 15 82 136 2
4 16 57 255 343
4 17 0 165 173
4 18 28 255 20
4 19 42 20 154
4 20 62 163 65
4 21 29 164 95
4 22 75 187 139
4 23 83 167 27
4 24 114 108 102
4 25 157 178 142
4 26 124 170 122
4 27 134 130 49
4 28 232 197 250
4 29 196 184 30
4 30 170 292 281
4 31 189 199 223

5 0 0 130 0
5 1 55 92 255
5 2 32 88 47
5 3 216 0 177
5 4 153 139 136
5 5 255 255 0
5 6 109 87 14
5 7 49 186 127
5 8 219 263 255
5 9 223 390 327
5 10 73 253 88
5 11 214 95 124
5 12 135 70 149
5 13 35 152 255
5 14 135 19 136
5 15 66 144 23
5 16 0 0 19
5 17 214 0 71
5 18 0 255 51
5 19 155 74 93
5 20 0 102 23
5 21 95 213 232
5 22 138 87 0
5 23 129 182 96
5 24 179 225 69
5 25 206 162 155
5 26 148 263 167
5 27 121 55 208
5 28 194 185 202
5 29 260 232 147
5 30 219 266 71
5 31 142 44 48

6 0 76 226 159
6 1 68 139 255
6 2 206 142 124
6 3 115 118 327
6 4 281 125 172
6 5 255 255 203
6 6 190 210 135
6 7 149 84 166
6 8 209 139 255
6 9 244 147 155
6 10 116 98 373
6 11 108 303 6
6 12 285 237 121
6 13 0 0 255
6 14 14 96 30
6 15 185 106 66
6 16 30 255 191
6 17 25 83 74
6 18 55 255 122
6 19 92 157 0
6 20 0 0 59
6 21 94 140 157
6 22 55 211 428
6 23 159 227 111
6 24 196 445 79
6 25 232 183 343
6 26 252 296 14
6 27 101 152 176
6 28 169 197 143
6 29 141 255 287
6 30 196 176 150
6 31 194 83 141

7 0 86 161 75
7 1 115 351 255
7 2 103 106 100
7 3 346 130 132
7 4 359 211 146
7 5 255 255 30
7 6 95 136 241
7 7 148 212 0
7 8 112 98 255
7 9 294 146 197
7 10 217 118 137
7 11 94 211 155
7 12 211 165 154
7 13 94 150 255
7 14 40 175 92
7 15 9 134 24
7 16 129 255 132
7 17 221 141 159
7 18 148 255 199
7 19 321 147 125
7 20 152 67 202
7 21 52 348 74
7 22 181 159 157
7 23 140 54 137
7 24 0 107 216
7 25 169 188 318
7 26 179 457 0
7 27 136 118 97
7 28 170 183 149
7 29 93 183 102
7 30 134 113 80
7 31 153 241 107

8 0 10 107 22
8 1 37 85 255
8 2 0 88 116
8 3 306 228 0
8 4 131 160 219
8 5 255 255 198
8 6 220 0 69
8 7 130 147 138
8 8 0 0 255
8 9 109 236 130
8 10 20 235 0
8 11 264 116 99
8 12 119 0 47
8 13 8 139 255
8 14 55 191 32
8 15 21 250 83
8 16 96 0 0
8 17 0 30 72
8 18 120 255 105
8 19 49 202 210
8 20 138 194 193
8 21 63 94 139
8 22 127 226 72
8 23 0 14 0
8 24 102 130 30
8 25 153 189 66
8 26 41 121 189
8 27 145 65 190
8 28 188 150 262
8 29 169 274 120
8 30 321 38 0
8 31 130 44 49

9 0 105 186 60
9 1 0 116 255
9 2 140 165 0
9 3 179 173 147
9 4 202 233 97
9 5 255 255 56
9 6 104 249 226
9 7 34 110 249
9 8 142 205 255
9 9 87 129 242
9 10 10 162 102
9 11 51 222 103
9 12 61 223 149
9 13 124 307 255
9 14 0 36 30
9 15 0 122 21
9 16 290 255 130
9 17 35 249 145
9 18 118 255 64
9 19 110 167 105
9 20 160 43 66
9 21 0 197 0
9 22 162 71 218
9 23 183 84 279
9 24 194 237 7
9 25 97 114 192
9 26 157 197 141
9 27 98 142 72
9 28 125 180 140
9 29 359 203 142
9 30 99 104 109
9 31 0 130 0

10 0 74 54 11
10 1 122 164 255
10 2 0 135 115
10 3 191 264 176
10 4 178 224 71
10 5 255 255 0
10 6 204 122 34
10 7 180 89 179
10 8 19 144 255
10 9 39 158 0
10 10 11 0 40
10 11 0 16 132
10 12 4 49 99
10 13 103 23 255
10 14 82 80 229
10 15 174 74 247
10 16 71 255 132
10 17 67 168 242
10 18 82 255 114
10 19 205 71 48
10 20 230 113 26
10 21 90 214 142
10 22 38 46 43
10 23 0 0 0
10 24 52 215 86
10 25 59 236 135
10 26 145 322 32
10 27 166 285 78
10 28 0 173 121
10 29 272 227 0
10 30 172 177 146
10 31 152 83 132

11 0 89 160 75
11 1 70 41 255
11 2 78 156 119
11 3 168 406 177
11 4 238 89 138
11 5 255 255 53
11 6 262 0 6
11 7 0 136 101
11 8 105 124 255
11 9 130 85 287
11 10 0 79 189
11 11 67 0 118
11 12 207 43 28
11 13 0 40 255
11 14 24 120 0
11 15 93 0 42
11 16 90 255 0
11 17 93 198 181
11 18 191 255 101
11 19 83 89 152
11 20 156 88 153
11 21 0 370 1
11 22 61 198 76
11 23 6 151 89
11 24 138 75 57
11 25 106 192 282
11 26 100 254 104
11 27 99 163 312
11 28 216 178 378
11 29 217 76 105
11 30 208 228 0
11 31 2 127 129

12 0 124 184 135
12 1 38 109 255
12 2 113 168 268
12 3 178 174 137
12 4 59 96 55
12 5 255 255 82
12 6 186 129 242
12 7 69 36 164
12 8 125 0 255
12 9 213 91 111
12 10 55 68 161
12 11 29 107 46
12 12 16 128 240
12 13 85 184 255
12 14 0 117 99
12 15 139 113 0
12 16 91 0 8
12 17 113 0 147
12 18 234 255 95
12 19 0 31 40
12 20 78 120 16
12 21 101 58 42
12 22 72 154 50
12 23 5 0 56
12 24 115 229 121
12 25 0 227 124
12 26 311 43 152
12 27 75 222 155
12 28 135 317 32
12 29 267 95 19
12 30 65 41 132
12 31 158 287 38

13 0 90 0 62
13 1 74 159 255
13 2 77 0 60
13 3 156 132 265
13 4 4 171 269
13 5 255 255 298
13 6 68 146 122
13 7 89 140 289
13 8 216 252 255
13 9 158 125 253
13 10 152 6 56
13 11 160 607 153
13 12 0 37 68
13 13 144 174 255
13 14 73 194 105
13 15 53 277 56
13 16 14 255 63
13 17 0 66 66
13 18 71 255 0
13 19 45 229 221
13 20 50 57 135
13 21 35 69 289
13 22 40 18 38
13 23 76 158 90
13 24 63 111 71
13 25 148 66 103
13 26 184 100 116
13 27 54 56 232
13 28 75 120 130
13 29 66 108 50
13 30 44 0 56
13 31 31 182 331

14 0 70 78 329
14 1 65 245 255
14 2 104 261 133
14 3 169 178 149
14 4 175 98 131
14 5 255 255 162
14 6 318 86 125
14 7 168 238 120
14 8 165 22 255
14 9 103 124 15
14 10 145 176 88
14 11 111 0 278
14 12 127 133 89
14 13 137 173 255
14 14 239 123 74
14 15 23 56 48
14 16 0 255 171
14 17 130 108 73
14 18 136 255 0
14 19 74 185 174
14 20 145 128 122
14 21 54 155 37
14 22 0 183 118
14 23 0 171 180
14 24 136 115 90
14 25 131 150 152
14 26 64 182 211
14 27 70 45 129
14 28 35 73 0
14 29 42 0 49
14 30 127 123 0
14 31 66 0 40

15 0 116 178 205
15 1 55 109 255
15 2 152 62 162
15 3 48 334 131
15 4 87 144 98
15 5 255 255 394
15 6 199 168 163
15 7 114 94 0
15 8 147 119 255
15 9 211 127 13
15 10 53 67 195
15 11 60 356 120
15 12 39 60 145
15 13 79 0 255
15 14 80 0 73
15 15 77 63 50
15 16 116 255 41
15 17 43 60 34
15 18 0 255 0
15 19 50 158 94
15 20 0 176 70
15 21 172 147 47
15 22 173 206 96
15 23 220 219 0
15 24 138 17 65
15 25 92 136 34
15 26 43 139 0
15 27 13 122 182
15 28 72 0 7
15 29 41 108 86
15 30 0 363 3
15 31 70 166 108

16 0 83 130 70
16 1 50 45 255
16 2 75 97 74
16 3 166 0 145
16 4 103 0 285
16 5 255 255 196
16 6 182 92 272
16 7 89 242 0
16 8 110 166 255
16 9 75 112 137
16 10 4 82 84
16 11 102 207 43
16 12 0 141 54
16 13 66 103 0
16 14 126 145 269
16 15 0 284 0
16 16 96 255 0
16 17 89 127 138
16 18 143 255 109
16 19 24 109 0
16 20 134 120 18
16 21 119 154 65
16 22 47 97 18
16 23 62 141 0
16 24 46 47 173
16 25 135 159 20
16 26 178 156 0
16 27 75 78 98
16 28 18 110 84
16 29 121 310 62
16 30 56 110 39
16 31 0 62 48

17 0 45 96 130
17 1 65 154 0
17 2 124 108 322
17 3 106 0 63
17 4 61 97 159
17 5 255 255 187
17 6 269 271 176
17 7 191 345 22
17 8 39 41 255
17 9 183 106 90
17 10 41 147 138
17 11 36 0 194
17 12 194 0 121
17 13 30 127 255
17 14 19 157 107
17 15 9 62 86
17 16 124 255 54
17 17 0 107 21
17 18 77 255 123
17 19 273 101 112
17 20 117 155 86
17 21 169 165 66
17 22 106 29 71
17 23 222 222 288
17 24 225 206 232
17 25 190 258 0
17 26 327 44 44
17 27 176 0 74
17 28 91 122 187
17 29 103 175 160
17 30 90 116 88
17 31 0 0 82

18 0 366 45 110
18 1 29 131 255
18 2 188 67 115
18 3 137 163 179
18 4 5 161 216
18 5 255 255 261
18 6 8 230 215
18 7 195 383 290
18 8 61 157 255
18 9 67 0 233
18 10 125 82 109
18 11 108 104 121
18 12 170 200 0
18 13 122 81 255
18 14 139 110 0
18 15 33 73 40
18 16 0 255 48
18 17 152 50 338
18 18 75 255 213
18 19 134 237 76
18 20 164 340 131
18 21 158 57 51
18 22 101 160 143
18 23 177 268 99
18 24 94 210 235
18 25 134 214 126
18 26 210 0 108
18 27 88 111 42
18 28 257 45 87
18 29 50 22 66
18 30 0 13 160
18 31 62 390 0

19 0 167 162 45
19 1 141 21 255
19 2 211 105 53
19 3 89 99 0
19 4 128 132 191
19 5 255 255 243
19 6 284 200 208
19 7 164 187 133
19 8 49 244 255
19 9 103 158 60
19 10 66 0 71
19 11 42 58 66
19 12 0 81 171
19 13 190 9 255
19 14 56 134 76
19 15 0 107 20
19 16 0 255 40
19 17 266 132 126
19 18 170 255 95
19 19 109 38 132
19 20 162 157 131
19 21 250 159 0
19 22 137 163 0
19 23 0 51 109
19 24 1 160 214
19 25 1 103 62
19 26 33 33 46
19 27 132 200 0
19 28 0 199 142
19 29 150 0 78
19 30 0 157 73
19 31 129 282 0

20 0 102 286 123
20 1 110 110 255
20 2 262 239 174
20 3 146 268 118
20 4 214 241 168
20 5 255 255 281
20 6 292 196 328
20 7 130 162 188
20 8 169 112 255
20 9 93 3 0
20 10 88 83 109
20 11 70 135 134
20 12 47 107 0
20 13 90 92 0
20 14 75 140 85
20 15 58 178 33
20 16 356 0 78
20 17 270 15 137
20 18 175 255 110
20 19 172 115 99
20 20 209 53 89
20 21 327 214 63
20 22 193 121 112
20 23 164 106 255
20 24 299 61 167
20 25 168 14 216
20 26 79 353 67
20 27 207 18 247
20 28 85 0 95
20 29 0 198 51
20 30 115 59 50
20 31 149 124 190

21 0 279 180 226
21 1 137 240 255
21 2 186 84 0
21 3 196 6 0
21 4 82 226 98
21 5 255 255 169
21 6 196 196 31
21 7 107 13 0
21 8 206 45 255
21 9 77 126 87
21 10 92 3 120
21 11 175 108 15
21 12 80 77 77
21 13 111 5 255
21 14 160 196 0
21 15 90 268 134
21 16 237 255 165
21 17 206 48 24
21 18 103 255 21
21 19 121 204 130
21 20 118 159 114
21 21 218 163 69
21 22 76 129 118
21 23 99 22 87
21 24 66 120 0
21 25 88 112 39
21 26 283 0 124
21 27 493 72 276
21 28 102 0 62
21 29 72 103 32
21 30 59 13 97
21 31 0 50 12

22 0 171 190 113
22 1 118 0 255
22 2 135 88 59
22 3 229 82 53
22 4 237 160 160
22 5 255 255 213
22 6 201 449 126
22 7 355 148 127
22 8 169 98 255
22 9 53 0 103
22 10 34 254 23
22 11 42 61 67
22 12 74 0 0
22 13 131 0 255
22 14 0 164 18
22 15 22 92 166
22 16 147 255 95
22 17 39 58 67
22 18 184 255 176
22 19 59 98 0
22 20 86 104 84
22 21 188 8 30
22 22 92 182 135
22 23 45 9 60
22 24 88 177 69
22 25 0 0 0
22 26 72 232 0
22 27 131 75 0
22 28 80 147 109
22 29 0 5 163
22 30 277 71 77
22 31 89 337 62

23 0 170 122 92
23 1 169 226 255
23 2 244 85 118
23 3 125 140 123
23 4 306 136 128
23 5 255 255 262
23 6 177 433 99
23 7 215 217 224
23 8 240 25 255
23 9 31 91 51
23 10 93 119 0
23 11 136 42 135
23 12 74 0 90
23 13 0 0 255
23 14 110 71 33
23 15 16 0 74
23 16 38 0 121
23 17 70 73 248
23 18 37 0 36
23 19 184 95 164
23 20 140 100 105
23 21 183 127 164
23 22 220 87 62
23 23 142 117 179
23 24 172 51 118
23 25 147 47 3
23 26 95 55 159
23 27 0 0 11
23 28 50 96 52
23 29 100 265 64
23 30 116 70 45
23 31 52 42 183

24 0 112 135 220
24 1 126 163 255
24 2 184 94 181
24 3 0 186 0
24 4 227 64 164
24 5 255 255 176
24 6 277 181 126
24 7 257 205 206
24 8 147 34 255
24 9 47 189 0
24 10 213 54 0
24 11 0 13 8
24 12 0 0 46
24 13 98 47 255
24 14 62 59 0
24 15 24 28 32
24 16 128 255 79
24 17 104 112 33
24 18 0 255 156
24 19 261 130 131
24 20 286 252 136
24 21 252 204 118
24 22 0 77 66
24 23 0 0 101
24 24 154 136 54
24 25 117 91 35
24 26 480 104 8
24 27 134 60 41
24 28 104 72 61
24 29 94 170 0
24 30 0 12 278
24 31 108 288 76

25 0 151 207 268
25 1 58 185 0
25 2 133 74 150
25 3 208 138 54
25 4 191 185 215
25 5 255 255 234
25 6 113 307 296
25 7 204 275 119
25 8 0 113 255
25 9 103 76 0
25 10 118 31 67
25 11 0 23 0
25 12 0 101 0
25 13 10 309 255
25 14 8 0 117
25 15 92 66 0
25 16 164 255 0
25 17 85 140 6
25 18 157 255 144
25 19 303 50 102
25 20 145 156 151
25 21 306 285 84
25 22 551 82 168
25 23 208 151 21
25 24 67 132 23
25 25 0 29 27
25 26 19 82 119
25 27 130 0 0
25 28 42 0 30
25 29 86 121 115
25 30 75 140 41
25 31 52 43 240

26 0 89 172 155
26 1 6 77 255
26 2 0 179 43
26 3 118 305 78
26 4 115 440 276
26 5 255 255 177
26 6 217 101 186
26 7 200 210 161
26 8 143 177 255
26 9 120 0 134
26 10 277 49 139
26 11 93 0 108
26 12 108 144 105
26 13 117 0 255
26 14 311 324 42
26 15 213 130 119
26 16 110 255 70
26 17 152 128 111
26 18 241 255 86
26 19 242 257 80
26 20 232 59 112
26 21 159 155 277
26 22 100 180 74
26 23 131 102 0
26 24 198 52 19
26 25 108 254 280
26 26 181 253 0
26 27 96 0 40
26 28 69 66 124
26 29 103 0 0
26 30 108 99 69
26 31 8 0 148

27 0 57 174 246
27 1 103 0 255
27 2 96 201 66
27 3 90 119 69
27 4 65 105 131
27 5 255 255 186
27 6 658 230 211
27 7 317 104 222
27 8 262 215 255
27 9 55 152 205
27 10 213 86 77
27 11 215 93 138
27 12 65 168 106
27 13 157 93 255
27 14 202 116 105
27 15 249 138 116
27 16 299 255 134
27 17 14 121 0
27 18 372 255 84
27 19 264 90 79
27 20 276 223 97
27 21 343 191 38
27 22 161 32 6
27 23 218 507 122
27 24 85 137 0
27 25 71 42 134
27 26 100 231 127
27 27 13 56 67
27 28 16 0 0
27 29 82 0 78
27 30 113 88 0
27 31 13 59 77

28 0 38 137 0
28 1 13 114 255
28 2 77 105 0
28 3 50 116 0
28 4 0 62 117
28 5 255 255 120
28 6 685 232 234
28 7 214 81 0
28 8 151 239 0
28 9 137 176 274
28 10 215 33 199
28 11 215 179 0
28 12 233 90 50
28 13 161 98 255
28 14 300 89 179
28 15 318 521 141
28 16 113 255 174
28 17 241 131 77
28 18 41 255 197
28 19 221 148 0
28 20 121 154 42
28 21 245 220 161
28 22 202 159 75
28 23 215 115 128
28 24 174 125 78
28 25 43 61 0
28 26 0 0 98
28 27 29 23 128
28 28 19 31 91
28 29 93 0 0
28 30 29 0 0
28 31 200 138 24

29 0 50 138 117
29 1 106 296 255
29 2 4 87 98
29 3 0 45 188
29 4 19 193 64
29 5 255 255 139
29 6 202 187 167
29 7 161 287 170
29 8 121 240 255
29 9 221 252 200
29 10 224 170 195
29 11 263 274 210
29 12 238 195 182
29 13 254 0 255
29 14 129 180 46
29 15 284 163 15
29 16 226 255 150
29 17 186 184 195
29 18 0 255 169
29 19 168 4 77
29 20 289 75 123
29 21 206 103 35
29 22 190 174 28
29 23 230 162 146
29 24 305 213 99
29 25 226 0 141
29 26 0 34 159
29 27 110 0 61
29 28 94 545 0
29 29 20 0 30
29 30 218 51 75
29 31 59 202 78

30 0 180 44 0
30 1 135 262 255
30 2 129 139 239
30 3 73 225 38
30 4 133 167 97
30 5 255 255 42
30 6 250 168 181
30 7 246 102 124
30 8 379 153 255
30 9 118 273 62
30 10 227 389 138
30 11 273 236 37
30 12 125 93 71
30 13 177 162 255
30 14 187 140 14
30 15 214 134 201
30 16 283 255 88
30 17 146 129 0
30 18 97 255 249
30 19 186 422 0
30 20 226 226 240
30 21 0 62 191
30 22 189 76 158
30 23 242 66 150
30 24 143 0 0
30 25 91 63 67
30 26 63 100 38
30 27 51 87 134
30 28 66 0 0
30 29 255 0 0
30 30 92 159 93
30 31 143 51 76

31 0 143 51 219
31 1 152 0 255
31 2 286 238 119
31 3 199 198 113
31 4 201 134 325
31 5 255 255 76
31 6 303 237 224
31 7 176 214 277
31 8 299 272 255
31 9 289 104 286
31 10 240 245 295
31 11 132 111 235
31 12 257 156 26
31 13 238 158 255
31 14 187 154 470
31 15 147 171 59
31 16 40 255 105
31 17 194 217 45
31 18 69 255 179
31 19 58 70 185
31 20 207 78 90
31 21 185 130 88
31 22 122 0 28
31 23 52 0 160
31 24 5 662 81
31 25 51 133 135
31 26 52 152 92
31 27 161 318 0
31 28 0 72 209
31 29 53 44 26
31 30 80 173 0
31 31 0 43 109



==> Cifra_figuretem/3.9/dp5-gray.txt <==
0 0 49 49 49
0 1 0 0 0
0 2 165 165 165
0 3 67 67 67
0 4 38 38 38
0 5 80 80 80
0 6 89 89 89
0 7 40 40 40
0 8 82 82 82
0 9 61 61 61
0 10 34 34 34
0 11 81 81 81
0 12 64 64 64
0 13 0 0 0
0 14 10 10 10
0 15 59 59 59
0 16 147 147 147
0 17 129 129 129
0 18 29 29 29
0 19 122 122 122
0 20 75 75 75
0 21 92 92 92
0 22 75 75 75
0 23 103 103 103
0 24 84 84 84
0 25 181 181 181
0 26 1 1 1
0 27 132 132 132
0 28 141 141 141
0 29 117 117 117
0 30 20 20 20
0 31 25 25 25

1 0 78 78 78
1 1 44 44 44
1 2 0 0 0
1 3 67 67 67
1 4 72 72 72
1 5 39 39 39
1 6 10 10 10
1 7 8 8 8
1 8 0 0 0
1 9 81 81 81
1 10 19 19 19
1 11 105 105 105
1 12 89 89 89
1 13 60 60 60
1 14 80 80 80
1 15 81 81 81
1 16 58 58 58
1 17 123 123 123
1 18 90 90 90
1 19 91 91 91
1 20 129 129 129
1 21 70 70 70
1 22 124 124 124
1 23 1 1 1
1 24 78 78 78
1 25 54 54 54
1 26 34 34 34
1 27 0 0 0
1 28 171 171 171
1 29 75 75 75
1 30 146 146 146
1 31 73 73 73

2 0 109 109 109
2 1 0 0 0
2 2 51 51 51
2 3 83 83 83
2 4 169 169 169
2 5 137 137 137
2 6 225 225 225
2 7 1 1 1
2 8 57 57 57
2 9 0 0 0
2 10 51 51 51
2 11 138 138 138
2 12 50 50 50
2 13 18 18 18
2 14 54 54 54
2 15 108 108 108
2 16 0 0 0
2 17 103 103 103
2 18 55 55 55
2 19 77 77 77
2 20 31 31 31
2 21 84 84 84
2 22 53 53 53
2 23 71 71 71
2 24 60 60 60
2 25 46 46 46
2 26 97 97 97
2 27 6 6 6
2 28 95 95 95
2 29 21 21 21
2 30 110 110 110
2 31 155 155 155

3 0 172 172 172
3 1 0 0 0
3 2 134 134 134
3 3 118 118 118
3 4 121 121 121
3 5 134 134 134
3 6 12 12 12
3 7 93 93 93
3 8 210 210 210
3 9 98 98 98
3 10 67 67 67
3 11 211 211 211
3 12 213 213 213
3 13 58 58 58
3 14 6 6 6
3 15 156 156 156
3 16 64 64 64
3 17 98 98 98
3 18 90 90 90
3 19 155 155 155
3 20 77 77 77
3 21 120 120 120
3 22 120 120 120
3 23 65 65 65
3 24 103 103 103
3 25 76 76 76
3 26 127 127 127
3 27 0 0 0
3 28 118 118 118
3 29 65 65 65
3 30 80 80 80
3 31 45 45 45

4 0 92 92 92
4 1 51 51 51
4 2 87 87 87
4 3 103 103 103
4 4 83 83 83
4 5 83 83 83
4 6 45 45 45
4 7 36 36 36
4 8 18 18 18
4 9 17 17 17
4 10 254 254 254
4 11 255 255 255
4 12 236 236 236
4 13 123 123 123
4 14 62 62 62
4 15 197 197 197
4 16 88 88 88
4 17 4 4 4
4 18 0 0 0
4 19 0 0 0
4 20 128 128 128
4 21 10 10 10
4 22 30 30 30
4 23 124 124 124
4 24 35 35 35
4 25 98 98 98
4 26 155 155 155
4 27 13 13 13
4 28 34 34 34
4 29 102 102 102
4 30 66 66 66
4 31 113 113 113

5 0 55 55 55
5 1 9 9 9
5 2 112 112 112
5 3 88 88 88
5 4 92 92 92
5 5 75 75 75
5 6 55 55 55
5 7 153 153 153
5 8 101 101 101
5 9 164 164 164
5 10 222 222 222
5 11 225 225 225
5 12 234 234 234
5 13 100 100 100
5 14 102 102 102
5 15 145 145 145
5 16 97 97 97
5 17 144 144 144
5 18 93 93 93
5 19 109 109 109
5 20 5 5 5
5 21 20 20 20
5 22 92 92 92
5 23 69 69 69
5 24 89 89 89
5 25 82 82 82
5 26 62 62 62
5 27 139 139 139
5 28 86 86 86
5 29 107 107 107
5 30 123 123 123
5 31 170 170 170

6 0 77 77 77
6 1 91 91 91
6 2 23 23 23
6 3 172 172 172
6 4 84 84 84
6 5 92 92 92
6 6 157 157 157
6 7 0 0 0
6 8 103 103 103
6 9 98 98 98
6 10 255 255 255
6 11 177 177 177
6 12 119 119 119
6 13 56 56 56
6 14 108 108 108
6 15 150 150 150
6 16 9 9 9
6 17 54 54 54
6 18 59 59 59
6 19 217 217 217
6 20 55 55 55
6 21 102 102 102
6 22 101 101 101
6 23 135 135 135
6 24 133 133 133
6 25 33 33 33
6 26 91 91 91
6 27 124 124 124
6 28 49 49 49
6 29 85 85 85
6 30 0 0 0
6 31 63 63 63

7 0 0 0 0
7 1 73 73 73
7 2 122 122 122
7 3 44 44 44
7 4 164 164 164
7 5 82 82 82
7 6 69 69 69
7 7 135 135 135
7 8 158 158 158
7 9 227 227 227
7 10 208 208 208
7 11 181 181 181
7 12 24 24 24
7 13 62 62 62
7 14 108 108 108
7 15 93 93 93
7 16 122 122 122
7 17 229 229 229
7 18 6 6 6
7 19 0 0 0
7 20 124 124 124
7 21 104 104 104
7 22 144 144 144
7 23 150 150 150
7 24 49 49 49
7 25 16 16 16
7 26 133 133 133
7 27 185 185 185
7 28 80 80 80
7 29 30 30 30
7 30 54 54 54
7 31 97 97 97

8 0 112 112 112
8 1 77 77 77
8 2 110 110 110
8 3 109 109 109
8 4 122 122 122
8 5 209 209 209
8 6 189 189 189
8 7 255 255 255
8 8 216 216 216
8 9 204 204 204
8 10 211 211 211
8 11 133 133 133
8 12 175 175 175
8 13 85 85 85
8 14 15 15 15
8 15 164 164 164
8 16 21 21 21
8 17 0 0 0
8 18 0 0 0
8 19 53 53 53
8 20 72 72 72
8 21 41 41 41
8 22 255 255 255
8 23 128 128 128
8 24 65 65 65
8 25 232 232 232
8 26 162 162 162
8 27 154 154 154
8 28 46 46 46
8 29 49 49 49
8 30 71 71 71
8 31 100 100 100

9 0 82 82 82
9 1 37 37 37
9 2 44 44 44
9 3 194 194 194
9 4 156 156 156
9 5 255 255 255
9 6 148 148 148
9 7 255 255 255
9 8 197 197 197
9 9 231 231 231
9 10 214 214 214
9 11 147 147 147
9 12 228 228 228
9 13 100 100 100
9 14 90 90 90
9 15 141 141 141
9 16 69 69 69
9 17 19 19 19
9 18 1 1 1
9 19 78 78 78
9 20 150 150 150
9 21 206 206 206
9 22 223 223 223
9 23 255 255 255
9 24 216 216 216
9 25 236 236 236
9 26 198 198 198
9 27 248 248 248
9 28 98 98 98
9 29 80 80 80
9 30 85 85 85
9 31 90 90 90

10 0 67 67 67
10 1 130 130 130
10 2 70 70 70
10 3 255 255 255
10 4 255 255 255
10 5 255 255 255
10 6 255 255 255
10 7 231 231 231
10 8 255 255 255
10 9 184 184 184
10 10 156 156 156
10 11 255 255 255
10 12 196 196 196
10 13 168 168 168
10 14 82 82 82
10 15 67 67 67
10 16 92 92 92
10 17 0 0 0
10 18 75 75 75
10 19 129 129 129
10 20 145 145 145
10 21 255 255 255
10 22 208 208 208
10 23 128 128 128
10 24 180 180 180
10 25 167 167 167
10 26 103 103 103
10 27 143 143 143
10 28 217 217 217
10 29 153 153 153
10 30 162 162 162
10 31 89 89 89

11 0 77 77 77
11 1 23 23 23
11 2 191 191 191
11 3 255 255 255
11 4 245 245 245
11 5 255 255 255
11 6 228 228 228
11 7 228 228 228
11 8 255 255 255
11 9 168 168 168
11 10 255 255 255
11 11 255 255 255
11 12 224 224 224
11 13 250 250 250
11 14 255 255 255
11 15 210 210 210
11 16 255 255 255
11 17 255 255 255
11 18 133 133 133
11 19 246 246 246
11 20 199 199 199
11 21 143 143 143
11 22 255 255 255
11 23 54 54 54
11 24 147 147 147
11 25 157 157 157
11 26 126 126 126
11 27 95 95 95
11 28 131 131 131
11 29 138 138 138
11 30 112 112 112
11 31 135 135 135

12 0 58 58 58
12 1 128 128 128
12 2 98 98 98
12 3 236 236 236
12 4 186 186 186
12 5 153 153 153
12 6 245 245 245
12 7 174 174 174
12 8 164 164 164
12 9 237 237 237
12 10 212 212 212
12 11 217 217 217
12 12 115 115 115
12 13 216 216 216
12 14 233 233 233
12 15 171 171 171
12 16 255 255 255
12 17 255 255 255
12 18 255 255 255
12 19 255 255 255
12 20 255 255 255
12 21 214 214 214
12 22 144 144 144
12 23 118 118 118
12 24 8 8 8
12 25 110 110 110
12 26 76 76 76
12 27 129 129 129
12 28 255 255 255
12 29 126 126 126
12 30 42 42 42
12 31 13 13 13

13 0 36 36 36
13 1 120 120 120
13 2 255 255 255
13 3 255 255 255
13 4 255 255 255
13 5 255 255 255
13 6 204 204 204
13 7 255 255 255
13 8 255 255 255
13 9 247 247 247
13 10 214 214 214
13 11 217 217 217
13 12 146 146 146
13 13 255 255 255
13 14 242 242 242
13 15 255 255 255
13 16 223 223 223
13 17 255 255 255
13 18 255 255 255
13 19 133 133 133
13 20 178 178 178
13 21 163 163 163
13 22 136 136 136
13 23 122 122 122
13 24 102 102 102
13 25 87 87 87
13 26 110 110 110
13 27 12 12 12
13 28 88 88 88
13 29 136 136 136
13 30 129 129 129
13 31 165 165 165

14 0 78 78 78
14 1 130 130 130
14 2 255 255 255
14 3 221 221 221
14 4 200 200 200
14 5 219 219 219
14 6 217 217 217
14 7 249 249 249
14 8 200 200 200
14 9 207 207 207
14 10 199 199 199
14 11 255 255 255
14 12 176 176 176
14 13 187 187 187
14 14 255 255 255
14 15 155 155 155
14 16 255 255 255
14 17 241 241 241
14 18 255 255 255
14 19 247 247 247
14 20 216 216 216
14 21 234 234 234
14 22 82 82 82
14 23 147 147 147
14 24 31 31 31
14 25 48 48 48
14 26 118 118 118
14 27 101 101 101
14 28 255 255 255
14 29 126 126 126
14 30 130 130 130
14 31 86 86 86

15 0 77 77 77
15 1 255 255 255
15 2 255 255 255
15 3 223 223 223
15 4 135 135 135
15 5 255 255 255
15 6 255 255 255
15 7 182 182 182
15 8 255 255 255
15 9 146 146 146
15 10 188 188 188
15 11 190 190 190
15 12 255 255 255
15 13 255 255 255
15 14 246 246 246
15 15 152 152 152
15 16 220 220 220
15 17 212 212 212
15 18 214 214 214
15 19 232 232 232
15 20 173 173 173
15 21 134 134 134
15 22 84 84 84
15 23 41 41 41
15 24 58 58 58
15 25 102 102 102
15 26 88 88 88
15 27 156 156 156
15 28 26 26 26
15 29 0 0 0
15 30 57 57 57
15 31 0 0 0

16 0 114 114 114
16 1 214 214 214
16 2 187 187 187
16 3 234 234 234
16 4 255 255 255
16 5 255 255 255
16 6 255 255 255
16 7 191 191 191
16 8 255 255 255
16 9 255 255 255
16 10 211 211 211
16 11 216 216 216
16 12 149 149 149
16 13 211 211 211
16 14 255 255 255
16 15 255 255 255
16 16 207 207 207
16 17 172 172 172
16 18 162 162 162
16 19 174 174 174
16 20 136 136 136
16 21 209 209 209
16 22 166 166 166
16 23 21 21 21
16 24 239 239 239
16 25 92 92 92
16 26 106 106 106
16 27 176 176 176
16 28 0 0 0
16 29 119 119 119
16 30 105 105 105
16 31 135 135 135

17 0 128 128 128
17 1 162 162 162
17 2 226 226 226
17 3 213 213 213
17 4 192 192 192
17 5 146 146 146
17 6 254 254 254
17 7 245 245 245
17 8 164 164 164
17 9 255 255 255
17 10 152 152 152
17 11 180 180 180
17 12 96 96 96
17 13 255 255 255
17 14 211 211 211
17 15 213 213 213
17 16 128 128 128
17 17 255 255 255
17 18 192 192 192
17 19 153 153 153
17 20 154 154 154
17 21 189 189 189
17 22 122 122 122
17 23 90 90 90
17 24 52 52 52
17 25 46 46 46
17 26 144 144 144
17 27 88 88 88
17 28 65 65 65
17 29 101 101 101
17 30 177 177 177
17 31 108 108 108

18 0 255 255 255
18 1 128 128 128
18 2 243 243 243
18 3 55 55 55
18 4 228 228 228
18 5 255 255 255
18 6 213 213 213
18 7 115 115 115
18 8 221 221 221
18 9 198 198 198
18 10 201 201 201
18 11 119 119 119
18 12 187 187 187
18 13 255 255 255
18 14 231 231 231
18 15 175 175 175
18 16 185 185 185
18 17 198 198 198
18 18 99 99 99
18 19 106 106 106
18 20 174 174 174
18 21 128 128 128
18 22 151 151 151
18 23 147 147 147
18 24 99 99 99
18 25 95 95 95
18 26 83 83 83
18 27 71 71 71
18 28 82 82 82
18 29 80 80 80
18 30 143 143 143
18 31 117 117 117

19 0 110 110 110
19 1 97 97 97
19 2 110 110 110
19 3 224 224 224
19 4 255 255 255
19 5 167 167 167
19 6 192 192 192
19 7 180 180 180
19 8 175 175 175
19 9 222 222 222
19 10 97 97 97
19 11 123 123 123
19 12 234 234 234
19 13 255 255 255
19 14 166 166 166
19 15 214 214 214
19 16 212 212 212
19 17 184 184 184
19 18 219 219 219
19 19 141 141 141
19 20 162 162 162
19 21 61 61 61
19 22 255 255 255
19 23 135 135 135
19 24 0 0 0
19 25 24 24 24
19 26 199 199 199
19 27 124 124 124
19 28 123 123 123
19 29 58 58 58
19 30 26 26 26
19 31 90 90 90

20 0 26 26 26
20 1 110 110 110
20 2 209 209 209
20 3 189 189 189
20 4 128 128 128
20 5 158 158 158
20 6 255 255 255
20 7 226 226 226
20 8 179 179 179
20 9 207 207 207
20 10 234 234 234
20 11 196 196 196
20 12 188 188 188
20 13 194 194 194
20 14 221 221 221
20 15 133 133 133
20 16 173 173 173
20 17 171 171 171
20 18 233 233 233
20 19 168 168 168
20 20 180 180 180
20 21 80 80 80
20 22 97 97 97
20 23 210 210 210
20 24 47 47 47
20 25 100 100 100
20 26 91 91 91
20 27 140 140 140
20 28 111 111 111
20 29 75 75 75
20 30 130 130 130
20 31 81 81 81

21 0 32 32 32
21 1 57 57 57
21 2 195 195 195
21 3 255 255 255
21 4 99 99 99
21 5 182 182 182
21 6 204 204 204
21 7 233 233 233
21 8 255 255 255
21 9 178 178 178
21 10 185 185 185
21 11 149 149 149
21 12 219 219 219
21 13 231 231 231
21 14 183 183 183
21 15 185 185 185
21 16 196 196 196
21 17 136 136 136
21 18 88 88 88
21 19 142 142 142
21 20 134 134 134
21 21 116 116 116
21 22 80 80 80
21 23 89 89 89
21 24 201 201 201
21 25 2 2 2
21 26 62 62 62
21 27 30 30 30
21 28 135 135 135
21 29 58 58 58
21 30 0 0 0
21 31 140 140 140

22 0 66 66 66
22 1 89 89 89
22 2 182 182 182
22 3 255 255 255
22 4 183 183 183
22 5 65 65 65
22 6 211 211 211
22 7 198 198 198
22 8 236 236 236
22 9 38 38 38
22 10 163 163 163
22 11 186 186 186
22 12 174 174 174
22 13 115 115 115
22 14 123 123 123
22 15 168 168 168
22 16 131 131 131
22 17 156 156 156
22 18 196 196 196
22 19 120 120 120
22 20 168 168 168
22 21 127 127 127
22 22 171 171 171
22 23 129 129 129
22 24 72 72 72
22 25 119 119 119
22 26 88 88 88
22 27 73 73 73
22 28 50 50 50
22 29 22 22 22
22 30 90 90 90
22 31 66 66 66

23 0 41 41 41
23 1 122 122 122
23 2 40 40 40
23 3 207 207 207
23 4 255 255 255
23 5 81 81 81
23 6 18 18 18
23 7 133 133 133
23 8 179 179 179
23 9 253 253 253
23 10 198 198 198
23 11 137 137 137
23 12 189 189 189
23 13 136 136 136
23 14 93 93 93
23 15 149 149 149
23 16 168 168 168
23 17 121 121 121
23 18 181 181 181
23 19 124 124 124
23 20 105 105 105
23 21 116 116 116
23 22 82 82 82
23 23 100 100 100
23 24 69 69 69
23 25 52 52 52
23 26 105 105 105
23 27 0 0 0
23 28 0 0 0
23 29 81 81 81
23 30 33 33 33
23 31 73 73 73

24 0 121 121 121
24 1 37 37 37
24 2 185 185 185
24 3 237 237 237
24 4 154 154 154
24 5 205 205 205
24 6 45 45 45
24 7 79 79 79
24 8 224 224 224
24 9 255 255 255
24 10 176 176 176
24 11 85 85 85
24 12 162 162 162
24 13 156 156 156
24 14 127 127 127
24 15 129 129 129
24 16 176 176 176
24 17 100 100 100
24 18 134 134 134
24 19 148 148 148
24 20 133 133 133
24 21 139 139 139
24 22 112 112 112
24 23 50 50 50
24 24 102 102 102
24 25 125 125 125
24 26 138 138 138
24 27 54 54 54
24 28 75 75 75
24 29 88 88 88
24 30 0 0 0
24 31 46 46 46

25 0 136 136 136
25 1 12 12 12
25 2 93 93 93
25 3 248 248 248
25 4 136 136 136
25 5 169 169 169
25 6 17 17 17
25 7 11 11 11
25 8 8 8 8
25 9 45 45 45
25 10 198 198 198
25 11 227 227 227
25 12 97 97 97
25 13 47 47 47
25 14 42 42 42
25 15 90 90 90
25 16 126 126 126
25 17 112 112 112
25 18 100 100 100
25 19 153 153 153
25 20 64 64 64
25 21 52 52 52
25 22 0 0 0
25 23 125 125 125
25 24 0 0 0
25 25 21 21 21
25 26 28 28 28
25 27 0 0 0
25 28 51 51 51
25 29 42 42 42
25 30 181 181 181
25 31 2 2 2

26 0 77 77 77
26 1 73 73 73
26 2 142 142 142
26 3 236 236 236
26 4 211 211 211
26 5 56 56 56
26 6 106 106 106
26 7 0 0 0
26 8 15 15 15
26 9 0 0 0
26 10 0 0 0
26 11 38 38 38
26 12 46 46 46
26 13 87 87 87
26 14 109 109 109
26 15 4 4 4
26 16 83 83 83
26 17 49 49 49
26 18 0 0 0
26 19 141 141 141
26 20 62 62 62
26 21 0 0 0
26 22 0 0 0
26 23 70 70 70
26 24 9 9 9
26 25 32 32 32
26 26 0 0 0
26 27 56 56 56
26 28 80 80 80
26 29 0 0 0
26 30 33 33 33
26 31 114 114 114

27 0 116 116 116
27 1 59 59 59
27 2 60 60 60
27 3 107 107 107
27 4 137 137 137
27 5 59 59 59
27 6 142 142 142
27 7 106 106 106
27 8 79 79 79
27 9 34 34 34
27 10 27 27 27
27 11 0 0 0
27 12 49 49 49
27 13 26 26 26
27 14 0 0 0
27 15 0 0 0
27 16 91 91 91
27 17 71 71 71
27 18 137 137 137
27 19 62 62 62
27 20 129 129 129
27 21 8 8 8
27 22 39 39 39
27 23 52 52 52
27 24 61 61 61
27 25 45 45 45
27 26 11 11 11
27 27 54 54 54
27 28 0 0 0
27 29 117 117 117
27 30 48 48 48
27 31 71 71 71

28 0 87 87 87
28 1 24 24 24
28 2 95 95 95
28 3 118 118 118
28 4 80 80 80
28 5 52 52 52
28 6 0 0 0
28 7 28 28 28
28 8 23 23 23
28 9 56 56 56
28 10 105 105 105
28 11 34 34 34
28 12 29 29 29
28 13 65 65 65
28 14 71 71 71
28 15 0 0 0
28 16 0 0 0
28 17 35 35 35
28 18 5 5 5
28 19 47 47 47
28 20 43 43 43
28 21 51 51 51
28 22 42 42 42
28 23 49 49 49
28 24 46 46 46
28 25 0 0 0
28 26 44 44 44
28 27 0 0 0
28 28 33 33 33
28 29 0 0 0
28 30 0 0 0
28 31 17 17 17

29 0 118 118 118
29 1 75 75 75
29 2 219 219 219
29 3 47 47 47
29 4 110 110 110
29 5 41 41 41
29 6 79 79 79
29 7 52 52 52
29 8 26 26 26
29 9 0 0 0
29 10 155 155 155
29 11 110 110 110
29 12 104 104 104
29 13 149 149 149
29 14 31 31 31
29 15 121 121 121
29 16 93 93 93
29 17 0 0 0
29 18 35 35 35
29 19 159 159 159
29 20 164 164 164
29 21 19 19 19
29 22 165 165 165
29 23 103 103 103
29 24 0 0 0
29 25 102 102 102
29 26 45 45 45
29 27 34 34 34
29 28 0 0 0
29 29 51 51 51
29 30 165 165 165
29 31 74 74 74

30 0 47 47 47
30 1 0 0 0
30 2 53 53 53
30 3 144 144 144
30 4 55 55 55
30 5 59 59 59
30 6 110 110 110
30 7 61 61 61
30 8 90 90 90
30 9 117 117 117
30 10 0 0 0
30 11 149 149 149
30 12 165 165 165
30 13 9 9 9
30 14 66 66 66
30 15 124 124 124
30 16 28 28 28
30 17 86 86 86
30 18 44 44 44
30 19 102 102 102
30 20 69 69 69
30 21 56 56 56
30 22 156 156 156
30 23 69 69 69
30 24 60 60 60
30 25 112 112 112
30 26 30 30 30
30 27 23 23 23
30 28 12 12 12
30 29 22 22 22
30 30 26 26 26
30 31 0 0 0

31 0 49 49 49
31 1 98 98 98
31 2 110 110 110
31 3 195 195 195
31 4 67 67 67
31 5 74 74 74
31 6 0 0 0
31 7 94 94 94
31 8 143 143 143
31 9 57 57 57
31 10 45 45 45
31 11 66 66 66
31 12 99 99 99
31 13 55 55 55
31 14 127 127 127
31 15 145 145 145
31 16 58 58 58
31 17 75 75 75
31 18 145 145 145
31 19 121 121 121
31 20 113 113 113
31 21 63 63 63
31 22 75 75 75
31 23 150 150 150
31 24 69 69 69
31 25 123 123 123
31 26 15 15 15
31 27 103 103 103
31 28 95 95 95
31 29 55 55 55
31 30 104 104 104
31 31 39 39 39



==> Cifra_figuretem/3.9/dp5.txt <==
0 0 17 50 79
0 1 63 0 59
0 2 66 305 124
0 3 58 72 71
0 4 122 99 0
0 5 216 0 83
0 6 60 15 255
0 7 118 65 0
0 8 165 72 11
0 9 46 125 255
0 10 111 0 51
0 11 255 5 83
0 12 53 129 11
0 13 9 0 255
0 14 0 186 0
0 15 58 11 106
0 16 155 255 215
0 17 255 255 101
0 18 12 63 11
0 19 200 66 100
0 20 255 149 0
0 21 38 93 255
0 22 127 255 0
0 23 135 91 83
0 24 0 113 189
0 25 193 231 120
0 26 0 27 55
0 27 227 109 61
0 28 268 91 65
0 29 180 133 38
0 30 3 10 46
0 31 66 0 40

1 0 59 156 19
1 1 78 0 67
1 2 81 0 0
1 3 65 11 125
1 4 75 104 37
1 5 51 0 94
1 6 8 47 0
1 7 3 0 28
1 8 0 80 0
1 9 161 73 255
1 10 42 0 26
1 11 255 133 0
1 12 132 51 84
1 13 80 0 255
1 14 255 34 255
1 15 129 53 62
1 16 38 0 150
1 17 255 255 52
1 18 52 98 119
1 19 136 184 0
1 20 255 219 28
1 21 50 130 255
1 22 96 255 165
1 23 0 33 67
1 24 102 47 86
1 25 44 67 50
1 26 208 0 36
1 27 0 16 7
1 28 298 120 96
1 29 135 95 0
1 30 115 0 411
1 31 165 0 73

2 0 168 66 92
2 1 23 0 96
2 2 138 116 0
2 3 57 52 140
2 4 197 245 65
2 5 72 266 74
2 6 118 331 255
2 7 0 27 51
2 8 72 12 89
2 9 0 0 255
2 10 167 0 25
2 11 255 101 65
2 12 90 0 82
2 13 0 255 255
2 14 255 31 255
2 15 134 194 0
2 16 14 0 129
2 17 0 255 72
2 18 91 87 0
2 19 65 90 77
2 20 255 56 34
2 21 139 8 255
2 22 67 255 0
2 23 170 46 0
2 24 37 216 0
2 25 16 96 28
2 26 124 107 60
2 27 43 0 0
2 28 87 197 3
2 29 56 68 0
2 30 121 158 52
2 31 219 156 90

3 0 293 152 70
3 1 0 133 0
3 2 106 128 169
3 3 131 128 96
3 4 111 99 153
3 5 27 328 46
3 6 50 42 0
3 7 84 145 50
3 8 245 274 111
3 9 145 71 255
3 10 58 0 187
3 11 255 244 203
3 12 351 145 142
3 13 3 255 255
3 14 255 0 255
3 15 281 202 0
3 16 6 255 82
3 17 255 255 86
3 18 58 44 168
3 19 110 89 267
3 20 0 146 128
3 21 73 57 255
3 22 169 255 138
3 23 155 0 82
3 24 83 138 89
3 25 97 66 65
3 26 17 77 286
3 27 0 125 89
3 28 251 79 24
3 29 48 93 55
3 30 127 52 61
3 31 57 0 113

4 0 25 114 138
4 1 108 56 0
4 2 36 177 49
4 3 84 106 117
4 4 53 96 99
4 5 79 48 121
4 6 14 77 255
4 7 72 79 0
4 8 143 58 0
4 9 72 91 0
4 10 312 159 292
4 11 255 372 210
4 12 199 267 241
4 13 198 255 255
4 14 255 0 255
4 15 270 187 135
4 16 118 255 69
4 17 0 255 95
4 18 38 0 60
4 19 77 0 0
4 20 255 83 93
4 21 0 85 255
4 22 49 0 179
4 23 0 233 163
4 24 219 0 0
4 25 111 59 126
4 26 238 144 83
4 27 0 78 16
4 28 173 34 0
4 29 130 130 48
4 30 190 38 0
4 31 163 108 69

5 0 85 165 0
5 1 1 0 77
5 2 100 162 75
5 3 132 78 53
5 4 80 139 56
5 5 93 121 9
5 6 103 76 0
5 7 50 267 144
5 8 82 104 118
5 9 211 180 255
5 10 276 208 182
5 11 255 267 261
5 12 310 231 160
5 13 166 255 255
5 14 255 220 0
5 15 178 170 87
5 16 94 255 65
5 17 255 255 133
5 18 87 129 63
5 19 90 138 99
5 20 255 0 0
5 21 0 23 255
5 22 113 255 12
5 23 76 72 60
5 24 206 24 37
5 25 117 78 52
5 26 244 0 125
5 27 199 168 50
5 28 19 277 0
5 29 123 100 99
5 30 121 18 228
5 31 194 249 68

6 0 97 118 18
6 1 121 117 34
6 2 0 26 51
6 3 250 45 222
6 4 91 143 18
6 5 135 46 95
6 6 65 93 255
6 7 66 0 0
6 8 130 104 73
6 9 88 187 255
6 10 292 308 327
6 11 255 175 136
6 12 106 99 152
6 13 13 255 255
6 14 255 124 255
6 15 312 0 263
6 16 79 0 30
6 17 255 255 27
6 18 53 78 47
6 19 460 29 162
6 20 255 0 149
6 21 118 176 255
6 22 176 255 0
6 23 101 155 150
6 24 225 82 91
6 25 37 0 85
6 26 202 57 13
6 27 211 31 131
6 28 0 71 103
6 29 123 89 42
6 30 0 106 0
6 31 0 159 68

7 0 138 0 0
7 1 0 0 331
7 2 127 114 124
7 3 17 71 45
7 4 180 118 194
7 5 93 138 16
7 6 91 61 255
7 7 210 131 63
7 8 73 186 215
7 9 249 209 255
7 10 269 131 224
7 11 255 177 191
7 12 0 0 171
7 13 149 255 255
7 14 255 178 255
7 15 25 148 106
7 16 90 255 103
7 17 255 255 143
7 18 0 112 0
7 19 84 0 50
7 20 255 114 171
7 21 104 117 255
7 22 160 255 111
7 23 160 199 92
7 24 33 77 38
7 25 102 56 0
7 26 128 0 301
7 27 237 55 263
7 28 114 70 56
7 29 0 158 105
7 30 128 0 38
7 31 124 161 5

8 0 104 95 135
8 1 112 17 102
8 2 153 111 66
8 3 94 123 110
8 4 163 91 113
8 5 214 225 188
8 6 250 179 255
8 7 225 432 265
8 8 199 235 213
8 9 203 267 255
8 10 221 193 219
8 11 255 146 220
8 12 174 217 134
8 13 134 255 255
8 14 0 0 255
8 15 164 85 243
8 16 64 255 0
8 17 0 255 0
8 18 0 104 0
8 19 96 57 4
8 20 255 13 100
8 21 0 0 255
8 22 476 255 217
8 23 117 161 106
8 24 90 0 150
8 25 238 164 295
8 26 144 169 174
8 27 246 77 139
8 28 167 59 0
8 29 33 80 33
8 30 41 61 111
8 31 36 211 53

9 0 2 114 130
9 1 109 120 0
9 2 0 133 91
9 3 162 258 161
9 4 145 141 183
9 5 243 6 573
9 6 288 133 255
9 7 318 319 155
9 8 293 202 97
9 9 155 230 255
9 10 278 199 166
9 11 255 165 229
9 12 299 184 201
9 13 97 255 255
9 14 255 90 255
9 15 72 68 282
9 16 195 255 0
9 17 0 255 0
9 18 17 0 0
9 19 126 8 101
9 20 255 112 198
9 21 189 174 255
9 22 212 255 312
9 23 264 343 268
9 24 182 242 223
9 25 255 265 188
9 26 185 186 222
9 27 315 192 237
9 28 32 61 200
9 29 98 16 126
9 30 154 0 129
9 31 35 79 157

10 0 103 74 24
10 1 99 262 30
10 2 128 86 0
10 3 261 205 318
10 4 308 523 212
10 5 360 256 175
10 6 199 326 255
10 7 202 317 174
10 8 267 219 334
10 9 168 230 255
10 10 226 171 71
10 11 255 340 300
10 12 233 167 189
10 13 222 255 255
10 14 255 95 255
10 15 0 132 122
10 16 187 255 0
10 17 0 255 0
10 18 45 37 142
10 19 67 215 106
10 20 255 87 113
10 21 294 233 255
10 22 214 255 247
10 23 313 40 32
10 24 58 124 357
10 25 133 218 152
10 26 32 41 238
10 27 202 16 211
10 28 171 179 300
10 29 126 91 242
10 30 47 164 274
10 31 92 127 47

11 0 93 82 56
11 1 60 0 42
11 2 158 274 142
11 3 277 271 328
11 4 254 249 232
11 5 129 376 308
11 6 224 236 255
11 7 233 213 239
11 8 246 227 308
11 9 128 167 255
11 10 317 438 180
11 11 255 225 225
11 12 224 272 175
11 13 272 255 255
11 14 255 175 255
11 15 208 183 239
11 16 314 255 213
11 17 255 255 263
11 18 170 46 181
11 19 334 147 255
11 20 255 184 202
11 21 49 184 255
11 22 239 255 486
11 23 137 173 0
11 24 127 225 91
11 25 162 151 159
11 26 130 194 54
11 27 86 38 161
11 28 129 49 215
11 29 87 112 216
11 30 82 169 84
11 31 125 154 127

12 0 76 90 8
12 1 104 120 161
12 2 207 0 200
12 3 271 179 258
12 4 237 245 76
12 5 0 290 206
12 6 312 132 255
12 7 25 309 187
12 8 210 105 179
12 9 267 236 255
12 10 244 236 156
12 11 255 215 218
12 12 203 35 108
12 13 315 255 255
12 14 255 217 255
12 15 117 228 168
12 16 242 255 345
12 17 255 255 287
12 18 354 369 209
12 19 212 277 322
12 20 255 340 335
12 21 159 157 255
12 22 110 255 131
12 23 167 39 149
12 24 161 13 0
12 25 66 159 104
12 26 21 241 0
12 27 83 71 233
12 28 274 79 571
12 29 133 142 102
12 30 110 132 0
12 31 49 0 0

13 0 6 5 98
13 1 75 175 109
13 2 387 390 271
13 3 206 440 342
13 4 350 223 198
13 5 246 328 291
13 6 136 248 255
13 7 359 300 265
13 8 268 248 356
13 9 269 173 255
13 10 92 309 242
13 11 255 216 267
13 12 13 235 190
13 13 146 255 255
13 14 255 201 255
13 15 228 323 284
13 16 189 255 265
13 17 255 255 318
13 18 193 283 295
13 19 185 151 63
13 20 255 157 222
13 21 208 156 255
13 22 77 255 208
13 23 122 126 117
13 24 139 52 115
13 25 82 119 59
13 26 148 173 10
13 27 0 0 63
13 28 105 83 76
13 29 167 74 168
13 30 130 62 196
13 31 133 171 191

14 0 85 39 111
14 1 222 199 0
14 2 478 148 235
14 3 209 176 276
14 4 208 259 135
14 5 239 206 213
14 6 143 171 255
14 7 273 349 126
14 8 266 148 185
14 9 137 236 255
14 10 281 169 146
14 11 255 233 251
14 12 379 180 0
14 13 206 255 255
14 14 255 151 255
14 15 235 0 249
14 16 160 255 449
14 17 255 255 293
14 18 406 236 227
14 19 181 350 209
14 20 255 181 189
14 21 259 312 255
14 22 80 255 140
14 23 141 149 151
14 24 0 113 0
14 25 0 117 51
14 26 62 146 146
14 27 127 57 121
14 28 307 122 355
14 29 51 39 287
14 30 291 1 97
14 31 112 2 144

15 0 58 125 49
15 1 213 208 349
15 2 203 278 350
15 3 280 230 160
15 4 323 59 22
15 5 245 387 149
15 6 368 328 255
15 7 151 176 218
15 8 237 336 200
15 9 115 126 255
15 10 161 335 68
15 11 255 216 204
15 12 309 252 208
15 13 265 255 255
15 14 255 275 255
15 15 234 140 83
15 16 241 255 243
15 17 255 255 226
15 18 384 10 248
15 19 79 347 271
15 20 255 79 182
15 21 139 86 255
15 22 0 255 101
15 23 0 146 90
15 24 67 306 0
15 25 60 63 184
15 26 163 0 149
15 27 310 98 61
15 28 7 101 0
15 29 64 0 0
15 30 71 0 150
15 31 48 0 72

16 0 110 158 73
16 1 243 220 180
16 2 71 235 256
16 3 191 224 287
16 4 299 246 292
16 5 228 354 206
16 6 287 259 255
16 7 140 101 331
16 8 303 165 311
16 9 240 373 255
16 10 213 201 218
16 11 255 347 112
16 12 213 97 136
16 13 192 255 255
16 14 255 242 255
16 15 408 352 377
16 16 183 255 153
16 17 255 255 195
16 18 93 176 215
16 19 174 218 130
16 20 255 33 249
16 21 231 173 255
16 22 69 255 246
16 23 13 107 0
16 24 379 280 58
16 25 92 98 86
16 26 32 206 79
16 27 152 282 94
16 28 144 24 0
16 29 142 54 161
16 30 101 85 128
16 31 153 85 169

17 0 155 91 139
17 1 121 216 149
17 2 264 419 0
17 3 232 262 145
17 4 260 132 183
17 5 217 189 31
17 6 274 206 255
17 7 203 236 297
17 8 239 109 144
17 9 347 313 255
17 10 245 58 153
17 11 255 221 168
17 12 195 53 40
17 13 209 255 255
17 14 255 224 255
17 15 195 128 316
17 16 0 255 250
17 17 255 255 210
17 18 198 184 195
17 19 137 201 121
17 20 255 100 184
17 21 217 192 255
17 22 49 255 161
17 23 105 129 35
17 24 8 28 119
17 25 159 86 0
17 26 70 101 263
17 27 48 93 124
17 28 240 0 71
17 29 53 70 179
17 30 133 279 121
17 31 107 157 58

18 0 189 351 353
18 1 154 165 66
18 2 284 204 239
18 3 0 229 59
18 4 236 227 222
18 5 106 382 350
18 6 210 278 255
18 7 0 149 228
18 8 305 231 126
18 9 180 284 255
18 10 233 282 87
18 11 0 267 132
18 12 120 180 260
18 13 230 255 255
18 14 255 153 255
18 15 332 0 214
18 16 184 255 216
18 17 255 255 283
18 18 0 161 186
18 19 144 155 20
18 20 255 197 166
18 21 80 182 255
18 22 137 255 145
18 23 382 113 0
18 24 176 62 60
18 25 89 0 208
18 26 85 108 56
18 27 0 168 116
18 28 16 57 172
18 29 82 19 140
18 30 196 201 34
18 31 103 66 181

19 0 232 93 6
19 1 99 50 143
19 2 32 213 83
19 3 181 180 313
19 4 156 392 460
19 5 288 126 86
19 6 180 154 255
19 7 244 119 179
19 8 181 171 173
19 9 220 277 255
19 10 175 118 0
19 11 255 153 49
19 12 292 173 236
19 13 304 255 255
19 14 255 102 255
19 15 255 155 234
19 16 257 255 204
19 17 255 255 230
19 18 260 215 182
19 19 163 164 95
19 20 255 110 212
19 21 174 0 255
19 22 502 255 156
19 23 127 153 124
19 24 6 49 0
19 25 9 22 43
19 26 233 115 250
19 27 183 151 39
19 28 56 169 143
19 29 75 0 102
19 30 0 169 187
19 31 51 33 185

20 0 59 0 41
20 1 154 100 76
20 2 263 142 222
20 3 119 200 248
20 4 253 66 64
20 5 162 155 157
20 6 293 156 255
20 7 260 234 183
20 8 254 160 124
20 9 168 188 255
20 10 262 232 209
20 11 255 286 137
20 12 135 197 233
20 13 209 255 255
20 14 255 312 255
20 15 268 0 194
20 16 125 255 190
20 17 255 255 184
20 18 131 298 271
20 19 167 210 126
20 20 255 111 136
20 21 9 124 255
20 22 46 255 75
20 23 305 191 134
20 24 70 19 51
20 25 133 101 66
20 26 90 105 77
20 27 190 125 104
20 28 180 54 98
20 29 0 209 58
20 30 144 107 139
20 31 205 28 9

21 0 0 113 56
21 1 29 63 81
21 2 195 222 169
21 3 243 222 331
21 4 198 0 127
21 5 125 197 223
21 6 221 210 255
21 7 192 256 252
21 8 251 231 310
21 9 209 82 255
21 10 308 146 101
21 11 255 186 19
21 12 399 61 197
21 13 287 255 255
21 14 255 185 255
21 15 203 280 71
21 16 102 255 249
21 17 255 0 184
21 18 146 0 144
21 19 228 47 151
21 20 255 184 7
21 21 47 41 255
21 22 66 255 112
21 23 104 41 122
21 24 189 81 333
21 25 0 170 0
21 26 90 124 0
21 27 61 0 31
21 28 191 102 111
21 29 53 88 33
21 30 161 11 0
21 31 353 14 53

22 0 117 63 16
22 1 112 158 0
22 2 192 137 218
22 3 354 202 241
22 4 179 171 199
22 5 43 135 17
22 6 204 212 255
22 7 274 196 125
22 8 205 93 410
22 9 224 88 0
22 10 236 29 225
22 11 255 142 127
22 12 155 217 151
22 13 102 255 255
22 14 255 35 255
22 15 225 113 165
22 16 92 255 187
22 17 255 255 139
22 18 191 187 210
22 19 162 176 22
22 20 255 162 218
22 21 66 0 255
22 22 155 255 80
22 23 67 243 77
22 24 45 131 40
22 25 186 57 116
22 26 34 236 0
22 27 198 12 10
22 28 83 85 0
22 29 57 0 16
22 30 85 95 92
22 31 86 59 52

23 0 7 72 43
23 1 24 251 92
23 2 164 0 176
23 3 230 167 225
23 4 239 278 380
23 5 40 63 139
23 6 0 106 255
23 7 116 156 126
23 8 217 188 131
23 9 220 275 255
23 10 106 250 238
23 11 255 126 193
23 12 221 227 119
23 13 171 255 255
23 14 255 123 255
23 15 132 131 184
23 16 36 255 137
23 17 255 255 0
23 18 105 217 223
23 19 151 181 42
23 20 255 55 256
23 21 65 151 255
23 22 124 255 44
23 23 101 152 46
23 24 6 96 106
23 25 8 55 94
23 26 93 83 139
23 27 0 0 121
23 28 80 40 0
23 29 0 68 178
23 30 76 55 0
23 31 98 65 55

24 0 25 128 209
24 1 2 88 21
24 2 100 166 289
24 3 322 257 133
24 4 381 96 0
24 5 279 231 104
24 6 0 56 255
24 7 11 78 149
24 8 367 179 126
24 9 364 340 255
24 10 133 147 249
24 11 255 163 39
24 12 191 70 224
24 13 118 255 255
24 14 0 291 255
24 15 258 64 65
24 16 155 255 121
24 17 255 255 119
24 18 166 111 125
24 19 21 267 155
24 20 255 96 237
24 21 40 150 255
24 22 89 255 118
24 23 0 64 98
24 24 57 118 131
24 25 107 158 109
24 26 95 208 112
24 27 73 118 0
24 28 0 129 98
24 29 45 12 207
24 30 0 5 0
24 31 0 132 15

25 0 173 35 201
25 1 27 0 41
25 2 143 11 127
25 3 272 214 259
25 4 166 129 114
25 5 153 168 185
25 6 0 36 255
25 7 0 0 39
25 8 33 0 18
25 9 49 113 0
25 10 67 136 390
25 11 255 111 356
25 12 184 0 113
25 13 72 255 255
25 14 255 11 255
25 15 62 124 85
25 16 111 255 23
25 17 255 255 56
25 18 110 226 0
25 19 273 0 302
25 20 255 30 87
25 21 132 0 255
25 22 49 255 0
25 23 78 219 77
25 24 0 59 0
25 25 0 32 39
25 26 40 18 25
25 27 0 110 18
25 28 69 75 10
25 29 72 0 54
25 30 0 147 401
25 31 32 67 0

26 0 157 216 0
26 1 102 67 49
26 2 53 170 202
26 3 200 258 251
26 4 154 152 325
26 5 0 135 104
26 6 85 131 255
26 7 0 0 76
26 8 53 11 0
26 9 6 0 0
26 10 68 13 0
26 11 255 20 82
26 12 90 0 85
26 13 3 255 255
26 14 255 187 255
26 15 45 0 82
26 16 37 255 151
26 17 255 255 0
26 18 6 0 171
26 19 83 267 73
26 20 0 108 105
26 21 11 0 0
26 22 0 0 23
26 23 72 82 57
26 24 39 0 45
26 25 5 217 0
26 26 0 0 63
26 27 91 47 31
26 28 25 239 0
26 29 0 0 55
26 30 76 0 42
26 31 125 0 469

27 0 201 64 84
27 1 158 69 0
27 2 0 175 39
27 3 160 96 63
27 4 167 79 166
27 5 59 71 48
27 6 99 190 255
27 7 74 115 129
27 8 87 74 76
27 9 181 100 0
27 10 111 0 77
27 11 0 111 0
27 12 28 187 0
27 13 10 255 255
27 14 255 0 0
27 15 0 12 23
27 16 0 255 119
27 17 255 255 33
27 18 50 200 161
27 19 51 172 0
27 20 255 67 127
27 21 0 14 255
27 22 149 255 0
27 23 16 83 57
27 24 158 0 27
27 25 42 0 96
27 26 24 0 40
27 27 29 6 128
27 28 0 34 0
27 29 201 41 109
27 30 40 15 90
27 31 110 83 19

28 0 0 217 118
28 1 92 0 65
28 2 142 113 30
28 3 209 95 51
28 4 130 0 141
28 5 100 0 61
28 6 0 0 255
28 7 85 15 0
28 8 16 37 17
28 9 101 56 255
28 10 183 114 19
28 11 255 93 0
28 12 81 0 14
28 13 107 255 255
28 14 0 0 255
28 15 0 29 0
28 16 0 0 89
28 17 255 0 79
28 18 0 104 0
28 19 35 0 126
28 20 255 80 0
28 21 58 74 255
28 22 59 0 73
28 23 34 11 102
28 24 88 11 39
28 25 0 99 2
28 26 83 66 0
28 27 22 18 0
28 28 58 57 0
28 29 56 0 13
28 30 0 0 0
28 31 61 0 51

29 0 192 231 0
29 1 0 106 134
29 2 425 186 46
29 3 107 82 0
29 4 67 247 15
29 5 0 148 41
29 6 97 39 255
29 7 75 48 33
29 8 0 17 95
29 9 111 109 0
29 10 222 166 75
29 11 255 195 118
29 12 138 72 103
29 13 331 255 255
29 14 255 0 255
29 15 89 123 151
29 16 96 255 105
29 17 0 255 0
29 18 0 120 15
29 19 138 180 158
29 20 255 214 56
29 21 0 38 255
29 22 323 255 81
29 23 100 114 94
29 24 0 97 0
29 25 179 97 30
29 26 134 19 0
29 27 49 76 0
29 28 134 0 0
29 29 63 5 84
29 30 461 0 39
29 31 1 0 238

30 0 91 0 85
30 1 83 0 0
30 2 33 210 0
30 3 81 250 100
30 4 12 94 61
30 5 98 73 7
30 6 156 162 255
30 7 94 30 58
30 8 0 127 172
30 9 39 219 255
30 10 0 0 60
30 11 255 130 70
30 12 209 171 114
30 13 76 255 0
30 14 255 16 255
30 15 93 68 211
30 16 7 255 16
30 17 255 255 13
30 18 22 56 55
30 19 47 68 192
30 20 255 0 89
30 21 48 32 255
30 22 279 255 63
30 23 90 40 78
30 24 71 0 126
30 25 152 55 129
30 26 53 87 0
30 27 22 114 0
30 28 42 79 0
30 29 17 30 20
30 30 0 28 65
30 31 0 148 0

31 0 51 61 37
31 1 187 46 60
31 2 167 91 71
31 3 71 242 272
31 4 174 0 140
31 5 227 0 0
31 6 0 3 0
31 7 100 126 55
31 8 227 59 142
31 9 127 25 255
31 10 143 0 2
31 11 255 67 22
31 12 39 87 172
31 13 89 255 255
31 14 255 80 255
31 15 303 91 39
31 16 102 255 11
31 17 255 255 14
31 18 246 73 115
31 19 95 56 211
31 20 255 47 83
31 21 195 15 0
31 22 150 255 11
31 23 70 104 277
31 24 45 27 136
31 25 47 109 213
31 26 48 0 22
31 27 118 164 27
31 28 94 138 53
31 29 109 24 31
31 30 2 182 129
31 31 86 62 0



==> Cifra_figuretem/3.9/dp6-gray.txt <==
0 0 169 169 169
0 1 16 16 16
0 2 36 36 36
0 3 0 0 0
0 4 82 82 82
0 5 52 52 52
0 6 38 38 38
0 7 69 69 69
0 8 95 95 95
0 9 43 43 43
0 10 18 18 18
0 11 126 126 126
0 12 92 92 92
0 13 9 9 9
0 14 80 80 80
0 15 111 111 111
0 16 39 39 39
0 17 105 105 105
0 18 110 110 110
0 19 58 58 58
0 20 82 82 82
0 21 45 45 45
0 22 49 49 49
0 23 82 82 82
0 24 0 0 0
0 25 27 27 27
0 26 113 113 113
0 27 104 104 104
0 28 158 158 158
0 29 157 157 157
0 30 67 67 67
0 31 0 0 0

1 0 62 62 62
1 1 153 153 153
1 2 96 96 96
1 3 57 57 57
1 4 17 17 17
1 5 81 81 81
1 6 0 0 0
1 7 57 57 57
1 8 74 74 74
1 9 49 49 49
1 10 0 0 0
1 11 55 55 55
1 12 21 21 21
1 13 65 65 65
1 14 54 54 54
1 15 87 87 87
1 16 54 54 54
1 17 29 29 29
1 18 64 64 64
1 19 73 73 73
1 20 0 0 0
1 21 39 39 39
1 22 65 65 65
1 23 77 77 77
1 24 4 4 4
1 25 29 29 29
1 26 8 8 8
1 27 24 24 24
1 28 67 67 67
1 29 247 247 247
1 30 100 100 100
1 31 195 195 195

2 0 57 57 57
2 1 89 89 89
2 2 0 0 0
2 3 72 72 72
2 4 0 0 0
2 5 72 72 72
2 6 64 64 64
2 7 35 35 35
2 8 6 6 6
2 9 26 26 26
2 10 106 106 106
2 11 55 55 55
2 12 59 59 59
2 13 102 102 102
2 14 16 16 16
2 15 21 21 21
2 16 0 0 0
2 17 8 8 8
2 18 0 0 0
2 19 73 73 73
2 20 99 99 99
2 21 209 209 209
2 22 243 243 243
2 23 103 103 103
2 24 91 91 91
2 25 111 111 111
2 26 101 101 101
2 27 76 76 76
2 28 67 67 67
2 29 104 104 104
2 30 16 16 16
2 31 91 91 91

3 0 118 118 118
3 1 11 11 11
3 2 59 59 59
3 3 84 84 84
3 4 13 13 13
3 5 65 65 65
3 6 133 133 133
3 7 55 55 55
3 8 0 0 0
3 9 95 95 95
3 10 80 80 80
3 11 47 47 47
3 12 118 118 118
3 13 88 88 88
3 14 0 0 0
3 15 42 42 42
3 16 35 35 35
3 17 61 61 61
3 18 116 116 116
3 19 31 31 31
3 20 54 54 54
3 21 84 84 84
3 22 62 62 62
3 23 34 34 34
3 24 0 0 0
3 25 82 82 82
3 26 79 79 79
3 27 26 26 26
3 28 42 42 42
3 29 93 93 93
3 30 122 122 122
3 31 46 46 46

4 0 116 116 116
4 1 35 35 35
4 2 0 0 0
4 3 20 20 20
4 4 47 47 47
4 5 0 0 0
4 6 42 42 42
4 7 103 103 103
4 8 27 27 27
4 9 65 65 65
4 10 103 103 103
4 11 60 60 60
4 12 105 105 105
4 13 82 82 82
4 14 114 114 114
4 15 97 97 97
4 16 19 19 19
4 17 84 84 84
4 18 110 110 110
4 19 0 0 0
4 20 102 102 102
4 21 58 58 58
4 22 91 91 91
4 23 0 0 0
4 24 46 46 46
4 25 26 26 26
4 26 112 112 112
4 27 102 102 102
4 28 8 8 8
4 29 116 116 116
4 30 0 0 0
4 31 148 148 148

5 0 20 20 20
5 1 35 35 35
5 2 35 35 35
5 3 72 72 72
5 4 62 62 62
5 5 19 19 19
5 6 4 4 4
5 7 17 17 17
5 8 120 120 120
5 9 86 86 86
5 10 118 118 118
5 11 112 112 112
5 12 119 119 119
5 13 0 0 0
5 14 85 85 85
5 15 32 32 32
5 16 178 178 178
5 17 28 28 28
5 18 97 97 97
5 19 23 23 23
5 20 11 11 11
5 21 41 41 41
5 22 35 35 35
5 23 139 139 139
5 24 152 152 152
5 25 108 108 108
5 26 42 42 42
5 27 50 50 50
5 28 22 22 22
5 29 167 167 167
5 30 72 72 72
5 31 127 127 127

6 0 110 110 110
6 1 8 8 8
6 2 47 47 47
6 3 95 95 95
6 4 27 27 27
6 5 0 0 0
6 6 1 1 1
6 7 0 0 0
6 8 56 56 56
6 9 102 102 102
6 10 91 91 91
6 11 126 126 126
6 12 23 23 23
6 13 89 89 89
6 14 110 110 110
6 15 22 22 22
6 16 28 28 28
6 17 45 45 45
6 18 86 86 86
6 19 98 98 98
6 20 0 0 0
6 21 45 45 45
6 22 60 60 60
6 23 24 24 24
6 24 215 215 215
6 25 95 95 95
6 26 24 24 24
6 27 29 29 29
6 28 94 94 94
6 29 70 70 70
6 30 95 95 95
6 31 151 151 151

7 0 0 0 0
7 1 39 39 39
7 2 20 20 20
7 3 0 0 0
7 4 23 23 23
7 5 87 87 87
7 6 0 0 0
7 7 68 68 68
7 8 114 114 114
7 9 85 85 85
7 10 108 108 108
7 11 0 0 0
7 12 88 88 88
7 13 58 58 58
7 14 106 106 106
7 15 156 156 156
7 16 0 0 0
7 17 61 61 61
7 18 100 100 100
7 19 0 0 0
7 20 96 96 96
7 21 115 115 115
7 22 84 84 84
7 23 86 86 86
7 24 12 12 12
7 25 49 49 49
7 26 0 0 0
7 27 63 63 63
7 28 130 130 130
7 29 48 48 48
7 30 126 126 126
7 31 62 62 62

8 0 106 106 106
8 1 0 0 0
8 2 34 34 34
8 3 21 21 21
8 4 145 145 145
8 5 29 29 29
8 6 15 15 15
8 7 0 0 0
8 8 97 97 97
8 9 62 62 62
8 10 177 177 177
8 11 153 153 153
8 12 128 128 128
8 13 14 14 14
8 14 102 102 102
8 15 91 91 91
8 16 31 31 31
8 17 0 0 0
8 18 131 131 131
8 19 156 156 156
8 20 56 56 56
8 21 90 90 90
8 22 0 0 0
8 23 54 54 54
8 24 119 119 119
8 25 72 72 72
8 26 32 32 32
8 27 0 0 0
8 28 38 38 38
8 29 96 96 96
8 30 216 216 216
8 31 96 96 96

9 0 0 0 0
9 1 172 172 172
9 2 71 71 71
9 3 92 92 92
9 4 0 0 0
9 5 139 139 139
9 6 0 0 0
9 7 83 83 83
9 8 42 42 42
9 9 107 107 107
9 10 67 67 67
9 11 88 88 88
9 12 106 106 106
9 13 95 95 95
9 14 61 61 61
9 15 31 31 31
9 16 87 87 87
9 17 57 57 57
9 18 46 46 46
9 19 0 0 0
9 20 143 143 143
9 21 73 73 73
9 22 161 161 161
9 23 115 115 115
9 24 144 144 144
9 25 65 65 65
9 26 65 65 65
9 27 92 92 92
9 28 98 98 98
9 29 44 44 44
9 30 115 115 115
9 31 79 79 79

10 0 54 54 54
10 1 5 5 5
10 2 22 22 22
10 3 75 75 75
10 4 60 60 60
10 5 0 0 0
10 6 52 52 52
10 7 139 139 139
10 8 130 130 130
10 9 33 33 33
10 10 61 61 61
10 11 162 162 162
10 12 26 26 26
10 13 87 87 87
10 14 9 9 9
10 15 59 59 59
10 16 193 193 193
10 17 0 0 0
10 18 0 0 0
10 19 92 92 92
10 20 103 103 103
10 21 53 53 53
10 22 64 64 64
10 23 36 36 36
10 24 60 60 60
10 25 30 30 30
10 26 110 110 110
10 27 7 7 7
10 28 68 68 68
10 29 147 147 147
10 30 44 44 44
10 31 111 111 111

11 0 32 32 32
11 1 0 0 0
11 2 0 0 0
11 3 0 0 0
11 4 42 42 42
11 5 114 114 114
11 6 121 121 121
11 7 0 0 0
11 8 206 206 206
11 9 97 97 97
11 10 39 39 39
11 11 52 52 52
11 12 106 106 106
11 13 74 74 74
11 14 48 48 48
11 15 67 67 67
11 16 52 52 52
11 17 13 13 13
11 18 78 78 78
11 19 193 193 193
11 20 109 109 109
11 21 255 255 255
11 22 1 1 1
11 23 62 62 62
11 24 120 120 120
11 25 55 55 55
11 26 136 136 136
11 27 122 122 122
11 28 35 35 35
11 29 94 94 94
11 30 43 43 43
11 31 0 0 0

12 0 0 0 0
12 1 54 54 54
12 2 102 102 102
12 3 13 13 13
12 4 68 68 68
12 5 69 69 69
12 6 255 255 255
12 7 133 133 133
12 8 135 135 135
12 9 82 82 82
12 10 67 67 67
12 11 61 61 61
12 12 63 63 63
12 13 142 142 142
12 14 0 0 0
12 15 83 83 83
12 16 107 107 107
12 17 152 152 152
12 18 19 19 19
12 19 80 80 80
12 20 99 99 99
12 21 86 86 86
12 22 49 49 49
12 23 0 0 0
12 24 59 59 59
12 25 125 125 125
12 26 84 84 84
12 27 102 102 102
12 28 222 222 222
12 29 102 102 102
12 30 78 78 78
12 31 64 64 64

13 0 92 92 92
13 1 114 114 114
13 2 15 15 15
13 3 118 118 118
13 4 133 133 133
13 5 97 97 97
13 6 93 93 93
13 7 128 128 128
13 8 136 136 136
13 9 116 116 116
13 10 76 76 76
13 11 113 113 113
13 12 69 69 69
13 13 14 14 14
13 14 89 89 89
13 15 83 83 83
13 16 73 73 73
13 17 95 95 95
13 18 106 106 106
13 19 163 163 163
13 20 77 77 77
13 21 43 43 43
13 22 95 95 95
13 23 79 79 79
13 24 19 19 19
13 25 130 130 130
13 26 54 54 54
13 27 76 76 76
13 28 157 157 157
13 29 57 57 57
13 30 56 56 56
13 31 47 47 47

14 0 120 120 120
14 1 0 0 0
14 2 42 42 42
14 3 73 73 73
14 4 90 90 90
14 5 65 65 65
14 6 255 255 255
14 7 204 204 204
14 8 181 181 181
14 9 188 188 188
14 10 139 139 139
14 11 64 64 64
14 12 97 97 97
14 13 141 141 141
14 14 62 62 62
14 15 0 0 0
14 16 78 78 78
14 17 17 17 17
14 18 98 98 98
14 19 0 0 0
14 20 27 27 27
14 21 77 77 77
14 22 101 101 101
14 23 7 7 7
14 24 117 117 117
14 25 95 95 95
14 26 106 106 106
14 27 77 77 77
14 28 38 38 38
14 29 15 15 15
14 30 73 73 73
14 31 84 84 84

15 0 41 41 41
15 1 62 62 62
15 2 30 30 30
15 3 28 28 28
15 4 49 49 49
15 5 0 0 0
15 6 123 123 123
15 7 166 166 166
15 8 255 255 255
15 9 140 140 140
15 10 128 128 128
15 11 212 212 212
15 12 9 9 9
15 13 58 58 58
15 14 63 63 63
15 15 169 169 169
15 16 132 132 132
15 17 152 152 152
15 18 95 95 95
15 19 95 95 95
15 20 133 133 133
15 21 72 72 72
15 22 71 71 71
15 23 0 0 0
15 24 178 178 178
15 25 183 183 183
15 26 148 148 148
15 27 12 12 12
15 28 73 73 73
15 29 20 20 20
15 30 36 36 36
15 31 10 10 10

16 0 32 32 32
16 1 82 82 82
16 2 86 86 86
16 3 164 164 164
16 4 143 143 143
16 5 169 169 169
16 6 115 115 115
16 7 89 89 89
16 8 158 158 158
16 9 96 96 96
16 10 156 156 156
16 11 68 68 68
16 12 33 33 33
16 13 26 26 26
16 14 107 107 107
16 15 89 89 89
16 16 113 113 113
16 17 224 224 224
16 18 102 102 102
16 19 139 139 139
16 20 105 105 105
16 21 70 70 70
16 22 49 49 49
16 23 92 92 92
16 24 14 14 14
16 25 140 140 140
16 26 99 99 99
16 27 13 13 13
16 28 138 138 138
16 29 75 75 75
16 30 15 15 15
16 31 17 17 17

17 0 34 34 34
17 1 28 28 28
17 2 37 37 37
17 3 124 124 124
17 4 86 86 86
17 5 81 81 81
17 6 159 159 159
17 7 129 129 129
17 8 123 123 123
17 9 187 187 187
17 10 188 188 188
17 11 40 40 40
17 12 27 27 27
17 13 64 64 64
17 14 0 0 0
17 15 39 39 39
17 16 27 27 27
17 17 74 74 74
17 18 73 73 73
17 19 108 108 108
17 20 64 64 64
17 21 184 184 184
17 22 95 95 95
17 23 29 29 29
17 24 0 0 0
17 25 111 111 111
17 26 81 81 81
17 27 86 86 86
17 28 57 57 57
17 29 49 49 49
17 30 0 0 0
17 31 46 46 46

18 0 13 13 13
18 1 95 95 95
18 2 61 61 61
18 3 76 76 76
18 4 115 115 115
18 5 16 16 16
18 6 77 77 77
18 7 0 0 0
18 8 60 60 60
18 9 54 54 54
18 10 187 187 187
18 11 99 99 99
18 12 41 41 41
18 13 131 131 131
18 14 105 105 105
18 15 41 41 41
18 16 34 34 34
18 17 103 103 103
18 18 85 85 85
18 19 32 32 32
18 20 11 11 11
18 21 14 14 14
18 22 92 92 92
18 23 98 98 98
18 24 2 2 2
18 25 27 27 27
18 26 30 30 30
18 27 85 85 85
18 28 63 63 63
18 29 42 42 42
18 30 14 14 14
18 31 75 75 75

19 0 42 42 42
19 1 0 0 0
19 2 85 85 85
19 3 101 101 101
19 4 100 100 100
19 5 92 92 92
19 6 166 166 166
19 7 67 67 67
19 8 31 31 31
19 9 109 109 109
19 10 125 125 125
19 11 109 109 109
19 12 58 58 58
19 13 53 53 53
19 14 55 55 55
19 15 204 204 204
19 16 28 28 28
19 17 71 71 71
19 18 56 56 56
19 19 54 54 54
19 20 61 61 61
19 21 0 0 0
19 22 160 160 160
19 23 114 114 114
19 24 49 49 49
19 25 61 61 61
19 26 145 145 145
19 27 69 69 69
19 28 53 53 53
19 29 112 112 112
19 30 74 74 74
19 31 0 0 0

20 0 0 0 0
20 1 13 13 13
20 2 33 33 33
20 3 71 71 71
20 4 72 72 72
20 5 62 62 62
20 6 0 0 0
20 7 0 0 0
20 8 38 38 38
20 9 160 160 160
20 10 170 170 170
20 11 105 105 105
20 12 69 69 69
20 13 89 89 89
20 14 0 0 0
20 15 141 141 141
20 16 0 0 0
20 17 14 14 14
20 18 27 27 27
20 19 15 15 15
20 20 138 138 138
20 21 39 39 39
20 22 0 0 0
20 23 35 35 35
20 24 22 22 22
20 25 37 37 37
20 26 83 83 83
20 27 34 34 34
20 28 73 73 73
20 29 155 155 155
20 30 60 60 60
20 31 103 103 103

21 0 49 49 49
21 1 20 20 20
21 2 23 23 23
21 3 52 52 52
21 4 44 44 44
21 5 85 85 85
21 6 29 29 29
21 7 78 78 78
21 8 108 108 108
21 9 27 27 27
21 10 198 198 198
21 11 67 67 67
21 12 0 0 0
21 13 71 71 71
21 14 141 141 141
21 15 135 135 135
21 16 60 60 60
21 17 35 35 35
21 18 49 49 49
21 19 85 85 85
21 20 51 51 51
21 21 0 0 0
21 22 68 68 68
21 23 49 49 49
21 24 88 88 88
21 25 127 127 127
21 26 11 11 11
21 27 55 55 55
21 28 127 127 127
21 29 19 19 19
21 30 54 54 54
21 31 0 0 0

22 0 73 73 73
22 1 54 54 54
22 2 77 77 77
22 3 49 49 49
22 4 2 2 2
22 5 80 80 80
22 6 69 69 69
22 7 122 122 122
22 8 76 76 76
22 9 87 87 87
22 10 66 66 66
22 11 73 73 73
22 12 54 54 54
22 13 39 39 39
22 14 87 87 87
22 15 144 144 144
22 16 53 53 53
22 17 0 0 0
22 18 92 92 92
22 19 0 0 0
22 20 17 17 17
22 21 118 118 118
22 22 86 86 86
22 23 136 136 136
22 24 0 0 0
22 25 72 72 72
22 26 0 0 0
22 27 68 68 68
22 28 87 87 87
22 29 117 117 117
22 30 64 64 64
22 31 76 76 76

23 0 23 23 23
23 1 0 0 0
23 2 15 15 15
23 3 56 56 56
23 4 66 66 66
23 5 10 10 10
23 6 80 80 80
23 7 0 0 0
23 8 2 2 2
23 9 69 69 69
23 10 49 49 49
23 11 16 16 16
23 12 0 0 0
23 13 0 0 0
23 14 42 42 42
23 15 132 132 132
23 16 139 139 139
23 17 33 33 33
23 18 87 87 87
23 19 72 72 72
23 20 39 39 39
23 21 85 85 85
23 22 39 39 39
23 23 0 0 0
23 24 83 83 83
23 25 6 6 6
23 26 26 26 26
23 27 42 42 42
23 28 7 7 7
23 29 131 131 131
23 30 24 24 24
23 31 27 27 27

24 0 111 111 111
24 1 67 67 67
24 2 79 79 79
24 3 0 0 0
24 4 46 46 46
24 5 79 79 79
24 6 56 56 56
24 7 0 0 0
24 8 0 0 0
24 9 0 0 0
24 10 17 17 17
24 11 0 0 0
24 12 82 82 82
24 13 0 0 0
24 14 20 20 20
24 15 9 9 9
24 16 58 58 58
24 17 39 39 39
24 18 0 0 0
24 19 5 5 5
24 20 28 28 28
24 21 155 155 155
24 22 40 40 40
24 23 71 71 71
24 24 117 117 117
24 25 150 150 150
24 26 46 46 46
24 27 88 88 88
24 28 0 0 0
24 29 55 55 55
24 30 32 32 32
24 31 56 56 56

25 0 57 57 57
25 1 0 0 0
25 2 88 88 88
25 3 50 50 50
25 4 0 0 0
25 5 9 9 9
25 6 0 0 0
25 7 57 57 57
25 8 0 0 0
25 9 61 61 61
25 10 105 105 105
25 11 100 100 100
25 12 37 37 37
25 13 28 28 28
25 14 0 0 0
25 15 37 37 37
25 16 45 45 45
25 17 93 93 93
25 18 73 73 73
25 19 0 0 0
25 20 60 60 60
25 21 47 47 47
25 22 79 79 79
25 23 37 37 37
25 24 57 57 57
25 25 71 71 71
25 26 77 77 77
25 27 0 0 0
25 28 117 117 117
25 29 75 75 75
25 30 0 0 0
25 31 31 31 31

26 0 83 83 83
26 1 17 17 17
26 2 126 126 126
26 3 0 0 0
26 4 7 7 7
26 5 21 21 21
26 6 33 33 33
26 7 94 94 94
26 8 82 82 82
26 9 59 59 59
26 10 0 0 0
26 11 16 16 16
26 12 0 0 0
26 13 104 104 104
26 14 12 12 12
26 15 4 4 4
26 16 52 52 52
26 17 95 95 95
26 18 7 7 7
26 19 15 15 15
26 20 0 0 0
26 21 2 2 2
26 22 0 0 0
26 23 71 71 71
26 24 30 30 30
26 25 90 90 90
26 26 61 61 61
26 27 48 48 48
26 28 0 0 0
26 29 145 145 145
26 30 67 67 67
26 31 98 98 98

27 0 124 124 124
27 1 0 0 0
27 2 77 77 77
27 3 116 116 116
27 4 0 0 0
27 5 42 42 42
27 6 22 22 22
27 7 92 92 92
27 8 41 41 41
27 9 39 39 39
27 10 38 38 38
27 11 0 0 0
27 12 9 9 9
27 13 0 0 0
27 14 37 37 37
27 15 32 32 32
27 16 22 22 22
27 17 128 128 128
27 18 43 43 43
27 19 115 115 115
27 20 85 85 85
27 21 10 10 10
27 22 73 73 73
27 23 112 112 112
27 24 135 135 135
27 25 85 85 85
27 26 53 53 53
27 27 27 27 27
27 28 2 2 2
27 29 53 53 53
27 30 37 37 37
27 31 41 41 41

28 0 36 36 36
28 1 57 57 57
28 2 30 30 30
28 3 113 113 113
28 4 86 86 86
28 5 60 60 60
28 6 0 0 0
28 7 27 27 27
28 8 4 4 4
28 9 0 0 0
28 10 0 0 0
28 11 0 0 0
28 12 81 81 81
28 13 17 17 17
28 14 42 42 42
28 15 69 69 69
28 16 46 46 46
28 17 4 4 4
28 18 0 0 0
28 19 100 100 100
28 20 79 79 79
28 21 26 26 26
28 22 0 0 0
28 23 54 54 54
28 24 24 24 24
28 25 0 0 0
28 26 89 89 89
28 27 64 64 64
28 28 56 56 56
28 29 97 97 97
28 30 133 133 133
28 31 40 40 40

29 0 89 89 89
29 1 43 43 43
29 2 96 96 96
29 3 132 132 132
29 4 107 107 107
29 5 119 119 119
29 6 35 35 35
29 7 0 0 0
29 8 0 0 0
29 9 14 14 14
29 10 0 0 0
29 11 0 0 0
29 12 0 0 0
29 13 34 34 34
29 14 56 56 56
29 15 17 17 17
29 16 254 254 254
29 17 17 17 17
29 18 0 0 0
29 19 25 25 25
29 20 0 0 0
29 21 83 83 83
29 22 0 0 0
29 23 46 46 46
29 24 75 75 75
29 25 63 63 63
29 26 0 0 0
29 27 0 0 0
29 28 31 31 31
29 29 108 108 108
29 30 39 39 39
29 31 21 21 21

30 0 63 63 63
30 1 21 21 21
30 2 0 0 0
30 3 70 70 70
30 4 77 77 77
30 5 47 47 47
30 6 0 0 0
30 7 0 0 0
30 8 80 80 80
30 9 48 48 48
30 10 28 28 28
30 11 0 0 0
30 12 1 1 1
30 13 88 88 88
30 14 8 8 8
30 15 9 9 9
30 16 32 32 32
30 17 2 2 2
30 18 78 78 78
30 19 0 0 0
30 20 58 58 58
30 21 6 6 6
30 22 0 0 0
30 23 15 15 15
30 24 88 88 88
30 25 34 34 34
30 26 0 0 0
30 27 50 50 50
30 28 48 48 48
30 29 83 83 83
30 30 0 0 0
30 31 66 66 66

31 0 120 120 120
31 1 151 151 151
31 2 38 38 38
31 3 60 60 60
31 4 72 72 72
31 5 44 44 44
31 6 0 0 0
31 7 14 14 14
31 8 0 0 0
31 9 0 0 0
31 10 29 29 29
31 11 0 0 0
31 12 0 0 0
31 13 0 0 0
31 14 37 37 37
31 15 67 67 67
31 16 97 97 97
31 17 84 84 84
31 18 11 11 11
31 19 58 58 58
31 20 44 44 44
31 21 71 71 71
31 22 41 41 41
31 23 140 140 140
31 24 104 104 104
31 25 30 30 30
31 26 97 97 97
31 27 0 0 0
31 28 0 0 0
31 29 11 11 11
31 30 69 69 69
31 31 129 129 129



==> Cifra_figuretem/3.9/dp6.txt <==
0 0 237 60 210
0 1 130 0 94
0 2 84 50 0
0 3 0 0 97
0 4 103 94 50
0 5 98 47 11
0 6 0 73 73
0 7 17 120 69
0 8 89 124 71
0 9 85 8 35
0 10 0 50 53
0 11 117 192 71
0 12 106 58 113
0 13 0 29 5
0 14 47 91 102
0 15 255 71 146
0 16 0 98 31
0 17 47 151 116
0 18 146 101 82
0 19 62 42 72
0 20 118 121 7
0 21 113 0 85
0 22 16 91 40
0 23 102 86 57
0 24 0 155 0
0 25 50 22 10
0 26 56 280 3
0 27 144 55 113
0 28 235 81 159
0 29 120 118 233
0 30 166 0 147
0 31 0 2 7

1 0 156 0 46
1 1 55 164 241
1 2 32 227 28
1 3 224 99 0
1 4 10 25 18
1 5 39 139 64
1 6 0 0 17
1 7 9 83 81
1 8 84 64 75
1 9 24 54 71
1 10 0 0 0
1 11 0 86 100
1 12 8 44 11
1 13 35 94 65
1 14 120 40 2
1 15 255 199 37
1 16 118 108 0
1 17 43 7 37
1 18 0 244 0
1 19 59 62 98
1 20 0 151 0
1 21 61 18 39
1 22 50 112 33
1 23 35 119 78
1 24 53 68 0
1 25 0 46 101
1 26 76 0 119
1 27 79 22 0
1 28 103 204 0
1 29 309 159 272
1 30 70 176 55
1 31 274 244 68

2 0 48 60 64
2 1 129 137 3
2 2 54 117 0
2 3 113 38 65
2 4 0 0 4
2 5 122 53 41
2 6 62 76 53
2 7 0 55 77
2 8 0 80 0
2 9 46 31 2
2 10 201 114 3
2 11 121 29 14
2 12 30 49 98
2 13 120 93 92
2 14 0 14 53
2 15 255 0 83
2 16 0 23 0
2 17 29 0 13
2 18 0 104 19
2 19 107 71 40
2 20 194 95 7
2 21 329 82 217
2 22 373 92 263
2 23 9 154 147
2 24 175 99 0
2 25 131 72 131
2 26 56 233 14
2 27 91 100 37
2 28 95 42 65
2 29 43 202 68
2 30 94 0 0
2 31 41 164 68

3 0 18 208 127
3 1 0 0 54
3 2 95 2 81
3 3 113 159 0
3 4 73 46 0
3 5 0 312 0
3 6 292 22 86
3 7 89 2 74
3 8 0 0 33
3 9 37 211 37
3 10 136 56 48
3 11 0 73 84
3 12 201 169 0
3 13 31 40 193
3 14 105 0 0
3 15 255 10 97
3 16 0 127 108
3 17 99 22 61
3 18 139 89 119
3 19 90 13 0
3 20 104 170 0
3 21 55 9 188
3 22 111 65 10
3 23 0 240 0
3 24 74 0 0
3 25 173 89 0
3 26 322 13 0
3 27 0 80 98
3 28 89 88 0
3 29 184 107 0
3 30 152 122 92
3 31 108 0 39

4 0 269 0 96
4 1 6 78 21
4 2 0 60 0
4 3 7 0 60
4 4 116 0 75
4 5 7 0 58
4 6 18 75 32
4 7 47 199 62
4 8 77 0 25
4 9 15 17 163
4 10 1 227 82
4 11 84 81 17
4 12 188 62 65
4 13 101 27 120
4 14 87 226 28
4 15 255 0 271
4 16 190 4 0
4 17 291 0 45
4 18 290 63 0
4 19 100 0 0
4 20 61 144 102
4 21 43 31 99
4 22 50 35 187
4 23 0 0 0
4 24 40 0 102
4 25 0 62 45
4 26 97 91 148
4 27 37 106 163
4 28 105 94 0
4 29 232 13 104
4 30 0 73 42
4 31 105 121 217

5 0 68 7 0
5 1 30 135 0
5 2 5 63 38
5 3 64 83 69
5 4 34 96 56
5 5 31 0 60
5 6 52 0 14
5 7 0 13 55
5 8 204 39 116
5 9 77 107 73
5 10 157 44 154
5 11 67 209 61
5 12 259 49 50
5 13 0 0 55
5 14 13 62 178
5 15 0 62 76
5 16 136 289 108
5 17 73 82 0
5 18 155 43 92
5 19 21 10 40
5 20 69 0 0
5 21 48 78 0
5 22 0 87 55
5 23 83 158 176
5 24 94 136 228
5 25 91 19 215
5 26 94 0 58
5 27 5 0 198
5 28 78 0 12
5 29 172 71 258
5 30 134 0 94
5 31 102 99 180

6 0 111 119 100
6 1 32 80 0
6 2 97 8 34
6 3 0 111 209
6 4 0 98 0
6 5 0 137 0
6 6 36 0 33
6 7 0 61 0
6 8 22 84 62
6 9 87 133 87
6 10 112 111 49
6 11 189 94 96
6 12 111 0 37
6 13 145 92 30
6 14 66 161 102
6 15 255 0 43
6 16 58 0 63
6 17 0 95 56
6 18 185 0 77
6 19 70 230 0
6 20 0 0 0
6 21 0 46 111
6 22 101 68 11
6 23 64 0 88
6 24 122 115 407
6 25 69 170 46
6 26 0 118 22
6 27 43 85 0
6 28 121 215 0
6 29 95 9 105
6 30 84 224 0
6 31 152 114 186

7 0 0 81 29
7 1 96 52 0
7 2 0 0 140
7 3 111 0 84
7 4 99 68 0
7 5 60 81 119
7 6 92 0 0
7 7 83 65 54
7 8 246 147 0
7 9 72 100 82
7 10 55 163 108
7 11 0 0 48
7 12 120 70 73
7 13 0 180 23
7 14 73 99 145
7 15 255 389 54
7 16 11 204 0
7 17 56 120 8
7 18 168 115 17
7 19 0 73 0
7 20 114 65 109
7 21 243 60 44
7 22 15 155 81
7 23 192 7 58
7 24 0 15 31
7 25 171 0 31
7 26 0 45 51
7 27 5 66 117
7 28 71 264 56
7 29 96 56 0
7 30 108 92 178
7 31 75 122 0

8 0 0 83 351
8 1 55 0 21
8 2 34 65 4
8 3 0 6 79
8 4 304 62 69
8 5 97 25 0
8 6 0 0 54
8 7 0 0 178
8 8 95 119 78
8 9 129 15 43
8 10 271 163 98
8 11 325 65 69
8 12 71 95 219
8 13 0 54 105
8 14 0 157 184
8 15 255 145 60
8 16 81 93 0
8 17 39 0 26
8 18 75 163 155
8 19 20 168 282
8 20 80 36 52
8 21 0 111 174
8 22 35 0 0
8 23 121 0 68
8 24 145 91 122
8 25 145 0 73
8 26 99 5 0
8 27 44 0 49
8 28 82 34 0
8 29 86 103 98
8 30 489 90 69
8 31 102 192 0

9 0 0 49 0
9 1 105 261 148
9 2 84 11 118
9 3 73 70 132
9 4 0 20 0
9 5 74 34 309
9 6 0 44 18
9 7 58 143 48
9 8 158 114 0
9 9 109 47 165
9 10 110 69 22
9 11 229 72 0
9 12 127 82 110
9 13 96 118 71
9 14 29 35 118
9 15 255 81 0
9 16 95 62 105
9 17 84 55 31
9 18 76 10 52
9 19 0 58 122
9 20 46 245 137
9 21 0 107 216
9 22 207 100 176
9 23 234 33 80
9 24 214 94 124
9 25 96 98 0
9 26 32 39 126
9 27 134 109 34
9 28 113 140 41
9 29 62 48 22
9 30 122 248 0
9 31 71 127 39

10 0 48 35 79
10 1 0 13 51
10 2 87 75 0
10 3 155 59 12
10 4 86 4 91
10 5 40 0 0
10 6 128 0 99
10 7 221 131 64
10 8 147 78 164
10 9 79 132 0
10 10 0 88 108
10 11 207 88 190
10 12 71 35 0
10 13 111 98 52
10 14 83 0 82
10 15 0 195 0
10 16 451 87 42
10 17 0 43 0
10 18 69 160 0
10 19 99 179 0
10 20 125 35 149
10 21 5 74 81
10 22 82 0 124
10 23 97 0 28
10 24 68 92 19
10 25 186 45 0
10 26 95 169 67
10 27 54 189 0
10 28 82 165 0
10 29 379 99 0
10 30 171 0 26
10 31 142 123 67

11 0 4 63 29
11 1 0 81 73
11 2 0 49 150
11 3 0 0 40
11 4 66 68 0
11 5 159 107 77
11 6 187 77 99
11 7 125 0 0
11 8 258 275 85
11 9 300 102 0
11 10 93 0 115
11 11 138 24 0
11 12 96 142 79
11 13 144 91 0
11 14 0 121 89
11 15 255 68 101
11 16 0 95 66
11 17 100 86 0
11 18 77 69 89
11 19 282 283 14
11 20 57 172 97
11 21 135 254 426
11 22 0 31 11
11 23 0 80 119
11 24 108 173 78
11 25 63 141 0
11 26 114 282 11
11 27 192 131 42
11 28 78 53 0
11 29 0 125 159
11 30 0 83 72
11 31 0 0 0

12 0 0 138 0
12 1 86 120 0
12 2 44 186 75
12 3 21 0 28
12 4 125 63 18
12 5 175 89 0
12 6 229 474 67
12 7 104 260 37
12 8 127 218 61
12 9 133 8 106
12 10 122 234 0
12 11 14 31 139
12 12 90 106 0
12 13 59 103 263
12 14 0 0 0
12 15 255 120 0
12 16 54 183 85
12 17 293 116 46
12 18 86 0 91
12 19 139 0 224
12 20 168 74 56
12 21 0 74 193
12 22 14 0 198
12 23 0 53 0
12 24 66 107 6
12 25 141 60 175
12 26 124 80 48
12 27 88 64 153
12 28 404 28 235
12 29 141 125 39
12 30 34 110 91
12 31 62 87 42

13 0 128 79 68
13 1 130 86 125
13 2 0 66 79
13 3 89 71 194
13 4 101 233 64
13 5 176 92 23
13 6 181 38 59
13 7 196 180 8
13 8 185 140 83
13 9 111 185 53
13 10 119 10 98
13 11 129 140 71
13 12 95 33 79
13 13 65 0 8
13 14 67 137 62
13 15 255 0 138
13 16 86 85 50
13 17 349 40 0
13 18 103 168 47
13 19 186 37 266
13 20 123 124 0
13 21 100 51 0
13 22 178 73 33
13 23 151 103 0
13 24 55 31 0
13 25 109 61 220
13 26 99 84 0
13 27 77 148 2
13 28 231 72 167
13 29 119 39 13
13 30 14 112 43
13 31 29 48 64

14 0 78 119 162
14 1 71 0 0
14 2 113 20 0
14 3 168 7 43
14 4 108 27 136
14 5 104 13 79
14 6 405 246 139
14 7 123 291 199
14 8 193 201 149
14 9 278 152 136
14 10 183 182 51
14 11 0 168 47
14 12 106 161 24
14 13 218 180 24
14 14 143 113 0
14 15 255 56 0
14 16 178 39 16
14 17 45 9 0
14 18 127 114 54
14 19 114 55 0
14 20 0 19 84
14 21 73 135 22
14 22 145 69 89
14 23 88 134 0
14 24 151 191 10
14 25 0 256 48
14 26 112 84 124
14 27 151 85 0
14 28 40 0 120
14 29 100 36 0
14 30 43 106 72
14 31 92 118 44

15 0 0 0 136
15 1 68 94 24
15 2 16 55 18
15 3 87 59 0
15 4 74 29 43
15 5 0 131 55
15 6 161 135 73
15 7 189 142 166
15 8 132 226 421
15 9 162 267 0
15 10 93 95 196
15 11 347 214 76
15 12 22 3 2
15 13 68 0 107
15 14 71 63 55
15 15 255 55 89
15 16 93 173 129
15 17 123 187 148
15 18 95 155 36
15 19 124 89 74
15 20 202 187 11
15 21 0 53 218
15 22 175 13 24
15 23 253 0 0
15 24 520 5 10
15 25 107 73 369
15 26 254 169 20
15 27 40 48 0
15 28 116 0 122
15 29 0 68 22
15 30 35 33 41
15 31 65 29 0

16 0 70 77 0
16 1 87 111 48
16 2 101 9 149
16 3 21 274 196
16 4 335 91 3
16 5 83 104 320
16 6 106 196 43
16 7 0 327 80
16 8 145 300 28
16 9 74 183 30
16 10 190 201 77
16 11 0 126 82
16 12 0 56 90
16 13 183 0 0
16 14 0 125 205
16 15 255 80 48
16 16 100 139 99
16 17 71 300 301
16 18 46 81 180
16 19 131 260 27
16 20 158 100 56
16 21 109 56 46
16 22 0 120 43
16 23 0 72 204
16 24 120 99 0
16 25 80 333 8
16 26 165 61 71
16 27 142 32 0
16 28 292 75 46
16 29 150 0 88
16 30 12 60 0
16 31 95 89 0

17 0 92 0 26
17 1 0 31 71
17 2 27 65 20
17 3 54 157 162
17 4 171 61 27
17 5 54 143 47
17 6 145 157 173
17 7 176 119 93
17 8 128 140 102
17 9 278 176 108
17 10 247 163 153
17 11 138 0 30
17 12 12 30 38
17 13 94 0 114
17 14 0 49 10
17 15 255 70 0
17 16 0 91 33
17 17 170 34 16
17 18 64 133 21
17 19 229 87 8
17 20 97 76 18
17 21 237 275 39
17 22 147 0 177
17 23 112 0 39
17 24 125 0 0
17 25 110 113 109
17 26 60 186 0
17 27 148 93 17
17 28 31 149 0
17 29 65 57 25
17 30 0 100 0
17 31 12 72 55

18 0 55 68 0
18 1 152 104 29
18 2 99 61 23
18 3 72 137 19
18 4 212 0 136
18 5 104 0 6
18 6 20 167 44
18 7 70 0 5
18 8 142 61 0
18 9 57 98 8
18 10 326 124 110
18 11 168 53 75
18 12 0 117 22
18 13 224 0 196
18 14 40 183 93
18 15 255 85 0
18 16 146 0 81
18 17 83 116 109
18 18 155 117 0
18 19 123 0 34
18 20 48 0 70
18 21 45 76 0
18 22 132 93 51
18 23 87 103 105
18 24 0 56 38
18 25 103 155 0
18 26 77 187 0
18 27 37 101 117
18 28 63 123 2
18 29 0 0 252
18 30 29 0 47
18 31 105 147 0

19 0 68 66 0
19 1 0 48 0
19 2 151 148 0
19 3 337 91 0
19 4 254 36 11
19 5 167 111 0
19 6 226 177 94
19 7 99 61 43
19 8 92 0 115
19 9 145 88 92
19 10 37 82 254
19 11 144 98 85
19 12 6 108 60
19 13 137 87 0
19 14 47 104 13
19 15 255 250 72
19 16 0 58 29
19 17 48 155 10
19 18 182 0 36
19 19 96 31 35
19 20 8 103 72
19 21 46 0 0
19 22 408 72 0
19 23 73 135 135
19 24 34 216 0
19 25 40 118 27
19 26 163 135 138
19 27 18 123 65
19 28 66 66 26
19 29 59 86 191
19 30 138 78 5
19 31 20 0 0

20 0 0 0 0
20 1 36 0 41
20 2 42 0 87
20 3 137 31 46
20 4 104 113 0
20 5 135 14 35
20 6 0 0 10
20 7 85 5 0
20 8 0 105 78
20 9 110 124 245
20 10 127 311 72
20 11 151 213 0
20 12 109 45 52
20 13 15 193 60
20 14 0 3 33
20 15 255 301 0
20 16 159 56 0
20 17 15 0 90
20 18 100 37 0
20 19 0 157 0
20 20 155 70 190
20 21 0 70 49
20 22 14 0 15
20 23 131 16 0
20 24 0 19 50
20 25 85 3 25
20 26 5 170 73
20 27 49 0 66
20 28 86 180 0
20 29 218 283 0
20 30 213 14 0
20 31 173 34 101

21 0 65 76 6
21 1 71 0 63
21 2 47 32 0
21 3 51 93 11
21 4 180 9 0
21 5 19 148 88
21 6 115 32 0
21 7 162 53 18
21 8 268 37 19
21 9 52 0 65
21 10 331 172 93
21 11 110 205 0
21 12 0 12 0
21 13 116 97 1
21 14 270 70 84
21 15 255 116 206
21 16 101 0 85
21 17 82 28 0
21 18 87 61 0
21 19 116 183 0
21 20 92 24 36
21 21 49 35 0
21 22 102 53 50
21 23 59 31 58
21 24 38 178 49
21 25 277 63 42
21 26 0 97 0
21 27 61 60 43
21 28 47 313 21
21 29 0 67 38
21 30 74 0 128
21 31 22 0 71

22 0 0 309 0
22 1 90 9 63
22 2 70 99 62
22 3 0 165 36
22 4 52 10 0
22 5 150 84 6
22 6 138 39 30
22 7 150 225 0
22 8 87 82 60
22 9 159 59 44
22 10 112 115 0
22 11 56 169 0
22 12 16 121 26
22 13 113 0 25
22 14 156 0 129
22 15 255 19 272
22 16 0 110 127
22 17 67 0 17
22 18 153 39 84
22 19 0 96 0
22 20 236 0 0
22 21 196 110 47
22 22 119 83 54
22 23 126 282 1
22 24 54 0 57
22 25 128 78 10
22 26 61 0 0
22 27 66 107 32
22 28 143 69 48
22 29 274 9 69
22 30 86 30 74
22 31 163 65 0

23 0 198 13 0
23 1 17 0 0
23 2 0 29 41
23 3 173 0 53
23 4 63 37 96
23 5 0 0 90
23 6 32 53 156
23 7 0 0 11
23 8 55 72 0
23 9 0 263 8
23 10 65 116 0
23 11 18 58 0
23 12 53 0 7
23 13 0 0 0
23 14 79 0 76
23 15 255 54 152
23 16 124 162 132
23 17 137 10 0
23 18 246 6 8
23 19 109 89 18
23 20 6 11 98
23 21 0 251 120
23 22 0 65 85
23 23 0 29 0
23 24 62 166 23
23 25 247 0 0
23 26 2 36 40
23 27 52 72 3
23 28 135 0 0
23 29 140 69 185
23 30 70 2 1
23 31 63 42 0

24 0 108 86 137
24 1 119 33 50
24 2 25 5 207
24 3 0 56 0
24 4 126 0 100
24 5 23 0 276
24 6 92 0 168
24 7 0 56 0
24 8 0 52 0
24 9 0 0 0
24 10 64 142 0
24 11 11 0 0
24 12 0 140 119
24 13 0 43 0
24 14 5 28 28
24 15 255 0 0
24 16 110 55 8
24 17 20 139 0
24 18 0 71 37
24 19 0 36 0
24 20 35 57 0
24 21 266 118 83
24 22 53 37 31
24 23 27 5 181
24 24 84 175 92
24 25 109 276 63
24 26 169 0 9
24 27 88 157 20
24 28 66 58 0
24 29 0 114 58
24 30 0 0 132
24 31 120 124 0

25 0 67 39 64
25 1 16 0 0
25 2 152 96 16
25 3 117 33 0
25 4 0 0 0
25 5 72 52 0
25 6 0 0 0
25 7 133 28 8
25 8 9 0 0
25 9 0 112 159
25 10 64 28 224
25 11 309 0 123
25 12 114 6 0
25 13 0 0 91
25 14 35 0 0
25 15 255 54 0
25 16 0 97 41
25 17 229 82 0
25 18 100 106 15
25 19 0 0 32
25 20 40 84 57
25 21 134 0 34
25 22 86 113 38
25 23 0 143 92
25 24 0 153 42
25 25 115 76 21
25 26 48 132 53
25 27 0 52 0
25 28 37 23 290
25 29 92 139 0
25 30 79 46 0
25 31 34 67 0

26 0 19 209 20
26 1 38 116 0
26 2 331 35 13
26 3 1 0 0
26 4 76 0 71
26 5 0 112 0
26 6 0 83 45
26 7 80 152 51
26 8 102 29 114
26 9 79 71 26
26 10 16 0 42
26 11 55 0 70
26 12 0 0 0
26 13 13 133 166
26 14 81 0 0
26 15 255 0 0
26 16 0 172 16
26 17 87 90 108
26 18 68 0 0
26 19 0 87 6
26 20 0 53 0
26 21 72 0 0
26 22 0 34 33
26 23 123 70 20
26 24 0 89 47
26 25 112 91 66
26 26 169 0 32
26 27 34 55 54
26 28 39 34 0
26 29 118 381 0
26 30 92 135 0
26 31 150 0 147

27 0 171 279 0
27 1 0 21 0
27 2 190 0 44
27 3 60 124 164
27 4 0 96 0
27 5 42 5 80
27 6 90 0 0
27 7 87 39 150
27 8 2 0 186
27 9 71 71 0
27 10 0 105 10
27 11 0 19 0
27 12 0 92 0
27 13 0 0 0
27 14 78 17 17
27 15 255 0 9
27 16 0 118 0
27 17 173 218 0
27 18 0 77 94
27 19 69 201 76
27 20 81 172 2
27 21 76 0 20
27 22 137 0 90
27 23 155 68 113
27 24 126 235 45
27 25 82 104 68
27 26 3 120 36
27 27 0 84 38
27 28 45 0 0
27 29 96 137 0
27 30 33 47 33
27 31 101 0 40

28 0 63 60 0
28 1 0 134 56
28 2 16 68 6
28 3 232 68 38
28 4 194 0 73
28 5 46 74 60
28 6 64 53 0
28 7 145 0 13
28 8 0 50 30
28 9 28 32 0
28 10 0 0 36
28 11 169 0 0
28 12 0 158 88
28 13 14 0 78
28 14 113 45 0
28 15 255 134 17
28 16 105 0 57
28 17 37 0 46
28 18 0 0 121
28 19 171 71 57
28 20 79 96 62
28 21 61 22 0
28 22 0 0 127
28 23 182 15 0
28 24 131 5 0
28 25 30 0 0
28 26 154 79 36
28 27 44 118 29
28 28 123 0 70
28 29 222 16 51
28 30 427 0 0
28 31 71 0 72

29 0 26 59 182
29 1 10 40 80
29 2 86 147 54
29 3 240 86 70
29 4 224 57 41
29 5 51 32 273
29 6 0 27 153
29 7 0 70 0
29 8 34 37 0
29 9 66 0 0
29 10 0 0 11
29 11 0 59 0
29 12 13 0 0
29 13 28 8 67
29 14 52 32 85
29 15 255 0 33
29 16 608 126 29
29 17 43 12 0
29 18 0 63 0
29 19 0 127 32
29 20 0 3 0
29 21 262 0 28
29 22 107 0 0
29 23 1 97 41
29 24 74 142 8
29 25 43 69 77
29 26 0 66 0
29 27 59 201 0
29 28 51 94 0
29 29 67 81 175
29 30 43 0 74
29 31 110 70 0

30 0 168 0 27
30 1 66 0 22
30 2 14 4 0
30 3 136 108 0
30 4 77 210 0
30 5 43 79 18
30 6 0 0 0
30 7 0 0 9
30 8 138 44 58
30 9 95 18 31
30 10 0 3 111
30 11 28 0 54
30 12 13 33 0
30 13 78 37 150
30 14 0 95 26
30 15 0 21 19
30 16 73 0 50
30 17 66 16 0
30 18 284 0 0
30 19 0 37 0
30 20 89 41 44
30 21 43 0 57
30 22 0 22 44
30 23 85 130 0
30 24 112 101 51
30 25 81 44 0
30 26 0 0 9
30 27 109 53 0
30 28 121 0 67
30 29 152 43 53
30 30 67 0 0
30 31 59 59 80

31 0 76 257 28
31 1 300 174 0
31 2 9 74 30
31 3 172 44 0
31 4 0 189 77
31 5 25 61 45
31 6 40 0 0
31 7 44 31 0
31 8 0 0 2
31 9 0 7 0
31 10 15 27 46
31 11 79 0 0
31 12 11 0 0
31 13 0 0 93
31 14 34 40 37
31 15 255 105 0
31 16 142 76 72
31 17 128 67 58
31 18 19 0 50
31 19 141 13 19
31 20 173 0 0
31 21 93 0 136
31 22 73 83 0
31 23 243 72 105
31 24 114 47 150
31 25 37 70 0
31 26 187 72 32
31 27 35 17 0
31 28 98 30 0
31 29 12 28 0
31 30 74 103 29
31 31 73 63 249



==> Cifra_figuretem/3.9/dp7-gray.txt <==
0 0 43 43 43
0 1 91 91 91
0 2 1 1 1
0 3 51 51 51
0 4 95 95 95
0 5 75 75 75
0 6 133 133 133
0 7 0 0 0
0 8 78 78 78
0 9 127 127 127
0 10 110 110 110
0 11 0 0 0
0 12 11 11 11
0 13 51 51 51
0 14 40 40 40
0 15 154 154 154
0 16 50 50 50
0 17 30 30 30
0 18 91 91 91
0 19 101 101 101
0 20 190 190 190
0 21 96 96 96
0 22 144 144 144
0 23 96 96 96
0 24 104 104 104
0 25 141 141 141
0 26 89 89 89
0 27 67 67 67
0 28 222 222 222
0 29 98 98 98
0 30 118 118 118
0 31 165 165 165

1 0 0 0 0
1 1 0 0 0
1 2 81 81 81
1 3 102 102 102
1 4 0 0 0
1 5 158 158 158
1 6 0 0 0
1 7 45 45 45
1 8 38 38 38
1 9 67 67 67
1 10 63 63 63
1 11 24 24 24
1 12 118 118 118
1 13 94 94 94
1 14 95 95 95
1 15 85 85 85
1 16 62 62 62
1 17 113 113 113
1 18 100 100 100
1 19 139 139 139
1 20 114 114 114
1 21 44 44 44
1 22 126 126 126
1 23 48 48 48
1 24 27 27 27
1 25 68 68 68
1 26 76 76 76
1 27 0 0 0
1 28 82 82 82
1 29 61 61 61
1 30 123 123 123
1 31 254 254 254

2 0 31 31 31
2 1 49 49 49
2 2 37 37 37
2 3 70 70 70
2 4 55 55 55
2 5 85 85 85
2 6 0 0 0
2 7 77 77 77
2 8 121 121 121
2 9 39 39 39
2 10 63 63 63
2 11 89 89 89
2 12 100 100 100
2 13 60 60 60
2 14 151 151 151
2 15 149 149 149
2 16 37 37 37
2 17 89 89 89
2 18 146 146 146
2 19 199 199 199
2 20 140 140 140
2 21 201 201 201
2 22 147 147 147
2 23 85 85 85
2 24 170 170 170
2 25 147 147 147
2 26 165 165 165
2 27 108 108 108
2 28 139 139 139
2 29 99 99 99
2 30 86 86 86
2 31 132 132 132

3 0 115 115 115
3 1 97 97 97
3 2 117 117 117
3 3 163 163 163
3 4 205 205 205
3 5 3 3 3
3 6 20 20 20
3 7 24 24 24
3 8 40 40 40
3 9 44 44 44
3 10 120 120 120
3 11 20 20 20
3 12 126 126 126
3 13 125 125 125
3 14 148 148 148
3 15 122 122 122
3 16 143 143 143
3 17 59 59 59
3 18 242 242 242
3 19 182 182 182
3 20 82 82 82
3 21 115 115 115
3 22 176 176 176
3 23 123 123 123
3 24 255 255 255
3 25 69 69 69
3 26 87 87 87
3 27 55 55 55
3 28 163 163 163
3 29 111 111 111
3 30 154 154 154
3 31 43 43 43

4 0 33 33 33
4 1 1 1 1
4 2 84 84 84
4 3 0 0 0
4 4 88 88 88
4 5 40 40 40
4 6 28 28 28
4 7 34 34 34
4 8 0 0 0
4 9 117 117 117
4 10 72 72 72
4 11 40 40 40
4 12 165 165 165
4 13 190 190 190
4 14 116 116 116
4 15 125 125 125
4 16 93 93 93
4 17 97 97 97
4 18 134 134 134
4 19 0 0 0
4 20 67 67 67
4 21 162 162 162
4 22 204 204 204
4 23 77 77 77
4 24 128 128 128
4 25 166 166 166
4 26 102 102 102
4 27 150 150 150
4 28 87 87 87
4 29 120 120 120
4 30 197 197 197
4 31 60 60 60

5 0 114 114 114
5 1 82 82 82
5 2 103 103 103
5 3 89 89 89
5 4 14 14 14
5 5 59 59 59
5 6 0 0 0
5 7 53 53 53
5 8 56 56 56
5 9 172 172 172
5 10 112 112 112
5 11 89 89 89
5 12 128 128 128
5 13 65 65 65
5 14 164 164 164
5 15 91 91 91
5 16 102 102 102
5 17 121 121 121
5 18 111 111 111
5 19 99 99 99
5 20 112 112 112
5 21 117 117 117
5 22 158 158 158
5 23 135 135 135
5 24 135 135 135
5 25 84 84 84
5 26 155 155 155
5 27 214 214 214
5 28 138 138 138
5 29 139 139 139
5 30 113 113 113
5 31 146 146 146

6 0 176 176 176
6 1 119 119 119
6 2 199 199 199
6 3 179 179 179
6 4 163 163 163
6 5 137 137 137
6 6 0 0 0
6 7 80 80 80
6 8 33 33 33
6 9 26 26 26
6 10 144 144 144
6 11 113 113 113
6 12 209 209 209
6 13 157 157 157
6 14 71 71 71
6 15 217 217 217
6 16 114 114 114
6 17 131 131 131
6 18 192 192 192
6 19 139 139 139
6 20 179 179 179
6 21 159 159 159
6 22 250 250 250
6 23 90 90 90
6 24 125 125 125
6 25 193 193 193
6 26 127 127 127
6 27 230 230 230
6 28 145 145 145
6 29 95 95 95
6 30 168 168 168
6 31 88 88 88

7 0 172 172 172
7 1 164 164 164
7 2 97 97 97
7 3 92 92 92
7 4 144 144 144
7 5 93 93 93
7 6 123 123 123
7 7 80 80 80
7 8 0 0 0
7 9 0 0 0
7 10 185 185 185
7 11 4 4 4
7 12 193 193 193
7 13 217 217 217
7 14 125 125 125
7 15 195 195 195
7 16 159 159 159
7 17 128 128 128
7 18 219 219 219
7 19 113 113 113
7 20 100 100 100
7 21 137 137 137
7 22 125 125 125
7 23 152 152 152
7 24 87 87 87
7 25 137 137 137
7 26 103 103 103
7 27 190 190 190
7 28 184 184 184
7 29 130 130 130
7 30 198 198 198
7 31 161 161 161

8 0 97 97 97
8 1 101 101 101
8 2 187 187 187
8 3 149 149 149
8 4 142 142 142
8 5 80 80 80
8 6 64 64 64
8 7 64 64 64
8 8 121 121 121
8 9 0 0 0
8 10 0 0 0
8 11 33 33 33
8 12 112 112 112
8 13 167 167 167
8 14 86 86 86
8 15 157 157 157
8 16 240 240 240
8 17 73 73 73
8 18 219 219 219
8 19 210 210 210
8 20 198 198 198
8 21 155 155 155
8 22 142 142 142
8 23 136 136 136
8 24 65 65 65
8 25 156 156 156
8 26 172 172 172
8 27 104 104 104
8 28 101 101 101
8 29 182 182 182
8 30 166 166 166
8 31 61 61 61

9 0 56 56 56
9 1 132 132 132
9 2 185 185 185
9 3 138 138 138
9 4 227 227 227
9 5 56 56 56
9 6 56 56 56
9 7 0 0 0
9 8 72 72 72
9 9 0 0 0
9 10 92 92 92
9 11 33 33 33
9 12 0 0 0
9 13 72 72 72
9 14 131 131 131
9 15 66 66 66
9 16 180 180 180
9 17 98 98 98
9 18 50 50 50
9 19 46 46 46
9 20 141 141 141
9 21 45 45 45
9 22 39 39 39
9 23 162 162 162
9 24 248 248 248
9 25 218 218 218
9 26 165 165 165
9 27 176 176 176
9 28 100 100 100
9 29 133 133 133
9 30 215 215 215
9 31 149 149 149

10 0 168 168 168
10 1 110 110 110
10 2 79 79 79
10 3 191 191 191
10 4 118 118 118
10 5 128 128 128
10 6 0 0 0
10 7 34 34 34
10 8 89 89 89
10 9 20 20 20
10 10 23 23 23
10 11 0 0 0
10 12 11 11 11
10 13 83 83 83
10 14 85 85 85
10 15 100 100 100
10 16 112 112 112
10 17 92 92 92
10 18 86 86 86
10 19 0 0 0
10 20 50 50 50
10 21 0 0 0
10 22 181 181 181
10 23 81 81 81
10 24 255 255 255
10 25 245 245 245
10 26 32 32 32
10 27 141 141 141
10 28 255 255 255
10 29 152 152 152
10 30 251 251 251
10 31 145 145 145

11 0 152 152 152
11 1 99 99 99
11 2 220 220 220
11 3 142 142 142
11 4 136 136 136
11 5 137 137 137
11 6 0 0 0
11 7 0 0 0
11 8 25 25 25
11 9 7 7 7
11 10 30 30 30
11 11 13 13 13
11 12 0 0 0
11 13 40 40 40
11 14 115 115 115
11 15 149 149 149
11 16 78 78 78
11 17 119 119 119
11 18 28 28 28
11 19 108 108 108
11 20 120 120 120
11 21 51 51 51
11 22 37 37 37
11 23 100 100 100
11 24 184 184 184
11 25 221 221 221
11 26 170 170 170
11 27 255 255 255
11 28 207 207 207
11 29 194 194 194
11 30 147 147 147
11 31 179 179 179

12 0 88 88 88
12 1 67 67 67
12 2 196 196 196
12 3 41 41 41
12 4 0 0 0
12 5 76 76 76
12 6 129 129 129
12 7 38 38 38
12 8 3 3 3
12 9 51 51 51
12 10 0 0 0
12 11 21 21 21
12 12 55 55 55
12 13 0 0 0
12 14 99 99 99
12 15 96 96 96
12 16 46 46 46
12 17 80 80 80
12 18 90 90 90
12 19 9 9 9
12 20 40 40 40
12 21 35 35 35
12 22 0 0 0
12 23 11 11 11
12 24 66 66 66
12 25 244 244 244
12 26 178 178 178
12 27 4 4 4
12 28 98 98 98
12 29 158 158 158
12 30 245 245 245
12 31 191 191 191

13 0 163 163 163
13 1 128 128 128
13 2 119 119 119
13 3 117 117 117
13 4 27 27 27
13 5 97 97 97
13 6 147 147 147
13 7 108 108 108
13 8 25 25 25
13 9 86 86 86
13 10 120 120 120
13 11 16 16 16
13 12 70 70 70
13 13 128 128 128
13 14 85 85 85
13 15 33 33 33
13 16 89 89 89
13 17 0 0 0
13 18 155 155 155
13 19 23 23 23
13 20 55 55 55
13 21 60 60 60
13 22 109 109 109
13 23 0 0 0
13 24 146 146 146
13 25 21 21 21
13 26 197 197 197
13 27 184 184 184
13 28 39 39 39
13 29 199 199 199
13 30 126 126 126
13 31 227 227 227

14 0 189 189 189
14 1 168 168 168
14 2 212 212 212
14 3 191 191 191
14 4 84 84 84
14 5 143 143 143
14 6 238 238 238
14 7 53 53 53
14 8 62 62 62
14 9 38 38 38
14 10 19 19 19
14 11 44 44 44
14 12 37 37 37
14 13 99 99 99
14 14 7 7 7
14 15 128 128 128
14 16 64 64 64
14 17 154 154 154
14 18 35 35 35
14 19 0 0 0
14 20 47 47 47
14 21 25 25 25
14 22 0 0 0
14 23 56 56 56
14 24 166 166 166
14 25 255 255 255
14 26 160 160 160
14 27 220 220 220
14 28 177 177 177
14 29 168 168 168
14 30 133 133 133
14 31 213 213 213

15 0 177 177 177
15 1 170 170 170
15 2 151 151 151
15 3 226 226 226
15 4 197 197 197
15 5 166 166 166
15 6 139 139 139
15 7 186 186 186
15 8 65 65 65
15 9 41 41 41
15 10 63 63 63
15 11 10 10 10
15 12 0 0 0
15 13 86 86 86
15 14 42 42 42
15 15 125 125 125
15 16 90 90 90
15 17 17 17 17
15 18 69 69 69
15 19 60 60 60
15 20 35 35 35
15 21 130 130 130
15 22 51 51 51
15 23 18 18 18
15 24 141 141 141
15 25 183 183 183
15 26 160 160 160
15 27 218 218 218
15 28 144 144 144
15 29 199 199 199
15 30 248 248 248
15 31 183 183 183

16 0 196 196 196
16 1 35 35 35
16 2 158 158 158
16 3 128 128 128
16 4 196 196 196
16 5 194 194 194
16 6 155 155 155
16 7 145 145 145
16 8 69 69 69
16 9 0 0 0
16 10 38 38 38
16 11 89 89 89
16 12 0 0 0
16 13 34 34 34
16 14 85 85 85
16 15 121 121 121
16 16 29 29 29
16 17 141 141 141
16 18 40 40 40
16 19 29 29 29
16 20 32 32 32
16 21 137 137 137
16 22 56 56 56
16 23 44 44 44
16 24 92 92 92
16 25 162 162 162
16 26 178 178 178
16 27 150 150 150
16 28 137 137 137
16 29 129 129 129
16 30 201 201 201
16 31 125 125 125

17 0 154 154 154
17 1 215 215 215
17 2 211 211 211
17 3 167 167 167
17 4 176 176 176
17 5 131 131 131
17 6 132 132 132
17 7 176 176 176
17 8 97 97 97
17 9 44 44 44
17 10 0 0 0
17 11 24 24 24
17 12 20 20 20
17 13 2 2 2
17 14 0 0 0
17 15 0 0 0
17 16 60 60 60
17 17 255 255 255
17 18 111 111 111
17 19 65 65 65
17 20 167 167 167
17 21 82 82 82
17 22 156 156 156
17 23 78 78 78
17 24 58 58 58
17 25 194 194 194
17 26 145 145 145
17 27 160 160 160
17 28 163 163 163
17 29 39 39 39
17 30 134 134 134
17 31 190 190 190

18 0 135 135 135
18 1 121 121 121
18 2 150 150 150
18 3 130 130 130
18 4 202 202 202
18 5 217 217 217
18 6 124 124 124
18 7 115 115 115
18 8 228 228 228
18 9 86 86 86
18 10 32 32 32
18 11 25 25 25
18 12 25 25 25
18 13 56 56 56
18 14 143 143 143
18 15 156 156 156
18 16 129 129 129
18 17 91 91 91
18 18 189 189 189
18 19 120 120 120
18 20 11 11 11
18 21 45 45 45
18 22 153 153 153
18 23 100 100 100
18 24 0 0 0
18 25 139 139 139
18 26 255 255 255
18 27 169 169 169
18 28 185 185 185
18 29 187 187 187
18 30 234 234 234
18 31 199 199 199

19 0 227 227 227
19 1 255 255 255
19 2 114 114 114
19 3 212 212 212
19 4 106 106 106
19 5 238 238 238
19 6 216 216 216
19 7 255 255 255
19 8 156 156 156
19 9 38 38 38
19 10 168 168 168
19 11 2 2 2
19 12 114 114 114
19 13 123 123 123
19 14 189 189 189
19 15 167 167 167
19 16 192 192 192
19 17 158 158 158
19 18 255 255 255
19 19 133 133 133
19 20 38 38 38
19 21 55 55 55
19 22 121 121 121
19 23 135 135 135
19 24 35 35 35
19 25 45 45 45
19 26 137 137 137
19 27 125 125 125
19 28 140 140 140
19 29 113 113 113
19 30 72 72 72
19 31 220 220 220

20 0 255 255 255
20 1 228 228 228
20 2 153 153 153
20 3 99 99 99
20 4 160 160 160
20 5 92 92 92
20 6 155 155 155
20 7 99 99 99
20 8 136 136 136
20 9 147 147 147
20 10 64 64 64
20 11 0 0 0
20 12 53 53 53
20 13 196 196 196
20 14 119 119 119
20 15 169 169 169
20 16 174 174 174
20 17 163 163 163
20 18 138 138 138
20 19 176 176 176
20 20 76 76 76
20 21 104 104 104
20 22 86 86 86
20 23 162 162 162
20 24 106 106 106
20 25 117 117 117
20 26 255 255 255
20 27 232 232 232
20 28 137 137 137
20 29 46 46 46
20 30 130 130 130
20 31 224 224 224

21 0 112 112 112
21 1 188 188 188
21 2 217 217 217
21 3 137 137 137
21 4 133 133 133
21 5 136 136 136
21 6 63 63 63
21 7 255 255 255
21 8 170 170 170
21 9 82 82 82
21 10 64 64 64
21 11 14 14 14
21 12 74 74 74
21 13 197 197 197
21 14 81 81 81
21 15 137 137 137
21 16 57 57 57
21 17 126 126 126
21 18 130 130 130
21 19 160 160 160
21 20 238 238 238
21 21 34 34 34
21 22 114 114 114
21 23 218 218 218
21 24 51 51 51
21 25 86 86 86
21 26 120 120 120
21 27 184 184 184
21 28 163 163 163
21 29 112 112 112
21 30 161 161 161
21 31 183 183 183

22 0 181 181 181
22 1 153 153 153
22 2 130 130 130
22 3 207 207 207
22 4 173 173 173
22 5 98 98 98
22 6 226 226 226
22 7 239 239 239
22 8 221 221 221
22 9 192 192 192
22 10 73 73 73
22 11 127 127 127
22 12 135 135 135
22 13 180 180 180
22 14 205 205 205
22 15 184 184 184
22 16 236 236 236
22 17 125 125 125
22 18 229 229 229
22 19 156 156 156
22 20 108 108 108
22 21 212 212 212
22 22 226 226 226
22 23 102 102 102
22 24 208 208 208
22 25 210 210 210
22 26 227 227 227
22 27 173 173 173
22 28 70 70 70
22 29 232 232 232
22 30 82 82 82
22 31 200 200 200

23 0 169 169 169
23 1 156 156 156
23 2 145 145 145
23 3 207 207 207
23 4 124 124 124
23 5 197 197 197
23 6 164 164 164
23 7 151 151 151
23 8 208 208 208
23 9 132 132 132
23 10 84 84 84
23 11 104 104 104
23 12 186 186 186
23 13 178 178 178
23 14 156 156 156
23 15 237 237 237
23 16 197 197 197
23 17 146 146 146
23 18 197 197 197
23 19 137 137 137
23 20 144 144 144
23 21 246 246 246
23 22 0 0 0
23 23 146 146 146
23 24 181 181 181
23 25 125 125 125
23 26 240 240 240
23 27 111 111 111
23 28 187 187 187
23 29 108 108 108
23 30 200 200 200
23 31 140 140 140

24 0 47 47 47
24 1 123 123 123
24 2 138 138 138
24 3 218 218 218
24 4 135 135 135
24 5 152 152 152
24 6 145 145 145
24 7 92 92 92
24 8 208 208 208
24 9 163 163 163
24 10 203 203 203
24 11 168 168 168
24 12 150 150 150
24 13 112 112 112
24 14 207 207 207
24 15 170 170 170
24 16 180 180 180
24 17 65 65 65
24 18 189 189 189
24 19 194 194 194
24 20 147 147 147
24 21 175 175 175
24 22 105 105 105
24 23 101 101 101
24 24 124 124 124
24 25 74 74 74
24 26 27 27 27
24 27 70 70 70
24 28 162 162 162
24 29 75 75 75
24 30 95 95 95
24 31 201 201 201

25 0 117 117 117
25 1 197 197 197
25 2 245 245 245
25 3 193 193 193
25 4 27 27 27
25 5 137 137 137
25 6 86 86 86
25 7 153 153 153
25 8 139 139 139
25 9 153 153 153
25 10 185 185 185
25 11 154 154 154
25 12 171 171 171
25 13 96 96 96
25 14 132 132 132
25 15 155 155 155
25 16 135 135 135
25 17 148 148 148
25 18 101 101 101
25 19 199 199 199
25 20 110 110 110
25 21 207 207 207
25 22 200 200 200
25 23 122 122 122
25 24 151 151 151
25 25 154 154 154
25 26 156 156 156
25 27 168 168 168
25 28 134 134 134
25 29 185 185 185
25 30 108 108 108
25 31 88 88 88

26 0 68 68 68
26 1 209 209 209
26 2 131 131 131
26 3 185 185 185
26 4 255 255 255
26 5 172 172 172
26 6 167 167 167
26 7 180 180 180
26 8 74 74 74
26 9 76 76 76
26 10 172 172 172
26 11 196 196 196
26 12 83 83 83
26 13 107 107 107
26 14 235 235 235
26 15 99 99 99
26 16 143 143 143
26 17 93 93 93
26 18 158 158 158
26 19 94 94 94
26 20 119 119 119
26 21 114 114 114
26 22 156 156 156
26 23 75 75 75
26 24 144 144 144
26 25 120 120 120
26 26 88 88 88
26 27 101 101 101
26 28 33 33 33
26 29 144 144 144
26 30 104 104 104
26 31 143 143 143

27 0 62 62 62
27 1 67 67 67
27 2 181 181 181
27 3 187 187 187
27 4 109 109 109
27 5 170 170 170
27 6 150 150 150
27 7 119 119 119
27 8 181 181 181
27 9 154 154 154
27 10 164 164 164
27 11 153 153 153
27 12 162 162 162
27 13 139 139 139
27 14 141 141 141
27 15 98 98 98
27 16 115 115 115
27 17 182 182 182
27 18 88 88 88
27 19 139 139 139
27 20 192 192 192
27 21 134 134 134
27 22 182 182 182
27 23 142 142 142
27 24 131 131 131
27 25 114 114 114
27 26 165 165 165
27 27 47 47 47
27 28 80 80 80
27 29 255 255 255
27 30 228 228 228
27 31 192 192 192

28 0 104 104 104
28 1 124 124 124
28 2 135 135 135
28 3 73 73 73
28 4 97 97 97
28 5 92 92 92
28 6 63 63 63
28 7 174 174 174
28 8 124 124 124
28 9 162 162 162
28 10 241 241 241
28 11 83 83 83
28 12 187 187 187
28 13 160 160 160
28 14 162 162 162
28 15 50 50 50
28 16 169 169 169
28 17 126 126 126
28 18 163 163 163
28 19 80 80 80
28 20 85 85 85
28 21 84 84 84
28 22 88 88 88
28 23 151 151 151
28 24 99 99 99
28 25 105 105 105
28 26 61 61 61
28 27 79 79 79
28 28 115 115 115
28 29 93 93 93
28 30 73 73 73
28 31 93 93 93

29 0 244 244 244
29 1 82 82 82
29 2 108 108 108
29 3 116 116 116
29 4 113 113 113
29 5 132 132 132
29 6 121 121 121
29 7 70 70 70
29 8 189 189 189
29 9 21 21 21
29 10 183 183 183
29 11 219 219 219
29 12 6 6 6
29 13 48 48 48
29 14 123 123 123
29 15 170 170 170
29 16 88 88 88
29 17 143 143 143
29 18 133 133 133
29 19 219 219 219
29 20 136 136 136
29 21 162 162 162
29 22 101 101 101
29 23 79 79 79
29 24 149 149 149
29 25 105 105 105
29 26 125 125 125
29 27 143 143 143
29 28 118 118 118
29 29 113 113 113
29 30 224 224 224
29 31 160 160 160

30 0 148 148 148
30 1 169 169 169
30 2 100 100 100
30 3 39 39 39
30 4 214 214 214
30 5 222 222 222
30 6 246 246 246
30 7 198 198 198
30 8 119 119 119
30 9 85 85 85
30 10 146 146 146
30 11 131 131 131
30 12 255 255 255
30 13 180 180 180
30 14 250 250 250
30 15 144 144 144
30 16 151 151 151
30 17 109 109 109
30 18 230 230 230
30 19 143 143 143
30 20 82 82 82
30 21 121 121 121
30 22 241 241 241
30 23 8 8 8
30 24 27 27 27
30 25 156 156 156
30 26 255 255 255
30 27 146 146 146
30 28 93 93 93
30 29 167 167 167
30 30 177 177 177
30 31 197 197 197

31 0 142 142 142
31 1 167 167 167
31 2 255 255 255
31 3 153 153 153
31 4 79 79 79
31 5 148 148 148
31 6 255 255 255
31 7 180 180 180
31 8 141 141 141
31 9 158 158 158
31 10 180 180 180
31 11 184 184 184
31 12 196 196 196
31 13 155 155 155
31 14 188 188 188
31 15 39 39 39
31 16 161 161 161
31 17 167 167 167
31 18 97 97 97
31 19 187 187 187
31 20 179 179 179
31 21 185 185 185
31 22 154 154 154
31 23 71 71 71
31 24 155 155 155
31 25 224 224 224
31 26 159 159 159
31 27 170 170 170
31 28 139 139 139
31 29 108 108 108
31 30 212 212 212
31 31 111 111 111



==> Cifra_figuretem/3.9/dp7.txt <==
0 0 56 31 42
0 1 111 134 28
0 2 39 0 55
0 3 26 206 0
0 4 75 53 156
0 5 152 0 108
0 6 87 83 229
0 7 0 0 52
0 8 255 84 60
0 9 242 92 48
0 10 23 228 77
0 11 0 0 154
0 12 28 0 75
0 13 255 57 0
0 14 41 63 16
0 15 106 56 301
0 16 74 40 36
0 17 255 42 24
0 18 255 74 39
0 19 38 113 152
0 20 155 292 123
0 21 129 78 80
0 22 84 267 82
0 23 118 114 55
0 24 93 122 96
0 25 320 0 108
0 26 56 81 129
0 27 62 67 71
0 28 200 182 284
0 29 67 24 202
0 30 255 124 152
0 31 255 92 187

1 0 0 92 31
1 1 43 0 34
1 2 70 79 95
1 3 35 98 172
1 4 3 32 0
1 5 219 39 217
1 6 0 0 0
1 7 0 13 156
1 8 255 46 57
1 9 62 89 50
1 10 56 21 111
1 11 82 21 0
1 12 108 179 67
1 13 255 42 53
1 14 116 143 26
1 15 17 153 85
1 16 86 23 79
1 17 255 130 80
1 18 255 117 12
1 19 90 134 192
1 20 138 178 26
1 21 15 52 64
1 22 198 114 68
1 23 87 49 7
1 24 115 69 0
1 25 134 0 103
1 26 71 32 126
1 27 0 36 6
1 28 49 95 101
1 29 0 41 173
1 30 255 130 223
1 31 255 309 237

2 0 0 28 155
2 1 45 113 0
2 2 56 99 0
2 3 0 4 226
2 4 78 79 7
2 5 6 188 61
2 6 10 59 0
2 7 82 92 56
2 8 255 64 150
2 9 58 0 70
2 10 0 115 94
2 11 0 164 151
2 12 129 118 53
2 13 0 140 77
2 14 306 58 90
2 15 45 284 118
2 16 83 103 0
2 17 255 39 132
2 18 255 62 223
2 19 105 189 304
2 20 67 233 120
2 21 127 353 123
2 22 207 117 117
2 23 137 73 44
2 24 59 271 179
2 25 0 158 287
2 26 188 154 154
2 27 7 173 144
2 28 45 0 456
2 29 222 121 0
2 30 255 29 79
2 31 255 265 14

3 0 81 284 0
3 1 12 143 136
3 2 72 82 198
3 3 200 168 122
3 4 137 394 83
3 5 0 89 0
3 6 0 16 57
3 7 43 4 26
3 8 255 40 56
3 9 0 101 117
3 10 0 144 227
3 11 130 29 0
3 12 133 146 98
3 13 255 136 132
3 14 71 240 132
3 15 87 160 118
3 16 12 351 66
3 17 255 47 95
3 18 255 380 125
3 19 252 185 108
3 20 0 167 132
3 21 167 148 31
3 22 10 281 237
3 23 121 155 93
3 24 146 552 133
3 25 130 41 36
3 26 153 92 16
3 27 158 145 0
3 28 116 180 193
3 29 120 96 116
3 30 255 217 91
3 31 0 83 126

4 0 41 44 14
4 1 0 100 39
4 2 151 46 55
4 3 0 78 0
4 4 214 3 48
4 5 0 151 34
4 6 0 114 0
4 7 86 0 20
4 8 0 0 6
4 9 32 273 45
4 10 139 23 54
4 11 147 50 0
4 12 254 114 128
4 13 255 207 161
4 14 179 117 52
4 15 142 148 86
4 16 66 103 109
4 17 255 175 58
4 18 255 173 96
4 19 0 110 107
4 20 48 0 200
4 21 135 273 78
4 22 242 286 83
4 23 122 83 27
4 24 221 129 34
4 25 148 175 174
4 26 122 90 93
4 27 276 174 0
4 28 107 116 38
4 29 139 103 117
4 30 255 314 149
4 31 255 67 104

5 0 94 99 150
5 1 77 69 100
5 2 2 232 77
5 3 80 73 114
5 4 20 87 0
5 5 8 24 146
5 6 61 0 0
5 7 51 62 45
5 8 255 41 96
5 9 166 244 105
5 10 59 115 160
5 11 22 141 103
5 12 138 171 75
5 13 0 176 25
5 14 119 231 143
5 15 56 117 102
5 16 170 64 71
5 17 255 172 117
5 18 255 0 88
5 19 113 190 0
5 20 60 161 114
5 21 120 156 76
5 22 281 29 164
5 23 143 179 81
5 24 133 44 227
5 25 197 61 0
5 26 91 199 174
5 27 183 593 0
5 28 2 267 145
5 29 225 138 53
5 30 255 96 88
5 31 255 114 159

6 0 255 166 108
6 1 107 95 154
6 2 207 140 250
6 3 99 331 108
6 4 173 186 130
6 5 17 262 131
6 6 0 32 49
6 7 30 97 113
6 8 255 0 0
6 9 0 151 60
6 10 148 7 276
6 11 158 145 35
6 12 288 166 172
6 13 255 350 28
6 14 136 0 92
6 15 366 128 156
6 16 142 192 9
6 17 255 167 40
6 18 255 226 278
6 19 39 189 188
6 20 327 135 76
6 21 179 90 208
6 22 125 348 279
6 23 123 161 0
6 24 117 221 38
6 25 284 160 136
6 26 217 197 0
6 27 153 178 360
6 28 180 108 145
6 29 91 143 51
6 30 255 296 134
6 31 255 149 0

7 0 176 203 137
7 1 137 182 172
7 2 113 157 22
7 3 12 182 83
7 4 259 0 265
7 5 22 27 231
7 6 276 50 43
7 7 34 81 126
7 8 255 5 0
7 9 0 0 0
7 10 159 103 294
7 11 0 49 41
7 12 299 125 155
7 13 255 192 135
7 14 61 207 106
7 15 168 209 208
7 16 195 164 117
7 17 255 210 23
7 18 255 181 191
7 19 142 98 99
7 20 148 56 95
7 21 148 189 73
7 22 89 241 44
7 23 57 257 142
7 24 106 113 41
7 25 205 190 16
7 26 152 229 0
7 27 209 246 116
7 28 212 185 154
7 29 203 25 162
7 30 255 371 93
7 31 255 99 208

8 0 102 112 79
8 1 206 55 43
8 2 123 327 111
8 3 163 128 156
8 4 146 200 79
8 5 115 80 46
8 6 0 177 34
8 7 98 38 55
8 8 255 59 9
8 9 0 97 0
8 10 21 21 0
8 11 124 14 0
8 12 142 124 71
8 13 255 237 191
8 14 0 230 154
8 15 160 192 119
8 16 311 361 46
8 17 255 82 13
8 18 255 332 186
8 19 171 227 233
8 20 256 170 168
8 21 105 188 173
8 22 162 147 117
8 23 154 203 52
8 24 18 178 0
8 25 116 121 231
8 26 154 277 85
8 27 126 113 74
8 28 102 91 110
8 29 212 116 217
8 30 255 193 124
8 31 255 0 0

9 0 29 64 74
9 1 76 194 126
9 2 157 226 173
9 3 119 214 80
9 4 287 227 167
9 5 53 41 73
9 6 23 128 19
9 7 0 98 4
9 8 255 11 192
9 9 18 22 0
9 10 204 72 0
9 11 86 0 45
9 12 178 0 0
9 13 255 90 15
9 14 156 172 63
9 15 42 173 0
9 16 103 276 160
9 17 255 161 0
9 18 255 99 0
9 19 104 29 6
9 20 117 227 80
9 21 135 0 45
9 22 37 1 78
9 23 192 119 174
9 24 292 231 220
9 25 276 208 171
9 26 160 295 40
9 27 276 169 82
9 28 178 51 72
9 29 124 194 80
9 30 255 298 160
9 31 255 200 53

10 0 162 139 204
10 1 171 93 65
10 2 177 0 218
10 3 181 297 94
10 4 198 69 86
10 5 137 174 73
10 6 0 0 198
10 7 46 90 0
10 8 0 292 27
10 9 96 29 0
10 10 77 0 78
10 11 23 0 0
10 12 102 18 0
10 13 255 0 103
10 14 101 120 34
10 15 90 53 156
10 16 132 188 16
10 17 255 107 116
10 18 255 1 32
10 19 127 0 2
10 20 64 52 34
10 21 0 0 0
10 22 141 272 129
10 23 138 0 182
10 24 348 308 275
10 25 275 186 275
10 26 121 0 160
10 27 133 187 104
10 28 328 263 227
10 29 165 212 79
10 30 255 350 183
10 31 255 172 54

11 0 266 126 66
11 1 92 95 112
11 2 305 195 162
11 3 65 215 145
11 4 249 130 31
11 5 47 338 25
11 6 0 82 0
11 7 0 0 32
11 8 0 57 49
11 9 13 36 0
11 10 38 16 37
11 11 0 58 62
11 12 45 0 2
11 13 255 0 40
11 14 349 37 0
11 15 138 20 288
11 16 115 55 65
11 17 255 152 67
11 18 255 0 31
11 19 120 35 171
11 20 181 0 182
11 21 125 10 17
11 22 8 81 23
11 23 35 254 12
11 24 167 133 253
11 25 219 211 235
11 26 178 164 168
11 27 378 399 222
11 28 209 272 139
11 29 208 242 132
11 30 255 185 156
11 31 255 158 109

12 0 0 280 27
12 1 137 139 0
12 2 213 187 189
12 3 64 18 42
12 4 0 29 15
12 5 2 173 52
12 6 135 157 96
12 7 21 70 22
12 8 255 0 22
12 9 63 43 47
12 10 31 2 0
12 11 82 40 0
12 12 86 53 28
12 13 255 0 0
12 14 106 29 162
12 15 138 45 105
12 16 68 91 0
12 17 255 153 63
12 18 255 78 104
12 19 65 83 0
12 20 57 44 20
12 21 163 0 53
12 22 43 21 0
12 23 125 0 51
12 24 0 130 150
12 25 353 203 177
12 26 240 155 139
12 27 0 10 134
12 28 97 144 54
12 29 211 338 0
12 30 255 261 170
12 31 255 216 135

13 0 126 257 107
13 1 168 116 101
13 2 51 221 85
13 3 189 159 2
13 4 0 156 0
13 5 147 112 32
13 6 216 131 94
13 7 115 69 142
13 8 255 0 73
13 9 126 76 56
13 10 153 136 70
13 11 92 19 0
13 12 61 167 0
13 13 255 104 0
13 14 82 42 131
13 15 56 50 0
13 16 36 101 130
13 17 0 62 0
13 18 255 0 362
13 19 0 107 12
13 20 80 57 28
13 21 0 35 175
13 22 278 40 10
13 23 0 64 0
13 24 137 185 116
13 25 90 210 0
13 26 206 290 96
13 27 248 224 80
13 28 51 106 0
13 29 165 269 163
13 30 255 164 89
13 31 255 278 113

14 0 186 110 270
14 1 185 150 170
14 2 207 279 151
14 3 254 195 125
14 4 211 174 0
14 5 166 135 128
14 6 218 307 188
14 7 59 70 28
14 8 255 25 118
14 9 81 29 4
14 10 0 32 59
14 11 18 110 3
14 12 0 94 21
14 13 255 35 108
14 14 125 3 0
14 15 67 110 206
14 16 155 41 0
14 17 255 85 67
14 18 255 0 87
14 19 60 0 21
14 20 59 81 3
14 21 35 55 0
14 22 0 92 0
14 23 56 0 118
14 24 165 193 141
14 25 270 357 140
14 26 288 129 62
14 27 425 204 31
14 28 140 144 248
14 29 192 161 152
14 30 255 172 41
14 31 255 148 134

15 0 194 219 118
15 1 168 220 121
15 2 171 207 77
15 3 178 345 156
15 4 143 315 134
15 5 177 189 132
15 6 161 179 75
15 7 292 150 117
15 8 255 108 0
15 9 0 120 3
15 10 32 44 114
15 11 58 0 0
15 12 0 0 22
15 13 255 2 200
15 14 50 35 42
15 15 113 63 200
15 16 0 43 264
15 17 255 0 4
15 18 255 56 31
15 19 82 62 36
15 20 87 24 0
15 21 144 201 45
15 22 48 43 63
15 23 0 38 36
15 24 164 158 100
15 25 191 270 88
15 26 198 139 142
15 27 294 232 128
15 28 189 0 313
15 29 230 233 133
15 30 255 210 378
15 31 255 203 158

16 0 189 239 161
16 1 110 0 29
16 2 335 38 100
16 3 139 152 92
16 4 240 217 132
16 5 149 269 165
16 6 164 178 122
16 7 183 47 206
16 8 255 111 23
16 9 69 0 0
16 10 0 65 94
16 11 114 69 85
16 12 21 0 0
16 13 255 0 136
16 14 171 74 9
16 15 95 185 84
16 16 220 0 0
16 17 255 221 30
16 18 255 20 20
16 19 23 57 7
16 20 0 3 98
16 21 0 103 308
16 22 155 67 0
16 23 163 0 23
16 24 153 61 62
16 25 183 191 113
16 26 287 158 90
16 27 133 193 124
16 28 122 253 35
16 29 112 177 99
16 30 255 194 263
16 31 255 160 0

17 0 4 410 47
17 1 257 281 108
17 2 230 328 77
17 3 243 90 166
17 4 186 229 115
17 5 190 162 40
17 6 180 204 13
17 7 241 230 56
17 8 255 114 104
17 9 80 48 6
17 10 48 0 0
17 11 54 0 74
17 12 24 85 0
17 13 255 88 0
17 14 198 0 0
17 15 26 0 0
17 16 0 107 181
17 17 255 249 139
17 18 255 183 26
17 19 64 39 92
17 20 104 185 212
17 21 72 123 50
17 22 283 105 79
17 23 23 153 57
17 24 58 87 28
17 25 288 189 104
17 26 157 205 74
17 27 226 212 42
17 28 29 318 141
17 29 0 200 0
17 30 255 310 40
17 31 255 277 109

18 0 147 172 86
18 1 10 198 155
18 2 68 201 180
18 3 314 9 68
18 4 181 260 165
18 5 236 287 127
18 6 152 133 88
18 7 64 95 187
18 8 255 108 272
18 9 64 115 80
18 10 85 34 0
18 11 0 100 65
18 12 128 0 0
18 13 255 0 0
18 14 212 150 68
18 15 223 104 141
18 16 129 192 66
18 17 255 0 126
18 18 255 87 114
18 19 134 190 35
18 20 0 97 0
18 21 0 5 136
18 22 210 207 43
18 23 51 94 156
18 24 0 0 0
18 25 113 219 87
18 26 402 248 124
18 27 200 247 60
18 28 214 231 110
18 29 166 140 256
18 30 255 370 149
18 31 255 303 131

19 0 127 392 163
19 1 499 195 140
19 2 124 145 71
19 3 182 317 136
19 4 161 60 97
19 5 273 201 239
19 6 306 175 167
19 7 359 274 218
19 8 255 56 208
19 9 104 93 0
19 10 271 189 44
19 11 75 0 37
19 12 195 93 54
19 13 255 200 39
19 14 171 285 112
19 15 160 219 122
19 16 190 290 96
19 17 255 110 117
19 18 255 293 536
19 19 210 180 10
19 20 19 61 35
19 21 216 1 0
19 22 41 261 61
19 23 109 185 111
19 24 0 48 73
19 25 82 150 0
19 26 185 164 64
19 27 0 132 259
19 28 298 144 0
19 29 182 62 96
19 30 0 221 80
19 31 255 100 374

20 0 339 351 130
20 1 264 228 191
20 2 226 118 114
20 3 207 0 123
20 4 228 137 114
20 5 83 152 40
20 6 185 206 74
20 7 0 201 138
20 8 255 196 120
20 9 159 149 134
20 10 146 45 2
20 11 0 28 79
20 12 127 118 0
20 13 255 376 100
20 14 148 87 122
20 15 72 309 126
20 16 246 184 93
20 17 255 118 158
20 18 255 160 16
20 19 290 155 82
20 20 205 243 0
20 21 71 165 75
20 22 92 65 102
20 23 93 255 137
20 24 174 112 32
20 25 249 184 0
20 26 332 103 365
20 27 249 322 125
20 28 284 160 0
20 29 100 80 0
20 30 255 173 59
20 31 255 155 47

21 0 86 263 0
21 1 119 200 245
21 2 147 410 93
21 3 118 176 118
21 4 108 216 74
21 5 160 198 51
21 6 74 70 45
21 7 419 279 171
21 8 255 242 88
21 9 145 176 0
21 10 69 7 114
21 11 138 0 19
21 12 112 142 0
21 13 255 280 62
21 14 155 105 0
21 15 73 207 130
21 16 48 91 33
21 17 255 290 0
21 18 255 295 39
21 19 184 183 115
21 20 35 268 410
21 21 1 131 0
21 22 73 197 73
21 23 106 223 325
21 24 160 0 3
21 25 77 128 51
21 26 136 313 0
21 27 167 193 192
21 28 163 248 78
21 29 87 168 81
21 30 255 90 227
21 31 255 233 119

22 0 169 255 120
22 1 205 228 27
22 2 206 170 14
22 3 0 516 203
22 4 162 214 142
22 5 176 109 10
22 6 314 201 164
22 7 390 204 123
22 8 255 364 67
22 9 205 227 145
22 10 0 74 275
22 11 214 39 127
22 12 122 158 126
22 13 255 213 119
22 14 217 228 169
22 15 216 159 177
22 16 270 384 54
22 17 255 190 0
22 18 255 245 255
22 19 187 189 91
22 20 164 0 188
22 21 199 200 238
22 22 197 248 233
22 23 165 22 118
22 24 185 299 139
22 25 250 277 102
22 26 188 348 145
22 27 144 255 119
22 28 74 42 95
22 29 391 282 23
22 30 255 158 0
22 31 255 296 104

23 0 154 183 171
23 1 147 174 146
23 2 137 269 31
23 3 187 269 164
23 4 143 130 98
23 5 162 360 70
23 6 384 0 118
23 7 149 219 87
23 8 255 188 277
23 9 182 146 68
23 10 114 42 95
23 11 36 126 150
23 12 271 130 159
23 13 255 70 0
23 14 205 137 127
23 15 75 232 405
23 16 207 336 49
23 17 255 188 116
23 18 255 192 136
23 19 233 169 8
23 20 121 159 154
23 21 191 440 106
23 22 48 74 0
23 23 204 176 59
23 24 128 287 127
23 25 100 192 83
23 26 183 407 128
23 27 119 132 83
23 28 188 205 169
23 29 185 185 0
23 30 255 280 119
23 31 255 149 21

24 0 67 52 21
24 1 121 176 72
24 2 10 341 64
24 3 127 268 260
24 4 252 232 0
24 5 192 147 117
24 6 129 203 104
24 7 88 30 159
24 8 255 199 134
24 9 209 142 139
24 10 249 243 118
24 11 172 318 14
24 12 333 172 0
24 13 255 141 71
24 14 254 282 86
24 15 173 238 99
24 16 188 164 188
24 17 255 147 20
24 18 255 259 116
24 19 185 273 123
24 20 0 311 142
24 21 159 105 262
24 22 108 173 33
24 23 105 122 76
24 24 107 204 60
24 25 104 90 28
24 26 125 0 0
24 27 57 178 0
24 28 204 109 174
24 29 252 0 38
24 30 255 13 131
24 31 255 270 121

25 0 208 30 113
25 1 190 246 154
25 2 129 95 511
25 3 314 76 188
25 4 142 139 0
25 5 226 29 156
25 6 58 122 77
25 7 199 191 69
25 8 255 124 129
25 9 100 213 147
25 10 212 172 170
25 11 221 207 34
25 12 291 185 36
25 13 255 108 0
25 14 142 278 0
25 15 232 347 0
25 16 247 165 0
25 17 255 166 65
25 18 255 137 23
25 19 201 205 190
25 20 84 109 136
25 21 190 284 147
25 22 177 299 125
25 23 225 161 0
25 24 186 129 139
25 25 105 233 124
25 26 214 190 63
25 27 132 233 140
25 28 238 54 110
25 29 177 131 247
25 30 255 152 6
25 31 255 98 71

26 0 78 126 0
26 1 111 326 191
26 2 85 210 97
26 3 128 282 146
26 4 172 595 64
26 5 183 272 60
26 6 114 265 123
26 7 199 148 193
26 8 255 125 70
26 9 169 46 14
26 10 97 159 258
26 11 234 214 141
26 12 230 174 0
26 13 255 190 0
26 14 292 226 189
26 15 79 210 10
26 16 98 132 198
26 17 255 220 0
26 18 255 179 69
26 19 14 143 126
26 20 106 74 177
26 21 56 180 105
26 22 180 201 87
26 23 152 0 90
26 24 70 207 155
26 25 209 137 14
26 26 32 153 80
26 27 162 0 166
26 28 219 115 0
26 29 176 148 108
26 30 255 111 83
26 31 255 146 28

27 0 91 148 0
27 1 79 95 28
27 2 168 152 222
27 3 138 254 170
27 4 139 200 0
27 5 154 306 50
27 6 0 175 354
27 7 27 158 171
27 8 255 221 149
27 9 195 227 40
27 10 193 196 104
27 11 277 14 167
27 12 170 223 93
27 13 255 149 125
27 14 156 176 90
27 15 90 102 103
27 16 123 168 54
27 17 255 202 20
27 18 255 0 86
27 19 252 192 0
27 20 205 209 161
27 21 254 140 9
27 22 192 70 285
27 23 196 197 34
27 24 82 228 85
27 25 122 71 149
27 26 60 328 105
27 27 0 150 84
27 28 148 0 143
27 29 337 388 115
27 30 255 195 291
27 31 255 379 48

28 0 188 205 0
28 1 116 174 83
28 2 168 144 93
28 3 119 86 13
28 4 55 140 97
28 5 51 121 103
28 6 208 50 0
28 7 219 202 99
28 8 255 150 185
28 9 160 206 120
28 10 171 247 307
28 11 0 133 120
28 12 164 141 255
28 13 255 119 141
28 14 231 201 55
28 15 12 176 0
28 16 267 159 81
28 17 255 178 74
28 18 255 209 225
28 19 65 0 177
28 20 176 56 24
28 21 118 147 0
28 22 82 102 79
28 23 216 149 87
28 24 112 184 0
28 25 89 146 79
28 26 90 0 140
28 27 36 92 109
28 28 95 120 129
28 29 17 75 187
28 30 0 218 71
28 31 255 112 49

29 0 301 172 259
29 1 311 0 79
29 2 144 66 114
29 3 295 107 0
29 4 70 249 20
29 5 129 172 96
29 6 223 54 86
29 7 0 240 70
29 8 255 323 89
29 9 28 212 0
29 10 176 361 13
29 11 175 262 218
29 12 126 0 83
29 13 0 150 31
29 14 127 171 72
29 15 224 317 0
29 16 110 96 58
29 17 255 197 90
29 18 255 207 70
29 19 216 353 89
29 20 205 124 80
29 21 154 277 55
29 22 172 218 0
29 23 104 107 28
29 24 88 42 316
29 25 31 118 167
29 26 70 228 78
29 27 198 133 98
29 28 119 143 92
29 29 76 185 78
29 30 255 312 42
29 31 255 256 79

30 0 284 0 164
30 1 150 180 177
30 2 94 100 105
30 3 0 149 22
30 4 227 272 142
30 5 245 337 84
30 6 256 338 142
30 7 162 303 128
30 8 255 232 0
30 9 62 40 154
30 10 115 245 77
30 11 45 92 257
30 12 230 658 24
30 13 255 202 143
30 14 446 217 88
30 15 205 125 101
30 16 281 196 0
30 17 255 143 177
30 18 255 347 153
30 19 48 282 98
30 20 156 115 0
30 21 65 241 56
30 22 176 247 301
30 23 136 114 0
30 24 70 30 0
30 25 174 214 81
30 26 304 161 522
30 27 122 175 141
30 28 150 205 0
30 29 220 147 133
30 30 255 162 98
30 31 255 273 131

31 0 118 204 105
31 1 156 231 114
31 2 0 536 312
31 3 178 150 130
31 4 175 230 0
31 5 199 159 86
31 6 298 370 98
31 7 365 145 31
31 8 255 188 78
31 9 181 199 94
31 10 133 213 194
31 11 182 287 84
31 12 144 313 131
31 13 255 201 76
31 14 165 214 185
31 15 22 93 1
31 16 215 193 76
31 17 255 131 139
31 18 255 173 31
31 19 149 187 225
31 20 183 194 161
31 21 238 89 226
31 22 57 146 260
31 23 0 146 76
31 24 29 209 227
31 25 123 250 299
31 26 285 149 44
31 27 97 368 46
31 28 36 188 193
31 29 73 198 52
31 30 255 231 120
31 31 255 69 8



==> Cifra_figuretem/3.9/dp8-gray.txt <==
0 0 85 85 85
0 1 0 0 0
0 2 210 210 210
0 3 145 145 145
0 4 117 117 117
0 5 127 127 127
0 6 95 95 95
0 7 87 87 87
0 8 23 23 23
0 9 76 76 76
0 10 101 101 101
0 11 190 190 190
0 12 94 94 94
0 13 98 98 98
0 14 97 97 97
0 15 120 120 120
0 16 109 109 109
0 17 120 120 120
0 18 82 82 82
0 19 201 201 201
0 20 123 123 123
0 21 153 153 153
0 22 70 70 70
0 23 165 165 165
0 24 171 171 171
0 25 160 160 160
0 26 170 170 170
0 27 255 255 255
0 28 152 152 152
0 29 124 124 124
0 30 131 131 131
0 31 178 178 178

1 0 0 0 0
1 1 66 66 66
1 2 85 85 85
1 3 95 95 95
1 4 161 161 161
1 5 54 54 54
1 6 0 0 0
1 7 107 107 107
1 8 82 82 82
1 9 82 82 82
1 10 164 164 164
1 11 139 139 139
1 12 154 154 154
1 13 153 153 153
1 14 67 67 67
1 15 53 53 53
1 16 42 42 42
1 17 156 156 156
1 18 113 113 113
1 19 132 132 132
1 20 179 179 179
1 21 105 105 105
1 22 79 79 79
1 23 66 66 66
1 24 117 117 117
1 25 255 255 255
1 26 134 134 134
1 27 114 114 114
1 28 34 34 34
1 29 56 56 56
1 30 60 60 60
1 31 105 105 105

2 0 29 29 29
2 1 82 82 82
2 2 43 43 43
2 3 32 32 32
2 4 59 59 59
2 5 151 151 151
2 6 130 130 130
2 7 0 0 0
2 8 144 144 144
2 9 93 93 93
2 10 116 116 116
2 11 178 178 178
2 12 50 50 50
2 13 49 49 49
2 14 51 51 51
2 15 119 119 119
2 16 153 153 153
2 17 110 110 110
2 18 136 136 136
2 19 32 32 32
2 20 150 150 150
2 21 146 146 146
2 22 101 101 101
2 23 100 100 100
2 24 88 88 88
2 25 55 55 55
2 26 126 126 126
2 27 76 76 76
2 28 63 63 63
2 29 122 122 122
2 30 189 189 189
2 31 79 79 79

3 0 108 108 108
3 1 196 196 196
3 2 103 103 103
3 3 54 54 54
3 4 74 74 74
3 5 67 67 67
3 6 84 84 84
3 7 112 112 112
3 8 141 141 141
3 9 178 178 178
3 10 191 191 191
3 11 7 7 7
3 12 177 177 177
3 13 86 86 86
3 14 0 0 0
3 15 125 125 125
3 16 90 90 90
3 17 123 123 123
3 18 72 72 72
3 19 92 92 92
3 20 71 71 71
3 21 95 95 95
3 22 138 138 138
3 23 121 121 121
3 24 153 153 153
3 25 61 61 61
3 26 0 0 0
3 27 56 56 56
3 28 113 113 113
3 29 171 171 171
3 30 6 6 6
3 31 73 73 73

4 0 39 39 39
4 1 97 97 97
4 2 151 151 151
4 3 159 159 159
4 4 92 92 92
4 5 104 104 104
4 6 99 99 99
4 7 138 138 138
4 8 175 175 175
4 9 116 116 116
4 10 14 14 14
4 11 37 37 37
4 12 24 24 24
4 13 84 84 84
4 14 62 62 62
4 15 78 78 78
4 16 41 41 41
4 17 77 77 77
4 18 156 156 156
4 19 70 70 70
4 20 107 107 107
4 21 125 125 125
4 22 50 50 50
4 23 122 122 122
4 24 95 95 95
4 25 118 118 118
4 26 89 89 89
4 27 58 58 58
4 28 106 106 106
4 29 130 130 130
4 30 200 200 200
4 31 55 55 55

5 0 105 105 105
5 1 10 10 10
5 2 134 134 134
5 3 81 81 81
5 4 160 160 160
5 5 73 73 73
5 6 122 122 122
5 7 107 107 107
5 8 92 92 92
5 9 0 0 0
5 10 88 88 88
5 11 156 156 156
5 12 100 100 100
5 13 110 110 110
5 14 172 172 172
5 15 71 71 71
5 16 115 115 115
5 17 102 102 102
5 18 211 211 211
5 19 2 2 2
5 20 103 103 103
5 21 15 15 15
5 22 30 30 30
5 23 59 59 59
5 24 125 125 125
5 25 29 29 29
5 26 156 156 156
5 27 84 84 84
5 28 129 129 129
5 29 74 74 74
5 30 181 181 181
5 31 109 109 109

6 0 120 120 120
6 1 92 92 92
6 2 99 99 99
6 3 131 131 131
6 4 20 20 20
6 5 129 129 129
6 6 95 95 95
6 7 88 88 88
6 8 100 100 100
6 9 51 51 51
6 10 9 9 9
6 11 166 166 166
6 12 102 102 102
6 13 59 59 59
6 14 100 100 100
6 15 140 140 140
6 16 62 62 62
6 17 169 169 169
6 18 163 163 163
6 19 171 171 171
6 20 98 98 98
6 21 143 143 143
6 22 118 118 118
6 23 103 103 103
6 24 78 78 78
6 25 137 137 137
6 26 90 90 90
6 27 74 74 74
6 28 78 78 78
6 29 184 184 184
6 30 163 163 163
6 31 70 70 70

7 0 92 92 92
7 1 172 172 172
7 2 9 9 9
7 3 188 188 188
7 4 86 86 86
7 5 160 160 160
7 6 182 182 182
7 7 54 54 54
7 8 51 51 51
7 9 85 85 85
7 10 145 145 145
7 11 74 74 74
7 12 35 35 35
7 13 177 177 177
7 14 95 95 95
7 15 78 78 78
7 16 55 55 55
7 17 53 53 53
7 18 105 105 105
7 19 35 35 35
7 20 32 32 32
7 21 63 63 63
7 22 69 69 69
7 23 93 93 93
7 24 13 13 13
7 25 119 119 119
7 26 201 201 201
7 27 123 123 123
7 28 123 123 123
7 29 153 153 153
7 30 69 69 69
7 31 73 73 73

8 0 53 53 53
8 1 46 46 46
8 2 77 77 77
8 3 71 71 71
8 4 70 70 70
8 5 54 54 54
8 6 19 19 19
8 7 82 82 82
8 8 125 125 125
8 9 106 106 106
8 10 0 0 0
8 11 140 140 140
8 12 131 131 131
8 13 36 36 36
8 14 106 106 106
8 15 202 202 202
8 16 146 146 146
8 17 84 84 84
8 18 87 87 87
8 19 148 148 148
8 20 117 117 117
8 21 136 136 136
8 22 156 156 156
8 23 105 105 105
8 24 77 77 77
8 25 169 169 169
8 26 178 178 178
8 27 24 24 24
8 28 123 123 123
8 29 34 34 34
8 30 52 52 52
8 31 79 79 79

9 0 68 68 68
9 1 179 179 179
9 2 16 16 16
9 3 68 68 68
9 4 97 97 97
9 5 122 122 122
9 6 124 124 124
9 7 122 122 122
9 8 135 135 135
9 9 93 93 93
9 10 180 180 180
9 11 97 97 97
9 12 97 97 97
9 13 134 134 134
9 14 12 12 12
9 15 131 131 131
9 16 182 182 182
9 17 90 90 90
9 18 65 65 65
9 19 0 0 0
9 20 111 111 111
9 21 138 138 138
9 22 163 163 163
9 23 101 101 101
9 24 79 79 79
9 25 75 75 75
9 26 80 80 80
9 27 89 89 89
9 28 108 108 108
9 29 152 152 152
9 30 88 88 88
9 31 87 87 87

10 0 31 31 31
10 1 38 38 38
10 2 139 139 139
10 3 117 117 117
10 4 65 65 65
10 5 86 86 86
10 6 15 15 15
10 7 136 136 136
10 8 92 92 92
10 9 102 102 102
10 10 203 203 203
10 11 152 152 152
10 12 75 75 75
10 13 118 118 118
10 14 62 62 62
10 15 74 74 74
10 16 87 87 87
10 17 123 123 123
10 18 78 78 78
10 19 153 153 153
10 20 156 156 156
10 21 48 48 48
10 22 141 141 141
10 23 154 154 154
10 24 0 0 0
10 25 160 160 160
10 26 86 86 86
10 27 79 79 79
10 28 52 52 52
10 29 48 48 48
10 30 144 144 144
10 31 80 80 80

11 0 71 71 71
11 1 160 160 160
11 2 108 108 108
11 3 41 41 41
11 4 75 75 75
11 5 121 121 121
11 6 156 156 156
11 7 195 195 195
11 8 58 58 58
11 9 106 106 106
11 10 143 143 143
11 11 46 46 46
11 12 102 102 102
11 13 156 156 156
11 14 75 75 75
11 15 118 118 118
11 16 147 147 147
11 17 112 112 112
11 18 189 189 189
11 19 248 248 248
11 20 88 88 88
11 21 191 191 191
11 22 57 57 57
11 23 209 209 209
11 24 107 107 107
11 25 159 159 159
11 26 192 192 192
11 27 120 120 120
11 28 165 165 165
11 29 140 140 140
11 30 132 132 132
11 31 255 255 255

12 0 156 156 156
12 1 60 60 60
12 2 0 0 0
12 3 100 100 100
12 4 63 63 63
12 5 190 190 190
12 6 121 121 121
12 7 73 73 73
12 8 53 53 53
12 9 47 47 47
12 10 165 165 165
12 11 114 114 114
12 12 153 153 153
12 13 54 54 54
12 14 141 141 141
12 15 68 68 68
12 16 97 97 97
12 17 103 103 103
12 18 218 218 218
12 19 76 76 76
12 20 126 126 126
12 21 27 27 27
12 22 121 121 121
12 23 138 138 138
12 24 210 210 210
12 25 128 128 128
12 26 158 158 158
12 27 109 109 109
12 28 173 173 173
12 29 166 166 166
12 30 94 94 94
12 31 118 118 118

13 0 0 0 0
13 1 50 50 50
13 2 145 145 145
13 3 126 126 126
13 4 101 101 101
13 5 129 129 129
13 6 114 114 114
13 7 72 72 72
13 8 86 86 86
13 9 69 69 69
13 10 31 31 31
13 11 83 83 83
13 12 58 58 58
13 13 255 255 255
13 14 215 215 215
13 15 194 194 194
13 16 171 171 171
13 17 114 114 114
13 18 111 111 111
13 19 101 101 101
13 20 75 75 75
13 21 216 216 216
13 22 48 48 48
13 23 104 104 104
13 24 137 137 137
13 25 16 16 16
13 26 137 137 137
13 27 94 94 94
13 28 91 91 91
13 29 154 154 154
13 30 39 39 39
13 31 137 137 137

14 0 72 72 72
14 1 17 17 17
14 2 0 0 0
14 3 178 178 178
14 4 128 128 128
14 5 73 73 73
14 6 123 123 123
14 7 75 75 75
14 8 165 165 165
14 9 65 65 65
14 10 0 0 0
14 11 156 156 156
14 12 87 87 87
14 13 21 21 21
14 14 0 0 0
14 15 194 194 194
14 16 159 159 159
14 17 164 164 164
14 18 44 44 44
14 19 173 173 173
14 20 86 86 86
14 21 0 0 0
14 22 137 137 137
14 23 173 173 173
14 24 131 131 131
14 25 129 129 129
14 26 139 139 139
14 27 87 87 87
14 28 79 79 79
14 29 119 119 119
14 30 171 171 171
14 31 52 52 52

15 0 101 101 101
15 1 32 32 32
15 2 95 95 95
15 3 255 255 255
15 4 167 167 167
15 5 140 140 140
15 6 143 143 143
15 7 185 185 185
15 8 128 128 128
15 9 71 71 71
15 10 0 0 0
15 11 28 28 28
15 12 72 72 72
15 13 42 42 42
15 14 66 66 66
15 15 184 184 184
15 16 168 168 168
15 17 219 219 219
15 18 133 133 133
15 19 124 124 124
15 20 103 103 103
15 21 71 71 71
15 22 175 175 175
15 23 33 33 33
15 24 13 13 13
15 25 65 65 65
15 26 111 111 111
15 27 133 133 133
15 28 68 68 68
15 29 140 140 140
15 30 175 175 175
15 31 108 108 108

16 0 162 162 162
16 1 73 73 73
16 2 76 76 76
16 3 69 69 69
16 4 61 61 61
16 5 107 107 107
16 6 77 77 77
16 7 81 81 81
16 8 187 187 187
16 9 106 106 106
16 10 113 113 113
16 11 97 97 97
16 12 169 169 169
16 13 31 31 31
16 14 140 140 140
16 15 119 119 119
16 16 158 158 158
16 17 28 28 28
16 18 152 152 152
16 19 99 99 99
16 20 55 55 55
16 21 238 238 238
16 22 167 167 167
16 23 124 124 124
16 24 60 60 60
16 25 126 126 126
16 26 151 151 151
16 27 108 108 108
16 28 82 82 82
16 29 0 0 0
16 30 23 23 23
16 31 89 89 89

17 0 79 79 79
17 1 84 84 84
17 2 5 5 5
17 3 75 75 75
17 4 54 54 54
17 5 71 71 71
17 6 162 162 162
17 7 108 108 108
17 8 53 53 53
17 9 137 137 137
17 10 160 160 160
17 11 93 93 93
17 12 151 151 151
17 13 59 59 59
17 14 0 0 0
17 15 182 182 182
17 16 0 0 0
17 17 18 18 18
17 18 88 88 88
17 19 169 169 169
17 20 214 214 214
17 21 193 193 193
17 22 177 177 177
17 23 182 182 182
17 24 47 47 47
17 25 0 0 0
17 26 88 88 88
17 27 0 0 0
17 28 35 35 35
17 29 143 143 143
17 30 59 59 59
17 31 111 111 111

18 0 90 90 90
18 1 49 49 49
18 2 82 82 82
18 3 104 104 104
18 4 70 70 70
18 5 127 127 127
18 6 142 142 142
18 7 140 140 140
18 8 204 204 204
18 9 66 66 66
18 10 255 255 255
18 11 135 135 135
18 12 108 108 108
18 13 115 115 115
18 14 59 59 59
18 15 0 0 0
18 16 61 61 61
18 17 36 36 36
18 18 103 103 103
18 19 112 112 112
18 20 207 207 207
18 21 84 84 84
18 22 183 183 183
18 23 155 155 155
18 24 59 59 59
18 25 126 126 126
18 26 0 0 0
18 27 181 181 181
18 28 122 122 122
18 29 63 63 63
18 30 110 110 110
18 31 57 57 57

19 0 255 255 255
19 1 164 164 164
19 2 170 170 170
19 3 201 201 201
19 4 95 95 95
19 5 23 23 23
19 6 198 198 198
19 7 175 175 175
19 8 244 244 244
19 9 150 150 150
19 10 98 98 98
19 11 60 60 60
19 12 0 0 0
19 13 124 124 124
19 14 151 151 151
19 15 113 113 113
19 16 86 86 86
19 17 92 92 92
19 18 180 180 180
19 19 146 146 146
19 20 85 85 85
19 21 150 150 150
19 22 124 124 124
19 23 66 66 66
19 24 104 104 104
19 25 129 129 129
19 26 89 89 89
19 27 152 152 152
19 28 120 120 120
19 29 72 72 72
19 30 72 72 72
19 31 77 77 77

20 0 189 189 189
20 1 57 57 57
20 2 224 224 224
20 3 163 163 163
20 4 193 193 193
20 5 242 242 242
20 6 255 255 255
20 7 100 100 100
20 8 130 130 130
20 9 163 163 163
20 10 158 158 158
20 11 212 212 212
20 12 184 184 184
20 13 138 138 138
20 14 80 80 80
20 15 207 207 207
20 16 0 0 0
20 17 40 40 40
20 18 121 121 121
20 19 97 97 97
20 20 152 152 152
20 21 211 211 211
20 22 165 165 165
20 23 227 227 227
20 24 138 138 138
20 25 51 51 51
20 26 75 75 75
20 27 68 68 68
20 28 95 95 95
20 29 91 91 91
20 30 116 116 116
20 31 73 73 73

21 0 187 187 187
21 1 215 215 215
21 2 212 212 212
21 3 148 148 148
21 4 167 167 167
21 5 121 121 121
21 6 163 163 163
21 7 126 126 126
21 8 237 237 237
21 9 103 103 103
21 10 206 206 206
21 11 118 118 118
21 12 48 48 48
21 13 139 139 139
21 14 140 140 140
21 15 81 81 81
21 16 214 214 214
21 17 219 219 219
21 18 177 177 177
21 19 255 255 255
21 20 255 255 255
21 21 245 245 245
21 22 117 117 117
21 23 125 125 125
21 24 47 47 47
21 25 27 27 27
21 26 16 16 16
21 27 79 79 79
21 28 107 107 107
21 29 69 69 69
21 30 80 80 80
21 31 86 86 86

22 0 224 224 224
22 1 187 187 187
22 2 247 247 247
22 3 255 255 255
22 4 255 255 255
22 5 254 254 254
22 6 76 76 76
22 7 144 144 144
22 8 121 121 121
22 9 76 76 76
22 10 238 238 238
22 11 87 87 87
22 12 167 167 167
22 13 145 145 145
22 14 188 188 188
22 15 112 112 112
22 16 220 220 220
22 17 255 255 255
22 18 197 197 197
22 19 255 255 255
22 20 155 155 155
22 21 255 255 255
22 22 161 161 161
22 23 145 145 145
22 24 97 97 97
22 25 84 84 84
22 26 34 34 34
22 27 77 77 77
22 28 121 121 121
22 29 31 31 31
22 30 47 47 47
22 31 45 45 45

23 0 246 246 246
23 1 176 176 176
23 2 156 156 156
23 3 209 209 209
23 4 63 63 63
23 5 237 237 237
23 6 203 203 203
23 7 151 151 151
23 8 200 200 200
23 9 210 210 210
23 10 200 200 200
23 11 217 217 217
23 12 195 195 195
23 13 191 191 191
23 14 228 228 228
23 15 247 247 247
23 16 255 255 255
23 17 248 248 248
23 18 162 162 162
23 19 175 175 175
23 20 214 214 214
23 21 217 217 217
23 22 220 220 220
23 23 131 131 131
23 24 97 97 97
23 25 13 13 13
23 26 123 123 123
23 27 153 153 153
23 28 63 63 63
23 29 96 96 96
23 30 62 62 62
23 31 120 120 120

24 0 255 255 255
24 1 255 255 255
24 2 216 216 216
24 3 191 191 191
24 4 148 148 148
24 5 183 183 183
24 6 126 126 126
24 7 232 232 232
24 8 190 190 190
24 9 178 178 178
24 10 221 221 221
24 11 232 232 232
24 12 157 157 157
24 13 162 162 162
24 14 238 238 238
24 15 209 209 209
24 16 96 96 96
24 17 173 173 173
24 18 50 50 50
24 19 212 212 212
24 20 112 112 112
24 21 148 148 148
24 22 189 189 189
24 23 94 94 94
24 24 27 27 27
24 25 98 98 98
24 26 202 202 202
24 27 151 151 151
24 28 77 77 77
24 29 87 87 87
24 30 93 93 93
24 31 106 106 106

25 0 191 191 191
25 1 255 255 255
25 2 255 255 255
25 3 186 186 186
25 4 165 165 165
25 5 154 154 154
25 6 107 107 107
25 7 56 56 56
25 8 116 116 116
25 9 67 67 67
25 10 148 148 148
25 11 74 74 74
25 12 0 0 0
25 13 90 90 90
25 14 138 138 138
25 15 95 95 95
25 16 82 82 82
25 17 210 210 210
25 18 179 179 179
25 19 14 14 14
25 20 12 12 12
25 21 43 43 43
25 22 32 32 32
25 23 36 36 36
25 24 12 12 12
25 25 79 79 79
25 26 110 110 110
25 27 5 5 5
25 28 0 0 0
25 29 58 58 58
25 30 42 42 42
25 31 0 0 0

26 0 109 109 109
26 1 38 38 38
26 2 178 178 178
26 3 77 77 77
26 4 182 182 182
26 5 166 166 166
26 6 118 118 118
26 7 97 97 97
26 8 40 40 40
26 9 36 36 36
26 10 64 64 64
26 11 14 14 14
26 12 82 82 82
26 13 18 18 18
26 14 46 46 46
26 15 0 0 0
26 16 45 45 45
26 17 0 0 0
26 18 88 88 88
26 19 48 48 48
26 20 21 21 21
26 21 20 20 20
26 22 141 141 141
26 23 17 17 17
26 24 113 113 113
26 25 119 119 119
26 26 56 56 56
26 27 50 50 50
26 28 81 81 81
26 29 39 39 39
26 30 0 0 0
26 31 0 0 0

27 0 32 32 32
27 1 93 93 93
27 2 112 112 112
27 3 83 83 83
27 4 147 147 147
27 5 167 167 167
27 6 72 72 72
27 7 143 143 143
27 8 138 138 138
27 9 79 79 79
27 10 180 180 180
27 11 57 57 57
27 12 130 130 130
27 13 91 91 91
27 14 94 94 94
27 15 63 63 63
27 16 130 130 130
27 17 69 69 69
27 18 112 112 112
27 19 62 62 62
27 20 143 143 143
27 21 53 53 53
27 22 105 105 105
27 23 224 224 224
27 24 82 82 82
27 25 110 110 110
27 26 0 0 0
27 27 0 0 0
27 28 116 116 116
27 29 100 100 100
27 30 144 144 144
27 31 82 82 82

28 0 24 24 24
28 1 92 92 92
28 2 75 75 75
28 3 9 9 9
28 4 240 240 240
28 5 170 170 170
28 6 73 73 73
28 7 136 136 136
28 8 166 166 166
28 9 128 128 128
28 10 13 13 13
28 11 0 0 0
28 12 66 66 66
28 13 85 85 85
28 14 165 165 165
28 15 178 178 178
28 16 138 138 138
28 17 85 85 85
28 18 72 72 72
28 19 48 48 48
28 20 74 74 74
28 21 98 98 98
28 22 78 78 78
28 23 202 202 202
28 24 190 190 190
28 25 128 128 128
28 26 50 50 50
28 27 0 0 0
28 28 70 70 70
28 29 72 72 72
28 30 118 118 118
28 31 126 126 126

29 0 119 119 119
29 1 102 102 102
29 2 157 157 157
29 3 40 40 40
29 4 111 111 111
29 5 0 0 0
29 6 88 88 88
29 7 37 37 37
29 8 101 101 101
29 9 83 83 83
29 10 39 39 39
29 11 71 71 71
29 12 51 51 51
29 13 97 97 97
29 14 27 27 27
29 15 0 0 0
29 16 62 62 62
29 17 205 205 205
29 18 145 145 145
29 19 121 121 121
29 20 80 80 80
29 21 0 0 0
29 22 82 82 82
29 23 80 80 80
29 24 0 0 0
29 25 25 25 25
29 26 101 101 101
29 27 44 44 44
29 28 86 86 86
29 29 68 68 68
29 30 79 79 79
29 31 160 160 160

30 0 74 74 74
30 1 13 13 13
30 2 99 99 99
30 3 67 67 67
30 4 69 69 69
30 5 62 62 62
30 6 5 5 5
30 7 56 56 56
30 8 20 20 20
30 9 145 145 145
30 10 81 81 81
30 11 108 108 108
30 12 53 53 53
30 13 70 70 70
30 14 145 145 145
30 15 64 64 64
30 16 30 30 30
30 17 139 139 139
30 18 163 163 163
30 19 26 26 26
30 20 88 88 88
30 21 134 134 134
30 22 83 83 83
30 23 161 161 161
30 24 128 128 128
30 25 87 87 87
30 26 140 140 140
30 27 82 82 82
30 28 65 65 65
30 29 71 71 71
30 30 44 44 44
30 31 113 113 113

31 0 63 63 63
31 1 0 0 0
31 2 76 76 76
31 3 68 68 68
31 4 110 110 110
31 5 101 101 101
31 6 103 103 103
31 7 101 101 101
31 8 137 137 137
31 9 54 54 54
31 10 54 54 54
31 11 128 128 128
31 12 38 38 38
31 13 180 180 180
31 14 149 149 149
31 15 72 72 72
31 16 38 38 38
31 17 49 49 49
31 18 98 98 98
31 19 94 94 94
31 20 145 145 145
31 21 112 112 112
31 22 103 103 103
31 23 105 105 105
31 24 67 67 67
31 25 23 23 23
31 26 142 142 142
31 27 0 0 0
31 28 194 194 194
31 29 147 147 147
31 30 79 79 79
31 31 51 51 51



==> Cifra_figuretem/3.9/dp8.txt <==
0 0 17 117 121
0 1 0 0 84
0 2 11 229 390
0 3 176 64 193
0 4 128 76 147
0 5 138 163 79
0 6 84 0 201
0 7 92 85 85
0 8 41 0 99
0 9 92 30 105
0 10 93 93 255
0 11 110 241 220
0 12 117 255 136
0 13 15 255 255
0 14 84 95 113
0 15 68 104 188
0 16 255 123 94
0 17 128 208 23
0 18 14 78 152
0 19 0 466 155
0 20 255 156 125
0 21 192 255 255
0 22 43 110 58
0 23 109 259 128
0 24 100 182 230
0 25 232 105 144
0 26 266 159 255
0 27 177 159 537
0 28 128 118 211
0 29 96 173 101
0 30 179 145 69
0 31 94 337 102

1 0 77 0 0
1 1 217 0 143
1 2 54 103 96
1 3 53 123 109
1 4 191 145 147
1 5 95 0 103
1 6 33 69 0
1 7 112 95 115
1 8 52 92 102
1 9 157 0 149
1 10 124 51 255
1 11 57 131 231
1 12 207 255 92
1 13 228 255 255
1 14 111 243 0
1 15 0 140 48
1 16 255 0 21
1 17 263 111 95
1 18 125 127 87
1 19 316 0 89
1 20 255 111 139
1 21 120 255 255
1 22 67 61 110
1 23 28 46 123
1 24 19 144 187
1 25 156 139 530
1 26 80 99 255
1 27 191 18 132
1 28 139 0 23
1 29 16 85 67
1 30 92 65 24
1 31 139 47 127

2 0 0 59 98
2 1 6 109 130
2 2 162 44 0
2 3 59 16 22
2 4 150 184 0
2 5 222 121 109
2 6 51 109 231
2 7 0 0 154
2 8 76 227 128
2 9 59 93 128
2 10 59 97 255
2 11 298 71 164
2 12 51 255 68
2 13 0 255 0
2 14 104 37 11
2 15 132 108 117
2 16 255 81 120
2 17 108 127 96
2 18 198 81 128
2 19 0 114 58
2 20 255 94 124
2 21 275 255 255
2 22 93 109 102
2 23 84 116 100
2 24 82 102 80
2 25 0 97 112
2 26 163 138 255
2 27 3 153 71
2 28 48 86 56
2 29 74 205 87
2 30 137 185 246
2 31 49 50 139

3 0 46 155 124
3 1 61 273 255
3 2 186 49 75
3 3 74 14 75
3 4 95 13 115
3 5 112 71 17
3 6 66 61 125
3 7 133 32 171
3 8 173 183 66
3 9 191 172 172
3 10 194 236 255
3 11 83 0 53
3 12 181 255 202
3 13 115 255 0
3 14 81 0 122
3 15 36 212 128
3 16 255 90 97
3 17 55 165 151
3 18 116 6 93
3 19 127 90 58
3 20 255 164 0
3 21 0 255 255
3 22 236 124 55
3 23 173 69 120
3 24 156 144 160
3 25 84 69 31
3 26 38 0 0
3 27 107 27 34
3 28 76 147 116
3 29 223 136 155
3 30 0 30 133
3 31 17 104 97

4 0 0 34 87
4 1 65 164 62
4 2 151 220 82
4 3 263 0 246
4 4 69 102 103
4 5 116 105 89
4 6 140 72 84
4 7 221 87 106
4 8 151 128 247
4 9 105 112 129
4 10 0 93 255
4 11 88 125 0
4 12 20 255 0
4 13 68 255 255
4 14 46 85 54
4 15 0 171 89
4 16 255 63 24
4 17 169 91 0
4 18 175 128 165
4 19 55 0 164
4 20 255 132 85
4 21 23 255 255
4 22 0 100 109
4 23 126 201 40
4 24 133 0 152
4 25 65 182 108
4 26 32 112 255
4 27 59 28 86
4 28 189 68 61
4 29 81 194 115
4 30 116 165 320
4 31 56 64 44

5 0 97 139 77
5 1 0 0 202
5 2 49 226 127
5 3 10 162 72
5 4 107 99 276
5 5 12 30 178
5 6 184 56 126
5 7 136 113 73
5 8 15 198 65
5 9 0 0 21
5 10 7 130 255
5 11 183 130 156
5 12 94 255 105
5 13 90 255 255
5 14 84 207 226
5 15 60 113 39
5 16 255 83 95
5 17 139 111 56
5 18 311 229 93
5 19 0 0 137
5 20 255 166 47
5 21 31 0 255
5 22 6 32 53
5 23 120 140 0
5 24 0 145 239
5 25 123 0 109
5 26 167 44 255
5 27 105 21 126
5 28 129 163 93
5 29 141 67 12
5 30 277 134 130
5 31 51 103 173

6 0 0 308 71
6 1 81 67 129
6 2 182 81 35
6 3 96 131 166
6 4 0 31 75
6 5 91 233 62
6 6 129 183 0
6 7 68 143 52
6 8 61 121 118
6 9 26 4 124
6 10 20 0 255
6 11 207 194 97
6 12 106 255 78
6 13 41 255 255
6 14 0 121 205
6 15 19 171 231
6 16 255 0 69
6 17 362 101 45
6 18 205 112 173
6 19 240 96 175
6 20 255 70 126
6 21 126 255 255
6 22 293 0 106
6 23 42 145 121
6 24 0 269 118
6 25 53 139 217
6 26 91 33 255
6 27 120 0 138
6 28 17 126 90
6 29 314 68 171
6 30 60 105 324
6 31 36 68 106

7 0 0 199 200
7 1 56 186 275
7 2 21 104 0
7 3 338 59 166
7 4 146 0 171
7 5 75 121 283
7 6 194 91 262
7 7 155 17 0
7 8 58 96 0
7 9 42 102 111
7 10 124 96 255
7 11 175 88 0
7 12 57 0 174
7 13 162 255 0
7 14 90 86 108
7 15 63 96 76
7 16 255 0 87
7 17 21 53 87
7 18 69 82 163
7 19 0 104 51
7 20 255 0 185
7 21 3 255 255
7 22 24 69 115
7 23 63 192 24
7 24 0 53 98
7 25 62 181 113
7 26 85 165 255
7 27 122 123 123
7 28 109 129 131
7 29 96 153 211
7 30 0 198 47
7 31 148 0 80

8 0 48 100 12
8 1 85 113 0
8 2 78 37 115
8 3 40 112 61
8 4 90 27 94
8 5 69 58 35
8 6 49 162 0
8 7 66 91 89
8 8 117 82 175
8 9 68 110 139
8 10 70 0 0
8 11 192 61 167
8 12 44 255 231
8 13 0 255 255
8 14 179 0 145
8 15 123 374 110
8 16 255 147 132
8 17 0 112 163
8 18 136 98 29
8 19 95 118 231
8 20 255 90 66
8 21 143 255 255
8 22 332 21 117
8 23 77 83 154
8 24 56 59 114
8 25 116 271 118
8 26 51 434 255
8 27 2 2 70
8 28 130 116 121
8 29 0 0 166
8 30 108 0 103
8 31 31 107 98

9 0 74 113 16
9 1 98 90 349
9 2 56 78 0
9 3 78 39 86
9 4 47 111 132
9 5 86 243 38
9 6 203 64 105
9 7 55 207 103
9 8 0 147 259
9 9 91 110 76
9 10 140 230 255
9 11 40 151 100
9 12 94 255 112
9 13 42 255 255
9 14 0 0 103
9 15 160 106 126
9 16 255 312 118
9 17 55 109 107
9 18 98 168 0
9 19 95 0 0
9 20 255 110 96
9 21 71 255 255
9 22 85 222 181
9 23 192 0 118
9 24 97 159 0
9 25 0 162 68
9 26 0 120 255
9 27 61 154 52
9 28 129 130 67
9 29 114 232 109
9 30 91 77 96
9 31 69 115 77

10 0 0 46 119
10 1 52 39 23
10 2 124 133 159
10 3 143 79 129
10 4 0 108 95
10 5 68 105 86
10 6 122 63 0
10 7 115 46 247
10 8 77 83 114
10 9 0 280 53
10 10 111 206 255
10 11 340 95 22
10 12 18 255 124
10 13 51 255 255
10 14 94 241 0
10 15 75 55 93
10 16 0 102 165
10 17 109 97 163
10 18 78 45 111
10 19 191 78 192
10 20 255 104 282
10 21 75 0 255
10 22 178 66 179
10 23 144 175 144
10 24 73 0 0
10 25 118 78 284
10 26 76 9 255
10 27 60 77 100
10 28 213 93 0
10 29 74 203 0
10 30 138 112 183
10 31 123 89 28

11 0 87 126 1
11 1 119 227 136
11 2 76 133 116
11 3 0 46 134
11 4 49 8 168
11 5 100 88 174
11 6 117 190 159
11 7 115 344 125
11 8 56 155 0
11 9 192 51 75
11 10 208 149 255
11 11 98 57 0
11 12 0 255 182
11 13 245 255 255
11 14 0 167 112
11 15 51 147 155
11 16 255 137 171
11 17 80 119 137
11 18 150 340 75
11 19 91 544 109
11 20 255 150 75
11 21 269 255 255
11 22 0 50 174
11 23 81 423 123
11 24 44 110 167
11 25 0 299 223
11 26 276 176 255
11 27 188 113 60
11 28 167 79 250
11 29 111 138 170
11 30 51 136 209
11 31 98 450 277

12 0 150 216 102
12 1 38 80 62
12 2 0 69 112
12 3 142 93 66
12 4 33 96 58
12 5 232 184 155
12 6 45 164 154
12 7 201 0 54
12 8 0 35 130
12 9 0 74 113
12 10 118 219 255
12 11 121 12 209
12 12 44 255 98
12 13 126 255 0
12 14 95 120 207
12 15 65 82 57
12 16 255 101 187
12 17 68 40 201
12 18 85 251 319
12 19 19 98 112
12 20 255 111 231
12 21 81 255 0
12 22 185 44 135
12 23 240 112 63
12 24 173 330 127
12 25 118 130 137
12 26 61 195 255
12 27 90 60 177
12 28 122 355 43
12 29 28 394 76
12 30 58 88 135
12 31 129 140 85

13 0 0 95 15
13 1 73 52 25
13 2 188 173 73
13 3 208 91 79
13 4 54 83 165
13 5 242 84 62
13 6 105 68 169
13 7 65 32 118
13 8 93 32 135
13 9 83 126 0
13 10 0 71 255
13 11 17 60 171
13 12 93 255 16
13 13 133 255 255
13 14 315 122 207
13 15 177 161 245
13 16 255 135 190
13 17 65 65 214
13 18 150 56 128
13 19 153 0 164
13 20 255 68 114
13 21 291 255 255
13 22 0 49 119
13 23 101 64 147
13 24 208 136 67
13 25 0 2 115
13 26 195 127 255
13 27 180 0 104
13 28 200 2 69
13 29 203 98 162
13 30 44 6 67
13 31 152 188 70

14 0 159 152 0
14 1 113 0 0
14 2 50 129 0
14 3 55 252 227
14 4 174 95 114
14 5 97 45 76
14 6 157 79 133
14 7 48 85 91
14 8 213 76 206
14 9 54 48 92
14 10 0 10 0
14 11 157 188 123
14 12 104 255 62
14 13 62 255 0
14 14 34 114 0
14 15 186 222 173
14 16 255 194 36
14 17 129 189 175
14 18 54 39 39
14 19 117 139 263
14 20 0 132 177
14 21 0 255 255
14 22 82 139 191
14 23 255 87 178
14 24 180 89 125
14 25 154 124 110
14 26 142 143 255
14 27 135 0 138
14 28 120 34 83
14 29 133 62 161
14 30 256 123 134
14 31 64 0 207

15 0 60 141 101
15 1 22 89 0
15 2 64 103 117
15 3 581 72 247
15 4 265 176 60
15 5 147 173 98
15 6 138 121 171
15 7 168 183 203
15 8 130 123 131
15 9 0 125 103
15 10 16 97 0
15 11 31 100 0
15 12 95 255 44
15 13 128 255 0
15 14 142 73 0
15 15 177 222 154
15 16 255 96 187
15 17 329 186 142
15 18 134 160 106
15 19 106 100 167
15 20 255 118 79
15 21 115 0 255
15 22 352 52 119
15 23 121 0 0
15 24 90 0 0
15 25 0 204 121
15 26 0 115 255
15 27 297 125 0
15 28 88 140 0
15 29 158 158 105
15 30 133 85 307
15 31 153 116 55

16 0 17 289 179
16 1 97 124 0
16 2 67 0 193
16 3 96 81 30
16 4 102 0 114
16 5 39 194 87
16 6 0 145 129
16 7 38 122 83
16 8 215 235 112
16 9 93 104 121
16 10 77 122 255
16 11 83 123 84
16 12 286 255 145
16 13 0 255 255
16 14 170 115 137
16 15 135 89 132
16 16 255 91 124
16 17 126 21 0
16 18 10 364 81
16 19 86 89 122
16 20 255 196 0
16 21 185 255 255
16 22 197 131 174
16 23 135 160 76
16 24 157 0 72
16 25 143 121 114
16 26 94 97 255
16 27 22 172 130
16 28 5 90 150
16 29 0 0 60
16 30 0 15 88
16 31 75 75 117

17 0 123 47 67
17 1 128 79 43
17 2 30 0 82
17 3 0 130 152
17 4 93 0 122
17 5 55 72 87
17 6 333 110 42
17 7 146 99 78
17 8 32 0 218
17 9 116 145 150
17 10 224 174 255
17 11 0 81 220
17 12 11 255 306
17 13 101 255 255
17 14 0 72 0
17 15 76 459 11
17 16 0 59 30
17 17 50 0 73
17 18 252 0 29
17 19 156 174 178
17 20 255 207 211
17 21 179 255 255
17 22 200 138 193
17 23 190 149 208
17 24 117 0 114
17 25 24 0 0
17 26 27 85 255
17 27 20 0 137
17 28 0 64 53
17 29 333 30 66
17 30 41 62 75
17 31 85 96 153

18 0 71 140 60
18 1 0 110 52
18 2 17 19 208
18 3 75 119 119
18 4 71 114 25
18 5 0 207 209
18 6 142 70 213
18 7 178 111 130
18 8 130 456 26
18 9 262 0 191
18 10 99 242 255
18 11 99 127 179
18 12 91 255 171
18 13 127 255 255
18 14 0 152 41
18 15 135 0 0
18 16 255 350 0
18 17 0 6 158
18 18 19 154 136
18 19 203 0 155
18 20 255 166 199
18 21 19 255 255
18 22 106 309 134
18 23 212 123 130
18 24 139 40 0
18 25 243 0 179
18 26 0 0 255
18 27 259 111 172
18 28 229 78 59
18 29 62 0 149
18 30 166 79 84
18 31 74 0 111

19 0 309 256 279
19 1 155 193 146
19 2 296 48 165
19 3 141 301 161
19 4 89 214 0
19 5 0 158 148
19 6 230 213 151
19 7 223 172 129
19 8 186 196 351
19 9 129 178 141
19 10 23 125 255
19 11 91 75 16
19 12 0 0 13
19 13 78 255 255
19 14 239 157 55
19 15 179 33 127
19 16 255 178 0
19 17 189 0 158
19 18 162 216 161
19 19 142 145 152
19 20 255 39 0
19 21 191 0 255
19 22 100 183 89
19 23 42 78 78
19 24 192 43 77
19 25 118 52 218
19 26 14 105 255
19 27 35 75 345
19 28 77 107 175
19 29 0 100 124
19 30 39 72 105
19 31 118 110 4

20 0 155 284 128
20 1 130 37 4
20 2 238 262 172
20 3 188 186 114
20 4 151 304 123
20 5 340 248 139
20 6 239 244 328
20 7 23 153 126
20 8 85 157 147
20 9 143 163 182
20 10 139 178 255
20 11 232 258 146
20 12 157 255 307
20 13 145 255 255
20 14 0 133 175
20 15 173 181 268
20 16 0 0 59
20 17 77 0 57
20 18 159 15 190
20 19 254 0 158
20 20 255 14 185
20 21 196 255 255
20 22 207 107 181
20 23 331 205 145
20 24 232 120 62
20 25 219 0 24
20 26 0 170 255
20 27 13 93 99
20 28 54 45 185
20 29 77 101 95
20 30 172 30 146
20 31 16 106 96

21 0 180 222 159
21 1 336 202 107
21 2 233 216 186
21 3 183 244 16
21 4 153 98 251
21 5 148 177 38
21 6 149 145 196
21 7 126 171 81
21 8 459 109 144
21 9 65 120 125
21 10 106 321 255
21 11 147 106 100
21 12 22 255 0
21 13 151 255 255
21 14 156 137 127
21 15 8 21 215
21 16 255 184 289
21 17 276 228 151
21 18 132 167 231
21 19 209 226 341
21 20 255 170 352
21 21 95 255 255
21 22 185 119 48
21 23 180 26 168
21 24 0 125 37
21 25 86 6 0
21 26 25 0 255
21 27 12 104 120
21 28 169 64 87
21 29 69 28 109
21 30 103 3 136
21 31 110 85 63

22 0 332 35 306
22 1 50 281 228
22 2 254 280 208
22 3 304 406 370
22 4 302 259 365
22 5 208 248 305
22 6 100 26 101
22 7 110 181 143
22 8 220 95 47
22 9 93 161 0
22 10 136 296 255
22 11 75 95 92
22 12 124 255 232
22 13 239 255 255
22 14 251 157 156
22 15 117 172 49
22 16 255 315 224
22 17 234 240 303
22 18 140 198 255
22 19 271 279 355
22 20 255 241 131
22 21 353 255 255
22 22 119 218 145
22 23 169 110 158
22 24 106 68 117
22 25 86 154 12
22 26 32 97 0
22 27 62 49 121
22 28 81 83 199
22 29 41 61 0
22 30 200 0 0
22 31 0 124 24

23 0 317 218 204
23 1 155 168 203
23 2 243 389 0
23 3 257 159 210
23 4 279 0 237
23 5 261 262 189
23 6 183 262 164
23 7 141 156 155
23 8 153 120 328
23 9 197 237 197
23 10 244 182 255
23 11 190 285 178
23 12 340 255 19
23 13 169 255 255
23 14 344 130 209
23 15 254 232 256
23 16 255 165 274
23 17 199 236 310
23 18 162 177 147
23 19 138 214 173
23 20 255 324 166
23 21 258 255 255
23 22 275 162 223
23 23 74 166 154
23 24 118 136 35
23 25 0 196 0
23 26 142 138 255
23 27 249 85 125
23 28 0 183 8
23 29 50 0 279
23 30 156 54 0
23 31 146 103 110

24 0 261 421 374
24 1 468 114 227
24 2 214 315 117
24 3 217 185 171
24 4 35 208 200
24 5 165 228 155
24 6 180 65 134
24 7 248 218 231
24 8 92 277 202
24 9 172 260 103
24 10 279 229 255
24 11 257 242 196
24 12 183 255 95
24 13 225 255 255
24 14 187 230 296
24 15 212 223 192
24 16 255 38 21
24 17 171 76 273
24 18 17 0 172
24 19 79 394 163
24 20 255 0 111
24 21 40 255 255
24 22 248 173 145
24 23 116 75 90
24 24 59 0 88
24 25 61 191 43
24 26 174 167 255
24 27 157 172 123
24 28 143 124 0
24 29 116 121 24
24 30 0 224 62
24 31 8 185 124

25 0 195 171 207
25 1 483 206 154
25 2 311 305 157
25 3 190 175 195
25 4 199 190 107
25 5 90 165 207
25 6 191 0 179
25 7 0 131 137
25 8 25 142 181
25 9 138 92 0
25 10 153 97 255
25 11 127 132 0
25 12 80 0 59
25 13 114 255 255
25 14 117 72 225
25 15 52 39 193
25 16 255 60 92
25 17 275 108 246
25 18 172 325 41
25 19 0 30 66
25 20 255 0 47
25 21 0 255 255
25 22 90 27 0
25 23 92 0 111
25 24 80 0 0
25 25 83 158 0
25 26 213 53 255
25 27 1 14 0
25 28 0 112 30
25 29 163 106 0
25 30 123 95 0
25 31 0 0 135

26 0 128 72 126
26 1 98 106 0
26 2 130 341 61
26 3 48 67 117
26 4 87 31 426
26 5 85 170 242
26 6 106 172 76
26 7 85 94 112
26 8 0 133 55
26 9 62 5 42
26 10 105 116 0
26 11 0 92 0
26 12 81 255 77
26 13 71 255 0
26 14 180 0 0
26 15 0 45 0
26 16 255 42 39
26 17 0 178 0
26 18 104 115 46
26 19 0 147 52
26 20 255 87 0
26 21 0 0 255
26 22 171 171 81
26 23 0 94 0
26 24 23 77 239
26 25 49 180 128
26 26 0 136 255
26 27 44 30 75
26 28 95 32 116
26 29 0 0 242
26 30 0 129 0
26 31 42 0 0

27 0 0 86 76
27 1 5 204 69
27 2 95 146 96
27 3 115 45 90
27 4 200 103 139
27 5 266 105 129
27 6 137 5 74
27 7 132 183 114
27 8 94 194 126
27 9 0 95 151
27 10 267 60 255
27 11 15 69 88
27 12 255 255 65
27 13 73 255 255
27 14 83 43 157
27 15 1 96 92
27 16 255 69 81
27 17 100 97 10
27 18 108 85 144
27 19 125 0 78
27 20 255 188 0
27 21 0 255 255
27 22 179 152 0
27 23 193 265 214
27 24 61 125 58
27 25 36 161 133
27 26 0 0 255
27 27 0 0 57
27 28 301 38 10
27 29 117 39 145
27 30 121 180 132
27 31 0 135 130

28 0 0 131 123
28 1 80 136 59
28 2 0 75 163
28 3 0 81 88
28 4 252 81 387
28 5 276 96 138
28 6 88 76 56
28 7 73 42 294
28 8 210 157 130
28 9 67 175 141
28 10 0 50 255
28 11 36 0 13
28 12 0 255 150
28 13 85 255 255
28 14 111 221 164
28 15 300 123 112
28 16 255 193 87
28 17 93 150 11
28 18 0 154 83
28 19 40 1 103
28 20 255 113 68
28 21 0 255 255
28 22 86 80 70
28 23 185 275 147
28 24 164 273 132
28 25 0 69 314
28 26 0 96 255
28 27 0 0 71
28 28 66 56 88
28 29 41 44 131
28 30 149 140 65
28 31 112 152 114

29 0 0 188 170
29 1 158 139 7
29 2 82 125 264
29 3 58 13 49
29 4 142 65 125
29 5 0 128 44
29 6 82 115 67
29 7 92 1 17
29 8 175 153 0
29 9 115 37 96
29 10 43 0 255
29 11 55 72 86
29 12 9 255 90
29 13 207 0 255
29 14 45 0 126
29 15 0 79 16
29 16 255 0 79
29 17 325 63 226
29 18 94 290 50
29 19 59 206 96
29 20 255 52 63
29 21 0 255 255
29 22 71 84 91
29 23 110 161 0
29 24 149 117 0
29 25 0 177 14
29 26 100 53 255
29 27 29 26 78
29 28 106 98 53
29 29 13 81 111
29 30 48 130 59
29 31 157 238 84

30 0 152 36 33
30 1 41 0 19
30 2 94 48 154
30 3 40 76 84
30 4 92 0 121
30 5 67 0 135
30 6 0 0 42
30 7 69 83 16
30 8 25 27 9
30 9 272 20 144
30 10 100 121 255
30 11 78 197 49
30 12 46 255 24
30 13 94 255 255
30 14 72 383 0
30 15 64 24 105
30 16 0 0 121
30 17 180 74 161
30 18 196 57 237
30 19 142 0 88
30 20 255 0 188
30 21 142 255 255
30 22 74 0 190
30 23 134 284 65
30 24 204 110 69
30 25 123 49 89
30 26 0 201 255
30 27 101 136 10
30 28 19 0 194
30 29 77 191 0
30 30 46 0 95
30 31 54 103 182

31 0 22 114 52
31 1 0 3 0
31 2 20 118 90
31 3 113 1 90
31 4 191 27 113
31 5 115 54 135
31 6 120 40 148
31 7 62 137 104
31 8 133 135 143
31 9 0 93 135
31 10 70 34 255
31 11 125 158 101
31 12 117 0 56
31 13 107 255 255
31 14 139 156 151
31 15 81 117 19
31 16 255 145 0
31 17 71 59 17
31 18 40 139 113
31 19 71 125 85
31 20 255 103 127
31 21 246 255 255
31 22 86 165 59
31 23 90 160 64
31 24 102 66 33
31 25 37 71 0
31 26 66 246 255
31 27 0 0 7
31 28 93 179 310
31 29 101 127 211
31 30 139 66 32
31 31 84 7 63



==> Cifra_figuretem/3.9/dp9-gray.txt <==
0 0 245 245 245
0 1 181 181 181
0 2 173 173 173
0 3 215 215 215
0 4 178 178 178
0 5 217 217 217
0 6 239 239 239
0 7 253 253 253
0 8 213 213 213
0 9 202 202 202
0 10 255 255 255
0 11 184 184 184
0 12 255 255 255
0 13 255 255 255
0 14 255 255 255
0 15 246 246 246
0 16 238 238 238
0 17 234 234 234
0 18 255 255 255
0 19 255 255 255
0 20 255 255 255
0 21 245 245 245
0 22 241 241 241
0 23 102 102 102
0 24 255 255 255
0 25 255 255 255
0 26 255 255 255
0 27 255 255 255
0 28 255 255 255
0 29 226 226 226
0 30 255 255 255
0 31 255 255 255

1 0 255 255 255
1 1 197 197 197
1 2 255 255 255
1 3 255 255 255
1 4 255 255 255
1 5 254 254 254
1 6 229 229 229
1 7 158 158 158
1 8 255 255 255
1 9 255 255 255
1 10 235 235 235
1 11 255 255 255
1 12 246 246 246
1 13 255 255 255
1 14 255 255 255
1 15 206 206 206
1 16 255 255 255
1 17 164 164 164
1 18 255 255 255
1 19 255 255 255
1 20 222 222 222
1 21 207 207 207
1 22 255 255 255
1 23 220 220 220
1 24 255 255 255
1 25 250 250 250
1 26 255 255 255
1 27 245 245 245
1 28 255 255 255
1 29 209 209 209
1 30 252 252 252
1 31 180 180 180

2 0 208 208 208
2 1 126 126 126
2 2 174 174 174
2 3 255 255 255
2 4 255 255 255
2 5 255 255 255
2 6 255 255 255
2 7 255 255 255
2 8 255 255 255
2 9 112 112 112
2 10 238 238 238
2 11 254 254 254
2 12 244 244 244
2 13 255 255 255
2 14 255 255 255
2 15 255 255 255
2 16 202 202 202
2 17 255 255 255
2 18 255 255 255
2 19 172 172 172
2 20 255 255 255
2 21 255 255 255
2 22 255 255 255
2 23 203 203 203
2 24 255 255 255
2 25 255 255 255
2 26 169 169 169
2 27 240 240 240
2 28 230 230 230
2 29 255 255 255
2 30 255 255 255
2 31 255 255 255

3 0 208 208 208
3 1 194 194 194
3 2 205 205 205
3 3 196 196 196
3 4 203 203 203
3 5 188 188 188
3 6 214 214 214
3 7 255 255 255
3 8 254 254 254
3 9 243 243 243
3 10 226 226 226
3 11 255 255 255
3 12 255 255 255
3 13 196 196 196
3 14 255 255 255
3 15 226 226 226
3 16 252 252 252
3 17 139 139 139
3 18 255 255 255
3 19 228 228 228
3 20 161 161 161
3 21 196 196 196
3 22 255 255 255
3 23 244 244 244
3 24 221 221 221
3 25 255 255 255
3 26 255 255 255
3 27 201 201 201
3 28 255 255 255
3 29 136 136 136
3 30 223 223 223
3 31 190 190 190

4 0 164 164 164
4 1 193 193 193
4 2 255 255 255
4 3 165 165 165
4 4 103 103 103
4 5 209 209 209
4 6 207 207 207
4 7 255 255 255
4 8 255 255 255
4 9 190 190 190
4 10 135 135 135
4 11 204 204 204
4 12 255 255 255
4 13 255 255 255
4 14 244 244 244
4 15 255 255 255
4 16 255 255 255
4 17 255 255 255
4 18 255 255 255
4 19 170 170 170
4 20 255 255 255
4 21 255 255 255
4 22 255 255 255
4 23 255 255 255
4 24 255 255 255
4 25 255 255 255
4 26 188 188 188
4 27 255 255 255
4 28 255 255 255
4 29 255 255 255
4 30 91 91 91
4 31 218 218 218

5 0 157 157 157
5 1 174 174 174
5 2 180 180 180
5 3 118 118 118
5 4 161 161 161
5 5 242 242 242
5 6 239 239 239
5 7 255 255 255
5 8 240 240 240
5 9 201 201 201
5 10 213 213 213
5 11 255 255 255
5 12 109 109 109
5 13 112 112 112
5 14 160 160 160
5 15 240 240 240
5 16 197 197 197
5 17 255 255 255
5 18 236 236 236
5 19 99 99 99
5 20 255 255 255
5 21 255 255 255
5 22 254 254 254
5 23 255 255 255
5 24 255 255 255
5 25 255 255 255
5 26 222 222 222
5 27 199 199 199
5 28 211 211 211
5 29 134 134 134
5 30 232 232 232
5 31 192 192 192

6 0 108 108 108
6 1 114 114 114
6 2 122 122 122
6 3 158 158 158
6 4 217 217 217
6 5 255 255 255
6 6 185 185 185
6 7 239 239 239
6 8 182 182 182
6 9 220 220 220
6 10 197 197 197
6 11 67 67 67
6 12 227 227 227
6 13 107 107 107
6 14 255 255 255
6 15 76 76 76
6 16 236 236 236
6 17 214 214 214
6 18 255 255 255
6 19 255 255 255
6 20 255 255 255
6 21 235 235 235
6 22 233 233 233
6 23 255 255 255
6 24 255 255 255
6 25 247 247 247
6 26 51 51 51
6 27 255 255 255
6 28 131 131 131
6 29 168 168 168
6 30 210 210 210
6 31 215 215 215

7 0 255 255 255
7 1 210 210 210
7 2 204 204 204
7 3 148 148 148
7 4 214 214 214
7 5 218 218 218
7 6 69 69 69
7 7 216 216 216
7 8 69 69 69
7 9 85 85 85
7 10 127 127 127
7 11 117 117 117
7 12 119 119 119
7 13 150 150 150
7 14 53 53 53
7 15 65 65 65
7 16 126 126 126
7 17 209 209 209
7 18 231 231 231
7 19 255 255 255
7 20 226 226 226
7 21 178 178 178
7 22 238 238 238
7 23 241 241 241
7 24 186 186 186
7 25 255 255 255
7 26 255 255 255
7 27 193 193 193
7 28 201 201 201
7 29 242 242 242
7 30 255 255 255
7 31 157 157 157

8 0 151 151 151
8 1 206 206 206
8 2 219 219 219
8 3 101 101 101
8 4 165 165 165
8 5 220 220 220
8 6 162 162 162
8 7 217 217 217
8 8 255 255 255
8 9 170 170 170
8 10 125 125 125
8 11 100 100 100
8 12 131 131 131
8 13 163 163 163
8 14 61 61 61
8 15 73 73 73
8 16 136 136 136
8 17 10 10 10
8 18 82 82 82
8 19 82 82 82
8 20 85 85 85
8 21 145 145 145
8 22 88 88 88
8 23 169 169 169
8 24 213 213 213
8 25 204 204 204
8 26 255 255 255
8 27 215 215 215
8 28 206 206 206
8 29 103 103 103
8 30 255 255 255
8 31 255 255 255

9 0 225 225 225
9 1 121 121 121
9 2 211 211 211
9 3 141 141 141
9 4 174 174 174
9 5 234 234 234
9 6 217 217 217
9 7 188 188 188
9 8 173 173 173
9 9 255 255 255
9 10 86 86 86
9 11 113 113 113
9 12 152 152 152
9 13 131 131 131
9 14 118 118 118
9 15 0 0 0
9 16 104 104 104
9 17 32 32 32
9 18 58 58 58
9 19 71 71 71
9 20 96 96 96
9 21 0 0 0
9 22 49 49 49
9 23 25 25 25
9 24 170 170 170
9 25 247 247 247
9 26 237 237 237
9 27 136 136 136
9 28 139 139 139
9 29 156 156 156
9 30 163 163 163
9 31 187 187 187

10 0 120 120 120
10 1 95 95 95
10 2 144 144 144
10 3 183 183 183
10 4 88 88 88
10 5 150 150 150
10 6 169 169 169
10 7 165 165 165
10 8 160 160 160
10 9 82 82 82
10 10 152 152 152
10 11 156 156 156
10 12 204 204 204
10 13 243 243 243
10 14 120 120 120
10 15 36 36 36
10 16 72 72 72
10 17 35 35 35
10 18 0 0 0
10 19 55 55 55
10 20 131 131 131
10 21 145 145 145
10 22 150 150 150
10 23 68 68 68
10 24 145 145 145
10 25 255 255 255
10 26 201 201 201
10 27 91 91 91
10 28 37 37 37
10 29 114 114 114
10 30 78 78 78
10 31 22 22 22

11 0 119 119 119
11 1 189 189 189
11 2 130 130 130
11 3 182 182 182
11 4 188 188 188
11 5 142 142 142
11 6 158 158 158
11 7 80 80 80
11 8 181 181 181
11 9 255 255 255
11 10 171 171 171
11 11 170 170 170
11 12 168 168 168
11 13 79 79 79
11 14 82 82 82
11 15 36 36 36
11 16 0 0 0
11 17 13 13 13
11 18 53 53 53
11 19 201 201 201
11 20 152 152 152
11 21 214 214 214
11 22 0 0 0
11 23 73 73 73
11 24 235 235 235
11 25 160 160 160
11 26 255 255 255
11 27 90 90 90
11 28 176 176 176
11 29 107 107 107
11 30 105 105 105
11 31 129 129 129

12 0 93 93 93
12 1 144 144 144
12 2 251 251 251
12 3 255 255 255
12 4 170 170 170
12 5 58 58 58
12 6 164 164 164
12 7 150 150 150
12 8 149 149 149
12 9 119 119 119
12 10 90 90 90
12 11 168 168 168
12 12 142 142 142
12 13 57 57 57
12 14 52 52 52
12 15 90 90 90
12 16 132 132 132
12 17 0 0 0
12 18 24 24 24
12 19 163 163 163
12 20 181 181 181
12 21 158 158 158
12 22 93 93 93
12 23 110 110 110
12 24 178 178 178
12 25 139 139 139
12 26 149 149 149
12 27 176 176 176
12 28 112 112 112
12 29 93 93 93
12 30 255 255 255
12 31 167 167 167

13 0 204 204 204
13 1 188 188 188
13 2 75 75 75
13 3 188 188 188
13 4 134 134 134
13 5 118 118 118
13 6 163 163 163
13 7 160 160 160
13 8 132 132 132
13 9 183 183 183
13 10 35 35 35
13 11 242 242 242
13 12 223 223 223
13 13 97 97 97
13 14 0 0 0
13 15 25 25 25
13 16 72 72 72
13 17 0 0 0
13 18 35 35 35
13 19 138 138 138
13 20 26 26 26
13 21 177 177 177
13 22 123 123 123
13 23 43 43 43
13 24 188 188 188
13 25 150 150 150
13 26 214 214 214
13 27 164 164 164
13 28 255 255 255
13 29 187 187 187
13 30 141 141 141
13 31 182 182 182

14 0 178 178 178
14 1 212 212 212
14 2 175 175 175
14 3 126 126 126
14 4 143 143 143
14 5 94 94 94
14 6 194 194 194
14 7 226 226 226
14 8 152 152 152
14 9 138 138 138
14 10 186 186 186
14 11 128 128 128
14 12 118 118 118
14 13 133 133 133
14 14 0 0 0
14 15 45 45 45
14 16 88 88 88
14 17 109 109 109
14 18 93 93 93
14 19 62 62 62
14 20 29 29 29
14 21 17 17 17
14 22 24 24 24
14 23 27 27 27
14 24 107 107 107
14 25 175 175 175
14 26 56 56 56
14 27 99 99 99
14 28 93 93 93
14 29 115 115 115
14 30 178 178 178
14 31 124 124 124

15 0 205 205 205
15 1 206 206 206
15 2 123 123 123
15 3 155 155 155
15 4 255 255 255
15 5 137 137 137
15 6 139 139 139
15 7 194 194 194
15 8 255 255 255
15 9 208 208 208
15 10 202 202 202
15 11 155 155 155
15 12 106 106 106
15 13 136 136 136
15 14 97 97 97
15 15 91 91 91
15 16 0 0 0
15 17 0 0 0
15 18 25 25 25
15 19 34 34 34
15 20 22 22 22
15 21 25 25 25
15 22 97 97 97
15 23 40 40 40
15 24 18 18 18
15 25 91 91 91
15 26 23 23 23
15 27 50 50 50
15 28 34 34 34
15 29 0 0 0
15 30 63 63 63
15 31 128 128 128

16 0 51 51 51
16 1 0 0 0
16 2 129 129 129
16 3 95 95 95
16 4 82 82 82
16 5 61 61 61
16 6 39 39 39
16 7 73 73 73
16 8 5 5 5
16 9 73 73 73
16 10 76 76 76
16 11 110 110 110
16 12 21 21 21
16 13 1 1 1
16 14 219 219 219
16 15 65 65 65
16 16 0 0 0
16 17 64 64 64
16 18 56 56 56
16 19 9 9 9
16 20 48 48 48
16 21 125 125 125
16 22 74 74 74
16 23 0 0 0
16 24 21 21 21
16 25 80 80 80
16 26 61 61 61
16 27 6 6 6
16 28 79 79 79
16 29 36 36 36
16 30 5 5 5
16 31 81 81 81

17 0 115 115 115
17 1 0 0 0
17 2 156 156 156
17 3 0 0 0
17 4 79 79 79
17 5 0 0 0
17 6 0 0 0
17 7 2 2 2
17 8 46 46 46
17 9 0 0 0
17 10 55 55 55
17 11 18 18 18
17 12 38 38 38
17 13 106 106 106
17 14 66 66 66
17 15 153 153 153
17 16 31 31 31
17 17 0 0 0
17 18 0 0 0
17 19 0 0 0
17 20 63 63 63
17 21 77 77 77
17 22 62 62 62
17 23 51 51 51
17 24 25 25 25
17 25 91 91 91
17 26 52 52 52
17 27 2 2 2
17 28 93 93 93
17 29 41 41 41
17 30 74 74 74
17 31 89 89 89

18 0 4 4 4
18 1 8 8 8
18 2 87 87 87
18 3 0 0 0
18 4 0 0 0
18 5 46 46 46
18 6 0 0 0
18 7 25 25 25
18 8 124 124 124
18 9 0 0 0
18 10 0 0 0
18 11 26 26 26
18 12 3 3 3
18 13 0 0 0
18 14 0 0 0
18 15 0 0 0
18 16 0 0 0
18 17 0 0 0
18 18 6 6 6
18 19 122 122 122
18 20 25 25 25
18 21 50 50 50
18 22 61 61 61
18 23 1 1 1
18 24 107 107 107
18 25 59 59 59
18 26 0 0 0
18 27 5 5 5
18 28 121 121 121
18 29 0 0 0
18 30 0 0 0
18 31 102 102 102

19 0 60 60 60
19 1 0 0 0
19 2 0 0 0
19 3 57 57 57
19 4 0 0 0
19 5 38 38 38
19 6 0 0 0
19 7 0 0 0
19 8 180 180 180
19 9 0 0 0
19 10 0 0 0
19 11 29 29 29
19 12 2 2 2
19 13 17 17 17
19 14 0 0 0
19 15 61 61 61
19 16 0 0 0
19 17 0 0 0
19 18 0 0 0
19 19 62 62 62
19 20 20 20 20
19 21 54 54 54
19 22 26 26 26
19 23 37 37 37
19 24 1 1 1
19 25 0 0 0
19 26 0 0 0
19 27 136 136 136
19 28 59 59 59
19 29 59 59 59
19 30 138 138 138
19 31 91 91 91

20 0 16 16 16
20 1 50 50 50
20 2 4 4 4
20 3 0 0 0
20 4 22 22 22
20 5 0 0 0
20 6 0 0 0
20 7 24 24 24
20 8 19 19 19
20 9 0 0 0
20 10 62 62 62
20 11 37 37 37
20 12 72 72 72
20 13 0 0 0
20 14 11 11 11
20 15 58 58 58
20 16 0 0 0
20 17 2 2 2
20 18 0 0 0
20 19 65 65 65
20 20 78 78 78
20 21 0 0 0
20 22 0 0 0
20 23 21 21 21
20 24 95 95 95
20 25 33 33 33
20 26 0 0 0
20 27 48 48 48
20 28 0 0 0
20 29 23 23 23
20 30 130 130 130
20 31 55 55 55

21 0 185 185 185
21 1 56 56 56
21 2 0 0 0
21 3 137 137 137
21 4 145 145 145
21 5 35 35 35
21 6 8 8 8
21 7 37 37 37
21 8 12 12 12
21 9 148 148 148
21 10 0 0 0
21 11 109 109 109
21 12 0 0 0
21 13 55 55 55
21 14 21 21 21
21 15 0 0 0
21 16 22 22 22
21 17 11 11 11
21 18 26 26 26
21 19 11 11 11
21 20 64 64 64
21 21 15 15 15
21 22 0 0 0
21 23 9 9 9
21 24 24 24 24
21 25 0 0 0
21 26 0 0 0
21 27 21 21 21
21 28 0 0 0
21 29 96 96 96
21 30 76 76 76
21 31 108 108 108

22 0 121 121 121
22 1 73 73 73
22 2 0 0 0
22 3 81 81 81
22 4 87 87 87
22 5 69 69 69
22 6 0 0 0
22 7 47 47 47
22 8 223 223 223
22 9 145 145 145
22 10 93 93 93
22 11 58 58 58
22 12 0 0 0
22 13 9 9 9
22 14 100 100 100
22 15 18 18 18
22 16 0 0 0
22 17 11 11 11
22 18 86 86 86
22 19 20 20 20
22 20 0 0 0
22 21 0 0 0
22 22 38 38 38
22 23 158 158 158
22 24 33 33 33
22 25 31 31 31
22 26 0 0 0
22 27 0 0 0
22 28 0 0 0
22 29 3 3 3
22 30 111 111 111
22 31 9 9 9

23 0 109 109 109
23 1 42 42 42
23 2 57 57 57
23 3 56 56 56
23 4 41 41 41
23 5 29 29 29
23 6 32 32 32
23 7 0 0 0
23 8 102 102 102
23 9 82 82 82
23 10 85 85 85
23 11 135 135 135
23 12 93 93 93
23 13 163 163 163
23 14 181 181 181
23 15 75 75 75
23 16 143 143 143
23 17 140 140 140
23 18 101 101 101
23 19 73 73 73
23 20 165 165 165
23 21 0 0 0
23 22 136 136 136
23 23 199 199 199
23 24 115 115 115
23 25 72 72 72
23 26 124 124 124
23 27 27 27 27
23 28 0 0 0
23 29 33 33 33
23 30 80 80 80
23 31 63 63 63

24 0 18 18 18
24 1 144 144 144
24 2 52 52 52
24 3 163 163 163
24 4 71 71 71
24 5 158 158 158
24 6 0 0 0
24 7 28 28 28
24 8 37 37 37
24 9 151 151 151
24 10 153 153 153
24 11 132 132 132
24 12 75 75 75
24 13 0 0 0
24 14 111 111 111
24 15 102 102 102
24 16 0 0 0
24 17 194 194 194
24 18 7 7 7
24 19 29 29 29
24 20 3 3 3
24 21 101 101 101
24 22 33 33 33
24 23 42 42 42
24 24 111 111 111
24 25 62 62 62
24 26 98 98 98
24 27 68 68 68
24 28 2 2 2
24 29 17 17 17
24 30 0 0 0
24 31 70 70 70

25 0 112 112 112
25 1 141 141 141
25 2 50 50 50
25 3 60 60 60
25 4 16 16 16
25 5 16 16 16
25 6 0 0 0
25 7 36 36 36
25 8 0 0 0
25 9 0 0 0
25 10 56 56 56
25 11 0 0 0
25 12 123 123 123
25 13 78 78 78
25 14 40 40 40
25 15 0 0 0
25 16 25 25 25
25 17 133 133 133
25 18 0 0 0
25 19 31 31 31
25 20 4 4 4
25 21 28 28 28
25 22 42 42 42
25 23 1 1 1
25 24 129 129 129
25 25 20 20 20
25 26 0 0 0
25 27 135 135 135
25 28 8 8 8
25 29 12 12 12
25 30 31 31 31
25 31 57 57 57

26 0 57 57 57
26 1 34 34 34
26 2 114 114 114
26 3 60 60 60
26 4 30 30 30
26 5 11 11 11
26 6 17 17 17
26 7 0 0 0
26 8 72 72 72
26 9 72 72 72
26 10 43 43 43
26 11 5 5 5
26 12 27 27 27
26 13 23 23 23
26 14 82 82 82
26 15 89 89 89
26 16 56 56 56
26 17 87 87 87
26 18 119 119 119
26 19 176 176 176
26 20 123 123 123
26 21 128 128 128
26 22 140 140 140
26 23 90 90 90
26 24 110 110 110
26 25 80 80 80
26 26 101 101 101
26 27 81 81 81
26 28 192 192 192
26 29 70 70 70
26 30 101 101 101
26 31 47 47 47

27 0 218 218 218
27 1 144 144 144
27 2 166 166 166
27 3 144 144 144
27 4 94 94 94
27 5 152 152 152
27 6 100 100 100
27 7 86 86 86
27 8 207 207 207
27 9 255 255 255
27 10 145 145 145
27 11 157 157 157
27 12 161 161 161
27 13 78 78 78
27 14 136 136 136
27 15 92 92 92
27 16 157 157 157
27 17 140 140 140
27 18 96 96 96
27 19 145 145 145
27 20 100 100 100
27 21 133 133 133
27 22 179 179 179
27 23 150 150 150
27 24 130 130 130
27 25 180 180 180
27 26 173 173 173
27 27 14 14 14
27 28 142 142 142
27 29 122 122 122
27 30 83 83 83
27 31 116 116 116

28 0 144 144 144
28 1 212 212 212
28 2 113 113 113
28 3 174 174 174
28 4 180 180 180
28 5 227 227 227
28 6 161 161 161
28 7 180 180 180
28 8 190 190 190
28 9 201 201 201
28 10 205 205 205
28 11 185 185 185
28 12 139 139 139
28 13 179 179 179
28 14 0 0 0
28 15 172 172 172
28 16 132 132 132
28 17 117 117 117
28 18 115 115 115
28 19 199 199 199
28 20 232 232 232
28 21 132 132 132
28 22 132 132 132
28 23 226 226 226
28 24 75 75 75
28 25 179 179 179
28 26 227 227 227
28 27 129 129 129
28 28 131 131 131
28 29 126 126 126
28 30 179 179 179
28 31 82 82 82

29 0 188 188 188
29 1 196 196 196
29 2 180 180 180
29 3 234 234 234
29 4 250 250 250
29 5 196 196 196
29 6 214 214 214
29 7 215 215 215
29 8 187 187 187
29 9 248 248 248
29 10 255 255 255
29 11 138 138 138
29 12 117 117 117
29 13 112 112 112
29 14 230 230 230
29 15 158 158 158
29 16 110 110 110
29 17 255 255 255
29 18 197 197 197
29 19 249 249 249
29 20 100 100 100
29 21 186 186 186
29 22 163 163 163
29 23 225 225 225
29 24 155 155 155
29 25 185 185 185
29 26 219 219 219
29 27 219 219 219
29 28 170 170 170
29 29 88 88 88
29 30 222 222 222
29 31 230 230 230

30 0 178 178 178
30 1 233 233 233
30 2 226 226 226
30 3 255 255 255
30 4 220 220 220
30 5 186 186 186
30 6 236 236 236
30 7 144 144 144
30 8 174 174 174
30 9 227 227 227
30 10 233 233 233
30 11 168 168 168
30 12 197 197 197
30 13 189 189 189
30 14 136 136 136
30 15 186 186 186
30 16 135 135 135
30 17 241 241 241
30 18 166 166 166
30 19 170 170 170
30 20 211 211 211
30 21 156 156 156
30 22 204 204 204
30 23 250 250 250
30 24 80 80 80
30 25 170 170 170
30 26 159 159 159
30 27 79 79 79
30 28 178 178 178
30 29 69 69 69
30 30 103 103 103
30 31 144 144 144

31 0 205 205 205
31 1 204 204 204
31 2 248 248 248
31 3 255 255 255
31 4 159 159 159
31 5 165 165 165
31 6 194 194 194
31 7 227 227 227
31 8 221 221 221
31 9 237 237 237
31 10 191 191 191
31 11 222 222 222
31 12 203 203 203
31 13 128 128 128
31 14 213 213 213
31 15 161 161 161
31 16 215 215 215
31 17 247 247 247
31 18 190 190 190
31 19 91 91 91
31 20 159 159 159
31 21 176 176 176
31 22 255 255 255
31 23 255 255 255
31 24 165 165 165
31 25 164 164 164
31 26 105 105 105
31 27 208 208 208
31 28 154 154 154
31 29 238 238 238
31 30 131 131 131
31 31 107 107 107



==> Cifra_figuretem/3.9/dp9.txt <==
0 0 231 255 219
0 1 255 192 187
0 2 61 224 234
0 3 283 62 299
0 4 69 182 285
0 5 192 309 255
0 6 297 235 185
0 7 244 309 255
0 8 255 255 255
0 9 255 255 190
0 10 824 268 223
0 11 198 203 152
0 12 354 180 233
0 13 333 222 307
0 14 284 348 346
0 15 255 309 165
0 16 143 312 258
0 17 166 246 289
0 18 153 243 508
0 19 351 263 362
0 20 345 327 223
0 21 313 271 152
0 22 170 232 321
0 23 0 125 224
0 24 322 224 299
0 25 220 461 264
0 26 301 320 291
0 27 288 392 229
0 28 253 407 179
0 29 0 287 468
0 30 473 192 168
0 31 219 361 221

1 0 254 255 308
1 1 255 192 138
1 2 475 271 97
1 3 297 228 326
1 4 359 200 247
1 5 389 217 255
1 6 105 307 275
1 7 117 121 255
1 8 255 255 255
1 9 255 255 610
1 10 286 228 190
1 11 111 479 251
1 12 285 183 270
1 13 241 337 207
1 14 195 269 458
1 15 255 140 98
1 16 261 205 387
1 17 261 3 229
1 18 318 265 309
1 19 278 230 262
1 20 200 225 241
1 21 140 309 170
1 22 538 159 294
1 23 255 239 247
1 24 253 262 340
1 25 243 177 330
1 26 325 245 270
1 27 238 239 259
1 28 261 405 212
1 29 303 242 83
1 30 245 276 235
1 31 223 238 79

2 0 270 255 173
2 1 255 0 256
2 2 221 220 79
2 3 221 210 385
2 4 369 324 143
2 5 289 315 255
2 6 305 260 283
2 7 277 312 255
2 8 255 255 255
2 9 255 255 29
2 10 111 425 179
2 11 263 265 235
2 12 190 225 317
2 13 314 364 299
2 14 240 261 267
2 15 255 304 249
2 16 155 218 232
2 17 255 403 200
2 18 709 259 188
2 19 235 212 68
2 20 249 273 281
2 21 242 405 317
2 22 613 300 163
2 23 255 161 239
2 24 301 419 237
2 25 318 241 332
2 26 235 197 75
2 27 304 242 175
2 28 260 213 216
2 29 202 395 221
2 30 336 276 252
2 31 304 211 317

3 0 177 255 221
3 1 255 196 177
3 2 217 201 197
3 3 166 225 198
3 4 211 209 189
3 5 188 156 255
3 6 247 137 258
3 7 132 192 255
3 8 255 255 255
3 9 255 255 211
3 10 202 278 199
3 11 385 377 82
3 12 192 406 260
3 13 258 203 126
3 14 245 344 222
3 15 255 184 214
3 16 265 199 293
3 17 242 15 160
3 18 237 182 430
3 19 242 194 247
3 20 115 265 103
3 21 249 178 162
3 22 457 280 312
3 23 255 224 307
3 24 144 169 349
3 25 245 349 188
3 26 354 151 269
3 27 6 279 319
3 28 226 225 329
3 29 232 81 93
3 30 327 109 234
3 31 239 124 209

4 0 0 255 213
4 1 255 116 327
4 2 236 314 273
4 3 125 115 254
4 4 0 137 204
4 5 106 278 255
4 6 82 230 308
4 7 253 269 255
4 8 255 255 255
4 9 255 255 189
4 10 78 204 123
4 11 69 244 299
4 12 323 359 236
4 13 207 352 345
4 14 314 250 168
4 15 255 235 352
4 16 292 356 234
4 17 178 399 206
4 18 316 263 291
4 19 73 259 178
4 20 209 270 334
4 21 346 268 181
4 22 214 325 258
4 23 255 276 245
4 24 355 246 248
4 25 225 272 294
4 26 69 144 352
4 27 299 283 232
4 28 262 229 310
4 29 237 303 329
4 30 127 159 0
4 31 166 250 237

5 0 108 255 134
5 1 255 141 186
5 2 181 224 135
5 3 8 132 212
5 4 0 145 369
5 5 160 194 255
5 6 217 306 192
5 7 358 362 255
5 8 255 255 255
5 9 255 255 249
5 10 211 225 203
5 11 275 315 254
5 12 244 57 26
5 13 84 63 190
5 14 275 7 197
5 15 255 180 152
5 16 214 140 238
5 17 280 380 236
5 18 150 302 255
5 19 91 0 235
5 20 202 334 280
5 21 264 270 233
5 22 258 383 121
5 23 255 297 266
5 24 282 241 286
5 25 312 193 276
5 26 216 266 184
5 27 218 188 190
5 28 215 194 223
5 29 191 149 61
5 30 283 191 222
5 31 150 189 236

6 0 0 255 221
6 1 255 0 167
6 2 130 116 120
6 3 209 163 101
6 4 191 324 135
6 5 85 369 255
6 6 186 138 232
6 7 160 273 255
6 8 255 255 255
6 9 255 255 219
6 10 204 183 203
6 11 0 213 2
6 12 286 227 167
6 13 174 148 0
6 14 359 224 505
6 15 0 53 201
6 16 345 151 212
6 17 293 189 161
6 18 369 279 322
6 19 500 302 319
6 20 204 228 393
6 21 186 303 217
6 22 277 152 269
6 23 255 292 278
6 24 286 404 242
6 25 288 270 184
6 26 163 27 0
6 27 259 237 273
6 28 156 180 58
6 29 188 200 116
6 30 234 169 229
6 31 150 246 249

7 0 388 255 258
7 1 255 181 254
7 2 179 217 215
7 3 242 93 110
7 4 157 250 233
7 5 198 166 255
7 6 44 22 142
7 7 202 134 255
7 8 255 255 0
7 9 255 255 70
7 10 44 112 226
7 11 185 61 104
7 12 3 140 213
7 13 142 0 341
7 14 0 109 62
7 15 255 172 0
7 16 101 218 58
7 17 226 188 213
7 18 234 272 186
7 19 328 285 377
7 20 249 173 257
7 21 190 157 188
7 22 210 241 261
7 23 255 217 277
7 24 122 245 191
7 25 248 213 482
7 26 303 215 489
7 27 244 145 188
7 28 297 120 187
7 29 233 287 207
7 30 423 189 303
7 31 30 250 192

8 0 187 255 200
8 1 255 224 192
8 2 237 198 222
8 3 0 128 280
8 4 148 315 32
8 5 268 226 255
8 6 177 155 153
8 7 387 160 255
8 8 255 255 255
8 9 255 255 152
8 10 132 246 0
8 11 109 108 83
8 12 97 106 190
8 13 302 191 0
8 14 4 166 14
8 15 255 108 86
8 16 84 127 197
8 17 78 61 0
8 18 48 80 119
8 19 80 77 90
8 20 138 54 62
8 21 166 43 227
8 22 211 22 32
8 23 255 47 276
8 24 281 206 153
8 25 185 218 208
8 26 223 252 399
8 27 237 158 249
8 28 419 163 35
8 29 48 104 158
8 30 253 336 275
8 31 235 301 250

9 0 158 255 229
9 1 255 276 20
9 2 199 153 280
9 3 15 226 183
9 4 219 180 123
9 5 370 212 255
9 6 196 211 246
9 7 277 176 255
9 8 255 255 255
9 9 255 255 133
9 10 123 42 92
9 11 213 0 182
9 12 133 155 168
9 13 32 218 144
9 14 97 70 187
9 15 255 0 0
9 16 204 126 0
9 17 31 79 0
9 18 52 76 46
9 19 43 33 136
9 20 78 112 97
9 21 0 0 59
9 22 33 90 25
9 23 255 0 153
9 24 194 188 128
9 25 336 252 153
9 26 106 386 220
9 27 179 135 94
9 28 109 116 192
9 29 176 287 3
9 30 121 211 157
9 31 270 161 129

10 0 266 255 19
10 1 255 12 156
10 2 167 133 132
10 3 146 247 156
10 4 175 169 0
10 5 170 142 255
10 6 186 131 192
10 7 179 135 255
10 8 255 255 255
10 9 255 255 69
10 10 224 184 47
10 11 135 132 200
10 12 176 238 199
10 13 396 244 90
10 14 132 128 102
10 15 255 0 61
10 16 38 106 72
10 17 65 0 220
10 18 4 0 0
10 19 74 120 0
10 20 169 136 88
10 21 193 53 189
10 22 121 45 284
10 23 255 0 125
10 24 316 207 0
10 25 281 275 312
10 26 250 164 188
10 27 139 42 91
10 28 45 0 117
10 29 68 131 143
10 30 99 88 48
10 31 6 0 154

11 0 212 255 138
11 1 255 302 124
11 2 106 166 118
11 3 262 159 124
11 4 273 195 97
11 5 157 91 255
11 6 146 200 128
11 7 13 132 255
11 8 255 255 255
11 9 255 255 206
11 10 100 171 244
11 11 169 173 170
11 12 176 92 236
11 13 54 166 16
11 14 167 41 38
11 15 255 61 0
11 16 82 50 0
11 17 35 0 75
11 18 133 35 0
11 19 418 103 83
11 20 188 150 117
11 21 112 310 221
11 22 54 103 0
11 23 255 110 51
11 24 213 277 216
11 25 121 200 161
11 26 298 358 352
11 27 240 0 69
11 28 254 148 125
11 29 0 252 107
11 30 184 0 156
11 31 188 145 53

12 0 34 255 107
12 1 255 130 162
12 2 211 249 291
12 3 444 128 254
12 4 170 188 151
12 5 0 213 255
12 6 131 251 110
12 7 128 175 255
12 8 255 255 255
12 9 255 0 204
12 10 150 161 0
12 11 357 42 104
12 12 163 143 121
12 13 52 30 88
12 14 18 77 60
12 15 255 57 191
12 16 205 127 63
12 17 0 0 0
12 18 25 0 81
12 19 9 296 184
12 20 279 108 157
12 21 202 159 113
12 22 65 138 75
12 23 255 59 189
12 24 153 182 200
12 25 178 133 105
12 26 38 145 264
12 27 0 427 176
12 28 158 0 195
12 29 126 19 135
12 30 407 152 229
12 31 115 244 141

13 0 238 255 200
13 1 255 231 158
13 2 11 44 171
13 3 151 289 124
13 4 111 132 159
13 5 230 7 255
13 6 171 72 248
13 7 125 146 255
13 8 255 255 255
13 9 255 255 252
13 10 150 0 0
13 11 175 401 149
13 12 229 151 290
13 13 85 82 124
13 14 0 14 0
13 15 255 0 38
13 16 3 90 124
13 17 0 90 0
13 18 58 0 66
13 19 178 148 89
13 20 48 33 0
13 21 78 281 173
13 22 80 83 206
13 23 255 106 0
13 24 5 105 453
13 25 194 22 235
13 26 267 72 302
13 27 202 97 193
13 28 269 295 205
13 29 172 171 217
13 30 157 151 114
13 31 247 140 159

14 0 231 255 115
14 1 255 344 165
14 2 212 139 174
14 3 109 182 86
14 4 162 140 127
14 5 56 146 255
14 6 226 207 150
14 7 143 112 255
14 8 255 0 255
14 9 255 255 121
14 10 118 217 222
14 11 201 122 62
14 12 106 143 106
14 13 165 99 136
14 14 29 0 0
14 15 0 46 97
14 16 86 112 65
14 17 202 85 39
14 18 116 209 0
14 19 0 89 124
14 20 7 0 92
14 21 55 0 35
14 22 59 32 0
14 23 0 165 0
14 24 111 34 174
14 25 94 270 160
14 26 0 91 78
14 27 109 333 0
14 28 162 48 70
14 29 69 96 179
14 30 151 252 132
14 31 42 42 289

15 0 241 255 198
15 1 255 186 290
15 2 88 139 141
15 3 204 93 168
15 4 194 408 381
15 5 175 118 255
15 6 171 121 125
15 7 154 184 255
15 8 255 255 255
15 9 255 255 262
15 10 172 181 252
15 11 187 146 133
15 12 190 0 158
15 13 115 48 244
15 14 167 72 52
15 15 255 0 110
15 16 0 0 391
15 17 0 57 36
15 18 0 31 58
15 19 3 128 0
15 20 26 0 62
15 21 132 155 0
15 22 119 126 46
15 23 255 33 0
15 24 25 2 27
15 25 134 86 54
15 26 19 1 50
15 27 79 48 23
15 28 62 11 28
15 29 184 0 70
15 30 32 57 99
15 31 220 69 96

16 0 0 255 98
16 1 255 70 0
16 2 74 197 116
16 3 113 6 166
16 4 28 161 56
16 5 118 0 255
16 6 13 49 55
16 7 99 42 255
16 8 255 0 255
16 9 255 0 120
16 10 91 107 29
16 11 95 130 104
16 12 63 0 106
16 13 78 22 0
16 14 407 103 146
16 15 255 118 22
16 16 83 0 33
16 17 61 74 58
16 18 7 37 124
16 19 136 0 8
16 20 51 40 52
16 21 0 289 130
16 22 74 85 64
16 23 0 23 0
16 24 55 90 0
16 25 37 29 175
16 26 186 0 1
16 27 73 0 58
16 28 53 62 122
16 29 78 0 123
16 30 41 0 53
16 31 168 109 0

17 0 27 255 186
17 1 0 77 0
17 2 197 0 328
17 3 77 0 0
17 4 190 0 90
17 5 5 53 0
17 6 0 22 0
17 7 0 17 255
17 8 255 255 255
17 9 0 0 0
17 10 63 49 52
17 11 0 15 54
17 12 89 58 0
17 13 115 79 124
17 14 83 56 60
17 15 0 400 61
17 16 0 46 53
17 17 0 0 48
17 18 0 0 0
17 19 0 19 0
17 20 67 89 34
17 21 99 57 74
17 22 102 103 0
17 23 0 0 198
17 24 85 51 0
17 25 118 99 56
17 26 0 204 0
17 27 83 0 0
17 28 0 313 75
17 29 25 0 266
17 30 197 49 0
17 31 103 27 137

18 0 30 0 19
18 1 255 19 0
18 2 102 104 53
18 3 0 1 0
18 4 151 33 0
18 5 47 0 255
18 6 0 0 12
18 7 28 0 255
18 8 255 255 255
18 9 0 0 0
18 10 0 30 0
18 11 117 3 0
18 12 0 46 2
18 13 0 0 10
18 14 0 1 0
18 15 0 5 12
18 16 0 0 0
18 17 0 0 14
18 18 52 66 0
18 19 427 0 11
18 20 66 32 0
18 21 65 52 32
18 22 114 125 0
18 23 255 40 0
18 24 89 196 36
18 25 49 125 3
18 26 51 0 2
18 27 18 0 8
18 28 156 159 46
18 29 11 0 0
18 30 0 15 0
18 31 246 11 49

19 0 43 255 95
19 1 255 0 0
19 2 35 0 1
19 3 80 81 9
19 4 0 0 0
19 5 119 0 255
19 6 0 70 0
19 7 0 0 255
19 8 255 255 255
19 9 0 255 0
19 10 13 0 0
19 11 223 0 0
19 12 5 70 0
19 13 67 0 10
19 14 14 0 0
19 15 255 126 0
19 16 0 0 0
19 17 0 0 125
19 18 0 4 0
19 19 17 113 57
19 20 49 0 41
19 21 33 0 167
19 22 0 18 144
19 23 0 92 31
19 24 0 9 60
19 25 0 0 41
19 26 0 78 92
19 27 111 34 263
19 28 91 45 42
19 29 8 23 145
19 30 137 120 157
19 31 0 28 272

20 0 96 0 0
20 1 255 0 0
20 2 16 0 11
20 3 0 0 0
20 4 118 0 0
20 5 26 0 0
20 6 0 0 35
20 7 0 0 255
20 8 0 255 255
20 9 255 0 0
20 10 66 20 101
20 11 0 0 161
20 12 149 0 125
20 13 0 0 51
20 14 0 11 23
20 15 0 58 224
20 16 0 0 0
20 17 0 38 28
20 18 0 55 0
20 19 55 78 61
20 20 126 4 103
20 21 0 232 0
20 22 0 0 0
20 23 255 49 0
20 24 28 127 130
20 25 21 50 26
20 26 137 0 15
20 27 0 62 133
20 28 0 0 0
20 29 91 0 0
20 30 71 219 98
20 31 0 55 131

21 0 175 255 192
21 1 255 15 84
21 2 38 0 0
21 3 74 263 73
21 4 71 83 280
21 5 64 42 0
21 6 53 0 0
21 7 39 2 255
21 8 255 0 0
21 9 255 255 328
21 10 38 35 0
21 11 0 244 107
21 12 0 88 0
21 13 0 77 127
21 14 66 10 0
21 15 0 105 0
21 16 24 69 0
21 17 67 7 0
21 18 91 2 0
21 19 0 40 39
21 20 73 0 153
21 21 72 0 0
21 22 0 116 0
21 23 255 0 16
21 24 36 76 0
21 25 4 47 0
21 26 0 0 40
21 27 0 70 49
21 28 0 0 0
21 29 139 65 85
21 30 149 45 33
21 31 167 30 128

22 0 207 255 49
22 1 255 60 156
22 2 0 34 2
22 3 111 77 56
22 4 115 113 32
22 5 83 169 0
22 6 0 0 56
22 7 61 134 0
22 8 255 255 255
22 9 255 255 153
22 10 115 156 8
22 11 26 54 95
22 12 0 0 0
22 13 0 118 0
22 14 90 0 222
22 15 255 28 0
22 16 0 56 0
22 17 38 0 126
22 18 37 41 180
22 19 0 12 107
22 20 6 0 0
22 21 0 3 48
22 22 0 80 91
22 23 255 54 292
22 24 86 10 5
22 25 107 0 70
22 26 0 69 20
22 27 4 0 9
22 28 0 0 6
22 29 0 0 60
22 30 65 85 183
22 31 0 49 38

23 0 24 255 50
23 1 255 34 30
23 2 138 36 0
23 3 45 109 15
23 4 218 51 0
23 5 62 29 0
23 6 82 13 2
23 7 0 0 0
23 8 255 255 255
23 9 255 255 74
23 10 41 85 129
23 11 127 94 183
23 12 165 123 0
23 13 130 114 246
23 14 202 182 160
23 15 255 26 90
23 16 258 114 56
23 17 73 162 186
23 18 81 78 144
23 19 81 187 0
23 20 205 106 184
23 21 77 74 0
23 22 158 99 152
23 23 255 156 130
23 24 73 144 128
23 25 108 134 0
23 26 172 82 118
23 27 0 10 116
23 28 43 0 0
23 29 70 19 9
23 30 82 18 140
23 31 140 0 84

24 0 0 255 33
24 1 255 187 205
24 2 134 0 146
24 3 347 98 46
24 4 62 26 124
24 5 138 126 255
24 6 0 9 0
24 7 0 93 255
24 8 0 255 255
24 9 255 255 93
24 10 129 119 210
24 11 276 142 0
24 12 49 1 175
24 13 95 0 110
24 14 91 107 136
24 15 255 52 211
24 16 0 28 44
24 17 69 120 394
24 18 42 0 0
24 19 0 45 59
24 20 15 0 60
24 21 52 187 63
24 22 19 44 35
24 23 255 0 62
24 24 232 0 156
24 25 19 100 68
24 26 103 124 66
24 27 24 76 104
24 28 79 0 0
24 29 96 0 6
24 30 0 0 0
24 31 87 0 156

25 0 86 255 148
25 1 255 166 48
25 2 18 0 149
25 3 77 163 0
25 4 101 15 0
25 5 0 58 255
25 6 0 0 0
25 7 13 55 255
25 8 255 0 0
25 9 0 0 15
25 10 27 205 0
25 11 24 0 28
25 12 170 181 17
25 13 0 85 150
25 14 127 0 11
25 15 255 0 0
25 16 0 0 98
25 17 0 243 165
25 18 20 2 0
25 19 0 0 109
25 20 15 0 16
25 21 9 101 0
25 22 145 0 20
25 23 255 0 0
25 24 139 54 194
25 25 1 95 0
25 26 46 23 0
25 27 302 14 89
25 28 0 82 27
25 29 0 0 129
25 30 110 0 16
25 31 90 40 42

26 0 4 255 59
26 1 255 0 79
26 2 67 130 146
26 3 1 41 137
26 4 136 36 0
26 5 0 0 255
26 6 65 0 0
26 7 0 0 255
26 8 255 255 255
26 9 255 255 56
26 10 147 88 0
26 11 17 0 4
26 12 75 37 0
26 13 106 0 86
26 14 59 82 104
26 15 255 92 54
26 16 0 156 50
26 17 54 116 93
26 18 67 0 308
26 19 331 102 96
26 20 115 113 139
26 21 118 317 0
26 22 136 135 147
26 23 255 78 76
26 24 62 100 167
26 25 131 61 48
26 26 153 56 96
26 27 8 125 109
26 28 137 123 315
26 29 0 103 146
26 30 0 138 192
26 31 0 157 87

27 0 110 255 365
27 1 255 164 144
27 2 98 248 153
27 3 0 338 96
27 4 0 163 138
27 5 113 187 255
27 6 25 294 0
27 7 51 5 255
27 8 255 255 255
27 9 255 255 422
27 10 84 188 164
27 11 320 215 0
27 12 221 254 8
27 13 0 122 144
27 14 190 160 57
27 15 255 83 47
27 16 150 173 148
27 17 176 141 103
27 18 163 0 189
27 19 180 103 151
27 20 77 232 0
27 21 44 344 12
27 22 156 170 211
27 23 255 125 208
27 24 33 210 148
27 25 202 181 156
27 26 98 242 178
27 27 103 131 0
27 28 113 172 142
27 29 0 184 205
27 30 45 91 112
27 31 148 100 99

28 0 201 0 249
28 1 255 229 161
28 2 166 313 0
28 3 128 227 168
28 4 246 110 184
28 5 304 37 255
28 6 145 83 254
28 7 371 68 255
28 8 255 255 255
28 9 255 255 256
28 10 174 183 258
28 11 199 174 181
28 12 199 58 162
28 13 161 157 218
28 14 0 79 0
28 15 255 162 191
28 16 86 148 164
28 17 114 148 91
28 18 42 170 134
28 19 85 285 228
28 20 398 200 96
28 21 143 136 118
28 22 118 40 239
28 23 255 192 202
28 24 76 167 0
28 25 184 131 223
28 26 271 204 206
28 27 181 24 183
28 28 147 145 100
28 29 217 30 132
28 30 273 98 167
28 31 76 86 83

29 0 149 255 213
29 1 255 195 221
29 2 214 209 117
29 3 316 175 211
29 4 336 227 187
29 5 232 194 255
29 6 212 198 231
29 7 193 189 255
29 8 255 255 255
29 9 255 255 267
29 10 395 137 239
29 11 175 107 132
29 12 61 58 233
29 13 174 0 164
29 14 389 166 136
29 15 255 258 163
29 16 222 325 0
29 17 186 306 293
29 18 163 180 247
29 19 222 170 356
29 20 0 289 93
29 21 332 150 77
29 22 184 149 156
29 23 255 175 315
29 24 133 193 140
29 25 186 115 253
29 26 176 181 301
29 27 159 195 304
29 28 131 194 186
29 29 0 215 91
29 30 197 215 253
29 31 258 168 264

30 0 131 255 160
30 1 255 209 301
30 2 308 166 205
30 3 185 296 327
30 4 369 83 209
30 5 164 207 255
30 6 236 276 197
30 7 165 121 255
30 8 255 255 255
30 9 255 255 193
30 10 235 320 144
30 11 242 199 64
30 12 237 161 192
30 13 201 205 162
30 14 218 236 0
30 15 255 189 197
30 16 122 249 33
30 17 155 303 264
30 18 153 163 181
30 19 205 161 144
30 20 195 278 162
30 21 203 131 135
30 22 208 182 221
30 23 255 358 211
30 24 0 146 153
30 25 100 176 234
30 26 139 137 201
30 27 121 114 2
30 28 143 143 247
30 29 97 0 116
30 30 145 68 96
30 31 75 129 228

31 0 204 255 210
31 1 255 194 208
31 2 256 243 247
31 3 165 244 433
31 4 182 142 152
31 5 177 120 255
31 6 217 164 201
31 7 135 308 255
31 8 255 255 255
31 9 255 255 175
31 10 88 196 290
31 11 62 352 252
31 12 200 188 221
31 13 148 155 80
31 14 178 244 217
31 15 255 156 182
31 16 335 185 125
31 17 268 124 348
31 18 186 218 167
31 19 173 214 0
31 20 387 0 121
31 21 129 252 147
31 22 487 242 225
31 23 255 367 251
31 24 185 283 28
31 25 162 175 155
31 26 185 254 0
31 27 215 285 123
31 28 210 129 122
31 29 416 138 159
31 30 142 120 130
31 31 112 186 22



==> added_figure/added data/CDF/cdf.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
4.000000000000000083e-02
1.000000000000000056e-01
1.400000000000000133e-01
2.400000000000000189e-01
3.000000000000000444e-01
5.200000000000000178e-01
6.199999999999999956e-01
7.199999999999999734e-01
7.700000000000000178e-01
8.400000000000000799e-01
8.500000000000000888e-01
8.700000000000001066e-01
9.100000000000001421e-01
9.400000000000001688e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.800000000000002043e-01
9.800000000000002043e-01


==> added_figure/added data/CDF/cdf_original.txt <==
0.000000000000000000e+00
9.999999999999999547e-07
1.710599999999999968e-02
8.784725000000000172e-02
2.736970000000000236e-01
5.576192500000000107e-01
8.128575000000000106e-01
9.492652500000000604e-01
9.915730000000000377e-01
9.990620000000000056e-01
9.999194999999999611e-01
9.999949999999999672e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> added_figure/added data/CDF/cdf_original_plot.txt <==
3.69E-05	0.00E+00
7.26E-01	1.00E-06
1.45E+00	5.61E-03
2.18E+00	1.64E-02
2.90E+00	3.85E-02
3.63E+00	7.97E-02
4.35E+00	1.49E-01
5.08E+00	2.49E-01
5.80E+00	3.79E-01
6.53E+00	5.23E-01
7.26E+00	6.64E-01
7.98E+00	7.84E-01
8.71E+00	8.75E-01
9.43E+00	9.35E-01
1.02E+01	9.70E-01
1.09E+01	9.88E-01
1.16E+01	9.96E-01
1.23E+01	9.99E-01
1.31E+01	1.00E+00
1.38E+01	1.00E+00
1.45E+01	1.00E+00


==> added_figure/added data/CDF/cdf_plot_mixed_all.txt <==
0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	
1.50E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	2.50E-07	0.00E+00	0.00E+00	0.00E+00	0.00E+00	0.00E+00	
3.00E+00	5.08E-01	1.40E-01	1.22E-01	1.32E-01	1.74E-01	1.44E-01	1.85E-01	5.03E-02	3.44E-01	2.76E-01	1.96E-02	2.06E-01	2.28E-01	1.31E-01	2.36E-01	1.80E-01	2.17E-01	2.32E-01	1.07E-01	1.93E-01	
4.50E+00	8.51E-01	2.70E-01	2.59E-01	2.53E-01	3.45E-01	2.95E-01	3.71E-01	9.73E-02	5.53E-01	5.03E-01	7.64E-02	4.33E-01	4.99E-01	2.73E-01	4.53E-01	3.64E-01	4.15E-01	4.10E-01	2.73E-01	3.43E-01	
6.00E+00	9.59E-01	4.30E-01	4.14E-01	3.70E-01	4.99E-01	4.36E-01	5.38E-01	1.65E-01	7.21E-01	7.07E-01	2.04E-01	6.19E-01	7.21E-01	4.18E-01	5.97E-01	5.28E-01	5.93E-01	5.52E-01	4.63E-01	5.07E-01	
7.50E+00	9.94E-01	5.68E-01	5.73E-01	4.89E-01	6.26E-01	5.63E-01	6.77E-01	2.64E-01	8.53E-01	8.47E-01	4.01E-01	7.52E-01	8.62E-01	5.47E-01	7.11E-01	6.49E-01	7.53E-01	6.89E-01	5.73E-01	6.24E-01	
9.00E+00	1.00E+00	6.80E-01	7.01E-01	5.96E-01	7.28E-01	6.83E-01	7.86E-01	3.77E-01	9.28E-01	9.18E-01	6.18E-01	8.44E-01	9.38E-01	6.53E-01	7.98E-01	7.44E-01	8.76E-01	8.16E-01	6.39E-01	7.28E-01	
1.05E+01	1.00E+00	7.62E-01	7.89E-01	6.83E-01	8.08E-01	7.82E-01	8.62E-01	4.93E-01	9.65E-01	9.57E-01	7.96E-01	9.01E-01	9.74E-01	7.38E-01	8.59E-01	8.25E-01	9.49E-01	9.07E-01	7.04E-01	8.17E-01	
1.20E+01	1.00E+00	8.18E-01	8.49E-01	7.58E-01	8.68E-01	8.59E-01	9.10E-01	6.08E-01	9.86E-01	9.80E-01	9.10E-01	9.36E-01	9.90E-01	8.11E-01	9.04E-01	8.87E-01	9.82E-01	9.57E-01	7.76E-01	8.81E-01	
1.35E+01	1.00E+00	8.65E-01	8.91E-01	8.21E-01	9.10E-01	9.16E-01	9.39E-01	7.17E-01	9.96E-01	9.91E-01	9.67E-01	9.60E-01	9.96E-01	8.74E-01	9.37E-01	9.30E-01	9.94E-01	9.82E-01	8.43E-01	9.26E-01	
1.50E+01	1.00E+00	9.09E-01	9.20E-01	8.71E-01	9.39E-01	9.53E-01	9.58E-01	8.07E-01	9.99E-01	9.97E-01	9.90E-01	9.76E-01	9.99E-01	9.23E-01	9.60E-01	9.57E-01	9.98E-01	9.93E-01	8.96E-01	9.55E-01	
1.65E+01	1.00E+00	9.44E-01	9.38E-01	9.10E-01	9.59E-01	9.76E-01	9.71E-01	8.76E-01	1.00E+00	9.99E-01	9.98E-01	9.87E-01	1.00E+00	9.59E-01	9.75E-01	9.74E-01	1.00E+00	9.98E-01	9.34E-01	9.73E-01	
1.80E+01	1.00E+00	9.69E-01	9.51E-01	9.40E-01	9.73E-01	9.89E-01	9.82E-01	9.24E-01	1.00E+00	1.00E+00	1.00E+00	9.94E-01	1.00E+00	9.80E-01	9.85E-01	9.85E-01	1.00E+00	9.99E-01	9.57E-01	9.85E-01	
1.95E+01	1.00E+00	9.85E-01	9.61E-01	9.61E-01	9.83E-01	9.95E-01	9.90E-01	9.56E-01	1.00E+00	1.00E+00	1.00E+00	9.98E-01	1.00E+00	9.92E-01	9.91E-01	9.92E-01	1.00E+00	1.00E+00	9.72E-01	9.92E-01	
2.10E+01	1.00E+00	9.94E-01	9.70E-01	9.75E-01	9.90E-01	9.98E-01	9.95E-01	9.76E-01	1.00E+00	1.00E+00	1.00E+00	9.99E-01	1.00E+00	9.97E-01	9.95E-01	9.97E-01	1.00E+00	1.00E+00	9.82E-01	9.96E-01	
2.25E+01	1.00E+00	9.98E-01	9.78E-01	9.85E-01	9.94E-01	9.99E-01	9.98E-01	9.88E-01	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	9.99E-01	9.98E-01	9.99E-01	1.00E+00	1.00E+00	9.89E-01	9.98E-01	
2.40E+01	1.00E+00	9.99E-01	9.85E-01	9.92E-01	9.96E-01	1.00E+00	9.99E-01	9.94E-01	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	9.99E-01	1.00E+00	1.00E+00	1.00E+00	9.94E-01	9.99E-01	
2.55E+01	1.00E+00	1.00E+00	9.91E-01	9.95E-01	9.98E-01	1.00E+00	1.00E+00	9.97E-01	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	9.97E-01	1.00E+00	
2.70E+01	1.00E+00	1.00E+00	9.95E-01	9.98E-01	9.99E-01	1.00E+00	1.00E+00	9.99E-01	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	9.99E-01	1.00E+00	
2.85E+01	1.00E+00	1.00E+00	9.97E-01	9.99E-01	9.99E-01	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	9.99E-01	1.00E+00	
3.00E+01	1.00E+00	1.00E+00	9.99E-01	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	1.00E+00	


==> added_figure/added data/CDF/cdf_plot_sharped.txt <==
0.00E+00	0.00E+00
1.50E+00	1.87E-05
3.00E+00	2.84E-01
4.50E+00	4.81E-01
6.00E+00	6.32E-01
7.50E+00	7.87E-01
9.00E+00	9.13E-01
1.05E+01	9.77E-01
1.20E+01	9.97E-01
1.35E+01	1.00E+00
1.50E+01	1.00E+00
1.65E+01	1.00E+00
1.80E+01	1.00E+00
1.95E+01	1.00E+00
2.10E+01	1.00E+00
2.25E+01	1.00E+00
2.40E+01	1.00E+00
2.55E+01	1.00E+00
2.70E+01	1.00E+00
2.85E+01	1.00E+00
3.00E+01	1.00E+00


==> added_figure/added data/CDF/cdf_plot_sharped2.txt <==
0.00E+00	0.00E+00
1.50E+00	1.47E-05
3.00E+00	2.83E-01
4.50E+00	4.79E-01
6.00E+00	6.29E-01
7.50E+00	7.83E-01
9.00E+00	9.11E-01
1.05E+01	9.76E-01
1.20E+01	9.96E-01
1.35E+01	1.00E+00
1.50E+01	1.00E+00
1.65E+01	1.00E+00
1.80E+01	1.00E+00
1.95E+01	1.00E+00
2.10E+01	1.00E+00
2.25E+01	1.00E+00
2.40E+01	1.00E+00
2.55E+01	1.00E+00
2.70E+01	1.00E+00
2.85E+01	1.00E+00
3.00E+01	1.00E+00


==> added_figure/added data/CDF/cdf_projected.txt <==
0.000000000000000000e+00
1.274999999999999990e-05
1.712517500000000081e-01
3.471785000000000010e-01
5.279150000000000231e-01
6.645260000000000611e-01
7.523692500000001004e-01
8.229490000000001526e-01
8.824930000000001939e-01
9.259942500000002408e-01
9.557985000000002174e-01
9.748097500000002524e-01
9.857337500000002972e-01
9.922135000000003036e-01
9.959995000000002596e-01
9.981257500000002558e-01
9.992375000000002228e-01
9.997297500000001946e-01
9.999215000000002407e-01
9.999817500000002246e-01
9.999972500000001707e-01


==> added_figure/added data/CDF/cdf_projected_mixed0.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
5.078449999999999909e-01
8.506352500000000649e-01
9.592835000000000667e-01
9.941885000000000305e-01
9.996947500000000764e-01
9.999917500000000681e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> added_figure/added data/CDF/cdf_projected_mixed1.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
1.395807500000000034e-01
2.698780000000000068e-01
4.303845000000000032e-01
5.680290000000000061e-01
6.799482500000000318e-01
7.615117500000000428e-01
8.177992500000000886e-01
8.654572500000000668e-01
9.087580000000000657e-01
9.438632500000000425e-01
9.694452500000000361e-01
9.852892500000000053e-01
9.936462499999999531e-01
9.975499999999999368e-01
9.991782499999999345e-01
9.997452499999999187e-01
9.999367499999999298e-01
9.999874999999999181e-01
9.999982499999998664e-01


==> added_figure/added data/CDF/cdf_projected_mixed10.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
1.963275000000000090e-02
7.639150000000000107e-02
2.043082499999999968e-01
4.012145000000000294e-01
6.180575000000000374e-01
7.960115000000000940e-01
9.101025000000000365e-01
9.672985000000000610e-01
9.902355000000000462e-01
9.976435000000000164e-01
9.995230000000000503e-01
9.999160000000000270e-01
9.999894999999999756e-01
9.999994999999999301e-01
9.999999999999998890e-01
9.999999999999998890e-01
9.999999999999998890e-01
9.999999999999998890e-01
9.999999999999998890e-01


==> added_figure/added data/CDF/cdf_projected_mixed11.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
2.061952499999999966e-01
4.330180000000000140e-01
6.188955000000000428e-01
7.520940000000000403e-01
8.439597500000000085e-01
9.005792500000000533e-01
9.363737500000000047e-01
9.595272500000000537e-01
9.757230000000000070e-01
9.870280000000000165e-01
9.940397499999999997e-01
9.976757499999999723e-01
9.992807499999999399e-01
9.998127499999999168e-01
9.999649999999998817e-01
9.999949999999998562e-01
9.999994999999998191e-01
9.999999999999997780e-01
9.999999999999997780e-01


==> added_figure/added data/CDF/cdf_projected_mixed12.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
2.276602500000000084e-01
4.989207500000000239e-01
7.205525000000000402e-01
8.622957500000000275e-01
9.378450000000000397e-01
9.738580000000000014e-01
9.897394999999999943e-01
9.963625000000000398e-01
9.988622500000000626e-01
9.996797500000000891e-01
9.999197500000001071e-01
9.999825000000001074e-01
9.999970000000001358e-01
9.999997500000001871e-01
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00


==> added_figure/added data/CDF/cdf_projected_mixed13.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
1.307129999999999959e-01
2.732350000000000056e-01
4.180942500000000006e-01
5.474542500000000311e-01
6.525414999999999965e-01
7.378955000000000375e-01
8.107460000000000777e-01
8.735357500000000552e-01
9.233495000000000452e-01
9.587115000000000498e-01
9.801239999999999952e-01
9.915475000000000261e-01
9.968290000000000761e-01
9.989567500000000599e-01
9.997100000000000986e-01
9.999305000000000554e-01
9.999895000000000866e-01
9.999970000000001358e-01
1.000000000000000222e+00


==> added_figure/added data/CDF/cdf_projected_mixed14.txt <==
0.000000000000000000e+00
2.499999999999999887e-07
2.364900000000000058e-01
4.527562499999999712e-01
5.965292500000000109e-01
7.113727499999999981e-01
7.977800000000000447e-01
8.588740000000000263e-01
9.038975000000000204e-01
9.370144999999999724e-01
9.601662499999999989e-01
9.749145000000000172e-01
9.847777500000000073e-01
9.913222499999999604e-01
9.953075000000000117e-01
9.976610000000000200e-01
9.989434999999999842e-01
9.995807500000000179e-01
9.998517500000000391e-01
9.999497500000000816e-01
9.999875000000000291e-01


==> added_figure/added data/CDF/cdf_projected_mixed15.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
1.798545000000000005e-01
3.638022499999999937e-01
5.277779999999999694e-01
6.488547499999999246e-01
7.442489999999999384e-01
8.245054999999998913e-01
8.868497499999998812e-01
9.299494999999998734e-01
9.566837499999998329e-01
9.739562499999998568e-01
9.853289999999998994e-01
9.924709999999998811e-01
9.966472499999998735e-01
9.987009999999998389e-01
9.995742499999998865e-01
9.998839999999998840e-01
9.999749999999998362e-01
9.999967499999998788e-01
9.999994999999999301e-01


==> added_figure/added data/CDF/cdf_projected_mixed16.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
2.170300000000000007e-01
4.146450000000000413e-01
5.932270000000000598e-01
7.529242500000000726e-01
8.760570000000000856e-01
9.485942500000000832e-01
9.815325000000001410e-01
9.940232500000001359e-01
9.982475000000001764e-01
9.995302500000001755e-01
9.998930000000001428e-01
9.999790000000001733e-01
9.999950000000001893e-01
9.999995000000001522e-01
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00


==> added_figure/added data/CDF/cdf_projected_mixed17.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
2.317655000000000132e-01
4.101679999999999771e-01
5.516615000000000268e-01
6.891350000000000531e-01
8.164467500000001099e-01
9.065750000000001307e-01
9.572687500000001126e-01
9.823717500000000991e-01
9.932720000000001548e-01
9.977665000000001116e-01
9.993475000000001662e-01
9.998252500000002208e-01
9.999635000000002272e-01
9.999927500000002079e-01
9.999990000000001933e-01
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00


==> added_figure/added data/CDF/cdf_projected_mixed18.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
1.067242500000000066e-01
2.726922500000000249e-01
4.629290000000000349e-01
5.732685000000000697e-01
6.393627500000000907e-01
7.043480000000000851e-01
7.755197500000000632e-01
8.434270000000000378e-01
8.964292500000000663e-01
9.344717500000000454e-01
9.573195000000001009e-01
9.716090000000000559e-01
9.818275000000000752e-01
9.890880000000000782e-01
9.940530000000000754e-01
9.970950000000000646e-01
9.987215000000000398e-01
9.994705000000000394e-01
9.997892500000000737e-01


==> added_figure/added data/CDF/cdf_projected_mixed19.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
1.931342500000000073e-01
3.431012500000000243e-01
5.070247500000000240e-01
6.244822500000000165e-01
7.279722499999999874e-01
8.174567499999999542e-01
8.813012499999999250e-01
9.255742499999999318e-01
9.550382499999999775e-01
9.734562500000000229e-01
9.852530000000000454e-01
9.924872500000000430e-01
9.964732500000000881e-01
9.984947500000000975e-01
9.994295000000000817e-01
9.998112500000000402e-01
9.999434999999999851e-01
9.999862499999999654e-01
9.999967499999999898e-01


==> added_figure/added data/CDF/cdf_projected_mixed2.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
1.216364999999999946e-01
2.588262499999999799e-01
4.143362499999999615e-01
5.727065000000000072e-01
7.014219999999999899e-01
7.887197499999999417e-01
8.486409999999999787e-01
8.914554999999999563e-01
9.198777499999999385e-01
9.382272499999999571e-01
9.511919999999999265e-01
9.613004999999998912e-01
9.701654999999999029e-01
9.783699999999998509e-01
9.853684999999998695e-01
9.908877499999998451e-01
9.948294999999998112e-01
9.972697499999998438e-01
9.986762499999998210e-01


==> added_figure/added data/CDF/cdf_projected_mixed3.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
1.317197499999999966e-01
2.527200000000000002e-01
3.697407500000000069e-01
4.893282500000000201e-01
5.955635000000000234e-01
6.830977500000000591e-01
7.580045000000000810e-01
8.210450000000000248e-01
8.712480000000000224e-01
9.103459999999999885e-01
9.399524999999999686e-01
9.608514999999999695e-01
9.754125000000000156e-01
9.852100000000000302e-01
9.915939999999999754e-01
9.954799999999999205e-01
9.977449999999998820e-01
9.989362499999998590e-01
9.995209999999998818e-01


==> added_figure/added data/CDF/cdf_projected_mixed4.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
1.743709999999999982e-01
3.450822500000000348e-01
4.990560000000000551e-01
6.260410000000000696e-01
7.276710000000000678e-01
8.076435000000000697e-01
8.675285000000000357e-01
9.095522500000000621e-01
9.385552500000000631e-01
9.589682500000000775e-01
9.734982500000001204e-01
9.832812500000001066e-01
9.896275000000001043e-01
9.937932500000000724e-01
9.963955000000001005e-01
9.980050000000001420e-01
9.988867500000001565e-01
9.993957500000001382e-01
9.996890000000001608e-01


==> added_figure/added data/CDF/cdf_projected_mixed5.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
1.440852499999999980e-01
2.948587500000000028e-01
4.356305000000000316e-01
5.627122500000000249e-01
6.832470000000000487e-01
7.824085000000000623e-01
8.593397500000000688e-01
9.155785000000000728e-01
9.527127500000001081e-01
9.756335000000001534e-01
9.885420000000001428e-01
9.950315000000001797e-01
9.980262500000002257e-01
9.993250000000002409e-01
9.998050000000002768e-01
9.999575000000002767e-01
9.999930000000002428e-01
9.999980000000002756e-01
1.000000000000000222e+00


==> added_figure/added data/CDF/cdf_projected_mixed6.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
1.849867500000000053e-01
3.708672499999999816e-01
5.383887499999999715e-01
6.774799999999999711e-01
7.863464999999999483e-01
8.620244999999999713e-01
9.095952499999999663e-01
9.390677499999999789e-01
9.579162500000000247e-01
9.714272500000000754e-01
9.819010000000000238e-01
9.895540000000000447e-01
9.946507500000000279e-01
9.976095000000000379e-01
9.990650000000000919e-01
9.996887500000001259e-01
9.999205000000001009e-01
9.999810000000001198e-01
9.999977500000001296e-01


==> added_figure/added data/CDF/cdf_projected_mixed7.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
5.025849999999999762e-02
9.731099999999999473e-02
1.651380000000000070e-01
2.637129999999999752e-01
3.773069999999999480e-01
4.931354999999999489e-01
6.084997500000000059e-01
7.165805000000000646e-01
8.074510000000000298e-01
8.762425000000000352e-01
9.240885000000000904e-01
9.560800000000000409e-01
9.762337500000000112e-01
9.879832499999999795e-01
9.942729999999999624e-01
9.974722499999999492e-01
9.989547500000000024e-01
9.995994999999999742e-01
9.998715000000000241e-01


==> added_figure/added data/CDF/cdf_projected_mixed8.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
3.435142500000000210e-01
5.529159999999999631e-01
7.214609999999999079e-01
8.526099999999998680e-01
9.281467499999999093e-01
9.652424999999998922e-01
9.859287499999999094e-01
9.958532499999999121e-01
9.991842499999998850e-01
9.998724999999998309e-01
9.999864999999997783e-01
9.999997499999997430e-01
9.999999999999997780e-01
9.999999999999997780e-01
9.999999999999997780e-01
9.999999999999997780e-01
9.999999999999997780e-01
9.999999999999997780e-01
9.999999999999997780e-01


==> added_figure/added data/CDF/cdf_projected_mixed9.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
2.755155000000000243e-01
5.031240000000000157e-01
7.068687500000000457e-01
8.472160000000000801e-01
9.180017500000000608e-01
9.570297500000000124e-01
9.795935000000000059e-01
9.912862500000000354e-01
9.968737500000000029e-01
9.991075000000000372e-01
9.998065000000000424e-01
9.999685000000000379e-01
9.999970000000000248e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> added_figure/added data/CDF/cdf_projected_plot.txt <==
1.35E-06	0.00E+00
1.42E+00	1.27E-05
2.84E+00	1.71E-01
4.26E+00	3.47E-01
5.68E+00	5.28E-01
7.10E+00	6.65E-01
8.52E+00	7.52E-01
9.94E+00	8.23E-01
1.14E+01	8.82E-01
1.28E+01	9.26E-01
1.42E+01	9.56E-01
1.56E+01	9.75E-01
1.70E+01	9.86E-01
1.85E+01	9.92E-01
1.99E+01	9.96E-01
2.13E+01	9.98E-01
2.27E+01	9.99E-01
2.41E+01	1.00E+00
2.56E+01	1.00E+00
2.70E+01	1.00E+00
2.84E+01	1.00E+00


==> added_figure/added data/CDF/cdf_sharped.txt <==
0.000000000000000000e+00
1.874999999999999836e-05
2.835250000000000270e-01
4.806529999999999969e-01
6.317182500000000367e-01
7.865380000000000704e-01
9.130905000000000271e-01
9.774209999999999843e-01
9.965412499999999341e-01
9.996984999999999344e-01
9.999782499999999574e-01
9.999994999999999301e-01
9.999999999999998890e-01
9.999999999999998890e-01
9.999999999999998890e-01
9.999999999999998890e-01
9.999999999999998890e-01
9.999999999999998890e-01
9.999999999999998890e-01
9.999999999999998890e-01
9.999999999999998890e-01


==> added_figure/added data/CDF/cdf_sharped2.txt <==
0.000000000000000000e+00
1.474999999999999939e-05
2.825822500000000348e-01
4.788277499999999964e-01
6.286960000000000326e-01
7.832164999999999822e-01
9.107060000000000155e-01
9.761202500000000226e-01
9.960682499999999884e-01
9.996282499999999960e-01
9.999869999999999592e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> added_figure/added data/CDF/expecteddistance.csv <==
1.196153640747070312e+00
2.407183408737182617e+00
5.658359050750732422e+00
1.420775294303894043e+00
4.708979129791259766e+00
2.254992246627807617e+00
4.770586967468261719e+00
3.985337257385253906e+00
8.978219032287597656e+00
3.053811311721801758e+00
6.901361942291259766e+00
4.263953208923339844e+00
4.389200687408447266e+00
8.202623367309570312e+00
1.517505049705505371e+00
4.242897510528564453e+00
2.257568359375000000e+00
4.213973045349121094e+00
4.380287170410156250e+00
6.479857444763183594e+00
5.764944553375244141e+00
6.296842098236083984e+00
4.626198291778564453e+00
5.892565250396728516e+00
1.474662899971008301e+00
1.580540657043457031e+00
4.361923694610595703e+00
3.830036878585815430e+00
4.714333057403564453e+00
5.416475296020507812e+00
7.756989955902099609e+00
7.801630496978759766e+00
5.044417381286621094e+00
9.540867805480957031e+00
5.709686279296875000e+00
1.455904364585876465e+00
3.904562950134277344e+00
1.762858033180236816e+00
2.311566352844238281e+00
3.444516897201538086e+00
1.571479082107543945e+00
5.506797790527343750e+00
2.781971693038940430e+00
5.426037788391113281e+00
4.518898963928222656e+00
6.115598201751708984e+00
5.572246551513671875e+00
1.899227738380432129e+00
2.713868856430053711e+00
4.325104713439941406e+00
4.846591472625732422e+00
1.074228000640869141e+01
7.578827857971191406e+00
4.052142620086669922e+00
1.416438698768615723e+00
6.146467208862304688e+00
6.508275508880615234e+00
3.667426824569702148e+00
5.082330703735351562e+00
3.687639236450195312e+00
6.391664981842041016e+00
3.881109237670898438e+00
4.687918663024902344e+00
1.826538443565368652e+00
2.515202999114990234e+00
2.823198080062866211e+00
8.240011215209960938e+00
6.487042903900146484e+00
6.209010601043701172e+00
3.743966817855834961e+00
2.800717830657958984e+00
2.902031183242797852e+00
3.738999366760253906e+00
8.425233960151672363e-01
3.127672195434570312e+00
6.622122287750244141e+00
4.535916805267333984e+00
1.111794948577880859e+00
1.019376850128173828e+01
7.482473373413085938e+00
5.516501426696777344e+00
7.539219379425048828e+00
2.374752998352050781e+00
2.261276245117187500e+00
4.855621814727783203e+00
5.717077255249023438e+00
1.876807332038879395e+00
1.229419040679931641e+01
8.284482002258300781e+00
2.220251560211181641e+00
3.933435678482055664e+00
3.676804542541503906e+00
6.076371192932128906e+00
2.873157262802124023e+00
2.549659967422485352e+00
1.296216249465942383e+00
5.418337345123291016e+00
9.762936592102050781e+00
1.369186592102050781e+01
5.536910533905029297e+00


==> added_figure/added data/CDF/gnuplot.txt <==
set terminal postscript eps color dashed dl 1 font 'Times New Roman,12'
set output "expected_distance_cdf_mixed.eps"
set size 0.29,0.35
set xrange [0:30]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,4,30
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom

set xlabel " Pairwise Euclidean distance" 
set ylabel "Probability" offset 0,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3

plot "cdf_plot_mixed_all.txt" using 1:3 title " GRP" w lines lc rgb "red" lw 2,\
 "cdf_plot_mixed_all.txt" using 1:4 notitle w lines lc rgb "red" lw 2 , \
 "cdf_plot_mixed_all.txt" using 1:5 notitle w lines lc rgb "red" lw 2 ,\
 "cdf_plot_mixed_all.txt" using 1:6 notitle w lines lc rgb "red" lw 2 , \
"cdf_plot_mixed_all.txt" using 1:7 notitle w lines lc rgb "red" lw 2 , \
"cdf_plot_mixed_all.txt" using 1:8 notitle w lines lc rgb "red" lw 2 , \
"cdf_plot_mixed_all.txt" using 1:9 notitle w lines lc rgb "red" lw 2 , \
"cdf_plot_mixed_all.txt" using 1:10 notitle w lines lc rgb "red" lw 2, \
"cdf_plot_mixed_all.txt" using 1:11notitle w lines lc rgb "red" lw 2 , \
"cdf_plot_mixed_all.txt" using 1:12 notitle w lines lc rgb "red" lw 2 , \
"cdf_plot_mixed_all.txt" using 1:13 notitle w lines lc rgb "red" lw 2 , \
"cdf_plot_mixed_all.txt" using 1:14 notitle w lines lc rgb "red" lw 2 , \
"cdf_plot_mixed_all.txt" using 1:15 notitle w lines lc rgb "red" lw 2 , \
"cdf_plot_mixed_all.txt" using 1:16 notitle w lines lc rgb "red" lw 2, \
"cdf_plot_mixed_all.txt" using 1:17 notitle w lines lc rgb "red" lw 2 , \
"cdf_plot_mixed_all.txt" using 1:18 notitle w lines lc rgb "red" lw 2 , \
"cdf_plot_mixed_all.txt" using 1:19 notitle w lines lc rgb "red" lw 2, \
"cdf_plot_sharped.txt" using 1:2 w l title "Original" ls 2 lw 4
set output


==> added_figure/added data/CDF/overlaprate.txt <==
0.705
0.651
0.593
0.579
0.52
0.465
0.418
0.397
0.368
0.344
0.315
0.308
0.307
0.302
0.275
0.239
0.158
0.114
0.016


==> added_figure/added data/CDF/plotcasedata.txt <==
set terminal postscript eps color font 'Times New Roman,12'
set output "datapoints.eps"
set size 0.29,0.35

set datafile separator ','
set xrange [-5.5:5.5]
set yrange [-5.5:5.5]

plot 'train0.csv' notitle with points pt 7 ps 0.3 lc 1,\
     'train1.csv' notitle with points pt 7 ps 0.3 lc 3

==> added_figure/added data/CDF/plotoverlaprate.txt <==
set terminal postscript eps color dashed dl 1 font 'Times New Roman,12'
set output "overlaprate.eps"
set size 0.29,0.35
set xrange [-0.5:20]
set yrange [0:0.8]
set style data histograms
set xtics 0,2,20
set ytics 0,0.2,0.8
set xlabel "Cases" 
set ylabel "Overlap rate" 
plot  'overlaprate.txt' using 1 notitle
set output

==> added_figure/added data/CDF/test.csv <==
-1.732807636260986328e+00,-3.340338468551635742e+00
-2.050653219223022461e+00,-2.980248689651489258e+00
-1.351755499839782715e+00,-2.441919565200805664e+00
-1.786466002464294434e+00,-1.419874310493469238e+00
-2.431125879287719727e+00,-2.977571725845336914e+00
-2.362656593322753906e+00,-4.145500183105468750e+00
-4.426942206919193268e-03,-2.389282941818237305e+00
-2.077983856201171875e+00,-2.756640195846557617e+00
-1.979839682579040527e+00,-2.040061235427856445e+00
-9.800102114677429199e-01,-1.996155261993408203e+00
-1.649358272552490234e+00,-1.820750474929809570e+00
-2.234594821929931641e+00,-2.136639833450317383e+00
-1.441806256771087646e-01,-1.984186172485351562e+00
-1.242014408111572266e+00,-7.521913051605224609e-01
-1.260433197021484375e+00,-8.015778064727783203e-01
-7.432135343551635742e-01,-3.310136079788208008e+00
-9.964682459831237793e-01,-1.425428032875061035e+00
-4.438447952270507812e-01,-2.742431640625000000e+00
-2.053824186325073242e+00,-2.570544958114624023e+00
-1.216463685035705566e+00,-2.312522888183593750e+00
-1.883334755897521973e+00,-2.240232467651367188e+00
-2.917971312999725342e-01,-1.765577435493469238e+00
-1.707143545150756836e+00,-2.766652107238769531e+00
-2.277849435806274414e+00,-3.686530351638793945e+00
-1.672696948051452637e+00,-2.632041931152343750e+00
-1.230066776275634766e+00,-2.520491600036621094e+00
-9.064972996711730957e-01,-2.211830139160156250e+00
-1.503340721130371094e+00,-7.839236855506896973e-01
-7.729902863502502441e-01,-2.185748100280761719e+00
-2.056083202362060547e+00,-1.816216111183166504e+00
-1.131078839302062988e+00,-1.524722695350646973e+00
-1.740140199661254883e+00,-2.096750736236572266e+00
-1.884453654289245605e+00,-2.448081731796264648e+00
-1.139489889144897461e+00,-2.294340848922729492e+00
-5.838715434074401855e-01,-1.705350995063781738e+00
-2.832592964172363281e+00,-5.138346672058105469e+00
-2.822524547576904297e+00,-4.212056159973144531e+00
-7.105972766876220703e-01,-1.713460326194763184e+00
-1.821480631828308105e+00,-3.773170471191406250e+00
-4.526653885841369629e-01,-7.600755095481872559e-01
-2.568856775760650635e-01,-6.687017679214477539e-01
-1.146064877510070801e+00,-2.766713142395019531e+00
-1.981778979301452637e+00,-2.319925546646118164e+00
-6.048561930656433105e-01,-6.223593354225158691e-01
-1.201231956481933594e+00,-2.535153865814208984e+00
-2.202775716781616211e+00,-2.284322500228881836e+00
-1.510897755622863770e+00,-2.108740568161010742e+00
-2.991942167282104492e+00,-2.319156646728515625e+00
-1.375956177711486816e+00,-2.159331083297729492e+00
-1.460986733436584473e+00,-2.386254549026489258e+00
-1.336217761039733887e+00,-3.090076208114624023e+00
-1.233871340751647949e+00,-2.933005809783935547e+00
-2.021173715591430664e+00,-3.827200174331665039e+00
-1.606241941452026367e+00,-2.966515779495239258e+00
-5.470072031021118164e-01,-2.015311568975448608e-01
-2.260977745056152344e+00,-1.872817516326904297e+00
-3.943230807781219482e-01,-3.152717590332031250e+00
-8.258548378944396973e-01,-1.217774152755737305e+00
-1.395906209945678711e+00,-1.554597258567810059e+00
-1.369991779327392578e+00,-1.877441644668579102e+00
-1.954503774642944336e+00,-3.485613346099853516e+00
-8.733913898468017578e-01,-2.006670475006103516e+00
-2.026334047317504883e+00,-2.880794525146484375e+00
-1.181417942047119141e+00,-2.062208175659179688e+00
-9.938206076622009277e-01,-1.297566056251525879e+00
-2.055448532104492188e+00,-2.887304782867431641e+00
-2.125993013381958008e+00,-4.467516899108886719e+00
-2.233874797821044922e+00,-2.403921604156494141e+00
-8.061138987541198730e-01,-1.830300569534301758e+00
8.620250225067138672e-02,-1.109291315078735352e+00
-9.610840678215026855e-01,-2.569522619247436523e+00
-1.916972398757934570e+00,-3.602988481521606445e+00
-3.019945144653320312e+00,-3.559637784957885742e+00
-2.244278192520141602e-01,-1.810672163963317871e+00
-1.588662981986999512e+00,-1.724178314208984375e+00
-1.344286918640136719e+00,-9.414995312690734863e-01
-1.059974431991577148e+00,-2.155972242355346680e+00
-2.071256160736083984e+00,-2.160325050354003906e+00
-3.833646178245544434e-01,-2.875636339187622070e+00
-8.334361314773559570e-01,-1.564735412597656250e+00
-1.316632628440856934e+00,-3.281709909439086914e+00
-1.776883721351623535e+00,-2.239220142364501953e+00
-2.621536493301391602e+00,-3.166912794113159180e+00
-1.678852438926696777e+00,-3.621844053268432617e+00
-9.416013360023498535e-01,-1.465089440345764160e+00
-1.286735296249389648e+00,-3.367943286895751953e+00
-1.377767920494079590e+00,-2.116275548934936523e+00
-1.388224124908447266e+00,-2.253010272979736328e+00
-1.821980595588684082e+00,-3.181370258331298828e+00
-2.047406673431396484e+00,-3.096176147460937500e+00
4.031456634402275085e-02,-9.696822166442871094e-01
-1.480682253837585449e+00,-2.074937820434570312e+00
4.521214868873357773e-03,-1.080956697463989258e+00
-1.769179701805114746e+00,-2.653663158416748047e+00
-1.660114645957946777e+00,-2.798865079879760742e+00
-1.765687584877014160e+00,-2.815425634384155273e+00
-7.044118642807006836e-01,-3.401844263076782227e+00
-2.163687944412231445e+00,-2.893595933914184570e+00
-1.240992665290832520e+00,-3.512099504470825195e+00
-2.005408048629760742e+00,-4.333220005035400391e+00
-9.131039977073669434e-01,-2.153336524963378906e+00
-1.940608143806457520e+00,-2.869303464889526367e+00
-1.107256293296813965e+00,-2.171541690826416016e+00
-1.129268527030944824e+00,-2.537904500961303711e+00
-2.004000425338745117e+00,-2.105846166610717773e+00
-1.531432986259460449e+00,-2.746192455291748047e+00
-9.205676317214965820e-01,-1.199018120765686035e+00
-1.208530306816101074e+00,-1.544250011444091797e+00
-1.542059183120727539e+00,-3.246316194534301758e+00
-1.923342466354370117e+00,-3.048824310302734375e+00
-1.610668152570724487e-01,-1.115672230720520020e+00
-1.325043439865112305e+00,-2.667898893356323242e+00
-1.767884850502014160e+00,-2.695694923400878906e+00
-2.817124843597412109e+00,-4.330926895141601562e+00
-1.325717806816101074e+00,-2.646721124649047852e+00
-1.619732022285461426e+00,-2.403611183166503906e+00
-1.867651343345642090e+00,-2.483071565628051758e+00
-1.180672526359558105e+00,-2.072520017623901367e+00
-1.421342015266418457e+00,-1.369716525077819824e+00
-4.714949429035186768e-01,-7.346973419189453125e-01
-1.522028684616088867e+00,-2.647604942321777344e+00
-1.277940750122070312e+00,-2.097524881362915039e+00
-1.936543703079223633e+00,-3.627697467803955078e+00
-2.405583143234252930e+00,-3.795441150665283203e+00
-1.828156948089599609e+00,-1.656076192855834961e+00
-8.965520858764648438e-01,-1.995712161064147949e+00
-2.623813152313232422e+00,-4.012378215789794922e+00
-1.890792369842529297e+00,-2.593515396118164062e+00
-5.792205333709716797e-01,-1.597623348236083984e+00
-2.055487394332885742e+00,-3.900468826293945312e+00
-2.073942184448242188e+00,-3.277117729187011719e+00
-2.355153799057006836e+00,-2.160747766494750977e+00
-2.745588779449462891e+00,-4.761421203613281250e+00
-6.245653033256530762e-01,-1.566862940788269043e+00
-1.440452575683593750e+00,-2.884038686752319336e+00
-1.899154067039489746e+00,-3.135555982589721680e+00
-1.034153223037719727e+00,-1.181152820587158203e+00
-9.170190095901489258e-01,-2.064556360244750977e+00
-1.585547327995300293e+00,-2.842989444732666016e+00
-1.677163362503051758e+00,-4.548833370208740234e-01
-1.589277982711791992e+00,-2.578080892562866211e+00
-1.403885126113891602e+00,-2.147594451904296875e+00
-1.470942139625549316e+00,-2.353141546249389648e+00
-1.269752502441406250e+00,-2.507279634475708008e+00
-1.720707297325134277e+00,-3.139454841613769531e+00
-2.643283367156982422e+00,-1.971647500991821289e+00
-1.158888339996337891e+00,-1.542810678482055664e+00
-6.527745127677917480e-01,-1.991083383560180664e+00
-1.007482767105102539e+00,-2.159049272537231445e+00
-1.010873913764953613e+00,-2.413998126983642578e+00
1.324201703071594238e+00,4.387884736061096191e-01
5.970138311386108398e-01,7.237614393234252930e-01
4.347035884857177734e-01,1.032379746437072754e+00
7.210332155227661133e-01,8.214517235755920410e-01
1.772987127304077148e+00,-1.444624304771423340e+00
1.989766001701354980e+00,-2.809064149856567383e+00
-1.430809646844863892e-01,8.964886069297790527e-01
-1.771270781755447388e-01,2.072443485260009766e+00
2.896339893341064453e-01,1.351746559143066406e+00
5.125658512115478516e-01,3.895266354084014893e-01
-3.851215541362762451e-01,1.696491718292236328e+00
1.696435809135437012e+00,-1.362509727478027344e+00
1.253462553024291992e+00,6.743600964546203613e-01
-6.539111584424972534e-02,2.175029277801513672e+00
1.522917598485946655e-01,1.739041447639465332e+00
4.074882566928863525e-01,2.665352344512939453e+00
3.529820442199707031e-01,6.943624019622802734e-01
6.611345410346984863e-01,-1.060065031051635742e-01
8.806086778640747070e-01,4.909939169883728027e-01
5.009064078330993652e-01,-2.882388532161712646e-01
-3.352648317813873291e-01,2.161580562591552734e+00
1.683502644300460815e-01,1.995662093162536621e+00
1.224668979644775391e+00,-1.022148489952087402e+00
1.254485696554183960e-01,1.856444597244262695e+00
9.472444653511047363e-01,7.234535813331604004e-01
3.288394212722778320e-01,1.011740684509277344e+00
-9.663598239421844482e-02,1.136435866355895996e+00
8.349118828773498535e-01,8.135474920272827148e-01
7.186747193336486816e-01,4.765943586826324463e-01
1.186068058013916016e+00,2.925742268562316895e-01
1.903935372829437256e-01,6.517935991287231445e-01
4.800859987735748291e-01,7.529712915420532227e-01
2.249556630849838257e-01,1.659317374229431152e+00
8.198416233062744141e-01,-5.969265010207891464e-03
6.603607535362243652e-01,4.055307805538177490e-01
1.182628035545349121e+00,-3.501117825508117676e-01
8.292688131332397461e-01,-3.839545845985412598e-01
5.454029440879821777e-01,7.669862508773803711e-01
3.950389921665191650e-01,7.634528279304504395e-01
2.224964797496795654e-01,9.542777538299560547e-01
6.979699134826660156e-01,5.775792002677917480e-01
4.258184731006622314e-01,1.771375060081481934e+00
1.349453568458557129e+00,3.345960676670074463e-01
8.642224073410034180e-01,-7.656143903732299805e-01
7.884646952152252197e-02,1.559758424758911133e+00
5.816176533699035645e-01,5.955197215080261230e-01
3.861815333366394043e-01,7.645220160484313965e-01
5.950868129730224609e-01,2.704218327999114990e-01
1.213861629366874695e-01,8.729307651519775391e-01
7.630053758621215820e-01,3.602015376091003418e-01
-2.197663933038711548e-01,1.256161808967590332e+00
4.870760440826416016e-01,6.754100918769836426e-01
4.965265691280364990e-01,9.701031446456909180e-01
1.251264691352844238e+00,-9.438393712043762207e-01
5.091537237167358398e-01,7.077524662017822266e-01
3.961928784847259521e-01,6.668602824211120605e-01
5.724433660507202148e-01,5.511902570724487305e-01
-2.051890045404434204e-01,3.072384119033813477e+00
1.260258704423904419e-01,5.887521505355834961e-01
4.090369939804077148e-01,-3.430829644203186035e-01
9.899858236312866211e-01,-1.133911609649658203e+00
9.859047532081604004e-01,-5.359181165695190430e-01
1.058064937591552734e+00,6.520792245864868164e-01
-6.595497131347656250e-01,3.152003765106201172e+00
9.569814205169677734e-01,2.947740256786346436e-01
9.283220767974853516e-01,-5.598039031028747559e-01
9.259598851203918457e-01,-2.644953727722167969e-01
8.312036395072937012e-01,4.793862998485565186e-01
6.741408109664916992e-01,9.245615005493164062e-01
4.586758613586425781e-01,1.482326239347457886e-01
4.934405982494354248e-01,9.740002155303955078e-01
7.721927762031555176e-01,-1.339374780654907227e-01
1.968398094177246094e+00,-1.179678678512573242e+00
6.309131979942321777e-01,6.453804969787597656e-01
8.640120625495910645e-01,5.574647784233093262e-01
1.558205634355545044e-01,8.974007368087768555e-01
8.511266708374023438e-01,1.470122784376144409e-01
3.364826142787933350e-01,1.073166012763977051e+00
8.718605041503906250e-01,1.523894548416137695e+00
4.023098647594451904e-01,1.331940531730651855e+00
1.698037385940551758e-01,8.748624324798583984e-01
4.008100330829620361e-01,7.682307958602905273e-01
3.531737029552459717e-01,1.819269180297851562e+00
-6.843071430921554565e-02,2.370772838592529297e+00
6.622990965843200684e-01,3.204756081104278564e-01
4.865572154521942139e-01,4.852375388145446777e-01
5.350639224052429199e-01,1.325926482677459717e-01
2.218140289187431335e-02,7.206518054008483887e-01
6.280658841133117676e-01,4.160140454769134521e-01
5.624086856842041016e-01,7.832922339439392090e-01
9.261336922645568848e-01,1.218046844005584717e-01
1.630956232547760010e-01,1.521693229675292969e+00
4.734525382518768311e-01,-1.301338523626327515e-01
-4.015055596828460693e-01,2.730698823928833008e+00
1.564269304275512695e+00,-8.204352855682373047e-01
-1.993452012538909912e-02,1.882987856864929199e+00
6.995481252670288086e-02,2.011617898941040039e+00
1.178753137588500977e+00,-4.809474647045135498e-01
1.244100570678710938e+00,2.150914222002029419e-01
2.509075403213500977e-01,7.733315229415893555e-01
1.870663464069366455e-01,1.448119282722473145e+00
-4.156179726123809814e-01,3.188127040863037109e+00
8.073597550392150879e-01,-6.427085995674133301e-01
9.057061672210693359e-01,-2.184615135192871094e-01
8.368411660194396973e-01,6.760861277580261230e-01
2.336146086454391479e-01,8.220447301864624023e-01
-4.149138033390045166e-01,2.288834333419799805e+00
-3.827094733715057373e-01,2.772446632385253906e+00
6.914958357810974121e-01,1.634574770927429199e+00
4.706421196460723877e-01,1.222006559371948242e+00
2.482412606477737427e-01,1.377051472663879395e+00
7.045505046844482422e-01,3.801179230213165283e-01
4.888152480125427246e-01,2.971575260162353516e-01
-5.366721190512180328e-03,2.438177824020385742e+00
1.036342501640319824e+00,2.330720573663711548e-01
1.215428233146667480e+00,-7.023364305496215820e-01
7.937119007110595703e-01,1.033983588218688965e+00
5.094779133796691895e-01,1.763886511325836182e-01
6.295909285545349121e-01,7.886992096900939941e-01
8.429805040359497070e-01,9.169292449951171875e-01
4.219200015068054199e-01,7.840533852577209473e-01
5.526725649833679199e-01,-8.301970958709716797e-01
3.434838950634002686e-01,-7.121397256851196289e-01
-2.195558138191699982e-02,2.215682029724121094e+00
5.144172906875610352e-01,-2.190106958150863647e-01
-2.228214293718338013e-01,2.060078620910644531e+00
6.685962080955505371e-01,6.023319959640502930e-01
8.748524188995361328e-01,5.185793638229370117e-01
4.408848583698272705e-01,1.907867908477783203e+00
5.601872205734252930e-01,2.745108008384704590e-01
6.044278740882873535e-01,1.514423608779907227e+00
4.220903217792510986e-01,4.212963879108428955e-01
1.386520862579345703e+00,-9.480721950531005859e-01
5.249282717704772949e-01,5.434480309486389160e-01
5.122268795967102051e-01,1.004453539848327637e+00
2.764693498611450195e-01,1.582108259201049805e+00
7.605003714561462402e-01,-2.900133728981018066e-01
5.716597437858581543e-01,7.115972638130187988e-01
-6.602330505847930908e-02,2.107574224472045898e+00
4.708111882209777832e-01,1.718764603137969971e-01
-1.130789294838905334e-01,8.278505206108093262e-01
7.408292889595031738e-01,9.396430253982543945e-01
1.540754675865173340e+00,-1.255274534225463867e+00
-3.940352499485015869e-01,2.305689811706542969e+00
1.777861475944519043e+00,-1.850024580955505371e+00
9.368514418601989746e-01,5.122679471969604492e-01
7.856891751289367676e-01,1.144283175468444824e+00
8.157590627670288086e-01,1.665924042463302612e-01
1.470857262611389160e+00,-1.037862539291381836e+00
3.978094458580017090e-01,7.453348636627197266e-01
3.708044588565826416e-01,1.279090881347656250e+00
5.005469918251037598e-01,-1.555118560791015625e-01
3.337914943695068359e-01,-3.606755733489990234e-01
1.620667725801467896e-01,1.072703480720520020e+00
1.536160111427307129e-01,1.296637058258056641e-01
2.835167646408081055e-01,5.574349164962768555e-01
1.220687255263328552e-01,1.610408902168273926e+00
-7.101607322692871094e-02,1.112859129905700684e+00
3.076431751251220703e-01,7.298763394355773926e-01
2.664854824542999268e-01,2.455031573772430420e-01
2.960292696952819824e-01,6.771233081817626953e-01
2.389981299638748169e-01,1.156937599182128906e+00
-7.225908339023590088e-02,1.116927981376647949e+00
2.384997159242630005e-01,-3.396569788455963135e-01
3.352046012878417969e-01,9.890101850032806396e-02
2.540104985237121582e-01,4.060419499874114990e-01
3.727605640888214111e-01,5.973210930824279785e-02
2.215288132429122925e-01,7.625815868377685547e-01
4.370101988315582275e-01,6.731026768684387207e-01
2.303842753171920776e-01,9.067997336387634277e-01
1.351415514945983887e-01,1.461355328559875488e+00
3.630153238773345947e-01,1.207965016365051270e+00
1.737617105245590210e-01,8.151519894599914551e-01
4.647563695907592773e-01,3.840368390083312988e-01
1.060184091329574585e-01,2.227889537811279297e+00
1.871926635503768921e-01,1.297448992729187012e+00
3.597905635833740234e-01,-5.353308320045471191e-01
2.816190421581268311e-01,2.012802362442016602e-01
2.491602152585983276e-01,2.857478559017181396e-01
2.424362599849700928e-01,1.359026193618774414e+00
2.707918584346771240e-01,1.833340376615524292e-01
2.703755497932434082e-01,1.144119024276733398e+00
4.606850743293762207e-01,3.677500784397125244e-01
1.583533585071563721e-01,1.339096426963806152e+00
4.852741062641143799e-01,4.939137399196624756e-01
2.626890838146209717e-01,-7.546504586935043335e-02
5.034433603286743164e-01,8.188406229019165039e-01
2.400461584329605103e-01,1.073778271675109863e+00
2.178221642971038818e-01,3.553389608860015869e-01
1.869252771139144897e-01,1.157142400741577148e+00
2.451459020376205444e-01,-1.779294162988662720e-01
3.959498405456542969e-01,1.257207036018371582e+00
4.183591604232788086e-01,-1.165748480707406998e-02
5.772599577903747559e-01,-5.573177933692932129e-01
5.441629290580749512e-01,9.377881288528442383e-01
3.106763362884521484e-01,6.664392352104187012e-01
2.168651670217514038e-01,-4.342538416385650635e-01
5.141589045524597168e-01,1.605886220932006836e-01
9.472840279340744019e-02,1.120227813720703125e+00
1.990267038345336914e-01,1.235836982727050781e+00
3.103861808776855469e-01,2.094230353832244873e-01
1.182455644011497498e-01,5.347552299499511719e-01
3.843049407005310059e-01,1.816784501075744629e+00
2.058187276124954224e-01,1.157137989997863770e+00
1.236440688371658325e-01,6.640465259552001953e-01
1.746663823723793030e-02,1.046116113662719727e+00
1.332149207592010498e-01,1.472161173820495605e+00
2.702919840812683105e-01,1.496291756629943848e+00
4.720689654350280762e-01,4.972511231899261475e-01
2.478238791227340698e-01,7.177696228027343750e-01
1.702158004045486450e-01,9.664831757545471191e-01
2.431393563747406006e-01,1.198698401451110840e+00
3.082800805568695068e-01,8.191367983818054199e-01
2.135552018880844116e-01,1.123261928558349609e+00
1.510493457317352295e-01,6.111410260200500488e-01
2.682328224182128906e-01,1.010468006134033203e+00
4.484342932701110840e-01,9.294058680534362793e-01
2.398903965950012207e-01,8.775707483291625977e-01
2.757394313812255859e-01,3.763302862644195557e-01
6.025729775428771973e-01,-2.904325425624847412e-01
3.702888786792755127e-01,7.141620516777038574e-01
2.973423302173614502e-01,3.510704636573791504e-01
1.021316275000572205e-02,1.092844605445861816e+00
2.301496267318725586e-01,1.567046165466308594e+00
6.843360066413879395e-01,7.997384071350097656e-01
1.100425645709037781e-01,8.113821744918823242e-01
3.698681592941284180e-01,5.727971196174621582e-01
-4.288832470774650574e-02,2.209724187850952148e+00
3.096975982189178467e-01,1.040912508964538574e+00
2.985513806343078613e-01,5.763019919395446777e-01
2.633078992366790771e-01,1.066246628761291504e+00
5.243993997573852539e-01,1.434647917747497559e+00
3.304389119148254395e-01,-2.482528984546661377e-01
1.222066283226013184e-01,4.842729270458221436e-01
9.638484567403793335e-02,9.972464442253112793e-01
3.039518892765045166e-01,1.583327531814575195e+00
8.252219110727310181e-02,1.260104537010192871e+00
1.419870853424072266e-01,9.980741739273071289e-01
2.555654346942901611e-01,5.097293257713317871e-01
1.545353084802627563e-01,8.246486783027648926e-01
3.555691540241241455e-01,1.120629549026489258e+00
2.391524016857147217e-01,4.609979987144470215e-01
2.576437294483184814e-01,4.511223137378692627e-01
5.697134137153625488e-01,1.417509198188781738e+00
3.834288418292999268e-01,1.060979962348937988e+00
2.919196784496307373e-01,1.155458092689514160e+00
4.608216881752014160e-01,1.309888362884521484e+00
4.065939784049987793e-01,8.178299069404602051e-01
4.785222709178924561e-01,-5.223317742347717285e-01
2.362450808286666870e-01,3.155878186225891113e-02
2.829693555831909180e-01,5.990570783615112305e-01
1.349548250436782837e-01,3.146317005157470703e-01
2.580362558364868164e-01,1.464486271142959595e-01
4.390268921852111816e-01,2.489437609910964966e-01
1.607393175363540649e-01,3.207642436027526855e-01
1.850661337375640869e-01,7.760802507400512695e-01
2.415732741355895996e-01,2.032912492752075195e+00
3.755139112472534180e-01,4.278191030025482178e-01
2.791485786437988281e-01,-5.131466779857873917e-03
4.067962169647216797e-01,7.903151512145996094e-01
2.926652133464813232e-01,-4.602365940809249878e-02
3.748689591884613037e-01,2.603663802146911621e-01
3.426402807235717773e-01,1.322278529405593872e-01
5.387927293777465820e-01,4.485081732273101807e-01
3.192693591117858887e-01,1.018201231956481934e+00
4.458879232406616211e-01,-8.361876010894775391e-02
4.740480780601501465e-01,1.617432475090026855e+00
3.011067509651184082e-01,7.236248254776000977e-01
2.624278068542480469e-01,9.018957018852233887e-01
9.683331847190856934e-02,6.631239652633666992e-01
1.068061441183090210e-01,7.833782434463500977e-01
1.807550042867660522e-01,5.054231286048889160e-01
2.232074141502380371e-01,1.435242533683776855e+00
1.885370612144470215e-01,1.360705614089965820e+00
9.952994436025619507e-02,1.316598653793334961e+00
3.895850181579589844e-01,1.196597695350646973e+00
4.146643877029418945e-01,1.382902741432189941e+00
4.309544265270233154e-01,6.226432919502258301e-01
3.081923425197601318e-01,-7.136462628841400146e-02
3.377383649349212646e-01,4.203734695911407471e-01
6.117342114448547363e-01,-3.682436943054199219e-01
2.091689109802246094e-01,1.385421037673950195e+00
4.042594134807586670e-01,8.227137923240661621e-01
6.699366569519042969e-01,4.761272296309471130e-02
3.731051981449127197e-01,3.641633391380310059e-01
3.407455086708068848e-01,2.925878465175628662e-01
2.770896852016448975e-01,4.785763621330261230e-01
4.280301928520202637e-01,1.336166143417358398e+00
2.050811648368835449e-01,3.896773755550384521e-01
3.149988055229187012e-01,6.946827173233032227e-01
2.084055095911026001e-01,1.596345782279968262e+00
3.952294588088989258e-01,3.657183051109313965e-02
7.518693059682846069e-02,3.606843948364257812e-01
3.150156736373901367e-01,-1.613920629024505615e-01
4.429700672626495361e-01,7.868808507919311523e-02
2.684330344200134277e-01,4.976579248905181885e-01
3.173798620700836182e-01,1.794978618621826172e+00
7.031257450580596924e-02,1.549024224281311035e+00
2.739950120449066162e-01,8.232871294021606445e-01
2.197443544864654541e-01,5.969985723495483398e-01
2.353610992431640625e-01,2.166889667510986328e+00
-1.111192941665649414e+00,4.198125839233398438e+00
2.796407222747802734e+00,4.845182895660400391e-01
-1.145601153373718262e+00,3.900938034057617188e+00
-3.386637866497039795e-01,2.659599304199218750e+00
1.215367317199707031e+00,1.710021018981933594e+00
1.678925037384033203e+00,2.001572608947753906e+00
-3.119298219680786133e-01,4.257361888885498047e+00
7.050234675407409668e-01,2.968647718429565430e+00
8.061472773551940918e-01,2.222074031829833984e+00
3.881152570247650146e-01,2.529479265213012695e+00
4.541504755616188049e-02,2.415851354598999023e+00
6.429809331893920898e-01,1.562675356864929199e+00
1.031018257141113281e+00,1.217901587486267090e+00
3.021771013736724854e-01,7.102125287055969238e-01
4.247712194919586182e-01,1.953455924987792969e+00
8.244295418262481689e-02,3.765249013900756836e+00
1.046978712081909180e+00,3.450897336006164551e-01
5.497756004333496094e-01,1.865800976753234863e+00
9.433344602584838867e-01,1.336561679840087891e+00
1.994522809982299805e-01,1.969606518745422363e+00
1.952122330665588379e+00,5.466623306274414062e-01
2.070224583148956299e-01,2.289773941040039062e+00
-9.114894270896911621e-01,3.025079727172851562e+00
-1.180390864610671997e-01,2.217256307601928711e+00
-7.083530426025390625e-01,3.991464853286743164e+00
1.471801161766052246e+00,1.414250135421752930e-01
-6.221685931086540222e-02,2.239169120788574219e+00
-1.215932220220565796e-01,3.016400098800659180e+00
6.115677952766418457e-01,3.968917608261108398e+00
-3.164647817611694336e-01,4.824091434478759766e+00
9.160575866699218750e-01,2.029721021652221680e+00
4.844218492507934570e-01,2.351297140121459961e+00
-2.201062440872192383e+00,4.337460517883300781e+00
-1.704648137092590332e-01,2.965538024902343750e+00
5.440815910696983337e-02,3.558664321899414062e+00
-1.261577725410461426e+00,5.592241764068603516e+00
2.541072845458984375e+00,-5.397461056709289551e-01
2.213375329971313477e+00,-2.779663205146789551e-01
-1.192085146903991699e+00,4.111050128936767578e+00
8.117831945419311523e-01,9.931840896606445312e-01
-4.247609078884124756e-01,2.313241720199584961e+00
-2.574682235717773438e-01,2.672571659088134766e+00
1.590430855751037598e+00,1.209989190101623535e+00
-6.189630627632141113e-01,2.930588960647583008e+00
5.097517967224121094e-01,2.073783397674560547e+00
5.376158747822046280e-03,2.582680702209472656e+00
-1.459691882133483887e+00,3.668333053588867188e+00
4.695043563842773438e-01,3.299304485321044922e+00
9.603001475334167480e-01,-8.805786073207855225e-02
1.263352870941162109e+00,2.788738489151000977e+00
9.171031713485717773e-01,1.675470352172851562e+00
9.108601808547973633e-01,1.926851153373718262e+00
4.102707803249359131e-01,3.716896772384643555e+00
6.659888029098510742e-01,1.242475748062133789e+00
1.481289029121398926e+00,1.011821746826171875e+00
-5.994461774826049805e-01,2.861137628555297852e+00
-5.074494481086730957e-01,2.624991655349731445e+00
-6.450366973876953125e-01,4.983748912811279297e+00
1.706149458885192871e+00,-1.036560773849487305e+00
1.074386954307556152e+00,8.076297640800476074e-01
3.990607261657714844e-01,2.729797124862670898e+00
2.698226690292358398e+00,-1.014431357383728027e+00
1.143326163291931152e+00,2.634028911590576172e+00
4.479728043079376221e-01,1.447216749191284180e+00
1.762514233589172363e+00,7.312673926353454590e-01
1.456518054008483887e+00,-1.098859429359436035e+00
-2.023035764694213867e+00,3.593512535095214844e+00
1.362172842025756836e+00,8.887869119644165039e-01
2.766196489334106445e+00,2.823016047477722168e-01
2.061241388320922852e+00,4.267210066318511963e-01
-2.298662513494491577e-01,3.145191431045532227e+00
-4.652521610260009766e-01,2.786954402923583984e+00
2.176013469696044922e+00,2.531452178955078125e+00
-8.030366897583007812e-01,3.168215513229370117e+00
-2.668793499469757080e-01,2.115944862365722656e+00
-9.255338907241821289e-01,4.156385898590087891e+00
-4.272190332412719727e-01,2.351887702941894531e+00
6.275100111961364746e-01,1.565647363662719727e+00
-1.284590601921081543e+00,5.750524520874023438e+00
-1.284646630287170410e+00,3.636172294616699219e+00
7.460436820983886719e-01,5.592278242111206055e-01
1.107528209686279297e+00,5.455450415611267090e-01
2.420684248208999634e-01,4.405259609222412109e+00
1.375430464744567871e+00,1.994420051574707031e+00
1.020667910575866699e+00,1.921363711357116699e+00
1.641972422599792480e+00,2.764659643173217773e+00
-2.687420845031738281e-01,4.454955577850341797e+00
2.103431820869445801e-01,2.470050573348999023e+00
2.516968250274658203e+00,-4.044608771800994873e-01
6.979376077651977539e-02,1.396488428115844727e+00
7.042905092239379883e-01,2.903635501861572266e+00
3.662997782230377197e-01,1.919197797775268555e+00
7.597758173942565918e-01,1.830146431922912598e+00
8.683550953865051270e-01,2.116290330886840820e+00
1.348646759986877441e+00,1.766482830047607422e+00
9.186710119247436523e-01,2.048257112503051758e+00
1.414699196815490723e+00,3.025258183479309082e-01
1.968805313110351562e+00,4.644542932510375977e-01
7.643498778343200684e-01,-8.932653665542602539e-01
9.297758340835571289e-01,1.793774366378784180e+00
-3.736477196216583252e-01,2.399208307266235352e+00
4.454803466796875000e-01,2.160939931869506836e+00
-5.414048582315444946e-02,2.796540498733520508e+00
-1.096301227807998657e-01,2.553173542022705078e+00
2.278883934020996094e+00,-4.224517345428466797e-01
1.484714508056640625e+00,1.343759298324584961e+00
-2.168393731117248535e-01,2.575769901275634766e+00
2.091116666793823242e+00,-9.714354276657104492e-01
1.285062879323959351e-01,1.515766263008117676e+00
4.114860594272613525e-01,2.513485670089721680e+00
3.050543069839477539e-01,2.176583290100097656e+00
-6.022465229034423828e-01,3.918553590774536133e+00
-3.498163223266601562e-01,3.021410703659057617e+00
-4.055119454860687256e-01,4.778792858123779297e+00
4.321143925189971924e-01,2.454105615615844727e+00
8.159727454185485840e-01,1.259524941444396973e+00
7.825856208801269531e-01,1.310085892677307129e+00
2.175323247909545898e+00,1.247301220893859863e+00
2.157575368881225586e+00,-1.516672521829605103e-01
2.579006910324096680e+00,1.539506018161773682e-01
-3.472803831100463867e-01,3.701669692993164062e+00
1.530416965484619141e+00,2.461715459823608398e+00
2.819172441959381104e-01,1.848508834838867188e+00
3.408813238143920898e+00,-1.496909856796264648e+00
7.222214937210083008e-01,2.677879095077514648e+00
-8.431186079978942871e-01,1.578966736793518066e+00
-9.744445085525512695e-01,3.962436437606811523e+00
-1.429559141397476196e-01,2.253306388854980469e+00
-3.808490037918090820e-01,3.125559568405151367e+00
1.405814141035079956e-01,2.408461570739746094e+00
8.354575037956237793e-01,2.369924068450927734e+00
-1.092163443565368652e+00,3.589444398880004883e+00
1.216256260871887207e+00,2.282023429870605469e+00
1.585343122482299805e+00,1.548912763595581055e+00
1.597938060760498047e+00,9.708514213562011719e-01
1.362194776535034180e+00,2.949642419815063477e+00
-5.151914358139038086e-01,3.045708656311035156e+00
5.098319649696350098e-01,7.885637283325195312e-01
1.007286906242370605e+00,1.378017067909240723e+00
9.880799055099487305e-01,1.660618305206298828e+00
-5.901215672492980957e-01,4.431891441345214844e+00
8.431383222341537476e-02,2.832670450210571289e+00
8.161947131156921387e-01,7.434046268463134766e-01
1.814354538917541504e+00,-1.647925734519958496e+00
4.451748728752136230e-01,2.981277704238891602e+00
-8.812443912029266357e-02,2.045173645019531250e+00
3.906573355197906494e-01,2.743110179901123047e+00
1.239354133605957031e+00,1.095506429672241211e+00
2.302588462829589844e+00,-8.699218034744262695e-01
7.965071797370910645e-01,2.027615785598754883e+00
1.020402550697326660e+00,2.801469087600708008e+00
8.943228125572204590e-01,2.870244979858398438e+00
2.680342912673950195e+00,2.785307407379150391e+00
3.033833742141723633e+00,3.575413703918457031e+00
7.762930393218994141e-01,2.451014995574951172e+00
3.012464046478271484e-01,1.091876864433288574e+00
2.520625829696655273e+00,3.619576215744018555e+00
9.438077807426452637e-01,1.276999354362487793e+00
1.325427293777465820e+00,2.620559692382812500e+00
2.338802099227905273e+00,2.533332347869873047e+00
1.130049109458923340e+00,1.328362345695495605e+00
1.577924132347106934e+00,2.147494554519653320e+00
1.248642563819885254e+00,2.649456501007080078e+00
1.390733122825622559e+00,2.717287063598632812e+00
2.686094343662261963e-01,2.106303691864013672e+00
2.054788351058959961e+00,3.286881208419799805e+00
5.375058650970458984e-01,2.507416486740112305e+00
1.855570554733276367e+00,1.855671644210815430e+00
1.813213109970092773e+00,2.583731651306152344e+00
1.481633424758911133e+00,2.865705251693725586e+00
1.573511123657226562e+00,4.118342399597167969e+00
3.145816326141357422e+00,2.984656572341918945e+00
2.272952079772949219e+00,2.917857646942138672e+00
1.079020500183105469e+00,2.320237159729003906e+00
1.157018780708312988e+00,2.638790607452392578e+00
5.557385087013244629e-01,1.319227933883666992e+00
1.621401429176330566e+00,2.928433418273925781e+00
1.428194284439086914e+00,3.965613603591918945e+00
1.487431406974792480e+00,2.285973072052001953e+00
1.080599546432495117e+00,1.832960128784179688e+00
1.767639517784118652e+00,1.379899740219116211e+00
1.893011927604675293e+00,1.975448131561279297e+00
1.010901927947998047e+00,1.781060457229614258e+00
1.013183355331420898e+00,1.721362709999084473e+00
1.735293984413146973e+00,3.601344347000122070e+00
1.439359307289123535e+00,2.641133546829223633e+00
9.406231641769409180e-01,1.919510841369628906e+00
2.045477151870727539e+00,3.227834463119506836e+00
1.253014922142028809e+00,4.562915265560150146e-01
5.988284945487976074e-01,1.545309662818908691e+00
1.984295964241027832e+00,3.482498645782470703e+00
2.449027061462402344e+00,2.713987827301025391e+00
2.761013507843017578e+00,4.003615379333496094e+00
7.946369647979736328e-01,2.248356103897094727e+00
8.354117870330810547e-01,2.166130304336547852e+00
8.255344629287719727e-01,2.484532594680786133e+00
1.802148222923278809e+00,2.265151977539062500e+00
1.164506196975708008e+00,3.410179138183593750e+00
1.632142424583435059e+00,2.907866239547729492e+00
1.931374907493591309e+00,2.969310522079467773e+00
1.060073494911193848e+00,1.924033761024475098e+00
7.850957512855529785e-01,1.602510571479797363e+00
1.009698629379272461e+00,2.407041549682617188e+00
3.107635080814361572e-01,1.842718362808227539e+00
2.282426834106445312e+00,2.777935266494750977e+00
2.578045368194580078e+00,1.932284712791442871e+00
8.959709405899047852e-01,2.528051376342773438e+00
1.971879363059997559e+00,3.917185306549072266e+00
1.161476254463195801e+00,3.102810859680175781e+00
1.644262790679931641e+00,2.904433965682983398e+00
2.426459312438964844e+00,2.942977905273437500e+00
3.047313451766967773e+00,2.527121067047119141e+00
1.151379942893981934e+00,1.229902505874633789e+00
4.093096256256103516e-01,1.463941454887390137e+00
1.914251327514648438e+00,3.239451885223388672e+00
1.753465056419372559e+00,2.365185737609863281e+00
1.910775065422058105e+00,3.288044929504394531e+00
2.086587905883789062e+00,3.583046197891235352e+00
3.436614274978637695e-01,6.786109209060668945e-01
2.398556947708129883e+00,2.596260786056518555e+00
1.727097511291503906e+00,1.600627303123474121e+00
1.302209615707397461e+00,1.716508865356445312e+00
2.650364637374877930e+00,1.624006390571594238e+00
-1.553895622491836548e-01,1.532538890838623047e+00
8.169117569923400879e-01,2.193197727203369141e+00
1.402434945106506348e+00,3.171000242233276367e+00
2.341261625289916992e+00,3.237326145172119141e+00
1.791803240776062012e+00,4.121601581573486328e+00
3.046194076538085938e+00,3.115297555923461914e+00
1.295337080955505371e+00,2.230777740478515625e+00
4.236880540847778320e-01,1.581075906753540039e+00
1.840820312500000000e+00,6.553143858909606934e-01
2.701466083526611328e+00,2.839791059494018555e+00
1.110028028488159180e+00,2.380842447280883789e+00
3.354340076446533203e+00,3.869445562362670898e+00
1.714546799659729004e+00,2.579311609268188477e+00
1.148780941963195801e+00,2.928967475891113281e+00
1.620815157890319824e+00,3.005185365676879883e+00
3.040041685104370117e+00,2.437167167663574219e+00
2.334197282791137695e+00,3.933739662170410156e+00
2.851163148880004883e+00,4.170019626617431641e+00
1.849425315856933594e+00,2.358729600906372070e+00
1.099561691284179688e+00,2.609718084335327148e+00
1.283172130584716797e+00,2.645457744598388672e+00
1.287027120590209961e+00,2.499125957489013672e+00
1.570959568023681641e+00,1.389583349227905273e+00
1.090204000473022461e+00,3.174018621444702148e+00
1.235120654106140137e+00,2.624024391174316406e+00
1.675891876220703125e+00,3.757184982299804688e+00
1.253604054450988770e+00,2.161757230758666992e+00
1.644301176071166992e+00,2.074284791946411133e+00
2.467806339263916016e+00,2.543816804885864258e+00
2.118639469146728516e+00,2.425343275070190430e+00
1.236733436584472656e+00,2.187528848648071289e+00
1.260893464088439941e+00,2.253430128097534180e+00
1.979397296905517578e+00,3.419793605804443359e+00
1.618834257125854492e+00,2.832826852798461914e+00
1.954057693481445312e+00,3.688250541687011719e+00
1.618547201156616211e+00,2.425527334213256836e+00
1.323937416076660156e+00,2.005444765090942383e+00
1.915260314941406250e+00,2.987772464752197266e+00
2.286664247512817383e+00,1.393185257911682129e+00
8.966423273086547852e-01,3.270810842514038086e-01
2.223837137222290039e+00,3.593342781066894531e+00
1.479437351226806641e+00,7.671118378639221191e-01
1.034597516059875488e+00,1.096060037612915039e+00
1.393384575843811035e+00,2.008499622344970703e+00
1.544018864631652832e+00,1.738085508346557617e+00
1.641804456710815430e+00,2.437594175338745117e+00
2.223500013351440430e+00,2.447443485260009766e+00
8.562705516815185547e-01,1.218457341194152832e+00
2.954023599624633789e+00,3.644403696060180664e+00
2.192651510238647461e+00,3.874653577804565430e+00
9.107577800750732422e-01,1.095192193984985352e+00
1.748389005661010742e+00,2.655088186264038086e+00
1.765621781349182129e+00,2.459534883499145508e+00
1.704357028007507324e+00,5.013901710510253906e+00
9.282262325286865234e-01,3.376041173934936523e+00
1.009533762931823730e+00,2.484247922897338867e+00
1.012788772583007812e+00,2.390351533889770508e+00
1.823734402656555176e+00,2.809277296066284180e+00
1.610425114631652832e+00,2.968642234802246094e+00
8.689163923263549805e-01,2.523255825042724609e+00
1.126018166542053223e+00,1.932631254196166992e+00
1.592295527458190918e+00,3.979949712753295898e+00
1.735480070114135742e+00,2.007419347763061523e+00
4.273195266723632812e-01,1.678714632987976074e+00
9.245375394821166992e-01,2.447676420211791992e+00
1.426357746124267578e+00,1.172372221946716309e+00
9.192243218421936035e-01,2.585849285125732422e+00
2.088727951049804688e+00,4.141796588897705078e+00
3.192513063549995422e-02,1.178108572959899902e+00
1.817503333091735840e+00,2.660728931427001953e+00
1.201539516448974609e+00,2.773568391799926758e+00
2.255118370056152344e+00,3.825591325759887695e+00
2.090005397796630859e+00,3.993801832199096680e+00
1.352631688117980957e+00,3.415064811706542969e+00
1.552265644073486328e+00,1.623981118202209473e+00
2.392341136932373047e+00,1.831006407737731934e+00
-1.249162673950195312e+00,6.517058610916137695e-01
-1.129899382591247559e+00,7.876025438308715820e-01
-7.293072938919067383e-01,7.106394171714782715e-01
-1.562799096107482910e+00,1.800681591033935547e+00
-6.388983726501464844e-01,-1.669932603836059570e+00
-1.240469098091125488e+00,6.119566559791564941e-01
-8.006922006607055664e-01,7.813102006912231445e-01
-7.702060937881469727e-01,-1.269660353660583496e+00
-1.770937442779541016e-01,-1.307016491889953613e+00
-7.320438623428344727e-01,4.778991639614105225e-01
3.290296494960784912e-01,-2.089555978775024414e+00
-1.049771666526794434e+00,-4.856516607105731964e-03
-1.683300137519836426e-01,-9.821594953536987305e-01
2.549876868724822998e-01,-2.429743766784667969e+00
-3.264371454715728760e-01,-1.687001466751098633e+00
-4.742475152015686035e-01,-1.303527832031250000e+00
-2.693393230438232422e-01,-1.473296523094177246e+00
-5.018779039382934570e-01,-1.961958169937133789e+00
-4.888465106487274170e-01,-1.852196931838989258e+00
-1.392919540405273438e+00,8.043742179870605469e-01
-3.938112258911132812e-01,-9.190599918365478516e-01
2.454895079135894775e-01,-1.543855428695678711e+00
-6.403795629739761353e-02,-2.695208311080932617e+00
-9.879810214042663574e-01,-7.853620648384094238e-01
-7.722710967063903809e-01,-1.406800270080566406e+00
-2.931012511253356934e-01,-3.745220601558685303e-01
-3.129378557205200195e-01,-3.303171396255493164e-01
-1.113303303718566895e+00,2.194328233599662781e-02
-5.462868213653564453e-01,8.709133416414260864e-02
-3.466115891933441162e-01,-2.520999908447265625e+00
-7.847810983657836914e-01,2.230089455842971802e-01
-4.511755704879760742e-01,-1.402686119079589844e+00
-4.672308564186096191e-01,-3.881650567054748535e-01
-5.476227402687072754e-01,-6.027438044548034668e-01
-5.466513633728027344e-01,8.803886920213699341e-02
-2.577757537364959717e-01,-1.257263660430908203e+00
-5.819885134696960449e-01,-1.552263259887695312e+00
-4.007079005241394043e-01,-7.556944489479064941e-01
-8.829156756401062012e-01,-5.654696822166442871e-01
-3.283711075782775879e-01,-1.793244600296020508e+00
-8.636167645454406738e-01,5.679531693458557129e-01
-1.306472539901733398e+00,9.711214154958724976e-02
-7.314711064100265503e-02,-2.173656225204467773e+00
-8.436146378517150879e-01,5.786380171775817871e-01
-4.072063565254211426e-01,-3.695641756057739258e-01
-5.417808890342712402e-01,-5.474047064781188965e-01
-8.892241120338439941e-01,-3.155984580516815186e-01
-4.101537764072418213e-01,3.318789899349212646e-01
-4.020104706287384033e-01,-9.835723638534545898e-01
-3.708024919033050537e-01,-1.108727574348449707e+00
-1.035806536674499512e-01,-1.866578578948974609e+00
9.434722363948822021e-02,-7.260622978210449219e-01
-1.212877392768859863e+00,1.999046057462692261e-01
-1.483550518751144409e-01,-1.046543955802917480e+00
-2.410424798727035522e-01,-2.134393215179443359e+00
-1.263543844223022461e+00,9.372210502624511719e-01
1.521750390529632568e-01,-2.163632869720458984e+00
-1.058675408363342285e+00,4.085216224193572998e-01
-7.587993144989013672e-01,2.402015447616577148e+00
-4.927538335323333740e-03,-2.054151296615600586e+00
-8.915624618530273438e-01,4.967747032642364502e-01
-1.558188915252685547e+00,1.147223591804504395e+00
-4.587761461734771729e-01,-8.718468248844146729e-02
-5.121364817023277283e-02,-8.915524482727050781e-01
-7.801568508148193359e-01,3.693244606256484985e-02
-8.226926326751708984e-01,-3.997321128845214844e-01
-1.851394057273864746e+00,2.029244184494018555e+00
-1.316066741943359375e+00,-2.948440378531813622e-03
1.060589998960494995e-01,-2.091154336929321289e+00
-3.154726922512054443e-01,-7.271408438682556152e-01
-5.719190835952758789e-01,-5.575923919677734375e-01
-5.979902148246765137e-01,-1.234232306480407715e+00
-6.107356548309326172e-01,-2.282863706350326538e-01
2.355806678533554077e-01,-2.504302740097045898e+00
-8.080875873565673828e-02,-1.887775778770446777e+00
-8.749468922615051270e-01,2.532629072666168213e-01
-2.158566713333129883e-01,-1.651112675666809082e+00
1.049689576029777527e-02,-1.020362734794616699e+00
-1.034251809120178223e+00,-3.598610637709498405e-03
-8.805683255195617676e-01,-6.310670971870422363e-01
-2.209838852286338806e-02,-1.721792578697204590e+00
-6.309299468994140625e-01,-6.096651032567024231e-02
2.474749237298965454e-01,-2.884015560150146484e+00
-4.762547016143798828e-01,-9.241381883621215820e-01
-6.839777827262878418e-01,-5.430514365434646606e-02
-8.965258598327636719e-01,-3.611226379871368408e-01
-5.251562595367431641e-01,-1.302602767944335938e+00
-5.930348038673400879e-01,1.385746151208877563e-01
-1.117296457290649414e+00,-3.041367419064044952e-02
2.109158784151077271e-01,-2.425553560256958008e+00
-8.756968975067138672e-01,1.023189648985862732e-01
-6.574040651321411133e-01,-1.156881451606750488e+00
-2.311702817678451538e-02,-2.132741451263427734e+00
-6.196829080581665039e-01,3.526372462511062622e-02
-1.691749095916748047e-01,-2.008794784545898438e+00
-7.291857004165649414e-01,-3.667186498641967773e-01
-1.846636533737182617e-01,-1.258663535118103027e+00
-1.037906408309936523e+00,1.384574174880981445e+00
-1.917447522282600403e-02,-2.349398612976074219e+00
-3.414562344551086426e-01,-9.280403256416320801e-01
-5.640740990638732910e-01,-3.177118897438049316e-01
-1.059232115745544434e+00,-3.779407739639282227e-01
-4.635600373148918152e-03,-9.766735434532165527e-01
-4.482575058937072754e-01,-2.141582965850830078e+00
-9.216396212577819824e-01,-7.283653020858764648e-01
-4.681782722473144531e-01,-4.212620258331298828e-01
-2.945714592933654785e-01,-1.276261448860168457e+00
-4.970251619815826416e-01,-8.950945734977722168e-01
-6.970263123512268066e-01,-1.210666537284851074e+00
-1.448948860168457031e+00,1.107042193412780762e+00
-1.014771580696105957e+00,-3.125388622283935547e-01
-7.618948221206665039e-01,-1.609294712543487549e-01
-8.806233406066894531e-01,-9.108901023864746094e-01
3.851058781147003174e-01,-1.648424386978149414e+00
-8.906293511390686035e-01,1.108259439468383789e+00
-4.781019687652587891e-01,-1.096176624298095703e+00
-1.005481123924255371e+00,1.100294351577758789e+00
9.437853097915649414e-02,-1.271748900413513184e+00
-1.532707095146179199e+00,7.151972651481628418e-01
-4.424217045307159424e-01,-1.387164890766143799e-01
-4.643228352069854736e-01,-2.139006137847900391e+00
-8.540186285972595215e-01,1.800856739282608032e-01
-1.323904037475585938e+00,-6.718483567237854004e-02
-1.795979499816894531e+00,2.060633182525634766e+00
-5.275076627731323242e-01,6.714209318161010742e-01
-3.471903800964355469e-01,-1.846627473831176758e+00
-7.492594122886657715e-01,2.944729477167129517e-02
-2.049548029899597168e-01,-4.443525075912475586e-01
-8.837121725082397461e-01,-1.265515804290771484e+00
-1.904254257678985596e-01,2.782446742057800293e-01
-1.015511631965637207e+00,7.051941156387329102e-01
-3.748179674148559570e-01,-9.999917745590209961e-01
-4.072304666042327881e-01,-6.997189521789550781e-01
2.508255839347839355e-02,-2.759500265121459961e+00
7.503123879432678223e-01,-2.701210498809814453e+00
-7.064530253410339355e-01,-1.827780008316040039e+00
-6.535370647907257080e-02,-7.724795341491699219e-01
-7.797111272811889648e-01,-3.638407886028289795e-01
-3.481459915637969971e-01,-1.254531741142272949e+00
-8.783274888992309570e-01,-1.238038539886474609e+00
-9.944225549697875977e-01,4.704406261444091797e-01
-1.292800307273864746e-01,-1.166682958602905273e+00
-2.723815739154815674e-01,-9.402564764022827148e-01
-3.935562670230865479e-01,-1.136729836463928223e+00
-1.441564559936523438e-01,-6.763384938240051270e-01
-8.457491397857666016e-01,2.097443640232086182e-01
-5.809559226036071777e-01,3.312532603740692139e-01
-4.063220918178558350e-01,-3.979223668575286865e-01
-8.790451884269714355e-01,-1.619949936866760254e+00
-1.167354583740234375e+00,-1.217274188995361328e+00
-2.396274060010910034e-01,-5.286171659827232361e-02
-3.206616640090942383e-01,-1.241820812225341797e+00
-3.354297578334808350e-01,-1.264360070228576660e+00
-1.249174773693084717e-01,-4.272092282772064209e-01
-2.187998741865158081e-01,-1.095763444900512695e+00
-2.171905189752578735e-01,-7.342767119407653809e-01
-1.849059611558914185e-01,-8.828624486923217773e-01
-3.536280393600463867e-01,-4.141925871372222900e-01
-3.607123494148254395e-01,-2.355050742626190186e-01
1.222698390483856201e-02,-1.839201927185058594e+00
-4.740248024463653564e-01,-1.601300239562988281e-01
-4.994193315505981445e-01,-1.064529776573181152e+00
-4.026148617267608643e-01,-8.661081194877624512e-01
-2.209905534982681274e-01,-1.437758445739746094e+00
3.681180253624916077e-02,-8.292145729064941406e-01
-1.174748912453651428e-01,-1.419112920761108398e+00
-3.189217746257781982e-01,-2.019645690917968750e+00
-3.299560546875000000e-01,-1.132533192634582520e+00
-2.355685085058212280e-01,-3.830455541610717773e-01
-1.126668602228164673e-01,-4.053361117839813232e-01
-5.724705457687377930e-01,-1.448373317718505859e+00
-4.007923603057861328e-01,-1.230404734611511230e+00
-3.153802454471588135e-01,-7.605721354484558105e-01
-2.004466503858566284e-01,-4.888730645179748535e-01
-2.744778096675872803e-01,-2.516418993473052979e-01
-4.245632290840148926e-01,3.814577162265777588e-01
-5.036219954490661621e-01,-4.932814836502075195e-01
-4.997097253799438477e-01,-1.420665621757507324e+00
-3.705006837844848633e-01,-7.208468317985534668e-01
-2.067961990833282471e-01,-1.215217113494873047e+00
-3.309627473354339600e-01,-5.207834839820861816e-01
-3.685392141342163086e-01,-1.216239094734191895e+00
-2.360091656446456909e-01,-7.900157570838928223e-01
-1.690083444118499756e-01,-8.069051504135131836e-01
-3.187221884727478027e-01,-9.720608592033386230e-01
-1.534440517425537109e-01,-3.724900782108306885e-01
-4.216091334819793701e-01,-5.130738019943237305e-01
-2.924304902553558350e-01,-5.981521010398864746e-01
-7.963248342275619507e-02,4.217837750911712646e-01
-2.813130617141723633e-01,7.897899150848388672e-01
-3.103552460670471191e-01,-4.814311265945434570e-01
-3.849700987339019775e-01,-1.391916632652282715e+00
-2.082807272672653198e-01,-3.236142098903656006e-01
-3.655970096588134766e-01,-3.004444837570190430e-01
-3.366318643093109131e-01,-8.075717687606811523e-01
-6.569418311119079590e-01,-1.192372918128967285e+00
-2.536369860172271729e-01,-2.810522913932800293e-01
-4.039667844772338867e-01,-7.373020648956298828e-01
-4.415934085845947266e-01,-5.074784755706787109e-01
-2.359255850315093994e-01,-1.021567940711975098e+00
-3.292890489101409912e-01,1.831267029047012329e-01
-2.431329041719436646e-01,-6.407687664031982422e-01
-3.716590106487274170e-01,-8.519304394721984863e-01
-3.662617504596710205e-01,-9.053353071212768555e-01
-2.456867694854736328e-01,-1.254861116409301758e+00
-3.355684876441955566e-01,-5.119253993034362793e-01
-6.514380574226379395e-01,-1.005510449409484863e+00
-4.332315921783447266e-01,-6.906184554100036621e-01
-2.705572843551635742e-01,-5.302908420562744141e-01
-4.022477567195892334e-01,-1.295828461647033691e+00
-3.969004452228546143e-01,-4.009240865707397461e-01
-4.732494652271270752e-01,-2.570013403892517090e-01
-3.211362063884735107e-01,-1.286286950111389160e+00
-1.565125584602355957e-01,-5.955206155776977539e-01
-3.471390902996063232e-01,-7.023728489875793457e-01
-2.867648899555206299e-01,-5.487783551216125488e-01
-2.327163070440292358e-01,-1.338646531105041504e+00
-6.653206944465637207e-01,-2.248497456312179565e-01
-1.914847493171691895e-01,-6.845490932464599609e-01
-4.700079560279846191e-01,-3.342474699020385742e-01
-1.719097197055816650e-01,-3.007684648036956787e-01
-3.397819995880126953e-01,2.041771821677684784e-02
-3.248924314975738525e-01,-6.996459364891052246e-01
-2.708306610584259033e-01,-7.157025337219238281e-01
-6.740251183509826660e-02,-1.729333043098449707e+00
-1.348968744277954102e-01,-2.615736424922943115e-01
-1.891182661056518555e-01,-4.543247818946838379e-01
-1.893969476222991943e-01,-1.065170049667358398e+00
-3.522833287715911865e-01,-1.240141630172729492e+00
-4.583286643028259277e-01,-1.214149355888366699e+00
-4.103973805904388428e-01,-1.245417237281799316e+00
-9.450761228799819946e-02,-3.440835773944854736e-01
-4.375428557395935059e-01,-5.060995817184448242e-01
-4.654647707939147949e-01,-8.744405508041381836e-01
-2.635269463062286377e-01,-1.410598874092102051e+00
-2.392637729644775391e-01,-9.138881564140319824e-01
-2.536812126636505127e-01,-7.187030315399169922e-01
-3.092322349548339844e-01,-1.036074876785278320e+00
-3.645463585853576660e-01,-1.984733462333679199e+00
-2.224859595298767090e-01,-7.698560357093811035e-01
-5.290522575378417969e-01,-1.569749265909194946e-01
-3.002558052539825439e-01,-1.327858865261077881e-01
-3.041635453701019287e-01,-1.116569876670837402e+00
-4.946206212043762207e-01,-1.589107364416122437e-01
-1.902202516794204712e-01,-1.105614423751831055e+00
-1.533454954624176025e-01,-1.629456877708435059e+00
-2.126298397779464722e-01,-8.104734420776367188e-01
-2.437434494495391846e-01,-5.440832972526550293e-01
-4.241013526916503906e-01,-7.632435560226440430e-01
-1.311517059803009033e-01,-1.714600920677185059e+00
-6.177109479904174805e-01,-8.266268670558929443e-02
-5.527245998382568359e-01,-9.057871103286743164e-01
-1.067783832550048828e-01,-1.637165665626525879e+00
-3.582403659820556641e-01,-1.015864491462707520e+00
-1.016000658273696899e-01,-1.673789858818054199e+00
-2.315251231193542480e-01,-1.865928888320922852e+00
-2.105019688606262207e-01,-1.246316909790039062e+00
4.354197159409523010e-02,-1.718441724777221680e+00
-3.592410981655120850e-01,-7.583313584327697754e-01
-2.821663916110992432e-01,-9.597511887550354004e-01
-2.204039841890335083e-01,-5.118785500526428223e-01
-4.404542148113250732e-01,-1.443279623985290527e+00
-2.252378165721893311e-01,-3.641043901443481445e-01
-3.313530981540679932e-01,-1.328721046447753906e+00
-2.560019195079803467e-01,-1.843834966421127319e-01
-2.133950591087341309e-01,-1.477707624435424805e+00
-1.305846720933914185e-01,-1.823439002037048340e+00
-5.128904581069946289e-01,-1.576442241668701172e+00
-4.119182527065277100e-01,-8.853751420974731445e-01
-3.713598549365997314e-01,-1.207317352294921875e+00
-4.076080024242401123e-01,-1.099666476249694824e+00
-2.458928674459457397e-01,-5.684009194374084473e-01
-4.006937146186828613e-01,-2.064893245697021484e+00
-1.612026244401931763e-01,-8.802620172500610352e-01
-3.398767709732055664e-01,-6.667424440383911133e-01
-2.426977306604385376e-01,2.557883411645889282e-02
-2.659744620323181152e-01,-3.755733668804168701e-01
-4.013058245182037354e-01,-4.755590558052062988e-01
-2.691290676593780518e-01,-9.022009968757629395e-01
-3.080947399139404297e-01,-3.699916601181030273e-01
-2.793604135513305664e-01,-4.150466024875640869e-01
-2.810380160808563232e-01,2.413889020681381226e-01
-5.931395292282104492e-01,1.149843335151672363e-01
-1.953253448009490967e-01,-8.083121180534362793e-01
-2.531439363956451416e-01,-8.003538250923156738e-01
-3.096095323562622070e-01,-7.274495363235473633e-01
-3.400173783302307129e-01,3.287996351718902588e-02
-2.537437081336975098e-01,-5.576757788658142090e-01
-2.346194088459014893e-01,-5.198267102241516113e-01
-1.610097736120223999e-01,-1.046315193176269531e+00
-5.623996257781982422e-01,3.921182155609130859e-01
-3.624618351459503174e-01,-3.992016017436981201e-01
-2.030118405818939209e-01,-1.893434047698974609e+00
-3.644490838050842285e-01,-5.684731006622314453e-01
-1.394997537136077881e-01,-1.393468737602233887e+00
-4.455999433994293213e-01,-1.582375168800354004e+00
-9.116348624229431152e-02,-4.342504143714904785e-01
-2.842577099800109863e-01,-6.191631555557250977e-01
-4.105781018733978271e-01,-7.987944781780242920e-02
-2.805204987525939941e-01,-1.219771981239318848e+00
-2.689968645572662354e-01,-2.433296203613281250e+00
-6.971437484025955200e-02,-2.298192739486694336e+00
4.512207955121994019e-02,-1.513061523437500000e+00
-1.420412659645080566e+00,-1.068686485290527344e+00
2.352177649736404419e-01,-2.727914810180664062e+00
-4.314157366752624512e-01,-1.918816447257995605e+00
-4.869977533817291260e-01,-3.042751073837280273e+00
-5.818791389465332031e-01,-3.214754164218902588e-01
-9.581876397132873535e-01,-1.815692543983459473e+00
-2.308126688003540039e-01,-8.668065667152404785e-01
-5.304290056228637695e-01,-3.271582603454589844e+00
-1.521978497505187988e+00,1.296816468238830566e-01
-1.946929097175598145e+00,1.485545873641967773e+00
1.450054407119750977e+00,-4.093831062316894531e+00
7.226043939590454102e-01,-3.783662080764770508e+00
-1.311229825019836426e+00,-5.887399315834045410e-01
1.391675233840942383e+00,-4.491867542266845703e+00
4.767534434795379639e-01,-3.760762453079223633e+00
1.496257543563842773e+00,-3.506723880767822266e+00
-4.196910262107849121e-01,-3.217616081237792969e+00
7.500123977661132812e-01,-3.454657793045043945e+00
-6.830434799194335938e-01,-8.732615113258361816e-01
3.669204711914062500e-01,-1.480912923812866211e+00
4.500671327114105225e-01,-3.870003700256347656e+00
-6.894698143005371094e-01,-1.101997613906860352e+00
-1.512339949607849121e+00,-6.524382829666137695e-01
-1.071945667266845703e+00,-1.776428222656250000e+00
-1.687062978744506836e+00,-1.289757966995239258e+00
2.816986143589019775e-01,-1.674386739730834961e+00
-8.524451851844787598e-01,-1.618500232696533203e+00
-4.230838119983673096e-01,-1.430223464965820312e+00
-2.025936841964721680e+00,-8.929323554039001465e-01
-2.261428117752075195e+00,-5.231138467788696289e-01
-7.666181921958923340e-01,-4.150481700897216797e+00
1.824826560914516449e-02,-1.016210198402404785e+00
-2.025561332702636719e-01,-2.661388158798217773e+00
-1.095136284828186035e+00,-2.108213424682617188e+00
-6.427766382694244385e-02,-2.946348190307617188e+00
-7.379254698753356934e-01,-1.857249498367309570e+00
-1.510237455368041992e+00,-2.998464703559875488e-01
-1.962048649787902832e+00,-4.932450354099273682e-01
-7.487197518348693848e-01,-3.576575040817260742e+00
-1.068756699562072754e+00,-4.409228801727294922e+00
-3.991413712501525879e-01,-1.403447747230529785e+00
7.336497902870178223e-01,-3.738487005233764648e+00
-1.512450098991394043e+00,-1.708273291587829590e+00
-8.806819319725036621e-01,3.940462470054626465e-01
1.006257906556129456e-01,-1.014047265052795410e+00
3.746959269046783447e-01,-3.278328180313110352e+00
-1.025524973869323730e+00,-1.982403159141540527e+00
6.900399923324584961e-01,-3.611069917678833008e+00
1.291104078292846680e+00,-4.173898220062255859e+00
-1.169596314430236816e+00,-3.025465965270996094e+00
-2.083579301834106445e+00,3.018145561218261719e-01
-6.055885553359985352e-01,1.059350609779357910e+00
-2.709136486053466797e+00,-1.113435775041580200e-01
-2.572406083345413208e-03,-3.589632511138916016e+00
-4.784882068634033203e-01,-3.103803396224975586e+00
5.573325753211975098e-01,-2.486337661743164062e+00
9.208108186721801758e-01,-4.234451293945312500e+00
-5.515356063842773438e-01,-2.599665880203247070e+00
3.115618526935577393e-01,-3.116063594818115234e+00
6.291387081146240234e-01,-2.910701990127563477e+00
-2.398180246353149414e+00,7.256906628608703613e-01
-1.771822124719619751e-01,-4.353723227977752686e-01
-1.836404681205749512e+00,-7.071045227348804474e-03
-2.197010993957519531e+00,1.492729783058166504e+00
1.204219311475753784e-01,-1.506445646286010742e+00
-6.007927060127258301e-01,-1.347059130668640137e+00
-3.852504789829254150e-01,-2.309728384017944336e+00
-1.342340469360351562e+00,-1.627175211906433105e+00
-4.697825908660888672e-01,-1.390440106391906738e+00
2.501856684684753418e-01,-2.388503551483154297e+00
-1.999005556106567383e+00,-3.038533329963684082e-01
7.798361778259277344e-01,-4.858129501342773438e+00
1.639835119247436523e+00,-5.452872753143310547e+00
-1.221520543098449707e+00,-5.316802859306335449e-01
-2.690733373165130615e-01,-1.141874074935913086e+00
-3.357857763767242432e-01,-2.861082553863525391e+00
-5.811328291893005371e-01,-2.852496147155761719e+00
-3.312726914882659912e-01,-1.606729626655578613e+00
-2.151906251907348633e+00,-3.829437121748924255e-02
-1.242813825607299805e+00,-8.150519132614135742e-01
1.912745684385299683e-01,-2.785955190658569336e+00
-1.470326781272888184e-01,-3.185353517532348633e+00
-1.480693221092224121e-01,-2.806923151016235352e+00
-2.409791707992553711e+00,-2.983085393905639648e+00
-9.321110844612121582e-01,-1.538781523704528809e+00
-6.468134522438049316e-01,-2.282041549682617188e+00
-5.757507085800170898e-01,-3.399982452392578125e+00
1.146283745765686035e+00,-4.255408763885498047e+00
-1.277348846197128296e-01,-1.315876245498657227e+00
2.833734154701232910e-01,-2.384700536727905273e+00
5.722270011901855469e-01,-3.870610237121582031e+00
-1.335519701242446899e-01,-3.567595005035400391e+00
-2.351565510034561157e-01,-1.895877361297607422e+00
-1.206610560417175293e+00,-2.336251497268676758e+00
3.443046808242797852e-01,-2.986153602600097656e+00
-6.116811633110046387e-01,-1.131899118423461914e+00
-6.408877670764923096e-02,-3.110470294952392578e+00
-4.036075472831726074e-01,-8.785520792007446289e-01
-1.108013749122619629e+00,-2.023523092269897461e+00
1.313252806663513184e+00,-5.414060592651367188e+00
5.078641176223754883e-01,-3.148863077163696289e+00
-2.056378126144409180e+00,2.748751640319824219e-01
-9.472537636756896973e-01,-3.514081239700317383e+00
-1.422210335731506348e+00,4.014837443828582764e-01
-2.168806314468383789e+00,-3.020546734333038330e-01
-2.304822921752929688e+00,-1.521990299224853516e+00
-1.755706667900085449e+00,-4.600934386253356934e-01
-3.656755685806274414e-01,-1.686323165893554688e+00
1.560337781906127930e+00,-5.778525829315185547e+00
8.400490283966064453e-01,-3.208945751190185547e+00
1.264461576938629150e-01,-3.296788930892944336e+00
-2.819297552108764648e+00,1.450563311576843262e+00
-2.353735208511352539e+00,9.369598627090454102e-01
-1.756868362426757812e+00,-2.262676000595092773e+00
-1.099371790885925293e+00,-1.775785207748413086e+00
-5.200751423835754395e-01,-2.591792345046997070e+00
1.099229335784912109e+00,-2.145545959472656250e+00
-1.036027908325195312e+00,-8.492985367774963379e-01
-1.493817806243896484e+00,-2.076045989990234375e+00
-5.616589188575744629e-01,-2.153360366821289062e+00
-1.485142111778259277e+00,-1.814577221870422363e+00
-7.335147857666015625e-01,-2.391708374023437500e+00
-1.616625785827636719e+00,-1.653558254241943359e+00
-1.616620182991027832e+00,-1.447733283042907715e+00
-1.751720070838928223e+00,-3.034917116165161133e-01
-9.459379315376281738e-01,-1.118373394012451172e+00
-3.479557037353515625e-01,-1.613989353179931641e+00
3.129870593547821045e-01,-2.037888050079345703e+00
2.381985634565353394e-01,-3.563719093799591064e-01
1.633145064115524292e-01,-3.058766603469848633e+00
1.679588854312896729e-01,-3.439091920852661133e+00
-8.612778037786483765e-02,-1.728413701057434082e+00
-1.954653859138488770e+00,-9.131567478179931641e-01
-6.316429376602172852e-01,-4.001695156097412109e+00
9.004055857658386230e-01,-2.940009593963623047e+00
1.488278508186340332e-01,-1.986042380332946777e+00
-2.105058908462524414e+00,-1.425800919532775879e+00
-7.193256616592407227e-01,-2.794382095336914062e+00
4.408782124519348145e-01,-1.719169259071350098e+00
-1.880815505981445312e+00,-2.062255144119262695e+00
-1.216797828674316406e+00,-1.344921946525573730e+00
-9.240946769714355469e-01,-8.671393394470214844e-01
-1.163264036178588867e+00,-8.274006247520446777e-01
2.732743024826049805e-01,-2.235496997833251953e+00
-1.168260812759399414e+00,-2.290118217468261719e+00
-7.219452857971191406e-01,-2.050226926803588867e+00
2.235086202621459961e+00,-5.159713745117187500e+00


==> added_figure/added data/CDF/train.csv <==
-1.069584369659423828e+00,-3.138383865356445312e+00
-1.628951311111450195e+00,-1.542553663253784180e+00
-7.115521430969238281e-01,-2.667608499526977539e+00
-2.230455875396728516e+00,-3.172894001007080078e+00
-4.479914605617523193e-01,-1.859260201454162598e+00
-1.142709016799926758e+00,-3.158053398132324219e+00
-1.804187178611755371e+00,-1.234429240226745605e+00
-1.987429618835449219e+00,-3.146945476531982422e+00
-1.384840130805969238e+00,-1.622172236442565918e+00
-8.924631476402282715e-01,-1.819219470024108887e+00
-3.419908583164215088e-01,-1.446153998374938965e+00
-9.643582701683044434e-01,-1.762120604515075684e+00
-1.039319872856140137e+00,-3.347805976867675781e+00
-1.466921329498291016e+00,-2.303839683532714844e+00
-1.082958936691284180e+00,-8.489295840263366699e-01
-1.334922909736633301e+00,-2.610341787338256836e+00
-1.796337008476257324e+00,-2.803717613220214844e+00
-8.193440437316894531e-01,-1.657795071601867676e+00
-1.782107710838317871e+00,-2.244679689407348633e+00
-9.475993514060974121e-01,-2.259176015853881836e+00
-2.376501560211181641e+00,-3.701739788055419922e+00
-1.399797081947326660e+00,-1.218679904937744141e+00
-1.578679203987121582e+00,-9.219055771827697754e-01
-1.398924469947814941e+00,-1.749563097953796387e+00
-1.447471976280212402e+00,-3.802425384521484375e+00
-1.514030694961547852e+00,-2.106209278106689453e+00
-1.352283835411071777e+00,-1.996570110321044922e+00
-1.823911309242248535e+00,-1.228807568550109863e+00
-1.474067091941833496e+00,-9.046583771705627441e-01
-2.981921434402465820e-01,-6.104554533958435059e-01
-2.549729824066162109e+00,-2.844666719436645508e+00
-3.578978478908538818e-01,-1.918637156486511230e+00
-1.729817986488342285e+00,-2.962857723236083984e+00
-3.518177568912506104e-01,-7.776115536689758301e-01
-9.298412799835205078e-01,-1.701330542564392090e+00
-1.590087771415710449e+00,-2.589451313018798828e+00
-1.514690279960632324e+00,-3.366953849792480469e+00
-2.794440746307373047e+00,-2.014750719070434570e+00
-2.440457820892333984e+00,-3.255481004714965820e+00
-1.444440722465515137e+00,-1.268717169761657715e+00
-6.113213300704956055e-01,-1.629545092582702637e+00
-1.790675759315490723e+00,-1.658952593803405762e+00
-1.017794370651245117e+00,-1.711455702781677246e+00
-2.240420818328857422e+00,-2.794508457183837891e+00
-2.196907758712768555e+00,-3.637759208679199219e+00
-2.162391424179077148e+00,-3.800328254699707031e+00
-2.110864162445068359e+00,-2.760229349136352539e+00
-1.852345108985900879e+00,-2.299790382385253906e+00
-2.028912544250488281e+00,-2.376401662826538086e+00
-1.393408060073852539e+00,-2.294204235076904297e+00
-2.134564876556396484e+00,-2.539507865905761719e+00
-1.137819886207580566e+00,-1.592507123947143555e+00
-1.057924032211303711e+00,-1.396518707275390625e+00
-2.712144374847412109e+00,-3.711676597595214844e+00
-1.861561059951782227e+00,-2.211263656616210938e+00
-2.109972238540649414e+00,-3.325668573379516602e+00
-1.253389716148376465e+00,-3.236810207366943359e+00
-7.707841992378234863e-01,-1.814877629280090332e+00
-1.348232269287109375e+00,-2.745384693145751953e+00
-1.968865633010864258e+00,-3.061345577239990234e+00
-1.847100496292114258e+00,-2.162325382232666016e+00
-1.658016085624694824e+00,-1.533913612365722656e+00
-1.655947804450988770e+00,-3.291301250457763672e+00
-1.481758236885070801e+00,-1.372991204261779785e+00
-1.179554104804992676e+00,-2.531552791595458984e+00
-2.388625383377075195e+00,-3.815661191940307617e+00
-1.517234683036804199e+00,-1.743226170539855957e+00
-1.431322932243347168e+00,-3.114969730377197266e+00
-8.153470158576965332e-01,-1.964220881462097168e+00
-1.919700622558593750e+00,-2.799297332763671875e+00
-1.672041654586791992e+00,-2.380856990814208984e+00
-1.754596710205078125e+00,-1.549280524253845215e+00
-2.512302398681640625e+00,-3.842136621475219727e+00
-1.269508481025695801e+00,-2.698561906814575195e+00
-2.608848571777343750e+00,-2.768006324768066406e+00
-9.077267050743103027e-01,-1.446863889694213867e+00
-1.903784394264221191e+00,-2.578495025634765625e+00
-1.984894633293151855e+00,-2.971135377883911133e+00
-1.545462727546691895e+00,-2.599051475524902344e+00
-2.161896377801895142e-01,-2.968862056732177734e-01
-1.337517499923706055e+00,-2.328181982040405273e+00
-2.035339832305908203e+00,-3.170014381408691406e+00
-9.815430641174316406e-01,-1.233785152435302734e+00
-2.399015903472900391e+00,-3.668570518493652344e+00
-9.324778914451599121e-01,-3.735495328903198242e+00
2.740434408187866211e-01,-9.938828945159912109e-01
-2.064241170883178711e+00,-2.984962463378906250e+00
-9.561194181442260742e-01,-2.255606651306152344e+00
-1.419552326202392578e+00,-2.997006893157958984e+00
-1.145547270774841309e+00,-2.636681556701660156e+00
-1.627865791320800781e+00,-3.196451902389526367e+00
-2.952321052551269531e+00,-3.962067604064941406e+00
-9.872557520866394043e-01,-2.216193914413452148e+00
-1.246806502342224121e+00,-1.983013391494750977e+00
-1.069136977195739746e+00,-1.566239714622497559e+00
-4.841339588165283203e-01,-1.865481019020080566e+00
-1.599843382835388184e+00,-2.309255838394165039e+00
-1.015798449516296387e+00,-3.323632955551147461e+00
-1.899590492248535156e+00,-1.836986303329467773e+00
-9.831724762916564941e-01,-1.579228878021240234e+00
-1.029532670974731445e+00,-1.847070336341857910e+00
-8.787022233009338379e-01,-1.481159925460815430e+00
-1.530435204505920410e+00,-2.533813238143920898e+00
-2.719683170318603516e+00,-3.283063411712646484e+00
-1.583355665206909180e+00,-2.992577075958251953e+00
-1.006203055381774902e+00,-2.387184381484985352e+00
-3.206771910190582275e-01,-1.204366683959960938e+00
-2.784795761108398438e+00,-2.737044334411621094e+00
-8.071618676185607910e-01,-5.288490653038024902e-01
-1.569742918014526367e+00,-3.615665197372436523e+00
-2.315318584442138672e+00,-3.462924718856811523e+00
-2.511638402938842773e+00,-1.523184776306152344e+00
-1.685139894485473633e+00,-1.477302789688110352e+00
-1.597956418991088867e+00,-3.270342350006103516e+00
-1.362769126892089844e+00,-1.942224740982055664e+00
-1.073679447174072266e+00,-1.816159605979919434e+00
-1.499063014984130859e+00,-1.276545047760009766e+00
-1.238838672637939453e+00,-4.493407249450683594e+00
-2.336506366729736328e+00,-2.403625726699829102e+00
-1.268236756324768066e+00,-2.241139173507690430e+00
-1.538118362426757812e+00,-2.939002275466918945e+00
-1.204965472221374512e+00,-2.264606952667236328e+00
-1.813095092773437500e+00,-3.311591625213623047e+00
-6.203141808509826660e-01,-2.080387115478515625e+00
-2.019318103790283203e+00,-3.000870943069458008e+00
-1.918748497962951660e+00,-3.794063329696655273e+00
-7.945059537887573242e-01,-3.142905712127685547e+00
-2.967994213104248047e-01,-2.007736444473266602e+00
-2.334632635116577148e+00,-6.724619269371032715e-01
-6.257483363151550293e-01,-1.389104604721069336e+00
-6.915570497512817383e-01,-1.301067113876342773e+00
-8.939369320869445801e-01,-2.846115112304687500e+00
-1.869903564453125000e+00,-3.017597198486328125e+00
-2.048948287963867188e+00,-2.411207675933837891e+00
-2.434505462646484375e+00,-2.147006273269653320e+00
-1.970457553863525391e+00,-2.239704132080078125e+00
-1.327878594398498535e+00,-2.183028697967529297e+00
-4.531007707118988037e-01,-3.851802110671997070e+00
-1.927403330802917480e+00,-1.192541360855102539e+00
-1.035849213600158691e+00,-1.473104357719421387e+00
-1.335732340812683105e+00,-2.747346162796020508e+00
-2.667528152465820312e+00,-4.651172161102294922e+00
-1.926179528236389160e+00,-2.682698726654052734e+00
-1.393800139427185059e+00,-2.720689296722412109e+00
-9.894977807998657227e-01,-1.621597766876220703e+00
-1.781985163688659668e+00,-3.620940446853637695e+00
-9.886330366134643555e-01,-2.088177204132080078e+00
-2.256402254104614258e+00,-1.534038305282592773e+00
-2.622908115386962891e+00,-2.633121013641357422e+00
-6.155430078506469727e-01,-2.676219940185546875e+00
-2.268765449523925781e+00,-2.746762275695800781e+00
-1.412919878959655762e+00,-2.885788202285766602e+00
-1.550386190414428711e+00,-2.447017908096313477e+00
-2.058718442916870117e+00,-2.678204059600830078e+00
3.031956255435943604e-01,-4.047034382820129395e-01
-1.797059774398803711e+00,-2.588974475860595703e+00
-1.237754940986633301e+00,-1.939956545829772949e+00
-5.234568119049072266e-01,-1.177977800369262695e+00
-1.208159804344177246e+00,-3.243917942047119141e+00
-1.991312503814697266e+00,-3.109502077102661133e+00
3.167564421892166138e-02,-3.807694911956787109e-01
-2.582575798034667969e+00,-3.019213676452636719e+00
-1.702798128128051758e+00,-2.118614912033081055e+00
-7.560749053955078125e-01,-5.195965170860290527e-01
-2.761652231216430664e+00,-2.914909839630126953e+00
-2.274769067764282227e+00,-2.143208742141723633e+00
-1.013671278953552246e+00,-5.204061865806579590e-01
-2.638013124465942383e+00,-3.155526638031005859e+00
-2.481572866439819336e+00,-1.855295181274414062e+00
-2.797400474548339844e+00,-2.943990945816040039e+00
-1.487329602241516113e+00,-2.094444513320922852e+00
-1.810712218284606934e+00,-3.032225370407104492e+00
-5.320729613304138184e-01,-1.181998014450073242e+00
-2.432600975036621094e+00,-2.523496150970458984e+00
-6.782903671264648438e-01,-3.362070083618164062e+00
-2.087638378143310547e+00,-1.980963706970214844e+00
-1.777310371398925781e+00,-2.353394508361816406e+00
-1.076918482780456543e+00,-1.372103691101074219e+00
-1.787183761596679688e+00,-2.620082855224609375e+00
-2.614351987838745117e+00,-2.243149518966674805e+00
-1.152582883834838867e+00,-2.206357002258300781e+00
-9.602178931236267090e-01,-6.200599670410156250e-01
-2.009289026260375977e+00,-2.201896190643310547e+00
-1.043067455291748047e+00,-6.590335965156555176e-01
-2.766883611679077148e+00,-4.585721969604492188e+00
-1.928513646125793457e+00,-2.346936225891113281e+00
-1.760399460792541504e+00,-4.087898731231689453e+00
-1.645285010337829590e+00,-1.305788755416870117e+00
-1.290694594383239746e+00,-2.510693788528442383e+00
-2.542892456054687500e+00,-3.003879308700561523e+00
-1.817911028861999512e+00,-3.338372707366943359e+00
-8.532590270042419434e-01,-1.285509705543518066e+00
-2.402685880661010742e+00,-3.168495416641235352e+00
-7.145503163337707520e-01,-1.532844543457031250e+00
-1.452395915985107422e+00,-3.836044788360595703e+00
-8.605901002883911133e-01,-2.110785245895385742e+00
-1.678055167198181152e+00,-3.465274333953857422e+00
-1.296983957290649414e+00,-1.542893409729003906e+00
-1.220550775527954102e+00,-1.409630298614501953e+00
-1.345549941062927246e+00,-1.679489970207214355e+00
-1.164822578430175781e+00,-2.858631849288940430e+00
-6.481626033782958984e-01,-2.728769779205322266e+00
-1.599522352218627930e+00,-3.159939050674438477e+00
-1.025888085365295410e+00,-2.777405500411987305e+00
-2.033383369445800781e+00,-2.964511632919311523e+00
-1.372993588447570801e+00,-1.710221409797668457e+00
-1.714993476867675781e+00,-1.259206771850585938e+00
-1.502535581588745117e+00,-1.341621756553649902e+00
-2.814485311508178711e+00,-3.209894180297851562e+00
-1.229063987731933594e+00,-3.529140949249267578e+00
-2.580291032791137695e+00,-3.768817901611328125e+00
-2.741737365722656250e+00,-4.562068939208984375e+00
-1.456611633300781250e+00,-4.181390285491943359e+00
-1.574574470520019531e+00,-1.536731243133544922e+00
-1.140905499458312988e+00,-1.126514196395874023e+00
-1.818435907363891602e+00,-3.346151113510131836e+00
-9.401287436485290527e-01,-4.180939197540283203e+00
-1.204158067703247070e+00,-3.675987243652343750e+00
-8.834390044212341309e-01,-2.863476991653442383e+00
-2.009167671203613281e+00,-3.446713447570800781e+00
-1.939041733741760254e+00,-2.250553607940673828e+00
-1.436185359954833984e+00,-2.180794715881347656e+00
-1.261229634284973145e+00,-3.068967342376708984e+00
-8.539039492607116699e-01,-1.533693790435791016e+00
-1.178470492362976074e+00,-2.842764616012573242e+00
-2.195125579833984375e+00,-3.646070718765258789e+00
-6.140033006668090820e-01,-2.586510419845581055e+00
-1.283028960227966309e+00,-2.940591812133789062e+00
-1.831900119781494141e+00,-3.033699512481689453e+00
-1.529027581214904785e+00,-2.635331869125366211e+00
-1.305475950241088867e+00,-2.040378808975219727e+00
-9.243612885475158691e-01,-3.431101799011230469e+00
-1.680180907249450684e+00,-3.068689823150634766e+00
-1.491486191749572754e+00,-2.354378223419189453e+00
-1.406059861183166504e+00,-1.591888070106506348e+00
-1.700689435005187988e+00,-3.434144973754882812e+00
-9.473347067832946777e-01,-1.701002717018127441e+00
-6.424383521080017090e-01,-2.740145444869995117e+00
-1.308535575866699219e+00,-8.945521116256713867e-01
-1.434219241142272949e+00,-3.187419891357421875e+00
-1.367796540260314941e+00,-1.844630718231201172e+00
-1.606300950050354004e+00,-1.516090869903564453e+00
-1.719517827033996582e+00,-2.388386011123657227e+00
-1.142205357551574707e+00,-1.931650519371032715e+00
-1.024464964866638184e+00,-2.395772457122802734e+00
-1.467897891998291016e+00,-2.467501401901245117e+00
-1.619801998138427734e+00,-2.166418075561523438e+00
-1.647486567497253418e+00,-1.782248497009277344e+00
-1.891739130020141602e+00,-3.705052614212036133e+00
-1.312359333038330078e+00,-1.415313601493835449e+00
-2.344003200531005859e+00,-4.968952178955078125e+00
-2.007132291793823242e+00,-2.589761972427368164e+00
-1.832158088684082031e+00,-3.112012863159179688e+00
-2.190722465515136719e+00,-2.314676761627197266e+00
-8.927246928215026855e-01,-2.770492792129516602e+00
-1.946868419647216797e+00,-2.630570650100708008e+00
-2.847705602645874023e+00,-3.750726461410522461e+00
-1.009050488471984863e+00,-3.266160249710083008e+00
-1.870936512947082520e+00,-3.850594520568847656e+00
-2.290915966033935547e+00,-2.428665637969970703e+00
-9.723684191703796387e-01,-1.240643620491027832e+00
-1.713070154190063477e+00,-1.533984541893005371e+00
-1.593826889991760254e+00,-2.167101860046386719e+00
-1.777220368385314941e+00,-1.552158355712890625e+00
-1.610389709472656250e+00,-2.820375680923461914e+00
-1.844851821660995483e-01,-2.215980052947998047e+00
-8.040125370025634766e-01,-1.113534092903137207e+00
-1.510893940925598145e+00,-1.931207180023193359e+00
-4.159464240074157715e-01,-1.659675359725952148e+00
-1.531598210334777832e+00,-3.409161090850830078e+00
-1.121712565422058105e+00,-2.525569200515747070e+00
-6.074722409248352051e-01,-1.556675672531127930e+00
-3.663465082645416260e-01,-1.429603576660156250e+00
-6.498737335205078125e-01,-1.153216838836669922e+00
-5.868139266967773438e-01,-2.598283052444458008e+00
-2.431263446807861328e+00,-3.529081821441650391e+00
-2.036695957183837891e+00,-2.152161836624145508e+00
-3.917561173439025879e-01,-2.558372735977172852e+00
-1.757885336875915527e+00,-3.296510934829711914e+00
-1.327806353569030762e+00,-2.547214031219482422e+00
-1.841451764106750488e+00,-6.615334749221801758e-01
-1.726224660873413086e+00,-3.629433393478393555e+00
-1.117603063583374023e+00,-2.910204648971557617e+00
-2.107406377792358398e+00,-3.925731182098388672e+00
-1.840665221214294434e+00,-2.665312767028808594e+00
-1.843468666076660156e+00,-2.526890039443969727e+00
-6.846757531166076660e-01,-2.267777919769287109e+00
-2.365551710128784180e+00,-2.970875740051269531e+00
-8.016170263290405273e-01,-3.562539100646972656e+00
-2.055705785751342773e+00,-2.163333415985107422e+00
-1.143474459648132324e+00,-4.453680038452148438e+00
-1.914067983627319336e+00,-2.832869291305541992e+00
-2.260675430297851562e+00,-2.820978164672851562e+00
-1.608605146408081055e+00,-1.225882887840270996e+00
-1.313246965408325195e+00,-2.202779769897460938e+00
-1.057364225387573242e+00,-8.569868206977844238e-01
-1.847592115402221680e+00,-1.743331313133239746e+00
-1.101024389266967773e+00,-2.392046928405761719e+00
-9.689381122589111328e-01,-1.791841626167297363e+00
-1.121413826942443848e+00,-1.416951775550842285e+00
-1.158370614051818848e+00,-2.671468734741210938e+00
-6.837764382362365723e-01,-2.707376241683959961e+00
-2.212592601776123047e+00,-2.963078022003173828e+00
-1.044340968132019043e+00,-2.170392990112304688e+00
-1.313522100448608398e+00,-2.123375177383422852e+00
-1.108799949288368225e-01,-3.355406999588012695e+00
-1.259501338005065918e+00,-2.288387298583984375e+00
-2.586986064910888672e+00,-3.422899484634399414e+00
-1.843844175338745117e+00,-2.146367788314819336e+00
-1.603777527809143066e+00,-2.411554098129272461e+00
-1.603127837181091309e+00,-1.655811786651611328e+00
-1.040298223495483398e+00,-2.767060995101928711e+00
-1.630176305770874023e+00,-3.534595251083374023e+00
-2.549037039279937744e-01,-1.753710865974426270e+00
-2.485317468643188477e+00,-3.627789735794067383e+00
-1.585745811462402344e+00,-1.094083309173583984e+00
-2.313439607620239258e+00,-3.805118322372436523e+00
-2.155105590820312500e+00,-3.240315437316894531e+00
-7.052621841430664062e-01,-1.170716881752014160e+00
-1.948936462402343750e+00,-2.842373609542846680e+00
-2.295650005340576172e+00,-4.825352191925048828e+00
-2.126639366149902344e+00,-2.973861455917358398e+00
-1.962546467781066895e+00,-4.184434890747070312e+00
-1.173521757125854492e+00,-1.819001674652099609e+00
-2.596972942352294922e+00,-4.058217525482177734e+00
-2.272750377655029297e+00,-1.861856698989868164e+00
-1.546669602394104004e+00,-3.194632530212402344e+00
-7.558305859565734863e-01,-2.395804643630981445e+00
-1.385150909423828125e+00,-4.432393550872802734e+00
-2.298691034317016602e+00,-3.107101440429687500e+00
-1.777838230133056641e+00,-3.385138034820556641e+00
-1.664793848991394043e+00,-2.799051046371459961e+00
-1.780396580696105957e+00,-3.285182714462280273e+00
-2.426195859909057617e+00,-2.343078613281250000e+00
-8.326561003923416138e-02,2.672927081584930420e-01
-2.939349412918090820e+00,-4.285688400268554688e+00
-1.546311616897583008e+00,-2.215241670608520508e+00
-1.272305607795715332e+00,-1.966122984886169434e+00
-2.227728843688964844e+00,-3.336641311645507812e+00
-1.434104919433593750e+00,-1.325978517532348633e+00
-1.029168009757995605e+00,-2.591261148452758789e+00
-1.643200874328613281e+00,-3.188925743103027344e+00
-1.555552124977111816e+00,-2.172940969467163086e+00
-1.157468914985656738e+00,-1.866672039031982422e+00
-2.682642459869384766e+00,-4.023160934448242188e+00
-1.046668410301208496e+00,-4.526684284210205078e+00
-1.180544614791870117e+00,-1.786158919334411621e+00
-1.209827899932861328e+00,-1.686638116836547852e+00
-1.159991383552551270e+00,-2.607387542724609375e+00
-6.942486166954040527e-01,-1.955548644065856934e+00
-2.018294334411621094e+00,-3.355689525604248047e+00
-1.046356797218322754e+00,-1.976120233535766602e+00
-1.462975978851318359e+00,-3.539625167846679688e+00
-8.974810838699340820e-01,-2.172101974487304688e+00
-2.153508901596069336e+00,-2.372866153717041016e+00
-1.953421831130981445e+00,-3.194325685501098633e+00
1.094194769859313965e+00,-1.979695819318294525e-02
-7.307999134063720703e-01,-2.459985971450805664e+00
-1.555562734603881836e+00,-1.862201333045959473e+00
-2.018380641937255859e+00,-2.730062007904052734e+00
-1.393498659133911133e+00,-2.490895748138427734e+00
-3.671473264694213867e-01,-9.146710634231567383e-01
-1.263545513153076172e+00,-3.478378772735595703e+00
-1.202222108840942383e+00,-2.404806613922119141e+00
-2.008045196533203125e+00,-4.140598773956298828e+00
-1.456907629966735840e+00,-1.324202060699462891e+00
-1.372651457786560059e+00,-1.653840541839599609e+00
-1.261303663253784180e+00,-4.075900077819824219e+00
-2.119258403778076172e+00,-2.780836820602416992e+00
-2.003683090209960938e+00,-2.145735502243041992e+00
-2.085306644439697266e+00,-3.237545967102050781e+00
-1.522730231285095215e+00,-3.952990770339965820e+00
-2.323666572570800781e+00,-3.868057250976562500e+00
-2.161683320999145508e+00,-2.846206903457641602e+00
-2.213175058364868164e+00,-7.460062503814697266e-01
-1.559834957122802734e+00,-3.038058757781982422e+00
-1.499453544616699219e+00,-2.761248826980590820e+00
-1.355677247047424316e+00,-1.745908141136169434e+00
-1.601724743843078613e+00,-3.480574369430541992e+00
-1.595268249511718750e+00,-2.666286468505859375e+00
-2.491727828979492188e+00,-2.967587947845458984e+00
-2.191118240356445312e+00,-2.619254589080810547e+00
-1.196354031562805176e+00,-1.124517440795898438e+00
-2.702187776565551758e+00,-5.021488189697265625e+00
-1.038414955139160156e+00,-1.679655551910400391e+00
-1.259733200073242188e+00,-1.884131431579589844e+00
-1.682395458221435547e+00,-9.000653624534606934e-01
-1.351965904235839844e+00,-2.011802911758422852e+00
-2.057109832763671875e+00,-1.665655732154846191e+00
-1.530039310455322266e+00,-2.584866523742675781e+00
-1.611417174339294434e+00,-2.607092857360839844e+00
-8.791896700859069824e-01,-1.518054366111755371e+00
-2.175685644149780273e+00,-2.951323270797729492e+00
-5.843509435653686523e-01,-3.152381420135498047e+00
-1.354023098945617676e+00,-1.238759040832519531e+00
-2.087823629379272461e+00,-2.851129531860351562e+00
-1.752473831176757812e+00,-2.924499034881591797e+00
-2.003841400146484375e+00,-3.202604055404663086e+00
-2.396396160125732422e+00,-2.031027793884277344e+00
-1.616885185241699219e+00,-1.302671194076538086e+00
-2.480582952499389648e+00,-2.966392517089843750e+00
-1.707956075668334961e+00,-2.841758728027343750e+00
-4.611435234546661377e-01,-2.123252630233764648e+00
-1.495116829872131348e+00,-1.365382552146911621e+00
-1.125630736351013184e+00,-3.400968074798583984e+00
-6.198281049728393555e-01,-3.188428163528442383e+00
-1.530412077903747559e+00,-2.520340919494628906e+00
-1.131496429443359375e+00,-4.538963317871093750e+00
-1.987443447113037109e+00,-2.663484096527099609e+00
-1.313070774078369141e+00,-2.974032640457153320e+00
-1.231588244438171387e+00,-1.986105799674987793e+00
-7.201820611953735352e-01,-2.218610763549804688e+00
-1.700759291648864746e+00,-2.263725280761718750e+00
3.002120852470397949e-01,-2.204581350088119507e-01
-2.156202316284179688e+00,-4.018697738647460938e+00
-5.633748769760131836e-01,-1.280720114707946777e+00
-2.761846780776977539e+00,-3.569293737411499023e+00
-9.908776283264160156e-01,-2.926523685455322266e+00
-1.449022650718688965e+00,-3.668071985244750977e+00
-1.610400199890136719e+00,-2.587580919265747070e+00
-1.484853386878967285e+00,-2.226537942886352539e+00
-2.070271015167236328e+00,-1.698868632316589355e+00
-8.656336665153503418e-01,-3.180864095687866211e+00
-1.816274642944335938e+00,-3.104247331619262695e+00
-6.509831547737121582e-01,-2.003106355667114258e+00
-1.365438342094421387e+00,-1.320287585258483887e+00
-2.201500177383422852e+00,-3.439770460128784180e+00
-1.178320288658142090e+00,-3.544120073318481445e+00
-1.197286248207092285e+00,-1.831601142883300781e+00
-2.376459121704101562e+00,-3.575608015060424805e+00
-1.903200268745422363e+00,-1.860684514045715332e+00
-2.019195079803466797e+00,-2.831595897674560547e+00
-2.351080894470214844e+00,-2.752309322357177734e+00
-1.585623145103454590e+00,-3.229960680007934570e+00
-1.064433932304382324e+00,-1.875429034233093262e+00
-2.196747779846191406e+00,-2.139410257339477539e+00
-1.609543323516845703e+00,-3.444128513336181641e+00
-7.834526300430297852e-01,-1.340455889701843262e+00
-1.038062214851379395e+00,-1.566326975822448730e+00
-2.567664146423339844e+00,-2.850788831710815430e+00
-2.147699356079101562e+00,-3.485809564590454102e+00
-1.341681361198425293e+00,-3.703459739685058594e+00
-1.744780302047729492e+00,-2.539260387420654297e+00
-9.220606684684753418e-01,-1.777373552322387695e+00
-1.831045389175415039e+00,-2.383746385574340820e+00
-1.788164854049682617e+00,-2.913881063461303711e+00
-1.858227729797363281e+00,-2.609785318374633789e+00
-2.038814067840576172e+00,-5.486949920654296875e+00
-1.152335524559020996e+00,-1.027157545089721680e+00
-1.103549003601074219e+00,-2.995821714401245117e+00
-1.346439719200134277e+00,-1.578241825103759766e+00
-2.171971559524536133e+00,-2.925983190536499023e+00
-2.224928855895996094e+00,-1.978962898254394531e+00
-9.511625766754150391e-01,-2.614606380462646484e+00
-1.548040151596069336e+00,-3.642107486724853516e+00
-1.648546338081359863e+00,-2.548683404922485352e+00
-2.163975477218627930e+00,-2.531421899795532227e+00
-5.738344192504882812e-01,-1.367951631546020508e+00
-3.541114568710327148e+00,-2.455081224441528320e+00
-8.099432587623596191e-01,-1.628868699073791504e+00
-1.876980662345886230e+00,-2.866094827651977539e+00
-2.097254037857055664e+00,-2.676558256149291992e+00
-1.233149647712707520e+00,-2.737573385238647461e+00
-1.437525629997253418e+00,-2.023126125335693359e+00
-2.613686561584472656e+00,-5.130332946777343750e+00
-1.333870887756347656e+00,-3.330523729324340820e+00
-1.170166611671447754e+00,-3.004938364028930664e+00
-9.442256689071655273e-01,-2.287725687026977539e+00
-1.496673703193664551e+00,-1.309977531433105469e+00
-1.584893226623535156e+00,-2.832467079162597656e+00
-6.691314578056335449e-01,-1.165344953536987305e+00
-9.347044229507446289e-01,-1.472681164741516113e+00
-1.360056400299072266e+00,-2.608155727386474609e+00
-1.346978545188903809e+00,-1.777971267700195312e+00
-1.216281771659851074e+00,-7.556254267692565918e-01
-9.255223274230957031e-01,-2.969173908233642578e+00
-1.766903877258300781e+00,-2.268494129180908203e+00
-1.554273724555969238e+00,-3.055928230285644531e+00
-1.445456504821777344e+00,-2.409607172012329102e+00
-2.147266626358032227e+00,-3.728722572326660156e+00
-1.314337372779846191e+00,-1.194659709930419922e+00
-5.275417566299438477e-01,-1.489524364471435547e+00
-1.956431269645690918e+00,-3.256206989288330078e+00
-2.049982070922851562e+00,-3.107678413391113281e+00
-1.919232845306396484e+00,-1.817737221717834473e+00
-1.026583909988403320e+00,-2.223969936370849609e+00
-1.535967111587524414e+00,-3.244924306869506836e+00
-1.187554359436035156e+00,-2.190075397491455078e+00
-1.206107974052429199e+00,-3.269279479980468750e+00
-1.951609373092651367e+00,-3.502639293670654297e+00
-6.630416512489318848e-01,-2.071994781494140625e+00
-1.274583101272583008e+00,-2.432562589645385742e+00
-1.305998444557189941e+00,-3.078138113021850586e+00
-1.935319066047668457e+00,-3.598289012908935547e+00
-1.572055816650390625e+00,-1.746303558349609375e+00
-6.792464852333068848e-01,-1.650833010673522949e+00
-1.590650320053100586e+00,-3.047532320022583008e+00
-1.725607037544250488e+00,-1.950943231582641602e+00
-1.045165061950683594e+00,-1.702785134315490723e+00
-1.002995848655700684e+00,-1.602062225341796875e+00
-1.393078207969665527e+00,-1.700867056846618652e+00
-1.183312177658081055e+00,-7.256155014038085938e-01
-1.217559337615966797e+00,-9.411766529083251953e-01
-3.315777540206909180e+00,-3.214712142944335938e+00
-1.274083733558654785e+00,-1.766472220420837402e+00
-2.346753358840942383e+00,-1.748382806777954102e+00
-1.407663822174072266e+00,-3.149684667587280273e+00
-2.586515426635742188e+00,-3.900911331176757812e+00
-9.753740429878234863e-01,-3.322219133377075195e+00
-2.734530210494995117e+00,-4.286455631256103516e+00
-1.683062911033630371e+00,-2.866518259048461914e+00
-1.171023964881896973e+00,-1.515720009803771973e+00
-9.053491353988647461e-01,-3.516199350357055664e+00
-1.782705783843994141e+00,-1.151624917984008789e+00
-2.216611385345458984e+00,-4.117044925689697266e+00
-1.104782938957214355e+00,-2.569170951843261719e+00
-1.857130885124206543e+00,-3.725510835647583008e+00
-2.382017374038696289e+00,-2.830010652542114258e+00
-2.070492506027221680e+00,-2.125759124755859375e+00
-1.606112837791442871e+00,-3.701414585113525391e+00
-2.410965204238891602e+00,-3.450934171676635742e+00
-2.180740356445312500e+00,-4.192685127258300781e+00
-5.882558822631835938e-01,-1.435166835784912109e+00
-3.844873011112213135e-01,-1.622761130332946777e+00
-5.429260134696960449e-01,-2.554187059402465820e+00
-2.236429154872894287e-01,-8.753293156623840332e-01
-1.250499367713928223e+00,-1.791207790374755859e+00
-1.297775626182556152e+00,-2.319671154022216797e+00
-1.973606705665588379e+00,-2.232623338699340820e+00
-1.696510076522827148e+00,-2.392462730407714844e+00
-6.580576896667480469e-01,-1.706765413284301758e+00
-1.572574377059936523e+00,-1.912788391113281250e+00
-1.779008984565734863e+00,-2.745280265808105469e+00
-4.905042946338653564e-01,-2.326457500457763672e+00
-2.807125806808471680e+00,-3.336486339569091797e+00
-1.819258809089660645e+00,-2.504095315933227539e+00
-8.873303532600402832e-01,-1.175516366958618164e+00
-1.024820327758789062e+00,-2.816543102264404297e+00
-2.417720317840576172e+00,-3.894128084182739258e+00
-1.357001423835754395e+00,-3.029904127120971680e+00
-1.309054136276245117e+00,-2.447552919387817383e+00
-2.034016370773315430e+00,-1.518140316009521484e+00
-2.156351327896118164e+00,-3.637307167053222656e+00
-2.097846984863281250e+00,-2.471140623092651367e+00
-1.598601102828979492e+00,-2.336540699005126953e+00
-1.123915076255798340e+00,-2.625111103057861328e+00
-7.187833189964294434e-01,-9.152965545654296875e-01
-1.945233464241027832e+00,-3.703005552291870117e+00
-5.326353907585144043e-01,-1.029494285583496094e+00
-1.987611353397369385e-01,-1.532721042633056641e+00
-1.900002121925354004e+00,-1.862272977828979492e+00
-1.559650897979736328e+00,-3.385515451431274414e+00
-1.154881954193115234e+00,-2.359380245208740234e+00
-1.679455399513244629e+00,-2.508711814880371094e+00
-1.957865118980407715e+00,-1.913290739059448242e+00
-1.199298024177551270e+00,-2.544823884963989258e+00
-7.170625329017639160e-01,-3.195209741592407227e+00
-1.940691828727722168e+00,-2.834339380264282227e+00
-1.261247158050537109e+00,-2.811648130416870117e+00
-1.174342036247253418e+00,-1.481369376182556152e+00
-1.189095854759216309e+00,-2.540886640548706055e+00
-4.045857489109039307e-01,-1.621461987495422363e+00
-7.820944786071777344e-01,-2.643547296524047852e+00
-1.235242486000061035e+00,-2.333648681640625000e+00
-2.359002113342285156e+00,-2.970135927200317383e+00
-1.578602552413940430e+00,-2.436463594436645508e+00
-2.117852210998535156e+00,-1.803444385528564453e+00
-6.906234622001647949e-01,-1.730927944183349609e+00
-8.176723718643188477e-01,-1.574187517166137695e+00
-1.515804052352905273e+00,-1.317636132240295410e+00
-1.719741463661193848e+00,-3.130605697631835938e+00
-1.475987911224365234e+00,-3.596679687500000000e+00
-1.808536887168884277e+00,-1.806718468666076660e+00
-1.335676193237304688e+00,-2.866329669952392578e+00
-7.851302623748779297e-01,-1.252892017364501953e+00
-1.410875201225280762e+00,-1.809035897254943848e+00
-2.077714681625366211e+00,-3.605474710464477539e+00
-8.350404500961303711e-01,-2.532071590423583984e+00
-9.191741347312927246e-01,-1.596096634864807129e+00
-1.806553483009338379e+00,-2.732332468032836914e+00
-9.252102375030517578e-01,-1.460315823554992676e+00
-7.675188183784484863e-01,-1.517181992530822754e+00
1.804071068763732910e-01,-9.243652224540710449e-01
3.156710043549537659e-02,1.406529545783996582e-01
-3.677645027637481689e-01,-1.517673969268798828e+00
-1.172921538352966309e+00,-1.858600616455078125e+00
-1.700968742370605469e+00,-1.637432575225830078e+00
-2.017856597900390625e+00,-1.889126777648925781e+00
-1.271467685699462891e+00,-2.151824951171875000e+00
-6.905800104141235352e-01,-3.140328884124755859e+00
-1.947073936462402344e+00,-2.161190032958984375e+00
-1.513612508773803711e+00,-3.897491216659545898e+00
-2.019260406494140625e+00,-3.251083612442016602e+00
-1.409580469131469727e+00,-2.134802818298339844e+00
-1.339500308036804199e+00,-1.466871142387390137e+00
-1.510593295097351074e+00,-1.778214097023010254e+00
-1.038952469825744629e+00,-1.392303943634033203e+00
-1.648243546485900879e+00,-3.122285604476928711e+00
-2.613721847534179688e+00,-2.937859773635864258e+00
-1.900303363800048828e+00,-3.081382274627685547e+00
-2.198246240615844727e+00,-4.170234680175781250e+00
-1.776269435882568359e+00,-2.060245990753173828e+00
-2.277347087860107422e+00,-3.193021774291992188e+00
-3.907426595687866211e-01,-1.028455972671508789e+00
-7.237642407417297363e-01,-3.256947517395019531e+00
-1.414534211158752441e+00,-1.538936614990234375e+00
-1.180411577224731445e+00,-1.267844200134277344e+00
-1.137458920478820801e+00,-3.326389551162719727e+00
-1.961718916893005371e+00,-3.934009552001953125e+00
-1.501223325729370117e+00,-2.605358839035034180e+00
-1.306095361709594727e+00,-3.473895072937011719e+00
-9.713448882102966309e-01,-2.814828634262084961e+00
-2.486772775650024414e+00,-2.258951663970947266e+00
-5.300704240798950195e-01,-1.040756464004516602e+00
-1.433182477951049805e+00,-2.351068973541259766e+00
1.895554959774017334e-01,-1.898373365402221680e+00
-2.281790256500244141e+00,-2.824090242385864258e+00
-1.341975688934326172e+00,-1.938909173011779785e+00
-2.162899017333984375e+00,-3.512217521667480469e+00
-1.953908205032348633e+00,-1.687708735466003418e+00
-6.668887287378311157e-02,-6.901124715805053711e-01
-1.511726856231689453e+00,-3.054916143417358398e+00
-1.351106762886047363e+00,-1.604943871498107910e+00
-1.022457599639892578e+00,-9.709141850471496582e-01
-1.904605627059936523e+00,-3.194676876068115234e+00
-1.496668338775634766e+00,-2.858721733093261719e+00
-4.274017214775085449e-01,-1.488901615142822266e+00
-6.514625549316406250e-01,-1.657979488372802734e+00
-8.288235664367675781e-01,-1.146578669548034668e+00
-1.746310234069824219e+00,-3.416663646697998047e+00
-1.729426622390747070e+00,-1.845278739929199219e+00
-2.480382919311523438e+00,-4.077746391296386719e+00
-1.214293360710144043e+00,-1.760115981101989746e+00
-2.087913751602172852e+00,-2.903268575668334961e+00
-1.455077886581420898e+00,-3.306416749954223633e+00
-2.469349622726440430e+00,-3.158860921859741211e+00
-8.414402604103088379e-01,-2.102446317672729492e+00
-9.688946008682250977e-01,-1.313093185424804688e+00
-4.190070033073425293e-01,-2.107927322387695312e+00
-7.086979150772094727e-01,-1.570349097251892090e+00
-1.097562551498413086e+00,-3.229339599609375000e+00
-1.299321651458740234e+00,-2.881314754486083984e+00
-6.948722004890441895e-01,-2.847079038619995117e+00
-8.338063359260559082e-01,-2.765394449234008789e+00
-1.758071303367614746e+00,-3.632705211639404297e+00
-7.135824561119079590e-01,-9.294798374176025391e-01
-1.650177359580993652e+00,-1.413619518280029297e+00
-2.565970659255981445e+00,-3.428844690322875977e+00
-1.740607142448425293e+00,-2.758724689483642578e+00
-2.231667995452880859e+00,-3.923187971115112305e+00
-1.469727993011474609e+00,-2.073089122772216797e+00
-1.161018490791320801e+00,-3.543330669403076172e+00
-1.331058859825134277e+00,-1.458438277244567871e+00
-1.117711901664733887e+00,-2.087719202041625977e+00
-1.082776427268981934e+00,-2.704817771911621094e+00
-2.655941486358642578e+00,-2.024473190307617188e+00
-1.906402587890625000e+00,-4.191115856170654297e+00
-2.274865388870239258e+00,-3.088380575180053711e+00
-1.405100941658020020e+00,-3.346588850021362305e+00
-2.243314266204833984e+00,-3.344824790954589844e+00
-1.918010711669921875e+00,-2.521540641784667969e+00
-1.679981946945190430e+00,-3.370426416397094727e+00
-2.135610818862915039e+00,-2.327624320983886719e+00
-1.827938914299011230e+00,-3.130397319793701172e+00
-1.357200026512145996e+00,-2.443692922592163086e+00
-2.009808301925659180e+00,-1.271434783935546875e+00
-1.348681807518005371e+00,-2.434576898813247681e-01
-1.638544321060180664e+00,-2.212554693222045898e+00
-1.227712035179138184e+00,-2.655269145965576172e+00
-3.469080328941345215e-01,-1.344827890396118164e+00
-1.675529003143310547e+00,-8.675980567932128906e-01
-1.082258820533752441e+00,-2.398502111434936523e+00
-1.766937375068664551e+00,-3.793487548828125000e+00
-1.865237355232238770e+00,-2.467624902725219727e+00
-2.475946903228759766e+00,-3.759269952774047852e+00
-2.697966814041137695e+00,-3.090240001678466797e+00
-9.068185091018676758e-01,-2.977845191955566406e+00
-1.113150477409362793e+00,-2.151766777038574219e+00
-1.468445777893066406e+00,-2.343515634536743164e+00
-1.436785697937011719e+00,-2.596427202224731445e+00
-9.919099211692810059e-01,-1.732214808464050293e+00
-2.099381923675537109e+00,-2.436745166778564453e+00
-2.221686124801635742e+00,-4.368366718292236328e+00
-2.208887338638305664e+00,-2.871570587158203125e+00
-2.737691879272460938e+00,-2.075539112091064453e+00
-2.242871820926666260e-01,-1.138874888420104980e+00
-2.101889848709106445e+00,-2.391180515289306641e+00
-1.197348237037658691e+00,-2.328826665878295898e+00
-1.111002206802368164e+00,-2.166528940200805664e+00
-1.829208374023437500e+00,-2.456391096115112305e+00
-2.288021802902221680e+00,-3.057067632675170898e+00
-2.226787805557250977e+00,-1.364870429039001465e+00
-1.337963700294494629e+00,-2.351664304733276367e+00
-1.555749654769897461e+00,-1.099756002426147461e+00
-1.661245822906494141e+00,-2.800700902938842773e+00
-1.342405796051025391e+00,-2.456290721893310547e+00
-1.794688463211059570e+00,-3.211869478225708008e+00
-2.126087427139282227e+00,-2.504902839660644531e+00
-1.302431225776672363e+00,-8.394552022218704224e-02
-1.361705064773559570e+00,-3.385255098342895508e+00
-1.647138595581054688e+00,-2.029557943344116211e+00
-1.400836825370788574e+00,-2.947296380996704102e+00
-1.601990342140197754e+00,-2.598195791244506836e+00
-7.568831443786621094e-01,-6.833294034004211426e-01
-1.112038016319274902e+00,-2.361174345016479492e+00
-8.761549592018127441e-01,-2.021939992904663086e+00
-1.450236797332763672e+00,-1.902409911155700684e+00
4.327910766005516052e-02,5.971236526966094971e-02
-1.013915657997131348e+00,-1.316213250160217285e+00
-1.592374682426452637e+00,-1.832826972007751465e+00
-4.630045294761657715e-01,-2.126338243484497070e+00
-2.308240652084350586e+00,-2.460086584091186523e+00
-2.187127113342285156e+00,-4.154831886291503906e+00
-1.083556056022644043e+00,-1.170793294906616211e+00
-1.129419088363647461e+00,-1.938785791397094727e+00
-1.937228679656982422e+00,-3.710708379745483398e+00
-1.816424846649169922e+00,-2.347939491271972656e+00
-9.784080982208251953e-01,-2.199852943420410156e+00
-5.463907122611999512e-01,-8.945857286453247070e-01
-2.014514207839965820e+00,-3.395004272460937500e+00
-1.037577152252197266e+00,-5.652719736099243164e-01
-8.120793700218200684e-01,-2.134020328521728516e+00
-1.513580679893493652e+00,-4.902251720428466797e+00
-1.250909209251403809e+00,-3.166477680206298828e+00
-1.959898233413696289e+00,-4.253078937530517578e+00
-9.267368316650390625e-01,-2.206735610961914062e+00
-1.329416990280151367e+00,-2.846050024032592773e+00
-1.500749349594116211e+00,-1.421033143997192383e+00
-2.075443506240844727e+00,-4.261213302612304688e+00
-2.766357362270355225e-01,-1.007806897163391113e+00
-2.488510370254516602e+00,-3.382580280303955078e+00
-1.011008262634277344e+00,-7.538702487945556641e-01
-2.348649263381958008e+00,-2.428133010864257812e+00
-1.012398719787597656e+00,-3.035803794860839844e+00
-7.887604832649230957e-01,-7.443763613700866699e-01
7.758883237838745117e-01,-7.251534461975097656e-01
-9.163845181465148926e-01,-1.534863829612731934e+00
-2.787542343139648438e+00,-3.009944438934326172e+00
-1.152140617370605469e+00,-1.523542404174804688e+00
-6.467049717903137207e-01,-3.077871799468994141e+00
-1.668373227119445801e+00,-3.046326398849487305e+00
-2.072389125823974609e+00,-4.472076416015625000e+00
-1.225981235504150391e+00,-1.115671515464782715e+00
-5.859348177909851074e-01,-9.377583861351013184e-01
-4.099875688552856445e-01,-7.467718124389648438e-01
-1.742349863052368164e+00,-2.067752599716186523e+00
-2.659190177917480469e+00,-2.081308126449584961e+00
-2.654845476150512695e+00,-2.118175029754638672e+00
-1.521929383277893066e+00,-2.109495550394058228e-01
-1.655285358428955078e+00,-2.940683126449584961e+00
6.079819202423095703e-01,-1.623855233192443848e-01
5.392397642135620117e-01,7.878047823905944824e-01
6.467055082321166992e-01,-4.481754601001739502e-01
2.299299687147140503e-01,1.678619384765625000e+00
2.378669381141662598e-01,1.391468882560729980e+00
5.671607851982116699e-01,9.271280765533447266e-01
2.167946696281433105e-01,5.791279077529907227e-01
6.441613435745239258e-01,9.313716292381286621e-01
9.013881087303161621e-01,6.038168072700500488e-01
3.899677395820617676e-01,2.008553504943847656e+00
-1.848084330558776855e-01,1.809384822845458984e+00
1.920516610145568848e+00,-2.556879997253417969e+00
1.014072060585021973e+00,8.652291446924209595e-02
1.405704766511917114e-01,1.805027246475219727e+00
1.143368721008300781e+00,-1.047440528869628906e+00
1.202756881713867188e+00,-2.484012097120285034e-01
-4.258114099502563477e-01,2.509190320968627930e+00
1.121478796005249023e+00,-8.154882192611694336e-01
1.319884210824966431e-01,3.572972118854522705e-01
1.014729976654052734e+00,4.732569158077239990e-01
6.940833926200866699e-01,5.006529092788696289e-01
3.046712875366210938e-01,1.887514829635620117e+00
2.226089537143707275e-01,1.060758948326110840e+00
2.487616240978240967e-01,1.551499485969543457e+00
7.595434039831161499e-02,1.165531396865844727e+00
4.074098467826843262e-01,5.953291654586791992e-01
9.172179102897644043e-01,2.983398437500000000e-01
2.614506483078002930e-01,1.117409706115722656e+00
4.513839483261108398e-01,5.956583619117736816e-01
3.093247115612030029e-01,1.427659749984741211e+00
1.101754188537597656e+00,2.119757235050201416e-01
2.876398898661136627e-02,1.621789455413818359e+00
2.459723055362701416e-01,8.342471122741699219e-01
2.431758046150207520e-01,1.144702196121215820e+00
1.255422115325927734e+00,-3.323705494403839111e-01
2.931151986122131348e-01,1.314815998077392578e+00
1.071762442588806152e+00,2.403256893157958984e-01
6.962361931800842285e-01,-7.870079576969146729e-02
5.861096978187561035e-01,2.812615782022476196e-02
6.445347666740417480e-01,6.894077062606811523e-01
4.622186720371246338e-01,1.041207909584045410e+00
3.667580485343933105e-01,1.864719986915588379e+00
9.513038992881774902e-01,7.287263274192810059e-01
5.073570609092712402e-01,7.544544935226440430e-01
2.922610044479370117e-01,7.609983682632446289e-01
1.978601515293121338e-01,1.595040678977966309e+00
-5.751795172691345215e-01,3.877334117889404297e+00
8.815351724624633789e-01,2.017903625965118408e-01
8.863387703895568848e-01,-8.047437667846679688e-01
6.323786973953247070e-01,8.787503242492675781e-01
1.148321270942687988e+00,2.383201271295547485e-01
5.335335135459899902e-01,6.521211862564086914e-01
2.871631681919097900e-01,9.029492735862731934e-01
8.331192135810852051e-01,9.615835547447204590e-02
1.491258025169372559e+00,-9.552757740020751953e-01
5.658150315284729004e-01,3.870701789855957031e-01
6.474730968475341797e-01,8.697792887687683105e-01
5.716808438301086426e-01,-2.268442809581756592e-01
6.992803215980529785e-01,-8.614524602890014648e-01
4.040758311748504639e-01,1.263738274574279785e+00
7.597347497940063477e-01,-3.357263505458831787e-01
5.921266078948974609e-01,9.034290313720703125e-01
1.103850841522216797e+00,-2.547489702701568604e-01
7.871623635292053223e-01,1.194618701934814453e+00
8.944470882415771484e-01,8.644906282424926758e-01
2.987643778324127197e-01,5.503175854682922363e-01
5.068865418434143066e-01,6.833733916282653809e-01
8.975328803062438965e-01,1.532265067100524902e+00
2.206281870603561401e-01,6.368010044097900391e-01
-3.205918073654174805e-01,1.721668362617492676e+00
4.414057433605194092e-01,2.175105959177017212e-01
-5.941199660301208496e-01,1.660350441932678223e+00
9.435635209083557129e-01,3.991414010524749756e-01
-6.786621809005737305e-01,2.901292800903320312e+00
1.532965421676635742e+00,1.721801236271858215e-02
8.122035861015319824e-01,4.969197809696197510e-01
-8.517173677682876587e-02,1.494969129562377930e+00
6.579653024673461914e-01,4.663346111774444580e-01
4.546847641468048096e-01,2.721538543701171875e-01
2.304660528898239136e-01,1.852663636207580566e+00
8.124742507934570312e-01,-1.810672134160995483e-02
5.924425721168518066e-01,1.848471462726593018e-01
2.861115634441375732e-01,1.435943134129047394e-02
3.456164896488189697e-01,1.553452134132385254e+00
6.680909395217895508e-01,-4.837111234664916992e-01
-1.070812344551086426e-01,2.495836734771728516e+00
-6.662031263113021851e-02,3.199912607669830322e-01
-1.274332255125045776e-01,2.025705337524414062e+00
1.187910437583923340e+00,-1.167973726987838745e-01
1.051603436470031738e+00,-1.294110668823122978e-03
4.357292950153350830e-01,6.597302109003067017e-02
1.104418277740478516e+00,6.223919391632080078e-01
8.561933636665344238e-01,-9.028718471527099609e-01
5.703161358833312988e-01,-6.635836362838745117e-01
-2.612670361995697021e-01,1.734242796897888184e+00
5.870804786682128906e-01,3.041758835315704346e-01
1.242350697517395020e+00,-9.499881267547607422e-01
1.269645929336547852e+00,-3.956631124019622803e-01
4.618877172470092773e-02,2.087547302246093750e+00
8.725627064704895020e-01,-4.955304563045501709e-01
-3.389799892902374268e-01,2.537043094635009766e+00
6.369405984878540039e-02,1.430314421653747559e+00
8.477396368980407715e-01,-1.432492733001708984e-01
1.190654277801513672e+00,-2.101507902145385742e+00
9.654679298400878906e-01,7.427915334701538086e-01
8.504598736763000488e-01,4.207665026187896729e-01
9.296280145645141602e-01,8.707016706466674805e-02
-2.330206781625747681e-01,2.495048761367797852e+00
3.139189481735229492e-01,5.589444637298583984e-01
8.375141620635986328e-01,1.145159840583801270e+00
7.754277586936950684e-01,-4.972418248653411865e-01
8.713307976722717285e-01,2.775082588195800781e-01
8.981153368949890137e-01,-2.867832779884338379e-01
1.052757501602172852e+00,-3.391839861869812012e-01
6.585422754287719727e-01,1.214171290397644043e+00
8.990731239318847656e-01,-6.665182709693908691e-01
1.222711801528930664e+00,-1.506291866302490234e+00
5.002056956291198730e-01,1.327182203531265259e-01
1.072340369224548340e+00,-3.287400603294372559e-01
2.544187009334564209e-01,-1.288934350013732910e-01
8.090434074401855469e-01,1.778879761695861816e+00
4.995078146457672119e-01,-6.491175889968872070e-01
1.089364171028137207e+00,8.981724083423614502e-02
1.163835406303405762e+00,-7.796005345880985260e-03
5.231813192367553711e-01,1.754986166954040527e+00
1.264165937900543213e-01,1.740447521209716797e+00
1.177674174308776855e+00,-1.456926941871643066e+00
3.272565305233001709e-01,4.135098159313201904e-01
5.626949667930603027e-01,2.486746162176132202e-01
5.740194916725158691e-01,3.268661201000213623e-01
1.655061721801757812e+00,-1.333049058914184570e+00
1.349705219268798828e+00,-6.936069130897521973e-01
3.675105869770050049e-01,1.280060410499572754e+00
1.339772582054138184e+00,2.944281697273254395e-01
1.478207588195800781e+00,-1.726151466369628906e+00
1.027189940214157104e-01,2.350427150726318359e+00
1.418743729591369629e+00,-2.624674737453460693e-01
6.633468270301818848e-01,-5.594462156295776367e-01
9.078415036201477051e-01,1.469743967056274414e+00
2.619466483592987061e-01,2.438427448272705078e+00
1.868244647979736328e+00,-2.563261032104492188e+00
3.898130655288696289e-01,7.147222161293029785e-01
6.547030806541442871e-01,4.461663663387298584e-01
3.195582628250122070e-01,5.285837054252624512e-01
1.872300952672958374e-01,1.037959337234497070e+00
4.412915706634521484e-01,6.181793212890625000e-01
3.897411003708839417e-02,1.242753386497497559e+00
5.780055522918701172e-01,7.979157567024230957e-01
1.927352249622344971e-01,2.376660108566284180e+00
9.760597348213195801e-01,1.256808280944824219e+00
-9.392984509468078613e-01,3.474670648574829102e+00
6.080354452133178711e-01,-5.579637289047241211e-01
9.404585957527160645e-01,-7.574068754911422729e-02
3.783111572265625000e-01,1.832270741462707520e+00
-1.215612515807151794e-01,9.887602329254150391e-01
7.215946316719055176e-01,1.362637281417846680e+00
1.313384920358657837e-01,5.368968248367309570e-01
7.205847650766372681e-02,1.301727294921875000e+00
4.781892895698547363e-01,-1.515593677759170532e-01
8.245925903320312500e-01,-1.436801534146070480e-02
6.122486591339111328e-01,1.082880139350891113e+00
-2.316517196595668793e-02,1.056585907936096191e+00
6.271476149559020996e-01,-1.437415182590484619e-01
9.074708819389343262e-01,-5.014922842383384705e-02
4.081302881240844727e-01,1.063209772109985352e+00
2.337147146463394165e-01,1.696847677230834961e+00
8.562865257263183594e-01,1.220578670501708984e+00
5.443460941314697266e-01,6.772626638412475586e-01
3.618995249271392822e-01,9.437010288238525391e-01
-1.477503627538681030e-01,1.592083454132080078e+00
-8.676318079233169556e-02,1.996204614639282227e+00
8.640491962432861328e-01,-3.671025633811950684e-01
3.495348393917083740e-01,1.102700471878051758e+00
1.288358211517333984e+00,-3.751049041748046875e-01
1.618662357330322266e+00,-2.803906202316284180e+00
-5.209252238273620605e-01,2.878278970718383789e+00
1.281661093235015869e-01,2.422713279724121094e+00
1.196291446685791016e+00,-6.411213874816894531e-01
1.948092341423034668e+00,-1.568598508834838867e+00
3.995035886764526367e-01,1.118770956993103027e+00
5.523289442062377930e-01,6.435543894767761230e-01
5.628294944763183594e-01,1.091515421867370605e+00
3.435342311859130859e-01,1.260458230972290039e+00
2.154251933097839355e-01,1.365337252616882324e+00
1.162659406661987305e+00,6.615896821022033691e-01
6.917026042938232422e-01,6.359501481056213379e-01
5.322150588035583496e-01,5.627964735031127930e-01
1.307898998260498047e+00,-1.528971791267395020e+00
6.393543481826782227e-01,8.405448794364929199e-01
4.942541569471359253e-02,1.049403190612792969e+00
1.339661836624145508e+00,-8.532872796058654785e-01
4.234974682331085205e-01,2.520642280578613281e+00
2.477730661630630493e-01,6.229933500289916992e-01
3.790126740932464600e-01,7.038602232933044434e-02
5.967290997505187988e-01,3.901074528694152832e-01
1.523432135581970215e-01,1.468320846557617188e+00
1.247519373893737793e+00,-5.217358469963073730e-01
-4.944127984344959259e-03,1.800092697143554688e+00
6.760445237159729004e-01,3.968107402324676514e-01
6.706312894821166992e-01,1.002692580223083496e+00
5.347581505775451660e-01,1.459536552429199219e+00
2.862439453601837158e-01,1.442061901092529297e+00
1.478764772415161133e+00,5.613270681351423264e-03
-7.325524836778640747e-02,1.833645701408386230e+00
3.253419101238250732e-01,1.126188158988952637e+00
-1.681239306926727295e-01,1.939867377281188965e+00
2.472471743822097778e-01,1.607842296361923218e-01
7.732197046279907227e-01,3.773526847362518311e-01
1.115253090858459473e+00,7.045210599899291992e-01
1.149119496345520020e+00,1.258635818958282471e-01
6.597583293914794922e-01,8.925233483314514160e-01
3.053162992000579834e-01,1.458477973937988281e+00
9.487287998199462891e-01,-6.982693672180175781e-01
5.854982137680053711e-01,1.161731958389282227e+00
1.296531677246093750e+00,-1.166309475898742676e+00
7.872064709663391113e-01,1.774142146110534668e+00
7.559300661087036133e-01,-7.948983907699584961e-01
3.854272067546844482e-01,1.117010593414306641e+00
2.211281955242156982e-01,1.045940995216369629e+00
2.528184950351715088e-01,5.441986322402954102e-01
1.176145523786544800e-01,7.931237816810607910e-01
9.410538673400878906e-01,1.250402092933654785e+00
8.019306659698486328e-01,-1.511377096176147461e-01
-3.026721775531768799e-01,1.389904141426086426e+00
2.608183026313781738e-01,6.337258815765380859e-01
3.024721145629882812e-01,2.297938108444213867e+00
4.867656826972961426e-01,-2.879405319690704346e-01
6.497977375984191895e-01,-8.862199187278747559e-01
6.315987110137939453e-01,1.602940201759338379e+00
1.312420010566711426e+00,-7.900220155715942383e-01
1.191623091697692871e+00,-5.049009323120117188e-01
8.047667741775512695e-01,6.265065073966979980e-01
1.346225023269653320e+00,-1.892686486244201660e+00
1.094109892845153809e+00,7.785227298736572266e-01
1.846928894519805908e-02,1.981382846832275391e+00
4.532463252544403076e-01,6.173365712165832520e-01
-1.936042010784149170e-01,2.410159111022949219e+00
1.139370203018188477e+00,-4.447476267814636230e-01
7.403118610382080078e-01,4.909619987010955811e-01
5.120909214019775391e-01,1.801882386207580566e-01
-8.731050789356231689e-02,2.096696615219116211e+00
4.578119516372680664e-01,-1.722898520529270172e-02
8.540206551551818848e-01,5.576514005661010742e-01
6.978067159652709961e-01,-2.205978035926818848e-01
-1.296272128820419312e-01,1.593300223350524902e+00
1.746577262878417969e+00,-8.701822161674499512e-01
-5.211989581584930420e-02,2.627164363861083984e+00
3.298966586589813232e-01,1.693907618522644043e+00
-3.086675703525543213e-01,1.951172828674316406e+00
4.828357398509979248e-01,-6.437827348709106445e-01
6.373019218444824219e-01,-1.176015436649322510e-01
6.635458469390869141e-01,5.127006769180297852e-01
4.256982505321502686e-01,9.730278849601745605e-01
3.118734955787658691e-01,4.569124802947044373e-02
6.311065554618835449e-01,4.638954102993011475e-01
2.618968784809112549e-01,1.299160718917846680e+00
2.085371315479278564e-01,1.195922017097473145e+00
9.637278318405151367e-01,5.143738389015197754e-01
1.268900275230407715e+00,-5.141775123775005341e-03
7.669631242752075195e-01,4.215848743915557861e-01
-1.406276077032089233e-01,7.924124598503112793e-01
1.957950890064239502e-01,1.471166491508483887e+00
3.449563682079315186e-01,1.173224210739135742e+00
1.244365096092224121e+00,-1.284577399492263794e-01
1.231569886207580566e+00,-5.457005500793457031e-01
4.612577855587005615e-01,1.889488458633422852e+00
9.932186603546142578e-01,-3.765464425086975098e-01
6.433312296867370605e-01,3.759759664535522461e-02
3.337990045547485352e-01,8.379631638526916504e-01
9.785453677177429199e-01,-1.320647120475769043e+00
9.851700663566589355e-01,3.234080672264099121e-01
1.316637843847274780e-01,7.281654477119445801e-01
-4.716883972287178040e-02,3.203095674514770508e+00
6.152771115303039551e-01,6.008147597312927246e-01
3.910158276557922363e-01,1.721393227577209473e+00
8.675261139869689941e-01,1.200054526329040527e+00
-4.196486175060272217e-01,3.522634029388427734e+00
2.472055107355117798e-01,1.777454018592834473e+00
8.808343410491943359e-01,-1.587851643562316895e-01
-1.782329753041267395e-02,1.976574778556823730e+00
9.009812474250793457e-01,-4.529350996017456055e-02
3.048212826251983643e-01,2.245114564895629883e+00
6.187759041786193848e-01,-1.110088732093572617e-02
8.060587644577026367e-01,2.790472507476806641e-01
1.211854070425033569e-01,1.691628932952880859e+00
6.129165291786193848e-01,7.480913996696472168e-01
1.462385654449462891e+00,-1.325899362564086914e+00
5.276352167129516602e-01,4.194141924381256104e-01
4.845371842384338379e-01,1.357442975044250488e+00
4.183257818222045898e-01,8.569610118865966797e-01
4.441646337509155273e-01,1.342497348785400391e+00
6.580687165260314941e-01,7.649251818656921387e-01
1.784372329711914062e-01,2.450809717178344727e+00
1.312979698181152344e+00,-1.564972996711730957e+00
8.370447754859924316e-01,-9.264326095581054688e-01
6.639069318771362305e-01,1.503202319145202637e+00
8.235013484954833984e-01,2.437595427036285400e-01
9.518058896064758301e-01,-4.920883178710937500e-01
1.792828924953937531e-02,2.438503980636596680e+00
8.866367340087890625e-01,1.078832268714904785e+00
7.726455330848693848e-01,-6.913709640502929688e-01
9.018725156784057617e-01,3.830608725547790527e-01
2.069131433963775635e-01,9.095947146415710449e-01
1.347173929214477539e+00,-6.847275495529174805e-01
-1.999962180852890015e-01,3.127536058425903320e+00
2.956023514270782471e-01,1.418389916419982910e+00
4.913506507873535156e-01,1.266056060791015625e+00
-6.549428403377532959e-02,5.522962212562561035e-01
1.413506865501403809e+00,-4.811931252479553223e-01
4.185965061187744141e-01,2.745454907417297363e-01
9.805529713630676270e-01,2.419479787349700928e-01
1.127449125051498413e-01,1.185804843902587891e+00
-9.027399122714996338e-02,2.015832662582397461e+00
8.370978236198425293e-01,4.176623523235321045e-01
5.619539618492126465e-01,9.019697308540344238e-01
-1.258580293506383896e-02,1.142917156219482422e+00
6.721720695495605469e-01,3.158317208290100098e-01
6.091653704643249512e-01,6.397901177406311035e-01
6.558270454406738281e-01,7.241560816764831543e-01
2.378783421590924263e-03,2.308484315872192383e+00
6.593135595321655273e-01,-6.366608738899230957e-01
6.086556911468505859e-01,7.634975314140319824e-01
-7.020009756088256836e-01,3.352412939071655273e+00
8.629223108291625977e-01,3.081472814083099365e-01
4.938818812370300293e-01,4.645786583423614502e-01
9.175531864166259766e-01,-3.898975253105163574e-01
4.822891950607299805e-01,1.572771430015563965e+00
1.735618472099304199e+00,-1.386480450630187988e+00
8.272624611854553223e-01,-5.189406871795654297e-01
9.469386339187622070e-01,-7.199912071228027344e-01
1.427068114280700684e+00,4.624938368797302246e-01
5.662705302238464355e-01,3.063565194606781006e-01
1.022595047950744629e+00,-2.727878466248512268e-02
1.277665346860885620e-01,2.479329824447631836e+00
8.054708838462829590e-01,2.642656117677688599e-02
6.329441070556640625e-01,9.214156866073608398e-01
5.171049851924180984e-03,5.504651367664337158e-02
1.038165330886840820e+00,-2.701095342636108398e-01
6.906509995460510254e-01,4.290934801101684570e-01
5.289753079414367676e-01,9.748891592025756836e-01
-3.599639609456062317e-02,3.599628806114196777e-02
6.225349307060241699e-01,1.515005677938461304e-01
1.583904504776000977e+00,-1.969238281250000000e+00
6.584771871566772461e-01,6.533662080764770508e-01
1.098646998405456543e+00,-7.048538327217102051e-01
4.384961128234863281e-01,1.342000484466552734e+00
1.186743140220642090e+00,-6.710422039031982422e-01
-8.232541084289550781e-01,2.201668262481689453e+00
5.138804316520690918e-01,5.842860341072082520e-01
5.010409355163574219e-01,7.393510937690734863e-01
4.459768831729888916e-01,-1.400595903396606445e-01
1.463817596435546875e+00,-6.270871758460998535e-01
6.831622719764709473e-01,1.633051395416259766e+00
4.070354104042053223e-01,1.388797163963317871e+00
8.428999185562133789e-01,2.211022824048995972e-01
8.922727108001708984e-01,-1.262726611457765102e-03
9.063788652420043945e-01,6.125759482383728027e-01
1.117478847503662109e+00,-2.985174953937530518e-01
-6.231724843382835388e-02,2.904237270355224609e+00
-9.466106891632080078e-01,3.683739185333251953e+00
1.082180961966514587e-01,1.494540810585021973e+00
9.271819591522216797e-01,6.291662454605102539e-01
7.686796784400939941e-01,1.202782616019248962e-01
8.590653538703918457e-01,1.910790652036666870e-01
-1.007271837443113327e-02,1.258798122406005859e+00
5.898956656455993652e-01,7.660489082336425781e-01
4.883303344249725342e-01,1.532204747200012207e+00
7.049700021743774414e-01,9.164708852767944336e-01
7.198814153671264648e-01,6.860276460647583008e-01
6.818904280662536621e-01,-7.828133553266525269e-02
7.015719413757324219e-01,1.998912811279296875e+00
8.173781633377075195e-01,-4.861978590488433838e-01
1.162716150283813477e+00,-5.448127388954162598e-01
2.203876525163650513e-01,1.886213064193725586e+00
9.561048746109008789e-01,-2.099444121122360229e-01
3.090181648731231689e-01,-4.148738086223602295e-01
6.381381154060363770e-01,1.599485635757446289e+00
1.002656221389770508e-01,1.197360038757324219e+00
8.750892281532287598e-01,4.057358950376510620e-02
3.664693832397460938e-01,1.099750995635986328e+00
4.862484335899353027e-01,8.487165570259094238e-01
1.207698106765747070e+00,-6.688144803047180176e-01
5.297255516052246094e-01,1.115808844566345215e+00
-4.327779114246368408e-01,2.654666662216186523e+00
4.055485129356384277e-01,1.474394083023071289e+00
9.040070176124572754e-01,1.213012784719467163e-01
1.027714535593986511e-01,1.035907030105590820e+00
9.664428830146789551e-01,-5.177078247070312500e-01
7.397390007972717285e-01,6.044985651969909668e-01
8.349352478981018066e-01,2.302899658679962158e-01
-3.799197673797607422e-01,1.565480113029479980e+00
1.022529006004333496e+00,-9.968944191932678223e-01
3.195979595184326172e-01,9.586586952209472656e-01
-1.944857649505138397e-03,8.836729526519775391e-01
-1.991584897041320801e-02,8.298112750053405762e-01
1.304583549499511719e+00,-3.296953737735748291e-01
9.845307469367980957e-01,-1.128101706504821777e+00
-1.914245039224624634e-01,2.277859449386596680e+00
7.515889406204223633e-01,5.163223743438720703e-01
6.412401795387268066e-01,-5.306843519210815430e-01
3.627809882164001465e-01,1.612558513879776001e-01
3.117918670177459717e-01,1.008894085884094238e+00
1.474772810935974121e+00,-1.644440412521362305e+00
1.134760260581970215e+00,-4.456828236579895020e-01
-2.223083823919296265e-01,3.341424465179443359e-01
5.537663102149963379e-01,4.627227783203125000e-01
1.075634598731994629e+00,-7.912385463714599609e-01
2.678770124912261963e-01,1.635224223136901855e+00
-1.944989562034606934e-01,1.818875670433044434e+00
-4.018098711967468262e-01,2.890604257583618164e+00
-8.984830230474472046e-03,1.601666688919067383e+00
7.540943026542663574e-01,7.759527564048767090e-01
1.305269718170166016e+00,-1.438099265098571777e+00
7.248431444168090820e-01,2.031093984842300415e-01
4.037777185440063477e-01,-3.073216378688812256e-01
1.170939803123474121e+00,8.875059485435485840e-01
1.181235909461975098e+00,-1.587263941764831543e-01
7.580925822257995605e-01,3.902223706245422363e-01
4.137628674507141113e-01,2.592532932758331299e-01
-3.779512941837310791e-01,2.459238290786743164e+00
3.431843817234039307e-01,6.742480397224426270e-01
6.015131622552871704e-02,1.973690748214721680e+00
-3.600585460662841797e-01,2.398802757263183594e+00
8.376212716102600098e-01,-2.595513463020324707e-01
2.315950393676757812e-01,1.881809592247009277e+00
5.107827186584472656e-01,1.713997125625610352e-01
-3.133396208286285400e-01,1.869138360023498535e+00
5.417687892913818359e-01,2.011778593063354492e+00
1.413040161132812500e+00,-1.024562239646911621e+00
9.222705960273742676e-01,2.830995321273803711e-01
7.796325683593750000e-01,4.780459702014923096e-01
1.141880631446838379e+00,-3.962310552597045898e-01
8.124493062496185303e-02,8.865371942520141602e-01
1.368097774684429169e-02,2.194955587387084961e+00
9.612208008766174316e-01,-6.425217390060424805e-01
-1.943232715129852295e-01,1.777358412742614746e+00
6.735683083534240723e-01,6.762014031410217285e-01
4.889009296894073486e-01,-3.648769557476043701e-01
-4.144616723060607910e-01,1.433741807937622070e+00
3.767067193984985352e-01,2.231370508670806885e-01
7.858794927597045898e-01,-7.655709981918334961e-01
1.142660498619079590e+00,4.798868671059608459e-02
4.223502576351165771e-01,9.414736032485961914e-01
-3.689050301909446716e-02,8.899796605110168457e-01
-7.161808013916015625e-02,1.807921171188354492e+00
1.071552038192749023e+00,1.270431041717529297e+00
1.793358474969863892e-03,2.012796640396118164e+00
2.157871872186660767e-01,1.700121998786926270e+00
2.672087252140045166e-01,1.510310053825378418e+00
1.084795236587524414e+00,-2.726823091506958008e-01
4.134358465671539307e-01,1.012070536613464355e+00
6.174162626266479492e-01,3.071861565113067627e-01
6.725333333015441895e-01,9.962453842163085938e-01
1.286081790924072266e+00,-4.057866930961608887e-01
2.909676730632781982e-01,3.196098804473876953e-01
8.206638693809509277e-01,7.414034605026245117e-01
5.546485185623168945e-01,-2.247984409332275391e-01
9.959995746612548828e-01,-7.057795524597167969e-01
1.997426033020019531e+00,-1.281982541084289551e+00
5.854867696762084961e-01,-3.448536098003387451e-01
4.779305160045623779e-01,6.019324064254760742e-01
1.654962301254272461e+00,-1.610235571861267090e+00
1.061810255050659180e+00,-1.239801645278930664e+00
5.331904888153076172e-01,7.347485423088073730e-01
6.297129392623901367e-01,-1.047756616026163101e-02
5.924438834190368652e-01,5.523601174354553223e-01
7.014802694320678711e-01,4.532601237297058105e-01
2.830347716808319092e-01,1.366130590438842773e+00
-1.187583282589912415e-01,1.280896425247192383e+00
-1.782052218914031982e-02,1.170691847801208496e+00
7.140151262283325195e-01,2.812330722808837891e-01
5.290892720222473145e-01,9.273088574409484863e-01
7.156538963317871094e-01,6.104477643966674805e-01
-4.620778840035200119e-03,2.992590427398681641e+00
9.346886873245239258e-01,-9.041165709495544434e-01
8.945338726043701172e-01,5.457406044006347656e-01
1.116080522537231445e+00,6.741224974393844604e-02
3.745788037776947021e-01,2.459537744522094727e+00
1.731471866369247437e-01,1.241872191429138184e+00
6.586362719535827637e-01,9.552505016326904297e-01
1.261091828346252441e+00,2.001336663961410522e-01
3.289799094200134277e-01,4.987567663192749023e-01
8.043922781944274902e-01,-1.351885050535202026e-01
7.572677731513977051e-01,-5.071232914924621582e-01
7.138388156890869141e-01,1.067329645156860352e+00
7.135578989982604980e-01,2.228279352188110352e+00
1.138759194873273373e-03,3.171227276325225830e-01
5.588876008987426758e-01,8.166331648826599121e-01
7.757555842399597168e-01,7.305208444595336914e-01
8.088275790214538574e-01,1.038287758827209473e+00
1.292576789855957031e-01,1.087864756584167480e+00
1.233189225196838379e+00,-7.573179006576538086e-01
7.003062367439270020e-01,5.602057576179504395e-01
1.623852103948593140e-01,1.461971759796142578e+00
7.564644217491149902e-01,4.591359794139862061e-01
6.379836201667785645e-01,1.234965682029724121e+00
1.069045662879943848e+00,-6.780382394790649414e-01
-2.247019857168197632e-01,1.784826040267944336e+00
2.082905024290084839e-01,5.805006623268127441e-01
1.081531763076782227e+00,-4.150606095790863037e-01
3.825411498546600342e-01,1.631073117256164551e+00
1.142882466316223145e+00,1.493830531835556030e-01
6.786907315254211426e-01,3.321461379528045654e-01
6.896378993988037109e-01,9.237823486328125000e-01
9.959358572959899902e-01,-4.713052213191986084e-01
4.519787132740020752e-01,9.562329649925231934e-01
8.832244873046875000e-01,2.709437906742095947e-02
1.565867960453033447e-01,1.263330817222595215e+00
2.687678933143615723e-01,1.444416046142578125e+00
9.039198756217956543e-01,-8.749291896820068359e-01
1.976096779108047485e-01,1.919372797012329102e+00
5.141354203224182129e-01,1.695471048355102539e+00
6.280924677848815918e-01,6.038750410079956055e-01
1.906474083662033081e-01,1.127790689468383789e+00
5.205572247505187988e-01,7.535048127174377441e-01
2.886075973510742188e-01,2.588678002357482910e-01
6.242291331291198730e-01,6.920627951622009277e-01
8.609937429428100586e-01,3.883609175682067871e-01
3.427990674972534180e-01,4.708127081394195557e-01
3.672782182693481445e-01,1.791541337966918945e+00
5.226097702980041504e-01,6.050338745117187500e-01
6.421498656272888184e-01,9.595282673835754395e-01
1.327196508646011353e-02,2.846541881561279297e+00
8.786512017250061035e-01,-5.429185032844543457e-01
-2.388126701116561890e-01,2.076341629028320312e+00
9.580042958259582520e-01,-6.279549002647399902e-01
8.413774967193603516e-01,-1.093711853027343750e+00
5.536611080169677734e-01,2.553704977035522461e-01
1.048726201057434082e+00,-3.849558234214782715e-01
9.943969249725341797e-01,-2.209159731864929199e-01
3.191758096218109131e-01,1.826101422309875488e+00
1.390570521354675293e+00,-8.868875354528427124e-02
8.125455379486083984e-01,-4.877862632274627686e-01
2.539681494235992432e-01,1.146256089210510254e+00
5.579116344451904297e-01,1.804809212684631348e+00
5.959017872810363770e-01,-6.568877100944519043e-01
6.858237385749816895e-01,1.019225001335144043e+00
2.938902378082275391e-01,1.513298392295837402e+00
1.270513176918029785e+00,-1.051210522651672363e+00
5.551440715789794922e-01,4.819416105747222900e-01
5.001446008682250977e-01,1.178124427795410156e+00
1.296542525291442871e+00,-1.153596639633178711e+00
1.322409987449645996e+00,-2.369325637817382812e+00
2.491451650857925415e-01,8.376885205507278442e-02
6.973519921302795410e-01,1.336254477500915527e+00
1.205699801445007324e+00,1.626559942960739136e-01
4.041744470596313477e-01,1.023878976702690125e-01
2.719272673130035400e-01,6.163257360458374023e-01
1.080541014671325684e+00,8.141850233078002930e-01
-2.563364803791046143e-02,1.532157063484191895e+00
7.447698712348937988e-01,2.151738852262496948e-01
1.686374545097351074e-01,5.099278092384338379e-01
1.063071727752685547e+00,-4.861892163753509521e-01
7.852936983108520508e-01,1.174498870968818665e-01
5.587843060493469238e-01,8.075443506240844727e-01
5.181713700294494629e-01,5.129337310791015625e-01
1.464408993721008301e+00,-3.896446526050567627e-01
6.503732800483703613e-01,1.184242129325866699e+00
7.431594133377075195e-01,2.966642081737518311e-01
1.930264532566070557e-01,8.637049198150634766e-01
4.273722171783447266e-01,8.455315828323364258e-01
1.552834063768386841e-01,1.208470225334167480e+00
3.547557592391967773e-01,1.573022484779357910e+00
4.849094748497009277e-01,4.076678454875946045e-01
1.638759732246398926e+00,-6.847357749938964844e-01
7.867683768272399902e-01,9.156944155693054199e-01
5.918477475643157959e-02,1.699952125549316406e+00
1.072123408317565918e+00,1.628362238407135010e-01
5.901852250099182129e-01,1.061564326286315918e+00
1.294237852096557617e+00,-9.292668700218200684e-01
7.549411058425903320e-01,-3.056098818778991699e-01
-1.476907581090927124e-01,2.691950321197509766e+00
3.178613781929016113e-01,1.594731211662292480e+00
3.958537280559539795e-01,1.251780748367309570e+00
9.717875123023986816e-01,4.379568696022033691e-01
6.201571226119995117e-01,1.087684154510498047e+00
2.864956259727478027e-01,2.947977304458618164e+00
1.214041829109191895e+00,9.294427931308746338e-02
8.609294891357421875e-01,-1.182139158248901367e+00
1.349210262298583984e+00,-1.031069397926330566e+00
3.328411579132080078e-01,7.750167846679687500e-01
1.871054172515869141e-01,1.677489399909973145e+00
8.852924704551696777e-01,7.381346821784973145e-01
3.828875720500946045e-01,7.049139142036437988e-01
6.136013269424438477e-01,1.713480830192565918e+00
7.744542956352233887e-01,1.014960289001464844e+00
2.905624210834503174e-01,1.692923069000244141e+00
1.190081119537353516e+00,-2.266286760568618774e-01
4.765999913215637207e-01,1.021505594253540039e+00
2.006000280380249023e-01,1.155689358711242676e+00
3.754593729972839355e-01,7.942864298820495605e-01
3.704859316349029541e-01,2.328480958938598633e+00
5.425856709480285645e-01,4.829368889331817627e-01
3.393539786338806152e-01,1.718344211578369141e+00
5.771403312683105469e-01,1.688579201698303223e+00
6.347140073776245117e-01,9.003731012344360352e-01
6.472005248069763184e-01,1.119364500045776367e+00
1.792994618415832520e+00,-7.871213555335998535e-01
6.516773104667663574e-01,8.936024457216262817e-02
9.024412035942077637e-01,1.493061304092407227e+00
6.145992279052734375e-01,4.668417274951934814e-01
9.542782902717590332e-01,-1.872822046279907227e-01
8.426768779754638672e-01,9.603934884071350098e-01
-3.795398175716400146e-01,2.003830194473266602e+00
1.594397306442260742e+00,-7.651377916336059570e-01
5.010778307914733887e-01,-4.818027615547180176e-01
2.537756860256195068e-01,1.395267128944396973e+00
7.578641772270202637e-01,-5.211148262023925781e-01
5.326650142669677734e-01,-6.268987655639648438e-01
8.230856657028198242e-01,3.995082378387451172e-01
4.138823151588439941e-01,1.542704343795776367e+00
1.421958684921264648e+00,-1.035307049751281738e+00
7.235179841518402100e-02,2.110380887985229492e+00
3.486343026161193848e-01,3.048184514045715332e-01
1.265148520469665527e+00,-1.035404443740844727e+00
1.048671603202819824e-01,3.291122317314147949e-01
3.008471131324768066e-01,-3.103046864271163940e-02
2.768092155456542969e-01,2.155946493148803711e+00
6.377207636833190918e-01,-1.832210123538970947e-01
1.116168260574340820e+00,-3.297116458415985107e-01
7.035416960716247559e-01,5.222045816481113434e-03
-8.091192692518234253e-02,2.701029181480407715e-01
3.522298038005828857e-01,1.022621393203735352e+00
8.137214183807373047e-01,5.452537536621093750e-01
8.875821232795715332e-01,-9.488686323165893555e-01
1.497636288404464722e-01,1.013093948364257812e+00
4.706257581710815430e-01,1.011701464653015137e+00
1.841160297393798828e+00,-1.892539143562316895e+00
5.467592552304267883e-02,1.029459118843078613e+00
3.061965405941009521e-01,1.879023462533950806e-01
1.283434152603149414e+00,-1.121196150779724121e+00
1.299506068229675293e+00,-8.658106923103332520e-01
1.823073267936706543e+00,-2.170814752578735352e+00
2.012741006910800934e-02,1.275791168212890625e+00
7.277330160140991211e-01,8.814076185226440430e-01
8.896365165710449219e-01,-2.985568940639495850e-01
1.353531837463378906e+00,-8.174082636833190918e-01
1.042160272598266602e+00,-6.693494319915771484e-01
1.395984411239624023e+00,-4.304400980472564697e-01
2.708222270011901855e-01,1.148782491683959961e+00
8.760622143745422363e-01,1.019380688667297363e+00
1.187093853950500488e+00,-9.103868007659912109e-01
8.755019903182983398e-01,6.855170726776123047e-01
1.046140789985656738e+00,-1.338334202766418457e+00
3.399659395217895508e-01,5.486984252929687500e-01
2.044676989316940308e-01,6.078575253486633301e-01
1.273534178733825684e+00,3.581232428550720215e-01
7.840787172317504883e-01,1.034255027770996094e+00
8.157794475555419922e-01,6.901627182960510254e-01
9.657464027404785156e-01,6.032184362411499023e-01
7.323094010353088379e-01,-3.904078602790832520e-01
5.406311526894569397e-02,2.275453090667724609e+00
6.182516217231750488e-01,8.388512730598449707e-01
-1.311851292848587036e-01,1.397107839584350586e+00
3.908299803733825684e-01,1.107888817787170410e+00
1.112185239791870117e+00,1.764906644821166992e-01
-2.136422097682952881e-01,2.488290786743164062e+00
9.126512408256530762e-01,-7.579807937145233154e-02
-4.457703232765197754e-01,1.889525532722473145e+00
1.255743980407714844e+00,-4.632968306541442871e-01
1.624123692512512207e+00,-1.387922525405883789e+00
7.255207896232604980e-01,4.750449657440185547e-01
4.817961752414703369e-01,-3.575120270252227783e-01
6.338091492652893066e-01,6.272777915000915527e-01
2.330229282379150391e-01,1.915621399879455566e+00
5.700113177299499512e-01,-1.025004312396049500e-01
4.996536374092102051e-01,1.462574601173400879e+00
-1.539991348981857300e-01,1.984335184097290039e+00
1.015368342399597168e+00,2.816300839185714722e-02
-1.391714662313461304e-01,1.561825990676879883e+00
-5.157060623168945312e-01,2.083784341812133789e+00
4.885683059692382812e-01,3.390978574752807617e-01
2.663828134536743164e-01,1.001507043838500977e+00
2.645234391093254089e-02,1.835160851478576660e+00
3.634446859359741211e-01,1.055367469787597656e+00
4.407455623149871826e-01,1.522846817970275879e+00
7.324232459068298340e-01,1.158750504255294800e-01
1.992464810609817505e-01,9.067314267158508301e-01
8.221269845962524414e-01,-1.929284781217575073e-01
2.202631384134292603e-01,1.668311715126037598e+00
9.660083651542663574e-01,-1.358686327934265137e+00
7.060495018959045410e-01,6.687135696411132812e-01
1.115728259086608887e+00,-4.868215918540954590e-01
-3.778825104236602783e-01,2.537088155746459961e+00
1.896359026432037354e-02,8.188978433609008789e-01
1.611658096313476562e+00,-9.393830895423889160e-01
6.708856672048568726e-04,1.414755344390869141e+00
1.388181000947952271e-02,1.000601053237915039e+00
1.210070610046386719e+00,-7.796274423599243164e-01
2.145010419189929962e-02,1.080792069435119629e+00
3.703424036502838135e-01,1.013365626335144043e+00
1.083680629730224609e+00,-2.620158717036247253e-02
3.807189464569091797e-01,2.242183446884155273e+00
4.458743147552013397e-03,1.575364470481872559e+00
5.380800962448120117e-01,-3.710923492908477783e-01
-5.744733382016420364e-03,1.533302664756774902e+00
4.140553474426269531e-01,9.772965908050537109e-01
6.529911756515502930e-01,5.021778941154479980e-01
7.622011303901672363e-01,2.060894250869750977e+00
6.449393033981323242e-01,9.840795397758483887e-01
8.427676558494567871e-01,-3.436745107173919678e-01
-7.470129728317260742e-01,3.474194049835205078e+00
8.181865513324737549e-02,1.256747364997863770e+00
1.209476113319396973e+00,-8.615688085556030273e-01
1.563322246074676514e-01,1.187179327011108398e+00
-7.580140233039855957e-02,3.155511617660522461e+00
7.168192267417907715e-01,2.662690579891204834e-01
1.052114516496658325e-01,8.981758356094360352e-01
9.472903609275817871e-01,-7.600746750831604004e-01
1.161555409431457520e+00,-2.155295461416244507e-01
4.885983467102050781e-01,6.620469689369201660e-01
4.036423265933990479e-01,7.021167874336242676e-01
6.410348415374755859e-01,3.696925342082977295e-01
6.146503686904907227e-01,1.043809771537780762e+00
2.941092289984226227e-02,5.978934764862060547e-01
1.012825965881347656e-01,1.717512130737304688e+00
6.237564235925674438e-02,1.998061299324035645e+00
8.354460000991821289e-01,2.475328147411346436e-01
1.014943003654479980e+00,-1.561733186244964600e-01
1.117157936096191406e+00,-1.380534887313842773e+00
1.282203674316406250e+00,-1.644162684679031372e-01
9.646899104118347168e-01,-1.257146120071411133e+00
4.375046491622924805e-02,1.061278820037841797e+00
1.678253859281539917e-01,8.963240981101989746e-01
2.765120863914489746e-01,1.785464048385620117e+00
6.631290316581726074e-01,6.181840300559997559e-01
-4.880214929580688477e-01,3.262975215911865234e+00
4.657932519912719727e-01,3.543230891227722168e-01
8.472748398780822754e-01,-1.697505712509155273e-01
6.439980864524841309e-02,1.434100508689880371e+00
-6.585713475942611694e-02,1.624487876892089844e+00
7.447447627782821655e-02,1.416863679885864258e+00
4.883495569229125977e-01,3.504769206047058105e-01
5.055357217788696289e-01,1.426551103591918945e+00
8.559657335281372070e-01,7.514418363571166992e-01
-4.180075973272323608e-02,1.465580582618713379e+00
-1.388390362262725830e-01,3.274774312973022461e+00
7.847871780395507812e-01,2.556506693363189697e-01
4.216725826263427734e-01,9.694918990135192871e-01
8.021153807640075684e-01,9.489052295684814453e-01
1.486970067024230957e+00,1.074943780899047852e+00
3.260882198810577393e-01,-7.990196347236633301e-02
1.003634572029113770e+00,1.049316763877868652e+00
9.077846258878707886e-02,1.706004142761230469e+00
2.768862843513488770e-01,1.342072486877441406e+00
1.628808826208114624e-01,1.191124916076660156e+00
2.478417754173278809e-01,1.945715546607971191e+00
1.622897982597351074e+00,-9.278189539909362793e-01
1.298614859580993652e+00,-1.963136076927185059e+00
4.497653245925903320e-01,8.210304379463195801e-01
3.384651243686676025e-01,-7.255960106849670410e-01
3.543273508548736572e-01,7.195849418640136719e-01
-1.074562594294548035e-02,1.925792217254638672e+00
1.906547993421554565e-01,5.967721343040466309e-01
1.112262010574340820e-01,8.180982470512390137e-01
3.613773584365844727e-01,3.787278532981872559e-01
2.278946340084075928e-01,2.545001506805419922e-01
3.902832865715026855e-01,3.902715444564819336e-01
3.501526117324829102e-01,1.073225498199462891e+00
1.760223805904388428e-01,9.178764820098876953e-01
2.513330876827239990e-01,1.120335221290588379e+00
3.739702403545379639e-01,1.314066886901855469e+00
4.568033814430236816e-01,4.464088976383209229e-01
9.151042252779006958e-02,1.375158309936523438e+00
1.809681206941604614e-01,1.487823486328125000e+00
2.429035156965255737e-01,1.811044812202453613e+00
2.252253890037536621e-01,1.016220971941947937e-01
7.382105290889739990e-02,8.192412853240966797e-01
1.986044198274612427e-01,5.023927092552185059e-01
1.659352183341979980e-01,8.408634662628173828e-01
4.821961522102355957e-01,9.437974691390991211e-01
5.211821794509887695e-01,1.104584336280822754e+00
2.457635253667831421e-01,2.048868089914321899e-01
1.124585941433906555e-01,1.945546269416809082e+00
4.481219947338104248e-01,3.194019943475723267e-02
1.792258583009243011e-02,9.657604098320007324e-01
3.082296848297119141e-01,8.198835849761962891e-01
4.001759886741638184e-01,9.941254854202270508e-01
2.337819635868072510e-01,7.753186225891113281e-01
3.884350061416625977e-01,7.657670974731445312e-01
3.367284536361694336e-01,4.203912913799285889e-01
4.013861715793609619e-01,5.841736793518066406e-01
2.023915499448776245e-01,7.764035463333129883e-01
4.361773431301116943e-01,-5.173304080963134766e-01
5.629271268844604492e-01,1.000271320343017578e+00
3.947500884532928467e-01,1.536896705627441406e+00
3.752596080303192139e-01,2.756171822547912598e-01
1.728840768337249756e-01,7.874024510383605957e-01
2.190350145101547241e-01,7.839974761009216309e-01
2.939297556877136230e-01,1.298485279083251953e+00
1.105322688817977905e-01,8.024739623069763184e-01
1.897983402013778687e-01,-7.135123014450073242e-02
3.395974636077880859e-01,1.059688210487365723e+00
2.404457032680511475e-01,8.486584424972534180e-01
1.368917077779769897e-01,6.356433033943176270e-01
3.872279822826385498e-01,9.040000848472118378e-03
2.371454089879989624e-01,1.179155468940734863e+00
4.014748036861419678e-01,3.809886111412197351e-04
4.227632284164428711e-01,1.397883534431457520e+00
3.268106281757354736e-01,1.648368835449218750e+00
4.502247869968414307e-01,1.063193202018737793e+00
1.573050916194915771e-01,8.501854538917541504e-01
2.430379092693328857e-01,1.131811976432800293e+00
3.022486567497253418e-01,1.744227766990661621e+00
3.195836544036865234e-01,-4.535132050514221191e-01
2.523786127567291260e-01,4.532493352890014648e-01
5.095101594924926758e-01,3.817021250724792480e-01
1.895126700401306152e-01,8.405238986015319824e-01
3.338993489742279053e-01,1.222287416458129883e+00
2.851635217666625977e-01,7.701464295387268066e-01
1.901378631591796875e-01,1.498662114143371582e+00
1.867120712995529175e-02,7.330296635627746582e-01
3.532121479511260986e-01,3.360749781131744385e-01
3.730898201465606689e-01,1.421097069978713989e-01
3.602555096149444580e-01,9.914521574974060059e-01
4.298796355724334717e-01,4.335400760173797607e-01
4.276813268661499023e-01,1.223666667938232422e+00
5.449759308248758316e-03,1.644103407859802246e+00
3.774544298648834229e-01,9.095317125320434570e-01
4.056775569915771484e-01,4.096342325210571289e-01
9.403415024280548096e-02,5.110852718353271484e-01
2.896508872509002686e-01,1.046121597290039062e+00
2.625997960567474365e-01,6.152235865592956543e-01
3.063686192035675049e-01,-6.810111552476882935e-02
1.050121337175369263e-01,1.570579528808593750e+00
3.367267847061157227e-01,1.327620983123779297e+00
2.814277410507202148e-01,5.222209095954895020e-01
5.671970844268798828e-01,8.535442352294921875e-01
3.095920681953430176e-01,8.155187368392944336e-01
1.221006885170936584e-01,1.401838302612304688e+00
5.450869798660278320e-01,-2.095633149147033691e-01
1.578384488821029663e-01,1.387050509452819824e+00
3.586908280849456787e-01,6.558008193969726562e-01
2.456733286380767822e-01,8.788477182388305664e-01
2.786028683185577393e-01,-2.538894116878509521e-01
3.601731956005096436e-01,8.030766844749450684e-01
3.067253232002258301e-01,9.215643405914306641e-01
4.142870008945465088e-01,4.314214885234832764e-01
1.217232346534729004e-01,1.677819490432739258e+00
3.609865605831146240e-01,9.205633401870727539e-01
6.056511402130126953e-01,-3.227112293243408203e-01
3.349760472774505615e-01,6.873418092727661133e-01
5.412886291742324829e-02,9.890896081924438477e-01
1.468828767538070679e-01,1.907370090484619141e+00
3.789104819297790527e-01,-2.320347726345062256e-01
5.407701134681701660e-01,1.227154850959777832e+00
3.575904965400695801e-01,6.339758038520812988e-01
1.646220386028289795e-01,1.330814838409423828e+00
2.739765346050262451e-01,7.264389395713806152e-01
4.881867468357086182e-01,8.256854414939880371e-01
2.309847176074981689e-01,1.584621906280517578e+00
4.321370720863342285e-01,5.614591240882873535e-01
2.952782511711120605e-01,5.135482549667358398e-01
5.313387513160705566e-01,1.310959219932556152e+00
3.313332498073577881e-01,1.491521239280700684e+00
4.443446397781372070e-01,2.892445623874664307e-01
3.951649069786071777e-01,1.922604322433471680e+00
3.048198521137237549e-01,8.532551527023315430e-01
1.055968180298805237e-01,1.014141559600830078e+00
1.238379850983619690e-01,1.758115142583847046e-01
5.085276365280151367e-01,2.057953327894210815e-01
2.766928374767303467e-01,-7.107734680175781250e-02
4.838207662105560303e-01,-9.537371248006820679e-02
4.073330163955688477e-01,3.690986633300781250e-01
5.012219026684761047e-02,7.492842078208923340e-01
-2.648715302348136902e-02,5.445168018341064453e-01
3.303202390670776367e-01,8.982719182968139648e-01
1.441699415445327759e-01,1.349318146705627441e+00
3.663461506366729736e-01,-3.726061284542083740e-01
2.291492372751235962e-01,3.528259992599487305e-01
2.751913070678710938e-01,1.022939920425415039e+00
5.084775090217590332e-01,5.784179568290710449e-01
3.466226756572723389e-01,1.789075285196304321e-01
3.088305294513702393e-01,4.595437943935394287e-01
5.680949240922927856e-02,8.371750116348266602e-01
2.059140950441360474e-01,2.408265173435211182e-01
3.900454565882682800e-02,1.841735839843750000e+00
5.320091247558593750e-01,3.593315482139587402e-01
2.959996461868286133e-01,1.987294077873229980e+00
3.664077818393707275e-01,2.750619351863861084e-01
3.625156283378601074e-01,2.436741888523101807e-01
4.506271481513977051e-01,8.648532032966613770e-01
3.717937171459197998e-01,4.274920523166656494e-01
3.127987086772918701e-01,1.180674433708190918e+00
3.521670401096343994e-01,3.208412975072860718e-02
4.219954311847686768e-01,1.100670099258422852e+00
3.338528871536254883e-01,-8.519916236400604248e-02
2.194286882877349854e-01,1.054115295410156250e+00
3.864435851573944092e-01,9.115921705961227417e-02
4.109301567077636719e-01,2.780633866786956787e-01
2.804852724075317383e-01,1.200160145759582520e+00
5.118499398231506348e-01,1.575820922851562500e+00
4.060816168785095215e-01,9.907516241073608398e-01
2.718302011489868164e-01,5.798133015632629395e-01
3.285429775714874268e-01,7.004640996456146240e-02
3.939295709133148193e-01,2.796543240547180176e-01
2.970241010189056396e-01,3.593263328075408936e-01
4.257214367389678955e-01,3.315624296665191650e-01
4.259543716907501221e-01,5.074497461318969727e-01
2.828964889049530029e-01,1.007100701332092285e+00
3.100993037223815918e-01,8.996009826660156250e-02
2.782338559627532959e-01,1.183910846710205078e+00
2.577958703041076660e-01,3.368317782878875732e-01
1.396574676036834717e-01,1.931650519371032715e+00
3.840981423854827881e-01,5.485442876815795898e-01
1.728069782257080078e-01,1.047809720039367676e+00
-9.426211006939411163e-03,8.732635974884033203e-01
1.099432334303855896e-01,2.490076869726181030e-01
1.553544700145721436e-01,1.112471699714660645e+00
3.357324302196502686e-01,1.668590068817138672e+00
3.009127676486968994e-01,1.814763396978378296e-01
3.867275714874267578e-01,1.553157210350036621e+00
4.255917966365814209e-01,1.054072618484497070e+00
2.912407815456390381e-01,1.359590768814086914e+00
5.077262520790100098e-01,7.736212015151977539e-01
2.646662294864654541e-01,2.120923697948455811e-01
4.154478609561920166e-01,4.933036565780639648e-01
3.790107369422912598e-01,1.418220639228820801e+00
1.930163949728012085e-01,-8.682757019996643066e-01
1.664974093437194824e-01,1.228066682815551758e+00
3.210543394088745117e-01,-1.280732452869415283e-01
4.337554872035980225e-01,8.122286796569824219e-01
6.234844923019409180e-01,7.341848015785217285e-01
4.036211967468261719e-01,-4.690860584378242493e-02
1.171712130308151245e-01,1.775127530097961426e+00
3.664028346538543701e-01,8.547341823577880859e-01
3.124257624149322510e-01,1.238555073738098145e+00
2.932630777359008789e-01,2.263376235961914062e+00
4.438522160053253174e-01,2.396913766860961914e-01
4.707210063934326172e-01,3.517951071262359619e-01
2.025573402643203735e-01,1.055527091026306152e+00
2.893382012844085693e-01,8.241497278213500977e-01
3.954395949840545654e-01,-1.597296893596649170e-01
4.299221038818359375e-01,1.321642279624938965e+00
2.044974267482757568e-01,1.525519341230392456e-01
2.272396385669708252e-01,1.287935853004455566e+00
5.677721500396728516e-01,1.104914665222167969e+00
3.226962983608245850e-01,1.515480875968933105e+00
2.374241799116134644e-01,1.254556179046630859e+00
2.645012736320495605e-01,5.331059694290161133e-01
1.328016221523284912e-01,5.835548639297485352e-01
1.156922355294227600e-01,6.674996018409729004e-01
2.379799485206604004e-01,1.173051357269287109e+00
2.850883305072784424e-01,6.123882904648780823e-02
2.447820454835891724e-01,1.375175833702087402e+00
5.132810473442077637e-01,9.046101570129394531e-02
2.576906383037567139e-01,6.178333759307861328e-01
4.895426034927368164e-01,7.576989531517028809e-01
5.022690892219543457e-01,4.105663001537322998e-01
5.177348256111145020e-01,1.673334687948226929e-01
5.496252775192260742e-01,-3.149782717227935791e-01
3.563224077224731445e-01,-4.576179683208465576e-01
3.430484831333160400e-01,1.029422402381896973e+00
1.815285533666610718e-01,8.552104234695434570e-01
3.256647586822509766e-01,-1.449203211814165115e-02
4.970829784870147705e-01,1.324415445327758789e+00
2.099695354700088501e-01,8.906468749046325684e-01
4.504982233047485352e-01,8.579967021942138672e-01
1.516865193843841553e-01,8.472467064857482910e-01
7.103706896305084229e-02,5.107970833778381348e-01
3.649171590805053711e-01,3.834337592124938965e-01
6.255331039428710938e-01,1.476291418075561523e+00
1.069341003894805908e-01,8.117347359657287598e-01
4.064370393753051758e-01,9.799337387084960938e-01
4.423533082008361816e-01,4.845709800720214844e-01
3.466877341270446777e-01,1.473153114318847656e+00
5.078905820846557617e-01,4.163136184215545654e-01
2.870990931987762451e-01,2.657963931560516357e-01
2.036885917186737061e-01,1.413100957870483398e+00
2.533063590526580811e-01,1.452331423759460449e+00
3.427248001098632812e-01,3.728740215301513672e-01
5.153473000973463058e-03,1.172959804534912109e+00
1.887177526950836182e-01,2.048099517822265625e+00
2.939649820327758789e-01,1.449916362762451172e+00
3.356803059577941895e-01,4.541389942169189453e-01
3.440519273281097412e-01,-7.030774354934692383e-01
2.787133753299713135e-01,6.253003478050231934e-01
4.473230540752410889e-01,3.782181739807128906e-01
3.519499599933624268e-01,1.587752401828765869e-01
3.491733074188232422e-01,2.583225667476654053e-01
6.051687598228454590e-01,1.321643292903900146e-01
2.025035470724105835e-01,6.731094717979431152e-01
5.984364748001098633e-01,2.072335919365286827e-03
3.382689058780670166e-01,9.468306303024291992e-01
2.777011990547180176e-01,1.272253394126892090e+00
2.817446887493133545e-01,1.087155461311340332e+00
2.394249290227890015e-01,1.089069247245788574e+00
1.796839386224746704e-01,5.176913142204284668e-01
3.009770810604095459e-01,5.064682364463806152e-01
2.418281137943267822e-01,5.750480294227600098e-01
2.732086479663848877e-01,8.275857567787170410e-01
3.710309267044067383e-01,3.878388404846191406e-01
1.787950694561004639e-01,5.758143067359924316e-01
1.620304137468338013e-01,1.031738519668579102e+00
1.148425489664077759e-01,5.116468071937561035e-01
1.396934092044830322e-01,1.133172631263732910e+00
4.481898546218872070e-01,4.742492921650409698e-03
2.415429651737213135e-01,6.568105816841125488e-01
2.232802063226699829e-01,-3.623011708259582520e-01
1.422029882669448853e-01,3.254745006561279297e-01
3.204447031021118164e-01,7.740860581398010254e-01
1.278129220008850098e-01,-1.427934765815734863e-01
2.492918372154235840e-01,1.271346449851989746e+00
3.770329356193542480e-01,2.243576049804687500e-01
1.788723319768905640e-01,7.510290741920471191e-01
2.370590567588806152e-01,1.217423558235168457e+00
2.282727062702178955e-01,6.030004620552062988e-01
2.612959444522857666e-01,-4.858581721782684326e-02
1.799523383378982544e-01,-7.888869941234588623e-02
2.120243906974792480e-01,4.762925803661346436e-01
3.332937955856323242e-01,3.476318120956420898e-01
1.821351200342178345e-01,1.427728384733200073e-01
3.186434507369995117e-01,1.498073220252990723e+00
2.714203000068664551e-01,1.230083227157592773e+00
3.569456338882446289e-01,2.947542071342468262e-01
1.290005445480346680e-01,1.501880049705505371e+00
2.614289224147796631e-01,6.767010092735290527e-01
3.575833439826965332e-01,6.825306415557861328e-01
9.962132573127746582e-02,1.046182870864868164e+00
1.758823245763778687e-01,1.924645781517028809e+00
5.097318291664123535e-01,8.441008329391479492e-01
2.496839612722396851e-01,1.200650811195373535e+00
2.213608622550964355e-01,1.137013792991638184e+00
2.737774848937988281e-01,1.153322935104370117e+00
1.118323877453804016e-01,1.400299549102783203e+00
1.935969740152359009e-01,-3.429335951805114746e-01
3.174038827419281006e-01,-6.325652599334716797e-01
4.844363033771514893e-01,4.015695452690124512e-01
4.167292639613151550e-02,8.358209729194641113e-01
2.511003911495208740e-01,1.754215955734252930e+00
5.443083122372627258e-02,1.659952282905578613e+00
6.540486216545104980e-02,1.232398986816406250e+00
4.513442218303680420e-01,1.391327381134033203e+00
7.991810888051986694e-02,1.034877538681030273e+00
4.020959138870239258e-01,1.378820061683654785e+00
8.104956895112991333e-02,6.373015642166137695e-01
3.049508929252624512e-01,1.388093233108520508e+00
1.639409661293029785e-01,-1.314901374280452728e-02
3.430170416831970215e-01,4.979766011238098145e-01
2.754027545452117920e-01,1.083986043930053711e+00
1.993849575519561768e-01,1.247153997421264648e+00
1.019906774163246155e-01,2.260944128036499023e+00
3.884263336658477783e-01,6.729645729064941406e-01
-4.596003331243991852e-03,9.838920235633850098e-01
2.122545540332794189e-01,8.793379068374633789e-01
2.863028645515441895e-01,1.086093425750732422e+00
1.744321882724761963e-01,9.850448369979858398e-01
2.623517811298370361e-01,5.784041285514831543e-01
4.881347119808197021e-01,1.312088131904602051e+00
2.281245440244674683e-01,8.925403356552124023e-01
3.598737120628356934e-01,1.151982903480529785e+00
3.719060122966766357e-01,6.057807803153991699e-01
3.441631495952606201e-01,4.945826828479766846e-01
3.645815849304199219e-01,5.695212483406066895e-01
4.100897908210754395e-01,9.337537288665771484e-01
3.525243401527404785e-01,-3.798571228981018066e-01
4.177223742008209229e-01,1.457395553588867188e+00
1.108957529067993164e-01,1.395136475563049316e+00
1.482802778482437134e-01,4.798189699649810791e-01
1.992996484041213989e-01,3.502304553985595703e-01
4.942024052143096924e-01,5.508667826652526855e-01
3.679638803005218506e-01,4.508491158485412598e-01
2.209693789482116699e-01,6.036697030067443848e-01
2.836286723613739014e-01,4.913537800312042236e-01
1.025024205446243286e-01,1.114791512489318848e+00
3.861767351627349854e-01,2.607561647891998291e-01
2.552623152732849121e-01,8.525444269180297852e-01
2.369523048400878906e-01,8.645659089088439941e-01
2.241203784942626953e-01,2.014009237289428711e+00
3.498732447624206543e-01,1.545741915702819824e+00
1.472496092319488525e-01,6.692907214164733887e-01
1.017532274127006531e-01,1.301783084869384766e+00
4.625029563903808594e-01,4.146888852119445801e-01
3.208433091640472412e-01,7.495841979980468750e-01
1.793781816959381104e-01,-5.450057983398437500e-01
2.280239015817642212e-01,1.267416954040527344e+00
1.890411078929901123e-01,3.000863455235958099e-02
1.011689826846122742e-01,3.077043890953063965e-01
4.196369946002960205e-01,7.148423194885253906e-01
4.179550111293792725e-01,1.568912625312805176e+00
1.379181295633316040e-01,1.081808805465698242e+00
4.806013703346252441e-01,-4.487129449844360352e-01
3.871595859527587891e-01,5.057728290557861328e-01
2.576633393764495850e-01,-2.475176304578781128e-01
2.198073714971542358e-01,1.610516548156738281e+00
6.323099136352539062e-02,2.096144437789916992e+00
2.607247829437255859e-01,1.492975950241088867e+00
4.585908353328704834e-01,9.236368536949157715e-02
1.371918171644210815e-01,1.269160985946655273e+00
2.243768870830535889e-01,1.021031618118286133e+00
2.418453544378280640e-01,7.137294411659240723e-01
1.161828041076660156e-01,1.574051499366760254e+00
1.569213569164276123e-01,1.479107499122619629e+00
2.141194939613342285e-01,9.524062871932983398e-01
1.422283947467803955e-01,1.003549218177795410e+00
2.236706912517547607e-01,1.069889307022094727e+00
1.376874446868896484e-01,2.323449134826660156e+00
3.701803386211395264e-01,1.062303543090820312e+00
1.539943963289260864e-01,3.105023205280303955e-01
2.153391093015670776e-01,1.198721528053283691e+00
3.331084549427032471e-01,1.674969553947448730e+00
1.416606754064559937e-01,1.244188070297241211e+00
2.070816457271575928e-01,2.492648810148239136e-01
2.747464776039123535e-01,1.546600937843322754e+00
3.522094711661338806e-02,1.832416534423828125e+00
2.233908325433731079e-01,-5.927594378590583801e-02
2.735618650913238525e-01,9.474381208419799805e-01
3.739221394062042236e-01,-5.301701426506042480e-01
2.719334661960601807e-01,1.103043332695960999e-01
2.022059857845306396e-01,3.469376266002655029e-01
3.345875740051269531e-01,1.003998756408691406e+00
2.399015277624130249e-01,1.142579093575477600e-01
2.488536536693572998e-01,6.299577951431274414e-01
4.956246912479400635e-01,4.027839004993438721e-01
3.736974895000457764e-01,1.352599501609802246e+00
5.765579938888549805e-01,-4.896649718284606934e-02
3.853684663772583008e-01,1.595863938331604004e+00
1.509741842746734619e-01,7.257730960845947266e-01
1.528419852256774902e-01,1.825066089630126953e+00
1.292351484298706055e-01,-2.621773481369018555e-01
4.358052313327789307e-01,9.053505659103393555e-01
5.067407488822937012e-01,2.184560060501098633e+00
4.295884370803833008e-01,3.657799363136291504e-01
2.440448105335235596e-01,4.479582011699676514e-01
4.428153038024902344e-01,5.533570647239685059e-01
1.116466820240020752e-01,8.200643062591552734e-01
3.578030467033386230e-01,4.639222621917724609e-01
3.505619168281555176e-01,-2.661966681480407715e-01
3.361645936965942383e-01,3.191222846508026123e-01
5.096337795257568359e-01,6.085160970687866211e-01
2.651067078113555908e-01,1.350299835205078125e+00
4.188898503780364990e-01,2.694223821163177490e-01
3.189727365970611572e-01,1.357591032981872559e+00
2.536472380161285400e-01,3.890317380428314209e-01
4.907772541046142578e-01,-1.930117607116699219e-01
2.778048217296600342e-01,7.919374108314514160e-01
2.993502020835876465e-01,2.772216796875000000e-01
1.256664097309112549e-01,8.888271450996398926e-02
5.165855884552001953e-01,3.334635794162750244e-01
1.005987077951431274e-01,2.039252042770385742e+00
3.983750641345977783e-01,7.318338155746459961e-01
4.817390441894531250e-01,1.103170394897460938e+00
4.922990798950195312e-01,3.878288865089416504e-01
2.132623940706253052e-01,2.530071884393692017e-02
3.657903373241424561e-01,5.837948918342590332e-01
3.444395363330841064e-01,1.208958029747009277e+00
1.759141981601715088e-01,1.222363114356994629e+00
5.487834811210632324e-01,1.043137073516845703e+00
3.165242373943328857e-01,1.562240362167358398e+00
4.680523872375488281e-01,-6.482230871915817261e-02
1.138580814003944397e-01,1.569193124771118164e+00
3.340394496917724609e-01,7.779318094253540039e-01
4.919365942478179932e-01,4.233008921146392822e-01
3.309614211320877075e-02,-3.420125544071197510e-01
3.273801207542419434e-01,4.850102588534355164e-02
6.702797412872314453e-01,2.543701529502868652e-01
2.662061154842376709e-01,6.783422231674194336e-01
2.891885340213775635e-01,5.787593126296997070e-01
3.686521947383880615e-01,8.791758418083190918e-01
6.137089803814888000e-02,1.014641761779785156e+00
3.460879623889923096e-01,1.020953536033630371e+00
1.837569624185562134e-01,9.249985814094543457e-01
2.182635813951492310e-01,-4.766055569052696228e-02
3.910910487174987793e-01,1.298720717430114746e+00
1.655132770538330078e-01,2.521115303039550781e+00
2.175257205963134766e-01,1.271483898162841797e+00
5.485734939575195312e-01,9.241325855255126953e-01
1.949854791164398193e-01,1.333974838256835938e+00
2.916378974914550781e-01,4.140678048133850098e-01
2.863093614578247070e-01,3.076806068420410156e-01
5.126112103462219238e-01,8.032816462218761444e-03
-1.124326232820749283e-02,1.050390005111694336e+00
3.009618818759918213e-01,6.889530420303344727e-01
1.193279325962066650e-01,8.521537780761718750e-01
3.346520364284515381e-01,8.798347711563110352e-01
3.360694348812103271e-01,6.982563734054565430e-01
1.811978667974472046e-01,7.599709630012512207e-01
4.013832509517669678e-01,7.777970433235168457e-01
2.631835937500000000e-01,1.113987803459167480e+00
4.291196465492248535e-01,-1.869257092475891113e-01
1.112368479371070862e-01,1.036255240440368652e+00
3.188904225826263428e-01,3.048361539840698242e-01
2.700892686843872070e-01,1.167768478393554688e+00
3.716166913509368896e-01,-4.953950345516204834e-01
2.139100432395935059e-01,1.580030441284179688e+00
4.092720150947570801e-01,1.153976440429687500e+00
4.139283597469329834e-01,9.305709004402160645e-01
7.789483070373535156e-01,-6.198777630925178528e-02
3.363489508628845215e-01,1.375231862068176270e+00
2.203808128833770752e-01,-4.972650110721588135e-01
2.009324282407760620e-01,1.494410991668701172e+00
4.508088231086730957e-01,2.584651410579681396e-01
1.455160137265920639e-02,6.574438810348510742e-01
2.759597301483154297e-01,1.070021271705627441e+00
1.921496391296386719e-01,4.249913394451141357e-01
3.748444020748138428e-01,1.399455189704895020e+00
3.004729561507701874e-02,1.544868111610412598e+00
7.361171394586563110e-02,1.221847176551818848e+00
3.945575952529907227e-01,5.781654715538024902e-01
1.423071622848510742e-01,5.146355032920837402e-01
4.218380153179168701e-01,6.603369116783142090e-01
3.621916174888610840e-01,5.644747614860534668e-01
7.666017115116119385e-02,6.127375960350036621e-01
1.611894518136978149e-01,1.101644158363342285e+00
2.949282228946685791e-01,1.285148620605468750e+00
2.979480922222137451e-01,1.620775938034057617e+00
3.992104232311248779e-01,4.660849645733833313e-02
3.745812475681304932e-01,9.329332709312438965e-01
2.442680150270462036e-01,1.009883284568786621e+00
2.801643311977386475e-01,5.172577500343322754e-01
5.269429683685302734e-01,1.809091418981552124e-01
9.924697130918502808e-02,1.896368741989135742e+00
4.369902908802032471e-01,5.808475017547607422e-01
1.573635041713714600e-01,2.241249322891235352e+00
1.405351907014846802e-01,1.368032693862915039e+00
9.919887781143188477e-02,5.734520554542541504e-01
5.149633288383483887e-01,-1.733005344867706299e-01
3.571276366710662842e-01,1.635326445102691650e-01
2.369724512100219727e-01,3.752315044403076172e-02
3.947189450263977051e-02,1.390826106071472168e+00
3.232864141464233398e-01,8.771016597747802734e-01
2.960661947727203369e-01,2.676731646060943604e-01
2.628250718116760254e-01,5.135331749916076660e-01
4.435875713825225830e-01,1.013440489768981934e-01
3.956814408302307129e-01,1.269940733909606934e-01
4.577694237232208252e-01,1.852220296859741211e-01
4.516572952270507812e-01,1.222376152873039246e-01
3.840927779674530029e-01,9.014455676078796387e-01
3.668464422225952148e-01,1.411623835563659668e+00
1.451234221458435059e-01,1.053519845008850098e+00
3.494567871093750000e-01,4.351412951946258545e-01
6.042735576629638672e-01,1.008092999458312988e+00
1.995373964309692383e-01,6.570124030113220215e-01
3.938199281692504883e-01,8.618108034133911133e-01
3.715193867683410645e-01,1.244881033897399902e+00
2.902962565422058105e-01,1.353623151779174805e+00
1.562582850456237793e-01,9.685722589492797852e-01
3.178929984569549561e-01,4.601907432079315186e-01
3.643184602260589600e-01,4.589731395244598389e-01
4.299723505973815918e-01,-1.520789712667465210e-01
4.634358286857604980e-01,-3.286370038986206055e-01
3.824387192726135254e-01,8.144923448562622070e-01
-5.996277928352355957e-02,7.446944713592529297e-01
2.409535348415374756e-01,1.229207754135131836e+00
2.341263741254806519e-01,4.703689813613891602e-01
1.850230991840362549e-01,7.463991641998291016e-01
1.035287380218505859e-01,2.286855429410934448e-01
3.839162588119506836e-01,1.652255058288574219e+00
3.147894144058227539e-01,7.516333460807800293e-01
1.559614390134811401e-01,1.942949652671813965e+00
2.256960570812225342e-01,1.414487600326538086e+00
2.451049983501434326e-01,1.180085316300392151e-01
2.148070931434631348e-01,7.079585790634155273e-01
4.667507410049438477e-01,7.628780603408813477e-01
3.115102350711822510e-01,6.463403105735778809e-01
2.628947198390960693e-01,5.360605120658874512e-01
5.823593735694885254e-01,-1.513726711273193359e-01
9.350176900625228882e-02,8.666540384292602539e-01
4.928977787494659424e-01,-5.403026342391967773e-01
4.630782902240753174e-01,5.111445784568786621e-01
2.589274644851684570e-01,4.113926887512207031e-01
2.033697962760925293e-01,6.527698040008544922e-01
3.514117896556854248e-01,-3.444388806819915771e-01
2.679477930068969727e-01,9.415441751480102539e-01
4.090846180915832520e-01,-9.359927475452423096e-02
2.233621329069137573e-01,3.924313187599182129e-01
4.426102340221405029e-01,-5.553287640213966370e-02
-3.009448200464248657e-02,9.117055535316467285e-01
2.736810743808746338e-01,1.621051549911499023e+00
1.995881348848342896e-01,2.390586376190185547e+00
2.501298785209655762e-01,1.089900493621826172e+00
3.644408285617828369e-01,-4.655073881149291992e-01
4.606862664222717285e-01,5.612641572952270508e-01
4.210198521614074707e-01,1.215883612632751465e+00
2.322323918342590332e-01,1.939033150672912598e+00
3.039290606975555420e-01,1.155596017837524414e+00
1.962185204029083252e-01,9.909822940826416016e-01
1.625857651233673096e-01,1.529735565185546875e+00
4.022964537143707275e-01,1.173215150833129883e+00
4.003982841968536377e-01,1.248359531164169312e-01
4.334356784820556641e-01,7.590200901031494141e-01
1.002914458513259888e-01,6.539951562881469727e-01
4.627287983894348145e-01,1.048093080520629883e+00
2.442585229873657227e-01,1.437887430191040039e+00
2.942990660667419434e-01,1.522604703903198242e+00
2.699790596961975098e-01,9.485791921615600586e-01
5.965369939804077148e-01,1.352273583412170410e+00
-3.592639788985252380e-02,2.008897542953491211e+00
6.241178140044212341e-02,-2.313071191310882568e-01
4.232988357543945312e-01,4.967049956321716309e-01
1.368417292833328247e-01,9.639542102813720703e-01
1.614991426467895508e-01,5.539982914924621582e-01
3.155809640884399414e-01,1.279576778411865234e+00
2.533077001571655273e-01,1.657848238945007324e+00
4.107865989208221436e-01,1.515016198158264160e+00
3.279662430286407471e-01,6.921650171279907227e-01
1.808612942695617676e-01,2.408766150474548340e-01
3.745276033878326416e-01,6.632491946220397949e-01
5.095444917678833008e-01,8.747280836105346680e-01
2.765277624130249023e-01,4.511483609676361084e-01
4.526997208595275879e-01,4.930081069469451904e-01
2.986392378807067871e-01,2.362091064453125000e+00
4.062081873416900635e-01,2.048651695251464844e+00
8.020234853029251099e-02,1.206742763519287109e+00
1.967019140720367432e-01,1.335615396499633789e+00
4.554481804370880127e-01,-3.305472731590270996e-01
3.819100856781005859e-01,-3.386725112795829773e-02
3.950266242027282715e-01,7.601632475852966309e-01
3.142631649971008301e-01,6.922080516815185547e-01
2.646186947822570801e-01,6.514245867729187012e-01
2.514834105968475342e-01,9.518712759017944336e-01
2.140611708164215088e-01,1.664904594421386719e+00
4.498822391033172607e-01,4.557480514049530029e-01
1.966854780912399292e-01,1.373133182525634766e+00
5.804330706596374512e-01,5.206915140151977539e-01
3.900490403175354004e-01,-5.136186480522155762e-01
7.526695728302001953e-02,1.322166800498962402e+00
-1.089652255177497864e-01,9.895575046539306641e-01
4.154412150382995605e-01,1.089920639991760254e+00
2.932223975658416748e-01,3.383217751979827881e-01
9.348095208406448364e-02,2.791538238525390625e-01
3.103294670581817627e-01,6.583240032196044922e-01
2.355480790138244629e-01,8.007533550262451172e-01
1.684373617172241211e-01,1.532168626785278320e+00
1.881563067436218262e-01,1.249230146408081055e+00
3.906548023223876953e-01,5.975588560104370117e-01
1.271267384290695190e-01,5.947628021240234375e-01
4.735425710678100586e-01,-7.713800072669982910e-01
1.994566470384597778e-01,1.337416529655456543e+00
4.854894578456878662e-01,1.493483781814575195e-01
4.706512391567230225e-01,8.454751372337341309e-01
3.160152137279510498e-01,6.950513124465942383e-01
4.209579825401306152e-01,-1.174047887325286865e-01
-1.212443113327026367e-01,9.647909998893737793e-01
1.408949196338653564e-01,9.618176817893981934e-01
2.951800823211669922e-01,7.936657667160034180e-01
5.202932953834533691e-01,4.764748513698577881e-01
2.480044066905975342e-01,1.662856340408325195e+00
5.148367881774902344e-01,2.104520320892333984e+00
4.208392798900604248e-01,8.779842853546142578e-01
3.677623867988586426e-01,-7.099313288927078247e-02
3.203978240489959717e-01,6.314194202423095703e-01
2.188803702592849731e-01,4.347229301929473877e-01
3.581155240535736084e-01,7.048037052154541016e-01
4.728611111640930176e-01,1.407793402671813965e+00
6.101059168577194214e-02,3.884858787059783936e-01
1.934087425470352173e-01,1.999597907066345215e+00
5.280193686485290527e-01,1.744728833436965942e-01
1.497440487146377563e-01,5.582473874092102051e-01
2.584347128868103027e-01,3.818615674972534180e-01
3.580732643604278564e-01,2.992137372493743896e-01
3.396778404712677002e-01,6.078480482101440430e-01
5.452886819839477539e-01,1.174675107002258301e+00
1.596658974885940552e-01,1.321018815040588379e+00
4.310284256935119629e-01,1.710458874702453613e+00
4.946655929088592529e-01,1.330069780349731445e+00
3.821004629135131836e-01,1.575906753540039062e+00
1.356556862592697144e-01,1.877430677413940430e+00
1.734982728958129883e-01,1.316744923591613770e+00
4.097759425640106201e-01,5.798302963376045227e-02
2.020943015813827515e-01,9.029411673545837402e-01
2.595837116241455078e-01,5.455524921417236328e-01
2.910557985305786133e-01,9.434991478919982910e-01
1.482321764342486858e-03,1.293494582176208496e+00
2.592444121837615967e-01,4.203039109706878662e-01
3.562408983707427979e-01,3.641633391380310059e-01
3.701225221157073975e-01,6.786988973617553711e-01
1.460171192884445190e-01,1.353558421134948730e+00
3.342218995094299316e-01,3.588089644908905029e-01
2.752787768840789795e-01,6.447944045066833496e-01
3.032665848731994629e-01,-7.910753786563873291e-02
2.951860129833221436e-01,1.210668683052062988e+00
4.204538166522979736e-01,2.966408431529998779e-01
3.320740461349487305e-01,9.117212295532226562e-01
2.873509824275970459e-01,8.562430739402770996e-01
1.809703409671783447e-01,8.175752162933349609e-01
2.415768206119537354e-01,1.414078235626220703e+00
3.004506826400756836e-01,1.389868855476379395e+00
2.415022999048233032e-01,2.023678869009017944e-01
3.399553894996643066e-01,4.082042276859283447e-01
3.916260898113250732e-01,6.225251555442810059e-01
8.502308279275894165e-02,6.742013096809387207e-01
1.137194931507110596e-01,2.620887756347656250e-01
2.728830873966217041e-01,-4.838939756155014038e-03
-5.299212411046028137e-02,1.174142479896545410e+00
2.384342104196548462e-01,5.529051423072814941e-01
4.468916952610015869e-01,4.766412377357482910e-01
2.252326458692550659e-01,-1.988655179738998413e-01
4.211534261703491211e-01,6.937951315194368362e-03
2.347059547901153564e-02,1.324920415878295898e+00
5.062226206064224243e-02,1.407856702804565430e+00
2.387605011463165283e-01,2.146342992782592773e+00
3.461495339870452881e-01,1.331468343734741211e+00
1.738083362579345703e-01,1.205716609954833984e+00
2.396547645330429077e-01,7.919486761093139648e-01
5.301376581192016602e-01,5.319761633872985840e-01
2.997877001762390137e-01,5.745843052864074707e-01
2.235922813415527344e-01,1.419120073318481445e+00
3.819235265254974365e-01,7.946663498878479004e-01
5.418705567717552185e-02,1.632067918777465820e+00
2.157123982906341553e-01,5.946102738380432129e-01
1.306633651256561279e-01,9.383065104484558105e-01
3.342654109001159668e-01,7.599613070487976074e-01
1.003639176487922668e-01,7.945941686630249023e-01
2.859945595264434814e-01,9.094866514205932617e-01
2.369909286499023438e-01,5.890237689018249512e-01
2.684606015682220459e-01,8.048353791236877441e-01
3.706952929496765137e-01,1.248510241508483887e+00
1.409347802400588989e-01,7.496272921562194824e-01
2.044470757246017456e-01,4.153304100036621094e-01
2.560388445854187012e-01,1.573917865753173828e+00
1.743767857551574707e-01,2.629960775375366211e-01
4.262889921665191650e-01,-2.249031364917755127e-01
2.471990436315536499e-01,1.148496508598327637e+00
2.527420520782470703e-01,-3.423659503459930420e-01
2.070337682962417603e-01,1.000009298324584961e+00
2.873726487159729004e-01,8.228434324264526367e-01
1.645658165216445923e-01,1.382851600646972656e+00
2.816960513591766357e-01,1.346432268619537354e-01
7.716892659664154053e-02,6.194897890090942383e-01
1.864416897296905518e-01,8.119569420814514160e-01
4.004554152488708496e-01,-2.283650189638137817e-01
4.525597393512725830e-01,1.086875557899475098e+00
2.650486230850219727e-01,1.833475232124328613e-01
1.528980433940887451e-01,2.729763090610504150e-01
3.254332840442657471e-01,2.525253891944885254e-01
2.470950931310653687e-01,1.010639905929565430e+00
3.456804454326629639e-01,1.093716859817504883e+00
-9.361103922128677368e-02,9.681972116231918335e-02
1.113383322954177856e-01,6.281121969223022461e-01
1.304192990064620972e-01,1.204777717590332031e+00
-1.119454670697450638e-02,9.376969933509826660e-01
3.555180430412292480e-01,-2.654550671577453613e-01
2.678999602794647217e-01,-1.664065718650817871e-01
1.030807644128799438e-01,6.878340840339660645e-01
4.353365302085876465e-01,3.945975303649902344e-01
1.624889075756072998e-01,8.834862709045410156e-01
4.347069859504699707e-01,-4.260891675949096680e-01
4.095861315727233887e-01,9.721361994743347168e-01
3.621030747890472412e-01,7.294364571571350098e-01
1.204257085919380188e-01,1.005307078361511230e+00
3.210189044475555420e-01,1.608053207397460938e+00
1.078085452318191528e-01,5.412330627441406250e-01
1.200192198157310486e-01,1.771945714950561523e+00
3.931812942028045654e-01,1.034906387329101562e+00
2.814254164695739746e-01,2.041982173919677734e+00
3.284443616867065430e-01,7.857841849327087402e-01
5.073545575141906738e-01,3.950337469577789307e-01
3.950450420379638672e-01,9.316800236701965332e-01
3.249816000461578369e-01,-6.156774163246154785e-01
3.464524149894714355e-01,7.610706686973571777e-01
1.279499232769012451e-01,9.536290168762207031e-01
3.711175024509429932e-01,1.284561634063720703e+00
3.333680927753448486e-01,7.605633884668350220e-02
3.697105348110198975e-01,-1.413704305887222290e-01
4.287791252136230469e-01,2.458548247814178467e-01
3.475309014320373535e-01,4.434931557625532150e-03
3.377508521080017090e-01,7.558589577674865723e-01
3.305206298828125000e-01,6.132842898368835449e-01
1.669272780418395996e-01,1.319967389106750488e+00
4.966986477375030518e-01,4.592349827289581299e-01
1.650907248258590698e-01,7.523197531700134277e-01
3.911584019660949707e-01,1.675048589706420898e+00
1.527427434921264648e-01,2.751877605915069580e-01
7.219461351633071899e-02,7.674750089645385742e-01
1.716029644012451172e-01,1.436655879020690918e+00
4.532403498888015747e-02,1.671869277954101562e+00
2.860925495624542236e-01,7.250400781631469727e-01
1.351400166749954224e-01,2.077683448791503906e+00
2.000915557146072388e-01,1.516801238059997559e+00
2.000241130590438843e-01,9.140568375587463379e-01
3.055870234966278076e-01,5.171421766281127930e-01
2.072369903326034546e-01,1.057503938674926758e+00
2.718887031078338623e-01,6.637825369834899902e-01
1.436937451362609863e-01,6.766117215156555176e-01
1.401891857385635376e-01,1.368698120117187500e+00
1.007168218493461609e-01,8.253118991851806641e-01
2.148560732603073120e-01,-1.908671259880065918e-01
2.188362181186676025e-01,9.195554256439208984e-01
1.635535061359405518e-01,1.253725588321685791e-01
3.389325439929962158e-01,1.205247998237609863e+00
2.759454250335693359e-01,6.560757160186767578e-01
3.264980614185333252e-01,-2.938540279865264893e-01
8.636210113763809204e-02,2.987165749073028564e-01
2.230581939220428467e-01,5.477084517478942871e-01
1.613451540470123291e-01,1.216990232467651367e+00
3.128671646118164062e-01,2.816900610923767090e-01
1.326842606067657471e-01,3.951165676116943359e-01
3.519011735916137695e-01,5.711781978607177734e-01
3.136012256145477295e-01,1.355054974555969238e+00
3.891794979572296143e-01,3.718342781066894531e-01
2.424420565366744995e-01,8.156367540359497070e-01
1.042289212346076965e-01,1.117144703865051270e+00
4.617098867893218994e-01,2.789945304393768311e-01
2.448383420705795288e-01,5.964804887771606445e-01
3.024353981018066406e-01,1.343784332275390625e+00
1.445236951112747192e-01,1.694203853607177734e+00
1.097154468297958374e-01,-1.175727024674415588e-01
5.186154842376708984e-01,4.352649450302124023e-01
4.266377985477447510e-01,1.318416744470596313e-01
1.524526238441467285e+00,1.431458234786987305e+00
1.098653435707092285e+00,2.077841997146606445e+00
2.395939111709594727e+00,9.429416060447692871e-01
1.074352741241455078e+00,2.275653123855590820e+00
7.759069204330444336e-01,9.672368168830871582e-01
2.821445703506469727e+00,6.976965069770812988e-02
1.343767404556274414e+00,2.084206342697143555e+00
1.468966245651245117e+00,1.295554280281066895e+00
2.421571612358093262e-01,4.760820865631103516e+00
1.922707080841064453e+00,1.462920606136322021e-01
1.437136650085449219e+00,2.886821627616882324e-01
-3.188566565513610840e-01,2.012404203414916992e+00
-1.602295339107513428e-01,1.795457839965820312e+00
1.379943966865539551e+00,7.605744004249572754e-01
-1.948445141315460205e-01,3.343060731887817383e+00
5.568752884864807129e-01,2.971301794052124023e+00
-1.192245602607727051e+00,4.940533161163330078e+00
6.899870634078979492e-01,1.257558703422546387e+00
8.415769934654235840e-01,3.186468124389648438e+00
-1.571892142295837402e+00,5.531170845031738281e+00
3.739956021308898926e-01,3.977446079254150391e+00
-7.046414017677307129e-01,4.238779544830322266e+00
1.662995457649230957e+00,1.672592759132385254e+00
-1.839029550552368164e+00,3.617918491363525391e+00
-2.254156470298767090e-01,3.231632947921752930e+00
6.495125293731689453e-01,1.380989789962768555e+00
1.078070759773254395e+00,7.050075531005859375e-01
2.418640375137329102e+00,-1.530500531196594238e+00
-1.286860108375549316e-01,3.541411399841308594e+00
6.380998492240905762e-01,1.208673477172851562e+00
1.834049701690673828e+00,-7.209560871124267578e-01
1.857789307832717896e-01,3.253275394439697266e+00
6.654837727546691895e-01,1.506824135780334473e+00
9.436398744583129883e-01,1.684638500213623047e+00
-3.499197587370872498e-02,1.230005860328674316e+00
3.649573326110839844e+00,-2.729438304901123047e+00
1.463831543922424316e+00,2.266529321670532227e+00
8.356434106826782227e-01,2.968633413314819336e+00
8.567865192890167236e-02,1.549453735351562500e+00
3.385509252548217773e+00,-7.105954885482788086e-01
2.152252674102783203e+00,9.447485208511352539e-01
-8.483486771583557129e-01,3.505862712860107422e+00
5.766704678535461426e-01,3.083692550659179688e+00
-4.132979214191436768e-01,3.067605257034301758e+00
-1.165697574615478516e+00,3.575942993164062500e+00
1.455383658409118652e+00,1.829551339149475098e+00
-8.459411859512329102e-01,4.851575851440429688e+00
-1.262556314468383789e+00,3.864381074905395508e+00
-1.405066013336181641e+00,3.125341415405273438e+00
3.487438559532165527e-01,3.004157304763793945e+00
7.306521534919738770e-01,2.620578765869140625e+00
1.388864398002624512e+00,1.211628317832946777e+00
1.476818323135375977e+00,7.752007842063903809e-01
2.690791845321655273e+00,-1.667797565460205078e+00
9.313339591026306152e-01,1.444875359535217285e+00
-2.868228256702423096e-01,2.502042055130004883e+00
-5.822690129280090332e-01,7.417061328887939453e-01
5.038717985153198242e-01,1.585532784461975098e+00
1.475389897823333740e-01,3.085145711898803711e+00
1.103953719139099121e+00,1.128460839390754700e-02
-1.637531816959381104e-01,4.202786445617675781e+00
-1.062972426414489746e+00,2.461771965026855469e+00
1.929878354072570801e+00,-1.159541234374046326e-01
1.739759922027587891e+00,-2.730665802955627441e-01
3.323673307895660400e-01,4.161264419555664062e+00
1.821732044219970703e+00,8.919716477394104004e-01
5.162262320518493652e-01,8.403103947639465332e-01
2.202139854431152344e+00,6.873526573181152344e-01
-3.621424734592437744e-01,2.882501363754272461e+00
9.042863249778747559e-01,-2.838544845581054688e-01
-6.990604400634765625e-01,4.022499561309814453e+00
8.136696219444274902e-01,1.348545193672180176e+00
-2.061223685741424561e-01,3.027898550033569336e+00
8.130265474319458008e-01,1.668612837791442871e+00
-4.950438067317008972e-02,4.507860660552978516e+00
2.399391412734985352e+00,1.459400892257690430e+00
-2.872708082199096680e+00,5.295855045318603516e+00
1.495625257492065430e+00,-1.345034003257751465e+00
-6.990312039852142334e-02,2.399615287780761719e+00
1.026571154594421387e+00,1.997624039649963379e+00
1.771401166915893555e-01,2.036780834197998047e+00
1.392990589141845703e+00,1.838516235351562500e+00
5.864751338958740234e-01,2.881428480148315430e+00
9.280015826225280762e-01,2.348565816879272461e+00
-1.462411880493164062e+00,4.519202232360839844e+00
1.448652446269989014e-01,2.094910860061645508e+00
1.828705549240112305e+00,1.733777403831481934e+00
1.034132361412048340e+00,2.708325386047363281e+00
8.369670063257217407e-02,2.299364328384399414e+00
1.601271629333496094e-01,3.127274274826049805e+00
1.297664999961853027e+00,1.431966543197631836e+00
9.413214325904846191e-01,2.389562129974365234e+00
4.699988365173339844e-01,1.696487307548522949e+00
2.200671434402465820e+00,9.938110709190368652e-01
1.155082225799560547e+00,4.049444794654846191e-01
1.930223107337951660e+00,-1.277034133672714233e-01
2.307128310203552246e-01,1.753317475318908691e+00
2.973569743335247040e-02,3.256029844284057617e+00
9.973124861717224121e-01,1.136716485023498535e+00
1.540399074554443359e+00,2.030941724777221680e+00
1.780406117439270020e+00,1.039963483810424805e+00
1.882541030645370483e-01,1.285023450851440430e+00
-4.291712865233421326e-02,1.838471531867980957e+00
9.255328178405761719e-01,2.916015148162841797e+00
-8.006786108016967773e-01,2.674984216690063477e+00
1.051411628723144531e+00,8.986298441886901855e-01
-2.380790710449218750e-01,3.960017204284667969e+00
-5.429618954658508301e-01,3.127869367599487305e+00
-8.760247826576232910e-01,4.654529571533203125e+00
-5.862761735916137695e-01,4.109640121459960938e+00
-6.689170002937316895e-01,3.507681608200073242e+00
2.492094039916992188e+00,-1.257332265377044678e-01
1.162687897682189941e+00,1.240730762481689453e+00
-2.018419206142425537e-01,3.153141021728515625e+00
-6.896049380302429199e-01,2.662178039550781250e+00
5.949493050575256348e-01,2.236183643341064453e+00
-2.840608358383178711e-01,2.006806612014770508e+00
1.773938417434692383e+00,7.278283238410949707e-01
-5.278210639953613281e-01,2.159724712371826172e+00
1.500512659549713135e-01,3.376843929290771484e+00
-9.132231771945953369e-02,3.790114641189575195e+00
-2.223843038082122803e-01,3.079253435134887695e+00
1.868646740913391113e+00,1.258776307106018066e+00
2.206925630569458008e+00,7.304743528366088867e-01
2.216175347566604614e-01,4.881928443908691406e+00
1.651930212974548340e+00,1.177849292755126953e+00
1.430521130561828613e+00,1.109897613525390625e+00
1.557315587997436523e+00,1.328055858612060547e-01
9.731085896492004395e-01,2.606895685195922852e+00
8.673600554466247559e-01,-1.741977483034133911e-01
1.506725072860717773e+00,2.609506607055664062e+00
1.209427475929260254e+00,9.478236436843872070e-01
1.099349498748779297e+00,2.501608133316040039e+00
-2.817732989788055420e-01,2.139688491821289062e+00
9.659023880958557129e-01,2.646502017974853516e+00
1.341897994279861450e-01,1.932903528213500977e+00
1.504360791295766830e-02,3.394982814788818359e+00
9.989241361618041992e-01,1.547028422355651855e+00
3.105775833129882812e+00,-1.363958604633808136e-02
-1.035463094711303711e+00,4.700999259948730469e+00
8.387626409530639648e-01,2.467067718505859375e+00
1.941385388374328613e+00,1.168663144111633301e+00
1.463433504104614258e+00,2.972529172897338867e+00
1.122257113456726074e+00,1.515485644340515137e+00
7.173449993133544922e-01,1.925582051277160645e+00
8.257051706314086914e-01,9.166168570518493652e-01
1.244404077529907227e+00,1.194023728370666504e+00
-5.475520491600036621e-01,2.868683576583862305e+00
-1.114662140607833862e-01,2.426860094070434570e+00
2.133062124252319336e+00,9.180261939764022827e-02
1.102839231491088867e+00,1.288049817085266113e+00
-3.431527316570281982e-01,2.508167505264282227e+00
2.368215799331665039e+00,8.014271259307861328e-01
9.152928590774536133e-01,1.850285768508911133e+00
-5.407352745532989502e-02,2.154196739196777344e+00
8.607109785079956055e-01,2.413085699081420898e+00
-4.032714068889617920e-01,2.539993286132812500e+00
8.311429619789123535e-01,2.860144078731536865e-01
9.796762466430664062e-01,1.138041496276855469e+00
2.353317737579345703e+00,-4.004042744636535645e-01
1.268518567085266113e+00,3.049044847488403320e+00
2.729471623897552490e-01,2.720792770385742188e+00
2.616579532623291016e-01,1.800507307052612305e+00
3.129774570465087891e+00,-8.042070865631103516e-01
-1.064662098884582520e+00,4.626299858093261719e+00
-2.821682095527648926e-01,2.904902458190917969e+00
4.665753543376922607e-01,1.815717101097106934e+00
1.684443473815917969e+00,1.012521982192993164e+00
7.474138140678405762e-01,1.401121139526367188e+00
2.212144136428833008e+00,3.920049667358398438e-01
1.483556985855102539e+00,1.166687011718750000e+00
5.649045109748840332e-01,2.373387575149536133e+00
4.402185082435607910e-01,3.196958065032958984e+00
1.189959883689880371e+00,2.168999910354614258e+00
1.171069383621215820e+00,1.648477196693420410e+00
3.202161788940429688e+00,2.382267117500305176e-01
9.440043568611145020e-01,1.142115831375122070e+00
1.906364083290100098e+00,9.019576311111450195e-01
2.083984851837158203e+00,5.398166179656982422e-01
4.625132977962493896e-01,1.675551533699035645e+00
2.159557580947875977e+00,-1.194154381752014160e+00
-1.106613874435424805e+00,4.634631633758544922e+00
-3.752910792827606201e-01,1.650555610656738281e+00
1.142258495092391968e-01,1.462037563323974609e+00
9.107437133789062500e-01,6.560876965522766113e-02
-6.985511779785156250e-01,5.305581569671630859e+00
6.215023398399353027e-01,2.548289299011230469e+00
1.227061390876770020e+00,1.631901621818542480e+00
-7.057018280029296875e-01,2.714442014694213867e+00
-1.872087083756923676e-02,2.973151206970214844e+00
-7.266772985458374023e-01,3.375934600830078125e+00
1.066542744636535645e+00,3.426210880279541016e+00
1.532894253730773926e+00,7.969585061073303223e-01
1.297245621681213379e+00,1.057119727134704590e+00
1.132017895579338074e-01,1.591219425201416016e+00
6.228460073471069336e-01,1.665491700172424316e+00
1.510390877723693848e+00,-4.843148216605186462e-02
-6.158033013343811035e-01,3.188077926635742188e+00
2.244553327560424805e+00,1.391247987747192383e+00
2.451874762773513794e-01,6.096970438957214355e-01
1.770329117774963379e+00,6.636326909065246582e-01
6.151944994926452637e-01,1.134603261947631836e+00
1.811314463615417480e+00,-8.647813796997070312e-01
6.994306296110153198e-02,3.328387022018432617e+00
2.833567857742309570e-01,4.430947303771972656e+00
8.006429076194763184e-01,1.977121949195861816e+00
3.626898229122161865e-01,3.236501216888427734e+00
-1.093864679336547852e+00,3.751625537872314453e+00
5.027491450309753418e-01,3.305534839630126953e+00
5.661538243293762207e-02,2.280103683471679688e+00
3.166017830371856689e-01,3.512599945068359375e+00
-5.749689340591430664e-01,1.941837787628173828e+00
2.087547063827514648e+00,2.123435884714126587e-01
1.642625808715820312e+00,1.573009014129638672e+00
9.193715453147888184e-01,3.565803289413452148e+00
1.887845993041992188e+00,4.554754793643951416e-01
1.205606698989868164e+00,4.639984667301177979e-01
6.893795132637023926e-01,3.139943599700927734e+00
1.927273571491241455e-01,3.081634044647216797e+00
-2.585689164698123932e-02,1.555548667907714844e+00
-2.449022054672241211e+00,6.449936866760253906e+00
4.507178366184234619e-01,1.876063346862792969e+00
-1.488822460174560547e+00,3.072216510772705078e+00
1.082276105880737305e+00,5.292428284883499146e-02
-1.610617339611053467e-01,2.502497434616088867e+00
1.426984310150146484e+00,-2.501858174800872803e-01
1.340629309415817261e-01,2.974187612533569336e+00
2.919385910034179688e+00,-2.094774484634399414e+00
8.767395615577697754e-01,2.397286653518676758e+00
-2.675579488277435303e-01,4.245377540588378906e+00
5.065878033638000488e-01,3.651903152465820312e+00
-1.167910337448120117e+00,3.959878444671630859e+00
1.763255715370178223e+00,9.021491408348083496e-01
1.153800129890441895e+00,1.223865866661071777e+00
1.475003123283386230e+00,8.896365761756896973e-01
1.367599368095397949e+00,1.938368678092956543e+00
1.420072555541992188e+00,1.400875449180603027e+00
-2.102404356002807617e+00,4.884618759155273438e+00
-1.155877232551574707e+00,3.925646305084228516e+00
9.564686566591262817e-02,2.265830516815185547e+00
9.891084432601928711e-01,1.650501728057861328e+00
1.380586028099060059e-01,3.361239910125732422e+00
-4.940728843212127686e-01,3.093748569488525391e+00
1.152998805046081543e+00,1.475014388561248779e-01
1.510202527046203613e+00,-1.409619450569152832e-01
1.158331751823425293e+00,2.517376661300659180e+00
-1.862661540508270264e-01,1.377705454826354980e+00
1.925158798694610596e-01,1.393589019775390625e+00
-1.391938686370849609e+00,5.092404365539550781e+00
1.684980243444442749e-01,3.440447568893432617e+00
7.028169631958007812e-01,1.843992948532104492e+00
1.958901524543762207e+00,1.025010719895362854e-01
-4.755651056766510010e-01,4.836108207702636719e+00
1.213926553726196289e+00,5.070105791091918945e-01
9.782597422599792480e-01,2.480749368667602539e+00
-1.098517060279846191e+00,4.649381637573242188e+00
1.312205195426940918e+00,2.233566761016845703e+00
1.059941649436950684e+00,6.976426839828491211e-01
-8.394322991371154785e-01,1.576453447341918945e+00
1.716713666915893555e+00,7.575644254684448242e-01
-1.226273536682128906e+00,3.035650253295898438e+00
1.037858486175537109e+00,2.897611379623413086e+00
2.229474306106567383e+00,-5.356261730194091797e-01
1.035228133201599121e+00,1.856382727622985840e+00
-2.070502042770385742e+00,4.125017642974853516e+00
1.546991944313049316e+00,1.224202513694763184e+00
1.180139780044555664e+00,1.067900180816650391e+00
1.081786036491394043e+00,2.025757789611816406e+00
1.357327103614807129e+00,1.080644488334655762e+00
1.629168272018432617e+00,-3.781479895114898682e-01
3.547856569290161133e+00,-1.474661469459533691e+00
4.850943684577941895e-01,3.751175403594970703e+00
-1.333118677139282227e+00,5.150042057037353516e+00
-4.107792302966117859e-02,3.714996814727783203e+00
9.891106486320495605e-01,1.244863629341125488e+00
-1.357572376728057861e-01,2.809988975524902344e+00
-1.147196292877197266e+00,3.208215713500976562e+00
1.054198741912841797e+00,2.109474897384643555e+00
-3.328098449856042862e-03,1.887851595878601074e+00
-8.557775616645812988e-01,3.315439224243164062e+00
-1.702647447586059570e+00,4.071087837219238281e+00
-1.438662856817245483e-01,2.307429552078247070e+00
-4.078813195228576660e-01,1.873149871826171875e+00
1.022385954856872559e+00,1.775397062301635742e+00
-4.203579574823379517e-02,1.633172750473022461e+00
-1.565528988838195801e+00,4.471729755401611328e+00
5.394688248634338379e-01,1.344538927078247070e+00
-9.268107414245605469e-01,3.793929338455200195e+00
-6.748944520950317383e-01,3.789428949356079102e+00
5.926042795181274414e-01,-5.304298996925354004e-01
1.575917124748229980e+00,5.191076993942260742e-01
-5.215669274330139160e-01,4.301228523254394531e+00
1.978017687797546387e-01,2.841757059097290039e+00
9.695897698402404785e-01,2.533645153045654297e+00
5.656658411026000977e-01,7.831880450248718262e-01
1.622107744216918945e+00,1.188053727149963379e+00
2.678775191307067871e-01,2.920108556747436523e+00
-2.742887139320373535e-01,1.756652593612670898e+00
2.027391910552978516e+00,7.664087414741516113e-01
-2.321455627679824829e-01,3.128992319107055664e+00
-7.782948762178421021e-02,3.669860124588012695e+00
1.154631733894348145e+00,1.290011048316955566e+00
6.266039609909057617e-01,3.124995946884155273e+00
5.896501243114471436e-03,3.269415616989135742e+00
1.047119498252868652e-01,1.648071646690368652e+00
6.136881709098815918e-01,1.359252214431762695e+00
-8.318289518356323242e-01,1.643134593963623047e+00
-2.136611193418502808e-01,3.306106328964233398e+00
2.061872184276580811e-01,3.060196161270141602e+00
2.002982616424560547e+00,1.531699657440185547e+00
1.339771270751953125e+00,1.590572834014892578e+00
7.892537117004394531e-01,6.155631542205810547e-01
4.879109561443328857e-02,2.946438789367675781e+00
-5.821602940559387207e-01,3.763350486755371094e+00
2.541512966156005859e+00,8.010755181312561035e-01
-8.157138228416442871e-01,1.673374056816101074e+00
1.136773467063903809e+00,3.253815472126007080e-01
-8.537491410970687866e-02,4.597485065460205078e+00
1.409435272216796875e+00,1.160905480384826660e+00
-1.744479537010192871e-01,3.035428524017333984e+00
7.342462539672851562e-01,2.071583032608032227e+00
-1.043951392173767090e+00,2.733661651611328125e+00
2.569256544113159180e+00,1.141373813152313232e-01
-4.256121218204498291e-01,4.758436203002929688e+00
1.831157445907592773e+00,-4.252157807350158691e-01
-2.213489562273025513e-01,4.454036712646484375e+00
1.407885085791349411e-02,3.479586601257324219e+00
-7.284126877784729004e-01,3.539375066757202148e+00
1.463671326637268066e+00,1.031567454338073730e+00
1.909647434949874878e-01,1.355857610702514648e+00
1.346686720848083496e+00,1.837653756141662598e+00
4.356539845466613770e-01,3.330345153808593750e+00
1.374638438224792480e+00,1.070332765579223633e+00
6.325662732124328613e-01,2.017671108245849609e+00
7.676534056663513184e-01,8.552464246749877930e-01
2.049096822738647461e+00,-8.306352794170379639e-02
6.197536364197731018e-02,2.506319522857666016e+00
-6.122290715575218201e-02,3.140823364257812500e+00
-5.382175445556640625e-01,3.837441682815551758e+00
-2.728117406368255615e-01,2.813458919525146484e+00
1.300413727760314941e+00,1.466272592544555664e+00
1.495959639549255371e+00,-3.721623420715332031e-01
1.428544282913208008e+00,7.739561796188354492e-01
2.419200241565704346e-01,2.995226621627807617e+00
-2.456016987562179565e-01,3.111874341964721680e+00
-2.886554971337318420e-02,1.211609959602355957e+00
1.963914871215820312e+00,1.010999441146850586e+00
-9.610379934310913086e-01,3.415430068969726562e+00
1.407511532306671143e-01,3.327244520187377930e+00
-6.945263147354125977e-01,5.318937778472900391e+00
1.043338060379028320e+00,1.337703466415405273e+00
6.818786263465881348e-01,2.200716137886047363e-01
1.165542960166931152e+00,1.297260999679565430e+00
1.763859272003173828e+00,1.418231844902038574e+00
2.133449554443359375e+00,-5.379930138587951660e-01
-6.554464697837829590e-01,3.218474626541137695e+00
-1.324187517166137695e+00,6.071179389953613281e+00
-8.117229938507080078e-01,3.642684221267700195e+00
1.328567266464233398e+00,8.112533092498779297e-01
9.901981353759765625e-01,1.999193429946899414e+00
6.478323936462402344e-01,1.622244000434875488e+00
3.607587218284606934e-01,1.946806311607360840e+00
1.074602127075195312e+00,1.199705481529235840e+00
7.830283641815185547e-01,1.353575706481933594e+00
1.426253914833068848e-01,5.682093501091003418e-01
9.968928694725036621e-01,2.138925552368164062e+00
4.449583292007446289e-01,1.841163635253906250e+00
1.602233290672302246e+00,9.546309113502502441e-01
2.254622280597686768e-01,2.031635046005249023e+00
1.832565069198608398e+00,1.358164548873901367e+00
1.506179094314575195e+00,4.733229056000709534e-02
-7.428953051567077637e-02,1.370396494865417480e+00
-1.393651664257049561e-01,3.235805511474609375e+00
2.816734313964843750e+00,5.103511810302734375e-01
1.798690319061279297e+00,1.405617237091064453e+00
3.199332579970359802e-02,2.719250679016113281e+00
-3.866091370582580566e-01,2.043111085891723633e+00
2.230125665664672852e-01,2.161372900009155273e+00
1.674299001693725586e+00,-3.017486631870269775e-01
6.569294929504394531e-01,3.305985212326049805e+00
6.662369966506958008e-01,1.448144793510437012e+00
-1.771042346954345703e-01,3.352131366729736328e+00
2.473555803298950195e+00,6.050218939781188965e-01
-5.450288653373718262e-01,4.173046588897705078e+00
1.232043743133544922e+00,1.023281216621398926e+00
-5.485887527465820312e-01,3.055939435958862305e+00
3.361549377441406250e-01,1.221917748451232910e+00
2.405836343765258789e+00,-1.573277711868286133e+00
-8.759070932865142822e-02,2.116750955581665039e+00
6.032750010490417480e-01,1.631272554397583008e+00
5.863190293312072754e-01,1.708808183670043945e+00
-5.452654361724853516e-01,3.339096546173095703e+00
-6.967607736587524414e-01,4.739095211029052734e+00
2.123619765043258667e-01,2.151612520217895508e+00
1.365674376487731934e+00,2.055155038833618164e+00
1.754691839218139648e+00,-4.328220486640930176e-01
1.218260645866394043e+00,1.587233424186706543e+00
-1.489920616149902344e-01,3.695784568786621094e+00
2.396766394376754761e-01,1.244018197059631348e+00
2.157944440841674805e+00,-3.015043437480926514e-01
6.473861932754516602e-01,1.165173888206481934e+00
5.402538776397705078e-01,1.789385676383972168e+00
2.117598056793212891e+00,-3.990970849990844727e-01
2.039123296737670898e+00,1.257839441299438477e+00
2.327510118484497070e+00,6.688959598541259766e-01
8.572552204132080078e-01,2.361450493335723877e-01
1.667346477508544922e+00,1.987113833427429199e+00
1.246869325637817383e+00,1.165547132492065430e+00
1.756759166717529297e+00,3.389509320259094238e-01
-8.233455419540405273e-01,1.764691352844238281e+00
1.660366773605346680e+00,1.394439697265625000e+00
-1.816917657852172852e+00,4.978563308715820312e+00
1.080860346555709839e-01,1.464030027389526367e+00
2.950780689716339111e-01,4.579484164714813232e-01
5.902521610260009766e-01,3.128705024719238281e+00
1.719453692436218262e+00,8.345614075660705566e-01
8.935980200767517090e-01,-1.726193167269229889e-02
-3.687781095504760742e-01,4.547443866729736328e+00
1.419801712036132812e+00,2.211842536926269531e+00
-4.706566035747528076e-01,2.977567434310913086e+00
-3.867848515510559082e-01,5.112643718719482422e+00
-3.579976558685302734e-01,3.036561489105224609e+00
-6.269040107727050781e-01,2.694316148757934570e+00
6.678220629692077637e-01,2.334792852401733398e+00
3.045489788055419922e-01,9.729064106941223145e-01
7.780366539955139160e-01,3.307154655456542969e+00
1.817615628242492676e+00,-8.892860412597656250e-01
-8.637774586677551270e-01,4.710641860961914062e+00
6.678913831710815430e-01,3.028957366943359375e+00
1.249901294708251953e+00,2.872046530246734619e-01
2.367997884750366211e+00,9.805094599723815918e-01
1.742016226053237915e-01,2.185239791870117188e+00
1.756203055381774902e+00,-3.313011229038238525e-01
-5.910550355911254883e-01,3.078698396682739258e+00
-6.835844516754150391e-01,2.637334585189819336e+00
-4.404854774475097656e-01,3.719271183013916016e+00
-9.390212595462799072e-02,2.964172363281250000e+00
-2.124158740043640137e-01,1.006699681282043457e+00
-1.107309460639953613e-01,1.735603332519531250e+00
3.023516535758972168e-01,2.730695724487304688e+00
1.254356265068054199e+00,2.435997724533081055e+00
1.933690667152404785e+00,4.011722207069396973e-01
5.642436742782592773e-01,1.408077597618103027e+00
-9.840878248214721680e-01,3.932607412338256836e+00
1.397153139114379883e+00,1.303046643733978271e-01
9.717797636985778809e-01,1.154041290283203125e+00
-4.549055099487304688e-01,3.285266399383544922e+00
-9.673648476600646973e-01,4.967880249023437500e+00
1.366033792495727539e+00,1.521944403648376465e+00
3.999030292034149170e-01,1.459738016128540039e+00
-1.395015716552734375e+00,3.310290336608886719e+00
1.340978503227233887e+00,7.621594071388244629e-01
-3.223791420459747314e-01,4.270639896392822266e+00
-7.522184252738952637e-01,3.633458614349365234e+00
1.520605087280273438e+00,2.640484273433685303e-01
-6.795992702245712280e-02,2.745932102203369141e+00
4.678213596343994141e-01,1.448169469833374023e+00
6.175292730331420898e-01,1.812870979309082031e+00
2.611154690384864807e-02,3.189952611923217773e+00
1.086168527603149414e+00,2.287139177322387695e+00
1.666279315948486328e+00,7.188180088996887207e-01
2.712388932704925537e-01,1.423890590667724609e+00
1.024021029472351074e+00,1.193584203720092773e+00
4.689166545867919922e-01,1.369969964027404785e+00
-1.876385807991027832e+00,3.397453784942626953e+00
2.006834506988525391e+00,8.936783075332641602e-01
1.971642136573791504e+00,1.599037647247314453e+00
6.125900745391845703e-01,2.501513719558715820e+00
-5.598006844520568848e-01,3.256174325942993164e+00
-1.464169770479202271e-01,5.612074375152587891e+00
-5.688508227467536926e-02,2.536849975585937500e+00
1.416960954666137695e+00,2.178130149841308594e+00
3.416457891464233398e+00,-2.421895027160644531e+00
-5.235691070556640625e-01,2.990809917449951172e+00
1.021691083908081055e+00,1.612068653106689453e+00
-5.648136138916015625e-01,1.977798223495483398e+00
-1.158867716789245605e+00,3.716926097869873047e+00
1.109640479087829590e+00,1.543706059455871582e+00
1.841386258602142334e-01,1.970459222793579102e+00
1.676066994667053223e+00,2.159671485424041748e-01
4.930476248264312744e-01,6.329441070556640625e-01
-9.005530476570129395e-01,4.275510311126708984e+00
1.771373152732849121e+00,9.860514402389526367e-01
1.089476346969604492e+00,1.934873223304748535e+00
-1.899561285972595215e-01,2.676911592483520508e+00
7.713467627763748169e-02,3.026223182678222656e+00
2.225553989410400391e+00,1.024277567863464355e+00
1.671164631843566895e+00,9.134356379508972168e-01
5.623629689216613770e-01,3.517526865005493164e+00
1.852246284484863281e+00,5.716362595558166504e-01
1.268067359924316406e+00,1.616425752639770508e+00
1.318325638771057129e+00,6.602669954299926758e-01
1.126706302165985107e-01,1.798975348472595215e+00
-1.509302377700805664e+00,4.623460769653320312e+00
1.033882260322570801e+00,6.896261572837829590e-01
2.073873430490493774e-01,2.262965440750122070e+00
-9.554094672203063965e-01,3.419015645980834961e+00
-5.227033495903015137e-01,3.063117980957031250e+00
1.182268977165222168e+00,1.394803404808044434e+00
2.499652951955795288e-01,1.742407798767089844e+00
-5.772833824157714844e-01,2.712301015853881836e+00
3.598103225231170654e-01,3.096499443054199219e+00
1.176449060440063477e+00,9.697713255882263184e-01
-2.422333210706710815e-01,2.692587375640869141e+00
-8.931319713592529297e-01,3.176120519638061523e+00
2.520691633224487305e+00,3.515193760395050049e-01
-3.720613718032836914e-01,2.029327630996704102e+00
1.018990516662597656e+00,1.241773009300231934e+00
7.348404526710510254e-01,3.586769580841064453e+00
1.126407623291015625e+00,3.295868337154388428e-01
-1.505832076072692871e+00,4.049299240112304688e+00
-8.262140154838562012e-01,2.973548412322998047e+00
7.367034554481506348e-01,2.462564706802368164e+00
-4.369131028652191162e-01,3.433705568313598633e+00
1.519966840744018555e+00,7.292827963829040527e-01
3.688416481018066406e-01,1.617163300514221191e+00
1.535714626312255859e+00,2.019784927368164062e+00
7.462437748908996582e-01,-3.642223775386810303e-01
8.869963288307189941e-01,5.963572263717651367e-01
9.185399413108825684e-01,2.639678955078125000e+00
6.129431128501892090e-01,3.523972511291503906e+00
1.136021137237548828e+00,3.227336645126342773e+00
2.258904650807380676e-02,3.943670272827148438e+00
1.295153379440307617e+00,1.297027826309204102e+00
3.468024134635925293e-01,1.359485626220703125e+00
2.404876232147216797e+00,3.644516766071319580e-01
-3.710671886801719666e-02,3.093962669372558594e+00
3.357176542282104492e+00,-1.874427556991577148e+00
4.524487257003784180e-01,1.603340506553649902e+00
-4.501339793205261230e-01,3.102032423019409180e+00
6.939701437950134277e-01,2.396191358566284180e+00
-3.782764375209808350e-01,4.258174896240234375e+00
-2.463676035404205322e-01,1.983754515647888184e+00
2.523611485958099365e-01,1.430155992507934570e+00
-7.671893835067749023e-01,2.957067728042602539e+00
-7.649962306022644043e-01,4.401256561279296875e+00
2.184257268905639648e+00,2.913427054882049561e-01
2.162352800369262695e-01,3.121341228485107422e+00
-5.962727665901184082e-01,2.527355670928955078e+00
-8.313162326812744141e-01,3.777300596237182617e+00
4.992127418518066406e-01,1.787874579429626465e+00
1.795361399650573730e+00,2.791301347315311432e-02
8.482167124748229980e-01,1.070518016815185547e+00
-7.752918452024459839e-02,2.774841785430908203e+00
8.440415263175964355e-01,9.399845600128173828e-01
-5.034461021423339844e-01,2.333097934722900391e+00
-1.194335103034973145e+00,4.092850685119628906e+00
1.103389859199523926e+00,2.722924470901489258e+00
2.408761739730834961e+00,7.269811034202575684e-01
-4.896078705787658691e-01,4.104958534240722656e+00
-7.281208634376525879e-01,1.031697154045104980e+00
1.059407830238342285e+00,3.471922159194946289e+00
1.487231016159057617e+00,9.952883720397949219e-01
4.681061804294586182e-01,3.243622303009033203e+00
8.039779663085937500e-01,1.004987716674804688e+00
-8.054017424583435059e-01,4.380831241607666016e+00
-1.394219636917114258e+00,3.751159191131591797e+00
1.235650658607482910e+00,1.633447170257568359e+00
5.476315021514892578e-01,2.059910535812377930e+00
2.504705905914306641e+00,1.091053262352943420e-01
1.755497694015502930e+00,1.056275248527526855e+00
-1.154647916555404663e-01,2.643748521804809570e+00
2.869504392147064209e-01,2.032050371170043945e+00
2.340394258499145508e-01,2.167096376419067383e+00
3.470550775527954102e-01,2.375230789184570312e+00
-1.518324136734008789e+00,3.342946052551269531e+00
6.321121454238891602e-01,6.068872809410095215e-01
-4.559955000877380371e-01,3.576161861419677734e+00
-1.431180119514465332e+00,4.604785442352294922e+00
1.388022541999816895e+00,1.429490685462951660e+00
5.808257460594177246e-01,2.489174365997314453e+00
5.825063586235046387e-01,8.554851412773132324e-01
4.893895685672760010e-01,1.321916580200195312e+00
6.172340512275695801e-01,1.721627950668334961e+00
1.298163771629333496e+00,1.256305813789367676e+00
1.305323839187622070e+00,7.625979781150817871e-01
4.052647650241851807e-01,1.395581364631652832e+00
5.837938785552978516e-01,3.018286228179931641e+00
3.057026386260986328e+00,-1.091754674911499023e+00
7.042295336723327637e-01,2.184602499008178711e+00
8.856002688407897949e-01,2.163755655288696289e+00
4.195341467857360840e-01,3.307792663574218750e+00
9.056618809700012207e-01,2.786662817001342773e+00
9.695584177970886230e-01,2.916497707366943359e+00
7.475024461746215820e-01,8.222683668136596680e-01
1.288602232933044434e+00,8.752232193946838379e-01
-8.997360467910766602e-01,2.536067485809326172e+00
2.904632501304149628e-02,4.135273933410644531e+00
-1.169220447540283203e+00,5.301571846008300781e+00
8.867977559566497803e-02,1.119621992111206055e+00
9.574740529060363770e-01,8.103147745132446289e-01
7.203442454338073730e-01,1.273789525032043457e+00
2.053230762481689453e+00,2.384246349334716797e+00
-2.941734790802001953e-01,2.462333202362060547e+00
-1.318431735038757324e+00,4.361546516418457031e+00
1.750562638044357300e-01,1.606667518615722656e+00
-2.771654427051544189e-01,3.107460737228393555e+00
-1.001512885093688965e+00,3.596227645874023438e+00
-5.448173284530639648e-01,3.990359783172607422e+00
1.706524848937988281e+00,4.657226800918579102e-01
2.016798973083496094e+00,2.236908197402954102e+00
4.220416396856307983e-02,2.086246967315673828e+00
-1.004920125007629395e+00,4.767608165740966797e+00
-1.927022635936737061e-01,2.793652057647705078e+00
-9.082122445106506348e-01,3.024466753005981445e+00
1.895898580551147461e+00,4.108645617961883545e-01
1.041291713714599609e+00,2.142466545104980469e+00
2.898150384426116943e-01,1.682685732841491699e+00
-3.624094128608703613e-01,2.944622516632080078e+00
-8.262779563665390015e-02,2.623930454254150391e+00
1.758768439292907715e+00,7.132562398910522461e-01
1.342720866203308105e+00,4.364147186279296875e-01
-6.928761601448059082e-01,4.620386123657226562e+00
1.250448822975158691e+00,9.027816057205200195e-01
4.263028502464294434e-01,2.362897396087646484e+00
-1.514794707298278809e+00,5.197697639465332031e+00
2.197443991899490356e-01,2.371474027633666992e+00
-3.702288269996643066e-01,2.017105817794799805e+00
4.742458760738372803e-01,2.595191717147827148e+00
1.903006792068481445e+00,1.084676861763000488e+00
1.295423388481140137e+00,1.334453821182250977e+00
5.848663449287414551e-01,1.275312542915344238e+00
1.464073419570922852e+00,3.035612106323242188e+00
-9.040526151657104492e-01,3.707630157470703125e+00
7.096235156059265137e-01,2.286217689514160156e+00
1.210543870925903320e+00,6.132044196128845215e-01
9.810082912445068359e-01,2.747355461120605469e+00
-1.392460942268371582e+00,3.202727556228637695e+00
-4.843080341815948486e-01,3.086286067962646484e+00
-1.134141087532043457e+00,2.726567983627319336e+00
1.712788790464401245e-01,2.601740837097167969e+00
2.179387062788009644e-01,1.430648565292358398e+00
3.082875251770019531e+00,-5.627947449684143066e-01
-2.447140216827392578e-01,3.844519138336181641e+00
1.465047597885131836e+00,1.349782794713973999e-01
-8.593640327453613281e-01,3.532125234603881836e+00
4.621007144451141357e-01,1.619942784309387207e+00
3.677087426185607910e-01,2.725598812103271484e+00
6.894907355308532715e-02,3.928493022918701172e+00
5.514050722122192383e-01,2.173229694366455078e+00
1.133298277854919434e+00,2.756270170211791992e+00
2.234990596771240234e-01,1.830844521522521973e+00
3.216204047203063965e-01,1.558257699012756348e+00
-1.400665521621704102e+00,3.518161296844482422e+00
3.477864861488342285e-01,3.791437149047851562e+00
-3.808621168136596680e-01,1.994099140167236328e+00
1.119346976280212402e+00,8.091146945953369141e-01
-4.756905138492584229e-01,2.860539913177490234e+00
3.706686794757843018e-01,2.970255613327026367e+00
2.858734369277954102e+00,-3.487113714218139648e-01
-3.465434908866882324e-01,3.524217605590820312e+00
-8.588667958974838257e-02,3.384845972061157227e+00
2.028389453887939453e+00,1.451406478881835938e+00
5.524097681045532227e-01,2.589276552200317383e+00
-5.405370518565177917e-02,3.134033441543579102e+00
1.371576309204101562e+00,1.302383661270141602e+00
2.370290160179138184e-01,1.192003130912780762e+00
7.027963399887084961e-01,2.949347734451293945e+00
-8.665150403976440430e-01,4.778880119323730469e+00
-1.727066785097122192e-01,2.831852197647094727e+00
-2.577707290649414062e+00,4.620670318603515625e+00
8.962604999542236328e-01,1.839318394660949707e+00
5.774658918380737305e-01,2.632420301437377930e+00
-2.326124161481857300e-01,2.112909793853759766e+00
2.092516571283340454e-01,2.773151874542236328e+00
8.541882038116455078e-01,1.210516095161437988e+00
2.043987274169921875e+00,5.532719492912292480e-01
-7.440030574798583984e-01,4.130014419555664062e+00
-3.302805423736572266e-01,1.970605492591857910e+00
2.269750833511352539e-01,2.420586585998535156e+00
7.804399728775024414e-01,9.668662548065185547e-01
8.155344128608703613e-01,3.555733919143676758e+00
3.139164745807647705e-01,3.119967460632324219e+00
9.103986620903015137e-01,9.936994314193725586e-01
-2.809205353260040283e-01,3.955691576004028320e+00
3.068537414073944092e-01,1.913438677787780762e+00
1.096000075340270996e+00,1.426817893981933594e+00
9.771707057952880859e-01,2.883268117904663086e+00
1.129133179783821106e-01,3.687137126922607422e+00
1.855072975158691406e+00,2.724008560180664062e-01
1.654820203781127930e+00,1.010588645935058594e+00
-3.939161598682403564e-01,3.978554010391235352e+00
2.904136180877685547e-01,3.459545612335205078e+00
1.378480911254882812e+00,2.084854841232299805e+00
-1.509054005146026611e-01,2.744004011154174805e+00
5.081284642219543457e-01,1.047603249549865723e+00
7.425571084022521973e-01,1.891835808753967285e+00
1.641329377889633179e-01,2.439486742019653320e+00
7.209970355033874512e-01,2.371000289916992188e+00
1.653273820877075195e+00,5.295792818069458008e-01
1.409069914370775223e-02,2.816843271255493164e+00
3.352606892585754395e-01,2.490534067153930664e+00
1.458644628524780273e+00,1.874328494071960449e+00
1.802118182182312012e+00,-2.175997495651245117e-01
-2.525851726531982422e-01,1.907021284103393555e+00
1.020409464836120605e+00,1.680993914604187012e+00
1.033844470977783203e+00,2.350548267364501953e+00
1.098366498947143555e+00,7.239319086074829102e-01
-7.740920782089233398e-01,3.739502668380737305e+00
-6.084845066070556641e-01,2.484558582305908203e+00
1.640990972518920898e+00,2.651853263378143311e-01
1.343921542167663574e+00,1.336152434349060059e+00
7.354664802551269531e-01,1.952811360359191895e+00
-1.730210661888122559e+00,6.093243598937988281e+00
2.440048933029174805e+00,6.951079368591308594e-01
1.036322832107543945e+00,2.111976146697998047e+00
3.121013045310974121e-01,3.769399881362915039e+00
2.603962898254394531e+00,2.387002408504486084e-01
1.430560946464538574e+00,1.893179535865783691e+00
1.510275840759277344e+00,1.293003559112548828e+00
-1.260661959648132324e+00,3.655945062637329102e+00
4.357726871967315674e-01,1.136660814285278320e+00
2.307980537414550781e+00,6.365939378738403320e-01
1.355875134468078613e+00,-2.813388705253601074e-01
1.186743736267089844e+00,2.151964008808135986e-01
-1.127073392271995544e-01,1.279667973518371582e+00
-1.969546265900135040e-02,3.854992866516113281e+00
-3.438853621482849121e-01,3.516855478286743164e+00
9.943544864654541016e-01,8.733491897583007812e-01
5.450397133827209473e-01,3.389018535614013672e+00
1.614194512367248535e+00,6.746877431869506836e-01
5.029580593109130859e-01,7.869451642036437988e-01
2.412921905517578125e+00,9.783030748367309570e-01
1.438810944557189941e+00,5.060582160949707031e-01
1.856746077537536621e+00,-5.174424499273300171e-02
2.425268650054931641e+00,1.681796431541442871e+00
-4.054916277527809143e-02,3.711158990859985352e+00
-5.929891467094421387e-01,3.162252902984619141e+00
-9.320587515830993652e-01,3.501528978347778320e+00
2.492319822311401367e+00,7.535593509674072266e-01
1.207739830017089844e+00,1.912266850471496582e+00
4.586299359798431396e-01,1.222775697708129883e+00
-1.966031789779663086e-01,4.183211326599121094e+00
1.573308587074279785e+00,1.439882397651672363e+00
-7.451076507568359375e-01,3.344950914382934570e+00
-6.503393650054931641e-01,3.229061603546142578e+00
9.650209546089172363e-01,7.772133946418762207e-01
8.577147126197814941e-02,3.609772682189941406e+00
1.917984247207641602e+00,5.124039053916931152e-01
1.279622793197631836e+00,-1.001722887158393860e-01
-9.921448826789855957e-01,3.697499752044677734e+00
2.092442959547042847e-01,3.615902900695800781e+00
1.753059864044189453e+00,2.531404972076416016e+00
8.330863118171691895e-01,2.866843223571777344e+00
4.515778422355651855e-01,8.127226233482360840e-01
2.343548536300659180e+00,1.834351569414138794e-01
-5.239021778106689453e-01,4.059072971343994141e+00
1.443196654319763184e+00,2.542470455169677734e+00
-9.182825684547424316e-02,1.703693270683288574e+00
1.980401158332824707e+00,2.323995351791381836e+00
2.513083219528198242e+00,4.761226177215576172e+00
1.034657955169677734e+00,1.321644783020019531e+00
2.077546834945678711e+00,2.582853078842163086e+00
8.881321549415588379e-01,1.572060704231262207e+00
2.092645406723022461e+00,2.545548200607299805e+00
2.751205444335937500e+00,3.377751827239990234e+00
6.125288605690002441e-01,1.354221701622009277e+00
1.452793836593627930e+00,2.617561101913452148e+00
2.743394136428833008e+00,3.449878931045532227e+00
1.846132397651672363e+00,1.386028409004211426e+00
8.106114268302917480e-01,1.982978224754333496e+00
1.054168492555618286e-01,2.018944025039672852e+00
7.558988332748413086e-01,6.172178387641906738e-01
1.169714689254760742e+00,2.466074705123901367e+00
2.315537929534912109e+00,1.922418355941772461e+00
1.057399749755859375e+00,1.977509856224060059e+00
7.644436955451965332e-01,2.139572620391845703e+00
1.942921161651611328e+00,2.754017591476440430e+00
2.636092901229858398e+00,2.202141046524047852e+00
2.297206163406372070e+00,2.673396825790405273e+00
8.137499094009399414e-01,1.745310783386230469e+00
2.192916154861450195e+00,2.976907730102539062e+00
2.181655883789062500e+00,3.733347654342651367e+00
1.415976405143737793e+00,3.615765094757080078e+00
1.486449122428894043e+00,9.701873660087585449e-01
1.577828049659729004e+00,3.244219064712524414e+00
1.711626648902893066e+00,1.893649101257324219e+00
1.995201706886291504e+00,3.058007240295410156e+00
8.420637845993041992e-01,2.354890584945678711e+00
1.854126930236816406e+00,2.263953685760498047e+00
1.068240404129028320e+00,3.924143791198730469e+00
4.763492047786712646e-01,1.847689509391784668e+00
9.227928519248962402e-01,-4.359169006347656250e-01
1.601212263107299805e+00,1.911629438400268555e+00
1.933151125907897949e+00,3.502571582794189453e+00
1.573960781097412109e+00,3.376775979995727539e+00
1.372807383537292480e+00,2.975049257278442383e+00
2.540111064910888672e+00,4.240641593933105469e+00
2.542685031890869141e+00,3.098468303680419922e+00
1.522717475891113281e+00,3.076798915863037109e+00
1.309011459350585938e+00,2.077434778213500977e+00
1.537736415863037109e+00,2.215185403823852539e+00
6.295124888420104980e-01,1.911730289459228516e+00
1.106042027473449707e+00,1.773538589477539062e+00
8.826626539230346680e-01,1.782235741615295410e+00
1.159511685371398926e+00,2.036847352981567383e+00
2.316103696823120117e+00,3.386127948760986328e+00
2.707892179489135742e+00,3.718752384185791016e+00
2.036739826202392578e+00,3.256308317184448242e+00
9.527185559272766113e-01,2.299679994583129883e+00
1.027612209320068359e+00,2.442054033279418945e+00
1.035430312156677246e+00,1.829432010650634766e+00
8.837098479270935059e-01,-2.374104857444763184e-01
5.568627119064331055e-01,2.843688488006591797e+00
-4.733957052230834961e-01,2.650038957595825195e+00
1.927922844886779785e+00,2.255261898040771484e+00
1.128979563713073730e+00,1.692989587783813477e+00
2.087701797485351562e+00,2.483668327331542969e+00
1.734662771224975586e+00,2.290690660476684570e+00
2.712252378463745117e+00,4.101566314697265625e+00
1.774386286735534668e+00,4.259538650512695312e+00
1.563599705696105957e+00,2.844368219375610352e+00
1.283612251281738281e+00,-9.918068349361419678e-02
1.132939815521240234e+00,2.656855106353759766e+00
2.260541439056396484e+00,1.743381619453430176e+00
1.523257851600646973e+00,2.685024023056030273e+00
1.312555432319641113e+00,2.967547416687011719e+00
1.592760205268859863e+00,2.331770420074462891e+00
-1.640698164701461792e-01,3.883616030216217041e-01
1.696061849594116211e+00,2.478327989578247070e+00
1.331736683845520020e+00,1.504032015800476074e+00
3.856572210788726807e-01,2.456536054611206055e+00
1.533610939979553223e+00,3.663631439208984375e+00
2.224642634391784668e-01,9.442922472953796387e-01
7.576959729194641113e-01,2.490566253662109375e+00
1.236093282699584961e+00,2.262636423110961914e+00
1.992063522338867188e+00,1.387638449668884277e+00
1.536396503448486328e+00,3.434226036071777344e+00
1.466822624206542969e+00,1.931724905967712402e+00
7.860506772994995117e-01,1.402912139892578125e+00
6.414869427680969238e-01,8.178592473268508911e-02
1.289810895919799805e+00,1.910831928253173828e+00
1.980005741119384766e+00,1.949449300765991211e+00
2.004778861999511719e+00,2.274199724197387695e+00
1.334977149963378906e+00,3.457888364791870117e+00
1.703063249588012695e+00,1.648990154266357422e+00
1.216623663902282715e+00,2.378732204437255859e+00
2.555860519409179688e+00,4.457510948181152344e+00
1.784782052040100098e+00,2.713346242904663086e+00
2.619650602340698242e+00,3.223580121994018555e+00
1.305578470230102539e+00,1.557376265525817871e+00
1.018206357955932617e+00,3.641416072845458984e+00
8.269051909446716309e-01,7.806290984153747559e-01
1.706888675689697266e+00,1.696512937545776367e+00
2.539766550064086914e+00,2.159733533859252930e+00
1.839847564697265625e+00,2.013153314590454102e+00
1.634933710098266602e+00,2.074369192123413086e+00
1.392182469367980957e+00,3.114668130874633789e+00
1.511479258537292480e+00,2.734857797622680664e+00
1.608328670263290405e-01,8.617595434188842773e-01
1.433569312095642090e+00,2.731550931930541992e+00
1.810024499893188477e+00,1.641748666763305664e+00
2.332561969757080078e+00,3.728029727935791016e+00
6.851842999458312988e-01,2.816391706466674805e+00
1.345411658287048340e+00,1.546061873435974121e+00
1.333833456039428711e+00,2.141984939575195312e+00
1.061828970909118652e+00,9.808970093727111816e-01
2.264265775680541992e+00,4.515926837921142578e+00
1.150238513946533203e+00,1.661419153213500977e+00
1.215141773223876953e+00,1.493747591972351074e+00
1.718961834907531738e+00,3.105254411697387695e+00
1.764631628990173340e+00,3.224696874618530273e+00
2.237134933471679688e+00,3.816854953765869141e+00
2.186849594116210938e+00,2.664595365524291992e+00
1.413557171821594238e+00,1.809717774391174316e+00
1.164972186088562012e+00,1.220742583274841309e+00
1.506863355636596680e+00,1.417105674743652344e+00
1.008272171020507812e+00,2.049068212509155273e+00
7.806725502014160156e-01,2.929524481296539307e-01
1.660643815994262695e+00,2.808503389358520508e+00
2.544906854629516602e+00,5.294492721557617188e+00
1.801839709281921387e+00,2.413631677627563477e+00
2.014669656753540039e+00,3.159738779067993164e+00
2.283618450164794922e+00,3.398413419723510742e+00
1.858428597450256348e+00,2.592549324035644531e+00
9.536852240562438965e-01,2.345528364181518555e+00
1.817223787307739258e+00,1.492305517196655273e+00
2.271611690521240234e+00,3.140053749084472656e+00
1.749702215194702148e+00,2.013388395309448242e+00
1.186708450317382812e+00,1.645052313804626465e+00
2.058242559432983398e+00,3.669288396835327148e+00
1.508557081222534180e+00,1.189351201057434082e+00
1.101551771163940430e+00,2.311982870101928711e+00
2.258391529321670532e-01,2.557161331176757812e+00
9.405692815780639648e-01,1.284026741981506348e+00
2.347744226455688477e+00,3.591512918472290039e+00
6.934806108474731445e-01,2.748224496841430664e+00
3.087357044219970703e+00,4.308349609375000000e+00
7.629008889198303223e-01,1.121907234191894531e+00
2.416884422302246094e+00,3.820826053619384766e+00
1.314157247543334961e+00,4.854597449302673340e-01
2.007049322128295898e+00,2.409095287322998047e+00
7.575725317001342773e-01,2.233289957046508789e+00
1.434562802314758301e+00,2.227547407150268555e+00
2.237596750259399414e+00,3.758979558944702148e+00
5.976033210754394531e-01,1.803254723548889160e+00
1.893006920814514160e+00,2.429684400558471680e+00
1.101553916931152344e+00,1.787998199462890625e+00
2.101625919342041016e+00,1.306164503097534180e+00
1.227262258529663086e+00,1.307414531707763672e+00
1.698496580123901367e+00,2.641442537307739258e+00
2.260530710220336914e+00,2.832854509353637695e+00
8.619014620780944824e-01,1.787348985671997070e+00
1.396926045417785645e+00,2.134214162826538086e+00
1.943617343902587891e+00,2.153756618499755859e+00
2.200971603393554688e+00,1.453824639320373535e+00
6.587565541267395020e-01,9.225465655326843262e-01
1.450331687927246094e+00,2.804081916809082031e+00
2.527124881744384766e+00,3.479140758514404297e+00
1.589900374412536621e+00,3.627547979354858398e+00
1.536623716354370117e+00,2.852377414703369141e+00
1.489114522933959961e+00,2.874968290328979492e+00
1.256151914596557617e+00,1.890220165252685547e+00
8.211625218391418457e-01,2.502431392669677734e+00
1.877009153366088867e+00,3.124597072601318359e+00
1.797827184200286865e-01,7.221859097480773926e-01
1.706043839454650879e+00,1.445655703544616699e+00
2.914044559001922607e-01,8.360196948051452637e-01
8.935402035713195801e-01,5.995905399322509766e-01
-8.437755703926086426e-02,2.012157440185546875e+00
6.794703006744384766e-01,1.321468949317932129e+00
1.324067354202270508e+00,2.398455858230590820e+00
8.344760537147521973e-01,2.126070022583007812e+00
1.308352351188659668e+00,1.560514211654663086e+00
2.033559799194335938e+00,2.585419416427612305e+00
1.419100880622863770e+00,2.896896362304687500e+00
7.558181881904602051e-01,2.027198791503906250e+00
1.284948825836181641e+00,2.524155855178833008e+00
2.395138502120971680e+00,3.210232734680175781e+00
1.367664694786071777e+00,3.588129043579101562e+00
1.041519761085510254e+00,2.925948858261108398e+00
1.156367421150207520e+00,3.890535235404968262e-01
1.725779056549072266e+00,1.415746808052062988e+00
1.996670126914978027e+00,2.024196147918701172e+00
1.794927954673767090e+00,3.220905542373657227e+00
1.524961233139038086e+00,3.020583391189575195e+00
8.177049756050109863e-01,1.676090598106384277e+00
1.226317763328552246e+00,2.052742958068847656e+00
1.392370939254760742e+00,3.130187034606933594e+00
1.412650823593139648e+00,2.834315538406372070e+00
1.629108667373657227e+00,2.251371860504150391e+00
1.795893669128417969e+00,2.308633804321289062e+00
1.536727547645568848e+00,2.088256835937500000e+00
1.218576431274414062e+00,2.955223321914672852e+00
1.144047856330871582e+00,1.106085062026977539e+00
1.918869972229003906e+00,1.984040498733520508e+00
1.653141736984252930e+00,2.566273450851440430e+00
1.253424584865570068e-01,1.765152812004089355e-02
1.598104476928710938e+00,2.657068967819213867e+00
-2.583469450473785400e-01,5.616506338119506836e-01
1.172031879425048828e+00,2.416835308074951172e+00
1.603223919868469238e+00,4.599272727966308594e+00
2.468325614929199219e+00,4.225905418395996094e+00
2.586982727050781250e+00,4.237580299377441406e+00
1.669495463371276855e+00,2.221862316131591797e+00
1.559662699699401855e+00,3.350234985351562500e+00
1.088140130043029785e+00,3.353614807128906250e+00
1.476345062255859375e+00,1.390329480171203613e+00
2.088787555694580078e+00,2.602271556854248047e+00
1.973725318908691406e+00,3.852272033691406250e+00
2.422390937805175781e+00,3.196833848953247070e+00
1.734686017036437988e+00,1.588255643844604492e+00
1.903200268745422363e+00,1.882640600204467773e+00
1.691783308982849121e+00,2.396373271942138672e+00
1.720500707626342773e+00,1.970813870429992676e+00
1.392988562583923340e+00,2.158297061920166016e+00
1.118646025657653809e+00,1.489408135414123535e+00
2.137395858764648438e+00,3.022707223892211914e+00
2.464298248291015625e+00,2.698744535446166992e+00
2.443022012710571289e+00,3.660515546798706055e+00
1.560975790023803711e+00,2.370727062225341797e+00
1.833455801010131836e+00,2.426343202590942383e+00
8.247157931327819824e-01,4.360247254371643066e-01
1.461275815963745117e+00,2.612553358078002930e+00
1.536665916442871094e+00,2.492520570755004883e+00
1.139830470085144043e+00,2.555258035659790039e+00
6.571165323257446289e-01,1.692967534065246582e+00
2.042809724807739258e+00,2.598839521408081055e+00
1.785642981529235840e+00,1.270187139511108398e+00
1.041321635246276855e+00,1.508299231529235840e+00
8.216111660003662109e-01,3.228582143783569336e+00
1.721786499023437500e+00,3.244755744934082031e+00
9.816055297851562500e-01,3.654020309448242188e+00
2.020399808883666992e+00,3.726993322372436523e+00
2.103036165237426758e+00,4.636775016784667969e+00
1.533439755439758301e+00,3.690766811370849609e+00
1.680233120918273926e+00,1.998304605484008789e+00
5.837623476982116699e-01,2.084980726242065430e+00
2.564882516860961914e+00,3.322458028793334961e+00
1.655155539512634277e+00,2.118639707565307617e+00
8.534778952598571777e-01,2.237574815750122070e+00
2.394628524780273438e+00,2.473885297775268555e+00
4.917605817317962646e-01,2.535321712493896484e+00
8.605433106422424316e-01,2.028612852096557617e+00
2.170872688293457031e+00,3.277896642684936523e+00
1.437620401382446289e+00,2.642455101013183594e+00
9.039587378501892090e-01,2.173386812210083008e+00
1.916045069694519043e+00,2.312831878662109375e+00
2.222749233245849609e+00,3.007017135620117188e+00
1.187101244926452637e+00,2.384215354919433594e+00
1.107795000076293945e+00,1.767173647880554199e+00
2.816429615020751953e+00,2.460410356521606445e+00
1.450362205505371094e+00,9.856589436531066895e-01
6.491477489471435547e-01,1.937787175178527832e+00
1.412044048309326172e+00,2.218026876449584961e+00
1.413625240325927734e+00,2.853921413421630859e+00
1.049262404441833496e+00,2.840129375457763672e+00
1.608514070510864258e+00,6.646494865417480469e-01
7.224960327148437500e-01,5.735189914703369141e-01
1.901977062225341797e+00,3.162766695022583008e+00
1.643963932991027832e+00,9.376633763313293457e-01
1.250239253044128418e+00,2.867597579956054688e+00
1.992579579353332520e+00,2.775118350982666016e+00
1.075659275054931641e+00,2.084003925323486328e+00
2.189934730529785156e+00,3.591688156127929688e+00
1.997277021408081055e+00,3.165458917617797852e+00
2.287069797515869141e+00,2.812349319458007812e+00
8.127382397651672363e-01,2.137322902679443359e+00
1.979535460472106934e+00,3.021700143814086914e+00
1.761166453361511230e+00,1.552174925804138184e+00
1.224948763847351074e+00,3.379856824874877930e+00
1.264073491096496582e+00,1.516738533973693848e+00
1.816232085227966309e+00,1.530762910842895508e+00
2.054755449295043945e+00,2.756559610366821289e+00
9.896317720413208008e-01,2.472182035446166992e+00
1.328830003738403320e+00,3.253613233566284180e+00
2.561432838439941406e+00,3.525141954421997070e+00
1.662482023239135742e+00,1.465022087097167969e+00
2.258583307266235352e+00,3.901286602020263672e+00
1.309952855110168457e+00,1.151491999626159668e+00
1.446204185485839844e+00,2.066122531890869141e+00
1.485013127326965332e+00,3.504625320434570312e+00
1.603027105331420898e+00,1.779882550239562988e+00
1.227141380310058594e+00,7.973404526710510254e-01
9.714282155036926270e-01,1.010106444358825684e+00
1.588877916336059570e+00,2.579987049102783203e+00
1.361535310745239258e+00,2.438352584838867188e+00
1.736829757690429688e+00,1.587992668151855469e+00
-4.584535956382751465e-02,7.238895893096923828e-01
9.804241657257080078e-01,3.106485366821289062e+00
1.617895483970642090e+00,2.097003936767578125e+00
7.169340252876281738e-01,3.417011976242065430e+00
2.279453754425048828e+00,4.386851787567138672e+00
1.556298971176147461e+00,1.843581557273864746e+00
1.334440708160400391e+00,3.982287883758544922e+00
1.470556974411010742e+00,2.983057022094726562e+00
1.839946627616882324e+00,3.372069358825683594e+00
1.314787864685058594e+00,2.134779930114746094e+00
1.152402877807617188e+00,1.867079854011535645e+00
2.203783035278320312e+00,2.599805593490600586e+00
1.473350405693054199e+00,1.869114160537719727e+00
1.252474188804626465e+00,1.208552241325378418e+00
1.286780357360839844e+00,3.531977415084838867e+00
1.250912308692932129e+00,1.909432411193847656e+00
2.116184473037719727e+00,1.908483982086181641e+00
1.588024020195007324e+00,2.226070165634155273e+00
1.044565796852111816e+00,1.769288897514343262e+00
2.743027210235595703e+00,3.802551269531250000e+00
2.091792106628417969e+00,3.896984815597534180e+00
2.469037532806396484e+00,2.463469982147216797e+00
7.627495527267456055e-01,6.706250309944152832e-01
2.235639333724975586e+00,2.705763101577758789e+00
2.096489906311035156e+00,3.729518175125122070e+00
1.121906518936157227e+00,3.300807476043701172e+00
1.017458915710449219e+00,2.250815868377685547e+00
1.445001840591430664e+00,6.887901425361633301e-01
9.851085543632507324e-01,1.528654217720031738e+00
4.631954133510589600e-01,9.644806385040283203e-01
2.277536392211914062e+00,1.619107007980346680e+00
9.373875260353088379e-01,1.285756945610046387e+00
1.239967465400695801e+00,1.956376791000366211e+00
2.291825294494628906e+00,4.501901626586914062e+00
1.203019976615905762e+00,1.522581696510314941e+00
1.377033472061157227e+00,2.425573110580444336e+00
1.136088132858276367e+00,1.297598361968994141e+00
2.879929065704345703e+00,2.359449863433837891e+00
3.915478587150573730e-01,2.084169149398803711e+00
1.516057491302490234e+00,1.798859834671020508e+00
1.077014684677124023e+00,1.307271480560302734e+00
1.146117329597473145e+00,1.725679278373718262e+00
6.847741007804870605e-01,2.282368183135986328e+00
1.735181927680969238e+00,2.316482067108154297e+00
2.145022153854370117e+00,3.439621448516845703e+00
1.872634649276733398e+00,3.662276983261108398e+00
1.023586034774780273e+00,2.561890125274658203e+00
1.727760195732116699e+00,2.314629793167114258e+00
1.341894984245300293e+00,2.193366765975952148e+00
1.466421842575073242e+00,2.594481468200683594e+00
8.113375902175903320e-01,2.714151144027709961e+00
9.701405167579650879e-01,1.476199746131896973e+00
1.240598559379577637e+00,2.169497728347778320e+00
1.023368120193481445e+00,1.628991007804870605e+00
1.025543212890625000e+00,2.484752893447875977e+00
1.196425557136535645e+00,2.911880016326904297e+00
1.662982463836669922e+00,3.383212089538574219e+00
1.088287234306335449e+00,2.840013027191162109e+00
7.840983867645263672e-01,6.167336702346801758e-01
1.617495298385620117e+00,2.305578470230102539e+00
7.608843445777893066e-01,8.741046190261840820e-01
1.236290693283081055e+00,1.402836799621582031e+00
1.483543038368225098e+00,3.538848876953125000e+00
2.254941940307617188e+00,3.722500324249267578e+00
2.306300103664398193e-01,8.876214027404785156e-01
6.710180044174194336e-01,1.396219134330749512e+00
1.809145569801330566e+00,3.417199611663818359e+00
3.041876256465911865e-01,7.980227470397949219e-01
2.409768581390380859e+00,3.663857936859130859e+00
6.187815070152282715e-01,1.425922632217407227e+00
2.761916875839233398e+00,3.074853420257568359e+00
7.158043384552001953e-01,2.502770662307739258e+00
6.563314795494079590e-01,3.173306941986083984e+00
2.057804584503173828e+00,3.482297420501708984e+00
1.395441293716430664e+00,1.770076394081115723e+00
1.585998773574829102e+00,1.883153319358825684e+00
1.229687809944152832e+00,2.500433683395385742e+00
8.279066085815429688e-01,1.921304583549499512e+00
1.603152751922607422e+00,3.706310510635375977e+00
2.585412025451660156e+00,2.965665340423583984e+00
2.275264263153076172e+00,2.907992362976074219e+00
3.264374256134033203e+00,3.732789516448974609e+00
2.085040092468261719e+00,4.192813873291015625e+00
6.068370342254638672e-01,2.185211896896362305e+00
1.330848455429077148e+00,3.645725250244140625e+00
1.994307279586791992e+00,2.489543914794921875e+00
1.141258001327514648e+00,3.119948148727416992e+00
5.824394226074218750e-01,2.657202959060668945e+00
7.729005217552185059e-01,1.863550186157226562e+00
1.798360586166381836e+00,2.198744058609008789e+00
8.483256697654724121e-01,1.205006718635559082e+00
1.381755113601684570e+00,2.000505685806274414e+00
2.871618747711181641e+00,2.792357444763183594e+00
2.488135099411010742e+00,3.327586889266967773e+00
2.746063947677612305e+00,2.848474264144897461e+00
8.512841463088989258e-01,3.304284334182739258e+00
3.042554378509521484e+00,3.084155559539794922e+00
1.770096778869628906e+00,3.775092124938964844e+00
4.334282279014587402e-01,2.656147480010986328e+00
1.066940784454345703e+00,3.793478250503540039e+00
1.108889952301979065e-01,6.196729540824890137e-01
6.748007535934448242e-01,2.939294099807739258e+00
2.257214784622192383e+00,2.998919963836669922e+00
1.402382493019104004e+00,3.275982856750488281e+00
1.162480354309082031e+00,2.126601457595825195e+00
1.513873219490051270e+00,1.910256624221801758e+00
1.492134332656860352e+00,2.510567426681518555e+00
5.028430819511413574e-01,2.283331632614135742e+00
1.811484396457672119e-01,6.448374986648559570e-01
2.308268308639526367e+00,1.366374611854553223e+00
-1.214034706354141235e-01,4.184381961822509766e+00
2.335698366165161133e+00,1.620102167129516602e+00
1.270857453346252441e+00,2.286322593688964844e+00
9.206960797309875488e-01,2.573809385299682617e+00
6.602175831794738770e-01,2.267447471618652344e+00
8.390568494796752930e-01,3.460150718688964844e+00
1.772266626358032227e+00,2.928803443908691406e+00
2.218853712081909180e+00,4.125947952270507812e+00
1.583356976509094238e+00,2.534033298492431641e+00
6.549373865127563477e-01,1.207634568214416504e+00
1.391738533973693848e+00,8.404256105422973633e-01
3.058925867080688477e+00,4.604706287384033203e+00
1.686694860458374023e+00,3.343438625335693359e+00
1.259775161743164062e+00,3.287512779235839844e+00
1.458299636840820312e+00,3.335747480392456055e+00
1.334763884544372559e+00,2.131726503372192383e+00
2.008487224578857422e+00,2.243940830230712891e+00
1.668492197990417480e+00,3.792525529861450195e+00
2.186640977859497070e+00,2.487355470657348633e+00
5.458136200904846191e-01,1.510181427001953125e+00
1.173096418380737305e+00,2.180786848068237305e+00
1.071408987045288086e+00,8.448899984359741211e-01
1.044988036155700684e+00,1.992763400077819824e+00
3.605175316333770752e-01,1.656821250915527344e+00
2.114550352096557617e+00,2.198749542236328125e+00
2.205118656158447266e+00,1.814471006393432617e+00
3.003837168216705322e-01,7.549958229064941406e-01
1.441124916076660156e+00,2.174917221069335938e+00
2.289733171463012695e+00,3.009783267974853516e+00
1.079223752021789551e+00,2.220686674118041992e+00
3.307432830333709717e-01,8.990627527236938477e-01
6.788181662559509277e-01,1.245081067085266113e+00
1.422751903533935547e+00,4.170085430145263672e+00
1.249371051788330078e+00,8.522533774375915527e-01
1.427282214164733887e+00,2.681838274002075195e+00
1.649916887283325195e+00,3.145741701126098633e+00
-2.843031287193298340e-02,2.191383600234985352e+00
2.245563745498657227e+00,4.069950580596923828e+00
5.298705101013183594e-01,2.154751300811767578e+00
2.800143718719482422e+00,2.796817064285278320e+00
1.324685454368591309e+00,2.982396125793457031e+00
2.046396017074584961e+00,1.500573515892028809e+00
9.325368404388427734e-01,3.101722478866577148e+00
1.484618902206420898e+00,3.018102884292602539e+00
1.220877289772033691e+00,3.077454090118408203e+00
2.905880928039550781e+00,3.212011337280273438e+00
1.118909358978271484e+00,1.410619616508483887e+00
1.581334710121154785e+00,3.027428388595581055e+00
1.689575463533401489e-01,1.494181275367736816e+00
1.723327398300170898e+00,1.900994896888732910e+00
7.527269124984741211e-01,2.092910557985305786e-01
2.299009084701538086e+00,3.067294120788574219e+00
8.524862527847290039e-01,2.114334821701049805e+00
1.347935438156127930e+00,3.596685647964477539e+00
1.286180973052978516e+00,9.786056280136108398e-01
1.478316545486450195e+00,2.778951168060302734e+00
-3.289640545845031738e-01,-7.079506665468215942e-02
1.691149950027465820e+00,2.393423080444335938e+00
1.285509586334228516e+00,9.656474590301513672e-01
1.076775908470153809e+00,2.469701766967773438e+00
1.765672087669372559e+00,1.833152890205383301e+00
1.664770364761352539e+00,2.833356380462646484e+00
9.934781789779663086e-01,1.354428172111511230e+00
9.539100527763366699e-01,1.026229858398437500e+00
2.288209676742553711e+00,3.901903152465820312e+00
1.818410515785217285e+00,2.442837715148925781e+00
1.038504242897033691e+00,5.095056891441345215e-01
1.461799740791320801e+00,1.896051526069641113e+00
7.973934412002563477e-01,9.959971308708190918e-01
1.219840764999389648e+00,2.017115592956542969e+00
2.340867996215820312e+00,2.864282131195068359e+00
1.754883408546447754e+00,1.490729928016662598e+00
1.851796507835388184e+00,2.635243177413940430e+00
2.558361530303955078e+00,4.227850914001464844e+00
1.165014028549194336e+00,3.536181926727294922e+00
1.878115057945251465e+00,3.421248674392700195e+00
1.269632816314697266e+00,1.993016600608825684e+00
1.337550401687622070e+00,1.554318547248840332e+00
2.284183979034423828e+00,2.899387359619140625e+00
1.526190519332885742e+00,3.148644208908081055e+00
2.138025760650634766e+00,2.097307920455932617e+00
1.252560973167419434e+00,2.521183729171752930e+00
8.925068974494934082e-01,1.673868536949157715e+00
1.828679561614990234e+00,1.643602609634399414e+00
1.193073391914367676e+00,2.868362188339233398e+00
2.082567453384399414e+00,3.179795980453491211e+00
1.563715696334838867e+00,2.315697431564331055e+00
1.536416649818420410e+00,9.862282276153564453e-01
1.242302298545837402e+00,1.751186490058898926e+00
1.581610441207885742e+00,2.737053632736206055e+00
2.608070611953735352e+00,3.133435249328613281e+00
1.087783932685852051e+00,1.955714583396911621e+00
1.413908123970031738e+00,3.085931777954101562e+00
2.778984308242797852e+00,2.699643135070800781e+00
1.133774518966674805e+00,2.086771726608276367e+00
1.361280679702758789e+00,3.387766361236572266e+00
1.286489129066467285e+00,2.561491489410400391e+00
1.417754769325256348e+00,6.308038234710693359e-01
3.133386969566345215e-01,8.096067905426025391e-01
1.694512605667114258e+00,3.236776351928710938e+00
6.995700001716613770e-01,1.440281033515930176e+00
1.418282508850097656e+00,1.702266454696655273e+00
1.248828887939453125e+00,1.625472307205200195e+00
1.534405231475830078e+00,2.289695262908935547e+00
1.637020707130432129e+00,3.028138160705566406e+00
2.079949378967285156e+00,2.814970254898071289e+00
1.068299889564514160e+00,1.505738019943237305e+00
8.357508778572082520e-01,3.002931833267211914e+00
9.849407672882080078e-01,1.603965401649475098e+00
2.128608226776123047e+00,4.198855400085449219e+00
1.324166178703308105e+00,8.432487845420837402e-01
1.381850838661193848e+00,1.336469411849975586e+00
9.225421547889709473e-01,1.744554758071899414e+00
2.054286479949951172e+00,2.137157678604125977e+00
1.673703193664550781e+00,3.355355262756347656e+00
1.329106569290161133e+00,1.640902042388916016e+00
1.308157324790954590e+00,1.160892605781555176e+00
1.661562561988830566e+00,1.502934098243713379e+00
1.756822705268859863e+00,4.588980197906494141e+00
1.838952779769897461e+00,3.266518592834472656e+00
9.742865562438964844e-01,2.471807479858398438e+00
7.171397805213928223e-01,7.592443227767944336e-01
1.571757316589355469e+00,2.425802230834960938e+00
1.192265510559082031e+00,2.836598634719848633e+00
1.474996089935302734e+00,2.667287111282348633e+00
1.204069614410400391e+00,3.591532707214355469e+00
1.407996416091918945e+00,2.875410556793212891e+00
2.051398754119873047e+00,3.172525644302368164e+00
2.242631196975708008e+00,1.463110089302062988e+00
1.662537217140197754e+00,3.304960012435913086e+00
2.211079120635986328e+00,3.146541833877563477e+00
2.111160278320312500e+00,3.105416297912597656e+00
1.594916582107543945e+00,1.947413563728332520e+00
6.352932453155517578e-01,2.514832019805908203e+00
2.800738573074340820e+00,2.565051794052124023e+00
2.513442277908325195e+00,2.734493494033813477e+00
1.908127188682556152e+00,2.476071357727050781e+00
1.540195465087890625e+00,1.451569557189941406e+00
2.261818647384643555e+00,2.603116750717163086e+00
2.207298278808593750e+00,3.207785844802856445e+00
1.083834409713745117e+00,1.051046371459960938e+00
1.123500585556030273e+00,3.039770126342773438e+00
1.850075125694274902e+00,2.496007204055786133e+00
9.054801464080810547e-01,1.701397299766540527e+00
1.377977728843688965e+00,2.105482816696166992e+00
1.762536644935607910e+00,2.142899513244628906e+00
1.969381570816040039e+00,4.249242305755615234e+00
1.325842976570129395e+00,2.730277776718139648e+00
1.455109000205993652e+00,3.269239664077758789e+00
1.363078236579895020e+00,3.280130386352539062e+00
1.240246057510375977e+00,3.089243412017822266e+00
1.147281408309936523e+00,5.686491131782531738e-01
2.004147529602050781e+00,3.841420412063598633e+00
1.052822470664978027e+00,2.654487609863281250e+00
6.535710692405700684e-01,2.004204988479614258e+00
2.967114448547363281e+00,4.547579288482666016e+00
1.004014372825622559e+00,1.651189327239990234e+00
5.444234609603881836e-01,1.858976721763610840e+00
1.044791817665100098e+00,2.661199092864990234e+00
9.104191660881042480e-01,2.476104497909545898e+00
9.146422147750854492e-01,2.822834730148315430e+00
3.512128591537475586e-01,1.766759276390075684e+00
1.613172411918640137e+00,3.264909505844116211e+00
7.315860986709594727e-01,1.759945392608642578e+00
7.356148958206176758e-01,1.098101973533630371e+00
2.166067123413085938e+00,2.805677652359008789e+00
1.657189488410949707e+00,2.505668640136718750e+00
1.438392996788024902e+00,2.766943216323852539e+00
2.310171842575073242e+00,2.405783891677856445e+00
1.094880461692810059e+00,2.501223087310791016e+00
1.798540711402893066e+00,1.461124658584594727e+00
2.421044588088989258e+00,2.147681236267089844e+00
5.636917352676391602e-01,5.705571770668029785e-01
2.360206127166748047e+00,2.449846506118774414e+00
2.164990425109863281e+00,4.118253231048583984e+00
1.079867839813232422e+00,3.231814384460449219e+00
1.240333795547485352e+00,2.912654399871826172e+00
1.055139303207397461e+00,3.206158876419067383e+00
2.633781909942626953e+00,3.706558227539062500e+00
7.126107811927795410e-01,1.921688556671142578e+00
1.711249351501464844e+00,2.480284214019775391e+00
3.160749197006225586e+00,4.625385761260986328e+00
5.791115760803222656e-01,1.295251011848449707e+00
8.193585872650146484e-01,1.379223108291625977e+00
1.088254451751708984e+00,7.210131287574768066e-01
1.544861793518066406e+00,2.258871316909790039e+00
2.011346101760864258e+00,2.150848865509033203e+00
2.475112199783325195e+00,1.908013939857482910e+00
1.791570544242858887e+00,2.786615610122680664e+00
2.323494911193847656e+00,3.111827373504638672e+00
6.390674710273742676e-01,3.454089462757110596e-01
1.386293649673461914e+00,3.082907438278198242e+00
1.019518852233886719e+00,2.840926170349121094e+00
1.221617460250854492e+00,1.664766192436218262e+00
1.920446872711181641e+00,2.687289237976074219e+00
1.048187851905822754e+00,3.156708478927612305e+00
1.788857340812683105e+00,3.262437582015991211e+00
2.299250364303588867e+00,3.660828113555908203e+00
1.256449818611145020e+00,3.047126770019531250e+00
2.592857360839843750e+00,3.567969799041748047e+00
1.146788954734802246e+00,1.607487559318542480e+00
1.388907194137573242e+00,2.482992887496948242e+00
1.406424522399902344e+00,1.936592102050781250e+00
2.169172048568725586e+00,5.103092193603515625e+00
1.848187804222106934e+00,2.352143287658691406e+00
1.979373216629028320e+00,3.479431867599487305e+00
2.032040357589721680e+00,1.888147354125976562e+00
1.877785921096801758e+00,3.750102758407592773e+00
1.192218780517578125e+00,1.828916311264038086e+00
1.865581989288330078e+00,2.487774848937988281e+00
2.215841054916381836e+00,5.250464916229248047e+00
8.897197246551513672e-01,8.493891358375549316e-01
9.511614441871643066e-01,2.706713199615478516e+00
1.672840714454650879e+00,1.157491207122802734e+00
2.021569967269897461e+00,2.927116155624389648e+00
2.254843950271606445e+00,3.359590768814086914e+00
6.010375022888183594e-01,1.982218742370605469e+00
1.357908368110656738e+00,1.504591464996337891e+00
1.773325443267822266e+00,2.833179235458374023e+00
2.096448659896850586e+00,4.711555957794189453e+00
2.294142007827758789e+00,2.081226587295532227e+00
1.671307086944580078e+00,2.913068532943725586e+00
1.687087893486022949e+00,2.726308345794677734e+00
2.004684925079345703e+00,6.600553393363952637e-01
1.868652224540710449e+00,3.100307703018188477e+00
1.972392916679382324e+00,3.114615678787231445e+00
1.338649034500122070e+00,2.328460454940795898e+00
2.690363883972167969e+00,3.845830202102661133e+00
6.492024064064025879e-01,2.547583580017089844e+00
1.198310136795043945e+00,2.852260589599609375e+00
1.826893925666809082e+00,2.883805513381958008e+00
1.336225152015686035e+00,2.526261568069458008e+00
1.734209299087524414e+00,4.036669731140136719e+00
1.379890322685241699e+00,1.074282526969909668e+00
6.762059330940246582e-01,3.135509014129638672e+00
1.165699481964111328e+00,9.930957555770874023e-01
1.314165472984313965e+00,2.093362808227539062e+00
1.658140182495117188e+00,3.762708187103271484e+00
1.140729784965515137e+00,1.876871347427368164e+00
1.581669688224792480e+00,1.972869157791137695e+00
1.833636522293090820e+00,4.739821553230285645e-01
2.291379213333129883e+00,2.506910324096679688e+00
3.439516305923461914e+00,4.519072055816650391e+00
1.800391912460327148e+00,2.432061195373535156e+00
1.787300109863281250e+00,3.857754707336425781e+00
8.261778354644775391e-01,2.537517309188842773e+00
4.397578239440917969e-01,2.205754995346069336e+00
2.293736457824707031e+00,4.936626911163330078e+00
1.125736713409423828e+00,3.042929172515869141e+00
2.291692256927490234e+00,1.843155264854431152e+00
4.564119875431060791e-01,2.286884546279907227e+00
2.218329191207885742e+00,3.311593770980834961e+00
1.212811470031738281e+00,1.923830270767211914e+00
-8.163440972566604614e-02,8.020867705345153809e-01
1.625995516777038574e+00,2.772398233413696289e+00
6.874995231628417969e-01,1.505189657211303711e+00
6.960661411285400391e-01,9.100573658943176270e-01
5.804600715637207031e-01,1.315531849861145020e+00
2.620517969131469727e+00,2.954095840454101562e+00
1.499545574188232422e+00,3.196710348129272461e+00
2.065726041793823242e+00,4.134692668914794922e+00
1.801752805709838867e+00,3.057773351669311523e+00
2.631886005401611328e+00,3.613404512405395508e+00
9.592049717903137207e-01,1.424292922019958496e+00
1.497397184371948242e+00,2.335777759552001953e+00
9.037996530532836914e-01,1.195803165435791016e+00
1.771527290344238281e+00,1.739209651947021484e+00
1.463050842285156250e+00,2.304015398025512695e+00
1.772016644477844238e+00,1.240414261817932129e+00
3.639650583267211914e+00,4.336165428161621094e+00
9.887607097625732422e-01,2.578324794769287109e+00
1.137681245803833008e+00,1.811842083930969238e+00
1.370037436485290527e+00,2.330619096755981445e+00
1.844541907310485840e+00,1.689138412475585938e+00
3.753341734409332275e-01,8.185177445411682129e-01
1.080221056938171387e+00,2.072308778762817383e+00
1.334631204605102539e+00,2.607569932937622070e+00
1.935308098793029785e+00,3.289233922958374023e+00
1.049395442008972168e+00,2.055945396423339844e+00
2.371594190597534180e+00,3.607584238052368164e+00
1.396539330482482910e+00,3.191939830780029297e+00
1.319990992546081543e+00,2.183226585388183594e+00
1.722155928611755371e+00,3.512528181076049805e+00
9.567255973815917969e-01,2.435949087142944336e+00
2.272711038589477539e+00,3.218718290328979492e+00
1.202939033508300781e+00,1.473396182060241699e+00
1.265296101570129395e+00,1.384974479675292969e+00
2.904071092605590820e+00,3.998966932296752930e+00
1.759745121002197266e+00,1.932863831520080566e+00
3.106257319450378418e-01,1.508326411247253418e+00
4.169326126575469971e-01,1.771502137184143066e+00
2.525328874588012695e+00,3.852966547012329102e+00
1.694672703742980957e+00,8.681362867355346680e-01
1.247742176055908203e+00,1.825207114219665527e+00
1.525018811225891113e+00,3.793276548385620117e+00
9.552592039108276367e-01,1.530763506889343262e+00
8.124367594718933105e-01,2.462666034698486328e+00
1.004821777343750000e+00,3.391600370407104492e+00
1.158017754554748535e+00,2.482293367385864258e+00
1.523310184478759766e+00,1.654845714569091797e+00
1.650840044021606445e+00,2.393264055252075195e+00
1.441110730171203613e+00,1.605245947837829590e+00
1.915309906005859375e+00,2.734269142150878906e+00
1.633605599403381348e+00,2.825030803680419922e+00
2.077280044555664062e+00,1.857762575149536133e+00
1.607082962989807129e+00,3.164310216903686523e+00
1.227286934852600098e+00,1.998095750808715820e+00
1.308871388435363770e+00,3.159287929534912109e+00
9.169526100158691406e-01,2.213261604309082031e+00
3.942371308803558350e-01,3.443412542343139648e+00
1.454020142555236816e+00,2.522285938262939453e+00
1.318314433097839355e+00,1.523386716842651367e+00
2.191804170608520508e+00,3.838313579559326172e+00
1.383974432945251465e+00,1.363195776939392090e+00
1.328111052513122559e+00,2.389906883239746094e+00
1.431098818778991699e+00,2.179979801177978516e+00
8.315171003341674805e-01,3.583153486251831055e+00
1.422767281532287598e+00,2.986232757568359375e+00
1.706550478935241699e+00,2.782949924468994141e+00
1.419833302497863770e+00,1.334476470947265625e+00
1.553541779518127441e+00,1.199791550636291504e+00
1.643970489501953125e+00,2.553004980087280273e+00
1.273264884948730469e+00,2.292757987976074219e+00
1.768131375312805176e+00,2.735737085342407227e+00
1.090348720550537109e+00,1.505109906196594238e+00
1.228298544883728027e+00,3.071854114532470703e+00
1.469385743141174316e+00,3.252393722534179688e+00
7.702454328536987305e-01,9.375560879707336426e-01
2.017053127288818359e+00,3.457576990127563477e+00
1.467153906822204590e+00,2.241636514663696289e+00
1.000108480453491211e+00,2.612097263336181641e+00
2.311259746551513672e+00,3.047953605651855469e+00
-1.912801265716552734e-01,9.391207098960876465e-01
1.046397686004638672e+00,1.082432150840759277e+00
1.737259626388549805e+00,1.143200635910034180e+00
1.541823267936706543e+00,2.108726739883422852e+00
2.232645988464355469e+00,2.775857210159301758e+00
9.341160058975219727e-01,1.912446975708007812e+00
8.927041888236999512e-01,2.180161714553833008e+00
5.580796003341674805e-01,2.514743089675903320e+00
1.406278729438781738e+00,4.351098060607910156e+00
1.101955533027648926e+00,2.164488077163696289e+00
2.512444183230400085e-02,1.245480775833129883e+00
7.562702298164367676e-01,-6.914485991001129150e-02
1.155369520187377930e+00,9.025681614875793457e-01
1.461042642593383789e+00,1.624380946159362793e+00
8.241090178489685059e-01,1.956915855407714844e+00
1.664412021636962891e+00,2.647094964981079102e+00
1.633275389671325684e+00,2.123832225799560547e+00
1.119830965995788574e+00,1.751178383827209473e+00
1.297585844993591309e+00,1.791298508644104004e+00
2.270853757858276367e+00,3.342734336853027344e+00
-8.286881446838378906e-01,5.890567302703857422e-01
-5.134114027023315430e-01,-1.420632958412170410e+00
-5.383444204926490784e-02,-2.697500944137573242e+00
1.917066425085067749e-01,-9.526662230491638184e-01
-1.058260917663574219e+00,5.868017673492431641e-01
-1.234789013862609863e+00,6.341612935066223145e-01
-6.486904621124267578e-02,-1.896338701248168945e+00
-2.850829660892486572e-01,-1.289395928382873535e+00
-1.044762492179870605e+00,-1.436418443918228149e-01
-2.186150401830673218e-01,-1.049251914024353027e+00
-5.065774917602539062e-01,-7.454417943954467773e-01
-7.295566201210021973e-01,-1.720085382461547852e+00
-8.377097845077514648e-01,-7.613578438758850098e-01
-8.865119218826293945e-01,-8.914156556129455566e-01
-4.846544563770294189e-01,-1.045416355133056641e+00
-1.577698349952697754e+00,4.380352199077606201e-01
-1.004536509513854980e+00,-8.627967834472656250e-01
-1.089660406112670898e+00,1.593608707189559937e-01
-8.678939342498779297e-01,5.386021137237548828e-01
-8.415667414665222168e-01,3.762796223163604736e-01
-6.731213331222534180e-01,3.700152039527893066e-01
-1.359214186668395996e+00,-2.336019277572631836e-01
-1.052886024117469788e-01,-8.105295896530151367e-01
-4.450619220733642578e-01,-3.872525393962860107e-01
-9.984633922576904297e-01,5.339864492416381836e-01
-9.771375656127929688e-01,-1.197459816932678223e+00
1.218581646680831909e-01,-2.733924627304077148e+00
2.615071535110473633e-01,-2.237654924392700195e+00
-1.236395314335823059e-01,-2.099160909652709961e+00
-5.712854266166687012e-01,-1.332607388496398926e+00
-9.331381916999816895e-01,-3.675054609775543213e-01
1.344306915998458862e-01,-1.747750043869018555e+00
3.716819286346435547e-01,-2.161879062652587891e+00
-1.122414231300354004e+00,1.285744547843933105e+00
-9.554502964019775391e-01,-3.619873821735382080e-01
-4.503718018531799316e-01,-3.688974082469940186e-01
-9.015841484069824219e-01,-1.882513761520385742e-01
1.674397289752960205e-01,-2.694772958755493164e+00
-4.798858985304832458e-02,-1.246628761291503906e+00
-3.021510541439056396e-01,-7.261714339256286621e-01
-3.416386246681213379e-01,-1.039110898971557617e+00
-1.027349829673767090e+00,2.175849229097366333e-01
-1.193398982286453247e-01,-1.282112002372741699e+00
2.140281796455383301e-01,-2.229318857192993164e+00
-3.406262993812561035e-01,-1.446341037750244141e+00
-4.846436530351638794e-02,-1.897469997406005859e+00
-1.110342025756835938e+00,5.758295580744743347e-02
-1.293835639953613281e+00,-1.446248650550842285e+00
-3.588103353977203369e-01,-1.219776153564453125e+00
-1.972281336784362793e-01,-9.372290968894958496e-01
-2.904954180121421814e-02,-1.598600149154663086e+00
-6.819514632225036621e-01,-1.833486557006835938e-01
-4.737023413181304932e-01,-3.843708634376525879e-01
-2.974640429019927979e-01,-1.024228096008300781e+00
-2.536057829856872559e-01,-1.782058477401733398e+00
-5.660153627395629883e-01,-1.254836201667785645e+00
-1.212777853012084961e+00,-1.827552616596221924e-01
-9.031957983970642090e-01,3.098238408565521240e-01
-1.193447828292846680e+00,1.263239264488220215e+00
-1.227898597717285156e+00,2.397254943847656250e+00
-7.728459239006042480e-01,-8.979405760765075684e-01
-6.882182955741882324e-01,-6.243809461593627930e-01
-4.843353033065795898e-01,-6.385810375213623047e-01
-6.025708466768264771e-02,-1.235046386718750000e+00
-7.302634716033935547e-01,7.259517908096313477e-01
-1.684482693672180176e+00,3.816596865653991699e-01
-1.234434366226196289e+00,1.498603582382202148e+00
-4.382613599300384521e-01,-1.335180640220642090e+00
2.563768438994884491e-02,-1.904078125953674316e+00
-8.500585556030273438e-01,-1.491312384605407715e+00
-5.702613592147827148e-01,-9.506681561470031738e-01
-1.534140944480895996e+00,4.243977963924407959e-01
-6.265684962272644043e-01,3.141467273235321045e-01
5.785252153873443604e-02,-1.580847859382629395e+00
-4.423094987869262695e-01,-2.312917411327362061e-01
-5.553013682365417480e-01,-6.838989853858947754e-01
-9.894011616706848145e-01,6.679047346115112305e-01
-7.565516829490661621e-01,-5.852668359875679016e-02
-1.154819130897521973e+00,3.197412192821502686e-01
-7.295078635215759277e-01,-4.189464747905731201e-01
-9.710184335708618164e-01,-7.056239843368530273e-01
-4.303628206253051758e-01,-2.717399299144744873e-01
-2.160794436931610107e-01,-5.046229362487792969e-01
-6.262656450271606445e-01,1.901636570692062378e-01
-3.389000296592712402e-01,-1.350214958190917969e+00
-5.159866809844970703e-01,-3.107730150222778320e-01
-1.104645013809204102e+00,3.134080469608306885e-01
-5.810985565185546875e-01,6.567453742027282715e-01
-3.295134305953979492e-01,-7.746726274490356445e-01
-4.701389670372009277e-01,-1.218987226486206055e+00
-3.723515570163726807e-01,-9.026713371276855469e-01
-8.402040004730224609e-01,-4.158555865287780762e-01
-5.385499000549316406e-01,-2.652034997940063477e+00
-4.580159485340118408e-01,-1.820867657661437988e+00
-1.353942632675170898e+00,1.770426869392395020e+00
-9.706407189369201660e-01,2.828844822943210602e-02
-9.867335557937622070e-01,2.351898550987243652e-01
-1.625254303216934204e-01,-1.074880242347717285e+00
-1.253617048263549805e+00,1.046982169151306152e+00
-8.683055043220520020e-01,7.076888084411621094e-01
-4.260055422782897949e-01,2.648113071918487549e-01
-5.629168748855590820e-01,-1.523833870887756348e+00
-3.148938119411468506e-01,-1.125858664512634277e+00
-6.185532808303833008e-01,3.150696754455566406e-01
-6.008486151695251465e-01,6.813491135835647583e-02
-1.013059854507446289e+00,8.682927489280700684e-01
-4.017910957336425781e-01,-1.199916362762451172e+00
7.558701932430267334e-02,-2.528961658477783203e+00
-1.241570711135864258e+00,1.039080858230590820e+00
-1.400500416755676270e+00,-1.109188079833984375e+00
-1.223894357681274414e+00,9.776674509048461914e-01
-1.353413224220275879e+00,-6.873033009469509125e-03
-1.491844415664672852e+00,1.234565734863281250e+00
2.625176012516021729e-01,-3.899516761302947998e-01
-7.524940371513366699e-01,-5.665470287203788757e-02
-5.819458961486816406e-01,-1.640350222587585449e-01
-7.945960760116577148e-01,-1.660482048988342285e+00
-7.939839959144592285e-01,-5.428922772407531738e-01
-2.351051867008209229e-01,-2.144061565399169922e+00
-9.768863320350646973e-01,7.210913300514221191e-01
-7.509796619415283203e-01,-7.400004267692565918e-01
-8.302820324897766113e-01,-1.016850709915161133e+00
2.273533120751380920e-02,-6.654620170593261719e-01
-5.500195026397705078e-01,-5.011049509048461914e-01
-9.769763797521591187e-02,-1.182324051856994629e+00
-4.590896964073181152e-01,-3.131783902645111084e-01
-7.625050544738769531e-01,1.039250612258911133e+00
-1.229943513870239258e+00,1.052471280097961426e+00
-1.190688610076904297e+00,-3.401482701301574707e-01
-1.332871079444885254e+00,8.087893724441528320e-01
-3.481258451938629150e-01,-7.861484885215759277e-01
-1.533251553773880005e-01,-5.869390964508056641e-01
-1.233251810073852539e+00,6.947748064994812012e-01
9.915309399366378784e-02,-2.353250503540039062e+00
-8.173468112945556641e-01,5.789596438407897949e-01
2.220495790243148804e-02,-1.860590457916259766e+00
-5.589340329170227051e-01,-1.410480618476867676e+00
-8.346991539001464844e-01,-1.170646920800209045e-01
-4.118154942989349365e-01,-1.628952503204345703e+00
-7.906084656715393066e-01,-4.819781184196472168e-01
-7.951471209526062012e-01,-5.467396378517150879e-01
5.209335684776306152e-01,-3.194950103759765625e+00
-1.242275312542915344e-01,-1.078677177429199219e+00
-1.582410335540771484e-01,-1.003862023353576660e+00
-3.369245827198028564e-01,-9.697455763816833496e-01
-6.003946661949157715e-01,-1.059598207473754883e+00
-1.760829925537109375e+00,2.335696935653686523e+00
-1.016531977802515030e-02,-5.756270289421081543e-01
-1.719778776168823242e-01,-5.342699289321899414e-01
-4.011252522468566895e-01,-8.975071460008621216e-02
-3.607359826564788818e-01,-7.918534874916076660e-01
-6.541302204132080078e-01,-1.481733679771423340e+00
-5.696486830711364746e-01,-9.780903458595275879e-01
-2.652797400951385498e-01,-1.361162662506103516e+00
-3.268532752990722656e-01,-3.606452643871307373e-01
-1.099661231040954590e+00,-7.531007528305053711e-01
-1.156248569488525391e+00,-2.950410246849060059e-01
-6.611068844795227051e-01,-3.967568874359130859e-01
1.391329169273376465e-01,-2.400544166564941406e+00
-1.361112475395202637e+00,1.225632190704345703e+00
-2.712673842906951904e-01,-2.404819250106811523e+00
-1.438372135162353516e+00,7.046685814857482910e-01
-1.549186855554580688e-01,-1.940188169479370117e+00
-4.156631827354431152e-01,-1.217090725898742676e+00
-6.140023469924926758e-01,-8.214020729064941406e-01
-3.041196763515472412e-01,-9.176163673400878906e-01
-1.223299860954284668e+00,4.867075383663177490e-01
-3.848555386066436768e-01,-1.408849596977233887e+00
-2.176484465599060059e-01,-1.130880236625671387e+00
-7.983571290969848633e-02,-3.229084610939025879e-01
-9.645994305610656738e-01,4.841876924037933350e-01
-1.917198449373245239e-01,-1.124275684356689453e+00
-3.947687745094299316e-01,-7.934210300445556641e-01
-8.385751843452453613e-01,1.455309152603149414e+00
4.597618579864501953e-01,-2.505423545837402344e+00
-8.134681582450866699e-01,-4.134611785411834717e-01
-6.742748022079467773e-01,-8.882565889507532120e-04
2.165502905845642090e-01,-1.349824190139770508e+00
-2.267314493656158447e-01,-1.645196318626403809e+00
-1.207305312156677246e+00,-4.271889030933380127e-01
2.048145085573196411e-01,-1.944243192672729492e+00
-1.681228160858154297e+00,1.754067659378051758e+00
-9.303078651428222656e-01,1.284036785364151001e-01
-6.436600089073181152e-01,-6.308488845825195312e-01
-3.994638621807098389e-01,-1.134090542793273926e+00
-5.322955250740051270e-01,-1.355360597372055054e-01
1.901690959930419922e-01,-2.824094057083129883e+00
-1.406358480453491211e+00,1.669434785842895508e+00
-9.263221025466918945e-01,4.790627062320709229e-01
-8.286937475204467773e-01,-1.769063472747802734e-01
-4.187553524971008301e-01,-3.470925688743591309e-01
-5.269735455513000488e-01,-4.433263540267944336e-01
-4.312512874603271484e-01,-5.990982651710510254e-01
-1.050063490867614746e+00,1.517240405082702637e-01
-7.496992349624633789e-01,-4.861030280590057373e-01
-9.839555025100708008e-01,1.271721363067626953e+00
-4.616025388240814209e-01,-5.041114091873168945e-01
-5.559985637664794922e-01,-7.733121514320373535e-01
1.421623528003692627e-01,-1.792838811874389648e+00
-6.287786364555358887e-01,-9.422506093978881836e-01
-1.804382205009460449e+00,2.126023292541503906e+00
-8.663722872734069824e-02,-2.713631391525268555e+00
-7.144301533699035645e-01,-2.535830140113830566e-01
-1.549052357673645020e+00,1.479584932327270508e+00
-1.695825457572937012e+00,1.656180024147033691e+00
-1.981343328952789307e-01,-7.406466603279113770e-01
2.369854450225830078e-01,-2.912134408950805664e+00
3.069342672824859619e-01,-2.446527004241943359e+00
-9.301493167877197266e-01,1.157307744026184082e+00
-3.410432040691375732e-01,1.702671051025390625e-01
-5.185859203338623047e-01,-2.632979869842529297e+00
-1.391571164131164551e-01,-1.574022412300109863e+00
-1.182403683662414551e+00,1.153133988380432129e+00
-5.114778280258178711e-01,-6.465535163879394531e-01
-7.593913674354553223e-01,-6.921236962080001831e-02
-5.721902251243591309e-01,-5.000851303339004517e-02
-9.588950276374816895e-01,3.353873193264007568e-01
-9.690228104591369629e-01,-4.693986773490905762e-01
-1.362314820289611816e+00,1.019395351409912109e+00
-2.955854833126068115e-01,-1.213374614715576172e+00
-7.208214998245239258e-01,2.896709144115447998e-01
-1.046822592616081238e-01,-3.724450990557670593e-02
-2.609351277351379395e-01,-8.585547804832458496e-01
-1.714169681072235107e-01,1.809703856706619263e-01
-1.384691715240478516e+00,1.305140733718872070e+00
7.780671715736389160e-01,-3.596834897994995117e+00
-8.630251884460449219e-01,-2.853791415691375732e-01
-4.911696165800094604e-02,-3.146457195281982422e+00
-5.096883773803710938e-01,-1.467260837554931641e+00
-7.300699353218078613e-01,-6.566567420959472656e-01
-2.218724340200424194e-01,1.106727868318557739e-01
-7.341439723968505859e-01,-2.904596924781799316e-02
-1.195437312126159668e+00,5.337661504745483398e-01
-4.601798951625823975e-01,-1.940050125122070312e+00
-4.508570432662963867e-01,-1.255497336387634277e+00
-1.067353129386901855e+00,4.238788783550262451e-01
-5.600326657295227051e-01,-1.281600445508956909e-01
-8.567177653312683105e-01,7.305677980184555054e-02
-1.871614456176757812e-01,-1.323721885681152344e+00
6.763668656349182129e-01,-3.568797588348388672e+00
-4.022125005722045898e-01,-1.205995440483093262e+00
-7.998462915420532227e-01,-6.285022199153900146e-02
-6.265496611595153809e-01,-8.746483176946640015e-02
-5.634971261024475098e-01,-7.052279710769653320e-01
-1.072481751441955566e+00,-7.375940680503845215e-01
-4.089389741420745850e-01,-2.109729349613189697e-01
-9.098182320594787598e-01,-2.880755960941314697e-01
5.292781591415405273e-01,-2.862823247909545898e+00
-5.350646376609802246e-01,-1.402685642242431641e+00
-9.570190906524658203e-01,-8.097562193870544434e-01
-2.800290584564208984e-01,-1.072178363800048828e+00
-5.886704921722412109e-01,7.203046679496765137e-01
3.719612583518028259e-02,-2.441903114318847656e+00
-3.382413387298583984e-01,-1.136540174484252930e+00
-6.462643146514892578e-01,2.123735100030899048e-01
4.006287083029747009e-02,-2.421089410781860352e+00
-9.962458014488220215e-01,-5.001754760742187500e-01
-3.115299344062805176e-01,-1.239845752716064453e+00
-1.350335717201232910e+00,1.460627317428588867e-01
-1.686775565147399902e+00,1.344678282737731934e+00
-8.553802967071533203e-01,-1.700004816055297852e+00
-9.764262437820434570e-01,-8.932796865701675415e-02
-3.959814012050628662e-01,-2.979197978973388672e+00
-1.273904681205749512e+00,-3.438929319381713867e-01
4.161036387085914612e-02,-1.520471811294555664e+00
-6.561633944511413574e-01,-8.331480622291564941e-01
-4.063269793987274170e-01,-1.965940713882446289e+00
1.090077608823776245e-01,-1.501159906387329102e+00
-1.039963364601135254e+00,2.745925784111022949e-01
-1.427443623542785645e+00,5.089503526687622070e-02
-1.216159760951995850e-01,-1.689459323883056641e+00
1.745600402355194092e-01,-2.639760017395019531e+00
-1.134945034980773926e+00,-7.999192923307418823e-02
-2.476746141910552979e-01,-1.660445928573608398e+00
-3.927011787891387939e-01,-1.051507949829101562e+00
-3.975226283073425293e-01,-1.064495921134948730e+00
-1.149539113044738770e+00,2.483845353126525879e-01
-7.770674228668212891e-01,2.078718096017837524e-01
-1.204566717147827148e+00,3.242040574550628662e-01
-2.575772702693939209e-01,-1.082807660102844238e+00
-5.674235820770263672e-01,-1.607391953468322754e+00
-4.309214353561401367e-01,-1.696550011634826660e+00
-4.796826541423797607e-01,-7.991492748260498047e-01
-2.325643748044967651e-01,-9.807211160659790039e-01
-5.544208288192749023e-01,-8.376179337501525879e-01
3.541133403778076172e-01,-2.146043300628662109e+00
-7.271357178688049316e-01,-9.617409110069274902e-01
-6.589077711105346680e-01,-1.541594624519348145e+00
-8.528015017509460449e-01,-1.150843143463134766e+00
-7.327839732170104980e-02,-3.122742474079132080e-01
-2.921517193317413330e-01,-9.750329852104187012e-01
-5.037213563919067383e-01,-2.309980630874633789e+00
-1.104421377182006836e+00,-3.437370434403419495e-02
-2.213833779096603394e-01,-2.383037805557250977e-01
-8.200371265411376953e-01,-3.754098713397979736e-01
-5.106142163276672363e-01,-4.326210618019104004e-01
-5.309011340141296387e-01,-8.113030195236206055e-01
-8.743491768836975098e-01,-8.734760284423828125e-01
-8.070681691169738770e-01,2.651008367538452148e-01
-2.307146489620208740e-01,-1.552152633666992188e-01
-9.094510078430175781e-01,-1.730671375989913940e-01
-1.077092409133911133e+00,-1.517089009284973145e-01
-8.961588144302368164e-01,2.017116397619247437e-01
-8.653081059455871582e-01,-2.248284667730331421e-01
1.926995366811752319e-01,-1.225430369377136230e+00
-1.032285213470458984e+00,6.489564180374145508e-01
-6.149245500564575195e-01,-1.342221379280090332e+00
-9.625483155250549316e-01,-3.697782754898071289e-01
-6.191349625587463379e-01,-8.560738563537597656e-01
-7.870578169822692871e-01,1.884893923997879028e-01
-9.939033389091491699e-01,5.594621896743774414e-01
-5.730822086334228516e-01,-2.076014995574951172e+00
-9.624612331390380859e-01,-1.217397212982177734e+00
2.285974025726318359e-01,-1.981153607368469238e+00
-3.774345517158508301e-01,-1.774664044380187988e+00
-3.317592740058898926e-01,-8.799041509628295898e-01
-6.970047950744628906e-01,-7.192746996879577637e-01
-1.343046784400939941e+00,1.955199092626571655e-01
1.895420402288436890e-01,-1.369273662567138672e+00
-9.839329719543457031e-01,6.494553089141845703e-01
-1.122530698776245117e+00,-4.000764191150665283e-01
-5.838482975959777832e-01,-1.099531888961791992e+00
-1.277106404304504395e+00,3.199888169765472412e-01
-1.723759025335311890e-01,-1.308012485504150391e+00
-9.789953827857971191e-01,-5.828529223799705505e-02
-1.337526291608810425e-01,-2.138304948806762695e+00
-6.202061772346496582e-01,-1.031027197837829590e+00
3.956241160631179810e-02,-3.908258676528930664e-01
1.081551462411880493e-01,-1.984826087951660156e+00
-1.104030609130859375e+00,1.282907724380493164e+00
-1.149269985035061836e-03,-1.600148439407348633e+00
-8.870337605476379395e-01,-8.114686012268066406e-01
-4.642289280891418457e-01,-5.419086217880249023e-01
-1.315747976303100586e+00,7.971715927124023438e-01
6.516404449939727783e-02,-2.286768674850463867e+00
-1.480448246002197266e+00,7.207126617431640625e-01
2.771104574203491211e-01,-2.321244001388549805e+00
-7.881205677986145020e-01,-9.819687008857727051e-01
-2.778273522853851318e-01,-1.291463971138000488e+00
-6.825510263442993164e-01,3.633846342563629150e-02
-1.018480062484741211e+00,1.046902894973754883e+00
-8.955951929092407227e-01,-3.059652447700500488e-01
-9.744662046432495117e-01,-9.550147056579589844e-01
-6.508509516716003418e-01,-2.906104028224945068e-01
-1.355681777000427246e+00,5.594906210899353027e-01
-8.512585163116455078e-01,-9.494252502918243408e-02
-1.005001783370971680e+00,7.120207548141479492e-01
-1.029415130615234375e+00,-5.967023223638534546e-02
5.428360309451818466e-03,-2.186780214309692383e+00
-1.006893277168273926e+00,-1.848401874303817749e-01
-3.118208646774291992e-01,-3.750342130661010742e-01
-7.135225534439086914e-01,-1.149109099060297012e-03
-4.661926999688148499e-02,-1.523620009422302246e+00
-3.521880507469177246e-01,-1.198695302009582520e+00
-3.464841544628143311e-01,-1.429465889930725098e+00
-2.705888822674751282e-02,-2.187863349914550781e+00
-3.061929643154144287e-01,-1.047979354858398438e+00
-4.545215964317321777e-01,-1.300028324127197266e+00
-5.128664970397949219e-01,-8.923656940460205078e-01
-1.086259007453918457e+00,-8.194723129272460938e-01
-1.168965220451354980e+00,6.467625498771667480e-01
-5.336997509002685547e-01,-6.893519163131713867e-01
-6.585215926170349121e-01,-1.388402104377746582e+00
-6.009977459907531738e-01,-8.468464612960815430e-01
-6.653445363044738770e-01,-8.153249025344848633e-01
-1.077863216400146484e+00,1.650876522064208984e+00
-1.360851433128118515e-02,-1.403754591941833496e+00
-9.247393161058425903e-02,-1.682688236236572266e+00
-2.550593912601470947e-01,-1.561185002326965332e+00
-5.188034176826477051e-01,-1.094021439552307129e+00
-5.101833939552307129e-01,-8.365145921707153320e-01
-1.012383460998535156e+00,8.970434777438640594e-03
-4.863535165786743164e-01,-1.051054000854492188e+00
-9.445214867591857910e-01,-1.141853094100952148e+00
-1.263435602188110352e+00,1.327531695365905762e+00
-4.876851141452789307e-01,-1.214846372604370117e+00
-3.746900260448455811e-01,-2.286462068557739258e+00
-5.016444921493530273e-01,-1.245179176330566406e+00
-3.126030266284942627e-01,-9.077475070953369141e-01
-4.271106123924255371e-01,-6.638095974922180176e-01
-1.653902292251586914e+00,1.815131425857543945e+00
-6.847714185714721680e-01,7.061631679534912109e-01
-1.008267521858215332e+00,1.005034565925598145e+00
-5.907439589500427246e-01,-5.199528336524963379e-01
-7.084527611732482910e-01,-5.759688615798950195e-01
-3.154522180557250977e-02,-1.368195891380310059e+00
-2.351092994213104248e-01,-1.637697219848632812e+00
-4.670186042785644531e-01,-1.508072137832641602e+00
3.032788336277008057e-01,-2.662305593490600586e+00
1.382277458906173706e-01,-1.755535721778869629e+00
-2.778319418430328369e-01,-1.714011907577514648e+00
-2.193328142166137695e-01,-5.034042000770568848e-01
-9.957846403121948242e-01,-3.881255984306335449e-01
-6.470947861671447754e-01,2.992077171802520752e-02
1.141655966639518738e-01,-2.046932697296142578e+00
6.215158477425575256e-02,-2.131137609481811523e+00
4.127412736415863037e-01,-3.171955585479736328e+00
3.551991879940032959e-01,-2.497956991195678711e+00
-7.326449751853942871e-01,4.291764199733734131e-01
-4.421188533306121826e-01,-6.349876523017883301e-01
-9.718720316886901855e-01,-5.518603324890136719e-01
-1.007497906684875488e+00,-1.022780418395996094e+00
-1.778443455696105957e-01,-1.758759617805480957e+00
-9.669178128242492676e-01,2.060161381959915161e-01
-1.370566487312316895e-01,-4.483203887939453125e-01
-1.307055354118347168e+00,-8.753406256437301636e-02
-8.522964119911193848e-01,3.833299130201339722e-02
-1.432226300239562988e-01,-6.610792875289916992e-01
-5.282135605812072754e-01,3.993465900421142578e-01
-5.506661534309387207e-01,-5.168396830558776855e-01
-1.514265686273574829e-01,-1.032460212707519531e+00
-5.562259349972009659e-03,-1.250967621803283691e+00
-6.868427395820617676e-01,-1.066683411598205566e+00
-6.584090590476989746e-01,6.065210700035095215e-01
-8.393160104751586914e-01,-5.401087403297424316e-01
-1.357471585273742676e+00,3.888190686702728271e-01
-4.066771566867828369e-01,-1.124551415443420410e+00
1.879813075065612793e-01,-1.337067127227783203e+00
-8.706313371658325195e-01,9.895127266645431519e-02
-1.212682604789733887e+00,4.234699010848999023e-01
-1.024913117289543152e-01,-1.217954874038696289e+00
-1.200711131095886230e+00,5.926923751831054688e-01
-4.426636993885040283e-01,4.030635058879852295e-01
-1.052475810050964355e+00,-2.309455275535583496e-01
-3.182215988636016846e-01,-1.699940800666809082e+00
-4.748843312263488770e-01,-1.234970092773437500e+00
-3.770060837268829346e-01,-1.966008663177490234e+00
-8.233748674392700195e-01,2.124021947383880615e-01
-1.040497779846191406e+00,-2.973058521747589111e-01
-4.876675903797149658e-01,-9.610955119132995605e-01
-6.582208871841430664e-01,3.963736295700073242e-01
-6.071622967720031738e-01,-7.877184152603149414e-01
-8.306733518838882446e-02,-2.567933320999145508e+00
-7.031281590461730957e-01,-3.424267470836639404e-01
-1.112643241882324219e+00,5.098642110824584961e-01
-2.628431022167205811e-01,-2.498426914215087891e+00
-1.120131731033325195e+00,5.389220714569091797e-01
-4.282199442386627197e-01,-9.651361107826232910e-01
-4.089199602603912354e-01,-9.188663959503173828e-01
-9.047012925148010254e-01,-1.168258309364318848e+00
-1.672913908958435059e+00,4.728734493255615234e-02
-3.566469252109527588e-01,-5.223879814147949219e-01
-4.228390753269195557e-01,-2.300135791301727295e-01
-3.055503666400909424e-01,-1.352613329887390137e+00
-6.529008746147155762e-01,-5.853698849678039551e-01
-1.209828332066535950e-01,-9.687265157699584961e-01
-7.918034791946411133e-01,4.540304839611053467e-01
-3.328058719635009766e-01,-1.175969600677490234e+00
2.683621346950531006e-01,-1.666443943977355957e+00
3.202429115772247314e-01,-1.309102892875671387e+00
-6.154650449752807617e-01,3.582476675510406494e-01
-2.192596197128295898e-01,-2.324957847595214844e+00
4.069431871175765991e-02,-1.880013465881347656e+00
-1.127721905708312988e+00,2.737815082073211670e-01
4.346234723925590515e-02,-1.629641771316528320e+00
-5.147728696465492249e-02,-7.915741205215454102e-01
-4.510045647621154785e-01,-1.970446586608886719e+00
-1.285126209259033203e+00,-1.161240115761756897e-01
-9.520632624626159668e-01,-8.965350389480590820e-01
-2.295031994581222534e-01,-9.601505398750305176e-01
-8.544083237648010254e-01,1.293557882308959961e+00
-7.326428890228271484e-01,-1.161018967628479004e+00
-5.580957531929016113e-01,-9.802454710006713867e-02
-9.738723635673522949e-01,-4.768749475479125977e-01
-2.708046436309814453e-01,-1.077682971954345703e+00
-1.123588800430297852e+00,1.287688136100769043e+00
-1.753900170326232910e+00,1.387537360191345215e+00
-9.854832291603088379e-01,-4.217828512191772461e-01
-1.208388566970825195e+00,-3.544736206531524658e-01
-3.789597153663635254e-01,-4.119001924991607666e-01
-1.040044307708740234e+00,-1.240357011556625366e-01
-6.054759621620178223e-01,-9.712669849395751953e-01
-4.705609679222106934e-01,-7.006968557834625244e-02
-1.572348833084106445e+00,-4.165945202112197876e-02
-1.766766905784606934e-01,-1.428137540817260742e+00
-1.027830600738525391e+00,7.723302841186523438e-01
-1.088009595870971680e+00,-7.036367654800415039e-01
-6.794866919517517090e-01,7.401044964790344238e-01
-6.148669123649597168e-01,-1.888642609119415283e-01
-1.136503219604492188e+00,-3.089754283428192139e-01
-9.552561640739440918e-01,4.524244070053100586e-01
-5.524095296859741211e-01,-9.255743026733398438e-01
-2.253241539001464844e-01,-1.607795953750610352e+00
-1.161767840385437012e+00,1.531275153160095215e+00
-1.332059741020202637e+00,7.370117902755737305e-01
-7.552473545074462891e-01,-1.299710422754287720e-01
-4.199857413768768311e-01,-9.085610508918762207e-01
-3.088680505752563477e-01,-7.912365198135375977e-01
-3.904107213020324707e-01,-1.079352378845214844e+00
-1.524907350540161133e+00,1.885815501213073730e+00
-6.274146437644958496e-01,-3.571126759052276611e-01
-1.027726054191589355e+00,-8.404481410980224609e-02
-4.645130932331085205e-01,-6.067590713500976562e-01
-6.646059751510620117e-01,-4.841071963310241699e-01
-4.789207577705383301e-01,-9.912196397781372070e-01
-1.135946750640869141e+00,-5.936865210533142090e-01
-9.583541005849838257e-02,-1.033224344253540039e+00
-7.054068446159362793e-01,-9.306153059005737305e-01
-1.130527973175048828e+00,7.460399866104125977e-01
-9.113229513168334961e-01,-7.261182069778442383e-01
-5.186571478843688965e-01,-9.289876818656921387e-01
-6.293827891349792480e-01,-1.295782160013914108e-02
-2.306014746427536011e-01,-1.676135540008544922e+00
-3.759558498859405518e-02,-1.842027068138122559e+00
-7.991241216659545898e-01,8.541533946990966797e-01
-8.601592779159545898e-01,-1.656933426856994629e+00
-7.219297438859939575e-02,-1.577369213104248047e+00
-4.187808930873870850e-01,4.665647149085998535e-01
-8.762890100479125977e-01,-5.682099461555480957e-01
-1.961593627929687500e-01,-1.539648771286010742e+00
-5.151372551918029785e-01,2.423719465732574463e-01
-4.005759954452514648e-01,-1.306157708168029785e+00
-9.881324172019958496e-01,-5.411919355392456055e-01
-8.218109607696533203e-01,3.329331874847412109e-01
-1.102779030799865723e+00,-7.624372243881225586e-01
2.155252099037170410e-01,-2.921406030654907227e+00
-7.686095833778381348e-01,-1.413236618041992188e+00
-9.616819620132446289e-01,4.908536970615386963e-01
-5.674390196800231934e-01,-1.290178060531616211e+00
-6.428560018539428711e-01,8.817057013511657715e-01
-6.828848719596862793e-01,-1.762421429157257080e-01
-6.879599690437316895e-01,3.303355872631072998e-01
-3.324852287769317627e-01,-1.373522758483886719e+00
-3.235689699649810791e-01,-1.152010321617126465e+00
-9.052568674087524414e-01,1.050353527069091797e+00
-8.315955102443695068e-02,-1.518920898437500000e+00
-1.030413508415222168e-01,-2.444413661956787109e+00
-6.744842529296875000e-01,-2.366029262542724609e+00
-1.025742199271917343e-02,-1.472114562988281250e+00
-7.990229129791259766e-02,-7.235839366912841797e-01
-3.161326050758361816e-01,-1.175890803337097168e+00
-9.132964015007019043e-01,3.765253424644470215e-01
-1.101987838745117188e+00,1.117167234420776367e+00
-2.412985265254974365e-01,-7.720665931701660156e-01
-5.935689806938171387e-01,-1.261310100555419922e+00
-7.297095060348510742e-01,-1.248205360025167465e-02
-7.371063828468322754e-01,-4.918659925460815430e-01
-1.331531643867492676e+00,1.208001017570495605e+00
-7.407739758491516113e-01,-3.813962340354919434e-01
-7.684609293937683105e-01,7.822382450103759766e-01
-1.107081532478332520e+00,6.231504678726196289e-01
-8.751059323549270630e-02,-1.795160889625549316e+00
-9.749982357025146484e-01,-8.286910057067871094e-01
-3.220889270305633545e-01,-5.107516050338745117e-01
-6.164166331291198730e-01,-1.529748916625976562e+00
-8.949300646781921387e-01,-7.482603788375854492e-01
5.768527835607528687e-02,-2.409267663955688477e+00
-5.149818062782287598e-01,-6.411823630332946777e-01
-8.387578725814819336e-01,6.641322970390319824e-01
-1.672843337059020996e+00,2.481810092926025391e+00
-2.940138615667819977e-02,-2.440625667572021484e+00
-1.620713949203491211e+00,2.360888242721557617e+00
-1.204807996749877930e+00,9.902343153953552246e-01
-7.127561569213867188e-01,1.799939274787902832e-01
-2.904704511165618896e-01,-2.469756603240966797e+00
-1.980623155832290649e-01,-1.907298922538757324e+00
-8.045103549957275391e-01,-2.568934261798858643e-01
-1.247324466705322266e+00,6.142028570175170898e-01
-9.415963888168334961e-01,9.907960891723632812e-01
2.592088468372821808e-02,-1.451430916786193848e+00
-1.065767049789428711e+00,-2.161751836538314819e-01
-1.027555704116821289e+00,1.953955590724945068e-01
-8.955938220024108887e-01,5.907578766345977783e-02
-3.616862595081329346e-01,-1.398962020874023438e+00
-2.022791355848312378e-01,-9.404896497726440430e-01
-1.025617837905883789e+00,1.952965045347809792e-03
-1.583706974983215332e+00,7.441766262054443359e-01
-9.686955809593200684e-01,3.642927855253219604e-02
-4.077476561069488525e-01,-5.682604908943176270e-01
-5.976513624191284180e-01,-8.131879568099975586e-01
-1.042542934417724609e+00,4.007713869214057922e-03
-9.815212488174438477e-01,-6.009860709309577942e-02
-6.670174598693847656e-01,-3.235165029764175415e-02
-9.086709618568420410e-01,3.555857837200164795e-01
-1.284945368766784668e+00,1.132781147956848145e+00
-3.948654532432556152e-01,-1.258339434862136841e-01
-1.189745187759399414e+00,-1.148680038750171661e-02
-1.295108675956726074e+00,9.363200664520263672e-01
-1.032363772392272949e+00,5.147325992584228516e-01
-6.178572177886962891e-01,-1.307241916656494141e+00
-6.300372481346130371e-01,2.359146922826766968e-01
-3.318610787391662598e-01,-1.263314008712768555e+00
-1.196403384208679199e+00,8.000368475914001465e-01
-6.871150434017181396e-02,-1.009904503822326660e+00
-1.017867445945739746e+00,3.518143594264984131e-01
-1.229304790496826172e+00,3.617517948150634766e-01
-7.267476320266723633e-01,-7.656217217445373535e-01
-1.060345411300659180e+00,5.696139857172966003e-02
-8.026033043861389160e-01,-7.040168046951293945e-01
-2.490326911211013794e-01,-1.245364069938659668e+00
-6.126576662063598633e-01,-8.304939270019531250e-01
-5.608756542205810547e-01,4.062782824039459229e-01
-9.689978957176208496e-01,3.883655667304992676e-01
5.651041865348815918e-03,-1.564818501472473145e+00
-2.029250621795654297e+00,1.440168738365173340e+00
-1.075933575630187988e+00,6.107621788978576660e-01
-3.750666081905364990e-01,-9.413822293281555176e-01
-7.457898855209350586e-01,-8.234096169471740723e-01
5.603299289941787720e-02,-1.906372666358947754e+00
-2.226096838712692261e-01,-1.319074392318725586e+00
2.256015390157699585e-01,-1.952293753623962402e+00
-1.325292706489562988e+00,2.759416103363037109e-01
-6.951355934143066406e-01,-6.865798234939575195e-01
-1.337750673294067383e+00,2.626357376575469971e-01
-6.456210017204284668e-01,-2.862747013568878174e-01
-8.185154199600219727e-01,-4.340616166591644287e-01
-1.056931853294372559e+00,-1.422407291829586029e-02
-1.260014057159423828e+00,5.820882916450500488e-01
-1.146157145500183105e+00,1.530673146247863770e+00
-9.706854224205017090e-01,-1.109161376953125000e+00
-8.740995526313781738e-01,3.046649135649204254e-02
-1.218108773231506348e+00,-4.509890079498291016e-01
-8.987861871719360352e-02,-8.753865957260131836e-01
-6.066771596670150757e-02,-1.855952739715576172e+00
-2.538855075836181641e-01,-1.119648456573486328e+00
-5.044116377830505371e-01,-9.034936428070068359e-01
-4.861698746681213379e-01,1.260508745908737183e-01
-7.393718361854553223e-01,-1.885101795196533203e-01
-3.276604712009429932e-01,-1.874935150146484375e+00
-6.361533403396606445e-01,-1.313198804855346680e+00
-9.268862009048461914e-02,-1.609288692474365234e+00
-6.295880675315856934e-01,-2.403484582901000977e-01
-7.812179327011108398e-01,7.471337914466857910e-01
-3.651709556579589844e-01,-7.913138866424560547e-01
-6.167447939515113831e-02,-1.097398161888122559e+00
-3.735140264034271240e-01,-9.935358762741088867e-01
-1.349911689758300781e+00,1.242765903472900391e+00
-8.068323135375976562e-01,-7.239419221878051758e-01
-8.025264143943786621e-01,3.077911734580993652e-01
-1.077208995819091797e+00,2.249362021684646606e-01
-4.741122424602508545e-01,-1.420075178146362305e+00
-4.746916592121124268e-01,-6.858053803443908691e-01
-3.021351397037506104e-01,-1.131214261054992676e+00
-7.383955717086791992e-01,-1.992630004882812500e+00
-1.372103810310363770e+00,5.847711563110351562e-01
-6.446990370750427246e-01,-6.164458394050598145e-01
-3.471873700618743896e-01,-2.373747348785400391e+00
-1.223083734512329102e+00,1.159533619880676270e+00
-1.751445829868316650e-01,-1.089598417282104492e+00
-4.437313675880432129e-01,-9.833465814590454102e-01
-1.160688757896423340e+00,8.475366830825805664e-01
-4.321577847003936768e-01,-1.110246658325195312e+00
-8.253771662712097168e-01,5.573270916938781738e-01
-4.257483482360839844e-01,-1.595106363296508789e+00
-6.740282475948333740e-02,-1.462370991706848145e+00
-3.579179048538208008e-01,-8.794399499893188477e-01
-4.634230434894561768e-01,-9.545728564262390137e-01
-5.138075351715087891e-01,-5.522513389587402344e-01
-2.432943135499954224e-01,-1.116401314735412598e+00
-1.031805515289306641e+00,7.463904023170471191e-01
9.585025720298290253e-03,-2.111265897750854492e+00
-9.469118714332580566e-01,-6.986295580863952637e-01
-5.615417957305908203e-01,-5.284051299095153809e-01
-1.498202085494995117e+00,1.051703453063964844e+00
2.513127624988555908e-01,-1.877132892608642578e+00
-8.514603376388549805e-01,-3.319184184074401855e-01
-6.448679566383361816e-01,-1.073301076889038086e+00
-1.116379261016845703e+00,1.333405673503875732e-01
-6.725676059722900391e-01,-1.324219346046447754e+00
-7.605831027030944824e-01,-2.137165963649749756e-01
-8.594651520252227783e-02,-1.538014411926269531e+00
2.921622395515441895e-01,-2.548119544982910156e+00
-7.839731574058532715e-01,-4.117347896099090576e-01
-7.284622192382812500e-01,-5.811240673065185547e-01
-8.286622762680053711e-01,1.616886705160140991e-01
-2.987200915813446045e-01,-7.360439300537109375e-01
-7.120730876922607422e-01,-7.362676262855529785e-01
-5.174322724342346191e-01,-6.933321952819824219e-01
-1.588204503059387207e+00,2.008188486099243164e+00
-8.260763883590698242e-01,-7.111838459968566895e-01
-3.802824020385742188e-01,-2.054091930389404297e+00
-2.324338629841804504e-02,-2.047610282897949219e+00
-8.949716687202453613e-01,-5.710144639015197754e-01
-4.447556734085083008e-01,-9.470394849777221680e-01
-8.447026610374450684e-01,5.737981796264648438e-01
-5.640966296195983887e-01,-1.008754014968872070e+00
-2.571717500686645508e-01,-4.697659015655517578e-01
-1.081505298614501953e+00,5.285848975181579590e-01
-6.574718356132507324e-01,-8.174050450325012207e-01
-6.415554881095886230e-01,8.864964246749877930e-01
-5.771918296813964844e-01,-1.164678931236267090e+00
-5.246445536613464355e-01,-8.497377038002014160e-01
-9.716786146163940430e-01,-2.022389024496078491e-01
-9.570416808128356934e-01,6.577568054199218750e-01
-5.770072937011718750e-01,-4.487248137593269348e-03
-3.569025695323944092e-01,-4.886935353279113770e-01
-3.208010196685791016e-01,-1.370850920677185059e+00
-6.032212376594543457e-01,-1.530295372009277344e+00
-7.333210855722427368e-02,-1.378707289695739746e+00
-9.615308046340942383e-01,2.552729249000549316e-01
-2.525537833571434021e-02,-1.102096676826477051e+00
-5.972685813903808594e-01,-6.347457766532897949e-01
-4.629811048507690430e-01,-1.938686221837997437e-01
-1.564568758010864258e+00,1.864774227142333984e+00
-2.782656252384185791e-01,-9.539752006530761719e-01
-7.846434712409973145e-01,4.117980599403381348e-01
-2.181006908416748047e+00,1.336760520935058594e+00
-1.110427856445312500e+00,1.498661160469055176e+00
1.944942213594913483e-02,-1.404018402099609375e+00
-9.142995625734329224e-02,-7.419216036796569824e-01
-9.170721769332885742e-01,4.282054603099822998e-01
-6.628065705299377441e-01,-8.560228943824768066e-01
9.812107682228088379e-02,-1.275902509689331055e+00
-1.725700497627258301e+00,7.694911360740661621e-01
-2.646522223949432373e-01,-1.649291634559631348e+00
2.729639783501625061e-02,-2.414264917373657227e+00
-1.819326281547546387e-01,-1.124885439872741699e+00
2.254490107297897339e-01,-3.256893634796142578e+00
-2.320350706577301025e-01,-6.578344702720642090e-01
-5.887976288795471191e-01,-5.803551077842712402e-01
-5.856273174285888672e-01,-1.644029736518859863e+00
-1.293937563896179199e+00,3.528307676315307617e-01
-4.273923039436340332e-01,-1.022874236106872559e+00
7.589864730834960938e-01,-3.628122568130493164e+00
-4.344073235988616943e-01,-9.804795980453491211e-01
-6.729586124420166016e-01,3.323504030704498291e-01
-6.636269688606262207e-01,-4.171096086502075195e-01
-9.198703765869140625e-01,-8.423235416412353516e-01
-5.461203679442405701e-02,-2.467621803283691406e+00
-5.781218409538269043e-01,-5.591674447059631348e-01
-8.131020665168762207e-01,1.245107531547546387e+00
-1.723601102828979492e+00,1.915135741233825684e+00
-5.529297590255737305e-01,1.396738551557064056e-02
-9.307590723037719727e-01,5.209550261497497559e-01
-3.282119333744049072e-02,-1.787974238395690918e+00
-1.456082701683044434e+00,1.072712182998657227e+00
-6.901671886444091797e-01,-1.329937100410461426e+00
-3.503729999065399170e-01,-1.799758076667785645e+00
6.442148983478546143e-02,-9.997809529304504395e-01
8.019600510597229004e-01,-4.140692710876464844e+00
-4.612338542938232422e-01,-3.782056272029876709e-01
-1.528812289237976074e+00,9.819089174270629883e-01
1.600323468446731567e-01,-2.283038854598999023e+00
-8.187086582183837891e-01,1.391881108283996582e-01
-7.774763107299804688e-01,-1.923215389251708984e-01
5.638800263404846191e-01,-3.083837985992431641e+00
-8.012354969978332520e-01,1.055987715721130371e+00
-7.238654494285583496e-01,-2.004651784896850586e+00
-1.531119465827941895e+00,3.483284413814544678e-01
2.996562421321868896e-01,-3.386060476303100586e+00
-3.992949724197387695e-01,-1.811628937721252441e+00
-7.196213006973266602e-01,-1.698312759399414062e-01
-6.740487813949584961e-01,-4.209091663360595703e-01
-3.880686461925506592e-01,-5.223060250282287598e-01
-1.002987504005432129e+00,4.135915935039520264e-01
-5.015859007835388184e-02,-9.026187658309936523e-01
9.433229267597198486e-02,-2.006429910659790039e+00
-4.575738608837127686e-01,-1.451676487922668457e+00
-3.576092422008514404e-01,-1.508445143699645996e+00
-1.083216667175292969e+00,-1.921489536762237549e-01
-1.885976791381835938e-01,-6.657089591026306152e-01
-4.041158854961395264e-01,-5.809573531150817871e-01
-3.479246795177459717e-01,-1.342955231666564941e+00
-4.632862806320190430e-01,-7.700003981590270996e-01
-3.293568789958953857e-01,-6.440146360546350479e-03
-2.381055206060409546e-01,-7.384668588638305664e-01
-3.969980478286743164e-01,-4.741875231266021729e-01
-1.596243083477020264e-01,-7.064156532287597656e-01
-4.006139338016510010e-01,-4.138398170471191406e-01
-3.704886436462402344e-01,-1.380631700158119202e-02
-3.800987005233764648e-01,-2.488548308610916138e-01
-3.593077659606933594e-01,-6.254482269287109375e-01
-3.074551224708557129e-01,-1.119556903839111328e+00
-3.257705867290496826e-01,2.431704550981521606e-01
-1.354973763227462769e-01,-5.612252354621887207e-01
-3.846447169780731201e-01,-2.503728307783603668e-02
-2.342492789030075073e-01,-8.342709392309188843e-02
-2.192187458276748657e-01,-5.303608775138854980e-01
-2.233335822820663452e-01,-5.325968861579895020e-01
-3.725745677947998047e-01,-2.143034189939498901e-01
-2.083499133586883545e-01,-1.258785963058471680e+00
-3.705210983753204346e-01,-5.298523902893066406e-01
-2.041765153408050537e-01,-1.223614811897277832e+00
-6.483054906129837036e-02,-8.993006944656372070e-01
-3.809885084629058838e-01,-1.459632813930511475e-01
-3.840151429176330566e-01,-1.773211121559143066e+00
-1.567716747522354126e-01,-1.252380490303039551e+00
-1.584816426038742065e-01,-3.806495666503906250e-01
-3.388921916484832764e-01,-1.834103167057037354e-01
-3.957266509532928467e-01,-5.133677124977111816e-01
-3.644892275333404541e-01,-1.629875779151916504e+00
-3.143406510353088379e-01,-4.711416959762573242e-01
-1.117203906178474426e-01,-1.600919961929321289e+00
-4.049984514713287354e-01,-9.127044677734375000e-01
-2.353199720382690430e-01,-7.454388737678527832e-01
-2.079777419567108154e-01,1.692835241556167603e-02
-3.407352864742279053e-01,-6.574514508247375488e-01
-5.630001425743103027e-01,-5.129510760307312012e-01
-1.913554072380065918e-01,-2.453157305717468262e-01
-2.687478363513946533e-01,-6.728290319442749023e-01
-1.299120783805847168e-01,-1.844909906387329102e+00
-1.891150921583175659e-01,-9.681200385093688965e-01
-4.517299532890319824e-01,-1.229846835136413574e+00
-1.756134778261184692e-01,-1.185630321502685547e+00
-1.976850926876068115e-01,-1.019296765327453613e+00
-3.889402151107788086e-01,-4.630469679832458496e-01
-2.307253479957580566e-01,-1.395557284355163574e+00
-1.166518777608871460e-01,-3.882459700107574463e-01
-5.834819674491882324e-01,-5.981608629226684570e-01
-1.390641033649444580e-01,2.328051812946796417e-02
-1.786324828863143921e-01,-1.411353945732116699e+00
-2.036944478750228882e-01,-9.161372184753417969e-01
-2.293364405632019043e-01,-8.346782624721527100e-02
-3.179995119571685791e-01,-1.076514363288879395e+00
-1.866704225540161133e-01,-1.989559531211853027e-01
-1.385765820741653442e-01,-1.076116800308227539e+00
-1.373046636581420898e-01,-1.207631111145019531e+00
-1.402775049209594727e-01,-1.088982820510864258e+00
-3.549923896789550781e-01,-1.215142250061035156e+00
-1.622468680143356323e-01,-1.257820606231689453e+00
-4.366977214813232422e-01,-5.205826088786125183e-02
-1.572723537683486938e-01,-7.729644179344177246e-01
-3.784667551517486572e-01,-1.435719609260559082e+00
-2.877062559127807617e-01,-9.938647150993347168e-01
2.767904475331306458e-02,-9.098762869834899902e-01
-2.497528046369552612e-01,2.630571722984313965e-01
-3.272016942501068115e-01,-1.015310287475585938e+00
-3.789621591567993164e-01,-8.657647967338562012e-01
-3.726084530353546143e-01,1.887700408697128296e-01
-1.328618377447128296e-01,-2.497859597206115723e-01
-2.585526406764984131e-01,-1.155228495597839355e+00
-2.923657000064849854e-01,2.917725443840026855e-01
-2.035222351551055908e-01,-5.307754278182983398e-01
-3.471630513668060303e-01,-1.069280028343200684e+00
-3.807964920997619629e-01,-9.197928309440612793e-01
-1.600010693073272705e-01,-1.481330037117004395e+00
-3.088841140270233154e-01,-1.436554074287414551e+00
-4.347741007804870605e-01,-2.098836749792098999e-01
-2.388155609369277954e-01,-1.348001360893249512e+00
-2.831978797912597656e-01,3.280110955238342285e-01
-2.920857667922973633e-01,-5.919978618621826172e-01
-1.741301715373992920e-01,-1.476293087005615234e+00
-2.041197419166564941e-01,-9.767599701881408691e-01
-3.229693174362182617e-01,-1.775741815567016602e+00
-5.586637854576110840e-01,-7.636703252792358398e-01
-3.418079316616058350e-01,-4.115160107612609863e-01
-2.821441292762756348e-01,1.541740298271179199e-01
-3.287424743175506592e-01,-9.565793871879577637e-01
-7.194476574659347534e-02,-6.132181882858276367e-01
-2.133024483919143677e-02,-1.214262485504150391e+00
-3.540871441364288330e-01,-3.168821334838867188e-01
-2.252528518438339233e-01,-1.287009000778198242e+00
-2.987015545368194580e-01,-9.220649003982543945e-01
-5.213239192962646484e-01,-5.615890026092529297e-01
-1.906948685646057129e-01,2.684467434883117676e-01
-3.555150926113128662e-01,-8.592529296875000000e-01
-1.423814296722412109e-01,-3.425685465335845947e-01
-2.425103336572647095e-01,-1.299676537513732910e+00
-1.308966726064682007e-01,4.661193490028381348e-01
8.360616117715835571e-02,-7.783682942390441895e-01
-5.031320452690124512e-01,-1.680925607681274414e+00
-4.021584391593933105e-01,-1.793956011533737183e-01
-2.547516226768493652e-01,-4.191954731941223145e-01
-3.549718856811523438e-01,-6.965723037719726562e-01
-2.511364519596099854e-01,-7.766140103340148926e-01
-5.518628954887390137e-01,-1.033096790313720703e+00
-1.786977201700210571e-01,-1.151110172271728516e+00
-3.242810368537902832e-01,-1.899219870567321777e+00
-3.970637917518615723e-01,-3.892674744129180908e-01
-2.300575077533721924e-01,-9.275548458099365234e-01
-2.510511279106140137e-01,-3.125190436840057373e-01
-1.355168521404266357e-01,3.028325736522674561e-01
-1.600880175828933716e-01,-1.535866618156433105e+00
-4.187024235725402832e-01,-8.474982976913452148e-01
-3.043815791606903076e-01,-1.175480127334594727e+00
-2.819683551788330078e-01,-8.323164582252502441e-01
-2.678459882736206055e-01,-6.632206439971923828e-01
-4.185654222965240479e-01,-3.704250454902648926e-01
-1.962349116802215576e-01,-2.011443376541137695e+00
-3.256019651889801025e-01,-8.487654924392700195e-01
-2.576573789119720459e-01,-7.121583223342895508e-01
-4.088651835918426514e-01,2.651583850383758545e-01
-3.955850005149841309e-01,-3.497007787227630615e-01
-4.342200756072998047e-01,-5.404295921325683594e-01
-4.380058050155639648e-01,-2.104795694351196289e+00
-2.211706787347793579e-01,-1.121662735939025879e+00
-3.252664506435394287e-01,-5.597661808133125305e-02
-1.848535686731338501e-01,-1.453891515731811523e+00
-1.679578870534896851e-01,-1.573424339294433594e+00
-4.330402314662933350e-01,6.101566553115844727e-01
-2.727453410625457764e-01,-6.558032035827636719e-01
-1.689406931400299072e-01,4.015812277793884277e-01
-1.043774038553237915e-01,-7.918466329574584961e-01
-1.863230168819427490e-01,-1.848818421363830566e+00
-4.017018079757690430e-01,-9.142808318138122559e-01
-2.416475862264633179e-01,-1.200902581214904785e+00
-3.037683069705963135e-01,-6.049389243125915527e-01
-5.383801460266113281e-01,9.364826083183288574e-01
-6.001666188240051270e-01,-1.030941486358642578e+00
-3.960261642932891846e-01,-1.007516026496887207e+00
-1.039744392037391663e-01,-9.585855007171630859e-01
-2.290275245904922485e-01,-7.687368988990783691e-01
-1.039220541715621948e-01,-1.320305943489074707e+00
-4.954532906413078308e-02,-1.487064003944396973e+00
-2.363733500242233276e-01,-3.314600288867950439e-01
-1.190127953886985779e-01,-4.801268279552459717e-01
-2.941054701805114746e-01,-2.438269183039665222e-02
-3.034077584743499756e-01,-8.304517865180969238e-01
-3.136344850063323975e-01,1.326620876789093018e-01
-4.853073358535766602e-01,-1.398766517639160156e+00
-3.923957645893096924e-01,-7.565417885780334473e-02
-2.172823846340179443e-01,-1.381297945976257324e+00
-3.404407203197479248e-01,-4.005929827690124512e-02
-5.089637637138366699e-01,-5.502891540527343750e-01
-1.598054170608520508e-01,-1.485308527946472168e+00
-4.554940462112426758e-01,1.282816678285598755e-01
-2.620919644832611084e-01,-7.345348000526428223e-01
-2.181164026260375977e-01,-1.611251235008239746e+00
-3.913154602050781250e-01,-7.773466706275939941e-01
-3.979296982288360596e-01,-2.365058958530426025e-01
-4.072201848030090332e-01,-1.411881148815155029e-01
-4.747848510742187500e-01,6.016520857810974121e-01
-4.964901804924011230e-01,-1.291437268257141113e+00
-1.514694839715957642e-01,-2.679812610149383545e-01
-2.375269532203674316e-01,-8.033540248870849609e-01
-2.261236310005187988e-01,-6.253505945205688477e-01
-3.999046683311462402e-01,-1.077421069145202637e+00
-3.321582376956939697e-01,-7.964491248130798340e-01
-2.553355693817138672e-02,-9.594635963439941406e-01
-3.812990188598632812e-01,-3.317551016807556152e-01
-3.378168046474456787e-01,-1.515484690666198730e+00
-1.377015858888626099e-01,-9.012599587440490723e-01
-2.507562637329101562e-01,-3.528295457363128662e-01
-4.513836205005645752e-01,6.703538894653320312e-01
-4.967215061187744141e-01,-2.322299033403396606e-01
4.958213865756988525e-02,-3.797907531261444092e-01
-1.188170164823532104e-01,-1.524335384368896484e+00
-4.419441819190979004e-01,-8.367573618888854980e-01
-8.790218830108642578e-02,-9.261670708656311035e-01
-2.448431700468063354e-01,-9.086517691612243652e-01
-4.216738343238830566e-01,1.827287524938583374e-01
-8.286117017269134521e-02,-1.055912137031555176e+00
-4.968550205230712891e-01,-1.616572976112365723e+00
-2.951413691043853760e-01,-6.478328108787536621e-01
-3.121457695960998535e-01,-3.960196375846862793e-01
-4.908616244792938232e-01,-3.888080120086669922e-01
-2.788262963294982910e-01,-1.235001325607299805e+00
-1.741120070219039917e-01,-6.533207297325134277e-01
-4.465453624725341797e-01,-1.668387055397033691e+00
-1.182358637452125549e-01,-1.287454605102539062e+00
-6.096647977828979492e-01,-5.696675181388854980e-01
-4.150196313858032227e-01,-1.431846976280212402e+00
-3.470776677131652832e-01,-1.184136152267456055e+00
-1.912148892879486084e-01,-9.029080271720886230e-01
-5.078904628753662109e-01,8.947705477476119995e-02
-1.886257231235504150e-01,-1.090808510780334473e+00
-2.523060142993927002e-01,-1.276938796043395996e+00
-3.810343444347381592e-01,-1.137701988220214844e+00
-1.253754198551177979e-01,6.317894905805587769e-02
-1.508649438619613647e-01,-9.827077984809875488e-01
-4.224610328674316406e-01,1.222596392035484314e-01
-3.101411461830139160e-01,-1.008906602859497070e+00
-4.767452180385589600e-01,-4.330929517745971680e-01
-3.259856998920440674e-01,-5.452513098716735840e-01
-3.459546864032745361e-01,-9.169591665267944336e-01
-3.562471568584442139e-01,6.173233985900878906e-01
-2.636772394180297852e-01,-7.322303056716918945e-01
-1.836906969547271729e-01,-1.156802415847778320e+00
-1.626461148262023926e-01,-2.023570060729980469e+00
-4.820903241634368896e-01,-1.050667405128479004e+00
-4.005567729473114014e-01,-7.351121902465820312e-01
-5.701017975807189941e-01,-2.741970717906951904e-01
-3.636043965816497803e-01,-7.429547905921936035e-01
-2.915030419826507568e-01,-4.300177395343780518e-01
-1.572270542383193970e-01,-1.738065242767333984e+00
-2.536182403564453125e-01,5.207810997962951660e-01
-3.783628642559051514e-01,-9.827104210853576660e-01
-3.070161342620849609e-01,-1.152467727661132812e+00
-2.848334908485412598e-01,-7.359003424644470215e-01
-5.129913687705993652e-01,3.226765990257263184e-01
-6.003242731094360352e-02,-1.630849719047546387e+00
-4.703125655651092529e-01,-6.079053282737731934e-01
-3.116485476493835449e-01,-1.178834676742553711e+00
-2.808122895658016205e-02,-3.594847023487091064e-01
-7.819890230894088745e-02,-1.303446531295776367e+00
-1.088430956006050110e-01,-6.795940995216369629e-01
-4.231720566749572754e-01,-5.164394378662109375e-01
-3.206800818443298340e-01,-4.148931801319122314e-01
-3.294132947921752930e-01,7.903476804494857788e-02
1.493488103151321411e-01,-1.886214017868041992e+00
-2.620671689510345459e-01,9.093289077281951904e-02
-3.291088342666625977e-01,-8.338913321495056152e-01
-4.279605448246002197e-01,-9.178441762924194336e-01
-1.814463138580322266e-01,-5.195773839950561523e-01
-3.225848674774169922e-01,2.298305928707122803e-01
-6.489839553833007812e-01,-4.302834570407867432e-01
-2.139338664710521698e-02,-5.631563663482666016e-01
-3.476054370403289795e-01,4.456388652324676514e-01
-3.321614861488342285e-01,-1.086405873298645020e+00
-2.999354600906372070e-01,4.260975718498229980e-01
-2.755948305130004883e-01,-5.379406213760375977e-01
-2.151049226522445679e-01,-7.157163619995117188e-01
-1.306757777929306030e-01,-1.301507592201232910e+00
-1.476164907217025757e-01,-9.256930947303771973e-01
1.151038408279418945e-01,-9.676821231842041016e-01
-3.798550963401794434e-01,4.204836487770080566e-01
-2.392479330301284790e-01,-9.969940185546875000e-01
-3.375488519668579102e-01,-8.561227321624755859e-01
-4.964053034782409668e-01,3.017134368419647217e-01
-3.375238180160522461e-01,1.912941932678222656e-01
-2.159326970577239990e-01,-8.771274089813232422e-01
-1.611363142728805542e-01,-1.159798264503479004e+00
-2.479307204484939575e-01,-7.986458539962768555e-01
-4.389047026634216309e-01,-1.297878324985504150e-01
-1.345510333776473999e-01,-1.849331974983215332e+00
-5.015794634819030762e-01,-9.011802673339843750e-01
9.946751408278942108e-03,-5.841625928878784180e-01
-2.533312737941741943e-01,-1.143206834793090820e+00
-5.664200782775878906e-01,-3.831001222133636475e-01
3.703179769217967987e-03,-1.131377816200256348e+00
-4.864930510520935059e-01,-4.007234871387481689e-01
-3.209292590618133545e-01,-1.748285412788391113e+00
-2.637887895107269287e-01,-7.961326241493225098e-01
-2.940493226051330566e-01,-8.266927003860473633e-01
-3.093980848789215088e-01,1.344467401504516602e-01
-6.216903328895568848e-01,-3.741883039474487305e-01
-4.963007867336273193e-01,-4.251933097839355469e-01
-1.707051694393157959e-01,-1.076526999473571777e+00
-1.364907473325729370e-01,-7.596200704574584961e-01
-2.472371608018875122e-01,-5.096326470375061035e-01
-2.255696803331375122e-03,-4.006870687007904053e-01
-3.713851869106292725e-01,-8.240875601768493652e-01
-3.589008450508117676e-01,-1.033616304397583008e+00
6.798110157251358032e-02,-1.609728932380676270e+00
-1.630937606096267700e-01,-1.407941102981567383e+00
-1.762797385454177856e-01,-7.332690358161926270e-01
-2.367108166217803955e-01,-1.029826879501342773e+00
-2.820997238159179688e-01,-3.694534599781036377e-01
-3.741357028484344482e-01,-7.526169419288635254e-01
-4.304296374320983887e-01,-1.676752209663391113e+00
-1.572750657796859741e-01,-1.367703795433044434e+00
-1.957513391971588135e-01,-8.824155330657958984e-01
-3.896020352840423584e-01,-4.383674561977386475e-01
-3.077623248100280762e-01,-1.988651454448699951e-01
-9.794521331787109375e-02,-2.877084612846374512e-01
-8.348630368709564209e-02,-8.631063699722290039e-01
-2.558473348617553711e-01,-4.655598402023315430e-01
-1.273067295551300049e-01,-1.173536419868469238e+00
-1.479074805974960327e-01,-1.146154999732971191e+00
-1.209593489766120911e-01,-3.402382731437683105e-01
-1.351973563432693481e-01,-1.476163864135742188e+00
-4.306406676769256592e-01,-9.649778008460998535e-01
-8.675812184810638428e-02,-1.697689175605773926e+00
-4.466409683227539062e-01,-5.835377573966979980e-01
-1.758911311626434326e-01,-8.468436002731323242e-01
-3.522237241268157959e-01,-3.316080868244171143e-01
-2.723060846328735352e-01,-1.252661466598510742e+00
-9.037674218416213989e-02,-3.297729194164276123e-01
-2.522264719009399414e-01,-1.077571392059326172e+00
-3.316925764083862305e-01,-1.035619974136352539e+00
-1.837274730205535889e-01,-1.682127475738525391e+00
-1.876905560493469238e-01,-8.823878765106201172e-01
-4.325546696782112122e-02,-6.627103686332702637e-01
-3.036814630031585693e-01,-6.720983982086181641e-01
-2.381578683853149414e-01,-8.201711773872375488e-01
-1.594055294990539551e-01,-7.280852645635604858e-02
-4.573157429695129395e-01,-1.473466753959655762e+00
-2.859342098236083984e-01,-1.617858409881591797e+00
-3.415603935718536377e-01,-7.052724361419677734e-01
-3.673902153968811035e-01,-1.296511054039001465e+00
-3.886670470237731934e-01,-7.462767362594604492e-01
-2.047560960054397583e-01,-8.592689633369445801e-01
-2.009829133749008179e-01,-8.940270543098449707e-01
-6.371670216321945190e-02,-1.217243313789367676e+00
-2.236185818910598755e-01,-1.873667240142822266e+00
-1.802994161844253540e-01,-1.402354955673217773e+00
-1.837731450796127319e-01,-9.507142901420593262e-01
-2.795665264129638672e-01,-1.164248883724212646e-01
-1.684205830097198486e-01,-5.160630345344543457e-01
-3.770328760147094727e-01,-8.163349330425262451e-02
-4.065411388874053955e-01,-2.894697189331054688e-01
-1.770870238542556763e-01,-1.360060334205627441e+00
-5.049225687980651855e-01,-5.058122873306274414e-01
-2.663698792457580566e-01,-9.332379698753356934e-01
-9.547216445207595825e-02,-3.445931971073150635e-01
-3.747490346431732178e-01,-5.344763398170471191e-02
-3.879253566265106201e-01,-1.706606626510620117e+00
-1.791279762983322144e-01,-2.141593843698501587e-01
-4.543675482273101807e-02,-1.468659520149230957e+00
5.139476805925369263e-02,-1.740528941154479980e+00
-1.680202335119247437e-01,-1.862992763519287109e+00
-3.023754656314849854e-01,-3.549775183200836182e-01
-4.102707505226135254e-01,2.875669598579406738e-01
-3.411906957626342773e-01,-1.458167910575866699e+00
-2.044417858123779297e-01,2.128936350345611572e-01
-3.815999925136566162e-01,-2.103115469217300415e-01
-2.668191194534301758e-01,-1.295267939567565918e+00
-5.202326178550720215e-01,-4.194268584251403809e-02
-2.033307403326034546e-01,-9.814088940620422363e-01
-1.773609966039657593e-01,-4.616280794143676758e-01
-1.541769802570343018e-01,8.656981401145458221e-03
-7.176024466753005981e-02,-1.914611697196960449e+00
-5.686662197113037109e-01,-1.016090154647827148e+00
-3.186752200126647949e-01,-9.789059758186340332e-01
-2.451727241277694702e-01,-5.120244026184082031e-01
-7.078572362661361694e-02,-1.202464580535888672e+00
-3.740271031856536865e-01,9.321902692317962646e-02
-2.353717386722564697e-01,-1.177958250045776367e+00
-4.032518565654754639e-01,2.722188234329223633e-01
-1.573239862918853760e-01,-8.725244998931884766e-01
-4.079420566558837891e-01,-7.747238874435424805e-01
-1.638445705175399780e-01,-7.786614894866943359e-01
-4.478790462017059326e-01,-1.953444361686706543e+00
-4.907376170158386230e-01,-1.143228530883789062e+00
-2.329290509223937988e-01,-9.615462422370910645e-01
-2.992770373821258545e-01,2.148565836250782013e-02
-2.595368325710296631e-01,-4.784726798534393311e-01
-3.682439923286437988e-01,-4.211922287940979004e-01
-4.334276020526885986e-01,-7.909594774246215820e-01
-4.281340241432189941e-01,-1.133023738861083984e+00
-7.843149453401565552e-02,-1.393485546112060547e+00
-2.249402701854705811e-01,-1.859441280364990234e+00
-2.618497610092163086e-01,-6.624284982681274414e-01
-3.262789845466613770e-01,-7.195226550102233887e-01
-3.805215358734130859e-01,2.671362459659576416e-01
-1.810260564088821411e-01,-7.991753816604614258e-01
-1.761198043823242188e-01,5.063447635620832443e-03
-3.024328947067260742e-01,-1.383756041526794434e+00
-4.895689487457275391e-01,-1.187605857849121094e+00
-4.098623991012573242e-01,-1.040845215320587158e-01
-4.687916636466979980e-01,-2.940819561481475830e-01
-3.028315305709838867e-01,-9.966300129890441895e-01
-2.861032783985137939e-01,-5.007026195526123047e-01
-1.871579140424728394e-01,-9.845986962318420410e-01
-1.573259085416793823e-01,-3.653100728988647461e-01
-2.158963084220886230e-01,-1.266101837158203125e+00
-1.149891093373298645e-01,-3.332041800022125244e-01
-1.943704634904861450e-01,2.228934764862060547e-01
-3.551318943500518799e-01,-9.995671510696411133e-01
-3.260561525821685791e-01,-1.150848984718322754e+00
-2.843881845474243164e-01,9.329593926668167114e-02
-3.709401786327362061e-01,-8.190273642539978027e-01
-2.258893549442291260e-01,-8.009747862815856934e-01
-3.443970382213592529e-01,-2.473950088024139404e-01
-2.760320305824279785e-01,-1.099811196327209473e+00
-2.751918733119964600e-01,-7.746396064758300781e-01
-2.235620468854904175e-01,-6.450340151786804199e-01
-2.681502997875213623e-01,-1.783021569252014160e+00
-4.330988228321075439e-01,-1.773781478404998779e-01
-2.096725106239318848e-01,-6.759971976280212402e-01
-2.989762835204601288e-02,-1.278250932693481445e+00
-3.456758260726928711e-01,1.160505712032318115e-01
-4.589476883411407471e-01,-4.410611391067504883e-01
-2.831041812896728516e-01,-6.713437438011169434e-01
-2.172424197196960449e-01,-8.966605663299560547e-01
-4.040707647800445557e-01,-5.776592493057250977e-01
-2.689880728721618652e-01,-7.000997066497802734e-01
-3.200920820236206055e-01,-8.551912903785705566e-01
-4.096726477146148682e-01,-3.749518096446990967e-01
-2.858044505119323730e-01,-5.651931762695312500e-01
-3.209108114242553711e-01,-9.251279234886169434e-01
-3.494859039783477783e-01,-1.182626709342002869e-01
-2.341648340225219727e-01,-1.130397200584411621e+00
-5.701758861541748047e-01,-3.876740336418151855e-01
-1.536195874214172363e-01,-1.193578541278839111e-01
-2.704092860221862793e-01,-1.804827153682708740e-01
-3.940010964870452881e-01,-2.522944414522498846e-04
-4.379829168319702148e-01,-1.900081992149353027e+00
-4.120758473873138428e-01,-9.316024780273437500e-01
-2.198766916990280151e-01,-3.965633213520050049e-01
-4.224529266357421875e-01,-3.140254020690917969e-01
-6.698691248893737793e-01,-6.385823339223861694e-02
-1.071081236004829407e-01,-1.168086528778076172e+00
-2.152651846408843994e-01,-5.234450697898864746e-01
-1.200491189956665039e-01,-1.958306550979614258e+00
6.319741159677505493e-02,-6.249616742134094238e-01
-2.384746968746185303e-01,-2.134982109069824219e+00
-3.685717880725860596e-01,-2.129598855972290039e-01
-3.711712062358856201e-01,2.692833915352821350e-02
-2.150652706623077393e-01,-1.285359978675842285e+00
-1.320878267288208008e-01,-7.562130093574523926e-01
-1.809026747941970825e-01,-1.442336678504943848e+00
-2.581997215747833252e-01,-7.931221127510070801e-01
-1.405535638332366943e-01,-1.200757503509521484e+00
-1.521248221397399902e-01,-9.008136391639709473e-01
-2.637174427509307861e-01,-1.302205801010131836e+00
-2.179965376853942871e-01,-2.062529139220714569e-02
-1.489107459783554077e-01,-2.177741289138793945e+00
-4.023212194442749023e-01,-1.037949681282043457e+00
-2.463127970695495605e-01,-8.544316887855529785e-01
-6.042383909225463867e-01,-1.448860287666320801e+00
-1.817864477634429932e-01,-1.090836644172668457e+00
1.182941999286413193e-02,-9.742377400398254395e-01
-2.667910754680633545e-01,-6.506497859954833984e-01
-4.735077023506164551e-01,-2.168848365545272827e-01
-4.122085273265838623e-01,3.561835885047912598e-01
-1.564807891845703125e-01,-6.860386729240417480e-01
-1.663625091314315796e-01,-1.441615462303161621e+00
-4.403957426548004150e-01,-1.153393626213073730e+00
-4.231863319873809814e-01,-5.832974910736083984e-01
-4.380801022052764893e-01,-5.902574062347412109e-01
-4.913789927959442139e-01,-4.565943777561187744e-01
-2.201504111289978027e-01,-8.864085078239440918e-01
-3.952128887176513672e-01,-2.399979531764984131e-01
-1.051608100533485413e-01,-1.114850044250488281e+00
-7.683312147855758667e-02,-5.756762623786926270e-01
-5.716632604598999023e-01,-6.716508865356445312e-01
-9.534240514039993286e-02,-9.659984707832336426e-01
-2.953754365444183350e-01,-1.314151167869567871e+00
-3.918410241603851318e-01,2.610150277614593506e-01
-2.791112363338470459e-01,-1.219204068183898926e+00
-2.972081899642944336e-01,-8.561797142028808594e-01
-3.219926655292510986e-01,2.005705237388610840e-01
-2.229494005441665649e-01,-9.195088744163513184e-01
-2.568385601043701172e-01,-3.501836955547332764e-01
-2.504312396049499512e-01,1.889560818672180176e-01
-3.831341266632080078e-01,-3.394843935966491699e-01
-1.974241137504577637e-01,-8.193243145942687988e-01
-5.278606414794921875e-01,-6.899547576904296875e-01
-3.711668848991394043e-01,-3.866428732872009277e-01
-3.877158761024475098e-01,7.276379466056823730e-01
-2.024838030338287354e-01,-3.050099313259124756e-01
-4.714617729187011719e-01,-6.003018617630004883e-01
-2.377917617559432983e-01,-1.042042255401611328e+00
-2.405431419610977173e-01,-1.122167944908142090e+00
-1.600553393363952637e-01,-6.265966296195983887e-01
-3.041978776454925537e-01,-1.217515826225280762e+00
-4.281306862831115723e-01,-1.241214275360107422e+00
-4.489079713821411133e-01,-2.524728477001190186e-01
-3.021242618560791016e-01,-7.421157360076904297e-01
-2.108335793018341064e-01,-7.068449258804321289e-01
-2.893584370613098145e-01,-9.645624160766601562e-01
-4.708012044429779053e-01,1.902823299169540405e-01
-3.857295811176300049e-01,-1.035681128501892090e+00
-3.198097348213195801e-01,-1.078019380569458008e+00
-2.143349349498748779e-01,-8.568358421325683594e-01
-1.057428494095802307e-01,-6.616624593734741211e-01
-6.232840418815612793e-01,-3.139774501323699951e-01
-2.938193678855895996e-01,1.499810069799423218e-01
7.813485711812973022e-02,-6.559374928474426270e-01
-3.037782311439514160e-01,-5.330432578921318054e-02
-1.432088166475296021e-01,-3.267068564891815186e-01
-2.087202221155166626e-01,-5.571485757827758789e-01
-3.967804312705993652e-01,-9.327864050865173340e-01
-2.121898382902145386e-01,-1.542710542678833008e+00
-2.617556750774383545e-01,-7.605425715446472168e-01
-3.937370181083679199e-01,-1.292461752891540527e+00
-3.619731068611145020e-01,-2.564299106597900391e-01
-3.828176558017730713e-01,3.203692436218261719e-01
-1.923371255397796631e-01,-1.517328143119812012e+00
-1.733967363834381104e-01,-8.515306711196899414e-01
-2.226621806621551514e-01,-1.454128503799438477e+00
-3.162796199321746826e-01,-6.473992764949798584e-02
-3.024060428142547607e-01,-5.573871359229087830e-02
-3.556110262870788574e-01,-8.189709186553955078e-01
-2.294709831476211548e-01,-1.082978725433349609e+00
-7.200489286333322525e-03,-1.457919836044311523e+00
-2.338422685861587524e-01,-4.562138617038726807e-01
-3.385132253170013428e-01,-3.026473224163055420e-01
-2.623392939567565918e-01,-1.900374531745910645e+00
-4.755253791809082031e-01,-1.251180410385131836e+00
-3.360991775989532471e-01,-3.277085423469543457e-01
-4.488990902900695801e-01,-1.250194430351257324e+00
-5.184630751609802246e-01,-4.757193922996520996e-01
-2.313495129346847534e-01,-6.486391425132751465e-01
-4.008520543575286865e-01,-7.138505578041076660e-01
-3.412472307682037354e-01,-9.900810718536376953e-01
-2.822888791561126709e-01,-5.322551727294921875e-01
-5.696099400520324707e-01,-1.197465732693672180e-01
-4.677686989307403564e-01,-3.266555666923522949e-01
-3.949510157108306885e-01,-9.038816690444946289e-01
-2.956209182739257812e-01,-7.926896214485168457e-02
-4.458611309528350830e-01,-8.850680589675903320e-01
-4.310647547245025635e-01,-1.012758731842041016e+00
-2.493614852428436279e-01,-1.429075360298156738e+00
-6.788396090269088745e-02,-1.184479117393493652e+00
-2.967620491981506348e-01,-4.830347597599029541e-01
-3.377618789672851562e-01,-7.943271398544311523e-01
-5.345512628555297852e-01,-2.744145095348358154e-01
-2.488763034343719482e-01,-1.339013695716857910e+00
-2.571155726909637451e-01,-1.196818470954895020e+00
-1.586102098226547241e-01,-1.463733792304992676e+00
-1.382309049367904663e-01,-1.494133472442626953e+00
-2.492163032293319702e-01,-7.253492474555969238e-01
-1.910599023103713989e-01,-1.507810235023498535e+00
-1.306988745927810669e-01,-8.585020899772644043e-01
-2.488510608673095703e-01,1.935802549123764038e-01
-2.136652618646621704e-01,-1.156333923339843750e+00
-2.229276001453399658e-01,-8.217285275459289551e-01
-1.375052034854888916e-01,-1.335391402244567871e+00
-2.835045456886291504e-01,-9.662464261054992676e-01
-2.661290466785430908e-01,-1.489969253540039062e+00
-2.280498147010803223e-01,-1.049481034278869629e-01
-1.852203458547592163e-01,-1.396806240081787109e+00
-1.649554520845413208e-01,-3.112913966178894043e-01
-2.608727514743804932e-01,-5.697161555290222168e-01
-1.664960980415344238e-01,-2.754175476729869843e-02
-2.849011719226837158e-01,-7.550950050354003906e-01
-4.039197862148284912e-01,-4.480584710836410522e-02
-2.345371991395950317e-01,-1.216136336326599121e+00
-1.736120879650115967e-01,-2.847760617733001709e-01
-3.135243356227874756e-01,-1.262090057134628296e-01
-5.440405011177062988e-01,-4.595248103141784668e-01
-3.087757229804992676e-01,-9.116665720939636230e-01
-4.108596742153167725e-01,-8.901711106300354004e-01
-1.558457911014556885e-01,-1.114186763763427734e+00
-5.348308682441711426e-01,-5.962054729461669922e-01
7.290100678801536560e-03,-1.154090285301208496e+00
-2.273419201374053955e-01,-7.026665210723876953e-01
-1.513226628303527832e-01,-1.039140105247497559e+00
-3.235042095184326172e-01,-1.732139825820922852e+00
-4.916355311870574951e-01,-3.625429570674896240e-01
-2.690510451793670654e-01,-2.824077755212783813e-02
-2.009923607110977173e-01,-1.400326728820800781e+00
1.527154818177223206e-02,-2.110875368118286133e+00
-4.198725819587707520e-01,-2.108072936534881592e-01
-3.236299157142639160e-01,-4.349624514579772949e-01
-5.125647187232971191e-01,-5.299291610717773438e-01
-1.526660919189453125e-01,-8.679975867271423340e-01
-7.820167392492294312e-02,-1.409666657447814941e+00
-5.295528769493103027e-01,1.845097094774246216e-01
-1.637813597917556763e-01,-1.929089784622192383e+00
-1.995537132024765015e-01,-1.853437304496765137e+00
-3.234347999095916748e-01,-9.445181488990783691e-01
-8.175751566886901855e-02,-7.798344492912292480e-01
7.203815039247274399e-03,-3.537771999835968018e-01
-2.986543178558349609e-01,-7.525272369384765625e-01
-4.844458401203155518e-01,-1.464332174509763718e-02
-1.212193518877029419e-01,-2.072303891181945801e-01
-9.778323024511337280e-02,-9.953346848487854004e-01
-1.924291849136352539e-01,-1.772760897874832153e-01
-1.337896883487701416e-01,-3.472955822944641113e-01
-2.115801721811294556e-01,5.276174545288085938e-01
-4.060940444469451904e-01,-3.160192966461181641e-01
-3.055555522441864014e-01,-5.891422629356384277e-01
-1.651388555765151978e-01,-1.103387117385864258e+00
-1.657674759626388550e-01,-2.880267500877380371e-01
4.427507892251014709e-02,-1.354098796844482422e+00
6.876659393310546875e-02,-1.686035990715026855e+00
-4.736271500587463379e-01,-4.659511744976043701e-01
-3.114506006240844727e-01,-8.788610696792602539e-01
-3.896910250186920166e-01,-1.386866450309753418e+00
-2.129858285188674927e-01,-1.537981986999511719e+00
-1.172844842076301575e-01,-2.634777128696441650e-01
-4.637389481067657471e-01,1.191110089421272278e-01
-3.413698375225067139e-01,-1.156156063079833984e+00
-2.807468473911285400e-01,-8.225580453872680664e-01
-4.278150796890258789e-01,-1.240346550941467285e+00
-4.250845313072204590e-01,8.204142004251480103e-02
-8.649668097496032715e-02,-8.911342918872833252e-02
-3.442518711090087891e-01,-8.047640323638916016e-01
-1.082178652286529541e-01,-1.748750686645507812e+00
-2.229006290435791016e-01,-7.100508213043212891e-01
-5.143831372261047363e-01,-1.251422047615051270e+00
-3.580449819564819336e-01,-1.043919682502746582e+00
-2.949343919754028320e-01,-9.718000888824462891e-01
-4.165235161781311035e-01,-9.303464889526367188e-01
-3.060874640941619873e-01,-1.591079473495483398e+00
-3.994913101196289062e-01,-1.078204393386840820e+00
-1.254484504461288452e-01,-1.757431775331497192e-01
-5.916205644607543945e-01,1.551558822393417358e-01
-3.360562026500701904e-01,-2.918070852756500244e-01
-2.766507863998413086e-01,-1.310682415962219238e+00
-2.190289944410324097e-01,-1.831039905548095703e+00
-3.445005714893341064e-01,-9.518162608146667480e-01
-3.432533144950866699e-01,-2.220681011676788330e-01
7.756551261991262436e-03,-1.641184449195861816e+00
-6.025825738906860352e-01,6.136607751250267029e-02
-4.343653023242950439e-01,-1.177290558815002441e+00
-2.999856770038604736e-01,-1.021698832511901855e+00
-3.952642977237701416e-01,-1.295732975006103516e+00
-3.931526243686676025e-01,-1.606003761291503906e+00
-1.535570025444030762e-01,-8.820129036903381348e-01
-3.181285262107849121e-01,-1.121991053223609924e-01
-2.683935463428497314e-01,-1.730605602264404297e+00
-3.205811381340026855e-01,-1.224907398223876953e+00
-5.114753842353820801e-01,-1.954791784286499023e+00
-3.136096298694610596e-01,-8.834249973297119141e-01
-3.481226563453674316e-01,-8.698059320449829102e-01
-3.568034172058105469e-01,-1.060057878494262695e+00
-2.799797058105468750e-01,-3.609382510185241699e-01
-2.787514328956604004e-01,3.065505921840667725e-01
-2.611218988895416260e-01,-3.163526058197021484e-01
-1.016717627644538879e-01,-3.348310887813568115e-01
-1.962310820817947388e-01,-5.635700225830078125e-01
-3.274387419223785400e-01,-1.396111011505126953e+00
-2.968287467956542969e-01,-1.221256732940673828e+00
-2.932874858379364014e-01,-1.022854328155517578e+00
-6.594095379114151001e-02,-1.093353986740112305e+00
-3.876433074474334717e-01,-9.669688344001770020e-01
-5.124988555908203125e-01,-5.563812255859375000e-01
-2.192010879516601562e-01,-1.299866437911987305e+00
-3.678943961858749390e-02,-1.743533849716186523e+00
-1.120352670550346375e-01,-4.189921617507934570e-01
-1.158638373017311096e-01,-5.767242908477783203e-01
-1.962332725524902344e-01,-7.275560498237609863e-01
-5.981453061103820801e-01,-1.898202747106552124e-01
-5.301776528358459473e-01,-4.658857583999633789e-01
-1.029199510812759399e-01,5.629445239901542664e-02
-1.829572618007659912e-01,-1.094278931617736816e+00
-3.258081674575805664e-01,-5.459933876991271973e-01
-4.227778613567352295e-01,-2.152105122804641724e-01
-2.502098083496093750e-01,-2.941189408302307129e-01
-1.949924826622009277e-01,-1.033743739128112793e+00
-4.502730667591094971e-01,-1.207981705665588379e+00
-3.274127542972564697e-01,-6.706077456474304199e-01
-4.139587581157684326e-01,-3.492320477962493896e-01
-1.525097936391830444e-01,-2.921834588050842285e-01
-4.426953196525573730e-01,-7.011783719062805176e-01
-3.924851119518280029e-01,-1.096737384796142578e+00
-3.713060915470123291e-01,-6.174091100692749023e-01
-1.912444680929183960e-01,-2.987796068191528320e-01
-2.123764902353286743e-01,-5.956864953041076660e-01
-3.869512975215911865e-01,-1.052454233169555664e+00
-3.929441273212432861e-01,-7.755910754203796387e-01
-2.401881664991378784e-01,-1.232872724533081055e+00
-2.209248542785644531e-01,-9.778457283973693848e-01
-1.123306080698966980e-01,1.577105000615119934e-02
-6.477547883987426758e-01,4.035993218421936035e-01
-3.150474131107330322e-01,3.104445897042751312e-02
-2.324215322732925415e-01,-3.969638645648956299e-01
-4.141353368759155273e-01,-7.242237925529479980e-01
-3.188855051994323730e-01,2.981329523026943207e-02
-1.940131932497024536e-01,-1.675965189933776855e+00
-1.870001554489135742e-01,3.996073305606842041e-01
-1.690147519111633301e-01,-6.868150234222412109e-01
-4.018365144729614258e-01,-1.678959131240844727e-01
-5.256047844886779785e-01,-6.033986806869506836e-01
-3.448509797453880310e-02,-1.060690641403198242e+00
-3.647314012050628662e-01,1.815779060125350952e-01
-4.687707424163818359e-01,-5.161688327789306641e-01
-3.944688141345977783e-01,-1.168912410736083984e+00
-2.762790918350219727e-01,-1.332929611206054688e+00
-2.530639767646789551e-01,-5.199778676033020020e-01
-4.574472606182098389e-01,-9.968138933181762695e-01
-2.301786094903945923e-01,-2.624266386032104492e+00
-3.061338961124420166e-01,-1.472259879112243652e+00
-9.743310511112213135e-02,-9.801700711250305176e-01
-2.820990085601806641e-01,-1.109844565391540527e+00
-2.102155238389968872e-01,-4.015276134014129639e-01
-1.550053060054779053e-01,-5.178124308586120605e-01
-4.046097993850708008e-01,-1.217889666557312012e+00
-4.441819489002227783e-01,-5.749127864837646484e-01
-7.664329558610916138e-02,-9.107019305229187012e-01
-5.454155802726745605e-01,-7.807451486587524414e-01
-2.060927152633666992e-01,-9.995142221450805664e-01
-2.134424149990081787e-01,-6.115658879280090332e-01
-4.385780394077301025e-01,-6.646299958229064941e-01
-6.102691292762756348e-01,4.359506070613861084e-01
-1.865012794733047485e-01,-1.587072849273681641e+00
-2.508141994476318359e-01,-3.173812925815582275e-01
-4.388339221477508545e-01,-1.173219203948974609e+00
-3.755532205104827881e-02,-1.253015875816345215e+00
-2.328277826309204102e-01,3.578166067600250244e-01
-2.157865017652511597e-01,-9.815862774848937988e-01
-4.314875602722167969e-01,-5.263931751251220703e-01
-4.839474856853485107e-01,-4.371256008744239807e-02
-4.043897092342376709e-01,-8.370496034622192383e-01
-2.641517817974090576e-01,-1.921027898788452148e-01
-6.097660064697265625e-01,-8.981974720954895020e-01
-2.862071692943572998e-01,-7.185336947441101074e-01
-5.720158293843269348e-02,-1.393847227096557617e+00
-2.961473762989044189e-01,-6.612148880958557129e-01
-3.631554543972015381e-01,-3.898764252662658691e-01
-2.551871538162231445e-01,-2.719889879226684570e-01
-3.460217714309692383e-01,-1.498966336250305176e+00
-1.126991435885429382e-01,-9.783897995948791504e-01
-4.888024330139160156e-01,-9.321759343147277832e-01
1.013294458389282227e-01,-2.249970912933349609e+00
-4.532144069671630859e-01,-1.019804239273071289e+00
-1.195503026247024536e-01,-8.268865346908569336e-01
-3.677110075950622559e-01,-1.369771480560302734e+00
-3.825618326663970947e-01,-1.148425221443176270e+00
-4.198970794677734375e-01,-1.169691681861877441e+00
-2.083871215581893921e-01,-8.833438754081726074e-01
-4.148696959018707275e-01,-5.448769330978393555e-01
3.812200948596000671e-02,-1.679017096757888794e-01
-1.598834842443466187e-01,-2.836658954620361328e-01
1.337960511445999146e-01,-1.376090645790100098e+00
-3.132128342986106873e-02,-1.701233029365539551e+00
-5.009832605719566345e-02,-8.355672955513000488e-01
-1.742859631776809692e-01,-1.993219733238220215e+00
-2.951081097126007080e-01,-1.105321884155273438e+00
-2.905415296554565430e-01,-1.133933544158935547e+00
-1.201031133532524109e-01,-1.657472491264343262e+00
-2.876270413398742676e-01,-6.034392714500427246e-01
-2.007582038640975952e-01,-1.796270132064819336e+00
-3.938615918159484863e-01,-5.504063963890075684e-01
-1.396669596433639526e-01,-8.216872215270996094e-01
-1.612427681684494019e-01,-1.262448191642761230e+00
-3.497264087200164795e-01,-9.988963007926940918e-01
-2.925390303134918213e-01,2.027083784341812134e-01
-2.836112380027770996e-01,-7.760814428329467773e-01
-3.526033759117126465e-01,-1.287431716918945312e+00
-2.038622796535491943e-01,-8.849982619285583496e-01
-1.784439980983734131e-01,-7.407758831977844238e-01
-3.734753429889678955e-01,2.183170616626739502e-01
-4.813800156116485596e-01,-2.005790472030639648e+00
-5.107102990150451660e-01,-1.167587637901306152e+00
-3.987956345081329346e-01,-3.160361647605895996e-01
-2.892399430274963379e-01,-5.350860953330993652e-01
-4.814873933792114258e-01,-3.893448114395141602e-01
-2.269069105386734009e-01,-1.353642702102661133e+00
-4.489975273609161377e-01,-9.197532534599304199e-01
-3.547649681568145752e-01,-1.541171550750732422e+00
-6.005614995956420898e-02,-1.899274468421936035e+00
-2.721931636333465576e-01,7.273357827216386795e-03
-2.215260714292526245e-01,-5.045250058174133301e-01
-4.500162899494171143e-01,-9.977033138275146484e-01
-2.145750373601913452e-01,-1.141612648963928223e+00
-2.509130239486694336e+00,-7.310165464878082275e-02
-4.831564724445343018e-01,-1.690554141998291016e+00
-1.148811459541320801e+00,-9.360737800598144531e-01
1.174059271812438965e+00,-2.776600837707519531e+00
-1.290276765823364258e+00,-1.541416168212890625e+00
-1.670179367065429688e+00,-4.307599365711212158e-01
2.850244045257568359e-01,-3.155342340469360352e+00
-1.398209691047668457e+00,-1.081746459007263184e+00
7.897185683250427246e-01,-2.886932134628295898e+00
-4.526232481002807617e-01,-3.938511013984680176e-01
-1.390020012855529785e+00,-8.152860403060913086e-01
1.464880466461181641e+00,-4.615764141082763672e+00
-3.717609494924545288e-02,-4.499470233917236328e+00
4.653175771236419678e-01,-2.884052753448486328e+00
-1.807748436927795410e+00,-1.291827797889709473e+00
-1.480790853500366211e+00,-1.686063885688781738e+00
-1.084817171096801758e+00,-1.577951908111572266e+00
-1.150357961654663086e+00,-5.681782364845275879e-01
-7.022500783205032349e-02,-3.690268993377685547e+00
-6.934795975685119629e-01,-2.853898286819458008e+00
1.251968026161193848e+00,-4.457482337951660156e+00
-2.683081030845642090e-01,-2.753907203674316406e+00
-5.634418725967407227e-01,-1.565700411796569824e+00
-7.934132218360900879e-02,-1.577137708663940430e+00
1.239063620567321777e+00,-4.722297668457031250e+00
-1.942046642303466797e+00,-9.748702496290206909e-02
4.905288666486740112e-02,-2.811071634292602539e+00
-1.182940751314163208e-01,-1.110121130943298340e+00
-5.248947739601135254e-01,-1.249655842781066895e+00
1.714652925729751587e-01,-1.198909401893615723e+00
-2.079633951187133789e+00,2.394269831711426377e-04
2.268788814544677734e+00,-5.239072322845458984e+00
-3.502025902271270752e-01,-4.122562885284423828e+00
9.468740820884704590e-01,-4.742371559143066406e+00
-1.805585980415344238e+00,-1.141851782798767090e+00
-2.906306385993957520e-01,-1.341320514678955078e+00
-2.010360002517700195e+00,-1.430587172508239746e+00
-9.815282225608825684e-01,-1.028826475143432617e+00
-4.963119626045227051e-01,-1.984604239463806152e+00
-1.429239273071289062e+00,-4.394060671329498291e-01
2.540254592895507812e-01,-2.188207864761352539e+00
1.392782330513000488e+00,-3.406158924102783203e+00
-9.879446029663085938e-01,-1.625437259674072266e+00
-4.670897424221038818e-01,-3.143789291381835938e+00
-1.846002578735351562e+00,-1.641141533851623535e+00
2.152349799871444702e-01,-4.519580364227294922e+00
1.816128641366958618e-01,-3.011480093002319336e+00
-1.453273177146911621e+00,-9.931203126907348633e-01
1.670515060424804688e+00,-5.577231884002685547e+00
7.331210374832153320e-01,-3.199388504028320312e+00
-1.266213417053222656e+00,-1.130523443222045898e+00
1.101488351821899414e+00,-3.635783672332763672e+00
-1.361809849739074707e+00,-2.971272468566894531e+00
-7.491040825843811035e-01,-2.481690168380737305e+00
-2.898755669593811035e-01,-7.351173758506774902e-01
-1.039784908294677734e+00,-1.707147359848022461e+00
-2.738432586193084717e-01,-2.788101434707641602e+00
-4.368810355663299561e-01,-1.485448122024536133e+00
-1.472161710262298584e-01,-2.525586843490600586e+00
8.294523358345031738e-01,-2.575214385986328125e+00
1.381756305694580078e+00,-3.086054801940917969e+00
-1.003606081008911133e+00,-1.065110325813293457e+00
-1.920161962509155273e+00,-1.029416203498840332e+00
1.797751307487487793e+00,-3.999286651611328125e+00
-7.722349166870117188e-01,-1.765262722969055176e+00
2.902905941009521484e-01,-2.436652183532714844e+00
-1.151635527610778809e+00,5.523245930671691895e-01
9.426215291023254395e-01,-4.604681015014648438e+00
-7.003784775733947754e-01,-1.781522393226623535e+00
-3.180144727230072021e-01,-2.329519033432006836e+00
8.446974754333496094e-01,-3.552491426467895508e+00
-2.509445548057556152e-01,-3.820161104202270508e+00
2.101611047983169556e-01,-3.566148042678833008e+00
-2.148369789123535156e+00,-1.231584429740905762e+00
-8.959682583808898926e-01,-6.077923774719238281e-01
-2.600908279418945312e-01,-2.344133615493774414e+00
3.385673165321350098e-01,-3.254500865936279297e+00
-1.046744942665100098e+00,-1.563548922538757324e+00
-2.589519262313842773e+00,1.174229264259338379e+00
2.501077353954315186e-01,-3.088910102844238281e+00
3.969885706901550293e-01,-2.080135583877563477e+00
-4.821960330009460449e-01,-1.492526173591613770e+00
1.008616447448730469e+00,-5.469958782196044922e+00
-1.323514342308044434e+00,-2.081414699554443359e+00
-1.007992863655090332e+00,-1.818744540214538574e+00
3.322972059249877930e-01,-2.954100847244262695e+00
-2.442227363586425781e+00,7.300295829772949219e-01
-6.869921684265136719e-01,-2.121923208236694336e+00
-1.377381086349487305e+00,6.010882258415222168e-01
-1.081500411033630371e+00,-1.311362147331237793e+00
1.030931353569030762e+00,-4.021022319793701172e+00
-1.530157327651977539e+00,-2.101270854473114014e-01
7.052383571863174438e-02,-2.981957674026489258e+00
1.214866638183593750e+00,-3.115342378616333008e+00
-5.138262510299682617e-01,-3.538407981395721436e-01
-3.204680681228637695e-01,-3.577457904815673828e+00
6.619891524314880371e-01,-2.607886314392089844e+00
-2.011428356170654297e+00,-1.402295112609863281e+00
3.075069487094879150e-01,-4.492431640625000000e+00
-2.075475931167602539e+00,-2.957692444324493408e-01
-7.678126096725463867e-01,-1.563891053199768066e+00
-1.490038037300109863e+00,-1.147508382797241211e+00
-2.233086079359054565e-01,-2.681625604629516602e+00
-3.540745973587036133e-01,-2.489001989364624023e+00
-1.556303977966308594e+00,-5.207566618919372559e-01
7.204900383949279785e-01,-3.109265089035034180e+00
-1.389272451400756836e+00,-1.092140793800354004e+00
-6.086961030960083008e-01,-5.037794709205627441e-01
-2.973319292068481445e+00,2.341996878385543823e-01
5.618469119071960449e-01,-2.853460073471069336e+00
-3.065006732940673828e-01,-2.167039394378662109e+00
-8.573142886161804199e-01,-8.605085015296936035e-01
1.705632507801055908e-01,-1.231691837310791016e+00
1.295685172080993652e-01,-2.134571790695190430e+00
-1.303192973136901855e+00,4.273488521575927734e-01
3.074393570423126221e-01,-1.389857888221740723e+00
5.111792683601379395e-01,-2.923578500747680664e+00
-2.464269399642944336e+00,-8.803444504737854004e-01
-6.307665109634399414e-01,-1.155635476112365723e+00
1.030504226684570312e+00,-4.267190456390380859e+00
6.705915331840515137e-01,-4.285060882568359375e+00
9.980684518814086914e-01,-3.841166257858276367e+00
1.034016251564025879e+00,-3.605480670928955078e+00
-2.179612219333648682e-01,-2.960153818130493164e+00
-1.118868231773376465e+00,-1.455958962440490723e+00
-1.395902633666992188e+00,1.093892455101013184e-01
-1.126857280731201172e+00,-1.214213848114013672e+00
4.672224521636962891e-01,-4.306318759918212891e+00
-1.074259161949157715e+00,-1.400405645370483398e+00
-2.210915386676788330e-01,-2.823410749435424805e+00
-1.958594202995300293e+00,-7.190437912940979004e-01
-8.241042494773864746e-02,-3.376655578613281250e+00
2.510128021240234375e-01,-3.776536941528320312e+00
2.604335360229015350e-02,-2.696177244186401367e+00
-1.158338785171508789e+00,-1.304457306861877441e+00
3.612971603870391846e-01,-4.273249149322509766e+00
2.059514261782169342e-02,-3.305129528045654297e+00
-6.795367002487182617e-01,-2.571821689605712891e+00
1.569091826677322388e-01,-3.419556140899658203e+00
1.672724783420562744e-01,-2.734407663345336914e+00
-5.920089483261108398e-01,-2.491092681884765625e+00
-6.272402405738830566e-01,-1.728916883468627930e+00
2.541000545024871826e-01,-3.335981369018554688e+00
-3.321006596088409424e-01,-2.819713592529296875e+00
2.292829036712646484e+00,-5.534969329833984375e+00
-1.054839372634887695e+00,-2.929305553436279297e+00
-3.023220300674438477e-01,-3.188721656799316406e+00
-3.384781181812286377e-01,-3.156124830245971680e+00
-1.273522496223449707e+00,-9.481849074363708496e-01
-2.880361318588256836e+00,1.245692253112792969e+00
-6.459481120109558105e-01,-2.724528074264526367e+00
-1.314680814743041992e+00,-2.142656803131103516e+00
3.117767572402954102e-01,-2.992333173751831055e+00
-4.547343775629997253e-02,-1.403635501861572266e+00
8.828042149543762207e-01,-2.986704349517822266e+00
-2.073749005794525146e-01,-1.232120156288146973e+00
-2.277963638305664062e+00,3.645428121089935303e-01
-1.617176532745361328e+00,-3.128767728805541992e+00
7.704208046197891235e-02,-3.095422029495239258e+00
1.831047832965850830e-01,-2.528667926788330078e+00
-7.139409780502319336e-01,-1.923874974250793457e+00
-5.420661568641662598e-01,-2.144208192825317383e+00
-1.237731695175170898e+00,-1.002420663833618164e+00
-1.636692047119140625e+00,-1.867934584617614746e+00
1.010632157325744629e+00,-3.885026454925537109e+00
5.501269102096557617e-01,-3.507205247879028320e+00
5.541016459465026855e-01,-2.375751256942749023e+00
5.942356586456298828e-01,-2.899079322814941406e+00
-1.235623836517333984e+00,-1.681610703468322754e+00
1.315798401832580566e+00,-3.471174478530883789e+00
-1.097402572631835938e+00,-7.374954223632812500e-01
-1.705180406570434570e+00,-2.232963562011718750e+00
9.396945238113403320e-01,-4.935990810394287109e+00
-1.343450844287872314e-01,-2.790519714355468750e+00
-1.473994255065917969e+00,-5.196318030357360840e-01
-7.422375679016113281e-01,-2.461187601089477539e+00
-1.078464150428771973e+00,-2.606878042221069336e+00
-3.068104088306427002e-01,-2.386322736740112305e+00
1.184795737266540527e+00,-3.880116462707519531e+00
-7.116373777389526367e-01,-5.317461490631103516e-01
-5.076370239257812500e-01,-2.882581949234008789e+00
-5.463188886642456055e-01,-9.847919344902038574e-01
-1.522518247365951538e-01,-2.058657646179199219e+00
-5.665223598480224609e-01,-2.296132326126098633e+00
8.117065429687500000e-01,-5.416222095489501953e+00
-1.126688599586486816e+00,-1.254422068595886230e+00
9.051384329795837402e-01,-3.197825431823730469e+00
7.818130776286125183e-03,-2.092881917953491211e+00
-1.487714648246765137e+00,-2.534444332122802734e+00
9.282666444778442383e-02,-1.811903119087219238e+00
-7.219742238521575928e-02,-2.682771444320678711e+00
-6.684837341308593750e-01,-2.185372114181518555e+00
-2.311751842498779297e+00,-2.121201902627944946e-01
-5.396841764450073242e-01,-4.929208755493164062e-01
-5.352399349212646484e-01,-9.709066152572631836e-01
2.661043107509613037e-01,-1.861454010009765625e+00
-1.225773811340332031e+00,1.407632976770401001e-01
-1.292091488838195801e+00,-9.699205160140991211e-01
-3.723409473896026611e-01,-1.259882450103759766e+00
-9.826359339058399200e-03,-2.891829013824462891e+00
-6.163874864578247070e-01,-9.603791832923889160e-01
-8.896928429603576660e-01,-2.560056209564208984e+00
-1.584264993667602539e+00,-2.444781064987182617e+00
-4.474764317274093628e-02,-1.806553959846496582e+00
-9.697064161300659180e-01,-1.278806924819946289e+00
-1.737691760063171387e+00,-1.468283176422119141e+00
-1.019138693809509277e+00,-8.922500610351562500e-01
-2.800712108612060547e+00,1.119119405746459961e+00
1.244879484176635742e+00,-2.199784040451049805e+00
9.905008077621459961e-01,-2.069465875625610352e+00
-2.401198863983154297e+00,4.336368143558502197e-01
1.127903223037719727e+00,-4.195239543914794922e+00
-6.138542294502258301e-01,-2.093915462493896484e+00
-2.642345666885375977e+00,-8.997578024864196777e-01
-1.446964263916015625e+00,-1.046760797500610352e+00
9.603000283241271973e-01,-2.478646039962768555e+00
-4.035455286502838135e-01,-2.072595596313476562e+00
8.702373504638671875e-01,-4.070440292358398438e+00
6.477064639329910278e-02,-3.657258987426757812e+00
-6.836354732513427734e-01,-3.503051102161407471e-01
-6.647397279739379883e-01,-2.427170991897583008e+00
-7.500500082969665527e-01,-2.076954364776611328e+00
1.357336491346359253e-01,-2.845440864562988281e+00
-1.047112464904785156e+00,-7.854274511337280273e-01
3.310281932353973389e-01,-3.294009923934936523e+00
-5.863939523696899414e-01,-2.848720788955688477e+00
-3.560124635696411133e-01,-2.026471614837646484e+00
-4.953573346138000488e-01,-3.033082723617553711e+00
-5.848355293273925781e-01,-2.421284168958663940e-01
1.300240278244018555e+00,-3.199537754058837891e+00
-2.163187980651855469e+00,-2.708452381193637848e-02
7.867150902748107910e-01,-2.707214593887329102e+00
-1.122851729393005371e+00,-2.345314979553222656e+00
-2.565280497074127197e-01,-1.365747332572937012e+00
-1.318943738937377930e+00,-2.623887062072753906e+00
-6.259002685546875000e-01,-1.943410873413085938e+00
-1.275499820709228516e+00,-6.078164577484130859e-01
3.740677833557128906e-01,-3.601239442825317383e+00
4.946778416633605957e-01,-2.731812477111816406e+00
-4.674356058239936829e-02,-3.156145572662353516e+00
1.384927511215209961e+00,-3.492971658706665039e+00
-1.009223699569702148e+00,1.366176456212997437e-01
-1.688833475112915039e+00,-1.337496280670166016e+00
-3.026936650276184082e-01,-7.965058088302612305e-01
2.792987525463104248e-01,-2.057625770568847656e+00
-6.064197421073913574e-01,-2.231272935867309570e+00
-1.214443445205688477e+00,-1.301553726196289062e+00
-9.535719156265258789e-01,-4.053555011749267578e+00
1.888451874256134033e-01,-2.083545207977294922e+00
-1.424992442131042480e+00,-5.244915485382080078e-01
2.910266816616058350e-01,-2.873346090316772461e+00
5.606683716177940369e-02,-2.126693964004516602e+00
4.152613580226898193e-01,-4.743055343627929688e+00
-8.474463820457458496e-01,-3.866615295410156250e+00
-4.018892347812652588e-01,-8.943400979042053223e-01
3.960513472557067871e-01,-3.413678646087646484e+00
-6.532240509986877441e-01,-2.131108522415161133e+00
3.524532616138458252e-01,-1.982733249664306641e+00
-9.820987582206726074e-01,2.934647491201758385e-03
-8.845660686492919922e-01,-8.584147095680236816e-01
8.249422311782836914e-01,-3.546712398529052734e+00
-1.519541025161743164e+00,-1.847903490066528320e+00
-9.699630141258239746e-01,-1.054541468620300293e+00
6.874633431434631348e-01,-4.124134063720703125e+00
1.425047636032104492e+00,-5.143281459808349609e+00
-1.417333483695983887e+00,-1.726319432258605957e+00
1.023571252822875977e+00,-4.349812030792236328e+00
-1.180450677871704102e+00,-1.401656627655029297e+00
1.358725070953369141e+00,-5.119685173034667969e+00
3.306563496589660645e-01,-3.784079790115356445e+00
-7.778396606445312500e-01,-6.900682449340820312e-01
-4.388502836227416992e-01,-1.910152435302734375e+00
-3.650523126125335693e-01,-2.355384588241577148e+00
3.731786012649536133e-01,-1.438898921012878418e+00
7.053457498550415039e-01,-2.636295795440673828e+00
-1.833042621612548828e+00,-2.125500440597534180e+00
9.845991134643554688e-01,-3.210176706314086914e+00
6.359141469001770020e-01,-2.556951045989990234e+00
4.443336725234985352e-01,-5.054019927978515625e+00
-2.310715913772583008e-01,-2.536211013793945312e+00
-1.561800599098205566e+00,-7.980724573135375977e-01
1.169207096099853516e+00,-4.722862720489501953e+00
6.091591119766235352e-01,-3.484942197799682617e+00
-1.545241475105285645e+00,-1.277308464050292969e-01
5.848789215087890625e-01,-4.354538917541503906e+00
6.858816146850585938e-01,-3.792440652847290039e+00
-8.152126669883728027e-01,-8.043775558471679688e-01
-1.452215075492858887e+00,-1.163529038429260254e+00
-1.767506837844848633e+00,-8.579267263412475586e-01
-4.992493093013763428e-01,-2.927947282791137695e+00
-4.711076319217681885e-01,-2.165429353713989258e+00
3.108691275119781494e-01,-3.050008296966552734e+00
-2.157280206680297852e+00,4.754375815391540527e-01
-4.857839941978454590e-01,-3.102413415908813477e+00
-4.459135830402374268e-01,-1.936292052268981934e+00
-4.333714246749877930e-01,-2.603389501571655273e+00
-2.858470380306243896e-01,-2.449413537979125977e+00
-1.378375142812728882e-01,-2.440346002578735352e+00
-3.342846930027008057e-01,-1.908382892608642578e+00
-1.391920924186706543e+00,-1.136128664016723633e+00
-1.078223466873168945e+00,-1.007736563682556152e+00
-5.758076906204223633e-01,-3.350328445434570312e+00
9.454821348190307617e-01,-1.321141242980957031e+00
5.700206160545349121e-01,-4.126605033874511719e+00
-8.799212574958801270e-01,-1.320740818977355957e+00
-1.682322621345520020e+00,1.859019100666046143e-01
-6.807752847671508789e-01,-4.777159690856933594e-01
3.662154078483581543e-01,-1.506158351898193359e+00
-1.078902482986450195e+00,-2.185014247894287109e+00
-1.304724574089050293e+00,-6.479287743568420410e-01
7.089323401451110840e-01,-3.894810199737548828e+00
-6.342827081680297852e-01,-2.504826068878173828e+00
-1.140274524688720703e+00,-9.704695940017700195e-01
4.232768416404724121e-01,-3.079695701599121094e+00
-2.129652500152587891e+00,-7.685013413429260254e-01
-2.060328722000122070e-01,-2.988687992095947266e+00
7.360745668411254883e-01,-4.462567806243896484e+00
-1.096364140510559082e+00,-1.026811957359313965e+00
9.201187491416931152e-01,-4.771575450897216797e+00
-5.133638381958007812e-01,-2.270504236221313477e+00
7.311470806598663330e-02,-2.841771841049194336e+00
-2.052249193191528320e+00,-1.928551673889160156e+00
-8.769863843917846680e-01,-1.452979445457458496e+00
8.163703083992004395e-01,-2.184891223907470703e+00
-4.272634983062744141e-01,-3.047305583953857422e+00
-8.864896893501281738e-01,-1.837310433387756348e+00
4.519718289375305176e-01,-2.319950103759765625e+00
-6.316230297088623047e-01,-2.141056060791015625e+00
1.140252590179443359e+00,-3.115157127380371094e+00
-1.003961801528930664e+00,-2.603911638259887695e+00
1.282852768898010254e+00,-5.597493648529052734e+00
1.521850824356079102e+00,-3.050674200057983398e+00
-1.441636562347412109e+00,-1.164453983306884766e+00
3.482673466205596924e-01,-2.811908721923828125e+00
-1.347146987915039062e+00,-2.052063465118408203e+00
-4.459650516510009766e-01,-1.593144059181213379e+00
-6.553786396980285645e-01,-2.703509807586669922e+00
8.779358267784118652e-01,-3.776331186294555664e+00
-8.093438148498535156e-01,-1.522660613059997559e+00
-1.539157748222351074e+00,-2.029638290405273438e+00
-6.128453612327575684e-01,-1.878827452659606934e+00
9.827212095260620117e-01,-2.419254779815673828e+00
4.314678609371185303e-01,-3.958356857299804688e+00
-9.922346472740173340e-01,7.774131000041961670e-02
-2.867717981338500977e+00,6.019888520240783691e-01
7.357873916625976562e-01,-3.818309545516967773e+00
-2.079771280288696289e+00,-1.073744654655456543e+00
-3.915129661560058594e+00,2.249917030334472656e+00
-1.081886529922485352e+00,-2.689986705780029297e+00
-1.854235053062438965e+00,-9.175825715065002441e-01
-1.743962168693542480e+00,-1.851448774337768555e+00
-8.043385744094848633e-01,-1.343605399131774902e+00
1.204105854034423828e+00,-2.816077232360839844e+00
-1.011494159698486328e+00,-2.606125354766845703e+00
-1.960542052984237671e-01,-2.764157056808471680e+00
-3.551914691925048828e-01,-2.086871623992919922e+00
-2.049199819564819336e+00,-3.647691607475280762e-01
-5.773201584815979004e-01,-3.726675510406494141e+00
-8.996400833129882812e-01,-2.670499324798583984e+00
2.074705660343170166e-01,-2.440891265869140625e+00
-3.680780231952667236e-01,-2.140794277191162109e+00
-9.349040985107421875e-01,-3.606105327606201172e+00
-2.032147169113159180e+00,8.431353569030761719e-01
-7.711581587791442871e-01,-1.429403662681579590e+00
-1.373910427093505859e+00,-2.269003391265869141e+00
1.166030988097190857e-01,-3.673795938491821289e+00
-5.858806967735290527e-01,-1.644052624702453613e+00
9.412624835968017578e-01,-2.896182298660278320e+00
-6.075071096420288086e-01,-2.103468418121337891e+00
-7.556042671203613281e-01,-2.944835186004638672e+00
-9.829699397087097168e-01,-8.306677341461181641e-01
-4.657262861728668213e-01,-1.094636797904968262e+00
-7.529090344905853271e-02,-9.576429724693298340e-01
3.564863204956054688e-01,-2.178570985794067383e+00
-1.571925878524780273e+00,-1.586625695228576660e+00
-1.037749886512756348e+00,-9.968187808990478516e-01
-9.562787413597106934e-01,-1.478802204132080078e+00
-2.592197060585021973e-01,-5.264312624931335449e-01
4.996778070926666260e-01,-2.574185371398925781e+00
2.203484773635864258e-01,-2.169209480285644531e+00
-6.552969217300415039e-01,-8.750285506248474121e-01
1.364190578460693359e-01,-4.051538467407226562e+00
-5.917879939079284668e-01,-1.604043722152709961e+00
1.324430465698242188e+00,-4.486529350280761719e+00
2.418384402990341187e-01,-2.296093940734863281e+00
8.647473901510238647e-02,-3.232825517654418945e+00
-4.696150422096252441e-01,-2.755607604980468750e+00
-1.331846594810485840e+00,-3.745147287845611572e-01
-5.040439963340759277e-01,-3.117127656936645508e+00
-1.022479534149169922e+00,-9.859691858291625977e-01
-2.919443130493164062e+00,-2.856172919273376465e-01
-1.472394585609436035e+00,-1.238429188728332520e+00
-1.216081306338310242e-01,-3.658392906188964844e+00
-2.213418334722518921e-01,-4.955890774726867676e-01
2.567460238933563232e-01,-3.185143709182739258e+00
-3.619831800460815430e-01,-3.027997493743896484e+00
-4.704425632953643799e-01,-1.210718750953674316e+00
-1.247748017311096191e+00,-1.301737308502197266e+00
4.036801159381866455e-01,-1.921030282974243164e+00
-1.007544875144958496e+00,-1.916275143623352051e+00
-1.014191031455993652e+00,-2.836688041687011719e+00
-1.513333678245544434e+00,-2.601508498191833496e-01
8.802252411842346191e-01,-3.404029369354248047e+00
9.110200405120849609e-01,-1.666912794113159180e+00
-1.138709187507629395e+00,-2.024992942810058594e+00
-9.833525419235229492e-01,-1.295969486236572266e+00
-2.144605875015258789e+00,3.521982952952384949e-02
1.950539648532867432e-01,-2.458248376846313477e+00
-1.000513553619384766e+00,-2.000444173812866211e+00
-9.012933820486068726e-02,-2.432093143463134766e+00
-1.150383129715919495e-01,-3.568944454193115234e+00
-3.341323435306549072e-01,-9.927901625633239746e-01
-4.519672393798828125e-01,-2.891972780227661133e+00
-1.836597621440887451e-01,-3.194492816925048828e+00
-1.579943895339965820e+00,-5.014734864234924316e-01
1.946679651737213135e-01,-3.583909988403320312e+00
-1.196114420890808105e+00,-2.130243539810180664e+00
-1.151881217956542969e+00,-9.465938210487365723e-01
-9.867550134658813477e-01,-3.024747371673583984e+00
1.730501294136047363e+00,-2.407191038131713867e+00
2.928601205348968506e-01,-3.142323732376098633e+00
-9.975970387458801270e-01,-1.195455193519592285e+00
9.776357561349868774e-02,-2.960532665252685547e+00
-1.653161764144897461e+00,-2.309243440628051758e+00
-1.612211585044860840e+00,-3.106958389282226562e+00
8.557163476943969727e-01,-4.316265583038330078e+00
3.460879325866699219e-01,-2.162469863891601562e+00
-8.750389218330383301e-01,-2.111631870269775391e+00
-4.973249137401580811e-01,-2.474653482437133789e+00
-1.633130431175231934e+00,-1.501292705535888672e+00
2.639535367488861084e-01,-3.730857610702514648e+00
-9.710041284561157227e-01,-3.106685161590576172e+00
-5.019122362136840820e-01,-3.330542325973510742e+00
-1.844229340553283691e+00,-1.119184717535972595e-01
-9.997076988220214844e-01,-1.345433831214904785e+00
-1.694515813142061234e-03,-3.767816305160522461e+00
-1.223322153091430664e+00,-2.619495391845703125e+00
4.243978857994079590e-01,-3.926943063735961914e+00
1.859620213508605957e+00,-4.189074993133544922e+00
-3.627384603023529053e-01,-1.198506951332092285e+00
-1.159209847450256348e+00,-1.198970675468444824e+00
1.170158505439758301e+00,-4.081072330474853516e+00
-1.032215714454650879e+00,-1.100792646408081055e+00
-2.891654968261718750e-01,-2.435493707656860352e+00
-1.036403894424438477e+00,-1.234444901347160339e-01
-8.782438933849334717e-02,-3.225162744522094727e+00
-3.978008329868316650e-01,-1.445640563964843750e+00
-1.070262193679809570e+00,-9.829840064048767090e-02
-2.523808717727661133e+00,1.705144643783569336e-01
-1.211706399917602539e+00,-9.425035119056701660e-01
-1.935391068458557129e+00,-1.608687162399291992e+00
-1.735951423645019531e+00,-1.393154978752136230e+00
-8.541261553764343262e-01,-2.296087265014648438e+00
1.186123847961425781e+00,-3.746055603027343750e+00
-2.943197011947631836e+00,1.178025722503662109e+00
-1.486865639686584473e+00,-1.439547181129455566e+00
-1.023145318031311035e+00,-1.075712084770202637e+00
-1.137981414794921875e+00,-3.280985653400421143e-01
-1.150866866111755371e+00,9.578715264797210693e-02
-1.002156287431716919e-01,-1.283273220062255859e+00
4.611124992370605469e-01,-5.273948192596435547e+00
1.117478132247924805e+00,-4.916372776031494141e+00
6.982778310775756836e-01,-3.714215278625488281e+00
5.054299831390380859e-01,-3.883755207061767578e+00
-1.468012452125549316e+00,6.019871830940246582e-01
-8.739266544580459595e-02,-3.199914216995239258e+00
-3.048626892268657684e-02,-3.088401794433593750e+00
-8.209019303321838379e-01,-7.358149290084838867e-01
-2.294634103775024414e+00,6.432063579559326172e-01
-1.930513858795166016e+00,-5.310094356536865234e-01
1.073910355567932129e+00,-1.702803492546081543e+00
-2.633513450622558594e+00,-8.691557645797729492e-01
-1.223973512649536133e+00,-1.998199820518493652e+00
-8.471023440361022949e-01,-2.554454088211059570e+00
-1.443500995635986328e+00,-1.097131252288818359e+00
-6.927521824836730957e-01,-2.481573343276977539e+00
6.662012934684753418e-01,-4.862034797668457031e+00
8.986408114433288574e-01,-4.015459060668945312e+00
-7.515765428543090820e-01,-2.060392618179321289e+00
6.897136569023132324e-01,-2.041663885116577148e+00
5.421957373619079590e-01,-3.759499788284301758e+00
3.476627767086029053e-01,-1.955987572669982910e+00
-1.929930806159973145e+00,-2.299760282039642334e-01
-2.946844816207885742e+00,-6.296456456184387207e-01
-8.837739229202270508e-01,-2.425607442855834961e+00
-6.123423576354980469e-01,-2.671969175338745117e+00
2.401723712682723999e-02,-1.363568782806396484e+00
1.203472852706909180e+00,-3.391659975051879883e+00
-3.399343192577362061e-01,-3.258488655090332031e+00
-8.387942314147949219e-01,-1.051922440528869629e+00
-1.742149114608764648e+00,1.033193111419677734e+00
2.486098706722259521e-01,-3.525359630584716797e+00
-2.316947698593139648e+00,4.607015252113342285e-01
-1.395652174949645996e+00,-2.389527320861816406e+00
-1.871145606040954590e+00,1.276019029319286346e-02
-6.971379369497299194e-02,-2.451213598251342773e+00
-6.538745164871215820e-01,-7.760655879974365234e-01
-2.508370904251933098e-03,-1.721768379211425781e+00
-3.222658038139343262e-01,-1.829883933067321777e+00
-1.344027161598205566e+00,-1.820155143737792969e+00
-5.058743357658386230e-01,-2.873685598373413086e+00
-3.040477633476257324e-01,-2.271507501602172852e+00
-2.611282110214233398e+00,-1.239280700683593750e+00
-5.128243565559387207e-01,-1.262034893035888672e+00
-1.275396585464477539e+00,-1.740737795829772949e+00
-5.820625424385070801e-01,-2.232567548751831055e+00
-7.017947435379028320e-01,-1.902041435241699219e+00
-6.694635748863220215e-01,-1.540657043457031250e+00
-2.827305793762207031e-01,-3.204402685165405273e+00
7.905559539794921875e-01,-4.507851600646972656e+00
-1.172506093978881836e+00,-2.529731750488281250e+00
-9.204504489898681641e-01,-1.254883527755737305e+00
-6.698507666587829590e-01,-1.556639432907104492e+00
-5.974480509757995605e-01,-2.882182836532592773e+00
6.078013777732849121e-01,-4.785746097564697266e+00
-1.802914619445800781e+00,-2.018184900283813477e+00
-2.240623474121093750e+00,-2.500474639236927032e-02
2.138403356075286865e-01,-2.532119750976562500e+00
-1.362968087196350098e+00,-1.738765954971313477e+00
-1.663051843643188477e+00,-8.788711428642272949e-01
1.597208738327026367e+00,-3.931429624557495117e+00
-1.525666832923889160e+00,-1.935344457626342773e+00
-1.755978822708129883e+00,-1.058641076087951660e+00
-2.026356697082519531e+00,-4.370165467262268066e-01
-6.280630826950073242e-01,-1.473729968070983887e+00
1.418928146362304688e+00,-4.232170104980468750e+00
-4.152297973632812500e-01,-2.726757287979125977e+00
-2.112243473529815674e-01,-1.623968601226806641e+00
-8.626195788383483887e-01,-1.208393573760986328e+00
-9.408900141716003418e-02,-1.755962610244750977e+00
-1.145468354225158691e+00,-3.259116172790527344e+00
-2.548135042190551758e+00,-1.384531408548355103e-01
-6.739048957824707031e-01,-3.344935178756713867e+00
-1.153628587722778320e+00,-1.326621055603027344e+00
8.663325309753417969e-01,-4.282573223114013672e+00
-1.606845140457153320e+00,6.758821010589599609e-01
-5.010415315628051758e-01,-1.194237947463989258e+00
4.371118843555450439e-01,-1.431895136833190918e+00
2.379326343536376953e+00,-3.808985710144042969e+00
-1.231878042221069336e+00,-1.198536753654479980e+00
2.481725513935089111e-01,-3.054107666015625000e+00
-5.411848425865173340e-01,-1.528095245361328125e+00
-2.283598184585571289e+00,-7.970989942550659180e-01
-1.687040805816650391e+00,-1.352037310600280762e+00
-1.502249598503112793e+00,-1.826729297637939453e+00
1.802745610475540161e-01,-2.613532304763793945e+00
1.495785117149353027e+00,-4.062889099121093750e+00
-1.829763315618038177e-02,-3.399174213409423828e+00
-1.614976286888122559e+00,-2.982261180877685547e+00
-5.056104063987731934e-01,4.070100486278533936e-01
5.363844633102416992e-01,-2.545706748962402344e+00
3.988552987575531006e-01,-3.999737501144409180e+00
-1.051049590110778809e+00,-1.450439333915710449e+00
-2.890132963657379150e-01,-1.701887845993041992e+00
-4.998547136783599854e-01,-1.026204228401184082e+00
-1.842404127120971680e+00,8.784027397632598877e-02
-5.875271558761596680e-02,-4.720297336578369141e+00
-5.706826597452163696e-02,-3.348871231079101562e+00
-2.138104915618896484e+00,1.642317622900009155e-01
-7.295311093330383301e-01,-1.003284573554992676e+00
1.069676399230957031e+00,-3.745162248611450195e+00
4.745687842369079590e-01,-3.881648302078247070e+00
-2.372407913208007812e+00,-1.638736724853515625e+00
9.739242792129516602e-01,-3.878335237503051758e+00
-1.952682733535766602e+00,5.947168469429016113e-01
-1.576400518417358398e+00,-6.396523118019104004e-01
2.231066972017288208e-01,-2.619489908218383789e+00
2.764329314231872559e-01,-3.770530223846435547e+00
-2.597491025924682617e+00,-1.096021056175231934e+00
-1.167261242866516113e+00,-3.300872325897216797e+00
1.296823143959045410e+00,-4.896317481994628906e+00
-1.354582548141479492e+00,-2.051559686660766602e+00
-1.039899706840515137e+00,-7.355074286460876465e-01
-7.317691445350646973e-01,-8.568787574768066406e-01
8.914553523063659668e-01,-2.763647556304931641e+00
-2.300128698348999023e+00,-1.324282784480601549e-04
5.318278670310974121e-01,-4.229418277740478516e+00
3.486093878746032715e-01,-2.543517112731933594e+00
1.121301054954528809e-01,-3.607297897338867188e+00
-2.221292495727539062e+00,1.567489057779312134e-01
-1.761950016021728516e+00,-5.787491798400878906e-01
8.596316576004028320e-01,-4.565208911895751953e+00
-6.344755887985229492e-01,-2.624821901321411133e+00
1.142668008804321289e+00,-3.906926155090332031e+00
1.479383707046508789e-01,-2.201215028762817383e+00
-7.298429608345031738e-01,-1.218553900718688965e+00
-1.726447820663452148e+00,-8.899868130683898926e-01
7.436804771423339844e-01,-3.537112236022949219e+00
-1.304123997688293457e+00,-1.740327358245849609e+00
-1.980694830417633057e-01,-2.987201213836669922e+00
-1.208280563354492188e+00,-7.747839689254760742e-01
-1.386768221855163574e+00,-3.084840476512908936e-01
4.941036105155944824e-01,-3.679857015609741211e+00
3.549455404281616211e-01,-3.544140815734863281e+00
-7.161825299263000488e-01,-3.240853786468505859e+00
-1.418161153793334961e+00,-5.419064760208129883e-01
-2.257302761077880859e+00,1.685048222541809082e+00
7.703978419303894043e-01,-3.945322036743164062e+00
5.390625000000000000e-01,-2.527387857437133789e+00
-1.226243853569030762e+00,-1.463728070259094238e+00
-4.399243295192718506e-01,-2.939085245132446289e+00
3.459651395678520203e-02,-1.986074566841125488e+00
-1.607838034629821777e+00,-2.020518779754638672e+00
1.435849368572235107e-01,-3.185047864913940430e+00
-4.102203845977783203e-01,-2.277101039886474609e+00
4.936081767082214355e-01,-2.418308734893798828e+00
-5.944110155105590820e-01,-1.696782231330871582e+00
-1.145975470542907715e+00,-8.734463900327682495e-02
-5.354306101799011230e-01,-2.032702207565307617e+00
6.934919953346252441e-01,-2.790194272994995117e+00
-1.494642138481140137e+00,-8.942722082138061523e-01
-3.758793175220489502e-01,-3.002787590026855469e+00
5.014215037226676941e-02,-3.431258678436279297e+00
-2.235312163829803467e-01,-1.186613202095031738e+00
1.163135647773742676e+00,-2.280048370361328125e+00
-1.424697279930114746e+00,1.140249609947204590e+00
5.728884935379028320e-01,-2.931190252304077148e+00
-1.837544441223144531e+00,-3.125466585159301758e+00
2.602283954620361328e+00,-5.520192146301269531e+00
-2.482024133205413818e-01,-1.471097469329833984e+00
3.603819608688354492e-01,-3.343184471130371094e+00
-7.401382178068161011e-02,-2.806131124496459961e+00
1.804210662841796875e+00,-4.159923076629638672e+00
-1.774101257324218750e+00,-3.224661946296691895e-01
-2.023500680923461914e+00,1.001829057931900024e-01
-1.322394847869873047e+00,-1.367878675460815430e+00
-9.286544919013977051e-01,-1.391022920608520508e+00
-5.904703140258789062e-01,-1.987638473510742188e+00
-8.895275741815567017e-02,-2.466608047485351562e+00
-3.981207609176635742e-01,-2.098018884658813477e+00
-8.194756507873535156e-01,-2.026389122009277344e+00
-2.528129816055297852e+00,-1.378966808319091797e+00
-5.709654092788696289e-01,-1.095495820045471191e+00
-5.223140716552734375e-01,-1.425567984580993652e+00
6.611171960830688477e-01,-3.152033090591430664e+00
-2.269456863403320312e+00,7.559409737586975098e-01
-1.321485400199890137e+00,8.482780307531356812e-02
-1.225553154945373535e+00,-2.739413261413574219e+00
-1.156146168708801270e+00,-2.701549291610717773e+00
-7.075847387313842773e-01,-8.093929290771484375e-01
-1.441173434257507324e+00,-1.716149091720581055e+00
-1.608404874801635742e+00,-1.757926344871520996e+00
-1.052267551422119141e+00,-7.269285917282104492e-01
-1.250755786895751953e+00,-2.840163946151733398e+00
-7.146885991096496582e-01,-5.935505032539367676e-01
2.172455489635467529e-01,-2.744271993637084961e+00
1.914702802896499634e-01,-2.329437971115112305e+00
-1.107814192771911621e+00,-2.777197837829589844e+00
-1.582154035568237305e-01,-3.312826395034790039e+00
-8.825420737266540527e-01,-1.659959673881530762e+00
5.365348458290100098e-01,-2.203502178192138672e+00
1.179429054260253906e+00,-2.768799543380737305e+00
-7.477723360061645508e-01,-2.585286617279052734e+00
-1.067228317260742188e+00,4.565958082675933838e-01
-1.165485620498657227e+00,-1.731404900550842285e+00
-3.113313019275665283e-01,-1.288085341453552246e+00
-1.582070946693420410e+00,-5.244536399841308594e-01
-1.065447568893432617e+00,-2.910724878311157227e+00
-7.877725958824157715e-01,-1.809891104698181152e+00
-4.091559648513793945e-01,-2.272626638412475586e+00
6.227030754089355469e-01,-2.608738422393798828e+00
-7.849872708320617676e-01,-1.439702272415161133e+00
-7.909107208251953125e-02,-3.611398220062255859e+00
-3.987190425395965576e-01,-4.266757011413574219e+00
-6.803289055824279785e-01,-1.210880577564239502e-01
6.137447357177734375e-01,-3.289230346679687500e+00
-5.836859345436096191e-01,-2.644345998764038086e+00
-5.020051002502441406e-01,-2.079322814941406250e+00
5.339843779802322388e-02,-3.142922163009643555e+00
-1.279498577117919922e+00,-1.792893171310424805e+00
-5.299170613288879395e-01,-3.104476213455200195e+00
7.828930616378784180e-01,-3.524939537048339844e+00
6.221688985824584961e-01,-2.749437808990478516e+00
2.537485957145690918e-01,-3.485486745834350586e+00
-1.368539214134216309e+00,-3.459818363189697266e+00
-1.801666378974914551e+00,1.100440263748168945e+00
-8.149414658546447754e-01,-1.908996701240539551e-01
-8.586992621421813965e-01,-1.133801817893981934e+00
1.472913026809692383e-01,-3.640929698944091797e+00
-1.536570429801940918e+00,-6.410108208656311035e-01
-7.775675058364868164e-01,-3.219725131988525391e+00
4.026425778865814209e-01,-1.801241159439086914e+00
4.988331496715545654e-01,-3.411330699920654297e+00
-1.550137549638748169e-01,-2.270978927612304688e+00
-9.615396261215209961e-01,-2.783462524414062500e+00
-2.350211381912231445e+00,-4.959101974964141846e-01
-7.624787092208862305e-01,-8.495783805847167969e-01
-2.405811101198196411e-01,-2.195094108581542969e+00
-1.087916374206542969e+00,-7.540253549814224243e-02
-7.484775185585021973e-01,-2.568424224853515625e+00
7.269180417060852051e-01,-4.246207237243652344e+00
3.252057135105133057e-01,-3.720483303070068359e+00
9.552635252475738525e-03,-8.048280477523803711e-01
-1.239082694053649902e+00,-1.349332571029663086e+00
-1.402803659439086914e+00,-1.559737563133239746e+00
-2.691252231597900391e-01,-3.166851758956909180e+00
-6.885967850685119629e-01,-2.260843992233276367e+00
-3.995308578014373779e-01,-1.664038538932800293e+00
-4.702285304665565491e-02,-4.322509765625000000e+00
-3.108108639717102051e-01,-4.178202152252197266e+00
8.199279904365539551e-01,-2.139959096908569336e+00
8.380010724067687988e-01,-3.946887254714965820e+00
2.282500505447387695e+00,-4.626898288726806641e+00
-2.775112688541412354e-01,-2.828120708465576172e+00
-9.771545529365539551e-01,-9.056355357170104980e-01
-6.396882534027099609e-01,-2.557073593139648438e+00
1.258311748504638672e+00,-1.393051147460937500e+00
1.994378089904785156e+00,-4.076025485992431641e+00
-2.063392877578735352e+00,-1.516578912734985352e+00
1.016453281044960022e-01,-1.733124852180480957e+00
9.981886148452758789e-01,-3.777286767959594727e+00
-1.652549862861633301e+00,-1.364483237266540527e+00
-8.851208686828613281e-01,-8.564772009849548340e-01
-4.271420836448669434e-02,-2.825349092483520508e+00
1.272477626800537109e+00,-4.312478065490722656e+00
-1.006895542144775391e+00,-2.333073377609252930e+00
-2.367772579193115234e+00,-9.808030724525451660e-02
-9.575163722038269043e-01,-2.061567068099975586e+00
1.060830831527709961e+00,-4.514998435974121094e+00
-9.803582429885864258e-01,-1.440981507301330566e+00
-7.753989845514297485e-02,-4.878584384918212891e+00
3.607639372348785400e-01,-1.996173143386840820e+00
-2.953496277332305908e-01,-2.514013051986694336e+00
1.766754508018493652e+00,-4.661904811859130859e+00
-1.063916325569152832e+00,-1.919211745262145996e+00
-6.278776526451110840e-01,-2.644045591354370117e+00
-1.216214895248413086e+00,-2.684869289398193359e+00
-8.780913949012756348e-01,-1.421461343765258789e+00
-1.475309729576110840e-01,-4.975319385528564453e+00
2.936433851718902588e-01,-3.954110860824584961e+00
3.078219592571258545e-01,-3.119427919387817383e+00
-4.188963472843170166e-01,-3.362970352172851562e+00
-6.227579116821289062e-01,-1.516020894050598145e+00
-2.316448688507080078e+00,1.519808053970336914e+00
1.623303174972534180e+00,-4.964227199554443359e+00
-1.108698964118957520e+00,-2.245229959487915039e+00
1.363456487655639648e+00,-3.475561380386352539e+00
-3.364640951156616211e+00,8.321280479431152344e-01
-9.573544263839721680e-01,-1.812565773725509644e-01
-4.184262752532958984e-01,-2.180081367492675781e+00
-1.956784427165985107e-01,-1.478753447532653809e+00
-1.692544579505920410e+00,-2.938504457473754883e+00
-3.807930946350097656e-01,-5.603323459625244141e+00
5.099977254867553711e-01,-2.958604812622070312e+00
-1.017517685890197754e+00,-1.321441054344177246e+00
-1.302838325500488281e-01,3.078910708427429199e-01
1.764094591140747070e+00,-3.867720127105712891e+00
6.923726201057434082e-01,-2.405212163925170898e+00
-5.570932030677795410e-01,8.841115832328796387e-01
-3.183943510055541992e+00,1.944990515708923340e+00


==> added_figure/added data/CDF/train0.csv <==
-1.07E+00,-3.14E+00
-1.63E+00,-1.54E+00
-7.12E-01,-2.67E+00
-2.23E+00,-3.17E+00
-4.48E-01,-1.86E+00
-1.14E+00,-3.16E+00
-1.80E+00,-1.23E+00
-1.99E+00,-3.15E+00
-1.38E+00,-1.62E+00
-8.92E-01,-1.82E+00
-3.42E-01,-1.45E+00
-9.64E-01,-1.76E+00
-1.04E+00,-3.35E+00
-1.47E+00,-2.30E+00
-1.08E+00,-8.49E-01
-1.33E+00,-2.61E+00
-1.80E+00,-2.80E+00
-8.19E-01,-1.66E+00
-1.78E+00,-2.24E+00
-9.48E-01,-2.26E+00
-2.38E+00,-3.70E+00
-1.40E+00,-1.22E+00
-1.58E+00,-9.22E-01
-1.40E+00,-1.75E+00
-1.45E+00,-3.80E+00
-1.51E+00,-2.11E+00
-1.35E+00,-2.00E+00
-1.82E+00,-1.23E+00
-1.47E+00,-9.05E-01
-2.98E-01,-6.10E-01
-2.55E+00,-2.84E+00
-3.58E-01,-1.92E+00
-1.73E+00,-2.96E+00
-3.52E-01,-7.78E-01
-9.30E-01,-1.70E+00
-1.59E+00,-2.59E+00
-1.51E+00,-3.37E+00
-2.79E+00,-2.01E+00
-2.44E+00,-3.26E+00
-1.44E+00,-1.27E+00
-6.11E-01,-1.63E+00
-1.79E+00,-1.66E+00
-1.02E+00,-1.71E+00
-2.24E+00,-2.79E+00
-2.20E+00,-3.64E+00
-2.16E+00,-3.80E+00
-2.11E+00,-2.76E+00
-1.85E+00,-2.30E+00
-2.03E+00,-2.38E+00
-1.39E+00,-2.29E+00
-2.13E+00,-2.54E+00
-1.14E+00,-1.59E+00
-1.06E+00,-1.40E+00
-2.71E+00,-3.71E+00
-1.86E+00,-2.21E+00
-2.11E+00,-3.33E+00
-1.25E+00,-3.24E+00
-7.71E-01,-1.81E+00
-1.35E+00,-2.75E+00
-1.97E+00,-3.06E+00
-1.85E+00,-2.16E+00
-1.66E+00,-1.53E+00
-1.66E+00,-3.29E+00
-1.48E+00,-1.37E+00
-1.18E+00,-2.53E+00
-2.39E+00,-3.82E+00
-1.52E+00,-1.74E+00
-1.43E+00,-3.11E+00
-8.15E-01,-1.96E+00
-1.92E+00,-2.80E+00
-1.67E+00,-2.38E+00
-1.75E+00,-1.55E+00
-2.51E+00,-3.84E+00
-1.27E+00,-2.70E+00
-2.61E+00,-2.77E+00
-9.08E-01,-1.45E+00
-1.90E+00,-2.58E+00
-1.98E+00,-2.97E+00
-1.55E+00,-2.60E+00
-2.16E-01,-2.97E-01
-1.34E+00,-2.33E+00
-2.04E+00,-3.17E+00
-9.82E-01,-1.23E+00
-2.40E+00,-3.67E+00
-9.32E-01,-3.74E+00
2.74E-01,-9.94E-01
-2.06E+00,-2.98E+00
-9.56E-01,-2.26E+00
-1.42E+00,-3.00E+00
-1.15E+00,-2.64E+00
-1.63E+00,-3.20E+00
-2.95E+00,-3.96E+00
-9.87E-01,-2.22E+00
-1.25E+00,-1.98E+00
-1.07E+00,-1.57E+00
-4.84E-01,-1.87E+00
-1.60E+00,-2.31E+00
-1.02E+00,-3.32E+00
-1.90E+00,-1.84E+00
-9.83E-01,-1.58E+00
-1.03E+00,-1.85E+00
-8.79E-01,-1.48E+00
-1.53E+00,-2.53E+00
-2.72E+00,-3.28E+00
-1.58E+00,-2.99E+00
-1.01E+00,-2.39E+00
-3.21E-01,-1.20E+00
-2.78E+00,-2.74E+00
-8.07E-01,-5.29E-01
-1.57E+00,-3.62E+00
-2.32E+00,-3.46E+00
-2.51E+00,-1.52E+00
-1.69E+00,-1.48E+00
-1.60E+00,-3.27E+00
-1.36E+00,-1.94E+00
-1.07E+00,-1.82E+00
-1.50E+00,-1.28E+00
-1.24E+00,-4.49E+00
-2.34E+00,-2.40E+00
-1.27E+00,-2.24E+00
-1.54E+00,-2.94E+00
-1.20E+00,-2.26E+00
-1.81E+00,-3.31E+00
-6.20E-01,-2.08E+00
-2.02E+00,-3.00E+00
-1.92E+00,-3.79E+00
-7.95E-01,-3.14E+00
-2.97E-01,-2.01E+00
-2.33E+00,-6.72E-01
-6.26E-01,-1.39E+00
-6.92E-01,-1.30E+00
-8.94E-01,-2.85E+00
-1.87E+00,-3.02E+00
-2.05E+00,-2.41E+00
-2.43E+00,-2.15E+00
-1.97E+00,-2.24E+00
-1.33E+00,-2.18E+00
-4.53E-01,-3.85E+00
-1.93E+00,-1.19E+00
-1.04E+00,-1.47E+00
-1.34E+00,-2.75E+00
-2.67E+00,-4.65E+00
-1.93E+00,-2.68E+00
-1.39E+00,-2.72E+00
-9.89E-01,-1.62E+00
-1.78E+00,-3.62E+00
-9.89E-01,-2.09E+00
-2.26E+00,-1.53E+00
-2.62E+00,-2.63E+00
-6.16E-01,-2.68E+00
-2.27E+00,-2.75E+00
-1.41E+00,-2.89E+00
-1.55E+00,-2.45E+00
-2.06E+00,-2.68E+00
3.03E-01,-4.05E-01
-1.80E+00,-2.59E+00
-1.24E+00,-1.94E+00
-5.23E-01,-1.18E+00
-1.21E+00,-3.24E+00
-1.99E+00,-3.11E+00
3.17E-02,-3.81E-01
-2.58E+00,-3.02E+00
-1.70E+00,-2.12E+00
-7.56E-01,-5.20E-01
-2.76E+00,-2.91E+00
-2.27E+00,-2.14E+00
-1.01E+00,-5.20E-01
-2.64E+00,-3.16E+00
-2.48E+00,-1.86E+00
-2.80E+00,-2.94E+00
-1.49E+00,-2.09E+00
-1.81E+00,-3.03E+00
-5.32E-01,-1.18E+00
-2.43E+00,-2.52E+00
-6.78E-01,-3.36E+00
-2.09E+00,-1.98E+00
-1.78E+00,-2.35E+00
-1.08E+00,-1.37E+00
-1.79E+00,-2.62E+00
-2.61E+00,-2.24E+00
-1.15E+00,-2.21E+00
-9.60E-01,-6.20E-01
-2.01E+00,-2.20E+00
-1.04E+00,-6.59E-01
-2.77E+00,-4.59E+00
-1.93E+00,-2.35E+00
-1.76E+00,-4.09E+00
-1.65E+00,-1.31E+00
-1.29E+00,-2.51E+00
-2.54E+00,-3.00E+00
-1.82E+00,-3.34E+00
-8.53E-01,-1.29E+00
-2.40E+00,-3.17E+00
-7.15E-01,-1.53E+00
-1.45E+00,-3.84E+00
-8.61E-01,-2.11E+00
-1.68E+00,-3.47E+00
-1.30E+00,-1.54E+00
-1.22E+00,-1.41E+00
-1.35E+00,-1.68E+00
-1.16E+00,-2.86E+00
-6.48E-01,-2.73E+00
-1.60E+00,-3.16E+00
-1.03E+00,-2.78E+00
-2.03E+00,-2.96E+00
-1.37E+00,-1.71E+00
-1.71E+00,-1.26E+00
-1.50E+00,-1.34E+00
-2.81E+00,-3.21E+00
-1.23E+00,-3.53E+00
-2.58E+00,-3.77E+00
-2.74E+00,-4.56E+00
-1.46E+00,-4.18E+00
-1.57E+00,-1.54E+00
-1.14E+00,-1.13E+00
-1.82E+00,-3.35E+00
-9.40E-01,-4.18E+00
-1.20E+00,-3.68E+00
-8.83E-01,-2.86E+00
-2.01E+00,-3.45E+00
-1.94E+00,-2.25E+00
-1.44E+00,-2.18E+00
-1.26E+00,-3.07E+00
-8.54E-01,-1.53E+00
-1.18E+00,-2.84E+00
-2.20E+00,-3.65E+00
-6.14E-01,-2.59E+00
-1.28E+00,-2.94E+00
-1.83E+00,-3.03E+00
-1.53E+00,-2.64E+00
-1.31E+00,-2.04E+00
-9.24E-01,-3.43E+00
-1.68E+00,-3.07E+00
-1.49E+00,-2.35E+00
-1.41E+00,-1.59E+00
-1.70E+00,-3.43E+00
-9.47E-01,-1.70E+00
-6.42E-01,-2.74E+00
-1.31E+00,-8.95E-01
-1.43E+00,-3.19E+00
-1.37E+00,-1.84E+00
-1.61E+00,-1.52E+00
-1.72E+00,-2.39E+00
-1.14E+00,-1.93E+00
-1.02E+00,-2.40E+00
-1.47E+00,-2.47E+00
-1.62E+00,-2.17E+00
-1.65E+00,-1.78E+00
-1.89E+00,-3.71E+00
-1.31E+00,-1.42E+00
-2.34E+00,-4.97E+00
-2.01E+00,-2.59E+00
-1.83E+00,-3.11E+00
-2.19E+00,-2.31E+00
-8.93E-01,-2.77E+00
-1.95E+00,-2.63E+00
-2.85E+00,-3.75E+00
-1.01E+00,-3.27E+00
-1.87E+00,-3.85E+00
-2.29E+00,-2.43E+00
-9.72E-01,-1.24E+00
-1.71E+00,-1.53E+00
-1.59E+00,-2.17E+00
-1.78E+00,-1.55E+00
-1.61E+00,-2.82E+00
-1.84E-01,-2.22E+00
-8.04E-01,-1.11E+00
-1.51E+00,-1.93E+00
-4.16E-01,-1.66E+00
-1.53E+00,-3.41E+00
-1.12E+00,-2.53E+00
-6.07E-01,-1.56E+00
-3.66E-01,-1.43E+00
-6.50E-01,-1.15E+00
-5.87E-01,-2.60E+00
-2.43E+00,-3.53E+00
-2.04E+00,-2.15E+00
-3.92E-01,-2.56E+00
-1.76E+00,-3.30E+00
-1.33E+00,-2.55E+00
-1.84E+00,-6.62E-01
-1.73E+00,-3.63E+00
-1.12E+00,-2.91E+00
-2.11E+00,-3.93E+00
-1.84E+00,-2.67E+00
-1.84E+00,-2.53E+00
-6.85E-01,-2.27E+00
-2.37E+00,-2.97E+00
-8.02E-01,-3.56E+00
-2.06E+00,-2.16E+00
-1.14E+00,-4.45E+00
-1.91E+00,-2.83E+00
-2.26E+00,-2.82E+00
-1.61E+00,-1.23E+00
-1.31E+00,-2.20E+00
-1.06E+00,-8.57E-01
-1.85E+00,-1.74E+00
-1.10E+00,-2.39E+00
-9.69E-01,-1.79E+00
-1.12E+00,-1.42E+00
-1.16E+00,-2.67E+00
-6.84E-01,-2.71E+00
-2.21E+00,-2.96E+00
-1.04E+00,-2.17E+00
-1.31E+00,-2.12E+00
-1.11E-01,-3.36E+00
-1.26E+00,-2.29E+00
-2.59E+00,-3.42E+00
-1.84E+00,-2.15E+00
-1.60E+00,-2.41E+00
-1.60E+00,-1.66E+00
-1.04E+00,-2.77E+00
-1.63E+00,-3.53E+00
-2.55E-01,-1.75E+00
-2.49E+00,-3.63E+00
-1.59E+00,-1.09E+00
-2.31E+00,-3.81E+00
-2.16E+00,-3.24E+00
-7.05E-01,-1.17E+00
-1.95E+00,-2.84E+00
-2.30E+00,-4.83E+00
-2.13E+00,-2.97E+00
-1.96E+00,-4.18E+00
-1.17E+00,-1.82E+00
-2.60E+00,-4.06E+00
-2.27E+00,-1.86E+00
-1.55E+00,-3.19E+00
-7.56E-01,-2.40E+00
-1.39E+00,-4.43E+00
-2.30E+00,-3.11E+00
-1.78E+00,-3.39E+00
-1.66E+00,-2.80E+00
-1.78E+00,-3.29E+00
-2.43E+00,-2.34E+00
-8.33E-02,2.67E-01
-2.94E+00,-4.29E+00
-1.55E+00,-2.22E+00
-1.27E+00,-1.97E+00
-2.23E+00,-3.34E+00
-1.43E+00,-1.33E+00
-1.03E+00,-2.59E+00
-1.64E+00,-3.19E+00
-1.56E+00,-2.17E+00
-1.16E+00,-1.87E+00
-2.68E+00,-4.02E+00
-1.05E+00,-4.53E+00
-1.18E+00,-1.79E+00
-1.21E+00,-1.69E+00
-1.16E+00,-2.61E+00
-6.94E-01,-1.96E+00
-2.02E+00,-3.36E+00
-1.05E+00,-1.98E+00
-1.46E+00,-3.54E+00
-8.97E-01,-2.17E+00
-2.15E+00,-2.37E+00
-1.95E+00,-3.19E+00
1.09E+00,-1.98E-02
-7.31E-01,-2.46E+00
-1.56E+00,-1.86E+00
-2.02E+00,-2.73E+00
-1.39E+00,-2.49E+00
-3.67E-01,-9.15E-01
-1.26E+00,-3.48E+00
-1.20E+00,-2.40E+00
-2.01E+00,-4.14E+00
-1.46E+00,-1.32E+00
-1.37E+00,-1.65E+00
-1.26E+00,-4.08E+00
-2.12E+00,-2.78E+00
-2.00E+00,-2.15E+00
-2.09E+00,-3.24E+00
-1.52E+00,-3.95E+00
-2.32E+00,-3.87E+00
-2.16E+00,-2.85E+00
-2.21E+00,-7.46E-01
-1.56E+00,-3.04E+00
-1.50E+00,-2.76E+00
-1.36E+00,-1.75E+00
-1.60E+00,-3.48E+00
-1.60E+00,-2.67E+00
-2.49E+00,-2.97E+00
-2.19E+00,-2.62E+00
-1.20E+00,-1.12E+00
-2.70E+00,-5.02E+00
-1.04E+00,-1.68E+00
-1.26E+00,-1.88E+00
-1.68E+00,-9.00E-01
-1.35E+00,-2.01E+00
-2.06E+00,-1.67E+00
-1.53E+00,-2.58E+00
-1.61E+00,-2.61E+00
-8.79E-01,-1.52E+00
-2.18E+00,-2.95E+00
-5.84E-01,-3.15E+00
-1.35E+00,-1.24E+00
-2.09E+00,-2.85E+00
-1.75E+00,-2.92E+00
-2.00E+00,-3.20E+00
-2.40E+00,-2.03E+00
-1.62E+00,-1.30E+00
-2.48E+00,-2.97E+00
-1.71E+00,-2.84E+00
-4.61E-01,-2.12E+00
-1.50E+00,-1.37E+00
-1.13E+00,-3.40E+00
-6.20E-01,-3.19E+00
-1.53E+00,-2.52E+00
-1.13E+00,-4.54E+00
-1.99E+00,-2.66E+00
-1.31E+00,-2.97E+00
-1.23E+00,-1.99E+00
-7.20E-01,-2.22E+00
-1.70E+00,-2.26E+00
3.00E-01,-2.20E-01
-2.16E+00,-4.02E+00
-5.63E-01,-1.28E+00
-2.76E+00,-3.57E+00
-9.91E-01,-2.93E+00
-1.45E+00,-3.67E+00
-1.61E+00,-2.59E+00
-1.48E+00,-2.23E+00
-2.07E+00,-1.70E+00
-8.66E-01,-3.18E+00
-1.82E+00,-3.10E+00
-6.51E-01,-2.00E+00
-1.37E+00,-1.32E+00
-2.20E+00,-3.44E+00
-1.18E+00,-3.54E+00
-1.20E+00,-1.83E+00
-2.38E+00,-3.58E+00
-1.90E+00,-1.86E+00
-2.02E+00,-2.83E+00
-2.35E+00,-2.75E+00
-1.59E+00,-3.23E+00
-1.06E+00,-1.88E+00
-2.20E+00,-2.14E+00
-1.61E+00,-3.44E+00
-7.83E-01,-1.34E+00
-1.04E+00,-1.57E+00
-2.57E+00,-2.85E+00
-2.15E+00,-3.49E+00
-1.34E+00,-3.70E+00
-1.74E+00,-2.54E+00
-9.22E-01,-1.78E+00
-1.83E+00,-2.38E+00
-1.79E+00,-2.91E+00
-1.86E+00,-2.61E+00
-2.04E+00,-5.49E+00
-1.15E+00,-1.03E+00
-1.10E+00,-3.00E+00
-1.35E+00,-1.58E+00
-2.17E+00,-2.93E+00
-2.22E+00,-1.98E+00
-9.51E-01,-2.61E+00
-1.55E+00,-3.64E+00
-1.65E+00,-2.55E+00
-2.16E+00,-2.53E+00
-5.74E-01,-1.37E+00
-3.54E+00,-2.46E+00
-8.10E-01,-1.63E+00
-1.88E+00,-2.87E+00
-2.10E+00,-2.68E+00
-1.23E+00,-2.74E+00
-1.44E+00,-2.02E+00
-2.61E+00,-5.13E+00
-1.33E+00,-3.33E+00
-1.17E+00,-3.00E+00
-9.44E-01,-2.29E+00
-1.50E+00,-1.31E+00
-1.58E+00,-2.83E+00
-6.69E-01,-1.17E+00
-9.35E-01,-1.47E+00
-1.36E+00,-2.61E+00
-1.35E+00,-1.78E+00
-1.22E+00,-7.56E-01
-9.26E-01,-2.97E+00
-1.77E+00,-2.27E+00
-1.55E+00,-3.06E+00
-1.45E+00,-2.41E+00
-2.15E+00,-3.73E+00
-1.31E+00,-1.19E+00
-5.28E-01,-1.49E+00
-1.96E+00,-3.26E+00
-2.05E+00,-3.11E+00
-1.92E+00,-1.82E+00
-1.03E+00,-2.22E+00
-1.54E+00,-3.24E+00
-1.19E+00,-2.19E+00
-1.21E+00,-3.27E+00
-1.95E+00,-3.50E+00
-6.63E-01,-2.07E+00
-1.27E+00,-2.43E+00
-1.31E+00,-3.08E+00
-1.94E+00,-3.60E+00
-1.57E+00,-1.75E+00
-6.79E-01,-1.65E+00
-1.59E+00,-3.05E+00
-1.73E+00,-1.95E+00
-1.05E+00,-1.70E+00
-1.00E+00,-1.60E+00
-1.39E+00,-1.70E+00
-1.18E+00,-7.26E-01
-1.22E+00,-9.41E-01
-3.32E+00,-3.21E+00
-1.27E+00,-1.77E+00
-2.35E+00,-1.75E+00
-1.41E+00,-3.15E+00
-2.59E+00,-3.90E+00
-9.75E-01,-3.32E+00
-2.73E+00,-4.29E+00
-1.68E+00,-2.87E+00
-1.17E+00,-1.52E+00
-9.05E-01,-3.52E+00
-1.78E+00,-1.15E+00
-2.22E+00,-4.12E+00
-1.10E+00,-2.57E+00
-1.86E+00,-3.73E+00
-2.38E+00,-2.83E+00
-2.07E+00,-2.13E+00
-1.61E+00,-3.70E+00
-2.41E+00,-3.45E+00
-2.18E+00,-4.19E+00
-5.88E-01,-1.44E+00
-3.84E-01,-1.62E+00
-5.43E-01,-2.55E+00
-2.24E-01,-8.75E-01
-1.25E+00,-1.79E+00
-1.30E+00,-2.32E+00
-1.97E+00,-2.23E+00
-1.70E+00,-2.39E+00
-6.58E-01,-1.71E+00
-1.57E+00,-1.91E+00
-1.78E+00,-2.75E+00
-4.91E-01,-2.33E+00
-2.81E+00,-3.34E+00
-1.82E+00,-2.50E+00
-8.87E-01,-1.18E+00
-1.02E+00,-2.82E+00
-2.42E+00,-3.89E+00
-1.36E+00,-3.03E+00
-1.31E+00,-2.45E+00
-2.03E+00,-1.52E+00
-2.16E+00,-3.64E+00
-2.10E+00,-2.47E+00
-1.60E+00,-2.34E+00
-1.12E+00,-2.63E+00
-7.19E-01,-9.15E-01
-1.95E+00,-3.70E+00
-5.33E-01,-1.03E+00
-1.99E-01,-1.53E+00
-1.90E+00,-1.86E+00
-1.56E+00,-3.39E+00
-1.15E+00,-2.36E+00
-1.68E+00,-2.51E+00
-1.96E+00,-1.91E+00
-1.20E+00,-2.54E+00
-7.17E-01,-3.20E+00
-1.94E+00,-2.83E+00
-1.26E+00,-2.81E+00
-1.17E+00,-1.48E+00
-1.19E+00,-2.54E+00
-4.05E-01,-1.62E+00
-7.82E-01,-2.64E+00
-1.24E+00,-2.33E+00
-2.36E+00,-2.97E+00
-1.58E+00,-2.44E+00
-2.12E+00,-1.80E+00
-6.91E-01,-1.73E+00
-8.18E-01,-1.57E+00
-1.52E+00,-1.32E+00
-1.72E+00,-3.13E+00
-1.48E+00,-3.60E+00
-1.81E+00,-1.81E+00
-1.34E+00,-2.87E+00
-7.85E-01,-1.25E+00
-1.41E+00,-1.81E+00
-2.08E+00,-3.61E+00
-8.35E-01,-2.53E+00
-9.19E-01,-1.60E+00
-1.81E+00,-2.73E+00
-9.25E-01,-1.46E+00
-7.68E-01,-1.52E+00
1.80E-01,-9.24E-01
3.16E-02,1.41E-01
-3.68E-01,-1.52E+00
-1.17E+00,-1.86E+00
-1.70E+00,-1.64E+00
-2.02E+00,-1.89E+00
-1.27E+00,-2.15E+00
-6.91E-01,-3.14E+00
-1.95E+00,-2.16E+00
-1.51E+00,-3.90E+00
-2.02E+00,-3.25E+00
-1.41E+00,-2.13E+00
-1.34E+00,-1.47E+00
-1.51E+00,-1.78E+00
-1.04E+00,-1.39E+00
-1.65E+00,-3.12E+00
-2.61E+00,-2.94E+00
-1.90E+00,-3.08E+00
-2.20E+00,-4.17E+00
-1.78E+00,-2.06E+00
-2.28E+00,-3.19E+00
-3.91E-01,-1.03E+00
-7.24E-01,-3.26E+00
-1.41E+00,-1.54E+00
-1.18E+00,-1.27E+00
-1.14E+00,-3.33E+00
-1.96E+00,-3.93E+00
-1.50E+00,-2.61E+00
-1.31E+00,-3.47E+00
-9.71E-01,-2.81E+00
-2.49E+00,-2.26E+00
-5.30E-01,-1.04E+00
-1.43E+00,-2.35E+00
1.90E-01,-1.90E+00
-2.28E+00,-2.82E+00
-1.34E+00,-1.94E+00
-2.16E+00,-3.51E+00
-1.95E+00,-1.69E+00
-6.67E-02,-6.90E-01
-1.51E+00,-3.05E+00
-1.35E+00,-1.60E+00
-1.02E+00,-9.71E-01
-1.90E+00,-3.19E+00
-1.50E+00,-2.86E+00
-4.27E-01,-1.49E+00
-6.51E-01,-1.66E+00
-8.29E-01,-1.15E+00
-1.75E+00,-3.42E+00
-1.73E+00,-1.85E+00
-2.48E+00,-4.08E+00
-1.21E+00,-1.76E+00
-2.09E+00,-2.90E+00
-1.46E+00,-3.31E+00
-2.47E+00,-3.16E+00
-8.41E-01,-2.10E+00
-9.69E-01,-1.31E+00
-4.19E-01,-2.11E+00
-7.09E-01,-1.57E+00
-1.10E+00,-3.23E+00
-1.30E+00,-2.88E+00
-6.95E-01,-2.85E+00
-8.34E-01,-2.77E+00
-1.76E+00,-3.63E+00
-7.14E-01,-9.29E-01
-1.65E+00,-1.41E+00
-2.57E+00,-3.43E+00
-1.74E+00,-2.76E+00
-2.23E+00,-3.92E+00
-1.47E+00,-2.07E+00
-1.16E+00,-3.54E+00
-1.33E+00,-1.46E+00
-1.12E+00,-2.09E+00
-1.08E+00,-2.70E+00
-2.66E+00,-2.02E+00
-1.91E+00,-4.19E+00
-2.27E+00,-3.09E+00
-1.41E+00,-3.35E+00
-2.24E+00,-3.34E+00
-1.92E+00,-2.52E+00
-1.68E+00,-3.37E+00
-2.14E+00,-2.33E+00
-1.83E+00,-3.13E+00
-1.36E+00,-2.44E+00
-2.01E+00,-1.27E+00
-1.35E+00,-2.43E-01
-1.64E+00,-2.21E+00
-1.23E+00,-2.66E+00
-3.47E-01,-1.34E+00
-1.68E+00,-8.68E-01
-1.08E+00,-2.40E+00
-1.77E+00,-3.79E+00
-1.87E+00,-2.47E+00
-2.48E+00,-3.76E+00
-2.70E+00,-3.09E+00
-9.07E-01,-2.98E+00
-1.11E+00,-2.15E+00
-1.47E+00,-2.34E+00
-1.44E+00,-2.60E+00
-9.92E-01,-1.73E+00
-2.10E+00,-2.44E+00
-2.22E+00,-4.37E+00
-2.21E+00,-2.87E+00
-2.74E+00,-2.08E+00
-2.24E-01,-1.14E+00
-2.10E+00,-2.39E+00
-1.20E+00,-2.33E+00
-1.11E+00,-2.17E+00
-1.83E+00,-2.46E+00
-2.29E+00,-3.06E+00
-2.23E+00,-1.36E+00
-1.34E+00,-2.35E+00
-1.56E+00,-1.10E+00
-1.66E+00,-2.80E+00
-1.34E+00,-2.46E+00
-1.79E+00,-3.21E+00
-2.13E+00,-2.50E+00
-1.30E+00,-8.39E-02
-1.36E+00,-3.39E+00
-1.65E+00,-2.03E+00
-1.40E+00,-2.95E+00
-1.60E+00,-2.60E+00
-7.57E-01,-6.83E-01
-1.11E+00,-2.36E+00
-8.76E-01,-2.02E+00
-1.45E+00,-1.90E+00
4.33E-02,5.97E-02
-1.01E+00,-1.32E+00
-1.59E+00,-1.83E+00
-4.63E-01,-2.13E+00
-2.31E+00,-2.46E+00
-2.19E+00,-4.15E+00
-1.08E+00,-1.17E+00
-1.13E+00,-1.94E+00
-1.94E+00,-3.71E+00
-1.82E+00,-2.35E+00
-9.78E-01,-2.20E+00
-5.46E-01,-8.95E-01
-2.01E+00,-3.40E+00
-1.04E+00,-5.65E-01
-8.12E-01,-2.13E+00
-1.51E+00,-4.90E+00
-1.25E+00,-3.17E+00
-1.96E+00,-4.25E+00
-9.27E-01,-2.21E+00
-1.33E+00,-2.85E+00
-1.50E+00,-1.42E+00
-2.08E+00,-4.26E+00
-2.77E-01,-1.01E+00
-2.49E+00,-3.38E+00
-1.01E+00,-7.54E-01
-2.35E+00,-2.43E+00
-1.01E+00,-3.04E+00
-7.89E-01,-7.44E-01
7.76E-01,-7.25E-01
-9.16E-01,-1.53E+00
-2.79E+00,-3.01E+00
-1.15E+00,-1.52E+00
-6.47E-01,-3.08E+00
-1.67E+00,-3.05E+00
-2.07E+00,-4.47E+00
-1.23E+00,-1.12E+00
-5.86E-01,-9.38E-01
-4.10E-01,-7.47E-01
-1.74E+00,-2.07E+00
-2.66E+00,-2.08E+00
-2.65E+00,-2.12E+00
-1.52E+00,-2.11E-01
-1.66E+00,-2.94E+00
6.08E-01,-1.62E-01
5.39E-01,7.88E-01
6.47E-01,-4.48E-01
2.30E-01,1.68E+00
2.38E-01,1.39E+00
5.67E-01,9.27E-01
2.17E-01,5.79E-01
6.44E-01,9.31E-01
9.01E-01,6.04E-01
3.90E-01,2.01E+00
-1.85E-01,1.81E+00
1.92E+00,-2.56E+00
1.01E+00,8.65E-02
1.41E-01,1.81E+00
1.14E+00,-1.05E+00
1.20E+00,-2.48E-01
-4.26E-01,2.51E+00
1.12E+00,-8.15E-01
1.32E-01,3.57E-01
1.01E+00,4.73E-01
6.94E-01,5.01E-01
3.05E-01,1.89E+00
2.23E-01,1.06E+00
2.49E-01,1.55E+00
7.60E-02,1.17E+00
4.07E-01,5.95E-01
9.17E-01,2.98E-01
2.61E-01,1.12E+00
4.51E-01,5.96E-01
3.09E-01,1.43E+00
1.10E+00,2.12E-01
2.88E-02,1.62E+00
2.46E-01,8.34E-01
2.43E-01,1.14E+00
1.26E+00,-3.32E-01
2.93E-01,1.31E+00
1.07E+00,2.40E-01
6.96E-01,-7.87E-02
5.86E-01,2.81E-02
6.45E-01,6.89E-01
4.62E-01,1.04E+00
3.67E-01,1.86E+00
9.51E-01,7.29E-01
5.07E-01,7.54E-01
2.92E-01,7.61E-01
1.98E-01,1.60E+00
-5.75E-01,3.88E+00
8.82E-01,2.02E-01
8.86E-01,-8.05E-01
6.32E-01,8.79E-01
1.15E+00,2.38E-01
5.34E-01,6.52E-01
2.87E-01,9.03E-01
8.33E-01,9.62E-02
1.49E+00,-9.55E-01
5.66E-01,3.87E-01
6.47E-01,8.70E-01
5.72E-01,-2.27E-01
6.99E-01,-8.61E-01
4.04E-01,1.26E+00
7.60E-01,-3.36E-01
5.92E-01,9.03E-01
1.10E+00,-2.55E-01
7.87E-01,1.19E+00
8.94E-01,8.64E-01
2.99E-01,5.50E-01
5.07E-01,6.83E-01
8.98E-01,1.53E+00
2.21E-01,6.37E-01
-3.21E-01,1.72E+00
4.41E-01,2.18E-01
-5.94E-01,1.66E+00
9.44E-01,3.99E-01
-6.79E-01,2.90E+00
1.53E+00,1.72E-02
8.12E-01,4.97E-01
-8.52E-02,1.49E+00
6.58E-01,4.66E-01
4.55E-01,2.72E-01
2.30E-01,1.85E+00
8.12E-01,-1.81E-02
5.92E-01,1.85E-01
2.86E-01,1.44E-02
3.46E-01,1.55E+00
6.68E-01,-4.84E-01
-1.07E-01,2.50E+00
-6.66E-02,3.20E-01
-1.27E-01,2.03E+00
1.19E+00,-1.17E-01
1.05E+00,-1.29E-03
4.36E-01,6.60E-02
1.10E+00,6.22E-01
8.56E-01,-9.03E-01
5.70E-01,-6.64E-01
-2.61E-01,1.73E+00
5.87E-01,3.04E-01
1.24E+00,-9.50E-01
1.27E+00,-3.96E-01
4.62E-02,2.09E+00
8.73E-01,-4.96E-01
-3.39E-01,2.54E+00
6.37E-02,1.43E+00
8.48E-01,-1.43E-01
1.19E+00,-2.10E+00
9.65E-01,7.43E-01
8.50E-01,4.21E-01
9.30E-01,8.71E-02
-2.33E-01,2.50E+00
3.14E-01,5.59E-01
8.38E-01,1.15E+00
7.75E-01,-4.97E-01
8.71E-01,2.78E-01
8.98E-01,-2.87E-01
1.05E+00,-3.39E-01
6.59E-01,1.21E+00
8.99E-01,-6.67E-01
1.22E+00,-1.51E+00
5.00E-01,1.33E-01
1.07E+00,-3.29E-01
2.54E-01,-1.29E-01
8.09E-01,1.78E+00
5.00E-01,-6.49E-01
1.09E+00,8.98E-02
1.16E+00,-7.80E-03
5.23E-01,1.75E+00
1.26E-01,1.74E+00
1.18E+00,-1.46E+00
3.27E-01,4.14E-01
5.63E-01,2.49E-01
5.74E-01,3.27E-01
1.66E+00,-1.33E+00
1.35E+00,-6.94E-01
3.68E-01,1.28E+00
1.34E+00,2.94E-01
1.48E+00,-1.73E+00
1.03E-01,2.35E+00
1.42E+00,-2.62E-01
6.63E-01,-5.59E-01
9.08E-01,1.47E+00
2.62E-01,2.44E+00
1.87E+00,-2.56E+00
3.90E-01,7.15E-01
6.55E-01,4.46E-01
3.20E-01,5.29E-01
1.87E-01,1.04E+00
4.41E-01,6.18E-01
3.90E-02,1.24E+00
5.78E-01,7.98E-01
1.93E-01,2.38E+00
9.76E-01,1.26E+00
-9.39E-01,3.47E+00
6.08E-01,-5.58E-01
9.40E-01,-7.57E-02
3.78E-01,1.83E+00
-1.22E-01,9.89E-01
7.22E-01,1.36E+00
1.31E-01,5.37E-01
7.21E-02,1.30E+00
4.78E-01,-1.52E-01
8.25E-01,-1.44E-02
6.12E-01,1.08E+00
-2.32E-02,1.06E+00
6.27E-01,-1.44E-01
9.07E-01,-5.01E-02
4.08E-01,1.06E+00
2.34E-01,1.70E+00
8.56E-01,1.22E+00
5.44E-01,6.77E-01
3.62E-01,9.44E-01
-1.48E-01,1.59E+00
-8.68E-02,2.00E+00
8.64E-01,-3.67E-01
3.50E-01,1.10E+00
1.29E+00,-3.75E-01
1.62E+00,-2.80E+00
-5.21E-01,2.88E+00
1.28E-01,2.42E+00
1.20E+00,-6.41E-01
1.95E+00,-1.57E+00
4.00E-01,1.12E+00
5.52E-01,6.44E-01
5.63E-01,1.09E+00
3.44E-01,1.26E+00
2.15E-01,1.37E+00
1.16E+00,6.62E-01
6.92E-01,6.36E-01
5.32E-01,5.63E-01
1.31E+00,-1.53E+00
6.39E-01,8.41E-01
4.94E-02,1.05E+00
1.34E+00,-8.53E-01
4.23E-01,2.52E+00
2.48E-01,6.23E-01
3.79E-01,7.04E-02
5.97E-01,3.90E-01
1.52E-01,1.47E+00
1.25E+00,-5.22E-01
-4.94E-03,1.80E+00
6.76E-01,3.97E-01
6.71E-01,1.00E+00
5.35E-01,1.46E+00
2.86E-01,1.44E+00
1.48E+00,5.61E-03
-7.33E-02,1.83E+00
3.25E-01,1.13E+00
-1.68E-01,1.94E+00
2.47E-01,1.61E-01
7.73E-01,3.77E-01
1.12E+00,7.05E-01
1.15E+00,1.26E-01
6.60E-01,8.93E-01
3.05E-01,1.46E+00
9.49E-01,-6.98E-01
5.85E-01,1.16E+00
1.30E+00,-1.17E+00
7.87E-01,1.77E+00
7.56E-01,-7.95E-01
3.85E-01,1.12E+00
2.21E-01,1.05E+00
2.53E-01,5.44E-01
1.18E-01,7.93E-01
9.41E-01,1.25E+00
8.02E-01,-1.51E-01
-3.03E-01,1.39E+00
2.61E-01,6.34E-01
3.02E-01,2.30E+00
4.87E-01,-2.88E-01
6.50E-01,-8.86E-01
6.32E-01,1.60E+00
1.31E+00,-7.90E-01
1.19E+00,-5.05E-01
8.05E-01,6.27E-01
1.35E+00,-1.89E+00
1.09E+00,7.79E-01
1.85E-02,1.98E+00
4.53E-01,6.17E-01
-1.94E-01,2.41E+00
1.14E+00,-4.45E-01
7.40E-01,4.91E-01
5.12E-01,1.80E-01
-8.73E-02,2.10E+00
4.58E-01,-1.72E-02
8.54E-01,5.58E-01
6.98E-01,-2.21E-01
-1.30E-01,1.59E+00
1.75E+00,-8.70E-01
-5.21E-02,2.63E+00
3.30E-01,1.69E+00
-3.09E-01,1.95E+00
4.83E-01,-6.44E-01
6.37E-01,-1.18E-01
6.64E-01,5.13E-01
4.26E-01,9.73E-01
3.12E-01,4.57E-02
6.31E-01,4.64E-01
2.62E-01,1.30E+00
2.09E-01,1.20E+00
9.64E-01,5.14E-01
1.27E+00,-5.14E-03
7.67E-01,4.22E-01
-1.41E-01,7.92E-01
1.96E-01,1.47E+00
3.45E-01,1.17E+00
1.24E+00,-1.28E-01
1.23E+00,-5.46E-01
4.61E-01,1.89E+00
9.93E-01,-3.77E-01
6.43E-01,3.76E-02
3.34E-01,8.38E-01
9.79E-01,-1.32E+00
9.85E-01,3.23E-01
1.32E-01,7.28E-01
-4.72E-02,3.20E+00
6.15E-01,6.01E-01
3.91E-01,1.72E+00
8.68E-01,1.20E+00
-4.20E-01,3.52E+00
2.47E-01,1.78E+00
8.81E-01,-1.59E-01
-1.78E-02,1.98E+00
9.01E-01,-4.53E-02
3.05E-01,2.25E+00
6.19E-01,-1.11E-02
8.06E-01,2.79E-01
1.21E-01,1.69E+00
6.13E-01,7.48E-01
1.46E+00,-1.33E+00
5.28E-01,4.19E-01
4.85E-01,1.36E+00
4.18E-01,8.57E-01
4.44E-01,1.34E+00
6.58E-01,7.65E-01
1.78E-01,2.45E+00
1.31E+00,-1.56E+00
8.37E-01,-9.26E-01
6.64E-01,1.50E+00
8.24E-01,2.44E-01
9.52E-01,-4.92E-01
1.79E-02,2.44E+00
8.87E-01,1.08E+00
7.73E-01,-6.91E-01
9.02E-01,3.83E-01
2.07E-01,9.10E-01
1.35E+00,-6.85E-01
-2.00E-01,3.13E+00
2.96E-01,1.42E+00
4.91E-01,1.27E+00
-6.55E-02,5.52E-01
1.41E+00,-4.81E-01
4.19E-01,2.75E-01
9.81E-01,2.42E-01
1.13E-01,1.19E+00
-9.03E-02,2.02E+00
8.37E-01,4.18E-01
5.62E-01,9.02E-01
-1.26E-02,1.14E+00
6.72E-01,3.16E-01
6.09E-01,6.40E-01
6.56E-01,7.24E-01
2.38E-03,2.31E+00
6.59E-01,-6.37E-01
6.09E-01,7.63E-01
-7.02E-01,3.35E+00
8.63E-01,3.08E-01
4.94E-01,4.65E-01
9.18E-01,-3.90E-01
4.82E-01,1.57E+00
1.74E+00,-1.39E+00
8.27E-01,-5.19E-01
9.47E-01,-7.20E-01
1.43E+00,4.62E-01
5.66E-01,3.06E-01
1.02E+00,-2.73E-02
1.28E-01,2.48E+00
8.05E-01,2.64E-02
6.33E-01,9.21E-01
5.17E-03,5.50E-02
1.04E+00,-2.70E-01
6.91E-01,4.29E-01
5.29E-01,9.75E-01
-3.60E-02,3.60E-02
6.23E-01,1.52E-01
1.58E+00,-1.97E+00
6.58E-01,6.53E-01
1.10E+00,-7.05E-01
4.38E-01,1.34E+00
1.19E+00,-6.71E-01
-8.23E-01,2.20E+00
5.14E-01,5.84E-01
5.01E-01,7.39E-01
4.46E-01,-1.40E-01
1.46E+00,-6.27E-01
6.83E-01,1.63E+00
4.07E-01,1.39E+00
8.43E-01,2.21E-01
8.92E-01,-1.26E-03
9.06E-01,6.13E-01
1.12E+00,-2.99E-01
-6.23E-02,2.90E+00
-9.47E-01,3.68E+00
1.08E-01,1.49E+00
9.27E-01,6.29E-01
7.69E-01,1.20E-01
8.59E-01,1.91E-01
-1.01E-02,1.26E+00
5.90E-01,7.66E-01
4.88E-01,1.53E+00
7.05E-01,9.16E-01
7.20E-01,6.86E-01
6.82E-01,-7.83E-02
7.02E-01,2.00E+00
8.17E-01,-4.86E-01
1.16E+00,-5.45E-01
2.20E-01,1.89E+00
9.56E-01,-2.10E-01
3.09E-01,-4.15E-01
6.38E-01,1.60E+00
1.00E-01,1.20E+00
8.75E-01,4.06E-02
3.66E-01,1.10E+00
4.86E-01,8.49E-01
1.21E+00,-6.69E-01
5.30E-01,1.12E+00
-4.33E-01,2.65E+00
4.06E-01,1.47E+00
9.04E-01,1.21E-01
1.03E-01,1.04E+00
9.66E-01,-5.18E-01
7.40E-01,6.04E-01
8.35E-01,2.30E-01
-3.80E-01,1.57E+00
1.02E+00,-9.97E-01
3.20E-01,9.59E-01
-1.94E-03,8.84E-01
-1.99E-02,8.30E-01
1.30E+00,-3.30E-01
9.85E-01,-1.13E+00
-1.91E-01,2.28E+00
7.52E-01,5.16E-01
6.41E-01,-5.31E-01
3.63E-01,1.61E-01
3.12E-01,1.01E+00
1.47E+00,-1.64E+00
1.13E+00,-4.46E-01
-2.22E-01,3.34E-01
5.54E-01,4.63E-01
1.08E+00,-7.91E-01
2.68E-01,1.64E+00
-1.94E-01,1.82E+00
-4.02E-01,2.89E+00
-8.98E-03,1.60E+00
7.54E-01,7.76E-01
1.31E+00,-1.44E+00
7.25E-01,2.03E-01
4.04E-01,-3.07E-01
1.17E+00,8.88E-01
1.18E+00,-1.59E-01
7.58E-01,3.90E-01
4.14E-01,2.59E-01
-3.78E-01,2.46E+00
3.43E-01,6.74E-01
6.02E-02,1.97E+00
-3.60E-01,2.40E+00
8.38E-01,-2.60E-01
2.32E-01,1.88E+00
5.11E-01,1.71E-01
-3.13E-01,1.87E+00
5.42E-01,2.01E+00
1.41E+00,-1.02E+00
9.22E-01,2.83E-01
7.80E-01,4.78E-01
1.14E+00,-3.96E-01
8.12E-02,8.87E-01
1.37E-02,2.19E+00
9.61E-01,-6.43E-01
-1.94E-01,1.78E+00
6.74E-01,6.76E-01
4.89E-01,-3.65E-01
-4.14E-01,1.43E+00
3.77E-01,2.23E-01
7.86E-01,-7.66E-01
1.14E+00,4.80E-02
4.22E-01,9.41E-01
-3.69E-02,8.90E-01
-7.16E-02,1.81E+00
1.07E+00,1.27E+00
1.79E-03,2.01E+00
2.16E-01,1.70E+00
2.67E-01,1.51E+00
1.08E+00,-2.73E-01
4.13E-01,1.01E+00
6.17E-01,3.07E-01
6.73E-01,9.96E-01
1.29E+00,-4.06E-01
2.91E-01,3.20E-01
8.21E-01,7.41E-01
5.55E-01,-2.25E-01
9.96E-01,-7.06E-01
2.00E+00,-1.28E+00
5.85E-01,-3.45E-01
4.78E-01,6.02E-01
1.65E+00,-1.61E+00
1.06E+00,-1.24E+00
5.33E-01,7.35E-01
6.30E-01,-1.05E-02
5.92E-01,5.52E-01
7.01E-01,4.53E-01
2.83E-01,1.37E+00
-1.19E-01,1.28E+00
-1.78E-02,1.17E+00
7.14E-01,2.81E-01
5.29E-01,9.27E-01
7.16E-01,6.10E-01
-4.62E-03,2.99E+00
9.35E-01,-9.04E-01
8.95E-01,5.46E-01
1.12E+00,6.74E-02
3.75E-01,2.46E+00
1.73E-01,1.24E+00
6.59E-01,9.55E-01
1.26E+00,2.00E-01
3.29E-01,4.99E-01
8.04E-01,-1.35E-01
7.57E-01,-5.07E-01
7.14E-01,1.07E+00
7.14E-01,2.23E+00
1.14E-03,3.17E-01
5.59E-01,8.17E-01
7.76E-01,7.31E-01
8.09E-01,1.04E+00
1.29E-01,1.09E+00
1.23E+00,-7.57E-01
7.00E-01,5.60E-01
1.62E-01,1.46E+00
7.56E-01,4.59E-01
6.38E-01,1.23E+00
1.07E+00,-6.78E-01
-2.25E-01,1.78E+00
2.08E-01,5.81E-01
1.08E+00,-4.15E-01
3.83E-01,1.63E+00
1.14E+00,1.49E-01
6.79E-01,3.32E-01
6.90E-01,9.24E-01
9.96E-01,-4.71E-01
4.52E-01,9.56E-01
8.83E-01,2.71E-02
1.57E-01,1.26E+00
2.69E-01,1.44E+00
9.04E-01,-8.75E-01
1.98E-01,1.92E+00
5.14E-01,1.70E+00
6.28E-01,6.04E-01
1.91E-01,1.13E+00
5.21E-01,7.54E-01
2.89E-01,2.59E-01
6.24E-01,6.92E-01
8.61E-01,3.88E-01
3.43E-01,4.71E-01
3.67E-01,1.79E+00
5.23E-01,6.05E-01
6.42E-01,9.60E-01
1.33E-02,2.85E+00
8.79E-01,-5.43E-01
-2.39E-01,2.08E+00
9.58E-01,-6.28E-01
8.41E-01,-1.09E+00
5.54E-01,2.55E-01
1.05E+00,-3.85E-01
9.94E-01,-2.21E-01
3.19E-01,1.83E+00
1.39E+00,-8.87E-02
8.13E-01,-4.88E-01
2.54E-01,1.15E+00
5.58E-01,1.80E+00
5.96E-01,-6.57E-01
6.86E-01,1.02E+00
2.94E-01,1.51E+00
1.27E+00,-1.05E+00
5.55E-01,4.82E-01
5.00E-01,1.18E+00
1.30E+00,-1.15E+00
1.32E+00,-2.37E+00
2.49E-01,8.38E-02
6.97E-01,1.34E+00
1.21E+00,1.63E-01
4.04E-01,1.02E-01
2.72E-01,6.16E-01
1.08E+00,8.14E-01
-2.56E-02,1.53E+00
7.45E-01,2.15E-01
1.69E-01,5.10E-01
1.06E+00,-4.86E-01
7.85E-01,1.17E-01
5.59E-01,8.08E-01
5.18E-01,5.13E-01
1.46E+00,-3.90E-01
6.50E-01,1.18E+00
7.43E-01,2.97E-01
1.93E-01,8.64E-01
4.27E-01,8.46E-01
1.55E-01,1.21E+00
3.55E-01,1.57E+00
4.85E-01,4.08E-01
1.64E+00,-6.85E-01
7.87E-01,9.16E-01
5.92E-02,1.70E+00
1.07E+00,1.63E-01
5.90E-01,1.06E+00
1.29E+00,-9.29E-01
7.55E-01,-3.06E-01
-1.48E-01,2.69E+00
3.18E-01,1.59E+00
3.96E-01,1.25E+00
9.72E-01,4.38E-01
6.20E-01,1.09E+00
2.86E-01,2.95E+00
1.21E+00,9.29E-02
8.61E-01,-1.18E+00
1.35E+00,-1.03E+00
3.33E-01,7.75E-01
1.87E-01,1.68E+00
8.85E-01,7.38E-01
3.83E-01,7.05E-01
6.14E-01,1.71E+00
7.74E-01,1.01E+00
2.91E-01,1.69E+00
1.19E+00,-2.27E-01
4.77E-01,1.02E+00
2.01E-01,1.16E+00
3.75E-01,7.94E-01
3.70E-01,2.33E+00
5.43E-01,4.83E-01
3.39E-01,1.72E+00
5.77E-01,1.69E+00
6.35E-01,9.00E-01
6.47E-01,1.12E+00
1.79E+00,-7.87E-01
6.52E-01,8.94E-02
9.02E-01,1.49E+00
6.15E-01,4.67E-01
9.54E-01,-1.87E-01
8.43E-01,9.60E-01
-3.80E-01,2.00E+00
1.59E+00,-7.65E-01
5.01E-01,-4.82E-01
2.54E-01,1.40E+00
7.58E-01,-5.21E-01
5.33E-01,-6.27E-01
8.23E-01,4.00E-01
4.14E-01,1.54E+00
1.42E+00,-1.04E+00
7.24E-02,2.11E+00
3.49E-01,3.05E-01
1.27E+00,-1.04E+00
1.05E-01,3.29E-01
3.01E-01,-3.10E-02
2.77E-01,2.16E+00
6.38E-01,-1.83E-01
1.12E+00,-3.30E-01
7.04E-01,5.22E-03
-8.09E-02,2.70E-01
3.52E-01,1.02E+00
8.14E-01,5.45E-01
8.88E-01,-9.49E-01
1.50E-01,1.01E+00
4.71E-01,1.01E+00
1.84E+00,-1.89E+00
5.47E-02,1.03E+00
3.06E-01,1.88E-01
1.28E+00,-1.12E+00
1.30E+00,-8.66E-01
1.82E+00,-2.17E+00
2.01E-02,1.28E+00
7.28E-01,8.81E-01
8.90E-01,-2.99E-01
1.35E+00,-8.17E-01
1.04E+00,-6.69E-01
1.40E+00,-4.30E-01
2.71E-01,1.15E+00
8.76E-01,1.02E+00
1.19E+00,-9.10E-01
8.76E-01,6.86E-01
1.05E+00,-1.34E+00
3.40E-01,5.49E-01
2.04E-01,6.08E-01
1.27E+00,3.58E-01
7.84E-01,1.03E+00
8.16E-01,6.90E-01
9.66E-01,6.03E-01
7.32E-01,-3.90E-01
5.41E-02,2.28E+00
6.18E-01,8.39E-01
-1.31E-01,1.40E+00
3.91E-01,1.11E+00
1.11E+00,1.76E-01
-2.14E-01,2.49E+00
9.13E-01,-7.58E-02
-4.46E-01,1.89E+00
1.26E+00,-4.63E-01
1.62E+00,-1.39E+00
7.26E-01,4.75E-01
4.82E-01,-3.58E-01
6.34E-01,6.27E-01
2.33E-01,1.92E+00
5.70E-01,-1.03E-01
5.00E-01,1.46E+00
-1.54E-01,1.98E+00
1.02E+00,2.82E-02
-1.39E-01,1.56E+00
-5.16E-01,2.08E+00
4.89E-01,3.39E-01
2.66E-01,1.00E+00
2.65E-02,1.84E+00
3.63E-01,1.06E+00
4.41E-01,1.52E+00
7.32E-01,1.16E-01
1.99E-01,9.07E-01
8.22E-01,-1.93E-01
2.20E-01,1.67E+00
9.66E-01,-1.36E+00
7.06E-01,6.69E-01
1.12E+00,-4.87E-01
-3.78E-01,2.54E+00
1.90E-02,8.19E-01
1.61E+00,-9.39E-01
6.71E-04,1.41E+00
1.39E-02,1.00E+00
1.21E+00,-7.80E-01
2.15E-02,1.08E+00
3.70E-01,1.01E+00
1.08E+00,-2.62E-02
3.81E-01,2.24E+00
4.46E-03,1.58E+00
5.38E-01,-3.71E-01
-5.74E-03,1.53E+00
4.14E-01,9.77E-01
6.53E-01,5.02E-01
7.62E-01,2.06E+00
6.45E-01,9.84E-01
8.43E-01,-3.44E-01
-7.47E-01,3.47E+00
8.18E-02,1.26E+00
1.21E+00,-8.62E-01
1.56E-01,1.19E+00
-7.58E-02,3.16E+00
7.17E-01,2.66E-01
1.05E-01,8.98E-01
9.47E-01,-7.60E-01
1.16E+00,-2.16E-01
4.89E-01,6.62E-01
4.04E-01,7.02E-01
6.41E-01,3.70E-01
6.15E-01,1.04E+00
2.94E-02,5.98E-01
1.01E-01,1.72E+00
6.24E-02,2.00E+00
8.35E-01,2.48E-01
1.01E+00,-1.56E-01
1.12E+00,-1.38E+00
1.28E+00,-1.64E-01
9.65E-01,-1.26E+00
4.38E-02,1.06E+00
1.68E-01,8.96E-01
2.77E-01,1.79E+00
6.63E-01,6.18E-01
-4.88E-01,3.26E+00
4.66E-01,3.54E-01
8.47E-01,-1.70E-01
6.44E-02,1.43E+00
-6.59E-02,1.62E+00
7.45E-02,1.42E+00
4.88E-01,3.50E-01
5.06E-01,1.43E+00
8.56E-01,7.51E-01
-4.18E-02,1.47E+00
-1.39E-01,3.27E+00
7.85E-01,2.56E-01
4.22E-01,9.69E-01
8.02E-01,9.49E-01
1.49E+00,1.07E+00
3.26E-01,-7.99E-02
1.00E+00,1.05E+00
9.08E-02,1.71E+00
2.77E-01,1.34E+00
1.63E-01,1.19E+00
2.48E-01,1.95E+00
1.62E+00,-9.28E-01
1.30E+00,-1.96E+00
4.50E-01,8.21E-01
3.38E-01,-7.26E-01
3.54E-01,7.20E-01
-1.07E-02,1.93E+00
1.91E-01,5.97E-01
1.11E-01,8.18E-01
3.61E-01,3.79E-01
2.28E-01,2.55E-01
3.90E-01,3.90E-01
3.50E-01,1.07E+00
1.76E-01,9.18E-01
2.51E-01,1.12E+00
3.74E-01,1.31E+00
4.57E-01,4.46E-01
9.15E-02,1.38E+00
1.81E-01,1.49E+00
2.43E-01,1.81E+00
2.25E-01,1.02E-01
7.38E-02,8.19E-01
1.99E-01,5.02E-01
1.66E-01,8.41E-01
4.82E-01,9.44E-01
5.21E-01,1.10E+00
2.46E-01,2.05E-01
1.12E-01,1.95E+00
4.48E-01,3.19E-02
1.79E-02,9.66E-01
3.08E-01,8.20E-01
4.00E-01,9.94E-01
2.34E-01,7.75E-01
3.88E-01,7.66E-01
3.37E-01,4.20E-01
4.01E-01,5.84E-01
2.02E-01,7.76E-01
4.36E-01,-5.17E-01
5.63E-01,1.00E+00
3.95E-01,1.54E+00
3.75E-01,2.76E-01
1.73E-01,7.87E-01
2.19E-01,7.84E-01
2.94E-01,1.30E+00
1.11E-01,8.02E-01
1.90E-01,-7.14E-02
3.40E-01,1.06E+00
2.40E-01,8.49E-01
1.37E-01,6.36E-01
3.87E-01,9.04E-03
2.37E-01,1.18E+00
4.01E-01,3.81E-04
4.23E-01,1.40E+00
3.27E-01,1.65E+00
4.50E-01,1.06E+00
1.57E-01,8.50E-01
2.43E-01,1.13E+00
3.02E-01,1.74E+00
3.20E-01,-4.54E-01
2.52E-01,4.53E-01
5.10E-01,3.82E-01
1.90E-01,8.41E-01
3.34E-01,1.22E+00
2.85E-01,7.70E-01
1.90E-01,1.50E+00
1.87E-02,7.33E-01
3.53E-01,3.36E-01
3.73E-01,1.42E-01
3.60E-01,9.91E-01
4.30E-01,4.34E-01
4.28E-01,1.22E+00
5.45E-03,1.64E+00
3.77E-01,9.10E-01
4.06E-01,4.10E-01
9.40E-02,5.11E-01
2.90E-01,1.05E+00
2.63E-01,6.15E-01
3.06E-01,-6.81E-02
1.05E-01,1.57E+00
3.37E-01,1.33E+00
2.81E-01,5.22E-01
5.67E-01,8.54E-01
3.10E-01,8.16E-01
1.22E-01,1.40E+00
5.45E-01,-2.10E-01
1.58E-01,1.39E+00
3.59E-01,6.56E-01
2.46E-01,8.79E-01
2.79E-01,-2.54E-01
3.60E-01,8.03E-01
3.07E-01,9.22E-01
4.14E-01,4.31E-01
1.22E-01,1.68E+00
3.61E-01,9.21E-01
6.06E-01,-3.23E-01
3.35E-01,6.87E-01
5.41E-02,9.89E-01
1.47E-01,1.91E+00
3.79E-01,-2.32E-01
5.41E-01,1.23E+00
3.58E-01,6.34E-01
1.65E-01,1.33E+00
2.74E-01,7.26E-01
4.88E-01,8.26E-01
2.31E-01,1.58E+00
4.32E-01,5.61E-01
2.95E-01,5.14E-01
5.31E-01,1.31E+00
3.31E-01,1.49E+00
4.44E-01,2.89E-01
3.95E-01,1.92E+00
3.05E-01,8.53E-01
1.06E-01,1.01E+00
1.24E-01,1.76E-01
5.09E-01,2.06E-01
2.77E-01,-7.11E-02
4.84E-01,-9.54E-02
4.07E-01,3.69E-01
5.01E-02,7.49E-01
-2.65E-02,5.45E-01
3.30E-01,8.98E-01
1.44E-01,1.35E+00
3.66E-01,-3.73E-01
2.29E-01,3.53E-01
2.75E-01,1.02E+00
5.08E-01,5.78E-01
3.47E-01,1.79E-01
3.09E-01,4.60E-01
5.68E-02,8.37E-01
2.06E-01,2.41E-01
3.90E-02,1.84E+00
5.32E-01,3.59E-01
2.96E-01,1.99E+00
3.66E-01,2.75E-01
3.63E-01,2.44E-01
4.51E-01,8.65E-01
3.72E-01,4.27E-01
3.13E-01,1.18E+00
3.52E-01,3.21E-02
4.22E-01,1.10E+00
3.34E-01,-8.52E-02
2.19E-01,1.05E+00
3.86E-01,9.12E-02
4.11E-01,2.78E-01
2.80E-01,1.20E+00
5.12E-01,1.58E+00
4.06E-01,9.91E-01
2.72E-01,5.80E-01
3.29E-01,7.00E-02
3.94E-01,2.80E-01
2.97E-01,3.59E-01
4.26E-01,3.32E-01
4.26E-01,5.07E-01
2.83E-01,1.01E+00
3.10E-01,9.00E-02
2.78E-01,1.18E+00
2.58E-01,3.37E-01
1.40E-01,1.93E+00
3.84E-01,5.49E-01
1.73E-01,1.05E+00
-9.43E-03,8.73E-01
1.10E-01,2.49E-01
1.55E-01,1.11E+00
3.36E-01,1.67E+00
3.01E-01,1.81E-01
3.87E-01,1.55E+00
4.26E-01,1.05E+00
2.91E-01,1.36E+00
5.08E-01,7.74E-01
2.65E-01,2.12E-01
4.15E-01,4.93E-01
3.79E-01,1.42E+00
1.93E-01,-8.68E-01
1.66E-01,1.23E+00
3.21E-01,-1.28E-01
4.34E-01,8.12E-01
6.23E-01,7.34E-01
4.04E-01,-4.69E-02
1.17E-01,1.78E+00
3.66E-01,8.55E-01
3.12E-01,1.24E+00
2.93E-01,2.26E+00
4.44E-01,2.40E-01
4.71E-01,3.52E-01
2.03E-01,1.06E+00
2.89E-01,8.24E-01
3.95E-01,-1.60E-01
4.30E-01,1.32E+00
2.04E-01,1.53E-01
2.27E-01,1.29E+00
5.68E-01,1.10E+00
3.23E-01,1.52E+00
2.37E-01,1.25E+00
2.65E-01,5.33E-01
1.33E-01,5.84E-01
1.16E-01,6.67E-01
2.38E-01,1.17E+00
2.85E-01,6.12E-02
2.45E-01,1.38E+00
5.13E-01,9.05E-02
2.58E-01,6.18E-01
4.90E-01,7.58E-01
5.02E-01,4.11E-01
5.18E-01,1.67E-01
5.50E-01,-3.15E-01
3.56E-01,-4.58E-01
3.43E-01,1.03E+00
1.82E-01,8.55E-01
3.26E-01,-1.45E-02
4.97E-01,1.32E+00
2.10E-01,8.91E-01
4.50E-01,8.58E-01
1.52E-01,8.47E-01
7.10E-02,5.11E-01
3.65E-01,3.83E-01
6.26E-01,1.48E+00
1.07E-01,8.12E-01
4.06E-01,9.80E-01
4.42E-01,4.85E-01
3.47E-01,1.47E+00
5.08E-01,4.16E-01
2.87E-01,2.66E-01
2.04E-01,1.41E+00
2.53E-01,1.45E+00
3.43E-01,3.73E-01
5.15E-03,1.17E+00
1.89E-01,2.05E+00
2.94E-01,1.45E+00
3.36E-01,4.54E-01
3.44E-01,-7.03E-01
2.79E-01,6.25E-01
4.47E-01,3.78E-01
3.52E-01,1.59E-01
3.49E-01,2.58E-01
6.05E-01,1.32E-01
2.03E-01,6.73E-01
5.98E-01,2.07E-03
3.38E-01,9.47E-01
2.78E-01,1.27E+00
2.82E-01,1.09E+00
2.39E-01,1.09E+00
1.80E-01,5.18E-01
3.01E-01,5.06E-01
2.42E-01,5.75E-01
2.73E-01,8.28E-01
3.71E-01,3.88E-01
1.79E-01,5.76E-01
1.62E-01,1.03E+00
1.15E-01,5.12E-01
1.40E-01,1.13E+00
4.48E-01,4.74E-03
2.42E-01,6.57E-01
2.23E-01,-3.62E-01
1.42E-01,3.25E-01
3.20E-01,7.74E-01
1.28E-01,-1.43E-01
2.49E-01,1.27E+00
3.77E-01,2.24E-01
1.79E-01,7.51E-01
2.37E-01,1.22E+00
2.28E-01,6.03E-01
2.61E-01,-4.86E-02
1.80E-01,-7.89E-02
2.12E-01,4.76E-01
3.33E-01,3.48E-01
1.82E-01,1.43E-01
3.19E-01,1.50E+00
2.71E-01,1.23E+00
3.57E-01,2.95E-01
1.29E-01,1.50E+00
2.61E-01,6.77E-01
3.58E-01,6.83E-01
9.96E-02,1.05E+00
1.76E-01,1.92E+00
5.10E-01,8.44E-01
2.50E-01,1.20E+00
2.21E-01,1.14E+00
2.74E-01,1.15E+00
1.12E-01,1.40E+00
1.94E-01,-3.43E-01
3.17E-01,-6.33E-01
4.84E-01,4.02E-01
4.17E-02,8.36E-01
2.51E-01,1.75E+00
5.44E-02,1.66E+00
6.54E-02,1.23E+00
4.51E-01,1.39E+00
7.99E-02,1.03E+00
4.02E-01,1.38E+00
8.10E-02,6.37E-01
3.05E-01,1.39E+00
1.64E-01,-1.31E-02
3.43E-01,4.98E-01
2.75E-01,1.08E+00
1.99E-01,1.25E+00
1.02E-01,2.26E+00
3.88E-01,6.73E-01
-4.60E-03,9.84E-01
2.12E-01,8.79E-01
2.86E-01,1.09E+00
1.74E-01,9.85E-01
2.62E-01,5.78E-01
4.88E-01,1.31E+00
2.28E-01,8.93E-01
3.60E-01,1.15E+00
3.72E-01,6.06E-01
3.44E-01,4.95E-01
3.65E-01,5.70E-01
4.10E-01,9.34E-01
3.53E-01,-3.80E-01
4.18E-01,1.46E+00
1.11E-01,1.40E+00
1.48E-01,4.80E-01
1.99E-01,3.50E-01
4.94E-01,5.51E-01
3.68E-01,4.51E-01
2.21E-01,6.04E-01
2.84E-01,4.91E-01
1.03E-01,1.11E+00
3.86E-01,2.61E-01
2.55E-01,8.53E-01
2.37E-01,8.65E-01
2.24E-01,2.01E+00
3.50E-01,1.55E+00
1.47E-01,6.69E-01
1.02E-01,1.30E+00
4.63E-01,4.15E-01
3.21E-01,7.50E-01
1.79E-01,-5.45E-01
2.28E-01,1.27E+00
1.89E-01,3.00E-02
1.01E-01,3.08E-01
4.20E-01,7.15E-01
4.18E-01,1.57E+00
1.38E-01,1.08E+00
4.81E-01,-4.49E-01
3.87E-01,5.06E-01
2.58E-01,-2.48E-01
2.20E-01,1.61E+00
6.32E-02,2.10E+00
2.61E-01,1.49E+00
4.59E-01,9.24E-02
1.37E-01,1.27E+00
2.24E-01,1.02E+00
2.42E-01,7.14E-01
1.16E-01,1.57E+00
1.57E-01,1.48E+00
2.14E-01,9.52E-01
1.42E-01,1.00E+00
2.24E-01,1.07E+00
1.38E-01,2.32E+00
3.70E-01,1.06E+00
1.54E-01,3.11E-01
2.15E-01,1.20E+00
3.33E-01,1.67E+00
1.42E-01,1.24E+00
2.07E-01,2.49E-01
2.75E-01,1.55E+00
3.52E-02,1.83E+00
2.23E-01,-5.93E-02
2.74E-01,9.47E-01
3.74E-01,-5.30E-01
2.72E-01,1.10E-01
2.02E-01,3.47E-01
3.35E-01,1.00E+00
2.40E-01,1.14E-01
2.49E-01,6.30E-01
4.96E-01,4.03E-01
3.74E-01,1.35E+00
5.77E-01,-4.90E-02
3.85E-01,1.60E+00
1.51E-01,7.26E-01
1.53E-01,1.83E+00
1.29E-01,-2.62E-01
4.36E-01,9.05E-01
5.07E-01,2.18E+00
4.30E-01,3.66E-01
2.44E-01,4.48E-01
4.43E-01,5.53E-01
1.12E-01,8.20E-01
3.58E-01,4.64E-01
3.51E-01,-2.66E-01
3.36E-01,3.19E-01
5.10E-01,6.09E-01
2.65E-01,1.35E+00
4.19E-01,2.69E-01
3.19E-01,1.36E+00
2.54E-01,3.89E-01
4.91E-01,-1.93E-01
2.78E-01,7.92E-01
2.99E-01,2.77E-01
1.26E-01,8.89E-02
5.17E-01,3.33E-01
1.01E-01,2.04E+00
3.98E-01,7.32E-01
4.82E-01,1.10E+00
4.92E-01,3.88E-01
2.13E-01,2.53E-02
3.66E-01,5.84E-01
3.44E-01,1.21E+00
1.76E-01,1.22E+00
5.49E-01,1.04E+00
3.17E-01,1.56E+00
4.68E-01,-6.48E-02
1.14E-01,1.57E+00
3.34E-01,7.78E-01
4.92E-01,4.23E-01
3.31E-02,-3.42E-01
3.27E-01,4.85E-02
6.70E-01,2.54E-01
2.66E-01,6.78E-01
2.89E-01,5.79E-01
3.69E-01,8.79E-01
6.14E-02,1.01E+00
3.46E-01,1.02E+00
1.84E-01,9.25E-01
2.18E-01,-4.77E-02
3.91E-01,1.30E+00
1.66E-01,2.52E+00
2.18E-01,1.27E+00
5.49E-01,9.24E-01
1.95E-01,1.33E+00
2.92E-01,4.14E-01
2.86E-01,3.08E-01
5.13E-01,8.03E-03
-1.12E-02,1.05E+00
3.01E-01,6.89E-01
1.19E-01,8.52E-01
3.35E-01,8.80E-01
3.36E-01,6.98E-01
1.81E-01,7.60E-01
4.01E-01,7.78E-01
2.63E-01,1.11E+00
4.29E-01,-1.87E-01
1.11E-01,1.04E+00
3.19E-01,3.05E-01
2.70E-01,1.17E+00
3.72E-01,-4.95E-01
2.14E-01,1.58E+00
4.09E-01,1.15E+00
4.14E-01,9.31E-01
7.79E-01,-6.20E-02
3.36E-01,1.38E+00
2.20E-01,-4.97E-01
2.01E-01,1.49E+00
4.51E-01,2.58E-01
1.46E-02,6.57E-01
2.76E-01,1.07E+00
1.92E-01,4.25E-01
3.75E-01,1.40E+00
3.00E-02,1.54E+00
7.36E-02,1.22E+00
3.95E-01,5.78E-01
1.42E-01,5.15E-01
4.22E-01,6.60E-01
3.62E-01,5.64E-01
7.67E-02,6.13E-01
1.61E-01,1.10E+00
2.95E-01,1.29E+00
2.98E-01,1.62E+00
3.99E-01,4.66E-02
3.75E-01,9.33E-01
2.44E-01,1.01E+00
2.80E-01,5.17E-01
5.27E-01,1.81E-01
9.92E-02,1.90E+00
4.37E-01,5.81E-01
1.57E-01,2.24E+00
1.41E-01,1.37E+00
9.92E-02,5.73E-01
5.15E-01,-1.73E-01
3.57E-01,1.64E-01
2.37E-01,3.75E-02
3.95E-02,1.39E+00
3.23E-01,8.77E-01
2.96E-01,2.68E-01
2.63E-01,5.14E-01
4.44E-01,1.01E-01
3.96E-01,1.27E-01
4.58E-01,1.85E-01
4.52E-01,1.22E-01
3.84E-01,9.01E-01
3.67E-01,1.41E+00
1.45E-01,1.05E+00
3.49E-01,4.35E-01
6.04E-01,1.01E+00
2.00E-01,6.57E-01
3.94E-01,8.62E-01
3.72E-01,1.24E+00
2.90E-01,1.35E+00
1.56E-01,9.69E-01
3.18E-01,4.60E-01
3.64E-01,4.59E-01
4.30E-01,-1.52E-01
4.63E-01,-3.29E-01
3.82E-01,8.14E-01
-6.00E-02,7.45E-01
2.41E-01,1.23E+00
2.34E-01,4.70E-01
1.85E-01,7.46E-01
1.04E-01,2.29E-01
3.84E-01,1.65E+00
3.15E-01,7.52E-01
1.56E-01,1.94E+00
2.26E-01,1.41E+00
2.45E-01,1.18E-01
2.15E-01,7.08E-01
4.67E-01,7.63E-01
3.12E-01,6.46E-01
2.63E-01,5.36E-01
5.82E-01,-1.51E-01
9.35E-02,8.67E-01
4.93E-01,-5.40E-01
4.63E-01,5.11E-01
2.59E-01,4.11E-01
2.03E-01,6.53E-01
3.51E-01,-3.44E-01
2.68E-01,9.42E-01
4.09E-01,-9.36E-02
2.23E-01,3.92E-01
4.43E-01,-5.55E-02
-3.01E-02,9.12E-01
2.74E-01,1.62E+00
2.00E-01,2.39E+00
2.50E-01,1.09E+00
3.64E-01,-4.66E-01
4.61E-01,5.61E-01
4.21E-01,1.22E+00
2.32E-01,1.94E+00
3.04E-01,1.16E+00
1.96E-01,9.91E-01
1.63E-01,1.53E+00
4.02E-01,1.17E+00
4.00E-01,1.25E-01
4.33E-01,7.59E-01
1.00E-01,6.54E-01
4.63E-01,1.05E+00
2.44E-01,1.44E+00
2.94E-01,1.52E+00
2.70E-01,9.49E-01
5.97E-01,1.35E+00
-3.59E-02,2.01E+00
6.24E-02,-2.31E-01
4.23E-01,4.97E-01
1.37E-01,9.64E-01
1.61E-01,5.54E-01
3.16E-01,1.28E+00
2.53E-01,1.66E+00
4.11E-01,1.52E+00
3.28E-01,6.92E-01
1.81E-01,2.41E-01
3.75E-01,6.63E-01
5.10E-01,8.75E-01
2.77E-01,4.51E-01
4.53E-01,4.93E-01
2.99E-01,2.36E+00
4.06E-01,2.05E+00
8.02E-02,1.21E+00
1.97E-01,1.34E+00
4.55E-01,-3.31E-01
3.82E-01,-3.39E-02
3.95E-01,7.60E-01
3.14E-01,6.92E-01
2.65E-01,6.51E-01
2.51E-01,9.52E-01
2.14E-01,1.66E+00
4.50E-01,4.56E-01
1.97E-01,1.37E+00
5.80E-01,5.21E-01
3.90E-01,-5.14E-01
7.53E-02,1.32E+00
-1.09E-01,9.90E-01
4.15E-01,1.09E+00
2.93E-01,3.38E-01
9.35E-02,2.79E-01
3.10E-01,6.58E-01
2.36E-01,8.01E-01
1.68E-01,1.53E+00
1.88E-01,1.25E+00
3.91E-01,5.98E-01
1.27E-01,5.95E-01
4.74E-01,-7.71E-01
1.99E-01,1.34E+00
4.85E-01,1.49E-01
4.71E-01,8.45E-01
3.16E-01,6.95E-01
4.21E-01,-1.17E-01
-1.21E-01,9.65E-01
1.41E-01,9.62E-01
2.95E-01,7.94E-01
5.20E-01,4.76E-01
2.48E-01,1.66E+00
5.15E-01,2.10E+00
4.21E-01,8.78E-01
3.68E-01,-7.10E-02
3.20E-01,6.31E-01
2.19E-01,4.35E-01
3.58E-01,7.05E-01
4.73E-01,1.41E+00
6.10E-02,3.88E-01
1.93E-01,2.00E+00
5.28E-01,1.74E-01
1.50E-01,5.58E-01
2.58E-01,3.82E-01
3.58E-01,2.99E-01
3.40E-01,6.08E-01
5.45E-01,1.17E+00
1.60E-01,1.32E+00
4.31E-01,1.71E+00
4.95E-01,1.33E+00
3.82E-01,1.58E+00
1.36E-01,1.88E+00
1.73E-01,1.32E+00
4.10E-01,5.80E-02
2.02E-01,9.03E-01
2.60E-01,5.46E-01
2.91E-01,9.43E-01
1.48E-03,1.29E+00
2.59E-01,4.20E-01
3.56E-01,3.64E-01
3.70E-01,6.79E-01
1.46E-01,1.35E+00
3.34E-01,3.59E-01
2.75E-01,6.45E-01
3.03E-01,-7.91E-02
2.95E-01,1.21E+00
4.20E-01,2.97E-01
3.32E-01,9.12E-01
2.87E-01,8.56E-01
1.81E-01,8.18E-01
2.42E-01,1.41E+00
3.00E-01,1.39E+00
2.42E-01,2.02E-01
3.40E-01,4.08E-01
3.92E-01,6.23E-01
8.50E-02,6.74E-01
1.14E-01,2.62E-01
2.73E-01,-4.84E-03
-5.30E-02,1.17E+00
2.38E-01,5.53E-01
4.47E-01,4.77E-01
2.25E-01,-1.99E-01
4.21E-01,6.94E-03
2.35E-02,1.32E+00
5.06E-02,1.41E+00
2.39E-01,2.15E+00
3.46E-01,1.33E+00
1.74E-01,1.21E+00
2.40E-01,7.92E-01
5.30E-01,5.32E-01
3.00E-01,5.75E-01
2.24E-01,1.42E+00
3.82E-01,7.95E-01
5.42E-02,1.63E+00
2.16E-01,5.95E-01
1.31E-01,9.38E-01
3.34E-01,7.60E-01
1.00E-01,7.95E-01
2.86E-01,9.09E-01
2.37E-01,5.89E-01
2.68E-01,8.05E-01
3.71E-01,1.25E+00
1.41E-01,7.50E-01
2.04E-01,4.15E-01
2.56E-01,1.57E+00
1.74E-01,2.63E-01
4.26E-01,-2.25E-01
2.47E-01,1.15E+00
2.53E-01,-3.42E-01
2.07E-01,1.00E+00
2.87E-01,8.23E-01
1.65E-01,1.38E+00
2.82E-01,1.35E-01
7.72E-02,6.19E-01
1.86E-01,8.12E-01
4.00E-01,-2.28E-01
4.53E-01,1.09E+00
2.65E-01,1.83E-01
1.53E-01,2.73E-01
3.25E-01,2.53E-01
2.47E-01,1.01E+00
3.46E-01,1.09E+00
-9.36E-02,9.68E-02
1.11E-01,6.28E-01
1.30E-01,1.20E+00
-1.12E-02,9.38E-01
3.56E-01,-2.65E-01
2.68E-01,-1.66E-01
1.03E-01,6.88E-01
4.35E-01,3.95E-01
1.62E-01,8.83E-01
4.35E-01,-4.26E-01
4.10E-01,9.72E-01
3.62E-01,7.29E-01
1.20E-01,1.01E+00
3.21E-01,1.61E+00
1.08E-01,5.41E-01
1.20E-01,1.77E+00
3.93E-01,1.03E+00
2.81E-01,2.04E+00
3.28E-01,7.86E-01
5.07E-01,3.95E-01
3.95E-01,9.32E-01
3.25E-01,-6.16E-01
3.46E-01,7.61E-01
1.28E-01,9.54E-01
3.71E-01,1.28E+00
3.33E-01,7.61E-02
3.70E-01,-1.41E-01
4.29E-01,2.46E-01
3.48E-01,4.43E-03
3.38E-01,7.56E-01
3.31E-01,6.13E-01
1.67E-01,1.32E+00
4.97E-01,4.59E-01
1.65E-01,7.52E-01
3.91E-01,1.68E+00
1.53E-01,2.75E-01
7.22E-02,7.67E-01
1.72E-01,1.44E+00
4.53E-02,1.67E+00
2.86E-01,7.25E-01
1.35E-01,2.08E+00
2.00E-01,1.52E+00
2.00E-01,9.14E-01
3.06E-01,5.17E-01
2.07E-01,1.06E+00
2.72E-01,6.64E-01
1.44E-01,6.77E-01
1.40E-01,1.37E+00
1.01E-01,8.25E-01
2.15E-01,-1.91E-01
2.19E-01,9.20E-01
1.64E-01,1.25E-01
3.39E-01,1.21E+00
2.76E-01,6.56E-01
3.26E-01,-2.94E-01
8.64E-02,2.99E-01
2.23E-01,5.48E-01
1.61E-01,1.22E+00
3.13E-01,2.82E-01
1.33E-01,3.95E-01
3.52E-01,5.71E-01
3.14E-01,1.36E+00
3.89E-01,3.72E-01
2.42E-01,8.16E-01
1.04E-01,1.12E+00
4.62E-01,2.79E-01
2.45E-01,5.96E-01
3.02E-01,1.34E+00
1.45E-01,1.69E+00
1.10E-01,-1.18E-01
5.19E-01,4.35E-01
4.27E-01,1.32E-01
1.52E+00,1.43E+00
1.10E+00,2.08E+00
2.40E+00,9.43E-01
1.07E+00,2.28E+00
7.76E-01,9.67E-01
2.82E+00,6.98E-02
1.34E+00,2.08E+00
1.47E+00,1.30E+00
2.42E-01,4.76E+00
1.92E+00,1.46E-01
1.44E+00,2.89E-01
-3.19E-01,2.01E+00
-1.60E-01,1.80E+00
1.38E+00,7.61E-01
-1.95E-01,3.34E+00
5.57E-01,2.97E+00
-1.19E+00,4.94E+00
6.90E-01,1.26E+00
8.42E-01,3.19E+00
-1.57E+00,5.53E+00
3.74E-01,3.98E+00
-7.05E-01,4.24E+00
1.66E+00,1.67E+00
-1.84E+00,3.62E+00
-2.25E-01,3.23E+00
6.50E-01,1.38E+00
1.08E+00,7.05E-01
2.42E+00,-1.53E+00
-1.29E-01,3.54E+00
6.38E-01,1.21E+00
1.83E+00,-7.21E-01
1.86E-01,3.25E+00
6.65E-01,1.51E+00
9.44E-01,1.68E+00
-3.50E-02,1.23E+00
3.65E+00,-2.73E+00
1.46E+00,2.27E+00
8.36E-01,2.97E+00
8.57E-02,1.55E+00
3.39E+00,-7.11E-01
2.15E+00,9.45E-01
-8.48E-01,3.51E+00
5.77E-01,3.08E+00
-4.13E-01,3.07E+00
-1.17E+00,3.58E+00
1.46E+00,1.83E+00
-8.46E-01,4.85E+00
-1.26E+00,3.86E+00
-1.41E+00,3.13E+00
3.49E-01,3.00E+00
7.31E-01,2.62E+00
1.39E+00,1.21E+00
1.48E+00,7.75E-01
2.69E+00,-1.67E+00
9.31E-01,1.44E+00
-2.87E-01,2.50E+00
-5.82E-01,7.42E-01
5.04E-01,1.59E+00
1.48E-01,3.09E+00
1.10E+00,1.13E-02
-1.64E-01,4.20E+00
-1.06E+00,2.46E+00
1.93E+00,-1.16E-01
1.74E+00,-2.73E-01
3.32E-01,4.16E+00
1.82E+00,8.92E-01
5.16E-01,8.40E-01
2.20E+00,6.87E-01
-3.62E-01,2.88E+00
9.04E-01,-2.84E-01
-6.99E-01,4.02E+00
8.14E-01,1.35E+00
-2.06E-01,3.03E+00
8.13E-01,1.67E+00
-4.95E-02,4.51E+00
2.40E+00,1.46E+00
-2.87E+00,5.30E+00
1.50E+00,-1.35E+00
-6.99E-02,2.40E+00
1.03E+00,2.00E+00
1.77E-01,2.04E+00
1.39E+00,1.84E+00
5.86E-01,2.88E+00
9.28E-01,2.35E+00
-1.46E+00,4.52E+00
1.45E-01,2.09E+00
1.83E+00,1.73E+00
1.03E+00,2.71E+00
8.37E-02,2.30E+00
1.60E-01,3.13E+00
1.30E+00,1.43E+00
9.41E-01,2.39E+00
4.70E-01,1.70E+00
2.20E+00,9.94E-01
1.16E+00,4.05E-01
1.93E+00,-1.28E-01
2.31E-01,1.75E+00
2.97E-02,3.26E+00
9.97E-01,1.14E+00
1.54E+00,2.03E+00
1.78E+00,1.04E+00
1.88E-01,1.29E+00
-4.29E-02,1.84E+00
9.26E-01,2.92E+00
-8.01E-01,2.67E+00
1.05E+00,8.99E-01
-2.38E-01,3.96E+00
-5.43E-01,3.13E+00
-8.76E-01,4.65E+00
-5.86E-01,4.11E+00
-6.69E-01,3.51E+00
2.49E+00,-1.26E-01
1.16E+00,1.24E+00
-2.02E-01,3.15E+00
-6.90E-01,2.66E+00
5.95E-01,2.24E+00
-2.84E-01,2.01E+00
1.77E+00,7.28E-01
-5.28E-01,2.16E+00
1.50E-01,3.38E+00
-9.13E-02,3.79E+00
-2.22E-01,3.08E+00
1.87E+00,1.26E+00
2.21E+00,7.30E-01
2.22E-01,4.88E+00
1.65E+00,1.18E+00
1.43E+00,1.11E+00
1.56E+00,1.33E-01
9.73E-01,2.61E+00
8.67E-01,-1.74E-01
1.51E+00,2.61E+00
1.21E+00,9.48E-01
1.10E+00,2.50E+00
-2.82E-01,2.14E+00
9.66E-01,2.65E+00
1.34E-01,1.93E+00
1.50E-02,3.39E+00
9.99E-01,1.55E+00
3.11E+00,-1.36E-02
-1.04E+00,4.70E+00
8.39E-01,2.47E+00
1.94E+00,1.17E+00
1.46E+00,2.97E+00
1.12E+00,1.52E+00
7.17E-01,1.93E+00
8.26E-01,9.17E-01
1.24E+00,1.19E+00
-5.48E-01,2.87E+00
-1.11E-01,2.43E+00
2.13E+00,9.18E-02
1.10E+00,1.29E+00
-3.43E-01,2.51E+00
2.37E+00,8.01E-01
9.15E-01,1.85E+00
-5.41E-02,2.15E+00
8.61E-01,2.41E+00
-4.03E-01,2.54E+00
8.31E-01,2.86E-01
9.80E-01,1.14E+00
2.35E+00,-4.00E-01
1.27E+00,3.05E+00
2.73E-01,2.72E+00
2.62E-01,1.80E+00
3.13E+00,-8.04E-01
-1.06E+00,4.63E+00
-2.82E-01,2.90E+00
4.67E-01,1.82E+00
1.68E+00,1.01E+00
7.47E-01,1.40E+00
2.21E+00,3.92E-01
1.48E+00,1.17E+00
5.65E-01,2.37E+00
4.40E-01,3.20E+00
1.19E+00,2.17E+00
1.17E+00,1.65E+00
3.20E+00,2.38E-01
9.44E-01,1.14E+00
1.91E+00,9.02E-01
2.08E+00,5.40E-01
4.63E-01,1.68E+00
2.16E+00,-1.19E+00
-1.11E+00,4.63E+00
-3.75E-01,1.65E+00
1.14E-01,1.46E+00
9.11E-01,6.56E-02
-6.99E-01,5.31E+00
6.22E-01,2.55E+00
1.23E+00,1.63E+00
-7.06E-01,2.71E+00
-1.87E-02,2.97E+00
-7.27E-01,3.38E+00
1.07E+00,3.43E+00
1.53E+00,7.97E-01
1.30E+00,1.06E+00
1.13E-01,1.59E+00
6.23E-01,1.67E+00
1.51E+00,-4.84E-02
-6.16E-01,3.19E+00
2.24E+00,1.39E+00
2.45E-01,6.10E-01
1.77E+00,6.64E-01
6.15E-01,1.13E+00
1.81E+00,-8.65E-01
6.99E-02,3.33E+00
2.83E-01,4.43E+00
8.01E-01,1.98E+00
3.63E-01,3.24E+00
-1.09E+00,3.75E+00
5.03E-01,3.31E+00
5.66E-02,2.28E+00
3.17E-01,3.51E+00
-5.75E-01,1.94E+00
2.09E+00,2.12E-01
1.64E+00,1.57E+00
9.19E-01,3.57E+00
1.89E+00,4.55E-01
1.21E+00,4.64E-01
6.89E-01,3.14E+00
1.93E-01,3.08E+00
-2.59E-02,1.56E+00
-2.45E+00,6.45E+00
4.51E-01,1.88E+00
-1.49E+00,3.07E+00
1.08E+00,5.29E-02
-1.61E-01,2.50E+00
1.43E+00,-2.50E-01
1.34E-01,2.97E+00
2.92E+00,-2.09E+00
8.77E-01,2.40E+00
-2.68E-01,4.25E+00
5.07E-01,3.65E+00
-1.17E+00,3.96E+00
1.76E+00,9.02E-01
1.15E+00,1.22E+00
1.48E+00,8.90E-01
1.37E+00,1.94E+00
1.42E+00,1.40E+00
-2.10E+00,4.88E+00
-1.16E+00,3.93E+00
9.56E-02,2.27E+00
9.89E-01,1.65E+00
1.38E-01,3.36E+00
-4.94E-01,3.09E+00
1.15E+00,1.48E-01
1.51E+00,-1.41E-01
1.16E+00,2.52E+00
-1.86E-01,1.38E+00
1.93E-01,1.39E+00
-1.39E+00,5.09E+00
1.68E-01,3.44E+00
7.03E-01,1.84E+00
1.96E+00,1.03E-01
-4.76E-01,4.84E+00
1.21E+00,5.07E-01
9.78E-01,2.48E+00
-1.10E+00,4.65E+00
1.31E+00,2.23E+00
1.06E+00,6.98E-01
-8.39E-01,1.58E+00
1.72E+00,7.58E-01
-1.23E+00,3.04E+00
1.04E+00,2.90E+00
2.23E+00,-5.36E-01
1.04E+00,1.86E+00
-2.07E+00,4.13E+00
1.55E+00,1.22E+00
1.18E+00,1.07E+00
1.08E+00,2.03E+00
1.36E+00,1.08E+00
1.63E+00,-3.78E-01
3.55E+00,-1.47E+00
4.85E-01,3.75E+00
-1.33E+00,5.15E+00
-4.11E-02,3.71E+00
9.89E-01,1.24E+00
-1.36E-01,2.81E+00
-1.15E+00,3.21E+00
1.05E+00,2.11E+00
-3.33E-03,1.89E+00
-8.56E-01,3.32E+00
-1.70E+00,4.07E+00
-1.44E-01,2.31E+00
-4.08E-01,1.87E+00
1.02E+00,1.78E+00
-4.20E-02,1.63E+00
-1.57E+00,4.47E+00
5.39E-01,1.34E+00
-9.27E-01,3.79E+00
-6.75E-01,3.79E+00
5.93E-01,-5.30E-01
1.58E+00,5.19E-01
-5.22E-01,4.30E+00
1.98E-01,2.84E+00
9.70E-01,2.53E+00
5.66E-01,7.83E-01
1.62E+00,1.19E+00
2.68E-01,2.92E+00
-2.74E-01,1.76E+00
2.03E+00,7.66E-01
-2.32E-01,3.13E+00
-7.78E-02,3.67E+00
1.15E+00,1.29E+00
6.27E-01,3.12E+00
5.90E-03,3.27E+00
1.05E-01,1.65E+00
6.14E-01,1.36E+00
-8.32E-01,1.64E+00
-2.14E-01,3.31E+00
2.06E-01,3.06E+00
2.00E+00,1.53E+00
1.34E+00,1.59E+00
7.89E-01,6.16E-01
4.88E-02,2.95E+00
-5.82E-01,3.76E+00
2.54E+00,8.01E-01
-8.16E-01,1.67E+00
1.14E+00,3.25E-01
-8.54E-02,4.60E+00
1.41E+00,1.16E+00
-1.74E-01,3.04E+00
7.34E-01,2.07E+00
-1.04E+00,2.73E+00
2.57E+00,1.14E-01
-4.26E-01,4.76E+00
1.83E+00,-4.25E-01
-2.21E-01,4.45E+00
1.41E-02,3.48E+00
-7.28E-01,3.54E+00
1.46E+00,1.03E+00
1.91E-01,1.36E+00
1.35E+00,1.84E+00
4.36E-01,3.33E+00
1.37E+00,1.07E+00
6.33E-01,2.02E+00
7.68E-01,8.55E-01
2.05E+00,-8.31E-02
6.20E-02,2.51E+00
-6.12E-02,3.14E+00
-5.38E-01,3.84E+00
-2.73E-01,2.81E+00
1.30E+00,1.47E+00
1.50E+00,-3.72E-01
1.43E+00,7.74E-01
2.42E-01,3.00E+00
-2.46E-01,3.11E+00
-2.89E-02,1.21E+00
1.96E+00,1.01E+00
-9.61E-01,3.42E+00
1.41E-01,3.33E+00
-6.95E-01,5.32E+00
1.04E+00,1.34E+00
6.82E-01,2.20E-01
1.17E+00,1.30E+00
1.76E+00,1.42E+00
2.13E+00,-5.38E-01
-6.55E-01,3.22E+00
-1.32E+00,6.07E+00
-8.12E-01,3.64E+00
1.33E+00,8.11E-01
9.90E-01,2.00E+00
6.48E-01,1.62E+00
3.61E-01,1.95E+00
1.07E+00,1.20E+00
7.83E-01,1.35E+00
1.43E-01,5.68E-01
9.97E-01,2.14E+00
4.45E-01,1.84E+00
1.60E+00,9.55E-01
2.25E-01,2.03E+00
1.83E+00,1.36E+00
1.51E+00,4.73E-02
-7.43E-02,1.37E+00
-1.39E-01,3.24E+00
2.82E+00,5.10E-01
1.80E+00,1.41E+00
3.20E-02,2.72E+00
-3.87E-01,2.04E+00
2.23E-01,2.16E+00
1.67E+00,-3.02E-01
6.57E-01,3.31E+00
6.66E-01,1.45E+00
-1.77E-01,3.35E+00
2.47E+00,6.05E-01
-5.45E-01,4.17E+00
1.23E+00,1.02E+00
-5.49E-01,3.06E+00
3.36E-01,1.22E+00
2.41E+00,-1.57E+00
-8.76E-02,2.12E+00
6.03E-01,1.63E+00
5.86E-01,1.71E+00
-5.45E-01,3.34E+00
-6.97E-01,4.74E+00
2.12E-01,2.15E+00
1.37E+00,2.06E+00
1.75E+00,-4.33E-01
1.22E+00,1.59E+00
-1.49E-01,3.70E+00
2.40E-01,1.24E+00
2.16E+00,-3.02E-01
6.47E-01,1.17E+00
5.40E-01,1.79E+00
2.12E+00,-3.99E-01
2.04E+00,1.26E+00
2.33E+00,6.69E-01
8.57E-01,2.36E-01
1.67E+00,1.99E+00
1.25E+00,1.17E+00
1.76E+00,3.39E-01
-8.23E-01,1.76E+00
1.66E+00,1.39E+00
-1.82E+00,4.98E+00
1.08E-01,1.46E+00
2.95E-01,4.58E-01
5.90E-01,3.13E+00
1.72E+00,8.35E-01
8.94E-01,-1.73E-02
-3.69E-01,4.55E+00
1.42E+00,2.21E+00
-4.71E-01,2.98E+00
-3.87E-01,5.11E+00
-3.58E-01,3.04E+00
-6.27E-01,2.69E+00
6.68E-01,2.33E+00
3.05E-01,9.73E-01
7.78E-01,3.31E+00
1.82E+00,-8.89E-01
-8.64E-01,4.71E+00
6.68E-01,3.03E+00
1.25E+00,2.87E-01
2.37E+00,9.81E-01
1.74E-01,2.19E+00
1.76E+00,-3.31E-01
-5.91E-01,3.08E+00
-6.84E-01,2.64E+00
-4.40E-01,3.72E+00
-9.39E-02,2.96E+00
-2.12E-01,1.01E+00
-1.11E-01,1.74E+00
3.02E-01,2.73E+00
1.25E+00,2.44E+00
1.93E+00,4.01E-01
5.64E-01,1.41E+00
-9.84E-01,3.93E+00
1.40E+00,1.30E-01
9.72E-01,1.15E+00
-4.55E-01,3.29E+00
-9.67E-01,4.97E+00
1.37E+00,1.52E+00
4.00E-01,1.46E+00
-1.40E+00,3.31E+00
1.34E+00,7.62E-01
-3.22E-01,4.27E+00
-7.52E-01,3.63E+00
1.52E+00,2.64E-01
-6.80E-02,2.75E+00
4.68E-01,1.45E+00
6.18E-01,1.81E+00
2.61E-02,3.19E+00
1.09E+00,2.29E+00
1.67E+00,7.19E-01
2.71E-01,1.42E+00
1.02E+00,1.19E+00
4.69E-01,1.37E+00
-1.88E+00,3.40E+00
2.01E+00,8.94E-01
1.97E+00,1.60E+00
6.13E-01,2.50E+00
-5.60E-01,3.26E+00
-1.46E-01,5.61E+00
-5.69E-02,2.54E+00
1.42E+00,2.18E+00
3.42E+00,-2.42E+00
-5.24E-01,2.99E+00
1.02E+00,1.61E+00
-5.65E-01,1.98E+00
-1.16E+00,3.72E+00
1.11E+00,1.54E+00
1.84E-01,1.97E+00
1.68E+00,2.16E-01
4.93E-01,6.33E-01
-9.01E-01,4.28E+00
1.77E+00,9.86E-01
1.09E+00,1.93E+00
-1.90E-01,2.68E+00
7.71E-02,3.03E+00
2.23E+00,1.02E+00
1.67E+00,9.13E-01
5.62E-01,3.52E+00
1.85E+00,5.72E-01
1.27E+00,1.62E+00
1.32E+00,6.60E-01
1.13E-01,1.80E+00
-1.51E+00,4.62E+00
1.03E+00,6.90E-01
2.07E-01,2.26E+00
-9.55E-01,3.42E+00
-5.23E-01,3.06E+00
1.18E+00,1.39E+00
2.50E-01,1.74E+00
-5.77E-01,2.71E+00
3.60E-01,3.10E+00
1.18E+00,9.70E-01
-2.42E-01,2.69E+00
-8.93E-01,3.18E+00
2.52E+00,3.52E-01
-3.72E-01,2.03E+00
1.02E+00,1.24E+00
7.35E-01,3.59E+00
1.13E+00,3.30E-01
-1.51E+00,4.05E+00
-8.26E-01,2.97E+00
7.37E-01,2.46E+00
-4.37E-01,3.43E+00
1.52E+00,7.29E-01
3.69E-01,1.62E+00
1.54E+00,2.02E+00
7.46E-01,-3.64E-01
8.87E-01,5.96E-01
9.19E-01,2.64E+00
6.13E-01,3.52E+00
1.14E+00,3.23E+00
2.26E-02,3.94E+00
1.30E+00,1.30E+00
3.47E-01,1.36E+00
2.40E+00,3.64E-01
-3.71E-02,3.09E+00
3.36E+00,-1.87E+00
4.52E-01,1.60E+00
-4.50E-01,3.10E+00
6.94E-01,2.40E+00
-3.78E-01,4.26E+00
-2.46E-01,1.98E+00
2.52E-01,1.43E+00
-7.67E-01,2.96E+00
-7.65E-01,4.40E+00
2.18E+00,2.91E-01
2.16E-01,3.12E+00
-5.96E-01,2.53E+00
-8.31E-01,3.78E+00
4.99E-01,1.79E+00
1.80E+00,2.79E-02
8.48E-01,1.07E+00
-7.75E-02,2.77E+00
8.44E-01,9.40E-01
-5.03E-01,2.33E+00
-1.19E+00,4.09E+00
1.10E+00,2.72E+00
2.41E+00,7.27E-01
-4.90E-01,4.10E+00
-7.28E-01,1.03E+00
1.06E+00,3.47E+00
1.49E+00,9.95E-01
4.68E-01,3.24E+00
8.04E-01,1.00E+00
-8.05E-01,4.38E+00
-1.39E+00,3.75E+00
1.24E+00,1.63E+00
5.48E-01,2.06E+00
2.50E+00,1.09E-01
1.76E+00,1.06E+00
-1.15E-01,2.64E+00
2.87E-01,2.03E+00
2.34E-01,2.17E+00
3.47E-01,2.38E+00
-1.52E+00,3.34E+00
6.32E-01,6.07E-01
-4.56E-01,3.58E+00
-1.43E+00,4.60E+00
1.39E+00,1.43E+00
5.81E-01,2.49E+00
5.83E-01,8.55E-01
4.89E-01,1.32E+00
6.17E-01,1.72E+00
1.30E+00,1.26E+00
1.31E+00,7.63E-01
4.05E-01,1.40E+00
5.84E-01,3.02E+00
3.06E+00,-1.09E+00
7.04E-01,2.18E+00
8.86E-01,2.16E+00
4.20E-01,3.31E+00
9.06E-01,2.79E+00
9.70E-01,2.92E+00
7.48E-01,8.22E-01
1.29E+00,8.75E-01
-9.00E-01,2.54E+00
2.90E-02,4.14E+00
-1.17E+00,5.30E+00
8.87E-02,1.12E+00
9.57E-01,8.10E-01
7.20E-01,1.27E+00
2.05E+00,2.38E+00
-2.94E-01,2.46E+00
-1.32E+00,4.36E+00
1.75E-01,1.61E+00
-2.77E-01,3.11E+00
-1.00E+00,3.60E+00
-5.45E-01,3.99E+00
1.71E+00,4.66E-01
2.02E+00,2.24E+00
4.22E-02,2.09E+00
-1.00E+00,4.77E+00
-1.93E-01,2.79E+00
-9.08E-01,3.02E+00
1.90E+00,4.11E-01
1.04E+00,2.14E+00
2.90E-01,1.68E+00
-3.62E-01,2.94E+00
-8.26E-02,2.62E+00
1.76E+00,7.13E-01
1.34E+00,4.36E-01
-6.93E-01,4.62E+00
1.25E+00,9.03E-01
4.26E-01,2.36E+00
-1.51E+00,5.20E+00
2.20E-01,2.37E+00
-3.70E-01,2.02E+00
4.74E-01,2.60E+00
1.90E+00,1.08E+00
1.30E+00,1.33E+00
5.85E-01,1.28E+00
1.46E+00,3.04E+00
-9.04E-01,3.71E+00
7.10E-01,2.29E+00
1.21E+00,6.13E-01
9.81E-01,2.75E+00
-1.39E+00,3.20E+00
-4.84E-01,3.09E+00
-1.13E+00,2.73E+00
1.71E-01,2.60E+00
2.18E-01,1.43E+00
3.08E+00,-5.63E-01
-2.45E-01,3.84E+00
1.47E+00,1.35E-01
-8.59E-01,3.53E+00
4.62E-01,1.62E+00
3.68E-01,2.73E+00
6.89E-02,3.93E+00
5.51E-01,2.17E+00
1.13E+00,2.76E+00
2.23E-01,1.83E+00
3.22E-01,1.56E+00
-1.40E+00,3.52E+00
3.48E-01,3.79E+00
-3.81E-01,1.99E+00
1.12E+00,8.09E-01
-4.76E-01,2.86E+00
3.71E-01,2.97E+00
2.86E+00,-3.49E-01
-3.47E-01,3.52E+00
-8.59E-02,3.38E+00
2.03E+00,1.45E+00
5.52E-01,2.59E+00
-5.41E-02,3.13E+00
1.37E+00,1.30E+00
2.37E-01,1.19E+00
7.03E-01,2.95E+00
-8.67E-01,4.78E+00
-1.73E-01,2.83E+00
-2.58E+00,4.62E+00
8.96E-01,1.84E+00
5.77E-01,2.63E+00
-2.33E-01,2.11E+00
2.09E-01,2.77E+00
8.54E-01,1.21E+00
2.04E+00,5.53E-01
-7.44E-01,4.13E+00
-3.30E-01,1.97E+00
2.27E-01,2.42E+00
7.80E-01,9.67E-01
8.16E-01,3.56E+00
3.14E-01,3.12E+00
9.10E-01,9.94E-01
-2.81E-01,3.96E+00
3.07E-01,1.91E+00
1.10E+00,1.43E+00
9.77E-01,2.88E+00
1.13E-01,3.69E+00
1.86E+00,2.72E-01
1.65E+00,1.01E+00
-3.94E-01,3.98E+00
2.90E-01,3.46E+00
1.38E+00,2.08E+00
-1.51E-01,2.74E+00
5.08E-01,1.05E+00
7.43E-01,1.89E+00
1.64E-01,2.44E+00
7.21E-01,2.37E+00
1.65E+00,5.30E-01
1.41E-02,2.82E+00
3.35E-01,2.49E+00
1.46E+00,1.87E+00
1.80E+00,-2.18E-01
-2.53E-01,1.91E+00
1.02E+00,1.68E+00
1.03E+00,2.35E+00
1.10E+00,7.24E-01
-7.74E-01,3.74E+00
-6.08E-01,2.48E+00
1.64E+00,2.65E-01
1.34E+00,1.34E+00
7.35E-01,1.95E+00
-1.73E+00,6.09E+00
2.44E+00,6.95E-01
1.04E+00,2.11E+00
3.12E-01,3.77E+00
2.60E+00,2.39E-01
1.43E+00,1.89E+00
1.51E+00,1.29E+00
-1.26E+00,3.66E+00
4.36E-01,1.14E+00
2.31E+00,6.37E-01
1.36E+00,-2.81E-01
1.19E+00,2.15E-01
-1.13E-01,1.28E+00
-1.97E-02,3.85E+00
-3.44E-01,3.52E+00
9.94E-01,8.73E-01
5.45E-01,3.39E+00
1.61E+00,6.75E-01
5.03E-01,7.87E-01
2.41E+00,9.78E-01
1.44E+00,5.06E-01
1.86E+00,-5.17E-02
2.43E+00,1.68E+00
-4.05E-02,3.71E+00
-5.93E-01,3.16E+00
-9.32E-01,3.50E+00
2.49E+00,7.54E-01
1.21E+00,1.91E+00
4.59E-01,1.22E+00
-1.97E-01,4.18E+00
1.57E+00,1.44E+00
-7.45E-01,3.34E+00
-6.50E-01,3.23E+00
9.65E-01,7.77E-01
8.58E-02,3.61E+00
1.92E+00,5.12E-01
1.28E+00,-1.00E-01
-9.92E-01,3.70E+00
2.09E-01,3.62E+00
1.75E+00,2.53E+00
8.33E-01,2.87E+00
4.52E-01,8.13E-01
2.34E+00,1.83E-01
-5.24E-01,4.06E+00
1.44E+00,2.54E+00
-9.18E-02,1.70E+00
1.98E+00,2.32E+00
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> added_figure/added data/CDF/train1.csv <==
2.51E+00,4.76E+00
1.03E+00,1.32E+00
2.08E+00,2.58E+00
8.88E-01,1.57E+00
2.09E+00,2.55E+00
2.75E+00,3.38E+00
6.13E-01,1.35E+00
1.45E+00,2.62E+00
2.74E+00,3.45E+00
1.85E+00,1.39E+00
8.11E-01,1.98E+00
1.05E-01,2.02E+00
7.56E-01,6.17E-01
1.17E+00,2.47E+00
2.32E+00,1.92E+00
1.06E+00,1.98E+00
7.64E-01,2.14E+00
1.94E+00,2.75E+00
2.64E+00,2.20E+00
2.30E+00,2.67E+00
8.14E-01,1.75E+00
2.19E+00,2.98E+00
2.18E+00,3.73E+00
1.42E+00,3.62E+00
1.49E+00,9.70E-01
1.58E+00,3.24E+00
1.71E+00,1.89E+00
2.00E+00,3.06E+00
8.42E-01,2.35E+00
1.85E+00,2.26E+00
1.07E+00,3.92E+00
4.76E-01,1.85E+00
9.23E-01,-4.36E-01
1.60E+00,1.91E+00
1.93E+00,3.50E+00
1.57E+00,3.38E+00
1.37E+00,2.98E+00
2.54E+00,4.24E+00
2.54E+00,3.10E+00
1.52E+00,3.08E+00
1.31E+00,2.08E+00
1.54E+00,2.22E+00
6.30E-01,1.91E+00
1.11E+00,1.77E+00
8.83E-01,1.78E+00
1.16E+00,2.04E+00
2.32E+00,3.39E+00
2.71E+00,3.72E+00
2.04E+00,3.26E+00
9.53E-01,2.30E+00
1.03E+00,2.44E+00
1.04E+00,1.83E+00
8.84E-01,-2.37E-01
5.57E-01,2.84E+00
-4.73E-01,2.65E+00
1.93E+00,2.26E+00
1.13E+00,1.69E+00
2.09E+00,2.48E+00
1.73E+00,2.29E+00
2.71E+00,4.10E+00
1.77E+00,4.26E+00
1.56E+00,2.84E+00
1.28E+00,-9.92E-02
1.13E+00,2.66E+00
2.26E+00,1.74E+00
1.52E+00,2.69E+00
1.31E+00,2.97E+00
1.59E+00,2.33E+00
-1.64E-01,3.88E-01
1.70E+00,2.48E+00
1.33E+00,1.50E+00
3.86E-01,2.46E+00
1.53E+00,3.66E+00
2.22E-01,9.44E-01
7.58E-01,2.49E+00
1.24E+00,2.26E+00
1.99E+00,1.39E+00
1.54E+00,3.43E+00
1.47E+00,1.93E+00
7.86E-01,1.40E+00
6.41E-01,8.18E-02
1.29E+00,1.91E+00
1.98E+00,1.95E+00
2.00E+00,2.27E+00
1.33E+00,3.46E+00
1.70E+00,1.65E+00
1.22E+00,2.38E+00
2.56E+00,4.46E+00
1.78E+00,2.71E+00
2.62E+00,3.22E+00
1.31E+00,1.56E+00
1.02E+00,3.64E+00
8.27E-01,7.81E-01
1.71E+00,1.70E+00
2.54E+00,2.16E+00
1.84E+00,2.01E+00
1.63E+00,2.07E+00
1.39E+00,3.11E+00
1.51E+00,2.73E+00
1.61E-01,8.62E-01
1.43E+00,2.73E+00
1.81E+00,1.64E+00
2.33E+00,3.73E+00
6.85E-01,2.82E+00
1.35E+00,1.55E+00
1.33E+00,2.14E+00
1.06E+00,9.81E-01
2.26E+00,4.52E+00
1.15E+00,1.66E+00
1.22E+00,1.49E+00
1.72E+00,3.11E+00
1.76E+00,3.22E+00
2.24E+00,3.82E+00
2.19E+00,2.66E+00
1.41E+00,1.81E+00
1.16E+00,1.22E+00
1.51E+00,1.42E+00
1.01E+00,2.05E+00
7.81E-01,2.93E-01
1.66E+00,2.81E+00
2.54E+00,5.29E+00
1.80E+00,2.41E+00
2.01E+00,3.16E+00
2.28E+00,3.40E+00
1.86E+00,2.59E+00
9.54E-01,2.35E+00
1.82E+00,1.49E+00
2.27E+00,3.14E+00
1.75E+00,2.01E+00
1.19E+00,1.65E+00
2.06E+00,3.67E+00
1.51E+00,1.19E+00
1.10E+00,2.31E+00
2.26E-01,2.56E+00
9.41E-01,1.28E+00
2.35E+00,3.59E+00
6.93E-01,2.75E+00
3.09E+00,4.31E+00
7.63E-01,1.12E+00
2.42E+00,3.82E+00
1.31E+00,4.85E-01
2.01E+00,2.41E+00
7.58E-01,2.23E+00
1.43E+00,2.23E+00
2.24E+00,3.76E+00
5.98E-01,1.80E+00
1.89E+00,2.43E+00
1.10E+00,1.79E+00
2.10E+00,1.31E+00
1.23E+00,1.31E+00
1.70E+00,2.64E+00
2.26E+00,2.83E+00
8.62E-01,1.79E+00
1.40E+00,2.13E+00
1.94E+00,2.15E+00
2.20E+00,1.45E+00
6.59E-01,9.23E-01
1.45E+00,2.80E+00
2.53E+00,3.48E+00
1.59E+00,3.63E+00
1.54E+00,2.85E+00
1.49E+00,2.87E+00
1.26E+00,1.89E+00
8.21E-01,2.50E+00
1.88E+00,3.12E+00
1.80E-01,7.22E-01
1.71E+00,1.45E+00
2.91E-01,8.36E-01
8.94E-01,6.00E-01
-8.44E-02,2.01E+00
6.79E-01,1.32E+00
1.32E+00,2.40E+00
8.34E-01,2.13E+00
1.31E+00,1.56E+00
2.03E+00,2.59E+00
1.42E+00,2.90E+00
7.56E-01,2.03E+00
1.28E+00,2.52E+00
2.40E+00,3.21E+00
1.37E+00,3.59E+00
1.04E+00,2.93E+00
1.16E+00,3.89E-01
1.73E+00,1.42E+00
2.00E+00,2.02E+00
1.79E+00,3.22E+00
1.52E+00,3.02E+00
8.18E-01,1.68E+00
1.23E+00,2.05E+00
1.39E+00,3.13E+00
1.41E+00,2.83E+00
1.63E+00,2.25E+00
1.80E+00,2.31E+00
1.54E+00,2.09E+00
1.22E+00,2.96E+00
1.14E+00,1.11E+00
1.92E+00,1.98E+00
1.65E+00,2.57E+00
1.25E-01,1.77E-02
1.60E+00,2.66E+00
-2.58E-01,5.62E-01
1.17E+00,2.42E+00
1.60E+00,4.60E+00
2.47E+00,4.23E+00
2.59E+00,4.24E+00
1.67E+00,2.22E+00
1.56E+00,3.35E+00
1.09E+00,3.35E+00
1.48E+00,1.39E+00
2.09E+00,2.60E+00
1.97E+00,3.85E+00
2.42E+00,3.20E+00
1.73E+00,1.59E+00
1.90E+00,1.88E+00
1.69E+00,2.40E+00
1.72E+00,1.97E+00
1.39E+00,2.16E+00
1.12E+00,1.49E+00
2.14E+00,3.02E+00
2.46E+00,2.70E+00
2.44E+00,3.66E+00
1.56E+00,2.37E+00
1.83E+00,2.43E+00
8.25E-01,4.36E-01
1.46E+00,2.61E+00
1.54E+00,2.49E+00
1.14E+00,2.56E+00
6.57E-01,1.69E+00
2.04E+00,2.60E+00
1.79E+00,1.27E+00
1.04E+00,1.51E+00
8.22E-01,3.23E+00
1.72E+00,3.24E+00
9.82E-01,3.65E+00
2.02E+00,3.73E+00
2.10E+00,4.64E+00
1.53E+00,3.69E+00
1.68E+00,2.00E+00
5.84E-01,2.08E+00
2.56E+00,3.32E+00
1.66E+00,2.12E+00
8.53E-01,2.24E+00
2.39E+00,2.47E+00
4.92E-01,2.54E+00
8.61E-01,2.03E+00
2.17E+00,3.28E+00
1.44E+00,2.64E+00
9.04E-01,2.17E+00
1.92E+00,2.31E+00
2.22E+00,3.01E+00
1.19E+00,2.38E+00
1.11E+00,1.77E+00
2.82E+00,2.46E+00
1.45E+00,9.86E-01
6.49E-01,1.94E+00
1.41E+00,2.22E+00
1.41E+00,2.85E+00
1.05E+00,2.84E+00
1.61E+00,6.65E-01
7.22E-01,5.74E-01
1.90E+00,3.16E+00
1.64E+00,9.38E-01
1.25E+00,2.87E+00
1.99E+00,2.78E+00
1.08E+00,2.08E+00
2.19E+00,3.59E+00
2.00E+00,3.17E+00
2.29E+00,2.81E+00
8.13E-01,2.14E+00
1.98E+00,3.02E+00
1.76E+00,1.55E+00
1.22E+00,3.38E+00
1.26E+00,1.52E+00
1.82E+00,1.53E+00
2.05E+00,2.76E+00
9.90E-01,2.47E+00
1.33E+00,3.25E+00
2.56E+00,3.53E+00
1.66E+00,1.47E+00
2.26E+00,3.90E+00
1.31E+00,1.15E+00
1.45E+00,2.07E+00
1.49E+00,3.50E+00
1.60E+00,1.78E+00
1.23E+00,7.97E-01
9.71E-01,1.01E+00
1.59E+00,2.58E+00
1.36E+00,2.44E+00
1.74E+00,1.59E+00
-4.58E-02,7.24E-01
9.80E-01,3.11E+00
1.62E+00,2.10E+00
7.17E-01,3.42E+00
2.28E+00,4.39E+00
1.56E+00,1.84E+00
1.33E+00,3.98E+00
1.47E+00,2.98E+00
1.84E+00,3.37E+00
1.31E+00,2.13E+00
1.15E+00,1.87E+00
2.20E+00,2.60E+00
1.47E+00,1.87E+00
1.25E+00,1.21E+00
1.29E+00,3.53E+00
1.25E+00,1.91E+00
2.12E+00,1.91E+00
1.59E+00,2.23E+00
1.04E+00,1.77E+00
2.74E+00,3.80E+00
2.09E+00,3.90E+00
2.47E+00,2.46E+00
7.63E-01,6.71E-01
2.24E+00,2.71E+00
2.10E+00,3.73E+00
1.12E+00,3.30E+00
1.02E+00,2.25E+00
1.45E+00,6.89E-01
9.85E-01,1.53E+00
4.63E-01,9.64E-01
2.28E+00,1.62E+00
9.37E-01,1.29E+00
1.24E+00,1.96E+00
2.29E+00,4.50E+00
1.20E+00,1.52E+00
1.38E+00,2.43E+00
1.14E+00,1.30E+00
2.88E+00,2.36E+00
3.92E-01,2.08E+00
1.52E+00,1.80E+00
1.08E+00,1.31E+00
1.15E+00,1.73E+00
6.85E-01,2.28E+00
1.74E+00,2.32E+00
2.15E+00,3.44E+00
1.87E+00,3.66E+00
1.02E+00,2.56E+00
1.73E+00,2.31E+00
1.34E+00,2.19E+00
1.47E+00,2.59E+00
8.11E-01,2.71E+00
9.70E-01,1.48E+00
1.24E+00,2.17E+00
1.02E+00,1.63E+00
1.03E+00,2.48E+00
1.20E+00,2.91E+00
1.66E+00,3.38E+00
1.09E+00,2.84E+00
7.84E-01,6.17E-01
1.62E+00,2.31E+00
7.61E-01,8.74E-01
1.24E+00,1.40E+00
1.48E+00,3.54E+00
2.25E+00,3.72E+00
2.31E-01,8.88E-01
6.71E-01,1.40E+00
1.81E+00,3.42E+00
3.04E-01,7.98E-01
2.41E+00,3.66E+00
6.19E-01,1.43E+00
2.76E+00,3.07E+00
7.16E-01,2.50E+00
6.56E-01,3.17E+00
2.06E+00,3.48E+00
1.40E+00,1.77E+00
1.59E+00,1.88E+00
1.23E+00,2.50E+00
8.28E-01,1.92E+00
1.60E+00,3.71E+00
2.59E+00,2.97E+00
2.28E+00,2.91E+00
3.26E+00,3.73E+00
2.09E+00,4.19E+00
6.07E-01,2.19E+00
1.33E+00,3.65E+00
1.99E+00,2.49E+00
1.14E+00,3.12E+00
5.82E-01,2.66E+00
7.73E-01,1.86E+00
1.80E+00,2.20E+00
8.48E-01,1.21E+00
1.38E+00,2.00E+00
2.87E+00,2.79E+00
2.49E+00,3.33E+00
2.75E+00,2.85E+00
8.51E-01,3.30E+00
3.04E+00,3.08E+00
1.77E+00,3.78E+00
4.33E-01,2.66E+00
1.07E+00,3.79E+00
1.11E-01,6.20E-01
6.75E-01,2.94E+00
2.26E+00,3.00E+00
1.40E+00,3.28E+00
1.16E+00,2.13E+00
1.51E+00,1.91E+00
1.49E+00,2.51E+00
5.03E-01,2.28E+00
1.81E-01,6.45E-01
2.31E+00,1.37E+00
-1.21E-01,4.18E+00
2.34E+00,1.62E+00
1.27E+00,2.29E+00
9.21E-01,2.57E+00
6.60E-01,2.27E+00
8.39E-01,3.46E+00
1.77E+00,2.93E+00
2.22E+00,4.13E+00
1.58E+00,2.53E+00
6.55E-01,1.21E+00
1.39E+00,8.40E-01
3.06E+00,4.60E+00
1.69E+00,3.34E+00
1.26E+00,3.29E+00
1.46E+00,3.34E+00
1.33E+00,2.13E+00
2.01E+00,2.24E+00
1.67E+00,3.79E+00
2.19E+00,2.49E+00
5.46E-01,1.51E+00
1.17E+00,2.18E+00
1.07E+00,8.45E-01
1.04E+00,1.99E+00
3.61E-01,1.66E+00
2.11E+00,2.20E+00
2.21E+00,1.81E+00
3.00E-01,7.55E-01
1.44E+00,2.17E+00
2.29E+00,3.01E+00
1.08E+00,2.22E+00
3.31E-01,8.99E-01
6.79E-01,1.25E+00
1.42E+00,4.17E+00
1.25E+00,8.52E-01
1.43E+00,2.68E+00
1.65E+00,3.15E+00
-2.84E-02,2.19E+00
2.25E+00,4.07E+00
5.30E-01,2.15E+00
2.80E+00,2.80E+00
1.32E+00,2.98E+00
2.05E+00,1.50E+00
9.33E-01,3.10E+00
1.48E+00,3.02E+00
1.22E+00,3.08E+00
2.91E+00,3.21E+00
1.12E+00,1.41E+00
1.58E+00,3.03E+00
1.69E-01,1.49E+00
1.72E+00,1.90E+00
7.53E-01,2.09E-01
2.30E+00,3.07E+00
8.52E-01,2.11E+00
1.35E+00,3.60E+00
1.29E+00,9.79E-01
1.48E+00,2.78E+00
-3.29E-01,-7.08E-02
1.69E+00,2.39E+00
1.29E+00,9.66E-01
1.08E+00,2.47E+00
1.77E+00,1.83E+00
1.66E+00,2.83E+00
9.93E-01,1.35E+00
9.54E-01,1.03E+00
2.29E+00,3.90E+00
1.82E+00,2.44E+00
1.04E+00,5.10E-01
1.46E+00,1.90E+00
7.97E-01,9.96E-01
1.22E+00,2.02E+00
2.34E+00,2.86E+00
1.75E+00,1.49E+00
1.85E+00,2.64E+00
2.56E+00,4.23E+00
1.17E+00,3.54E+00
1.88E+00,3.42E+00
1.27E+00,1.99E+00
1.34E+00,1.55E+00
2.28E+00,2.90E+00
1.53E+00,3.15E+00
2.14E+00,2.10E+00
1.25E+00,2.52E+00
8.93E-01,1.67E+00
1.83E+00,1.64E+00
1.19E+00,2.87E+00
2.08E+00,3.18E+00
1.56E+00,2.32E+00
1.54E+00,9.86E-01
1.24E+00,1.75E+00
1.58E+00,2.74E+00
2.61E+00,3.13E+00
1.09E+00,1.96E+00
1.41E+00,3.09E+00
2.78E+00,2.70E+00
1.13E+00,2.09E+00
1.36E+00,3.39E+00
1.29E+00,2.56E+00
1.42E+00,6.31E-01
3.13E-01,8.10E-01
1.69E+00,3.24E+00
7.00E-01,1.44E+00
1.42E+00,1.70E+00
1.25E+00,1.63E+00
1.53E+00,2.29E+00
1.64E+00,3.03E+00
2.08E+00,2.81E+00
1.07E+00,1.51E+00
8.36E-01,3.00E+00
9.85E-01,1.60E+00
2.13E+00,4.20E+00
1.32E+00,8.43E-01
1.38E+00,1.34E+00
9.23E-01,1.74E+00
2.05E+00,2.14E+00
1.67E+00,3.36E+00
1.33E+00,1.64E+00
1.31E+00,1.16E+00
1.66E+00,1.50E+00
1.76E+00,4.59E+00
1.84E+00,3.27E+00
9.74E-01,2.47E+00
7.17E-01,7.59E-01
1.57E+00,2.43E+00
1.19E+00,2.84E+00
1.47E+00,2.67E+00
1.20E+00,3.59E+00
1.41E+00,2.88E+00
2.05E+00,3.17E+00
2.24E+00,1.46E+00
1.66E+00,3.30E+00
2.21E+00,3.15E+00
2.11E+00,3.11E+00
1.59E+00,1.95E+00
6.35E-01,2.51E+00
2.80E+00,2.57E+00
2.51E+00,2.73E+00
1.91E+00,2.48E+00
1.54E+00,1.45E+00
2.26E+00,2.60E+00
2.21E+00,3.21E+00
1.08E+00,1.05E+00
1.12E+00,3.04E+00
1.85E+00,2.50E+00
9.05E-01,1.70E+00
1.38E+00,2.11E+00
1.76E+00,2.14E+00
1.97E+00,4.25E+00
1.33E+00,2.73E+00
1.46E+00,3.27E+00
1.36E+00,3.28E+00
1.24E+00,3.09E+00
1.15E+00,5.69E-01
2.00E+00,3.84E+00
1.05E+00,2.65E+00
6.54E-01,2.00E+00
2.97E+00,4.55E+00
1.00E+00,1.65E+00
5.44E-01,1.86E+00
1.04E+00,2.66E+00
9.10E-01,2.48E+00
9.15E-01,2.82E+00
3.51E-01,1.77E+00
1.61E+00,3.26E+00
7.32E-01,1.76E+00
7.36E-01,1.10E+00
2.17E+00,2.81E+00
1.66E+00,2.51E+00
1.44E+00,2.77E+00
2.31E+00,2.41E+00
1.09E+00,2.50E+00
1.80E+00,1.46E+00
2.42E+00,2.15E+00
5.64E-01,5.71E-01
2.36E+00,2.45E+00
2.16E+00,4.12E+00
1.08E+00,3.23E+00
1.24E+00,2.91E+00
1.06E+00,3.21E+00
2.63E+00,3.71E+00
7.13E-01,1.92E+00
1.71E+00,2.48E+00
3.16E+00,4.63E+00
5.79E-01,1.30E+00
8.19E-01,1.38E+00
1.09E+00,7.21E-01
1.54E+00,2.26E+00
2.01E+00,2.15E+00
2.48E+00,1.91E+00
1.79E+00,2.79E+00
2.32E+00,3.11E+00
6.39E-01,3.45E-01
1.39E+00,3.08E+00
1.02E+00,2.84E+00
1.22E+00,1.66E+00
1.92E+00,2.69E+00
1.05E+00,3.16E+00
1.79E+00,3.26E+00
2.30E+00,3.66E+00
1.26E+00,3.05E+00
2.59E+00,3.57E+00
1.15E+00,1.61E+00
1.39E+00,2.48E+00
1.41E+00,1.94E+00
2.17E+00,5.10E+00
1.85E+00,2.35E+00
1.98E+00,3.48E+00
2.03E+00,1.89E+00
1.88E+00,3.75E+00
1.19E+00,1.83E+00
1.87E+00,2.49E+00
2.22E+00,5.25E+00
8.90E-01,8.49E-01
9.51E-01,2.71E+00
1.67E+00,1.16E+00
2.02E+00,2.93E+00
2.25E+00,3.36E+00
6.01E-01,1.98E+00
1.36E+00,1.50E+00
1.77E+00,2.83E+00
2.10E+00,4.71E+00
2.29E+00,2.08E+00
1.67E+00,2.91E+00
1.69E+00,2.73E+00
2.00E+00,6.60E-01
1.87E+00,3.10E+00
1.97E+00,3.11E+00
1.34E+00,2.33E+00
2.69E+00,3.85E+00
6.49E-01,2.55E+00
1.20E+00,2.85E+00
1.83E+00,2.88E+00
1.34E+00,2.53E+00
1.73E+00,4.04E+00
1.38E+00,1.07E+00
6.76E-01,3.14E+00
1.17E+00,9.93E-01
1.31E+00,2.09E+00
1.66E+00,3.76E+00
1.14E+00,1.88E+00
1.58E+00,1.97E+00
1.83E+00,4.74E-01
2.29E+00,2.51E+00
3.44E+00,4.52E+00
1.80E+00,2.43E+00
1.79E+00,3.86E+00
8.26E-01,2.54E+00
4.40E-01,2.21E+00
2.29E+00,4.94E+00
1.13E+00,3.04E+00
2.29E+00,1.84E+00
4.56E-01,2.29E+00
2.22E+00,3.31E+00
1.21E+00,1.92E+00
-8.16E-02,8.02E-01
1.63E+00,2.77E+00
6.87E-01,1.51E+00
6.96E-01,9.10E-01
5.80E-01,1.32E+00
2.62E+00,2.95E+00
1.50E+00,3.20E+00
2.07E+00,4.13E+00
1.80E+00,3.06E+00
2.63E+00,3.61E+00
9.59E-01,1.42E+00
1.50E+00,2.34E+00
9.04E-01,1.20E+00
1.77E+00,1.74E+00
1.46E+00,2.30E+00
1.77E+00,1.24E+00
3.64E+00,4.34E+00
9.89E-01,2.58E+00
1.14E+00,1.81E+00
1.37E+00,2.33E+00
1.84E+00,1.69E+00
3.75E-01,8.19E-01
1.08E+00,2.07E+00
1.33E+00,2.61E+00
1.94E+00,3.29E+00
1.05E+00,2.06E+00
2.37E+00,3.61E+00
1.40E+00,3.19E+00
1.32E+00,2.18E+00
1.72E+00,3.51E+00
9.57E-01,2.44E+00
2.27E+00,3.22E+00
1.20E+00,1.47E+00
1.27E+00,1.38E+00
2.90E+00,4.00E+00
1.76E+00,1.93E+00
3.11E-01,1.51E+00
4.17E-01,1.77E+00
2.53E+00,3.85E+00
1.69E+00,8.68E-01
1.25E+00,1.83E+00
1.53E+00,3.79E+00
9.55E-01,1.53E+00
8.12E-01,2.46E+00
1.00E+00,3.39E+00
1.16E+00,2.48E+00
1.52E+00,1.65E+00
1.65E+00,2.39E+00
1.44E+00,1.61E+00
1.92E+00,2.73E+00
1.63E+00,2.83E+00
2.08E+00,1.86E+00
1.61E+00,3.16E+00
1.23E+00,2.00E+00
1.31E+00,3.16E+00
9.17E-01,2.21E+00
3.94E-01,3.44E+00
1.45E+00,2.52E+00
1.32E+00,1.52E+00
2.19E+00,3.84E+00
1.38E+00,1.36E+00
1.33E+00,2.39E+00
1.43E+00,2.18E+00
8.32E-01,3.58E+00
1.42E+00,2.99E+00
1.71E+00,2.78E+00
1.42E+00,1.33E+00
1.55E+00,1.20E+00
1.64E+00,2.55E+00
1.27E+00,2.29E+00
1.77E+00,2.74E+00
1.09E+00,1.51E+00
1.23E+00,3.07E+00
1.47E+00,3.25E+00
7.70E-01,9.38E-01
2.02E+00,3.46E+00
1.47E+00,2.24E+00
1.00E+00,2.61E+00
2.31E+00,3.05E+00
-1.91E-01,9.39E-01
1.05E+00,1.08E+00
1.74E+00,1.14E+00
1.54E+00,2.11E+00
2.23E+00,2.78E+00
9.34E-01,1.91E+00
8.93E-01,2.18E+00
5.58E-01,2.51E+00
1.41E+00,4.35E+00
1.10E+00,2.16E+00
2.51E-02,1.25E+00
7.56E-01,-6.91E-02
1.16E+00,9.03E-01
1.46E+00,1.62E+00
8.24E-01,1.96E+00
1.66E+00,2.65E+00
1.63E+00,2.12E+00
1.12E+00,1.75E+00
1.30E+00,1.79E+00
2.27E+00,3.34E+00
-8.29E-01,5.89E-01
-5.13E-01,-1.42E+00
-5.38E-02,-2.70E+00
1.92E-01,-9.53E-01
-1.06E+00,5.87E-01
-1.23E+00,6.34E-01
-6.49E-02,-1.90E+00
-2.85E-01,-1.29E+00
-1.04E+00,-1.44E-01
-2.19E-01,-1.05E+00
-5.07E-01,-7.45E-01
-7.30E-01,-1.72E+00
-8.38E-01,-7.61E-01
-8.87E-01,-8.91E-01
-4.85E-01,-1.05E+00
-1.58E+00,4.38E-01
-1.00E+00,-8.63E-01
-1.09E+00,1.59E-01
-8.68E-01,5.39E-01
-8.42E-01,3.76E-01
-6.73E-01,3.70E-01
-1.36E+00,-2.34E-01
-1.05E-01,-8.11E-01
-4.45E-01,-3.87E-01
-9.98E-01,5.34E-01
-9.77E-01,-1.20E+00
1.22E-01,-2.73E+00
2.62E-01,-2.24E+00
-1.24E-01,-2.10E+00
-5.71E-01,-1.33E+00
-9.33E-01,-3.68E-01
1.34E-01,-1.75E+00
3.72E-01,-2.16E+00
-1.12E+00,1.29E+00
-9.55E-01,-3.62E-01
-4.50E-01,-3.69E-01
-9.02E-01,-1.88E-01
1.67E-01,-2.69E+00
-4.80E-02,-1.25E+00
-3.02E-01,-7.26E-01
-3.42E-01,-1.04E+00
-1.03E+00,2.18E-01
-1.19E-01,-1.28E+00
2.14E-01,-2.23E+00
-3.41E-01,-1.45E+00
-4.85E-02,-1.90E+00
-1.11E+00,5.76E-02
-1.29E+00,-1.45E+00
-3.59E-01,-1.22E+00
-1.97E-01,-9.37E-01
-2.90E-02,-1.60E+00
-6.82E-01,-1.83E-01
-4.74E-01,-3.84E-01
-2.97E-01,-1.02E+00
-2.54E-01,-1.78E+00
-5.66E-01,-1.25E+00
-1.21E+00,-1.83E-01
-9.03E-01,3.10E-01
-1.19E+00,1.26E+00
-1.23E+00,2.40E+00
-7.73E-01,-8.98E-01
-6.88E-01,-6.24E-01
-4.84E-01,-6.39E-01
-6.03E-02,-1.24E+00
-7.30E-01,7.26E-01
-1.68E+00,3.82E-01
-1.23E+00,1.50E+00
-4.38E-01,-1.34E+00
2.56E-02,-1.90E+00
-8.50E-01,-1.49E+00
-5.70E-01,-9.51E-01
-1.53E+00,4.24E-01
-6.27E-01,3.14E-01
5.79E-02,-1.58E+00
-4.42E-01,-2.31E-01
-5.55E-01,-6.84E-01
-9.89E-01,6.68E-01
-7.57E-01,-5.85E-02
-1.15E+00,3.20E-01
-7.30E-01,-4.19E-01
-9.71E-01,-7.06E-01
-4.30E-01,-2.72E-01
-2.16E-01,-5.05E-01
-6.26E-01,1.90E-01
-3.39E-01,-1.35E+00
-5.16E-01,-3.11E-01
-1.10E+00,3.13E-01
-5.81E-01,6.57E-01
-3.30E-01,-7.75E-01
-4.70E-01,-1.22E+00
-3.72E-01,-9.03E-01
-8.40E-01,-4.16E-01
-5.39E-01,-2.65E+00
-4.58E-01,-1.82E+00
-1.35E+00,1.77E+00
-9.71E-01,2.83E-02
-9.87E-01,2.35E-01
-1.63E-01,-1.07E+00
-1.25E+00,1.05E+00
-8.68E-01,7.08E-01
-4.26E-01,2.65E-01
-5.63E-01,-1.52E+00
-3.15E-01,-1.13E+00
-6.19E-01,3.15E-01
-6.01E-01,6.81E-02
-1.01E+00,8.68E-01
-4.02E-01,-1.20E+00
7.56E-02,-2.53E+00
-1.24E+00,1.04E+00
-1.40E+00,-1.11E+00
-1.22E+00,9.78E-01
-1.35E+00,-6.87E-03
-1.49E+00,1.23E+00
2.63E-01,-3.90E-01
-7.52E-01,-5.67E-02
-5.82E-01,-1.64E-01
-7.95E-01,-1.66E+00
-7.94E-01,-5.43E-01
-2.35E-01,-2.14E+00
-9.77E-01,7.21E-01
-7.51E-01,-7.40E-01
-8.30E-01,-1.02E+00
2.27E-02,-6.65E-01
-5.50E-01,-5.01E-01
-9.77E-02,-1.18E+00
-4.59E-01,-3.13E-01
-7.63E-01,1.04E+00
-1.23E+00,1.05E+00
-1.19E+00,-3.40E-01
-1.33E+00,8.09E-01
-3.48E-01,-7.86E-01
-1.53E-01,-5.87E-01
-1.23E+00,6.95E-01
9.92E-02,-2.35E+00
-8.17E-01,5.79E-01
2.22E-02,-1.86E+00
-5.59E-01,-1.41E+00
-8.35E-01,-1.17E-01
-4.12E-01,-1.63E+00
-7.91E-01,-4.82E-01
-7.95E-01,-5.47E-01
5.21E-01,-3.19E+00
-1.24E-01,-1.08E+00
-1.58E-01,-1.00E+00
-3.37E-01,-9.70E-01
-6.00E-01,-1.06E+00
-1.76E+00,2.34E+00
-1.02E-02,-5.76E-01
-1.72E-01,-5.34E-01
-4.01E-01,-8.98E-02
-3.61E-01,-7.92E-01
-6.54E-01,-1.48E+00
-5.70E-01,-9.78E-01
-2.65E-01,-1.36E+00
-3.27E-01,-3.61E-01
-1.10E+00,-7.53E-01
-1.16E+00,-2.95E-01
-6.61E-01,-3.97E-01
1.39E-01,-2.40E+00
-1.36E+00,1.23E+00
-2.71E-01,-2.40E+00
-1.44E+00,7.05E-01
-1.55E-01,-1.94E+00
-4.16E-01,-1.22E+00
-6.14E-01,-8.21E-01
-3.04E-01,-9.18E-01
-1.22E+00,4.87E-01
-3.85E-01,-1.41E+00
-2.18E-01,-1.13E+00
-7.98E-02,-3.23E-01
-9.65E-01,4.84E-01
-1.92E-01,-1.12E+00
-3.95E-01,-7.93E-01
-8.39E-01,1.46E+00
4.60E-01,-2.51E+00
-8.13E-01,-4.13E-01
-6.74E-01,-8.88E-04
2.17E-01,-1.35E+00
-2.27E-01,-1.65E+00
-1.21E+00,-4.27E-01
2.05E-01,-1.94E+00
-1.68E+00,1.75E+00
-9.30E-01,1.28E-01
-6.44E-01,-6.31E-01
-3.99E-01,-1.13E+00
-5.32E-01,-1.36E-01
1.90E-01,-2.82E+00
-1.41E+00,1.67E+00
-9.26E-01,4.79E-01
-8.29E-01,-1.77E-01
-4.19E-01,-3.47E-01
-5.27E-01,-4.43E-01
-4.31E-01,-5.99E-01
-1.05E+00,1.52E-01
-7.50E-01,-4.86E-01
-9.84E-01,1.27E+00
-4.62E-01,-5.04E-01
-5.56E-01,-7.73E-01
1.42E-01,-1.79E+00
-6.29E-01,-9.42E-01
-1.80E+00,2.13E+00
-8.66E-02,-2.71E+00
-7.14E-01,-2.54E-01
-1.55E+00,1.48E+00
-1.70E+00,1.66E+00
-1.98E-01,-7.41E-01
2.37E-01,-2.91E+00
3.07E-01,-2.45E+00
-9.30E-01,1.16E+00
-3.41E-01,1.70E-01
-5.19E-01,-2.63E+00
-1.39E-01,-1.57E+00
-1.18E+00,1.15E+00
-5.11E-01,-6.47E-01
-7.59E-01,-6.92E-02
-5.72E-01,-5.00E-02
-9.59E-01,3.35E-01
-9.69E-01,-4.69E-01
-1.36E+00,1.02E+00
-2.96E-01,-1.21E+00
-7.21E-01,2.90E-01
-1.05E-01,-3.72E-02
-2.61E-01,-8.59E-01
-1.71E-01,1.81E-01
-1.38E+00,1.31E+00
7.78E-01,-3.60E+00
-8.63E-01,-2.85E-01
-4.91E-02,-3.15E+00
-5.10E-01,-1.47E+00
-7.30E-01,-6.57E-01
-2.22E-01,1.11E-01
-7.34E-01,-2.90E-02
-1.20E+00,5.34E-01
-4.60E-01,-1.94E+00
-4.51E-01,-1.26E+00
-1.07E+00,4.24E-01
-5.60E-01,-1.28E-01
-8.57E-01,7.31E-02
-1.87E-01,-1.32E+00
6.76E-01,-3.57E+00
-4.02E-01,-1.21E+00
-8.00E-01,-6.29E-02
-6.27E-01,-8.75E-02
-5.63E-01,-7.05E-01
-1.07E+00,-7.38E-01
-4.09E-01,-2.11E-01
-9.10E-01,-2.88E-01
5.29E-01,-2.86E+00
-5.35E-01,-1.40E+00
-9.57E-01,-8.10E-01
-2.80E-01,-1.07E+00
-5.89E-01,7.20E-01
3.72E-02,-2.44E+00
-3.38E-01,-1.14E+00
-6.46E-01,2.12E-01
4.01E-02,-2.42E+00
-9.96E-01,-5.00E-01
-3.12E-01,-1.24E+00
-1.35E+00,1.46E-01
-1.69E+00,1.34E+00
-8.55E-01,-1.70E+00
-9.76E-01,-8.93E-02
-3.96E-01,-2.98E+00
-1.27E+00,-3.44E-01
4.16E-02,-1.52E+00
-6.56E-01,-8.33E-01
-4.06E-01,-1.97E+00
1.09E-01,-1.50E+00
-1.04E+00,2.75E-01
-1.43E+00,5.09E-02
-1.22E-01,-1.69E+00
1.75E-01,-2.64E+00
-1.13E+00,-8.00E-02
-2.48E-01,-1.66E+00
-3.93E-01,-1.05E+00
-3.98E-01,-1.06E+00
-1.15E+00,2.48E-01
-7.77E-01,2.08E-01
-1.20E+00,3.24E-01
-2.58E-01,-1.08E+00
-5.67E-01,-1.61E+00
-4.31E-01,-1.70E+00
-4.80E-01,-7.99E-01
-2.33E-01,-9.81E-01
-5.54E-01,-8.38E-01
3.54E-01,-2.15E+00
-7.27E-01,-9.62E-01
-6.59E-01,-1.54E+00
-8.53E-01,-1.15E+00
-7.33E-02,-3.12E-01
-2.92E-01,-9.75E-01
-5.04E-01,-2.31E+00
-1.10E+00,-3.44E-02
-2.21E-01,-2.38E-01
-8.20E-01,-3.75E-01
-5.11E-01,-4.33E-01
-5.31E-01,-8.11E-01
-8.74E-01,-8.73E-01
-8.07E-01,2.65E-01
-2.31E-01,-1.55E-01
-9.09E-01,-1.73E-01
-1.08E+00,-1.52E-01
-8.96E-01,2.02E-01
-8.65E-01,-2.25E-01
1.93E-01,-1.23E+00
-1.03E+00,6.49E-01
-6.15E-01,-1.34E+00
-9.63E-01,-3.70E-01
-6.19E-01,-8.56E-01
-7.87E-01,1.88E-01
-9.94E-01,5.59E-01
-5.73E-01,-2.08E+00
-9.62E-01,-1.22E+00
2.29E-01,-1.98E+00
-3.77E-01,-1.77E+00
-3.32E-01,-8.80E-01
-6.97E-01,-7.19E-01
-1.34E+00,1.96E-01
1.90E-01,-1.37E+00
-9.84E-01,6.49E-01
-1.12E+00,-4.00E-01
-5.84E-01,-1.10E+00
-1.28E+00,3.20E-01
-1.72E-01,-1.31E+00
-9.79E-01,-5.83E-02
-1.34E-01,-2.14E+00
-6.20E-01,-1.03E+00
3.96E-02,-3.91E-01
1.08E-01,-1.98E+00
-1.10E+00,1.28E+00
-1.15E-03,-1.60E+00
-8.87E-01,-8.11E-01
-4.64E-01,-5.42E-01
-1.32E+00,7.97E-01
6.52E-02,-2.29E+00
-1.48E+00,7.21E-01
2.77E-01,-2.32E+00
-7.88E-01,-9.82E-01
-2.78E-01,-1.29E+00
-6.83E-01,3.63E-02
-1.02E+00,1.05E+00
-8.96E-01,-3.06E-01
-9.74E-01,-9.55E-01
-6.51E-01,-2.91E-01
-1.36E+00,5.59E-01
-8.51E-01,-9.49E-02
-1.01E+00,7.12E-01
-1.03E+00,-5.97E-02
5.43E-03,-2.19E+00
-1.01E+00,-1.85E-01
-3.12E-01,-3.75E-01
-7.14E-01,-1.15E-03
-4.66E-02,-1.52E+00
-3.52E-01,-1.20E+00
-3.46E-01,-1.43E+00
-2.71E-02,-2.19E+00
-3.06E-01,-1.05E+00
-4.55E-01,-1.30E+00
-5.13E-01,-8.92E-01
-1.09E+00,-8.19E-01
-1.17E+00,6.47E-01
-5.34E-01,-6.89E-01
-6.59E-01,-1.39E+00
-6.01E-01,-8.47E-01
-6.65E-01,-8.15E-01
-1.08E+00,1.65E+00
-1.36E-02,-1.40E+00
-9.25E-02,-1.68E+00
-2.55E-01,-1.56E+00
-5.19E-01,-1.09E+00
-5.10E-01,-8.37E-01
-1.01E+00,8.97E-03
-4.86E-01,-1.05E+00
-9.45E-01,-1.14E+00
-1.26E+00,1.33E+00
-4.88E-01,-1.21E+00
-3.75E-01,-2.29E+00
-5.02E-01,-1.25E+00
-3.13E-01,-9.08E-01
-4.27E-01,-6.64E-01
-1.65E+00,1.82E+00
-6.85E-01,7.06E-01
-1.01E+00,1.01E+00
-5.91E-01,-5.20E-01
-7.08E-01,-5.76E-01
-3.15E-02,-1.37E+00
-2.35E-01,-1.64E+00
-4.67E-01,-1.51E+00
3.03E-01,-2.66E+00
1.38E-01,-1.76E+00
-2.78E-01,-1.71E+00
-2.19E-01,-5.03E-01
-9.96E-01,-3.88E-01
-6.47E-01,2.99E-02
1.14E-01,-2.05E+00
6.22E-02,-2.13E+00
4.13E-01,-3.17E+00
3.55E-01,-2.50E+00
-7.33E-01,4.29E-01
-4.42E-01,-6.35E-01
-9.72E-01,-5.52E-01
-1.01E+00,-1.02E+00
-1.78E-01,-1.76E+00
-9.67E-01,2.06E-01
-1.37E-01,-4.48E-01
-1.31E+00,-8.75E-02
-8.52E-01,3.83E-02
-1.43E-01,-6.61E-01
-5.28E-01,3.99E-01
-5.51E-01,-5.17E-01
-1.51E-01,-1.03E+00
-5.56E-03,-1.25E+00
-6.87E-01,-1.07E+00
-6.58E-01,6.07E-01
-8.39E-01,-5.40E-01
-1.36E+00,3.89E-01
-4.07E-01,-1.12E+00
1.88E-01,-1.34E+00
-8.71E-01,9.90E-02
-1.21E+00,4.23E-01
-1.02E-01,-1.22E+00
-1.20E+00,5.93E-01
-4.43E-01,4.03E-01
-1.05E+00,-2.31E-01
-3.18E-01,-1.70E+00
-4.75E-01,-1.23E+00
-3.77E-01,-1.97E+00
-8.23E-01,2.12E-01
-1.04E+00,-2.97E-01
-4.88E-01,-9.61E-01
-6.58E-01,3.96E-01
-6.07E-01,-7.88E-01
-8.31E-02,-2.57E+00
-7.03E-01,-3.42E-01
-1.11E+00,5.10E-01
-2.63E-01,-2.50E+00
-1.12E+00,5.39E-01
-4.28E-01,-9.65E-01
-4.09E-01,-9.19E-01
-9.05E-01,-1.17E+00
-1.67E+00,4.73E-02
-3.57E-01,-5.22E-01
-4.23E-01,-2.30E-01
-3.06E-01,-1.35E+00
-6.53E-01,-5.85E-01
-1.21E-01,-9.69E-01
-7.92E-01,4.54E-01
-3.33E-01,-1.18E+00
2.68E-01,-1.67E+00
3.20E-01,-1.31E+00
-6.15E-01,3.58E-01
-2.19E-01,-2.32E+00
4.07E-02,-1.88E+00
-1.13E+00,2.74E-01
4.35E-02,-1.63E+00
-5.15E-02,-7.92E-01
-4.51E-01,-1.97E+00
-1.29E+00,-1.16E-01
-9.52E-01,-8.97E-01
-2.30E-01,-9.60E-01
-8.54E-01,1.29E+00
-7.33E-01,-1.16E+00
-5.58E-01,-9.80E-02
-9.74E-01,-4.77E-01
-2.71E-01,-1.08E+00
-1.12E+00,1.29E+00
-1.75E+00,1.39E+00
-9.85E-01,-4.22E-01
-1.21E+00,-3.54E-01
-3.79E-01,-4.12E-01
-1.04E+00,-1.24E-01
-6.05E-01,-9.71E-01
-4.71E-01,-7.01E-02
-1.57E+00,-4.17E-02
-1.77E-01,-1.43E+00
-1.03E+00,7.72E-01
-1.09E+00,-7.04E-01
-6.79E-01,7.40E-01
-6.15E-01,-1.89E-01
-1.14E+00,-3.09E-01
-9.55E-01,4.52E-01
-5.52E-01,-9.26E-01
-2.25E-01,-1.61E+00
-1.16E+00,1.53E+00
-1.33E+00,7.37E-01
-7.55E-01,-1.30E-01
-4.20E-01,-9.09E-01
-3.09E-01,-7.91E-01
-3.90E-01,-1.08E+00
-1.52E+00,1.89E+00
-6.27E-01,-3.57E-01
-1.03E+00,-8.40E-02
-4.65E-01,-6.07E-01
-6.65E-01,-4.84E-01
-4.79E-01,-9.91E-01
-1.14E+00,-5.94E-01
-9.58E-02,-1.03E+00
-7.05E-01,-9.31E-01
-1.13E+00,7.46E-01
-9.11E-01,-7.26E-01
-5.19E-01,-9.29E-01
-6.29E-01,-1.30E-02
-2.31E-01,-1.68E+00
-3.76E-02,-1.84E+00
-7.99E-01,8.54E-01
-8.60E-01,-1.66E+00
-7.22E-02,-1.58E+00
-4.19E-01,4.67E-01
-8.76E-01,-5.68E-01
-1.96E-01,-1.54E+00
-5.15E-01,2.42E-01
-4.01E-01,-1.31E+00
-9.88E-01,-5.41E-01
-8.22E-01,3.33E-01
-1.10E+00,-7.62E-01
2.16E-01,-2.92E+00
-7.69E-01,-1.41E+00
-9.62E-01,4.91E-01
-5.67E-01,-1.29E+00
-6.43E-01,8.82E-01
-6.83E-01,-1.76E-01
-6.88E-01,3.30E-01
-3.32E-01,-1.37E+00
-3.24E-01,-1.15E+00
-9.05E-01,1.05E+00
-8.32E-02,-1.52E+00
-1.03E-01,-2.44E+00
-6.74E-01,-2.37E+00
-1.03E-02,-1.47E+00
-7.99E-02,-7.24E-01
-3.16E-01,-1.18E+00
-9.13E-01,3.77E-01
-1.10E+00,1.12E+00
-2.41E-01,-7.72E-01
-5.94E-01,-1.26E+00
-7.30E-01,-1.25E-02
-7.37E-01,-4.92E-01
-1.33E+00,1.21E+00
-7.41E-01,-3.81E-01
-7.68E-01,7.82E-01
-1.11E+00,6.23E-01
-8.75E-02,-1.80E+00
-9.75E-01,-8.29E-01
-3.22E-01,-5.11E-01
-6.16E-01,-1.53E+00
-8.95E-01,-7.48E-01
5.77E-02,-2.41E+00
-5.15E-01,-6.41E-01
-8.39E-01,6.64E-01
-1.67E+00,2.48E+00
-2.94E-02,-2.44E+00
-1.62E+00,2.36E+00
-1.20E+00,9.90E-01
-7.13E-01,1.80E-01
-2.90E-01,-2.47E+00
-1.98E-01,-1.91E+00
-8.05E-01,-2.57E-01
-1.25E+00,6.14E-01
-9.42E-01,9.91E-01
2.59E-02,-1.45E+00
-1.07E+00,-2.16E-01
-1.03E+00,1.95E-01
-8.96E-01,5.91E-02
-3.62E-01,-1.40E+00
-2.02E-01,-9.40E-01
-1.03E+00,1.95E-03
-1.58E+00,7.44E-01
-9.69E-01,3.64E-02
-4.08E-01,-5.68E-01
-5.98E-01,-8.13E-01
-1.04E+00,4.01E-03
-9.82E-01,-6.01E-02
-6.67E-01,-3.24E-02
-9.09E-01,3.56E-01
-1.28E+00,1.13E+00
-3.95E-01,-1.26E-01
-1.19E+00,-1.15E-02
-1.30E+00,9.36E-01
-1.03E+00,5.15E-01
-6.18E-01,-1.31E+00
-6.30E-01,2.36E-01
-3.32E-01,-1.26E+00
-1.20E+00,8.00E-01
-6.87E-02,-1.01E+00
-1.02E+00,3.52E-01
-1.23E+00,3.62E-01
-7.27E-01,-7.66E-01
-1.06E+00,5.70E-02
-8.03E-01,-7.04E-01
-2.49E-01,-1.25E+00
-6.13E-01,-8.30E-01
-5.61E-01,4.06E-01
-9.69E-01,3.88E-01
5.65E-03,-1.56E+00
-2.03E+00,1.44E+00
-1.08E+00,6.11E-01
-3.75E-01,-9.41E-01
-7.46E-01,-8.23E-01
5.60E-02,-1.91E+00
-2.23E-01,-1.32E+00
2.26E-01,-1.95E+00
-1.33E+00,2.76E-01
-6.95E-01,-6.87E-01
-1.34E+00,2.63E-01
-6.46E-01,-2.86E-01
-8.19E-01,-4.34E-01
-1.06E+00,-1.42E-02
-1.26E+00,5.82E-01
-1.15E+00,1.53E+00
-9.71E-01,-1.11E+00
-8.74E-01,3.05E-02
-1.22E+00,-4.51E-01
-8.99E-02,-8.75E-01
-6.07E-02,-1.86E+00
-2.54E-01,-1.12E+00
-5.04E-01,-9.03E-01
-4.86E-01,1.26E-01
-7.39E-01,-1.89E-01
-3.28E-01,-1.87E+00
-6.36E-01,-1.31E+00
-9.27E-02,-1.61E+00
-6.30E-01,-2.40E-01
-7.81E-01,7.47E-01
-3.65E-01,-7.91E-01
-6.17E-02,-1.10E+00
-3.74E-01,-9.94E-01
-1.35E+00,1.24E+00
-8.07E-01,-7.24E-01
-8.03E-01,3.08E-01
-1.08E+00,2.25E-01
-4.74E-01,-1.42E+00
-4.75E-01,-6.86E-01
-3.02E-01,-1.13E+00
-7.38E-01,-1.99E+00
-1.37E+00,5.85E-01
-6.45E-01,-6.16E-01
-3.47E-01,-2.37E+00
-1.22E+00,1.16E+00
-1.75E-01,-1.09E+00
-4.44E-01,-9.83E-01
-1.16E+00,8.48E-01
-4.32E-01,-1.11E+00
-8.25E-01,5.57E-01
-4.26E-01,-1.60E+00
-6.74E-02,-1.46E+00
-3.58E-01,-8.79E-01
-4.63E-01,-9.55E-01
-5.14E-01,-5.52E-01
-2.43E-01,-1.12E+00
-1.03E+00,7.46E-01
9.59E-03,-2.11E+00
-9.47E-01,-6.99E-01
-5.62E-01,-5.28E-01
-1.50E+00,1.05E+00
2.51E-01,-1.88E+00
-8.51E-01,-3.32E-01
-6.45E-01,-1.07E+00
-1.12E+00,1.33E-01
-6.73E-01,-1.32E+00
-7.61E-01,-2.14E-01
-8.59E-02,-1.54E+00
2.92E-01,-2.55E+00
-7.84E-01,-4.12E-01
-7.28E-01,-5.81E-01
-8.29E-01,1.62E-01
-2.99E-01,-7.36E-01
-7.12E-01,-7.36E-01
-5.17E-01,-6.93E-01
-1.59E+00,2.01E+00
-8.26E-01,-7.11E-01
-3.80E-01,-2.05E+00
-2.32E-02,-2.05E+00
-8.95E-01,-5.71E-01
-4.45E-01,-9.47E-01
-8.45E-01,5.74E-01
-5.64E-01,-1.01E+00
-2.57E-01,-4.70E-01
-1.08E+00,5.29E-01
-6.57E-01,-8.17E-01
-6.42E-01,8.86E-01
-5.77E-01,-1.16E+00
-5.25E-01,-8.50E-01
-9.72E-01,-2.02E-01
-9.57E-01,6.58E-01
-5.77E-01,-4.49E-03
-3.57E-01,-4.89E-01
-3.21E-01,-1.37E+00
-6.03E-01,-1.53E+00
-7.33E-02,-1.38E+00
-9.62E-01,2.55E-01
-2.53E-02,-1.10E+00
-5.97E-01,-6.35E-01
-4.63E-01,-1.94E-01
-1.56E+00,1.86E+00
-2.78E-01,-9.54E-01
-7.85E-01,4.12E-01
-2.18E+00,1.34E+00
-1.11E+00,1.50E+00
1.94E-02,-1.40E+00
-9.14E-02,-7.42E-01
-9.17E-01,4.28E-01
-6.63E-01,-8.56E-01
9.81E-02,-1.28E+00
-1.73E+00,7.69E-01
-2.65E-01,-1.65E+00
2.73E-02,-2.41E+00
-1.82E-01,-1.12E+00
2.25E-01,-3.26E+00
-2.32E-01,-6.58E-01
-5.89E-01,-5.80E-01
-5.86E-01,-1.64E+00
-1.29E+00,3.53E-01
-4.27E-01,-1.02E+00
7.59E-01,-3.63E+00
-4.34E-01,-9.80E-01
-6.73E-01,3.32E-01
-6.64E-01,-4.17E-01
-9.20E-01,-8.42E-01
-5.46E-02,-2.47E+00
-5.78E-01,-5.59E-01
-8.13E-01,1.25E+00
-1.72E+00,1.92E+00
-5.53E-01,1.40E-02
-9.31E-01,5.21E-01
-3.28E-02,-1.79E+00
-1.46E+00,1.07E+00
-6.90E-01,-1.33E+00
-3.50E-01,-1.80E+00
6.44E-02,-1.00E+00
8.02E-01,-4.14E+00
-4.61E-01,-3.78E-01
-1.53E+00,9.82E-01
1.60E-01,-2.28E+00
-8.19E-01,1.39E-01
-7.77E-01,-1.92E-01
5.64E-01,-3.08E+00
-8.01E-01,1.06E+00
-7.24E-01,-2.00E+00
-1.53E+00,3.48E-01
3.00E-01,-3.39E+00
-3.99E-01,-1.81E+00
-7.20E-01,-1.70E-01
-6.74E-01,-4.21E-01
-3.88E-01,-5.22E-01
-1.00E+00,4.14E-01
-5.02E-02,-9.03E-01
9.43E-02,-2.01E+00
-4.58E-01,-1.45E+00
-3.58E-01,-1.51E+00
-1.08E+00,-1.92E-01
-1.89E-01,-6.66E-01
-4.04E-01,-5.81E-01
-3.48E-01,-1.34E+00
-4.63E-01,-7.70E-01
-3.29E-01,-6.44E-03
-2.38E-01,-7.38E-01
-3.97E-01,-4.74E-01
-1.60E-01,-7.06E-01
-4.01E-01,-4.14E-01
-3.70E-01,-1.38E-02
-3.80E-01,-2.49E-01
-3.59E-01,-6.25E-01
-3.07E-01,-1.12E+00
-3.26E-01,2.43E-01
-1.35E-01,-5.61E-01
-3.85E-01,-2.50E-02
-2.34E-01,-8.34E-02
-2.19E-01,-5.30E-01
-2.23E-01,-5.33E-01
-3.73E-01,-2.14E-01
-2.08E-01,-1.26E+00
-3.71E-01,-5.30E-01
-2.04E-01,-1.22E+00
-6.48E-02,-8.99E-01
-3.81E-01,-1.46E-01
-3.84E-01,-1.77E+00
-1.57E-01,-1.25E+00
-1.58E-01,-3.81E-01
-3.39E-01,-1.83E-01
-3.96E-01,-5.13E-01
-3.64E-01,-1.63E+00
-3.14E-01,-4.71E-01
-1.12E-01,-1.60E+00
-4.05E-01,-9.13E-01
-2.35E-01,-7.45E-01
-2.08E-01,1.69E-02
-3.41E-01,-6.57E-01
-5.63E-01,-5.13E-01
-1.91E-01,-2.45E-01
-2.69E-01,-6.73E-01
-1.30E-01,-1.84E+00
-1.89E-01,-9.68E-01
-4.52E-01,-1.23E+00
-1.76E-01,-1.19E+00
-1.98E-01,-1.02E+00
-3.89E-01,-4.63E-01
-2.31E-01,-1.40E+00
-1.17E-01,-3.88E-01
-5.83E-01,-5.98E-01
-1.39E-01,2.33E-02
-1.79E-01,-1.41E+00
-2.04E-01,-9.16E-01
-2.29E-01,-8.35E-02
-3.18E-01,-1.08E+00
-1.87E-01,-1.99E-01
-1.39E-01,-1.08E+00
-1.37E-01,-1.21E+00
-1.40E-01,-1.09E+00
-3.55E-01,-1.22E+00
-1.62E-01,-1.26E+00
-4.37E-01,-5.21E-02
-1.57E-01,-7.73E-01
-3.78E-01,-1.44E+00
-2.88E-01,-9.94E-01
2.77E-02,-9.10E-01
-2.50E-01,2.63E-01
-3.27E-01,-1.02E+00
-3.79E-01,-8.66E-01
-3.73E-01,1.89E-01
-1.33E-01,-2.50E-01
-2.59E-01,-1.16E+00
-2.92E-01,2.92E-01
-2.04E-01,-5.31E-01
-3.47E-01,-1.07E+00
-3.81E-01,-9.20E-01
-1.60E-01,-1.48E+00
-3.09E-01,-1.44E+00
-4.35E-01,-2.10E-01
-2.39E-01,-1.35E+00
-2.83E-01,3.28E-01
-2.92E-01,-5.92E-01
-1.74E-01,-1.48E+00
-2.04E-01,-9.77E-01
-3.23E-01,-1.78E+00
-5.59E-01,-7.64E-01
-3.42E-01,-4.12E-01
-2.82E-01,1.54E-01
-3.29E-01,-9.57E-01
-7.19E-02,-6.13E-01
-2.13E-02,-1.21E+00
-3.54E-01,-3.17E-01
-2.25E-01,-1.29E+00
-2.99E-01,-9.22E-01
-5.21E-01,-5.62E-01
-1.91E-01,2.68E-01
-3.56E-01,-8.59E-01
-1.42E-01,-3.43E-01
-2.43E-01,-1.30E+00
-1.31E-01,4.66E-01
8.36E-02,-7.78E-01
-5.03E-01,-1.68E+00
-4.02E-01,-1.79E-01
-2.55E-01,-4.19E-01
-3.55E-01,-6.97E-01
-2.51E-01,-7.77E-01
-5.52E-01,-1.03E+00
-1.79E-01,-1.15E+00
-3.24E-01,-1.90E+00
-3.97E-01,-3.89E-01
-2.30E-01,-9.28E-01
-2.51E-01,-3.13E-01
-1.36E-01,3.03E-01
-1.60E-01,-1.54E+00
-4.19E-01,-8.47E-01
-3.04E-01,-1.18E+00
-2.82E-01,-8.32E-01
-2.68E-01,-6.63E-01
-4.19E-01,-3.70E-01
-1.96E-01,-2.01E+00
-3.26E-01,-8.49E-01
-2.58E-01,-7.12E-01
-4.09E-01,2.65E-01
-3.96E-01,-3.50E-01
-4.34E-01,-5.40E-01
-4.38E-01,-2.10E+00
-2.21E-01,-1.12E+00
-3.25E-01,-5.60E-02
-1.85E-01,-1.45E+00
-1.68E-01,-1.57E+00
-4.33E-01,6.10E-01
-2.73E-01,-6.56E-01
-1.69E-01,4.02E-01
-1.04E-01,-7.92E-01
-1.86E-01,-1.85E+00
-4.02E-01,-9.14E-01
-2.42E-01,-1.20E+00
-3.04E-01,-6.05E-01
-5.38E-01,9.36E-01
-6.00E-01,-1.03E+00
-3.96E-01,-1.01E+00
-1.04E-01,-9.59E-01
-2.29E-01,-7.69E-01
-1.04E-01,-1.32E+00
-4.95E-02,-1.49E+00
-2.36E-01,-3.31E-01
-1.19E-01,-4.80E-01
-2.94E-01,-2.44E-02
-3.03E-01,-8.30E-01
-3.14E-01,1.33E-01
-4.85E-01,-1.40E+00
-3.92E-01,-7.57E-02
-2.17E-01,-1.38E+00
-3.40E-01,-4.01E-02
-5.09E-01,-5.50E-01
-1.60E-01,-1.49E+00
-4.55E-01,1.28E-01
-2.62E-01,-7.35E-01
-2.18E-01,-1.61E+00
-3.91E-01,-7.77E-01
-3.98E-01,-2.37E-01
-4.07E-01,-1.41E-01
-4.75E-01,6.02E-01
-4.96E-01,-1.29E+00
-1.51E-01,-2.68E-01
-2.38E-01,-8.03E-01
-2.26E-01,-6.25E-01
-4.00E-01,-1.08E+00
-3.32E-01,-7.96E-01
-2.55E-02,-9.59E-01
-3.81E-01,-3.32E-01
-3.38E-01,-1.52E+00
-1.38E-01,-9.01E-01
-2.51E-01,-3.53E-01
-4.51E-01,6.70E-01
-4.97E-01,-2.32E-01
4.96E-02,-3.80E-01
-1.19E-01,-1.52E+00
-4.42E-01,-8.37E-01
-8.79E-02,-9.26E-01
-2.45E-01,-9.09E-01
-4.22E-01,1.83E-01
-8.29E-02,-1.06E+00
-4.97E-01,-1.62E+00
-2.95E-01,-6.48E-01
-3.12E-01,-3.96E-01
-4.91E-01,-3.89E-01
-2.79E-01,-1.24E+00
-1.74E-01,-6.53E-01
-4.47E-01,-1.67E+00
-1.18E-01,-1.29E+00
-6.10E-01,-5.70E-01
-4.15E-01,-1.43E+00
-3.47E-01,-1.18E+00
-1.91E-01,-9.03E-01
-5.08E-01,8.95E-02
-1.89E-01,-1.09E+00
-2.52E-01,-1.28E+00
-3.81E-01,-1.14E+00
-1.25E-01,6.32E-02
-1.51E-01,-9.83E-01
-4.22E-01,1.22E-01
-3.10E-01,-1.01E+00
-4.77E-01,-4.33E-01
-3.26E-01,-5.45E-01
-3.46E-01,-9.17E-01
-3.56E-01,6.17E-01
-2.64E-01,-7.32E-01
-1.84E-01,-1.16E+00
-1.63E-01,-2.02E+00
-4.82E-01,-1.05E+00
-4.01E-01,-7.35E-01
-5.70E-01,-2.74E-01
-3.64E-01,-7.43E-01
-2.92E-01,-4.30E-01
-1.57E-01,-1.74E+00
-2.54E-01,5.21E-01
-3.78E-01,-9.83E-01
-3.07E-01,-1.15E+00
-2.85E-01,-7.36E-01
-5.13E-01,3.23E-01
-6.00E-02,-1.63E+00
-4.70E-01,-6.08E-01
-3.12E-01,-1.18E+00
-2.81E-02,-3.59E-01
-7.82E-02,-1.30E+00
-1.09E-01,-6.80E-01
-4.23E-01,-5.16E-01
-3.21E-01,-4.15E-01
-3.29E-01,7.90E-02
1.49E-01,-1.89E+00
-2.62E-01,9.09E-02
-3.29E-01,-8.34E-01
-4.28E-01,-9.18E-01
-1.81E-01,-5.20E-01
-3.23E-01,2.30E-01
-6.49E-01,-4.30E-01
-2.14E-02,-5.63E-01
-3.48E-01,4.46E-01
-3.32E-01,-1.09E+00
-3.00E-01,4.26E-01
-2.76E-01,-5.38E-01
-2.15E-01,-7.16E-01
-1.31E-01,-1.30E+00
-1.48E-01,-9.26E-01
1.15E-01,-9.68E-01
-3.80E-01,4.20E-01
-2.39E-01,-9.97E-01
-3.38E-01,-8.56E-01
-4.96E-01,3.02E-01
-3.38E-01,1.91E-01
-2.16E-01,-8.77E-01
-1.61E-01,-1.16E+00
-2.48E-01,-7.99E-01
-4.39E-01,-1.30E-01
-1.35E-01,-1.85E+00
-5.02E-01,-9.01E-01
9.95E-03,-5.84E-01
-2.53E-01,-1.14E+00
-5.66E-01,-3.83E-01
3.70E-03,-1.13E+00
-4.86E-01,-4.01E-01
-3.21E-01,-1.75E+00
-2.64E-01,-7.96E-01
-2.94E-01,-8.27E-01
-3.09E-01,1.34E-01
-6.22E-01,-3.74E-01
-4.96E-01,-4.25E-01
-1.71E-01,-1.08E+00
-1.36E-01,-7.60E-01
-2.47E-01,-5.10E-01
-2.26E-03,-4.01E-01
-3.71E-01,-8.24E-01
-3.59E-01,-1.03E+00
6.80E-02,-1.61E+00
-1.63E-01,-1.41E+00
-1.76E-01,-7.33E-01
-2.37E-01,-1.03E+00
-2.82E-01,-3.69E-01
-3.74E-01,-7.53E-01
-4.30E-01,-1.68E+00
-1.57E-01,-1.37E+00
-1.96E-01,-8.82E-01
-3.90E-01,-4.38E-01
-3.08E-01,-1.99E-01
-9.79E-02,-2.88E-01
-8.35E-02,-8.63E-01
-2.56E-01,-4.66E-01
-1.27E-01,-1.17E+00
-1.48E-01,-1.15E+00
-1.21E-01,-3.40E-01
-1.35E-01,-1.48E+00
-4.31E-01,-9.65E-01
-8.68E-02,-1.70E+00
-4.47E-01,-5.84E-01
-1.76E-01,-8.47E-01
-3.52E-01,-3.32E-01
-2.72E-01,-1.25E+00
-9.04E-02,-3.30E-01
-2.52E-01,-1.08E+00
-3.32E-01,-1.04E+00
-1.84E-01,-1.68E+00
-1.88E-01,-8.82E-01
-4.33E-02,-6.63E-01
-3.04E-01,-6.72E-01
-2.38E-01,-8.20E-01
-1.59E-01,-7.28E-02
-4.57E-01,-1.47E+00
-2.86E-01,-1.62E+00
-3.42E-01,-7.05E-01
-3.67E-01,-1.30E+00
-3.89E-01,-7.46E-01
-2.05E-01,-8.59E-01
-2.01E-01,-8.94E-01
-6.37E-02,-1.22E+00
-2.24E-01,-1.87E+00
-1.80E-01,-1.40E+00
-1.84E-01,-9.51E-01
-2.80E-01,-1.16E-01
-1.68E-01,-5.16E-01
-3.77E-01,-8.16E-02
-4.07E-01,-2.89E-01
-1.77E-01,-1.36E+00
-5.05E-01,-5.06E-01
-2.66E-01,-9.33E-01
-9.55E-02,-3.45E-01
-3.75E-01,-5.34E-02
-3.88E-01,-1.71E+00
-1.79E-01,-2.14E-01
-4.54E-02,-1.47E+00
5.14E-02,-1.74E+00
-1.68E-01,-1.86E+00
-3.02E-01,-3.55E-01
-4.10E-01,2.88E-01
-3.41E-01,-1.46E+00
-2.04E-01,2.13E-01
-3.82E-01,-2.10E-01
-2.67E-01,-1.30E+00
-5.20E-01,-4.19E-02
-2.03E-01,-9.81E-01
-1.77E-01,-4.62E-01
-1.54E-01,8.66E-03
-7.18E-02,-1.91E+00
-5.69E-01,-1.02E+00
-3.19E-01,-9.79E-01
-2.45E-01,-5.12E-01
-7.08E-02,-1.20E+00
-3.74E-01,9.32E-02
-2.35E-01,-1.18E+00
-4.03E-01,2.72E-01
-1.57E-01,-8.73E-01
-4.08E-01,-7.75E-01
-1.64E-01,-7.79E-01
-4.48E-01,-1.95E+00
-4.91E-01,-1.14E+00
-2.33E-01,-9.62E-01
-2.99E-01,2.15E-02
-2.60E-01,-4.78E-01
-3.68E-01,-4.21E-01
-4.33E-01,-7.91E-01
-4.28E-01,-1.13E+00
-7.84E-02,-1.39E+00
-2.25E-01,-1.86E+00
-2.62E-01,-6.62E-01
-3.26E-01,-7.20E-01
-3.81E-01,2.67E-01
-1.81E-01,-7.99E-01
-1.76E-01,5.06E-03
-3.02E-01,-1.38E+00
-4.90E-01,-1.19E+00
-4.10E-01,-1.04E-01
-4.69E-01,-2.94E-01
-3.03E-01,-9.97E-01
-2.86E-01,-5.01E-01
-1.87E-01,-9.85E-01
-1.57E-01,-3.65E-01
-2.16E-01,-1.27E+00
-1.15E-01,-3.33E-01
-1.94E-01,2.23E-01
-3.55E-01,-1.00E+00
-3.26E-01,-1.15E+00
-2.84E-01,9.33E-02
-3.71E-01,-8.19E-01
-2.26E-01,-8.01E-01
-3.44E-01,-2.47E-01
-2.76E-01,-1.10E+00
-2.75E-01,-7.75E-01
-2.24E-01,-6.45E-01
-2.68E-01,-1.78E+00
-4.33E-01,-1.77E-01
-2.10E-01,-6.76E-01
-2.99E-02,-1.28E+00
-3.46E-01,1.16E-01
-4.59E-01,-4.41E-01
-2.83E-01,-6.71E-01
-2.17E-01,-8.97E-01
-4.04E-01,-5.78E-01
-2.69E-01,-7.00E-01
-3.20E-01,-8.55E-01
-4.10E-01,-3.75E-01
-2.86E-01,-5.65E-01
-3.21E-01,-9.25E-01
-3.49E-01,-1.18E-01
-2.34E-01,-1.13E+00
-5.70E-01,-3.88E-01
-1.54E-01,-1.19E-01
-2.70E-01,-1.80E-01
-3.94E-01,-2.52E-04
-4.38E-01,-1.90E+00
-4.12E-01,-9.32E-01
-2.20E-01,-3.97E-01
-4.22E-01,-3.14E-01
-6.70E-01,-6.39E-02
-1.07E-01,-1.17E+00
-2.15E-01,-5.23E-01
-1.20E-01,-1.96E+00
6.32E-02,-6.25E-01
-2.38E-01,-2.13E+00
-3.69E-01,-2.13E-01
-3.71E-01,2.69E-02
-2.15E-01,-1.29E+00
-1.32E-01,-7.56E-01
-1.81E-01,-1.44E+00
-2.58E-01,-7.93E-01
-1.41E-01,-1.20E+00
-1.52E-01,-9.01E-01
-2.64E-01,-1.30E+00
-2.18E-01,-2.06E-02
-1.49E-01,-2.18E+00
-4.02E-01,-1.04E+00
-2.46E-01,-8.54E-01
-6.04E-01,-1.45E+00
-1.82E-01,-1.09E+00
1.18E-02,-9.74E-01
-2.67E-01,-6.51E-01
-4.74E-01,-2.17E-01
-4.12E-01,3.56E-01
-1.56E-01,-6.86E-01
-1.66E-01,-1.44E+00
-4.40E-01,-1.15E+00
-4.23E-01,-5.83E-01
-4.38E-01,-5.90E-01
-4.91E-01,-4.57E-01
-2.20E-01,-8.86E-01
-3.95E-01,-2.40E-01
-1.05E-01,-1.11E+00
-7.68E-02,-5.76E-01
-5.72E-01,-6.72E-01
-9.53E-02,-9.66E-01
-2.95E-01,-1.31E+00
-3.92E-01,2.61E-01
-2.79E-01,-1.22E+00
-2.97E-01,-8.56E-01
-3.22E-01,2.01E-01
-2.23E-01,-9.20E-01
-2.57E-01,-3.50E-01
-2.50E-01,1.89E-01
-3.83E-01,-3.39E-01
-1.97E-01,-8.19E-01
-5.28E-01,-6.90E-01
-3.71E-01,-3.87E-01
-3.88E-01,7.28E-01
-2.02E-01,-3.05E-01
-4.71E-01,-6.00E-01
-2.38E-01,-1.04E+00
-2.41E-01,-1.12E+00
-1.60E-01,-6.27E-01
-3.04E-01,-1.22E+00
-4.28E-01,-1.24E+00
-4.49E-01,-2.52E-01
-3.02E-01,-7.42E-01
-2.11E-01,-7.07E-01
-2.89E-01,-9.65E-01
-4.71E-01,1.90E-01
-3.86E-01,-1.04E+00
-3.20E-01,-1.08E+00
-2.14E-01,-8.57E-01
-1.06E-01,-6.62E-01
-6.23E-01,-3.14E-01
-2.94E-01,1.50E-01
7.81E-02,-6.56E-01
-3.04E-01,-5.33E-02
-1.43E-01,-3.27E-01
-2.09E-01,-5.57E-01
-3.97E-01,-9.33E-01
-2.12E-01,-1.54E+00
-2.62E-01,-7.61E-01
-3.94E-01,-1.29E+00
-3.62E-01,-2.56E-01
-3.83E-01,3.20E-01
-1.92E-01,-1.52E+00
-1.73E-01,-8.52E-01
-2.23E-01,-1.45E+00
-3.16E-01,-6.47E-02
-3.02E-01,-5.57E-02
-3.56E-01,-8.19E-01
-2.29E-01,-1.08E+00
-7.20E-03,-1.46E+00
-2.34E-01,-4.56E-01
-3.39E-01,-3.03E-01
-2.62E-01,-1.90E+00
-4.76E-01,-1.25E+00
-3.36E-01,-3.28E-01
-4.49E-01,-1.25E+00
-5.18E-01,-4.76E-01
-2.31E-01,-6.49E-01
-4.01E-01,-7.14E-01
-3.41E-01,-9.90E-01
-2.82E-01,-5.32E-01
-5.70E-01,-1.20E-01
-4.68E-01,-3.27E-01
-3.95E-01,-9.04E-01
-2.96E-01,-7.93E-02
-4.46E-01,-8.85E-01
-4.31E-01,-1.01E+00
-2.49E-01,-1.43E+00
-6.79E-02,-1.18E+00
-2.97E-01,-4.83E-01
-3.38E-01,-7.94E-01
-5.35E-01,-2.74E-01
-2.49E-01,-1.34E+00
-2.57E-01,-1.20E+00
-1.59E-01,-1.46E+00
-1.38E-01,-1.49E+00
-2.49E-01,-7.25E-01
-1.91E-01,-1.51E+00
-1.31E-01,-8.59E-01
-2.49E-01,1.94E-01
-2.14E-01,-1.16E+00
-2.23E-01,-8.22E-01
-1.38E-01,-1.34E+00
-2.84E-01,-9.66E-01
-2.66E-01,-1.49E+00
-2.28E-01,-1.05E-01
-1.85E-01,-1.40E+00
-1.65E-01,-3.11E-01
-2.61E-01,-5.70E-01
-1.66E-01,-2.75E-02
-2.85E-01,-7.55E-01
-4.04E-01,-4.48E-02
-2.35E-01,-1.22E+00
-1.74E-01,-2.85E-01
-3.14E-01,-1.26E-01
-5.44E-01,-4.60E-01
-3.09E-01,-9.12E-01
-4.11E-01,-8.90E-01
-1.56E-01,-1.11E+00
-5.35E-01,-5.96E-01
7.29E-03,-1.15E+00
-2.27E-01,-7.03E-01
-1.51E-01,-1.04E+00
-3.24E-01,-1.73E+00
-4.92E-01,-3.63E-01
-2.69E-01,-2.82E-02
-2.01E-01,-1.40E+00
1.53E-02,-2.11E+00
-4.20E-01,-2.11E-01
-3.24E-01,-4.35E-01
-5.13E-01,-5.30E-01
-1.53E-01,-8.68E-01
-7.82E-02,-1.41E+00
-5.30E-01,1.85E-01
-1.64E-01,-1.93E+00
-2.00E-01,-1.85E+00
-3.23E-01,-9.45E-01
-8.18E-02,-7.80E-01
7.20E-03,-3.54E-01
-2.99E-01,-7.53E-01
-4.84E-01,-1.46E-02
-1.21E-01,-2.07E-01
-9.78E-02,-9.95E-01
-1.92E-01,-1.77E-01
-1.34E-01,-3.47E-01
-2.12E-01,5.28E-01
-4.06E-01,-3.16E-01
-3.06E-01,-5.89E-01
-1.65E-01,-1.10E+00
-1.66E-01,-2.88E-01
4.43E-02,-1.35E+00
6.88E-02,-1.69E+00
-4.74E-01,-4.66E-01
-3.11E-01,-8.79E-01
-3.90E-01,-1.39E+00
-2.13E-01,-1.54E+00
-1.17E-01,-2.63E-01
-4.64E-01,1.19E-01
-3.41E-01,-1.16E+00
-2.81E-01,-8.23E-01
-4.28E-01,-1.24E+00
-4.25E-01,8.20E-02
-8.65E-02,-8.91E-02
-3.44E-01,-8.05E-01
-1.08E-01,-1.75E+00
-2.23E-01,-7.10E-01
-5.14E-01,-1.25E+00
-3.58E-01,-1.04E+00
-2.95E-01,-9.72E-01
-4.17E-01,-9.30E-01
-3.06E-01,-1.59E+00
-3.99E-01,-1.08E+00
-1.25E-01,-1.76E-01
-5.92E-01,1.55E-01
-3.36E-01,-2.92E-01
-2.77E-01,-1.31E+00
-2.19E-01,-1.83E+00
-3.45E-01,-9.52E-01
-3.43E-01,-2.22E-01
7.76E-03,-1.64E+00
-6.03E-01,6.14E-02
-4.34E-01,-1.18E+00
-3.00E-01,-1.02E+00
-3.95E-01,-1.30E+00
-3.93E-01,-1.61E+00
-1.54E-01,-8.82E-01
-3.18E-01,-1.12E-01
-2.68E-01,-1.73E+00
-3.21E-01,-1.22E+00
-5.11E-01,-1.95E+00
-3.14E-01,-8.83E-01
-3.48E-01,-8.70E-01
-3.57E-01,-1.06E+00
-2.80E-01,-3.61E-01
-2.79E-01,3.07E-01
-2.61E-01,-3.16E-01
-1.02E-01,-3.35E-01
-1.96E-01,-5.64E-01
-3.27E-01,-1.40E+00
-2.97E-01,-1.22E+00
-2.93E-01,-1.02E+00
-6.59E-02,-1.09E+00
-3.88E-01,-9.67E-01
-5.12E-01,-5.56E-01
-2.19E-01,-1.30E+00
-3.68E-02,-1.74E+00
-1.12E-01,-4.19E-01
-1.16E-01,-5.77E-01
-1.96E-01,-7.28E-01
-5.98E-01,-1.90E-01
-5.30E-01,-4.66E-01
-1.03E-01,5.63E-02
-1.83E-01,-1.09E+00
-3.26E-01,-5.46E-01
-4.23E-01,-2.15E-01
-2.50E-01,-2.94E-01
-1.95E-01,-1.03E+00
-4.50E-01,-1.21E+00
-3.27E-01,-6.71E-01
-4.14E-01,-3.49E-01
-1.53E-01,-2.92E-01
-4.43E-01,-7.01E-01
-3.92E-01,-1.10E+00
-3.71E-01,-6.17E-01
-1.91E-01,-2.99E-01
-2.12E-01,-5.96E-01
-3.87E-01,-1.05E+00
-3.93E-01,-7.76E-01
-2.40E-01,-1.23E+00
-2.21E-01,-9.78E-01
-1.12E-01,1.58E-02
-6.48E-01,4.04E-01
-3.15E-01,3.10E-02
-2.32E-01,-3.97E-01
-4.14E-01,-7.24E-01
-3.19E-01,2.98E-02
-1.94E-01,-1.68E+00
-1.87E-01,4.00E-01
-1.69E-01,-6.87E-01
-4.02E-01,-1.68E-01
-5.26E-01,-6.03E-01
-3.45E-02,-1.06E+00
-3.65E-01,1.82E-01
-4.69E-01,-5.16E-01
-3.94E-01,-1.17E+00
-2.76E-01,-1.33E+00
-2.53E-01,-5.20E-01
-4.57E-01,-9.97E-01
-2.30E-01,-2.62E+00
-3.06E-01,-1.47E+00
-9.74E-02,-9.80E-01
-2.82E-01,-1.11E+00
-2.10E-01,-4.02E-01
-1.55E-01,-5.18E-01
-4.05E-01,-1.22E+00
-4.44E-01,-5.75E-01
-7.66E-02,-9.11E-01
-5.45E-01,-7.81E-01
-2.06E-01,-1.00E+00
-2.13E-01,-6.12E-01
-4.39E-01,-6.65E-01
-6.10E-01,4.36E-01
-1.87E-01,-1.59E+00
-2.51E-01,-3.17E-01
-4.39E-01,-1.17E+00
-3.76E-02,-1.25E+00
-2.33E-01,3.58E-01
-2.16E-01,-9.82E-01
-4.31E-01,-5.26E-01
-4.84E-01,-4.37E-02
-4.04E-01,-8.37E-01
-2.64E-01,-1.92E-01
-6.10E-01,-8.98E-01
-2.86E-01,-7.19E-01
-5.72E-02,-1.39E+00
-2.96E-01,-6.61E-01
-3.63E-01,-3.90E-01
-2.55E-01,-2.72E-01
-3.46E-01,-1.50E+00
-1.13E-01,-9.78E-01
-4.89E-01,-9.32E-01
1.01E-01,-2.25E+00
-4.53E-01,-1.02E+00
-1.20E-01,-8.27E-01
-3.68E-01,-1.37E+00
-3.83E-01,-1.15E+00
-4.20E-01,-1.17E+00
-2.08E-01,-8.83E-01
-4.15E-01,-5.45E-01
3.81E-02,-1.68E-01
-1.60E-01,-2.84E-01
1.34E-01,-1.38E+00
-3.13E-02,-1.70E+00
-5.01E-02,-8.36E-01
-1.74E-01,-1.99E+00
-2.95E-01,-1.11E+00
-2.91E-01,-1.13E+00
-1.20E-01,-1.66E+00
-2.88E-01,-6.03E-01
-2.01E-01,-1.80E+00
-3.94E-01,-5.50E-01
-1.40E-01,-8.22E-01
-1.61E-01,-1.26E+00
-3.50E-01,-9.99E-01
-2.93E-01,2.03E-01
-2.84E-01,-7.76E-01
-3.53E-01,-1.29E+00
-2.04E-01,-8.85E-01
-1.78E-01,-7.41E-01
-3.73E-01,2.18E-01
-4.81E-01,-2.01E+00
-5.11E-01,-1.17E+00
-3.99E-01,-3.16E-01
-2.89E-01,-5.35E-01
-4.81E-01,-3.89E-01
-2.27E-01,-1.35E+00
-4.49E-01,-9.20E-01
-3.55E-01,-1.54E+00
-6.01E-02,-1.90E+00
-2.72E-01,7.27E-03
-2.22E-01,-5.05E-01
-4.50E-01,-9.98E-01
-2.15E-01,-1.14E+00
-2.51E+00,-7.31E-02
-4.83E-01,-1.69E+00
-1.15E+00,-9.36E-01
1.17E+00,-2.78E+00
-1.29E+00,-1.54E+00
-1.67E+00,-4.31E-01
2.85E-01,-3.16E+00
-1.40E+00,-1.08E+00
7.90E-01,-2.89E+00
-4.53E-01,-3.94E-01
-1.39E+00,-8.15E-01
1.46E+00,-4.62E+00
-3.72E-02,-4.50E+00
4.65E-01,-2.88E+00
-1.81E+00,-1.29E+00
-1.48E+00,-1.69E+00
-1.08E+00,-1.58E+00
-1.15E+00,-5.68E-01
-7.02E-02,-3.69E+00
-6.93E-01,-2.85E+00
1.25E+00,-4.46E+00
-2.68E-01,-2.75E+00
-5.63E-01,-1.57E+00
-7.93E-02,-1.58E+00
1.24E+00,-4.72E+00
-1.94E+00,-9.75E-02
4.91E-02,-2.81E+00
-1.18E-01,-1.11E+00
-5.25E-01,-1.25E+00
1.71E-01,-1.20E+00
-2.08E+00,2.39E-04
2.27E+00,-5.24E+00
-3.50E-01,-4.12E+00
9.47E-01,-4.74E+00
-1.81E+00,-1.14E+00
-2.91E-01,-1.34E+00
-2.01E+00,-1.43E+00
-9.82E-01,-1.03E+00
-4.96E-01,-1.98E+00
-1.43E+00,-4.39E-01
2.54E-01,-2.19E+00
1.39E+00,-3.41E+00
-9.88E-01,-1.63E+00
-4.67E-01,-3.14E+00
-1.85E+00,-1.64E+00
2.15E-01,-4.52E+00
1.82E-01,-3.01E+00
-1.45E+00,-9.93E-01
1.67E+00,-5.58E+00
7.33E-01,-3.20E+00
-1.27E+00,-1.13E+00
1.10E+00,-3.64E+00
-1.36E+00,-2.97E+00
-7.49E-01,-2.48E+00
-2.90E-01,-7.35E-01
-1.04E+00,-1.71E+00
-2.74E-01,-2.79E+00
-4.37E-01,-1.49E+00
-1.47E-01,-2.53E+00
8.29E-01,-2.58E+00
1.38E+00,-3.09E+00
-1.00E+00,-1.07E+00
-1.92E+00,-1.03E+00
1.80E+00,-4.00E+00
-7.72E-01,-1.77E+00
2.90E-01,-2.44E+00
-1.15E+00,5.52E-01
9.43E-01,-4.60E+00
-7.00E-01,-1.78E+00
-3.18E-01,-2.33E+00
8.45E-01,-3.55E+00
-2.51E-01,-3.82E+00
2.10E-01,-3.57E+00
-2.15E+00,-1.23E+00
-8.96E-01,-6.08E-01
-2.60E-01,-2.34E+00
3.39E-01,-3.25E+00
-1.05E+00,-1.56E+00
-2.59E+00,1.17E+00
2.50E-01,-3.09E+00
3.97E-01,-2.08E+00
-4.82E-01,-1.49E+00
1.01E+00,-5.47E+00
-1.32E+00,-2.08E+00
-1.01E+00,-1.82E+00
3.32E-01,-2.95E+00
-2.44E+00,7.30E-01
-6.87E-01,-2.12E+00
-1.38E+00,6.01E-01
-1.08E+00,-1.31E+00
1.03E+00,-4.02E+00
-1.53E+00,-2.10E-01
7.05E-02,-2.98E+00
1.21E+00,-3.12E+00
-5.14E-01,-3.54E-01
-3.20E-01,-3.58E+00
6.62E-01,-2.61E+00
-2.01E+00,-1.40E+00
3.08E-01,-4.49E+00
-2.08E+00,-2.96E-01
-7.68E-01,-1.56E+00
-1.49E+00,-1.15E+00
-2.23E-01,-2.68E+00
-3.54E-01,-2.49E+00
-1.56E+00,-5.21E-01
7.20E-01,-3.11E+00
-1.39E+00,-1.09E+00
-6.09E-01,-5.04E-01
-2.97E+00,2.34E-01
5.62E-01,-2.85E+00
-3.07E-01,-2.17E+00
-8.57E-01,-8.61E-01
1.71E-01,-1.23E+00
1.30E-01,-2.13E+00
-1.30E+00,4.27E-01
3.07E-01,-1.39E+00
5.11E-01,-2.92E+00
-2.46E+00,-8.80E-01
-6.31E-01,-1.16E+00
1.03E+00,-4.27E+00
6.71E-01,-4.29E+00
9.98E-01,-3.84E+00
1.03E+00,-3.61E+00
-2.18E-01,-2.96E+00
-1.12E+00,-1.46E+00
-1.40E+00,1.09E-01
-1.13E+00,-1.21E+00
4.67E-01,-4.31E+00
-1.07E+00,-1.40E+00
-2.21E-01,-2.82E+00
-1.96E+00,-7.19E-01
-8.24E-02,-3.38E+00
2.51E-01,-3.78E+00
2.60E-02,-2.70E+00
-1.16E+00,-1.30E+00
3.61E-01,-4.27E+00
2.06E-02,-3.31E+00
-6.80E-01,-2.57E+00
1.57E-01,-3.42E+00
1.67E-01,-2.73E+00
-5.92E-01,-2.49E+00
-6.27E-01,-1.73E+00
2.54E-01,-3.34E+00
-3.32E-01,-2.82E+00
2.29E+00,-5.53E+00
-1.05E+00,-2.93E+00
-3.02E-01,-3.19E+00
-3.38E-01,-3.16E+00
-1.27E+00,-9.48E-01
-2.88E+00,1.25E+00
-6.46E-01,-2.72E+00
-1.31E+00,-2.14E+00
3.12E-01,-2.99E+00
-4.55E-02,-1.40E+00
8.83E-01,-2.99E+00
-2.07E-01,-1.23E+00
-2.28E+00,3.65E-01
-1.62E+00,-3.13E+00
7.70E-02,-3.10E+00
1.83E-01,-2.53E+00
-7.14E-01,-1.92E+00
-5.42E-01,-2.14E+00
-1.24E+00,-1.00E+00
-1.64E+00,-1.87E+00
1.01E+00,-3.89E+00
5.50E-01,-3.51E+00
5.54E-01,-2.38E+00
5.94E-01,-2.90E+00
-1.24E+00,-1.68E+00
1.32E+00,-3.47E+00
-1.10E+00,-7.37E-01
-1.71E+00,-2.23E+00
9.40E-01,-4.94E+00
-1.34E-01,-2.79E+00
-1.47E+00,-5.20E-01
-7.42E-01,-2.46E+00
-1.08E+00,-2.61E+00
-3.07E-01,-2.39E+00
1.18E+00,-3.88E+00
-7.12E-01,-5.32E-01
-5.08E-01,-2.88E+00
-5.46E-01,-9.85E-01
-1.52E-01,-2.06E+00
-5.67E-01,-2.30E+00
8.12E-01,-5.42E+00
-1.13E+00,-1.25E+00
9.05E-01,-3.20E+00
7.82E-03,-2.09E+00
-1.49E+00,-2.53E+00
9.28E-02,-1.81E+00
-7.22E-02,-2.68E+00
-6.68E-01,-2.19E+00
-2.31E+00,-2.12E-01
-5.40E-01,-4.93E-01
-5.35E-01,-9.71E-01
2.66E-01,-1.86E+00
-1.23E+00,1.41E-01
-1.29E+00,-9.70E-01
-3.72E-01,-1.26E+00
-9.83E-03,-2.89E+00
-6.16E-01,-9.60E-01
-8.90E-01,-2.56E+00
-1.58E+00,-2.44E+00
-4.47E-02,-1.81E+00
-9.70E-01,-1.28E+00
-1.74E+00,-1.47E+00
-1.02E+00,-8.92E-01
-2.80E+00,1.12E+00
1.24E+00,-2.20E+00
9.91E-01,-2.07E+00
-2.40E+00,4.34E-01
1.13E+00,-4.20E+00
-6.14E-01,-2.09E+00
-2.64E+00,-9.00E-01
-1.45E+00,-1.05E+00
9.60E-01,-2.48E+00
-4.04E-01,-2.07E+00
8.70E-01,-4.07E+00
6.48E-02,-3.66E+00
-6.84E-01,-3.50E-01
-6.65E-01,-2.43E+00
-7.50E-01,-2.08E+00
1.36E-01,-2.85E+00
-1.05E+00,-7.85E-01
3.31E-01,-3.29E+00
-5.86E-01,-2.85E+00
-3.56E-01,-2.03E+00
-4.95E-01,-3.03E+00
-5.85E-01,-2.42E-01
1.30E+00,-3.20E+00
-2.16E+00,-2.71E-02
7.87E-01,-2.71E+00
-1.12E+00,-2.35E+00
-2.57E-01,-1.37E+00
-1.32E+00,-2.62E+00
-6.26E-01,-1.94E+00
-1.28E+00,-6.08E-01
3.74E-01,-3.60E+00
4.95E-01,-2.73E+00
-4.67E-02,-3.16E+00
1.38E+00,-3.49E+00
-1.01E+00,1.37E-01
-1.69E+00,-1.34E+00
-3.03E-01,-7.97E-01
2.79E-01,-2.06E+00
-6.06E-01,-2.23E+00
-1.21E+00,-1.30E+00
-9.54E-01,-4.05E+00
1.89E-01,-2.08E+00
-1.42E+00,-5.24E-01
2.91E-01,-2.87E+00
5.61E-02,-2.13E+00
4.15E-01,-4.74E+00
-8.47E-01,-3.87E+00
-4.02E-01,-8.94E-01
3.96E-01,-3.41E+00
-6.53E-01,-2.13E+00
3.52E-01,-1.98E+00
-9.82E-01,2.93E-03
-8.85E-01,-8.58E-01
8.25E-01,-3.55E+00
-1.52E+00,-1.85E+00
-9.70E-01,-1.05E+00
6.87E-01,-4.12E+00
1.43E+00,-5.14E+00
-1.42E+00,-1.73E+00
1.02E+00,-4.35E+00
-1.18E+00,-1.40E+00
1.36E+00,-5.12E+00
3.31E-01,-3.78E+00
-7.78E-01,-6.90E-01
-4.39E-01,-1.91E+00
-3.65E-01,-2.36E+00
3.73E-01,-1.44E+00
7.05E-01,-2.64E+00
-1.83E+00,-2.13E+00
9.85E-01,-3.21E+00
6.36E-01,-2.56E+00
4.44E-01,-5.05E+00
-2.31E-01,-2.54E+00
-1.56E+00,-7.98E-01
1.17E+00,-4.72E+00
6.09E-01,-3.48E+00
-1.55E+00,-1.28E-01
5.85E-01,-4.35E+00
6.86E-01,-3.79E+00
-8.15E-01,-8.04E-01
-1.45E+00,-1.16E+00
-1.77E+00,-8.58E-01
-4.99E-01,-2.93E+00
-4.71E-01,-2.17E+00
3.11E-01,-3.05E+00
-2.16E+00,4.75E-01
-4.86E-01,-3.10E+00
-4.46E-01,-1.94E+00
-4.33E-01,-2.60E+00
-2.86E-01,-2.45E+00
-1.38E-01,-2.44E+00
-3.34E-01,-1.91E+00
-1.39E+00,-1.14E+00
-1.08E+00,-1.01E+00
-5.76E-01,-3.35E+00
9.45E-01,-1.32E+00
5.70E-01,-4.13E+00
-8.80E-01,-1.32E+00
-1.68E+00,1.86E-01
-6.81E-01,-4.78E-01
3.66E-01,-1.51E+00
-1.08E+00,-2.19E+00
-1.30E+00,-6.48E-01
7.09E-01,-3.89E+00
-6.34E-01,-2.50E+00
-1.14E+00,-9.70E-01
4.23E-01,-3.08E+00
-2.13E+00,-7.69E-01
-2.06E-01,-2.99E+00
7.36E-01,-4.46E+00
-1.10E+00,-1.03E+00
9.20E-01,-4.77E+00
-5.13E-01,-2.27E+00
7.31E-02,-2.84E+00
-2.05E+00,-1.93E+00
-8.77E-01,-1.45E+00
8.16E-01,-2.18E+00
-4.27E-01,-3.05E+00
-8.86E-01,-1.84E+00
4.52E-01,-2.32E+00
-6.32E-01,-2.14E+00
1.14E+00,-3.12E+00
-1.00E+00,-2.60E+00
1.28E+00,-5.60E+00
1.52E+00,-3.05E+00
-1.44E+00,-1.16E+00
3.48E-01,-2.81E+00
-1.35E+00,-2.05E+00
-4.46E-01,-1.59E+00
-6.55E-01,-2.70E+00
8.78E-01,-3.78E+00
-8.09E-01,-1.52E+00
-1.54E+00,-2.03E+00
-6.13E-01,-1.88E+00
9.83E-01,-2.42E+00
4.31E-01,-3.96E+00
-9.92E-01,7.77E-02
-2.87E+00,6.02E-01
7.36E-01,-3.82E+00
-2.08E+00,-1.07E+00
-3.92E+00,2.25E+00
-1.08E+00,-2.69E+00
-1.85E+00,-9.18E-01
-1.74E+00,-1.85E+00
-8.04E-01,-1.34E+00
1.20E+00,-2.82E+00
-1.01E+00,-2.61E+00
-1.96E-01,-2.76E+00
-3.55E-01,-2.09E+00
-2.05E+00,-3.65E-01
-5.77E-01,-3.73E+00
-9.00E-01,-2.67E+00
2.07E-01,-2.44E+00
-3.68E-01,-2.14E+00
-9.35E-01,-3.61E+00
-2.03E+00,8.43E-01
-7.71E-01,-1.43E+00
-1.37E+00,-2.27E+00
1.17E-01,-3.67E+00
-5.86E-01,-1.64E+00
9.41E-01,-2.90E+00
-6.08E-01,-2.10E+00
-7.56E-01,-2.94E+00
-9.83E-01,-8.31E-01
-4.66E-01,-1.09E+00
-7.53E-02,-9.58E-01
3.56E-01,-2.18E+00
-1.57E+00,-1.59E+00
-1.04E+00,-9.97E-01
-9.56E-01,-1.48E+00
-2.59E-01,-5.26E-01
5.00E-01,-2.57E+00
2.20E-01,-2.17E+00
-6.55E-01,-8.75E-01
1.36E-01,-4.05E+00
-5.92E-01,-1.60E+00
1.32E+00,-4.49E+00
2.42E-01,-2.30E+00
8.65E-02,-3.23E+00
-4.70E-01,-2.76E+00
-1.33E+00,-3.75E-01
-5.04E-01,-3.12E+00
-1.02E+00,-9.86E-01
-2.92E+00,-2.86E-01
-1.47E+00,-1.24E+00
-1.22E-01,-3.66E+00
-2.21E-01,-4.96E-01
2.57E-01,-3.19E+00
-3.62E-01,-3.03E+00
-4.70E-01,-1.21E+00
-1.25E+00,-1.30E+00
4.04E-01,-1.92E+00
-1.01E+00,-1.92E+00
-1.01E+00,-2.84E+00
-1.51E+00,-2.60E-01
8.80E-01,-3.40E+00
9.11E-01,-1.67E+00
-1.14E+00,-2.02E+00
-9.83E-01,-1.30E+00
-2.14E+00,3.52E-02
1.95E-01,-2.46E+00
-1.00E+00,-2.00E+00
-9.01E-02,-2.43E+00
-1.15E-01,-3.57E+00
-3.34E-01,-9.93E-01
-4.52E-01,-2.89E+00
-1.84E-01,-3.19E+00
-1.58E+00,-5.01E-01
1.95E-01,-3.58E+00
-1.20E+00,-2.13E+00
-1.15E+00,-9.47E-01
-9.87E-01,-3.02E+00
1.73E+00,-2.41E+00
2.93E-01,-3.14E+00
-9.98E-01,-1.20E+00
9.78E-02,-2.96E+00
-1.65E+00,-2.31E+00
-1.61E+00,-3.11E+00
8.56E-01,-4.32E+00
3.46E-01,-2.16E+00
-8.75E-01,-2.11E+00
-4.97E-01,-2.47E+00
-1.63E+00,-1.50E+00
2.64E-01,-3.73E+00
-9.71E-01,-3.11E+00
-5.02E-01,-3.33E+00
-1.84E+00,-1.12E-01
-1.00E+00,-1.35E+00
-1.69E-03,-3.77E+00
-1.22E+00,-2.62E+00
4.24E-01,-3.93E+00
1.86E+00,-4.19E+00
-3.63E-01,-1.20E+00
-1.16E+00,-1.20E+00
1.17E+00,-4.08E+00
-1.03E+00,-1.10E+00
-2.89E-01,-2.44E+00
-1.04E+00,-1.23E-01
-8.78E-02,-3.23E+00
-3.98E-01,-1.45E+00
-1.07E+00,-9.83E-02
-2.52E+00,1.71E-01
-1.21E+00,-9.43E-01
-1.94E+00,-1.61E+00
-1.74E+00,-1.39E+00
-8.54E-01,-2.30E+00
1.19E+00,-3.75E+00
-2.94E+00,1.18E+00
-1.49E+00,-1.44E+00
-1.02E+00,-1.08E+00
-1.14E+00,-3.28E-01
-1.15E+00,9.58E-02
-1.00E-01,-1.28E+00
4.61E-01,-5.27E+00
1.12E+00,-4.92E+00
6.98E-01,-3.71E+00
5.05E-01,-3.88E+00
-1.47E+00,6.02E-01
-8.74E-02,-3.20E+00
-3.05E-02,-3.09E+00
-8.21E-01,-7.36E-01
-2.29E+00,6.43E-01
-1.93E+00,-5.31E-01
1.07E+00,-1.70E+00
-2.63E+00,-8.69E-01
-1.22E+00,-2.00E+00
-8.47E-01,-2.55E+00
-1.44E+00,-1.10E+00
-6.93E-01,-2.48E+00
6.66E-01,-4.86E+00
8.99E-01,-4.02E+00
-7.52E-01,-2.06E+00
6.90E-01,-2.04E+00
5.42E-01,-3.76E+00
3.48E-01,-1.96E+00
-1.93E+00,-2.30E-01
-2.95E+00,-6.30E-01
-8.84E-01,-2.43E+00
-6.12E-01,-2.67E+00
2.40E-02,-1.36E+00
1.20E+00,-3.39E+00
-3.40E-01,-3.26E+00
-8.39E-01,-1.05E+00
-1.74E+00,1.03E+00
2.49E-01,-3.53E+00
-2.32E+00,4.61E-01
-1.40E+00,-2.39E+00
-1.87E+00,1.28E-02
-6.97E-02,-2.45E+00
-6.54E-01,-7.76E-01
-2.51E-03,-1.72E+00
-3.22E-01,-1.83E+00
-1.34E+00,-1.82E+00
-5.06E-01,-2.87E+00
-3.04E-01,-2.27E+00
-2.61E+00,-1.24E+00
-5.13E-01,-1.26E+00
-1.28E+00,-1.74E+00
-5.82E-01,-2.23E+00
-7.02E-01,-1.90E+00
-6.69E-01,-1.54E+00
-2.83E-01,-3.20E+00
7.91E-01,-4.51E+00
-1.17E+00,-2.53E+00
-9.20E-01,-1.25E+00
-6.70E-01,-1.56E+00
-5.97E-01,-2.88E+00
6.08E-01,-4.79E+00
-1.80E+00,-2.02E+00
-2.24E+00,-2.50E-02
2.14E-01,-2.53E+00
-1.36E+00,-1.74E+00
-1.66E+00,-8.79E-01
1.60E+00,-3.93E+00
-1.53E+00,-1.94E+00
-1.76E+00,-1.06E+00
-2.03E+00,-4.37E-01
-6.28E-01,-1.47E+00
1.42E+00,-4.23E+00
-4.15E-01,-2.73E+00
-2.11E-01,-1.62E+00
-8.63E-01,-1.21E+00
-9.41E-02,-1.76E+00
-1.15E+00,-3.26E+00
-2.55E+00,-1.38E-01
-6.74E-01,-3.34E+00
-1.15E+00,-1.33E+00
8.66E-01,-4.28E+00
-1.61E+00,6.76E-01
-5.01E-01,-1.19E+00
4.37E-01,-1.43E+00
2.38E+00,-3.81E+00
-1.23E+00,-1.20E+00
2.48E-01,-3.05E+00
-5.41E-01,-1.53E+00
-2.28E+00,-7.97E-01
-1.69E+00,-1.35E+00
-1.50E+00,-1.83E+00
1.80E-01,-2.61E+00
1.50E+00,-4.06E+00
-1.83E-02,-3.40E+00
-1.61E+00,-2.98E+00
-5.06E-01,4.07E-01
5.36E-01,-2.55E+00
3.99E-01,-4.00E+00
-1.05E+00,-1.45E+00
-2.89E-01,-1.70E+00
-5.00E-01,-1.03E+00
-1.84E+00,8.78E-02
-5.88E-02,-4.72E+00
-5.71E-02,-3.35E+00
-2.14E+00,1.64E-01
-7.30E-01,-1.00E+00
1.07E+00,-3.75E+00
4.75E-01,-3.88E+00
-2.37E+00,-1.64E+00
9.74E-01,-3.88E+00
-1.95E+00,5.95E-01
-1.58E+00,-6.40E-01
2.23E-01,-2.62E+00
2.76E-01,-3.77E+00
-2.60E+00,-1.10E+00
-1.17E+00,-3.30E+00
1.30E+00,-4.90E+00
-1.35E+00,-2.05E+00
-1.04E+00,-7.36E-01
-7.32E-01,-8.57E-01
8.91E-01,-2.76E+00
-2.30E+00,-1.32E-04
5.32E-01,-4.23E+00
3.49E-01,-2.54E+00
1.12E-01,-3.61E+00
-2.22E+00,1.57E-01
-1.76E+00,-5.79E-01
8.60E-01,-4.57E+00
-6.34E-01,-2.62E+00
1.14E+00,-3.91E+00
1.48E-01,-2.20E+00
-7.30E-01,-1.22E+00
-1.73E+00,-8.90E-01
7.44E-01,-3.54E+00
-1.30E+00,-1.74E+00
-1.98E-01,-2.99E+00
-1.21E+00,-7.75E-01
-1.39E+00,-3.08E-01
4.94E-01,-3.68E+00
3.55E-01,-3.54E+00
-7.16E-01,-3.24E+00
-1.42E+00,-5.42E-01
-2.26E+00,1.69E+00
7.70E-01,-3.95E+00
5.39E-01,-2.53E+00
-1.23E+00,-1.46E+00
-4.40E-01,-2.94E+00
3.46E-02,-1.99E+00
-1.61E+00,-2.02E+00
1.44E-01,-3.19E+00
-4.10E-01,-2.28E+00
4.94E-01,-2.42E+00
-5.94E-01,-1.70E+00
-1.15E+00,-8.73E-02
-5.35E-01,-2.03E+00
6.93E-01,-2.79E+00
-1.49E+00,-8.94E-01
-3.76E-01,-3.00E+00
5.01E-02,-3.43E+00
-2.24E-01,-1.19E+00
1.16E+00,-2.28E+00
-1.42E+00,1.14E+00
5.73E-01,-2.93E+00
-1.84E+00,-3.13E+00
2.60E+00,-5.52E+00
-2.48E-01,-1.47E+00
3.60E-01,-3.34E+00
-7.40E-02,-2.81E+00
1.80E+00,-4.16E+00
-1.77E+00,-3.22E-01
-2.02E+00,1.00E-01
-1.32E+00,-1.37E+00
-9.29E-01,-1.39E+00
-5.90E-01,-1.99E+00
-8.90E-02,-2.47E+00
-3.98E-01,-2.10E+00
-8.19E-01,-2.03E+00
-2.53E+00,-1.38E+00
-5.71E-01,-1.10E+00
-5.22E-01,-1.43E+00
6.61E-01,-3.15E+00
-2.27E+00,7.56E-01
-1.32E+00,8.48E-02
-1.23E+00,-2.74E+00
-1.16E+00,-2.70E+00
-7.08E-01,-8.09E-01
-1.44E+00,-1.72E+00
-1.61E+00,-1.76E+00
-1.05E+00,-7.27E-01
-1.25E+00,-2.84E+00
-7.15E-01,-5.94E-01
2.17E-01,-2.74E+00
1.91E-01,-2.33E+00
-1.11E+00,-2.78E+00
-1.58E-01,-3.31E+00
-8.83E-01,-1.66E+00
5.37E-01,-2.20E+00
1.18E+00,-2.77E+00
-7.48E-01,-2.59E+00
-1.07E+00,4.57E-01
-1.17E+00,-1.73E+00
-3.11E-01,-1.29E+00
-1.58E+00,-5.24E-01
-1.07E+00,-2.91E+00
-7.88E-01,-1.81E+00
-4.09E-01,-2.27E+00
6.23E-01,-2.61E+00
-7.85E-01,-1.44E+00
-7.91E-02,-3.61E+00
-3.99E-01,-4.27E+00
-6.80E-01,-1.21E-01
6.14E-01,-3.29E+00
-5.84E-01,-2.64E+00
-5.02E-01,-2.08E+00
5.34E-02,-3.14E+00
-1.28E+00,-1.79E+00
-5.30E-01,-3.10E+00
7.83E-01,-3.52E+00
6.22E-01,-2.75E+00
2.54E-01,-3.49E+00
-1.37E+00,-3.46E+00
-1.80E+00,1.10E+00
-8.15E-01,-1.91E-01
-8.59E-01,-1.13E+00
1.47E-01,-3.64E+00
-1.54E+00,-6.41E-01
-7.78E-01,-3.22E+00
4.03E-01,-1.80E+00
4.99E-01,-3.41E+00
-1.55E-01,-2.27E+00
-9.62E-01,-2.78E+00
-2.35E+00,-4.96E-01
-7.62E-01,-8.50E-01
-2.41E-01,-2.20E+00
-1.09E+00,-7.54E-02
-7.48E-01,-2.57E+00
7.27E-01,-4.25E+00
3.25E-01,-3.72E+00
9.55E-03,-8.05E-01
-1.24E+00,-1.35E+00
-1.40E+00,-1.56E+00
-2.69E-01,-3.17E+00
-6.89E-01,-2.26E+00
-4.00E-01,-1.66E+00
-4.70E-02,-4.32E+00
-3.11E-01,-4.18E+00
8.20E-01,-2.14E+00
8.38E-01,-3.95E+00
2.28E+00,-4.63E+00
-2.78E-01,-2.83E+00
-9.77E-01,-9.06E-01
-6.40E-01,-2.56E+00
1.26E+00,-1.39E+00
1.99E+00,-4.08E+00
-2.06E+00,-1.52E+00
1.02E-01,-1.73E+00
9.98E-01,-3.78E+00
-1.65E+00,-1.36E+00
-8.85E-01,-8.56E-01
-4.27E-02,-2.83E+00
1.27E+00,-4.31E+00
-1.01E+00,-2.33E+00
-2.37E+00,-9.81E-02
-9.58E-01,-2.06E+00
1.06E+00,-4.51E+00
-9.80E-01,-1.44E+00
-7.75E-02,-4.88E+00
3.61E-01,-2.00E+00
-2.95E-01,-2.51E+00
1.77E+00,-4.66E+00
-1.06E+00,-1.92E+00
-6.28E-01,-2.64E+00
-1.22E+00,-2.68E+00
-8.78E-01,-1.42E+00
-1.48E-01,-4.98E+00
2.94E-01,-3.95E+00
3.08E-01,-3.12E+00
-4.19E-01,-3.36E+00
-6.23E-01,-1.52E+00
-2.32E+00,1.52E+00
1.62E+00,-4.96E+00
-1.11E+00,-2.25E+00
1.36E+00,-3.48E+00
-3.36E+00,8.32E-01
-9.57E-01,-1.81E-01
-4.18E-01,-2.18E+00
-1.96E-01,-1.48E+00
-1.69E+00,-2.94E+00
-3.81E-01,-5.60E+00
5.10E-01,-2.96E+00
-1.02E+00,-1.32E+00
-1.30E-01,3.08E-01
1.76E+00,-3.87E+00
6.92E-01,-2.41E+00
-5.57E-01,8.84E-01
-3.18E+00,1.94E+00


==> added_figure/added data/CDF/train_original.csv <==
3.135702133178710938e+00,1.018968820571899414e+00
8.954700231552124023e-01,2.460422515869140625e+00
2.780984640121459961e+00,5.151581764221191406e-01
2.497565984725952148e+00,3.071240425109863281e+00
1.966343998908996582e+00,2.738949060440063477e-01
3.116476058959960938e+00,1.143333435058593750e+00
4.235700368881225586e-01,2.858159780502319336e+00
2.608715534210205078e+00,2.646856307983398438e+00
1.133790731430053711e+00,2.004482269287109375e+00
1.658184289932250977e+00,1.074610233306884766e+00
1.533227443695068359e+00,2.015606164932250977e-01
1.547660708427429199e+00,1.218337297439575195e+00
3.404437303543090820e+00,9.064345359802246094e-01
1.902814388275146484e+00,1.958954215049743652e+00
3.836590051651000977e-01,1.685300588607788086e+00
2.347461223602294922e+00,1.638471484184265137e+00
2.309165239334106445e+00,2.403767585754394531e+00
1.507494926452636719e+00,9.900416135787963867e-01
1.647412896156311035e+00,2.535397291183471680e+00
2.153257131576538086e+00,1.049062490463256836e+00
3.045972108840942383e+00,3.182218790054321289e+00
6.413967609405517578e-01,2.144296407699584961e+00
1.809670925140380859e-01,2.545324325561523438e+00
1.278241395950317383e+00,1.993744611740112305e+00
3.710452318191528320e+00,1.503803372383117676e+00
1.638353228569030762e+00,2.098098993301391602e+00
1.601612448692321777e+00,1.841574072837829590e+00
4.052864313125610352e-01,2.894771814346313477e+00
2.215273380279541016e-01,2.364351511001586914e+00
5.571689605712890625e-01,3.583182096481323242e-01
1.917259454727172852e+00,3.730462312698364258e+00
2.090250253677368164e+00,9.720408916473388672e-02
2.538851499557495117e+00,2.240950107574462891e+00
7.261387109756469727e-01,4.066535234451293945e-01
1.494999885559082031e+00,1.174089431762695312e+00
2.173063993453979492e+00,2.097562313079833984e+00
3.149136543273925781e+00,1.745420455932617188e+00
7.792568206787109375e-01,4.398051738739013672e+00
2.473635911941528320e+00,3.421069145202636719e+00
6.752414703369140625e-01,2.209549188613891602e+00
1.595396995544433594e+00,6.284774541854858398e-01
9.403262138366699219e-01,2.715010643005371094e+00
1.455654144287109375e+00,1.327471137046813965e+00
2.038187980651855469e+00,3.195140838623046875e+00
3.074405670166015625e+00,2.881178855895996094e+00
3.289470195770263672e+00,2.774242401123046875e+00
2.072934389114379883e+00,2.974641323089599609e+00
1.672357916831970215e+00,2.644686222076416016e+00
1.660835146903991699e+00,2.936805725097656250e+00
1.934294819831848145e+00,1.831083178520202637e+00
1.794497370719909668e+00,3.078688144683837891e+00
1.242823123931884766e+00,1.574047327041625977e+00
1.054671049118041992e+00,1.487142801284790039e+00
2.861418724060058594e+00,3.775603771209716797e+00
1.560852408409118652e+00,2.685902357101440430e+00
2.751210212707519531e+00,2.814356327056884766e+00
3.146090984344482422e+00,1.317821502685546875e+00
1.724203109741210938e+00,8.597009181976318359e-01
2.501537561416625977e+00,1.624209523200988770e+00
2.516978979110717773e+00,2.637907743453979492e+00
1.510657787322998047e+00,2.673952579498291016e+00
8.681010007858276367e-01,2.514472961425781250e+00
2.975773811340332031e+00,2.017557382583618164e+00
7.783844470977783203e-01,2.246566772460937500e+00
2.343965291976928711e+00,1.384616613388061523e+00
3.175425529479980469e+00,3.171779155731201172e+00
1.201394557952880859e+00,2.205667495727539062e+00
2.895898342132568359e+00,1.668065786361694336e+00
1.877126574516296387e+00,8.969382047653198242e-01
2.231657505035400391e+00,2.624128580093383789e+00
1.875065088272094727e+00,2.301675796508789062e+00
8.299881219863891602e-01,2.681707859039306641e+00
3.134767055511474609e+00,3.384025573730468750e+00
2.491494417190551758e+00,1.497520685195922852e+00
1.790767550468444824e+00,3.856985807418823242e+00
1.202932357788085938e+00,1.206229805946350098e+00
1.976313233375549316e+00,2.657829999923706055e+00
2.399467945098876953e+00,2.691697835922241211e+00
2.210691452026367188e+00,2.015604257583618164e+00
2.293137311935424805e-01,3.006728887557983398e-01
2.007736444473266602e+00,1.722273111343383789e+00
2.608323335647583008e+00,2.725480556488037109e+00
9.043217897415161133e-01,1.397147774696350098e+00
2.993035793304443359e+00,3.231518745422363281e+00
3.931672573089599609e+00,6.078485250473022461e-01
1.351708173751831055e+00,-7.657108306884765625e-01
2.369596958160400391e+00,2.828753471374511719e+00
2.143991708755493164e+00,1.065197706222534180e+00
2.761394023895263672e+00,1.680267095565795898e+00
2.489881515502929688e+00,1.294706821441650391e+00
2.878521680831909180e+00,1.994298696517944336e+00
3.020961284637451172e+00,4.131932258605957031e+00
2.078525066375732422e+00,1.131564378738403320e+00
1.647102713584899902e+00,1.658028602600097656e+00
1.251540780067443848e+00,1.459424138069152832e+00
1.952644824981689453e+00,3.363457918167114258e-01
1.831502199172973633e+00,2.193532228469848633e+00
3.389230489730834961e+00,8.714401721954345703e-01
1.089971423149108887e+00,2.858498334884643555e+00
1.317428112030029297e+00,1.303087115287780762e+00
1.611335277557373047e+00,1.310258388519287109e+00
1.261029720306396484e+00,1.145050287246704102e+00
2.141291141510009766e+00,2.007222414016723633e+00
2.343255996704101562e+00,3.909292221069335938e+00
2.660203933715820312e+00,1.972460389137268066e+00
2.272389411926269531e+00,1.117227435111999512e+00
1.255888938903808594e+00,2.315648794174194336e-01
1.650667071342468262e+00,4.178195953369140625e+00
1.614341735839843750e-01,1.285262107849121094e+00
3.415025711059570312e+00,1.773400425910949707e+00
2.795533180236816406e+00,3.140572547912597656e+00
3.555845022201538086e-01,4.033700942993164062e+00
7.843688726425170898e-01,2.578539371490478516e+00
2.984596252441406250e+00,1.920434594154357910e+00
1.530334949493408203e+00,1.875451087951660156e+00
1.548444032669067383e+00,1.397348046302795410e+00
6.526517868041992188e-01,2.304373025894165039e+00
4.660806655883789062e+00,9.392896890640258789e-01
1.513420939445495605e+00,3.475517511367797852e+00
1.943956851959228516e+00,1.623645782470703125e+00
2.622466564178466797e+00,1.907145857810974121e+00
2.009120941162109375e+00,1.504675745964050293e+00
2.908110380172729492e+00,2.290989875793457031e+00
2.130527019500732422e+00,5.179139375686645508e-01
2.414960384368896484e+00,2.744495391845703125e+00
3.424573898315429688e+00,2.343238830566406250e+00
3.302135467529296875e+00,5.291013717651367188e-01
2.232810735702514648e+00,-3.632712364196777344e-02
-5.605115890502929688e-01,3.958070993423461914e+00
1.298752546310424805e+00,7.215868234634399414e-01
1.154707551002502441e+00,8.631864786148071289e-01
2.888192176818847656e+00,7.890115976333618164e-01
2.522466897964477539e+00,2.474408626556396484e+00
1.690827250480651855e+00,2.962624311447143555e+00
1.148466110229492188e+00,3.721609592437744141e+00
1.531200885772705078e+00,2.871343612670898438e+00
1.839393258094787598e+00,1.745892047882080078e+00
4.351678848266601562e+00,-2.762718200683593750e-01
3.012388944625854492e-01,3.088774681091308594e+00
1.159390330314636230e+00,1.426437973976135254e+00
2.511205434799194336e+00,1.601456403732299805e+00
4.013644218444824219e+00,3.432669639587402344e+00
2.088106393814086914e+00,2.668361902236938477e+00
2.445264101028442383e+00,1.712079048156738281e+00
1.364510536193847656e+00,1.302430629730224609e+00
3.297115802764892578e+00,2.148907661437988281e+00
1.924273967742919922e+00,1.169940948486328125e+00
5.179932117462158203e-01,3.577300071716308594e+00
1.620860099792480469e+00,3.919816493988037109e+00
2.847504615783691406e+00,3.422082662582397461e-01
1.964366793632507324e+00,3.258887529373168945e+00
2.631965875625610352e+00,1.699701905250549316e+00
2.025577306747436523e+00,2.067020177841186523e+00
2.005139112472534180e+00,2.905040979385375977e+00
6.625622510910034180e-01,-6.521277427673339844e-01
2.051343917846679688e+00,2.465322971343994141e+00
1.600791573524475098e+00,1.654035687446594238e+00
1.105563998222351074e+00,5.991514921188354492e-01
3.181085586547851562e+00,1.235488533973693848e+00
2.561562061309814453e+00,2.664262294769287109e+00
4.749436378479003906e-01,-1.631324291229248047e-01
2.107251405715942383e+00,3.739813804626464844e+00
1.542730569839477539e+00,2.429908752441406250e+00
1.802468299865722656e-01,1.197117567062377930e+00
1.877409219741821289e+00,4.087166786193847656e+00
1.237414002418518066e+00,3.438949108123779297e+00
3.043675422668457031e-02,1.654436707496643066e+00
2.238190889358520508e+00,3.800023794174194336e+00
7.712613344192504883e-01,3.887085437774658203e+00
1.891341924667358398e+00,4.142501354217529297e+00
1.639880657196044922e+00,2.053974151611328125e+00
2.574647665023803711e+00,2.365166425704956055e+00
1.105339407920837402e+00,6.133272647857666016e-01
1.600853800773620605e+00,3.612558364868164062e+00
3.632858276367187500e+00,2.611652612686157227e-01
1.152476072311401367e+00,3.152101993560791016e+00
1.780530333518981934e+00,2.496363401412963867e+00
1.014288187026977539e+00,1.527733564376831055e+00
2.094412326812744141e+00,2.439049959182739258e+00
1.158435583114624023e+00,4.014071464538574219e+00
1.969962120056152344e+00,1.427981853485107422e+00
1.811732053756713867e-01,1.531522512435913086e+00
1.463153600692749023e+00,2.950927972793579102e+00
1.793934106826782227e-01,1.667742490768432617e+00
3.877037048339843750e+00,3.627516031265258789e+00
1.684284210205078125e+00,2.766745567321777344e+00
3.869462251663208008e+00,1.979506850242614746e+00
6.021151542663574219e-01,2.555886983871459961e+00
2.253908395767211914e+00,1.587880373001098633e+00
2.112099170684814453e+00,3.673631668090820312e+00
2.937392234802246094e+00,2.292027235031127930e+00
1.041409969329833984e+00,1.154770374298095703e+00
2.391481399536132812e+00,3.378392219543457031e+00
1.419064760208129883e+00,8.389750719070434570e-01
3.747867584228515625e+00,1.503113508224487305e+00
2.026320934295654297e+00,9.361637830734252930e-01
3.171363353729248047e+00,2.007996082305908203e+00
1.090189933776855469e+00,1.870682001113891602e+00
9.751955270767211914e-01,1.772322773933410645e+00
1.225491523742675781e+00,1.918607234954833984e+00
2.744635820388793945e+00,1.266649723052978516e+00
2.891398906707763672e+00,3.853986263275146484e-01
2.851346492767333984e+00,1.954202771186828613e+00
2.728598833084106445e+00,1.042669773101806641e+00
2.363146066665649414e+00,2.779683113098144531e+00
1.246263504028320312e+00,1.958727717399597168e+00
5.054774284362792969e-01,2.692778348922729492e+00
7.286221981048583984e-01,2.292276144027709961e+00
2.200062036514282227e+00,4.098217010498046875e+00
3.510726928710937500e+00,1.192566156387329102e+00
3.007088661193847656e+00,3.525365829467773438e+00
3.863404512405395508e+00,3.589489698410034180e+00
4.159342288970947266e+00,1.413674354553222656e+00
9.203197956085205078e-01,2.365471839904785156e+00
6.824625730514526367e-01,1.710317254066467285e+00
2.946408271789550781e+00,2.290776491165161133e+00
4.461117744445800781e+00,4.964163303375244141e-01
3.701320171356201172e+00,1.107112765312194824e+00
2.915147542953491211e+00,7.654920816421508789e-01
2.955303192138671875e+00,2.601332664489746094e+00
1.562594413757324219e+00,2.812497138977050781e+00
1.773319482803344727e+00,1.938895344734191895e+00
2.940320014953613281e+00,1.378854990005493164e+00
1.338513970375061035e+00,1.086258649826049805e+00
2.717628002166748047e+00,1.295344829559326172e+00
3.085411548614501953e+00,2.875680446624755859e+00
2.740876913070678711e+00,3.646520376205444336e-01
2.773685216903686523e+00,1.453606128692626953e+00
2.564012527465820312e+00,2.402386903762817383e+00
2.263798475265502930e+00,1.976229190826416016e+00
1.681521177291870117e+00,1.746137619018554688e+00
3.571567535400390625e+00,6.788650751113891602e-01
2.694760084152221680e+00,2.123080253601074219e+00
1.949012756347656250e+00,1.988402128219604492e+00
1.085070371627807617e+00,2.050673007965087891e+00
3.120801925659179688e+00,2.056936502456665039e+00
1.484367370605468750e+00,1.205253601074218750e+00
2.908384799957275391e+00,3.720383644104003906e-01
3.063052892684936523e-01,2.073168516159057617e+00
2.981044054031372070e+00,1.652875900268554688e+00
1.410412788391113281e+00,1.911772489547729492e+00
8.770089149475097656e-01,2.427618026733398438e+00
1.856300234794616699e+00,2.383890390396118164e+00
1.646764397621154785e+00,1.486650347709655762e+00
2.271994113922119141e+00,1.147253990173339844e+00
2.098412990570068359e+00,1.914754271507263184e+00
1.648609638214111328e+00,2.269073009490966797e+00
1.171926617622375488e+00,2.426070690155029297e+00
3.333692312240600586e+00,2.320246696472167969e+00
9.282687902450561523e-01,1.933799386024475098e+00
4.583916664123535156e+00,2.768829345703125000e+00
1.929324865341186523e+00,2.838235616683959961e+00
2.657730579376220703e+00,2.380865097045898438e+00
1.492136478424072266e+00,3.241539001464843750e+00
2.798258066177368164e+00,8.080832958221435547e-01
2.013514041900634766e+00,2.719740629196166992e+00
2.828876018524169922e+00,4.005429267883300781e+00
3.324291467666625977e+00,8.755850791931152344e-01
3.520320177078247070e+00,2.242447853088378906e+00
1.570120453834533691e+00,3.387511253356933594e+00
9.179128408432006836e-01,1.378926753997802734e+00
8.359608650207519531e-01,2.612240791320800781e+00
1.664633274078369141e+00,2.222743749618530273e+00
8.201951980590820312e-01,2.721084594726562500e+00
2.437973737716674805e+00,2.068809986114501953e+00
2.548160076141357422e+00,-2.942686080932617188e-01
8.641000986099243164e-01,1.115566015243530273e+00
1.430426120758056641e+00,2.141644954681396484e+00
1.745872139930725098e+00,2.729930877685546875e-01
3.189830780029296875e+00,1.763606190681457520e+00
2.370649814605712891e+00,1.283556938171386719e+00
1.510306239128112793e+00,6.420927047729492188e-01
1.499133348464965820e+00,2.494666576385498047e-01
1.001888275146484375e+00,8.306447267532348633e-01
2.770902872085571289e+00,3.130536079406738281e-01
2.806964397430419922e+00,3.327947139739990234e+00
1.387498140335083008e+00,3.013567447662353516e+00
2.837239503860473633e+00,-2.220940589904785156e-02
2.922350406646728516e+00,2.197158098220825195e+00
2.275959968566894531e+00,1.643548727035522461e+00
-2.849338054656982422e-01,3.085142850875854492e+00
3.339934349060058594e+00,2.047481298446655273e+00
2.834092140197753906e+00,1.168302774429321289e+00
3.471966743469238281e+00,2.641380786895751953e+00
2.117321729660034180e+00,2.521349906921386719e+00
1.949762821197509766e+00,2.565180063247680664e+00
2.317466497421264648e+00,5.796394348144531250e-01
2.176343917846679688e+00,3.367899417877197266e+00
3.800959348678588867e+00,4.239547252655029297e-01
1.389761686325073242e+00,3.044197559356689453e+00
4.669008255004882812e+00,7.810524702072143555e-01
2.275195121765136719e+00,2.604701280593872070e+00
2.058059692382812500e+00,3.223688125610351562e+00
5.278074741363525391e-01,2.513162612915039062e+00
1.871631860733032227e+00,1.714359760284423828e+00
4.082981348037719727e-01,1.637577652931213379e+00
1.008149981498718262e+00,2.792423963546752930e+00
2.222715139389038086e+00,1.284285664558410645e+00
1.580604672431945801e+00,1.218130350112915039e+00
1.041999816894531250e+00,1.594179391860961914e+00
2.524072408676147461e+00,1.307720303535461426e+00
2.844909667968750000e+00,4.546610116958618164e-01
2.256530046463012695e+00,3.098399639129638672e+00
1.990212559700012207e+00,1.245814800262451172e+00
1.776293873786926270e+00,1.737134814262390137e+00
3.956997871398925781e+00,-7.448074817657470703e-01
2.005703210830688477e+00,1.594868659973144531e+00
2.588540792465209961e+00,3.634346008300781250e+00
1.493436574935913086e+00,2.672647476196289062e+00
1.951817393302917480e+00,2.171808242797851562e+00
1.046340227127075195e+00,2.382766723632812500e+00
2.707764625549316406e+00,1.071168661117553711e+00
3.282478809356689453e+00,1.903496980667114258e+00
1.952850461006164551e+00,-3.944611549377441406e-02
2.893639087677001953e+00,3.396254539489746094e+00
3.832085132598876953e-01,2.509551525115966797e+00
3.206797599792480469e+00,3.041192054748535156e+00
2.622484922409057617e+00,2.918478965759277344e+00
9.904434680938720703e-01,9.241148233413696289e-01
2.266177415847778320e+00,2.663967609405517578e+00
4.440095901489257812e+00,2.723247289657592773e+00
2.319766998291015625e+00,2.942701578140258789e+00
3.866849184036254883e+00,2.311468839645385742e+00
1.493409156799316406e+00,1.573891878128051758e+00
3.344207763671875000e+00,3.473771572113037109e+00
9.013576507568359375e-01,3.514330148696899414e+00
2.923867940902709961e+00,1.850587487220764160e+00
2.429274082183837891e+00,6.700927019119262695e-01
4.502031326293945312e+00,1.216296195983886719e+00
2.378764390945434570e+00,3.210906505584716797e+00
3.016902446746826172e+00,2.207724094390869141e+00
2.380568742752075195e+00,2.171428442001342773e+00
2.895595550537109375e+00,2.240322351455688477e+00
1.388348817825317383e+00,3.651818752288818359e+00
-3.691241741180419922e-01,2.229180335998535156e-01
3.416456222534179688e+00,4.018062114715576172e+00
1.750147700309753418e+00,2.124835014343261719e+00
1.611931800842285156e+00,1.708060979843139648e+00
2.695435285568237305e+00,3.020437717437744141e+00
7.499266862869262695e-01,2.175119161605834961e+00
2.503560304641723633e+00,1.100740313529968262e+00
2.860524415969848633e+00,2.023649454116821289e+00
1.694035887718200684e+00,2.153120517730712891e+00
1.559944748878479004e+00,1.531998991966247559e+00
3.252042293548583984e+00,3.635778427124023438e+00
4.813178062438964844e+00,5.886139869689941406e-01
1.449932098388671875e+00,1.595583915710449219e+00
1.313502550125122070e+00,1.675529479980468750e+00
2.446314096450805664e+00,1.328584671020507812e+00
1.937615036964416504e+00,6.842755079269409180e-01
2.840856790542602539e+00,2.643090963363647461e+00
1.756170988082885742e+00,1.303921461105346680e+00
3.386376380920410156e+00,1.605101346969604492e+00
2.078223466873168945e+00,9.844805002212524414e-01
1.583666682243347168e+00,3.159107685089111328e+00
2.685413122177124023e+00,2.573153018951416016e+00
6.642017364501953125e-01,-1.949081420898437500e+00
2.520855188369750977e+00,6.076191663742065430e-01
1.321567058563232422e+00,2.240354061126708984e+00
2.090908765792846680e+00,2.818837642669677734e+00
2.170002937316894531e+00,1.776039123535156250e+00
8.814496994018554688e-01,3.954139947891235352e-01
3.429698228836059570e+00,1.268059968948364258e+00
2.178774833679199219e+00,1.460453271865844727e+00
3.787673950195312500e+00,2.404587745666503906e+00
7.344501018524169922e-01,2.216120243072509766e+00
1.178883790969848633e+00,1.973944306373596191e+00
4.147219181060791016e+00,1.096373081207275391e+00
2.092721700668334961e+00,2.983767509460449219e+00
1.399119138717651367e+00,2.956732988357543945e+00
2.660021305084228516e+00,2.795278310775756836e+00
3.846873283386230469e+00,1.595219612121582031e+00
3.276251792907714844e+00,3.041692733764648438e+00
2.146243572235107422e+00,3.040775775909423828e+00
-4.012653827667236328e-01,3.721694707870483398e+00
2.728487491607666016e+00,1.917917251586914062e+00
2.432037353515625000e+00,1.888358473777770996e+00
1.299174547195434570e+00,1.917954087257385254e+00
3.234381198883056641e+00,1.868122816085815430e+00
2.262128591537475586e+00,2.085198879241943359e+00
2.098547697067260742e+00,3.592937946319580078e+00
1.856981754302978516e+00,3.156756639480590820e+00
6.476131677627563477e-01,1.809366106986999512e+00
4.437229156494140625e+00,3.390296936035156250e+00
1.405467391014099121e+00,1.373023033142089844e+00
1.521013021469116211e+00,1.708742141723632812e+00
9.407973289489746094e-02,2.735676527023315430e+00
1.620057106018066406e+00,1.836733937263488770e+00
7.924071550369262695e-01,3.186373233795166016e+00
2.202716827392578125e+00,1.992190122604370117e+00
2.181724786758422852e+00,2.130496501922607422e+00
1.304967403411865234e+00,1.135560989379882812e+00
2.264043569564819336e+00,3.036144018173217773e+00
3.436504840850830078e+00,1.531614065170288086e-01
6.922574043273925781e-01,2.057356357574462891e+00
2.195376873016357422e+00,2.908203363418579102e+00
2.479612588882446289e+00,2.291957855224609375e+00
2.665823459625244141e+00,2.660385608673095703e+00
1.031757354736328125e+00,3.686470508575439453e+00
6.150017976760864258e-01,2.506317853927612305e+00
2.103638172149658203e+00,3.573477983474731445e+00
2.406495094299316406e+00,2.236107349395751953e+00
2.275075435638427734e+00,2.231616973876953125e-01
7.614451646804809570e-01,2.272429943084716797e+00
3.417637825012207031e+00,1.044820308685302734e+00
3.458945751190185547e+00,2.060592174530029297e-01
2.125156164169311523e+00,2.010962486267089844e+00
4.778243064880371094e+00,7.358405590057373047e-01
2.029215097427368164e+00,2.782572746276855469e+00
2.796183824539184570e+00,1.497581005096435547e+00
1.659717202186584473e+00,1.630129694938659668e+00
2.237750053405761719e+00,6.565058231353759766e-01
1.717857956886291504e+00,2.385559558868408203e+00
4.399734735488891602e-01,-5.951166152954101562e-01
3.554837465286254883e+00,2.701960325241088867e+00
1.205348730087280273e+00,6.412181854248046875e-01
2.661661148071289062e+00,3.903848171234130859e+00
2.927829504013061523e+00,9.386310577392578125e-01
3.548504352569580078e+00,1.544266462326049805e+00
2.158932447433471680e+00,2.134166479110717773e+00
1.799661517143249512e+00,2.012501478195190430e+00
8.245135545730590820e-01,3.200428485870361328e+00
3.306000232696533203e+00,6.447857618331909180e-01
2.657719612121582031e+00,2.354832172393798828e+00
2.019944190979003906e+00,5.940787792205810547e-01
7.832983732223510742e-01,2.054749965667724609e+00
2.834401845932006836e+00,2.944905042648315430e+00
3.558383464813232422e+00,1.098230242729187012e+00
1.494601011276245117e+00,1.612566471099853516e+00
2.894811153411865234e+00,3.217544555664062500e+00
1.116263985633850098e+00,2.858258724212646484e+00
2.212133884429931641e+00,2.791786909103393555e+00
1.922833561897277832e+00,3.403540611267089844e+00
2.943412303924560547e+00,1.909861922264099121e+00
1.624897956848144531e+00,1.364291071891784668e+00
1.278529405593872070e+00,3.301432847976684570e+00
3.186119794845581055e+00,1.892239332199096680e+00
1.148130416870117188e+00,1.015357613563537598e+00
1.269834518432617188e+00,1.404204130172729492e+00
1.914100050926208496e+00,3.760599136352539062e+00
2.921077728271484375e+00,2.836421489715576172e+00
3.653752088546752930e+00,1.343672990798950195e+00
2.022356033325195312e+00,2.386416435241699219e+00
1.590701818466186523e+00,1.138926625251770020e+00
1.785457849502563477e+00,2.583289623260498047e+00
2.445994138717651367e+00,2.358332872390747070e+00
2.040484428405761719e+00,2.568129539489746094e+00
5.383443832397460938e+00,2.081362485885620117e+00
5.566800832748413086e-01,1.758505582809448242e+00
2.944941759109497070e+00,1.119309902191162109e+00
1.103611469268798828e+00,1.948604822158813477e+00
2.235843896865844727e+00,3.036659240722656250e+00
1.069716811180114746e+00,3.396520614624023438e+00
2.577201843261718750e+00,9.556337594985961914e-01
3.459423780441284180e+00,1.727430224418640137e+00
2.089980125427246094e+00,2.212839603424072266e+00
1.767590284347534180e+00,3.133197307586669922e+00
1.303784966468811035e+00,6.353135108947753906e-01
8.699958324432373047e-01,5.600718498229980469e+00
1.478325605392456055e+00,9.814624786376953125e-01
2.336728572845458984e+00,2.529500961303710938e+00
1.980609893798828125e+00,2.973950386047363281e+00
2.559536933898925781e+00,1.421990394592285156e+00
1.583548069000244141e+00,1.985528469085693359e+00
4.619497299194335938e+00,3.202550411224365234e+00
3.211310386657714844e+00,1.434471130371093750e+00
2.916875362396240234e+00,1.235078334808349609e+00
2.189452648162841797e+00,1.035057067871093750e+00
6.941236257553100586e-01,2.290745735168457031e+00
2.467391014099121094e+00,2.020128965377807617e+00
1.005153179168701172e+00,8.614466190338134766e-01
1.218086719512939453e+00,1.246901988983154297e+00
2.330129384994506836e+00,1.683727502822875977e+00
1.342698097229003906e+00,1.893504381179809570e+00
1.937828063964843750e-01,1.948298215866088867e+00
3.017206192016601562e+00,8.105754852294921875e-01
1.684857130050659180e+00,2.501708030700683594e+00
2.753161668777465820e+00,1.903023838996887207e+00
2.042154788970947266e+00,1.891142606735229492e+00
3.212494373321533203e+00,2.767475128173828125e+00
6.626280546188354492e-01,1.999243259429931641e+00
1.476602792739868164e+00,5.189661979675292969e-01
2.757824659347534180e+00,2.561130285263061523e+00
2.525034666061401367e+00,2.768983840942382812e+00
1.055401444435119629e+00,2.898789882659912109e+00
2.064825296401977539e+00,1.199237346649169922e+00
2.990413904190063477e+00,1.817462325096130371e+00
1.929976582527160645e+00,1.494668364524841309e+00
3.212685585021972656e+00,1.224725961685180664e+00
3.056028842926025391e+00,2.483400106430053711e+00
2.095457792282104492e+00,5.961625576019287109e-01
2.169688224792480469e+00,1.581191778182983398e+00
2.925107955932617188e+00,1.455799937248229980e+00
3.180212974548339844e+00,2.427619218826293945e+00
1.172994256019592285e+00,2.302177906036376953e+00
1.581154227256774902e+00,7.431522607803344727e-01
2.721805572509765625e+00,1.969992995262145996e+00
1.328402757644653320e+00,2.517482280731201172e+00
1.429240226745605469e+00,1.378520965576171875e+00
1.333193540573120117e+00,1.331889152526855469e+00
1.223294854164123535e+00,1.997027754783630371e+00
1.771101951599121094e-01,1.898159980773925781e+00
4.154427051544189453e-01,1.898489236831665039e+00
1.912412166595458984e+00,4.987267494201660156e+00
1.371583104133605957e+00,1.767254948616027832e+00
7.220275402069091797e-01,3.677623748779296875e+00
2.951357126235961914e+00,1.616298913955688477e+00
3.161776542663574219e+00,3.499347686767578125e+00
3.411197662353515625e+00,8.000345230102539062e-01
3.537264347076416016e+00,3.654043674468994141e+00
2.450743675231933594e+00,2.184942483901977539e+00
1.131347894668579102e+00,1.654576659202575684e+00
3.684696674346923828e+00,6.212112903594970703e-01
3.368918895721435547e-01,2.843244552612304688e+00
3.637360095977783203e+00,2.781656742095947266e+00
2.432821989059448242e+00,1.241248607635498047e+00
3.378471612930297852e+00,2.253033161163330078e+00
1.997860550880432129e+00,3.436682224273681641e+00
1.336068630218505859e+00,3.081007957458496094e+00
3.496519327163696289e+00,1.813934087753295898e+00
2.725175380706787109e+00,3.313826799392700195e+00
3.749021530151367188e+00,2.696712255477905273e+00
1.375909805297851562e+00,6.420639753341674805e-01
1.720039725303649902e+00,2.274755239486694336e-01
2.743737459182739258e+00,2.474755048751831055e-01
9.182918071746826172e-01,1.515612602233886719e-01
1.415036678314208984e+00,1.718421459197998047e+00
2.020797491073608398e+00,1.654071807861328125e+00
1.520870447158813477e+00,2.878924369812011719e+00
1.874653935432434082e+00,2.341879606246948242e+00
1.660599231719970703e+00,6.898180246353149414e-01
1.372244834899902344e+00,2.256372213363647461e+00
2.249262809753417969e+00,2.389390945434570312e+00
2.501457452774047852e+00,2.182797193527221680e-01
2.356106996536254883e+00,4.049614906311035156e+00
1.936611056327819824e+00,2.528575897216796875e+00
8.896250724792480469e-01,1.246159911155700684e+00
2.776135444641113281e+00,1.029788494110107422e+00
3.252448081970214844e+00,3.201435089111328125e+00
2.837438821792602539e+00,1.559930086135864258e+00
2.167479038238525391e+00,1.638212442398071289e+00
6.291079521179199219e-01,3.186757087707519531e+00
3.097603082656860352e+00,2.809268712997436523e+00
1.734042763710021973e+00,3.032657623291015625e+00
1.864933729171752930e+00,2.183667659759521484e+00
2.488674879074096680e+00,1.259531021118164062e+00
6.763739585876464844e-01,1.019819498062133789e+00
3.299926280975341797e+00,2.415838718414306641e+00
9.222142696380615234e-01,6.571291685104370117e-01
1.720827102661132812e+00,-7.714271545410156250e-02
1.120039939880371094e+00,2.852132320404052734e+00
3.145068168640136719e+00,1.820070505142211914e+00
2.152035236358642578e+00,1.389116764068603516e+00
2.023976564407348633e+00,2.278959512710571289e+00
1.147322177886962891e+00,2.940590381622314453e+00
2.348315715789794922e+00,1.415961265563964844e+00
3.410159587860107422e+00,3.768651485443115234e-01
2.261373043060302734e+00,2.651578426361083984e+00
2.631878614425659180e+00,1.451107263565063477e+00
1.088232040405273438e+00,1.670111298561096191e+00
2.349568128585815430e+00,1.398945093154907227e+00
1.706718206405639648e+00,2.635393142700195312e-01
2.710853338241577148e+00,6.472096443176269531e-01
2.074154376983642578e+00,1.539076447486877441e+00
2.179291009902954102e+00,3.356473445892333984e+00
1.996410489082336426e+00,2.120100736618041992e+00
9.220105409622192383e-01,3.255591869354248047e+00
1.670499324798583984e+00,7.408801317214965820e-01
1.408258676528930664e+00,1.010538339614868164e+00
6.921057701110839844e-01,2.322575807571411133e+00
2.745818138122558594e+00,2.175970554351806641e+00
3.447147369384765625e+00,1.612200021743774414e+00
1.106988430023193359e+00,2.705262660980224609e+00
2.653855800628662109e+00,1.567961812019348145e+00
1.042191505432128906e+00,1.042913794517517090e+00
1.342532157897949219e+00,1.998279690742492676e+00
3.105476617813110352e+00,2.678527593612670898e+00
2.546243667602539062e+00,7.725406885147094727e-01
1.375106930732727051e+00,1.184678077697753906e+00
2.217620611190795898e+00,2.441949844360351562e+00
1.208822607994079590e+00,1.233508706092834473e+00
1.369286775588989258e+00,9.374544620513916016e-01
1.213573217391967773e+00,-5.798811912536621094e-01
-1.501138210296630859e-01,-1.659321784973144531e-02
1.603867411613464355e+00,2.272667884826660156e-01
1.541225194931030273e+00,1.561711549758911133e+00
9.670404195785522461e-01,2.561711549758911133e+00
1.083243131637573242e+00,3.053930282592773438e+00
1.835010647773742676e+00,1.654452204704284668e+00
3.359878540039062500e+00,3.452297449111938477e-01
1.450778722763061523e+00,2.851845502853393555e+00
3.785686969757080078e+00,1.594601392745971680e+00
2.714907169342041016e+00,2.674166202545166016e+00
1.733764767646789551e+00,1.904547691345214844e+00
9.741806983947753906e-01,1.967537164688110352e+00
1.247219562530517578e+00,2.184051036834716797e+00
1.060723781585693359e+00,1.454628109931945801e+00
2.777695655822753906e+00,2.051310062408447266e+00
1.991506814956665039e+00,3.817969560623168945e+00
2.581127643585205078e+00,2.510502815246582031e+00
3.711864709854125977e+00,2.734107732772827148e+00
1.429762125015258789e+00,2.576791763305664062e+00
2.494244575500488281e+00,3.148880004882812500e+00
1.004024863243103027e+00,4.053885936737060547e-01
3.480237483978271484e+00,3.714410066604614258e-01
1.016640663146972656e+00,2.080586910247802734e+00
8.287409543991088867e-01,1.740821838378906250e+00
3.321322202682495117e+00,1.086761593818664551e+00
3.567165851593017578e+00,2.380285024642944336e+00
2.244146823883056641e+00,1.935255289077758789e+00
3.399417877197265625e+00,1.344896078109741211e+00
2.805381298065185547e+00,9.352859258651733398e-01
1.252053499221801758e+00,3.783028125762939453e+00
9.372148513793945312e-01,6.494122743606567383e-01
1.979173421859741211e+00,1.885771036148071289e+00
2.386405944824218750e+00,-8.695032596588134766e-01
2.049430847167968750e+00,3.260318994522094727e+00
1.538531899452209473e+00,1.839448094367980957e+00
2.943833827972412109e+00,2.856007575988769531e+00
8.792483806610107422e-01,2.996875524520874023e+00
7.881557941436767578e-01,-7.523846626281738281e-02
2.776852607727050781e+00,1.827735662460327148e+00
1.132885456085205078e+00,1.949400186538696289e+00
5.652873516082763672e-01,1.543600201606750488e+00
2.714407920837402344e+00,2.486346483230590820e+00
2.550501823425292969e+00,1.856053948402404785e+00
1.534471988677978516e+00,3.412708044052124023e-01
1.605983138084411621e+00,6.917963027954101562e-01
8.891856670379638672e-01,1.150361180305480957e+00
3.073144912719726562e+00,2.142875194549560547e+00
1.199514269828796387e+00,2.553923130035400391e+00
3.435860157012939453e+00,3.261201381683349609e+00
1.398961782455444336e+00,1.662838220596313477e+00
2.257819652557373047e+00,2.893729686737060547e+00
3.111468315124511719e+00,1.656526684761047363e+00
2.340912342071533203e+00,3.499505519866943359e+00
2.027534723281860352e+00,9.044899940490722656e-01
1.006786584854125977e+00,1.352422237396240234e+00
2.281370162963867188e+00,1.526194810867309570e-01
1.467444539070129395e+00,8.180536031723022461e-01
3.228347778320312500e+00,1.043135881423950195e+00
2.693096876144409180e+00,1.499182701110839844e+00
3.005867481231689453e+00,4.351593255996704102e-01
2.826634407043457031e+00,7.048624753952026367e-01
3.325214862823486328e+00,2.103129625320434570e+00
6.964187622070312500e-01,1.006600856781005859e+00
7.285008430480957031e-01,2.534312248229980469e+00
2.607968091964721680e+00,3.595349550247192383e+00
2.287855625152587891e+00,2.317407608032226562e+00
3.396183490753173828e+00,2.862809896469116211e+00
1.624586343765258789e+00,2.028703689575195312e+00
3.567564725875854492e+00,1.067720055580139160e+00
9.690139293670654297e-01,1.954910039901733398e+00
1.848170280456542969e+00,1.399341344833374023e+00
2.608293771743774414e+00,1.164088726043701172e+00
8.719792366027832031e-01,4.149318695068359375e+00
3.907720327377319336e+00,2.209870100021362305e+00
2.370271205902099609e+00,3.173840999603271484e+00
3.188873291015625000e+00,1.556481957435607910e+00
2.696121692657470703e+00,3.045824050903320312e+00
1.899718642234802246e+00,2.699084281921386719e+00
3.056547641754150391e+00,2.038039207458496094e+00
1.539914727210998535e+00,3.140014886856079102e+00
2.682236194610595703e+00,2.368211030960083008e+00
2.134670972824096680e+00,1.724813342094421387e+00
3.475685119628906250e-01,3.213000774383544922e+00
-4.976167678833007812e-01,2.327218055725097656e+00
1.692939996719360352e+00,2.289414167404174805e+00
2.464066982269287109e+00,1.435432195663452148e+00
1.408896565437316895e+00,2.387335300445556641e-01
5.918252468109130859e-02,2.732592821121215820e+00
2.241436719894409180e+00,1.249142289161682129e+00
3.512744426727294922e+00,2.073751211166381836e+00
1.865983486175537109e+00,2.620479822158813477e+00
3.056720733642578125e+00,3.342708110809326172e+00
2.124843120574951172e+00,3.924838542938232422e+00
3.038547992706298828e+00,7.749197483062744141e-01
1.927609920501708984e+00,1.373263120651245117e+00
1.949478864669799805e+00,1.950526237487792969e+00
2.271158695220947266e+00,1.823307037353515625e+00
1.495687723159790039e+00,1.275668501853942871e+00
1.691916584968566895e+00,3.045037746429443359e+00
3.935632228851318359e+00,2.720132827758789062e+00
2.149014949798583984e+00,3.117501735687255859e+00
8.853371143341064453e-01,4.280192375183105469e+00
1.233808994293212891e+00,7.873690128326416016e-02
1.635833501815795898e+00,3.062280893325805664e+00
2.090555667877197266e+00,1.473121404647827148e+00
1.946561574935913086e+00,1.365304112434387207e+00
1.873607397079467773e+00,2.559637546539306641e+00
2.325037479400634766e+00,3.205998420715332031e+00
3.325573205947875977e-01,3.572178602218627930e+00
2.035622119903564453e+00,1.716474890708923340e+00
4.075658321380615234e-01,2.454679727554321289e+00
2.384623050689697266e+00,2.164663314819335938e+00
2.158430576324462891e+00,1.694999814033508301e+00
2.799354314804077148e+00,2.286284446716308594e+00
1.757981061935424805e+00,3.073342800140380859e+00
-6.617410182952880859e-01,2.289836883544921875e+00
3.260620832443237305e+00,1.468549251556396484e+00
1.468563556671142578e+00,2.356040716171264648e+00
2.712764263153076172e+00,1.660976529121398926e+00
2.176578283309936523e+00,2.116249561309814453e+00
3.760293722152709961e-01,1.152598619461059570e+00
2.179263591766357422e+00,1.312513351440429688e+00
1.910717368125915527e+00,9.887462854385375977e-01
1.431413650512695312e+00,2.041987180709838867e+00
-4.624032974243164062e-02,-6.011366844177246094e-02
9.841740131378173828e-01,1.431513547897338867e+00
1.264810562133789062e+00,2.313984394073486328e+00
2.277684688568115234e+00,2.256011962890625000e-01
1.597641706466674805e+00,3.409464836120605469e+00
3.699911117553710938e+00,2.718680858612060547e+00
7.691057920455932617e-01,1.596024632453918457e+00
1.662801265716552734e+00,1.461936473846435547e+00
3.313844680786132812e+00,2.399458646774291992e+00
1.751096487045288086e+00,2.567370176315307617e+00
2.064117193222045898e+00,1.120435476303100586e+00
7.524570226669311523e-01,7.194260358810424805e-01
2.890193462371826172e+00,2.625342130661010742e+00
7.022130489349365234e-02,1.684306502342224121e+00
2.082566261291503906e+00,8.434770107269287109e-01
4.990044593811035156e+00,1.312540888786315918e+00
3.063240051269531250e+00,1.333155632019042969e+00
3.950678348541259766e+00,2.287498712539672852e+00
2.102612018585205078e+00,1.026724457740783691e+00
2.633211612701416016e+00,1.562536001205444336e+00
8.248528242111206055e-01,2.266815185546875000e+00
3.892795324325561523e+00,2.490448951721191406e+00
1.046065092086791992e+00,2.085057497024536133e-01
2.597854137420654297e+00,3.470748186111450195e+00
3.118331432342529297e-01,1.584180951118469238e+00
1.535688638687133789e+00,3.490207195281982422e+00
3.046219110488891602e+00,9.461858272552490234e-01
4.305431842803955078e-01,1.192085742950439453e+00
1.323348522186279297e+00,-1.581671476364135742e+00
1.303344249725341797e+00,1.196909189224243164e+00
1.976166367530822754e+00,4.106480121612548828e+00
1.151777267456054688e+00,1.618840217590332031e+00
3.310697078704833984e+00,2.848279476165771484e-01
2.674865722656250000e+00,2.108384132385253906e+00
4.147330760955810547e+00,2.425841093063354492e+00
6.196682453155517578e-01,1.864473223686218262e+00
7.810585498809814453e-01,7.775477170944213867e-01
6.551241874694824219e-01,5.186313390731811523e-01
1.458614230155944824e+00,2.514436483383178711e+00
9.382020235061645508e-01,4.139137268066406250e+00
9.849349260330200195e-01,4.121072769165039062e+00
-6.379902362823486328e-01,2.644066810607910156e+00
2.555899381637573242e+00,2.114787817001342773e+00
9.232462644577026367e-01,1.687040567398071289e+00
2.192812442779541016e+00,1.956521987915039062e+00
5.759112834930419922e-01,1.658448815345764160e+00
2.914779663085937500e+00,1.497411370277404785e+00
2.506563425064086914e+00,1.378659129142761230e+00
2.451635122299194336e+00,2.106492280960083008e+00
1.268494606018066406e+00,9.161944389343261719e-01
2.605144739151000977e+00,2.332408428192138672e+00
2.614084720611572266e+00,2.918319940567016602e+00
3.707306385040283203e+00,2.125552415847778320e+00
2.314460992813110352e+00,3.564614057540893555e-01
-9.732532501220703125e-02,4.319596290588378906e+00
2.066843271255493164e+00,2.990372180938720703e+00
2.930276870727539062e+00,1.300099611282348633e+00
6.421113014221191406e-01,2.806141614913940430e+00
1.933840870857238770e+00,3.373410701751708984e+00
2.885418415069580078e+00,1.561880111694335938e-03
9.422562122344970703e-01,2.857074022293090820e+00
7.792325019836425781e-01,5.601235628128051758e-01
2.638328313827514648e+00,3.183291435241699219e+00
2.065532207489013672e+00,2.264787673950195312e+00
3.365721225738525391e+00,1.817837476730346680e+00
1.989763379096984863e+00,1.170971393585205078e+00
2.763358116149902344e+00,1.489365816116333008e+00
1.863791108131408691e+00,7.964321374893188477e-01
1.656907320022583008e+00,1.478264093399047852e+00
2.193940877914428711e+00,2.813458681106567383e+00
2.147572278976440430e+00,1.311853528022766113e+00
1.741486668586730957e+00,1.606247663497924805e+00
2.696578741073608398e+00,1.604242563247680664e+00
2.419499158859252930e+00,3.307201862335205078e+00
2.446284294128417969e+00,8.846069574356079102e-01
1.700458049774169922e+00,1.127008914947509766e+00
2.152866363525390625e+00,1.272213220596313477e+00
1.910745620727539062e+00,3.485022544860839844e+00
2.499195814132690430e+00,1.501392602920532227e+00
2.403944969177246094e+00,3.234025478363037109e+00
1.215410470962524414e+00,1.984904050827026367e+00
1.162322282791137695e+00,1.717557072639465332e+00
2.249090671539306641e+00,2.213988542556762695e+00
2.419155359268188477e+00,1.857797145843505859e+00
3.450843334197998047e+00,1.987048983573913574e+00
2.893716812133789062e+00,3.125104427337646484e+00
2.082667350769042969e+00,1.847375750541687012e+00
1.680975437164306641e+00,1.225380420684814453e+00
2.730216503143310547e+00,1.362913608551025391e+00
4.617058277130126953e+00,2.431111335754394531e-01
1.983343601226806641e+00,2.662052869796752930e+00
5.084269046783447266e-01,2.178890943527221680e+00
2.505023479461669922e+00,2.272169828414916992e+00
2.547395706176757812e+00,3.455571174621582031e+00
1.981838583946228027e+00,1.872921466827392578e+00
1.880528807640075684e+00,1.280671596527099609e+00
1.735003829002380371e+00,2.469149112701416016e+00
1.443293809890747070e+00,3.862883567810058594e+00
1.652763128280639648e+00,1.835847377777099609e+00
2.520661830902099609e+00,2.311614513397216797e+00
7.587832212448120117e-01,1.549686908721923828e+00
6.708920001983642578e-02,1.607153415679931641e+00
2.636079311370849609e+00,1.798698425292968750e+00
9.578661918640136719e-01,2.042533159255981445e+00
2.464435338973999023e+00,2.167356491088867188e+00
1.735337734222412109e+00,3.082782030105590820e+00
3.266763210296630859e+00,2.878091573715209961e+00
2.985166311264038086e+00,3.026890277862548828e+00
1.382770061492919922e+00,1.140229344367980957e+00
1.976960659027099609e+00,1.810901284217834473e+00
3.975679874420166016e+00,3.365672111511230469e+00
1.360862970352172852e+00,9.558221101760864258e-01
1.925459623336791992e+00,-8.154773712158203125e-02
1.164837837219238281e+00,1.390477418899536133e+00
1.311964869499206543e+00,-9.069063663482666016e-01
2.392951965332031250e+00,2.939824104309082031e+00
2.980020284652709961e+00,-5.397498607635498047e-01
2.956964492797851562e+00,4.464427947998046875e+00
2.285915851593017578e+00,2.606287956237792969e+00
2.041406154632568359e+00,4.907898902893066406e-01
1.945860266685485840e+00,2.142852306365966797e+00
1.270801901817321777e+00,1.456064224243164062e+00
3.172427654266357422e+00,1.584929704666137695e+00
1.527043104171752930e+00,2.352704524993896484e+00
1.405513048171997070e+00,1.813369154930114746e+00
5.683200359344482422e-01,8.387426137924194336e-01
2.951458215713500977e+00,1.771861553192138672e+00
5.644116401672363281e-01,1.703059554100036621e+00
3.475255012512207031e+00,9.214307069778442383e-01
3.444151878356933594e-01,-3.560471534729003906e-02
2.743140935897827148e+00,6.300761699676513672e-01
2.099494934082031250e+00,3.395254850387573242e+00
2.009133100509643555e+00,3.056093215942382812e+00
9.305452108383178711e-01,1.299133539199829102e+00
3.029739379882812500e+00,3.517648935317993164e+00
3.060914278030395508e-01,2.042801141738891602e+00
1.122150421142578125e-01,1.330015659332275391e+00
2.057450532913208008e+00,9.710419178009033203e-02
1.571205377578735352e+00,1.856719136238098145e+00
9.750905036926269531e-01,3.141987323760986328e+00
1.844623565673828125e+00,3.495107173919677734e+00
3.166352272033691406e+00,1.165292978286743164e+00
9.380074739456176758e-01,2.291567325592041016e+00
3.092539310455322266e+00,2.677142620086669922e-01
2.230759382247924805e+00,8.915704488754272461e-01
1.409964323043823242e+00,2.393404006958007812e+00
-8.216509819030761719e-01,2.422986984252929688e+00
2.941542148590087891e+00,3.173222303390502930e+00
2.246789932250976562e+00,2.679877042770385742e+00
1.906162977218627930e+00,2.745186090469360352e+00
3.233252048492431641e+00,5.549689531326293945e-01
1.424471139907836914e+00,1.188540458679199219e+00
3.290128231048583984e+00,3.000023365020751953e+00
7.497274875640869141e-01,2.008376598358154297e+00
2.075472831726074219e+00,2.669788360595703125e+00
1.294664382934570312e+00,2.468941688537597656e+00
1.513132095336914062e+00,2.892564773559570312e+00
3.049625396728515625e+00,2.513884067535400391e+00
7.365887165069580078e-01,2.284175634384155273e+00
1.172816753387451172e-01,2.810145378112792969e+00
1.152260661125183105e+00,1.519514560699462891e+00
1.565980911254882812e+00,2.954645395278930664e+00
2.964900732040405273e-01,6.758675575256347656e-01
4.170082092285156250e+00,3.230258941650390625e+00
-1.866102218627929688e-03,1.131339311599731445e+00
2.215686082839965820e+00,3.210853576660156250e+00
2.214174032211303711e+00,3.379110813140869141e+00
3.588181257247924805e+00,2.387532711029052734e+00
2.807988643646240234e+00,1.227062225341796875e+00
1.039406061172485352e-01,2.703613996505737305e+00
1.235538482666015625e+00,1.155479431152343750e+00
1.442736625671386719e+00,1.758424997329711914e+00
1.579684138298034668e+00,1.829960942268371582e+00
1.199530363082885742e+00,4.152436256408691406e+00
1.558416843414306641e+00,3.580664634704589844e+00
2.590220212936401367e+00,1.700474500656127930e+00
2.996248722076416016e+00,4.039781093597412109e+00
2.817047834396362305e-01,3.444215774536132812e+00
3.662065982818603516e+00,1.459446907043457031e+00
2.326144695281982422e+00,3.994280099868774414e+00
4.436701536178588867e-01,1.651864290237426758e+00
3.903208255767822266e+00,3.364757537841796875e+00
4.096320152282714844e+00,1.965742707252502441e+00
-2.066965103149414062e-01,4.164504051208496094e+00
1.799297094345092773e+00,1.486082792282104492e+00
1.909884333610534668e+00,2.123408794403076172e+00
1.390489578247070312e+00,1.189937353134155273e+00
1.888489127159118652e+00,1.056873798370361328e+00
1.755393028259277344e+00,1.588034868240356445e+00
1.906933188438415527e+00,7.270802259445190430e-01
2.281854629516601562e+00,2.074197530746459961e+00
3.872889041900634766e+00,1.734056711196899414e+00
3.719698905944824219e+00,3.457881450653076172e+00
3.327018260955810547e+00,-1.014160633087158203e+00
3.400809764862060547e-01,1.491821050643920898e+00
1.686815381050109863e+00,2.696255683898925781e+00
3.425091266632080078e+00,2.004604101181030273e+00
1.225427269935607910e+00,1.349998712539672852e-01
3.389112472534179688e+00,2.770487546920776367e+00
1.042803525924682617e+00,6.469382047653198242e-01
2.057157278060913086e+00,8.523746728897094727e-01
6.909991502761840820e-01,1.315114736557006836e+00
1.555730342864990234e+00,2.389775753021240234e+00
2.767510890960693359e+00,2.314476490020751953e+00
1.513602495193481445e+00,4.545100927352905273e-01
9.873878955841064453e-01,1.751958370208740234e+00
1.661464929580688477e+00,2.613008737564086914e+00
2.348160028457641602e+00,1.711443185806274414e+00
2.948894262313842773e+00,1.517415523529052734e+00
3.437230587005615234e+00,3.091838836669921875e+00
2.039586544036865234e+00,1.916768193244934082e+00
2.083538532257080078e+00,1.518037557601928711e+00
2.064925432205200195e+00,3.568549156188964844e-01
2.777418613433837891e+00,7.337229251861572266e-01
1.111089468002319336e+00,2.330250978469848633e+00
2.294332504272460938e+00,1.560626149177551270e+00
1.910720705986022949e+00,3.559652566909790039e+00
-1.038810729980468750e+00,3.320180416107177734e+00
3.247736692428588867e+00,-9.261679649353027344e-02
3.817313671112060547e+00,1.569116950035095215e+00
1.342423200607299805e+00,3.160654067993164062e+00
1.412599086761474609e+00,4.887861251831054688e+00
2.413586139678955078e+00,1.713809251785278320e+00
2.005150794982910156e+00,1.923323750495910645e+00
2.685736179351806641e+00,2.175092935562133789e+00
2.515466213226318359e+00,1.621100187301635742e+00
2.425116777420043945e+00,1.300520658493041992e+00
3.198913097381591797e+00,3.706300258636474609e+00
2.260470867156982422e+00,2.324690341949462891e+00
1.847610831260681152e+00,1.824971795082092285e+00
2.467491626739501953e-01,3.046560287475585938e+00
2.462030887603759766e+00,2.273576736450195312e+00
1.641830921173095703e+00,6.619641780853271484e-01
1.303766608238220215e+00,3.472605466842651367e+00
4.526485919952392578e+00,2.475933790206909180e+00
1.392414569854736328e+00,1.027905464172363281e+00
8.285895586013793945e-01,1.136452913284301758e+00
1.716360330581665039e+00,1.927206516265869141e+00
2.456327438354492188e+00,1.168021321296691895e+00
1.616419553756713867e+00,3.368524312973022461e+00
2.644724845886230469e+00,8.746899366378784180e-01
1.877923488616943359e+00,2.161066055297851562e+00
2.760925292968750000e+00,2.444574832916259766e+00
3.174689292907714844e+00,2.275261640548706055e+00
2.673675537109375000e+00,1.544266104698181152e+00
2.836203098297119141e+00,4.301149845123291016e+00
2.563562631607055664e+00,6.926994323730468750e-01
2.282698869705200195e+00,1.501904249191284180e+00
2.538760423660278320e+00,4.694039821624755859e-01
7.098962068557739258e-01,7.980929613113403320e-01
2.035066843032836914e+00,2.433918237686157227e+00
3.171556234359741211e+00,3.589706420898437500e+00
2.383108615875244141e+00,3.402349472045898438e+00
2.577691078186035156e+00,2.358557701110839844e+00
2.734353542327880859e+00,1.607812166213989258e+00
7.847319841384887695e-01,2.412829637527465820e+00
2.832618713378906250e+00,2.275664567947387695e+00
7.597450017929077148e-01,3.192636728286743164e+00
4.121336460113525391e+00,3.164444923400878906e+00
2.735556364059448242e-01,1.804690122604370117e+00
2.384071588516235352e+00,1.672023534774780273e+00
1.965083122253417969e+00,1.159348726272583008e+00
1.285882949829101562e+00,1.003654718399047852e+00
1.394357085227966309e+00,7.335962057113647461e-01
3.643309593200683594e+00,3.352964639663696289e+00
1.310729980468750000e+00,2.256353378295898438e+00
1.470552444458007812e+00,-1.933176517486572266e-01
1.433186531066894531e+00,1.071125268936157227e+00
3.966671943664550781e+00,2.014152050018310547e+00
5.063105821609497070e-01,1.272685766220092773e+00
-6.405806541442871094e-02,1.451087951660156250e+00
3.571327209472656250e+00,2.627578258514404297e+00
1.344953060150146484e+00,3.424667119979858398e+00
1.534348487854003906e+00,3.214363336563110352e+00
2.462765693664550781e+00,2.648673772811889648e+00
-2.162437438964843750e-01,2.978326082229614258e+00
3.240236282348632812e+00,3.564798116683959961e+00
2.956806421279907227e+00,1.032285332679748535e+00
1.777012228965759277e+00,1.622367978096008301e+00
3.183463335037231445e+00,6.276154518127441406e-01
1.523116230964660645e+00,3.092187404632568359e+00
2.139648675918579102e+00,2.394375324249267578e+00
1.244982481002807617e+00,1.577507019042968750e+00
2.924544334411621094e+00,7.817647457122802734e-01
8.500963449478149414e-01,1.322228670120239258e+00
2.455431699752807617e+00,2.757834196090698242e+00
1.009191155433654785e+00,1.919386506080627441e+00
2.101377487182617188e+00,4.101350307464599609e-01
2.057023286819458008e+00,4.647056579589843750e+00
3.773999214172363281e+00,1.146051168441772461e+00
3.128493785858154297e+00,1.795538902282714844e+00
2.286660194396972656e+00,6.646454334259033203e-02
-2.588295936584472656e-02,1.085512876510620117e+00
1.045349121093750000e+00,1.794384717941284180e+00
2.024897575378417969e+00,2.181973457336425781e+00
2.248785972595214844e+00,1.717967987060546875e+00
6.637837886810302734e-01,9.291003942489624023e-01
1.890900254249572754e+00,2.063576221466064453e+00
2.416411876678466797e+00,1.402917027473449707e+00
2.162146806716918945e+00,1.196825027465820312e+00
2.601419687271118164e+00,3.055349349975585938e+00
2.419008970260620117e+00,3.685817241668701172e+00
2.088320970535278320e+00,2.437578201293945312e+00
8.994569778442382812e-01,-1.739668846130371094e-02
2.543618679046630859e+00,1.295729875564575195e+00
2.389561891555786133e+00,1.582149267196655273e+00
2.190263509750366211e+00,3.553594589233398438e+00
1.550583124160766602e+00,3.310327053070068359e+00
3.668080806732177734e+00,2.273967742919921875e+00
1.344182968139648438e+00,2.701048135757446289e+00
1.285715579986572266e+00,1.888562798500061035e+00
1.873893260955810547e+00,1.384133219718933105e+00
-7.592439651489257812e-02,2.192107677459716797e+00
2.360852003097534180e+00,3.023358821868896484e+00
1.325445175170898438e+00,7.423508167266845703e-01
4.632659912109375000e+00,1.444893598556518555e+00
2.062511920928955078e+00,2.085188388824462891e+00
3.285902023315429688e+00,1.986771225929260254e+00
3.428462028503417969e+00,3.114372253417968750e+00
4.391494750976562500e+00,5.200127363204956055e-01
3.093545198440551758e+00,1.596441030502319336e+00
1.450346112251281738e+00,2.481928348541259766e+00
2.880312442779541016e+00,9.244176149368286133e-01
1.656213998794555664e+00,2.596543312072753906e+00
3.893277645111083984e+00,1.994891047477722168e+00
1.166952610015869141e+00,1.793134927749633789e+00
1.952918529510498047e+00,2.480819940567016602e+00
2.726003170013427734e+00,1.187745094299316406e+00
2.275152444839477539e+00,2.151066303253173828e+00
8.416067361831665039e-01,3.595909118652343750e+00
1.627439975738525391e+00,1.740843415260314941e+00
2.928114891052246094e+00,2.078858852386474609e+00
2.063550233840942383e+00,1.639213085174560547e+00
2.828871488571166992e+00,1.954124927520751953e+00
2.386320590972900391e+00,2.290626049041748047e+00
3.954877376556396484e+00,1.729118466377258301e+00
2.033826112747192383e-01,3.043547630310058594e+00
2.347328662872314453e-01,1.975504636764526367e+00
3.486051559448242188e+00,2.672229290008544922e+00
1.934244394302368164e+00,2.514092445373535156e+00
1.094624042510986328e+00,2.523606300354003906e+00
3.629782676696777344e+00,1.256483793258666992e+00
3.286270380020141602e+00,3.110050678253173828e+00
4.581694602966308594e-01,1.904409408569335938e+00
2.289513349533081055e+00,2.810697078704833984e+00
1.736860632896423340e+00,1.050688266754150391e+00
1.566668391227722168e+00,3.577692270278930664e+00
4.228989124298095703e+00,9.633462429046630859e-01
2.656668663024902344e+00,1.559777021408081055e+00
2.806397676467895508e+00,2.053528070449829102e+00
6.890949010848999023e-01,8.240318298339843750e-02
1.993625640869140625e+00,3.871029615402221680e+00
1.205314636230468750e+00,1.352346420288085938e+00
2.231912136077880859e+00,2.969705104827880859e+00
1.964040398597717285e+00,9.133856296539306641e-01
2.799645662307739258e+00,7.332121133804321289e-01
2.216660022735595703e+00,2.639503955841064453e+00
2.404582500457763672e+00,2.078931808471679688e+00
1.661126852035522461e+00,5.279003381729125977e-01
1.751116991043090820e+00,2.109814643859863281e+00
2.108292102813720703e+00,2.086673021316528320e+00
2.321920633316040039e+00,2.263974189758300781e+00
3.408336400985717773e+00,1.147069096565246582e+00
3.221065998077392578e-01,1.602004647254943848e+00
2.289720058441162109e+00,2.146290302276611328e+00
3.600550651550292969e+00,-3.847825527191162109e-01
2.104568958282470703e+00,2.660479545593261719e+00
1.629485130310058594e+00,1.665037989616394043e+00
1.179797768592834473e+00,2.474514484405517578e+00
3.241311073303222656e+00,2.178674697875976562e+00
1.274800539016723633e+00,4.360203742980957031e+00
8.168596029281616211e-01,2.148329257965087891e+00
7.492804527282714844e-01,2.396897792816162109e+00
3.410996437072753906e+00,4.376533508300781250e+00
1.534624457359313965e+00,1.797307014465332031e+00
1.915345311164855957e+00,2.958940029144287109e+00
3.900028944015502930e+00,1.595918297767639160e+00
1.579313158988952637e+00,2.354342460632324219e+00
2.569013595581054688e+00,2.294885635375976562e+00
9.105324745178222656e-02,4.221820831298828125e-02
1.587074756622314453e+00,2.884264945983886719e+00
1.953456163406372070e+00,2.219467639923095703e+00
2.449033021926879883e+00,2.019086360931396484e+00
-1.576256752014160156e-02,-8.685350418090820312e-02
1.413891911506652832e+00,1.884369850158691406e+00
1.254111528396606445e-01,3.631388664245605469e+00
2.222611427307128906e+00,2.236714601516723633e+00
1.061720728874206543e+00,2.845350265502929688e+00
2.817298412322998047e+00,1.937402606010437012e+00
1.280046105384826660e+00,3.118121862411499023e+00
1.671934723854064941e+00,-1.305583000183105469e+00
1.844234228134155273e+00,1.782291650772094727e+00
2.048319101333618164e+00,1.821556925773620605e+00
6.463536024093627930e-01,1.227161526679992676e+00
1.874721765518188477e+00,3.945213079452514648e+00
3.714333057403564453e+00,2.792331695556640625e+00
2.826134681701660156e+00,1.869067549705505371e+00
1.937933921813964844e+00,2.559288501739501953e+00
1.704482197761535645e+00,2.592976570129394531e+00
2.636543989181518555e+00,2.937152862548828125e+00
1.696863889694213867e+00,3.100777626037597656e+00
4.163033485412597656e+00,1.253255844116210938e+00
3.621299743652343750e+00,-9.321568012237548828e-01
2.410604953765869141e+00,1.052711248397827148e+00
2.700788974761962891e+00,3.005815982818603516e+00
1.647336483001708984e+00,2.293753147125244141e+00
1.924579739570617676e+00,2.591448783874511719e+00
1.836795449256896973e+00,5.924384593963623047e-01
2.257606029510498047e+00,2.093019962310791016e+00
3.193049669265747070e+00,2.176198959350585938e+00
2.699461698532104492e+00,2.501803636550903320e+00
2.388196468353271484e+00,2.431331872940063477e+00
1.188594698905944824e+00,1.943411827087402344e+00
4.288990020751953125e+00,3.026541709899902344e+00
8.462355136871337891e-01,2.135769844055175781e+00
1.420219182968139648e+00,3.110625982284545898e+00
3.202621459960937500e+00,1.572204351425170898e+00
1.518857479095458984e+00,2.675452470779418945e+00
-2.076530456542968750e-02,6.933287382125854492e-01
3.578739166259765625e+00,2.644880294799804688e+00
1.957213282585144043e+00,8.828186988830566406e-01
1.733307480812072754e+00,2.563691616058349609e+00
2.322368621826171875e+00,1.608393669128417969e+00
2.181286573410034180e+00,1.832574367523193359e+00
1.323404073715209961e+00,3.180132389068603516e+00
2.658249378204345703e+00,2.090867042541503906e+00
3.086596488952636719e+00,5.316257476806640625e-02
2.949501037597656250e+00,1.907021522521972656e+00
1.907639145851135254e+00,2.687619209289550781e+00
1.723948001861572266e+00,8.103612661361694336e-01
1.084840059280395508e+00,2.553498744964599609e+00
2.305959224700927734e+00,2.448785543441772461e+00
1.936249732971191406e+00,2.540675163269042969e+00
1.581708908081054688e+00,-3.311393260955810547e-01
4.855512380599975586e-01,2.479857206344604492e+00
2.024697542190551758e+00,1.402465701103210449e+00
1.299228668212890625e+00,4.307906627655029297e-01
1.185444355010986328e+00,3.519515991210937500e-01
2.008704185485839844e+00,3.629242897033691406e+00
2.194238901138305664e-01,2.304603338241577148e+00
2.992559909820556641e+00,5.686087608337402344e-01
2.198607444763183594e+00,2.439680099487304688e+00
4.438028335571289062e-01,1.601811528205871582e+00
9.315334558486938477e-01,1.134152054786682129e+00
2.083839893341064453e+00,1.404586553573608398e+00
3.956167697906494141e-01,3.474588871002197266e+00
1.512921571731567383e+00,3.078325748443603516e+00
6.754946708679199219e-02,-4.811594486236572266e-01
1.741269111633300781e+00,1.838189601898193359e+00
8.903412818908691406e-01,2.735794067382812500e+00
2.923363208770751953e+00,1.586280703544616699e+00
2.309923410415649414e+00,3.329812288284301758e-01
3.493701219558715820e+00,2.597075700759887695e-01
2.344424962997436523e+00,7.649426460266113281e-01
2.586215496063232422e+00,2.575193405151367188e+00
3.757096529006958008e-01,3.083799362182617188e+00
1.685637474060058594e+00,2.207242250442504883e+00
3.190311193466186523e-01,1.021889448165893555e+00
3.547854423522949219e+00,3.841948509216308594e+00
2.024907827377319336e+00,3.355145215988159180e+00
2.025114297866821289e+00,2.396304130554199219e+00
1.173523187637329102e+00,1.330743551254272461e+00
2.903291702270507812e+00,1.160074472427368164e-01
1.650448560714721680e+00,1.330555438995361328e+00
3.025175571441650391e+00,1.149644851684570312e+00
2.848398685455322266e+00,1.381679773330688477e-01
1.219130635261535645e+00,2.306551218032836914e+00
3.217561244964599609e+00,1.602606415748596191e+00
1.229522347450256348e+00,1.569363832473754883e+00
2.156768321990966797e+00,1.236748695373535156e-02
4.002359867095947266e+00,2.568390846252441406e+00
1.191552639007568359e+00,3.601304531097412109e+00
2.181132078170776367e+00,2.820618391036987305e+00
2.195799589157104492e+00,2.502290964126586914e+00
1.599453330039978027e+00,3.123446941375732422e+00
1.462540507316589355e+00,6.740159988403320312e-01
3.262555599212646484e+00,1.123849987983703613e+00
8.908194303512573242e-01,2.476674318313598633e+00
2.249043464660644531e+00,3.129866123199462891e-01
2.285140752792358398e+00,2.291858673095703125e+00
3.969535827636718750e-01,1.240893602371215820e+00
1.321408390998840332e+00,-4.966087341308593750e-01
1.049406290054321289e+00,1.205193400382995605e+00
3.740718364715576172e-01,1.906229734420776367e+00
2.255932807922363281e+00,3.345112800598144531e+00
2.195857763290405273e+00,1.692651748657226562e+00
1.241699218750000000e+00,3.323278427124023438e-01
2.528763294219970703e+00,6.847529411315917969e-01
3.922400474548339844e+00,3.742180347442626953e+00
2.971234798431396484e+00,9.993280172348022461e-01
2.919438362121582031e+00,1.466922163963317871e+00
2.737903118133544922e+00,1.522643327713012695e+00
1.672454357147216797e+00,3.018535137176513672e+00
2.282902956008911133e+00,1.701607465744018555e+00
1.633656740188598633e+00,1.946383953094482422e+00
2.755056142807006836e+00,2.446919202804565430e+00
1.861127853393554688e+00,3.537881851196289062e+00
1.027688741683959961e+00,1.003620386123657227e+00
2.662578344345092773e+00,2.751629590988159180e+00
7.292277812957763672e-01,1.501188874244689941e+00
8.640571832656860352e-01,2.546524047851562500e+00
1.929548978805541992e+00,5.172820091247558594e+00
6.111840009689331055e-01,1.531532526016235352e+00
1.801504254341125488e+00,1.686510324478149414e+00
7.906372547149658203e-01,4.015245437622070312e+00
2.025119066238403320e-01,2.474066019058227539e+00
2.103014230728149414e+00,1.912733912467956543e+00
1.188787221908569336e+00,1.825233817100524902e+00
1.947401881217956543e+00,1.994886636734008789e+00
2.009798526763916016e+00,2.262881278991699219e+00
2.555580139160156250e+00,1.497435569763183594e+00
1.661533117294311523e+00,2.874325513839721680e-01
1.692069053649902344e+00,5.264022350311279297e-01
1.780121207237243652e+00,2.214353084564208984e+00
2.379095077514648438e+00,1.995917677879333496e+00
2.268671751022338867e+00,2.381714820861816406e+00
4.403643608093261719e+00,1.464601516723632812e+00
4.543671607971191406e-01,2.270351409912109375e+00
2.515345573425292969e+00,2.869712829589843750e+00
2.233741760253906250e+00,3.277445077896118164e+00
4.342839241027832031e+00,2.303560733795166016e+00
2.162220716476440430e+00,1.116650581359863281e+00
2.668034553527832031e+00,2.386276960372924805e+00
2.706748723983764648e+00,3.764505386352539062e+00
1.364528179168701172e+00,1.202592134475708008e+00
1.338954091072082520e+00,2.271385908126831055e+00
7.004290819168090820e-01,1.950709819793701172e+00
2.938858747482299805e+00,2.602091789245605469e+00
4.650104999542236328e+00,3.174665212631225586e+00
4.697651863098144531e-01,1.599361896514892578e-01
2.272892475128173828e+00,2.027871131896972656e+00
2.560651779174804688e+00,2.615718364715576172e+00
3.077689647674560547e+00,2.863855123519897461e+00
1.851209044456481934e+00,9.130114316940307617e-01
1.241656780242919922e+00,3.210516929626464844e+00
2.165241241455078125e+00,2.312288761138916016e+00
2.466169834136962891e+00,1.194074988365173340e+00
2.123611688613891602e+00,2.425607681274414062e+00
3.040970325469970703e+00,2.464395761489868164e+00
1.044651031494140625e+00,2.772551059722900391e+00
2.201959371566772461e+00,2.283719778060913086e-01
1.254255771636962891e+00,8.921531438827514648e-01
1.456281185150146484e+00,2.938728809356689453e+00
3.136521100997924805e+00,1.917528629302978516e+00
2.405859947204589844e+00,3.395836353302001953e+00
1.787638068199157715e+00,2.136820316314697266e+00
2.680921792984008789e+00,2.460848331451416016e+00
1.209660291671752930e+00,2.662145137786865234e+00
2.274280071258544922e+00,1.786063432693481445e+00
1.728990435600280762e+00,2.580681324005126953e+00
2.162191390991210938e+00,1.079112291336059570e+00
2.643726348876953125e+00,1.494630575180053711e+00
4.385620355606079102e-01,2.195330142974853516e+00
3.207954883575439453e+00,1.522372364997863770e+00
3.483129262924194336e+00,2.331844329833984375e+00
2.091531753540039062e+00,2.123950719833374023e+00
2.027477741241455078e+00,1.111174464225769043e+00
2.106510400772094727e+00,1.885275959968566895e+00
9.336131811141967773e-01,9.667599201202392578e-01
2.214173793792724609e+00,2.156276702880859375e+00
2.219153404235839844e+00,2.694491147994995117e+00
1.349752664566040039e+00,1.228959202766418457e+00
3.343938350677490234e+00,1.952418208122253418e+00
1.891519904136657715e+00,1.817912817001342773e+00
2.642814159393310547e+00,2.340468168258666992e+00
4.222517013549804688e+00,1.444478034973144531e+00
8.797786235809326172e-01,2.285860061645507812e+00
2.604804992675781250e+00,3.313347101211547852e-01
9.061466455459594727e-01,2.474519252777099609e+00
-3.629446029663085938e-03,1.905479907989501953e+00
1.435333490371704102e+00,1.735472917556762695e+00
1.437933683395385742e+00,2.858240365982055664e+00
1.575908303260803223e+00,2.781338453292846680e+00
3.302906990051269531e+00,1.829666376113891602e+00
2.528498649597167969e+00,3.998216867446899414e+00
8.346517086029052734e-01,2.120938062667846680e+00
2.175796270370483398e+00,1.304351091384887695e+00
3.728060722351074219e+00,2.513092041015625000e+00
1.710168123245239258e-01,1.407693386077880859e+00
2.814355134963989258e+00,2.496900558471679688e+00
2.793333768844604492e+00,1.601675271987915039e+00
8.796980381011962891e-01,3.173854827880859375e+00
1.772241473197937012e+00,1.851686477661132812e+00
2.693562507629394531e+00,2.035660505294799805e+00
7.785104513168334961e-01,3.198946952819824219e+00
-9.645760059356689453e-01,2.673691272735595703e+00
5.999690294265747070e-01,7.655721902847290039e-01
3.303851366043090820e+00,2.686990261077880859e+00
2.545559883117675781e+00,3.584985256195068359e+00
9.238935708999633789e-01,1.225397109985351562e+00
1.428774833679199219e+00,1.094822168350219727e+00
3.266870498657226562e+00,3.542970418930053711e+00
2.210096597671508789e+00,6.822183132171630859e-01
1.741533041000366211e+00,2.271122455596923828e+00
1.074367523193359375e+00,7.420364618301391602e-01
1.316102027893066406e+00,2.849940061569213867e+00
1.674938201904296875e+00,2.340648889541625977e+00
2.259293794631958008e+00,2.023082017898559570e+00
1.747233271598815918e+00,1.759523510932922363e+00
2.225954055786132812e+00,4.064204216003417969e+00
2.989873886108398438e+00,2.475357055664062500e+00
1.858608245849609375e+00,2.306689262390136719e+00
1.642641067504882812e+00,9.876583814620971680e-01
2.063997983932495117e+00,1.659863710403442383e+00
2.078808546066284180e+00,1.048228144645690918e+00
2.997792005538940430e+00,1.808092951774597168e+00
1.528413534164428711e+00,1.610849499702453613e+00
2.124272584915161133e+00,4.425251007080078125e+00
2.854744672775268555e+00,2.739186286926269531e+00
2.619708061218261719e+00,1.011636495590209961e+00
2.290379762649536133e+00,3.196803092956542969e+00
2.693887948989868164e+00,2.239815950393676758e+00
1.104870200157165527e+00,3.303043842315673828e+00
9.931048154830932617e-01,2.043473720550537109e+00
3.686758518218994141e+00,9.002497196197509766e-01
2.959245443344116211e+00,1.711572527885437012e+00
2.602725028991699219e+00,1.768893241882324219e+00
2.504158258438110352e+00,3.041034460067749023e+00
2.789717912673950195e+00,2.339836835861206055e+00
4.894581317901611328e+00,2.288765430450439453e+00
2.458724975585937500e+00,3.574802875518798828e+00
-9.662222862243652344e-02,1.918638348579406738e+00
1.059892654418945312e+00,3.412554264068603516e+00
1.779248952865600586e+00,1.350259900093078613e+00
2.831217765808105469e+00,1.372373700141906738e+00
2.781351566314697266e+00,2.937873363494873047e+00
1.771591067314147949e+00,1.461107850074768066e+00
3.699898242950439453e+00,2.629860401153564453e+00
2.977560043334960938e+00,2.752419710159301758e+00
3.051820755004882812e+00,1.680718421936035156e+00
1.941703081130981445e+00,3.347318887710571289e+00
2.417607069015502930e+00,1.889868855476379395e+00
2.087646245956420898e+00,1.153883099555969238e+00
1.889162778854370117e+00,1.483657002449035645e+00
4.141773223876953125e+00,2.226935386657714844e+00
1.749692797660827637e+00,1.815674066543579102e+00
3.182610273361206055e+00,1.835097908973693848e+00
3.593455314636230469e+00,2.511579036712646484e+00
2.541371822357177734e+00,2.289637565612792969e+00
2.888146400451660156e+00,2.434091806411743164e+00
2.268260240554809570e+00,4.823002815246582031e+00
1.377998590469360352e+00,1.938387989997863770e+00
3.927261829376220703e+00,3.360576629638671875e+00
1.863676667213439941e+00,2.017049074172973633e+00
1.548779129981994629e+00,2.681335926055908203e+00
3.027569055557250977e+00,2.923774242401123047e+00
2.228768825531005859e+00,-1.135349273681640625e-01
1.920885443687438965e+00,4.256590843200683594e+00
2.478368282318115234e-01,1.218539357185363770e+00
2.542587280273437500e+00,1.426777601242065430e+00
6.809395551681518555e-01,1.945533037185668945e+00
9.430325031280517578e-02,1.238692283630371094e+00
2.163095951080322266e+00,2.589807987213134766e+00
3.066159486770629883e+00,1.964983940124511719e+00
1.192765116691589355e+00,3.621921539306640625e+00
3.250052452087402344e+00,1.252619266510009766e+00
1.116158485412597656e+00,1.163936614990234375e+00
8.927445411682128906e-01,3.166067838668823242e+00
6.858090162277221680e-01,4.673687219619750977e-01
5.295736789703369141e-01,8.591569662094116211e-01
3.708233118057250977e+00,1.869427561759948730e+00
9.493961334228515625e-01,1.763192772865295410e+00
1.648362874984741211e+00,3.081561565399169922e+00
1.353122591972351074e+00,2.047588348388671875e+00
2.435257434844970703e-01,-1.017863750457763672e-01
2.181411981582641602e+00,1.528908729553222656e+00
2.360085487365722656e+00,2.634572029113769531e+00
2.982970476150512695e-01,2.111322164535522461e+00
1.780176639556884766e+00,9.356877803802490234e-01
2.391726493835449219e+00,1.867661237716674805e+00
7.304666042327880859e-01,4.417044639587402344e+00
1.622464895248413086e+00,6.673756837844848633e-01
8.626132011413574219e-01,9.828367233276367188e-01
8.012160062789916992e-01,3.176846981048583984e+00
1.208509087562561035e+00,3.349698066711425781e+00
2.855689525604248047e-01,4.227030754089355469e+00
1.919604539871215820e+00,6.886150836944580078e-01
2.691293239593505859e+00,2.550652027130126953e+00
1.261090040206909180e+00,2.438481092453002930e+00
1.383193612098693848e+00,3.530642509460449219e+00
1.006047964096069336e+00,2.698693752288818359e+00
2.034950494766235352e+00,3.845163583755493164e+00
2.211752414703369141e+00,1.354589223861694336e+00
3.178388595581054688e+00,3.049950361251831055e+00
9.278106689453125000e-01,3.000929355621337891e+00
2.685045719146728516e+00,2.883427381515502930e+00
2.726304531097412109e-02,2.379853963851928711e+00
1.459174752235412598e+00,1.259191632270812988e+00
1.287281990051269531e+00,8.945527076721191406e-01
2.963493585586547852e+00,3.878702402114868164e+00
3.024415016174316406e+00,2.789925098419189453e+00
2.577684879302978516e+00,2.712124347686767578e+00
2.736278772354125977e+00,3.105097055435180664e+00
8.247929811477661133e-01,1.935807824134826660e+00
3.458472013473510742e+00,1.280987739562988281e+00
2.419177532196044922e+00,2.211400032043457031e+00
1.809118747711181641e+00,3.087077140808105469e-01
2.380953788757324219e+00,1.683222770690917969e+00
2.387125015258789062e+00,3.319995880126953125e+00
3.260345935821533203e+00,6.079592704772949219e-01
1.633553266525268555e+00,2.615398883819580078e+00
1.933573722839355469e+00,-3.625042438507080078e-01
1.718314409255981445e+00,3.421293973922729492e+00
1.059456348419189453e+00,4.035405635833740234e+00
2.087893724441528320e+00,2.343520164489746094e+00
3.942260742187500000e-01,1.223879456520080566e+00
2.136970758438110352e+00,2.152126073837280273e+00
3.270146608352661133e+00,1.623456597328186035e+00
9.389315843582153320e-01,1.606247186660766602e+00
3.112036466598510742e+00,2.174722671508789062e+00
2.631338357925415039e+00,5.324234962463378906e-01
1.983272314071655273e+00,2.965316295623779297e+00
2.036717653274536133e+00,3.668473958969116211e-01
2.086260080337524414e+00,-4.698450565338134766e-01
1.434306144714355469e+00,1.587618112564086914e+00
1.986109614372253418e+00,1.268946051597595215e+00
2.756473302841186523e+00,9.832713603973388672e-01
2.251142024993896484e+00,1.577680706977844238e+00
3.088252544403076172e+00,2.033260822296142578e+00
1.571508884429931641e+00,2.186190605163574219e+00
1.717977285385131836e+00,1.026989102363586426e+00
1.287733435630798340e+00,2.294418334960937500e+00
2.881094694137573242e+00,1.464221477508544922e+00
-1.559872627258300781e-01,2.136878490447998047e+00
2.336215972900390625e+00,2.382574796676635742e+00
1.415867805480957031e+00,3.002686500549316406e+00
3.018210411071777344e+00,1.546572446823120117e-01
1.243704319000244141e+00,4.595737457275390625e-01
1.696975111961364746e+00,4.220704078674316406e+00
2.087295055389404297e+00,7.006942033767700195e-01
1.501901626586914062e+00,5.345450639724731445e-01
1.164551019668579102e+00,3.132298469543457031e+00
1.634614109992980957e+00,5.961502790451049805e-01
2.202402591705322266e+00,1.576985955238342285e+00
2.033751010894775391e+00,3.137031555175781250e+00
4.034099578857421875e+00,2.214057922363281250e+00
2.331351995468139648e+00,7.910289764404296875e-01
4.818372726440429688e-01,1.380774617195129395e+00
2.249820470809936523e+00,7.405959367752075195e-01
2.232814788818359375e+00,1.686233520507812500e+00
1.989197850227355957e+00,2.146096706390380859e+00
4.496324062347412109e+00,3.233386993408203125e+00
2.684348583221435547e+00,2.360702037811279297e+00
1.104935526847839355e+00,2.279962301254272461e+00
3.694034099578857422e+00,-4.554729461669921875e-01
2.009500741958618164e+00,8.585294485092163086e-01
1.042594194412231445e+00,3.090099811553955078e+00
2.049421548843383789e+00,1.040761232376098633e+00
4.507743358612060547e+00,1.338164806365966797e+00
1.763419628143310547e+00,2.215113162994384766e+00
1.525533914566040039e+00,7.494286298751831055e-01
6.908513307571411133e-01,2.378123044967651367e+00
1.903517246246337891e+00,3.269884347915649414e+00
1.910542011260986328e+00,1.747209310531616211e+00
1.807157278060913086e+00,1.520054936408996582e+00
1.770987510681152344e+00,2.045908689498901367e+00
2.714495658874511719e+00,2.302160739898681641e+00
9.378192424774169922e-01,3.807878494262695312e-01
2.726105928421020508e+00,1.142676591873168945e+00
3.065362930297851562e+00,1.168146967887878418e+00
1.962650299072265625e+00,2.550675868988037109e+00
1.710660934448242188e+00,2.873036861419677734e+00
1.008496284484863281e-01,2.565439224243164062e+00
2.209604740142822266e+00,3.645821571350097656e+00
-8.790731430053710938e-03,2.183196544647216797e+00
1.648488640785217285e+00,6.513339281082153320e-01
1.642543673515319824e+00,9.305161237716674805e-01
3.161400318145751953e+00,1.685583591461181641e+00
2.179632425308227539e+00,2.232859849929809570e+00
3.877882957458496094e+00,1.930261850357055664e-01
1.413201332092285156e+00,1.528936862945556641e+00
1.370000123977661133e+00,2.378963947296142578e+00
2.237691402435302734e+00,8.954918384552001953e-01
2.269313812255859375e+00,6.109012365341186523e-01
2.231542587280273438e+00,9.162629842758178711e-01
1.450665831565856934e+00,1.592602372169494629e+00
3.070169448852539062e+00,2.174028396606445312e+00
2.744889259338378906e+00,2.859200716018676758e+00
2.081014394760131836e+00,6.023428440093994141e-01
4.563041687011718750e+00,1.213834524154663086e+00
1.877742171287536621e+00,2.407433509826660156e+00
2.235873699188232422e+00,1.704519987106323242e+00
2.933061838150024414e+00,2.800198793411254883e+00
4.428588390350341797e+00,4.853139877319335938e+00
5.057841539382934570e-01,9.083886146545410156e-01
3.466492414474487305e+00,3.435554742813110352e+00
2.689050197601318359e+00,1.106460094451904297e+00
2.508349180221557617e+00,1.467681288719177246e+00
2.067762613296508789e+00,1.061745166778564453e+00
3.342858076095581055e+00,1.681394338607788086e+00
1.735520839691162109e+00,4.259087085723876953e+00
-4.111669063568115234e-01,2.805141210556030273e+00
2.070695400238037109e+00,1.712853431701660156e+00
-4.756336212158203125e-01,2.464650630950927734e+00
2.076536178588867188e+00,2.438102006912231445e+00
3.326765775680541992e+00,-2.609808444976806641e-01
1.482100009918212891e+00,1.291755199432373047e+00
1.682565927505493164e+00,7.084659337997436523e-01
1.499686479568481445e+00,2.520722150802612305e+00
9.730062484741210938e-01,1.588133335113525391e+00
1.587010025978088379e+00,2.724150896072387695e+00
2.682322502136230469e+00,2.374599456787109375e+00
2.006934881210327148e+00,1.157379150390625000e+00
2.534470796585083008e+00,1.670831799507141113e+00
3.156893730163574219e+00,2.520002841949462891e+00
1.839433670043945312e+00,3.189453601837158203e+00
2.606248140335083008e+00,5.154600143432617188e-01
3.010406494140625000e+00,1.137639641761779785e+00
3.717014789581298828e+00,1.544851541519165039e+00
7.007201910018920898e-01,1.583927631378173828e+00
1.597554683685302734e+00,4.436786174774169922e-01
1.336326599121093750e+00,1.357070207595825195e+00
1.849435329437255859e+00,1.093398809432983398e+00
2.764178276062011719e+00,3.321364879608154297e+00
3.134698390960693359e+00,3.581787109375000000e+00
9.282176494598388672e-01,1.719337701797485352e+00
3.647707462310791016e+00,6.089107990264892578e-01
1.097876548767089844e+00,3.167828321456909180e+00
1.722550868988037109e+00,3.407192230224609375e-02
2.143883228302001953e+00,2.102284193038940430e+00
2.661001443862915039e+00,2.736159563064575195e+00
1.893161892890930176e+00,1.579774618148803711e+00
2.236244916915893555e+00,2.675011396408081055e+00
1.514869093894958496e+00,2.342306137084960938e+00
1.950312495231628418e+00,2.784092903137207031e+00
1.822039365768432617e+00,1.357553005218505859e+00
1.141124963760375977e-01,3.136058092117309570e+00
3.050240516662597656e+00,3.887190818786621094e+00
3.593051433563232422e+00,2.645640611648559570e+00
1.352515459060668945e+00,2.628854751586914062e+00
1.772551178932189941e+00,1.147702813148498535e+00
1.873967170715332031e+00,1.474592208862304688e+00
2.943608760833740234e+00,1.955135464668273926e+00
1.653758406639099121e+00,7.050561904907226562e-01
3.172677755355834961e-01,1.349858760833740234e+00
2.634211063385009766e+00,2.301211833953857422e+00
2.036305904388427734e+00,1.619883775711059570e+00
1.424706220626831055e+00,9.075963497161865234e-01
9.163864850997924805e-01,2.739143610000610352e+00
2.603845596313476562e+00,1.564791440963745117e+00
9.344525337219238281e-01,2.840785264968872070e+00
3.416260719299316406e+00,2.857210874557495117e+00
3.629043817520141602e+00,2.154198169708251953e+00
2.897619247436523438e+00,3.083670139312744141e+00
1.845587015151977539e+00,1.031437039375305176e+00
2.535151720046997070e+00,1.611033201217651367e+00
3.738753318786621094e+00,1.971192598342895508e+00
-4.600143432617187500e-02,2.304916381835937500e+00
1.375868082046508789e+00,1.742294192314147949e+00
1.849404931068420410e+00,3.568619251251220703e+00
1.903683066368103027e+00,1.260264635086059570e+00
2.903954744338989258e+00,2.245276689529418945e+00
2.003668308258056641e+00,1.943845510482788086e+00
3.050598621368408203e+00,1.201483607292175293e+00
1.319234132766723633e+00,6.171965599060058594e-02
1.406459569931030273e+00,2.467041730880737305e+00
1.115104675292968750e+00,2.626322984695434570e+00
2.563497543334960938e+00,2.453940391540527344e+00
1.754414081573486328e+00,3.000177860260009766e+00
3.124482631683349609e+00,2.908742189407348633e+00
2.874167442321777344e+00,-1.193306446075439453e-01
2.460921525955200195e+00,2.583506822586059570e+00
1.656515479087829590e+00,2.831220626831054688e+00
1.108235955238342285e+00,6.162998676300048828e-01
2.494428396224975586e+00,1.949094295501708984e+00
1.681550741195678711e+00,1.799063563346862793e+00
5.940550565719604492e-01,2.174393892288208008e+00
2.977774143218994141e+00,5.922302007675170898e-01
3.093859672546386719e+00,2.255167722702026367e+00
1.563475370407104492e+00,1.941220879554748535e+00
2.804799795150756836e+00,3.931496143341064453e+00
2.139455080032348633e+00,2.112343549728393555e+00
2.723833322525024414e+00,7.293534278869628906e-01
9.030805826187133789e-01,3.877141952514648438e+00
2.781218290328979492e+00,9.836527109146118164e-01
1.975671410560607910e+00,2.475103378295898438e+00
2.101007938385009766e+00,1.653975009918212891e+00
2.061181068420410156e-01,1.995766639709472656e+00
2.235446691513061523e+00,2.471448898315429688e+00
2.317355155944824219e+00,2.081874370574951172e+00
1.714459896087646484e+00,2.890048503875732422e+00
3.203289031982421875e+00,7.001785039901733398e-01
2.441818952560424805e+00,2.465921163558959961e+00
8.470176458358764648e-01,4.316558361053466797e+00
1.975409150123596191e+00,2.304269313812255859e+00
1.847366333007812500e+00,2.880258560180664062e-01
3.661330699920654297e+00,8.561621904373168945e-01
4.774605035781860352e-01,2.703441143035888672e+00
3.393586635589599609e+00,3.708619594573974609e+00
1.935126781463623047e+00,2.469413518905639648e+00
2.699120283126831055e+00,1.037053823471069336e+00
1.901577472686767578e+00,1.868884205818176270e+00
2.572542905807495117e+00,3.375097036361694336e+00
3.295213699340820312e+00,1.482259273529052734e+00
1.982302427291870117e+00,3.003866672515869141e+00
1.580595850944519043e+00,2.040059566497802734e+00
3.517508029937744141e+00,3.633835315704345703e+00
3.366576194763183594e+00,2.201262950897216797e+00
1.536918044090270996e+00,3.116389274597167969e+00
4.265324115753173828e+00,2.611534118652343750e+00
2.194034099578857422e+00,2.074951648712158203e+00
2.010677337646484375e+00,6.498054265975952148e-01
5.940269231796264648e-01,8.593890666961669922e-01
1.540961265563964844e+00,3.578560113906860352e+00
5.198521614074707031e-01,1.964694857597351074e+00
9.593237638473510742e-01,3.432658195495605469e+00
1.589815378189086914e+00,2.846827507019042969e+00
1.420676231384277344e+00,2.827047109603881836e-01
8.861018419265747070e-01,-2.397153377532958984e-01
2.331695079803466797e+00,2.251068115234375000e+00
2.683755159378051758e+00,8.905584812164306641e-01
2.035787105560302734e-01,2.628036260604858398e+00
1.147056341171264648e+00,1.587568044662475586e+00
2.420450210571289062e+00,1.849005103111267090e+00
2.189378499984741211e+00,3.542420387268066406e+00
1.117589831352233887e+00,2.435508489608764648e+00
1.518124580383300781e+00,2.141141414642333984e+00
1.589200377464294434e+00,3.215831518173217773e-01
8.980834484100341797e-01,1.433912992477416992e+00
3.296183109283447266e+00,9.912204742431640625e-02
1.862800121307373047e+00,3.729969501495361328e+00
4.147265434265136719e+00,1.903631687164306641e+00
1.330960631370544434e+00,2.566272974014282227e+00
1.267278909683227539e+00,2.541746616363525391e+00
2.553352832794189453e+00,3.105565071105957031e+00
1.608785867691040039e+00,2.589744806289672852e+00
2.782451152801513672e+00,2.099965572357177734e+00
8.749456405639648438e-01,2.488840579986572266e+00
2.897187709808349609e+00,2.880321264266967773e+00
6.282222270965576172e-01,2.370513677597045898e+00
2.345011234283447266e+00,1.451436877250671387e+00
1.057487010955810547e+00,2.725706815719604492e+00
1.439738988876342773e+00,2.881023406982421875e+00
2.741207599639892578e+00,1.869445562362670898e+00
3.933159828186035156e+00,3.470496892929077148e+00
2.668865203857421875e+00,2.778271675109863281e+00
1.641389608383178711e+00,1.867778182029724121e+00
8.860702514648437500e-01,2.318031787872314453e+00
1.402966380119323730e+00,2.760575056076049805e+00
1.316239833831787109e+00,2.067224025726318359e+00
1.567254781723022461e+00,2.980548143386840820e+00
1.873921036720275879e+00,2.965304851531982422e+00
2.410804033279418945e+00,1.905048012733459473e+00
8.778309822082519531e-01,2.185612440109252930e+00
2.707689762115478516e+00,1.855075120925903320e+00
1.185848236083984375e+00,1.791806697845458984e+00
3.686784029006958008e+00,8.027036190032958984e-01
1.848090887069702148e+00,2.665185213088989258e+00
2.225599527359008789e+00,1.122148871421813965e+00
1.497953653335571289e+00,-1.505641937255859375e-01
6.891039609909057617e-01,7.540408372879028320e-01
2.297548055648803711e+00,9.924455881118774414e-01
3.684988975524902344e+00,2.215386390686035156e+00
1.015744209289550781e+00,2.111819982528686523e+00
3.602692604064941406e+00,2.587311983108520508e+00
2.824451446533203125e+00,2.910243988037109375e+00
3.043705940246582031e+00,1.930240035057067871e+00
2.527374029159545898e+00,3.518357753753662109e+00
9.847244024276733398e-01,1.852400660514831543e+00
1.824863314628601074e+00,2.892319679260253906e+00
3.349892854690551758e+00,2.545666694641113281e+00
-1.062260389328002930e+00,1.449162960052490234e+00
2.524653673171997070e+00,1.060191392898559570e+00
5.238336324691772461e-01,2.284069061279296875e+00
2.422520399093627930e+00,2.991235733032226562e+00
2.727978467941284180e+00,4.341246604919433594e+00
8.571392297744750977e-01,2.860514402389526367e+00
3.362061977386474609e+00,6.586234569549560547e-01
2.339843988418579102e+00,2.510568618774414062e+00
2.882322549819946289e+00,2.091768026351928711e+00
4.621409416198730469e+00,1.857753992080688477e+00
1.449527502059936523e+00,3.117663860321044922e+00
1.707133293151855469e+00,3.297020435333251953e+00
2.308227539062500000e+00,1.331920266151428223e+00
2.107368469238281250e+00,1.968199014663696289e+00
6.417493820190429688e-01,2.813456535339355469e+00
3.300216913223266602e+00,2.915188789367675781e+00
7.411502599716186523e-01,1.432366251945495605e+00
2.770133495330810547e+00,1.484251737594604492e+00
3.243636846542358398e+00,3.911424636840820312e+00
3.388188362121582031e+00,2.137847185134887695e+00
2.735725879669189453e+00,1.559522867202758789e+00
1.543051123619079590e+00,1.820404529571533203e+00
1.324535369873046875e+00,8.836574554443359375e-01
1.430842876434326172e+00,7.545303106307983398e-01
2.595162868499755859e+00,1.571282863616943359e+00
7.696698904037475586e-01,2.011394023895263672e+00
2.962772846221923828e+00,1.600003004074096680e+00
1.351282835006713867e+00,3.623271465301513672e+00
1.674674749374389648e+00,1.764075756072998047e+00
2.457368612289428711e+00,3.391220092773437500e+00
1.882799625396728516e+00,3.514609336853027344e+00
1.495435118675231934e+00,3.647403717041015625e+00
7.301660776138305664e-01,3.919378757476806641e+00
3.230500221252441406e-02,2.565272808074951172e+00
2.589561462402343750e+00,2.328537702560424805e+00
1.910673975944519043e+00,1.202358841896057129e+00
7.322402000427246094e-01,2.305784225463867188e+00
3.461252689361572266e+00,3.390150547027587891e+00
2.038500547409057617e+00,1.400203108787536621e+00
2.541119575500488281e+00,3.105311393737792969e+00
1.827404022216796875e+00,9.919624328613281250e-01
1.054245471954345703e+00,4.536010026931762695e-01
1.516110062599182129e+00,2.545317649841308594e+00
4.024348258972167969e+00,4.284473419189453125e+00
1.661507368087768555e+00,6.787062883377075195e-01
2.650863885879516602e+00,2.781825542449951172e+00
1.872243762016296387e+00,3.083540439605712891e+00
3.370320320129394531e+00,2.311674833297729492e+00
1.905877709388732910e+00,3.553834915161132812e+00
1.130370378494262695e+00,2.005977153778076172e+00
2.933200836181640625e+00,1.305585026741027832e+00
3.116885423660278320e+00,1.652911067008972168e+00
1.446114182472229004e+00,2.389299392700195312e+00
2.053472995758056641e+00,-7.618045806884765625e-02
4.003567695617675781e+00,1.138669252395629883e+00
3.207250118255615234e+00,1.940841913223266602e+00
1.571167588233947754e+00,2.331648588180541992e+00
-4.234466552734375000e-01,2.502020120620727539e+00
1.736567378044128418e+00,1.912114858627319336e+00
1.698700308799743652e+00,3.128919839859008789e+00
1.094941139221191406e+00,2.475137472152709961e+00
1.261740803718566895e+00,2.445930004119873047e+00
1.637587070465087891e+00,4.269460678100585938e+00
1.642520904541015625e+00,1.368265390396118164e+00
1.395509004592895508e+00,4.234316825866699219e+00
2.434697151184082031e+00,2.302649259567260742e+00
2.860207319259643555e+00,1.842822074890136719e+00
2.547456979751586914e+00,1.889209628105163574e+00
2.452356338500976562e+00,1.589572787284851074e+00
1.318946123123168945e+00,1.221720337867736816e+00
1.581528306007385254e+00,2.081064224243164062e+00
1.563314080238342285e+00,1.655942082405090332e+00
2.075833082199096680e+00,1.853736877441406250e+00
1.537997007369995117e+00,2.588155508041381836e+00
1.418039321899414062e+00,1.209848880767822266e+00
2.172563076019287109e+00,1.047437667846679688e+00
1.157611370086669922e+00,7.634854316711425781e-01
2.297151088714599609e+00,8.796404600143432617e-01
1.050697922706604004e+00,3.170920372009277344e+00
1.704955101013183594e+00,1.646072268486022949e+00
-1.112427711486816406e-01,1.614716887474060059e+00
8.972240686416625977e-01,9.749661684036254883e-01
2.092585325241088867e+00,2.193115472793579102e+00
4.875385761260986328e-02,9.181131124496459961e-01
2.792551517486572266e+00,1.641885519027709961e+00
1.267424941062927246e+00,2.646325588226318359e+00
1.723172783851623535e+00,1.193568706512451172e+00
2.670248985290527344e+00,1.560505270957946777e+00
1.580435514450073242e+00,1.557340025901794434e+00
5.231860876083374023e-01,1.853586912155151367e+00
2.812483310699462891e-01,1.280912637710571289e+00
1.322113990783691406e+00,1.454536080360412598e+00
1.380245685577392578e+00,2.324990272521972656e+00
6.721177101135253906e-01,1.275070428848266602e+00
3.348464488983154297e+00,2.110841274261474609e+00
2.772203207015991211e+00,1.802428364753723145e+00
1.343226194381713867e+00,2.497427940368652344e+00
2.914000272750854492e+00,7.685689926147460938e-01
1.785826086997985840e+00,1.784874320030212402e+00
2.019617795944213867e+00,2.464699983596801758e+00
2.052545547485351562e+00,6.044459342956542969e-01
3.758848190307617188e+00,1.059702157974243164e+00
2.654705762863159180e+00,3.525780916213989258e+00
2.670420885086059570e+00,1.651449441909790039e+00
2.493786811828613281e+00,1.457147598266601562e+00
2.644087791442871094e+00,1.826479554176330566e+00
2.697272300720214844e+00,6.568430662155151367e-01
-1.465744972229003906e-01,1.402819395065307617e+00
-3.627038002014160156e-01,2.306687831878662109e+00
1.825664043426513672e+00,3.389289379119873047e+00
1.551637649536132812e+00,2.146073579788208008e-01
3.637171745300292969e+00,1.608309984207153320e+00
3.015676498413085938e+00,2.257356643676757812e-01
2.297062873840332031e+00,3.444479703903198242e-01
3.471326351165771484e+00,3.060078620910644531e+00
1.987041592597961426e+00,4.661123752593994141e-01
3.335011482238769531e+00,2.712800502777099609e+00
1.297709226608276367e+00,5.123001337051391602e-01
3.125201702117919922e+00,2.024515151977539062e+00
3.584246635437011719e-01,1.161303400993347168e+00
1.664529681205749512e+00,2.379353046417236328e+00
2.527189970016479492e+00,1.844638824462890625e+00
2.634367465972900391e+00,1.291069507598876953e+00
4.172296524047851562e+00,5.045506954193115234e-01
2.074706077575683594e+00,2.683862447738647461e+00
1.701732158660888672e+00,-1.270101070404052734e-01
2.024132490158081055e+00,1.417457818984985352e+00
2.556210517883300781e+00,1.921565175056457520e+00
2.120140075683593750e+00,1.139676451683044434e+00
1.616891145706176758e+00,1.800844430923461914e+00
3.418984889984130859e+00,3.328016757965087891e+00
2.084022760391235352e+00,1.528485417366027832e+00
2.842006683349609375e+00,2.435822248458862305e+00
1.919351100921630859e+00,2.573417425155639648e+00
1.661288380622863770e+00,2.387788772583007812e+00
1.839207053184509277e+00,2.525072097778320312e+00
2.578985452651977539e+00,2.812107324600219727e+00
1.588104963302612305e-01,2.530929803848266602e+00
3.508114337921142578e+00,2.815826654434204102e+00
2.686107635498046875e+00,6.507112979888916016e-01
1.179989218711853027e+00,1.003146290779113770e+00
1.073111772537231445e+00,1.376602649688720703e+00
2.108224391937255859e+00,3.444056034088134766e+00
1.640529990196228027e+00,2.560401916503906250e+00
1.564613580703735352e+00,1.505597710609436035e+00
1.514871597290039062e+00,1.959758996963500977e+00
2.178657054901123047e+00,6.182435750961303711e-01
1.352042555809020996e+00,2.707531213760375977e+00
2.077531337738037109e+00,1.724352478981018066e+00
2.055866956710815430e+00,1.593636870384216309e+00
4.026577949523925781e+00,1.392450809478759766e+00
3.504067182540893555e+00,2.327244281768798828e+00
1.507359504699707031e+00,9.776571989059448242e-01
2.502365589141845703e+00,5.949844121932983398e-01
1.797482848167419434e+00,3.232829809188842773e+00
2.050868034362792969e+00,2.198289155960083008e+00
-5.313439369201660156e-01,1.321613907814025879e+00
2.736245393753051758e+00,1.491771697998046875e+00
4.919190406799316406e-01,1.334766387939453125e+00
7.708550691604614258e-01,6.863175630569458008e-01
2.220185279846191406e+00,2.900686264038085938e+00
3.702745914459228516e+00,2.806763172149658203e+00
2.203625440597534180e+00,8.720114231109619141e-01
3.368639945983886719e-01,3.443811178207397461e+00
1.780769705772399902e+00,2.690955400466918945e+00
1.685047149658203125e-01,1.846987366676330566e+00
3.314284801483154297e+00,1.400681972503662109e+00
3.795318603515625000e+00,2.461152076721191406e-01
3.204880237579345703e+00,1.701500177383422852e+00
1.227390527725219727e+00,3.236102581024169922e+00
2.528014659881591797e+00,8.488795757293701172e-01
2.298939704895019531e+00,1.489627361297607422e+00
1.804723143577575684e+00,1.642745733261108398e+00
3.009798765182495117e+00,6.709400415420532227e-01
2.939306497573852539e+00,9.683226346969604492e-01
2.155642509460449219e+00,1.423636913299560547e+00
2.077443361282348633e+00,9.100264310836791992e-01
2.382331848144531250e+00,1.479938268661499023e+00
4.364110946655273438e+00,7.511370182037353516e-01
2.709895610809326172e+00,2.517364025115966797e+00
8.985912799835205078e-01,1.059839606285095215e+00
2.587180376052856445e+00,1.408611774444580078e+00
3.689989089965820312e+00,2.196206569671630859e+00
2.494944334030151367e+00,8.828992843627929688e-01
9.154856204986572266e-01,1.441364169120788574e+00
3.330825328826904297e+00,1.795567393302917480e+00
3.271162986755371094e+00,7.324445247650146484e-02
4.164170026779174805e-01,1.586398363113403320e+00
2.285252571105957031e+00,1.844726085662841797e+00
-5.303382873535156250e-02,2.696775436401367188e+00
8.244694471359252930e-01,1.913598656654357910e+00
1.074140548706054688e+00,1.397484064102172852e+00
2.525633335113525391e+00,2.271110057830810547e+00
7.568475008010864258e-01,1.686562061309814453e+00
1.675222754478454590e+00,1.700381278991699219e+00
1.853800654411315918e+00,3.468341350555419922e+00
3.223323822021484375e+00,2.514372348785400391e+00
1.255790948867797852e+00,4.084406852722167969e+00
3.673861026763916016e+00,2.573593616485595703e+00
1.614327549934387207e+00,9.985878467559814453e-01
3.531944274902343750e+00,9.062327146530151367e-01
-1.557207107543945312e-01,9.396418333053588867e-01
2.589362621307373047e+00,2.996796607971191406e+00
4.980760574340820312e+00,3.375883579254150391e+00
1.635803222656250000e+00,3.004624843597412109e+00
1.347275376319885254e+00,1.683832526206970215e+00
1.993037462234497070e+00,3.080203533172607422e+00
1.686965703964233398e+00,7.112524509429931641e-01
1.639650225639343262e+00,2.487248659133911133e+00
3.520672321319580078e-01,2.506128311157226562e+00
1.337303161621093750e+00,2.348041772842407227e+00
2.244452476501464844e+00,3.547711372375488281e+00
2.966750383377075195e+00,1.746208667755126953e+00
1.443213224411010742e+00,2.938175916671752930e+00
3.104727268218994141e+00,2.126662492752075195e+00
1.267050743103027344e+00,1.757438063621520996e+00
8.055690526962280273e-01,3.491258859634399414e+00
2.024478912353515625e+00,1.889682769775390625e+00
1.178750514984130859e+00,2.091568470001220703e+00
4.469838142395019531e-01,8.806751966476440430e-01
1.781904458999633789e+00,3.623317241668701172e+00
3.783213615417480469e+00,5.159915685653686523e-01
2.200305223464965820e+00,2.748605728149414062e+00
3.040496826171875000e+00,3.302824735641479492e+00
1.820036888122558594e+00,3.446245670318603516e+00
5.400613546371459961e-01,1.506607532501220703e+00
1.866860985755920410e+00,2.532254457473754883e+00
2.905271053314208984e+00,2.321138858795166016e+00
2.536629199981689453e+00,1.127372026443481445e+00
3.091949939727783203e+00,3.782994270324707031e+00
3.455215692520141602e+00,2.089683294296264648e+00
9.758216142654418945e-01,3.318147659301757812e+00
2.995935916900634766e+00,6.549569368362426758e-01
2.130898714065551758e+00,2.288942098617553711e+00
1.880931496620178223e+00,3.440274238586425781e+00
-5.182800292968750000e-01,2.670326232910156250e-01
8.458666801452636719e-01,2.311872482299804688e+00
2.001722574234008789e+00,4.718447685241699219e+00
1.799793958663940430e+00,1.818520069122314453e+00
1.679928898811340332e+00,1.990706443786621094e+00
2.387615442276000977e+00,2.524137735366821289e+00
1.908683180809020996e+00,3.368163108825683594e-01
2.581891298294067383e+00,2.350858211517333984e+00
2.037320613861083984e+00,1.211424827575683594e+00
4.247076511383056641e-01,1.549002647399902344e+00
3.170005798339843750e+00,2.642622947692871094e+00
4.772860527038574219e+00,9.290486574172973633e-01
2.718906164169311523e+00,1.417096376419067383e+00
2.884339332580566406e+00,3.792937278747558594e+00
2.775242567062377930e+00,1.251600980758666992e+00
1.398987293243408203e+00,2.023854255676269531e+00
1.201431274414062500e+00,1.996366739273071289e+00
1.206262111663818359e+00,3.626447677612304688e+00
1.802008271217346191e+00,-1.804320812225341797e-01
1.899099826812744141e+00,2.063431501388549805e+00
1.760681867599487305e+00,7.625229358673095703e-01
2.309681415557861328e+00,2.283490419387817383e+00
1.996948599815368652e+00,2.310957908630371094e+00
1.744144797325134277e+00,1.209165334701538086e+00
2.287298917770385742e+00,2.765477418899536133e+00
2.550986528396606445e+00,1.755295157432556152e+00
6.727522611618041992e-01,3.054387331008911133e+00
2.062283515930175781e+00,6.875903606414794922e-01
1.272260904312133789e+00,2.227182388305664062e+00
2.660651206970214844e+00,1.798994541168212891e+00
2.128601074218750000e-03,2.677122592926025391e+00
3.247508525848388672e+00,1.361880421638488770e+00
2.960371494293212891e+00,2.785171508789062500e+00
2.582374095916748047e+00,2.839574575424194336e+00
1.703867077827453613e+00,5.517764091491699219e+00
3.175845623016357422e+00,2.247921943664550781e+00
-3.528852462768554688e-01,1.607162237167358398e+00
3.068306922912597656e+00,1.278273820877075195e+00
1.498382806777954102e+00,3.165085554122924805e+00
1.178098440170288086e+00,3.982841968536376953e-02
2.504180431365966797e+00,1.849920988082885742e+00
1.186599731445312500e+00,1.318829774856567383e+00
3.307541847229003906e+00,2.517987966537475586e+00
2.758663892745971680e+00,6.425082683563232422e-02
2.297785997390747070e+00,4.035327434539794922e-01
1.923972964286804199e+00,2.736351251602172852e+00
1.226693034172058105e+00,9.575370550155639648e-01
2.130440235137939453e+00,2.921495199203491211e+00
1.824864864349365234e+00,2.508645534515380859e+00
1.244747400283813477e+00,4.835999011993408203e-01
2.292274713516235352e+00,1.034773588180541992e+00
2.922719240188598633e+00,1.963481545448303223e+00
3.513888120651245117e+00,1.952617645263671875e+00
1.009642720222473145e+00,2.820322990417480469e+00
2.494968175888061523e+00,2.560928821563720703e+00
2.325801134109497070e+00,1.631446957588195801e+00
1.551898717880249023e+00,1.932757735252380371e+00
1.540480256080627441e+00,3.711256504058837891e+00
3.531387090682983398e+00,5.201486349105834961e-01
2.027335166931152344e+00,3.036345958709716797e+00
4.266810417175292969e+00,8.982583284378051758e-01
2.707872867584228516e+00,8.630418777465820312e-01
1.228795289993286133e+00,6.468558311462402344e-01
8.961298465728759766e-01,3.660505533218383789e+00
1.115263938903808594e+00,2.511317729949951172e+00
6.164811849594116211e-01,1.673205256462097168e+00
2.512480974197387695e+00,1.457325220108032227e-01
2.278489112854003906e+00,2.203330278396606445e+00
1.154493451118469238e+00,2.069247961044311523e+00
1.505086898803710938e+00,1.810423493385314941e+00
1.208124399185180664e+00,3.129077672958374023e+00
1.141342401504516602e+00,2.787632226943969727e+00
1.387095928192138672e+00,3.221372604370117188e+00
1.263258099555969238e+00,3.184172153472900391e+00
2.462288141250610352e+00,2.631256103515625000e+00
3.310118198394775391e+00,2.460226058959960938e+00
2.171148538589477539e+00,9.257125854492187500e-01
1.570145606994628906e+00,2.430954933166503906e+00
3.160021543502807617e+00,4.179005622863769531e+00
1.607605695724487305e+00,1.348822951316833496e+00
2.415929794311523438e+00,2.703891277313232422e+00
3.030778408050537109e+00,2.509305000305175781e+00
3.031122684478759766e+00,1.924129724502563477e+00
2.049199581146240234e+00,1.012660503387451172e+00
1.540328979492187500e+00,2.205204963684082031e+00
1.646190643310546875e+00,2.533826828002929688e+00
7.353848218917846680e-01,3.057074546813964844e+00
5.059257745742797852e-01,3.310816764831542969e+00
2.307102441787719727e+00,2.627902507781982422e+00
1.156641602516174316e+00,-4.958119392395019531e-01
2.699816942214965820e+00,1.586930751800537109e+00
1.363211154937744141e+00,1.611497759819030762e+00
1.729420661926269531e+00,1.237535953521728516e+00
6.388146877288818359e-01,7.106037139892578125e-01
3.768629550933837891e+00,2.557902336120605469e+00
2.040353775024414062e+00,2.155255079269409180e+00
3.744371414184570312e+00,9.169847965240478516e-01
2.986801385879516602e+00,1.461175918579101562e+00
7.754780054092407227e-01,1.723021388053894043e+00
1.731791019439697266e+00,1.451978087425231934e+00
2.413371324539184570e+00,3.229448318481445312e+00
1.849468588829040527e+00,2.142163753509521484e+00
1.544456601142883301e+00,1.808752775192260742e+00
1.091050863265991211e+00,4.135292053222656250e+00
1.725849866867065430e+00,5.783853530883789062e-01
2.060562372207641602e-01,3.539616107940673828e+00
1.966698050498962402e+00,3.227637767791748047e+00
1.318250298500061035e+00,1.792653322219848633e+00
1.609135389328002930e+00,1.376348257064819336e+00
2.178667783737182617e-01,2.519656181335449219e+00
2.261936664581298828e+00,1.805567264556884766e+00
7.885835170745849609e-01,2.903657436370849609e+00
1.202527403831481934e+00,1.542815208435058594e+00
9.328136444091796875e-01,3.137227773666381836e+00
1.516787886619567871e+00,-3.005039691925048828e-01
3.457925319671630859e+00,1.780878543853759766e+00
4.624935150146484375e+00,1.182696580886840820e+00
2.478701829910278320e+00,1.665240764617919922e+00
3.745639324188232422e-02,2.623476028442382812e+00
2.048365592956542969e+00,3.205898523330688477e+00
3.095442771911621094e+00,2.862353324890136719e+00
3.914953231811523438e+00,1.457051515579223633e+00
2.718173503875732422e+00,2.039612770080566406e+00
2.181146621704101562e+00,1.293265581130981445e+00
3.040597438812255859e+00,1.003541707992553711e+00
2.977631330490112305e+00,2.733964920043945312e+00
1.148557186126708984e+00,2.821215629577636719e+00
2.329169273376464844e+00,2.994082689285278320e+00
1.371518373489379883e+00,6.468517780303955078e-01
2.900421142578125000e+00,3.173598289489746094e+00
3.070702075958251953e+00,1.590276002883911133e+00
3.334537982940673828e+00,1.936225295066833496e+00
2.278905391693115234e+00,1.819264888763427734e+00
3.741058349609375000e+00,4.091208457946777344e+00
3.412839412689208984e+00,-4.471402168273925781e-01
-2.574167251586914062e-01,4.638373851776123047e-01
1.849043726921081543e+00,2.947546243667602539e+00
1.996001005172729492e+00,8.757131099700927734e-01
1.339840888977050781e+00,1.089558601379394531e+00
2.961057901382446289e+00,2.110154628753662109e+00
3.474581956863403320e+00,1.633183479309082031e+00
3.592268705368041992e+00,2.761215686798095703e+00
1.967499613761901855e+00,2.254204988479614258e+00
8.399003744125366211e-01,1.256635427474975586e+00
2.025469779968261719e+00,2.586448669433593750e+00
2.707575321197509766e+00,3.521513938903808594e+00
1.428379774093627930e+00,1.913374423980712891e+00
1.910992741584777832e+00,3.155941009521484375e+00
4.805723190307617188e+00,1.886315345764160156e+00
4.510389328002929688e+00,2.677570819854736328e+00
2.286826610565185547e+00,4.516184329986572266e-01
2.782089948654174805e+00,1.263588905334472656e+00
4.840224981307983398e-01,3.254479885101318359e+00
8.293393850326538086e-01,2.705635070800781250e+00
2.241823196411132812e+00,2.722191810607910156e+00
1.935702681541442871e+00,2.157238483428955078e+00
1.749252796173095703e+00,1.809872627258300781e+00
2.241616010665893555e+00,1.688074111938476562e+00
3.395579814910888672e+00,1.354798793792724609e+00
1.839590191841125488e+00,3.139582872390747070e+00
2.847350120544433594e+00,1.259869575500488281e+00
2.256269454956054688e+00,4.057119369506835938e+00
1.328289508819580078e-02,2.809299230575561523e+00
2.476238012313842773e+00,4.056109189987182617e-01
1.468840599060058594e+00,-8.660671710968017578e-01
2.863234043121337891e+00,2.834976196289062500e+00
1.270839929580688477e+00,2.042340517044067383e+00
7.032824754714965820e-01,6.346591711044311523e-01
1.867579579353332520e+00,2.132657766342163086e+00
1.941537737846374512e+00,1.589828968048095703e+00
3.058442354202270508e+00,1.044713735580444336e+00
2.611864089965820312e+00,1.211416602134704590e+00
1.948648810386657715e+00,2.706872701644897461e+00
1.330843091011047363e+00,8.424258232116699219e-01
-2.411422729492187500e-01,3.424850940704345703e+00
2.791632175445556641e+00,1.282908320426940918e+00
1.389133334159851074e+00,3.420963764190673828e+00
2.566200017929077148e+00,3.249115943908691406e+00
1.944726228713989258e+00,2.169362783432006836e+00
7.747672796249389648e-01,2.989959239959716797e+00
1.397175669670104980e+00,-9.505751132965087891e-01
2.001709699630737305e+00,9.045985937118530273e-01
2.067900180816650391e+00,2.012463569641113281e+00
2.039433240890502930e+00,3.635818481445312500e+00
3.470963239669799805e+00,1.595176696777343750e+00
4.860285758972167969e+00,3.440857887268066406e+00
2.506923198699951172e+00,2.893526077270507812e+00
7.318172454833984375e-01,2.609091758728027344e+00
1.844171047210693359e+00,2.206485033035278320e+00
1.265710115432739258e+00,1.507040858268737793e+00
2.059620857238769531e+00,2.466326475143432617e+00
3.550030946731567383e+00,3.210750102996826172e+00
8.180475234985351562e-01,3.944002389907836914e-01
3.930063962936401367e+00,1.176520347595214844e+00
1.531781673431396484e+00,3.719491004943847656e+00
1.319895029067993164e+00,1.005971908569335938e+00
1.265706539154052734e+00,1.792002558708190918e+00
1.353610515594482422e+00,2.504978656768798828e+00
1.847989559173583984e+00,2.345173358917236328e+00
3.312757730484008789e+00,3.745632886886596680e+00
2.670543432235717773e+00,1.002925157546997070e+00
3.979508876800537109e+00,2.885676622390747070e+00
3.465471267700195312e+00,3.372502088546752930e+00
3.631525039672851562e+00,2.552386045455932617e+00
3.583109378814697266e+00,7.795941829681396484e-01
2.695277690887451172e+00,1.101212978363037109e+00
1.054013967514038086e+00,2.893991947174072266e+00
2.041581153869628906e+00,1.343297481536865234e+00
1.553275942802429199e+00,1.784412622451782227e+00
2.319086074829101562e+00,1.968890905380249023e+00
2.254719734191894531e+00,-1.137330532073974609e-01
1.334497094154357910e+00,1.794040203094482422e+00
1.462390661239624023e+00,2.485775470733642578e+00
2.042113542556762695e+00,2.553794622421264648e+00
2.695431470870971680e+00,9.032218456268310547e-01
1.401857614517211914e+00,2.330483913421630859e+00
1.762507438659667969e+00,1.885939598083496094e+00
5.676838159561157227e-01,2.153501033782958984e+00
2.793689489364624023e+00,1.972458243370056152e+00
1.494223356246948242e+00,2.946628332138061523e+00
2.359182357788085938e+00,2.262186527252197266e+00
2.158603429794311523e+00,1.951055407524108887e+00
1.843873381614685059e+00,1.202023267745971680e+00
3.023025989532470703e+00,1.573586940765380859e+00
3.117825031280517578e+00,1.992501258850097656e+00
9.139223098754882812e-01,1.689427256584167480e+00
1.501163601875305176e+00,2.366310358047485352e+00
1.994360685348510742e+00,2.711347818374633789e+00
1.371173620223999023e+00,5.368728637695312500e-01
7.206542491912841797e-01,7.795052528381347656e-01
6.262762546539306641e-01,1.931375980377197266e+00
1.920290589332580566e+00,-4.877302646636962891e-01
1.516881465911865234e+00,1.634053468704223633e+00
1.868998289108276367e+00,3.116415500640869141e+00
1.777511835098266602e-01,1.612836599349975586e+00
9.916350841522216797e-01,2.979400634765625000e+00
2.360557556152343750e+00,3.883719444274902344e-02
2.568056583404541016e+00,2.229965925216674805e-01
4.290950775146484375e+00,1.483335018157958984e+00
3.122472286224365234e+00,2.321473360061645508e+00
2.502758741378784180e+00,1.114069700241088867e+00
1.935765385627746582e+00,1.619733333587646484e+00
2.158927679061889648e+00,3.700146675109863281e+00
1.697314977645874023e+00,2.066106557846069336e+00
2.989970684051513672e+00,1.445844769477844238e+00
2.271398067474365234e+00,2.626161098480224609e+00
2.966578006744384766e+00,2.266886234283447266e-01
1.536618828773498535e+00,1.469269514083862305e+00
1.936992049217224121e+00,8.344583511352539062e-01
2.100147485733032227e+00,2.292266845703125000e+00
1.616393446922302246e+00,6.338620185852050781e-01
2.248116731643676758e+00,1.936344146728515625e+00
1.576387405395507812e+00,1.620372176170349121e+00
2.025193452835083008e+00,1.822324752807617188e+00
3.035178184509277344e+00,2.503125190734863281e+00
1.632494211196899414e+00,9.252585172653198242e-01
1.198387861251831055e+00,1.406773805618286133e+00
3.334856986999511719e+00,1.660569429397583008e+00
8.633160591125488281e-01,1.208626985549926758e+00
6.000703573226928711e-01,3.038004875183105469e+00
2.573868751525878906e+00,1.638875007629394531e+00
-8.021116256713867188e-03,1.821273446083068848e+00
2.222012758255004883e+00,1.368927001953125000e+00
2.100523233413696289e+00,1.954416275024414062e+00
2.789557456970214844e+00,1.031658649444580078e+00
8.895369768142700195e-01,1.980340838432312012e+00
1.257682561874389648e+00,4.865514039993286133e-01
1.846820831298828125e+00,1.241277933120727539e+00
5.339587926864624023e-01,2.855539798736572266e+00
2.944268226623535156e+00,3.097918033599853516e+00
9.355845451354980469e-01,1.857866883277893066e+00
8.307288885116577148e-01,1.055685758590698242e+00
1.196434259414672852e+00,2.278503179550170898e+00
2.333693504333496094e+00,1.651378631591796875e+00
2.707584857940673828e+00,2.340986728668212891e+00
-4.921913146972656250e-02,-6.716866493225097656e-01
1.352164030075073242e+00,7.275048494338989258e-01
2.400206089019775391e+00,8.071404695510864258e-01
1.605984210968017578e+00,-1.692647933959960938e-01
3.648854494094848633e-01,2.541126489639282227e+00
3.334844112396240234e-01,1.911631822586059570e+00
1.436901211738586426e+00,6.633391380310058594e-01
1.699328422546386719e+00,3.042530536651611328e+00
1.915602803230285645e+00,1.064919471740722656e+00
2.694940567016601562e-01,3.116891384124755859e+00
2.644617080688476562e+00,2.804857254028320312e+00
2.111767768859863281e+00,2.492176771163940430e+00
2.029791831970214844e+00,7.555825710296630859e-01
3.545404911041259766e+00,2.117087841033935547e+00
1.192744731903076172e+00,7.108716964721679688e-01
3.363148212432861328e+00,6.790814399719238281e-01
2.715709924697875977e+00,2.682749032974243164e+00
4.208549499511718750e+00,1.795252799987792969e+00
2.131551980972290039e+00,2.248597383499145508e+00
1.867594242095947266e+00,3.552085876464843750e+00
2.540383815765380859e+00,2.705850362777709961e+00
-3.156862258911132812e-01,2.358685731887817383e+00
2.130423784255981445e+00,2.378395080566406250e+00
1.957349061965942383e+00,8.137866258621215820e-01
3.098906040191650391e+00,2.502650499343872070e+00
9.077528715133666992e-01,2.351596832275390625e+00
6.138597726821899414e-01,2.629635572433471680e+00
1.425196290016174316e+00,3.010415315628051758e+00
8.160401582717895508e-01,2.458690643310546875e+00
2.101114273071289062e+00,2.317323684692382812e+00
1.836152434349060059e+00,2.279855251312255859e+00
2.685602664947509766e+00,1.054407358169555664e+00
1.954549193382263184e+00,3.470519304275512695e+00
1.693364620208740234e+00,1.095926523208618164e+00
3.825145006179809570e+00,2.606958389282226562e+00
8.342165946960449219e-01,1.054374456405639648e+00
1.503674864768981934e+00,4.371414184570312500e-01
2.899569272994995117e+00,1.076286077499389648e+00
3.015236139297485352e+00,1.601518392562866211e-01
1.927323222160339355e+00,1.954751014709472656e+00
3.930441141128540039e+00,7.567138671875000000e-01
3.105320453643798828e+00,1.270173549652099609e+00
2.056112527847290039e+00,1.327581405639648438e+00
1.610828042030334473e+00,2.112658977508544922e+00
2.322552442550659180e+00,1.364843368530273438e+00
1.787670493125915527e+00,1.860128045082092285e+00
1.511830806732177734e+00,9.517929553985595703e-01
2.708226442337036133e+00,8.605296611785888672e-01
1.670677185058593750e+00,6.334091424942016602e-01
1.675372123718261719e-01,1.538644194602966309e+00
2.109437704086303711e+00,1.460167169570922852e+00
5.986143350601196289e-01,1.145258665084838867e+00
2.886005163192749023e+00,2.282527923583984375e+00
1.783692717552185059e+00,1.889573335647583008e+00
2.479608058929443359e-01,2.338509559631347656e+00
7.207728624343872070e-01,5.824077129364013672e-01
1.472073793411254883e+00,1.525752305984497070e+00
2.493391752243041992e+00,1.024797916412353516e+00
1.217966556549072266e+00,2.186784744262695312e+00
9.962935447692871094e-01,9.009238481521606445e-01
1.812597393989562988e+00,2.435186862945556641e+00
3.087819576263427734e+00,2.088897466659545898e+00
1.552353501319885254e+00,2.718111276626586914e+00
1.983476400375366211e+00,1.637181162834167480e+00
2.186768293380737305e+00,6.302342414855957031e-01
1.559468150138854980e+00,3.240249633789062500e+00
1.607617855072021484e+00,1.675184011459350586e+00
3.042232990264892578e+00,2.010970830917358398e+00
3.284836769104003906e+00,8.599402904510498047e-01
5.055665969848632812e-02,7.876338958740234375e-01
1.963806629180908203e+00,3.627903938293457031e+00
1.221780776977539062e+00,3.006212711334228516e+00
3.024489402770996094e+00,1.778339743614196777e+00
2.823286056518554688e+00,2.211174249649047852e+00
3.949345111846923828e+00,1.633788347244262695e+00
2.910811424255371094e+00,2.378858089447021484e+00
1.686163902282714844e+00,1.117169380187988281e+00
4.010508537292480469e+00,9.993288516998291016e-01
3.171886920928955078e+00,2.298260688781738281e+00
2.862748622894287109e+00,1.639129757881164551e+00
3.269486904144287109e+00,4.310480117797851562e+00
2.793758869171142578e+00,7.687416076660156250e-01
2.198539495468139648e+00,7.339407205581665039e-01
7.896904945373535156e-01,1.682108402252197266e+00
8.792856931686401367e-01,1.542048573493957520e+00
2.408432006835937500e+00,1.134220600128173828e+00
1.782727837562561035e+00,2.905607461929321289e+00
2.611100196838378906e+00,2.825031995773315430e+00
1.362957954406738281e+00,3.993619918823242188e+00
1.743953704833984375e+00,1.346578717231750488e+00
3.143829822540283203e+00,3.110792636871337891e+00
1.192463040351867676e+00,4.392281055450439453e+00
2.972932100296020508e+00,3.658243894577026367e+00
1.616904854774475098e+00,3.532097339630126953e+00
3.367559194564819336e+00,2.038591861724853516e+00
-3.602662086486816406e-01,2.603591442108154297e+00
1.671185255050659180e+00,2.796446561813354492e+00
1.762974739074707031e+00,1.442801833152770996e+00
1.949744820594787598e+00,9.845609664916992188e-01
2.459553241729736328e+00,-5.563447475433349609e-01
1.997791290283203125e+00,3.103822946548461914e+00
1.640913367271423340e+00,1.285905838012695312e+00
2.135537147521972656e+00,-3.126955032348632812e-02
2.262732028961181641e+00,2.952282905578613281e+00
1.862849950790405273e+00,1.559912681579589844e+00
2.363394975662231445e+00,1.810311079025268555e+00
7.075195312500000000e-01,1.081245899200439453e+00
3.452908515930175781e+00,-1.212671995162963867e+00
3.452892780303955078e+00,2.500143766403198242e+00
3.001468896865844727e+00,2.915273189544677734e+00
1.073740720748901367e+00,1.405167222023010254e+00
4.323610782623291016e+00,4.933602809906005859e-01
3.607779026031494141e+00,1.554436564445495605e+00
9.639137983322143555e-01,2.833151817321777344e+00
2.708081960678100586e+00,2.931468486785888672e+00
1.306067347526550293e+00,2.588288545608520508e+00
5.607651472091674805e-01,2.789989471435546875e+00
3.172174930572509766e+00,2.109078407287597656e+00
1.795211195945739746e+00,4.029629707336425781e+00
6.020134687423706055e-01,3.014091014862060547e+00
-5.306029319763183594e-02,2.310103416442871094e+00
2.338634252548217773e+00,2.785079240798950195e+00
2.639697074890136719e+00,2.571143627166748047e+00
2.698474407196044922e+00,1.537949442863464355e+00
2.553657531738281250e+00,1.179399728775024414e+00
2.757791280746459961e+00,-5.879204273223876953e-01
2.198582649230957031e+00,1.593191146850585938e+00
1.135972976684570312e+00,2.127798080444335938e+00
-3.624870777130126953e-01,4.655715227127075195e-01
1.684010505676269531e+00,1.576155424118041992e+00
2.105520963668823242e+00,2.790194034576416016e+00
1.559348702430725098e+00,3.767808675765991211e-01
2.355371236801147461e+00,3.679810523986816406e+00
1.975774765014648438e-02,1.834166169166564941e+00
2.642503976821899414e+00,5.381160974502563477e-01
2.278495788574218750e+00,3.353593349456787109e-01
3.027482509613037109e+00,3.807738304138183594e+00
3.110523462295532227e+00,1.397738575935363770e+00
1.242906808853149414e+00,9.181232452392578125e-01
3.519576311111450195e+00,1.342311620712280273e+00
1.264123439788818359e+00,2.440816879272460938e+00
1.096995830535888672e+00,4.821395874023437500e-02
1.491692543029785156e+00,3.341784477233886719e+00
1.973855853080749512e+00,1.468510627746582031e+00
1.572974085807800293e+00,2.621836423873901367e+00
2.169863939285278320e+00,1.752679824829101562e+00
2.703718662261962891e+00,3.988827228546142578e+00
4.271936893463134766e+00,2.093813896179199219e+00
-7.815470695495605469e-01,3.751044988632202148e+00
1.275690317153930664e+00,-6.981992721557617188e-01
1.377995610237121582e+00,2.108855962753295898e+00
2.672570228576660156e+00,2.115952730178833008e+00
1.502170085906982422e+00,1.868546843528747559e+00
3.089951515197753906e+00,2.096315622329711914e+00
2.597432374954223633e+00,2.755012512207031250e+00
2.749866485595703125e+00,2.395020961761474609e+00
7.238318920135498047e-01,3.529509544372558594e+00
1.492547273635864258e+00,1.909473419189453125e+00
3.638226985931396484e+00,2.148007154464721680e+00
3.120441913604736328e+00,2.749929189682006836e+00
1.532314777374267578e+00,2.070810794830322266e+00
2.149141073226928711e+00,2.831807613372802734e+00
2.705784320831298828e+00,1.703423738479614258e+00
2.793818950653076172e+00,2.435871601104736328e+00
1.704639077186584473e+00,1.663486242294311523e+00
3.706050872802734375e+00,1.614114642143249512e+00
1.873434901237487793e+00,7.435369491577148438e-01
2.635760307312011719e+00,5.277912616729736328e-01
1.403112649917602539e+00,1.634485006332397461e+00
2.044994592666625977e+00,2.902889490127563477e+00
2.101777315139770508e+00,1.341308712959289551e+00
3.415625095367431641e+00,2.316259145736694336e+00
3.143457889556884766e+00,1.515501379966735840e+00
1.055301547050476074e+00,1.204296112060546875e+00
1.070716142654418945e+00,1.619240045547485352e+00
3.095501661300659180e+00,2.898384332656860352e+00
5.197744369506835938e-01,2.110746145248413086e+00
2.031376838684082031e+00,1.147739410400390625e+00
2.101495504379272461e+00,3.439415454864501953e+00
1.160806536674499512e+00,2.598756790161132812e+00
1.631679773330688477e+00,3.844558000564575195e+00
1.703903436660766602e+00,3.456678867340087891e+00
1.217354059219360352e+00,2.894378662109375000e+00
3.427088737487792969e+00,7.162059545516967773e-01
2.398323774337768555e+00,1.488667011260986328e+00
1.656045317649841309e+00,2.734537601470947266e+00
6.680901050567626953e-01,2.136268377304077148e+00
2.212380409240722656e+00,2.184522151947021484e+00
8.351774215698242188e-01,1.688694715499877930e+00
2.942330360412597656e+00,1.236017823219299316e+00
5.864745378494262695e-01,1.743582010269165039e+00
2.288512706756591797e+00,3.050204992294311523e+00
2.203340530395507812e+00,3.337210893630981445e+00
1.581700801849365234e+00,2.662063121795654297e+00
3.402162313461303711e+00,1.739233732223510742e+00
3.552835464477539062e+00,1.382215499877929688e+00
3.315111398696899414e+00,4.411261558532714844e+00
3.047622203826904297e+00,1.595332026481628418e+00
2.694466114044189453e+00,1.461400032043457031e+00
2.271639585494995117e+00,6.353688240051269531e-01
2.972227096557617188e+00,2.639534711837768555e+00
1.112532377243041992e+00,1.333773136138916016e-01
3.724217653274536133e+00,2.819132089614868164e+00
2.283847570419311523e+00,1.243944406509399414e+00
3.084975004196166992e+00,2.587925434112548828e+00
9.201461076736450195e-01,1.807521462440490723e+00
2.986459970474243164e+00,2.672331094741821289e+00
1.377864718437194824e+00,1.761981964111328125e+00
2.109821319580078125e+00,3.021469593048095703e+00
2.356476306915283203e+00,1.706409811973571777e+00
4.359025001525878906e+00,1.019678831100463867e+00
1.436062812805175781e+00,3.832878112792968750e+00
2.697281360626220703e+00,2.470664024353027344e+00
3.449009418487548828e+00,1.683332443237304688e+00
3.886679172515869141e+00,3.127298355102539062e+00
2.510504484176635742e+00,1.719357371330261230e+00
2.193407297134399414e+00,1.949212074279785156e+00
1.725048899650573730e+00,1.088737010955810547e+00
2.484499931335449219e+00,1.474315166473388672e+00
9.948951005935668945e-01,2.366943120956420898e+00
1.336310148239135742e+00,2.119255065917968750e+00
3.056041955947875977e+00,7.902112007141113281e-01
2.343275070190429688e+00,1.510827660560607910e+00
1.060528993606567383e+00,2.114526748657226562e+00
3.823297262191772461e+00,1.498841285705566406e+00
2.425442457199096680e+00,1.948072671890258789e+00
1.249268770217895508e+00,1.896058320999145508e+00
2.694934844970703125e+00,2.429992198944091797e+00
9.955687522888183594e-01,2.122831821441650391e+00
1.344735503196716309e+00,5.302478075027465820e-01
2.077791929244995117e+00,1.336626887321472168e+00
3.062954664230346680e+00,4.260542392730712891e-01
3.659659385681152344e+00,3.130528926849365234e+00
2.057715177536010742e+00,2.508126258850097656e+00
1.475660562515258789e+00,1.686694145202636719e+00
3.906398773193359375e+00,3.252257108688354492e-01
1.349045991897583008e+00,3.756806850433349609e+00
1.390366792678833008e+00,2.487289428710937500e+00
1.773177742958068848e+00,1.768285632133483887e+00
2.991630315780639648e+00,1.459238767623901367e+00
1.913031220436096191e+00,1.493213415145874023e+00
3.351940155029296875e+00,1.083216190338134766e+00
2.803984642028808594e+00,1.529477477073669434e+00
2.254541397094726562e+00,2.296447515487670898e+00
2.585883140563964844e+00,2.986773967742919922e+00
3.007765769958496094e+00,2.322502613067626953e+00
2.660964488983154297e+00,1.853737831115722656e+00
4.649518966674804688e+00,1.275485515594482422e+00
2.030135869979858398e+00,1.328396081924438477e+00
3.235678911209106445e+00,1.434727668762207031e+00
3.262656211853027344e+00,1.171971082687377930e+00
1.681232690811157227e+00,1.642397880554199219e+00
2.302152395248413086e+00,-3.435704708099365234e-01
1.295178294181823730e+00,3.750272512435913086e+00
4.877140522003173828e-01,1.341854214668273926e+00
1.060104131698608398e+00,1.336981058120727539e+00
1.321073651313781738e+00,3.608603477478027344e-01
2.281788349151611328e+00,4.481983184814453125e+00
2.441734075546264648e+00,2.470652103424072266e+00
2.729504108428955078e+00,1.857611894607543945e+00
6.776082515716552734e-01,2.177357673645019531e+00
1.802820920944213867e+00,2.635451316833496094e+00
1.055076599121093750e+00,2.758131265640258789e+00
3.607676506042480469e+00,3.398543834686279297e+00
2.645898818969726562e+00,1.217361211776733398e+00
2.474580764770507812e+00,1.370229721069335938e+00
1.138139486312866211e+00,1.451420068740844727e+00
1.900507330894470215e+00,1.686725139617919922e+00
2.094151973724365234e+00,4.587488174438476562e-01
1.095416784286499023e+00,2.628053426742553711e+00
4.012270450592041016e+00,1.981819272041320801e+00
7.198872566223144531e-01,6.231770515441894531e-01
2.897760391235351562e+00,1.177780389785766602e+00
1.563133597373962402e+00,1.212484121322631836e+00
2.015081882476806641e+00,-1.666126251220703125e-01
2.146050930023193359e+00,2.980537176132202148e+00
3.124477386474609375e+00,4.031071662902832031e+00
2.342251300811767578e+00,2.022678852081298828e+00
2.501188278198242188e+00,2.996151924133300781e+00
7.698620557785034180e-01,2.969949245452880859e+00
2.740613937377929688e+00,3.104019165039062500e+00
1.482382774353027344e+00,2.044700622558593750e+00
2.606240272521972656e+00,3.226156711578369141e+00
3.861253261566162109e-01,1.534324169158935547e+00
3.066197395324707031e+00,8.821920156478881836e-01
3.277648925781250000e+00,1.943343758583068848e+00
3.486601352691650391e+00,3.473680019378662109e+00
2.934952735900878906e+00,1.031872272491455078e+00
1.980815052986145020e+00,8.127921819686889648e-01
2.901183128356933594e+00,3.018892288208007812e+00
2.166905403137207031e+00,2.802086353302001953e+00
9.206464290618896484e-01,1.373528361320495605e+00
5.242663621902465820e-01,4.917213439941406250e+00
1.788004755973815918e+00,1.816635608673095703e+00
-2.035241127014160156e-01,2.235075950622558594e+00
1.554482817649841309e+00,4.065763950347900391e-01
1.313101410865783691e+00,2.169982910156250000e+00
1.852740049362182617e+00,2.517790794372558594e-01
2.018306732177734375e+00,2.687129735946655273e+00
2.816560268402099609e+00,-8.913497924804687500e-01
2.707754611968994141e+00,2.421279668807983398e+00
2.235601186752319336e+00,3.683166980743408203e+00
2.959105491638183594e+00,3.413045883178710938e+00
7.938588857650756836e-01,3.130384445190429688e+00
3.034554004669189453e+00,1.387354373931884766e+00
2.375450134277343750e+00,1.470729827880859375e+00
2.621508598327636719e+00,1.280473947525024414e+00
3.115677356719970703e+00,2.176599979400634766e+00
2.858788967132568359e+00,1.716465115547180176e+00
4.867112636566162109e-02,3.641567707061767578e+00
7.897198200225830078e-01,3.103966474533081055e+00
1.528488636016845703e+00,2.044985771179199219e+00
2.406332254409790039e+00,1.795085787773132324e+00
2.262048482894897461e+00,3.032356500625610352e+00
1.208563446998596191e+00,2.584681987762451172e+00
1.712120771408081055e+00,5.141044855117797852e-01
2.036960363388061523e+00,3.764721155166625977e-01
3.177618503570556641e+00,2.621531009674072266e+00
5.856621265411376953e-01,1.162222146987915039e+00
1.128086447715759277e+00,1.302173376083374023e+00
1.175579309463500977e+00,4.062217235565185547e+00
2.353583335876464844e+00,3.112845897674560547e+00
2.122782230377197266e+00,1.871892929077148438e+00
2.817715167999267578e+00,7.418574094772338867e-01
2.306526660919189453e+00,4.138932228088378906e+00
2.018976449966430664e+00,8.537727594375610352e-01
2.901862859725952148e+00,2.529163837432861328e+00
1.315638542175292969e+00,3.766067743301391602e+00
3.219392776489257812e+00,2.420482873916625977e+00
1.919720292091369629e+00,9.719944000244140625e-01
-2.105617523193359375e-01,1.121817231178283691e+00
2.880153894424438477e+00,1.243427515029907227e+00
1.431820392608642578e-01,2.289810180664062500e+00
3.242134571075439453e+00,2.919349193572998047e+00
2.805611610412597656e+00,2.647652626037597656e-01
2.597849369049072266e+00,1.993334650993347168e+00
-3.737900257110595703e-01,2.977253913879394531e+00
2.928573131561279297e+00,1.601654767990112305e+00
2.316536188125610352e+00,1.340903520584106445e+00
2.767523527145385742e+00,2.159293413162231445e+00
2.573541641235351562e+00,1.411091923713684082e+00
2.058330774307250977e+00,2.052528858184814453e-01
4.081837654113769531e+00,-1.315841674804687500e-01
2.989955425262451172e+00,3.494109630584716797e+00
1.293753385543823242e+00,4.132969856262207031e+00
2.227781295776367188e+00,3.287160158157348633e+00
2.156778097152709961e+00,1.434673547744750977e+00
1.537860512733459473e+00,2.451598405838012695e+00
3.605483770370483398e-01,2.469407081604003906e+00
2.780233860015869141e+00,2.224511623382568359e+00
1.156766891479492188e+00,1.676266908645629883e+00
8.363145589828491211e-01,2.661490917205810547e+00
1.103169918060302734e-01,3.051544904708862305e+00
1.217272043228149414e+00,2.002376079559326172e+00
5.788296461105346680e-01,1.528804063796997070e+00
2.529966115951538086e+00,1.917111754417419434e+00
9.456512928009033203e-01,1.437123060226440430e+00
5.496199131011962891e-01,3.453072309494018555e+00
1.585803389549255371e+00,1.373856306076049805e+00
1.030803442001342773e+00,3.063035011291503906e+00
1.382285594940185547e+00,3.142727851867675781e+00
5.070024728775024414e-01,-2.744171619415283203e-01
2.535458803176879883e+00,9.847813844680786133e-01
1.912768483161926270e+00,3.648404598236083984e+00
2.026463747024536133e+00,2.590639352798461914e+00
2.922213554382324219e+00,2.573282003402709961e+00
1.277287006378173828e+00,8.837943077087402344e-01
3.011963129043579102e+00,1.594491124153137207e+00
2.173209428787231445e+00,2.683535814285278320e+00
6.950191259384155273e-01,1.469677209854125977e+00
3.322478294372558594e+00,1.354498982429504395e+00
1.598574757575988770e+00,2.703013658523559570e+00
2.148331165313720703e+00,3.234846115112304688e+00
2.417313575744628906e+00,1.529776692390441895e+00
2.803710222244262695e+00,2.984755754470825195e+00
2.019706726074218750e+00,2.906863212585449219e+00
1.161177635192871094e+00,1.499113321304321289e+00
1.699224233627319336e+00,1.411586284637451172e+00
-1.588461399078369141e-01,1.183589935302734375e+00
1.733532309532165527e+00,2.866521835327148438e+00
2.172643899917602539e+00,2.787510156631469727e+00
3.758976936340332031e+00,2.026357412338256836e+00
2.862573385238647461e+00,1.858335375785827637e+00
1.488575220108032227e+00,8.091382980346679688e-01
1.881323695182800293e+00,2.634145736694335938e+00
1.496646404266357422e+00,3.150364875793457031e+00
4.066775321960449219e+00,1.556101441383361816e+00
-1.175806522369384766e-01,1.215811729431152344e+00
1.798739910125732422e+00,6.667621135711669922e-01
2.708415508270263672e+00,4.056542396545410156e+00
2.696195840835571289e+00,1.499715805053710938e+00
1.622148156166076660e+00,2.639049768447875977e+00
2.306997299194335938e+00,2.084550142288208008e+00
2.137781381607055664e-01,2.082061767578125000e+00
3.683170318603515625e+00,9.549679756164550781e-01
2.328986406326293945e+00,4.086515426635742188e+00
2.313415765762329102e+00,2.305374145507812500e-01
2.428952932357788086e+00,3.883913993835449219e+00
2.160514593124389648e+00,3.096320152282714844e+00
1.153188228607177734e+00,2.902772903442382812e+00
2.692892551422119141e+00,1.402816176414489746e+00
1.102692008018493652e+00,1.268133401870727539e+00
3.024307489395141602e+00,2.080166339874267578e+00
2.661527156829833984e+00,3.103773117065429688e+00
2.591541528701782227e+00,1.407681107521057129e+00
2.130844593048095703e+00,2.002868890762329102e+00
1.605658769607543945e+00,1.014922976493835449e+00
2.830386638641357422e+00,6.069462299346923828e-01
1.629093050956726074e+00,2.247476100921630859e+00
1.846209049224853516e+00,2.770309448242187500e+00
1.604022264480590820e+00,3.230794191360473633e+00
1.347266077995300293e+00,2.409149408340454102e+00
2.730755329132080078e+00,1.734818100929260254e+00
1.874692082405090332e+00,1.663167476654052734e-01
2.485007762908935547e+00,1.162256360054016113e+00
2.182921648025512695e+00,2.741655349731445312e+00
1.569121122360229492e+00,2.683333873748779297e+00
7.048170566558837891e-01,1.066936254501342773e+00
3.383692741394042969e+00,1.550731658935546875e+00
7.498114109039306641e-01,2.715364217758178711e+00
2.244920015335083008e+00,3.003045797348022461e+00
2.295665502548217773e+00,4.495187759399414062e+00
2.290151119232177734e+00,1.535177946090698242e+00
1.094266891479492188e+00,4.220685958862304688e-01
2.437117338180541992e+00,1.539843201637268066e+00
3.352908134460449219e+00,1.846098899841308594e+00
2.669123172760009766e+00,2.307610511779785156e-01
1.058370351791381836e+00,2.641891002655029297e+00
1.873015880584716797e+00,4.954375267028808594e+00
1.099593400955200195e+00,2.966886758804321289e+00
2.367363929748535156e+00,1.162181019783020020e+00
2.622387409210205078e+00,2.105263471603393555e+00
1.909036874771118164e+00,1.656600117683410645e+00
1.705024719238281250e+00,1.849605202674865723e+00
2.249215841293334961e+00,1.422951936721801758e+00
1.933862328529357910e+00,1.462800741195678711e+00
5.501378774642944336e-01,5.522418022155761719e-01
2.717767715454101562e+00,2.231640815734863281e+00
1.758434653282165527e+00,1.783713579177856445e+00
2.840408563613891602e+00,1.380490303039550781e+00
1.566955924034118652e+00,1.880028128623962402e+00
3.412569046020507812e+00,1.815553903579711914e+00
2.147145032882690430e+00,5.424364805221557617e-01
7.386296987533569336e-01,1.192928791046142578e+00
1.794758558273315430e+00,2.828741550445556641e+00
4.274938583374023438e+00,1.389224171638488770e+00
3.394127368927001953e+00,1.846462249755859375e+00
1.717931509017944336e+00,2.426706790924072266e+00
7.133067846298217773e-01,1.686882972717285156e+00
1.643328785896301270e+00,1.994487643241882324e+00
2.168797254562377930e+00,2.881276607513427734e-01
2.957703351974487305e+00,3.155641078948974609e+00
1.827808380126953125e+00,1.508025884628295898e+00
1.813255071640014648e+00,2.919560432434082031e+00
3.850596189498901367e+00,1.359329462051391602e+00
1.800915241241455078e+00,3.526719093322753906e+00
2.362074136734008789e+00,1.318502664566040039e+00
1.108641028404235840e+00,2.532977104187011719e+00
1.224459290504455566e+00,1.197361588478088379e+00
2.415230512619018555e+00,-5.986063480377197266e-01
1.179098606109619141e+00,1.851652383804321289e+00
1.851933717727661133e+00,1.649819254875183105e+00
1.875791549682617188e+00,1.713077306747436523e+00
1.287518739700317383e+00,2.785668849945068359e+00
1.935791730880737305e+00,3.979250192642211914e+00
1.622346758842468262e+00,1.982277035713195801e+00
3.184819698333740234e+00,2.279726028442382812e+00
2.201208353042602539e+00,1.983758211135864258e-01
2.689647674560546875e+00,1.815000057220458984e+00
2.064209938049316406e+00,3.234238624572753906e+00
1.102385759353637695e+00,1.184946060180664062e+00
2.849061489105224609e+00,4.490209817886352539e-01
1.627210140228271484e+00,1.250341176986694336e+00
1.860586643218994141e+00,1.769367337226867676e+00
2.732284069061279297e+00,3.489050865173339844e-01
3.641314029693603516e+00,1.795036792755126953e+00
3.684519767761230469e+00,1.367563009262084961e+00
1.350774407386779785e+00,4.946134090423583984e-01
3.567177772521972656e+00,2.319492101669311523e+00
2.470447301864624023e+00,1.449832439422607422e+00
2.678926944732666016e+00,8.847897052764892578e-01
-7.213211059570312500e-02,1.294412612915039062e+00
3.192737102508544922e+00,1.790577292442321777e+00
5.079262256622314453e-01,3.819882392883300781e+00
1.052695989608764648e+00,1.336711645126342773e+00
6.966855525970458984e-01,5.049216747283935547e-01
2.754873275756835938e+00,2.975974559783935547e+00
2.931377410888671875e+00,1.312750339508056641e+00
1.245979070663452148e+00,2.815328836441040039e-01
2.279100656509399414e+00,3.917928218841552734e+00
3.357332229614257812e+00,2.436926364898681641e+00
1.170014977455139160e+00,2.489233493804931641e+00
2.601502418518066406e+00,4.414131164550781250e+00
1.364733219146728516e+00,2.579077720642089844e+00
7.760338783264160156e-01,2.185653924942016602e+00
2.375522136688232422e+00,2.296346902847290039e+00
1.026817083358764648e+00,9.656127691268920898e-01
3.128726482391357422e+00,3.196914196014404297e+00
2.008866786956787109e+00,-1.862919330596923828e-01
1.683423519134521484e+00,3.898482799530029297e+00
2.802684783935546875e+00,2.913141250610351562e+00
1.934335708618164062e+00,6.704248189926147461e-01
3.933166027069091797e+00,1.657885074615478516e+00
1.589373111724853516e+00,1.999477744102478027e+00
2.265791416168212891e+00,2.890801429748535156e-01
1.062925815582275391e+00,2.539090633392333984e+00
6.612721681594848633e-01,2.116194963455200195e+00
1.668754339218139648e+00,3.158267021179199219e+00
1.691575288772583008e+00,2.602496862411499023e+00
3.206390142440795898e-01,8.238928318023681641e-01
9.120680093765258789e-01,1.505311727523803711e+00
2.105156898498535156e+00,2.526693820953369141e+00
3.262584209442138672e+00,2.581126213073730469e+00
2.966012001037597656e+00,9.988538026809692383e-01
1.659732699394226074e+00,1.438541650772094727e+00
1.035576820373535156e+00,3.167223215103149414e+00
2.044876575469970703e+00,5.799376964569091797e-01
2.076531171798706055e+00,1.348219513893127441e+00
1.381467580795288086e+00,2.767859458923339844e+00
1.696015357971191406e+00,4.092628002166748047e+00
2.857282400131225586e+00,1.806083202362060547e+00
1.460415482521057129e+00,1.429845333099365234e+00
7.485735416412353516e-02,2.477771043777465820e+00
2.354613304138183594e+00,1.122683882713317871e+00
2.174052238464355469e+00,3.687400102615356445e+00
1.177594423294067383e+00,2.978458404541015625e+00
2.300759792327880859e+00,7.397832870483398438e-01
1.593789696693420410e+00,2.417207002639770508e+00
1.548806667327880859e+00,1.442130327224731445e+00
1.983701825141906738e+00,1.815906643867492676e+00
1.999246239662170410e+00,2.842975378036499023e+00
2.934493541717529297e+00,2.392988920211791992e+00
2.785394191741943359e+00,1.192245721817016602e+00
1.257430791854858398e+00,1.355249881744384766e+00
2.174321651458740234e+00,1.400709152221679688e+00
1.502236843109130859e+00,1.373013257980346680e+00
-5.484321117401123047e-01,2.395296096801757812e+00
3.371869087219238281e+00,1.460749506950378418e+00
3.756332874298095703e+00,2.075775861740112305e+00
2.400424003601074219e+00,2.426130771636962891e+00
1.216063499450683594e+00,2.707162857055664062e+00
3.246774196624755859e+00,4.937734603881835938e+00
1.480731606483459473e+00,2.235115051269531250e+00
3.332597255706787109e+00,2.406028985977172852e+00
3.314303398132324219e+00,-1.016862392425537109e+00
1.103755235671997070e+00,2.483421087265014648e+00
2.428505659103393555e+00,1.771762132644653320e+00
4.225295782089233398e-01,1.569649100303649902e+00
6.571052074432373047e-01,2.917523145675659180e+00
2.510124444961547852e+00,1.740239977836608887e+00
1.471209049224853516e+00,1.811944484710693359e+00
2.489793300628662109e+00,7.487100362777709961e-01
1.082736253738403320e+00,7.261761426925659180e-01
1.364006519317626953e+00,3.499647140502929688e+00
3.097587585449218750e+00,1.464599132537841797e+00
2.722423315048217773e+00,2.081096410751342773e+00
1.379772782325744629e+00,2.315352201461791992e+00
1.970266342163085938e+00,2.714451313018798828e+00
3.759785175323486328e+00,1.649450898170471191e+00
2.911997079849243164e+00,1.366788148880004883e+00
2.954866409301757812e+00,3.312180757522583008e+00
2.956356287002563477e+00,1.123255252838134766e+00
2.777646780014038086e+00,1.857484459877014160e+00
2.260071516036987305e+00,1.024625778198242188e+00
1.265208482742309570e+00,1.635836601257324219e+00
7.220351696014404297e-01,3.606565952301025391e+00
1.878142952919006348e+00,9.562141895294189453e-01
1.683858156204223633e+00,2.079562425613403320e+00
7.599322795867919922e-01,2.720419883728027344e+00
1.149458169937133789e+00,2.547955036163330078e+00
2.520648241043090820e+00,1.632067203521728516e+00
1.423473954200744629e+00,1.631187677383422852e+00
8.568761348724365234e-01,2.218118429183959961e+00
2.411006927490234375e+00,2.870802402496337891e+00
2.250975131988525391e+00,1.252488970756530762e+00
1.315903425216674805e+00,2.311912775039672852e+00
6.980741024017333984e-01,2.525295257568359375e+00
3.760919570922851562e+00,1.149749755859375000e+00
7.252844572067260742e-01,1.679469466209411621e+00
2.196894407272338867e+00,1.441854119300842285e+00
3.240008354187011719e+00,3.431004047393798828e+00
1.786750316619873047e+00,6.670547723770141602e-01
3.736788034439086914e-01,3.097571372985839844e+00
6.675490140914916992e-01,2.367539644241333008e+00
2.550992965698242188e+00,2.432757139205932617e+00
1.498091936111450195e+00,2.905726432800292969e+00
2.586084365844726562e+00,1.152935981750488281e+00
1.513587713241577148e+00,1.559399843215942383e+00
3.402173995971679688e+00,2.304790019989013672e+00
8.253084421157836914e-01,-7.569837570190429688e-02
1.614207267761230469e+00,8.245456218719482422e-01
2.915660142898559570e+00,2.650534152984619141e+00
3.029959201812744141e+00,3.334711551666259766e+00
3.583027362823486328e+00,3.244924545288085938e+00
2.457996129989624023e+00,3.511489868164062500e+00
2.619235277175903320e+00,1.582695126533508301e+00
1.324066758155822754e+00,1.323129177093505859e+00
3.606013298034667969e+00,1.122764110565185547e+00
1.851292133331298828e+00,2.736685276031494141e+00
3.567754268646240234e+00,-5.501272678375244141e-01
1.622653841972351074e+00,1.574894070625305176e+00
1.275447845458984375e+00,2.606639623641967773e+00
2.450066089630126953e+00,2.359586954116821289e+00
2.087779521942138672e+00,3.657754898071289062e+00
8.740004301071166992e-01,1.680735111236572266e+00
1.234739065170288086e+00,1.354545235633850098e+00
7.404115200042724609e-01,2.372505426406860352e+00
1.631991624832153320e+00,3.656408309936523438e+00
3.250795364379882812e+00,9.845123291015625000e-01
2.224391460418701172e+00,2.845176219940185547e+00
7.163906097412109375e-01,2.047484397888183594e+00
1.154859781265258789e+00,3.079985380172729492e+00
1.801943898200988770e+00,1.754390120506286621e+00
2.541853189468383789e+00,6.212542057037353516e-01
1.851388454437255859e+00,1.232958316802978516e+00
1.598119020462036133e+00,2.439714431762695312e+00
1.765210151672363281e+00,1.115591049194335938e+00
7.274140119552612305e-01,1.905723333358764648e+00
8.385072946548461914e-01,3.239752769470214844e+00
3.226814985275268555e+00,2.785909175872802734e+00
3.834513187408447266e+00,1.446165561676025391e+00
1.836960673332214355e+00,3.484634399414062500e+00
-3.891787528991699219e-01,6.747763156890869141e-01
3.625766038894653320e+00,3.436788558959960938e+00
2.703702688217163086e+00,1.378408789634704590e+00
2.653808355331420898e+00,3.037500381469726562e+00
1.748863220214843750e+00,1.160037040710449219e+00
1.562606334686279297e+00,3.624836683273315430e+00
3.472087383270263672e-01,2.869751214981079102e+00
2.742533445358276367e+00,1.861838698387145996e+00
2.037393808364868164e+00,2.012181997299194336e+00
3.589301586151123047e+00,9.290519952774047852e-01
3.118466377258300781e+00,1.521719455718994141e+00
1.464121580123901367e+00,2.310633897781372070e+00
1.653677701950073242e+00,1.900824785232543945e+00
1.662356138229370117e+00,2.003236293792724609e+00
1.949330449104309082e+00,2.225711584091186523e+00
-7.845139503479003906e-02,2.465820550918579102e+00
1.262261390686035156e+00,7.492243051528930664e-01
1.558899879455566406e+00,3.025960445404052734e+00
8.204032182693481445e-01,3.615926504135131836e+00
2.831324100494384766e+00,1.731242418289184570e+00
2.348164796829223633e+00,2.404614448547363281e+00
1.345447301864624023e+00,9.536256790161132812e-01
1.501462936401367188e+00,1.337118864059448242e+00
1.927151918411254883e+00,1.734738349914550781e+00
2.598415374755859375e+00,1.547513365745544434e+00
2.304744482040405273e+00,1.111228346824645996e+00
1.428484797477722168e+00,1.374622821807861328e+00
2.677859783172607422e+00,2.875720977783203125e+00
3.627192735671997070e+00,4.556870460510253906e-02
2.334319114685058594e+00,2.174996852874755859e+00
2.576541423797607422e+00,2.216728925704956055e+00
2.624984264373779297e+00,3.078379869461059570e+00
2.987978696823120117e+00,2.776852369308471680e+00
3.157708406448364258e+00,2.913439273834228516e+00
1.557033061981201172e+00,9.789271354675292969e-01
2.350519657135009766e+00,1.205741643905639648e+00
2.950128316879272461e-01,1.954408526420593262e+00
2.584955215454101562e+00,3.683876752853393555e+00
1.617455244064331055e+00,4.322055339813232422e+00
8.135192394256591797e-01,1.024255037307739258e+00
1.844946146011352539e+00,1.038062810897827148e+00
1.796628117561340332e+00,1.371085166931152344e+00
4.354142189025878906e+00,2.800545930862426758e+00
1.101206660270690918e+00,2.090074539184570312e+00
8.293069601058959961e-01,3.437263965606689453e+00
1.234624862670898438e+00,1.485695123672485352e+00
1.522019982337951660e+00,2.668926239013671875e+00
8.041251897811889648e-01,2.862557888031005859e+00
1.688820123672485352e+00,3.364470720291137695e+00
2.686278820037841797e+00,9.807386398315429688e-01
4.212265014648437500e+00,2.657531261444091797e+00
1.342852592468261719e+00,1.867669582366943359e+00
1.519992351531982422e+00,3.902207612991333008e+00
1.447732329368591309e+00,2.418164730072021484e+00
5.835671424865722656e-01,2.385539531707763672e+00
2.918830633163452148e+00,9.949102401733398438e-01
2.782380819320678711e+00,2.249536991119384766e+00
1.442769408226013184e+00,1.591362953186035156e+00
1.301966428756713867e+00,2.495923519134521484e+00
1.498105406761169434e+00,2.303934574127197266e+00
2.912033081054687500e+00,1.218030691146850586e+00
2.156658172607421875e+00,8.338357210159301758e-01
1.868221998214721680e+00,3.875066757202148438e+00
2.313821792602539062e+00,1.217552185058593750e+00
2.053182601928710938e+00,2.241080760955810547e+00
1.067594766616821289e+00,4.114955902099609375e+00
1.767991662025451660e+00,2.180078506469726562e+00
7.203422784805297852e-01,1.669219017028808594e+00
2.263513803482055664e+00,2.463403940200805664e+00
3.343370437622070312e+00,1.595959901809692383e+00
2.642640113830566406e+00,1.616038084030151367e+00
1.607052803039550781e+00,1.327430009841918945e+00
3.926389217376708984e+00,3.183560848236083984e+00
1.009713411331176758e+00,2.993918180465698242e+00
2.404420137405395508e+00,2.267074823379516602e+00
2.079552412033081055e+00,9.470031261444091797e-01
3.069749832153320312e+00,2.766958951950073242e+00
1.227486133575439453e-02,2.383049249649047852e+00
1.217704057693481445e+00,2.581295728683471680e+00
8.258688449859619141e-02,2.045796155929565430e+00
1.841503500938415527e+00,2.368571519851684570e+00
1.186636447906494141e+00,1.343547105789184570e+00
3.988969802856445312e+00,5.241417884826660156e-01
2.021108150482177734e+00,3.334589958190917969e+00
2.143226623535156250e+00,6.066460609436035156e-01
9.645811319351196289e-01,2.852826833724975586e+00
1.646440744400024414e+00,1.592851877212524414e+00
2.193928003311157227e+00,2.543878078460693359e+00
2.513851165771484375e+00,3.513406276702880859e+00
2.112416744232177734e+00,2.114120721817016602e+00
3.289388179779052734e+00,2.825473308563232422e+00
1.440664768218994141e+00,1.700971961021423340e+00
1.410943984985351562e+00,1.491373896598815918e+00
1.947990655899047852e-01,2.660589218139648438e+00
2.821639537811279297e+00,3.484266281127929688e+00
6.912353038787841797e-01,1.645244836807250977e+00
2.071837425231933594e+00,1.090773820877075195e+00
1.090938329696655273e+00,2.383581161499023438e+00
2.348608493804931641e+00,2.762241125106811523e+00
3.805486202239990234e+00,6.398928165435791016e-01
1.680856704711914062e+00,3.016169548034667969e+00
1.961654186248779297e+00,2.978931903839111328e+00
3.745306491851806641e+00,1.963456749916076660e+00
2.369790554046630859e+00,2.484115839004516602e+00
1.852113246917724609e+00,2.766658306121826172e+00
2.729997873306274414e+00,1.612842917442321777e+00
1.066661834716796875e+00,1.137850642204284668e+00
2.802791357040405273e+00,2.854003429412841797e+00
1.721555471420288086e+00,3.958203554153442383e+00
1.499352216720581055e+00,2.458748817443847656e+00
-7.820982933044433594e-01,3.249142169952392578e+00
2.391931295394897461e+00,1.932005167007446289e+00
2.431567907333374023e+00,2.530773401260375977e+00
9.728024005889892578e-01,1.800060391426086426e+00
2.000357389450073242e+00,2.533486843109130859e+00
1.945915460586547852e+00,1.359331607818603516e+00
3.214689016342163086e+00,1.170638442039489746e+00
1.494638919830322266e+00,3.422381877899169922e+00
7.479104995727539062e-01,1.641174674034118652e+00
1.808374762535095215e+00,2.226117610931396484e+00
1.692310452461242676e+00,1.118346095085144043e+00
3.334388256072998047e+00,3.430236577987670898e+00
2.360908269882202148e+00,2.876407384872436523e+00
1.891569733619689941e+00,1.185362339019775391e+00
2.038589477539062500e+00,3.421339273452758789e+00
1.608693718910217285e+00,1.802049517631530762e+00
2.419030666351318359e+00,1.631852149963378906e+00
3.147969722747802734e+00,2.886443614959716797e+00
2.427187442779541016e+00,3.313565254211425781e+00
2.776235103607177734e+00,8.583210706710815430e-01
2.948783874511718750e+00,1.447679519653320312e+00
1.893757700920104980e+00,3.404113292694091797e+00
2.536773443222045898e+00,3.170317173004150391e+00
3.221100568771362305e+00,2.310369253158569336e+00
1.475963592529296875e+00,2.387937784194946289e+00
1.359050512313842773e+00,1.099614500999450684e+00
2.208099842071533203e+00,1.927604198455810547e+00
1.731632471084594727e+00,2.222033262252807617e+00
2.472573757171630859e+00,2.346183300018310547e+00
2.650681972503662109e+00,1.019784808158874512e+00
1.752797484397888184e+00,2.507471084594726562e+00
2.003681898117065430e+00,2.324241161346435547e+00
3.204308509826660156e+00,2.149946689605712891e+00
2.400309801101684570e+00,4.053586721420288086e-01
8.180491924285888672e-01,1.610491394996643066e+00
2.469108104705810547e+00,1.832577228546142578e+00
2.899924755096435547e+00,2.431945323944091797e+00
1.989927768707275391e+00,1.008118033409118652e+00
1.212075710296630859e+00,3.065412521362304688e+00
6.728885173797607422e-01,2.005401849746704102e+00
2.470748901367187500e+00,7.807879447937011719e-01
2.711884498596191406e+00,1.633659362792968750e+00
2.235642194747924805e+00,1.979425787925720215e+00
1.315630674362182617e+00,4.839090824127197266e+00
3.858900547027587891e+00,1.428240060806274414e+00
2.756635189056396484e+00,2.220795392990112305e+00
2.757900238037109375e+00,3.452830553054809570e+00
3.808608531951904297e+00,1.077173233032226562e+00
3.176414012908935547e+00,2.157366037368774414e+00
2.919270038604736328e+00,1.650587320327758789e+00
4.764429330825805664e-01,2.829523086547851562e+00
1.312092304229736328e+00,1.154705047607421875e+00
3.637184143066406250e+00,1.332374334335327148e+00
1.733578443527221680e+00,2.004754543304443359e-01
1.801221013069152832e+00,5.854626893997192383e-01
6.287875175476074219e-01,1.099552631378173828e+00
2.343978404998779297e+00,3.418651580810546875e+00
1.680065274238586426e+00,3.010511398315429688e+00
1.935588479042053223e+00,1.106321811676025391e+00
2.851445198059082031e+00,3.192245006561279297e+00
2.685001611709594727e+00,1.135732054710388184e+00
1.191417336463928223e+00,8.662998676300048828e-01
3.994981765747070312e+00,1.670849323272705078e+00
2.334628343582153320e+00,9.276374578475952148e-01
2.579166650772094727e+00,5.708711147308349609e-01
4.445148468017578125e+00,2.300011157989501953e+00
2.226163625717163086e+00,3.283925771713256836e+00
1.111610412597656250e+00,2.612686872482299805e+00
8.435325622558593750e-01,2.801491260528564453e+00
3.968365669250488281e+00,1.497539997100830078e+00
2.874820470809936523e+00,2.100299835205078125e+00
1.397214412689208984e+00,1.238812446594238281e+00
2.297133684158325195e+00,3.651504516601562500e+00
3.098270893096923828e+00,1.802031040191650391e+00
1.010097503662109375e+00,2.724478960037231445e+00
1.072065353393554688e+00,2.652994155883789062e+00
1.835194110870361328e+00,1.011159181594848633e+00
2.341423749923706055e+00,3.235809326171875000e+00
3.012357234954833984e+00,1.092466115951538086e+00
1.737808108329772949e+00,3.361110687255859375e-01
8.796035051345825195e-01,2.955651283264160156e+00
2.518825769424438477e+00,3.282276153564453125e+00
4.022569656372070312e+00,2.831575155258178711e+00
2.935249805450439453e+00,2.823982238769531250e+00
1.135024070739746094e+00,8.721338510513305664e-01
3.408407688140869141e+00,9.415551424026489258e-01
1.760505199432373047e+00,3.432471275329589844e+00
3.593640565872192383e+00,2.738464593887329102e+00
9.190176725387573242e-01,1.483239173889160156e+00
4.214659690856933594e+00,2.722816944122314453e+00
-4.235960483551025391e+00,-3.127453804016113281e+00
-9.785431623458862305e-01,-1.466831922531127930e+00
-1.879827141761779785e+00,-2.965246200561523438e+00
-1.364466667175292969e+00,-1.136286973953247070e+00
-1.826274633407592773e+00,-3.002534866333007812e+00
-2.438301563262939453e+00,-3.938706398010253906e+00
-1.264678478240966797e+00,-7.078967094421386719e-01
-2.287120103836059570e+00,-1.845809340476989746e+00
-2.529327630996704102e+00,-3.904588222503662109e+00
-5.807296037673950195e-01,-2.890114545822143555e+00
-1.902381539344787598e+00,-8.832622766494750977e-01
-2.358267784118652344e+00,3.794093132019042969e-01
-2.973619699478149414e-01,-1.169405698776245117e+00
-2.271240234375000000e+00,-1.385517358779907227e+00
-9.489037990570068359e-01,-3.573332309722900391e+00
-1.751372814178466797e+00,-1.323146104812622070e+00
-2.117104530334472656e+00,-7.573074102401733398e-01
-2.163791894912719727e+00,-2.678081750869750977e+00
-1.096555948257446289e+00,-4.064197540283203125e+00
-1.859781026840209961e+00,-3.329995870590209961e+00
-1.615668535232543945e+00,-9.555424451828002930e-01
-2.284624099731445312e+00,-3.059568405151367188e+00
-3.197908639907836914e+00,-2.827259778976440430e+00
-3.505150794982910156e+00,-1.500250101089477539e+00
-2.928248643875122070e-01,-2.367952823638916016e+00
-2.965065717697143555e+00,-1.892014265060424805e+00
-1.267911434173583984e+00,-2.508730649948120117e+00
-2.497562170028686523e+00,-2.685623168945312500e+00
-2.329757690429687500e+00,-8.347445726394653320e-01
-1.628359794616699219e+00,-2.657909393310546875e+00
-4.078326225280761719e+00,-7.960443496704101562e-01
-1.935876011848449707e+00,-3.275119066238403320e-01
1.062648773193359375e+00,-1.761426091194152832e+00
-1.354092836380004883e+00,-2.307564496994018555e+00
-3.066751956939697266e+00,-2.450633287429809570e+00
-3.126216650009155273e+00,-1.847940802574157715e+00
-2.762436151504516602e+00,-1.603400826454162598e+00
-3.596150875091552734e+00,-3.321572065353393555e+00
-2.225598096847534180e+00,-3.646715164184570312e+00
-2.796648979187011719e+00,-1.841115474700927734e+00
-1.723868489265441895e+00,-1.742016792297363281e+00
-1.755099534988403320e+00,-2.109619379043579102e+00
-1.922985315322875977e+00,-5.815886259078979492e-01
-1.478414058685302734e+00,-1.466793417930603027e+00
-1.619590878486633301e+00,-1.067582607269287109e+00
-1.762726664543151855e+00,-1.487864732742309570e+00
-2.703022480010986328e+00,-3.163521289825439453e+00
-2.872388839721679688e+00,-3.766064882278442383e+00
-2.710938453674316406e+00,-2.703747272491455078e+00
-2.198810100555419922e+00,-1.046787142753601074e+00
-2.325626373291015625e+00,-1.139854431152343750e+00
-1.586741447448730469e+00,-1.325684309005737305e+00
8.018357753753662109e-01,-1.636291980743408203e+00
-3.082585334777832031e+00,-1.909765005111694336e-01
-3.453518867492675781e+00,1.584632635116577148e+00
-1.574746131896972656e+00,-2.791426181793212891e+00
-1.368439197540283203e+00,-1.530142784118652344e+00
-1.754997014999389648e+00,-3.011121749877929688e+00
-1.730334520339965820e+00,-2.438210964202880859e+00
-3.328689813613891602e+00,-3.666366100311279297e+00
-4.067008018493652344e+00,-1.956176757812500000e+00
-2.494119882583618164e+00,-1.978966951370239258e+00
8.702266216278076172e-01,-2.307807922363281250e+00
-2.521441459655761719e+00,-1.266651391983032227e+00
-7.664959430694580078e-01,-3.525896549224853516e+00
-2.326738357543945312e+00,-1.952033877372741699e+00
-2.788711786270141602e+00,-1.498486042022705078e+00
-1.862634778022766113e+00,-2.174631834030151367e+00
-5.615389347076416016e-01,4.004237651824951172e-01
-1.977837204933166504e+00,-2.316983699798583984e+00
-1.023267388343811035e+00,-1.943317294120788574e+00
-2.718744754791259766e+00,4.460096359252929688e-03
-3.493669271469116211e+00,-1.695759654045104980e+00
-1.001642942428588867e+00,-1.301120519638061523e-01
-2.541766643524169922e+00,-6.468094587326049805e-01
-1.988538742065429688e+00,-1.560518383979797363e+00
-4.972405433654785156e-01,-3.148867607116699219e+00
-3.217065572738647461e+00,-1.765094161033630371e+00
-1.456843137741088867e+00,-2.063219547271728516e+00
-1.221471905708312988e+00,-1.002442836761474609e+00
2.774546146392822266e-01,-1.116464018821716309e+00
-1.535411596298217773e+00,-1.754672527313232422e+00
-1.177703142166137695e+00,-2.969768285751342773e+00
-1.552459001541137695e+00,-2.922623634338378906e+00
-3.363326549530029297e+00,-1.400688886642456055e+00
-9.796677827835083008e-01,-2.562188148498535156e+00
-2.139091253280639648e+00,-1.493351936340332031e+00
-3.846878528594970703e+00,-3.288678407669067383e+00
-2.207606554031372070e+00,-2.408607959747314453e+00
-2.330510377883911133e+00,-3.748307704925537109e+00
-1.102518916130065918e+00,-1.881882667541503906e+00
-3.768726348876953125e+00,-7.865256071090698242e-01
-4.516694545745849609e-01,-1.249663949012756348e+00
-1.034390926361083984e+00,-2.555644750595092773e+00
-1.102108359336853027e+00,-3.905003547668457031e+00
-1.336100816726684570e+00,-2.702937602996826172e+00
-1.529419541358947754e+00,-2.321785211563110352e+00
-2.918447017669677734e+00,-1.598628640174865723e+00
-2.393365383148193359e+00,-1.917125821113586426e+00
-9.387916326522827148e-01,-4.380571842193603516e-02
-2.435004949569702148e+00,-1.779669284820556641e+00
-9.083795547485351562e-01,-2.754206657409667969e+00
-3.103203296661376953e+00,-3.096794128417968750e+00
-2.974755287170410156e+00,-4.265644550323486328e-01
-1.065641164779663086e+00,-1.955810666084289551e+00
-1.786711215972900391e+00,-1.767988920211791992e+00
-5.542075634002685547e-01,-1.610730409622192383e+00
-4.087579250335693359e+00,-2.754347801208496094e+00
-1.318154215812683105e+00,-1.576764106750488281e+00
-1.079187393188476562e+00,-1.739106178283691406e+00
-2.715887546539306641e+00,-2.181701183319091797e+00
-2.832322835922241211e+00,-2.229296922683715820e+00
-3.265529155731201172e+00,-2.902364730834960938e+00
-1.913827538490295410e+00,-3.136448860168457031e+00
-1.341779708862304688e+00,-2.002851963043212891e+00
-7.813206911087036133e-01,-1.726618051528930664e+00
-8.165664672851562500e-01,-2.278777360916137695e+00
-1.865901231765747070e+00,-1.215800881385803223e+00
1.058139801025390625e-01,-1.304419875144958496e+00
-2.394327640533447266e+00,-2.161404132843017578e+00
-4.856523990631103516e+00,-3.034308433532714844e+00
-1.838374376296997070e+00,-2.523026227951049805e+00
-2.608105659484863281e+00,-2.691649675369262695e+00
-2.736763238906860352e+00,-3.102372407913208008e+00
-2.019707441329956055e+00,-2.573323726654052734e+00
-2.253199815750122070e+00,-1.035635948181152344e+00
-7.250380516052246094e-01,-2.808938026428222656e+00
-2.434112787246704102e+00,-3.153558969497680664e+00
-1.389147877693176270e+00,-2.542754173278808594e+00
-1.277189254760742188e+00,-1.646136283874511719e+00
-3.193363428115844727e+00,-2.626030445098876953e+00
-5.425812005996704102e-01,-2.345709085464477539e+00
-2.126439332962036133e+00,-1.307693839073181152e+00
-2.932904958724975586e+00,3.165736198425292969e-01
-9.885264635086059570e-01,-1.310268402099609375e+00
-2.930683612823486328e+00,-3.162076473236083984e+00
-2.888191699981689453e+00,-4.604328870773315430e-01
-3.356984615325927734e+00,-4.274595260620117188e+00
-8.982006311416625977e-01,-1.040192842483520508e+00
-3.165075302124023438e+00,-3.220523834228515625e+00
1.873366832733154297e-01,-2.197972774505615234e+00
-1.712820291519165039e+00,-2.888795614242553711e+00
-2.233458757400512695e+00,-7.187994718551635742e-01
-1.830308556556701660e+00,-1.922891259193420410e+00
-3.195887565612792969e+00,-2.919428825378417969e+00
-1.811640739440917969e+00,-5.553566217422485352e-01
-1.804252266883850098e+00,-2.680453300476074219e+00
-1.498372793197631836e+00,-1.454763174057006836e+00
-3.354524374008178711e-01,-3.366341114044189453e+00
-8.487479686737060547e-01,-1.812932491302490234e+00
-2.171926498413085938e+00,-2.275527477264404297e+00
-2.072379827499389648e+00,-3.220097780227661133e+00
-1.637872099876403809e+00,-1.029271125793457031e+00
-1.740466356277465820e+00,-1.882235884666442871e+00
-1.443892240524291992e+00,-2.847792148590087891e+00
-4.542919397354125977e-01,-3.501357078552246094e+00
-7.201999425888061523e-01,-9.111641645431518555e-01
-2.512131452560424805e+00,-1.789085626602172852e+00
-2.690992355346679688e+00,-3.512234449386596680e+00
-3.417469978332519531e+00,-1.805869340896606445e+00
-2.519510030746459961e+00,-1.928803801536560059e+00
-2.574397087097167969e+00,-1.838076710700988770e+00
-1.530407428741455078e+00,-1.700672149658203125e+00
-2.518839120864868164e+00,-7.562096118927001953e-01
-2.646561145782470703e+00,-2.456998348236083984e+00
-7.604020833969116211e-01,-1.166385412216186523e-01
-7.341998815536499023e-01,-2.624551534652709961e+00
-8.315106630325317383e-01,-2.829532623291015625e-01
-1.956667900085449219e-01,-1.418833732604980469e+00
-2.461226701736450195e+00,7.146201133728027344e-01
-1.186236858367919922e+00,-8.359916210174560547e-01
-2.099842071533203125e+00,-1.678659081459045410e+00
-2.059927225112915039e+00,-8.854897022247314453e-01
-1.104656457901000977e+00,-1.885929107666015625e+00
-1.908650517463684082e+00,-2.886395692825317383e+00
-2.641662597656250000e+00,-1.707563042640686035e+00
-1.987458229064941406e+00,-7.735264301300048828e-01
-2.273407459259033203e+00,-1.573896408081054688e+00
-2.445926904678344727e+00,-3.353272199630737305e+00
-3.500303983688354492e+00,-1.422194600105285645e+00
-2.897497653961181641e+00,-1.028743743896484375e+00
2.105321884155273438e-01,-1.944762349128723145e+00
-6.867983341217041016e-01,-2.667999982833862305e+00
-1.257542848587036133e+00,-2.978388786315917969e+00
-2.810044765472412109e+00,-2.284173727035522461e+00
-2.727953672409057617e+00,-1.860878705978393555e+00
-1.530384063720703125e+00,-9.819953441619873047e-01
-1.742675781250000000e+00,-1.602065205574035645e+00
-2.936938285827636719e+00,-1.594607710838317871e+00
-2.570426464080810547e+00,-1.713670611381530762e+00
-1.744990348815917969e+00,-2.261759757995605469e+00
-1.716001033782958984e+00,-2.541934251785278320e+00
-1.603549599647521973e+00,-2.143452167510986328e+00
-2.828949451446533203e+00,-1.335018038749694824e+00
-6.561362743377685547e-01,-1.721632480621337891e+00
-1.254950523376464844e+00,-2.851469278335571289e+00
-2.108374357223510742e+00,-2.216064929962158203e+00
5.220985412597656250e-02,-2.176809310913085938e-01
-2.249419927597045898e+00,-2.092823743820190430e+00
-8.244327306747436523e-01,6.165168285369873047e-01
-2.210864305496215820e+00,-1.403452873229980469e+00
-4.574412345886230469e+00,-1.556803107261657715e+00
-3.620505809783935547e+00,-3.198201656341552734e+00
-3.565045356750488281e+00,-3.405685424804687500e+00
-1.685979366302490234e+00,-2.341777801513671875e+00
-3.102772712707519531e+00,-1.829993605613708496e+00
-3.382823467254638672e+00,-9.915195703506469727e-01
-8.023351430892944336e-01,-2.232085466384887695e+00
-1.896523237228393555e+00,-2.979762077331542969e+00
-3.462164640426635742e+00,-2.424552202224731445e+00
-2.413914680480957031e+00,-3.405438899993896484e+00
-8.883594274520874023e-01,-2.635403156280517578e+00
-1.142581224441528320e+00,-2.852096319198608398e+00
-1.882107973098754883e+00,-2.332386255264282227e+00
-1.355209350585937500e+00,-2.502835273742675781e+00
-1.771637678146362305e+00,-1.868482828140258789e+00
-1.130468368530273438e+00,-1.568927049636840820e+00
-2.372018814086914062e+00,-2.948098182678222656e+00
-1.792358875274658203e+00,-3.619672775268554688e+00
-2.957622528076171875e+00,-3.311943769454956055e+00
-1.927933931350708008e+00,-2.107242107391357422e+00
-1.835104942321777344e+00,-2.575615406036376953e+00
-3.989696502685546875e-02,-1.342494368553161621e+00
-2.276152849197387695e+00,-1.862280726432800293e+00
-2.088149309158325195e+00,-2.029878854751586914e+00
-2.395630598068237305e+00,-1.307405710220336914e+00
-1.644611597061157227e+00,-6.920189857482910156e-01
-1.919321894645690918e+00,-2.899059057235717773e+00
-4.772852659225463867e-01,-2.815185070037841797e+00
-1.198372721672058105e+00,-1.426280140876770020e+00
-3.388964414596557617e+00,-5.531994104385375977e-01
-2.881444931030273438e+00,-2.147564888000488281e+00
-3.805257797241210938e+00,-7.179771661758422852e-01
-3.284681320190429688e+00,-2.542617797851562500e+00
-4.326805114746093750e+00,-2.434051513671875000e+00
-3.526294469833374023e+00,-1.687839746475219727e+00
-1.411730766296386719e+00,-2.423595666885375977e+00
-2.157428264617919922e+00,-4.517006874084472656e-01
-2.481086492538452148e+00,-3.623275756835937500e+00
-1.570647120475769043e+00,-2.345278263092041016e+00
-2.182457923889160156e+00,-8.879452943801879883e-01
-1.563615322113037109e+00,-3.559035301208496094e+00
-2.751073598861694336e+00,-1.618896722793579102e-01
-1.927853941917419434e+00,-9.591437578201293945e-01
-2.658302068710327148e+00,-2.935936927795410156e+00
-2.325840473175048828e+00,-1.811871170997619629e+00
-2.075971841812133789e+00,-9.956256151199340820e-01
-1.650704026222229004e+00,-2.754170656204223633e+00
-2.303251743316650391e+00,-3.104107856750488281e+00
-2.162944078445434570e+00,-1.439374804496765137e+00
-1.469758749008178711e+00,-1.471693515777587891e+00
-1.300568103790283203e+00,-4.312026500701904297e+00
-3.324925899505615234e-01,-2.299512386322021484e+00
-1.942724704742431641e+00,-6.091517210006713867e-01
-1.832077980041503906e+00,-1.885565280914306641e+00
-2.593356370925903320e+00,-1.709898710250854492e+00
-2.790099620819091797e+00,-1.066583037376403809e+00
1.448519229888916016e-01,-2.670521020889282227e+00
-2.645350694656372070e-01,-1.122339963912963867e+00
-2.677698135375976562e+00,-2.490633726119995117e+00
-1.616413593292236328e-01,-2.656861305236816406e+00
-2.705384969711303711e+00,-1.415851593017578125e+00
-2.160017251968383789e+00,-2.760363578796386719e+00
-1.868332147598266602e+00,-1.325689554214477539e+00
-3.023265123367309570e+00,-2.881723880767822266e+00
-2.625142574310302734e+00,-2.659151315689086914e+00
-2.032267332077026367e+00,-3.272991895675659180e+00
-2.086139202117919922e+00,-8.437203168869018555e-01
-2.463213205337524414e+00,-2.667986869812011719e+00
-8.296118974685668945e-01,-2.692564725875854492e+00
-3.334198951721191406e+00,-1.227155685424804688e+00
-1.078103542327880859e+00,-1.819566607475280762e+00
-7.717148065567016602e-01,-2.796382904052734375e+00
-2.101378202438354492e+00,-2.876009941101074219e+00
-2.383970022201538086e+00,-1.063937187194824219e+00
-3.122073650360107422e+00,-1.447103738784790039e+00
-2.726049184799194336e+00,-3.560261726379394531e+00
-7.829114198684692383e-01,-2.541740894317626953e+00
-3.354177474975585938e+00,-2.916764259338378906e+00
-6.134521961212158203e-01,-2.003571271896362305e+00
-1.630005359649658203e+00,-1.988875508308410645e+00
-3.331525325775146484e+00,-1.654067516326904297e+00
-1.195114374160766602e+00,-2.347765207290649414e+00
-2.374272346496582031e-01,-1.955879092216491699e+00
-6.421338319778442383e-01,-1.441961050033569336e+00
-2.162427902221679688e+00,-2.098069667816162109e+00
-2.125731945037841797e+00,-1.734012603759765625e+00
-8.867894411087036133e-01,-2.639284610748291016e+00
-8.945126533508300781e-01,2.846035957336425781e-01
-3.149656057357788086e+00,-8.695540428161621094e-01
-1.566523313522338867e+00,-2.285168886184692383e+00
-3.676094055175781250e+00,-3.143841028213500977e-01
-3.923974990844726562e+00,-2.817552328109741211e+00
-1.298817873001098633e+00,-2.246887683868408203e+00
-3.992202758789062500e+00,-1.252553939819335938e+00
-2.714818239212036133e+00,-1.774777650833129883e+00
-2.964883804321289062e+00,-2.321709871292114258e+00
-1.789223074913024902e+00,-1.736182093620300293e+00
-1.563398957252502441e+00,-1.522886157035827637e+00
-1.826256275177001953e+00,-3.184710979461669922e+00
-1.377974987030029297e+00,-2.092386960983276367e+00
-7.154909372329711914e-01,-1.885461688041687012e+00
-3.480343580245971680e+00,-1.294286489486694336e+00
-1.556502938270568848e+00,-1.685973048210144043e+00
-1.048890352249145508e+00,-3.223148822784423828e+00
-1.738711476325988770e+00,-2.195885896682739258e+00
-1.509304523468017578e+00,-1.358791232109069824e+00
-2.952266931533813477e+00,-3.804952621459960938e+00
-3.446650028228759766e+00,-2.621714591979980469e+00
-1.507576942443847656e+00,-3.694124698638916016e+00
-3.573676347732543945e-01,-1.166584372520446777e+00
-1.934613704681396484e+00,-3.211555719375610352e+00
-3.243169307708740234e+00,-2.677061319351196289e+00
-3.299762010574340820e+00,-1.066317319869995117e+00
-2.102344989776611328e+00,-1.175494551658630371e+00
2.020645141601562500e-02,-2.373312711715698242e+00
-1.255674362182617188e+00,-1.320720672607421875e+00
-8.849326372146606445e-01,-5.520360469818115234e-01
-6.075886487960815430e-01,-3.590962886810302734e+00
-9.924627542495727539e-01,-1.304131269454956055e+00
-1.619178295135498047e+00,-1.653357028961181641e+00
-4.054636001586914062e+00,-2.807235956192016602e+00
-1.120844125747680664e+00,-1.709482550621032715e+00
-2.101342439651489258e+00,-1.765127420425415039e+00
-8.903495073318481445e-01,-1.653742671012878418e+00
-1.142385005950927734e+00,-4.453151702880859375e+00
-2.268965721130371094e+00,-1.105142831802368164e-01
-1.268767833709716797e+00,-2.187962055206298828e+00
-9.365218877792358398e-01,-1.546100735664367676e+00
-1.397590756416320801e+00,-1.551408290863037109e+00
-2.334897279739379883e+00,-5.757191181182861328e-01
-1.760945200920104980e+00,-2.431894302368164062e+00
-2.867281913757324219e+00,-2.844629764556884766e+00
-3.293602466583251953e+00,-2.298318862915039062e+00
-2.471622467041015625e+00,-1.099069118499755859e+00
-1.763068914413452148e+00,-2.419231653213500977e+00
-1.843580365180969238e+00,-1.767886638641357422e+00
-2.251479387283325195e+00,-1.876493334770202637e+00
-2.778364181518554688e+00,-6.793354749679565430e-01
-1.201562166213989258e+00,-1.308856487274169922e+00
-1.874262690544128418e+00,-1.594661712646484375e+00
-1.353546619415283203e+00,-1.360516548156738281e+00
-2.378017663955688477e+00,-1.124195337295532227e+00
-2.789962291717529297e+00,-1.307838439941406250e+00
-3.081823587417602539e+00,-2.004256010055541992e+00
-2.767117500305175781e+00,-1.135932207107543945e+00
-2.802754640579223633e-01,-1.219630002975463867e+00
-1.816762089729309082e+00,-2.225917816162109375e+00
-6.023566722869873047e-01,-1.106161236763000488e+00
-9.578394889831542969e-01,-1.802187085151672363e+00
-3.373407125473022461e+00,-1.641850829124450684e+00
-3.142009735107421875e+00,-2.960476160049438477e+00
-9.289356470108032227e-01,-1.605218648910522461e-01
-1.280782222747802734e+00,-7.999986410140991211e-01
-3.037007331848144531e+00,-2.254333972930908203e+00
-7.784838676452636719e-01,-3.163233995437622070e-01
-2.981093168258666992e+00,-3.251940488815307617e+00
-1.346961736679077148e+00,-6.988785266876220703e-01
-2.068967819213867188e+00,-4.042746067047119141e+00
-2.580915927886962891e+00,-5.689755678176879883e-01
-3.419453859329223633e+00,-2.751412391662597656e-01
-2.969486474990844727e+00,-2.677734851837158203e+00
-1.304868102073669434e+00,-1.981800436973571777e+00
-1.328865528106689453e+00,-2.288534402847290039e+00
-2.277319669723510742e+00,-1.482398867607116699e+00
-1.818333983421325684e+00,-9.312920570373535156e-01
-3.504120349884033203e+00,-1.807302236557006836e+00
-2.041406154632568359e+00,-3.759881019592285156e+00
-2.153818607330322266e+00,-3.225178718566894531e+00
-2.563484668731689453e+00,-4.750556945800781250e+00
-3.805192470550537109e+00,-2.526692152023315430e+00
-2.264062166213989258e+00,-4.645546674728393555e-01
-3.590890407562255859e+00,-1.340635657310485840e+00
-1.816707134246826172e+00,-2.843583822250366211e+00
-3.071651220321655273e+00,-1.151450872421264648e+00
-2.844086647033691406e+00,-2.887467145919799805e-01
-1.781304836273193359e+00,-8.497991561889648438e-01
-1.582839608192443848e+00,-2.577158451080322266e+00
-9.478040933609008789e-01,-1.168602228164672852e+00
-1.589079022407531738e+00,-1.892816781997680664e+00
-1.666146636009216309e+00,-4.316887378692626953e+00
-2.532156944274902344e+00,-3.485516548156738281e+00
-1.806901931762695312e+00,-4.078125000000000000e+00
-3.462335109710693359e+00,-5.846577882766723633e-01
-1.915850281715393066e+00,-4.538607597351074219e+00
-3.488845586776733398e+00,-2.084526062011718750e+00
-2.930043458938598633e+00,-2.436697483062744141e-02
-3.922466754913330078e+00,-8.304095268249511719e-01
-6.778527498245239258e-01,-2.304053306579589844e-02
-3.128148078918457031e+00,-3.736263513565063477e-01
-2.273372173309326172e+00,-3.167598724365234375e+00
-3.105833530426025391e+00,-1.571470379829406738e+00
-1.868571281433105469e+00,-1.467946767807006836e+00
-1.403570175170898438e+00,-2.152816772460937500e+00
-2.135846614837646484e+00,-1.945716261863708496e+00
-2.442543029785156250e+00,-2.523000240325927734e-01
-6.668903827667236328e-01,-1.407735347747802734e-01
-2.866668701171875000e-01,-3.716483116149902344e+00
-5.086598396301269531e+00,1.390059232711791992e+00
-5.747371912002563477e-01,-3.693991661071777344e+00
-1.996581077575683594e+00,-1.615619182586669922e+00
-2.546134471893310547e+00,-9.129691123962402344e-01
-2.331386566162109375e+00,-5.362892150878906250e-01
-3.656318426132202148e+00,-5.191929340362548828e-01
-2.473186254501342773e+00,-2.325906038284301758e+00
-3.646718978881835938e+00,-2.783140897750854492e+00
-2.110577821731567383e+00,-2.101161003112792969e+00
-1.064151167869567871e+00,-8.243656158447265625e-01
-1.927257776260375977e-01,-2.236146450042724609e+00
-3.728848934173583984e+00,-4.140917778015136719e+00
-3.020269870758056641e+00,-2.057537555694580078e+00
-3.203126907348632812e+00,-1.314933061599731445e+00
-3.144739151000976562e+00,-1.654017210006713867e+00
-1.773870348930358887e+00,-1.772520780563354492e+00
-1.514019131660461426e+00,-2.937703132629394531e+00
-3.569214582443237305e+00,-1.899161458015441895e+00
-1.701503872871398926e+00,-3.185823917388916016e+00
-1.490667819976806641e+00,-5.456231832504272461e-01
-1.927305459976196289e+00,-1.471595048904418945e+00
-3.855775594711303711e-01,-1.665919303894042969e+00
-1.776921033859252930e+00,-1.296819210052490234e+00
-1.774895668029785156e+00,-1.753405332565307617e-01
-1.397768735885620117e+00,-3.138777732849121094e+00
-8.841470479965209961e-01,-3.407501220703125000e+00
-7.291369438171386719e-01,-3.216431140899658203e-01
-1.763383150100708008e+00,-1.949318528175354004e+00
-2.267359256744384766e+00,-3.222309112548828125e+00
-2.030077934265136719e+00,-1.293658494949340820e+00
-8.840496540069580078e-01,-3.351333141326904297e-01
-1.095057487487792969e+00,-8.562729358673095703e-01
-4.165611267089843750e+00,-1.356704950332641602e+00
-2.902358770370483398e-01,-1.979951381683349609e+00
-2.379097938537597656e+00,-1.782454729080200195e+00
-2.804831504821777344e+00,-2.047698974609375000e+00
-2.643305063247680664e+00,6.655488014221191406e-01
-3.563964128494262695e+00,-2.846300363540649414e+00
-2.272602558135986328e+00,-3.363949060440063477e-01
-1.713329076766967773e+00,-4.188680648803710938e+00
-2.799409866333007812e+00,-1.515864014625549316e+00
-6.008055210113525391e-01,-3.213676452636718750e+00
-3.171977519989013672e+00,-7.858326435089111328e-01
-2.748594284057617188e+00,-1.789918303489685059e+00
-2.974112272262573242e+00,-1.304798603057861328e+00
-2.149102449417114258e+00,-4.259961128234863281e+00
-1.035875797271728516e+00,-1.591508150100708008e+00
-2.703161001205444336e+00,-1.959089040756225586e+00
-1.692077159881591797e+00,1.192634105682373047e-01
-1.269867539405822754e+00,-2.527451992034912109e+00
1.897356510162353516e-01,-1.278263449668884277e+00
-2.330863952636718750e+00,-3.222644090652465820e+00
-2.035319089889526367e+00,-9.207733869552612305e-01
-3.522108554840087891e+00,-1.384749650955200195e+00
-4.201395511627197266e-01,-2.009870767593383789e+00
-2.465628147125244141e+00,-1.845846176147460938e+00
-1.076974868774414062e-01,5.644409656524658203e-01
-1.878942489624023438e+00,-2.332089185714721680e+00
-4.050004482269287109e-01,-2.012315273284912109e+00
-2.329988241195678711e+00,-1.219419956207275391e+00
-1.163763999938964844e+00,-2.621706247329711914e+00
-2.421701908111572266e+00,-2.161758422851562500e+00
-1.041942358016967773e+00,-1.384486556053161621e+00
-6.717138290405273438e-01,-1.406319737434387207e+00
-3.337574958801269531e+00,-2.969214200973510742e+00
-1.863682389259338379e+00,-2.544262170791625977e+00
-2.835392951965332031e-03,-1.701604962348937988e+00
-1.417024016380310059e+00,-2.064310073852539062e+00
-7.270909547805786133e-01,-1.136797904968261719e+00
-1.703762769699096680e+00,-1.600560307502746582e+00
-2.063025712966918945e+00,-3.353973388671875000e+00
-7.596396207809448242e-01,-2.698650360107421875e+00
-2.074763774871826172e+00,-2.549561023712158203e+00
-3.570137023925781250e+00,-3.357578754425048828e+00
-3.556657075881958008e+00,-1.076823472976684570e+00
-3.001490354537963867e+00,-2.375702142715454102e+00
-1.645731806755065918e+00,-1.695765376091003418e+00
-1.080139398574829102e+00,-1.939530014991760254e+00
-2.138283252716064453e+00,-3.243437290191650391e+00
-2.880732059478759766e+00,-1.827119827270507812e+00
-1.262436389923095703e+00,-3.208946704864501953e+00
-2.288803100585937500e+00,-1.517202734947204590e+00
-1.483936190605163574e+00,-1.115483283996582031e+00
-8.996821641921997070e-01,-2.786821842193603516e+00
-2.739762783050537109e+00,-1.314098119735717773e+00
-2.592403888702392578e+00,-2.806621313095092773e+00
-1.860370039939880371e+00,-2.127553701400756836e+00
-2.828041315078735352e-01,-2.452203750610351562e+00
-1.371863961219787598e+00,-1.715094327926635742e+00
-2.354946613311767578e+00,-2.041077613830566406e+00
-2.229238033294677734e+00,-3.753039836883544922e+00
-1.707463264465332031e+00,-1.383232116699218750e+00
-2.871285915374755859e+00,-1.645283341407775879e+00
-1.609238386154174805e+00,-4.178370952606201172e+00
-1.837632417678833008e+00,-1.428138017654418945e+00
-3.263879537582397461e+00,-1.467090606689453125e+00
-2.317257642745971680e+00,-1.566153407096862793e+00
7.376194000244140625e-02,-2.341190814971923828e+00
-7.870124578475952148e-01,-3.293263912200927734e-01
-2.887844800949096680e+00,-2.101360082626342773e+00
-1.316883683204650879e+00,-8.383463621139526367e-01
-1.210219144821166992e+00,-2.041403293609619141e+00
-1.217358589172363281e+00,-1.761970877647399902e+00
-1.846359610557556152e+00,-2.082789897918701172e+00
-2.671416759490966797e+00,-2.057800054550170898e+00
-2.156644344329833984e+00,-2.904365777969360352e+00
-1.179511427879333496e+00,-1.474918127059936523e+00
-3.110216140747070312e+00,-6.416473388671875000e-01
-1.346043229103088379e+00,-1.299285173416137695e+00
-3.786931991577148438e+00,-2.602382659912109375e+00
-2.356623411178588867e-01,-2.115330934524536133e+00
-7.930877208709716797e-01,-2.079360246658325195e+00
-1.551082253456115723e+00,-1.148993015289306641e+00
-1.359217405319213867e+00,-3.049023151397705078e+00
-3.042158126831054688e+00,-2.031116724014282227e+00
-1.188863754272460938e+00,-1.900230646133422852e+00
-6.257710456848144531e-01,-1.997743487358093262e+00
-8.288921117782592773e-01,-2.529467105865478516e+00
-4.472167968750000000e+00,-1.832516431808471680e+00
-2.838948965072631836e+00,-2.349569082260131836e+00
-2.392503261566162109e+00,-1.036785840988159180e+00
-4.902867078781127930e-01,-1.060698986053466797e+00
-1.987638354301452637e+00,-2.110934495925903320e+00
-2.702162742614746094e+00,-1.321578264236450195e+00
-2.333727598190307617e+00,-1.871288776397705078e+00
-3.600142002105712891e+00,-1.130659222602844238e+00
-2.622408866882324219e+00,-1.693869471549987793e+00
-2.601933479309082031e+00,-2.753299474716186523e+00
-4.410369396209716797e-01,-3.572747230529785156e+00
-2.988288640975952148e+00,-2.025428056716918945e+00
-2.477321624755859375e+00,-3.044219255447387695e+00
-2.486513376235961914e+00,-2.878284454345703125e+00
-1.400670051574707031e+00,-2.286338567733764648e+00
-2.642498970031738281e+00,-4.225853681564331055e-01
-1.435179471969604492e+00,-4.254786491394042969e+00
-1.806442856788635254e+00,-3.696929693222045898e+00
-1.851002573966979980e+00,-2.694290876388549805e+00
-8.383655548095703125e-01,-2.328309535980224609e+00
-1.796254754066467285e+00,-3.286865472793579102e+00
-2.552943706512451172e+00,-3.020314455032348633e+00
-6.254103183746337891e-01,-1.630128026008605957e+00
-2.985941171646118164e+00,-1.142413377761840820e+00
-1.908878445625305176e+00,-2.585582494735717773e+00
-1.509339451789855957e+00,-1.130800127983093262e+00
-1.717119216918945312e+00,-1.856643557548522949e+00
-1.536871433258056641e+00,-2.529201269149780273e+00
-3.940528869628906250e+00,-2.305419921875000000e+00
-2.496535062789916992e+00,-1.588681459426879883e+00
-3.066888332366943359e+00,-1.667016506195068359e+00
-3.133811235427856445e+00,-1.500493407249450684e+00
-2.976906299591064453e+00,-1.335892796516418457e+00
-1.005530357360839844e-02,-1.878216981887817383e+00
-3.431350231170654297e+00,-2.481634140014648438e+00
-2.565499544143676758e+00,-1.125010132789611816e+00
-2.019746065139770508e+00,-5.983672142028808594e-01
-3.714115142822265625e+00,-3.993874549865722656e+00
-1.391482830047607422e+00,-1.319909811019897461e+00
-1.909559011459350586e+00,-4.452583789825439453e-01
-2.578244686126708984e+00,-1.108862400054931641e+00
-2.435037851333618164e+00,-9.221376180648803711e-01
-2.848167896270751953e+00,-8.323227167129516602e-01
-1.912117362022399902e+00,-1.279573440551757812e-01
-2.969177722930908203e+00,-1.948986411094665527e+00
-1.681303501129150391e+00,-8.054944276809692383e-01
-8.856383562088012695e-01,-9.984084367752075195e-01
-2.095098018646240234e+00,-3.059937477111816406e+00
-2.033362150192260742e+00,-2.240264415740966797e+00
-2.474604129791259766e+00,-1.778303503990173340e+00
-1.531422257423400879e+00,-3.428135871887207031e+00
-2.357173681259155273e+00,-1.242730617523193359e+00
-6.985995769500732422e-01,-2.784504413604736328e+00
-1.157154321670532227e+00,-3.697510719299316406e+00
-3.539389371871948242e-01,-8.411006927490234375e-01
-1.554950475692749023e+00,-3.504640579223632812e+00
-3.669023752212524414e+00,-2.689627647399902344e+00
-3.241671323776245117e+00,-1.011011719703674316e+00
-2.765189409255981445e+00,-1.385611534118652344e+00
-3.225394725799560547e+00,-9.742890596389770508e-01
-2.901151895523071289e+00,-3.637851715087890625e+00
-1.886281251907348633e+00,-7.263940572738647461e-01
-1.971292257308959961e+00,-2.343410968780517578e+00
-3.694035053253173828e+00,-4.315973758697509766e+00
-1.213554739952087402e+00,-6.650915145874023438e-01
-1.173581004142761230e+00,-1.068253636360168457e+00
-2.272344827651977539e-01,-1.730608582496643066e+00
-1.803292274475097656e+00,-2.110014438629150391e+00
-1.400762677192687988e+00,-2.968909263610839844e+00
-8.382334709167480469e-01,-3.860813140869140625e+00
-2.291456222534179688e+00,-2.400101423263549805e+00
-2.369910478591918945e+00,-3.253637075424194336e+00
-3.994870185852050781e-02,-1.038176059722900391e+00
-2.883824586868286133e+00,-1.597083091735839844e+00
-2.808464527130126953e+00,-1.013528585433959961e+00
-1.280385375022888184e+00,-1.702609062194824219e+00
-2.096964120864868164e+00,-2.656891107559204102e+00
-3.170190811157226562e+00,-9.758208990097045898e-01
-2.863379955291748047e+00,-2.261734247207641602e+00
-3.042151927947998047e+00,-3.056486606597900391e+00
-2.916939258575439453e+00,-1.376494884490966797e+00
-2.758989810943603516e+00,-3.604058265686035156e+00
-1.255529165267944336e+00,-1.585773944854736328e+00
-2.163217782974243164e+00,-1.770101785659790039e+00
-1.498030424118041992e+00,-1.954573392868041992e+00
-4.847035884857177734e+00,-2.420643091201782227e+00
-1.737543225288391113e+00,-2.622608184814453125e+00
-3.011960506439208984e+00,-2.539228200912475586e+00
-1.073766946792602539e+00,-3.079398393630981445e+00
-3.395858287811279297e+00,-2.282818794250488281e+00
-1.494349241256713867e+00,-1.604319095611572266e+00
-1.889934182167053223e+00,-2.615436553955078125e+00
-4.996364593505859375e+00,-2.462174177169799805e+00
-4.973198175430297852e-01,-1.341937303543090820e+00
-2.687604904174804688e+00,-9.297802448272705078e-01
-4.082314968109130859e-01,-2.646454095840454102e+00
-2.325237274169921875e+00,-2.769196033477783203e+00
-2.707071781158447266e+00,-3.062159061431884766e+00
-2.024142503738403320e+00,-5.112271308898925781e-01
-1.008618712425231934e+00,-1.989646792411804199e+00
-2.357948541641235352e+00,-2.354625225067138672e+00
-4.420295715332031250e+00,-2.401361942291259766e+00
-1.151780128479003906e+00,-3.490756273269653320e+00
-2.513421297073364258e+00,-2.150996446609497070e+00
-2.280327320098876953e+00,-2.231444120407104492e+00
3.822519779205322266e-01,-3.375494956970214844e+00
-2.622338771820068359e+00,-2.448971748352050781e+00
-2.578765392303466797e+00,-2.629221916198730469e+00
-2.007407903671264648e+00,-1.724204897880554199e+00
-3.034968376159667969e+00,-3.699264287948608398e+00
-2.673614501953125000e+00,-4.380986690521240234e-01
-2.717397451400756836e+00,-1.327919125556945801e+00
-2.387275218963623047e+00,-2.435565233230590820e+00
-2.245917797088623047e+00,-1.664383053779602051e+00
-3.823387145996093750e+00,-1.947365880012512207e+00
-4.799695014953613281e-01,-2.149465322494506836e+00
-3.362514972686767578e+00,-3.210511207580566406e-01
-5.080301761627197266e-01,-1.791802883148193359e+00
-1.739943385124206543e+00,-1.746701121330261230e+00
-3.539534091949462891e+00,-1.889142751693725586e+00
-1.581967949867248535e+00,-1.499404072761535645e+00
-1.438935756683349609e+00,-2.255664587020874023e+00
5.051643848419189453e-01,-3.123900890350341797e+00
-1.663635849952697754e+00,-3.366373062133789062e+00
-3.403431892395019531e+00,-4.840962409973144531e+00
-1.861312270164489746e+00,-2.515281915664672852e+00
-3.577857971191406250e+00,-2.091882228851318359e+00
-2.557958602905273438e+00,-7.552703619003295898e-01
-2.386483430862426758e+00,-1.620203256607055664e-01
-4.574593067169189453e+00,-2.688617467880249023e+00
-2.988418817520141602e+00,-1.145498514175415039e+00
-8.678542375564575195e-01,-3.553223609924316406e+00
-2.473979711532592773e+00,-1.688312292098999023e-01
-2.670914173126220703e+00,-3.010772228240966797e+00
-1.596062541007995605e+00,-1.614256739616394043e+00
-1.009190917015075684e+00,3.701200485229492188e-01
-2.371331930160522461e+00,-2.109994888305664062e+00
-1.401750564575195312e+00,-7.986888885498046875e-01
-6.833913326263427734e-01,-9.809393882751464844e-01
-1.237074732780456543e+00,-6.617945432662963867e-01
-2.006989717483520508e+00,-3.825484037399291992e+00
-2.953941822052001953e+00,-1.766301989555358887e+00
-3.746831893920898438e+00,-2.508698940277099609e+00
-2.610514402389526367e+00,-2.342082023620605469e+00
-2.790604591369628906e+00,-3.660629272460937500e+00
-1.145745992660522461e+00,-1.304001212120056152e+00
-1.923257708549499512e+00,-2.004121780395507812e+00
-9.043014049530029297e-01,-1.269719123840332031e+00
-1.047733306884765625e+00,-2.658473253250122070e+00
-1.905290603637695312e+00,-1.952029943466186523e+00
-4.495744705200195312e-01,-2.799338102340698242e+00
-3.067047595977783203e+00,-5.247780323028564453e+00
-2.511705875396728516e+00,-1.032599210739135742e+00
-1.505806207656860352e+00,-1.512240886688232422e+00
-1.991622686386108398e+00,-1.779351472854614258e+00
-9.449781179428100586e-01,-2.802216291427612305e+00
-7.614051103591918945e-01,-4.369426965713500977e-01
-1.851643681526184082e+00,-1.337074756622314453e+00
-2.344309329986572266e+00,-1.638731360435485840e+00
-2.809775829315185547e+00,-2.514341592788696289e+00
-1.850073337554931641e+00,-1.286914348602294922e+00
-2.935986757278442383e+00,-3.199928760528564453e+00
-3.008517265319824219e+00,-1.584679603576660156e+00
-1.844247102737426758e+00,-1.731826663017272949e+00
-3.202189445495605469e+00,-2.073065996170043945e+00
-2.359801054000854492e+00,-1.015658140182495117e+00
-2.527759075164794922e+00,-3.133433103561401367e+00
-1.061936140060424805e+00,-1.723143577575683594e+00
-9.194512367248535156e-01,-1.858720302581787109e+00
-3.093432426452636719e+00,-4.035873413085937500e+00
-1.286749958992004395e+00,-2.583193063735961914e+00
-1.626108527183532715e+00,-1.283996105194091797e-01
-1.879334092140197754e+00,-2.433586120605468750e-01
-3.140123367309570312e+00,-3.404123783111572266e+00
-4.862213134765625000e-02,-2.766445159912109375e+00
-1.457403302192687988e+00,-1.703981637954711914e+00
-3.654095172882080078e+00,-1.644111156463623047e+00
-1.275674581527709961e+00,-1.267109870910644531e+00
-2.476282596588134766e+00,-7.518715858459472656e-01
-3.477123260498046875e+00,-8.328670263290405273e-01
-2.297527313232421875e+00,-1.360188841819763184e+00
-1.091902494430541992e+00,-2.241264581680297852e+00
-1.902346849441528320e+00,-2.260534763336181641e+00
-1.080564975738525391e+00,-2.109181642532348633e+00
-2.156282663345336914e+00,-2.634581089019775391e+00
-2.429964542388916016e+00,-2.108739852905273438e+00
-1.010866284370422363e+00,-3.168282032012939453e+00
-2.852160453796386719e+00,-1.966405272483825684e+00
-1.676606416702270508e+00,-1.619124412536621094e+00
-3.020694732666015625e+00,-1.438126921653747559e+00
-2.116161346435546875e+00,-1.007513999938964844e+00
-3.896625041961669922e+00,2.662045955657958984e-01
-2.172202587127685547e+00,-1.874728202819824219e+00
-1.054322957992553711e+00,-1.914044380187988281e+00
-3.317784309387207031e+00,-2.815824747085571289e+00
-8.238798379898071289e-01,-2.075630903244018555e+00
-2.087228059768676758e+00,-1.688241004943847656e+00
-1.775320053100585938e+00,-1.930089235305786133e+00
-3.808166980743408203e+00,-4.712777137756347656e-01
-2.746597766876220703e+00,-1.689001441001892090e+00
-2.336827516555786133e+00,-2.250116348266601562e+00
-7.684663534164428711e-01,-2.147384643554687500e+00
-5.287641286849975586e-01,-2.422681331634521484e+00
-2.097838640213012695e+00,-2.203498840332031250e+00
-2.002885580062866211e+00,-1.618088960647583008e+00
-2.244191169738769531e+00,-2.372748374938964844e+00
-1.165852665901184082e+00,-1.514257907867431641e+00
-2.963056325912475586e+00,-1.319551944732666016e+00
-3.038339614868164062e+00,-1.697103142738342285e+00
-6.729322671890258789e-01,-1.104979753494262695e+00
-2.963708877563476562e+00,-2.612289905548095703e+00
-1.828119516372680664e+00,-1.976825714111328125e+00
-2.545544624328613281e+00,-1.043276309967041016e+00
-2.300511121749877930e+00,-3.249831914901733398e+00
-1.237623929977416992e+00,6.033353805541992188e-01
-6.849434375762939453e-01,-1.554823398590087891e+00
-3.533955812454223633e-01,-2.764886856079101562e+00
-1.625102758407592773e+00,-2.146758079528808594e+00
-2.020382881164550781e+00,-3.186565876007080078e+00
-1.745548844337463379e+00,-1.122428774833679199e+00
-2.090680360794067383e+00,-9.737335443496704102e-01
-2.687588214874267578e+00,-2.854623794555664062e-01
-4.392220973968505859e+00,-1.276640892028808594e+00
-1.949410915374755859e+00,-1.349807977676391602e+00
-1.478167533874511719e+00,3.049397468566894531e-01
5.255520343780517578e-01,-1.362705111503601074e+00
-4.055672883987426758e-01,-1.798862934112548828e+00
-1.091833949089050293e+00,-2.139214515686035156e+00
-1.863241791725158691e+00,-9.145517349243164062e-01
-2.198652744293212891e+00,-2.213399410247802734e+00
-1.589678406715393066e+00,-2.304956912994384766e+00
-1.443541288375854492e+00,-1.497561335563659668e+00
-1.387583971023559570e+00,-1.802031755447387695e+00
-2.677496194839477539e+00,-3.095326900482177734e+00
-7.162020206451416016e-01,-2.117843151092529297e+00
-3.076504230499267578e+00,-2.193997859954833984e+00
-4.080330848693847656e+00,-1.488771438598632812e+00
-1.038064718246459961e+00,8.672094345092773438e-02
-1.158552169799804688e+00,-2.786264181137084961e+00
-1.426306724548339844e+00,-3.275993824005126953e+00
-2.920144319534301758e+00,-1.125154018402099609e+00
-2.446353912353515625e+00,-1.465489983558654785e+00
-2.209754228591918945e+00,-3.107791900634765625e+00
-1.965158939361572266e+00,-1.153678894042968750e+00
-2.067887544631958008e+00,-1.840658426284790039e+00
-3.931384563446044922e+00,-2.970173597335815430e+00
-2.724598407745361328e+00,-2.811033010482788086e+00
-3.009691715240478516e+00,-3.017123222351074219e+00
-2.468265771865844727e+00,-1.925090551376342773e+00
-2.371253490447998047e+00,-4.369606494903564453e+00
-3.193199396133422852e+00,-3.346054792404174805e+00
-1.848847150802612305e+00,-3.088645935058593750e+00
-8.655712604522705078e-01,-2.256723403930664062e+00
-1.054563641548156738e+00,-2.260367870330810547e+00
-7.416726350784301758e-01,-1.773835778236389160e+00
-2.943741559982299805e+00,-4.066250801086425781e+00
-1.396449804306030273e+00,-7.063646316528320312e-01
-1.422108888626098633e+00,-1.484940052032470703e+00
-1.122072339057922363e+00,-2.638533830642700195e+00
-3.634252786636352539e+00,-3.431702375411987305e+00
-3.798049449920654297e+00,-9.960691928863525391e-01
-2.799256563186645508e+00,-3.450402021408081055e-01
-3.331589698791503906e+00,-1.396157741546630859e+00
-3.057389497756958008e+00,-2.318746805191040039e+00
-2.326368570327758789e+00,-2.893895387649536133e+00
-2.319922685623168945e+00,-4.724549055099487305e-01
-2.476833820343017578e+00,1.263427734375000000e-02
-2.506669759750366211e-01,-2.627534627914428711e+00
-2.360901117324829102e+00,-2.956025362014770508e+00
-1.405199289321899414e+00,-1.491308927536010742e+00
-2.001721620559692383e+00,-2.713643074035644531e+00
-3.653153419494628906e+00,-8.442387580871582031e-01
-1.929886221885681152e+00,-7.551969289779663086e-01
-1.648537635803222656e+00,-1.236927270889282227e+00
-2.185471296310424805e+00,-1.506267189979553223e+00
-1.643837690353393555e+00,-2.878769159317016602e+00
-2.118654251098632812e+00,-9.801213741302490234e-01
-2.877762079238891602e+00,-4.789317846298217773e-01
-2.783983469009399414e+00,-1.704454660415649414e+00
-2.890440702438354492e+00,-1.078028678894042969e+00
-2.038466215133666992e+00,-3.199029922485351562e+00
-4.606723785400390625e+00,-4.475135803222656250e+00
-2.484694957733154297e+00,-1.645410895347595215e+00
-1.759085416793823242e+00,-1.036185026168823242e+00
-2.412638425827026367e+00,-8.739838600158691406e-01
-1.574476480484008789e+00,-2.072807550430297852e+00
-1.472630739212036133e+00,-1.566766977310180664e+00
-2.079049587249755859e+00,-1.370512843132019043e+00
-3.112573862075805664e+00,-1.617318987846374512e+00
-2.932639837265014648e+00,-2.265017032623291016e+00
-2.588731288909912109e+00,-3.615486145019531250e+00
-1.270407438278198242e+00,-2.472329616546630859e+00
-4.196918010711669922e-01,-2.845125675201416016e+00
1.186496257781982422e+00,-2.385177612304687500e+00
-2.801942348480224609e+00,-2.689948797225952148e+00
-2.236749172210693359e+00,-2.308848381042480469e+00
-1.867789745330810547e+00,-1.723227977752685547e+00
-1.936269998550415039e+00,-7.851376533508300781e-01
-3.261314630508422852e-01,-1.764136552810668945e+00
-2.658586978912353516e+00,-4.707843780517578125e+00
-1.510355472564697266e-01,-2.848016977310180664e+00
-2.806793928146362305e+00,-1.933351993560791016e+00
-2.758474588394165039e+00,-8.658974170684814453e-01
-3.824508666992187500e+00,-3.207450389862060547e+00
-2.492273569107055664e+00,-2.127131223678588867e+00
-2.308063983917236328e+00,-4.249732017517089844e+00
-7.350232601165771484e-01,-1.666112303733825684e+00
-2.220275640487670898e+00,-6.126148700714111328e-01
-1.186886072158813477e+00,-1.399910926818847656e+00
-2.070322036743164062e+00,-1.951889872550964355e+00
-9.072839021682739258e-01,-2.546050548553466797e+00
-1.533092737197875977e+00,-2.228001356124877930e+00
-1.736978173255920410e+00,-3.198833703994750977e+00
-2.012802839279174805e+00,-2.327402591705322266e+00
-2.897354125976562500e+00,-3.170999050140380859e+00
-1.223679423332214355e+00,-1.385162353515625000e+00
-1.157271623611450195e+00,-8.773176670074462891e-01
-9.172532558441162109e-01,-1.726466894149780273e+00
-2.638947248458862305e+00,-1.651960372924804688e+00
-1.444975852966308594e+00,-1.653326511383056641e+00
-1.650365352630615234e+00,-3.056118726730346680e+00
-1.429176330566406250e-01,-1.364734649658203125e+00
-1.772377848625183105e+00,-1.340417146682739258e+00
-2.696432113647460938e+00,-1.968624234199523926e+00
-2.043029546737670898e+00,-1.528154373168945312e+00
-2.219936132431030273e+00,-2.647640466690063477e+00
-4.940241336822509766e+00,-2.875255107879638672e+00
-3.560702085494995117e+00,-2.230653047561645508e+00
2.121686935424804688e-02,-3.061142921447753906e+00
-1.814501285552978516e+00,-2.807423830032348633e+00
-1.540206909179687500e+00,-2.752013206481933594e+00
-1.895683646202087402e+00,-1.003298997879028320e+00
-8.536211252212524414e-01,-3.126830577850341797e+00
-6.170452833175659180e-01,-2.174408197402954102e+00
-4.242187738418579102e-01,-1.107495546340942383e+00
-3.323343038558959961e+00,-2.388867855072021484e+00
-2.262232542037963867e+00,-1.471371650695800781e+00
-7.183344364166259766e-01,-1.642358303070068359e+00
-1.048574328422546387e+00,-1.712856054306030273e+00
-6.570619344711303711e-01,-2.515848875045776367e+00
-2.537606716156005859e+00,-1.760535836219787598e+00
-3.584324836730957031e+00,-1.029336333274841309e+00
-8.422344923019409180e-01,-3.095717430114746094e+00
-4.313719749450683594e+00,-4.618708610534667969e+00
-8.989831209182739258e-01,-3.074668884277343750e+00
-2.598343372344970703e+00,-3.937407970428466797e+00
-1.032610893249511719e+00,-3.726647377014160156e+00
-7.294404506683349609e-02,5.704729557037353516e-01
-1.522572994232177734e+00,-2.215282440185546875e+00
-1.354752779006958008e+00,-1.772578954696655273e+00
-3.967879772186279297e+00,-3.129788160324096680e+00
-2.318858623504638672e+00,-2.576034307479858398e+00
-3.610956192016601562e+00,-1.742335081100463867e+00
-8.049290180206298828e-01,-2.483404397964477539e+00
-2.527248620986938477e+00,-2.548383235931396484e+00
-3.087110042572021484e+00,-2.915629863739013672e+00
-9.377247095108032227e-01,-2.625844478607177734e-01
-1.790697097778320312e+00,-1.846255421638488770e+00
-1.930132269859313965e+00,-8.679280281066894531e-01
-1.339715003967285156e+00,-1.489130020141601562e+00
7.416033744812011719e-02,-1.703116774559020996e+00
-8.002554178237915039e-01,-3.055306911468505859e+00
-2.778559684753417969e+00,-3.629014492034912109e+00
-1.356391072273254395e+00,-3.474843978881835938e+00
-1.824892044067382812e+00,-1.400186300277709961e+00
-1.158635735511779785e+00,-7.355633974075317383e-01
-1.333994269371032715e+00,-3.241588592529296875e+00
-3.280177593231201172e+00,-8.740527629852294922e-01
-7.094011306762695312e-01,-2.089863777160644531e+00
-2.700918197631835938e+00,-8.543970584869384766e-01
-3.148590564727783203e+00,-2.321305990219116211e+00
-1.768851041793823242e+00,-2.484067201614379883e+00
-3.189377307891845703e+00,-2.001574039459228516e+00
-2.222587347030639648e+00,-2.536137104034423828e+00
-2.326755523681640625e+00,-2.581315279006958008e+00
-3.714642286300659180e+00,-6.376206874847412109e-02
-1.828042984008789062e+00,-8.938524723052978516e-01
-1.782776236534118652e+00,-9.557696580886840820e-01
-2.074179410934448242e+00,-1.458305358886718750e+00
-2.710513114929199219e+00,-2.268521070480346680e+00
7.657599449157714844e-02,-3.964671134948730469e+00
-8.681836128234863281e-01,-3.138486146926879883e-01
-1.116647243499755859e+00,-7.637686729431152344e-01
-8.994293212890625000e-01,-1.210292458534240723e+00
-1.857419133186340332e+00,-1.439658403396606445e+00
-3.435699939727783203e+00,-2.633207559585571289e+00
-2.531535148620605469e+00,-2.138894081115722656e+00
-2.514301061630249023e+00,-1.443372726440429688e+00
-1.156820297241210938e+00,-1.128197669982910156e+00
-3.213368415832519531e+00,-3.568378448486328125e+00
-2.646188735961914062e+00,-3.506628036499023438e+00
-1.849277973175048828e+00,-2.117619752883911133e+00
-3.273454666137695312e+00,-7.812001705169677734e-01
-7.957770824432373047e-01,-3.351056575775146484e+00
-4.064590454101562500e+00,-1.976236701011657715e+00
-1.711669683456420898e+00,-3.832932710647583008e+00
-3.157006263732910156e+00,-1.408561706542968750e+00
-2.589458227157592773e+00,-1.809340715408325195e+00
-2.385323047637939453e+00,-2.190430402755737305e+00
-1.934581875801086426e+00,-1.337203741073608398e+00
-1.621751308441162109e+00,-3.315424919128417969e+00
-2.813285589218139648e+00,-1.814500331878662109e+00
-2.083668708801269531e+00,-1.191185235977172852e+00
-6.287927627563476562e-01,-3.915449380874633789e-01
-1.130739092826843262e+00,-2.564695835113525391e+00
-2.024345874786376953e+00,-1.112555742263793945e+00
-1.924813151359558105e+00,-1.539356827735900879e+00
5.421521663665771484e-01,-1.718742370605468750e+00
-2.814939022064208984e+00,9.898352622985839844e-02
-2.165277004241943359e+00,-2.568743705749511719e+00
-1.290763854980468750e+00,-1.960376858711242676e+00
-1.576151728630065918e+00,-3.722047805786132812e-02
-2.859381675720214844e+00,-1.471606612205505371e+00
-2.938675403594970703e+00,-3.720304012298583984e+00
-2.475046873092651367e+00,-3.649153709411621094e-01
-6.287910938262939453e-01,-4.020555019378662109e+00
-1.589753627777099609e+00,-2.640740156173706055e+00
-2.161074638366699219e+00,-2.182523727416992188e+00
-2.436098337173461914e+00,-1.721260070800781250e+00
-1.217782735824584961e+00,-1.614182949066162109e+00
-3.800366401672363281e+00,-8.420418500900268555e-01
-2.279306650161743164e-01,-3.263381719589233398e+00
-1.065095782279968262e+00,-2.455965042114257812e+00
-1.845601201057434082e+00,-2.496166706085205078e+00
-1.312586784362792969e+00,-1.388638973236083984e+00
-1.661432266235351562e+00,-1.750730156898498535e+00
-1.708057999610900879e+00,-1.549426317214965820e+00
-1.784384131431579590e+00,-2.977320194244384766e+00
-2.150436162948608398e+00,-2.419261932373046875e+00
-6.561279296875000000e-03,-2.231997966766357422e+00
-1.626045227050781250e+00,-1.590735554695129395e+00
-2.203492164611816406e+00,-1.998077392578125000e+00
-2.371618986129760742e+00,-4.722502231597900391e-01
-2.591768264770507812e+00,-2.293068170547485352e+00
-3.158687353134155273e-01,-4.194823265075683594e+00
-4.166845321655273438e+00,-1.592087149620056152e+00
-1.740145683288574219e+00,-2.201903104782104492e+00
-7.807400226593017578e-01,-3.771921396255493164e+00
-8.010385036468505859e-01,-4.111331939697265625e+00
-1.470963716506958008e+00,-9.417275190353393555e-01
-3.840649604797363281e+00,-7.494419813156127930e-01
-3.020359039306640625e+00,-3.161569833755493164e-01
-7.236373424530029297e-02,-2.132106065750122070e+00
-4.011429548263549805e-01,-9.072277545928955078e-01
-4.873967170715332031e+00,-2.807813882827758789e+00
-2.586964607238769531e+00,-1.181898593902587891e+00
-5.609182119369506836e-01,-2.867403984069824219e+00
-1.931451082229614258e+00,-1.806061744689941406e+00
-1.554278969764709473e+00,-2.241533279418945312e+00
-1.167968034744262695e+00,-1.687904477119445801e+00
-1.339231729507446289e+00,-2.621606826782226562e+00
-2.545231103897094727e+00,-3.048527240753173828e+00
-1.102166175842285156e+00,-3.456411361694335938e+00
-2.354347467422485352e+00,-1.458471298217773438e+00
-9.513574838638305664e-01,-1.952169299125671387e+00
-2.551057338714599609e-01,-3.226785659790039062e-01
-1.764913082122802734e+00,-1.182507276535034180e+00
-6.097531318664550781e-02,-4.088828563690185547e-01
-7.236362695693969727e-01,-3.380326271057128906e+00
-3.815477132797241211e+00,4.851675033569335938e-01
-2.071194887161254883e+00,-2.649533510208129883e+00
-4.733281135559082031e+00,-1.696797370910644531e+00
-3.138135910034179688e+00,-2.206205368041992188e+00
-2.364374160766601562e+00,-2.446440935134887695e+00
-2.611157894134521484e-01,-5.902633666992187500e-01
-1.446772933006286621e+00,-2.148307800292968750e+00
-1.499081730842590332e+00,-3.211193799972534180e+00
-3.740571022033691406e+00,-2.295806884765625000e+00
-2.713390827178955078e+00,-1.930608868598937988e+00
-1.416164398193359375e+00,-2.893160104751586914e+00
-1.259950399398803711e+00,-1.691164493560791016e+00
-1.530630469322204590e+00,-2.454169034957885742e+00
-2.309705734252929688e+00,-1.197811603546142578e+00
-3.968624591827392578e+00,2.033989429473876953e-01
-2.547376394271850586e+00,-1.764763355255126953e+00
-1.622262477874755859e+00,-2.355982780456542969e+00
-1.327150940895080566e+00,-1.864412546157836914e+00
-2.117444038391113281e+00,-1.986247062683105469e+00
-3.138527393341064453e+00,-3.481716156005859375e+00
-1.093110322952270508e+00,-1.292876243591308594e+00
-2.164655685424804688e+00,-2.786880254745483398e+00
-3.208973884582519531e+00,1.245300769805908203e-01
-3.091450452804565430e+00,-2.248074054718017578e+00
-3.024122238159179688e+00,-3.181737422943115234e+00
-2.116408824920654297e+00,-1.343516469001770020e+00
-6.368172168731689453e-02,-1.355352520942687988e+00
-3.529376983642578125e+00,-1.097930550575256348e+00
-2.322630882263183594e+00,-1.544512271881103516e+00
-9.227501153945922852e-01,-1.773628354072570801e+00
-3.493205547332763672e+00,-1.079317808151245117e+00
-2.642670869827270508e+00,-3.142858028411865234e+00
-2.423869848251342773e+00,-1.517891645431518555e+00
-2.366959095001220703e+00,-3.852927923202514648e+00
-1.243031620979309082e+00,-4.238876342773437500e+00
-4.142395973205566406e+00,-3.325991868972778320e+00
-1.998986840248107910e+00,-2.882331132888793945e+00
-5.149991035461425781e+00,-2.622431278228759766e+00
-2.943220138549804688e+00,-3.872751235961914062e+00
-2.162313938140869141e+00,-6.300069093704223633e-01
-2.483269214630126953e+00,-2.318782806396484375e+00
-3.675760030746459961e+00,-2.152058124542236328e+00
-2.004951238632202148e+00,-4.245624542236328125e-01
-1.583903074264526367e+00,-2.887277126312255859e+00
-2.654738903045654297e+00,-4.124063491821289062e+00
-2.723627567291259766e+00,-1.187925100326538086e+00
-3.558421850204467773e+00,-7.963711023330688477e-01
-2.288365840911865234e+00,-3.338492393493652344e+00
-2.921917438507080078e+00,-1.540014505386352539e+00
-2.301400423049926758e+00,-1.660815477371215820e+00
-2.329771041870117188e+00,-1.681244850158691406e+00
-1.832094073295593262e+00,-3.218729019165039062e+00
-1.179529905319213867e+00,-2.156061649322509766e+00
-1.825533151626586914e+00,-3.341232776641845703e+00
-2.089145421981811523e+00,-1.283504843711853027e+00
-3.455165386199951172e+00,-2.443236827850341797e+00
-3.325585365295410156e+00,-2.090496301651000977e+00
-2.095644950866699219e+00,-1.789008140563964844e+00
-1.890788555145263672e+00,-1.160378694534301758e+00
-2.295291900634765625e+00,-2.025251865386962891e+00
-2.487082004547119141e+00,-3.061175346374511719e-02
-2.808599948883056641e+00,-2.588592290878295898e+00
-3.533099651336669922e+00,-2.676660060882568359e+00
-3.327743053436279297e+00,-3.047266483306884766e+00
-6.005729436874389648e-01,-3.672323226928710938e-01
-1.996353983879089355e+00,-1.330774068832397461e+00
-4.369288444519042969e+00,-2.605077981948852539e+00
-2.162730932235717773e+00,-3.227237224578857422e+00
-7.747354507446289062e-01,-7.612004280090332031e-01
-2.121733903884887695e+00,-2.569044589996337891e+00
-1.614362955093383789e+00,-1.697890758514404297e+00
-2.211513280868530273e+00,-1.943889379501342773e+00
-2.959980726242065430e+00,-2.972908973693847656e+00
-1.152519702911376953e+00,-2.215000629425048828e+00
-6.700688600540161133e-01,-7.472867965698242188e-01
-1.994377255439758301e+00,-2.729010581970214844e+00
-2.283475399017333984e+00,-3.205750942230224609e+00
-1.416358113288879395e+00,-2.505271196365356445e+00
-1.986280679702758789e+00,-2.626263618469238281e+00
-1.438348293304443359e+00,-4.511058330535888672e-02
-1.017232179641723633e+00,-2.680061578750610352e+00
-3.155018329620361328e+00,-2.450342416763305664e+00
-2.385962486267089844e+00,-2.980505466461181641e+00
-2.446261167526245117e+00,-2.222474098205566406e+00
-1.227213859558105469e+00,-2.194674015045166016e+00
-1.075788736343383789e+00,-2.612696647644042969e+00
-4.156956672668457031e+00,-2.691136837005615234e+00
-3.635583400726318359e+00,-3.398889064788818359e+00
-2.483988761901855469e+00,-3.140147924423217773e-01
-3.338475704193115234e+00,-1.973604321479797363e+00
-1.931833148002624512e+00,-1.398918747901916504e+00
-2.393469810485839844e+00,-2.381256103515625000e+00
-2.280097246170043945e+00,-3.807314395904541016e+00
-1.656478762626647949e+00,-1.253323554992675781e-01
-9.240298271179199219e-01,-2.539268016815185547e+00
-2.736579656600952148e+00,-3.460495948791503906e+00
-2.737751483917236328e+00,-2.240148305892944336e+00
-1.970470070838928223e+00,-3.554168224334716797e+00
-2.258267402648925781e+00,-1.147075176239013672e+00
-1.958128690719604492e+00,-2.874467134475708008e+00
-3.408646106719970703e+00,-1.444886922836303711e+00
-2.706272602081298828e+00,-2.311996698379516602e+00
-5.006029605865478516e-01,-7.803046703338623047e-02
-2.719732284545898438e+00,-6.659222841262817383e-01
-2.196937799453735352e-01,-2.575499534606933594e+00
-2.361566305160522461e+00,-7.936499118804931641e-01
-2.892810106277465820e+00,-2.979154348373413086e+00
-1.686798691749572754e+00,-1.617037773132324219e+00
-1.340775728225708008e+00,-3.430809736251831055e+00
-3.247151374816894531e+00,-9.400147199630737305e-01
-1.768477439880371094e+00,-3.947312355041503906e+00
-2.892667055130004883e+00,-3.409699201583862305e-01
-2.955049991607666016e+00,-2.775849580764770508e+00
-2.435528039932250977e+00,-1.445421338081359863e+00
-1.251701354980468750e+00,-1.966047406196594238e+00
-4.040722846984863281e-01,-2.443388938903808594e+00
-2.163833856582641602e+00,-2.754373311996459961e+00
-3.271666526794433594e+00,-3.304194450378417969e+00
-1.673155307769775391e+00,-2.035382986068725586e+00
-1.767596364021301270e+00,-3.664276599884033203e+00
-1.767900109291076660e+00,-2.521274805068969727e+00
-8.720701932907104492e-01,-2.569608688354492188e+00
-2.056591033935546875e+00,-3.021707773208618164e+00
-3.213957548141479492e+00,-1.064266443252563477e+00
-2.198080539703369141e+00,-3.018064022064208984e+00
-1.149289011955261230e+00,-1.091609120368957520e+00
-1.366204261779785156e+00,-2.074588537216186523e+00
-2.335682392120361328e+00,-8.880219459533691406e-01
-2.440947771072387695e+00,-1.615749955177307129e+00
-2.770303726196289062e+00,-1.713147163391113281e+00
-3.277681827545166016e+00,-1.159233212471008301e+00
-2.130762815475463867e+00,-1.407616138458251953e+00
-2.786058425903320312e+00,-1.963254570960998535e+00
-2.296549081802368164e+00,-1.931504249572753906e+00
-3.285601139068603516e+00,-3.562202453613281250e+00
-1.281847953796386719e+00,-3.078437805175781250e+00
-2.037052154541015625e+00,-1.891792893409729004e+00
-3.306483745574951172e+00,-2.599876165390014648e+00
-2.397970676422119141e+00,-2.165196418762207031e+00
-2.474547386169433594e+00,-2.336667299270629883e+00
3.729059696197509766e-01,-2.317698955535888672e+00
-2.095816373825073242e+00,-7.328672409057617188e-01
-2.657913923263549805e+00,-1.099872708320617676e+00
-2.789682626724243164e+00,-1.512455344200134277e+00
-2.605237483978271484e+00,-2.048358440399169922e+00
-2.209067106246948242e+00,-1.896120309829711914e+00
-1.922812104225158691e+00,-2.938299894332885742e+00
-2.479827404022216797e+00,-1.932813644409179688e+00
-3.489888668060302734e+00,-3.309432029724121094e+00
-4.587363004684448242e-01,-3.016807794570922852e+00
-2.723880767822265625e+00,-2.017580986022949219e+00
-4.087857246398925781e+00,-2.218402385711669922e+00
-2.795300960540771484e+00,-2.073138475418090820e+00
-1.936253666877746582e+00,-1.356988310813903809e+00
-1.795554280281066895e+00,-1.569351196289062500e+00
-4.864977598190307617e-01,-3.910966873168945312e+00
-2.683122158050537109e-01,-1.641676902770996094e+00
-4.462757110595703125e-01,-2.434382438659667969e+00
-1.896367430686950684e+00,-1.973939538002014160e+00
-2.204062700271606445e+00,-2.343754053115844727e+00
-2.077687501907348633e+00,-7.674421072006225586e-01
-2.864345788955688477e+00,-1.492254972457885742e+00
-3.116711139678955078e+00,-2.102332353591918945e+00
-3.345508575439453125e+00,-4.333549737930297852e-01
-2.324141263961791992e+00,-4.652632474899291992e-01
-3.058570384979248047e+00,-1.654129981994628906e+00
-1.161696195602416992e+00,-8.861724138259887695e-01
-2.476574897766113281e+00,-3.086176395416259766e+00
-1.193359136581420898e+00,-1.866155266761779785e+00
-2.799812316894531250e+00,-6.791257858276367188e-01
-3.023438930511474609e+00,-8.719052076339721680e-01
-3.887639999389648438e+00,-3.668915033340454102e-01
-3.003890991210937500e+00,-2.012647390365600586e-01
-7.682716846466064453e-01,-1.917635560035705566e+00
-1.781758308410644531e+00,-1.598741054534912109e+00
-2.672266960144042969e+00,-3.097536802291870117e+00
-3.434753179550170898e+00,-3.433677911758422852e+00
-2.933337688446044922e+00,-1.385593414306640625e+00
-1.545327782630920410e+00,-2.708822965621948242e+00
-9.231355190277099609e-01,-6.198116540908813477e-01
-2.628622770309448242e+00,-3.842496395111083984e+00
-1.573374271392822266e+00,-2.458467245101928711e+00
-1.248633384704589844e+00,-7.428156137466430664e-01
-4.213089942932128906e-01,-1.338140606880187988e+00
-1.815134167671203613e+00,-1.855906367301940918e+00
-1.811911821365356445e+00,-9.500864744186401367e-01
-1.855149388313293457e+00,-6.340178251266479492e-01
-2.886279582977294922e+00,-2.523302078247070312e+00
-3.648170232772827148e-01,-1.614261388778686523e+00
-2.401445150375366211e+00,-2.706427574157714844e+00
-2.022668838500976562e+00,-3.753773212432861328e+00
-2.435827493667602539e+00,-1.737515807151794434e+00
-1.611976027488708496e+00,-1.139622926712036133e-01
-1.519057393074035645e+00,-2.481822729110717773e+00
-1.694689035415649414e+00,-3.315796136856079102e+00
-1.991836071014404297e+00,-8.994599580764770508e-01
-1.422282218933105469e+00,-3.197419643402099609e+00
-2.522265911102294922e-01,-1.087633967399597168e+00
-2.353231430053710938e+00,-3.173331737518310547e+00
-3.115062236785888672e+00,-1.764582276344299316e+00
-2.729072809219360352e+00,-1.990311503410339355e+00
-3.619788169860839844e+00,-2.066863536834716797e+00
-1.261406421661376953e+00,-2.288427591323852539e+00
-2.428171396255493164e+00,-3.171289920806884766e+00
-2.349699497222900391e+00,-1.892203092575073242e+00
-6.743129491806030273e-01,-1.717505693435668945e+00
-2.322577238082885742e+00,-2.153912067413330078e+00
-3.945191383361816406e+00,-1.509750604629516602e+00
-1.849529623985290527e+00,-2.212930917739868164e+00
-1.375992536544799805e+00,-2.982338428497314453e+00
-4.186501502990722656e+00,-1.997981905937194824e+00
-1.347468137741088867e+00,-2.989753723144531250e+00
-2.241972208023071289e+00,-1.721400141716003418e+00
-2.136840581893920898e+00,-1.642447829246520996e+00
-3.452671766281127930e+00,-3.206726551055908203e+00
-3.129484891891479492e+00,-4.839362144470214844e+00
-1.452280879020690918e+00,-1.294684171676635742e+00
-1.147767066955566406e+00,-1.342684268951416016e+00
-2.578706979751586914e+00,-1.556206226348876953e+00
-2.111689090728759766e+00,-2.186922550201416016e+00
-1.659719109535217285e+00,-8.301166296005249023e-01
-8.447574377059936523e-01,-2.077318429946899414e+00
-2.370373725891113281e+00,-1.548186898231506348e+00
-1.943914771080017090e+00,-4.299485683441162109e-02
-1.317812085151672363e+00,2.842986583709716797e-01
-6.487640142440795898e-01,-1.612056136131286621e+00
-3.847379684448242188e+00,-1.785620450973510742e+00
-2.694198608398437500e+00,-8.102463483810424805e-01
-1.752924919128417969e+00,-3.142768859863281250e+00
-2.319740056991577148e+00,-6.785424947738647461e-01
-1.265594005584716797e+00,-5.405873060226440430e-01
-3.767843246459960938e+00,-2.284149408340454102e+00
-2.628841638565063477e+00,-3.792874813079833984e+00
-3.142597675323486328e+00,-3.210191965103149414e+00
-1.854603886604309082e+00,-1.141320943832397461e+00
2.733764648437500000e-01,-1.844653606414794922e+00
-3.112960815429687500e+00,-2.703023195266723633e+00
-1.211812496185302734e+00,-1.670650482177734375e+00
-2.565528631210327148e+00,-3.066316127777099609e+00
-2.106884717941284180e+00,-1.319422245025634766e+00
-2.500474452972412109e-01,-2.629988908767700195e+00
-1.308203339576721191e+00,-4.412821769714355469e+00
-2.506501197814941406e+00,-3.072855949401855469e+00
-2.833530426025390625e+00,-3.687538862228393555e+00
-1.332040071487426758e+00,-1.304971933364868164e+00
-2.171822786331176758e+00,-3.084393978118896484e+00
-2.589988946914672852e+00,-2.239664554595947266e+00
-1.003196120262145996e+00,-1.402403235435485840e+00
-3.068317890167236328e+00,-4.590976715087890625e+00
-2.443612813949584961e+00,-1.218905925750732422e+00
-8.268024921417236328e-01,-2.606179237365722656e+00
-3.118153095245361328e+00,-3.510079860687255859e+00
-2.081604003906250000e-01,-1.609551906585693359e+00
-1.454319477081298828e+00,-1.880534768104553223e+00
-2.628974437713623047e+00,-3.456115722656250000e+00
-1.159705400466918945e+00,-2.553225278854370117e+00
-2.421134471893310547e+00,-2.062846899032592773e+00
-2.801544666290283203e+00,-1.449043989181518555e+00
3.610181808471679688e-02,-2.620658397674560547e+00
-1.460673093795776367e+00,-3.507936239242553711e+00
-1.635940790176391602e+00,-2.259496212005615234e+00
-2.142807245254516602e+00,-1.669523239135742188e+00
-1.757319331169128418e+00,-1.288587331771850586e+00
-2.338075637817382812e+00,-1.667909860610961914e+00
-1.355918645858764648e-01,-3.501101970672607422e+00
-1.726392269134521484e+00,-2.000105142593383789e+00
-2.089300632476806641e+00,-3.028836727142333984e+00
-1.782962083816528320e+00,-1.649893283843994141e+00
-1.984764695167541504e+00,-2.170932769775390625e+00
-2.377389669418334961e+00,-1.881656646728515625e+00
-3.047707796096801758e+00,-3.595116376876831055e+00
-1.706728339195251465e+00,-7.888751029968261719e-01
-2.721152782440185547e+00,-2.510059356689453125e+00
-1.061960697174072266e+00,-2.917677879333496094e+00
-2.813413381576538086e+00,-3.007602214813232422e+00
-2.361620903015136719e+00,-1.966423630714416504e+00
-1.222710609436035156e+00,-1.835848808288574219e+00
-2.912401437759399414e+00,-1.498136520385742188e+00
-2.787907123565673828e+00,-1.019052982330322266e+00
-2.687883377075195312e-01,-1.900977730751037598e+00
-4.088027954101562500e+00,-3.318610429763793945e+00
-2.463840007781982422e+00,-9.889045953750610352e-01
-1.129236221313476562e-01,-9.868499040603637695e-01
-2.513585090637207031e+00,-2.827777385711669922e+00
-2.645290374755859375e+00,-1.330611944198608398e+00
-6.277565956115722656e-01,-1.377660632133483887e+00
-2.691932916641235352e+00,-1.809476375579833984e+00
-2.687632322311401367e+00,-3.139532327651977539e+00
-1.080696582794189453e+00,-2.224351882934570312e+00
-3.233097076416015625e+00,-3.582052230834960938e+00
-3.895359992980957031e+00,-8.164004087448120117e-01
-3.553628921508789062e+00,-2.932138442993164062e+00
-1.115331053733825684e+00,-2.552923202514648438e+00
-2.987473011016845703e+00,-2.286610603332519531e+00
7.067704200744628906e-02,-1.433139801025390625e+00
-1.565783262252807617e+00,-2.072010993957519531e+00
-8.285557031631469727e-01,-1.836565375328063965e+00
-2.661046504974365234e+00,-1.644825935363769531e+00
-2.317382335662841797e+00,-1.509504318237304688e+00
-1.824612617492675781e-01,-2.112574815750122070e+00
-2.398631572723388672e+00,-9.919139146804809570e-01
-3.801262617111206055e+00,-1.506803631782531738e+00
-4.778490066528320312e+00,-3.129122734069824219e+00
-2.190202474594116211e+00,-7.568893432617187500e-01
-1.219703435897827148e+00,-5.896310806274414062e-01
-2.338372230529785156e+00,-1.499683141708374023e+00
-1.191374063491821289e+00,-2.468745708465576172e+00
-4.601663351058959961e-01,-2.651420354843139648e+00
-1.599836826324462891e+00,-1.082712650299072266e+00
-2.994877576828002930e+00,-2.348305463790893555e+00
-1.413869619369506836e+00,-2.127237081527709961e+00
-2.134851455688476562e+00,-2.385504245758056641e+00
-7.652044296264648438e-01,-3.273780822753906250e+00
-1.978981018066406250e+00,-2.341604232788085938e+00
-3.161860704421997070e-01,-1.847366809844970703e+00
-1.198319435119628906e+00,-2.910220146179199219e+00
-2.814259767532348633e+00,-1.140995621681213379e+00
-3.086423397064208984e+00,-3.243349790573120117e+00
-1.369036197662353516e+00,-1.188486099243164062e+00
-3.434375286102294922e+00,-2.547298908233642578e+00
-2.814712047576904297e+00,-2.970888376235961914e+00
-3.442074298858642578e+00,-1.022255420684814453e+00
-1.930232167243957520e+00,-1.813593864440917969e+00
-6.247624158859252930e-01,-2.110033512115478516e+00
4.602768421173095703e-01,-3.636752605438232422e+00
-3.654851436614990234e+00,-1.290880918502807617e+00
3.816714286804199219e-01,-3.544949054718017578e+00
-8.439538478851318359e-01,-3.012983322143554688e+00
-1.097648859024047852e+00,-1.982894659042358398e+00
-4.197061538696289062e+00,-2.064127206802368164e+00
-3.191017866134643555e+00,-1.517724752426147461e+00
-1.917292237281799316e+00,-2.465377330780029297e+00
-1.479707002639770508e+00,-3.322288274765014648e+00
-3.397709131240844727e-01,-2.247619390487670898e+00
-2.090519189834594727e+00,-6.415129899978637695e-01
-2.356870651245117188e+00,-3.204670667648315430e+00
-1.676948904991149902e+00,-2.890326738357543945e+00
-1.625589728355407715e+00,-2.574076414108276367e+00
-2.754398822784423828e+00,-1.742269992828369141e+00
-1.773552298545837402e+00,-1.052477359771728516e+00
-1.958467960357666016e+00,-2.980234622955322266e+00
-1.931348204612731934e+00,-4.235869407653808594e+00
-1.798778057098388672e+00,-2.797749042510986328e+00
-1.617641329765319824e+00,-1.465876817703247070e+00
-2.341942787170410156e+00,-2.138845682144165039e+00
-1.987805128097534180e+00,-3.028416633605957031e+00
-1.965632677078247070e+00,-2.882704734802246094e+00
-1.323276996612548828e+00,-1.954821348190307617e+00
-1.213403224945068359e+00,-2.465642690658569336e+00
-7.870243787765502930e-01,-3.175518035888671875e+00
-9.406619071960449219e-01,-1.209918260574340820e+00
-2.292154550552368164e+00,-3.463947296142578125e+00
-1.096135854721069336e+00,-3.302091598510742188e+00
-1.215291261672973633e+00,-2.746582746505737305e+00
-3.109050750732421875e+00,-2.441590785980224609e+00
-8.570073843002319336e-01,-1.714833617210388184e+00
-2.497353792190551758e+00,-1.588579893112182617e+00
-1.108321189880371094e+00,-3.082491159439086914e+00
-1.620473265647888184e+00,-6.985154151916503906e-01
-1.427786827087402344e+00,-2.784910678863525391e+00
-1.817478060722351074e+00,-3.394594907760620117e+00
-2.518686294555664062e+00,-2.490601539611816406e+00
-1.943771243095397949e+00,-3.054009914398193359e+00
-2.572914600372314453e+00,-2.680667161941528320e+00
-2.312489509582519531e+00,-1.338954210281372070e+00
-2.396157503128051758e+00,-2.191012382507324219e+00
-4.735499620437622070e-01,-1.429656982421875000e+00
-1.280437231063842773e+00,-2.624807357788085938e+00
-2.296468734741210938e+00,-7.564338445663452148e-01
-1.757168173789978027e+00,-5.187197685241699219e+00
-1.157019615173339844e+00,-2.825799942016601562e+00
-2.105299711227416992e+00,-1.555165529251098633e+00
-2.640307903289794922e+00,-2.574493408203125000e+00
-2.703731298446655273e+00,-7.786796092987060547e-01
-2.370642900466918945e+00,-1.298554897308349609e+00
-2.447165012359619141e+00,-3.084691762924194336e-01
-2.127565622329711914e+00,-3.715987682342529297e+00
-2.341687679290771484e+00,-2.359674930572509766e+00
-2.171008825302124023e+00,-3.758771419525146484e+00
-1.656760931015014648e+00,-2.018039464950561523e+00
-2.205303907394409180e+00,-2.593589305877685547e+00
-2.042204141616821289e+00,-3.079246044158935547e+00
-1.551325798034667969e+00,-3.375034809112548828e+00
6.506752967834472656e-02,-2.575579404830932617e+00
-3.491720676422119141e+00,-3.369337320327758789e+00
-1.626668691635131836e+00,-2.525728464126586914e+00
-2.994427919387817383e+00,-3.763461589813232422e+00
-1.462610006332397461e+00,-6.936045885086059570e-01
-2.852562189102172852e+00,-1.092995405197143555e+00
-2.136405944824218750e+00,-1.290969371795654297e+00
-2.296788215637207031e+00,-1.912424325942993164e+00
-7.438724040985107422e-01,-1.350910782814025879e+00
-1.691895246505737305e+00,-2.242262601852416992e+00
-3.391136646270751953e+00,-1.878448009490966797e+00
-3.152822494506835938e+00,-2.497714757919311523e+00
-2.550099134445190430e+00,-1.064244866371154785e+00
-1.558383464813232422e+00,-1.948753118515014648e+00
-3.923424482345581055e-01,-1.901785969734191895e+00
-1.865104675292968750e+00,-1.452283143997192383e+00
-1.736022591590881348e+00,-7.212735414505004883e-01
-2.179229497909545898e+00,-1.576411128044128418e+00
-7.490941286087036133e-01,-3.310036659240722656e+00
-2.610380887985229492e+00,-2.702800750732421875e+00
-1.080888748168945312e+00,-2.180714368820190430e+00
-1.728347063064575195e+00,-3.020065784454345703e+00
-3.000527858734130859e+00,-2.079490184783935547e+00
-1.918978333473205566e+00,-1.718520402908325195e+00
-2.245729923248291016e+00,-1.436930656433105469e+00
-4.350146293640136719e+00,-3.130475282669067383e+00
-1.761725783348083496e+00,-3.699525117874145508e+00
-2.141824722290039062e+00,-2.178430318832397461e+00
-4.163961887359619141e+00,-2.181569576263427734e+00
-6.292771100997924805e-01,-2.982489585876464844e+00
-1.941517591476440430e+00,-1.047248840332031250e+00
-2.298486232757568359e+00,-1.775481820106506348e+00
-9.699852466583251953e-01,-2.955218315124511719e+00
-2.463463544845581055e+00,-1.804516077041625977e+00
-7.566546201705932617e-01,-2.123890161514282227e+00
-3.166116714477539062e+00,-2.025356531143188477e+00
-2.285118341445922852e+00,-9.181835651397705078e-01
-1.981173396110534668e+00,-1.474725723266601562e+00
-2.293718099594116211e+00,-1.818509221076965332e+00
-1.796860694885253906e+00,-1.766257882118225098e+00
-2.111364126205444336e+00,-1.258579850196838379e+00
-8.726513385772705078e-01,-2.630544662475585938e+00
-3.094665050506591797e+00,-1.014887809753417969e+00
-2.840940713882446289e+00,-3.097473144531250000e+00
-1.852985143661499023e+00,-1.893231153488159180e+00
-1.314393639564514160e+00,-3.835442543029785156e+00
-2.287173509597778320e+00,-1.966116428375244141e-01
-2.117699384689331055e+00,-2.638903141021728516e+00
-2.815766572952270508e+00,-2.404561042785644531e+00
-1.938309311866760254e+00,-3.179162025451660156e+00
-3.238708972930908203e+00,-2.609004259109497070e+00
-1.769624948501586914e+00,-2.316367626190185547e+00
-2.432114124298095703e+00,-1.009445190429687500e+00
-3.198403596878051758e+00,-4.092717170715332031e-01
-2.106326580047607422e+00,-2.482156991958618164e+00
-2.249928951263427734e+00,-2.404462337493896484e+00
-1.346293449401855469e+00,-2.328844070434570312e+00
-1.656533002853393555e+00,-1.231830358505249023e+00
-2.447341442108154297e+00,-2.433448553085327148e+00
-2.011811733245849609e+00,-1.846473455429077148e+00
-7.620370388031005859e-02,-3.624650478363037109e+00
-2.628371238708496094e+00,-2.752437114715576172e+00
-3.755929470062255859e+00,-2.119890928268432617e+00
-3.063586473464965820e+00,-1.078871965408325195e+00
-2.553448438644409180e+00,-2.883468151092529297e+00
-2.246911525726318359e+00,-1.760527253150939941e+00
-7.693258523941040039e-01,-2.171929359436035156e+00
-2.566129922866821289e+00,-2.137900352478027344e+00
-1.184459209442138672e+00,-9.795463085174560547e-01
-1.288842678070068359e+00,-2.882582664489746094e+00
-2.462558984756469727e+00,-2.314810752868652344e+00
8.022785186767578125e-02,-1.426993370056152344e+00
-2.821079254150390625e+00,-2.252975702285766602e+00
-2.256219148635864258e+00,-1.944685935974121094e+00
-2.156391382217407227e+00,-2.924297571182250977e+00
-8.603638410568237305e-01,-2.457002162933349609e+00
-1.110060334205627441e+00,-1.679423570632934570e+00
-1.403088331222534180e+00,-1.278785705566406250e+00
-2.634762525558471680e+00,-1.609543323516845703e+00
-3.409946680068969727e+00,-2.509213209152221680e+00
-2.173097610473632812e+00,-8.940970897674560547e-01
-1.462398409843444824e+00,-2.668836593627929688e+00
-1.673304080963134766e+00,-6.177334785461425781e-01
-2.078103542327880859e+00,-2.049600839614868164e+00
-1.171238422393798828e+00,-1.441514611244201660e+00
-2.424634695053100586e-01,-3.626779556274414062e+00
-1.938749551773071289e+00,-1.280010342597961426e+00
-8.933353424072265625e-01,-2.077364683151245117e+00
-2.199852705001831055e+00,-5.679386138916015625e+00
8.619403839111328125e-02,-2.487534523010253906e+00
-2.032986640930175781e+00,-6.369068622589111328e-01
-1.268786668777465820e+00,-6.321958303451538086e-01
-1.122394084930419922e+00,-2.454196214675903320e+00
-2.529701471328735352e+00,-2.349390506744384766e+00
-1.693635463714599609e+00,-3.449530601501464844e-01
-2.165565013885498047e+00,-4.636104106903076172e+00
-2.937938213348388672e+00,-1.583854913711547852e+00
-3.507556915283203125e+00,-1.113055944442749023e+00
-2.006528377532958984e+00,-1.084408044815063477e+00
-4.371047973632812500e+00,-9.532511234283447266e-01
-1.413690090179443359e+00,-9.993672370910644531e-01
-1.981706738471984863e+00,-1.998114705085754395e+00
-3.543998718261718750e+00,-2.514245510101318359e+00
-1.954232931137084961e+00,-3.586871385574340820e+00
-2.325522422790527344e+00,-1.747511148452758789e+00
-3.898099422454833984e+00,4.142518043518066406e-01
-2.276428222656250000e+00,-1.746963381767272949e+00
-7.968969345092773438e-01,-1.791965246200561523e+00
-1.884106755256652832e+00,-2.134997129440307617e+00
-3.001100063323974609e+00,-3.089840888977050781e+00
-3.742868423461914062e+00,-1.377494931221008301e+00
-1.930050253868103027e+00,-1.956618428230285645e+00
2.809302806854248047e-01,-1.748516798019409180e+00
-4.723335504531860352e-01,-4.064170837402343750e+00
-1.036804676055908203e+00,-1.600321769714355469e+00
-1.011811971664428711e+00,-2.448171615600585938e+00
-2.699077606201171875e+00,-9.784785509109497070e-01
-1.202869892120361328e+00,-3.702636718750000000e+00
-3.280796527862548828e+00,-2.662985801696777344e+00
-3.323724746704101562e+00,-1.907337427139282227e+00
-1.350948572158813477e+00,-3.065330982208251953e-01
-4.571686744689941406e+00,2.860076427459716797e-01
-1.439696073532104492e+00,-1.527479410171508789e+00
-1.475841403007507324e+00,-3.958889961242675781e+00
-3.060229778289794922e+00,-6.624155044555664062e-01
-1.360434770584106445e+00,-2.311024427413940430e+00
-1.770384311676025391e+00,-2.354904651641845703e+00
-3.468681812286376953e+00,1.159501075744628906e-01
2.477216720581054688e-02,-1.807429552078247070e+00
-4.340085029602050781e+00,-3.094177484512329102e+00
-2.414448022842407227e+00,-4.278520107269287109e+00
-4.419589519500732422e+00,-8.013454675674438477e-01
-3.434784412384033203e+00,-2.055403709411621094e+00
-1.626583814620971680e+00,-2.175627708435058594e+00
-1.909639239311218262e+00,-2.167167186737060547e+00
-1.512249588966369629e+00,-1.385978341102600098e+00
-1.308242559432983398e+00,-2.711147069931030273e+00
-1.426804065704345703e+00,-5.915988683700561523e-01
-2.778020858764648438e+00,-7.167718410491943359e-01
-3.015496015548706055e+00,-2.047025442123413086e+00
-2.908031463623046875e+00,-1.784492611885070801e+00
-2.354814529418945312e+00,-3.243525505065917969e+00
-1.597296953201293945e+00,-1.270578622817993164e+00
-1.951063632965087891e+00,-2.803717136383056641e+00
-3.146593570709228516e+00,-2.332931041717529297e+00
-2.417709350585937500e+00,-3.204249858856201172e+00
-7.772592306137084961e-01,-2.329899311065673828e+00
-1.839079260826110840e+00,-1.613907098770141602e+00
-1.748679995536804199e+00,-2.763605356216430664e+00
-1.600756168365478516e+00,-1.061654806137084961e+00
-1.652057647705078125e+00,-2.794986724853515625e+00
-8.857480287551879883e-01,-2.620238780975341797e+00
-1.317191958427429199e+00,-2.665666103363037109e+00
-1.924279093742370605e+00,-2.482383728027343750e+00
-2.663650035858154297e+00,-2.068024158477783203e+00
-3.344813585281372070e-01,-2.328494548797607422e+00
-1.291941642761230469e+00,-9.048769474029541016e-01
-9.382206201553344727e-01,-2.719328165054321289e+00
-6.900411844253540039e-01,-1.649527788162231445e+00
-1.432950854301452637e+00,-1.500250577926635742e+00
-1.446413278579711914e+00,-1.529152274131774902e+00
-1.239556312561035156e+00,-2.615743875503540039e+00
-2.675463914871215820e+00,-1.353388071060180664e+00
-1.783979654312133789e+00,-2.570909500122070312e+00
-2.604542970657348633e+00,-1.327234983444213867e+00
-1.715983748435974121e+00,-3.723735809326171875e-01
-1.140183210372924805e+00,-2.681843757629394531e+00
-3.979378223419189453e+00,-2.546985864639282227e+00
-2.544349670410156250e+00,-9.890373945236206055e-01
-1.031116485595703125e+00,-1.084854602813720703e+00
-1.107446432113647461e+00,-2.380375385284423828e+00
-1.813914418220520020e+00,-2.750846385955810547e+00
-3.684494018554687500e+00,-2.422586441040039062e+00
-1.551126241683959961e+00,-2.179017066955566406e+00
-3.046183109283447266e+00,-6.367838382720947266e-01
-2.530508279800415039e+00,-2.778102636337280273e+00
-1.844734668731689453e+00,-1.593527078628540039e+00
-4.542719125747680664e-01,-1.473268985748291016e+00
-1.936781644821166992e+00,-2.347892045974731445e+00
-2.202250242233276367e+00,-3.934507846832275391e+00
-8.720346689224243164e-01,-1.330465078353881836e+00
-1.796110272407531738e+00,-1.837034702301025391e+00
-3.513149023056030273e+00,-7.420758008956909180e-01
-2.124834060668945312e+00,-1.245197534561157227e+00
-3.191173791885375977e+00,-3.078315973281860352e+00
-2.471997976303100586e+00,-1.128771781921386719e+00
-2.233837842941284180e+00,-1.300923824310302734e+00
-1.710548639297485352e+00,-2.707658290863037109e+00
-2.965551376342773438e+00,-1.498580932617187500e+00
-9.470459222793579102e-01,-7.881391048431396484e-01
-2.398192882537841797e+00,-4.071253299713134766e+00
-2.829301357269287109e-01,-9.862484931945800781e-01
-2.871882200241088867e+00,-1.128456592559814453e+00
-2.068270206451416016e+00,-1.353352785110473633e+00
-6.786853075027465820e-01,-1.614760756492614746e+00
-2.613261699676513672e+00,-2.146769523620605469e+00
-7.804507017135620117e-01,-1.301766514778137207e+00
-2.195250272750854492e+00,-8.772172927856445312e-01
-2.421186923980712891e+00,-8.555871248245239258e-01
-2.221599102020263672e+00,-8.880172967910766602e-01
-2.940579175949096680e+00,-2.395216464996337891e+00
-2.566552639007568359e+00,-1.027257323265075684e+00
-1.106319427490234375e+00,-3.085058450698852539e+00
-1.711110949516296387e+00,-1.038621425628662109e+00
-3.379083633422851562e+00,-2.540137052536010742e+00
-2.398954391479492188e+00,-1.940352678298950195e+00
-1.519222259521484375e+00,2.832367420196533203e-01
-1.230597496032714844e-01,-1.792505145072937012e+00
-2.528141975402832031e+00,-2.217761516571044922e+00
-2.388253927230834961e+00,-2.598378658294677734e+00
-5.381029844284057617e-01,-2.654693126678466797e+00
-7.437648773193359375e-01,-9.161373376846313477e-01
-2.611992835998535156e+00,-1.718566060066223145e+00
-1.721950769424438477e-01,-2.096790075302124023e+00
-1.397163867950439453e+00,-1.389142751693725586e+00
-2.668501853942871094e+00,-2.353824377059936523e+00
-2.486553907394409180e+00,-2.606169700622558594e+00
-2.950337886810302734e+00,-9.899011850357055664e-01
-3.218693971633911133e+00,-2.047692537307739258e+00
-1.376533746719360352e+00,-3.056290149688720703e+00
-2.901599407196044922e+00,-1.560394048690795898e+00
-8.780002593994140625e-02,-2.035399198532104492e+00
-1.709708690643310547e+00,-2.009935617446899414e+00
-2.974434137344360352e+00,-1.090361952781677246e+00
-2.174770593643188477e+00,-1.350540161132812500e+00
-3.841796398162841797e+00,-2.114784717559814453e+00
-2.628530502319335938e+00,-3.879745960235595703e+00
-1.511236429214477539e+00,-2.379100799560546875e+00
-3.879051208496093750e-01,-2.011248350143432617e+00
-2.429507017135620117e+00,-2.234304428100585938e+00
-1.234616279602050781e+00,-4.501876831054687500e-01
-2.162984132766723633e+00,-3.431928157806396484e-02
-1.375090360641479492e+00,-2.475076198577880859e+00
-2.763899326324462891e+00,-1.470282316207885742e+00
-2.299563884735107422e+00,-2.025050401687622070e+00
-2.189967870712280273e+00,-3.634937286376953125e+00
2.368330955505371094e-02,-1.375130772590637207e+00
-2.322384834289550781e+00,-2.433093309402465820e+00
-9.273905754089355469e-01,-9.745872020721435547e-01
-2.826085805892944336e+00,-1.591179132461547852e+00
5.068085193634033203e-01,-9.709844589233398438e-01
-1.160257458686828613e+00,6.663455963134765625e-01
-4.095812797546386719e+00,-3.398715496063232422e+00
-1.247609853744506836e+00,-2.828430652618408203e+00
-1.322118043899536133e+00,-1.762355804443359375e+00
-2.037982702255249023e+00,-2.444872856140136719e+00
-1.935781121253967285e+00,-1.702450037002563477e+00
-3.081637620925903320e+00,-3.805748462677001953e+00
-2.419090747833251953e+00,-1.153910994529724121e+00
-4.059755802154541016e+00,-2.112208127975463867e+00
-1.601033210754394531e+00,-2.772225856781005859e+00
-2.149459838867187500e+00,-1.538800358772277832e+00
-1.127845287322998047e+00,-1.746415972709655762e+00
2.118687629699707031e-01,-9.879953861236572266e-01
-3.045458793640136719e+00,-9.852789640426635742e-01
-2.448893785476684570e+00,-2.881333589553833008e+00
-2.753833532333374023e+00,-2.040905237197875977e+00
-2.104440927505493164e+00,-1.915266036987304688e+00
-1.777289748191833496e+00,-1.831575989723205566e+00
-1.618249416351318359e+00,-2.926180362701416016e+00
-3.957253456115722656e+00,-1.195380687713623047e+00
-2.234556913375854492e+00,-2.222436189651489258e+00
-1.838765859603881836e+00,-1.754781961441040039e+00
-4.894818067550659180e-01,-2.918580532073974609e+00
-1.528729557991027832e+00,-2.765561819076538086e+00
-1.950546145439147949e+00,-3.020625591278076172e+00
-4.682064056396484375e+00,-2.897177934646606445e+00
-2.466626405715942383e+00,-1.457276105880737305e+00
-8.539614677429199219e-01,-2.296198368072509766e+00
-2.960386514663696289e+00,-1.168391704559326172e+00
-3.129130840301513672e+00,-1.037358999252319336e+00
5.474424362182617188e-02,-3.122774600982666016e+00
-1.775775313377380371e+00,-1.866955995559692383e+00
3.059961795806884766e-01,-1.233984708786010742e+00
-1.620946407318115234e+00,-6.625251770019531250e-01
-3.651157617568969727e+00,-1.140862226486206055e+00
-2.525584220886230469e+00,-2.754624366760253906e+00
-2.652167320251464844e+00,-1.594560146331787109e+00
-1.759404420852661133e+00,-2.091358184814453125e+00
3.776907920837402344e-01,-3.899495124816894531e+00
-3.190236091613769531e+00,-4.147750854492187500e+00
-2.674654960632324219e+00,-2.705509662628173828e+00
-1.910211086273193359e+00,-6.436609029769897461e-01
-1.870648384094238281e+00,-1.546764492988586426e+00
-2.539648294448852539e+00,-6.085520982742309570e-01
-2.703408718109130859e+00,-2.077695131301879883e-01
-1.126672267913818359e+00,-1.640737533569335938e+00
-1.112451791763305664e+00,-7.960209846496582031e-01
-7.264963388442993164e-01,-2.078738451004028320e+00
-2.151061296463012695e+00,-2.067149639129638672e+00
-4.985890388488769531e-01,-2.232007026672363281e+00
-3.563268661499023438e+00,-3.299685955047607422e+00
-1.044345378875732422e+00,-2.769313335418701172e+00
-2.909466743469238281e+00,-1.404828429222106934e+00
-8.615518808364868164e-01,-2.405099630355834961e+00
-2.141552448272705078e+00,-3.548562288284301758e+00
-2.956807136535644531e+00,-9.881346225738525391e-01
-8.361638784408569336e-01,-3.235379695892333984e+00
-1.888025522232055664e+00,-1.784011840820312500e+00
-3.311630249023437500e+00,-1.388646125793457031e+00
-2.263098478317260742e+00,-2.694281339645385742e+00
-1.337172269821166992e+00,-2.793023586273193359e+00
-1.192884445190429688e+00,-2.867916822433471680e+00
-5.715131759643554688e-02,-3.417341232299804688e+00
-3.402476787567138672e+00,-3.389122962951660156e+00
-8.187124729156494141e-01,-1.046056985855102539e+00
-1.950666904449462891e+00,-1.603581666946411133e+00
-1.614336490631103516e+00,-1.539986848831176758e+00
-2.805342674255371094e+00,-2.726240396499633789e+00
-2.158751726150512695e+00,-2.273852348327636719e+00
-1.729293823242187500e+00,-8.853161334991455078e-02
-1.464268207550048828e+00,-2.666198253631591797e+00
-3.423363685607910156e+00,-2.244838953018188477e+00
-1.888884305953979492e+00,-8.878183364868164062e-01
-1.197318196296691895e+00,-1.740458369255065918e+00
1.168501377105712891e-01,-3.258352756500244141e+00
-1.559509754180908203e+00,-3.492481708526611328e+00
-5.456866025924682617e-01,3.873150348663330078e-01
-2.929396867752075195e+00,-6.943541765213012695e-01
-2.484257459640502930e+00,-3.046823024749755859e+00
-1.816405653953552246e+00,-5.330475568771362305e-01
-2.150949716567993164e+00,-1.645238637924194336e+00
-6.627386808395385742e-01,-3.001297950744628906e+00
-2.030496597290039062e+00,-4.849172830581665039e-01
-3.969210386276245117e+00,-3.360479831695556641e+00
-1.813994050025939941e+00,-2.026194810867309570e+00
-1.415274500846862793e+00,-2.170700550079345703e+00
-1.818397760391235352e+00,-3.435980319976806641e+00
-2.797988414764404297e+00,-1.854360699653625488e+00
-1.542043566703796387e+00,-1.169268250465393066e+00
-3.942375183105468750e+00,-2.999514341354370117e+00
-2.515764474868774414e+00,-7.129909992218017578e-01
-2.409500122070312500e+00,-4.259258270263671875e+00
-3.457361936569213867e+00,-2.799155712127685547e+00
-2.868205785751342773e+00,-2.342190027236938477e+00
-2.016219139099121094e+00,-1.266318321228027344e+00
-1.025570392608642578e+00,-3.602408409118652344e+00
-2.337229728698730469e+00,-1.229952335357666016e+00
-2.809295415878295898e+00,-1.662676692008972168e+00
-2.866368770599365234e+00,-2.586925506591796875e+00
-1.816501617431640625e-01,-8.932195901870727539e-01
-2.061257362365722656e+00,-9.731398820877075195e-01
-7.698135375976562500e-01,-3.001060962677001953e+00
-2.477315425872802734e+00,-2.097656726837158203e+00
-1.862640380859375000e+00,-3.331840038299560547e+00
-1.707195997238159180e+00,-2.254299879074096680e+00
-2.400583505630493164e+00,-2.359902381896972656e+00
2.458305358886718750e-01,-2.580077648162841797e+00
-1.887701869010925293e+00,-1.795450687408447266e+00
-2.440611124038696289e+00,-1.188694477081298828e+00
-3.900235652923583984e+00,-9.565428495407104492e-01
-2.949934482574462891e+00,-3.310352563858032227e+00
-2.211085557937622070e+00,-2.763728618621826172e+00
-1.803226828575134277e+00,-4.007687568664550781e+00
-2.138787746429443359e+00,-2.501501798629760742e+00
-1.426433801651000977e+00,-2.021368265151977539e+00
-3.390722513198852539e+00,-9.456164836883544922e-01
3.165071010589599609e-01,-1.844607591629028320e+00
-2.590398788452148438e+00,-2.582906961441040039e+00
-2.719909191131591797e+00,-2.061757326126098633e+00
-1.943296790122985840e+00,-1.944799065589904785e+00
-6.315606832504272461e-01,-3.660897731781005859e+00
-2.978053569793701172e+00,-2.681672573089599609e-01
-2.151932239532470703e+00,-3.269534587860107422e+00
-2.776574134826660156e+00,-2.092003822326660156e+00
-6.909818649291992188e-01,-1.641783714294433594e-01
-2.450475692749023438e+00,-4.281550645828247070e-01
-1.435962438583374023e+00,-7.049045562744140625e-01
-1.883095741271972656e+00,-2.944754123687744141e+00
-1.467972993850708008e+00,-2.229276418685913086e+00
-6.286250352859497070e-01,-2.338507175445556641e+00
-2.935504913330078125e+00,1.237931251525878906e+00
-4.512766599655151367e-01,-1.863111019134521484e+00
-2.216825723648071289e+00,-2.248679161071777344e+00
-2.592861175537109375e+00,-2.940088033676147461e+00
-1.326327800750732422e+00,-1.234009742736816406e+00
-3.502891063690185547e-01,-2.304671287536621094e+00
-2.258360385894775391e+00,-4.550865173339843750e+00
-1.029908418655395508e+00,-9.729564189910888672e-02
-3.287935256958007812e-02,-2.502441406250000000e+00
-2.663416624069213867e+00,-2.246029138565063477e+00
4.398536682128906250e-02,-2.163253545761108398e+00
-1.577268123626708984e+00,-1.898437857627868652e+00
-1.745985865592956543e+00,-1.453340530395507812e+00
-2.569156885147094727e+00,-7.996658086776733398e-01
-1.954470276832580566e+00,-9.556293487548828125e-01
-1.416489601135253906e+00,9.074029922485351562e-01
-1.516703367233276367e-01,-2.728223085403442383e+00
-2.291691780090332031e+00,-1.597162842750549316e+00
-2.275149106979370117e+00,-2.306265354156494141e+00
-6.294686794281005859e-01,-3.541522026062011719e+00
-4.521065950393676758e-01,-2.406677961349487305e+00
-2.028840303421020508e+00,-1.443696498870849609e+00
-2.393366098403930664e+00,-1.028812646865844727e+00
-1.966670393943786621e+00,-1.677650451660156250e+00
-1.246737718582153320e+00,-3.093210220336914062e+00
-3.531635284423828125e+00,-7.744761705398559570e-01
-2.735088348388671875e+00,-3.462613105773925781e+00
-9.935748577117919922e-01,1.264834403991699219e-01
-2.578925371170043945e+00,-1.682774305343627930e+00
-1.984204530715942383e+00,-3.971177339553833008e+00
-1.960501670837402344e+00,1.348564624786376953e-01
-1.828975200653076172e+00,-3.403923988342285156e+00
-3.789264678955078125e+00,-2.102986097335815430e+00
-1.999180674552917480e+00,-1.790103077888488770e+00
-2.122751951217651367e+00,-2.001290559768676758e+00
-4.856295585632324219e-01,-2.202201843261718750e+00
-2.097247123718261719e+00,-4.363123893737792969e+00
-1.894375681877136230e+00,-3.470973253250122070e+00
-2.270692110061645508e+00,-1.104518651962280273e+00
-1.639549851417541504e+00,-8.928530216217041016e-01
-1.462042212486267090e+00,-1.700498580932617188e+00
-7.026252746582031250e-01,2.251911163330078125e-02
-2.298093318939208984e+00,-2.548766613006591797e+00
-2.633731842041015625e+00,-2.440305709838867188e+00
-2.643547296524047852e+00,6.356236934661865234e-01
-2.829800844192504883e+00,-1.018832921981811523e+00
-1.686232089996337891e+00,-1.176929116249084473e+00
-2.342934846878051758e+00,-1.576057195663452148e+00
-1.299153089523315430e+00,-1.960647106170654297e+00
-2.180099010467529297e+00,-2.575093030929565430e+00
-3.919450998306274414e+00,-2.884676694869995117e+00
-2.746235847473144531e+00,-9.815242290496826172e-01
-1.991104245185852051e+00,-1.300386071205139160e+00
-1.669134378433227539e+00,-2.714711427688598633e+00
-1.061939954757690430e+00,-2.158617258071899414e+00
-7.285548448562622070e-01,-6.654266119003295898e-01
-1.696380376815795898e+00,-5.078569650650024414e-01
-1.405361771583557129e+00,-1.765656471252441406e+00
-2.338592529296875000e+00,-7.881163358688354492e-01
-2.338851451873779297e+00,-9.365161657333374023e-01
-8.735092878341674805e-01,-8.232290744781494141e-01
-2.883655309677124023e+00,-8.148870468139648438e-01
-2.681128978729248047e+00,-2.954525947570800781e+00
-3.156546115875244141e+00,-4.508583545684814453e-01
-2.054463863372802734e+00,-3.104375362396240234e+00
-1.883000016212463379e+00,-1.163272142410278320e+00
-1.396386146545410156e+00,-2.460476636886596680e+00
-2.813560009002685547e+00,-1.806527972221374512e+00
-7.841627597808837891e-01,-6.078326702117919922e-01
-2.462120056152343750e+00,-1.681260108947753906e+00
-2.573935270309448242e+00,-2.247588396072387695e+00
-3.355002403259277344e+00,-1.138504624366760254e+00
-1.972307562828063965e+00,-1.243350982666015625e+00
-1.254026889801025391e+00,-2.424302101135253906e-01
-1.876090645790100098e+00,-2.084293842315673828e+00
-1.981403827667236328e+00,-1.606430888175964355e+00
-4.974811077117919922e-01,-1.120955705642700195e+00
-3.628175497055053711e+00,-3.094444513320922852e+00
-3.480867385864257812e+00,-1.867888092994689941e+00
-2.021931171417236328e+00,-2.349138021469116211e+00
-3.111034393310546875e+00,-2.475128889083862305e+00
-2.202862739562988281e+00,-2.678525209426879883e+00
-1.971762657165527344e+00,-1.366326332092285156e+00
-2.023481607437133789e+00,-1.336289405822753906e+00
-2.266758441925048828e+00,-3.339581489562988281e-01
-3.781151771545410156e+00,-1.402377963066101074e+00
-2.860096931457519531e+00,-1.141116023063659668e+00
-2.082115173339843750e+00,-1.209069728851318359e+00
-8.528757095336914062e-01,-1.967022061347961426e+00
-1.289914727210998535e+00,-1.142177581787109375e+00
-1.019019603729248047e+00,-2.660031795501708984e+00
-1.449382781982421875e+00,-2.848871469497680664e+00
-2.779013395309448242e+00,-1.122447013854980469e+00
-2.054743051528930664e+00,-3.524238586425781250e+00
-2.243809938430786133e+00,-1.795199632644653320e+00
-8.218082189559936523e-01,-6.424643993377685547e-01
-9.646513462066650391e-01,-2.646578311920166016e+00
-3.872550487518310547e+00,-2.581050872802734375e+00
-7.893686294555664062e-01,-1.246936321258544922e+00
-2.661820411682128906e+00,-1.804648637771606445e-01
-2.909777164459228516e+00,5.308208465576171875e-01
-3.633257389068603516e+00,-1.009991168975830078e+00
-1.321117639541625977e+00,-2.105507612228393555e+00
-4.537498950958251953e-01,-2.930678367614746094e+00
-3.331453800201416016e+00,-2.274217128753662109e+00
-1.049784421920776367e-01,-1.467068433761596680e+00
-1.253600835800170898e+00,-2.679990768432617188e+00
-2.874952554702758789e+00,-1.763610601425170898e+00
-1.283007383346557617e+00,-3.677119970321655273e+00
-2.181026935577392578e+00,-1.344510793685913086e+00
-1.215967535972595215e+00,-1.210667371749877930e+00
-3.435328006744384766e-01,-1.091782331466674805e+00
-3.499207019805908203e+00,-3.239015340805053711e-01
-3.091121196746826172e+00,-3.926281452178955078e+00
-2.444950103759765625e+00,-2.160924673080444336e+00
-1.461403369903564453e+00,-1.685660958290100098e+00
-2.257478713989257812e+00,-3.853975534439086914e-01
-7.077051401138305664e-01,-2.655555248260498047e+00
-2.597636699676513672e+00,-1.552356004714965820e+00
-4.641374349594116211e-01,-2.879539012908935547e+00
-1.884511232376098633e+00,-1.029425382614135742e+00
-2.297205448150634766e+00,-2.812182426452636719e+00
-1.736312747001647949e+00,-1.084578990936279297e+00
-4.441607475280761719e+00,-2.981575727462768555e+00
-3.131145954132080078e+00,-3.362651348114013672e+00
-2.215299367904663086e+00,-1.555854916572570801e+00
-6.586929559707641602e-01,-2.119737386703491211e+00
-1.436417460441589355e+00,-1.790523052215576172e+00
-1.589565038681030273e+00,-2.565232038497924805e+00
-2.384739637374877930e+00,-2.990958213806152344e+00
-2.967775344848632812e+00,-2.920650482177734375e+00
-2.607725858688354492e+00,-4.211539030075073242e-01
-3.759465932846069336e+00,-1.413096427917480469e+00
-1.761964321136474609e+00,-1.789222836494445801e+00
-2.011190176010131836e+00,-2.239638805389404297e+00
-4.201149940490722656e-01,-2.718211889266967773e+00
-1.811978816986083984e+00,-1.204184532165527344e+00
-4.008239507675170898e-01,-1.246703863143920898e+00
-3.111796140670776367e+00,-2.007114410400390625e+00
-3.205664634704589844e+00,-3.350120067596435547e+00
-1.134452819824218750e+00,-2.890176296234130859e+00
-1.602198600769042969e+00,-3.288911104202270508e+00
-2.438947200775146484e+00,-2.047113180160522461e+00
-1.536898612976074219e+00,-1.976371526718139648e+00
-2.148962259292602539e+00,-1.229766130447387695e+00
-1.001730561256408691e+00,-1.078149795532226562e+00
-2.705749034881591797e+00,-1.406083583831787109e+00
-8.473805189132690430e-01,-7.816593647003173828e-01
-6.414926052093505859e-02,-1.396764397621154785e+00
-2.565704584121704102e+00,-2.416906595230102539e+00
-2.761376857757568359e+00,-2.196639299392700195e+00
-4.990803003311157227e-01,-2.021280765533447266e+00
-2.288251161575317383e+00,-2.546103715896606445e+00
-1.919458031654357910e+00,-1.521462917327880859e+00
-1.231612801551818848e+00,-2.413182735443115234e+00
-2.556196689605712891e+00,-1.847571730613708496e+00
-1.988295197486877441e+00,-1.872854948043823242e+00
-1.642636656761169434e+00,-1.519970893859863281e+00
-3.726963043212890625e+00,-1.726188182830810547e+00
-1.316062688827514648e+00,-3.047557592391967773e+00
-1.664221167564392090e+00,-1.418715357780456543e+00
-2.294279813766479492e+00,-8.879661560058593750e-02
-6.020256280899047852e-01,-2.457135200500488281e+00
-1.835113525390625000e+00,-3.205140113830566406e+00
-1.826916575431823730e+00,-1.938762187957763672e+00
-2.065883159637451172e+00,-1.451088190078735352e+00
-1.945218682289123535e+00,-2.803714752197265625e+00
-1.844132423400878906e+00,-1.836115598678588867e+00
-2.232925415039062500e+00,-2.182831287384033203e+00
-1.605444312095642090e+00,-2.862820625305175781e+00
-1.648446559906005859e+00,-1.968063473701477051e+00
-2.356551408767700195e+00,-2.181908369064331055e+00
-1.018699645996093750e+00,-2.461592674255371094e+00
-2.512051582336425781e+00,-1.548383474349975586e+00
-2.000900983810424805e+00,-3.997313976287841797e+00
-5.650407075881958008e-01,-1.075544238090515137e+00
-9.430668354034423828e-01,-1.896073937416076660e+00
-9.168454408645629883e-01,-2.787913799285888672e+00
-4.325715065002441406e+00,-2.916675806045532227e+00
-2.579860687255859375e+00,-2.826367139816284180e+00
-1.201612234115600586e+00,-1.517755508422851562e+00
-1.529130220413208008e+00,-2.959104537963867188e+00
-1.669189691543579102e+00,-4.733838081359863281e+00
-2.282127380371093750e+00,-6.457151174545288086e-01
-1.411718606948852539e+00,-1.472939491271972656e+00
-3.687571048736572266e+00,-6.613956689834594727e-01
-9.407284259796142578e-01,5.072014331817626953e-01
-4.270513057708740234e+00,-1.482403755187988281e+00
-1.227907896041870117e+00,-2.587549448013305664e+00
-8.164386749267578125e-01,-2.628980636596679688e+00
-2.737334012985229492e+00,-1.398353695869445801e+00
-1.623379230499267578e+00,-8.620252609252929688e-01
-2.931086540222167969e+00,-1.141544938087463379e+00
-1.980941295623779297e+00,-1.750844001770019531e+00
-2.416780471801757812e+00,-8.792363405227661133e-01
-1.921654462814331055e+00,-9.899195432662963867e-01
-2.879813432693481445e+00,-1.740996956825256348e+00
-5.429351329803466797e-01,-1.540555119514465332e+00
-4.136616706848144531e+00,-8.445459604263305664e-01
-2.742265224456787109e+00,-2.747130632400512695e+00
-2.060000181198120117e+00,-1.660844683647155762e+00
-3.927076339721679688e+00,-4.136427402496337891e+00
-2.321371316909790039e+00,-1.181555151939392090e+00
-1.668105125427246094e+00,1.772663593292236328e-01
-1.752956986427307129e+00,-1.825318574905395508e+00
-1.478809356689453125e+00,-3.329695224761962891e+00
-3.388326168060302734e-01,-2.950979709625244141e+00
-1.557979345321655273e+00,-1.041368246078491211e+00
-2.896012306213378906e+00,-1.038728475570678711e+00
-3.031747817993164062e+00,-3.005457878112792969e+00
-1.999492526054382324e+00,-2.938434362411499023e+00
-2.046247482299804688e+00,-3.043153762817382812e+00
-1.937580347061157227e+00,-3.433131217956542969e+00
-2.054803609848022461e+00,-1.472649574279785156e+00
-1.336930990219116211e+00,-2.773464202880859375e+00
-2.184942245483398438e+00,-6.370486021041870117e-01
-1.180645942687988281e+00,-4.883829355239868164e-01
-2.498610019683837891e+00,-3.980566978454589844e+00
-1.903035879135131836e+00,-5.818690061569213867e-01
-2.974236965179443359e+00,-1.963860750198364258e+00
-4.570966958999633789e-01,-2.797720193862915039e+00
-2.771156787872314453e+00,-1.857894062995910645e+00
-2.181420087814331055e+00,-2.020810842514038086e+00
-3.998376131057739258e-01,-2.297670841217041016e+00
-2.118923425674438477e+00,-1.489276409149169922e+00
-1.206860065460205078e+00,-1.783750534057617188e+00
-2.536075115203857422e-01,-1.790189385414123535e+00
-1.481988906860351562e+00,-2.678441047668457031e+00
-1.885187268257141113e+00,-1.318281650543212891e+00
-2.428586721420288086e+00,-3.668863296508789062e+00
-1.536231756210327148e+00,-2.589232444763183594e+00
3.646352291107177734e-01,-2.813343524932861328e+00
-1.001813411712646484e+00,-1.403476476669311523e+00
-2.141371726989746094e+00,-3.278396606445312500e+00
-2.366709470748901367e+00,-1.582532763481140137e+00
-2.512564182281494141e+00,-1.594306468963623047e+00
-1.462836980819702148e+00,-1.072370290756225586e+00
-2.826567649841308594e+00,-2.035568475723266602e+00
-3.156068801879882812e+00,-2.910236835479736328e+00
-1.483532309532165527e+00,-3.152210712432861328e+00
-1.994331002235412598e+00,-2.066550970077514648e+00
-1.720610737800598145e+00,-1.423968553543090820e+00
-2.351797819137573242e+00,-1.954857587814331055e+00
-7.638572454452514648e-01,-3.349646806716918945e+00
-2.699726343154907227e+00,-2.629946470260620117e+00
-2.620091438293457031e+00,-2.159434080123901367e+00
-1.989807367324829102e+00,-1.434339523315429688e+00
-1.397542238235473633e+00,-6.846894025802612305e-01
-1.996159315109252930e+00,-4.380183219909667969e+00
-4.223582744598388672e-01,-2.093459129333496094e+00
-9.598975181579589844e-01,6.158730983734130859e-01
-7.993310689926147461e-01,-2.144405126571655273e+00
-9.017084836959838867e-01,-9.819650650024414062e-01
-1.455155253410339355e+00,-1.423390746116638184e+00
-2.546345710754394531e+00,-2.718023538589477539e+00
-3.178553819656372070e+00,-1.353292346000671387e+00
-1.932508945465087891e+00,-1.779134750366210938e+00
-3.165266513824462891e+00,-2.661946773529052734e+00
-1.288217782974243164e+00,-2.536682605743408203e+00
-3.328057527542114258e-01,-2.739571332931518555e+00
-3.088201284408569336e+00,-1.215252876281738281e+00
-1.885355949401855469e+00,-1.145171761512756348e+00
-3.048738002777099609e+00,-1.435901284217834473e+00
-8.483111858367919922e-01,-2.231766223907470703e+00
-8.003764152526855469e-01,-2.134461641311645508e+00
-2.252498865127563477e+00,-2.437640666961669922e+00
-2.418604373931884766e+00,-1.519723892211914062e+00
-2.554194688796997070e+00,8.906221389770507812e-02
-1.337913990020751953e+00,-1.610846877098083496e+00
-1.314091920852661133e+00,-2.366242885589599609e+00
-3.917695283889770508e+00,-1.673799514770507812e+00
-3.283649444580078125e+00,-3.244642734527587891e+00
-1.352095127105712891e+00,-2.346754312515258789e+00
-3.220003604888916016e+00,-3.056330919265747070e+00
-2.033861398696899414e+00,-3.622940540313720703e+00
-1.667024135589599609e+00,-1.574728488922119141e+00
-2.174767255783081055e+00,-2.767859935760498047e+00
-2.516900062561035156e+00,-2.319570302963256836e+00
-1.582942485809326172e+00,-1.946350693702697754e+00
-1.533268332481384277e+00,-4.019040107727050781e+00
-1.656512260437011719e+00,-3.278544425964355469e+00
-2.491783142089843750e+00,-2.707854509353637695e+00
-8.255482912063598633e-01,-2.084190607070922852e+00
-2.577450513839721680e+00,-3.069899559020996094e+00
-2.765275955200195312e+00,-2.952938079833984375e+00
-3.067234039306640625e+00,-1.627230644226074219e+00
-2.219426631927490234e+00,-3.665920495986938477e-01
-1.530939579010009766e+00,-2.053489208221435547e+00
-2.168092012405395508e+00,-2.313707351684570312e+00
-1.720918416976928711e+00,-3.756112575531005859e+00
-2.909357070922851562e+00,-1.632446646690368652e+00
-2.681035995483398438e+00,-1.704403281211853027e+00
-2.916477203369140625e+00,-9.817492961883544922e-01
-2.921986341476440430e+00,-8.346266746520996094e-01
-1.842090964317321777e+00,-1.693786382675170898e+00
-3.068665027618408203e+00,-1.207129359245300293e+00
-1.798178434371948242e+00,-8.423737287521362305e-01
-2.418839931488037109e-01,-1.779452085494995117e+00
-2.509513378143310547e+00,-1.400838375091552734e+00
-1.948690176010131836e+00,-1.498512506484985352e+00
-2.644014835357666016e+00,-8.447365760803222656e-01
-2.341113328933715820e+00,-1.913274049758911133e+00
-3.212216854095458984e+00,-1.740029454231262207e+00
-7.130782604217529297e-01,-1.603593826293945312e+00
-2.861885070800781250e+00,-1.176469206809997559e+00
-9.254589080810546875e-01,-1.137323856353759766e+00
-1.598330020904541016e+00,-1.791213274002075195e+00
-4.351881742477416992e-01,-1.175475597381591797e+00
-1.976861715316772461e+00,-1.943434596061706543e+00
-1.017458796501159668e+00,-2.853819370269775391e+00
-2.662142992019653320e+00,-1.542784333229064941e+00
-8.994445800781250000e-01,-1.201124429702758789e+00
-9.488869905471801758e-01,-2.206366777420043945e+00
-2.065165996551513672e+00,-3.805480957031250000e+00
-2.304897546768188477e+00,-2.097333669662475586e+00
-2.504922389984130859e+00,-2.821740388870239258e+00
-2.301675796508789062e+00,-9.957574605941772461e-01
-2.281632184982299805e+00,-3.727187633514404297e+00
-1.991688966751098633e+00,1.624186038970947266e-01
-1.751735091209411621e+00,-1.541182279586791992e+00
-2.160539865493774414e+00,-9.709591865539550781e-01
-3.767153263092041016e+00,-2.122756958007812500e+00
-1.774484634399414062e+00,-3.443978786468505859e+00
-6.749371290206909180e-01,-1.901083827018737793e+00
-2.904696702957153320e+00,-1.287733316421508789e+00
-3.638368606567382812e+00,3.107807636260986328e-01
-1.343481779098510742e+00,-2.950758695602416992e+00
-1.509763717651367188e+00,-2.248222112655639648e+00
-2.114492177963256836e+00,-3.575997829437255859e+00
-1.865798592567443848e+00,-9.969010353088378906e-01
-2.635353565216064453e+00,-4.179737567901611328e-01
-9.105546474456787109e-01,-3.764817237854003906e+00
-3.738437175750732422e+00,-9.736493825912475586e-01
-3.689970254898071289e+00,-1.234038591384887695e+00
-2.396169900894165039e+00,-2.197905778884887695e+00
-1.547428131103515625e+00,-5.036212205886840820e-01
-5.989787578582763672e-01,8.494925498962402344e-02
-2.004380941390991211e+00,-2.040997982025146484e+00
-1.152257561683654785e+00,-3.426515579223632812e+00
-6.426194906234741211e-01,-8.378423452377319336e-01
-1.959771394729614258e+00,-5.963228940963745117e-01
-7.561120986938476562e-01,-1.344597339630126953e+00
-9.156342744827270508e-01,-9.133383035659790039e-01
4.261817932128906250e-01,-1.547804117202758789e+00
-1.494551420211791992e+00,-2.843158245086669922e+00
-1.736067891120910645e+00,-2.105521678924560547e+00
-2.304494380950927734e+00,-1.062551975250244141e+00
-8.868564367294311523e-01,-1.145303964614868164e+00
-2.253771781921386719e+00,4.433310031890869141e-01
-2.774529457092285156e+00,6.485099792480468750e-01
-1.912576556205749512e+00,-3.306621313095092773e+00
-2.254022598266601562e+00,-2.119411468505859375e+00
-3.320163249969482422e+00,-2.624251127243041992e+00
-3.172175168991088867e+00,-1.359378814697265625e+00
-7.313634157180786133e-01,-8.045976161956787109e-01
-8.713017702102661133e-01,-3.292839527130126953e+00
-2.806231498718261719e+00,-2.304488658905029297e+00
-2.084615707397460938e+00,-1.907559871673583984e+00
-3.153824329376220703e+00,-2.908086776733398438e+00
-8.459136486053466797e-01,-3.015762329101562500e+00
-3.562805652618408203e-01,-6.034893989562988281e-01
-2.201352119445800781e+00,-2.358628034591674805e+00
-3.295329570770263672e+00,-5.978029966354370117e-01
-1.754257202148437500e+00,-1.509046792984008789e+00
-3.374449253082275391e+00,-3.519575595855712891e+00
-2.649673700332641602e+00,-2.433260202407836914e+00
-2.377363920211791992e+00,-1.993617892265319824e+00
-2.588019371032714844e+00,-2.857959270477294922e+00
-3.481133937835693359e+00,-2.013063430786132812e+00
-2.805744647979736328e+00,-2.723240375518798828e+00
-5.976537466049194336e-01,-8.707911968231201172e-01
-1.106006860733032227e+00,-4.201187133789062500e+00
-1.289510130882263184e+00,-2.349898099899291992e+00
-2.924648284912109375e+00,-1.831698775291442871e+00
-3.696285724639892578e+00,-1.373996019363403320e+00
-2.457868814468383789e+00,-2.346265554428100586e+00
-1.184872150421142578e+00,-2.407521963119506836e+00
-2.838370561599731445e+00,2.124977111816406250e-01
-1.294740557670593262e+00,-4.269746780395507812e+00
-3.059313297271728516e+00,-2.960491657257080078e+00
-2.475959300994873047e+00,-2.024568557739257812e+00
-3.174512147903442383e+00,-2.672439575195312500e+00
-3.709613800048828125e+00,-2.627700328826904297e+00
-1.892263770103454590e+00,-1.001859068870544434e+00
-9.352122545242309570e-01,-2.240291357040405273e+00
-3.636301040649414062e+00,-1.732943058013916016e+00
-2.877537965774536133e+00,-2.150785923004150391e+00
-4.591871261596679688e+00,-3.431452035903930664e+00
-2.266987562179565430e+00,-2.134250402450561523e+00
-2.323557853698730469e+00,-2.379771232604980469e+00
-2.674873828887939453e+00,-2.422924995422363281e+00
-1.279401779174804688e+00,-1.946463704109191895e+00
-1.148091554641723633e-01,-2.001875400543212891e+00
-1.157941102981567383e+00,-1.817308187484741211e+00
-8.192373514175415039e-01,-6.872700452804565430e-01
-1.437283039093017578e+00,-1.334401369094848633e+00
-3.191460847854614258e+00,-2.182868480682373047e+00
-2.815938472747802734e+00,-1.983065485954284668e+00
-2.462390899658203125e+00,-1.977061390876770020e+00
-2.056307792663574219e+00,-3.615946769714355469e-01
-2.584586858749389648e+00,-2.650086879730224609e+00
-2.160377740859985352e+00,-3.572991609573364258e+00
-2.772201299667358398e+00,-1.426225423812866211e+00
-3.120114803314208984e+00,-9.287893772125244141e-02
-9.898205995559692383e-01,-7.525193691253662109e-01
-1.273251414299011230e+00,-7.644622325897216797e-01
-1.722698807716369629e+00,-1.318668365478515625e+00
-1.721598982810974121e+00,-4.214225769042968750e+00
-2.043993473052978516e+00,-3.706777095794677734e+00
-1.414031982421875000e-01,-7.336642742156982422e-01
-2.330085515975952148e+00,-1.189509153366088867e+00
-1.708074688911437988e+00,-2.252972364425659180e+00
-1.357902884483337402e+00,-2.970893621444702148e+00
-1.093863964080810547e+00,-1.742229938507080078e+00
-2.252719402313232422e+00,-1.280483484268188477e+00
-3.149729728698730469e+00,-3.070106983184814453e+00
-1.928692698478698730e+00,-2.252358913421630859e+00
-1.570649266242980957e+00,-2.895618915557861328e+00
-8.632550239562988281e-01,-1.051093935966491699e+00
-2.250035047531127930e+00,-3.065158367156982422e+00
-2.821704864501953125e+00,-2.671884775161743164e+00
-1.938194155693054199e+00,-2.568055629730224609e+00
-9.648282527923583984e-01,-1.324545621871948242e+00
-1.530732989311218262e+00,-1.445561408996582031e+00
-2.731760740280151367e+00,-2.636980533599853516e+00
-2.263831138610839844e+00,-2.705974340438842773e+00
-2.704415321350097656e+00,-1.581163048744201660e+00
-2.215747356414794922e+00,-1.469348311424255371e+00
-2.338206768035888672e-01,-7.963620424270629883e-01
-8.041641712188720703e-01,-4.622250556945800781e+00
-6.787365674972534180e-01,-2.232245922088623047e+00
-1.231487393379211426e+00,-1.606483936309814453e+00
-2.223717212677001953e+00,-2.860855817794799805e+00
-6.898063421249389648e-01,-2.259285926818847656e+00
-3.368200778961181641e+00,-1.211877822875976562e+00
2.605562210083007812e-01,-1.361583232879638672e+00
-1.588483333587646484e+00,-1.129983663558959961e+00
-1.226846337318420410e+00,-2.827257156372070312e+00
-2.272692680358886719e+00,-3.661213159561157227e+00
-1.926295518875122070e+00,-1.421509981155395508e-01
-5.322993993759155273e-01,-2.598264694213867188e+00
-1.988682627677917480e+00,-3.267434835433959961e+00
-2.951936244964599609e+00,-2.678990125656127930e+00
-2.962504148483276367e+00,-1.826932072639465332e+00
-1.493600130081176758e+00,-1.740735292434692383e+00
-2.798887491226196289e+00,-3.141150951385498047e+00
-5.102795600891113281e+00,-1.376712083816528320e+00
-3.274441719055175781e+00,-2.024802923202514648e+00
-1.932563662528991699e+00,-5.953017473220825195e-01
-2.587770700454711914e+00,-1.889537811279296875e+00
-1.187781453132629395e+00,-1.448916673660278320e+00
-1.261756896972656250e+00,-1.047083616256713867e+00
-3.060765981674194336e+00,-2.746043682098388672e+00
-2.033732891082763672e+00,-3.087803840637207031e+00
-1.763302326202392578e+00,-4.548652172088623047e-01
-2.627434730529785156e+00,-3.784362316131591797e+00
-2.218962430953979492e+00,-1.362315654754638672e+00
-1.560849666595458984e+00,-1.451578855514526367e+00
-2.176847934722900391e+00,-3.039534568786621094e+00
-6.606702804565429688e-01,-4.360110282897949219e+00
-3.196015357971191406e+00,-1.167260646820068359e+00
-1.135756731033325195e+00,-1.744272470474243164e+00
-3.062620878219604492e+00,-2.992502450942993164e+00
-2.268170356750488281e+00,-1.454056501388549805e-01
8.123087882995605469e-02,-1.681844592094421387e+00
-2.210306406021118164e+00,-1.432630300521850586e+00
-1.919760823249816895e+00,-3.002638339996337891e+00
-1.201692342758178711e+00,-3.420197725296020508e+00
-2.397418260574340820e+00,-2.781060695648193359e+00
-9.487367868423461914e-01,-1.850680112838745117e+00
-2.981527805328369141e+00,-4.228424072265625000e+00
-1.916265845298767090e+00,-1.956187009811401367e+00
-2.558976650238037109e+00,-2.708970308303833008e-01
-1.839624762535095215e+00,-2.032028198242187500e+00
-1.523225784301757812e+00,-2.532233238220214844e+00
-1.066924452781677246e+00,-1.779574751853942871e+00
-3.413698196411132812e+00,-2.304483413696289062e+00
-1.964972257614135742e+00,-7.034946680068969727e-01
-2.759316921234130859e+00,-3.369226694107055664e+00
-3.680296421051025391e+00,9.330816268920898438e-01
-2.829056262969970703e+00,-3.108991622924804688e+00
-1.717222571372985840e+00,-7.665230035781860352e-01
-3.239286899566650391e+00,-2.470363140106201172e+00
-2.888584852218627930e+00,-2.596704244613647461e+00
-3.012436151504516602e+00,-2.858844757080078125e+00
-2.022109508514404297e+00,-1.389707326889038086e+00
-1.913279533386230469e+00,-2.883275747299194336e+00
-2.035578489303588867e-01,2.858746051788330078e-01
-8.655810356140136719e-01,-1.104087829589843750e+00
-2.083831071853637695e+00,1.078890323638916016e+00
-3.033773422241210938e+00,-5.824887752532958984e-02
-1.570792794227600098e+00,-2.742495536804199219e-01
-3.874485015869140625e+00,-1.041820764541625977e+00
-2.610157012939453125e+00,-1.982024192810058594e+00
-2.649332761764526367e+00,-1.946963548660278320e+00
-3.164107799530029297e+00,-6.906685829162597656e-01
-1.719251394271850586e+00,-1.977287054061889648e+00
-3.593274593353271484e+00,-1.248051643371582031e+00
-1.874040722846984863e+00,-2.734092235565185547e+00
-1.754962563514709473e+00,-9.093670845031738281e-01
-2.572271347045898438e+00,-1.019707918167114258e+00
-2.551964282989501953e+00,-2.378721952438354492e+00
-3.276106119155883789e-01,-2.089463233947753906e+00
-2.010387420654296875e+00,-1.932291507720947266e+00
-3.060839414596557617e+00,-2.371369600296020508e+00
-2.014464616775512695e+00,-1.357530832290649414e+00
-1.704331278800964355e+00,-1.191522479057312012e+00
-4.886939525604248047e-01,-2.663664817810058594e+00
-4.610633373260498047e+00,-3.213600397109985352e+00
-3.219996452331542969e+00,-3.501638174057006836e+00
-1.477605342864990234e+00,-2.791513204574584961e+00
-1.604037046432495117e+00,-1.995264291763305664e+00
-1.797528624534606934e+00,-3.369596958160400391e+00
-2.883719444274902344e+00,-1.475587129592895508e+00
-2.645113706588745117e+00,-3.088761568069458008e+00
-3.507490396499633789e+00,-2.362296819686889648e+00
-3.445290565490722656e+00,-2.425566911697387695e-01
-6.204345226287841797e-01,-1.926727771759033203e+00
-1.393351197242736816e+00,-1.519058227539062500e+00
-2.783151865005493164e+00,-3.088484287261962891e+00
-2.486007690429687500e+00,-1.408689737319946289e+00
-3.573373079299926758e+00,-8.985322713851928711e-01
-1.719491600990295410e+00,-1.662585854530334473e+00
-2.191379070281982422e+00,-1.213366746902465820e+00
-5.723428726196289062e-02,-2.076989173889160156e+00
-2.762730598449707031e+00,-1.798216104507446289e+00
-2.613659143447875977e+00,-9.375993013381958008e-01
-1.540426254272460938e+00,-2.708858489990234375e+00
-2.631709814071655273e+00,-1.425652980804443359e+00
-6.655815839767456055e-01,-2.302704811096191406e+00
-8.787953853607177734e-01,-5.003101825714111328e-01
-2.456261157989501953e+00,-1.186179876327514648e+00
-7.797672748565673828e-01,-3.614485263824462891e+00
-2.820448875427246094e+00,-4.010169029235839844e+00
-1.119990706443786621e+00,-2.407918691635131836e+00
-3.336859703063964844e+00,-1.748368740081787109e+00
-3.119626522064208984e+00,-1.990029335021972656e+00
-2.496285915374755859e+00,-1.762420892715454102e+00
-1.967216491699218750e+00,-8.870021104812622070e-01
-2.369085073471069336e+00,-3.302166223526000977e+00
-2.730967521667480469e+00,-2.766100645065307617e+00
-9.817916154861450195e-01,-3.544584274291992188e+00
-2.071564435958862305e+00,-2.536007642745971680e+00
-1.755578160285949707e+00,-1.578324556350708008e+00
-1.081860780715942383e+00,-1.427659273147583008e+00
-1.162858247756958008e+00,-3.784162044525146484e+00
-2.790928840637207031e+00,-7.318029403686523438e-01
-1.660452365875244141e+00,-2.481365203857421875e+00
-8.493183851242065430e-01,-1.025651812553405762e+00
-1.506934881210327148e+00,-1.284710168838500977e+00
-4.964762926101684570e-01,-1.008277416229248047e+00
-2.924283981323242188e+00,-6.906812191009521484e-01
-3.276467323303222656e-02,-3.901226520538330078e+00
-3.028752803802490234e+00,-3.779276847839355469e+00
-1.586091995239257812e+00,-3.899068832397460938e+00
-3.241550445556640625e+00,-1.614395380020141602e+00
-1.233901023864746094e+00,-1.288327932357788086e+00
-3.707144498825073242e+00,-1.938969016075134277e+00
-2.013204813003540039e+00,-1.240203619003295898e+00
-1.918897151947021484e+00,-1.928222417831420898e+00
-2.280162811279296875e+00,-8.652366399765014648e-01
-9.890159368515014648e-01,-1.859849691390991211e+00
-1.369782686233520508e-01,-2.563693046569824219e+00
-2.389275550842285156e+00,-1.772429108619689941e+00
-2.590959787368774414e+00,-2.948460340499877930e+00
-3.605558872222900391e+00,-2.071445703506469727e+00
-2.477874517440795898e+00,-3.944181442260742188e+00
-1.597339034080505371e+00,-2.615391016006469727e+00
-2.654616594314575195e+00,-1.365200996398925781e+00
-1.082114696502685547e+00,-4.400442123413085938e+00
-9.374003410339355469e-01,-2.599127769470214844e+00
-2.476102113723754883e+00,-1.425140142440795898e+00
-6.878730058670043945e-01,-2.864490032196044922e+00
-3.743000507354736328e+00,-3.092420578002929688e+00
-2.580197334289550781e+00,-2.453869819641113281e+00
-8.598899841308593750e-01,-7.494603395462036133e-01
-2.512444496154785156e+00,-1.862251639366149902e+00
-2.100384950637817383e+00,-2.568228244781494141e+00
-1.528232336044311523e+00,-1.464973807334899902e+00
-1.760814309120178223e+00,-2.292913913726806641e+00
-4.179315567016601562e-01,-2.012540578842163086e+00
4.445147514343261719e-02,-2.282940864562988281e+00
-2.066573858261108398e+00,-1.279776811599731445e+00
-3.333497047424316406e+00,-1.552559614181518555e+00
6.759381294250488281e-02,-2.956153869628906250e+00
-2.171962976455688477e+00,-1.825002431869506836e+00
-1.090867280960083008e+00,-2.068546533584594727e+00
-1.279655456542968750e+00,1.081500053405761719e-01
-1.507361888885498047e+00,-3.778142452239990234e+00
-2.080919981002807617e+00,-1.815577149391174316e+00
-1.880369901657104492e+00,-2.175448417663574219e+00
-9.977352619171142578e-01,-2.875794887542724609e+00
-2.703129529953002930e+00,-3.477614879608154297e+00
-1.898437500000000000e+00,-3.098734140396118164e+00
-3.778786659240722656e+00,-1.808002829551696777e+00
-1.633859157562255859e+00,-8.376865386962890625e-01
-1.807907462120056152e+00,-2.169190168380737305e+00
-1.526137590408325195e+00,-2.779173851013183594e+00
-2.433886766433715820e+00,-1.736975431442260742e+00
-2.919033050537109375e+00,1.830253601074218750e-01
-1.548656582832336426e+00,-2.661432981491088867e+00
-7.214894294738769531e-01,-1.716331481933593750e+00
-1.596309900283813477e+00,-1.486317157745361328e+00
-1.946895718574523926e+00,-4.525024414062500000e+00
-3.141688823699951172e+00,-2.289051771163940430e+00
-2.536394596099853516e+00,-1.950844764709472656e+00
-1.350142002105712891e+00,-2.514348745346069336e+00
-2.985188961029052734e+00,-1.627167463302612305e-01
-2.271517753601074219e+00,-2.113579034805297852e+00
-1.567103981971740723e+00,7.647991180419921875e-02
-2.327610015869140625e+00,-1.524451613426208496e+00
-1.024099111557006836e+00,-3.230218410491943359e+00
-2.281018733978271484e+00,-6.950471401214599609e-01
-1.735392212867736816e+00,-2.626065969467163086e+00
-2.082511186599731445e-01,-2.364407062530517578e+00
-9.402452707290649414e-01,-4.850934743881225586e-01
-2.651578903198242188e+00,-3.285068035125732422e+00
-6.735227108001708984e-01,-2.097204208374023438e+00
-3.691241264343261719e+00,-1.914186239242553711e+00
-2.331417083740234375e+00,-3.889405012130737305e+00
-3.100547790527343750e+00,-9.523061513900756836e-01
-2.041856050491333008e+00,-1.644612789154052734e+00
-2.801299095153808594e+00,-1.514590144157409668e+00
-1.963815808296203613e+00,-2.456835031509399414e+00
-2.029195785522460938e+00,-2.329130172729492188e+00
-2.508892774581909180e+00,-9.797306060791015625e-01
-8.997164964675903320e-01,-2.523248672485351562e+00
-2.625536680221557617e+00,-1.431919336318969727e+00
-1.165899038314819336e+00,-6.498328447341918945e-01
-4.037068367004394531e+00,-7.797048091888427734e-01
-9.654273986816406250e-01,-2.348667860031127930e+00
-1.764217853546142578e+00,-2.027258634567260742e+00
-1.734979391098022461e+00,-1.049385428428649902e+00
-5.179132223129272461e-01,-1.037704586982727051e+00
-1.131032228469848633e+00,-1.853540539741516113e+00
-1.569667100906372070e+00,-5.324232578277587891e-02
-4.227418899536132812e-01,-1.132763624191284180e+00
-1.079815864562988281e+00,-2.427801370620727539e+00
-4.006921768188476562e+00,-1.600870847702026367e+00
-1.597970843315124512e+00,-1.236344814300537109e+00
-1.176147699356079102e+00,-3.449082851409912109e+00
-1.693259835243225098e+00,-3.584530591964721680e+00
-9.596602916717529297e-01,-3.081332206726074219e+00
-7.641108036041259766e-01,-2.859981060028076172e+00
-2.127652645111083984e+00,-2.702533245086669922e+00
-2.469116687774658203e+00,-1.665341496467590332e+00
-1.895653247833251953e+00,-3.665521144866943359e-01
-2.331624269485473633e+00,-1.453202962875366211e+00
-1.992320537567138672e+00,-3.670981407165527344e+00
-2.372208595275878906e+00,-1.601161837577819824e+00
-2.047927379608154297e+00,-2.582075834274291992e+00
-3.196593284606933594e+00,-1.289558887481689453e+00
-2.193278789520263672e+00,-3.027566194534301758e+00
-1.970426678657531738e+00,-3.272094726562500000e+00
-1.622123479843139648e+00,-2.386924743652343750e+00
-2.431414127349853516e+00,-1.543843865394592285e+00
-2.120930194854736328e+00,-3.676789283752441406e+00
-2.004425525665283203e+00,-2.929794311523437500e+00
-2.537820816040039062e+00,-2.510840892791748047e+00
-1.883135199546813965e+00,-2.986177206039428711e+00
-1.447043895721435547e+00,-2.373973846435546875e+00
-2.365071058273315430e+00,-2.410034179687500000e+00
-1.945707082748413086e+00,-1.744538784027099609e+00
-1.695045948028564453e+00,-2.879631519317626953e+00
-2.201756477355957031e+00,-2.615670204162597656e+00
-1.810009479522705078e-01,-4.156147003173828125e+00
-3.285512447357177734e+00,-2.953151226043701172e+00
-2.386902809143066406e+00,-2.933644056320190430e+00
-2.417691946029663086e+00,-2.916693210601806641e+00
-2.374201774597167969e+00,-1.265558958053588867e+00
-3.284056663513183594e+00,1.498975753784179688e-01
-2.584536075592041016e+00,-2.635363101959228516e+00
-3.166944265365600586e+00,-2.340531110763549805e+00
-1.402519941329956055e+00,-2.555135965347290039e+00
-9.274926185607910156e-01,-1.262249469757080078e+00
-5.960642099380493164e-01,-2.360428333282470703e+00
-1.049642443656921387e+00,-1.163643360137939453e+00
-2.979052543640136719e+00,-4.328833818435668945e-01
-4.198997497558593750e+00,-3.317193984985351562e+00
-1.796031832695007324e+00,-2.724714517593383789e+00
-1.298204660415649414e+00,-2.185912609100341797e+00
-2.187570333480834961e+00,-1.946564435958862305e+00
-2.081429481506347656e+00,-2.085232257843017578e+00
-2.357238769531250000e+00,-1.301857471466064453e+00
-3.450749397277832031e+00,-2.203416347503662109e+00
-9.689768552780151367e-01,-3.116128683090209961e+00
-1.384106516838073730e+00,-2.933419704437255859e+00
-6.824222803115844727e-01,-1.926792621612548828e+00
-9.479476213455200195e-01,-2.378440856933593750e+00
-2.772127151489257812e+00,-1.904623508453369141e+00
-2.852338552474975586e-01,-2.647035360336303711e+00
-1.996916890144348145e+00,-1.019849061965942383e+00
-3.771632909774780273e+00,-2.550500869750976562e+00
-1.715306758880615234e+00,-4.073486328125000000e+00
-1.905707120895385742e+00,-2.524033069610595703e+00
-2.392454862594604492e+00,-9.513863325119018555e-01
-2.557927846908569336e+00,-2.433372020721435547e+00
-3.120369672775268555e+00,-2.674520015716552734e+00
-1.899561405181884766e+00,-2.222196817398071289e+00
-7.210428714752197266e-01,-3.053905487060546875e+00
-1.327863216400146484e+00,-7.088805437088012695e-01
-2.487277746200561523e+00,-2.729845762252807617e+00
-1.374112010002136230e+00,-1.056493759155273438e+00
-1.480630636215209961e+00,-1.879716157913208008e+00
-2.209287405014038086e+00,-2.228343009948730469e+00
-2.190735101699829102e+00,-4.542695999145507812e+00
-2.356124162673950195e+00,-1.488872289657592773e+00
-6.945436000823974609e-01,-2.540591478347778320e+00
-1.276592016220092773e+00,-1.856946468353271484e+00
-3.651304960250854492e+00,-2.746123075485229492e+00
-9.841867685317993164e-01,-1.579052925109863281e+00
-1.752024531364440918e+00,-2.407651185989379883e+00
-2.284525871276855469e+00,-2.163805246353149414e+00
-3.381341934204101562e+00,-9.564785957336425781e-01
-1.062172412872314453e+00,-6.172578334808349609e-01
-1.349989891052246094e+00,-1.040475845336914062e+00
-7.710043191909790039e-01,-1.565513134002685547e+00
-1.637112021446228027e+00,-2.821559906005859375e-01
-2.413686037063598633e+00,-1.291040182113647461e+00
-1.298701524734497070e+00,-1.243115186691284180e+00
-1.792933583259582520e+00,-2.572679758071899414e+00
-1.457624912261962891e+00,-1.058080911636352539e+00
-2.826109409332275391e+00,-2.570205211639404297e+00
-3.731913328170776367e+00,-2.698532104492187500e+00
-1.174356102943420410e+00,-1.620004892349243164e+00
-2.150373935699462891e+00,-1.458385944366455078e+00
-3.346903324127197266e+00,-1.881876587867736816e+00
-1.982068777084350586e+00,-1.131349205970764160e+00
-3.249922037124633789e+00,6.389760971069335938e-02
3.972249031066894531e-01,-1.540954589843750000e+00
1.196861267089843750e-01,-1.509675145149230957e+00
-3.109840869903564453e+00,-4.124338626861572266e-01
-9.949170351028442383e-01,-3.352795839309692383e+00
-2.151438474655151367e+00,-2.064396142959594727e+00
-4.269280433654785156e+00,-1.677280187606811523e+00
-2.678745746612548828e+00,-1.410765171051025391e+00
-1.745194196701049805e-01,-1.883268594741821289e+00
-1.842580914497375488e+00,-1.975584745407104492e+00
-1.280473947525024414e+00,-3.327512264251708984e+00
-2.158942461013793945e+00,-3.227988481521606445e+00
-1.176859855651855469e+00,-5.383658409118652344e-01
-2.428020954132080078e+00,-2.377401828765869141e+00
-2.332525491714477539e+00,-2.094573020935058594e+00
-1.559704542160034180e+00,-2.483105659484863281e+00
-1.955686450004577637e+00,-1.045729756355285645e+00
-1.561046123504638672e+00,-2.816782712936401367e+00
-2.577195644378662109e+00,-2.725924491882324219e+00
-1.747362256050109863e+00,-1.918811678886413574e+00
-2.562601089477539062e+00,-2.859487533569335938e+00
-9.713723659515380859e-01,-4.094266891479492188e-01
-1.399954557418823242e-01,-2.410852670669555664e+00
-3.058589935302734375e+00,-7.427170276641845703e-01
-5.592390298843383789e-01,-2.144021987915039062e+00
-3.021869421005249023e+00,-2.456865549087524414e+00
-1.200973033905029297e+00,-1.298701882362365723e+00
-3.469002008438110352e+00,-2.769524574279785156e+00
-2.075784206390380859e+00,-1.934673428535461426e+00
-2.167580366134643555e+00,-9.637955427169799805e-01
-1.689536929130554199e+00,-3.075460195541381836e+00
-9.850419759750366211e-01,-2.262897729873657227e+00
-2.007460594177246094e+00,-2.819791793823242188e+00
-2.014330625534057617e-01,-2.643436431884765625e+00
-1.335144519805908203e+00,-2.138973474502563477e-01
-3.197734594345092773e+00,-1.749439597129821777e+00
-9.156826734542846680e-01,-8.082629442214965820e-01
-8.731390237808227539e-01,-1.735430002212524414e+00
-2.225489139556884766e+00,-2.183969497680664062e+00
-2.508523464202880859e+00,-1.559903025627136230e+00
-3.834770202636718750e+00,-3.918413639068603516e+00
-1.016283273696899414e+00,-1.788510084152221680e+00
-2.326537132263183594e+00,-9.394248723983764648e-01
-1.358495712280273438e+00,-2.456308364868164062e+00
-1.229545354843139648e+00,-1.870959520339965820e+00
-2.334079265594482422e+00,-4.076288223266601562e+00
-3.570524454116821289e+00,-3.717059135437011719e+00
-1.115363597869873047e+00,-9.281442165374755859e-01
-1.543231725692749023e+00,-2.901507377624511719e+00
-2.229683160781860352e+00,-2.110521793365478516e+00
-7.241919040679931641e-01,-1.644584059715270996e+00
-1.379245400428771973e+00,-3.236644268035888672e-01
-1.772013306617736816e+00,-1.056578636169433594e+00
-1.021960258483886719e+00,-2.877223253250122070e+00
-3.273684978485107422e+00,-2.146698713302612305e+00
-2.012761831283569336e+00,-1.259209394454956055e+00
-1.570528507232666016e+00,-3.435940504074096680e+00
-1.160321116447448730e+00,-4.096422195434570312e+00
-3.055157184600830078e+00,-2.004714965820312500e+00
-1.236727595329284668e+00,-3.524796009063720703e+00
-2.522307395935058594e+00,-1.637552261352539062e+00
-1.239068508148193359e+00,-4.097490310668945312e+00
-1.863070487976074219e+00,-3.252337455749511719e+00
-1.518361568450927734e+00,-8.715447187423706055e-01
-1.792288661003112793e+00,-1.842981457710266113e+00
-1.962428569793701172e+00,-2.214056968688964844e+00
-3.604688644409179688e-01,-1.154497146606445312e+00
-6.300318241119384766e-01,-2.108042478561401367e+00
-3.885322332382202148e+00,-2.497497320175170898e+00
-5.904029607772827148e-01,-2.525167465209960938e+00
-6.788536310195922852e-01,-2.060610532760620117e+00
-2.484509229660034180e+00,-4.342924594879150391e+00
-1.885269999504089355e+00,-2.330211877822875977e+00
-2.687232732772827148e+00,-1.227954149246215820e+00
-1.261439800262451172e+00,-3.807871818542480469e+00
-1.287397384643554688e+00,-2.894027233123779297e+00
-2.251538515090942383e+00,-6.268485784530639648e-01
-1.856535434722900391e+00,-3.674737930297851562e+00
-1.368687987327575684e+00,-3.141753673553466797e+00
-1.641242027282714844e+00,-9.855256080627441406e-01
-2.757967948913574219e+00,-1.516259193420410156e+00
-3.013325691223144531e+00,-1.349474787712097168e+00
-2.503392457962036133e+00,-2.767366647720336914e+00
-1.994701623916625977e+00,-2.080513715744018555e+00
-1.439279198646545410e+00,-2.606682300567626953e+00
-2.741119861602783203e+00,-2.942590713500976562e-01
-2.591792583465576172e+00,-2.917907953262329102e+00
-1.818302869796752930e+00,-1.868553280830383301e+00
-2.211078643798828125e+00,-2.457108497619628906e+00
-1.908897042274475098e+00,-2.271289110183715820e+00
-1.695183753967285156e+00,-2.214060783386230469e+00
-1.644157409667968750e+00,-1.806670546531677246e+00
-2.656323671340942383e+00,-1.471882820129394531e+00
-2.136204957962036133e+00,-1.253589034080505371e+00
-2.870908975601196289e+00,-3.168090343475341797e+00
5.167651176452636719e-01,-8.597383499145507812e-01
-1.737199544906616211e+00,-3.477152824401855469e+00
-2.049914598464965820e+00,-1.465816259384155273e+00
-2.251351594924926758e+00,-3.937240839004516602e-01
-1.251223802566528320e+00,-6.506212949752807617e-01
-4.116401672363281250e-01,-1.216571092605590820e+00
-2.861446380615234375e+00,-2.299836158752441406e+00
-2.233354806900024414e+00,-1.009144663810729980e+00
-1.399253368377685547e+00,-3.225051879882812500e+00
-2.432966470718383789e+00,-2.436280488967895508e+00
-2.200535297393798828e+00,-1.241091609001159668e+00
-1.299473047256469727e+00,-2.595715761184692383e+00
-3.467567205429077148e+00,-1.390331268310546875e+00
-2.128433465957641602e+00,-2.723923206329345703e+00
-1.710382103919982910e+00,-3.720492362976074219e+00
-2.173450469970703125e+00,-1.276564359664916992e+00
-1.641682624816894531e+00,-3.933905124664306641e+00
-2.118767738342285156e+00,-2.187911987304687500e+00
-1.645503640174865723e+00,-2.500648975372314453e+00
-4.072408676147460938e+00,-2.395331144332885742e+00
-2.127143621444702148e+00,-1.582336425781250000e+00
-1.961926221847534180e-01,-1.670081138610839844e+00
-2.475596189498901367e+00,-2.849502563476562500e+00
-2.376955986022949219e+00,-1.926975011825561523e+00
-7.917096614837646484e-01,-1.911142230033874512e+00
-2.205427169799804688e+00,-2.112184047698974609e+00
-3.130612373352050781e-01,-2.389030694961547852e+00
-3.013777732849121094e+00,-2.647133350372314453e+00
-1.639720082283020020e+00,-4.547233581542968750e+00
2.632226943969726562e-01,-2.204962730407714844e+00
-2.743661165237426758e+00,-1.513566613197326660e+00
-1.240204811096191406e+00,-2.382704257965087891e+00
-3.156864166259765625e+00,-2.270824193954467773e+00
-1.607263326644897461e+00,-1.563680410385131836e+00
-2.584866762161254883e+00,-2.619821310043334961e+00
-1.088705778121948242e+00,-3.063636064529418945e+00
-2.074892282485961914e+00,-1.621776580810546875e+00
-3.413077831268310547e+00,-2.314688682556152344e+00
-2.017693042755126953e+00,-1.872953414916992188e+00
-1.064515113830566406e-01,-1.823050260543823242e+00
-1.828526020050048828e+00,-3.373692750930786133e+00
-1.347476124763488770e+00,-2.605654001235961914e-01
-3.662297248840332031e+00,-4.178380966186523438e-01
-1.314424514770507812e+00,-3.148158788681030273e+00
-3.585215091705322266e+00,-1.644971013069152832e+00
-4.121352195739746094e+00,6.983902454376220703e-01
-3.176312446594238281e+00,-2.749499797821044922e+00
-3.171986341476440430e+00,-1.431292176246643066e+00
-3.591452598571777344e+00,-2.224405765533447266e+00
-1.957695126533508301e+00,-1.461021661758422852e+00
-3.926873207092285156e-02,-2.102082252502441406e+00
-3.025731563568115234e+00,-2.651602506637573242e+00
-1.976265072822570801e+00,-2.521110534667968750e+00
-1.783367156982421875e+00,-1.972204923629760742e+00
-3.106048107147216797e+00,-1.004883766174316406e+00
-3.104572296142578125e+00,-3.502980232238769531e+00
-2.908044099807739258e+00,-2.671639442443847656e+00
-1.209938764572143555e+00,-2.099827527999877930e+00
-1.834662914276123047e+00,-2.024396896362304688e+00
-3.533238410949707031e+00,-3.514648914337158203e+00
-2.338939189910888672e+00,7.401514053344726562e-02
-1.963821053504943848e+00,-1.526231050491333008e+00
-3.327965736389160156e+00,-2.472468376159667969e+00
-2.096228361129760742e+00,-3.225461959838867188e+00
-1.835336089134216309e+00,-1.655395746231079102e+00
-4.581677913665771484e-01,-2.260577917098999023e+00
-2.148390293121337891e+00,-2.070775508880615234e+00
-2.874274730682373047e+00,-2.867537736892700195e+00
-1.893320560455322266e+00,-1.064616799354553223e+00
-1.328359603881835938e+00,-1.127317428588867188e+00
-6.950384378433227539e-01,-8.758871555328369141e-01
-8.390040397644042969e-01,-1.817247629165649414e+00
-3.186606407165527344e+00,-1.931954503059387207e+00
-2.072573184967041016e+00,-1.230442404747009277e+00
-2.254533052444458008e+00,-1.631622552871704102e+00
-6.883928775787353516e-01,-5.538564920425415039e-01
-8.810353279113769531e-01,-2.121183633804321289e+00
-1.024685025215148926e+00,-1.854157447814941406e+00
-1.459830760955810547e+00,-9.951726198196411133e-01
-2.300758123397827148e+00,-3.554506301879882812e+00
-1.819028615951538086e+00,-1.621809959411621094e+00
-8.977633714675903320e-01,-3.546319246292114258e+00
-1.072527408599853516e+00,-1.959756135940551758e+00
-1.867301106452941895e+00,-2.843665122985839844e+00
-2.355693101882934570e+00,-2.604396343231201172e+00
-2.103284120559692383e+00,-7.752243280410766602e-01
-2.626522779464721680e+00,-2.937047958374023438e+00
-2.044424772262573242e+00,-1.215729355812072754e+00
-4.281108856201171875e+00,-1.223667979240417480e+00
-2.832424879074096680e+00,-1.589512586593627930e+00
-2.421730518341064453e+00,-3.290914535522460938e+00
-6.161532402038574219e-01,-5.138691663742065430e-01
-1.598526477813720703e+00,-2.744731903076171875e+00
-2.371918678283691406e+00,-2.810659885406494141e+00
-1.406407833099365234e+00,-1.232024073600769043e+00
-2.555469989776611328e+00,-1.571130514144897461e+00
-6.141945123672485352e-01,-1.572741866111755371e+00
-2.595767736434936523e+00,-2.037352800369262695e+00
-3.171371459960937500e+00,-2.857355594635009766e+00
-2.288136482238769531e+00,-7.339044809341430664e-01
-8.564382791519165039e-01,-2.732082128524780273e+00
2.555775642395019531e-01,-1.178408384323120117e+00
-2.847099304199218750e+00,-2.177524566650390625e+00
-2.180122375488281250e+00,-1.478168606758117676e+00
-2.994128227233886719e+00,-6.811857223510742188e-01
-1.238077878952026367e+00,-2.119374513626098633e+00
-2.637662649154663086e+00,-2.109801769256591797e+00
-1.623018145561218262e+00,-2.190878629684448242e+00
-2.357461214065551758e+00,-3.209256172180175781e+00
-1.080650806427001953e+00,-9.931077957153320312e-01
-2.414771080017089844e+00,-2.719695091247558594e+00
-2.223587512969970703e+00,-2.899349927902221680e+00
-2.530272483825683594e+00,-9.704509973526000977e-01
-1.931151747703552246e+00,-3.119662761688232422e+00
-2.992576360702514648e+00,-2.290111780166625977e+00
-2.202167987823486328e+00,-1.223733663558959961e+00
-3.248488426208496094e+00,-3.015333175659179688e+00
9.525167942047119141e-01,-1.563904643058776855e+00
-1.521398305892944336e+00,-2.694688320159912109e+00
-2.138314723968505859e+00,-1.393593072891235352e+00
-1.683905839920043945e+00,-2.597980022430419922e+00
-3.745411872863769531e+00,-2.600994586944580078e+00
-4.178598403930664062e+00,-3.296166896820068359e+00
-1.452130556106567383e+00,-3.550754070281982422e+00
-8.437207937240600586e-01,-1.806396245956420898e+00
-2.529622077941894531e+00,-2.166907787322998047e+00
-2.221810340881347656e+00,-2.363971948623657227e+00
-3.220175027847290039e+00,-1.876468658447265625e+00
-1.924126148223876953e+00,-3.227209091186523438e+00
-3.276749134063720703e+00,-3.082902908325195312e+00
-2.754822254180908203e+00,-3.125960588455200195e+00
-2.662254333496093750e+00,-7.121286392211914062e-01
-2.233552932739257812e+00,-1.527551651000976562e+00
-2.320424556732177734e+00,-3.348300457000732422e+00
-3.331834793090820312e+00,-2.733855247497558594e+00
-1.819141387939453125e+00,-3.348129987716674805e+00
3.783345222473144531e-02,-3.104228496551513672e+00
-1.247438907623291016e+00,-1.185392498970031738e+00
-2.367741346359252930e+00,-1.450407385826110840e+00
-8.652585744857788086e-01,-3.237319469451904297e+00
-2.128757953643798828e+00,-1.320985555648803711e+00
-1.904999613761901855e+00,-2.260023593902587891e+00
-1.533361911773681641e+00,-4.539946317672729492e-01
-2.107690334320068359e+00,-2.894762039184570312e+00
-1.448786258697509766e+00,-1.416621208190917969e+00
-1.565503597259521484e+00,-4.429004192352294922e-01
-3.444136142730712891e+00,-6.869536638259887695e-01
-2.283779144287109375e+00,-1.239974498748779297e+00
-3.711292266845703125e+00,-2.072306156158447266e+00
-3.298235416412353516e+00,-1.814546346664428711e+00
-2.613694906234741211e+00,-2.323850393295288086e+00
-6.366981267929077148e-01,-2.934350013732910156e+00
-3.414047479629516602e+00,6.890010833740234375e-02
-2.976506710052490234e+00,-1.773015260696411133e+00
-2.100572824478149414e+00,-1.295687913894653320e+00
-1.802110075950622559e+00,-6.695774793624877930e-01
-1.559446334838867188e+00,-2.972321510314941406e-01
-9.304229021072387695e-01,-1.173492908477783203e+00
-2.596219301223754883e+00,-4.532758712768554688e+00
-1.453233838081359863e+00,-3.996992588043212891e+00
-1.303130149841308594e+00,-3.068131446838378906e+00
-1.678622126579284668e+00,-3.282836914062500000e+00
-1.693998813629150391e+00,4.716920852661132812e-02
-2.091549873352050781e+00,-2.872185230255126953e+00
-1.942921876907348633e+00,-2.754199981689453125e+00
-1.607061266899108887e+00,-9.264972209930419922e-01
-2.831055164337158203e+00,-1.908266544342041016e-01
-3.041423320770263672e+00,-1.113159894943237305e+00
4.625570774078369141e-01,-1.156182289123535156e+00
-4.238033294677734375e+00,-1.647155761718750000e+00
-2.950516700744628906e+00,-2.182045221328735352e+00
-2.762770652770996094e+00,-2.551078081130981445e+00
-2.704864740371704102e+00,-1.454369187355041504e+00
-2.500882148742675781e+00,-2.435045003890991211e+00
-2.054400444030761719e+00,-4.098635673522949219e+00
-1.206706523895263672e+00,-3.269224643707275391e+00
-2.324482917785644531e+00,-2.080364704132080078e+00
-2.861835956573486328e-01,-1.584900021553039551e+00
-1.550476670265197754e+00,-3.160220623016357422e+00
-7.144738435745239258e-01,-1.622411727905273438e+00
-2.855401515960693359e+00,-8.454954624176025391e-01
-4.531295776367187500e+00,-1.538443565368652344e+00
-2.735069990158081055e+00,-2.448779821395874023e+00
-2.504943609237670898e+00,-2.577499628067016602e+00
-8.051232099533081055e-01,-1.203563690185546875e+00
-3.942697048187255859e-01,-2.613702774047851562e+00
-2.482716083526611328e+00,-3.008128166198730469e+00
-1.826697826385498047e+00,-1.213305592536926270e+00
-1.814209342002868652e+00,3.392260074615478516e-01
-1.819275975227355957e+00,-3.049719810485839844e+00
-2.974713802337646484e+00,-3.603967428207397461e-01
-3.432688236236572266e+00,-2.586777925491333008e+00
-2.623399734497070312e+00,-6.102926731109619141e-01
-1.606072545051574707e+00,-2.201084852218627930e+00
-1.396946310997009277e+00,-9.067705869674682617e-01
-1.062796354293823242e+00,-1.530639529228210449e+00
-1.578961968421936035e+00,-1.732930660247802734e+00
-3.009801864624023438e+00,-2.063735008239746094e+00
-2.479325771331787109e+00,-2.721355676651000977e+00
-1.825039625167846680e+00,-2.119264602661132812e+00
-4.434479713439941406e+00,-1.968629240989685059e+00
-1.497576951980590820e+00,-1.291698932647705078e+00
-2.864432811737060547e+00,-1.970371723175048828e+00
-2.192034006118774414e+00,-2.177027940750122070e+00
-2.157057523727416992e+00,-1.923129916191101074e+00
-1.889261245727539062e+00,-1.591295719146728516e+00
-2.369000196456909180e+00,-2.941068172454833984e+00
-1.661628842353820801e+00,-3.742627859115600586e+00
-3.205151796340942383e+00,-2.637217521667480469e+00
-2.066390991210937500e+00,-1.420766115188598633e+00
-1.899638295173645020e+00,-1.605624794960021973e+00
-2.613326787948608398e+00,-2.759328126907348633e+00
-2.089589118957519531e+00,-4.050253868103027344e+00
-3.776932716369628906e+00,-2.392137289047241211e+00
-3.166202068328857422e+00,-7.665946483612060547e-01
-1.257107257843017578e+00,-2.178768634796142578e+00
-2.986364841461181641e+00,-1.997712612152099609e+00
-2.879323959350585938e+00,-1.333382129669189453e+00
-1.726667881011962891e-01,-2.962486267089843750e+00
-3.336094856262207031e+00,-2.226425886154174805e+00
-3.120598316192626953e+00,-1.523981332778930664e+00
-3.118373394012451172e+00,-1.061487197875976562e+00
-1.789867877960205078e+00,-1.518076419830322266e+00
-6.083914041519165039e-01,-3.288925170898437500e+00
-2.261465787887573242e+00,-2.560694694519042969e+00
-1.296129226684570312e+00,-1.513082981109619141e+00
-1.956466078758239746e+00,-1.360246777534484863e+00
-1.212616205215454102e+00,-1.591446161270141602e+00
-3.615863561630249023e+00,-3.276299476623535156e+00
-3.668427944183349609e+00,-9.695557355880737305e-01
-3.005537509918212891e+00,-3.195888042449951172e+00
-2.438426017761230469e+00,-1.561971664428710938e+00
-1.416473746299743652e+00,-3.517291545867919922e+00
-1.843767046928405762e+00,6.670260429382324219e-02
-1.439297556877136230e+00,-1.227546334266662598e+00
-2.662554979324340820e-01,-1.127034425735473633e+00
1.002495765686035156e+00,-2.593859434127807617e+00
-2.469662189483642578e+00,-1.474163651466369629e+00
-1.529966592788696289e+00,-2.631153583526611328e+00
-1.701144218444824219e+00,-1.537517786026000977e+00
-3.701643228530883789e+00,-1.466884136199951172e+00
-3.204159736633300781e+00,-1.761763930320739746e+00
-3.236342430114746094e+00,-2.122140645980834961e+00
-1.354394793510437012e+00,-2.262255430221557617e+00
-3.961678743362426758e-01,-3.112983942031860352e+00
-2.116975784301757812e+00,-3.026274681091308594e+00
-4.105769634246826172e+00,-3.186290740966796875e+00
-4.606001377105712891e-01,1.936585903167724609e-01
-8.118968009948730469e-01,-2.083685398101806641e+00
-1.899844646453857422e+00,-3.421294212341308594e+00
-2.370352506637573242e+00,-1.637906551361083984e+00
-1.453455448150634766e+00,-1.608157873153686523e+00
-1.334250688552856445e+00,-1.077852606773376465e+00
-2.536791801452636719e+00,-5.340348482131958008e-01
-2.986648082733154297e+00,-4.213543891906738281e+00
-2.140548467636108398e+00,-2.994460344314575195e+00
-2.905615806579589844e+00,-5.643978118896484375e-01
-1.643126487731933594e+00,-1.133791208267211914e+00
-7.998998165130615234e-01,-2.972242355346679688e+00
-1.720723628997802734e+00,-3.291217565536499023e+00
-4.344323158264160156e+00,-2.244190931320190430e+00
-1.016479611396789551e+00,-3.122378349304199219e+00
-2.380026578903198242e+00,-1.203072071075439453e-01
-2.610300064086914062e+00,-1.092046856880187988e+00
-1.297828555107116699e+00,-2.253319263458251953e+00
-1.930984854698181152e+00,-3.258312702178955078e+00
-4.326950073242187500e+00,-1.836760163307189941e+00
-3.672198534011840820e+00,-3.320640087127685547e+00
-1.188696146011352539e+00,-3.919591426849365234e+00
-3.167010307312011719e+00,-2.272846698760986328e+00
-1.914831876754760742e+00,-9.989792108535766602e-01
-1.556201577186584473e+00,-1.004451870918273926e+00
-4.466694593429565430e-01,-2.159366369247436523e+00
-3.234577894210815430e+00,-7.642642259597778320e-01
-1.854160070419311523e+00,-3.581191539764404297e+00
-1.074603557586669922e+00,-2.144122362136840820e+00
-2.061607360839843750e+00,-3.167863845825195312e+00
-3.027199745178222656e+00,-5.986828804016113281e-01
-2.833755254745483398e+00,-1.099576950073242188e+00
-1.599780082702636719e+00,-3.770641803741455078e+00
-2.507061958312988281e+00,-2.542962074279785156e+00
-7.967778444290161133e-01,-3.091721773147583008e+00
-1.146200418472290039e+00,-1.906650781631469727e+00
-1.776003360748291016e+00,-1.325163483619689941e+00
-2.975311517715454102e+00,-1.364319801330566406e+00
-1.130326271057128906e+00,-2.895690202713012695e+00
-2.904577255249023438e+00,-1.979550719261169434e+00
-2.116320610046386719e+00,-2.719956636428833008e+00
-2.175776958465576172e+00,-1.089816093444824219e+00
-2.139892816543579102e+00,-7.348015308380126953e-01
-1.569106936454772949e+00,-3.105434417724609375e+00
-1.681298732757568359e+00,-3.031080245971679688e+00
-3.000956058502197266e+00,-3.117456197738647461e+00
-2.327644824981689453e+00,-9.526287317276000977e-01
-2.137595415115356445e+00,7.472610473632812500e-01
-1.343895196914672852e+00,-3.249512195587158203e+00
-7.968608140945434570e-01,-2.066519260406494141e+00
-2.624890804290771484e+00,-1.707916736602783203e+00
-2.426820755004882812e+00,-2.757554054260253906e+00
-1.173225402832031250e+00,-1.753150939941406250e+00
-3.504047155380249023e+00,-2.329402923583984375e+00
-1.757597446441650391e+00,-2.782241106033325195e+00
-1.977783322334289551e+00,-2.159507036209106445e+00
-7.936718463897705078e-01,-1.984702229499816895e+00
-1.879771947860717773e+00,-1.705080389976501465e+00
-1.665234565734863281e+00,-4.583213329315185547e-01
-2.003497600555419922e+00,-1.983953833580017090e+00
-7.413824796676635742e-01,-2.248720645904541016e+00
-2.651977300643920898e+00,-1.291117191314697266e+00
-2.375950098037719727e+00,-2.792877197265625000e+00
-2.040473222732543945e+00,-3.032045125961303711e+00
-1.044364929199218750e+00,-1.128577470779418945e+00
2.328944206237792969e-01,-1.639426946640014648e+00
-1.301937341690063477e+00,5.398101806640625000e-01
-9.977219104766845703e-01,-2.414063692092895508e+00
-4.506853580474853516e+00,-3.387471437454223633e+00
2.632529735565185547e-01,-4.040210723876953125e+00
-1.254078984260559082e+00,-1.389540433883666992e+00
-1.550021409988403320e+00,-2.850722789764404297e+00
-1.830472230911254883e+00,-2.517860651016235352e+00
-2.214968204498291016e-02,-3.096734523773193359e+00
-2.693171977996826172e+00,-8.759042024612426758e-01
-2.783860683441162109e+00,-5.832320451736450195e-01
-2.701131820678710938e+00,-1.654696822166442871e+00
-2.161683559417724609e+00,-1.544452667236328125e+00
-2.053171634674072266e+00,-1.962199568748474121e+00
-1.642597794532775879e+00,-2.221154451370239258e+00
-1.850593328475952148e+00,-1.996371269226074219e+00
-2.399044513702392578e+00,-2.072709798812866211e+00
-4.403487205505371094e+00,-2.065116882324218750e+00
-1.476877927780151367e+00,-1.163043141365051270e+00
-1.611530661582946777e+00,-1.440152168273925781e+00
-1.009519815444946289e+00,-2.580973148345947266e+00
-2.726293563842773438e+00,-8.229660987854003906e-02
-1.806116700172424316e+00,-3.636523485183715820e-01
-3.408748149871826172e+00,-2.841144561767578125e+00
-3.287851810455322266e+00,-2.784443855285644531e+00
-1.492978692054748535e+00,-9.542257785797119141e-01
-3.082424640655517578e+00,-2.003598690032958984e+00
-3.343291759490966797e+00,-2.096275568008422852e+00
-1.926945924758911133e+00,-9.954656362533569336e-01
-3.506172657012939453e+00,-2.939035177230834961e+00
-1.370177268981933594e+00,-7.648079395294189453e-01
-1.382839202880859375e+00,-2.366136312484741211e+00
-1.163870334625244141e+00,-2.006115913391113281e+00
-3.266426801681518555e+00,-2.835601329803466797e+00
-2.260608434677124023e+00,-2.996037244796752930e+00
-2.262294769287109375e+00,-1.768085837364196777e+00
-6.011537313461303711e-01,-1.779583692550659180e+00
-4.488372802734375000e-02,-2.068273782730102539e+00
-2.642059326171875000e+00,-2.545473814010620117e+00
-1.219854593276977539e+00,5.113577842712402344e-02
-2.704131603240966797e+00,-1.925564885139465332e+00
-1.230259418487548828e+00,-1.247905254364013672e+00
-2.547401428222656250e+00,-9.915757179260253906e-01
-3.288998603820800781e+00,-2.940166234970092773e+00
-2.221268653869628906e+00,-1.869817018508911133e+00
-1.973533749580383301e+00,-2.155177831649780273e+00
-7.292920351028442383e-01,-2.111012935638427734e+00
-1.989603757858276367e+00,-1.539975643157958984e+00
-2.333029747009277344e+00,-3.235034227371215820e+00
-3.185688972473144531e+00,-3.923512697219848633e+00
-1.031190872192382812e+00,-3.336060047149658203e-01
-1.160542845726013184e+00,-2.718612194061279297e+00
-2.447651863098144531e+00,-2.543436050415039062e+00
-1.985175728797912598e+00,-2.014271974563598633e+00
-1.858503222465515137e+00,-2.774773597717285156e+00
-2.902288198471069336e+00,-2.018074989318847656e+00
-2.655122756958007812e+00,-2.934402704238891602e+00
-1.067695617675781250e+00,-2.871847391128540039e+00
-8.166043758392333984e-01,-2.236202955245971680e+00
-1.787519097328186035e+00,-3.012585163116455078e+00
-4.053027629852294922e+00,-3.528733491897583008e+00
-1.856532096862792969e+00,3.792028427124023438e-01
-1.263435840606689453e+00,-4.403550624847412109e-01
-1.905062913894653320e+00,-1.292669057846069336e+00
-2.032853841781616211e+00,-3.186064720153808594e+00
-2.555125951766967773e+00,-1.080021619796752930e+00
-3.074278354644775391e+00,-3.119076490402221680e+00
-5.419566631317138672e-01,-1.466652870178222656e+00
-1.397252917289733887e+00,-2.865275144577026367e+00
-1.615139126777648926e+00,-2.069283008575439453e+00
-3.064586162567138672e+00,-2.792572498321533203e+00
-3.610018491744995117e+00,-1.221405506134033203e+00
-1.594894886016845703e+00,-1.008167743682861328e+00
-1.688780069351196289e+00,-2.030285835266113281e+00
-1.576243400573730469e+00,-4.284223318099975586e-01
-2.632676839828491211e+00,-2.530725717544555664e+00
-1.590148687362670898e+00,-3.531296253204345703e+00
-1.831609368324279785e+00,-3.197642326354980469e+00
-4.817143678665161133e-01,-7.119231224060058594e-01
-2.572566509246826172e+00,-1.610540628433227539e+00
-2.932240486145019531e+00,-1.851878523826599121e+00
-2.326765775680541992e+00,-2.903183937072753906e+00
-2.359241247177124023e+00,-2.237544536590576172e+00
-1.585582256317138672e+00,-1.611244440078735352e+00
-2.725425720214843750e+00,-3.856209278106689453e+00
-3.007589578628540039e+00,-3.815626144409179688e+00
-1.635464429855346680e-01,-1.628976583480834961e+00
-1.249792933464050293e+00,-3.228443861007690430e+00
3.631396293640136719e-01,-3.352749347686767578e+00
-2.130163669586181641e+00,-2.605004310607910156e+00
-1.931264638900756836e+00,-1.129294395446777344e+00
-2.472711801528930664e+00,-2.484498739242553711e+00
9.124331474304199219e-01,-8.197029829025268555e-01
2.968835830688476562e-01,-2.959013938903808594e+00
-3.834624528884887695e+00,-2.032991886138916016e+00
-9.233195781707763672e-01,-1.506127953529357910e+00
-9.201914072036743164e-01,-3.024534940719604492e+00
-3.163314819335937500e+00,-1.761363744735717773e+00
-1.771601438522338867e+00,-1.055041432380676270e+00
-1.798281431198120117e+00,-2.524537801742553711e+00
-8.637408018112182617e-01,-3.408933162689208984e+00
-2.851277828216552734e+00,-2.407465934753417969e+00
-3.389959812164306641e+00,-8.737642765045166016e-01
-2.614802837371826172e+00,-2.149825334548950195e+00
-1.285958528518676758e+00,-3.659187316894531250e+00
-2.265126228332519531e+00,-1.606018304824829102e+00
-3.110448837280273438e+00,-4.360424995422363281e+00
-7.207738161087036133e-01,-1.653764605522155762e+00
-1.962002635002136230e+00,-2.331843137741088867e+00
-3.836517333984375000e-01,-3.555193662643432617e+00
-2.676845073699951172e+00,-2.058689594268798828e+00
-2.509610414505004883e+00,-2.557850360870361328e+00
-3.362060070037841797e+00,-2.789579391479492188e+00
-2.109306812286376953e+00,-1.554699420928955078e+00
-3.268384933471679688e+00,-4.469626903533935547e+00
-2.019725799560546875e+00,-3.415708065032958984e+00
-1.486272573471069336e+00,-2.669374465942382812e+00
-2.658033847808837891e+00,-3.127193689346313477e+00
-1.808425784111022949e+00,-1.553889751434326172e+00
-2.322427272796630859e+00,5.807943344116210938e-01
-7.713713645935058594e-01,-3.871466636657714844e+00
-2.940392971038818359e+00,-2.363237142562866211e+00
-2.209149599075317383e-01,-2.635100364685058594e+00
-4.219495773315429688e+00,-3.784446716308593750e-01
-1.457767724990844727e+00,-4.790993928909301758e-01
-1.929634213447570801e+00,-2.076030492782592773e+00
-1.184928655624389648e+00,-1.378893375396728516e+00
-4.187928199768066406e+00,-3.173182249069213867e+00
-3.982765674591064453e+00,-5.105108261108398438e+00
-1.103026270866394043e+00,-2.459315061569213867e+00
-2.243836879730224609e+00,-1.512150645256042480e+00
6.212949752807617188e-03,2.302811145782470703e-01
1.012074947357177734e-01,-2.850437164306640625e+00
-5.061073303222656250e-01,-1.907032608985900879e+00
-2.394733428955078125e-01,6.004638671875000000e-01
-3.280737876892089844e+00,6.703743934631347656e-01


==> added_figure/added data/CDF/xrange.txt <==
1.796115040779113770e-01
7.700164437294005904e-01
1.360421383380889804e+00
1.950826323032379017e+00
2.541231262683868231e+00
3.131636202335357666e+00
3.722041141986846657e+00
4.312446081638335649e+00
4.902851021289825084e+00
5.493255960941314520e+00
6.083660900592803955e+00
6.674065840244292502e+00
7.264470779895781938e+00
7.854875719547271373e+00
8.445280659198759921e+00
9.035685598850250244e+00
9.626090538501738791e+00
1.021649547815322734e+01
1.080690041780471766e+01
1.139730535745620621e+01
1.198771029710769653e+01


==> added_figure/added data/CDF/xrange_original.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed0.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed1.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed10.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed11.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed12.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed13.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed14.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed15.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed16.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed17.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed18.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed19.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed2.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed3.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed4.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed5.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed6.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed7.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed8.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/CDF/xrange_projected_mixed9.txt <==
0.000000000000000000e+00
1.500000000000000000e+00
3.000000000000000000e+00
4.500000000000000000e+00
6.000000000000000000e+00
7.500000000000000000e+00
9.000000000000000000e+00
1.050000000000000000e+01
1.200000000000000000e+01
1.350000000000000000e+01
1.500000000000000000e+01
1.650000000000000000e+01
1.800000000000000000e+01
1.950000000000000000e+01
2.100000000000000000e+01
2.250000000000000000e+01
2.400000000000000000e+01
2.550000000000000000e+01
2.700000000000000000e+01
2.850000000000000000e+01
3.000000000000000000e+01


==> added_figure/added data/expected distance/cdf.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
4.000000000000000083e-02
1.000000000000000056e-01
1.400000000000000133e-01
2.400000000000000189e-01
3.000000000000000444e-01
5.200000000000000178e-01
6.199999999999999956e-01
7.199999999999999734e-01
7.700000000000000178e-01
8.400000000000000799e-01
8.500000000000000888e-01
8.700000000000001066e-01
9.100000000000001421e-01
9.400000000000001688e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.800000000000002043e-01
9.800000000000002043e-01


==> added_figure/added data/expected distance/cdfplot.txt <==
1.18E-01	0.00E+00
6.91E-01	1.00E-02
1.26E+00	1.00E-02
1.84E+00	3.00E-02
2.41E+00	1.00E-01
2.98E+00	1.60E-01
3.55E+00	2.10E-01
4.12E+00	2.90E-01
4.70E+00	3.70E-01
5.27E+00	4.70E-01
5.84E+00	5.60E-01
6.41E+00	6.30E-01
6.99E+00	7.50E-01
7.56E+00	8.00E-01
8.13E+00	8.70E-01
8.70E+00	9.20E-01
9.28E+00	9.40E-01
9.85E+00	9.40E-01
1.04E+01	9.60E-01
1.10E+01	9.70E-01
1.16E+01	9.90E-01


==> added_figure/added data/expected distance/xrange.txt <==
1.796115040779113770e-01
7.700164437294005904e-01
1.360421383380889804e+00
1.950826323032379017e+00
2.541231262683868231e+00
3.131636202335357666e+00
3.722041141986846657e+00
4.312446081638335649e+00
4.902851021289825084e+00
5.493255960941314520e+00
6.083660900592803955e+00
6.674065840244292502e+00
7.264470779895781938e+00
7.854875719547271373e+00
8.445280659198759921e+00
9.035685598850250244e+00
9.626090538501738791e+00
1.021649547815322734e+01
1.080690041780471766e+01
1.139730535745620621e+01
1.198771029710769653e+01


==> added_figure/added data/localDP/gnuplot.txt <==
#set terminal epslatex 6
#set output 'mnist-ldp-acc.eps'
set terminal postscript eps monochrome 

set output "cmnist-ldp-acc.eps" 

set size 0.35,0.45

set style data histograms
set style fill pattern 2

set xrange [-0.5:5.7]

set yrange [0:1]

set xtics ("3.21" 0, "7.82" 1, "15.67" 2, "31.31" 3, "41.66" 4, "121.24" 5) rotate by 45 right

set xlabel "Differential privacy loss {/Symbol e}"

set ylabel "Test accuracy" offset 2

#set key at 8.5,0.96

plot 'localdp.txt' using 2 lt 1 title "{/Symbol e}-LDP-DNN"

==> added_figure/added data/localDP/localdp.txt <==
3.21	0.1135
7.82	0.1135
15.67	0.1135
31.31	0.1180
44.66	0.1312
121.74	0.2221

==> added_figure/added data/sound_mnist/gnuplot.txt <==
set terminal postscript enhanced eps monochrome 
set output 'csound-N.eps'
set size 0.7,0.4

set xlabel "The number of participants N"
set ylabel "Test accuracy" offset 2

set style data histograms
set style histogram errorbars

#set xrange [40:400]

set xrange [-0.5:4.7]
set yrange [0:1.3]
set ytics 0,0.2,1

set key horizontal

#set key at 9,1.23

set xtics ("10" 0, "20" 1, "30" 2, "40" 3, "50" 4,)

plot 'soundmnist.txt' using 4:3:2 title "GRP-DNN" lt 1 fs pattern 2, 0.9824 title "CNN without projection" with lines lt 1

==> added_figure/added data/sound_mnist/soundmnist.txt <==
10	0.9621	0.9215	0.9527 
20	0.9542	0.9025	0.9387
30	0.9352	0.8902	0.9127
40	0.9012	0.8524	0.8843
50	0.8725	0.7954	0.8421	

==> data/cifra/Cifar10_separatemodel.txt <==
#number of nodes	max	min	mean
1	0.8056	0.8056	0.8056
2	0.7664	0.7423	0.7542
3	0.7584	0.7246	0.7324
4	0.7324	0.6821	0.7062
5	0.7263	0.6584	0.6906

==> data/cifra/Cifar_DP_acc.txt <==
#epsilon	acc
3.9	54.87%
10	59.80%
20	64.30%
30	68.24%
40	71.14%
50	72.58%
60	73.32%
#70	74.04%
80	74.88%
#90	75.44%
100	75.90%


==> data/cifra/Cifradata1.dat <==
0.8056	0.1164
0.7765  0.1125
0.7542  0.1121
0.7421  0.1116
0.7136  0.1107


==> data/cifra/Cifradata2.dat <==
0.8056 0.1164
0.7562 0.1103
0.6825 0.1065
0.5634 0.1072


==> data/cifra/New_Text_Document.txt <==
0.8056	
0.7765
0.7542
0.7421
0.7136


==> data/conditional number/data.txt <==
#Gaussian Rad Binary 
#10 100 1000 10000 100000 1000000 >1000000
0 0.5140 0.4290 0.0520 0.0050 0.000 0.000 
0 0.5180 0.4160 0.0540 0.0080 0.0040 0
0 0.1900 0.6300 0.1000 0.0300 0.0000 0.0500

==> data/conditional number/gnuplotcon.txt <==
set terminal postscript eps 
cd "D:/dropbox/Dropbox/linshan/journal/TIOT/TIOT/data/conditional number"
set output "conditional.eps"
set size 1,0.5

set xlabel "Condition number"
set ylabel "Probability distribution"

set style data histograms
set style fill pattern 2

#set xrange [40:400]

set xrange [-0.5:7.5]
set yrange [0:72]
set format y "%.0f%%"
set ytics 0,8,72

set key vertical

set xtics ("[0,10]" 0, "[10,10^2]" 1, "[10^2,10^3]" 2, "[10^3,10^4]" 3, "[10^4,10^5]" 4, "[10^5,10^6]" 5, "[10^6,10^7]" 6, ">10^7" 7)

plot "plotdata.txt" using ($1*100) title "Gaussian random matrices" lt 1,"" using ($2*100) title "Rademacher random matrices" lt 2,"" using ($3*100) title "Binary random matrices" lt 3
set output

==> data/conditional number/plotdata.txt <==
0.0000	0.0000	0.0000
0.5140	0.5180	0.1900
0.4290	0.4160	0.6300
0.0520	0.0540	0.1000
0.0050	0.0080	0.0300
0.0000	0.0040	0.0000
0.0000	0.0000	0.0500

==> data/hardware implementation/CrowdMLdata.txt <==
CrowdML acc 91.18% 12000bytes(11.7187MB)
our acc 95.56% 3.3571MB


==> data/hardware implementation/PPCLdata.txt <==
3.3571MB  0.5597MB
0.9591s   0.1598s
#14nodes#


==> data/hardware implementation/ourdata.txt <==
##  compressratio  acc size
85.71%   95.20%  2.8775MB
71.42%   94.85%  2.3979MB
57.14%   93.39%  1.9183MB
42.85%   92.54%  1.4387MB
28.57%   90.24%  0.9591MB

==> data/mnist/gnuplot_mnist_revised.txt <==
set terminal postscript eps

set output 'cmnist-N.eps'

set xlabel "The number of participants N"

set ylabel "Test accuracy" offset 2

set style data histograms

set style histogram errorbars

set xrange [-0.5:9.7]

set yrange [0:1.3]

set ytics 0,0.2,1

set key horizontal

set key at 9,1.23

set xtics ("40" 0, "80" 1, "120" 2, "160" 3, "200" 4, "240" 5, "280" 6, "320" 7, "360" 8, "400" 9)

plot 'mnist_Nvary_acc.txt' using 5:4:3 title "GRP-DNN" lt 1 fs pattern 2,\
     'mnist_separate_acc.txt' using 4:3:2 title "   GRP-NCL" lt 1 fs pattern 0,\
     'mnist_Nvary_SVM.txt' using 3:3:3 title "   GRP-SVM" lt 1 fs pattern 3,\
     0.9887 title "CNN" with lines lt 1,\
     0.9852 title "SVM" with lines lt 2 lw 3




==> data/mnist/gunscript.txt <==
set terminal epslatex 6
set output 'mnist-N2.tex'
set size 1,0.5

set xlabel "The number of participants $N$"
set ylabel "Test accuracy"

set style data histograms
set style fill pattern 2

#set xrange [40:400]

set xrange [-0.5:9.5]
set yrange [0:1.2]
set ytics 0,0.2,1

set key horizontal

set xtics ("40" 0, "80" 1, "120" 2, "160" 3, "200" 4, "240" 5, "280" 6, "320" 7, "360" 8, "400" 9)

plot 'mnist_Nvary_acc.csv' using 2 title "CNN with projection" lt 1,\
     '' using ($2-0.5) title "SVM with projection" lt 1,\
     0.9879 title "CNN without projection" with lines lt 1,\
     0.9852 title "SVM without projection" with lines lt 2


==> data/mnist/mnist_DP_acc.txt <==
10	0.1135
20	0.1346
30	0.2028
40	0.4176
50	0.5328
60	0.6326
70	0.7247
80	0.7808
90	0.8307
100	0.8657


==> data/mnist/mnist_DP_svm.txt <==
#epsilson	acc
10	0.1128
20	0.1128
30	0.1135
40	0.1142
50	0.1157
60	0.1186
70	0.1204
80	0.1234
90	0.1268
100	0.1294


==> data/mnist/mnist_Nvary_SVM.txt <==
1	40	0.1757
1	80	0.1771
1	120	0.1762
1	160	0.1782
1	200	0.1743
1	240	0.1768
1	280	0.1754
1	320	0.1768
1	360	0.1786
1	400	0.1794

==> data/mnist/mnist_Nvary_acc.csv <==
#compress ratio,N,acc,,orginal
1,40,0.9687,,0.9887
1,80,0.9567,,
1,120,0.9482,,
1,160,0.9349,,
1,200,0.9248,,
1,240,0.9185,,
1,280,0.9122,,
1,320,0.8857,,
1,360,0.8813,,
1,400,0.8618,,


==> data/mnist/mnist_Nvary_acc.txt <==
1	40	0.9826	0.9512	0.9687  
1	80	0.9742	0.9354	0.9567
1	120	0.9586	0.9216	0.9482
1	160	0.9521	0.9208	0.9349
1	200	0.9446	0.9183	0.9248
1	240	0.9254	0.9124	0.9185
1	280	0.9210	0.9026	0.9122
1	320	0.9024	0.8759	0.8857
1	360	0.8967	0.8745	0.8813
1	400	0.8766	0.8452	0.8618

==> data/mnist/mnist_separate_acc.txt <==
#N	accmax	accmin	accmean
40	1	0.8954	0.9432
80	1	0.8548	0.9272
120	1	0.7826	0.9124
160	1	0.7042	0.9012
200	1	0.6734	0.8811
240	1	0.6424	0.8624
280	1	0.6214	0.8564
320	1	0.6	0.8488
360	1	0.5216	0.8402
400	1	0.4583	0.837

==> data/mnist/mnistdata1.dat <==
0.9687 0.1757	
0.9567 0.1771
0.9482 0.1762
0.9349 0.1782
0.9248 0.1743
0.9185 0.1768
0.9122 0.1754
0.8857 0.1768
0.8813 0.1786
0.8618 0.1794


==> data/mnist/mnistdata2.dat <==
0.9552	0.1763
0.9507	0.1742
0.9467	0.1731
0.9345	0.1712
0.9225	0.1704


==> data/newdata/Binary_N_acc.csv <==
#compress ratio,N,acc,,orginal
1,40,0.9342,,0.9887
1,80,0.9054,,
1,120,0.8801,,
1,160,0.8624,,
1,200,0.8518,,
1,240,0.8418,,
1,280,0.8345,,
1,320,0.8233,,
1,360,0.8179,,
1,400,0.8167,,


==> data/newdata/Binary_com_acc.data.txt <==
89.46
88.8
86.89
84.21
80.46


==> data/newdata/F_score.txt <==
#origi	40	80	120
0.9954	0.9578	0.9418	0.9352	
0.9978	0.9755	0.9774	0.9619
0.9942	0.9275	0.8890	0.8601
0.9949	0.9188	0.8815	0.8497
0.9951	0.9274	0.8902	0.8643
0.9905	0.9055	0.8834	0.8338
0.9943	0.9429	0.9283	0.9159
0.9912	0.9155	0.8947	0.8534
0.9928	0.9140	0.8669	0.8294
0.9891	0.8935	0.8551	0.8072

==> data/newdata/gnuplotB.txt <==
set terminal postscript eps font "Times-Roman,22"
cd "C:/Users/linshan/Dropbox/linshan/journal/TOSN/TOSN/data/newdata"
set output "Binary-N.eps"
set size 1,0.5

set xlabel "The number of participants N"
set ylabel "Test accuracy"

set style data histograms
set style fill pattern 2

#set xrange [40:400]

set xrange [-0.5:9.5]
set yrange [0:1.2]
set ytics 0,0.2,1

set key horizontal

set xtics ("40" 0, "80" 1, "120" 2, "160" 3, "200" 4, "240" 5, "280" 6, "320" 7, "360" 8, "400" 9)

plot "Binary_N_acc.data" using 1 title "CNN with Binary matrix " lt 1,0.9879 title "CNN without projection" with lines lt 1
set output

==> data/newdata/gnuplotBc.txt <==
set terminal postscript eps font "Times-Roman,22"
cd "C:/Users/linshan/Dropbox/linshan/journal/TOSN/TOSN/data/newdata"
set output "Binary-com.eps"
set size 1,0.5

set xlabel "Compress ratio {/Symbol r}"
set ylabel "Test accuracy"

set style data histograms
set style fill pattern 2

#set xrange [40:400]

set xrange [-0.5:4.5]
set yrange [0:1.2]
set ytics 0,0.2,1

set key horizontal

set xtics ("1" 0, "1.16" 1, "1.41" 2, "1.75" 3, "2.33" 4)

plot "Binary_Com_acc.data" using 1 title "CNN with Binary matrix" lt 1
set output

==> data/newdata/gnuplotR.txt <==
set terminal postscript eps font "Times-Roman,22"
cd "C:/Users/linshan/Dropbox/linshan/journal/TOSN/TOSN/data/newdata"
set output "Ramtrix-N.eps"
set size 1,0.5

set xlabel "The number of participants N"
set ylabel "Test accuracy"

set style data histograms
set style fill pattern 2

#set xrange [40:400]

set xrange [-0.5:9.5]
set yrange [0:1.2]
set ytics 0,0.2,1

set key horizontal

set xtics ("40" 0, "80" 1, "120" 2, "160" 3, "200" 4, "240" 5, "280" 6, "320" 7, "360" 8, "400" 9)

plot "Ramrix_N_acc.data" using 1 title "CNN with Rademacher matrix" lt 1,0.9879 title "CNN without projection" with lines lt 1
set output

==> data/newdata/gnuplotRc.txt <==
set terminal postscript eps font "Times-Roman,22"
cd "C:/Users/linshan/Dropbox/linshan/journal/TOSN/TOSN/data/newdata"
set output "Ramtrix-com.eps"
set size 1,0.5

set xlabel "Compress ratio {/Symbol r}"
set ylabel "Test accuracy"

set style data histograms
set style fill pattern 2

#set xrange [40:400]

set xrange [-0.5:4.5]
set yrange [0:1.2]
set ytics 0,0.2,1

set key horizontal

set xtics ("1" 0, "1.16" 1, "1.41" 2, "1.75" 3, "2.33" 4)

plot "Ramtrix_Com_acc.data" using 1 title "CNN with Rademacher matrix" lt 1
set output

==> data/newdata/gnuplotfscore.txt <==
set terminal postscript eps
cd "D:/dropbox/Dropbox/linshan/journal/TOSN/TOSN/data/newdata"
set output "F1-score.eps"
set size 1,0.5

set xlabel "Handwritten digit"
set ylabel "F1 score"

set style data histograms
set style fill pattern 2

#set xrange [40:400]

set xrange [-0.5:9.5]
set yrange [0:1.4]
set ytics 0,0.2,1

set key horizontal

set xtics ("0" 0, "1" 1, "2" 2, "3" 3, "4" 4, "5" 5, "6" 6, "7" 7, "8" 8, "9" 9)

plot "F_score.txt" using 1 title "CNN" lt 1,"" using 2 title "GRP-DNN (N=40)" lt 2,"" using 3 title "GRP-DNN (N=80)" lt 3,"" using 4 title "GRP-DNN (N=120)" lt 4,
set output

==> data/newdata/gnuplotmix.txt <==
set terminal postscript eps 
cd "D:/dropbox/Dropbox/linshan/journal/TOSN/TOSN/data/newdata"
set output "mixN.eps"
set size 1,0.5

set xlabel "The number of participants N"
set ylabel "Test accuracy"

set style data histograms
set style fill pattern 2

#set xrange [40:400]

set xrange [-0.5:9.5]
set yrange [0:1.2]
set ytics 0,0.2,1

set key horizontal

set xtics ("40" 0, "80" 1, "120" 2, "160" 3, "200" 4, "240" 5, "280" 6, "320" 7, "360" 8, "400" 9)

plot "mix_N.data" using 1 title "GRP-DNN" lt 1,"" using 2 title " BRP-DNN" lt 2,"" using 3 title " RRP-DNN" lt 3
set output

==> data/newdata/gnuplotmixC.txt <==
set terminal postscript eps
cd "D:/dropbox/Dropbox/linshan/journal/TOSN/TOSN/data/newdata"
set output "mixCom.eps"
set size 1,0.5

set xlabel "Compression ratio {/Symbol r}"
set ylabel "Test accuracy"

set style data histograms
set style fill pattern 2

#set xrange [40:400]

set xrange [-0.5:4.5]
set yrange [0:1.2]
set ytics 0,0.2,1

set key horizontal

set xtics ("1" 0, "1.16" 1, "1.41" 2, "1.75" 3, "2.33" 4)


plot "mix_Com.data" using 1 title "GRP-DNN" lt 1,"" using 2 title " BRP-DNN" lt 2,"" using 3 title " RRP-DNN" lt 3
set output

==> data/newdata/gnuplotun.txt <==
set terminal postscript eps
cd "D:/dropbox/Dropbox/linshan/journal/TOSN/TOSN/data/newdata"
set output "unblanced.eps"
set size 1,0.5

set xlabel "Participant ID"
set ylabel "Horizontal distribution of data"

set style data histograms
set style fill pattern 2

#set xrange [40:400]

set xrange [-0.5:9.5]
set yrange [0:24]
set format y "%.0f%%"
set ytics 0,4,24

set key right vertical


set xtics ("0" 0, "1" 1, "2" 2, "3" 3, "4" 4, "5" 5, "6" 6, "7" 7, "8" 8, "9" 9)

plot "unblanced.txt" using ($1*100) title "Data distribution 1" lt 1,"unblanced1.txt" using ($1*100) title "Data distribution 2" lt 2,"unblanced2.txt" using ($1*100) title "Data distribution 3" lt 3,"unblanced3.txt" using ($1*100) title "Data distribution 4" lt 4
set output

==> data/newdata/unblanced.txt <==
5.032731220126152039e-02
6.734848022460937500e-02
1.643678098917007446e-01
1.431764662265777588e-01
1.742782145738601685e-01
2.539320848882198334e-02
6.953492015600204468e-02
1.600863039493560791e-01
9.956355392932891846e-02
4.592373594641685486e-02


==> data/newdata/unblanced1.txt <==
1.439634114503860474e-01
1.233762279152870178e-01
5.507270619273185730e-02
6.419622153043746948e-02
8.234682679176330566e-02
1.595800220966339111e-01
1.122332513332366943e-01
1.290135681629180908e-01
1.233042925596237183e-01
6.913482677191495895e-03


==> data/newdata/unblanced2.txt <==
1.814504563808441162e-01
1.695937216281890869e-01
8.025321364402770996e-02
8.455129712820053101e-02
6.898825615644454956e-02
2.591083757579326630e-02
8.178382366895675659e-02
1.529561132192611694e-01
1.897662505507469177e-02
1.355356574058532715e-01


==> data/newdata/unblanced3.txt <==
1.283903867006301880e-01
1.553224027156829834e-01
1.301237195730209351e-01
9.164488315582275391e-02
1.838319934904575348e-02
1.042087823152542114e-01
2.507739001885056496e-03
1.544042229652404785e-01
6.176868081092834473e-02
1.532460004091262817e-01


==> data/newdata/unblanced4.txt <==
6.986428052186965942e-02
8.535240590572357178e-02
1.643284112215042114e-01
1.222866550087928772e-01
1.215877830982208252e-01
1.059504151344299316e-01
6.178350746631622314e-02
1.508900225162506104e-01
6.069302186369895935e-02
5.726350098848342896e-02


==> data/spam/acc-dnn.txt <==
1	96%
40	94.25%
80	92.75%
120	89.25%
160	86.50%
200	83.25%

==> data/spam/acc-svm.txt <==
1	93.25%
40	91.75%
80	89.25%
120	87.75%
160	85.5%
200	82%

==> data/spam/spam-sep.txt <==
## N minacc maxacc averageacc
1	0.96	0.96	0.96	
40	0.8225	0.9700	0.9025
80	0.7850	0.9475	0.8675
120	0.7150	0.9075	0.8325
160	0.6550	0.8825	0.8125
200	0.6225	0.8500	0.7850

==> data/spam/spam_acc_dnn.txt <==
200  83.5%
160  86.50%
120  88.75%
80   92.75%
40    94.25%
1      96%
without projection£º
best test acc£º0.9652 when random choose 0.9 of the whole data as training using  0.05 to test


==> data/spam/spam_sep.txt <==
## N minacc maxacc averageacc
200 0.6225 0.8500 0.7850
160 0.6550 0.8825 0.8125
120 0.7150 0.9075 0.8325
80  0.7850 0.9475 0.8675 
40  0.8225 0.9700 0.9025

==> data/spam/spam_svm.txt <==
without projection: 96.25% 
## N acc
1  93.25%
40 91.75%
80 89.25%
120 87.75%
160 85.5%
200 82%

==> data/toy/gnuscript.txt <==
set terminal postscript eps color
cd "G:/linshan_research/plot/writeup/eps"
set output "toydata1.eps"
set style data histograms
set style histogram errorbars
set style fill pattern 2
set xrange[-0.5:5]
set yrange [0:1.2]
set ytics 0,0.2,1
set xtics ("4" 0, "8" 1, "12" 2, "16" 3, "20" 4)
set xlabel "The number of participants N" 
set ylabel "Test accuracy" 
plot "test.dat" using 3:2:1 linecolor 8 title "CNN with projection",'' using 6:5:4 linecolor 10 title "SVM with projection"
set output
#change to Times-Roman 25#

==> data/toy/test.csv <==
96.33%,94.30%
93.33%,89.20%
88.37%,85.40%
83.67%,79.60%
80.25%,73.30%


==> data/toy/test.dat <==
0.9756	0.9435	0.9633	0.9623	0.9012	0.9430
0.9621	0.9009	0.9333	0.9212	0.8623	0.8920
0.9112	0.8531	0.8837	0.8823	0.8012	0.8540
0.8821	0.7912	0.8367	0.8312	0.7623	0.7960
0.8623	0.7512	0.8025	0.7923	0.6782	0.7330

==> data/toy/test.txt <==
96.33%	94.30%
93.33%	89.20%
88.37%	85.40%
83.67%	79.60%
80.25%	73.30%


==> data/toy2/connumda.dat <==
#1       1
#1       1
1       0.9725
0.9375  0.9085
0.8925  0.8245
0.8650  0.7865
0.75    0.6450
0.5525  0.5125

==> data/toy2/source_to_generateCR.txt <==
https://gist.github.com/bstellato/23322fe5d87bb71da922fbc41d658079


==> eps/Cifradata1.dat <==
0.8056	0.1164
0.7765  0.1125
0.7542  0.1121
0.7421  0.1116
0.7136  0.1107


==> eps/Cifradata2.dat <==
0.8056 0.1164
0.7562 0.1103
0.6825 0.1065
0.5634 0.1072


==> eps/connumda.dat <==
1       1
1       1
1       0.9725
0.9375  0.9085
0.8925  0.8245
0.8650  0.7865
0.75    0.6450
0.5525  0.5125
 

==> eps/mnist_Nvary_acc.csv <==
40	0.9687
80	0.9567
120	0.9482
160	0.9349
200	0.9248
240	0.9185
280	0.9122
320	0.8857
360	0.8813
400	0.8618


==> eps/mnistdata1.dat <==
0.9687 0.1757	
0.9567 0.1771
0.9482 0.1762
0.9349 0.1782
0.9248 0.1743
0.9185 0.1768
0.9122 0.1754
0.8857 0.1768
0.8813 0.1786
0.8618 0.1794


==> eps/mnistdata2.dat <==
0.9552	0.1763
0.9507	0.1742
0.9467	0.1731
0.9345	0.1712
0.9225	0.1704


==> eps/plottes.dat <==
### ???? ###
# ????????? (mm)
#
# ??  ??    ??    
# ======================
1       2.5     38.1    
2       5.1     58.4    
3       10.2    81.3    
4       25.4    101.6    
5       27.9    114.3    
6       71.1    152.4    
7       175.3   129.5    
8       182.9   132.1    
9       48.3    154.9    
10      17.8    61.0    
11      5.1     50.8    
12      2.5     35.6    
### ???? ###

==> eps/round2-train_after0.csv <==
1.044922471046447754e+00,-6.168697774410247803e-02
1.464916110038757324e+00,9.969309568405151367e-01
2.743341445922851562e+00,1.579457879066467285e+00
3.146643638610839844e+00,1.669488072395324707e+00
2.278090715408325195e+00,8.114528656005859375e-01
2.532990217208862305e+00,2.023747444152832031e+00
2.824347734451293945e+00,1.217531323432922363e+00
3.001896858215332031e+00,1.188003897666931152e+00
2.658443927764892578e+00,1.744422554969787598e+00
1.569436550140380859e+00,7.038320899009704590e-01
4.992054402828216553e-01,2.703415155410766602e-01
7.973213791847229004e-01,1.073582887649536133e+00
2.572285413742065430e+00,1.472496271133422852e+00
2.950543403625488281e+00,1.590787053108215332e+00
2.322541475296020508e+00,1.362820982933044434e+00
-3.665318787097930908e-01,4.311968982219696045e-01
7.859820723533630371e-01,7.875843048095703125e-01
2.116782426834106445e+00,1.052052974700927734e+00
9.515585303306579590e-01,5.540897846221923828e-01
3.545763731002807617e+00,1.833554029464721680e+00
1.709170460700988770e+00,1.081945538520812988e+00
3.011365890502929688e+00,1.608824253082275391e+00
8.127423524856567383e-01,9.556610584259033203e-01
3.026229143142700195e+00,1.275281786918640137e+00
7.916133403778076172e-01,1.232943296432495117e+00
2.122348546981811523e+00,2.089720964431762695e-01
2.119737148284912109e+00,5.096943974494934082e-01
1.727272391319274902e+00,1.199130415916442871e+00
3.110628843307495117e+00,1.377132296562194824e+00
1.206532716751098633e+00,6.075760722160339355e-01
2.291199445724487305e+00,8.378064632415771484e-01
1.564561247825622559e+00,5.382942557334899902e-01
2.422037363052368164e+00,1.209208369255065918e+00
1.839613437652587891e+00,1.008673191070556641e+00
5.669214129447937012e-01,3.712991774082183838e-01
2.981819868087768555e+00,8.738625645637512207e-01
2.455775022506713867e+00,3.473718762397766113e-01
4.280945777893066406e+00,2.599091291427612305e+00
1.722160220146179199e+00,7.643463015556335449e-01
3.386383771896362305e+00,1.460869669914245605e+00
3.161541223526000977e+00,1.373856663703918457e+00
1.177495241165161133e+00,1.064561963081359863e+00
1.893210649490356445e+00,1.616424560546875000e+00
2.094544172286987305e+00,1.812597870826721191e+00
2.252531290054321289e+00,1.524034619331359863e+00
1.517319560050964355e+00,1.352060914039611816e+00
1.450044155120849609e+00,3.553166612982749939e-02
2.665946483612060547e+00,1.391767144203186035e+00
3.266083240509033203e+00,1.681312561035156250e+00
3.862523555755615234e+00,1.377324223518371582e+00
2.634035348892211914e+00,1.676812887191772461e+00
1.119548320770263672e+00,2.058804035186767578e-01
1.925093650817871094e+00,7.601737380027770996e-01
3.313143014907836914e+00,2.030760049819946289e+00
2.872112512588500977e+00,3.693915307521820068e-01
2.797801017761230469e+00,1.716680288314819336e+00
3.385938167572021484e+00,2.080941438674926758e+00
3.120597600936889648e+00,1.767291545867919922e+00
2.740218162536621094e+00,1.326770424842834473e+00
2.044145107269287109e+00,1.230773806571960449e+00
2.196029424667358398e+00,1.499085307121276855e+00
1.828005552291870117e+00,3.540102541446685791e-01
2.890035867691040039e+00,1.489881515502929688e+00
2.483569860458374023e+00,1.006130576133728027e+00
1.935984015464782715e+00,1.503846883773803711e+00
2.197432518005371094e+00,1.232039690017700195e+00
2.982475042343139648e+00,1.666547656059265137e+00
2.422430992126464844e+00,1.724385380744934082e+00
1.034714460372924805e+00,1.458365559577941895e+00
2.079562425613403320e+00,6.911426186561584473e-01
2.577535152435302734e+00,8.496537804603576660e-01
2.398240327835083008e+00,1.616951107978820801e+00
3.645177364349365234e+00,1.968049645423889160e+00
1.685693740844726562e+00,5.574749708175659180e-01
3.218640089035034180e+00,1.239714026451110840e+00
2.230092287063598633e+00,7.147417664527893066e-01
2.119918584823608398e+00,1.223892092704772949e+00
2.623209238052368164e+00,1.038851618766784668e+00
2.524786233901977539e+00,1.303668737411499023e+00
2.537255048751831055e+00,9.648832678794860840e-01
3.573797941207885742e+00,1.408311486244201660e+00
2.678802967071533203e+00,1.402834296226501465e+00
3.172114372253417969e+00,1.195957899093627930e+00
1.811552762985229492e+00,6.233632564544677734e-01
7.334948778152465820e-01,3.701455891132354736e-01
3.003929853439331055e+00,1.560921072959899902e+00
2.665629625320434570e+00,9.451026916503906250e-01
1.495130538940429688e+00,6.975210905075073242e-01
1.836600780487060547e+00,1.039022088050842285e+00
2.968503236770629883e+00,1.292912483215332031e+00
2.230488777160644531e+00,5.599409937858581543e-01
3.718927621841430664e+00,1.528481483459472656e+00
3.344904422760009766e+00,1.978555321693420410e+00
2.471007585525512695e+00,9.147859215736389160e-01
1.704857230186462402e+00,8.251786828041076660e-01
1.648474335670471191e+00,1.670501828193664551e+00
2.332203149795532227e+00,6.809271574020385742e-01
2.032284259796142578e+00,1.190083742141723633e+00
2.317957401275634766e+00,3.951677381992340088e-01
3.686805009841918945e+00,9.300020933151245117e-01
2.191236972808837891e+00,8.328856229782104492e-01
2.189163446426391602e+00,7.682019472122192383e-01
4.721077919006347656e+00,2.791318893432617188e+00
1.709388494491577148e+00,1.045366883277893066e+00
1.248479366302490234e+00,-2.479449957609176636e-01
2.480555295944213867e+00,2.692041695117950439e-01
2.177703619003295898e+00,1.142428040504455566e+00
2.988196611404418945e+00,1.453969478607177734e+00
1.786805987358093262e+00,8.508679270744323730e-01
1.905260443687438965e+00,1.430937886238098145e+00
2.130070209503173828e+00,1.058786034584045410e+00
2.562109470367431641e+00,1.910613059997558594e+00
2.404493093490600586e+00,1.351725339889526367e+00
2.241321563720703125e+00,8.052390217781066895e-01
1.707558631896972656e+00,8.716065883636474609e-01
3.853399991989135742e+00,1.920348525047302246e+00
1.706070423126220703e+00,1.455621600151062012e+00
3.263520956039428711e+00,1.808280467987060547e+00
1.926197171211242676e+00,6.651414632797241211e-01
1.894125461578369141e+00,1.791470885276794434e+00
2.537169456481933594e+00,1.692292571067810059e+00
8.326631784439086914e-01,4.642048180103302002e-01
1.606966972351074219e+00,8.194179534912109375e-01
2.698612928390502930e+00,1.473862648010253906e+00
2.957809448242187500e+00,1.643170475959777832e+00
3.870532512664794922e+00,1.841483473777770996e+00
2.229404211044311523e+00,6.839049458503723145e-01
1.863707900047302246e+00,6.480610966682434082e-01
2.618359804153442383e+00,1.363127827644348145e+00
2.897750377655029297e+00,1.685648560523986816e+00
2.912164211273193359e+00,1.277533292770385742e+00
2.062160491943359375e+00,1.234562516212463379e+00
1.410173177719116211e+00,8.484475016593933105e-01
1.413860797882080078e+00,6.203899979591369629e-01
1.919837474822998047e+00,1.288782835006713867e+00
2.140559196472167969e+00,6.732223033905029297e-01
2.206482648849487305e+00,1.558886051177978516e+00
2.085310220718383789e+00,3.378870487213134766e-01
1.540172576904296875e+00,1.362659215927124023e+00
3.368034601211547852e+00,1.291640281677246094e+00
3.167616367340087891e+00,1.415022253990173340e+00
1.705938935279846191e+00,9.257467389106750488e-01
9.101413935422897339e-02,7.045979499816894531e-01
1.622371196746826172e+00,1.363617062568664551e+00
2.310802459716796875e+00,1.988608837127685547e+00
2.155774354934692383e+00,5.942533612251281738e-01
1.688511610031127930e+00,8.975059986114501953e-01
3.111811161041259766e+00,1.296194791793823242e+00
1.787099957466125488e+00,7.363448739051818848e-01
1.196230173110961914e+00,1.029701232910156250e+00
3.513500452041625977e+00,1.846385121345520020e+00
2.809575319290161133e+00,1.417473554611206055e+00
8.158800005912780762e-01,7.361797690391540527e-01
2.933235168457031250e+00,5.601127743721008301e-01
2.120439529418945312e+00,1.528126716613769531e+00
1.536671400070190430e+00,5.090972185134887695e-01
1.804885745048522949e+00,1.586746931076049805e+00
2.502306699752807617e+00,9.031951427459716797e-01
2.958747386932373047e+00,1.395702838897705078e+00
4.834740757942199707e-01,3.949596583843231201e-01
8.361130356788635254e-01,2.540492415428161621e-01
2.575147628784179688e+00,1.377076864242553711e+00
1.082410931587219238e+00,3.290640115737915039e-01
1.654558777809143066e+00,6.693750023841857910e-01
2.355460166931152344e+00,1.230385303497314453e+00
2.515098810195922852e+00,7.939512133598327637e-01
2.437315464019775391e+00,4.706251025199890137e-01
2.434543132781982422e+00,1.501210570335388184e+00
2.586730480194091797e+00,1.452975034713745117e+00
2.969168424606323242e+00,1.355253577232360840e+00
2.309883832931518555e+00,3.149383664131164551e-01
2.433925867080688477e+00,1.027811408042907715e+00
2.253814697265625000e+00,8.477732539176940918e-01
2.431461334228515625e+00,1.311526298522949219e+00
1.359206318855285645e+00,8.468835949897766113e-01
2.306808710098266602e+00,1.401641249656677246e+00
3.104880094528198242e+00,1.570753574371337891e+00
1.761155366897583008e+00,1.040931940078735352e+00
2.591808557510375977e+00,8.194034695625305176e-01
1.874055385589599609e+00,8.714683651924133301e-01
1.891314744949340820e+00,9.403556585311889648e-01
3.815780401229858398e+00,2.061503648757934570e+00
2.857810497283935547e+00,1.140961289405822754e+00
2.269222259521484375e+00,1.194114327430725098e+00
9.722974300384521484e-01,8.901816010475158691e-01
1.169131040573120117e+00,9.266928434371948242e-01
2.287755250930786133e+00,1.332202076911926270e+00
1.816391348838806152e+00,8.263343572616577148e-01
3.177269697189331055e+00,9.432919025421142578e-01
2.414118051528930664e+00,1.348914742469787598e+00
3.433183670043945312e+00,2.712044477462768555e+00
2.833845853805541992e+00,4.536094963550567627e-01
3.703259468078613281e+00,2.279931306838989258e+00
3.683629989624023438e+00,2.244723320007324219e+00
2.915150165557861328e+00,5.370631814002990723e-01
1.177362680435180664e+00,7.604318261146545410e-01
2.121033191680908203e+00,1.304866671562194824e+00
9.639290571212768555e-01,6.329481601715087891e-01
1.157271146774291992e+00,7.635492682456970215e-01
3.009322166442871094e+00,1.127211928367614746e+00
2.377057552337646484e+00,1.681593418121337891e+00
2.037378311157226562e+00,1.798261046409606934e+00
2.631716966629028320e+00,8.858042359352111816e-01
3.111227273941040039e+00,1.719349741935729980e+00
1.519030809402465820e+00,1.456407189369201660e+00
3.122864007949829102e+00,1.979804039001464844e+00
2.450968742370605469e+00,1.424662351608276367e+00
2.699094772338867188e+00,1.288945436477661133e+00
2.648791313171386719e+00,1.552864551544189453e+00
2.028696775436401367e+00,9.518513083457946777e-01
8.259565830230712891e-01,1.330293416976928711e+00
3.125428438186645508e+00,1.974641919136047363e+00
3.064917087554931641e+00,1.446206569671630859e+00
1.338222503662109375e+00,9.257423877716064453e-01
2.247066497802734375e+00,6.758480668067932129e-01
2.156711578369140625e+00,1.235907673835754395e+00
2.269369602203369141e+00,1.252227663993835449e+00
3.584688425064086914e+00,1.924557209014892578e+00
1.534969687461853027e+00,5.254816412925720215e-01
3.218938827514648438e+00,1.531205415725708008e+00
1.652239084243774414e+00,5.703446269035339355e-01
3.113800048828125000e+00,1.945827841758728027e+00
1.271832823753356934e+00,5.665734410285949707e-01
2.855024814605712891e+00,1.415763258934020996e+00
1.533979773521423340e+00,8.279227614402770996e-01
2.175392389297485352e+00,1.846255540847778320e+00
2.027267456054687500e+00,7.704808115959167480e-01
2.940993785858154297e+00,1.612045407295227051e+00
2.502641677856445312e+00,8.833838105201721191e-01
2.958540916442871094e+00,1.043216705322265625e+00
2.026989936828613281e+00,8.705737590789794922e-01
3.402704477310180664e+00,2.086288690567016602e+00
2.823492765426635742e+00,1.661510467529296875e+00
2.331304788589477539e+00,9.319813251495361328e-01
3.051210165023803711e+00,1.287075757980346680e+00
1.289465546607971191e+00,1.167174801230430603e-01
2.998078823089599609e+00,1.424405694007873535e+00
2.201547622680664062e+00,1.718780040740966797e+00
1.707276344299316406e+00,8.168527483940124512e-01
2.960551500320434570e+00,7.214732766151428223e-01
1.457206845283508301e+00,7.557886838912963867e-01
1.838108897209167480e+00,1.545085668563842773e+00
2.057878494262695312e+00,1.446900367736816406e+00
4.692004203796386719e+00,1.230554699897766113e+00
1.806818127632141113e+00,7.880467176437377930e-01
1.435008168220520020e+00,3.593801558017730713e-01
2.797798156738281250e+00,1.545151472091674805e+00
2.436554193496704102e+00,1.103275418281555176e+00
2.612787723541259766e+00,1.762145996093750000e+00
1.690859079360961914e+00,-6.024801358580589294e-02
8.223466873168945312e-01,-2.207228899002075195e+00
6.038771152496337891e+00,-3.906042098999023438e+00
1.809484004974365234e+00,-2.417345285415649414e+00
4.817438602447509766e+00,-3.258551120758056641e+00
4.291821479797363281e+00,-2.953939676284790039e+00
5.936156749725341797e+00,-3.762347221374511719e+00
4.801879405975341797e+00,-3.241201639175415039e+00
-5.971576571464538574e-01,-5.389390587806701660e-01
3.849596977233886719e+00,-3.062448978424072266e+00
4.472872257232666016e+00,-3.095540046691894531e+00
5.269351601600646973e-01,-1.769537806510925293e+00
2.893095731735229492e+00,-2.722774744033813477e+00
1.836533188819885254e+00,-2.254683494567871094e+00
5.025454521179199219e+00,-3.735804319381713867e+00
6.255493164062500000e+00,-3.404699087142944336e+00
5.838585376739501953e+00,-3.606142997741699219e+00
9.756527543067932129e-01,-1.060125231742858887e+00
2.635267257690429688e+00,-2.045686960220336914e+00
3.898179769515991211e+00,-2.752120971679687500e+00
3.063006401062011719e+00,-2.193439960479736328e+00
2.692785024642944336e+00,-2.563728809356689453e+00
3.565044879913330078e+00,-2.994143009185791016e+00
8.725256323814392090e-01,-1.115334987640380859e+00
2.657668352127075195e+00,-2.501709699630737305e+00
2.623154878616333008e+00,-1.490856170654296875e+00
5.883248805999755859e+00,-3.672294139862060547e+00
1.213308334350585938e+00,-1.795759916305541992e+00
2.730130434036254883e+00,-2.177062034606933594e+00
3.057427167892456055e+00,-2.870623588562011719e+00
5.108658313751220703e+00,-3.029063463211059570e+00
2.713896036148071289e+00,-2.279878377914428711e+00
3.835978507995605469e+00,-3.284708976745605469e+00
3.533238887786865234e+00,-2.455657958984375000e+00
1.145621895790100098e+00,-1.936000227928161621e+00
7.720420360565185547e-01,-6.711537837982177734e-01
2.165445566177368164e+00,-2.379113197326660156e+00
3.031585216522216797e+00,-2.554516553878784180e+00
2.454797506332397461e+00,-2.288665056228637695e+00
3.014592409133911133e+00,-2.434717655181884766e+00
4.254618167877197266e+00,-3.065712928771972656e+00
3.460788726806640625e+00,-2.275645017623901367e+00
1.613347530364990234e+00,-1.427961945533752441e+00
-1.934776008129119873e-01,-1.053137779235839844e+00
3.784377813339233398e+00,-3.455488920211791992e+00
1.827137351036071777e+00,-1.798988938331604004e+00
2.853909730911254883e+00,-1.865287780761718750e+00
5.594271659851074219e+00,-3.463861942291259766e+00
6.253969073295593262e-01,-1.863367199897766113e+00
4.910654544830322266e+00,-3.534857511520385742e+00
-1.154472589492797852e+00,-7.312091588973999023e-01
-1.063980937004089355e+00,-6.726269721984863281e-01
5.635265827178955078e+00,-3.729931354522705078e+00
3.114734888076782227e+00,-2.837115526199340820e+00
2.118709087371826172e+00,-1.624517440795898438e+00
1.315029740333557129e+00,-1.665070533752441406e+00
1.184600442647933960e-01,-9.186844825744628906e-01
2.821249008178710938e+00,-2.168175697326660156e+00
4.755976200103759766e+00,-2.579420328140258789e+00
7.874522805213928223e-01,-1.479311943054199219e+00
4.997103214263916016e+00,-2.949196100234985352e+00
1.061863154172897339e-01,-6.152880191802978516e-01
-1.021868824958801270e+00,-4.259067773818969727e-01
-3.179311007261276245e-02,-7.871685624122619629e-01
9.413710832595825195e-01,-1.410116314888000488e+00
5.888314723968505859e+00,-3.199484109878540039e+00
4.048748612403869629e-01,-1.136988878250122070e+00
1.123574972152709961e-01,-1.471937417984008789e+00
-5.001867190003395081e-02,-1.258655786514282227e+00
3.038636922836303711e+00,-2.579860448837280273e+00
1.014109492301940918e+00,-1.089898228645324707e+00
4.574354171752929688e+00,-3.026489257812500000e+00
2.112544298171997070e+00,-1.596138358116149902e+00
2.957193136215209961e+00,-2.955178499221801758e+00
3.565280675888061523e+00,-2.287420034408569336e+00
1.622298955917358398e+00,-2.328219652175903320e+00
1.305183053016662598e+00,-1.448241114616394043e+00
3.370957851409912109e+00,-2.040349006652832031e+00
1.395103216171264648e+00,-1.268048167228698730e+00
3.890032052993774414e+00,-3.140220403671264648e+00
-9.164041280746459961e-02,-3.218072056770324707e-01
5.291823863983154297e+00,-3.674887418746948242e+00
4.684285074472427368e-02,-8.565472960472106934e-01
1.479164600372314453e+00,-2.039253473281860352e+00
3.377634048461914062e+00,-2.644580364227294922e+00
1.334342241287231445e+00,-1.944571375846862793e+00
7.413251996040344238e-01,-6.953973174095153809e-01
3.036686658859252930e+00,-2.145620822906494141e+00
2.349830150604248047e+00,-1.795140624046325684e+00
2.115611314773559570e+00,-2.699357032775878906e+00
9.691202044486999512e-01,-2.075661182403564453e+00
5.991897106170654297e+00,-4.223128795623779297e+00
3.278768062591552734e+00,-3.836695909500122070e+00
-6.846992969512939453e-01,-9.805951714515686035e-01
-1.347812175750732422e+00,-3.272818028926849365e-01
5.537671446800231934e-01,-1.389388799667358398e+00
2.901789188385009766e+00,-1.861007452011108398e+00
6.275614261627197266e+00,-3.737233638763427734e+00
1.964984893798828125e+00,-2.089844226837158203e+00
1.686820834875106812e-01,-1.330311417579650879e+00
2.007824420928955078e+00,-1.745064616203308105e+00
2.796919345855712891e+00,-2.803856372833251953e+00
2.739510774612426758e+00,-2.388986825942993164e+00
-3.063865602016448975e-01,-6.568325757980346680e-01
3.242578029632568359e+00,-2.130983829498291016e+00
2.385549783706665039e+00,-2.231582641601562500e+00
2.891490221023559570e+00,-2.558800458908081055e+00
3.508554458618164062e+00,-2.168340921401977539e+00
2.525855302810668945e+00,-1.874410271644592285e+00
3.244133710861206055e+00,-2.536983013153076172e+00
2.554420709609985352e+00,-2.546728849411010742e+00
-2.340167313814163208e-01,-1.724298715591430664e+00
3.189568281173706055e+00,-2.789727210998535156e+00
5.395523071289062500e+00,-4.362053871154785156e+00
2.783681869506835938e+00,-2.625904798507690430e+00
3.290063381195068359e+00,-2.899364471435546875e+00
1.858663201332092285e+00,-1.387714862823486328e+00
3.478086709976196289e+00,-3.075158596038818359e+00
5.746944546699523926e-01,-1.230305790901184082e+00
2.874170541763305664e+00,-2.633568286895751953e+00
2.090119600296020508e+00,-1.946681618690490723e+00
2.217295646667480469e+00,-2.982760667800903320e+00
4.412199020385742188e+00,-3.091402053833007812e+00
2.634868383407592773e+00,-1.669530034065246582e+00
4.839812755584716797e+00,-3.730607271194458008e+00
2.788721561431884766e+00,-2.025425672531127930e+00
2.885711669921875000e+00,-2.660396337509155273e+00
2.531373739242553711e+00,-1.654698491096496582e+00
2.322794914245605469e+00,-2.222995042800903320e+00
1.107922315597534180e+00,-1.859762549400329590e+00
3.312608003616333008e+00,-1.894048452377319336e+00
4.456617355346679688e+00,-3.515559434890747070e+00
4.055163562297821045e-01,-1.481778502464294434e+00
2.399524450302124023e+00,-9.940130114555358887e-01
3.383133411407470703e+00,-2.348593235015869141e+00
3.465576887130737305e+00,-2.412816286087036133e+00
3.255110502243041992e+00,-2.728058338165283203e+00
1.587912559509277344e+00,-1.225191116333007812e+00
4.958430767059326172e+00,-3.593407392501831055e+00
1.971567630767822266e+00,-2.937532424926757812e+00
8.371056318283081055e-01,-1.908642888069152832e+00
2.046559572219848633e+00,-2.407707691192626953e+00
3.831390857696533203e+00,-3.314342737197875977e+00
2.286860197782516479e-01,-1.662401258945465088e-01
-8.200195431709289551e-01,-1.400999724864959717e-01
1.676958918571472168e+00,-2.114199638366699219e+00
1.833080887794494629e+00,-1.961100101470947266e+00
8.247627019882202148e-01,-1.829452753067016602e+00
4.701553344726562500e+00,-3.118651866912841797e+00
9.163320660591125488e-01,-1.580883622169494629e+00
1.188105717301368713e-01,-1.278655290603637695e+00
8.819287419319152832e-01,-1.834843993186950684e+00
2.000075101852416992e+00,-1.701526284217834473e+00
2.166439533233642578e+00,-2.081140518188476562e+00
-5.308266878128051758e-01,4.525753855705261230e-02
-2.533333003520965576e-01,-1.094930648803710938e+00
3.799847126007080078e+00,-3.226801872253417969e+00
2.255672216415405273e+00,-2.954980373382568359e+00
-5.852482318878173828e-01,-1.085489153861999512e+00
1.370851039886474609e+00,-2.384757280349731445e+00
9.149501919746398926e-01,-1.200973033905029297e+00
1.916134953498840332e+00,-1.295132994651794434e+00
1.234371781349182129e+00,-1.770841956138610840e+00
3.938702106475830078e+00,-2.922443628311157227e+00
2.921749591827392578e+00,-2.209620237350463867e+00
8.487820625305175781e-01,-8.308639526367187500e-01
1.397336244583129883e+00,-1.778886914253234863e+00
7.957062721252441406e-01,-1.852040529251098633e+00
1.860861659049987793e+00,-2.749151945114135742e+00
4.945703506469726562e+00,-2.896610498428344727e+00
2.729966402053833008e+00,-2.570743799209594727e+00
1.811555147171020508e+00,-2.246795177459716797e+00
3.955097913742065430e+00,-3.458700895309448242e+00
9.534054994583129883e-01,-1.153220772743225098e+00
2.719785451889038086e+00,-2.242153882980346680e+00
5.123992919921875000e+00,-4.329979896545410156e+00
-3.721400797367095947e-01,-1.242044210433959961e+00
2.782861471176147461e+00,-2.803226947784423828e+00
4.639064788818359375e+00,-3.643020153045654297e+00
8.650063872337341309e-01,-1.683883905410766602e+00
1.498569011688232422e+00,-2.574645757675170898e+00
2.426701784133911133e+00,-2.857328414916992188e+00
-6.184789538383483887e-01,-9.908034801483154297e-01
2.693281173706054688e+00,-1.744539260864257812e+00
1.772130489349365234e+00,-1.149803757667541504e+00
1.803882479667663574e+00,-1.989042162895202637e+00
1.984280347824096680e+00,-2.037502050399780273e+00
1.563265442848205566e+00,-1.596145987510681152e+00
-1.156860142946243286e-01,-1.224825739860534668e+00
2.993059158325195312e+00,-2.158356904983520508e+00
1.354621648788452148e+00,-9.818996787071228027e-01
5.626832008361816406e+00,-3.352014541625976562e+00
1.648316383361816406e+00,-1.423109650611877441e+00
5.209966182708740234e+00,-3.055564641952514648e+00
3.474269866943359375e+00,-2.710116624832153320e+00
-5.323816537857055664e-01,-9.709843993186950684e-02
4.602932929992675781e+00,-3.409379243850708008e+00
-1.328294724225997925e-01,-1.139992237091064453e+00
-2.559954524040222168e-01,-1.133455753326416016e+00
2.954466819763183594e+00,-2.522678375244140625e+00
3.909864187240600586e+00,-2.528110504150390625e+00
4.343065261840820312e+00,-2.385919094085693359e+00
3.341648101806640625e+00,-2.135457277297973633e+00
3.676905632019042969e+00,-3.328161954879760742e+00
4.317976474761962891e+00,-2.686821222305297852e+00
2.487933635711669922e+00,-2.504757165908813477e+00
2.286858320236206055e+00,-1.117866754531860352e+00
2.965532541275024414e+00,-2.297137022018432617e+00
4.208116531372070312e+00,-2.280132055282592773e+00
1.148362234234809875e-01,-1.791222333908081055e+00
2.436494112014770508e+00,-2.418180704116821289e+00
-2.168125391006469727e+00,-6.724005341529846191e-01
2.461359262466430664e+00,-2.606642007827758789e+00
3.311372041702270508e+00,-2.727835416793823242e+00
5.065629005432128906e+00,-3.575514078140258789e+00
3.251952826976776123e-01,-1.048899173736572266e+00
5.073641777038574219e+00,-2.810113906860351562e+00
2.116794586181640625e+00,-1.096808671951293945e+00
4.482856988906860352e-01,-1.656412839889526367e+00
2.859097719192504883e+00,-3.019941091537475586e+00
4.341131687164306641e+00,-2.831464290618896484e+00
2.686264038085937500e+00,-2.296015501022338867e+00
2.315369129180908203e+00,-2.311122179031372070e+00
4.008474826812744141e+00,-2.887751340866088867e+00
4.267398357391357422e+00,-3.659247159957885742e+00
4.084303379058837891e+00,-2.883067131042480469e+00
2.748001813888549805e+00,-2.171048164367675781e+00
3.851059198379516602e+00,-3.146128892898559570e+00
4.491643905639648438e+00,-2.958824396133422852e+00
2.179165124893188477e+00,-1.778334975242614746e+00
6.837003231048583984e-01,-1.689483046531677246e+00
5.154032230377197266e+00,-2.916586875915527344e+00
3.953260183334350586e+00,-2.781492233276367188e+00
2.227100849151611328e+00,-1.621076822280883789e+00
2.089260578155517578e+00,-1.834034085273742676e+00
-9.674954414367675781e-01,-6.036575436592102051e-01
2.546525478363037109e+00,-1.898651123046875000e+00
4.846177577972412109e+00,-2.980712652206420898e+00
3.124741792678833008e+00,-2.102633237838745117e+00
2.069947481155395508e+00,-1.149606347084045410e+00
1.851634144783020020e+00,-1.888789534568786621e+00
6.703052043914794922e+00,-3.039942741394042969e+00
3.808897733688354492e+00,-2.203810214996337891e+00
6.934081554412841797e+00,-4.749557495117187500e+00
-3.350941836833953857e-01,-1.341594219207763672e+00
-3.240478336811065674e-01,-1.078103542327880859e+00
3.821706056594848633e+00,-2.651633977890014648e+00
2.252477884292602539e+00,-2.182157754898071289e+00
3.607174158096313477e+00,-2.350018739700317383e+00
1.910750389099121094e+00,-2.397516250610351562e+00
1.972264170646667480e+00,-2.037675380706787109e+00
8.060377240180969238e-01,5.283131077885627747e-02
2.947818338871002197e-01,-5.093078613281250000e-01
1.714533448219299316e+00,-5.761234760284423828e-01
2.711103200912475586e+00,-1.375068783760070801e+00
3.577278375625610352e+00,-2.758311271667480469e+00
3.830994844436645508e+00,-3.055772781372070312e+00
1.805081367492675781e+00,-2.467929363250732422e+00
2.298999547958374023e+00,-3.562983274459838867e-01
3.827145576477050781e+00,-2.971516132354736328e+00
3.602829217910766602e+00,-3.264018535614013672e+00
4.495636940002441406e+00,-2.722388982772827148e+00
3.501789331436157227e+00,-1.246362686157226562e+00
5.651063919067382812e-01,-2.094059467315673828e+00
2.807261466979980469e+00,-2.573534250259399414e+00
1.836413264274597168e+00,-1.649963378906250000e+00
2.481335163116455078e+00,-1.424389719963073730e+00
3.701683521270751953e+00,-2.669405221939086914e+00
3.912557840347290039e+00,-4.463280200958251953e+00
4.525284290313720703e+00,-1.853623032569885254e+00
2.049853801727294922e+00,-8.099272847175598145e-01
3.071243286132812500e+00,-2.901137351989746094e+00
3.237342596054077148e+00,-1.875043153762817383e+00
3.182124614715576172e+00,-2.920284986495971680e+00
3.024410247802734375e+00,-1.355988144874572754e+00
5.403305053710937500e+00,-1.954582095146179199e+00
2.523369312286376953e+00,-7.162632942199707031e-01
4.987564563751220703e+00,-5.285387992858886719e+00
3.054531812667846680e+00,-3.388153076171875000e+00
2.664313316345214844e+00,3.503100872039794922e-01
2.078199863433837891e+00,-1.602266907691955566e+00
2.797560453414916992e+00,-2.099545717239379883e+00
4.583230018615722656e+00,-3.799623727798461914e+00
6.442579746246337891e+00,-1.965261220932006836e+00
2.212579727172851562e+00,-1.719662547111511230e+00
2.354197502136230469e+00,-2.174478769302368164e+00
5.074889183044433594e+00,-2.291019916534423828e+00
5.269706726074218750e+00,-4.448915004730224609e+00
1.849148035049438477e+00,-1.246070265769958496e+00
5.716899633407592773e-01,-2.958001613616943359e+00
1.569108009338378906e+00,-1.970575571060180664e+00
4.186082363128662109e+00,-3.473984479904174805e+00
4.331164836883544922e+00,-3.904268980026245117e+00
2.558491945266723633e+00,-2.311590909957885742e+00
3.737577676773071289e+00,-2.479605197906494141e+00
2.833818435668945312e+00,-1.498015046119689941e+00
2.865979433059692383e+00,-3.365687131881713867e+00
1.852913737297058105e+00,-1.615995645523071289e+00
3.516633033752441406e+00,-1.070566058158874512e+00
1.676400065422058105e+00,-9.758290648460388184e-01
2.145930051803588867e+00,-1.182335257530212402e+00
1.670034885406494141e+00,-1.613995313644409180e+00
2.741986274719238281e+00,-2.154697895050048828e+00
2.891032457351684570e+00,-1.975410580635070801e+00
2.639893054962158203e+00,-1.624442696571350098e+00
4.807357311248779297e+00,-2.743133544921875000e+00
5.803658485412597656e+00,-3.477290391921997070e+00
1.151988029479980469e+00,-1.425064444541931152e+00
4.568267345428466797e+00,-2.262325763702392578e+00
2.919376373291015625e+00,-1.443220973014831543e+00
3.137637615203857422e+00,1.185228586196899414e+00
3.598371505737304688e+00,-1.472971796989440918e+00
2.605968952178955078e+00,-2.251828432083129883e+00
4.020648956298828125e+00,-7.080760598182678223e-01
4.050439357757568359e+00,-3.110886335372924805e+00
3.819071292877197266e+00,-1.764475941658020020e+00
2.588715553283691406e+00,-1.213102817535400391e+00
2.300274848937988281e+00,-8.827529549598693848e-01
2.659640073776245117e+00,-1.877501606941223145e+00
1.438227057456970215e+00,-2.904717206954956055e+00
2.219871044158935547e+00,-2.692467451095581055e+00
3.737880706787109375e+00,-2.203402996063232422e+00
3.769042491912841797e+00,-4.118900299072265625e+00
3.126070499420166016e+00,-4.361350536346435547e+00
2.928991556167602539e+00,-3.119162797927856445e+00
4.455603122711181641e+00,-4.208107471466064453e+00
4.803395271301269531e+00,-1.979219675064086914e+00
3.192513942718505859e+00,-3.199564218521118164e+00
3.113875150680541992e+00,-1.049947023391723633e+00
2.671113252639770508e+00,-1.505994439125061035e+00
3.037035703659057617e+00,-1.364754915237426758e+00
2.517580032348632812e+00,-2.418708086013793945e+00
3.946358442306518555e+00,-1.630512475967407227e+00
4.786448001861572266e+00,-4.294610500335693359e+00
3.574426651000976562e+00,-4.164109230041503906e+00
1.814659714698791504e+00,-1.649880886077880859e+00
3.109580755233764648e+00,-2.919190883636474609e+00
1.095455527305603027e+00,-1.710634827613830566e+00
2.722131252288818359e+00,-9.608025550842285156e-01
3.197575569152832031e+00,-3.235945701599121094e+00
2.711878061294555664e+00,-1.979763984680175781e+00
2.574990987777709961e+00,-2.880532741546630859e+00
3.419089794158935547e+00,-3.372099876403808594e+00
2.836335897445678711e+00,-3.194890260696411133e+00
4.958193302154541016e+00,-4.939711570739746094e+00
5.159015655517578125e+00,-2.932635307312011719e+00
3.114456892013549805e+00,-1.838111877441406250e+00
5.871410369873046875e+00,-3.381755352020263672e+00
2.607400894165039062e+00,-2.967116832733154297e+00
1.056820511817932129e+00,-1.226061463356018066e+00
5.591962814331054688e+00,-3.770284652709960938e+00
4.230091094970703125e+00,-5.961411952972412109e+00
2.773203372955322266e+00,-2.286181211471557617e+00
3.668445587158203125e+00,-4.302915573120117188e+00
1.470182180404663086e+00,-1.177883982658386230e+00
3.835005283355712891e+00,-2.213284492492675781e+00
4.059819221496582031e+00,-4.063069820404052734e+00
2.784530401229858398e+00,-2.042262554168701172e+00
3.408214330673217773e+00,-4.107717514038085938e+00
4.496330738067626953e+00,-3.154315948486328125e+00
8.360132575035095215e-01,-1.758629798889160156e+00
9.523046016693115234e-01,-3.354716539382934570e+00
4.182503700256347656e+00,-2.178243875503540039e+00
4.961379528045654297e+00,-4.638228893280029297e+00
6.201968669891357422e+00,-2.488551139831542969e+00
5.217487812042236328e+00,-1.424851059913635254e+00
2.866136074066162109e+00,-2.499204635620117188e+00
3.628735780715942383e+00,-8.791362643241882324e-01
3.037596940994262695e+00,-1.359887599945068359e+00
3.154237985610961914e+00,-2.856946706771850586e+00
2.376683950424194336e+00,-5.164390802383422852e-01
3.603660821914672852e+00,-3.140024185180664062e+00
3.050393104553222656e+00,-1.777505278587341309e+00
2.681851148605346680e+00,-2.208328723907470703e+00
1.398198366165161133e+00,-1.506403088569641113e+00
4.105880737304687500e+00,-1.813927412033081055e+00
2.036086797714233398e+00,-3.702921152114868164e+00
4.069598197937011719e+00,-2.494411468505859375e+00
3.358939409255981445e+00,-1.436584949493408203e+00
4.432638645172119141e+00,-4.787652492523193359e+00
2.888675451278686523e+00,-3.101608037948608398e+00
3.630597591400146484e+00,-1.587162852287292480e+00
1.146580576896667480e+00,-2.333271503448486328e+00
2.517377614974975586e+00,-2.480282068252563477e+00
2.439210176467895508e+00,-2.431067943572998047e+00
2.990375041961669922e+00,-3.161128759384155273e+00
5.892592430114746094e+00,-3.158586978912353516e+00
4.943683147430419922e+00,-6.640882015228271484e+00
4.219496726989746094e+00,-3.602482318878173828e+00
3.487869977951049805e+00,-3.837219238281250000e+00
3.248873710632324219e+00,-4.807870864868164062e+00
3.715076446533203125e+00,-1.491168975830078125e+00
4.220709323883056641e+00,-2.698166608810424805e+00
5.995417118072509766e+00,-6.579083919525146484e+00
4.838098526000976562e+00,-2.510043144226074219e+00
4.467559814453125000e+00,-4.236839294433593750e+00
4.194477558135986328e+00,-5.089255809783935547e+00
2.407979011535644531e+00,-3.754166126251220703e+00
2.658721446990966797e+00,-1.165094494819641113e+00
2.324717998504638672e+00,-1.279291391372680664e+00
3.255166292190551758e+00,-3.549001455307006836e+00
3.998821735382080078e+00,-3.892457246780395508e+00
3.255719423294067383e+00,-1.589555621147155762e+00
3.042790412902832031e+00,-3.269851446151733398e+00
2.454943656921386719e+00,-2.672070980072021484e+00
3.792762279510498047e+00,-2.494417905807495117e+00
1.859139204025268555e+00,-2.216892719268798828e+00
2.902671337127685547e+00,-1.296965241432189941e+00
4.710336208343505859e+00,-3.252271413803100586e+00
3.616353511810302734e+00,-8.149758577346801758e-01
3.081654787063598633e+00,-2.509304523468017578e+00
3.326173782348632812e+00,-2.081321954727172852e+00
3.874786376953125000e+00,-2.322709083557128906e+00
4.028820991516113281e+00,-2.908633947372436523e+00
2.983791589736938477e+00,-3.026361465454101562e+00
5.100633144378662109e+00,-3.208986997604370117e+00
3.675444841384887695e+00,-2.801395416259765625e+00
3.215834140777587891e+00,-4.891088902950286865e-01
3.414676427841186523e+00,-5.541942119598388672e+00
1.896019577980041504e+00,-1.920586824417114258e+00
3.356826305389404297e+00,-2.506141424179077148e+00
3.084190130233764648e+00,-1.984978675842285156e+00
3.241902589797973633e+00,-4.606086254119873047e+00
3.169455289840698242e+00,-2.782282829284667969e+00
4.504135608673095703e+00,-3.022400379180908203e+00
4.335138320922851562e+00,-3.905762910842895508e+00
2.866731166839599609e+00,-2.426588535308837891e+00
5.584340095520019531e+00,-3.042207241058349609e+00
3.383074998855590820e+00,-2.103370666503906250e+00
3.575809955596923828e+00,-1.668556571006774902e+00
3.620532035827636719e+00,-1.352127909660339355e+00
4.192099094390869141e+00,-1.877522826194763184e+00
3.181710243225097656e+00,-2.825303792953491211e+00
3.244403600692749023e+00,-3.114464044570922852e+00
3.366932868957519531e+00,-4.072618484497070312e+00
4.578774929046630859e+00,-3.713014841079711914e+00
4.549005985260009766e+00,-3.054030179977416992e+00
4.916145324707031250e+00,-1.278763413429260254e+00
3.703745603561401367e-01,-2.867496013641357422e+00
5.084150791168212891e+00,-4.540185928344726562e+00
3.998633861541748047e+00,-1.683837771415710449e+00
3.708035469055175781e+00,-2.455446481704711914e+00
1.853743433952331543e+00,-2.387176752090454102e+00
2.764559507369995117e+00,8.008325099945068359e-01
2.787616014480590820e+00,-1.042061328887939453e+00
3.260101556777954102e+00,-4.219319343566894531e+00
4.513866901397705078e+00,-4.303235530853271484e+00
2.181902170181274414e+00,-1.755265235900878906e+00
4.715343952178955078e+00,-4.050131797790527344e+00
5.115180015563964844e+00,-4.902885437011718750e+00
3.458743810653686523e+00,-1.861718893051147461e+00
5.639307975769042969e+00,-3.275257110595703125e+00
2.169844627380371094e+00,1.418758749961853027e+00
2.071118116378784180e+00,-2.395150423049926758e+00
3.868719816207885742e+00,-4.009065628051757812e-01
4.794555187225341797e+00,-2.527270555496215820e+00
3.267914295196533203e+00,-9.764072299003601074e-01
3.859630107879638672e+00,-3.621858119964599609e+00
3.390499114990234375e+00,-2.596467733383178711e+00
1.192495107650756836e+00,-9.176315665245056152e-01
2.923396110534667969e+00,-2.356983423233032227e+00
3.107954025268554688e+00,-2.534131526947021484e+00
4.653022289276123047e+00,-4.360330581665039062e+00
4.421314239501953125e+00,-3.079218864440917969e+00
4.375144958496093750e+00,-3.028108119964599609e+00
6.137397289276123047e+00,-3.570063114166259766e+00
3.485280275344848633e+00,-2.054118394851684570e+00
1.738319277763366699e+00,-3.686799764633178711e+00
3.008983850479125977e+00,-2.572693347930908203e+00
2.943163871765136719e+00,-2.240401029586791992e+00
4.477298736572265625e+00,-4.074681282043457031e+00
1.605019927024841309e+00,-2.121795654296875000e+00
4.671499729156494141e+00,-4.702518463134765625e+00
3.834968328475952148e+00,-3.403353214263916016e+00
1.688646435737609863e+00,-2.117720842361450195e+00
4.965646743774414062e+00,-2.463671445846557617e+00
6.045180320739746094e+00,-2.979780197143554688e+00
5.218848228454589844e+00,-4.489936828613281250e+00
4.554227828979492188e+00,-4.055317878723144531e+00
3.317182302474975586e+00,-9.310955405235290527e-01
1.683954238891601562e+00,-1.291844695806503296e-01
3.126332044601440430e+00,-2.378199338912963867e+00
4.794579505920410156e+00,-3.526832103729248047e+00
3.505855798721313477e+00,-1.484702467918395996e+00
3.431399345397949219e+00,-1.678993582725524902e+00
4.397005081176757812e+00,-2.643424272537231445e+00
3.710034370422363281e+00,-3.132651329040527344e+00
1.102224588394165039e+00,-8.740934729576110840e-01
4.261540889739990234e+00,-3.959954023361206055e+00
5.515416145324707031e+00,-5.179827213287353516e+00
1.498586654663085938e+00,-2.629193067550659180e+00
5.061202049255371094e+00,-1.834978699684143066e+00
2.731753587722778320e+00,-1.965903759002685547e+00
4.705936908721923828e+00,-2.063296556472778320e+00
2.922021150588989258e+00,-1.446907877922058105e+00
3.590734481811523438e+00,-3.069251298904418945e+00
2.899175643920898438e+00,-1.479157805442810059e-01
3.464382410049438477e+00,-3.820251226425170898e+00
2.027217388153076172e+00,-4.636944293975830078e+00
5.625307559967041016e-01,-8.597856163978576660e-01
4.022058486938476562e+00,-3.515733480453491211e+00
-4.037549972534179688e+00,8.736356735229492188e+00
-2.303034543991088867e+00,7.990421295166015625e+00
2.928925752639770508e-01,3.165949344635009766e+00
-1.486702322959899902e+00,7.669671535491943359e+00
-3.472348690032958984e+00,6.750587463378906250e+00
-8.681721091270446777e-01,5.689981937408447266e+00
-1.586662173271179199e+00,4.491292476654052734e+00
1.437850236892700195e+00,4.997665286064147949e-01
5.504868030548095703e-01,3.714264154434204102e+00
-4.778972625732421875e+00,9.311386108398437500e+00
-1.948851704597473145e+00,6.913602352142333984e+00
-2.150371074676513672e+00,5.634119033813476562e+00
-3.457802057266235352e+00,7.071807384490966797e+00
-2.819669961929321289e+00,6.744562625885009766e+00
-3.620253324508666992e+00,7.545422077178955078e+00
-2.768412113189697266e+00,6.516039371490478516e+00
-1.750938773155212402e+00,5.583393096923828125e+00
-2.814580440521240234e+00,6.443225860595703125e+00
-1.728424549102783203e+00,5.489371776580810547e+00
-3.275715112686157227e+00,7.506375789642333984e+00
-3.308491468429565430e+00,5.766795158386230469e+00
-2.849597692489624023e+00,5.178171157836914062e+00
-1.823918581008911133e+00,5.891605377197265625e+00
-1.378510236740112305e+00,5.152293682098388672e+00
-2.890246391296386719e+00,6.438192844390869141e+00
-4.186109542846679688e+00,3.972298622131347656e+00
-2.128274917602539062e+00,8.225831985473632812e+00
-6.172570228576660156e+00,9.640135765075683594e+00
-2.667275905609130859e+00,7.177486419677734375e+00
1.388994008302688599e-01,4.326900005340576172e+00
-2.111310958862304688e+00,6.696854591369628906e+00
-2.376938581466674805e+00,4.479560375213623047e+00
-7.806977272033691406e+00,8.979425430297851562e+00
-1.367313623428344727e+00,5.508151054382324219e+00
-2.350769758224487305e+00,4.621942996978759766e+00
-5.468653678894042969e+00,8.286972999572753906e+00
-5.870310664176940918e-01,3.542434215545654297e+00
-2.618531942367553711e+00,5.472623348236083984e+00
-2.903655529022216797e+00,6.778252601623535156e+00
-5.430328845977783203e+00,7.628576278686523438e+00
-5.366364002227783203e+00,7.597012519836425781e+00
-5.013530731201171875e+00,8.828185081481933594e+00
-2.745679616928100586e+00,8.464363098144531250e+00
-2.129404783248901367e+00,5.848735332489013672e+00
-1.051335856318473816e-01,3.032265186309814453e+00
-7.508311867713928223e-01,4.681226253509521484e+00
-2.113250970840454102e+00,6.649707317352294922e+00
-3.930184125900268555e+00,5.150186538696289062e+00
-1.596767306327819824e+00,5.071925163269042969e+00
-6.933685779571533203e+00,1.558717632293701172e+01
-2.210562229156494141e+00,4.358987808227539062e+00
-5.269258975982666016e+00,7.944866657257080078e+00
-4.481557369232177734e+00,8.085286140441894531e+00
-2.536419630050659180e+00,6.491419792175292969e+00
-2.847274303436279297e+00,3.976301670074462891e+00
-1.205131769180297852e+00,5.522586345672607422e+00
-2.906322717666625977e+00,5.699923038482666016e+00
-1.039993047714233398e+00,3.361344337463378906e+00
-1.052977561950683594e+00,1.483796000480651855e+00
-2.540779590606689453e+00,8.807158470153808594e+00
-3.369264364242553711e+00,3.080896377563476562e+00
-2.566458284854888916e-01,-4.787481203675270081e-02
-2.821299791336059570e+00,5.676709651947021484e+00
-4.330471992492675781e+00,8.571586608886718750e+00
-3.105244874954223633e+00,5.077917575836181641e+00
-4.246003627777099609e+00,8.402882575988769531e+00
-3.648072004318237305e+00,6.456922054290771484e+00
-3.264372348785400391e+00,5.847895145416259766e+00
-6.182484626770019531e+00,6.994253635406494141e+00
-2.195676565170288086e+00,5.754002094268798828e+00
-6.149160385131835938e+00,6.944700241088867188e+00
8.465054631233215332e-02,3.177049398422241211e+00
-1.901841640472412109e+00,7.466430187225341797e+00
-2.388852834701538086e+00,6.080554008483886719e+00
8.327531814575195312e-01,4.372078418731689453e+00
-2.904643535614013672e+00,7.500153541564941406e+00
-3.287209272384643555e+00,7.345464229583740234e+00
-9.948849678039550781e-01,3.768001556396484375e+00
-2.547270059585571289e+00,5.523797988891601562e+00
-1.490850806236267090e+00,4.423846244812011719e+00
-4.230330467224121094e+00,5.938009262084960938e+00
-4.652517795562744141e+00,9.680291175842285156e+00
-2.591492652893066406e+00,5.799604415893554688e+00
-4.351813793182373047e+00,7.840857028961181641e+00
-6.511995315551757812e+00,1.280546569824218750e+01
-2.839829683303833008e+00,4.533984661102294922e+00
1.082858681678771973e+00,6.030332088470458984e+00
-3.683779478073120117e+00,4.950584888458251953e+00
-1.153201580047607422e+00,5.287047386169433594e+00
-2.786461830139160156e+00,6.042072296142578125e+00
-2.456705808639526367e+00,5.338370323181152344e+00
-1.996431589126586914e+00,4.289160251617431641e+00
-3.497065305709838867e+00,8.078303337097167969e+00
-2.187646150588989258e+00,4.280443668365478516e+00
-3.852639198303222656e-01,3.720110893249511719e+00
-2.783652067184448242e+00,5.187036514282226562e+00
-3.095955133438110352e+00,9.109948158264160156e+00
-2.155208587646484375e+00,4.310986518859863281e+00
-5.082869529724121094e+00,6.789301395416259766e+00
-3.261263847351074219e+00,6.279845237731933594e+00
-1.094866991043090820e+00,2.998296737670898438e+00
-2.623505592346191406e+00,4.630949974060058594e+00
-2.586437225341796875e+00,5.301592826843261719e+00
-1.285840272903442383e+00,9.511856079101562500e+00
-3.185902357101440430e+00,6.622441291809082031e+00
-2.604943275451660156e+00,4.145202159881591797e+00
-4.678371429443359375e+00,7.295225143432617188e+00
-1.736100673675537109e+00,5.603897571563720703e+00
-2.806936979293823242e+00,5.821430206298828125e+00
-3.601290702819824219e+00,7.766535758972167969e+00
5.275416970252990723e-01,1.751794457435607910e+00
-3.075384855270385742e+00,4.984716415405273438e+00
-3.307356834411621094e+00,5.171088695526123047e+00
-1.240837723016738892e-01,5.281654357910156250e+00
-4.418885231018066406e+00,7.280642032623291016e+00
-3.391014337539672852e+00,9.322276115417480469e+00
-3.809246778488159180e+00,4.787948608398437500e+00
-2.261841058731079102e+00,6.781904697418212891e+00
-5.483874678611755371e-01,3.598510026931762695e+00
-3.390433549880981445e+00,7.409305095672607422e+00
-7.069089412689208984e-01,6.518136978149414062e+00
-1.161038398742675781e+00,5.145794868469238281e+00
5.166840553283691406e-01,2.541306734085083008e+00
-8.506517410278320312e-01,2.911442041397094727e+00
-3.289283514022827148e+00,6.112648010253906250e+00
-7.437126040458679199e-01,3.049720287322998047e+00
-3.658035516738891602e+00,6.164484024047851562e+00
-1.447532415390014648e+00,7.205389022827148438e+00
-2.868144989013671875e+00,1.826549530029296875e+00
-2.133238315582275391e+00,5.240911483764648438e+00
-3.070077419281005859e+00,6.200813770294189453e+00
-6.334430217742919922e+00,9.022131919860839844e+00
-5.296762943267822266e+00,8.657462120056152344e+00
2.793361842632293701e-01,1.834969401359558105e+00
-5.646950721740722656e+00,1.027831840515136719e+01
-2.885377883911132812e+00,6.252906799316406250e+00
-2.387467622756958008e+00,7.652101516723632812e+00
-2.384263753890991211e+00,7.870910644531250000e+00
-4.225661277770996094e+00,5.198232650756835938e+00
1.418314278125762939e-01,2.329284429550170898e+00
-4.138211011886596680e-01,6.855837821960449219e+00
-3.122717857360839844e+00,8.427882194519042969e+00
-8.270362019538879395e-01,6.538267135620117188e+00
-3.901723861694335938e+00,8.288846969604492188e+00
-3.801676034927368164e+00,9.987319946289062500e+00
-1.043334960937500000e+00,6.308637619018554688e+00
-3.283831596374511719e+00,6.798089027404785156e+00
-6.572067260742187500e+00,7.751270294189453125e+00
-1.940329551696777344e+00,6.923088073730468750e+00
-2.053427457809448242e+00,5.246089458465576172e+00
-2.617997646331787109e+00,7.809719562530517578e+00
-3.211953163146972656e+00,8.563231468200683594e+00
-2.194874525070190430e+00,5.065115928649902344e+00
-1.083307743072509766e+00,4.877470016479492188e+00
-4.219686508178710938e+00,9.871170043945312500e+00
-2.697558879852294922e+00,6.734292507171630859e+00
-3.468671798706054688e+00,3.280985355377197266e+00
-5.452764987945556641e+00,7.755693912506103516e+00
-3.499943614006042480e-01,3.866333246231079102e+00
-3.945671319961547852e+00,6.999101638793945312e+00
-2.287705659866333008e+00,6.420407295227050781e+00
-1.882058262825012207e+00,5.244617462158203125e+00
-1.942802309989929199e+00,3.642442464828491211e+00
-5.462036132812500000e+00,7.895416736602783203e+00
-1.809390932321548462e-01,5.527047634124755859e+00
-2.536518335342407227e+00,5.555524826049804688e+00
-2.878924131393432617e+00,4.386860847473144531e+00
-1.946671754121780396e-01,2.672957658767700195e+00
-3.374418020248413086e-01,2.761916160583496094e+00
-2.620729923248291016e+00,5.953022480010986328e+00
-1.180784940719604492e+00,5.752448081970214844e+00
-3.454661607742309570e+00,6.596833229064941406e+00
-2.406853914260864258e+00,4.516564369201660156e+00
-2.323282003402709961e+00,6.408066272735595703e+00
-3.045880317687988281e+00,7.121340751647949219e+00
-1.886061429977416992e+00,6.383607387542724609e+00
-1.607418298721313477e+00,4.285012722015380859e+00
-3.849839866161346436e-01,5.760193824768066406e+00
-3.607362031936645508e+00,4.646044731140136719e+00
-4.569117069244384766e+00,8.177844047546386719e+00
-2.907963752746582031e+00,7.687032222747802734e+00
-4.464193344116210938e+00,5.614107131958007812e+00
-9.017682671546936035e-01,5.781183242797851562e+00
-4.728738784790039062e+00,8.583330154418945312e+00
-2.816056966781616211e+00,5.953647613525390625e+00
-4.854858398437500000e+00,1.006886863708496094e+01
-3.475017547607421875e+00,7.062822818756103516e+00
4.818864166736602783e-02,5.760128021240234375e+00
-4.632487297058105469e+00,7.729508399963378906e+00
-1.759595870971679688e+00,4.561436653137207031e+00
-3.984702825546264648e+00,5.245368003845214844e+00
-2.882494211196899414e+00,8.075531959533691406e+00
-2.550163507461547852e+00,5.113098144531250000e+00
-5.399860382080078125e+00,7.179955482482910156e+00
-1.322646498680114746e+00,5.503077507019042969e+00
-3.731526851654052734e+00,9.809096336364746094e+00
-3.264206171035766602e+00,5.349439620971679688e+00
-1.721482396125793457e+00,5.640086650848388672e+00
-2.412727117538452148e+00,2.278998613357543945e+00
-4.876201152801513672e+00,9.682727813720703125e+00
-3.074746608734130859e+00,7.934000968933105469e+00
-5.277254104614257812e+00,5.245597839355468750e+00
-2.535059452056884766e+00,4.535795688629150391e+00
-3.128010272979736328e+00,2.874747514724731445e+00
-5.116690158843994141e+00,1.047062587738037109e+01
-4.933612823486328125e+00,7.629184246063232422e+00
-2.245196342468261719e+00,7.594320297241210938e+00
-2.489065408706665039e+00,4.499954223632812500e+00
-1.676807284355163574e+00,4.693758964538574219e+00
-1.795703172683715820e+00,4.541822910308837891e+00
-1.709092497825622559e+00,6.269457817077636719e+00
-1.713729977607727051e+00,6.708645343780517578e+00
-2.411947488784790039e+00,5.732188701629638672e+00
-6.433474540710449219e+00,1.072089767456054688e+01
-6.004427373409271240e-02,3.210533142089843750e+00
-2.737204790115356445e+00,3.773502588272094727e+00
-1.418929219245910645e+00,4.925136566162109375e+00
-2.469490528106689453e+00,9.132337570190429688e+00
-3.305517435073852539e+00,8.953614234924316406e+00
-8.295080661773681641e-01,3.104860544204711914e+00
-2.568855047225952148e+00,5.109627723693847656e+00
-1.546235561370849609e+00,1.164503931999206543e+00
-4.133921623229980469e+00,8.073727607727050781e+00
-4.065935134887695312e+00,6.798159599304199219e+00
-1.041679859161376953e+00,3.555945873260498047e+00
-1.679731845855712891e+00,4.065220832824707031e+00
-1.359942555427551270e+00,9.246169924736022949e-01
-1.935784935951232910e+00,5.975942611694335938e+00
-1.897890686988830566e+00,8.075385093688964844e+00
-3.274999141693115234e+00,7.010808944702148438e+00
-3.974764347076416016e+00,6.476766586303710938e+00
1.057097092270851135e-01,3.270175695419311523e+00
5.144354701042175293e-01,3.314618825912475586e+00
-5.806869983673095703e+00,7.819015026092529297e+00
-2.878415107727050781e+00,2.853509426116943359e+00
-2.896543264389038086e+00,8.017286300659179688e+00
-5.021192073822021484e+00,8.497120857238769531e+00
-3.058140277862548828e-01,4.486165523529052734e+00
-1.040222048759460449e+00,5.946573734283447266e+00
-1.236559376120567322e-01,4.690839290618896484e+00
-1.799408078193664551e+00,4.673026084899902344e+00
-1.816499948501586914e+00,8.081635475158691406e+00
-1.954498589038848877e-01,2.199271440505981445e+00
-4.891368865966796875e+00,7.480000495910644531e+00
-4.962987899780273438e+00,7.881875991821289062e+00
8.049209117889404297e-01,6.552005410194396973e-01
-4.661046981811523438e+00,7.919954299926757812e+00
-1.131602644920349121e+00,6.065763950347900391e+00
-1.388742476701736450e-01,3.329371690750122070e+00
-2.172655105590820312e+00,6.099637508392333984e+00


==> eps/round2-train_after1.csv <==
-2.543401241302490234e+00,-1.260490894317626953e+00
-2.295998573303222656e+00,-1.946596980094909668e+00
-2.887972116470336914e+00,-1.492288470268249512e+00
-2.131874084472656250e+00,-4.248517453670501709e-01
-2.603005647659301758e+00,-1.834299802780151367e+00
-1.157862186431884766e+00,-1.020059823989868164e+00
-4.850559532642364502e-01,-1.012450337409973145e+00
-2.856998920440673828e+00,-1.716346740722656250e+00
-2.147710800170898438e+00,-1.410174965858459473e+00
-2.062235593795776367e+00,-1.344147920608520508e+00
-2.648782968521118164e+00,-1.397778868675231934e+00
-2.159091711044311523e+00,-8.429942131042480469e-01
-2.503747940063476562e+00,-1.454801917076110840e+00
-2.544264793395996094e+00,-1.404412031173706055e+00
-1.642584681510925293e+00,-1.344028115272521973e+00
-3.050833225250244141e+00,-1.650492548942565918e+00
-2.722676694393157959e-01,-1.955991238355636597e-02
-2.614892721176147461e+00,-5.915152430534362793e-01
-1.319905757904052734e+00,-7.190803289413452148e-01
-3.169796943664550781e+00,-1.064902544021606445e+00
-2.864156723022460938e+00,-1.558694601058959961e+00
-3.336462974548339844e+00,-8.625231385231018066e-01
-2.247393608093261719e+00,-2.494450569152832031e+00
-2.949831485748291016e+00,-1.779423236846923828e+00
-2.756886959075927734e+00,-1.537039875984191895e+00
-1.549291729927062988e+00,-5.345630049705505371e-01
-1.974716663360595703e+00,-1.204438090324401855e+00
-3.062995910644531250e+00,-1.545753836631774902e+00
-1.507576942443847656e+00,-3.961787223815917969e-01
-2.921926975250244141e+00,-1.181192040443420410e+00
-2.688819408416748047e+00,-1.112019658088684082e+00
-1.095998406410217285e+00,-2.559154927730560303e-01
-3.098144292831420898e+00,-1.283489465713500977e+00
-1.779578089714050293e+00,-1.314612269401550293e+00
-3.484213113784790039e+00,-1.901552438735961914e+00
-1.916894078254699707e+00,-6.197301745414733887e-01
-2.569097757339477539e+00,-1.117138743400573730e+00
-1.187142491340637207e+00,-6.297865509986877441e-01
-1.635116457939147949e+00,-1.004004001617431641e+00
-2.242305278778076172e+00,-1.229970216751098633e+00
-2.049775838851928711e+00,-7.756201624870300293e-01
-3.568243503570556641e+00,-1.130865097045898438e+00
-1.184923768043518066e+00,-7.546399831771850586e-01
-2.349433183670043945e+00,-1.540516257286071777e+00
-1.412207603454589844e+00,-5.275261998176574707e-01
-2.223533868789672852e+00,-1.131831645965576172e+00
-1.524036765098571777e+00,-1.141885757446289062e+00
-2.246318578720092773e+00,-1.306652426719665527e+00
-2.893275260925292969e+00,-8.088047504425048828e-01
-3.471749305725097656e+00,-7.031412124633789062e-01
-1.697934985160827637e+00,-1.528243541717529297e+00
-3.132638216018676758e+00,-1.622420787811279297e+00
-1.730682730674743652e+00,-6.415070891380310059e-01
-2.747397422790527344e+00,-2.390397548675537109e+00
-4.663669586181640625e+00,-2.283702135086059570e+00
-1.981071591377258301e+00,-1.954004049301147461e+00
-7.691127061843872070e-01,-8.632373213768005371e-01
-1.237288594245910645e+00,-1.101531147956848145e+00
-2.925969600677490234e+00,-2.134810209274291992e+00
-3.640976905822753906e+00,-8.803691267967224121e-01
-1.374628663063049316e+00,-1.096408724784851074e+00
-1.618529677391052246e+00,-1.547905802726745605e+00
-1.992015719413757324e+00,-1.010757446289062500e+00
-1.133795619010925293e+00,-6.819891333580017090e-01
-1.575937569141387939e-01,-5.497118234634399414e-01
-1.713199615478515625e+00,-6.095793843269348145e-01
-1.339928627014160156e+00,-7.890462875366210938e-01
-2.121869087219238281e+00,-1.586617946624755859e+00
-2.289752244949340820e+00,-1.424807071685791016e+00
-1.239362716674804688e+00,-1.019315838813781738e+00
-2.149269342422485352e+00,-1.198828339576721191e+00
-2.288064241409301758e+00,-9.343040585517883301e-01
-2.808155536651611328e+00,-2.239624023437500000e+00
-5.994376540184020996e-01,-1.442299962043762207e+00
-1.911228895187377930e+00,-7.034315466880798340e-01
-2.525147438049316406e+00,-1.407736539840698242e+00
-3.951449871063232422e+00,-1.411050915718078613e+00
-1.440108895301818848e+00,-1.152989387512207031e+00
-2.158112525939941406e+00,-1.258724808692932129e+00
-1.879128336906433105e+00,-1.478176116943359375e+00
-2.237540721893310547e+00,-1.620037555694580078e+00
-3.108143329620361328e+00,-1.591390252113342285e+00
-2.752227544784545898e+00,-1.311678051948547363e+00
-2.279946327209472656e+00,-1.517090320587158203e+00
-2.063534259796142578e+00,-1.026277065277099609e+00
-2.451567411422729492e+00,-2.179021596908569336e+00
-2.816468477249145508e+00,-1.952186942100524902e+00
-3.854070186614990234e+00,-2.528504848480224609e+00
-2.372242927551269531e+00,-1.502366900444030762e+00
-2.394909620285034180e+00,-5.041871666908264160e-01
-2.326761722564697266e+00,-1.261822700500488281e+00
-1.760309934616088867e+00,-8.238183856010437012e-01
-1.624508142471313477e+00,-5.972818136215209961e-01
-2.089122056961059570e+00,-8.045300245285034180e-01
-2.990083217620849609e+00,-1.500346183776855469e+00
-2.685005187988281250e+00,-1.629996180534362793e+00
-3.522375106811523438e+00,-1.337013602256774902e+00
-2.662084817886352539e+00,-1.355147719383239746e+00
-1.805069804191589355e+00,-7.572796940803527832e-01
-1.614428162574768066e+00,-5.924760699272155762e-01
-2.140762567520141602e+00,-1.208190679550170898e+00
-1.547496557235717773e+00,-1.461291551589965820e+00
-2.646411418914794922e+00,-1.059961795806884766e+00
-2.580005168914794922e+00,-1.173887968063354492e+00
-1.395554423332214355e+00,-6.590044498443603516e-01
-1.717208266258239746e+00,-4.335282444953918457e-01
-1.656343460083007812e+00,-6.930965781211853027e-01
-1.125099062919616699e+00,-2.604476213455200195e-01
-1.643810272216796875e+00,-1.797895193099975586e+00
-2.221169233322143555e+00,-1.071553468704223633e+00
-2.013705253601074219e+00,-9.400091171264648438e-01
-4.346048831939697266e-01,-1.891773641109466553e-01
-1.141533732414245605e+00,-1.866335868835449219e-01
-2.003855705261230469e+00,-8.405748605728149414e-01
-3.050156354904174805e+00,-1.743475675582885742e+00
-1.880503416061401367e+00,-1.242383599281311035e+00
-2.589494705200195312e+00,-2.082900285720825195e+00
-2.551711797714233398e+00,-2.610537528991699219e+00
-2.515081882476806641e+00,-4.242303371429443359e-01
-3.051044464111328125e+00,-1.208058834075927734e+00
-2.783227443695068359e+00,-1.075265765190124512e+00
-2.478488445281982422e+00,-1.501723647117614746e+00
-2.780747652053833008e+00,-1.155392527580261230e+00
-2.439229726791381836e+00,-1.273134589195251465e+00
-2.984858512878417969e+00,-1.489447474479675293e+00
-1.761266708374023438e+00,-2.023477077484130859e+00
-1.773623108863830566e+00,-1.613928675651550293e+00
-3.561018228530883789e+00,-2.448058605194091797e+00
-9.744913578033447266e-01,-1.014169335365295410e+00
-2.077087879180908203e+00,-7.727370858192443848e-01
-2.224573135375976562e+00,-9.733257889747619629e-01
-3.453836917877197266e+00,-2.096445560455322266e+00
-2.637196302413940430e+00,-1.466218352317810059e+00
-1.297516345977783203e+00,-4.025610089302062988e-01
-1.572008371353149414e+00,-1.041711926460266113e+00
-2.079686164855957031e+00,-9.730667471885681152e-01
-4.061522483825683594e+00,-2.284586191177368164e+00
-3.387371540069580078e+00,-1.143396019935607910e+00
-1.320374727249145508e+00,-1.066304445266723633e+00
-1.626672506332397461e+00,-9.962076544761657715e-01
-1.776854395866394043e+00,-1.207046747207641602e+00
-2.722551822662353516e+00,-2.266206741333007812e+00
-1.480722188949584961e+00,-1.359355926513671875e+00
-2.746275901794433594e+00,-9.327403306961059570e-01
-2.623710632324218750e+00,-8.996693491935729980e-01
-2.470134973526000977e+00,-1.863834857940673828e+00
-2.622419595718383789e+00,-2.774862945079803467e-01
-1.836640119552612305e+00,-1.095279812812805176e+00
-2.539696693420410156e+00,-1.444392323493957520e+00
-3.142002820968627930e+00,-7.390646338462829590e-01
-2.041008949279785156e+00,-7.462477684020996094e-01
-1.748914599418640137e+00,-9.185834527015686035e-01
-1.045999050140380859e+00,1.270163711160421371e-02
-2.710640907287597656e+00,-1.675769925117492676e+00
-2.247827529907226562e+00,-1.252602934837341309e+00
-2.849060535430908203e+00,-1.627637386322021484e+00
-4.275736808776855469e+00,-2.092400550842285156e+00
-1.520389914512634277e+00,-1.028902530670166016e+00
-2.666778326034545898e+00,-1.678409934043884277e+00
-2.511381864547729492e+00,-1.207208752632141113e+00
-1.954471230506896973e+00,-6.077722311019897461e-01
-2.060567140579223633e+00,-1.296435356140136719e+00
-2.543215513229370117e+00,-1.435038208961486816e+00
-1.421332955360412598e+00,-1.678809165954589844e+00
-1.784731745719909668e+00,-1.553234219551086426e+00
-2.889881610870361328e+00,-8.223410248756408691e-01
-2.316674232482910156e+00,-2.149934291839599609e+00
-2.077616691589355469e+00,-1.149622321128845215e+00
-1.061364412307739258e+00,-4.405629336833953857e-01
-2.543812990188598633e+00,-1.328900098800659180e+00
-2.147803068161010742e+00,-8.286927938461303711e-01
-2.462711572647094727e+00,-1.755625724792480469e+00
-2.457778453826904297e+00,-7.576798796653747559e-01
1.241056695580482483e-01,-1.384890079498291016e-02
-2.059122800827026367e+00,-1.209775328636169434e+00
-1.248668551445007324e+00,-1.306846618652343750e+00
-1.749378204345703125e+00,-4.850921928882598877e-01
-8.997051715850830078e-01,-8.495708703994750977e-01
-2.305099487304687500e+00,-1.212626457214355469e+00
-2.806578636169433594e+00,-1.810002565383911133e+00
-4.004946708679199219e+00,-1.934765219688415527e+00
-2.588775157928466797e+00,-9.779651165008544922e-01
-2.109293222427368164e+00,-1.297758698463439941e+00
-2.369890689849853516e+00,-1.118743777275085449e+00
-7.761559486389160156e-01,4.020448774099349976e-02
-2.914850234985351562e+00,-1.512454152107238770e+00
-1.382280111312866211e+00,-1.094230532646179199e+00
-2.222873210906982422e+00,-1.357356905937194824e+00
-2.811093091964721680e+00,-1.785274982452392578e+00
-6.312512159347534180e-01,-6.707955598831176758e-01
-1.295903682708740234e+00,-5.281173586845397949e-01
-1.454609513282775879e+00,-1.104791522026062012e+00
-1.436647534370422363e+00,-1.086853623390197754e+00
-1.502349972724914551e+00,-5.159204602241516113e-01
-2.166583299636840820e+00,-1.560295939445495605e+00
-2.962558746337890625e+00,-1.176215529441833496e+00
-3.123158454895019531e+00,-1.354011893272399902e+00
-2.049196958541870117e+00,-1.314347147941589355e+00
-2.984008550643920898e+00,-1.610560774803161621e+00
-1.855945348739624023e+00,-1.422518491744995117e+00
-1.328866839408874512e+00,5.277127772569656372e-02
-2.981530427932739258e+00,-1.705636620521545410e+00
-1.738820075988769531e+00,-1.199363827705383301e+00
-1.887874126434326172e+00,-8.222590088844299316e-01
-1.739016532897949219e+00,-5.678744912147521973e-01
-3.953032016754150391e+00,-1.970264673233032227e+00
-2.067735195159912109e+00,-6.585204005241394043e-01
-2.009648323059082031e+00,-1.131550312042236328e+00
-2.271965265274047852e+00,-1.485589385032653809e+00
-7.387548685073852539e-01,-8.930298089981079102e-01
-3.486779689788818359e+00,-1.738220334053039551e+00
-2.755967140197753906e+00,-1.592591166496276855e+00
-1.759480714797973633e+00,-4.102696776390075684e-01
-3.403391599655151367e+00,-2.236873388290405273e+00
-2.147625207901000977e+00,-1.163933992385864258e+00
-2.295302391052246094e+00,-1.246793627738952637e+00
-2.440186023712158203e+00,-5.889111757278442383e-01
-2.664390802383422852e+00,-1.634740829467773438e+00
-8.420929908752441406e-01,-7.923976778984069824e-01
-2.496682405471801758e+00,-1.603038907051086426e+00
-3.369538068771362305e+00,-1.184247016906738281e+00
-1.421573758125305176e+00,-1.603000283241271973e+00
-1.878384351730346680e+00,-2.245047330856323242e+00
-1.518976449966430664e+00,-1.310179948806762695e+00
-1.032332420349121094e+00,-9.261716604232788086e-01
-1.620823621749877930e+00,-7.290593385696411133e-01
-4.407173633575439453e+00,-2.613303661346435547e+00
-2.257524728775024414e+00,-5.695635080337524414e-01
-1.143070459365844727e+00,-1.022320270538330078e+00
-1.327540397644042969e+00,-1.027384772896766663e-02
-1.761930704116821289e+00,-1.642231941223144531e+00
-2.940047264099121094e+00,-1.889298558235168457e+00
-2.856241464614868164e+00,-8.496574759483337402e-01
-1.639761328697204590e+00,-7.535512447357177734e-01
-1.072065114974975586e+00,-5.809561610221862793e-01
-1.991420984268188477e+00,-1.609031915664672852e+00
-1.703287005424499512e+00,-1.048619747161865234e+00
-3.022759914398193359e+00,-1.456972718238830566e+00
-1.229926347732543945e+00,-1.766538977622985840e+00
-2.273521900177001953e+00,-9.265043139457702637e-01
-1.681429982185363770e+00,-1.136607766151428223e+00
-1.918520808219909668e+00,-1.172144412994384766e+00
-1.584974408149719238e+00,-1.140521168708801270e+00
-1.868924498558044434e+00,-2.014810800552368164e+00
-2.953963518142700195e+00,-1.361802935600280762e+00
-2.049082040786743164e+00,-9.938951730728149414e-01
-2.245379686355590820e+00,-8.340983986854553223e-01
-1.745011925697326660e+00,-1.752320408821105957e+00
-3.105430841445922852e+00,-1.904469966888427734e+00
-1.402794361114501953e+00,-1.637835651636123657e-01
-1.648373842239379883e+00,1.108716368675231934e+00
-3.086719751358032227e+00,3.029117822647094727e+00
-4.691804945468902588e-01,1.176802515983581543e+00
1.654823869466781616e-01,1.254399180412292480e+00
2.098334550857543945e+00,-4.023254513740539551e-01
-3.924087524414062500e+00,3.332663536071777344e+00
-2.788151741027832031e+00,2.923307180404663086e+00
-1.119983553886413574e+00,1.693673133850097656e+00
-8.904690742492675781e-01,1.456602215766906738e+00
-3.433848381042480469e+00,1.832560062408447266e+00
-3.738944768905639648e+00,2.662336587905883789e+00
-4.327993392944335938e+00,2.203478097915649414e+00
1.335881829261779785e+00,7.906723022460937500e-01
-2.761550188064575195e+00,1.607086896896362305e+00
-2.988246202468872070e+00,2.674938440322875977e+00
-2.534090995788574219e+00,1.994020462036132812e+00
-3.820080041885375977e+00,2.939899682998657227e+00
-1.732545018196105957e+00,2.505388259887695312e+00
-5.514019131660461426e-01,2.347052335739135742e+00
-5.142635822296142578e+00,3.359700679779052734e+00
-3.268949747085571289e+00,3.115603446960449219e+00
-2.245205163955688477e+00,1.771218180656433105e+00
3.278250455856323242e+00,-1.878937184810638428e-01
4.103578925132751465e-01,4.662415087223052979e-01
-5.843720436096191406e-01,1.967214941978454590e+00
-4.194100379943847656e+00,3.369329690933227539e+00
-1.502840399742126465e+00,2.267805576324462891e+00
-3.755254268646240234e+00,2.864735126495361328e+00
-2.424857616424560547e+00,1.934240221977233887e+00
-4.959333539009094238e-01,1.035326600074768066e+00
-2.848622560501098633e+00,1.899111032485961914e+00
-4.081881046295166016e+00,3.388113737106323242e+00
-1.166253209114074707e+00,1.510526180267333984e+00
-1.544939517974853516e+00,1.503127932548522949e+00
-8.377616405487060547e-01,1.758060932159423828e+00
-2.782588481903076172e+00,2.107853412628173828e+00
-1.524655461311340332e+00,9.616366624832153320e-01
-3.858069702982902527e-02,8.550651669502258301e-01
-1.975911498069763184e+00,2.095286846160888672e+00
-4.252090454101562500e+00,3.422091484069824219e+00
-2.466673374176025391e+00,2.015703916549682617e+00
3.939315080642700195e-01,1.200659990310668945e+00
-1.182192340493202209e-01,1.665885806083679199e+00
-2.251460552215576172e-01,1.285899400711059570e+00
-2.848020553588867188e+00,2.685690641403198242e+00
-3.225917816162109375e+00,2.397249221801757812e+00
2.143140435218811035e-01,7.997996807098388672e-01
-1.230852603912353516e+00,1.336343646049499512e+00
-3.054440736770629883e+00,3.241430044174194336e+00
-1.541176795959472656e+00,2.437050104141235352e+00
-3.701394319534301758e+00,2.022482156753540039e+00
-3.041634559631347656e+00,2.803788423538208008e+00
-3.260064840316772461e+00,2.625780582427978516e+00
-1.080378890037536621e+00,1.169767618179321289e+00
7.003226876258850098e-01,2.343105822801589966e-01
-4.327026367187500000e+00,3.100525140762329102e+00
-3.127331733703613281e+00,2.402400255203247070e+00
-3.220816612243652344e+00,2.737004041671752930e+00
4.953486919403076172e-01,1.870886683464050293e+00
-2.926258563995361328e+00,2.534340858459472656e+00
-4.315796852111816406e+00,3.792201042175292969e+00
-2.912784337997436523e+00,2.582006692886352539e+00
-1.039541840553283691e+00,3.926935791969299316e-01
-1.544405221939086914e+00,1.335446596145629883e+00
-1.858970761299133301e+00,2.218209028244018555e+00
-3.381414651870727539e+00,2.033012390136718750e+00
-2.600990533828735352e+00,1.844579577445983887e+00
5.017381310462951660e-01,4.315809905529022217e-01
-2.518676519393920898e+00,2.451792001724243164e+00
-1.700549840927124023e+00,2.711491107940673828e+00
-4.603766441345214844e+00,3.335216283798217773e+00
6.085949540138244629e-01,1.073307991027832031e+00
-2.528285026550292969e+00,2.008487224578857422e+00
-1.664143204689025879e+00,1.931000709533691406e+00
-2.993550539016723633e+00,2.029203653335571289e+00
-7.004528641700744629e-01,1.119380950927734375e+00
1.472656488418579102e+00,8.362210988998413086e-01
-4.658571720123291016e+00,3.328193664550781250e+00
-1.549573093652725220e-01,1.433344364166259766e+00
-2.870410680770874023e+00,2.540535211563110352e+00
-7.267240881919860840e-01,1.452780246734619141e+00
-5.693795680999755859e+00,3.177991151809692383e+00
-1.133757948875427246e+00,2.105619192123413086e+00
-3.090792655944824219e+00,2.035998821258544922e+00
4.345386624336242676e-01,7.544760704040527344e-01
-4.967612266540527344e+00,2.423599243164062500e+00
-1.298261404037475586e+00,2.072392702102661133e+00
-3.771315336227416992e+00,2.444778680801391602e+00
-2.591545343399047852e+00,2.468625783920288086e+00
1.376969695091247559e+00,1.096865057945251465e+00
-4.082216739654541016e+00,2.791589975357055664e+00
-5.329538345336914062e+00,2.923022270202636719e+00
-2.194063425064086914e+00,2.330287218093872070e+00
-9.975600987672805786e-03,7.972546219825744629e-01
-1.479294896125793457e+00,2.073340892791748047e+00
-2.868086338043212891e+00,2.557291984558105469e+00
-2.798280715942382812e+00,2.737985849380493164e+00
-3.254164695739746094e+00,2.219368219375610352e+00
-5.419431209564208984e+00,3.855519533157348633e+00
-3.143099069595336914e+00,1.982482790946960449e+00
-3.668126106262207031e+00,2.960597753524780273e+00
-9.255359172821044922e-01,1.506723761558532715e+00
-3.802082777023315430e+00,2.328984260559082031e+00
-4.223006725311279297e+00,3.432219743728637695e+00
-3.349560260772705078e+00,2.489976167678833008e+00
-2.176559716463088989e-01,1.452501893043518066e+00
-8.932561874389648438e-01,9.846144318580627441e-01
-1.175192117691040039e+00,1.713769555091857910e+00
-1.931086778640747070e+00,2.071226358413696289e+00
-4.038351058959960938e+00,3.861514568328857422e+00
-2.260216236114501953e+00,2.522896051406860352e+00
7.926642894744873047e-01,1.356871724128723145e+00
-5.049594879150390625e+00,3.932006120681762695e+00
-1.741834640502929688e+00,1.309664487838745117e+00
-7.219677448272705078e+00,4.205639362335205078e+00
2.452936887741088867e+00,-9.706022739410400391e-01
-3.852155506610870361e-01,6.190562844276428223e-01
3.435581922531127930e-01,7.955684661865234375e-01
-1.810730695724487305e+00,2.060965776443481445e+00
-3.673570632934570312e+00,2.960551738739013672e+00
-3.306978225708007812e+00,2.190248966217041016e+00
-4.764049053192138672e+00,3.228403329849243164e+00
-6.346300244331359863e-01,1.611743330955505371e+00
2.247524410486221313e-01,2.597062885761260986e-01
-2.351069450378417969e+00,1.663114786148071289e+00
-4.395364761352539062e+00,3.366061687469482422e+00
-2.102105379104614258e+00,1.640085220336914062e+00
8.031561225652694702e-02,1.179662466049194336e+00
-3.315547466278076172e+00,3.123428583145141602e+00
-3.812185525894165039e+00,2.007806777954101562e+00
-3.068951368331909180e+00,2.518174409866333008e+00
-2.797874689102172852e+00,2.877402782440185547e+00
-5.584541559219360352e-01,1.125681161880493164e+00
-2.427136898040771484e+00,1.385339975357055664e+00
-5.772794246673583984e+00,4.110993385314941406e+00
-1.784972429275512695e+00,1.982809662818908691e+00
-5.938890457153320312e+00,4.439320564270019531e+00
-1.142062425613403320e+00,1.587465763092041016e+00
-5.986053943634033203e+00,3.676926374435424805e+00
-1.945246815681457520e+00,1.913329362869262695e+00
-3.009034156799316406e+00,1.744188308715820312e+00
-2.763816833496093750e+00,2.396257400512695312e+00
-9.425598978996276855e-01,2.066280841827392578e+00
-2.362197875976562500e+00,2.228401184082031250e+00
-3.411577701568603516e+00,2.629417419433593750e+00
-4.160709679126739502e-01,1.131740450859069824e+00
-2.554965734481811523e+00,1.984265446662902832e+00
-3.419625759124755859e+00,3.540968179702758789e+00
-1.698467850685119629e+00,1.962159991264343262e+00
-1.105100750923156738e+00,8.891246914863586426e-01
-3.011314153671264648e+00,2.480726242065429688e+00
-1.505890130996704102e+00,1.402124047279357910e+00
2.956660687923431396e-01,2.977864146232604980e-01
-8.616682291030883789e-01,1.078448295593261719e+00
6.124927997589111328e-01,1.754183620214462280e-01
-2.279448747634887695e+00,2.562880277633666992e+00
-1.159470081329345703e+00,1.682745814323425293e+00
-2.388858348131179810e-01,1.034282445907592773e+00
-1.575613498687744141e+00,1.137983202934265137e+00
-4.175247669219970703e+00,2.436949729919433594e+00
-1.184791207313537598e+00,2.105516195297241211e+00
-4.780336856842041016e+00,2.883715391159057617e+00
-9.923952817916870117e-02,7.484170794486999512e-01
-4.954507350921630859e+00,3.134326696395874023e+00
-1.832492470741271973e+00,1.720723390579223633e+00
-2.168663978576660156e+00,1.706277370452880859e+00
-2.894708633422851562e+00,2.164568662643432617e+00
-3.250439882278442383e+00,2.437757253646850586e+00
-2.195235013961791992e+00,2.308964252471923828e+00
-4.046626567840576172e+00,3.162403821945190430e+00
-4.553894996643066406e+00,3.015712976455688477e+00
-3.224860668182373047e+00,1.446819067001342773e+00
-2.452347993850708008e+00,2.168663024902343750e+00
-3.756093502044677734e+00,3.375758886337280273e+00
-2.964688539505004883e+00,2.213321447372436523e+00
-2.990940570831298828e+00,2.424178838729858398e+00
-2.499887228012084961e+00,2.302429676055908203e+00
-4.403994083404541016e+00,2.838660001754760742e+00
-4.313974380493164062e+00,3.677007436752319336e+00
-8.353264808654785156e+00,3.952860116958618164e+00
-1.228401422500610352e+00,9.614863395690917969e-01
-2.081248611211776733e-01,1.237434029579162598e+00
-2.276841402053833008e+00,2.413602828979492188e+00
-2.775185108184814453e+00,1.761859893798828125e+00
1.915408223867416382e-01,-7.236611843109130859e-02
-3.395046710968017578e+00,2.334475517272949219e+00
-3.835929393768310547e+00,1.999306082725524902e+00
-4.780185222625732422e+00,2.914511680603027344e+00
-1.359612226486206055e+00,1.879590868949890137e+00
-2.376258134841918945e+00,2.633385181427001953e+00
3.177419304847717285e-01,1.242251753807067871e+00
-1.424554109573364258e+00,6.508153080940246582e-01
-2.885090589523315430e+00,2.388770103454589844e+00
-1.847900629043579102e+00,1.934531688690185547e+00
-2.008428096771240234e+00,2.100162744522094727e+00
-9.551503658294677734e-01,2.742293119430541992e+00
-2.001492977142333984e+00,2.521063566207885742e+00
-1.614406704902648926e+00,1.518325686454772949e+00
-6.790562272071838379e-01,6.492581367492675781e-01
-2.312520265579223633e+00,2.398915290832519531e+00
1.220966696739196777e+00,2.054387569427490234e+00
-4.963987469673156738e-01,1.512007117271423340e+00
-1.684531569480895996e+00,2.188877105712890625e+00
-1.159505605697631836e+00,1.914469242095947266e+00
-1.216940760612487793e+00,1.311163663864135742e+00
-2.952090263366699219e+00,2.218414306640625000e+00
-2.623691320419311523e+00,1.799724578857421875e+00
3.431130945682525635e-01,1.155410766601562500e+00
6.881908774375915527e-01,1.717095255851745605e+00
1.703087925910949707e+00,-5.364585518836975098e-01
-2.909532308578491211e+00,2.157453536987304688e+00
-2.478800773620605469e+00,1.953619241714477539e+00
-1.838387608528137207e+00,2.064801216125488281e+00
-2.496945381164550781e+00,1.362883448600769043e+00
3.387100934982299805e+00,-6.327542662620544434e-01
1.169837236404418945e+00,2.264832109212875366e-01
-2.628273010253906250e+00,2.540182590484619141e+00
-6.987285614013671875e-01,1.192460060119628906e+00
-1.888344407081604004e+00,1.473254203796386719e+00
1.954104900360107422e+00,4.865070581436157227e-01
-3.696279764175415039e+00,3.844292879104614258e+00
-2.218657493591308594e+00,9.861046075820922852e-01
-4.056247711181640625e+00,3.066482067108154297e+00
-2.700386345386505127e-01,1.066442728042602539e+00
-3.278949975967407227e+00,2.185437917709350586e+00
-3.690974116325378418e-01,2.063585042953491211e+00
-2.183348894119262695e+00,1.488988637924194336e+00
-5.397141575813293457e-01,9.864131212234497070e-01
-4.842236995697021484e+00,3.249087333679199219e+00
-9.212575852870941162e-02,7.679470777511596680e-01
-7.320738434791564941e-01,1.387109637260437012e+00
-3.900496482849121094e+00,2.769671678543090820e+00
-2.470054924488067627e-01,1.058348655700683594e+00
-6.298935890197753906e+00,4.292593955993652344e+00
-1.611746996641159058e-01,1.071481108665466309e+00
-1.068062186241149902e+00,1.191476464271545410e+00
-3.801534652709960938e+00,2.977984666824340820e+00
-1.597126364707946777e+00,2.693574190139770508e+00
-2.195488452911376953e+00,2.378195285797119141e+00
-4.721220016479492188e+00,2.974229574203491211e+00
-1.875515103340148926e+00,1.653667330741882324e+00
5.288147926330566406e-01,5.187681317329406738e-01
-4.301499843597412109e+00,2.969119071960449219e+00
-3.406919240951538086e+00,2.367566585540771484e+00
-4.320706367492675781e+00,3.273552656173706055e+00
-5.195480823516845703e+00,3.230897188186645508e+00
-4.161667346954345703e+00,2.707302331924438477e+00
-3.170131444931030273e+00,2.443201303482055664e+00
-5.410818457603454590e-01,1.757180213928222656e+00
-6.415163040161132812e+00,4.411882877349853516e+00
-4.658006191253662109e+00,3.128110885620117188e+00
-2.210306167602539062e+00,3.609024286270141602e+00
-2.665578126907348633e+00,1.665093302726745605e+00
-1.660803794860839844e+00,1.997363209724426270e+00
-4.830805301666259766e+00,2.871721506118774414e+00
-3.380410671234130859e+00,4.189580440521240234e+00
-2.183497428894042969e+00,2.552731752395629883e+00
-3.478495121002197266e+00,1.686321139335632324e+00
-3.687142848968505859e+00,2.945169687271118164e+00
-2.656517267227172852e+00,1.453416228294372559e+00
-1.791451930999755859e+00,2.586013793945312500e+00
-4.692863464355468750e+00,3.890546321868896484e+00
-1.650849223136901855e+00,-5.111768245697021484e-01
-2.392553806304931641e+00,1.688361287117004395e+00
-3.358497619628906250e+00,1.280632257461547852e+00
-3.549883842468261719e+00,3.609724044799804688e+00
-3.423881769180297852e+00,-3.799258470535278320e-01
-2.067005395889282227e+00,3.168151855468750000e+00
-5.602360725402832031e+00,3.205327987670898438e+00
-2.330353021621704102e+00,3.276931762695312500e+00
-4.021769046783447266e+00,3.202398061752319336e+00
-1.554262161254882812e+00,1.718114018440246582e+00
-2.766177415847778320e+00,1.877828001976013184e+00
-3.271731615066528320e+00,2.858220815658569336e+00
-1.811469316482543945e+00,6.020514369010925293e-01
-2.950056791305541992e+00,1.023885130882263184e+00
-1.843804240226745605e+00,2.237494230270385742e+00
-3.034863471984863281e+00,2.891942739486694336e+00
-1.884110808372497559e+00,1.920953869819641113e+00
-3.328491926193237305e+00,2.502522945404052734e+00
-4.257973670959472656e+00,4.727609157562255859e+00
-3.160091638565063477e+00,2.713369607925415039e+00
-1.498812794685363770e+00,1.189516901969909668e+00
-4.333313465118408203e+00,1.577033638954162598e+00
-1.792430162429809570e+00,2.706072092056274414e+00
-1.912143111228942871e+00,-2.681054472923278809e-01
-2.015814065933227539e+00,3.553706169128417969e+00
-3.826626062393188477e+00,3.171279191970825195e+00
-2.054658412933349609e+00,2.589100837707519531e+00
-3.003838300704956055e+00,2.568050622940063477e+00
-4.969380855560302734e+00,1.511011362075805664e+00
-5.196652412414550781e+00,4.371260643005371094e+00
-2.576888322830200195e+00,2.556267023086547852e+00
-4.316513538360595703e+00,2.832525014877319336e+00
-4.483181953430175781e+00,2.078234434127807617e+00
-3.197573661804199219e+00,3.074752092361450195e+00
-8.063917160034179688e+00,5.572257995605468750e+00
-3.504084825515747070e+00,1.354820966720581055e+00
-1.597304105758666992e+00,2.744977712631225586e+00
-3.318960428237915039e+00,2.257139205932617188e+00
-3.027178287506103516e+00,2.333145141601562500e+00
-2.994916915893554688e+00,4.322260379791259766e+00
-4.844303131103515625e+00,4.725401401519775391e+00
-4.534849643707275391e+00,2.362166643142700195e+00
-2.750619173049926758e+00,1.390277743339538574e+00
-1.783455491065979004e+00,3.277299880981445312e+00
-4.542765617370605469e+00,4.600313663482666016e+00
-2.551078610122203827e-02,6.093149185180664062e-01
-3.136577367782592773e+00,8.903767466545104980e-01
-4.179140567779541016e+00,4.559511661529541016e+00
-3.753964900970458984e-01,3.053746700286865234e+00
-2.163638830184936523e+00,3.130637645721435547e+00
-2.380782604217529297e+00,3.497398614883422852e+00
-2.513036727905273438e+00,1.415617108345031738e+00
-2.756358623504638672e+00,1.244508326053619385e-01
-2.887053966522216797e+00,1.500271558761596680e+00
-6.832354545593261719e+00,2.530978441238403320e+00
-2.273268222808837891e+00,1.904523372650146484e+00
-2.441793441772460938e+00,2.631902694702148438e+00
-2.377848386764526367e+00,1.150528550148010254e+00
-2.747049331665039062e+00,1.769602537155151367e+00
-3.142705202102661133e+00,8.935620784759521484e-01
-2.294601917266845703e+00,-2.041087253019213676e-03
-2.097270011901855469e+00,3.287217855453491211e+00
-4.787468433380126953e+00,7.779951095581054688e-01
-5.858600139617919922e+00,3.811978578567504883e+00
-5.822831630706787109e+00,4.660332202911376953e+00
-2.226416349411010742e+00,3.325489521026611328e+00
-4.081621646881103516e+00,2.611387729644775391e+00
-4.372134208679199219e+00,2.947932720184326172e+00
-4.368147850036621094e+00,3.397925376892089844e+00
-3.232374191284179688e+00,3.520020723342895508e+00
-3.875436305999755859e+00,2.665791749954223633e+00
-3.312323570251464844e+00,2.095969438552856445e+00
-4.287715911865234375e+00,1.181728124618530273e+00
-1.722660779953002930e+00,8.355332165956497192e-02
-3.832381486892700195e+00,2.967504739761352539e+00
-4.782813549041748047e+00,3.504347801208496094e+00
-3.962134122848510742e+00,3.072541475296020508e+00
-3.121812343597412109e+00,2.240079402923583984e+00
-4.918922901153564453e+00,5.267611503601074219e+00
-2.860375165939331055e+00,5.495613813400268555e-01
-3.846430540084838867e+00,2.856854438781738281e+00
-2.880627870559692383e+00,1.795169591903686523e+00
-2.790308237075805664e+00,3.087878465652465820e+00
-4.195833683013916016e+00,3.581930637359619141e+00
-2.310570955276489258e+00,1.586950302124023438e+00
-2.008154392242431641e+00,1.200957894325256348e+00
-4.352641105651855469e+00,2.093027114868164062e+00
-4.122231006622314453e+00,5.309061050415039062e+00
-5.102349758148193359e+00,3.981621980667114258e+00
-1.980366468429565430e+00,6.633762270212173462e-02
-3.064269065856933594e+00,1.097630500793457031e+00
-4.654430389404296875e+00,1.583485245704650879e+00
-4.231380462646484375e+00,3.816787958145141602e+00
-3.540547370910644531e+00,4.498403549194335938e+00
-2.291785478591918945e+00,3.540653705596923828e+00
-1.571110844612121582e+00,3.103552103042602539e+00
-3.222282409667968750e+00,2.263042211532592773e+00
-1.732663393020629883e+00,-9.546779990196228027e-01
-3.148663282394409180e+00,9.106240868568420410e-01
-3.533910751342773438e+00,1.607491254806518555e+00
-4.441433429718017578e+00,1.476362347602844238e+00
-5.274818897247314453e+00,1.864977002143859863e+00
-1.693491935729980469e+00,1.858869552612304688e+00
-3.627336025238037109e+00,2.889989376068115234e+00
-3.980486154556274414e+00,3.033331632614135742e+00
-3.014666795730590820e+00,2.311375379562377930e+00
-1.720940828323364258e+00,5.672847628593444824e-01
-2.741609811782836914e+00,3.167603015899658203e+00
-3.506088495254516602e+00,9.116977453231811523e-01
-2.306455373764038086e+00,1.906491041183471680e+00
-3.754505157470703125e+00,1.740750908851623535e+00
-5.147069454193115234e+00,4.423924446105957031e+00
-3.582590818405151367e+00,2.940976142883300781e+00
-2.085250854492187500e+00,3.035755157470703125e+00
-4.047965049743652344e+00,2.051070928573608398e+00
-3.228693962097167969e+00,-2.009195089340209961e-01
-5.040179729461669922e+00,1.817760705947875977e+00
-4.353219032287597656e+00,4.130969524383544922e+00
-1.833237648010253906e+00,2.523249626159667969e+00
-3.713951110839843750e+00,2.048012971878051758e+00
-6.468932628631591797e+00,3.839980840682983398e+00
-3.636344432830810547e+00,2.481994152069091797e+00
-1.971052765846252441e+00,2.713728904724121094e+00
-5.027540206909179688e+00,4.781245708465576172e+00
-2.335781097412109375e+00,1.169389128684997559e+00
-5.056958198547363281e+00,1.663955211639404297e+00
-2.615900754928588867e+00,3.410692691802978516e+00
-1.930700898170471191e+00,2.231844902038574219e+00
-4.185626029968261719e+00,3.876775503158569336e+00
-3.366774082183837891e+00,3.912943363189697266e+00
-1.844283342361450195e+00,1.111616730690002441e+00
-6.372215270996093750e+00,3.938987493515014648e+00
-3.919530868530273438e+00,1.201876878738403320e+00
-5.293166160583496094e+00,1.532000780105590820e+00
-3.464030504226684570e+00,2.557297468185424805e+00
-3.814185380935668945e+00,3.881294250488281250e+00
-1.569280505180358887e+00,6.144570931792259216e-02
-3.578179836273193359e+00,3.567105293273925781e+00
-2.147994279861450195e+00,3.341598749160766602e+00
-4.699178695678710938e+00,2.436250686645507812e+00
-5.182324409484863281e+00,2.913955450057983398e+00
-2.228665828704833984e+00,3.645778656005859375e+00
-2.359711408615112305e+00,1.715144157409667969e+00
-1.133028030395507812e+00,1.845205545425415039e+00
-4.348222255706787109e+00,1.491059422492980957e+00
-5.146338462829589844e+00,3.901284694671630859e+00
-3.741831541061401367e+00,4.095656871795654297e+00
-5.433731555938720703e+00,4.179281711578369141e+00
-3.097507953643798828e+00,1.647577285766601562e+00
-4.045905590057373047e+00,1.046846628189086914e+00
-5.484964847564697266e-01,1.277771472930908203e+00
-5.479378223419189453e+00,3.413488388061523438e+00
-3.518326997756958008e+00,2.503057003021240234e+00
-4.012313842773437500e+00,2.905891180038452148e+00
-2.636502981185913086e+00,1.720790028572082520e+00
-2.803567409515380859e+00,4.496118545532226562e+00
-2.413583040237426758e+00,2.343187808990478516e+00
-2.411881446838378906e+00,9.156925082206726074e-01
-2.975615978240966797e+00,4.776397347450256348e-01
-2.944412946701049805e+00,6.672092080116271973e-01
-2.499196529388427734e+00,1.861666560173034668e+00
-4.895404338836669922e+00,1.908968687057495117e+00
-5.371376037597656250e+00,2.828290939331054688e+00
-2.459197044372558594e+00,5.978452563285827637e-01
-2.451688528060913086e+00,2.224808692932128906e+00
-2.276078939437866211e+00,4.159196853637695312e+00
-8.102973699569702148e-01,3.223797082901000977e+00
-7.449523806571960449e-01,1.894135713577270508e+00
-4.690083980560302734e+00,2.627338886260986328e+00
-4.317381858825683594e+00,2.979935646057128906e+00
-5.547594070434570312e+00,3.276137113571166992e+00
-4.250733375549316406e+00,2.150099992752075195e+00
-6.094689369201660156e+00,3.564082384109497070e+00
-1.553080797195434570e+00,1.112623572349548340e+00
-4.953855991363525391e+00,2.880109548568725586e+00
-2.769022226333618164e+00,4.635776042938232422e+00
-3.746012449264526367e+00,4.238778591156005859e+00
-2.543576717376708984e+00,1.739196777343750000e+00
-7.165961861610412598e-01,8.908512592315673828e-01
-2.776459217071533203e+00,2.175183296203613281e+00
-4.743105888366699219e+00,4.730553627014160156e+00
-7.411973476409912109e+00,5.334633827209472656e+00
-3.265624761581420898e+00,1.506381511688232422e+00
-2.318950176239013672e+00,3.770617008209228516e+00
-4.312577724456787109e+00,3.989107370376586914e+00
-5.492305755615234375e+00,2.369930028915405273e+00
-3.973967552185058594e+00,3.392164945602416992e+00
-2.119433641433715820e+00,3.830826282501220703e+00
-4.195383071899414062e+00,3.411813497543334961e+00
-3.308773994445800781e+00,2.342823266983032227e+00
-3.156609773635864258e+00,2.402129173278808594e+00
-1.091945290565490723e+00,-1.007327198982238770e+00
-4.942189216613769531e+00,2.904108762741088867e+00
-3.827578306198120117e+00,2.245743989944458008e+00
-5.137274742126464844e+00,4.390507698059082031e+00
-2.435239791870117188e+00,2.124946355819702148e+00
-1.595559120178222656e-01,3.290545344352722168e-01
-4.633196830749511719e+00,4.960783958435058594e+00
-3.218173265457153320e+00,4.604218482971191406e+00
-5.253144741058349609e+00,4.201264381408691406e+00
-2.732547760009765625e+00,1.901940822601318359e+00
-5.620628833770751953e+00,3.623961925506591797e+00
-6.063518524169921875e+00,3.526503801345825195e+00
-3.635189294815063477e+00,2.066680908203125000e+00
-4.409998893737792969e+00,3.815504074096679688e+00
-2.590733766555786133e+00,7.267218232154846191e-01
-1.836660504341125488e+00,1.677090644836425781e+00
-5.431169033050537109e+00,5.762323379516601562e+00
-1.858577728271484375e+00,1.435808539390563965e+00
1.090599820017814636e-01,-6.068242192268371582e-01
-4.545958042144775391e+00,1.139669537544250488e+00
-5.207704544067382812e+00,3.248560667037963867e+00
-3.077608585357666016e+00,2.903377771377563477e+00
-4.922645568847656250e+00,4.512374877929687500e+00
-3.575576305389404297e+00,1.710594654083251953e+00
-4.003663063049316406e+00,4.403928279876708984e+00
-3.157649517059326172e+00,3.000920295715332031e+00
-1.248067378997802734e+00,-4.017172753810882568e-01
-2.520334482192993164e+00,-2.627568319439888000e-02
-4.037321567535400391e+00,3.464062213897705078e+00
-4.261465549468994141e+00,1.579612851142883301e+00
-3.186432838439941406e+00,3.562378406524658203e+00
-3.517113447189331055e+00,2.388296604156494141e+00
-3.677918195724487305e+00,3.111998796463012695e+00
-1.727478504180908203e+00,9.300681352615356445e-01
-2.810719728469848633e+00,1.360534548759460449e+00
-3.318139314651489258e+00,1.876301169395446777e+00
-4.906039714813232422e+00,3.803612709045410156e+00
-1.408539414405822754e+00,1.761903285980224609e+00
-2.677946567535400391e+00,3.415837526321411133e+00
-3.328587293624877930e+00,3.033204555511474609e+00
-4.312953948974609375e+00,3.877218961715698242e+00
-2.438001394271850586e+00,2.721589803695678711e+00
-4.736351013183593750e+00,2.934279203414916992e+00
-3.144632101058959961e+00,5.599055886268615723e-01
-3.260414361953735352e+00,1.550656557083129883e+00
-4.520670890808105469e+00,3.387930870056152344e+00
-2.393527746200561523e+00,1.354985952377319336e+00
5.369321107864379883e-01,-5.094135761260986328e+00
2.800391197204589844e+00,-6.233703613281250000e+00
2.501214981079101562e+00,-6.030367374420166016e+00
2.174010038375854492e+00,-5.877571582794189453e+00
3.867946863174438477e+00,-7.043212890625000000e+00
8.992290496826171875e-01,-3.289077997207641602e+00
1.764800906181335449e+00,-3.885688304901123047e+00
2.794545412063598633e+00,-8.416683197021484375e+00
2.641178846359252930e+00,-5.609749794006347656e+00
2.687461376190185547e+00,-7.572975158691406250e+00
4.066693305969238281e+00,-7.243191719055175781e+00
2.088306903839111328e+00,-5.974802494049072266e+00
1.069022417068481445e+00,-6.102677345275878906e+00
1.152019739151000977e+00,-5.757267475128173828e-01
2.703539133071899414e+00,-6.732204914093017578e+00
3.872853517532348633e+00,-6.991487979888916016e+00
4.573413372039794922e+00,-7.718441009521484375e+00
1.097571253776550293e+00,-5.807087421417236328e+00
1.222901821136474609e+00,-3.527231454849243164e+00
4.647841930389404297e+00,-9.452737808227539062e+00
1.212326407432556152e+00,-5.054281711578369141e+00
3.986254930496215820e+00,-5.799537658691406250e+00
4.642987251281738281e+00,-8.057092666625976562e+00
4.898137569427490234e+00,-6.974840641021728516e+00
2.376448392868041992e+00,-6.812562465667724609e+00
5.471147537231445312e+00,-8.672060966491699219e+00
2.954937934875488281e+00,-4.093137741088867188e+00
1.615073800086975098e+00,-3.781783580780029297e+00
4.095030307769775391e+00,-3.064789056777954102e+00
3.186102628707885742e+00,-7.881947994232177734e+00
3.989320516586303711e+00,-7.945265293121337891e+00
-1.045844033360481262e-01,-4.331057548522949219e+00
-8.027569055557250977e-01,-5.080825805664062500e+00
3.740064620971679688e+00,-5.546328544616699219e+00
4.396526336669921875e+00,-5.991353988647460938e+00
1.985309243202209473e+00,-4.500496387481689453e+00
3.348389148712158203e+00,-8.102186203002929688e+00
4.037758350372314453e+00,-6.487627029418945312e+00
1.954133749008178711e+00,-7.190141677856445312e+00
5.145179271697998047e+00,-8.477173805236816406e+00
3.524582862854003906e+00,-8.497086524963378906e+00
1.336517572402954102e+00,-2.462326288223266602e+00
4.139052867889404297e+00,-6.882807254791259766e+00
4.703944206237792969e+00,-7.625206947326660156e+00
1.016094565391540527e+00,-4.742478847503662109e+00
2.063592910766601562e+00,-5.551205158233642578e+00
7.126699686050415039e-01,-4.223888874053955078e+00
3.273172378540039062e-01,-5.329806327819824219e+00
1.125476241111755371e+00,-4.874238014221191406e+00
3.354371309280395508e+00,-5.993944644927978516e+00
2.683473110198974609e+00,-4.116128921508789062e+00
5.821484088897705078e+00,-8.967270851135253906e+00
1.338115692138671875e+00,-5.497266769409179688e+00
3.994597434997558594e+00,-7.433374881744384766e+00
2.754976987838745117e+00,-2.835842132568359375e+00
2.271334171295166016e+00,-5.621075630187988281e+00
4.724535942077636719e+00,-5.146365165710449219e+00
2.034897565841674805e+00,-5.399940490722656250e+00
4.314190864562988281e+00,-9.283493995666503906e+00
2.953265666961669922e+00,-3.947195291519165039e+00
4.820571899414062500e+00,-7.795040607452392578e+00
3.586735486984252930e+00,-8.429991722106933594e+00
3.114845275878906250e+00,-4.905811786651611328e+00
1.643731832504272461e+00,-5.144599437713623047e+00
1.001748204231262207e+00,-3.788857460021972656e+00
3.403470754623413086e+00,-4.482885837554931641e+00
3.618425130844116211e+00,-7.640344619750976562e+00
1.769901871681213379e+00,-6.058286190032958984e+00
2.223069667816162109e+00,-7.308545112609863281e+00
2.701475620269775391e+00,-4.329477787017822266e+00
3.687924146652221680e+00,-7.870263099670410156e+00
2.386648416519165039e+00,-6.093858242034912109e+00
1.397586464881896973e-01,-2.590344667434692383e+00
4.297423839569091797e+00,-6.262682437896728516e+00
5.477030277252197266e+00,-7.614492416381835938e+00
3.657522916793823242e+00,-6.146842956542968750e+00
4.635984897613525391e+00,-8.152144432067871094e+00
2.713766098022460938e-01,-5.157003402709960938e+00
4.324137210845947266e+00,-8.396505355834960938e+00
1.247382640838623047e+00,-3.816813230514526367e+00
4.171601295471191406e+00,-7.139771938323974609e+00
2.594106674194335938e+00,-5.508615493774414062e+00
3.170120716094970703e+00,-5.623191356658935547e+00
4.222081661224365234e+00,-5.677312850952148438e+00
4.451876163482666016e+00,-4.060611724853515625e+00
2.221296310424804688e+00,-3.878369569778442383e+00
4.216044902801513672e+00,-7.735572338104248047e+00
1.041555762290954590e+00,-2.555947542190551758e+00
1.730913400650024414e+00,-4.909774303436279297e+00
3.882520437240600586e+00,-7.058017730712890625e+00
7.082885596901178360e-03,-1.635812759399414062e+00
1.620923280715942383e+00,-5.135804176330566406e+00
2.883702754974365234e+00,-3.852203369140625000e+00
3.795935392379760742e+00,-8.948834419250488281e+00
1.340684294700622559e+00,-7.630735397338867188e+00
4.117117881774902344e+00,-9.700559616088867188e+00
-1.583933711051940918e+00,-1.266743898391723633e+00
5.517982482910156250e+00,-8.982048988342285156e+00
4.681675434112548828e+00,-1.040816307067871094e+01
2.223743200302124023e+00,-5.856538295745849609e+00
3.862580358982086182e-01,-5.074506759643554688e+00
-2.224192619323730469e-01,-9.304787516593933105e-01
3.566232442855834961e+00,-6.366900444030761719e+00
2.618054389953613281e+00,-4.956282615661621094e+00
3.155349731445312500e+00,-5.221626281738281250e+00
2.267447948455810547e+00,-2.608687162399291992e+00
-7.839213609695434570e-01,-2.371754646301269531e+00
4.049942016601562500e+00,-7.329358100891113281e+00
3.923525810241699219e+00,-9.330771446228027344e+00
6.333665251731872559e-01,-4.815611362457275391e+00
4.963129043579101562e+00,-9.464639663696289062e+00
1.777726769447326660e+00,-6.457918167114257812e+00
4.662639617919921875e+00,-1.132506561279296875e+01
1.063094496726989746e+00,-7.498861312866210938e+00
1.214577317237854004e+00,-2.927884817123413086e+00
3.878388643264770508e+00,-7.402949333190917969e+00
5.033033370971679688e+00,-8.980913162231445312e+00
1.152739167213439941e+00,-5.342614650726318359e+00
3.590445995330810547e+00,-8.606916427612304688e+00
2.772094726562500000e+00,-5.074450969696044922e+00
3.811599016189575195e+00,-6.868810653686523438e+00
1.227762222290039062e+00,-2.836552381515502930e+00
8.964622020721435547e-01,-3.376113176345825195e+00
2.483672380447387695e+00,-3.352078676223754883e+00
5.682615280151367188e+00,-8.189575195312500000e+00
1.858684062957763672e+00,-6.665554523468017578e+00
3.107743024826049805e+00,-6.781702041625976562e+00
4.763765931129455566e-01,-5.068034648895263672e+00
3.114152550697326660e-01,-1.684248447418212891e+00
1.162816166877746582e+00,-6.097722053527832031e+00
-4.799999892711639404e-01,-3.389243841171264648e+00
3.135532855987548828e+00,-6.625236988067626953e+00
3.222147464752197266e+00,-6.732476711273193359e+00
3.021501064300537109e+00,-8.522299766540527344e+00
2.619692087173461914e+00,-5.974215030670166016e+00
1.572761178016662598e+00,-5.207693576812744141e+00
9.883387684822082520e-01,-6.844081401824951172e+00
3.227029323577880859e+00,-6.746488094329833984e+00
3.920002937316894531e+00,-5.865561485290527344e+00
7.467340826988220215e-01,-2.773202419281005859e+00
2.369752883911132812e+00,-4.196404457092285156e+00
2.832113742828369141e+00,-6.186341762542724609e+00
3.448378562927246094e+00,-4.856738567352294922e+00
3.807377576828002930e+00,-8.505655288696289062e+00
2.245790243148803711e+00,-4.864238262176513672e+00
2.483268499374389648e+00,-6.141211509704589844e+00
3.767548799514770508e+00,-6.042367458343505859e+00
3.263478040695190430e+00,-8.404427528381347656e+00
2.291460752487182617e+00,-5.962597370147705078e+00
2.529877185821533203e+00,-4.765768051147460938e+00
9.710074663162231445e-01,-6.450700283050537109e+00
-1.481455326080322266e+00,1.274061679840087891e+00
5.941013693809509277e-01,-3.550966262817382812e+00
3.741887092590332031e+00,-7.512483596801757812e+00
8.769482374191284180e-01,-6.105282306671142578e+00
4.189504623413085938e+00,-6.769301414489746094e+00
3.503128290176391602e+00,-7.634094238281250000e+00
5.105883598327636719e+00,-1.005420112609863281e+01
2.462689161300659180e+00,-7.911604404449462891e+00
5.707923889160156250e+00,-9.492080688476562500e+00
4.444233894348144531e+00,-7.803565025329589844e+00
3.220894336700439453e+00,-6.632221221923828125e+00
3.632223844528198242e+00,-6.279952049255371094e+00
4.131128311157226562e+00,-5.798546314239501953e+00
4.867448329925537109e+00,-7.988346576690673828e+00
1.034660816192626953e+00,-7.389227390289306641e+00
-3.148134350776672363e-01,-1.560600638389587402e+00
1.295684218406677246e+00,-4.709448337554931641e+00
1.223890542984008789e+00,-1.882038950920104980e+00
-7.154424786567687988e-01,-3.572432041168212891e+00
3.972544908523559570e+00,-6.548100948333740234e+00
1.170315980911254883e+00,-2.737390756607055664e+00
2.089334487915039062e+00,-5.865323066711425781e+00
4.261042118072509766e+00,-6.015192508697509766e+00
2.602795362472534180e+00,-4.178483963012695312e+00
1.843884944915771484e+00,-1.341507673263549805e+00
1.650239825248718262e+00,-4.151461601257324219e+00
2.073765754699707031e+00,-5.528447151184082031e+00
4.874220371246337891e+00,-6.546938419342041016e+00
3.613849639892578125e+00,-7.452456951141357422e+00
4.264861106872558594e+00,-1.142783069610595703e+01
2.830488920211791992e+00,-5.368506908416748047e+00
1.321950793266296387e+00,-7.651960372924804688e+00
4.540027618408203125e+00,-5.635099411010742188e+00
3.725724458694458008e+00,-5.421201229095458984e+00
4.770914077758789062e+00,-9.096202850341796875e+00
4.844380378723144531e+00,-8.321811676025390625e+00
1.524429321289062500e+00,-8.181105613708496094e+00
4.294367313385009766e+00,-8.961448669433593750e+00
3.636398077011108398e+00,-5.347321033477783203e+00
3.318780899047851562e+00,-5.252147674560546875e+00
3.856036901473999023e+00,-4.928377628326416016e+00
2.755799770355224609e+00,-8.688129425048828125e+00
7.045910954475402832e-01,-2.795434236526489258e+00
2.756491899490356445e+00,-3.957191705703735352e+00
-1.582036614418029785e-01,-4.851303100585937500e+00
2.792900562286376953e+00,-6.459410667419433594e+00
2.570764064788818359e+00,-5.679904937744140625e+00
3.241228818893432617e+00,-7.631557941436767578e+00
3.782770395278930664e+00,-8.705267906188964844e+00
2.849765539169311523e+00,-8.240573883056640625e+00
1.262853980064392090e+00,-4.569084167480468750e+00
2.175348997116088867e+00,-3.862109184265136719e+00
4.562430381774902344e-01,-2.130989074707031250e+00
2.424090862274169922e+00,-7.254897117614746094e+00
3.352282285690307617e+00,-3.475104570388793945e+00
1.624698042869567871e-01,-4.236128330230712891e+00
2.691793680191040039e+00,-5.093883991241455078e+00
1.189062356948852539e+00,-7.656738281250000000e+00
3.006194353103637695e+00,-7.508318424224853516e+00
4.269159793853759766e+00,-8.061550140380859375e+00
3.539420843124389648e+00,-6.483416080474853516e+00
4.130475044250488281e+00,-6.989650726318359375e+00
1.254355549812316895e+00,-3.876955270767211914e+00
4.786180019378662109e+00,-9.815055847167968750e+00
2.890329837799072266e+00,-4.799836158752441406e+00
2.473593473434448242e+00,-7.482778072357177734e+00
3.319192647933959961e+00,-6.134783267974853516e+00
3.917249679565429688e+00,-7.383752346038818359e+00
1.446185946464538574e+00,-1.742243409156799316e+00
3.185254096984863281e+00,-6.664504051208496094e+00
9.138919711112976074e-01,-3.616866350173950195e+00
1.416337609291076660e+00,-2.761337757110595703e+00
4.246592998504638672e+00,-6.299744606018066406e+00
2.505679368972778320e+00,-5.655048370361328125e+00
5.072538375854492188e+00,-7.804810523986816406e+00
1.720264196395874023e+00,-4.952962875366210938e+00
2.715092182159423828e+00,-6.138650894165039062e+00
7.216210365295410156e-01,-5.217752456665039062e+00
4.527776718139648438e+00,-8.727777481079101562e+00
4.541917324066162109e+00,-7.133215427398681641e+00
1.222754642367362976e-01,-5.325331687927246094e+00
2.833429813385009766e+00,-7.648524761199951172e+00
2.684278488159179688e+00,-4.699212551116943359e+00
1.688994020223617554e-01,-3.313404321670532227e+00
1.735416889190673828e+00,-4.349327564239501953e+00
-7.646405696868896484e-01,-3.781516075134277344e+00
4.579640865325927734e+00,-8.077570915222167969e+00
4.999881744384765625e+00,-6.717671394348144531e+00
1.932323098182678223e+00,-4.106712818145751953e+00
4.771952629089355469e+00,-9.966432571411132812e+00
1.156356692314147949e+00,-5.815670967102050781e+00
3.673343420028686523e+00,-6.990730762481689453e+00
2.390048027038574219e+00,-5.375804901123046875e+00
3.957130670547485352e+00,-7.840257644653320312e+00
5.310066223144531250e+00,-6.789271354675292969e+00
4.991837024688720703e+00,-4.804561138153076172e+00
4.053421020507812500e+00,-8.101710319519042969e+00
3.527708292007446289e+00,-3.912358522415161133e+00
9.100853800773620605e-01,-4.902289390563964844e+00


==> eps/round3-train_after0.csv <==
-1.253403782844543457e+00,9.531299471855163574e-01
1.599399745464324951e-01,4.432907104492187500e+00
-1.284572362899780273e+00,3.788933992385864258e+00
-3.329350471496582031e+00,1.374039053916931152e+00
9.594538807868957520e-02,3.415595769882202148e+00
4.395348727703094482e-01,3.487142801284790039e+00
3.549131453037261963e-01,1.740826010704040527e+00
-2.179908752441406250e+00,1.887643933296203613e+00
-1.576048016548156738e+00,4.663834571838378906e+00
-1.198311686515808105e+00,1.176656007766723633e+00
1.702599763870239258e+00,2.979104518890380859e+00
7.582912445068359375e-01,3.682696819305419922e+00
1.452199816703796387e-01,3.349558353424072266e+00
-2.037937380373477936e-02,4.791067600250244141e+00
4.511255025863647461e-02,2.767366647720336914e+00
-1.875584483146667480e+00,1.169960975646972656e+00
-1.332250714302062988e+00,2.640112638473510742e+00
-1.077520370483398438e+00,2.015315294265747070e+00
-1.205603957176208496e+00,4.141077995300292969e+00
5.876448750495910645e-01,3.420863389968872070e+00
-3.829713761806488037e-01,3.184156656265258789e+00
-1.279288649559020996e+00,2.321529150009155273e+00
4.267539680004119873e-01,2.709746360778808594e+00
-2.239712238311767578e+00,1.162298679351806641e+00
-1.536276340484619141e+00,2.860131502151489258e+00
-5.315098166465759277e-01,4.202020168304443359e+00
1.334097385406494141e+00,2.565562725067138672e+00
-1.218415498733520508e+00,2.276720046997070312e+00
-1.204346776008605957e+00,2.002238035202026367e+00
-8.198850154876708984e-01,8.326927423477172852e-01
-1.841399788856506348e+00,1.749478936195373535e+00
-5.480863451957702637e-01,2.255572557449340820e+00
3.221973404288291931e-02,8.868367671966552734e-01
8.801248669624328613e-01,5.404716968536376953e+00
-6.595536470413208008e-01,1.375413537025451660e+00
-1.443832635879516602e+00,3.658600091934204102e+00
1.268666028976440430e+00,3.346352815628051758e+00
-9.089546799659729004e-01,3.698612213134765625e+00
-6.658462285995483398e-01,2.384447813034057617e+00
-3.487436473369598389e-01,3.896622419357299805e+00
-5.497573614120483398e-01,3.720474720001220703e+00
7.803914546966552734e-01,4.404312133789062500e+00
1.243998289108276367e+00,2.827740192413330078e+00
2.063931375741958618e-01,1.860780358314514160e+00
5.096961185336112976e-02,3.020434379577636719e+00
-2.698192834854125977e+00,3.323859453201293945e+00
-9.497247338294982910e-01,2.393973827362060547e+00
2.106543481349945068e-01,2.367540359497070312e+00
-2.524626553058624268e-01,1.837433815002441406e+00
-3.665271103382110596e-01,4.264279365539550781e+00
-7.388455867767333984e-01,3.529515027999877930e+00
-2.291088253259658813e-01,2.751104354858398438e+00
-9.008950591087341309e-01,3.471169471740722656e+00
-6.175457835197448730e-01,1.639779806137084961e+00
-1.126264572143554688e+00,1.868738293647766113e+00
-5.526002645492553711e-01,3.999761343002319336e+00
-6.851056218147277832e-01,3.285281896591186523e+00
-9.930663108825683594e-01,2.347619771957397461e+00
-2.356007337570190430e+00,2.755975484848022461e+00
-9.710605144500732422e-01,1.561015129089355469e+00
4.875618815422058105e-01,3.216409444808959961e+00
-6.848435997962951660e-01,2.493267774581909180e+00
-1.971526503562927246e+00,2.842131376266479492e+00
-7.703257799148559570e-01,-9.829081594944000244e-02
-1.928867816925048828e+00,5.701383352279663086e-01
1.057716488838195801e+00,2.518596172332763672e+00
9.881113767623901367e-01,2.655562877655029297e+00
-1.855083256959915161e-01,2.181412220001220703e+00
-4.119887948036193848e-01,4.019788742065429688e+00
-1.051311731338500977e+00,7.506552338600158691e-01
-6.278533935546875000e-01,4.688192367553710938e+00
-1.850842118263244629e+00,1.369019389152526855e+00
1.287587046623229980e+00,4.211773395538330078e+00
9.434780478477478027e-01,2.772715568542480469e+00
-1.130241751670837402e+00,2.324631214141845703e+00
8.517913818359375000e-01,1.829869627952575684e+00
-2.056896686553955078e+00,1.185842156410217285e+00
5.535204410552978516e-01,3.913016319274902344e+00
7.809939980506896973e-01,2.877439260482788086e+00
-1.168349385261535645e+00,3.089934349060058594e+00
-1.218014955520629883e+00,2.435710191726684570e+00
1.480884999036788940e-01,2.051981210708618164e+00
-1.393157601356506348e+00,2.316530704498291016e+00
-1.148312807083129883e+00,1.814324140548706055e+00
-4.610087573528289795e-01,9.714755415916442871e-01
-1.349913716316223145e+00,1.793795704841613770e+00
-8.294296264648437500e-01,2.184204757213592529e-01
-3.127362251281738281e+00,2.373252153396606445e+00
-1.659955859184265137e+00,4.876260757446289062e+00
-4.468039572238922119e-01,3.886266469955444336e+00
4.093134105205535889e-01,2.660791158676147461e+00
1.596441149711608887e+00,2.256079435348510742e+00
-8.347373008728027344e-01,3.720607995986938477e+00
-1.048227906227111816e+00,1.010030388832092285e+00
2.322129011154174805e+00,1.893239498138427734e+00
-1.900366544723510742e+00,1.940263271331787109e+00
6.726402640342712402e-01,5.154453754425048828e+00
-1.187294960021972656e+00,2.438460111618041992e+00
-2.129461288452148438e+00,2.542913436889648438e+00
-2.421875238418579102e+00,1.272730350494384766e+00
-1.026765704154968262e+00,2.131761550903320312e+00
3.736356794834136963e-01,1.896571397781372070e+00
-1.883844494819641113e+00,1.523448824882507324e+00
-9.992587566375732422e-01,3.473291873931884766e+00
-7.076736092567443848e-01,3.578251123428344727e+00
-5.075705647468566895e-01,2.454866170883178711e+00
2.260448634624481201e-01,3.158015251159667969e+00
-2.285648822784423828e+00,8.791919350624084473e-01
1.245688349008560181e-01,1.899557828903198242e+00
-9.823939204216003418e-01,2.460811614990234375e+00
-1.854238867759704590e+00,1.811187148094177246e+00
-1.030707001686096191e+00,3.125377178192138672e+00
7.363942861557006836e-01,2.696526765823364258e+00
-1.023507475852966309e+00,2.817161560058593750e+00
-5.068270862102508545e-02,2.732136726379394531e+00
-1.612319588661193848e+00,1.362114667892456055e+00
9.817222952842712402e-01,2.528800010681152344e+00
-1.491019129753112793e+00,4.310163021087646484e+00
-8.243947625160217285e-01,2.615110635757446289e+00
-1.475728988647460938e+00,2.957165479660034180e+00
2.939995229244232178e-01,1.915431141853332520e+00
1.621681004762649536e-01,1.718399286270141602e+00
-4.995610713958740234e-01,2.453480720520019531e+00
5.531176328659057617e-01,2.488853931427001953e+00
-1.584306836128234863e+00,2.148346900939941406e+00
-5.878853201866149902e-01,1.885243892669677734e+00
-5.044701099395751953e-01,3.807797193527221680e+00
-1.531586647033691406e+00,2.015600204467773438e+00
-1.861951708793640137e+00,2.541534185409545898e+00
-2.110658884048461914e+00,1.952963948249816895e+00
-6.328974366188049316e-01,3.168824911117553711e+00
1.966219544410705566e-01,2.215608119964599609e+00
-9.204930663108825684e-01,3.916136264801025391e+00
-6.781642138957977295e-02,4.089816570281982422e+00
-1.331184267997741699e+00,6.046997308731079102e-01
-2.608151674270629883e+00,3.113849878311157227e+00
-5.577710866928100586e-01,2.023761034011840820e+00
1.537462592124938965e+00,4.658751964569091797e+00
-8.813187479972839355e-01,2.629044532775878906e+00
3.882186114788055420e-01,3.789534091949462891e+00
-8.485245108604431152e-01,9.973182082176208496e-01
-2.155243158340454102e+00,2.997677564620971680e+00
-1.949261069297790527e+00,1.575222015380859375e+00
-1.210909962654113770e+00,4.683099746704101562e+00
-2.262200593948364258e+00,2.762958526611328125e+00
-1.517817735671997070e+00,4.251672744750976562e+00
2.876882255077362061e-01,2.957028865814208984e+00
-6.917216777801513672e-01,3.439407348632812500e+00
-8.170717954635620117e-01,1.707751631736755371e+00
6.205132007598876953e-01,3.276979923248291016e+00
-8.103758096694946289e-01,1.287238717079162598e+00
-1.611489892005920410e+00,2.150947093963623047e+00
2.707519233226776123e-01,2.420969724655151367e+00
-6.463954448699951172e-01,3.467007637023925781e+00
-4.131740331649780273e-01,2.274194717407226562e+00
-2.111581563949584961e+00,3.642385482788085938e+00
-7.231728434562683105e-01,2.397533893585205078e+00
-1.356123328208923340e+00,-3.316069394350051880e-02
2.761641051620244980e-03,2.910158634185791016e+00
-1.235216856002807617e+00,6.095026135444641113e-01
-2.240699768066406250e+00,3.560020208358764648e+00
-3.086533069610595703e+00,2.708127260208129883e+00
-1.361569404602050781e+00,5.004894733428955078e+00
-4.692896008491516113e-01,3.001526832580566406e+00
2.204260090366005898e-03,2.492456436157226562e+00
-9.303796291351318359e-01,2.123940944671630859e+00
-6.769122481346130371e-01,2.530452728271484375e+00
-3.388930559158325195e-01,3.644168615341186523e+00
-4.726016521453857422e-01,2.563739299774169922e+00
-1.023877143859863281e+00,2.640974760055541992e+00
-1.915510058403015137e+00,2.347282409667968750e+00
-1.772984862327575684e+00,2.119796991348266602e+00
-3.223465010523796082e-02,3.964996576309204102e+00
1.148304119706153870e-01,1.104789257049560547e+00
-2.287039756774902344e+00,2.883633613586425781e+00
9.458943605422973633e-01,2.572955846786499023e+00
7.102600336074829102e-01,3.204129219055175781e+00
-6.054010987281799316e-01,3.491951942443847656e+00
-1.755023747682571411e-02,3.296753883361816406e+00
-5.423591732978820801e-01,4.317273616790771484e+00
-7.439290285110473633e-01,1.113883495330810547e+00
-1.018779054284095764e-01,1.365202188491821289e+00
-1.345389366149902344e+00,9.925574660301208496e-01
-1.522792696952819824e+00,-9.392940998077392578e-01
-8.741465806961059570e-01,7.891454696655273438e-01
-1.414874643087387085e-01,2.009823322296142578e+00
1.801370978355407715e+00,4.019027709960937500e+00
-8.967003971338272095e-02,2.167074918746948242e+00
-1.869989395141601562e+00,4.217398166656494141e+00
-1.159247040748596191e+00,1.657008409500122070e+00
-2.098166704177856445e+00,1.606372594833374023e+00
1.896349713206291199e-02,3.597569227218627930e+00
-1.720081567764282227e+00,1.006548881530761719e+00
-9.838928580284118652e-01,2.738411664962768555e+00
-2.706240653991699219e+00,1.407158970832824707e+00
-4.441751241683959961e-01,2.873481273651123047e+00
-9.820905327796936035e-01,2.499194145202636719e+00
-9.236649274826049805e-01,2.367446422576904297e+00
1.482147350907325745e-02,4.394390106201171875e+00
-1.187603116035461426e+00,8.690893650054931641e-02
-8.434981107711791992e-01,2.242746591567993164e+00
-8.965877890586853027e-01,3.563357114791870117e+00
1.645711511373519897e-01,4.899449825286865234e+00
-1.735808014869689941e+00,8.037537336349487305e-01
-2.719251513481140137e-01,3.561858415603637695e+00
3.787011504173278809e-01,4.432703971862792969e+00
-6.738197207450866699e-01,3.783915042877197266e+00
7.917566299438476562e-01,1.988767623901367188e+00
-1.199745535850524902e+00,2.679234981536865234e+00
-8.795735239982604980e-01,2.787026643753051758e+00
1.174039125442504883e+00,2.781904220581054688e+00
2.223015949130058289e-02,1.676456093788146973e+00
-2.480481147766113281e+00,2.643256902694702148e+00
-2.295825332403182983e-01,1.829311251640319824e+00
-2.085440397262573242e+00,2.708473920822143555e+00
-1.668207764625549316e+00,3.051162481307983398e+00
-5.505914092063903809e-01,2.020399093627929688e+00
-5.342525243759155273e-01,1.513830184936523438e+00
-2.429711371660232544e-01,1.846899151802062988e+00
-8.299043178558349609e-01,1.193841218948364258e+00
-1.055191278457641602e+00,3.032576322555541992e+00
5.363830551505088806e-02,3.123454093933105469e+00
1.652362495660781860e-01,1.893158912658691406e+00
-5.511677265167236328e-01,2.451836585998535156e+00
2.648575007915496826e-01,2.785739183425903320e+00
-1.563295722007751465e-02,2.571798801422119141e+00
-3.770351409912109375e-01,2.398355245590209961e+00
2.282815456390380859e+00,1.595198988914489746e+00
-1.044862508773803711e+00,1.234865784645080566e+00
-8.343415707349777222e-02,4.131163597106933594e+00
-6.077767610549926758e-01,4.573552608489990234e+00
-1.226270794868469238e+00,-6.525996327400207520e-01
-1.293366909027099609e+00,2.511818885803222656e+00
7.925726175308227539e-01,1.403435111045837402e+00
6.739247590303421021e-02,1.685170054435729980e+00
7.425512075424194336e-01,2.718945503234863281e+00
-1.581217408180236816e+00,3.652066707611083984e+00
5.499546527862548828e-01,4.348046779632568359e+00
1.006133630871772766e-01,2.252259731292724609e+00
-1.192604422569274902e+00,3.285900354385375977e+00
-6.137951016426086426e-01,3.001872777938842773e+00
-2.777368783950805664e+00,2.672183275222778320e+00
-1.405092000961303711e+00,1.044048309326171875e+00
-3.105177164077758789e+00,1.330988407135009766e+00
-1.084071278572082520e+00,2.264362812042236328e+00
-5.437869206070899963e-02,4.371594905853271484e+00
-1.599892258644104004e+00,2.958442449569702148e+00
-9.900673627853393555e-01,2.398030042648315430e+00
-1.009156852960586548e-01,3.631128072738647461e+00
-1.747434020042419434e+00,1.736052155494689941e+00
1.896631717681884766e+00,4.762869775295257568e-01
3.008663177490234375e+00,-8.405338525772094727e-01
2.367917776107788086e+00,6.451981067657470703e-01
3.351663053035736084e-01,2.022915840148925781e+00
1.591584682464599609e+00,1.948316097259521484e+00
1.266375541687011719e+00,7.527505159378051758e-01
2.683657407760620117e+00,-3.317594528198242188e-01
2.126443386077880859e+00,7.739614844322204590e-01
1.694754481315612793e+00,9.255633354187011719e-01
7.288305163383483887e-01,-2.012584824115037918e-03
1.322448134422302246e+00,1.199621319770812988e+00
1.520764112472534180e+00,-1.038230776786804199e+00
1.949723362922668457e+00,-1.043565750122070312e+00
1.530601024627685547e+00,-8.362465500831604004e-01
1.736175179481506348e+00,-2.820699512958526611e-01
2.303974628448486328e+00,-6.649617552757263184e-01
2.115514755249023438e+00,1.546971917152404785e+00
1.356746315956115723e+00,1.071238398551940918e+00
1.622288346290588379e+00,-9.390393644571304321e-02
2.613989830017089844e+00,-1.833398938179016113e-01
1.400348663330078125e+00,1.327822327613830566e+00
1.730792284011840820e+00,5.598896145820617676e-01
1.580036759376525879e+00,8.473380208015441895e-01
8.257941007614135742e-01,-3.924068212509155273e-01
1.940810441970825195e+00,3.732331693172454834e-01
1.730512499809265137e+00,-3.959717750549316406e-01
1.561709880828857422e+00,8.691558837890625000e-01
2.010842084884643555e+00,2.014163434505462646e-01
2.511641502380371094e+00,-9.941384792327880859e-01
1.485155105590820312e+00,-1.337755024433135986e-01
1.311885952949523926e+00,-1.136210322380065918e+00
1.680010437965393066e+00,2.372501417994499207e-03
2.867924928665161133e+00,8.638356328010559082e-01
1.504253268241882324e+00,-1.550598889589309692e-01
3.039689302444458008e+00,6.382474303245544434e-01
2.587749958038330078e+00,1.792670845985412598e+00
2.704125881195068359e+00,-1.287359595298767090e+00
2.477073431015014648e+00,8.715912699699401855e-01
2.830165147781372070e+00,4.697805047035217285e-01
1.151875853538513184e+00,6.101438403129577637e-01
1.872606039047241211e+00,1.720935106277465820e+00
2.119549989700317383e+00,-6.991428881883621216e-02
9.993329644203186035e-01,2.542666494846343994e-01
1.804463624954223633e+00,7.691311240196228027e-01
1.617977380752563477e+00,1.424884945154190063e-01
2.414803743362426758e+00,-1.083656311035156250e+00
1.129340529441833496e+00,1.082280129194259644e-01
3.155230998992919922e+00,6.802366971969604492e-01
1.763650298118591309e+00,1.147614836692810059e+00
1.752581357955932617e+00,6.733119487762451172e-01
1.412937045097351074e+00,1.953523635864257812e+00
2.620198249816894531e+00,2.743879079818725586e+00
2.239047527313232422e+00,1.858097434043884277e+00
1.295603036880493164e+00,3.888069987297058105e-01
1.898421406745910645e+00,-7.688665390014648438e-01
2.193404912948608398e+00,5.062300562858581543e-01
2.039322137832641602e+00,-1.322688579559326172e+00
1.457787394523620605e+00,-1.275495141744613647e-01
2.457811594009399414e+00,6.891083717346191406e-01
2.406349182128906250e+00,-2.070256769657135010e-01
2.974070072174072266e+00,-1.338284373283386230e+00
2.208681821823120117e+00,-5.444285869598388672e-01
2.995449781417846680e+00,-3.773519098758697510e-01
1.453466653823852539e+00,1.373706609010696411e-01
1.213912487030029297e+00,-8.798159360885620117e-01
2.319071054458618164e+00,-2.073704004287719727e+00
2.082338809967041016e+00,7.594124972820281982e-02
1.468619227409362793e+00,1.975892186164855957e+00
1.911499381065368652e+00,-7.401067614555358887e-01
3.111770391464233398e+00,1.381206989288330078e+00
3.068342447280883789e+00,-4.439278244972229004e-01
2.374374151229858398e+00,-1.361570596694946289e+00
2.788759231567382812e+00,-3.249340355396270752e-01
2.322493076324462891e+00,2.250775396823883057e-01
1.321518182754516602e+00,2.202166557312011719e+00
1.680675506591796875e+00,1.384431958198547363e+00
8.575512766838073730e-01,8.914005756378173828e-01
2.683242857456207275e-01,1.507788658142089844e+00
1.894575715065002441e+00,5.908907055854797363e-01
1.893241524696350098e+00,-5.122769623994827271e-02
2.679456472396850586e+00,1.299060821533203125e+00
1.768925786018371582e+00,1.416415691375732422e+00
2.116131067276000977e+00,2.173793762922286987e-01
1.008657455444335938e+00,1.755409359931945801e+00
2.640672206878662109e+00,1.710810661315917969e-01
9.592036604881286621e-01,-6.888200044631958008e-01
2.458775281906127930e+00,4.386882185935974121e-01
1.787233829498291016e+00,-5.153616666793823242e-01
1.686518669128417969e+00,1.672093391418457031e+00
3.403730154037475586e+00,1.051792316138744354e-02
1.318494915962219238e+00,4.559089243412017822e-01
1.487906575202941895e+00,-8.133329153060913086e-01
1.336213111877441406e+00,1.499342322349548340e+00
7.992610931396484375e-01,7.767354249954223633e-01
1.753784775733947754e+00,-9.980615973472595215e-02
1.546802997589111328e+00,-7.342772483825683594e-01
2.570972681045532227e+00,4.133667945861816406e-01
1.505160689353942871e+00,-5.165954232215881348e-01
2.085501670837402344e+00,5.433115959167480469e-01
2.132018566131591797e+00,1.135185837745666504e+00
2.012187004089355469e+00,8.598005771636962891e-01
1.829216718673706055e+00,-2.420260906219482422e-01
1.762178540229797363e+00,8.541161417961120605e-01
1.904500603675842285e+00,5.727276206016540527e-01
1.243152976036071777e+00,1.726160526275634766e+00
1.146229982376098633e+00,9.388239979743957520e-01
2.887023448944091797e+00,4.287766516208648682e-01
1.622579932212829590e+00,5.357479453086853027e-01
2.034812450408935547e+00,4.179778397083282471e-01
2.407268047332763672e+00,1.957859396934509277e+00
2.129088401794433594e+00,2.786235213279724121e-01
9.952329397201538086e-01,2.195989370346069336e+00
2.385669231414794922e+00,-5.269485116004943848e-01
1.680705428123474121e+00,1.067928433418273926e+00
7.040200233459472656e-01,3.756096959114074707e-01
9.720815420150756836e-01,1.231672048568725586e+00
2.015344142913818359e+00,2.282518386840820312e+00
1.467011094093322754e+00,3.434137403964996338e-01
1.181323051452636719e+00,2.022449523210525513e-01
1.196022510528564453e+00,1.643026918172836304e-01
2.301398277282714844e+00,1.871541023254394531e+00
2.173336505889892578e+00,-2.959000766277313232e-01
1.589838743209838867e+00,9.568665027618408203e-01
5.727376937866210938e-01,5.388368964195251465e-01
1.955031871795654297e+00,-9.941909909248352051e-01
1.281654596328735352e+00,-7.215069532394409180e-01
1.801851868629455566e+00,-1.299480199813842773e+00
3.109883069992065430e+00,-9.320985078811645508e-01
1.496490001678466797e+00,1.103110089898109436e-01
1.764967918395996094e+00,5.445055365562438965e-01
2.067014455795288086e+00,-1.224323511123657227e+00
1.781395554542541504e+00,-3.195702433586120605e-01
2.020557403564453125e+00,-8.227267861366271973e-01
3.003738641738891602e+00,1.895252823829650879e+00
2.748494863510131836e+00,-4.730271641165018082e-03
6.931474208831787109e-01,2.194933891296386719e-01
2.965231895446777344e+00,8.075050711631774902e-01
2.296219110488891602e+00,-9.290750622749328613e-01
7.613596320152282715e-01,-7.367032170295715332e-01
1.754961013793945312e+00,9.807232022285461426e-01
2.294982433319091797e+00,1.725590109825134277e+00
2.752925157546997070e+00,4.164866209030151367e-01
3.269898414611816406e+00,4.626250267028808594e-02
2.313674926757812500e+00,1.853451877832412720e-01
1.171605825424194336e+00,9.782273769378662109e-01
2.009188652038574219e+00,-1.504434585571289062e+00
1.574109196662902832e+00,-1.963397622108459473e+00
1.734258890151977539e+00,-1.769326686859130859e+00
1.576012611389160156e+00,1.529765844345092773e+00
2.634125947952270508e+00,8.735479116439819336e-01
2.702438592910766602e+00,8.148796558380126953e-01
2.350769758224487305e+00,-6.696707606315612793e-01
9.918671250343322754e-01,2.367321699857711792e-01
1.920087099075317383e+00,2.264888435602188110e-01
2.658190727233886719e+00,9.933282136917114258e-01
2.276572227478027344e+00,-1.006363391876220703e+00
8.925241231918334961e-01,7.314925193786621094e-01
2.423351049423217773e+00,-7.853378653526306152e-01
1.745617628097534180e+00,8.431860208511352539e-01
1.060043215751647949e+00,-2.777503132820129395e-01
2.049464225769042969e+00,1.339699268341064453e+00
2.143249273300170898e+00,-5.897451192140579224e-02
1.773149847984313965e+00,-5.942378044128417969e-01
1.616749286651611328e+00,5.531904101371765137e-01
1.485315799713134766e+00,8.908559679985046387e-01
6.108756661415100098e-01,4.890524446964263916e-01
1.748274445533752441e+00,-5.341428518295288086e-01
1.743612289428710938e+00,-2.227994203567504883e-01
1.884539842605590820e+00,1.668570876121520996e+00
2.328792095184326172e+00,-6.048626303672790527e-01
1.447618365287780762e+00,1.011434078216552734e+00
1.561969757080078125e+00,5.084878802299499512e-01
7.792253494262695312e-01,4.929584264755249023e-01
2.904278993606567383e+00,1.117089748382568359e+00
2.278331995010375977e+00,3.652028143405914307e-01
8.271930813789367676e-01,-1.023541450500488281e+00
1.778582334518432617e+00,-9.285327196121215820e-01
1.417483091354370117e+00,-5.834095478057861328e-01
2.327325344085693359e+00,6.160319447517395020e-01
1.921664953231811523e+00,-6.085886955261230469e-01
2.145226716995239258e+00,1.883388906717300415e-01
3.463821411132812500e+00,-1.353274583816528320e+00
2.006764173507690430e+00,-1.631070971488952637e-01
8.702807426452636719e-01,-2.979753315448760986e-01
1.158412098884582520e+00,1.627054095268249512e+00
2.195331811904907227e+00,1.966248899698257446e-01
1.389288187026977539e+00,1.155418276786804199e+00
3.221439838409423828e+00,3.567886650562286377e-01
2.108708143234252930e+00,1.483857870101928711e+00
9.088068008422851562e-01,7.685630917549133301e-01
1.850656032562255859e+00,6.289302110671997070e-01
2.308845996856689453e+00,5.440386533737182617e-01
1.306013703346252441e+00,7.065848112106323242e-01
1.636475801467895508e+00,4.903719425201416016e-01
2.667871713638305664e+00,2.379061132669448853e-01
1.712272763252258301e+00,6.421769261360168457e-01
1.920302987098693848e+00,-1.597830951213836670e-01
2.296228408813476562e+00,-1.065465927124023438e+00
3.301561594009399414e+00,-1.846106052398681641e-01
2.136777877807617188e+00,-4.229092299938201904e-01
1.019428610801696777e+00,1.663127660751342773e+00
1.298274755477905273e+00,2.143461465835571289e+00
2.204240322113037109e+00,1.145872831344604492e+00
1.867499053478240967e-01,-4.222954213619232178e-01
2.472450494766235352e+00,-2.101314365863800049e-01
1.866174221038818359e+00,1.765432596206665039e+00
1.648365259170532227e+00,1.607326745986938477e+00
1.778497695922851562e+00,-2.711726725101470947e-02
2.136143207550048828e+00,2.270270437002182007e-01
1.917644023895263672e+00,6.649847030639648438e-01
1.153356075286865234e+00,-3.601475954055786133e-01
1.990104794502258301e+00,-2.104092389345169067e-01
1.873537540435791016e+00,6.518583297729492188e-01
2.488598346710205078e+00,1.996568560600280762e+00
2.216853380203247070e+00,1.026380434632301331e-01
1.725982785224914551e+00,1.925820231437683105e+00
2.438877820968627930e+00,-1.303201317787170410e-01
1.918208479881286621e+00,5.309207439422607422e-01
2.227853775024414062e+00,1.392912030220031738e+00
2.238683700561523438e+00,5.693646073341369629e-01
1.830804467201232910e+00,-1.537084579467773438e+00
3.224646449089050293e-01,3.730512261390686035e-01
9.456306099891662598e-01,5.678146332502365112e-02
2.935199737548828125e+00,-1.034422636032104492e+00
2.086929082870483398e+00,-1.146544575691223145e+00
1.573608040809631348e+00,9.388180375099182129e-01
1.470883011817932129e+00,1.796014428138732910e+00
1.993745803833007812e+00,1.049757719039916992e+00
2.331149101257324219e+00,-4.780204296112060547e-01
2.543421030044555664e+00,1.982387185096740723e+00
1.299383163452148438e+00,-1.158208847045898438e-01
1.915860056877136230e+00,-3.595743179321289062e-01
1.338444948196411133e+00,7.187310457229614258e-01
1.935309767723083496e+00,-7.072951197624206543e-01
1.907750725746154785e+00,-1.113479018211364746e+00
1.745378136634826660e+00,-9.616554379463195801e-01
2.521564960479736328e+00,7.854749560356140137e-01
7.650685906410217285e-01,1.041214346885681152e+00
1.839767932891845703e+00,4.308999478816986084e-01
1.453119754791259766e+00,-2.231846302747726440e-01
1.833135843276977539e+00,5.909907221794128418e-01
1.441367268562316895e+00,-1.931110858917236328e+00
2.721004724502563477e+00,-1.146005272865295410e+00
1.379748582839965820e+00,4.022817909717559814e-01
2.541129112243652344e+00,1.570080876350402832e+00
2.142609834671020508e+00,-4.135153442621231079e-02
1.724108815193176270e+00,-2.540167272090911865e-01
1.789274334907531738e+00,-8.732256293296813965e-02
2.989572525024414062e+00,1.129752397537231445e+00
1.550636529922485352e+00,-1.744121909141540527e-01
-1.031446456909179688e+00,-2.471307992935180664e+00
4.090573638677597046e-02,-8.534980416297912598e-01
1.131145954132080078e+00,-1.353196978569030762e+00
-2.964503288269042969e+00,-6.250798702239990234e-01
-2.092712640762329102e+00,-6.837744116783142090e-01
-4.759912490844726562e+00,1.029429674148559570e+00
-2.932592630386352539e+00,2.102583050727844238e-01
-4.964876651763916016e+00,7.483882904052734375e-01
-5.337251663208007812e+00,-3.070832490921020508e-01
-3.923877477645874023e+00,-3.246530592441558838e-01
-2.517186403274536133e+00,-9.081388264894485474e-02
-1.783433437347412109e+00,-9.795029759407043457e-01
-2.843479156494140625e+00,-2.780739665031433105e-01
-2.033570766448974609e+00,-1.234752297401428223e+00
-5.775864720344543457e-01,-9.848927855491638184e-01
-4.891086101531982422e+00,5.975260734558105469e-01
-2.775439500808715820e+00,-8.414991497993469238e-01
-4.486228466033935547e+00,5.571310520172119141e-01
-3.212198257446289062e+00,-1.853563785552978516e-01
-2.571929931640625000e+00,-8.912680745124816895e-01
-3.624811649322509766e+00,3.989876210689544678e-01
-5.171514987945556641e+00,4.551064968109130859e-01
-1.047761797904968262e+00,-1.928854286670684814e-01
-1.074869871139526367e+00,-2.605127692222595215e-01
-9.689763188362121582e-01,-2.089896917343139648e+00
-5.410953998565673828e+00,1.318676829338073730e+00
-2.432653188705444336e+00,-4.841288924217224121e-01
-4.469853878021240234e+00,-6.178491115570068359e-01
-2.786972761154174805e+00,-6.723663210868835449e-01
-4.887674331665039062e+00,-4.149610102176666260e-01
1.262931942939758301e+00,-2.400540590286254883e+00
-6.187543392181396484e+00,5.668560266494750977e-01
-1.357333302497863770e+00,-1.111587524414062500e+00
-3.740564584732055664e+00,6.174568533897399902e-01
-1.836573123931884766e+00,-5.751344561576843262e-01
-4.094121456146240234e+00,1.640870928764343262e+00
-5.430284023284912109e+00,1.938316226005554199e-01
-6.086986541748046875e+00,9.678549766540527344e-01
-1.774312973022460938e+00,-8.863071203231811523e-01
-1.311603426933288574e+00,2.296719700098037720e-01
-5.070838928222656250e+00,7.764502167701721191e-01
-3.514536380767822266e+00,2.873453497886657715e-01
-4.149600505828857422e+00,-3.212857246398925781e-02
-2.937408924102783203e+00,6.748729348182678223e-01
-2.230153083801269531e+00,-7.063803076744079590e-01
-3.308152914047241211e+00,-9.399596601724624634e-02
-4.151375293731689453e+00,7.376222610473632812e-01
-4.201495647430419922e+00,-6.702697873115539551e-01
-3.279008626937866211e+00,-3.890037834644317627e-01
-5.980337142944335938e+00,9.494020938873291016e-01
-3.816346645355224609e+00,1.093686699867248535e+00
-3.098623275756835938e+00,2.471138387918472290e-01
-4.301819324493408203e+00,5.505325198173522949e-01
-4.213402748107910156e+00,-4.664726257324218750e-01
-3.784411907196044922e+00,-1.130688637495040894e-01
-3.881593465805053711e+00,1.226920112967491150e-01
-2.877435922622680664e+00,-4.810502231121063232e-01
-3.994069099426269531e+00,4.705460071563720703e-01
-5.303657054901123047e+00,3.092943429946899414e-01
-1.185878872871398926e+00,-5.065211653709411621e-01
-4.040739536285400391e+00,-1.543137550354003906e+00
-3.718693494796752930e+00,-1.151330620050430298e-01
-4.883377075195312500e+00,1.418084383010864258e+00
-5.919218540191650391e+00,1.137670159339904785e+00
-5.719671726226806641e+00,5.856826156377792358e-02
-3.537232637405395508e+00,-2.363977581262588501e-02
-3.460373163223266602e+00,4.384860396385192871e-02
1.445559501647949219e+00,-1.672545790672302246e+00
-1.522041797637939453e+00,-6.860649585723876953e-01
-2.732901573181152344e+00,-8.376151919364929199e-01
-8.531568527221679688e+00,1.544871687889099121e+00
-3.609018325805664062e+00,-2.147228419780731201e-01
2.250021100044250488e-01,-1.529478549957275391e+00
-3.911598205566406250e+00,3.857505321502685547e-01
-3.204706668853759766e+00,-8.813670277595520020e-01
-3.177854776382446289e+00,1.136200875043869019e-01
-4.508431434631347656e+00,6.757185459136962891e-01
-4.693703651428222656e+00,3.579787611961364746e-01
-3.365476131439208984e+00,-8.749691247940063477e-01
-4.894915819168090820e-01,-1.745604276657104492e+00
-4.714386940002441406e+00,3.189756274223327637e-01
-3.125416278839111328e+00,-7.150763869285583496e-01
-5.450418472290039062e+00,6.160449981689453125e-01
-2.008180618286132812e+00,4.024587199091911316e-02
-3.301475286483764648e+00,2.690615952014923096e-01
-2.290440082550048828e+00,-3.290544152259826660e-01
-3.315423727035522461e+00,1.032689809799194336e+00
-3.533214330673217773e+00,4.979960918426513672e-01
-2.589283227920532227e+00,-1.065117716789245605e+00
-1.432758092880249023e+00,-3.169472217559814453e-01
-3.207893133163452148e+00,4.000405073165893555e-01
-3.484494984149932861e-01,-5.492706894874572754e-01
-1.856695294380187988e+00,-7.592679858207702637e-01
-2.882079362869262695e+00,5.788238644599914551e-01
-4.619358539581298828e+00,-6.090340614318847656e-01
-5.853074550628662109e+00,1.505091190338134766e-01
-4.550934791564941406e+00,-1.409818530082702637e-01
-6.845918655395507812e+00,1.321720480918884277e+00
-4.624211311340332031e+00,3.457943201065063477e-01
-4.379337310791015625e+00,4.986356496810913086e-01
-1.988672137260437012e+00,-1.132925033569335938e+00
-1.477444529533386230e+00,-1.843686938285827637e+00
-3.246988773345947266e+00,5.078879594802856445e-01
-3.635303735733032227e+00,-1.858141273260116577e-01
-3.083106279373168945e+00,-4.367317557334899902e-01
-2.837153196334838867e+00,3.081532418727874756e-01
-2.851216554641723633e+00,2.800589799880981445e-02
-1.233693361282348633e+00,-1.213563442230224609e+00
-2.633755683898925781e+00,-3.174356818199157715e-01
-5.583306312561035156e+00,5.352092981338500977e-01
-3.682550668716430664e+00,7.464383244514465332e-01
-6.720191955566406250e+00,7.555871605873107910e-01
-2.152313947677612305e+00,-1.447281390428543091e-01
-4.385134220123291016e+00,3.061587214469909668e-01
-3.858994245529174805e+00,3.821218609809875488e-01
-4.703263759613037109e+00,2.360702157020568848e-01
-2.815438985824584961e+00,-1.044934868812561035e+00
-3.784915447235107422e+00,2.880327999591827393e-01
-6.734981536865234375e-01,-1.300356507301330566e+00
-1.544507592916488647e-01,-1.621872544288635254e+00
-5.021895885467529297e+00,-2.113773953169584274e-03
-4.898415565490722656e+00,7.881940603256225586e-01
-4.004084587097167969e+00,1.310686916112899780e-01
-6.097465991973876953e+00,1.715787053108215332e-01
-4.638028144836425781e+00,1.596276164054870605e-01
-5.228312015533447266e+00,3.097670674324035645e-01
-3.529777526855468750e+00,4.443666636943817139e-01
-2.164535760879516602e+00,5.657021403312683105e-01
-3.416382551193237305e+00,2.631370425224304199e-01
-3.366260766983032227e+00,8.245936036109924316e-01
-1.184639096260070801e+00,-1.111053824424743652e+00
-3.448706865310668945e+00,-4.708284437656402588e-01
-2.784677028656005859e+00,-8.998326659202575684e-01
-8.159744262695312500e+00,1.614659428596496582e+00
-2.906551599502563477e+00,-5.554080009460449219e-01
-2.788145065307617188e+00,-1.116214275360107422e+00
-1.175394654273986816e+00,-1.064146399497985840e+00
-4.805400371551513672e+00,-5.200206637382507324e-01
-3.618293762207031250e+00,-1.361228805035352707e-02
-7.165247440338134766e+00,9.206692576408386230e-01
-5.390292167663574219e+00,-3.341947495937347412e-02
-3.796168327331542969e+00,-3.607087135314941406e-01
-3.879062652587890625e+00,-3.254674077033996582e-01
-4.640829086303710938e+00,1.342591494321823120e-01
-4.880426883697509766e+00,4.373610615730285645e-01
-2.367945909500122070e+00,-2.438785731792449951e-01
-2.818246603012084961e+00,-8.464100360870361328e-01
-3.677031040191650391e+00,8.389215916395187378e-02
-6.192228794097900391e+00,8.850674033164978027e-01
-4.811701297760009766e+00,-2.966322302818298340e-01
-4.583785057067871094e+00,3.938758969306945801e-01
-5.099703311920166016e+00,-3.302234038710594177e-02
-2.945791721343994141e+00,-5.670229196548461914e-01
-2.001733064651489258e+00,-1.064219117164611816e+00
-3.444713354110717773e+00,1.655718660913407803e-03
-4.538271427154541016e+00,8.635596036911010742e-01
-4.602965354919433594e+00,4.971533715724945068e-01
-6.328928470611572266e-01,-8.369258046150207520e-01
-4.797143936157226562e+00,8.138153702020645142e-02
-2.902580022811889648e+00,-2.029034793376922607e-01
-4.813574790954589844e+00,3.878027796745300293e-01
-5.237267494201660156e+00,9.332135915756225586e-01
-1.951747536659240723e+00,-1.830792278051376343e-01
-4.972234725952148438e+00,1.505462229251861572e-01
-4.777191638946533203e+00,1.011195778846740723e+00
2.864540815353393555e-01,-8.776655197143554688e-01
-4.137242794036865234e+00,-2.594970166683197021e-02
-4.677279949188232422e+00,-8.655264973640441895e-02
-2.702290058135986328e+00,-3.176973760128021240e-01
-4.759638786315917969e+00,7.823634892702102661e-02
-4.136646747589111328e+00,-5.612188577651977539e-01
-3.903591156005859375e+00,-1.302072107791900635e-01
-3.225827217102050781e+00,-6.132435798645019531e-01
-3.053488969802856445e+00,-2.677805423736572266e-01
-3.604424238204956055e+00,-1.982220411300659180e-01
-2.565337419509887695e+00,3.585980236530303955e-01
-3.416312932968139648e+00,-2.097495645284652710e-01
-1.566305637359619141e+00,-1.148771166801452637e+00
-3.035224437713623047e+00,-8.419703245162963867e-01
-3.033246278762817383e+00,-3.949836194515228271e-01
-4.644315242767333984e+00,3.814840316772460938e-01
3.375019133090972900e-01,-4.733712971210479736e-01
-3.929562091827392578e+00,8.804219961166381836e-01
-4.602163314819335938e+00,-8.824283629655838013e-02
-2.306155204772949219e+00,-4.061670899391174316e-01
-2.112907648086547852e+00,-9.035661816596984863e-01
-3.567220449447631836e+00,1.762216687202453613e-01
-1.010977268218994141e+00,-3.991832137107849121e-01
-8.736908435821533203e-01,-1.956650167703628540e-01
-2.548965930938720703e+00,-4.015071392059326172e-01
-2.683312654495239258e+00,-3.011261820793151855e-01
-3.043666124343872070e+00,5.059570446610450745e-02
-3.769459009170532227e+00,-5.273558665066957474e-03
-2.887073516845703125e+00,-4.625641275197267532e-03
-5.058259487152099609e+00,3.184622228145599365e-01
-4.495012760162353516e+00,9.293579459190368652e-01
-5.117566585540771484e+00,1.349533796310424805e+00
-2.098080158233642578e+00,-8.234940171241760254e-01
-4.713802337646484375e+00,2.544005513191223145e-01
-3.154111862182617188e+00,-2.589090764522552490e-01
-2.949808120727539062e+00,-9.264815449714660645e-01
-2.878274679183959961e+00,-3.074714839458465576e-01
-7.643816471099853516e-01,-1.336413145065307617e+00
-2.932968854904174805e+00,6.509147286415100098e-01
-2.752807617187500000e+00,-4.223937988281250000e-01
-4.009943485260009766e+00,5.735031962394714355e-01
-4.663253307342529297e+00,-1.036465644836425781e+00
-5.796283721923828125e+00,4.071309268474578857e-01
-3.403710365295410156e+00,-4.805978015065193176e-02
-1.066935420036315918e+00,-3.753611147403717041e-01
-3.389275550842285156e+00,3.702438771724700928e-01
-4.871861934661865234e+00,-1.740774065256118774e-01
-4.075915336608886719e+00,-6.445622444152832031e-01
-2.793286323547363281e+00,3.731383979320526123e-01
-4.462797164916992188e+00,-1.602701991796493530e-01
-3.493963003158569336e+00,-6.841447949409484863e-01
-3.659659862518310547e+00,6.609842181205749512e-01
-3.628831148147583008e+00,-7.660812139511108398e-02
-3.369403362274169922e+00,-3.982465863227844238e-01
-7.790569782257080078e+00,8.000863790512084961e-01
-2.403331995010375977e+00,-5.766750574111938477e-01
-3.833066225051879883e+00,4.071594476699829102e-01
-3.526789426803588867e+00,8.953934907913208008e-02
-1.551068067550659180e+00,-1.241976916790008545e-01
-2.043132543563842773e+00,-4.887369275093078613e-01
-3.064189672470092773e+00,-7.831854373216629028e-02
-1.393174529075622559e+00,-3.440661728382110596e-01
-2.848227977752685547e+00,-1.640066623687744141e+00
-1.188694000244140625e+00,-9.901573061943054199e-01
-1.956775546073913574e+00,2.006637677550315857e-02
-5.357408523559570312e-01,-7.467714548110961914e-01
-5.566519260406494141e+00,8.403230905532836914e-01
-6.115265846252441406e+00,8.796718716621398926e-01
-3.117231845855712891e+00,1.121771931648254395e-01
-9.602013230323791504e-01,-1.033437013626098633e+00
-3.904786586761474609e+00,-2.179419696331024170e-01
-4.066996097564697266e+00,-1.124999076128005981e-01
-3.003098726272583008e+00,-6.732029914855957031e-01
-2.078267335891723633e+00,-3.572346568107604980e-01
-7.125467300415039062e+00,1.198254466056823730e+00
-4.563689231872558594e+00,-3.063305616378784180e-01
-4.329188823699951172e+00,-7.345120310783386230e-01
-5.213292598724365234e+00,5.538578629493713379e-01
-1.959437131881713867e+00,-1.849177837371826172e+00
-3.690334081649780273e+00,1.409479826688766479e-01
-5.779706954956054688e+00,3.943618535995483398e-01
-3.721726417541503906e+00,-3.943298459053039551e-01
-2.945140123367309570e+00,-4.018705189228057861e-01
-6.014813423156738281e+00,9.607871770858764648e-01
-5.503603458404541016e+00,1.079368069767951965e-01
-2.499913454055786133e+00,-1.477635025978088379e+00
4.947552084922790527e-01,2.810629308223724365e-01
-1.914507508277893066e+00,-1.430938720703125000e+00
-6.169226765632629395e-01,3.217408657073974609e-01
-4.133442401885986328e+00,-3.015609264373779297e+00
-2.135748863220214844e+00,-1.358096957206726074e+00
-3.060743331909179688e+00,-2.133378505706787109e+00
-2.704726457595825195e+00,-1.731480956077575684e+00
-2.692588329315185547e+00,-1.920572400093078613e+00
-3.266242742538452148e+00,-2.434989452362060547e+00
-3.685145616531372070e+00,-2.737621784210205078e+00
-3.802514553070068359e+00,-3.095713853836059570e+00
-2.709778308868408203e+00,-1.641270279884338379e+00
-6.504439115524291992e-01,5.642312020063400269e-02
-1.655931115150451660e+00,-1.261283397674560547e+00
-6.919078230857849121e-01,-1.496749371290206909e-01
-4.472173690795898438e+00,-3.361610174179077148e+00
-3.866986036300659180e+00,-2.920803546905517578e+00
-4.278717517852783203e+00,-3.378609418869018555e+00
-4.624536991119384766e+00,-3.432364463806152344e+00
-1.837787985801696777e+00,-9.081815481185913086e-01
-1.630498409271240234e+00,-7.587594389915466309e-01
-3.854660987854003906e+00,-3.074592113494873047e+00
-4.987580776214599609e+00,-3.699818134307861328e+00
-1.694142222404479980e+00,-1.250982522964477539e+00
-2.223371744155883789e+00,-1.314784288406372070e+00
-1.205724030733108521e-01,6.204324364662170410e-01
-6.914293766021728516e+00,-6.191230773925781250e+00
-5.238695144653320312e+00,-4.025646686553955078e+00
-5.416397094726562500e+00,-4.399375915527343750e+00
-5.708796501159667969e+00,-4.234596252441406250e+00
-2.172496795654296875e+00,-1.274415731430053711e+00
-5.349849462509155273e-01,-5.072900094091892242e-03
-3.281832218170166016e+00,-2.338634729385375977e+00
-9.517419934272766113e-01,-1.035285741090774536e-01
-4.202987194061279297e+00,-3.327795028686523438e+00
-6.988756179809570312e+00,-5.530235290527343750e+00
-2.219639301300048828e+00,-1.177723169326782227e+00
-6.650197982788085938e+00,-5.607206344604492188e+00
-4.204349040985107422e+00,-3.286660432815551758e+00
-4.112101078033447266e+00,-2.972099781036376953e+00
-6.448004722595214844e+00,-5.231513023376464844e+00
-5.420040607452392578e+00,-4.341390609741210938e+00
-3.967443943023681641e+00,-3.457351922988891602e+00
-1.488429784774780273e+00,-7.153708338737487793e-01
-3.819063901901245117e+00,-2.754153251647949219e+00
-5.864511489868164062e+00,-5.012052059173583984e+00
-4.650141894817352295e-01,5.340620130300521851e-02
-1.658360242843627930e+00,-9.475550055503845215e-01
-1.822704076766967773e+00,-1.724405527114868164e+00
-3.718433856964111328e+00,-2.758255958557128906e+00
-5.856817245483398438e+00,-4.713506221771240234e+00
-5.503432273864746094e+00,-4.112602233886718750e+00
-2.229821920394897461e+00,-1.136699795722961426e+00
-3.417787790298461914e+00,-2.502093791961669922e+00
-2.756944656372070312e+00,-1.779616475105285645e+00
-6.706606388092041016e+00,-5.168797492980957031e+00
-4.767487525939941406e+00,-3.647967100143432617e+00
-4.577116966247558594e+00,-3.397955179214477539e+00
2.065740227699279785e-01,1.013147473335266113e+00
-3.988857269287109375e+00,-3.134566545486450195e+00
-2.188814878463745117e+00,-1.595034718513488770e+00
-5.445533394813537598e-01,-5.629187822341918945e-01
-4.416905403137207031e+00,-3.599322795867919922e+00
-4.174433708190917969e+00,-3.185146331787109375e+00
-1.550629734992980957e+00,-7.556015849113464355e-01
-5.044677257537841797e+00,-3.957680940628051758e+00
-1.627032756805419922e+00,-1.121312856674194336e+00
-1.822313815355300903e-01,6.520892977714538574e-01
-2.453582525253295898e+00,-1.669373035430908203e+00
-1.922908186912536621e+00,-1.078104376792907715e+00
-5.257775306701660156e+00,-4.041861534118652344e+00
-3.095422029495239258e+00,-2.518350601196289062e+00
-2.927505493164062500e+00,-2.129161357879638672e+00
-3.955310583114624023e+00,-2.961147546768188477e+00
-3.381343603134155273e+00,-2.549884557723999023e+00
-4.941753387451171875e+00,-3.893779039382934570e+00
-4.513778209686279297e+00,-3.121752023696899414e+00
-2.831259667873382568e-01,3.119936585426330566e-01
-4.873869895935058594e+00,-4.085742473602294922e+00
-2.049107789993286133e+00,-1.203814744949340820e+00
1.474275588989257812e+00,2.066778898239135742e+00
-4.092461109161376953e+00,-2.708329677581787109e+00
-2.531527280807495117e+00,-1.734412789344787598e+00
-4.435791015625000000e+00,-3.431941509246826172e+00
-4.751386165618896484e+00,-3.499742746353149414e+00
-6.206486225128173828e+00,-5.215462684631347656e+00
-4.979952812194824219e+00,-3.433167695999145508e+00
-4.344888210296630859e+00,-3.786749124526977539e+00
-3.600529432296752930e+00,-2.037921190261840820e+00
-3.868540048599243164e+00,-2.976741075515747070e+00
-3.938582658767700195e+00,-3.189104795455932617e+00
-5.228966236114501953e+00,-4.333496570587158203e+00
-3.025821447372436523e+00,-1.941542029380798340e+00
-1.999070763587951660e+00,-1.392438530921936035e+00
-5.107741355895996094e+00,-4.299293518066406250e+00
-3.062417984008789062e+00,-2.322493553161621094e+00
-2.068980455398559570e+00,-1.334389567375183105e+00
-3.676403760910034180e+00,-3.499701261520385742e+00
-1.713249325752258301e+00,-1.040221452713012695e+00
-3.573210954666137695e+00,-2.944824695587158203e+00
-4.237660408020019531e+00,-3.337961196899414062e+00
-2.899375200271606445e+00,-1.693042397499084473e+00
-1.421988010406494141e+00,-6.110908985137939453e-01
-2.216187477111816406e+00,-1.313822507858276367e+00
-4.805593490600585938e+00,-3.437039375305175781e+00
-1.256495237350463867e+00,-1.342601329088211060e-01
-2.035229444503784180e+00,-1.372140765190124512e+00
-4.322255134582519531e+00,-3.391508340835571289e+00
-1.623785257339477539e+00,-7.647902965545654297e-01
-2.134239673614501953e+00,-1.420645117759704590e+00
-2.271350145339965820e+00,-1.895550131797790527e+00
-5.412900447845458984e+00,-4.645806789398193359e+00
-4.899148464202880859e+00,-3.902922391891479492e+00
-4.131978511810302734e+00,-2.574767589569091797e+00
-1.495807409286499023e+00,-3.626753985881805420e-01
-3.960791826248168945e+00,-2.951532840728759766e+00
-1.901271700859069824e+00,-1.174782276153564453e+00
-1.142887949943542480e+00,-1.962236016988754272e-01
-2.013892412185668945e+00,-1.148299217224121094e+00
-2.012702941894531250e+00,-1.735108613967895508e+00
-2.653334140777587891e+00,-1.588598012924194336e+00
2.058348804712295532e-01,1.024790048599243164e+00
-2.981747627258300781e+00,-2.196897506713867188e+00
-3.829540491104125977e+00,-3.159942388534545898e+00
-2.300203084945678711e+00,-1.646967768669128418e+00
-2.648124933242797852e+00,-1.734000802040100098e+00
-4.959980249404907227e-01,6.300814449787139893e-02
-1.439948201179504395e+00,-8.149771094322204590e-01
-2.289150238037109375e+00,-1.046023130416870117e+00
-1.901055455207824707e+00,-1.583672642707824707e+00
-1.253007650375366211e+00,-8.185085058212280273e-01
-3.721395730972290039e-01,-7.699459046125411987e-02
-2.330632686614990234e+00,-1.406116485595703125e+00
-2.741268396377563477e+00,-1.752031683921813965e+00
-3.269590854644775391e+00,-2.462660789489746094e+00
-3.783847808837890625e+00,-2.504933118820190430e+00
-4.485755860805511475e-01,1.064979657530784607e-01
4.524949789047241211e-01,6.231547594070434570e-01
-4.945675373077392578e+00,-4.295437335968017578e+00
-5.810523509979248047e+00,-4.399255752563476562e+00
9.112758636474609375e-01,1.317421078681945801e+00
-4.315618991851806641e+00,-3.692734718322753906e+00
-4.486054420471191406e+00,-3.543573617935180664e+00
-5.510255813598632812e+00,-4.213185310363769531e+00
-4.440010488033294678e-01,-4.350782334804534912e-01
-1.123463749885559082e+00,-4.574730694293975830e-01
-3.622341871261596680e+00,-2.920624017715454102e+00
-3.994053125381469727e+00,-3.054422140121459961e+00
-3.526834011077880859e+00,-2.900955915451049805e+00
-4.426645755767822266e+00,-2.877867460250854492e+00
-6.304442882537841797e+00,-5.186461448669433594e+00
-4.478430271148681641e+00,-3.660043239593505859e+00
-4.417642593383789062e+00,-3.202881574630737305e+00
-3.492955446243286133e+00,-2.438986063003540039e+00
-4.786609649658203125e+00,-3.269392251968383789e+00
-3.402746677398681641e+00,-2.268780946731567383e+00
-2.795447587966918945e+00,-2.191899061203002930e+00
-3.013564348220825195e+00,-1.815196156501770020e+00
-2.582666575908660889e-01,2.532186210155487061e-01
-2.209200620651245117e+00,-1.635758399963378906e+00
1.408817887306213379e+00,1.762789130210876465e+00
-1.750072836875915527e+00,-1.160760164260864258e+00
-3.197617530822753906e+00,-2.806014299392700195e+00
-6.438454151153564453e+00,-4.970929145812988281e+00
-4.019313335418701172e+00,-3.204946041107177734e+00
-3.176266908645629883e+00,-2.651156425476074219e+00
-3.350241184234619141e+00,-2.418617963790893555e+00
-4.521478176116943359e+00,-3.677092552185058594e+00
-2.946541786193847656e+00,-1.844375014305114746e+00
-3.639497995376586914e+00,-2.812883138656616211e+00
-3.721970081329345703e+00,-2.900851964950561523e+00
-4.157571315765380859e+00,-3.221921205520629883e+00
-1.944043755531311035e+00,-1.140984535217285156e+00
-2.753393888473510742e+00,-1.574255585670471191e+00
-1.990133404731750488e+00,-1.132100820541381836e+00
-3.316681623458862305e+00,-2.316362619400024414e+00
-6.547748565673828125e+00,-5.391467094421386719e+00
2.785240411758422852e-01,1.136159420013427734e+00
-6.078227043151855469e+00,-4.948864936828613281e+00
-2.728897809982299805e+00,-2.474436759948730469e+00
-2.588893413543701172e+00,-1.635856032371520996e+00
4.496830999851226807e-01,4.621558189392089844e-01
-1.022223472595214844e+00,-8.617564439773559570e-01
-5.119261741638183594e+00,-4.232775211334228516e+00
-6.141439914703369141e+00,-5.046475410461425781e+00
-3.830230236053466797e+00,-2.566435813903808594e+00
-3.599900007247924805e+00,-3.075446128845214844e+00
-1.944387078285217285e+00,-1.191775321960449219e+00
-1.416117548942565918e+00,-9.893538355827331543e-01
-2.583197355270385742e+00,-1.766203999519348145e+00
-4.794626235961914062e+00,-3.749104738235473633e+00
-2.241583824157714844e+00,-9.621428847312927246e-01
-3.149480342864990234e+00,-2.165492057800292969e+00
-3.857047855854034424e-01,-2.800654470920562744e-01
-5.729316234588623047e+00,-4.562284946441650391e+00
-3.472776889801025391e+00,-2.736004590988159180e+00
-3.218268632888793945e+00,-2.285335302352905273e+00
-1.961585640907287598e+00,-1.608519077301025391e+00
-5.293870449066162109e+00,-4.081805706024169922e+00
-3.625747442245483398e+00,-2.455972909927368164e+00
-2.319767236709594727e+00,-1.382404923439025879e+00
-1.434969186782836914e+00,-2.508221268653869629e-01
-2.070680618286132812e+00,-1.021568298339843750e+00
-3.531582355499267578e+00,-2.948245525360107422e+00
-2.398676872253417969e+00,-1.564128756523132324e+00
-2.487527608871459961e+00,-2.145668268203735352e+00
-2.117126941680908203e+00,-9.799671769142150879e-01
-6.904722452163696289e-01,1.752356067299842834e-02
-3.593798160552978516e+00,-2.689260005950927734e+00
-3.509216070175170898e+00,-2.605391263961791992e+00
-3.266374826431274414e+00,-2.471574306488037109e+00
-1.391227990388870239e-01,4.502175450325012207e-01
-1.130211830139160156e+00,-2.333034276962280273e-01
-3.886685132980346680e+00,-3.225827693939208984e+00
-3.107984542846679688e+00,-2.050931692123413086e+00
-2.228794574737548828e+00,-1.562320590019226074e+00
-2.715677738189697266e+00,-2.274385929107666016e+00
6.275827884674072266e-01,1.463130831718444824e+00
-6.288196086883544922e+00,-4.928184986114501953e+00
-3.117450952529907227e+00,-2.346612930297851562e+00
-7.615752220153808594e-01,-3.337993919849395752e-01
-3.584170818328857422e+00,-2.870406627655029297e+00
-4.294728279113769531e+00,-3.484835147857666016e+00
-5.432566165924072266e+00,-4.385053157806396484e+00
-3.491921424865722656e+00,-2.743729591369628906e+00
-3.037669658660888672e+00,-2.222699165344238281e+00
-2.383901357650756836e+00,-1.544813632965087891e+00
-1.927584648132324219e+00,-1.080096125602722168e+00
-5.830774307250976562e-01,-2.181008309125900269e-01
-4.240977764129638672e+00,-3.535461187362670898e+00
-1.979850172996520996e+00,-1.345300793647766113e+00
-1.981980681419372559e+00,-1.612003684043884277e+00
-5.002505779266357422e+00,-3.757093429565429688e+00
-1.152044892311096191e+00,-2.087333202362060547e-01
-2.007801055908203125e+00,-1.446515440940856934e+00
-3.094548940658569336e+00,-2.213487148284912109e+00
-2.825901746749877930e+00,-1.769436717033386230e+00
-2.236607313156127930e+00,-1.830337047576904297e+00
-5.218001365661621094e+00,-4.121679306030273438e+00
-6.098213791847229004e-01,1.465881019830703735e-01
-4.125319004058837891e+00,-3.084675550460815430e+00
-4.128234863281250000e+00,-3.324518442153930664e+00
-1.747475504875183105e+00,-7.537319660186767578e-01
-3.349802255630493164e+00,-2.523821353912353516e+00
-1.546036362648010254e+00,-6.927283406257629395e-01
-1.537732005119323730e+00,-1.132465362548828125e+00
-1.887957572937011719e+00,-1.217999696731567383e+00
-4.202604770660400391e+00,-3.302041292190551758e+00
-3.736808061599731445e+00,-2.685525894165039062e+00


==> eps/round3-train_after1.csv <==
-8.535612225532531738e-01,-4.141024589538574219e+00
1.546830534934997559e+00,-2.976051568984985352e+00
8.210474252700805664e-01,-2.595708370208740234e+00
7.270451784133911133e-01,-1.526034951210021973e+00
1.480085372924804688e+00,-1.795315623283386230e+00
1.350358247756958008e+00,-3.400232315063476562e+00
1.978738307952880859e+00,-3.344172477722167969e+00
1.340695619583129883e-01,-3.233623027801513672e+00
9.236561059951782227e-01,-3.358623027801513672e+00
4.554857909679412842e-01,-4.427901208400726318e-01
1.826250910758972168e+00,-1.642012357711791992e+00
-8.839664608240127563e-02,-2.110521078109741211e+00
1.375338673591613770e+00,-1.010103821754455566e+00
-9.085932397283613682e-04,-2.350731849670410156e+00
1.445383548736572266e+00,-4.277500629425048828e+00
9.948176145553588867e-01,-1.887484073638916016e+00
-4.178481698036193848e-01,-3.415481328964233398e+00
2.054309129714965820e+00,-2.902052640914916992e+00
-2.052839994430541992e-01,-2.890869140625000000e+00
5.369843840599060059e-01,-3.510726928710937500e+00
-9.472368359565734863e-01,-3.319084882736206055e+00
5.891321599483489990e-02,-2.758933067321777344e+00
3.554094433784484863e-01,-2.725214719772338867e+00
1.367919564247131348e+00,-1.481272101402282715e+00
-8.362774252891540527e-01,-4.930376529693603516e+00
1.781786561012268066e+00,-3.863948106765747070e+00
3.391426205635070801e-01,-3.768774271011352539e+00
-4.475222229957580566e-01,-3.385624170303344727e+00
1.833021163940429688e+00,-1.828346252441406250e+00
1.900780200958251953e+00,-2.346748352050781250e+00
-1.921509742736816406e+00,-2.152788162231445312e+00
4.967160522937774658e-01,-3.550189018249511719e+00
6.399707794189453125e-01,-6.513599753379821777e-01
1.844408631324768066e+00,-3.262099504470825195e+00
2.688029766082763672e+00,-1.670652627944946289e+00
2.287202596664428711e+00,-2.185043334960937500e+00
5.951341390609741211e-01,-2.655597925186157227e+00
-9.288430213928222656e-02,-3.230918884277343750e+00
1.722730875015258789e+00,-1.088813662528991699e+00
1.423170208930969238e+00,-2.511682748794555664e+00
6.440224051475524902e-01,-3.383045911788940430e+00
1.972747594118118286e-01,-3.808591127395629883e+00
4.312118589878082275e-01,-1.615302801132202148e+00
8.714671134948730469e-01,-2.697082281112670898e+00
2.436490297317504883e+00,-3.367034673690795898e+00
2.985958337783813477e+00,-2.778179168701171875e+00
2.920634269714355469e+00,-2.360338926315307617e+00
6.100215315818786621e-01,-3.112962007522583008e+00
-4.835069775581359863e-01,-3.141259908676147461e+00
4.779039323329925537e-01,-3.260334491729736328e+00
2.411690503358840942e-01,-2.912165403366088867e+00
5.645579695701599121e-01,-4.382750988006591797e+00
-4.150815606117248535e-01,-2.513965845108032227e+00
4.372617974877357483e-02,-2.291188716888427734e+00
2.320510745048522949e-01,-4.535362720489501953e+00
2.228392809629440308e-01,-1.926605701446533203e+00
6.842228770256042480e-01,-2.174561262130737305e+00
2.839898586273193359e+00,-1.218351244926452637e+00
-3.761048913002014160e-01,-1.877922415733337402e+00
7.111404538154602051e-01,-3.046597242355346680e+00
-6.138079166412353516e-01,-3.460858345031738281e+00
-4.265091121196746826e-01,-1.761327385902404785e+00
1.955346465110778809e-01,-4.270070075988769531e+00
-8.807607926428318024e-03,-1.785742998123168945e+00
9.943726062774658203e-01,-2.681183815002441406e+00
1.513629436492919922e+00,-1.976852297782897949e+00
1.795256018638610840e+00,-2.192392110824584961e+00
1.702394485473632812e+00,-1.848936080932617188e-01
1.884552538394927979e-01,-3.542634725570678711e+00
-4.559665620326995850e-01,-3.937436103820800781e+00
-2.434553764760494232e-02,-1.161091685295104980e+00
1.395177602767944336e+00,-2.694325685501098633e+00
5.998415946960449219e-01,-3.837005376815795898e+00
9.418563842773437500e-01,-2.391898155212402344e+00
1.414683461189270020e+00,-3.296405076980590820e+00
-1.552336364984512329e-01,-4.802664756774902344e+00
3.259230554103851318e-01,-4.270376205444335938e+00
6.967692971229553223e-01,-2.490092515945434570e+00
-4.103907048702239990e-01,-3.114377737045288086e+00
6.247817277908325195e-01,-1.267093420028686523e+00
2.182615399360656738e-01,-3.103310585021972656e+00
2.905838012695312500e+00,-3.320313692092895508e+00
3.662335574626922607e-01,-1.376392245292663574e+00
1.457399845123291016e+00,-3.406033039093017578e+00
1.504486799240112305e-01,-3.756381988525390625e+00
-3.376029729843139648e-01,-2.690758943557739258e+00
-3.578210016712546349e-03,-1.156368851661682129e+00
-5.532085895538330078e-01,-3.101134300231933594e+00
-1.670798063278198242e+00,-4.381651401519775391e+00
4.000259935855865479e-01,-3.155302762985229492e+00
1.263419836759567261e-01,-6.784229874610900879e-01
2.220956087112426758e+00,-4.033063948154449463e-01
-1.168227076530456543e+00,-2.423780918121337891e+00
1.110809445381164551e+00,-2.807046175003051758e+00
-7.703412324190139771e-02,-1.153733253479003906e+00
-5.880614519119262695e-01,-3.351481437683105469e+00
-9.065758436918258667e-02,-2.158712625503540039e+00
6.378397941589355469e-01,-1.920431613922119141e+00
1.558577179908752441e+00,-1.422160148620605469e+00
8.611675500869750977e-01,-2.479000329971313477e+00
1.147093892097473145e+00,-2.035238742828369141e+00
-9.477722644805908203e-01,-4.698185920715332031e+00
-1.176984310150146484e-01,-3.431433916091918945e+00
1.559808254241943359e-01,-2.396111249923706055e+00
-5.197398662567138672e-01,-3.922419309616088867e+00
6.341695785522460938e-01,-2.082561969757080078e+00
1.128377199172973633e+00,-2.428539991378784180e+00
6.115657091140747070e-01,-1.503794908523559570e+00
1.894132852554321289e+00,-1.226161122322082520e+00
2.586742639541625977e-01,-3.472131967544555664e+00
9.501684904098510742e-01,-2.958515167236328125e+00
3.606451034545898438e+00,-1.998454034328460693e-01
3.039291799068450928e-01,-2.906391382217407227e+00
4.610266536474227905e-02,-3.468881607055664062e+00
-1.382134079933166504e+00,-2.011771202087402344e+00
1.615806579589843750e+00,-2.895799875259399414e+00
7.464421987533569336e-01,-3.291547298431396484e+00
4.472477734088897705e-01,-1.610364198684692383e+00
1.540966987609863281e+00,-2.165392398834228516e+00
-5.581808686256408691e-01,-2.408096075057983398e+00
-1.326996684074401855e+00,-4.129787445068359375e+00
2.141535580158233643e-01,-3.808873176574707031e+00
-3.636388778686523438e-01,-5.609239935874938965e-01
-1.356226801872253418e+00,-1.981627702713012695e+00
1.168690085411071777e+00,-3.754584789276123047e+00
1.924871802330017090e+00,-3.256347179412841797e+00
7.297792434692382812e-01,-3.376713991165161133e+00
1.649073213338851929e-01,-2.987397432327270508e+00
1.149040102958679199e+00,-3.506732583045959473e-01
9.454824328422546387e-01,-4.996354103088378906e+00
-3.412380218505859375e-01,-4.594739437103271484e+00
-2.326338887214660645e-01,-1.977002382278442383e+00
-2.053475528955459595e-01,-4.075554847717285156e+00
1.175418019294738770e+00,-2.002294778823852539e+00
1.331840634346008301e+00,-3.557827234268188477e+00
1.791872501373291016e+00,-3.656466960906982422e+00
2.915562689304351807e-01,-2.658242464065551758e+00
1.297926068305969238e+00,-7.609875798225402832e-01
1.167481184005737305e+00,-3.025527954101562500e+00
1.609185695648193359e+00,-4.305550098419189453e+00
-7.677869796752929688e-01,-2.269597291946411133e+00
4.080279171466827393e-01,-3.850836038589477539e+00
1.510989516973495483e-01,-2.511505842208862305e+00
-6.653667092323303223e-01,-1.939842343330383301e+00
6.114851236343383789e-01,-3.445437908172607422e+00
1.457117319107055664e+00,-2.259504318237304688e+00
6.426528096199035645e-01,-2.265722513198852539e+00
6.283816695213317871e-01,-3.458673954010009766e+00
7.150945067405700684e-01,-3.445963621139526367e+00
3.053817451000213623e-01,-2.803534746170043945e+00
9.450636506080627441e-01,-2.175928831100463867e+00
-5.055800080299377441e-01,-3.036495208740234375e+00
-3.123016059398651123e-01,-2.810929059982299805e+00
6.649973988533020020e-01,-2.430429697036743164e+00
7.506514787673950195e-01,-2.489815711975097656e+00
1.045658707618713379e+00,-3.261495590209960938e+00
7.154837250709533691e-01,-1.982661008834838867e+00
1.359740614891052246e+00,-3.683027982711791992e+00
1.047729492187500000e+00,-3.859125137329101562e+00
1.408003449440002441e+00,-2.422383785247802734e+00
4.646487534046173096e-01,-9.160178899765014648e-01
1.993778586387634277e+00,-1.169827580451965332e+00
6.407122611999511719e-01,-3.607888936996459961e+00
1.433645725250244141e+00,-1.690530657768249512e+00
1.344382882118225098e+00,-1.152196407318115234e+00
-1.359868794679641724e-01,-3.502484560012817383e+00
1.030384778976440430e+00,-2.470740079879760742e+00
1.928411722183227539e+00,-2.729845285415649414e+00
-1.118905186653137207e+00,-3.696727752685546875e+00
9.653989672660827637e-01,-3.800644159317016602e+00
4.714094698429107666e-01,-3.808417797088623047e+00
-1.545246481895446777e+00,-2.650166511535644531e+00
9.300330281257629395e-01,-3.354129552841186523e+00
-2.894676104187965393e-02,-3.482525587081909180e+00
1.576413869857788086e+00,-1.660059571266174316e+00
2.080488950014114380e-01,-2.943561792373657227e+00
6.915761828422546387e-01,-1.056689262390136719e+00
1.060433268547058105e+00,-1.954320549964904785e+00
1.524505734443664551e+00,-9.457907080650329590e-01
5.008023977279663086e-01,-3.517227411270141602e+00
1.815785050392150879e+00,-1.422509670257568359e+00
9.450494050979614258e-01,-2.375663995742797852e+00
1.599028259515762329e-01,-3.061760663986206055e+00
4.856734573841094971e-01,-4.207851409912109375e+00
-7.091494277119636536e-03,-3.966321468353271484e+00
1.211027354001998901e-01,-1.957484006881713867e+00
3.222259759902954102e+00,-2.122767925262451172e+00
1.776588112115859985e-01,-2.110640525817871094e+00
1.450729131698608398e+00,-2.985066175460815430e+00
2.194268703460693359e+00,-8.369747400283813477e-01
2.297190427780151367e+00,-1.163659214973449707e+00
4.549574106931686401e-02,-2.530195951461791992e+00
2.147252559661865234e+00,-2.514828443527221680e+00
6.306094527244567871e-01,-2.433184385299682617e+00
9.278143048286437988e-01,-2.835160732269287109e+00
-2.158218771219253540e-01,-3.968900918960571289e+00
-6.626642346382141113e-01,-2.953182935714721680e+00
-7.814722657203674316e-01,-4.526599407196044922e+00
8.991736173629760742e-01,-2.444284439086914062e+00
3.001562595367431641e+00,-1.919586181640625000e+00
2.741993188858032227e+00,-4.568662047386169434e-01
1.657024979591369629e+00,-2.170741796493530273e+00
-3.233239948749542236e-01,-2.339516878128051758e+00
1.283453464508056641e+00,-2.743153572082519531e+00
5.591890215873718262e-01,-3.245967388153076172e+00
9.671044945716857910e-01,-2.326907873153686523e+00
1.739729046821594238e+00,-2.197277069091796875e+00
1.523267626762390137e+00,-3.575466156005859375e+00
-1.429230093955993652e+00,-3.130266904830932617e+00
2.205738544464111328e+00,-1.897027850151062012e+00
7.781165838241577148e-01,-2.052369594573974609e+00
2.118137359619140625e+00,-1.895655035972595215e+00
1.531586527824401855e+00,-2.101708173751831055e+00
-1.517802029848098755e-01,-4.310125350952148438e+00
1.046398878097534180e+00,-3.376965224742889404e-01
-3.428109586238861084e-01,-3.074806451797485352e+00
-1.649031400680541992e+00,-1.343618392944335938e+00
1.458730340003967285e+00,-4.031792640686035156e+00
8.187925219535827637e-01,-3.278910875320434570e+00
9.615830779075622559e-01,-2.974992752075195312e+00
6.815981268882751465e-01,-3.395042657852172852e+00
1.433679461479187012e+00,-3.193403482437133789e+00
5.725312829017639160e-01,-3.483405828475952148e+00
-7.037749886512756348e-01,-2.682141542434692383e+00
5.517455339431762695e-01,-3.559155702590942383e+00
1.694867134094238281e+00,-4.074657440185546875e+00
7.396400570869445801e-01,-3.314687252044677734e+00
1.595607995986938477e+00,-2.662078142166137695e+00
1.171019077301025391e+00,-1.499524593353271484e+00
8.142960071563720703e-01,-1.540125131607055664e+00
4.433277547359466553e-01,-2.166891574859619141e+00
2.127868175506591797e+00,-2.773862361907958984e+00
3.226353526115417480e-01,-3.784269809722900391e+00
6.970051527023315430e-01,-2.431704998016357422e+00
-2.037617444992065430e+00,-3.635443925857543945e+00
1.020475625991821289e+00,-3.064202070236206055e+00
1.666761755943298340e+00,-4.174347400665283203e+00
7.200706005096435547e-02,-2.960959911346435547e+00
1.960224509239196777e+00,-2.630067586898803711e+00
6.963276863098144531e-01,-3.365002632141113281e+00
9.100299477577209473e-01,-3.537553071975708008e+00
-1.521616935729980469e+00,-3.977770805358886719e+00
-2.524325370788574219e+00,-1.129444718360900879e+00
1.129888296127319336e+00,-1.851876735687255859e+00
-1.958898603916168213e-01,-4.122276306152343750e+00
9.076646566390991211e-01,-2.779745817184448242e+00
1.719593524932861328e+00,-1.169908046722412109e+00
8.738156408071517944e-02,-2.191766023635864258e+00
1.055810004472732544e-01,-1.857546806335449219e+00
1.453041553497314453e+00,-9.659848213195800781e-01
-3.057873725891113281e+00,-9.644595980644226074e-01
-1.897758841514587402e+00,-1.257965445518493652e+00
-1.734441280364990234e+00,7.610348463058471680e-01
-1.647122621536254883e+00,9.006887674331665039e-01
-2.628788471221923828e+00,-4.510540887713432312e-02
-1.722681879997253418e+00,-5.936437845230102539e-01
-1.554393410682678223e+00,-9.153469204902648926e-01
-3.007503509521484375e+00,-1.739214777946472168e+00
-1.244171261787414551e+00,-7.573783993721008301e-01
-3.420445621013641357e-01,-5.731726288795471191e-01
-2.198529958724975586e+00,-2.124912887811660767e-01
-1.945168972015380859e+00,-6.518883109092712402e-01
-1.460771083831787109e+00,-1.096400097012519836e-01
-2.402804851531982422e+00,-9.536328315734863281e-01
-3.026853322982788086e+00,7.172240614891052246e-01
-2.892888069152832031e+00,3.734526783227920532e-02
-1.551484346389770508e+00,2.625741064548492432e-01
-9.164515733718872070e-01,2.669056691229343414e-02
-3.478991746902465820e+00,1.062038302421569824e+00
-1.910600662231445312e+00,-1.211573004722595215e+00
-2.427906036376953125e+00,-1.056611537933349609e+00
-1.870257735252380371e+00,1.116581559181213379e+00
-1.623525977134704590e+00,1.009676575660705566e+00
-1.756343722343444824e+00,-1.133760929107666016e+00
-2.990053892135620117e+00,1.061450123786926270e+00
-2.050431489944458008e+00,-2.715148031711578369e-01
-2.512888908386230469e+00,-1.392259716987609863e+00
-2.216292142868041992e+00,5.692971497774124146e-02
-2.146605730056762695e+00,-8.480855822563171387e-01
-2.194273948669433594e+00,1.027100920677185059e+00
-1.021234869956970215e+00,-1.445378422737121582e+00
-1.631412148475646973e+00,-2.009076118469238281e+00
-1.919296622276306152e+00,3.985928595066070557e-01
-1.129759192466735840e+00,-3.390008807182312012e-01
-1.850309371948242188e+00,-5.579735636711120605e-01
-2.362285614013671875e+00,2.035480737686157227e-01
-2.416577577590942383e+00,4.511260092258453369e-01
-2.854347467422485352e+00,-6.438490152359008789e-01
-1.605921745300292969e+00,1.925349086523056030e-01
-2.153384685516357422e+00,-1.902498900890350342e-01
-7.236763238906860352e-01,-1.840215444564819336e+00
-2.707176685333251953e+00,9.819516539573669434e-01
-2.334233283996582031e+00,-3.728702366352081299e-01
-2.419654607772827148e+00,-9.624987840652465820e-01
-2.184465169906616211e+00,9.849825501441955566e-01
-1.407004237174987793e+00,3.620135188102722168e-01
-1.008683800697326660e+00,-1.822467327117919922e+00
-1.464635133743286133e+00,-2.790572643280029297e+00
-1.693013429641723633e+00,-2.121358394622802734e+00
-2.733051776885986328e+00,-5.888527631759643555e-01
-2.183144569396972656e+00,2.778149247169494629e-01
-6.095689535140991211e-01,-8.690509200096130371e-01
-1.732427954673767090e+00,3.598257005214691162e-01
-2.054794788360595703e+00,-3.128320574760437012e-01
-1.855079770088195801e+00,-1.724070072174072266e+00
-1.647771596908569336e+00,-6.913498044013977051e-01
-1.392567515373229980e+00,2.781117558479309082e-01
-2.840592622756958008e+00,-1.089388370513916016e+00
-2.134385585784912109e+00,-1.017157077789306641e+00
-2.080596208572387695e+00,-1.791199684143066406e+00
-2.156482696533203125e+00,-1.238043427467346191e+00
-1.350427985191345215e+00,-2.770578384399414062e+00
-1.835998296737670898e+00,7.897371053695678711e-01
-2.464399337768554688e+00,-5.710279345512390137e-01
-2.208738327026367188e+00,8.984281420707702637e-01
-1.636019706726074219e+00,-1.950693726539611816e+00
-1.830119967460632324e+00,-7.936478257179260254e-01
-1.809211015701293945e+00,-3.648954331874847412e-01
-1.513852000236511230e+00,4.345849901437759399e-02
-1.010529160499572754e+00,-8.781495094299316406e-01
-2.890050172805786133e+00,7.120480537414550781e-01
-1.522936701774597168e+00,7.929965853691101074e-01
-1.435039639472961426e+00,6.481847167015075684e-01
-2.799188852310180664e+00,2.484692573547363281e+00
-2.397061347961425781e+00,5.344258546829223633e-01
-1.463546395301818848e+00,2.852510213851928711e-01
-2.590487241744995117e+00,2.405653148889541626e-01
-3.263294696807861328e+00,8.474778532981872559e-01
-1.289404988288879395e+00,-9.004015326499938965e-01
-3.059630393981933594e+00,-3.177264928817749023e-01
-1.847855210304260254e+00,1.030918955802917480e+00
-1.992321848869323730e+00,-1.369076728820800781e+00
-2.129002332687377930e+00,3.177865445613861084e-01
-1.627625584602355957e+00,2.153061866760253906e+00
-1.688847422599792480e+00,-1.578826755285263062e-01
-1.505166411399841309e+00,1.911114007234573364e-01
-2.345629930496215820e+00,-1.714046597480773926e-01
-1.836540818214416504e+00,-1.221840739250183105e+00
-1.195303797721862793e+00,1.270820498466491699e-01
-1.738587498664855957e+00,-2.648876607418060303e-01
-2.748610973358154297e+00,-3.952279686927795410e-02
-3.127835273742675781e+00,1.855186820030212402e-01
-1.146154165267944336e+00,3.325405418872833252e-01
-3.186525583267211914e+00,2.025842905044555664e+00
-1.383810281753540039e+00,-9.862309694290161133e-01
-2.556007862091064453e+00,-6.329444646835327148e-01
-3.253352165222167969e+00,1.873455792665481567e-01
-2.044428110122680664e+00,8.503112196922302246e-01
-1.752342820167541504e+00,-1.453718543052673340e+00
-1.242540240287780762e+00,-3.770197629928588867e-01
-1.554362893104553223e+00,-6.211737990379333496e-01
-1.972768783569335938e+00,2.267949432134628296e-01
-1.735878229141235352e+00,-7.621247172355651855e-01
-1.699940562248229980e+00,-4.614100754261016846e-01
-3.153704643249511719e+00,3.887494504451751709e-01
-1.758226871490478516e+00,3.469237387180328369e-01
-1.946049809455871582e+00,-1.809372454881668091e-01
-1.094621658325195312e+00,-2.344768285751342773e+00
-2.352991580963134766e+00,-1.553970277309417725e-01
-2.587487220764160156e+00,1.192191362380981445e+00
-2.374023914337158203e+00,4.121084511280059814e-01
-2.150453090667724609e+00,-2.371986210346221924e-01
-1.343784332275390625e+00,-1.258755564689636230e+00
-9.813332557678222656e-01,-3.524698317050933838e-01
-1.478880882263183594e+00,-8.693757057189941406e-01
-1.188406348228454590e+00,-1.956226974725723267e-01
-1.321782112121582031e+00,5.724220275878906250e-01
-1.863501667976379395e+00,-8.111886382102966309e-01
-1.653925776481628418e+00,-3.259326934814453125e+00
-6.169886589050292969e-01,9.543681740760803223e-01
-2.661449670791625977e+00,-8.397525548934936523e-01
-2.315097570419311523e+00,-1.556111276149749756e-01
-1.947935104370117188e+00,9.093633294105529785e-01
-1.518138885498046875e+00,1.155900120735168457e+00
-1.657833695411682129e+00,6.795675754547119141e-01
-2.020356416702270508e+00,-1.061388015747070312e+00
-1.869961738586425781e+00,-1.715867668390274048e-01
-2.608774900436401367e+00,-3.089976906776428223e-01
-1.166816592216491699e+00,4.024894535541534424e-01
-2.249168395996093750e+00,1.420143365859985352e+00
-2.995142698287963867e+00,-1.887457847595214844e+00
-2.440176963806152344e+00,-8.319296240806579590e-01
-1.862451076507568359e+00,-1.407925367355346680e+00
-3.493137836456298828e+00,-4.902618005871772766e-02
-1.083979606628417969e+00,-1.448459982872009277e+00
-9.951376914978027344e-01,-1.475755929946899414e+00
-6.185157299041748047e-01,-1.647202968597412109e+00
-2.598644733428955078e+00,4.680330678820610046e-02
-8.208575248718261719e-01,-1.173579134047031403e-02
-2.303133010864257812e+00,-3.709757030010223389e-01
-1.295378923416137695e+00,-1.289761811494827271e-01
-1.204736709594726562e+00,1.092865467071533203e+00
-3.488920688629150391e+00,1.217779040336608887e+00
-2.633642196655273438e+00,-1.632152318954467773e+00
-1.720484018325805664e+00,-2.126625776290893555e+00
-3.197991847991943359e+00,-1.318995833396911621e+00
-1.807502150535583496e+00,1.610428333282470703e+00
-2.207276821136474609e+00,-1.391958594322204590e+00
-7.768206000328063965e-01,-6.664348840713500977e-01
-2.270960807800292969e+00,-1.889096945524215698e-01
-2.746632575988769531e+00,-1.313557267189025879e+00
-1.170867681503295898e+00,5.514329671859741211e-01
-2.780637025833129883e+00,-8.560767769813537598e-01
-1.661299467086791992e+00,1.412576675415039062e+00
-2.015941619873046875e+00,-1.120529174804687500e+00
-1.762113332748413086e+00,-3.768132627010345459e-01
-2.237499952316284180e+00,1.286729931831359863e+00
-2.630102396011352539e+00,6.424115300178527832e-01
-1.477974176406860352e+00,6.744235870428383350e-04
-1.376204371452331543e+00,-8.069901466369628906e-01
-1.938615083694458008e+00,4.225860163569450378e-02
-1.571452498435974121e+00,-1.649071693420410156e+00
-3.686473131179809570e+00,-5.349243525415658951e-03
-2.419124126434326172e+00,1.056091189384460449e+00
-2.096913576126098633e+00,-6.835337281227111816e-01
-2.108971595764160156e+00,1.132025122642517090e+00
-1.863410830497741699e+00,-6.556843519210815430e-01
-3.383735656738281250e+00,1.342463016510009766e+00
-9.473540782928466797e-01,-1.841190934181213379e+00
-2.250788450241088867e+00,-1.913748383522033691e+00
-1.250189423561096191e+00,7.359817624092102051e-01
-2.724136412143707275e-01,-4.957565963268280029e-01
-2.349837064743041992e+00,-6.165063977241516113e-01
-2.187087535858154297e+00,-7.568518072366714478e-02
-1.501355409622192383e+00,-1.016423702239990234e+00
-1.961934924125671387e+00,-8.348680734634399414e-01
-2.003789901733398438e+00,-1.590244472026824951e-01
-2.035012960433959961e+00,-5.598630309104919434e-01
-1.882121086120605469e+00,1.057024359703063965e+00
-2.272574663162231445e+00,6.237208843231201172e-01
-2.898717164993286133e+00,2.519971728324890137e-01
-2.668227672576904297e+00,-7.112252116203308105e-01
-2.723650932312011719e+00,-1.311578899621963501e-01
-1.872105240821838379e+00,-2.396667152643203735e-01
-8.960162997245788574e-01,-5.290209650993347168e-01
-2.580941677093505859e+00,-9.544022679328918457e-01
-2.553302764892578125e+00,1.031310200691223145e+00
-1.469283819198608398e+00,-5.360724329948425293e-01
-2.445518970489501953e+00,-1.600913524627685547e+00
-1.410520195960998535e+00,-2.465478658676147461e+00
-1.829941630363464355e+00,5.293200612068176270e-01
-2.508265018463134766e+00,-7.349298000335693359e-01
-1.979067444801330566e+00,-1.765294313430786133e+00
-1.524518370628356934e+00,1.081056743860244751e-01
-2.232401847839355469e+00,-1.181869149208068848e+00
-1.789307236671447754e+00,-9.832301139831542969e-01
-2.330387830734252930e+00,2.714327275753021240e-01
-2.722069740295410156e+00,1.570681333541870117e+00
-1.638912320137023926e+00,-5.975518822669982910e-01
-1.019487023353576660e+00,-1.241624951362609863e+00
-2.763324737548828125e+00,7.898328900337219238e-01
-2.963915109634399414e+00,-4.925585985183715820e-01
-1.813739418983459473e+00,9.923984408378601074e-01
-1.380039811134338379e+00,-1.525510668754577637e+00
-2.644449472427368164e+00,3.088744878768920898e-01
-2.206763505935668945e+00,1.484608054161071777e-01
-1.742194294929504395e+00,-2.292533874511718750e+00
-2.802784442901611328e+00,-6.692651510238647461e-01
-1.791167497634887695e+00,-5.400756597518920898e-01
-2.617751359939575195e+00,-2.035273611545562744e-02
-2.154692649841308594e+00,1.005564332008361816e+00
-1.914764046669006348e+00,1.438143372535705566e+00
-2.130058050155639648e+00,-4.330891072750091553e-01
-1.943141341209411621e+00,-1.681536316871643066e+00
-1.277491450309753418e+00,-3.691948950290679932e-01
-1.655167460441589355e+00,1.054800152778625488e+00
-2.299467086791992188e+00,-9.782613515853881836e-01
-1.380853891372680664e+00,6.272188425064086914e-01
-2.674062490463256836e+00,2.067423582077026367e+00
-9.277241230010986328e-01,-1.580563068389892578e+00
-3.819779157638549805e-01,-4.623775184154510498e-01
-2.453727006912231445e+00,-9.539525955915451050e-02
-2.504648923873901367e+00,1.555992007255554199e+00
-2.383634090423583984e+00,2.483119964599609375e-01
-2.911046504974365234e+00,-2.364668697118759155e-01
-1.871080398559570312e+00,-1.026212334632873535e+00
-1.875267744064331055e+00,3.242129385471343994e-01
-2.705684185028076172e+00,9.582380652427673340e-01
-2.601029396057128906e+00,-1.415048241615295410e+00
-1.272755503654479980e+00,1.155401542782783508e-01
-2.905197858810424805e+00,-1.028181910514831543e-01
-1.405141115188598633e+00,6.084560230374336243e-02
-1.962384819984436035e+00,-1.079521059989929199e+00
-2.194913387298583984e+00,4.864323139190673828e-01
-1.138289093971252441e+00,1.329440355300903320e+00
-2.316168069839477539e+00,-1.344762921333312988e+00
-2.609677076339721680e+00,-1.452693819999694824e+00
-1.808149218559265137e+00,-7.436658143997192383e-01
-2.187814950942993164e+00,-3.076569736003875732e-01
-3.026027202606201172e+00,-1.421018004417419434e+00
-1.471629738807678223e+00,-6.087382510304450989e-02
-1.588565468788146973e+00,1.508208990097045898e+00
-2.237859964370727539e+00,-9.542706608772277832e-01
-1.442122936248779297e+00,-1.523705124855041504e+00
-1.162697911262512207e+00,-3.863491117954254150e-01
-1.097858548164367676e+00,-3.721227943897247314e-01
-2.054744720458984375e+00,2.543721497058868408e-01
-2.346354484558105469e+00,1.029386281967163086e+00
-2.357058048248291016e+00,4.346471428871154785e-01
-1.786299347877502441e+00,1.100009322166442871e+00
3.844960212707519531e+00,-7.989998906850814819e-02
5.423938274383544922e+00,-4.806586075574159622e-03
2.072706222534179688e+00,-6.019229441881179810e-02
2.640757083892822266e+00,-1.787770539522171021e-01
3.782636165618896484e+00,3.712529838085174561e-01
2.812957525253295898e+00,5.577932000160217285e-01
3.908707141876220703e+00,-8.833555877208709717e-02
5.436903476715087891e+00,5.467507839202880859e-01
5.074699401855468750e+00,-7.464021444320678711e-01
5.855994701385498047e+00,-1.040757298469543457e+00
5.182875156402587891e+00,-7.433549761772155762e-01
3.751569509506225586e+00,-2.806278467178344727e-01
5.643859863281250000e+00,-4.149059057235717773e-01
3.331727743148803711e+00,-5.688037276268005371e-01
5.771929740905761719e+00,-7.808567285537719727e-01
4.080424785614013672e+00,-9.140065908432006836e-01
-3.184909522533416748e-01,9.681695103645324707e-01
1.634415626525878906e+00,6.289576888084411621e-01
-4.077329039573669434e-01,1.814829111099243164e+00
3.667797088623046875e+00,7.553628683090209961e-01
2.724611282348632812e+00,9.265397191047668457e-01
6.610844135284423828e-01,1.720058202743530273e+00
6.785207748413085938e+00,-1.019370913505554199e+00
2.699626684188842773e+00,2.746106088161468506e-01
1.845879197120666504e+00,9.033642411231994629e-01
2.052887916564941406e+00,3.496954143047332764e-01
1.178466320037841797e+00,9.937045723199844360e-02
2.558961868286132812e+00,3.864348828792572021e-01
4.427175521850585938e+00,-1.488997101783752441e+00
1.791296601295471191e+00,-9.188713878393173218e-02
3.996941328048706055e+00,3.258109465241432190e-02
-1.968734413385391235e-01,2.148325920104980469e+00
5.360998153686523438e+00,-1.009527742862701416e-01
2.061150074005126953e+00,-5.379226207733154297e-01
5.199035644531250000e+00,-7.001386284828186035e-01
1.571876049041748047e+00,1.897185802459716797e+00
7.151881694793701172e+00,-8.588524460792541504e-01
6.007949352264404297e+00,-4.712208211421966553e-01
1.138144016265869141e+00,-5.196187645196914673e-03
1.688495516777038574e+00,1.662729233503341675e-01
2.058338880538940430e+00,7.685185074806213379e-01
5.465943336486816406e+00,-1.146924138069152832e+00
2.635114669799804688e+00,-2.078504413366317749e-01
5.035391807556152344e+00,-4.801671504974365234e-01
4.331814289093017578e+00,-9.491088390350341797e-01
5.407459259033203125e+00,-3.499375879764556885e-01
2.207100152969360352e+00,4.043450653553009033e-01
4.063964366912841797e+00,-1.326294243335723877e-01
4.856468677520751953e+00,-1.462914466857910156e+00
3.914573907852172852e+00,-1.788817495107650757e-01
2.985184192657470703e+00,4.936317205429077148e-01
3.709038496017456055e+00,-1.124432682991027832e+00
5.259613990783691406e+00,6.446352601051330566e-02
3.180521965026855469e+00,1.775553107261657715e+00
4.059915542602539062e+00,2.004147917032241821e-01
4.928699016571044922e+00,2.688682377338409424e-01
3.012485742568969727e+00,-9.647028893232345581e-02
-7.650352269411087036e-02,6.602310538291931152e-01
4.616985321044921875e+00,4.670321196317672729e-02
3.649935007095336914e+00,-1.083880782127380371e+00
4.194725990295410156e+00,2.099734842777252197e-01
2.805444717407226562e+00,3.482543230056762695e-01
5.659432888031005859e+00,-6.672036051750183105e-01
4.457442760467529297e+00,-4.240456223487854004e-02
3.059919357299804688e+00,-4.753133058547973633e-01
4.052787303924560547e+00,-1.391529291868209839e-01
1.931706070899963379e+00,1.089675784111022949e+00
2.764052152633666992e+00,-6.344605237245559692e-02
1.515111207962036133e+00,4.116337001323699951e-01
3.734535217285156250e+00,-1.118414476513862610e-01
4.004817962646484375e+00,-8.901066333055496216e-02
4.979844093322753906e+00,-2.354162782430648804e-01
1.451853215694427490e-01,1.100932121276855469e+00
2.117641210556030273e+00,2.878307402133941650e-01
3.942889213562011719e+00,1.084356084465980530e-01
9.503839612007141113e-01,1.078438282012939453e+00
2.594510316848754883e+00,-9.686218947172164917e-02
3.026120424270629883e+00,9.633464813232421875e-01
3.609549283981323242e+00,-3.189653158187866211e-01
1.748251914978027344e+00,1.219404220581054688e+00
6.500737667083740234e-01,2.033094167709350586e+00
3.134166240692138672e+00,4.509655237197875977e-01
1.831586480140686035e+00,9.860941767692565918e-01
6.058313846588134766e+00,9.671251475811004639e-02
2.651326656341552734e+00,5.750618502497673035e-02
2.410486459732055664e+00,-2.578558623790740967e-01
2.923622131347656250e+00,-2.560524940490722656e-01
2.754972934722900391e+00,3.661047220230102539e-01
1.312230229377746582e+00,1.357940316200256348e+00
3.988858938217163086e+00,-2.757507860660552979e-01
2.789667129516601562e+00,5.088480114936828613e-01
7.466220855712890625e+00,-4.545311033725738525e-01
5.493845462799072266e+00,-1.393884539604187012e+00
2.365096360445022583e-01,1.962361812591552734e+00
6.231847286224365234e+00,-3.887881040573120117e-01
3.830719232559204102e+00,-2.347100675106048584e-01
2.668844699859619141e+00,2.856914103031158447e-01
3.743034839630126953e+00,-3.545510172843933105e-01
2.986542701721191406e+00,6.299728751182556152e-01
4.946643352508544922e+00,-2.579155936837196350e-02
2.414167881011962891e+00,4.142349064350128174e-01
5.281906127929687500e+00,-3.963190913200378418e-01
4.483795642852783203e+00,-4.117083847522735596e-01
3.466191530227661133e+00,6.353883147239685059e-01
6.683982372283935547e+00,-4.215156435966491699e-01
3.184505701065063477e+00,-5.008913278579711914e-01
2.717575788497924805e+00,6.539048552513122559e-01
4.204639911651611328e+00,2.782395780086517334e-01
2.309004783630371094e+00,-3.566013872623443604e-01
3.310526132583618164e+00,9.162648916244506836e-01
3.071901082992553711e+00,8.834181427955627441e-01
2.911185026168823242e+00,9.098026901483535767e-02
2.354536056518554688e+00,1.706335842609405518e-01
3.338037014007568359e+00,-6.315340753644704819e-03
2.876729011535644531e+00,-3.558895587921142578e-01
3.366895198822021484e+00,-7.534950971603393555e-02
2.022238016128540039e+00,9.328312277793884277e-01
4.266270637512207031e+00,1.054366156458854675e-01
1.777011394500732422e+00,1.188286662101745605e+00
6.005445003509521484e+00,-1.769674420356750488e+00
3.241388797760009766e+00,2.641960382461547852e-01
6.805860400199890137e-01,1.158375501632690430e+00
4.268742084503173828e+00,-1.634376406669616699e+00
5.153031826019287109e+00,-5.378242135047912598e-01
2.963587045669555664e+00,5.961093306541442871e-01
-8.451218008995056152e-01,1.361181974411010742e+00
6.350331306457519531e+00,-1.394757509231567383e+00
7.964867591857910156e+00,-1.596588492393493652e+00
5.063066005706787109e+00,-9.070414900779724121e-01
4.504222869873046875e+00,7.370620965957641602e-01
6.681849479675292969e+00,-1.412300944328308105e+00
3.396085739135742188e+00,4.125086069107055664e-01
3.615710258483886719e+00,-7.071000337600708008e-01
1.387804508209228516e+00,7.713299393653869629e-01
2.957162380218505859e+00,3.010600805282592773e-01
4.305161952972412109e+00,-1.158978343009948730e+00
5.301136016845703125e+00,-5.670960545539855957e-01
3.302932024002075195e+00,-3.575609922409057617e-01
5.162606716156005859e+00,-6.790878176689147949e-01
5.434839725494384766e+00,7.170370221138000488e-02
6.348373293876647949e-01,1.303507208824157715e+00
9.383364319801330566e-01,3.083474040031433105e-01
3.796086549758911133e+00,-2.817222476005554199e-01
4.739770889282226562e+00,6.833143234252929688e-01
2.845629453659057617e+00,-4.772106707096099854e-01
4.744687080383300781e+00,-1.406612545251846313e-01
3.102904319763183594e+00,5.685229301452636719e-01
3.691575288772583008e+00,2.683771848678588867e-01
2.255613803863525391e+00,1.180541038513183594e+00
1.347795128822326660e+00,9.580451250076293945e-01
4.177708923816680908e-01,4.971253275871276855e-01
4.676783561706542969e+00,-4.956407845020294189e-01
4.260173320770263672e+00,2.563065886497497559e-01
1.975322246551513672e+00,1.142847180366516113e+00
2.536098718643188477e+00,-7.875639200210571289e-01
4.029831409454345703e+00,-3.651425987482070923e-02
4.302000522613525391e+00,-9.904451966285705566e-01
3.357172489166259766e+00,-2.968312501907348633e-01
3.053501129150390625e+00,-7.383999973535537720e-02
2.708158016204833984e+00,1.229458928108215332e+00
5.729091644287109375e+00,-5.855255126953125000e-01
5.921274185180664062e+00,-1.455009937286376953e+00
1.139459013938903809e+00,2.298374176025390625e-01
4.268920421600341797e+00,-2.169909179210662842e-01
1.278686761856079102e+00,7.765615582466125488e-01
3.084842681884765625e+00,-1.624291390180587769e-01
4.260787487030029297e+00,-3.725372850894927979e-01
5.843424320220947266e+00,-1.113589286804199219e+00
3.199732780456542969e+00,2.212818861007690430e-01
5.209123134613037109e+00,-8.657255768775939941e-01
1.906781315803527832e+00,4.115549623966217041e-01
3.341958999633789062e+00,-8.421798236668109894e-03
3.621818780899047852e+00,-5.569574832916259766e-01
-3.952763974666595459e-01,-1.067475304007530212e-01
3.805472850799560547e+00,-7.429944872856140137e-01
3.504336357116699219e+00,3.325007557868957520e-01
3.485650300979614258e+00,5.015929341316223145e-01
3.620340108871459961e+00,2.056891322135925293e-01
2.513655185699462891e+00,-3.143966197967529297e-02
3.493791341781616211e+00,1.384510517120361328e+00
2.427438259124755859e+00,2.101821303367614746e-01
2.485301733016967773e+00,5.534069538116455078e-01
5.378429412841796875e+00,-3.706907927989959717e-01
1.919533848762512207e+00,1.519416093826293945e+00
1.016187787055969238e+00,2.710358798503875732e-01
9.817953109741210938e-01,8.754342198371887207e-01
6.497837066650390625e+00,-1.156033515930175781e+00
3.521241188049316406e+00,2.952019870281219482e-02
5.468471050262451172e+00,-1.235587298870086670e-01
2.326170682907104492e+00,2.422256320714950562e-01
3.933389902114868164e+00,4.086452126502990723e-01
3.962303876876831055e+00,3.854811191558837891e-01
1.903586745262145996e+00,-5.165177583694458008e-01
3.127146244049072266e+00,9.491144120693206787e-02
5.734295368194580078e+00,-2.804415822029113770e-01
5.452076196670532227e-01,7.565451264381408691e-01
5.300317287445068359e+00,-5.954172611236572266e-01
4.171300888061523438e+00,-7.528609633445739746e-01
2.169820785522460938e+00,6.727924346923828125e-01
4.277501106262207031e+00,-7.631078958511352539e-01
3.318670749664306641e+00,-3.165254592895507812e-01
4.026113986968994141e+00,5.615617036819458008e-01
2.140995502471923828e+00,9.786198139190673828e-01
3.463749170303344727e+00,-3.468569517135620117e-01
4.137210369110107422e+00,5.960775017738342285e-01
4.568824768066406250e+00,1.512213796377182007e-01
1.803797483444213867e+00,8.882173299789428711e-01
5.135420799255371094e+00,-1.985896974802017212e-01
3.993794918060302734e+00,-9.463579952716827393e-02
4.368194103240966797e+00,8.460392355918884277e-01
1.214836612343788147e-01,1.226546168327331543e+00
6.414478302001953125e+00,-8.122197389602661133e-01
3.694499254226684570e+00,-2.124523371458053589e-01
3.822900533676147461e+00,-3.496342003345489502e-01
6.056748867034912109e+00,-2.418866604566574097e-01
2.001047372817993164e+00,8.818653821945190430e-01
3.230651378631591797e+00,5.397681593894958496e-01
7.530719757080078125e+00,-1.341382265090942383e+00
5.501354694366455078e+00,-6.111612915992736816e-01
2.889944791793823242e+00,9.438930153846740723e-01
3.888948440551757812e+00,5.167596936225891113e-01
3.461043596267700195e+00,1.513633579015731812e-01
4.673244953155517578e+00,-2.163871377706527710e-01
3.841158628463745117e+00,5.679106116294860840e-01
5.242922306060791016e+00,-1.027821063995361328e+00
6.625476837158203125e+00,-8.232381343841552734e-01
1.662638545036315918e+00,8.625694513320922852e-01
5.726156711578369141e+00,1.123976483941078186e-01
8.239459395408630371e-01,5.387617945671081543e-01
1.238715052604675293e+00,6.947836279869079590e-01
2.795225381851196289e+00,9.548187851905822754e-01
7.395872116088867188e+00,-1.649700045585632324e+00
1.828040361404418945e+00,9.834782481193542480e-01
3.184469223022460938e+00,-9.066091775894165039e-01
8.705258369445800781e-02,1.215398430824279785e+00
4.692797660827636719e+00,-5.221434235572814941e-01
2.511315584182739258e+00,6.255498528480529785e-01
3.548406124114990234e+00,8.484509587287902832e-01
5.658601760864257812e+00,-7.073223590850830078e-01
3.903833150863647461e+00,2.483588010072708130e-01
1.541879296302795410e+00,7.294698804616928101e-02
3.457505464553833008e+00,-7.107657194137573242e-01
5.568109512329101562e+00,1.227770969271659851e-01
1.773913621902465820e+00,1.288266897201538086e+00
5.096170902252197266e+00,-4.577909708023071289e-01
2.423907279968261719e+00,1.630779355764389038e-01
3.862505435943603516e+00,-2.814720273017883301e-01
3.773220062255859375e+00,3.065019249916076660e-01
4.413300037384033203e+00,1.501044165343046188e-02
4.301839828491210938e+00,4.716352224349975586e-01
1.673056244850158691e+00,9.591245651245117188e-01
3.568916797637939453e+00,2.589725255966186523e+00
4.024954795837402344e+00,2.914754629135131836e+00
5.219504833221435547e+00,4.009402751922607422e+00
4.141232490539550781e+00,3.425005912780761719e+00
1.165993213653564453e+00,3.013582527637481689e-01
1.653066277503967285e+00,1.044784903526306152e+00
2.595088720321655273e+00,1.781707763671875000e+00
2.992339134216308594e+00,1.952474594116210938e+00
1.162232995033264160e+00,5.866429805755615234e-01
3.070131301879882812e+00,2.391175031661987305e+00
2.004002809524536133e+00,1.321880340576171875e+00
4.454353809356689453e+00,3.871008634567260742e+00
2.473912715911865234e+00,1.337109088897705078e+00
5.294364452362060547e+00,4.515760898590087891e+00
3.331140041351318359e+00,2.587813615798950195e+00
1.173181653022766113e+00,3.670734465122222900e-01
1.774149656295776367e+00,1.267052173614501953e+00
5.594151973724365234e+00,4.452940940856933594e+00
2.724989652633666992e+00,2.104225397109985352e+00
3.340173482894897461e+00,2.591636419296264648e+00
1.587661862373352051e+00,1.177331566810607910e+00
7.631323337554931641e-01,-2.363556250929832458e-02
5.677929520606994629e-01,4.633201360702514648e-01
1.515483140945434570e+00,7.107905149459838867e-01
-5.582906007766723633e-01,-1.504522204399108887e+00
1.995675563812255859e+00,1.018710374832153320e+00
1.975433111190795898e+00,1.520775556564331055e+00
1.470419049263000488e+00,9.933358430862426758e-01
6.179463386535644531e+00,4.932159900665283203e+00
3.370039224624633789e+00,2.477739095687866211e+00
6.182353973388671875e+00,5.001320362091064453e+00
2.502842426300048828e+00,1.632070899009704590e+00
4.198765277862548828e+00,3.489936351776123047e+00
4.201006412506103516e+00,3.118279457092285156e+00
3.459799051284790039e+00,2.548965454101562500e+00
2.668054819107055664e+00,1.988127231597900391e+00
3.078582763671875000e+00,2.284202337265014648e+00
2.969299077987670898e+00,2.483499050140380859e+00
4.744815826416015625e+00,3.730311393737792969e+00
2.873605728149414062e+00,2.212261199951171875e+00
2.470559835433959961e+00,1.742926001548767090e+00
3.861591339111328125e+00,3.084379673004150391e+00
2.218444108963012695e+00,1.481820464134216309e+00
3.131456613540649414e+00,2.573408365249633789e+00
1.744363069534301758e+00,9.681189060211181641e-01
4.274102687835693359e+00,3.351285457611083984e+00
2.329694032669067383e+00,1.666762590408325195e+00
1.807790398597717285e+00,1.264325976371765137e+00
9.716525077819824219e-01,3.659222126007080078e-01
3.172376871109008789e+00,1.988872051239013672e+00
2.541096448898315430e+00,1.859966039657592773e+00
2.321261405944824219e+00,1.746437311172485352e+00
4.247921705245971680e-01,-9.594424068927764893e-02
2.440080165863037109e+00,1.284415602684020996e+00
5.312388539314270020e-01,-6.875896453857421875e-02
9.614852070808410645e-01,6.101714968681335449e-01
1.989169120788574219e+00,9.146421551704406738e-01
3.820058107376098633e+00,2.636526346206665039e+00
5.466946125030517578e+00,4.455239295959472656e+00
2.842158079147338867e+00,1.903829455375671387e+00
3.044869422912597656e+00,1.652961969375610352e+00
4.540422439575195312e+00,3.380735158920288086e+00
5.275049209594726562e+00,4.074269771575927734e+00
4.479026794433593750e+00,3.976150512695312500e+00
1.163603425025939941e+00,3.684314489364624023e-01
3.722234249114990234e+00,2.963604927062988281e+00
3.640618085861206055e+00,2.601501703262329102e+00
-1.226216405630111694e-01,-5.303178429603576660e-01
3.188270807266235352e+00,1.992368102073669434e+00
5.553040981292724609e+00,4.598372936248779297e+00
3.618392944335937500e+00,2.594516277313232422e+00
3.148669719696044922e+00,2.243823528289794922e+00
-1.471969783306121826e-01,-3.800534605979919434e-01
8.249467611312866211e-01,6.491200923919677734e-01
4.455511093139648438e+00,3.396694421768188477e+00
2.694824934005737305e+00,2.019298791885375977e+00
2.138514280319213867e+00,1.266457557678222656e+00
4.601684093475341797e+00,3.653853893280029297e+00
2.293612003326416016e+00,1.717960715293884277e+00
3.638197422027587891e+00,2.320016384124755859e+00
1.057211637496948242e+00,6.482731103897094727e-01
1.620127797126770020e+00,9.034346342086791992e-01
3.192947626113891602e+00,2.127790451049804688e+00
1.414004445075988770e+00,7.943985462188720703e-01
5.376116752624511719e+00,4.438035488128662109e+00
3.583881616592407227e+00,2.892100572586059570e+00
4.621863365173339844e+00,3.261434793472290039e+00
4.463986873626708984e+00,3.459655523300170898e+00
3.225795030593872070e+00,2.205703020095825195e+00
7.175308465957641602e-01,6.666953563690185547e-01
1.766957521438598633e+00,1.432180404663085938e+00
5.132920742034912109e+00,4.705188274383544922e+00
2.399365663528442383e+00,1.419638514518737793e+00
1.875725984573364258e+00,1.208897948265075684e+00
5.380747795104980469e+00,4.334482192993164062e+00
3.075149297714233398e+00,1.985836386680603027e+00
2.128341436386108398e+00,1.312844038009643555e+00
2.374141693115234375e+00,1.762499332427978516e+00
2.582924604415893555e+00,2.009327650070190430e+00
3.421658277511596680e+00,2.425010442733764648e+00
5.686670780181884766e+00,4.279057025909423828e+00
8.288132548332214355e-01,8.260245323181152344e-01
4.040028095245361328e+00,3.165434360504150391e+00
1.809204697608947754e+00,1.225952982902526855e+00
8.603544235229492188e-01,4.732021689414978027e-01
1.721658349037170410e+00,1.447984457015991211e+00
1.313125610351562500e+00,1.116930484771728516e+00
3.692200660705566406e+00,3.220575094223022461e+00
2.826137781143188477e+00,2.250920534133911133e+00
1.218400478363037109e+00,7.180663347244262695e-01
3.354133844375610352e+00,2.420597553253173828e+00
1.395046472549438477e+00,6.191389560699462891e-01
4.448894023895263672e+00,3.485569477081298828e+00
2.357834339141845703e+00,1.885305404663085938e+00
1.439281940460205078e+00,4.786568284034729004e-01
5.315502643585205078e+00,4.330285072326660156e+00
4.036049842834472656e+00,2.456301212310791016e+00
3.488269090652465820e+00,2.351946592330932617e+00
1.094591617584228516e+00,9.476038068532943726e-02
4.148242473602294922e+00,3.215818166732788086e+00
3.759336233139038086e+00,2.417631387710571289e+00
4.131462574005126953e+00,3.107792377471923828e+00
3.465945243835449219e+00,2.722386598587036133e+00
3.029744625091552734e+00,2.345515012741088867e+00
4.680554389953613281e+00,3.230792522430419922e+00
-5.386412143707275391e-01,-1.215392947196960449e+00
3.846595287322998047e+00,2.837389469146728516e+00
1.115909218788146973e+00,3.081557750701904297e-01
3.668654441833496094e+00,3.343997001647949219e+00
3.170107364654541016e+00,2.144049644470214844e+00
2.072132825851440430e+00,1.262372374534606934e+00
2.443887948989868164e+00,1.494997739791870117e+00
4.859708309173583984e+00,3.520357370376586914e+00
4.649760246276855469e+00,3.157434701919555664e+00
3.723093509674072266e+00,2.839633703231811523e+00
1.160096645355224609e+00,4.425514042377471924e-01
3.337066650390625000e+00,2.369667053222656250e+00
4.282193660736083984e+00,3.189435482025146484e+00
9.766141176223754883e-01,1.792689412832260132e-01
7.784940600395202637e-01,-1.075054612010717392e-02
4.526646137237548828e+00,3.546028614044189453e+00
3.226101160049438477e+00,2.069728612899780273e+00
2.427289009094238281e+00,1.425604462623596191e+00
2.617735147476196289e+00,1.853247880935668945e+00
9.063708186149597168e-01,3.347210586071014404e-01
4.317830085754394531e+00,3.266936540603637695e+00
3.526566267013549805e+00,2.145033836364746094e+00
7.818287611007690430e-01,8.249866962432861328e-02
1.705601096153259277e+00,1.329051733016967773e+00
5.497965216636657715e-01,-4.308712109923362732e-02
2.830040454864501953e+00,2.490922927856445312e+00
2.543708324432373047e+00,1.619736790657043457e+00
4.403338432312011719e+00,3.332421064376831055e+00
1.193968534469604492e+00,1.017222762107849121e+00
2.809352397918701172e+00,2.426384925842285156e+00
6.289727091789245605e-01,1.076288744807243347e-01
4.169769763946533203e+00,3.174175024032592773e+00
3.788303852081298828e+00,2.834646463394165039e+00
2.314213991165161133e+00,1.632236838340759277e+00
3.338712692260742188e+00,2.197478294372558594e+00
2.523492574691772461e+00,2.146217584609985352e+00
4.711644649505615234e+00,3.776897192001342773e+00
3.232816219329833984e+00,2.385685682296752930e+00
1.388814568519592285e+00,8.360548615455627441e-01
6.559409141540527344e+00,5.025642395019531250e+00
4.693286895751953125e+00,4.021305084228515625e+00
2.726480484008789062e+00,1.766797184944152832e+00
5.500255107879638672e+00,4.297662258148193359e+00
2.449583053588867188e+00,1.677552103996276855e+00
3.648267269134521484e+00,2.433797121047973633e+00
2.719683408737182617e+00,1.249009609222412109e+00
2.531996488571166992e+00,1.853823900222778320e+00
4.039783477783203125e+00,2.724599123001098633e+00
3.438202857971191406e+00,2.724385023117065430e+00
2.805821180343627930e+00,1.550639390945434570e+00
5.321467876434326172e+00,4.260603904724121094e+00
1.385570049285888672e+00,9.268946647644042969e-01
2.603016376495361328e+00,1.528498530387878418e+00
8.123267173767089844e+00,6.317708492279052734e+00
6.385018229484558105e-01,2.722743712365627289e-02
1.704667329788208008e+00,1.151173114776611328e+00
1.321467161178588867e-01,-4.731848239898681641e-01
2.165937900543212891e+00,1.698947310447692871e+00
-9.253899455070495605e-01,-1.068234562873840332e+00
1.799703836441040039e+00,1.084157586097717285e+00
3.901585817337036133e+00,2.580168962478637695e+00
4.031857967376708984e+00,3.055567741394042969e+00
3.524054527282714844e+00,2.507894039154052734e+00
-3.335076272487640381e-01,-1.028716444969177246e+00
3.914819478988647461e+00,2.904228448867797852e+00
4.012794971466064453e+00,2.546563625335693359e+00
6.061503887176513672e+00,4.573801994323730469e+00
2.673480510711669922e+00,1.995709300041198730e+00
1.432965993881225586e+00,5.215944647789001465e-01
1.446907520294189453e+00,5.575209856033325195e-01
9.211032986640930176e-01,6.715060472488403320e-01
9.853662252426147461e-01,3.385477662086486816e-01
3.910611867904663086e+00,2.862039327621459961e+00
5.510522842407226562e+00,4.523324012756347656e+00
1.569209694862365723e+00,9.777072072029113770e-01
5.956330299377441406e-01,3.209183514118194580e-01
3.173568725585937500e+00,2.062479496002197266e+00
7.593167424201965332e-01,1.131659448146820068e-01
5.043945789337158203e+00,4.009993076324462891e+00
3.262854576110839844e+00,2.314741611480712891e+00
2.108002185821533203e+00,1.273645758628845215e+00
1.908218622207641602e+00,9.181107282638549805e-01
2.932135343551635742e+00,2.701526403427124023e+00
2.330002307891845703e+00,1.395636558532714844e+00
2.976803541183471680e+00,2.156820774078369141e+00
2.592643260955810547e+00,2.060094118118286133e+00
2.860985517501831055e+00,1.997355818748474121e+00
2.654729127883911133e+00,1.767376780509948730e+00
-6.394482851028442383e-01,-1.500149726867675781e+00
1.418630599975585938e+00,1.100921988487243652e+00
4.325942039489746094e+00,3.215873718261718750e+00
1.015545606613159180e+00,-1.130277737975120544e-01
1.639998435974121094e+00,7.489032745361328125e-01
4.944086551666259766e+00,3.839275598526000977e+00
4.050282001495361328e+00,3.351795434951782227e+00
3.985158681869506836e+00,3.117406606674194336e+00
3.058006286621093750e+00,1.796379685401916504e+00
2.093058586120605469e+00,1.415882825851440430e+00
2.765691280364990234e+00,2.091168165206909180e+00
3.337985754013061523e+00,2.533529043197631836e+00
4.704293727874755859e+00,3.648780107498168945e+00
1.556372046470642090e+00,1.133419394493103027e+00
3.294583797454833984e+00,2.384058952331542969e+00
5.433160305023193359e+00,4.288524150848388672e+00
2.681951522827148438e+00,1.941909193992614746e+00
2.352559566497802734e+00,1.824534177780151367e+00
1.506720185279846191e+00,6.312396526336669922e-01
3.033706843852996826e-01,-2.680340409278869629e-01
6.008850932121276855e-01,4.500570893287658691e-02
2.128234863281250000e+00,1.150398254394531250e+00
4.289711475372314453e+00,3.757257461547851562e+00
7.210524678230285645e-01,3.099502921104431152e-01
2.138457298278808594e+00,1.369804024696350098e+00
2.998981237411499023e+00,2.129573345184326172e+00
4.383551597595214844e+00,3.401951313018798828e+00
1.511266589164733887e+00,9.099613428115844727e-01
3.892131805419921875e+00,3.462449789047241211e+00
1.471781611442565918e+00,4.381743669509887695e-01
2.489960432052612305e+00,1.567882061004638672e+00
3.167832136154174805e+00,2.322840213775634766e+00
9.217579960823059082e-01,6.718973517417907715e-01
5.538491249084472656e+00,4.264290809631347656e+00
3.306050300598144531e+00,2.309029102325439453e+00
3.188199996948242188e+00,2.372213363647460938e+00


==> eps/test-mnist.csv <==
96.33%
93.33%
88.37%
83.67%
80.25%


==> eps/test.csv <==
0.9633,0.943
0.9333,0.892
0.8837,0.854
0.8367,0.796
0.8025,0.733


==> eps/test.dat <==
0.9633	0.9430
0.9333	0.8920
0.8837	0.8540
0.8367	0.7960
0.8025	0.7330


==> eps/test.txt <==
96.33%	94.30%
93.33%	89.20%
88.37%	85.40%
83.67%	79.60%
80.25%	73.30%


==> eps/test2.dat <==
0.9633,0.9430
0.9333,0.8920
0.8837,0.8540
0.8367,0.7960
0.8025,0.7330

==> eps/test2.txt <==
0.9633     0.9430
0.9333     0.8920
0.8837     0.8540
0.8367     0.7960
0.8025     0.7330

==> eps/train1_after0.csv <==
-1.58E+00,2.66E+00
-1.23E+00,1.82E+00
-9.90E-01,1.50E+00
-1.49E+00,1.94E+00
-9.01E-01,1.87E+00
-6.49E-01,1.13E+00
-1.36E+00,2.47E+00
-5.07E-01,1.21E+00
-9.59E-01,1.66E+00
-3.27E-01,9.35E-01
-1.24E+00,2.12E+00
-1.90E+00,2.66E+00
-8.19E-01,1.77E+00
-2.90E-01,1.01E+00
-9.87E-01,1.72E+00
-1.30E+00,1.50E+00
-1.20E+00,2.35E+00
-8.22E-01,1.35E+00
-1.50E+00,1.97E+00
-1.12E+00,1.98E+00
-8.22E-01,1.41E+00
-4.36E-01,8.12E-01
-1.89E-01,7.68E-01
1.77E-01,2.51E-01
-1.38E+00,2.25E+00
-1.15E+00,1.61E+00
-6.04E-01,1.39E+00
-1.63E+00,2.51E+00
-8.52E-01,1.88E+00
-1.02E+00,1.42E+00
-3.79E-01,9.50E-01
-1.13E-01,8.80E-01
-8.45E-01,1.42E+00
-7.23E-01,1.31E+00
-8.11E-01,1.27E+00
-1.42E+00,2.10E+00
-1.33E+00,1.99E+00
-1.61E+00,2.27E+00
-1.16E+00,2.07E+00
-1.12E+00,1.85E+00
-9.53E-01,1.39E+00
-1.92E+00,2.70E+00
-6.76E-01,1.30E+00
-1.34E+00,1.96E+00
-5.24E-01,1.08E+00
-1.39E+00,2.01E+00
-1.18E+00,1.81E+00
-1.08E+00,2.04E+00
-1.96E+00,2.71E+00
-5.72E-01,1.30E+00
-9.71E-01,1.41E+00
-3.55E-01,1.57E+00
-8.10E-01,1.30E+00
-1.58E+00,2.75E+00
-7.63E-01,1.45E+00
-1.24E+00,2.09E+00
-1.87E+00,2.86E+00
-1.10E+00,1.78E+00
-6.21E-01,1.27E+00
-1.87E+00,2.34E+00
-8.81E-01,1.57E+00
-1.31E+00,1.45E+00
-1.66E+00,2.30E+00
-6.09E-01,9.82E-01
-1.60E+00,2.82E+00
-1.19E+00,1.90E+00
-1.12E+00,1.83E+00
-2.18E+00,2.44E+00
-1.28E+00,2.06E+00
-4.11E-02,8.81E-01
-2.51E-01,6.89E-01
-1.11E+00,1.60E+00
-9.22E-01,1.56E+00
-1.24E+00,1.52E+00
-1.54E+00,2.59E+00
-7.24E-01,1.16E+00
-1.25E+00,1.99E+00
-1.40E-01,4.06E-01
-5.22E-01,1.11E+00
-7.47E-01,1.22E+00
-1.39E+00,2.37E+00
-1.24E+00,1.40E+00
-1.67E+00,2.80E+00
-6.80E-01,1.33E+00
-1.28E+00,1.99E+00
-9.14E-01,1.80E+00
-7.26E-01,1.66E+00
-6.98E-01,1.84E+00
-1.06E+00,1.65E+00
-1.51E+00,2.03E+00
-1.83E-01,3.46E-01
-1.74E+00,2.29E+00
1.68E-01,3.60E-01
-4.54E-01,9.63E-01
-7.35E-01,1.36E+00
3.08E-01,3.08E-01
-1.30E+00,1.87E+00
-7.74E-01,1.48E+00
-1.47E+00,2.74E+00
-1.02E+00,1.96E+00
-1.91E+00,2.43E+00
-6.29E-01,1.19E+00
-1.74E+00,2.49E+00
-1.17E+00,1.89E+00
-9.59E-01,2.02E+00
-1.22E+00,1.89E+00
-1.45E+00,2.23E+00
-1.02E+00,1.88E+00
-7.60E-01,1.67E+00
7.62E-02,4.23E-01
-1.92E+00,2.81E+00
-9.35E-01,1.21E+00
-7.77E-01,1.28E+00
-9.59E-01,1.32E+00
-1.55E+00,1.99E+00
-5.73E-01,9.26E-01
-9.21E-01,1.31E+00
-6.63E-01,1.79E+00
-9.28E-01,1.95E+00
-1.08E+00,1.74E+00
-7.38E-01,1.22E+00
-1.01E+00,1.74E+00
-5.11E-01,1.40E+00
-1.23E+00,1.69E+00
-1.89E+00,2.71E+00
-5.92E-02,5.36E-01
-2.70E-01,7.42E-01
4.40E-01,-3.96E-01
-6.17E-01,1.46E+00
-9.29E-01,2.05E+00
-9.47E-01,1.43E+00
-1.35E+00,1.87E+00
-1.31E-01,8.45E-01
-1.11E+00,1.28E+00
-6.96E-01,8.86E-01
-5.92E-01,1.50E+00
-1.14E+00,1.39E+00
-1.45E+00,2.16E+00
-1.44E+00,2.80E+00
-1.27E+00,1.89E+00
-5.11E-01,1.83E+00
-8.27E-01,1.43E+00
-4.52E-01,1.22E+00
-3.34E-01,4.69E-01
-2.18E-01,5.71E-01
-3.60E-01,1.27E+00
-3.08E-01,8.41E-01
-1.58E-01,9.99E-01
-1.64E+00,2.65E+00
-1.59E+00,2.29E+00
4.28E-01,2.51E-01
-1.10E+00,1.66E+00
-9.25E-01,1.21E+00
-5.34E-01,8.96E-01
-1.17E+00,1.92E+00
-7.45E-01,1.18E+00
-1.90E+00,2.37E+00
-1.37E+00,1.48E+00
-4.97E-01,1.02E+00
-2.86E-01,5.94E-01
-1.27E+00,1.77E+00
-1.52E+00,2.03E+00
-1.52E+00,2.52E+00
-8.66E-01,1.05E+00
-9.67E-01,1.71E+00
-4.84E-01,1.23E+00
-5.70E-01,9.05E-01
-2.32E-01,7.20E-01
-1.98E+00,3.04E+00
-2.56E-01,5.63E-01
-8.93E-01,1.52E+00
-6.16E-01,1.23E+00
-6.55E-01,1.54E+00
-8.25E-01,1.44E+00
-1.02E+00,1.63E+00
-7.38E-01,1.20E+00
-9.37E-01,1.49E+00
-9.94E-01,1.50E+00
-3.21E-01,9.56E-01
-6.12E-01,1.14E+00
-1.36E+00,2.27E+00
-5.49E-01,9.58E-01
-1.17E+00,1.51E+00
-1.70E+00,2.42E+00
-5.36E-01,1.56E+00
-5.47E-01,1.28E+00
-8.45E-01,1.35E+00
-1.15E+00,2.08E+00
-3.18E-01,2.17E-01
-8.92E-01,1.38E+00
-8.68E-01,1.46E+00
-1.66E+00,2.07E+00
-1.73E+00,2.15E+00
-3.57E-01,1.10E+00
-1.78E+00,2.77E+00
-8.45E-01,1.35E+00
-1.27E+00,1.61E+00
-6.14E-01,1.46E+00
-7.06E-01,1.34E+00
-1.48E+00,2.01E+00
-1.53E+00,2.17E+00
-7.16E-01,1.33E+00
-4.26E-01,1.30E+00
-3.77E-01,3.59E-01
-7.48E-01,1.39E+00
-1.52E+00,2.04E+00
-6.70E-01,7.96E-01
-9.63E-01,1.32E+00
-1.87E+00,2.78E+00
-3.36E-01,1.18E+00
-2.02E-01,4.15E-01
-1.67E+00,2.80E+00
-1.07E+00,1.80E+00
-8.82E-01,1.60E+00
-7.70E-01,1.58E+00
-1.82E+00,2.60E+00
-1.04E+00,2.19E+00
-1.33E+00,2.59E+00
-6.96E-01,1.79E+00
-1.32E+00,1.95E+00
-1.54E+00,2.24E+00
-9.35E-01,1.98E+00
-9.93E-01,1.94E+00
-6.01E-01,1.18E+00
-4.50E-01,7.12E-01
-1.26E+00,1.22E+00
-1.05E+00,1.55E+00
-1.11E+00,1.49E+00
-9.08E-01,1.45E+00
-1.48E+00,2.61E+00
-1.32E+00,2.06E+00
-1.88E+00,2.69E+00
-1.16E+00,1.90E+00
-5.50E-01,1.12E+00
-1.36E+00,1.75E+00
-4.66E-01,1.10E+00
-1.13E+00,1.73E+00
-5.69E-01,1.65E+00
-2.13E+00,3.03E+00
-8.81E-01,1.41E+00
-2.03E+00,2.51E+00
-5.26E-01,1.43E+00
-2.41E+00,3.67E+00
-4.52E-01,1.03E+00
-7.49E-01,1.60E+00
-1.39E+00,2.06E+00
-1.44E+00,1.76E+00
-1.58E+00,2.03E+00
-5.70E-01,1.31E+00
-6.33E-01,1.22E+00


==> eps/train1_after1.csv <==
7.36E-01,-2.00E+00
4.51E-01,-1.09E+00
2.05E+00,-2.79E+00
1.17E+00,-1.79E+00
4.07E-01,-8.43E-01
1.50E+00,-2.18E+00
1.95E-01,-7.76E-01
5.77E-01,-7.95E-01
-3.31E-01,-2.66E-01
1.32E+00,-2.30E+00
1.07E+00,-1.72E+00
1.39E+00,-2.28E+00
9.74E-01,-2.05E+00
1.71E+00,-2.99E+00
9.47E-01,-1.21E+00
1.09E+00,-2.16E+00
9.71E-01,-1.73E+00
1.74E+00,-2.73E+00
9.69E-01,-1.68E+00
1.19E+00,-1.65E+00
1.73E+00,-2.35E+00
1.77E+00,-2.39E+00
7.15E-01,-1.24E+00
9.27E-01,-1.91E+00
1.32E+00,-1.61E+00
1.86E+00,-2.77E+00
1.88E+00,-2.71E+00
7.57E-01,-1.55E+00
1.63E+00,-2.56E+00
8.65E-01,-1.64E+00
1.98E+00,-2.81E+00
1.72E+00,-2.85E+00
-8.62E-03,-6.28E-02
6.79E-01,-1.55E+00
1.93E+00,-2.92E+00
2.12E+00,-2.96E+00
1.35E+00,-1.77E+00
8.68E-01,-1.63E+00
8.14E-01,-1.29E+00
5.21E-01,-1.12E+00
1.05E+00,-1.92E+00
1.42E+00,-2.26E+00
1.06E+00,-1.51E+00
7.43E-01,-1.12E+00
3.83E-01,-7.26E-01
5.58E-01,-6.75E-01
3.84E-01,-1.11E+00
-1.42E-02,-2.32E-01
7.01E-01,-1.13E+00
1.12E+00,-1.36E+00
1.23E+00,-2.03E+00
1.02E+00,-2.10E+00
8.43E-01,-1.40E+00
1.52E+00,-2.41E+00
5.68E-01,-1.08E+00
1.57E+00,-2.44E+00
1.81E+00,-2.96E+00
5.01E-01,-6.89E-01
1.35E+00,-2.66E+00
8.94E-01,-1.53E+00
7.57E-01,-1.88E+00
1.18E+00,-2.04E+00
9.71E-01,-1.57E+00
4.31E-01,-1.34E+00
1.12E+00,-1.57E+00
1.03E+00,-1.61E+00
5.01E-01,-1.12E+00
6.73E-01,-1.13E+00
7.55E-01,-9.30E-01
8.91E-01,-1.50E+00
1.67E+00,-2.43E+00
1.12E+00,-2.04E+00
7.93E-01,-1.18E+00
7.87E-01,-1.18E+00
6.36E-01,-1.60E+00
5.96E-01,-1.44E+00
2.37E-01,-1.06E+00
1.38E+00,-1.94E+00
1.58E+00,-2.05E+00
1.41E+00,-2.35E+00
8.85E-01,-1.64E+00
1.24E+00,-2.08E+00
7.81E-01,-1.04E+00
1.13E+00,-1.35E+00
1.13E+00,-1.85E+00
1.49E+00,-2.66E+00
1.28E+00,-1.86E+00
1.83E-02,-1.73E-01
6.03E-01,-6.94E-01
1.42E+00,-2.11E+00
5.73E-01,-1.45E+00
9.41E-01,-1.64E+00
1.89E+00,-2.85E+00
6.78E-01,-1.10E+00
1.26E+00,-2.13E+00
1.01E+00,-1.58E+00
1.21E+00,-1.63E+00
4.82E-01,-9.38E-01
1.34E+00,-1.97E+00
8.44E-01,-2.09E+00
1.21E+00,-2.39E+00
1.54E+00,-2.29E+00
8.99E-01,-1.05E+00
1.53E+00,-2.27E+00
-9.16E-02,-7.06E-01
6.67E-01,-1.45E+00
1.22E+00,-1.77E+00
9.47E-01,-1.43E+00
1.28E+00,-2.64E+00
1.27E+00,-1.84E+00
1.92E+00,-2.80E+00
1.17E+00,-1.90E+00
5.90E-01,-1.56E+00
6.77E-01,-1.12E+00
6.03E-01,-1.78E+00
1.59E-01,-7.82E-01
7.60E-01,-1.08E+00
9.99E-01,-1.57E+00
8.99E-01,-1.52E+00
7.97E-01,-1.22E+00
1.14E+00,-1.35E+00
1.34E+00,-2.03E+00
1.11E+00,-1.96E+00
8.14E-01,-8.15E-01
3.98E-01,-1.54E+00
1.59E+00,-2.16E+00
1.65E+00,-2.31E+00
7.04E-01,-1.20E+00
1.05E+00,-1.61E+00
4.77E-01,-1.39E+00
1.97E+00,-2.87E+00
3.28E-01,-1.13E+00
1.01E+00,-2.16E+00
1.24E+00,-2.24E+00
7.74E-01,-1.26E+00
6.09E-01,-1.65E+00
1.11E+00,-1.47E+00
-1.49E-01,-5.23E-01
1.03E+00,-2.22E+00
1.19E+00,-2.01E+00
1.20E+00,-1.59E+00
3.50E-01,-6.96E-01
4.07E-01,-1.32E+00
3.94E-01,-5.73E-01
1.44E+00,-1.98E+00
2.82E-01,-5.81E-01
8.18E-01,-1.32E+00
7.80E-01,-1.53E+00
1.10E+00,-1.96E+00
4.15E-01,-1.24E+00
5.81E-01,-1.16E+00
7.36E-01,-1.16E+00
1.02E+00,-1.31E+00
1.18E+00,-1.93E+00
6.93E-01,-9.53E-01
5.31E-01,-1.35E+00
1.77E+00,-2.67E+00
8.36E-01,-1.54E+00
9.77E-01,-1.40E+00
3.98E-01,-1.00E+00
1.46E+00,-1.58E+00
5.14E-01,-1.14E+00
4.56E-01,-3.71E-01
1.04E+00,-1.94E+00
2.12E+00,-2.53E+00
1.02E+00,-1.85E+00
1.61E+00,-2.10E+00
1.01E+00,-1.60E+00
1.65E+00,-2.32E+00
7.13E-01,-1.12E+00
8.35E-01,-1.78E+00
-2.81E-01,-1.92E-01
1.58E+00,-2.55E+00
1.15E+00,-1.81E+00
1.37E+00,-2.01E+00
1.00E+00,-1.65E+00
1.15E+00,-1.82E+00
8.55E-01,-1.46E+00
5.80E-01,-1.05E+00
1.21E+00,-1.20E+00
4.97E-01,-1.10E+00
1.28E+00,-2.09E+00
1.77E+00,-2.26E+00
8.82E-01,-1.77E+00
1.02E+00,-1.74E+00
9.06E-01,-1.62E+00
2.57E-01,-8.03E-01
1.59E+00,-2.15E+00
7.53E-01,-1.25E+00
9.05E-01,-1.63E+00
5.62E-02,-6.95E-01
6.78E-01,-1.68E+00
3.19E-01,-1.07E+00
4.03E-01,-1.10E+00
7.21E-01,-1.01E+00
2.06E+00,-2.62E+00
1.29E+00,-2.14E+00
6.81E-01,-1.52E+00
9.21E-01,-1.63E+00
1.54E+00,-1.70E+00
4.19E-01,-1.33E+00
1.33E+00,-1.76E+00
5.71E-01,-1.11E+00
1.40E+00,-2.25E+00
1.26E+00,-2.05E+00
1.10E+00,-1.92E+00
-1.45E-01,-3.97E-01
3.35E-01,-5.69E-01
1.37E+00,-2.03E+00
1.47E+00,-2.53E+00
1.01E+00,-1.70E+00
1.87E+00,-2.57E+00
1.26E+00,-1.93E+00
7.30E-01,-1.37E+00
8.70E-01,-1.80E+00
2.74E-01,-1.18E+00
1.07E+00,-2.20E+00
1.34E+00,-2.10E+00
1.04E+00,-1.53E+00
1.22E+00,-2.60E+00
7.17E-01,-1.40E+00
1.39E+00,-2.11E+00
1.92E+00,-2.11E+00
2.23E+00,-3.49E+00
5.17E-01,-1.45E+00
1.89E+00,-2.75E+00
1.61E-02,1.17E-01
2.30E-01,-4.79E-01
3.34E-01,-9.34E-01
5.58E-01,-1.75E+00
1.10E+00,-1.76E+00
2.97E-01,-1.04E+00
-2.64E-01,-4.83E-01
2.49E+00,-3.53E+00
1.54E+00,-2.64E+00
5.32E-01,-8.74E-01
9.90E-01,-1.82E+00
1.32E+00,-1.90E+00
4.92E-01,-7.94E-01
5.43E-01,-1.08E+00
1.29E+00,-1.89E+00
4.99E-01,-1.05E+00
1.72E+00,-3.11E+00
2.56E-01,-9.85E-01
1.86E+00,-2.21E+00
7.74E-01,-1.80E+00
8.33E-01,-1.43E+00
1.34E+00,-1.85E+00
5.16E-01,-1.00E+00
8.51E-01,-1.61E+00


==> eps/train2_after0.csv <==
-7.18E-01,2.67E+00
-1.70E+00,1.82E+00
1.63E-01,2.18E+00
1.44E+00,1.51E+00
-7.33E-01,1.26E+00
2.43E+00,2.25E+00
2.63E+00,1.98E+00
8.88E-02,4.07E+00
1.01E+00,1.82E+00
3.44E+00,3.30E+00
4.56E-01,3.53E+00
-1.14E+00,3.28E+00
1.12E+00,1.36E+00
1.56E+00,3.90E+00
2.36E-01,3.02E+00
9.59E-01,2.29E+00
1.25E+00,3.19E+00
-3.85E-01,3.78E+00
8.62E-01,3.05E+00
2.53E+00,1.64E+00
1.40E+00,2.83E+00
9.06E-01,3.27E+00
2.54E+00,2.49E+00
8.26E-02,1.48E+00
1.38E-01,2.53E+00
7.34E-01,2.42E+00
3.21E-01,3.15E+00
2.26E-01,2.42E+00
-3.31E-01,4.27E+00
-2.12E-02,3.33E+00
-2.98E-01,2.06E+00
1.56E+00,2.02E+00
3.30E-01,1.90E+00
1.48E-02,2.13E+00
-6.16E-01,1.99E+00
-1.85E-01,3.47E+00
5.67E-01,1.39E+00
1.79E+00,2.17E+00
-5.67E-02,2.41E+00
1.66E-01,2.26E+00
6.47E-01,3.33E+00
-1.04E-02,2.14E+00
-9.48E-01,2.83E+00
1.23E+00,2.73E+00
2.86E+00,3.34E+00
7.68E-01,2.15E+00
3.13E-01,3.30E+00
4.88E-01,2.62E+00
1.02E+00,2.43E+00
9.50E-01,2.50E+00
1.50E+00,3.31E+00
-7.22E-01,3.49E+00
-2.97E-01,6.37E-01
-1.25E-01,2.84E+00
-3.44E-01,3.93E+00
4.45E-01,2.69E+00
-2.20E+00,3.10E+00
-1.18E-01,2.77E+00
-6.18E-02,3.04E+00
-7.84E-02,1.72E+00
6.29E-01,2.85E+00
1.75E-01,4.29E+00
-6.60E-02,1.42E+00
3.35E-01,2.35E+00
-1.04E-01,3.50E+00
1.75E+00,2.10E+00
-5.78E-01,1.86E+00
-6.35E-01,2.90E+00
5.67E-01,1.43E+00
-8.01E-01,1.92E+00
1.97E+00,3.71E+00
2.55E+00,2.20E+00
4.62E-01,2.90E+00
3.05E-01,2.75E+00
1.97E-02,2.93E+00
3.87E-01,1.37E+00
-1.95E-01,1.17E+00
-9.92E-01,1.08E-01
7.58E-01,1.49E+00
1.54E+00,3.16E+00
3.75E-01,3.45E+00
-6.42E-01,2.41E+00
-2.20E-01,2.61E+00
2.90E-01,4.19E+00
-1.66E+00,3.77E+00
-6.88E-01,1.91E+00
1.18E-01,1.79E+00
6.52E-01,2.12E+00
3.50E-01,3.66E+00
1.03E+00,1.46E+00
6.56E-01,2.17E+00
2.47E-01,3.63E+00
2.48E+00,2.11E+00
5.93E-02,1.36E+00
6.84E-01,1.32E+00
-2.15E-01,1.38E+00
9.38E-01,2.94E+00
2.55E+00,2.22E+00
1.57E+00,3.52E+00
2.23E+00,1.27E+00
2.21E+00,2.45E+00
2.84E+00,1.43E+00
-1.54E+00,3.71E+00
1.76E+00,1.86E+00
1.40E-01,1.79E+00
1.24E+00,2.73E+00
4.77E-01,2.67E+00
1.23E+00,6.50E-01
9.66E-01,1.97E+00
-5.24E-01,2.89E+00
2.83E+00,3.40E+00
1.74E+00,1.53E+00
-2.57E-01,3.07E+00
1.28E+00,2.82E+00
1.80E-01,2.70E+00
-8.48E-01,2.43E+00
9.10E-02,1.83E+00
5.88E-01,2.39E+00
1.15E-01,2.48E+00
2.39E-01,2.62E+00
8.41E-01,2.49E+00
-6.64E-02,2.66E+00
-6.70E-01,2.01E+00
2.65E-01,2.32E+00
4.46E-01,4.51E+00
1.08E+00,1.51E+00
7.85E-02,3.05E+00
-5.77E-01,1.70E+00
3.56E-01,1.91E+00
9.80E-01,2.26E+00
-6.89E-01,2.58E+00
1.68E-01,4.91E-01
6.16E-02,2.19E+00
-3.66E-01,2.81E+00
1.42E-01,2.49E+00
-9.73E-01,3.30E+00
2.10E-01,2.86E+00
1.37E+00,2.60E+00
1.53E-01,2.31E+00
1.13E+00,2.54E+00
-3.40E-01,2.18E+00
5.30E-02,7.93E-01
1.59E+00,4.13E+00
3.67E-01,2.53E+00
3.26E+00,1.94E+00
9.16E-01,1.11E+00
3.84E-01,2.12E+00
8.70E-01,1.04E+00
2.07E+00,2.43E+00
2.04E+00,3.24E+00
-1.19E+00,2.80E+00
1.98E+00,3.62E+00
1.01E+00,2.52E+00
-1.17E-01,2.68E+00
1.64E+00,3.01E+00
-4.38E-01,1.42E+00
4.84E-01,2.83E+00
-9.85E-01,3.23E+00
1.61E+00,2.67E+00
2.12E+00,1.61E+00
1.51E+00,1.52E+00
6.12E-01,2.13E+00
6.40E-01,2.68E+00
7.94E-01,1.60E+00
1.93E+00,2.64E+00
-6.52E-02,2.91E+00
-4.04E-01,2.95E+00
-1.33E+00,1.48E+00
1.13E+00,1.38E+00
-1.45E-01,3.37E+00
2.56E+00,1.41E+00
-2.06E+00,1.34E+00
2.68E+00,2.04E+00
9.49E-01,2.38E+00
1.43E+00,3.34E+00
5.39E-01,1.35E+00
8.56E-01,3.62E+00
7.91E-02,2.53E+00
-8.02E-01,2.90E+00
1.86E-01,2.58E+00
8.49E-01,1.85E+00
3.83E-01,2.66E+00
-3.70E-01,7.98E-01
5.19E-01,8.96E-01
-4.05E-01,2.73E+00
9.85E-01,3.47E+00
8.40E-01,3.05E+00
5.96E-01,1.57E+00
-7.70E-02,2.26E+00
2.94E-01,2.50E+00
1.65E+00,4.97E+00
-9.98E-01,2.40E+00
1.01E+00,2.03E+00
1.40E+00,1.82E+00
1.38E+00,4.48E+00
-3.45E-01,3.51E+00
-1.13E-01,1.97E+00
5.96E-01,1.54E+00
4.25E-01,1.61E+00
-4.22E-01,2.80E+00
-2.37E-01,1.45E+00
1.55E+00,3.85E+00
-7.47E-01,3.17E+00
-7.54E-01,3.25E+00
-5.17E-01,1.38E+00
2.57E+00,2.27E+00
1.32E+00,3.59E+00
-1.83E-01,2.81E+00
2.34E+00,1.88E+00
1.00E+00,3.34E+00
1.96E+00,2.84E+00
2.80E+00,3.26E+00
-6.81E-02,3.34E+00
1.13E+00,3.42E+00
7.58E-01,2.07E+00
-1.30E+00,2.31E+00
1.29E+00,3.31E+00
1.97E-01,2.75E+00
-7.86E-01,2.08E+00
2.83E-01,3.11E+00
-2.02E+00,1.82E+00
-8.47E-01,1.57E+00
-3.17E-01,3.39E+00
9.74E-01,2.39E+00
-2.23E-01,2.84E+00
6.89E-01,3.86E+00
-6.83E-02,2.82E+00
-7.34E-01,1.58E+00
3.51E+00,2.66E+00
7.21E-01,3.90E+00
-7.48E-01,2.82E+00
2.22E+00,2.28E+00
2.04E-01,2.37E+00
-3.67E-01,2.57E+00
1.44E+00,2.53E+00
1.95E-01,3.34E+00
-1.28E+00,2.81E+00
-1.51E+00,1.70E+00
-1.08E+00,2.30E+00
2.15E+00,2.35E+00
1.54E+00,2.42E+00
-3.88E-01,3.27E+00
1.99E+00,2.73E+00
-4.34E-01,2.34E+00
-1.24E+00,2.47E+00
4.84E-01,2.09E+00
7.85E-01,1.75E+00
-8.03E-01,3.03E+00
1.41E+00,2.09E+00
1.76E+00,2.53E+00


==> eps/train2_after1.csv <==
-1.04E-01,-3.73E+00
-1.32E+00,-2.05E+00
9.96E-01,-3.32E+00
1.67E+00,-1.58E+00
1.38E-01,-1.75E+00
-1.21E+00,-2.60E+00
-1.47E+00,-3.59E+00
-1.96E-02,-1.46E+00
7.96E-01,-8.52E-01
3.76E-01,-3.08E+00
1.02E-01,-4.72E+00
-2.11E+00,-1.99E+00
-9.43E-01,-1.56E+00
-1.21E+00,-2.84E+00
-1.07E+00,-2.87E+00
6.20E-01,-2.03E+00
8.06E-01,-2.06E+00
-2.42E+00,-2.30E+00
2.00E+00,-2.45E+00
-2.13E-01,-3.83E+00
-1.38E+00,-2.30E+00
-4.11E-01,-2.83E+00
-8.74E-01,-2.70E+00
-8.50E-01,-1.86E+00
-9.05E-01,-2.03E+00
-3.97E-01,-2.97E+00
-1.68E+00,-1.69E+00
-3.44E+00,-3.19E+00
-2.85E+00,-4.15E-01
5.15E-01,-1.77E+00
-9.68E-01,-3.23E+00
-3.87E-01,-2.86E+00
5.17E-03,-3.22E+00
-4.45E-01,-1.15E+00
1.64E-02,-1.88E+00
2.19E-01,-1.88E+00
9.66E-01,-1.83E+00
1.95E-02,-1.39E+00
3.00E-01,-2.27E+00
-5.64E-02,-1.95E+00
1.61E-01,-1.95E+00
2.58E-01,-2.02E+00
-3.00E-01,-2.15E+00
8.60E-02,-1.45E+00
-1.04E+00,-1.85E+00
-1.51E+00,-2.82E+00
3.55E-01,-2.35E+00
3.32E-01,-3.80E-01
-1.87E+00,-1.95E+00
-1.02E+00,-2.06E+00
4.16E-01,-2.19E+00
-1.88E+00,-1.93E+00
-1.67E+00,-6.67E-01
-1.26E+00,-4.00E+00
-2.76E+00,-4.54E+00
-6.58E-01,-1.97E+00
-9.98E-01,-3.18E+00
-4.10E-01,-2.85E+00
3.56E-01,-3.19E+00
-5.53E-01,-2.51E+00
6.25E-02,-2.00E+00
-6.70E-01,-2.81E+00
-8.18E-01,-9.72E-01
-1.11E+00,-2.34E+00
-3.16E+00,-1.70E+00
-9.25E-01,-1.13E+00
-1.05E+00,-4.10E+00
-2.33E+00,-3.15E+00
-2.22E+00,-1.64E+00
-9.34E-01,-2.72E+00
-2.56E+00,-2.51E+00
-1.27E+00,-5.18E-01
-1.79E+00,-2.08E+00
3.26E-01,-2.22E+00
-1.40E+00,-2.40E+00
-7.37E-01,-1.72E+00
-2.29E+00,-2.15E+00
-2.03E+00,-1.83E+00
-1.70E-01,-1.44E+00
-9.17E-01,-2.47E+00
-1.08E+00,-2.46E+00
1.36E+00,-1.21E+00
-3.71E-01,-3.53E+00
-3.75E-01,-2.76E+00
-7.55E-01,-1.19E+00
-1.42E+00,-1.51E+00
-9.60E-01,-2.27E+00
-1.33E+00,-2.75E+00
-1.29E+00,-3.08E+00
-2.20E+00,-2.54E+00
8.46E-01,-2.23E+00
-2.86E+00,-3.24E+00
-6.77E-01,-2.17E+00
1.75E-01,-1.22E+00
-8.27E-01,-3.78E+00
-6.98E-01,-2.66E+00
-9.22E-01,-2.75E+00
-7.18E-02,-1.99E+00
-7.80E-01,-7.54E-01
-2.59E+00,-3.93E+00
3.54E-01,-3.92E+00
-4.57E-03,-2.39E+00
5.28E-01,-2.08E+00
-1.75E-02,-2.20E+00
3.62E-01,-1.95E+00
-2.16E+00,-2.43E+00
-1.33E+00,-2.35E+00
-7.02E-01,-1.85E+00
-4.95E-01,-2.81E+00
-8.62E-01,-2.02E+00
-1.14E+00,-2.43E+00
-1.18E+00,-4.22E+00
1.29E-01,-2.78E+00
6.31E-01,-2.94E+00
-9.02E-01,-2.99E+00
-9.80E-01,-2.09E+00
7.13E-01,-3.27E+00
-6.74E-01,-2.75E+00
-2.69E-01,-1.95E+00
4.53E-01,-3.32E+00
1.33E+00,-2.70E+00
-1.72E+00,-2.18E+00
-1.96E+00,-2.38E+00
-1.56E+00,-2.42E+00
-6.38E-02,-3.14E+00
-1.07E-01,-2.99E+00
-2.47E+00,-2.44E+00
-1.66E+00,-2.95E+00
-6.45E-01,-2.04E+00
-1.22E+00,-2.99E+00
-1.96E+00,-1.92E+00
-1.59E-01,-2.52E+00
-9.40E-01,-3.08E+00
-7.61E-01,-2.81E+00
-4.53E-02,-1.49E+00
1.25E+00,-2.26E+00
-1.07E+00,-3.86E-01
-6.76E-01,-2.33E+00
2.80E+00,-1.65E+00
-7.78E-01,-3.24E+00
3.59E-01,-2.19E+00
-1.84E-01,-4.81E-01
-1.00E+00,-3.15E+00
-1.64E-01,-1.71E+00
-5.45E-01,-1.40E+00
-2.19E-01,-1.80E+00
2.03E+00,-3.02E+00
1.07E+00,-1.94E+00
7.12E-01,-3.96E+00
-3.59E-01,-3.06E+00
-8.62E-01,-3.41E+00
-1.57E+00,-1.58E+00
1.15E-01,-2.27E+00
-1.36E+00,-2.43E+00
-6.38E-01,-3.08E+00
-2.00E+00,-1.49E+00
-1.86E+00,-1.85E+00
-5.61E-01,-2.42E+00
-5.24E-01,-2.39E+00
-5.79E-02,-2.66E+00
1.06E+00,-1.24E+00
-1.20E+00,-2.75E+00
1.98E-01,-1.69E+00
-4.44E-01,-3.48E+00
-2.81E+00,-1.75E+00
-2.20E+00,-2.84E+00
-4.98E-01,-2.50E+00
-1.17E+00,-2.84E+00
7.68E-01,-1.79E+00
9.58E-01,9.10E-02
-6.89E-01,-2.99E+00
-2.20E+00,-2.79E+00
-5.39E-01,-1.78E+00
-1.24E+00,-3.00E+00
5.24E-01,-4.05E+00
-1.91E+00,-8.21E-01
6.98E-01,-3.43E+00
-1.16E+00,-1.52E+00
-1.16E+00,-2.84E+00
-1.70E-01,-2.36E+00
-3.48E-01,-3.18E+00
-6.73E-01,-1.57E+00
-6.44E-01,-1.98E+00
2.09E-01,-2.46E+00
-2.06E+00,-3.47E+00
-1.06E+00,-3.63E+00
-2.11E+00,-2.75E+00
9.14E-01,-2.59E+00
-2.10E+00,-3.56E+00
2.29E-02,-2.13E+00
-1.11E+00,-2.26E+00
1.33E+00,-2.42E+00
-1.52E+00,-2.89E+00
-6.09E-01,-2.41E+00
-1.49E+00,-2.56E+00
1.20E+00,-4.09E+00
7.13E-01,-9.88E-01
-2.09E+00,-2.07E+00
-5.60E-01,-2.55E+00
-3.96E-01,-2.06E+00
-8.09E-01,-3.26E+00
-2.96E-01,-3.08E+00
-7.84E-01,-2.06E+00
-1.11E+00,-2.33E+00
1.34E+00,-9.51E-01
-1.48E-01,-2.70E+00
-7.53E-01,-7.51E-01
-1.22E+00,-2.29E+00
-1.86E+00,-3.78E+00
-4.86E-01,-2.22E+00
-5.68E-01,-2.24E+00
7.34E-01,-2.23E+00
7.69E-01,-1.77E+00
-1.23E+00,-2.26E+00
-1.66E+00,-2.02E+00
1.09E+00,-2.54E+00
-1.43E+00,-4.61E+00
1.41E-01,-3.52E+00
-2.71E+00,-2.34E+00
-1.81E-01,-2.60E+00
-4.74E-01,-4.05E+00
7.57E-01,-1.30E+00
-1.69E-01,-3.81E+00
-5.50E-01,-2.23E+00
-1.46E-01,-1.53E+00
-2.55E-01,-1.61E+00
-1.15E+00,-2.99E+00
-3.67E-01,-2.12E+00
-2.22E-01,-3.57E+00
-1.35E+00,-1.78E+00
-1.33E+00,-2.24E+00
-2.63E+00,-1.94E+00
-2.73E-03,-1.24E+00
1.47E+00,-3.18E+00
-8.38E-01,-4.18E+00
-1.39E+00,-1.41E+00
-1.81E-01,-2.77E+00
-8.46E-01,-1.92E+00
5.84E-01,-2.64E+00
1.03E+00,-1.62E+00
-1.94E+00,-1.99E+00
-2.19E-01,-1.92E+00
1.89E-01,-2.47E+00
3.19E-01,-2.41E+00
-1.43E+00,-2.91E+00
-6.05E-01,-1.45E+00
9.19E-01,-2.24E+00
-1.57E-02,-1.93E+00
-4.47E-01,-3.20E+00
2.87E-01,-2.50E+00


==> eps/train3_after0.csv <==
-2.09E+00,-2.81E+00
-2.75E+00,-2.65E+00
7.75E-01,-5.58E+00
-9.32E-01,-4.78E+00
-1.89E+00,-4.01E+00
-3.77E+00,-3.71E+00
-1.31E+00,-1.59E+00
-2.75E+00,-2.58E+00
-2.79E+00,-4.66E+00
-3.31E+00,-2.42E+00
-4.03E+00,-6.81E+00
-5.90E+00,-8.09E+00
5.96E-01,-3.31E+00
9.31E-01,-9.15E-01
5.79E-01,-4.78E+00
-2.72E+00,-5.76E+00
-2.68E+00,-5.20E+00
-3.53E+00,-5.39E+00
-8.31E-01,-5.48E+00
-2.72E+00,-5.29E+00
-2.37E+00,-2.56E+00
-4.64E+00,-4.57E+00
-4.10E+00,-4.62E+00
-1.99E+00,-3.82E+00
-4.49E+00,-7.49E+00
3.98E-01,-4.46E+00
-1.31E+00,-2.65E+00
-4.62E+00,-6.43E+00
-2.09E-01,-5.98E+00
-5.41E-01,-5.61E+00
-2.06E+00,-5.64E+00
-7.04E-01,-2.83E+00
4.62E-01,-4.94E+00
-1.48E+00,-5.33E+00
3.84E-01,-3.98E+00
-4.36E-01,-4.40E+00
-4.34E+00,-2.96E+00
-2.64E+00,-4.02E+00
-4.95E+00,-3.14E+00
-1.45E+00,-4.97E+00
-1.51E+00,-6.45E+00
-3.66E+00,-4.05E+00
-2.06E+00,-5.09E+00
-2.23E+00,-3.71E+00
-1.66E+00,-2.62E+00
-2.35E+00,-5.11E+00
-2.51E+00,-2.46E+00
-3.81E+00,-6.53E+00
-3.47E+00,-5.10E+00
-1.48E+00,-1.14E+00
-3.05E+00,-6.60E+00
8.01E-01,-6.91E+00
-1.22E+00,-4.77E+00
-2.07E+00,-2.95E+00
1.39E+00,-3.86E+00
-3.03E+00,-5.30E+00
-4.34E+00,-4.64E+00
-2.12E+00,-2.71E+00
-1.82E+00,-6.84E+00
-3.19E+00,-3.92E+00
-3.68E+00,-5.46E+00
-6.62E-01,-6.25E+00
-4.07E+00,-3.64E+00
-1.01E+00,-3.50E+00
-1.25E+00,-6.25E+00
-2.54E+00,-2.66E+00
1.64E-01,-3.30E+00
-1.09E+00,-2.94E+00
-2.60E+00,-5.24E+00
-8.32E-01,-4.34E+00
-9.60E-01,-4.53E+00
3.26E-01,-3.20E+00
-2.43E+00,-6.18E+00
-2.98E-01,-3.70E+00
-1.85E+00,-5.65E+00
1.63E-01,-3.62E+00
-2.83E+00,-5.62E+00
-6.94E-01,-4.89E+00
1.04E+00,-5.44E+00
-4.19E+00,-1.13E+00
-3.89E+00,-3.65E+00
-3.67E+00,-1.81E+00
-3.78E-01,-7.41E+00
-3.67E+00,-5.89E+00
-3.57E+00,-4.52E+00
-2.86E+00,-6.54E+00
1.28E-01,-4.48E+00
-4.00E+00,-3.83E+00
-5.37E+00,-4.70E+00
-3.96E+00,-5.39E+00
-2.31E+00,-5.48E+00
-4.53E+00,-2.28E+00
-4.04E+00,-7.69E+00
-2.87E+00,-1.58E+00
-2.07E-01,-4.44E+00
-3.36E+00,-4.27E+00
-3.60E+00,-2.85E+00
-1.89E+00,-5.28E+00
-3.75E-02,-3.80E+00
-2.83E+00,-1.48E+00
-6.07E-02,-3.29E+00
-5.97E-01,-6.80E+00
1.88E+00,-2.73E+00
5.00E-01,-2.68E+00
3.07E-01,-4.22E+00
-1.47E+00,-3.18E+00
-2.31E+00,-2.61E+00
-4.29E+00,-2.29E+00
-3.56E+00,-6.57E+00
-4.11E+00,-1.81E+00
-2.65E+00,-6.23E+00
-6.28E+00,-2.71E+00
-3.69E+00,-2.96E+00
-4.01E-01,-5.92E+00
-1.65E+00,-4.87E+00
-3.63E+00,-1.83E+00
-1.10E+00,-3.83E+00
3.28E-01,-3.98E+00
-4.63E+00,-6.19E+00
-5.71E+00,-6.20E+00
-1.56E+00,-2.80E+00
-3.03E-01,-4.25E+00
-3.16E+00,-6.83E+00
-1.87E+00,-3.70E+00
5.04E-01,-6.93E+00
-5.13E-01,-4.96E+00
-4.93E+00,-2.65E+00
-5.05E+00,-4.12E+00
-3.48E+00,-4.44E+00
-2.93E+00,-6.18E+00
-1.79E+00,-6.81E+00
-4.11E+00,-5.27E+00
-2.02E+00,-3.17E+00
-1.03E+00,-6.27E+00
-2.77E+00,-4.92E+00
-5.24E+00,-5.42E+00
-4.88E+00,-4.70E+00
-1.94E+00,-5.86E+00
-2.73E+00,-2.71E+00
-4.48E+00,-6.26E+00
-1.63E+00,-5.41E+00
-4.44E+00,-5.07E+00
-4.39E-01,-4.43E+00
-2.20E+00,-5.96E+00
-3.29E+00,-7.05E+00
-2.66E+00,-5.41E+00
1.30E+00,-3.16E+00
-2.22E+00,-5.55E+00
5.49E+00,-3.49E+00
-1.73E+00,-3.02E+00
-2.84E+00,-5.42E+00
4.96E-01,-4.32E+00
-2.58E+00,-4.49E+00
-4.56E+00,-5.70E+00
-1.33E+00,-3.56E+00
-1.43E-01,-3.77E+00
-5.58E+00,-4.27E+00
-4.98E-01,-1.52E+00
-4.58E+00,-7.58E+00
7.86E-01,-3.70E+00
-3.79E+00,-5.36E+00
-1.70E-01,-5.44E+00
-2.37E+00,-4.28E+00
-4.43E+00,-7.99E-01
-2.06E+00,-2.57E+00
-1.59E+00,-5.65E+00
-3.65E+00,-4.52E+00
1.61E+00,-3.38E+00
-5.62E+00,-3.86E+00
-3.46E+00,-3.09E+00
-2.63E+00,-3.41E+00
-2.53E+00,-3.61E+00
-8.53E-01,-2.39E+00
-3.02E+00,-2.52E+00
-2.11E-01,-4.60E+00
-4.10E+00,-1.07E+00
-1.46E+00,-5.69E+00
-3.81E+00,-2.83E+00
-3.64E-01,-5.30E+00
1.31E+00,-2.85E+00
9.59E-01,-4.42E+00
-2.38E+00,-4.26E+00
1.43E+00,-2.38E+00
-3.40E+00,-5.12E+00
-3.53E+00,-5.79E+00
-1.94E+00,-5.00E+00
-7.27E-01,-3.79E+00
-2.95E+00,-2.77E+00
-2.26E+00,-4.46E+00
-3.39E+00,-2.52E+00
-3.63E+00,-4.81E+00
-2.68E-01,-3.38E+00
-1.74E+00,-4.50E+00
-2.15E+00,-5.16E+00
-1.33E+00,-5.17E+00
-4.50E+00,-3.93E+00
-6.37E-01,-3.80E+00
-8.59E-01,-6.01E+00
-2.20E+00,-6.00E+00
-3.08E+00,-4.35E+00
-2.60E+00,-4.34E+00
-1.01E+00,-2.22E+00
-6.11E+00,-4.53E+00
1.92E+00,-5.00E+00
-4.16E+00,-6.56E+00
-2.51E+00,-2.15E+00
-8.78E-01,-3.96E+00
1.32E+00,-5.05E+00
-3.82E+00,-2.14E+00
-4.95E+00,-3.96E+00
-2.68E+00,-4.92E+00
-5.20E-01,-4.38E+00
-3.40E+00,-4.10E+00
-1.34E+00,-5.65E+00
8.30E-01,-3.48E+00
-3.65E+00,-4.71E+00
-3.00E+00,-5.44E+00
-1.54E+00,-5.17E+00
-1.98E+00,-6.08E+00
-7.18E-01,-5.17E+00
-4.25E+00,-4.00E+00
-5.09E-01,-6.39E+00
-7.12E-01,-4.80E+00
-5.01E+00,-3.04E+00
-3.23E+00,-3.77E+00
-2.28E+00,-4.18E+00
-3.31E+00,-4.00E+00
-5.43E+00,-5.23E+00
-4.31E+00,-2.81E+00
-7.89E-01,-4.05E+00
-1.32E+00,-6.89E+00
-3.19E+00,-5.17E+00
-1.20E+00,-5.83E+00
-2.13E+00,-4.27E+00
-1.41E+00,-5.50E+00
-3.20E+00,-4.00E+00
2.52E+00,-2.95E+00
1.86E+00,-4.18E+00
-2.41E+00,-2.45E+00
1.21E+00,-3.30E+00
-1.28E+00,-2.79E+00
-2.03E+00,-2.94E+00
-2.48E+00,-3.70E+00
-1.05E+00,-6.24E+00
-6.64E-01,-9.69E-01
-1.10E+00,-4.97E+00
-1.68E+00,-4.58E+00
-1.63E+00,-4.83E+00
-1.85E+00,-4.13E+00
-7.58E+00,-3.79E+00


==> eps/train3_after1.csv <==
9.77E-01,2.36E+00
6.26E-01,7.36E+00
-3.43E-01,2.53E+00
5.24E+00,4.62E+00
2.91E+00,3.04E+00
1.25E+00,2.21E+00
2.82E+00,2.10E+00
2.10E+00,3.49E+00
-9.00E-01,5.59E+00
2.69E+00,4.70E+00
1.34E+00,4.47E+00
3.00E+00,5.75E+00
2.96E+00,5.22E+00
-1.02E+00,1.56E+00
2.42E+00,6.18E+00
3.38E+00,7.18E+00
4.68E-01,2.08E-01
2.14E+00,2.85E+00
1.53E-01,2.60E+00
2.86E+00,4.78E+00
3.88E+00,4.16E+00
7.49E-01,7.63E-02
-7.00E-01,2.11E+00
6.88E-01,3.96E+00
7.45E-01,4.86E+00
2.29E+00,3.79E+00
6.83E-01,-1.21E+00
1.77E+00,7.20E+00
1.40E+00,3.52E+00
-5.75E-01,2.61E+00
4.99E+00,4.89E+00
1.45E+00,2.65E+00
3.95E+00,5.96E+00
1.67E+00,3.66E+00
4.22E-01,4.22E+00
2.29E-01,2.18E+00
8.69E-01,5.74E+00
2.33E+00,8.28E+00
-4.34E-01,4.51E+00
2.53E+00,3.18E+00
2.13E+00,4.82E+00
2.02E+00,2.55E+00
1.33E+00,4.79E+00
2.69E+00,4.93E+00
1.67E+00,3.14E+00
1.26E+00,5.16E+00
3.75E+00,7.04E+00
7.32E+00,2.47E+00
1.94E+00,4.20E+00
3.47E+00,4.98E+00
-1.17E+00,4.08E+00
3.80E+00,2.57E+00
1.23E+00,4.07E+00
2.77E+00,7.16E+00
2.56E+00,4.93E+00
3.03E+00,3.65E+00
2.13E+00,1.20E+00
2.23E+00,2.02E+00
4.71E+00,6.75E+00
-6.64E-01,5.15E+00
4.48E+00,2.41E+00
5.91E-01,4.29E+00
2.70E+00,1.30E+00
1.49E+00,2.98E+00
1.75E+00,2.40E+00
-6.40E-01,3.91E+00
-1.72E+00,6.48E+00
-1.19E+00,3.72E+00
3.58E+00,3.74E+00
2.78E+00,4.79E+00
8.69E-01,3.76E+00
4.17E+00,3.23E+00
6.87E+00,6.77E+00
-6.84E-01,3.96E+00
3.11E+00,7.00E+00
1.52E+00,6.42E+00
4.97E+00,6.02E+00
2.78E+00,2.87E+00
3.50E+00,3.69E+00
3.54E+00,6.90E+00
1.67E-01,4.44E+00
1.22E+00,5.09E+00
1.05E+00,2.85E+00
2.53E+00,5.36E+00
1.43E+00,3.30E+00
3.96E+00,7.49E+00
3.95E+00,4.20E+00
-8.22E-02,5.22E+00
4.63E+00,6.12E+00
3.49E+00,5.89E+00
-1.05E+00,5.90E+00
4.74E+00,4.68E+00
2.55E+00,4.47E+00
4.70E+00,2.68E+00
3.65E+00,3.61E+00
1.95E+00,4.18E+00
3.66E+00,5.25E+00
1.73E+00,3.70E+00
-2.81E+00,4.05E+00
-4.16E+00,4.02E+00
2.94E+00,4.18E+00
2.11E+00,4.76E+00
1.89E+00,3.74E+00
-1.79E+00,3.70E+00
1.68E+00,5.25E+00
6.85E+00,3.83E+00
4.53E+00,3.14E+00
1.33E-01,4.40E+00
1.23E+00,8.52E+00
1.14E+00,4.08E+00
3.13E+00,4.03E+00
3.29E+00,5.72E+00
-8.34E-01,2.86E+00
-1.40E+00,9.53E-01
2.63E+00,4.28E+00
4.21E+00,1.02E+00
7.01E-01,5.08E+00
2.05E+00,2.97E+00
1.51E+00,4.30E+00
3.81E-01,3.92E+00
2.30E+00,6.24E+00
-2.08E+00,2.80E+00
3.52E+00,3.86E+00
3.09E+00,3.98E+00
8.72E-01,3.98E+00
4.57E+00,4.01E+00
1.36E+00,4.68E+00
1.29E+00,4.45E+00
3.79E+00,5.35E+00
2.05E+00,3.12E+00
1.07E+00,2.26E+00
3.42E+00,2.87E+00
-1.86E-02,3.45E+00
3.47E+00,4.93E+00
5.27E+00,4.92E+00
4.57E+00,5.69E+00
3.27E+00,3.11E+00
-3.47E-01,3.50E+00
1.96E+00,3.99E+00
1.52E+00,5.35E+00
6.77E-01,4.73E+00
1.16E+00,2.81E+00
5.29E+00,7.09E+00
5.38E+00,1.30E+00
2.78E+00,3.73E+00
4.09E+00,3.93E+00
3.87E-01,1.65E+00
2.28E+00,2.00E+00
3.17E+00,4.62E+00
6.50E+00,5.78E+00
1.60E+00,6.18E+00
3.05E+00,3.44E+00
2.47E+00,4.80E+00
-9.01E-02,3.39E+00
8.94E-01,6.44E+00
1.91E+00,3.73E+00
2.16E-01,1.73E+00
2.22E-01,2.48E+00
4.76E+00,1.79E+00
4.99E-01,4.64E+00
2.51E+00,2.40E+00
1.37E-01,4.79E+00
3.23E+00,1.86E+00
-1.64E+00,5.24E+00
2.85E+00,3.98E+00
5.15E+00,5.10E+00
2.73E+00,3.43E+00
2.00E+00,7.03E+00
-6.63E-01,4.40E+00
2.63E+00,2.83E+00
2.06E+00,2.81E+00
8.66E-01,5.60E+00
5.23E-01,4.65E+00
3.95E+00,2.50E+00
-5.74E-01,-1.62E-01
2.70E+00,3.16E+00
1.57E+00,6.19E+00
2.63E+00,2.14E+00
2.35E+00,4.09E+00
3.77E+00,5.16E+00
2.50E+00,6.52E+00
1.48E+00,3.09E+00
1.51E+00,5.49E+00
1.19E+00,1.56E+00
-1.50E+00,5.68E+00
3.03E+00,4.53E+00
3.15E+00,1.97E+00
3.63E+00,5.34E+00
2.56E+00,3.33E+00
2.59E+00,1.47E+00
-1.38E+00,2.63E+00
3.19E-01,5.80E+00
-3.93E-01,2.93E+00
1.38E+00,3.89E+00
2.51E+00,3.23E+00
1.40E+00,4.71E+00
2.05E+00,1.47E+00
4.30E+00,6.24E+00
1.94E+00,1.40E+00
3.18E+00,5.26E+00
2.03E+00,5.71E+00
6.73E-01,3.10E+00
4.17E+00,5.35E+00
1.46E+00,2.93E+00
2.65E+00,4.53E+00
2.98E+00,5.29E+00
1.06E+00,6.11E+00
4.46E+00,2.58E+00
2.08E+00,5.02E+00
2.64E+00,3.71E+00
4.73E+00,5.62E+00
2.74E+00,1.59E+00
1.29E+00,4.72E+00
4.09E+00,8.62E-01
2.18E+00,2.68E+00
3.86E+00,2.21E+00
2.14E+00,3.34E+00
4.23E+00,2.80E+00
3.42E+00,4.42E+00
1.90E-01,4.66E+00
3.85E+00,6.30E+00
7.90E-01,4.81E+00
4.19E+00,2.40E+00
5.97E-01,2.84E+00
6.02E-01,3.20E+00
2.40E-02,4.32E-01
4.45E+00,5.80E+00
2.54E+00,1.83E+00
1.75E-02,3.41E+00
1.49E+00,4.18E+00
8.37E-02,5.80E+00
1.48E+00,6.07E+00
5.38E-01,3.95E+00
1.23E-01,1.09E+00
1.98E+00,4.84E+00
2.00E+00,3.76E+00
5.94E-01,2.09E+00
3.45E+00,6.85E+00
1.45E+00,1.89E+00
3.64E+00,5.26E+00
2.31E+00,4.00E+00
6.85E-01,4.48E+00
4.72E+00,1.16E+00
2.32E+00,6.32E+00
1.23E+00,3.93E+00
7.49E-01,3.70E+00
2.78E-01,3.83E+00
5.11E+00,4.65E+00
1.59E+00,4.81E+00
4.42E+00,4.25E+00


==> eps/train4_after0.csv <==
2.53E+00,4.51E+00
3.21E+00,5.65E+00
9.17E-01,1.64E+00
1.88E+00,3.62E+00
3.37E-01,-1.11E-01
1.80E+00,3.07E+00
1.59E+00,2.35E+00
1.57E+00,1.99E+00
8.26E-01,4.12E-01
2.94E+00,3.95E+00
8.40E-01,7.14E-01
9.81E-01,1.07E+00
2.38E+00,3.98E+00
1.76E+00,4.17E+00
7.04E-01,-1.37E+00
2.01E+00,3.58E+00
2.57E+00,5.28E+00
6.63E-01,1.39E+00
1.90E+00,1.69E+00
1.46E+00,2.47E+00
2.17E+00,2.83E+00
1.90E+00,3.04E+00
1.08E+00,-7.63E-01
2.22E+00,4.85E+00
1.08E+00,3.38E+00
1.51E+00,3.02E+00
2.21E+00,4.03E+00
1.96E+00,3.01E+00
1.60E+00,1.84E+00
2.35E+00,4.67E+00
2.05E+00,1.69E+00
3.03E+00,4.80E+00
6.19E-01,-4.77E-02
1.89E+00,2.21E+00
1.62E+00,1.59E+00
1.26E+00,2.76E+00
2.91E+00,4.99E+00
2.23E+00,3.94E+00
1.03E+00,1.53E+00
7.38E-01,-5.34E-01
1.91E+00,3.98E+00
2.32E+00,3.78E+00
1.99E+00,1.83E+00
1.01E+00,9.16E-01
1.22E+00,1.30E+00
2.06E+00,3.12E+00
2.20E+00,4.68E+00
2.41E+00,2.90E+00
1.51E+00,3.71E+00
1.72E+00,1.76E+00
1.89E+00,7.56E-01
1.35E+00,3.06E+00
1.83E+00,1.04E+00
1.58E+00,2.13E+00
2.76E+00,5.44E+00
1.68E+00,1.98E+00
1.45E+00,2.62E+00
6.58E-01,-7.41E-01
2.02E+00,4.45E+00
2.28E+00,2.38E+00
1.15E+00,1.57E+00
2.35E+00,3.30E+00
1.41E+00,2.65E+00
3.12E+00,9.47E+00
-4.17E-02,-2.51E+00
1.75E+00,4.79E+00
1.54E+00,1.46E+00
1.43E+00,2.69E+00
1.70E+00,2.54E+00
1.59E+00,3.02E+00
1.77E+00,2.51E+00
1.85E+00,2.11E+00
2.35E+00,4.38E+00
1.83E+00,2.58E+00
2.35E+00,4.54E+00
1.97E+00,7.07E+00
2.41E+00,3.25E+00
2.10E+00,4.23E+00
2.45E+00,4.63E+00
1.76E+00,3.41E+00
2.46E+00,3.10E+00
1.52E+00,2.12E+00
1.70E+00,1.15E+00
1.76E+00,3.38E+00
1.61E+00,3.47E+00
1.37E+00,2.70E+00
1.86E+00,3.32E+00
1.37E+00,2.31E+00
1.95E+00,2.16E+00
1.86E+00,2.16E+00
1.52E+00,2.29E+00
6.22E-01,-1.73E-01
1.01E+00,8.66E-01
8.14E-01,2.46E+00
2.55E+00,4.19E+00
6.35E-01,1.71E-02
8.19E-01,1.67E-01
2.04E+00,3.09E+00
2.87E+00,5.33E+00
3.49E+00,7.70E+00
1.25E+00,4.41E-01
3.23E+00,4.50E+00
1.89E+00,1.53E+00
1.19E+00,6.37E-01
1.42E+00,1.96E+00
1.95E+00,2.94E+00
2.69E+00,6.01E+00
1.60E+00,2.90E+00
1.46E+00,3.24E+00
2.00E+00,4.58E+00
1.54E+00,3.64E+00
1.53E+00,2.21E+00
1.57E+00,1.92E+00
1.77E+00,5.63E+00
1.99E+00,3.05E+00
2.01E+00,3.42E+00
1.55E+00,4.42E+00
1.51E+00,2.93E+00
2.19E+00,2.53E+00
2.41E+00,3.27E+00
4.48E-01,-1.72E+00
1.38E+00,2.66E+00
1.36E+00,3.20E+00
1.07E+00,1.46E+00
1.72E+00,1.73E+00
1.94E+00,3.44E+00
1.13E+00,2.44E+00
2.06E+00,2.04E+00
2.03E+00,3.98E+00
1.62E+00,3.59E+00
2.51E+00,6.07E+00
2.14E+00,5.26E+00
1.27E+00,1.49E+00
8.71E-01,7.68E-01
9.80E-01,3.86E-01
1.94E+00,4.41E+00
2.87E+00,4.71E+00
2.64E+00,5.18E+00
1.35E+00,1.02E-01
1.87E+00,4.76E+00
9.32E-01,9.60E-01
7.71E-01,6.77E-01
9.42E-01,9.21E-01
1.07E+00,6.21E-01
1.75E+00,2.66E+00
1.66E+00,2.00E+00
4.90E-01,-5.38E-02
2.88E+00,6.90E+00
2.95E+00,4.43E+00
2.06E+00,3.03E+00
1.35E+00,1.08E+00
2.50E+00,2.82E+00
1.34E+00,2.38E+00
9.17E-01,-1.90E-01
1.92E+00,1.63E+00
1.60E+00,2.94E+00
2.75E+00,4.20E+00
3.10E+00,4.40E+00
2.48E+00,4.56E+00
1.50E+00,3.11E+00
2.05E+00,2.38E+00
2.26E+00,4.22E+00
1.46E+00,4.76E-02
2.74E+00,4.34E+00
2.38E+00,4.49E+00
1.63E+00,4.06E+00
1.71E+00,3.03E+00
1.22E+00,1.54E+00
1.84E+00,1.93E+00
2.66E+00,5.82E+00
1.71E+00,4.48E+00
1.55E+00,2.57E+00
2.26E+00,3.91E+00
2.02E+00,2.81E+00
2.68E+00,2.52E+00
2.22E+00,4.38E+00
1.63E+00,2.17E+00
5.61E-01,2.03E+00
1.69E+00,2.85E+00
1.60E+00,3.81E+00
1.83E+00,3.35E+00
1.97E+00,3.78E+00
1.74E+00,3.31E+00
1.71E+00,1.84E+00
6.14E-01,-2.16E+00
2.23E-01,3.66E-01
2.72E+00,5.34E+00
2.61E+00,4.51E+00
1.12E+00,5.62E-01
1.74E+00,3.43E-01
2.46E+00,4.67E+00
1.89E+00,2.32E+00
2.40E+00,4.74E+00
1.29E+00,7.62E-01
1.54E+00,2.48E+00
1.42E+00,4.44E-01
1.60E+00,1.46E+00
1.37E+00,1.10E+00
2.17E+00,3.24E+00
3.01E+00,6.05E+00
1.96E+00,2.86E+00
7.65E-01,-4.74E-01
3.44E-01,-1.31E+00
1.53E+00,4.22E+00
1.41E+00,1.15E+00
2.03E+00,4.01E+00
3.91E-01,5.90E-01
1.57E+00,3.42E+00
3.51E+00,7.23E+00
1.39E+00,1.02E+00
2.28E+00,2.91E+00
1.44E+00,1.18E+00
1.34E+00,1.47E+00
2.30E+00,3.68E+00
3.29E+00,4.99E+00
1.61E+00,2.96E+00
1.15E+00,1.42E+00
1.82E+00,8.93E-01
8.86E-01,3.41E-01
1.47E+00,2.79E+00
1.29E+00,1.51E+00
7.95E-01,2.66E-01
1.18E+00,1.90E+00
1.96E+00,4.13E+00
2.07E+00,3.93E+00
1.76E+00,1.80E+00
1.06E+00,5.70E-01
1.30E+00,1.39E+00
1.74E+00,4.12E+00
1.89E+00,2.18E+00
2.24E+00,4.49E+00
2.11E+00,2.09E+00
1.33E+00,4.40E-01
1.54E+00,2.34E+00
1.28E+00,7.06E-01
2.55E+00,4.55E+00
2.30E+00,3.95E+00
6.15E-01,-2.18E-01
1.47E+00,1.07E+00
1.72E+00,2.50E+00
1.72E+00,2.50E+00
1.72E+00,2.50E+00
1.72E+00,2.50E+00
1.72E+00,2.50E+00
1.72E+00,2.49E+00
1.72E+00,2.49E+00
1.72E+00,2.49E+00
1.72E+00,2.49E+00
1.72E+00,2.49E+00
1.72E+00,2.49E+00


==> eps/train4_after1.csv <==
-1.24E+00,-1.23E+00
-1.10E+00,-8.81E-01
-4.29E-01,2.40E+00
-2.22E+00,-3.66E+00
-2.35E+00,-4.89E+00
-1.84E+00,-3.36E+00
-1.82E+00,-4.16E+00
-3.47E-01,2.26E+00
-1.30E+00,-1.81E+00
-2.68E+00,-5.47E+00
-2.59E+00,-3.38E+00
-3.11E+00,-6.33E+00
-1.89E+00,-2.80E+00
-1.59E+00,-1.16E+00
-1.18E+00,8.50E-01
-7.59E-01,1.01E+00
-1.54E+00,-1.88E+00
-9.03E-01,5.26E-01
-1.85E+00,-4.48E+00
-1.06E+00,-2.00E+00
-2.12E+00,-4.98E+00
-2.04E+00,-5.10E+00
-1.23E+00,-2.74E+00
-1.50E+00,-1.05E+00
-1.82E+00,-3.41E+00
-4.77E-01,-4.97E-01
-1.79E+00,-3.21E+00
-8.99E-01,-4.49E-01
-1.83E+00,-3.39E+00
-7.14E-01,-3.04E-01
-7.10E-01,-1.69E+00
-2.10E+00,-1.65E+00
-3.09E-01,9.46E-01
-1.19E+00,-2.45E+00
-2.04E+00,-4.07E+00
-4.40E-01,1.00E+00
-1.10E+00,-2.65E+00
-1.28E+00,-2.98E+00
-1.73E+00,-3.70E+00
-2.28E+00,-2.90E+00
-1.66E+00,-2.69E-01
-7.28E-01,6.91E-02
-2.31E+00,-5.73E+00
-1.00E+00,6.24E-01
-1.85E+00,-4.92E+00
-3.03E+00,-2.84E+00
-2.40E+00,-5.88E+00
-1.39E+00,-2.42E+00
-1.21E+00,-1.95E+00
-2.14E+00,-4.89E+00
-1.90E+00,-3.90E+00
-1.65E+00,-4.11E+00
-2.29E+00,-3.52E+00
-1.60E+00,-2.22E+00
-1.57E+00,-1.83E+00
-2.00E+00,-3.47E+00
-2.52E+00,-4.04E+00
-1.38E+00,-2.90E+00
-4.93E-01,3.87E-02
-1.71E+00,-3.42E+00
-1.86E+00,-1.94E+00
-5.16E-01,6.56E-01
-2.07E+00,-3.78E+00
-1.73E+00,-5.46E+00
-1.08E+00,-1.21E+00
-1.17E+00,-1.24E+00
-1.84E+00,-4.00E+00
-2.02E+00,-2.01E+00
-2.59E+00,-4.54E+00
-1.33E+00,-4.89E-01
-1.45E+00,-3.67E-01
-1.91E+00,-1.64E+00
-1.75E+00,-3.79E+00
-2.01E+00,-3.24E+00
-1.27E+00,-2.94E+00
-2.11E+00,-3.43E+00
-1.16E+00,-1.21E+00
-2.10E+00,-4.17E+00
-2.01E+00,-2.91E+00
-1.82E+00,-2.28E+00
-2.54E+00,-4.02E+00
-2.06E+00,-5.30E-01
-1.70E+00,-2.24E+00
-2.26E+00,-3.91E+00
-3.03E+00,-6.84E+00
-1.23E+00,-1.08E+00
-2.75E+00,-4.52E+00
-2.75E+00,-3.12E+00
-1.63E+00,-1.35E+00
-1.66E+00,-9.44E-01
-3.16E-01,1.41E-01
-2.47E+00,-5.16E+00
-1.77E+00,-3.96E+00
-1.76E+00,-3.16E+00
-2.05E+00,-3.37E+00
-1.36E+00,-4.42E+00
-1.57E+00,-1.88E+00
-7.26E-01,-1.99E+00
-6.48E-01,-8.86E-01
-1.46E+00,-8.69E-01
-1.93E+00,-4.39E+00
-1.79E+00,-1.50E+00
-1.20E+00,-2.77E+00
-1.76E+00,-2.30E+00
-1.88E+00,-2.92E+00
-1.82E+00,-1.74E+00
-2.15E+00,-3.21E+00
-1.18E+00,-8.41E-01
-2.01E+00,-3.07E+00
-1.38E+00,-2.53E-01
-2.36E+00,-3.17E+00
-1.17E+00,1.56E-01
-2.28E+00,-3.35E+00
-1.79E+00,-3.29E+00
-1.80E+00,-1.54E+00
-2.86E+00,-5.30E+00
-2.60E+00,-4.13E+00
-2.18E+00,-4.65E+00
-2.53E+00,-4.27E+00
-7.04E-01,-1.50E+00
-2.49E+00,-3.71E+00
-8.71E-01,-4.74E-01
-1.32E+00,-2.08E+00
-2.11E+00,-1.69E+00
-2.55E+00,-3.40E+00
-2.13E+00,-3.28E+00
-2.08E+00,-4.36E+00
-3.49E+00,-5.78E+00
-7.12E-01,7.06E-01
-6.64E-01,-8.05E-01
-3.42E+00,-7.22E+00
-1.16E+00,-1.48E+00
-1.60E+00,-3.95E-01
-1.14E+00,-9.99E-01
-9.19E-01,1.32E+00
-1.93E+00,-5.06E-01
-1.69E+00,-4.59E+00
-1.93E+00,-3.82E+00
-1.33E+00,-2.85E+00
-9.51E-01,1.14E-01
-2.59E+00,-6.07E+00
-1.54E+00,-1.02E+00
-1.87E+00,-2.83E+00
-1.75E+00,-2.12E+00
-3.32E+00,-6.71E+00
-1.71E+00,-4.05E+00
-1.91E+00,-4.03E+00
-1.53E+00,-1.23E+00
-1.29E+00,-2.09E+00
-8.11E-01,-7.45E-01
-1.63E+00,-3.03E+00
-1.47E+00,-3.83E+00
-2.35E+00,-4.61E+00
-2.22E+00,-5.49E+00
-1.51E+00,-2.80E+00
-1.35E+00,-2.91E+00
-1.30E+00,-1.46E+00
-7.15E-01,-1.85E+00
-2.49E+00,-3.16E+00
-3.19E+00,-5.55E+00
-2.17E+00,-4.92E+00
-1.51E+00,-2.46E+00
-1.90E+00,-4.30E+00
-3.18E+00,-4.77E+00
-1.85E+00,-2.26E+00
-2.78E+00,-7.00E+00
-2.72E+00,-4.46E+00
-1.91E+00,-3.68E+00
-2.40E+00,-3.77E+00
-1.02E+00,-2.41E+00
-1.06E+00,-4.76E-01
-1.24E+00,-1.42E+00
-2.29E+00,-2.00E+00
-3.82E-01,2.09E+00
-2.09E+00,-3.71E+00
-2.38E+00,-2.69E+00
-2.13E+00,-3.15E+00
-1.49E+00,-1.55E+00
-8.45E-01,-1.12E+00
-2.71E+00,-4.56E+00
-1.34E+00,-1.43E+00
-7.58E-01,-2.14E-01
-1.98E+00,-2.49E+00
-2.54E+00,-4.71E+00
-2.01E+00,-5.24E+00
-1.66E+00,-1.23E+00
-2.44E+00,-5.35E+00
-1.58E+00,-2.50E+00
-3.17E+00,-6.79E+00
-4.97E-01,-4.59E-01
-1.66E+00,-2.57E+00
-1.36E+00,-2.59E+00
-1.31E+00,-1.71E-02
-1.27E+00,-1.40E+00
-2.05E+00,-4.86E+00
-2.26E+00,-2.81E+00
-1.78E+00,-3.52E+00
-2.19E+00,-3.11E+00
-1.53E+00,-3.38E+00
-1.25E+00,-6.17E-02
-6.65E-01,-3.82E+00
-1.24E+00,-1.00E+00
-1.71E+00,-2.38E-01
-1.75E+00,-1.34E+00
-1.92E+00,-1.89E+00
-2.18E+00,-3.50E+00
-2.40E+00,-6.15E+00
-8.72E-01,7.64E-01
-2.25E+00,-4.79E+00
-2.58E+00,-3.63E+00
-1.21E+00,-1.29E+00
-1.00E+00,-1.58E-02
-1.37E+00,-6.68E-01
-1.88E+00,-2.60E+00
-1.40E+00,-2.64E+00
-1.48E+00,-1.83E+00
-1.31E+00,6.93E-01
-1.17E+00,-2.27E+00
-1.93E+00,-3.97E+00
-1.50E+00,-2.48E+00
-1.72E+00,-1.44E+00
-2.12E+00,-2.92E+00
-2.90E+00,-6.40E+00
-2.12E+00,-5.65E+00
-3.89E+00,-6.67E+00
-2.22E-01,-1.27E+00
-3.44E-01,-4.10E-01
-1.67E+00,-2.21E+00
-2.14E+00,-3.22E+00
-2.00E+00,-4.51E+00
-1.16E+00,-2.27E+00
-1.42E+00,-2.88E+00
-2.33E+00,-5.69E+00
-1.69E+00,-1.46E+00
-7.10E-01,-6.76E-02
-2.60E+00,-4.33E+00
-2.54E+00,-5.14E+00
-1.45E+00,-2.85E+00
-2.31E+00,-4.35E+00
-2.56E+00,-3.07E+00
-2.15E+00,-3.02E+00
-1.76E+00,-2.84E+00
-3.29E+00,-5.49E+00
-1.68E+00,-1.17E+00
-1.52E+00,-2.37E+00
-8.83E-01,-2.06E+00
-2.20E+00,-4.27E+00
-1.31E+00,-7.55E-01
-1.51E+00,-7.73E-01
-2.09E+00,-3.32E+00


==> eps/train_after0.csv <==
-1.584555506706237793e+00,2.656944513320922852e+00
-1.232766509056091309e+00,1.817903399467468262e+00
-9.897231459617614746e-01,1.501958966255187988e+00
-1.492292642593383789e+00,1.935292720794677734e+00
-9.010373950004577637e-01,1.867107987403869629e+00
-6.486534476280212402e-01,1.130749821662902832e+00
-1.358709216117858887e+00,2.467854976654052734e+00
-5.073224306106567383e-01,1.209866523742675781e+00
-9.590795040130615234e-01,1.664136052131652832e+00
-3.274306952953338623e-01,9.350605607032775879e-01
-1.241881012916564941e+00,2.120620727539062500e+00
-1.896034479141235352e+00,2.660779237747192383e+00
-8.193317055702209473e-01,1.768976688385009766e+00
-2.898941338062286377e-01,1.009620428085327148e+00
-9.867408275604248047e-01,1.721049070358276367e+00
-1.300614118576049805e+00,1.499912142753601074e+00
-1.196587920188903809e+00,2.353316068649291992e+00
-8.216445446014404297e-01,1.349446535110473633e+00
-1.502107977867126465e+00,1.966906428337097168e+00
-1.123525023460388184e+00,1.982169747352600098e+00
-8.216816782951354980e-01,1.411856532096862793e+00
-4.357591569423675537e-01,8.115867376327514648e-01
-1.889194399118423462e-01,7.680041193962097168e-01
1.768812239170074463e-01,2.511512935161590576e-01
-1.382901787757873535e+00,2.251582860946655273e+00
-1.151117801666259766e+00,1.608130931854248047e+00
-6.042178869247436523e-01,1.389881253242492676e+00
-1.634119987487792969e+00,2.506513833999633789e+00
-8.516901135444641113e-01,1.878825306892395020e+00
-1.024841666221618652e+00,1.417935848236083984e+00
-3.790401816368103027e-01,9.497948288917541504e-01
-1.129627749323844910e-01,8.804748058319091797e-01
-8.445488214492797852e-01,1.424803137779235840e+00
-7.227632999420166016e-01,1.310617446899414062e+00
-8.108089566230773926e-01,1.268891215324401855e+00
-1.422663450241088867e+00,2.095527648925781250e+00
-1.332051992416381836e+00,1.986209154129028320e+00
-1.609717488288879395e+00,2.271431446075439453e+00
-1.157218933105468750e+00,2.070447683334350586e+00
-1.119738578796386719e+00,1.845736384391784668e+00
-9.525247812271118164e-01,1.392446875572204590e+00
-1.919166445732116699e+00,2.703893661499023438e+00
-6.755107641220092773e-01,1.300589442253112793e+00
-1.343070387840270996e+00,1.955355525016784668e+00
-5.243638157844543457e-01,1.077359318733215332e+00
-1.388319849967956543e+00,2.014617443084716797e+00
-1.178331375122070312e+00,1.809029936790466309e+00
-1.077896118164062500e+00,2.040197372436523438e+00
-1.959243893623352051e+00,2.714447975158691406e+00
-5.717578530311584473e-01,1.298859119415283203e+00
-9.711588621139526367e-01,1.410339593887329102e+00
-3.548520207405090332e-01,1.568223357200622559e+00
-8.102242946624755859e-01,1.297123551368713379e+00
-1.578591465950012207e+00,2.747831344604492188e+00
-7.634201645851135254e-01,1.449103593826293945e+00
-1.240731000900268555e+00,2.085528850555419922e+00
-1.870653867721557617e+00,2.860375404357910156e+00
-1.099701642990112305e+00,1.778050780296325684e+00
-6.208690404891967773e-01,1.274349331855773926e+00
-1.873201131820678711e+00,2.344642400741577148e+00
-8.814290761947631836e-01,1.565044641494750977e+00
-1.314978599548339844e+00,1.454090237617492676e+00
-1.657102704048156738e+00,2.304586410522460938e+00
-6.094877719879150391e-01,9.824712276458740234e-01
-1.598284959793090820e+00,2.818187713623046875e+00
-1.188723206520080566e+00,1.898778200149536133e+00
-1.119434118270874023e+00,1.830599188804626465e+00
-2.182318449020385742e+00,2.439080953598022461e+00
-1.276213407516479492e+00,2.064016342163085938e+00
-4.108717665076255798e-02,8.809698820114135742e-01
-2.507692575454711914e-01,6.892858147621154785e-01
-1.106220841407775879e+00,1.599178433418273926e+00
-9.223576188087463379e-01,1.556336998939514160e+00
-1.243950963020324707e+00,1.519424319267272949e+00
-1.544912815093994141e+00,2.594471931457519531e+00
-7.241935729980468750e-01,1.155354857444763184e+00
-1.249395489692687988e+00,1.994450211524963379e+00
-1.404508352279663086e-01,4.063796401023864746e-01
-5.218376517295837402e-01,1.113468050956726074e+00
-7.467422485351562500e-01,1.222979664802551270e+00
-1.388767004013061523e+00,2.373178958892822266e+00
-1.242528319358825684e+00,1.404305934906005859e+00
-1.671215891838073730e+00,2.803540468215942383e+00
-6.804518699645996094e-01,1.332509160041809082e+00
-1.278954029083251953e+00,1.993958830833435059e+00
-9.139841794967651367e-01,1.798004150390625000e+00
-7.264359593391418457e-01,1.659070253372192383e+00
-6.977631449699401855e-01,1.844891905784606934e+00
-1.055499196052551270e+00,1.647787809371948242e+00
-1.508723855018615723e+00,2.027314186096191406e+00
-1.825359165668487549e-01,3.460652828216552734e-01
-1.736045837402343750e+00,2.288060426712036133e+00
1.679208278656005859e-01,3.598297834396362305e-01
-4.540610611438751221e-01,9.629530906677246094e-01
-7.346593737602233887e-01,1.356920838356018066e+00
3.083720505237579346e-01,3.078084886074066162e-01
-1.296660780906677246e+00,1.874657154083251953e+00
-7.743501067161560059e-01,1.481472015380859375e+00
-1.470289707183837891e+00,2.737447500228881836e+00
-1.024897336959838867e+00,1.961786150932312012e+00
-1.907180666923522949e+00,2.433907747268676758e+00
-6.287388801574707031e-01,1.193224310874938965e+00
-1.735509753227233887e+00,2.489373207092285156e+00
-1.172186613082885742e+00,1.887285828590393066e+00
-9.585660696029663086e-01,2.023978710174560547e+00
-1.217214465141296387e+00,1.894626021385192871e+00
-1.453219890594482422e+00,2.234488487243652344e+00
-1.022582292556762695e+00,1.879624724388122559e+00
-7.601349949836730957e-01,1.671783208847045898e+00
7.622268050909042358e-02,4.231518507003784180e-01
-1.921934604644775391e+00,2.806471347808837891e+00
-9.348788857460021973e-01,1.210016965866088867e+00
-7.769880294799804688e-01,1.280411005020141602e+00
-9.593694806098937988e-01,1.317839145660400391e+00
-1.549840211868286133e+00,1.992892861366271973e+00
-5.731605291366577148e-01,9.262355566024780273e-01
-9.213920235633850098e-01,1.305642247200012207e+00
-6.627258062362670898e-01,1.785677433013916016e+00
-9.284769892692565918e-01,1.949759840965270996e+00
-1.079270243644714355e+00,1.741880178451538086e+00
-7.376965880393981934e-01,1.222856879234313965e+00
-1.008990168571472168e+00,1.736438155174255371e+00
-5.112770795822143555e-01,1.401355028152465820e+00
-1.226292014122009277e+00,1.688135981559753418e+00
-1.887397170066833496e+00,2.714384555816650391e+00
-5.920390784740447998e-02,5.360723733901977539e-01
-2.698731124401092529e-01,7.423270940780639648e-01
4.403494894504547119e-01,-3.957647383213043213e-01
-6.174335479736328125e-01,1.462685942649841309e+00
-9.290550351142883301e-01,2.046029090881347656e+00
-9.470327496528625488e-01,1.433247327804565430e+00
-1.349307537078857422e+00,1.873539566993713379e+00
-1.305818408727645874e-01,8.447718024253845215e-01
-1.107200980186462402e+00,1.275674939155578613e+00
-6.959373354911804199e-01,8.859631419181823730e-01
-5.921932458877563477e-01,1.496380686759948730e+00
-1.141194343566894531e+00,1.386265039443969727e+00
-1.452809572219848633e+00,2.164566516876220703e+00
-1.440599679946899414e+00,2.799454927444458008e+00
-1.270097494125366211e+00,1.890146970748901367e+00
-5.111014246940612793e-01,1.825877904891967773e+00
-8.270076513290405273e-01,1.427635669708251953e+00
-4.517068862915039062e-01,1.217987418174743652e+00
-3.339937627315521240e-01,4.693692922592163086e-01
-2.178845852613449097e-01,5.705905556678771973e-01
-3.600118160247802734e-01,1.266740083694458008e+00
-3.077579438686370850e-01,8.409257531166076660e-01
-1.583550870418548584e-01,9.994771480560302734e-01
-1.644108533859252930e+00,2.645955085754394531e+00
-1.592842698097229004e+00,2.287120342254638672e+00
4.279386699199676514e-01,2.514284849166870117e-01
-1.100564122200012207e+00,1.663668036460876465e+00
-9.248626828193664551e-01,1.210095047950744629e+00
-5.338492393493652344e-01,8.955157399177551270e-01
-1.170523762702941895e+00,1.916934251785278320e+00
-7.445939183235168457e-01,1.182664871215820312e+00
-1.900448799133300781e+00,2.374330520629882812e+00
-1.365992188453674316e+00,1.484636187553405762e+00
-4.969667494297027588e-01,1.018307566642761230e+00
-2.858557999134063721e-01,5.940023660659790039e-01
-1.268322825431823730e+00,1.774555683135986328e+00
-1.524305224418640137e+00,2.028222084045410156e+00
-1.522791266441345215e+00,2.523095607757568359e+00
-8.658498525619506836e-01,1.045447945594787598e+00
-9.667286872863769531e-01,1.706012964248657227e+00
-4.839310944080352783e-01,1.230639696121215820e+00
-5.695284605026245117e-01,9.045357108116149902e-01
-2.324526458978652954e-01,7.198670506477355957e-01
-1.983940482139587402e+00,3.038379192352294922e+00
-2.559551000595092773e-01,5.634219050407409668e-01
-8.929923176765441895e-01,1.521794080734252930e+00
-6.159909367561340332e-01,1.229327440261840820e+00
-6.546819210052490234e-01,1.544139027595520020e+00
-8.245109915733337402e-01,1.441025495529174805e+00
-1.016668200492858887e+00,1.626373648643493652e+00
-7.378900647163391113e-01,1.199900031089782715e+00
-9.366475939750671387e-01,1.490638136863708496e+00
-9.941434264183044434e-01,1.498840451240539551e+00
-3.207884728908538818e-01,9.556646347045898438e-01
-6.121199727058410645e-01,1.135761380195617676e+00
-1.362999320030212402e+00,2.265167951583862305e+00
-5.491598844528198242e-01,9.584467411041259766e-01
-1.173993825912475586e+00,1.511335730552673340e+00
-1.698966503143310547e+00,2.420043706893920898e+00
-5.364449024200439453e-01,1.562854766845703125e+00
-5.465651750564575195e-01,1.277015566825866699e+00
-8.449209332466125488e-01,1.347851872444152832e+00
-1.150207996368408203e+00,2.080255746841430664e+00
-3.178834617137908936e-01,2.171322554349899292e-01
-8.921121358871459961e-01,1.383058786392211914e+00
-8.682370781898498535e-01,1.460118889808654785e+00
-1.656774282455444336e+00,2.072761774063110352e+00
-1.730239987373352051e+00,2.149170875549316406e+00
-3.565157055854797363e-01,1.097891569137573242e+00
-1.783396124839782715e+00,2.766655206680297852e+00
-8.446638584136962891e-01,1.350853443145751953e+00
-1.269713640213012695e+00,1.610984086990356445e+00
-6.137347817420959473e-01,1.462962031364440918e+00
-7.058778405189514160e-01,1.336353778839111328e+00
-1.482671141624450684e+00,2.007017374038696289e+00
-1.533066630363464355e+00,2.170140027999877930e+00
-7.164634466171264648e-01,1.327450871467590332e+00
-4.255624711513519287e-01,1.299797892570495605e+00
-3.770430386066436768e-01,3.593297302722930908e-01
-7.477934956550598145e-01,1.388498425483703613e+00
-1.520346879959106445e+00,2.036118745803833008e+00
-6.697272658348083496e-01,7.960661053657531738e-01
-9.626027345657348633e-01,1.322267532348632812e+00
-1.870356321334838867e+00,2.781762838363647461e+00
-3.356777429580688477e-01,1.176415920257568359e+00
-2.021751254796981812e-01,4.150558412075042725e-01
-1.672088503837585449e+00,2.800370216369628906e+00
-1.069900274276733398e+00,1.801023483276367188e+00
-8.822815418243408203e-01,1.598694086074829102e+00
-7.701684236526489258e-01,1.578565716743469238e+00
-1.815479159355163574e+00,2.603331804275512695e+00
-1.038794636726379395e+00,2.186852931976318359e+00
-1.329959750175476074e+00,2.589183092117309570e+00
-6.963531970977783203e-01,1.787490844726562500e+00
-1.320885777473449707e+00,1.950402021408081055e+00
-1.537924885749816895e+00,2.235190629959106445e+00
-9.349178075790405273e-01,1.981953382492065430e+00
-9.930744767189025879e-01,1.942792654037475586e+00
-6.008168458938598633e-01,1.184801459312438965e+00
-4.500373303890228271e-01,7.115254998207092285e-01
-1.264419555664062500e+00,1.224546670913696289e+00
-1.049130678176879883e+00,1.546008825302124023e+00
-1.109627008438110352e+00,1.494107842445373535e+00
-9.082970023155212402e-01,1.453716874122619629e+00
-1.476232409477233887e+00,2.614301204681396484e+00
-1.323011517524719238e+00,2.056255817413330078e+00
-1.878876805305480957e+00,2.685011386871337891e+00
-1.158805370330810547e+00,1.897133827209472656e+00
-5.501747131347656250e-01,1.119969248771667480e+00
-1.363406419754028320e+00,1.748055696487426758e+00
-4.662711024284362793e-01,1.103092551231384277e+00
-1.126759290695190430e+00,1.732477307319641113e+00
-5.688626170158386230e-01,1.654198288917541504e+00
-2.131275177001953125e+00,3.033766269683837891e+00
-8.814285993576049805e-01,1.413998126983642578e+00
-2.028750658035278320e+00,2.511759757995605469e+00
-5.256673097610473633e-01,1.430895805358886719e+00
-2.411723852157592773e+00,3.668013811111450195e+00
-4.522192180156707764e-01,1.028874874114990234e+00
-7.492267489433288574e-01,1.598142027854919434e+00
-1.387036323547363281e+00,2.062202930450439453e+00
-1.437688350677490234e+00,1.757732868194580078e+00
-1.580558419227600098e+00,2.026525974273681641e+00
-5.702314376831054688e-01,1.308288931846618652e+00
-6.330922245979309082e-01,1.224309682846069336e+00
-7.184994816780090332e-01,2.668852090835571289e+00
-1.700696110725402832e+00,1.818206429481506348e+00
1.630399823188781738e-01,2.180733680725097656e+00
1.442966699600219727e+00,1.513643383979797363e+00
-7.327148318290710449e-01,1.264426469802856445e+00
2.426232337951660156e+00,2.253879308700561523e+00
2.626226425170898438e+00,1.984638929367065430e+00
8.882991969585418701e-02,4.070061206817626953e+00
1.005752563476562500e+00,1.820755124092102051e+00
3.441065311431884766e+00,3.302560329437255859e+00
4.559727311134338379e-01,3.529700517654418945e+00
-1.138440847396850586e+00,3.283315658569335938e+00
1.122669339179992676e+00,1.356112003326416016e+00
1.557525038719177246e+00,3.898478031158447266e+00
2.361030876636505127e-01,3.023796558380126953e+00
9.594454169273376465e-01,2.290166616439819336e+00
1.245719552040100098e+00,3.194523334503173828e+00
-3.847447037696838379e-01,3.781358957290649414e+00
8.615853786468505859e-01,3.047559499740600586e+00
2.532503604888916016e+00,1.637052536010742188e+00
1.401929020881652832e+00,2.828511238098144531e+00
9.058201909065246582e-01,3.266230583190917969e+00
2.541114568710327148e+00,2.491437435150146484e+00
8.258938789367675781e-02,1.477632164955139160e+00
1.384910494089126587e-01,2.530203819274902344e+00
7.339099049568176270e-01,2.419307470321655273e+00
3.205068707466125488e-01,3.149094581604003906e+00
2.255630940198898315e-01,2.420395135879516602e+00
-3.314171135425567627e-01,4.274842739105224609e+00
-2.117163315415382385e-02,3.331143140792846680e+00
-2.977335751056671143e-01,2.060358047485351562e+00
1.562149167060852051e+00,2.017594099044799805e+00
3.301433920860290527e-01,1.895112514495849609e+00
1.481507904827594757e-02,2.128558874130249023e+00
-6.159574985504150391e-01,1.987410306930541992e+00
-1.848642379045486450e-01,3.469789266586303711e+00
5.669416189193725586e-01,1.388244986534118652e+00
1.788991808891296387e+00,2.167519569396972656e+00
-5.670566484332084656e-02,2.414702653884887695e+00
1.658288836479187012e-01,2.261903047561645508e+00
6.466090083122253418e-01,3.329184532165527344e+00
-1.037850137799978256e-02,2.143306255340576172e+00
-9.483354687690734863e-01,2.826599359512329102e+00
1.228770375251770020e+00,2.732836484909057617e+00
2.863649845123291016e+00,3.339249134063720703e+00
7.678416371345520020e-01,2.153234004974365234e+00
3.126479983329772949e-01,3.295600414276123047e+00
4.881103038787841797e-01,2.618197202682495117e+00
1.017871022224426270e+00,2.426794290542602539e+00
9.500886797904968262e-01,2.497783184051513672e+00
1.499233841896057129e+00,3.312754154205322266e+00
-7.218065857887268066e-01,3.488395214080810547e+00
-2.973943650722503662e-01,6.365535259246826172e-01
-1.245392635464668274e-01,2.837750196456909180e+00
-3.435903489589691162e-01,3.929202556610107422e+00
4.445373713970184326e-01,2.691149473190307617e+00
-2.195673465728759766e+00,3.101790189743041992e+00
-1.181041225790977478e-01,2.770300149917602539e+00
-6.184885278344154358e-02,3.044167757034301758e+00
-7.837284356355667114e-02,1.719892740249633789e+00
6.293233036994934082e-01,2.845802307128906250e+00
1.753043979406356812e-01,4.291694164276123047e+00
-6.603210419416427612e-02,1.420085668563842773e+00
3.347809016704559326e-01,2.353842258453369141e+00
-1.038198620080947876e-01,3.500204801559448242e+00
1.750617504119873047e+00,2.100677013397216797e+00
-5.778066515922546387e-01,1.855240941047668457e+00
-6.345176696777343750e-01,2.903100967407226562e+00
5.665434002876281738e-01,1.434900403022766113e+00
-8.011985421180725098e-01,1.923501014709472656e+00
1.967834353446960449e+00,3.711499214172363281e+00
2.548888683319091797e+00,2.203047275543212891e+00
4.624986648559570312e-01,2.899355888366699219e+00
3.051764965057373047e-01,2.752610921859741211e+00
1.970388926565647125e-02,2.933780193328857422e+00
3.869041502475738525e-01,1.366709947586059570e+00
-1.953175365924835205e-01,1.169440031051635742e+00
-9.924408197402954102e-01,1.077185943722724915e-01
7.584703564643859863e-01,1.487321376800537109e+00
1.538193821907043457e+00,3.155279874801635742e+00
3.752576112747192383e-01,3.451453924179077148e+00
-6.424525976181030273e-01,2.407294511795043945e+00
-2.203221172094345093e-01,2.614220857620239258e+00
2.901955842971801758e-01,4.186339378356933594e+00
-1.662986874580383301e+00,3.774248838424682617e+00
-6.880950331687927246e-01,1.912108778953552246e+00
1.184284910559654236e-01,1.791757941246032715e+00
6.524575352668762207e-01,2.124359369277954102e+00
3.502689898014068604e-01,3.660140752792358398e+00
1.028654813766479492e+00,1.459394097328186035e+00
6.564483642578125000e-01,2.167038917541503906e+00
2.467858046293258667e-01,3.628649473190307617e+00
2.478859424591064453e+00,2.108942031860351562e+00
5.929711833596229553e-02,1.361837744712829590e+00
6.841621994972229004e-01,1.320947289466857910e+00
-2.151491641998291016e-01,1.381156325340270996e+00
9.380934238433837891e-01,2.937412261962890625e+00
2.545261144638061523e+00,2.218646764755249023e+00
1.573601007461547852e+00,3.523950576782226562e+00
2.229734897613525391e+00,1.266082763671875000e+00
2.209581851959228516e+00,2.447390079498291016e+00
2.843595266342163086e+00,1.429894089698791504e+00
-1.541289567947387695e+00,3.713901996612548828e+00
1.760034561157226562e+00,1.861493468284606934e+00
1.402944624423980713e-01,1.793248891830444336e+00
1.237526893615722656e+00,2.734536647796630859e+00
4.768137931823730469e-01,2.667621135711669922e+00
1.225701212882995605e+00,6.497322320938110352e-01
9.663465023040771484e-01,1.973978877067565918e+00
-5.241022109985351562e-01,2.894638776779174805e+00
2.830255985260009766e+00,3.395550251007080078e+00
1.742703676223754883e+00,1.530424237251281738e+00
-2.565462887287139893e-01,3.065305233001708984e+00
1.275960803031921387e+00,2.817714452743530273e+00
1.804176121950149536e-01,2.698016166687011719e+00
-8.482035994529724121e-01,2.429614543914794922e+00
9.099812060594558716e-02,1.828904390335083008e+00
5.880058407783508301e-01,2.391097068786621094e+00
1.149151399731636047e-01,2.476616621017456055e+00
2.385112643241882324e-01,2.615127325057983398e+00
8.412891626358032227e-01,2.493154287338256836e+00
-6.638732552528381348e-02,2.655620574951171875e+00
-6.696071624755859375e-01,2.012674808502197266e+00
2.649711370468139648e-01,2.317858219146728516e+00
4.457261562347412109e-01,4.507811546325683594e+00
1.079448938369750977e+00,1.512863278388977051e+00
7.849252223968505859e-02,3.050469398498535156e+00
-5.769488811492919922e-01,1.704576611518859863e+00
3.563332855701446533e-01,1.914342284202575684e+00
9.795262813568115234e-01,2.263868093490600586e+00
-6.888627409934997559e-01,2.576926231384277344e+00
1.681528091430664062e-01,4.910832047462463379e-01
6.157275661826133728e-02,2.190481901168823242e+00
-3.663823902606964111e-01,2.814981460571289062e+00
1.422806531190872192e-01,2.485521793365478516e+00
-9.732155203819274902e-01,3.297561407089233398e+00
2.096778005361557007e-01,2.863597393035888672e+00
1.372070550918579102e+00,2.597067356109619141e+00
1.533957421779632568e-01,2.308313846588134766e+00
1.128385663032531738e+00,2.536767482757568359e+00
-3.398804366588592529e-01,2.179542064666748047e+00
5.302065610885620117e-02,7.926171422004699707e-01
1.590895414352416992e+00,4.128379821777343750e+00
3.672296702861785889e-01,2.529609441757202148e+00
3.261419773101806641e+00,1.935680747032165527e+00
9.163345694541931152e-01,1.110068678855895996e+00
3.841966092586517334e-01,2.118055105209350586e+00
8.702679276466369629e-01,1.035371661186218262e+00
2.071608304977416992e+00,2.426832914352416992e+00
2.037003993988037109e+00,3.243503332138061523e+00
-1.188390254974365234e+00,2.795221567153930664e+00
1.975611925125122070e+00,3.621778488159179688e+00
1.007689952850341797e+00,2.524074792861938477e+00
-1.174290031194686890e-01,2.683831453323364258e+00
1.636550188064575195e+00,3.014834403991699219e+00
-4.384528994560241699e-01,1.415663957595825195e+00
4.839785099029541016e-01,2.829516172409057617e+00
-9.853537082672119141e-01,3.234612703323364258e+00
1.609636783599853516e+00,2.666260957717895508e+00
2.124078512191772461e+00,1.612288713455200195e+00
1.512628316879272461e+00,1.524271011352539062e+00
6.118672490119934082e-01,2.125773191452026367e+00
6.401708722114562988e-01,2.676239013671875000e+00
7.940562367439270020e-01,1.601624965667724609e+00
1.926675200462341309e+00,2.636085510253906250e+00
-6.518781185150146484e-02,2.907798528671264648e+00
-4.044988751411437988e-01,2.950849771499633789e+00
-1.331533312797546387e+00,1.482053279876708984e+00
1.126037240028381348e+00,1.383340358734130859e+00
-1.451269537210464478e-01,3.372526407241821289e+00
2.558659553527832031e+00,1.410440325736999512e+00
-2.055217027664184570e+00,1.336012840270996094e+00
2.684809207916259766e+00,2.039790153503417969e+00
9.489572048187255859e-01,2.375799417495727539e+00
1.433932185173034668e+00,3.339531660079956055e+00
5.387651920318603516e-01,1.346110343933105469e+00
8.559875488281250000e-01,3.622322797775268555e+00
7.914703339338302612e-02,2.526089429855346680e+00
-8.023774623870849609e-01,2.898894309997558594e+00
1.857851594686508179e-01,2.583818197250366211e+00
8.488657474517822266e-01,1.849230170249938965e+00
3.833130896091461182e-01,2.664972782135009766e+00
-3.704176843166351318e-01,7.979304790496826172e-01
5.188078880310058594e-01,8.964505791664123535e-01
-4.045853316783905029e-01,2.728469848632812500e+00
9.851735830307006836e-01,3.472994565963745117e+00
8.395085334777832031e-01,3.050658941268920898e+00
5.959714055061340332e-01,1.573682308197021484e+00
-7.695011794567108154e-02,2.256701707839965820e+00
2.942569255828857422e-01,2.503761053085327148e+00
1.651908278465270996e+00,4.972956657409667969e+00
-9.980441927909851074e-01,2.396780967712402344e+00
1.006368041038513184e+00,2.025139808654785156e+00
1.399656653404235840e+00,1.815790414810180664e+00
1.382429718971252441e+00,4.483829021453857422e+00
-3.453227281570434570e-01,3.506657361984252930e+00
-1.130019947886466980e-01,1.965364933013916016e+00
5.964293479919433594e-01,1.543741345405578613e+00
4.250309467315673828e-01,1.608353376388549805e+00
-4.218603074550628662e-01,2.801239967346191406e+00
-2.374041974544525146e-01,1.453208923339843750e+00
1.546124100685119629e+00,3.853957176208496094e+00
-7.467679381370544434e-01,3.172076702117919922e+00
-7.541005015373229980e-01,3.246430873870849609e+00
-5.168851613998413086e-01,1.375602126121520996e+00
2.574054479598999023e+00,2.272526979446411133e+00
1.323421001434326172e+00,3.585684299468994141e+00
-1.827085465192794800e-01,2.810828447341918945e+00
2.336329698562622070e+00,1.877110362052917480e+00
1.002514481544494629e+00,3.337046384811401367e+00
1.959429979324340820e+00,2.838497877120971680e+00
2.795363426208496094e+00,3.262444019317626953e+00
-6.805150955915451050e-02,3.342021942138671875e+00
1.134947061538696289e+00,3.421856403350830078e+00
7.577605247497558594e-01,2.073957443237304688e+00
-1.296103358268737793e+00,2.305336952209472656e+00
1.289608359336853027e+00,3.305342435836791992e+00
1.966414302587509155e-01,2.750285863876342773e+00
-7.857388854026794434e-01,2.081205368041992188e+00
2.827432155609130859e-01,3.106091260910034180e+00
-2.021349906921386719e+00,1.817888498306274414e+00
-8.473092317581176758e-01,1.574143767356872559e+00
-3.167306780815124512e-01,3.389457225799560547e+00
9.738315343856811523e-01,2.386909484863281250e+00
-2.231931984424591064e-01,2.842782258987426758e+00
6.886759400367736816e-01,3.863867521286010742e+00
-6.830540299415588379e-02,2.821237087249755859e+00
-7.335042953491210938e-01,1.577333688735961914e+00
3.510197162628173828e+00,2.659840583801269531e+00
7.207807302474975586e-01,3.900300502777099609e+00
-7.484290003776550293e-01,2.820873737335205078e+00
2.215485095977783203e+00,2.278021335601806641e+00
2.038425654172897339e-01,2.369209766387939453e+00
-3.672651350498199463e-01,2.566188097000122070e+00
1.442526936531066895e+00,2.532886028289794922e+00
1.952838301658630371e-01,3.341221570968627930e+00
-1.284166693687438965e+00,2.807129383087158203e+00
-1.509088635444641113e+00,1.696310400962829590e+00
-1.084335446357727051e+00,2.300619840621948242e+00
2.147305727005004883e+00,2.347591400146484375e+00
1.536964535713195801e+00,2.420479536056518555e+00
-3.875811100006103516e-01,3.273960828781127930e+00
1.991770505905151367e+00,2.732641220092773438e+00
-4.339287877082824707e-01,2.341690540313720703e+00
-1.239643216133117676e+00,2.469096660614013672e+00
4.841492176055908203e-01,2.091047763824462891e+00
7.849696874618530273e-01,1.749850392341613770e+00
-8.030990362167358398e-01,3.033420085906982422e+00
1.405591726303100586e+00,2.094335794448852539e+00
1.763136506080627441e+00,2.528932332992553711e+00
-2.094744682312011719e+00,-2.814154148101806641e+00
-2.753652095794677734e+00,-2.654244184494018555e+00
7.752971649169921875e-01,-5.582402229309082031e+00
-9.319680929183959961e-01,-4.776422977447509766e+00
-1.891985774040222168e+00,-4.005430221557617188e+00
-3.774094343185424805e+00,-3.710834741592407227e+00
-1.313352823257446289e+00,-1.586620092391967773e+00
-2.754689931869506836e+00,-2.582249164581298828e+00
-2.786421537399291992e+00,-4.656305789947509766e+00
-3.305804252624511719e+00,-2.422734022140502930e+00
-4.031107902526855469e+00,-6.808373451232910156e+00
-5.899919033050537109e+00,-8.085398674011230469e+00
5.960222482681274414e-01,-3.309926986694335938e+00
9.307013750076293945e-01,-9.151362180709838867e-01
5.790506601333618164e-01,-4.784777641296386719e+00
-2.722633123397827148e+00,-5.761329650878906250e+00
-2.676995277404785156e+00,-5.202632427215576172e+00
-3.529242038726806641e+00,-5.391494750976562500e+00
-8.305320739746093750e-01,-5.478477478027343750e+00
-2.722599506378173828e+00,-5.292620658874511719e+00
-2.371541500091552734e+00,-2.555158615112304688e+00
-4.640224456787109375e+00,-4.573839664459228516e+00
-4.102468490600585938e+00,-4.621749401092529297e+00
-1.987691521644592285e+00,-3.823736429214477539e+00
-4.485763549804687500e+00,-7.491402626037597656e+00
3.980717957019805908e-01,-4.456713199615478516e+00
-1.313260912895202637e+00,-2.650170326232910156e+00
-4.616990566253662109e+00,-6.430328845977783203e+00
-2.092029303312301636e-01,-5.982815742492675781e+00
-5.411503314971923828e-01,-5.610433578491210938e+00
-2.061864614486694336e+00,-5.639183521270751953e+00
-7.035807371139526367e-01,-2.832313537597656250e+00
4.615615904331207275e-01,-4.938512802124023438e+00
-1.481399178504943848e+00,-5.332035064697265625e+00
3.840787112712860107e-01,-3.980017662048339844e+00
-4.364986717700958252e-01,-4.395776271820068359e+00
-4.335631847381591797e+00,-2.963338851928710938e+00
-2.641966342926025391e+00,-4.015692234039306641e+00
-4.949438095092773438e+00,-3.139906167984008789e+00
-1.446758985519409180e+00,-4.972074031829833984e+00
-1.509644746780395508e+00,-6.445757865905761719e+00
-3.659621715545654297e+00,-4.052299022674560547e+00
-2.055070638656616211e+00,-5.088657855987548828e+00
-2.229393243789672852e+00,-3.711502552032470703e+00
-1.657653927803039551e+00,-2.621757030487060547e+00
-2.349168777465820312e+00,-5.112815380096435547e+00
-2.510879039764404297e+00,-2.455778598785400391e+00
-3.805038690567016602e+00,-6.533528804779052734e+00
-3.474364757537841797e+00,-5.104834556579589844e+00
-1.481781482696533203e+00,-1.137710571289062500e+00
-3.049970865249633789e+00,-6.598796844482421875e+00
8.010026216506958008e-01,-6.907045841217041016e+00
-1.215423583984375000e+00,-4.770483970642089844e+00
-2.067921876907348633e+00,-2.946035146713256836e+00
1.385996818542480469e+00,-3.860105752944946289e+00
-3.027482986450195312e+00,-5.300662040710449219e+00
-4.337162017822265625e+00,-4.643994331359863281e+00
-2.118596553802490234e+00,-2.706838369369506836e+00
-1.821870088577270508e+00,-6.842667102813720703e+00
-3.189276456832885742e+00,-3.916323184967041016e+00
-3.679478883743286133e+00,-5.464534282684326172e+00
-6.617538332939147949e-01,-6.250122070312500000e+00
-4.070055484771728516e+00,-3.639097452163696289e+00
-1.008805871009826660e+00,-3.495936870574951172e+00
-1.246037960052490234e+00,-6.246215820312500000e+00
-2.540107250213623047e+00,-2.663357973098754883e+00
1.641682833433151245e-01,-3.298712015151977539e+00
-1.091417789459228516e+00,-2.938868761062622070e+00
-2.604570627212524414e+00,-5.237967491149902344e+00
-8.321940302848815918e-01,-4.341353416442871094e+00
-9.602956771850585938e-01,-4.526124477386474609e+00
3.264050185680389404e-01,-3.202949285507202148e+00
-2.431795597076416016e+00,-6.180449962615966797e+00
-2.984378337860107422e-01,-3.700078487396240234e+00
-1.846432685852050781e+00,-5.652308464050292969e+00
1.629045754671096802e-01,-3.620836734771728516e+00
-2.834707260131835938e+00,-5.624855995178222656e+00
-6.936415433883666992e-01,-4.885256767272949219e+00
1.037129878997802734e+00,-5.441455841064453125e+00
-4.191915988922119141e+00,-1.134837269783020020e+00
-3.887957811355590820e+00,-3.653338909149169922e+00
-3.673868894577026367e+00,-1.812223553657531738e+00
-3.775530457496643066e-01,-7.407951831817626953e+00
-3.668937206268310547e+00,-5.891945362091064453e+00
-3.571841001510620117e+00,-4.521917819976806641e+00
-2.856577873229980469e+00,-6.538493156433105469e+00
1.281720101833343506e-01,-4.482184410095214844e+00
-3.999047756195068359e+00,-3.828334331512451172e+00
-5.367865562438964844e+00,-4.702463150024414062e+00
-3.956864118576049805e+00,-5.388289928436279297e+00
-2.310147523880004883e+00,-5.483832836151123047e+00
-4.526222229003906250e+00,-2.280581712722778320e+00
-4.041447162628173828e+00,-7.689884662628173828e+00
-2.870114088058471680e+00,-1.578562378883361816e+00
-2.066237926483154297e-01,-4.435175418853759766e+00
-3.357572078704833984e+00,-4.269615650177001953e+00
-3.600106954574584961e+00,-2.845842599868774414e+00
-1.893594741821289062e+00,-5.276228427886962891e+00
-3.751335665583610535e-02,-3.800364494323730469e+00
-2.834962606430053711e+00,-1.484712243080139160e+00
-6.074777245521545410e-02,-3.290948390960693359e+00
-5.968016386032104492e-01,-6.803352832794189453e+00
1.876784920692443848e+00,-2.731604099273681641e+00
4.999412000179290771e-01,-2.680080175399780273e+00
3.070626854896545410e-01,-4.218802928924560547e+00
-1.468354105949401855e+00,-3.176521062850952148e+00
-2.308742523193359375e+00,-2.612653493881225586e+00
-4.285936355590820312e+00,-2.293912887573242188e+00
-3.563653230667114258e+00,-6.570552825927734375e+00
-4.113917827606201172e+00,-1.812432050704956055e+00
-2.654977083206176758e+00,-6.230806350708007812e+00
-6.281302452087402344e+00,-2.711326599121093750e+00
-3.685600519180297852e+00,-2.959346532821655273e+00
-4.009774327278137207e-01,-5.918902397155761719e+00
-1.650208234786987305e+00,-4.871917247772216797e+00
-3.626333236694335938e+00,-1.826759576797485352e+00
-1.098574995994567871e+00,-3.829658985137939453e+00
3.276024162769317627e-01,-3.977866649627685547e+00
-4.632612228393554688e+00,-6.193635940551757812e+00
-5.709988117218017578e+00,-6.198080062866210938e+00
-1.560618281364440918e+00,-2.799097537994384766e+00
-3.034324645996093750e-01,-4.245218753814697266e+00
-3.158919811248779297e+00,-6.831384181976318359e+00
-1.871944904327392578e+00,-3.701185703277587891e+00
5.042685866355895996e-01,-6.932065963745117188e+00
-5.130178332328796387e-01,-4.956100940704345703e+00
-4.926005363464355469e+00,-2.647208213806152344e+00
-5.051641464233398438e+00,-4.115144252777099609e+00
-3.478310585021972656e+00,-4.444745540618896484e+00
-2.927450656890869141e+00,-6.178486347198486328e+00
-1.791549563407897949e+00,-6.806962490081787109e+00
-4.106688976287841797e+00,-5.271003246307373047e+00
-2.017959356307983398e+00,-3.168926477432250977e+00
-1.032671689987182617e+00,-6.268000125885009766e+00
-2.765500307083129883e+00,-4.919079303741455078e+00
-5.242928504943847656e+00,-5.417017936706542969e+00
-4.876049041748046875e+00,-4.702856540679931641e+00
-1.939818143844604492e+00,-5.861198425292968750e+00
-2.732261419296264648e+00,-2.705311059951782227e+00
-4.480695247650146484e+00,-6.263223648071289062e+00
-1.631602287292480469e+00,-5.411280632019042969e+00
-4.442846775054931641e+00,-5.068735599517822266e+00
-4.392037391662597656e-01,-4.432767391204833984e+00
-2.200383186340332031e+00,-5.963623046875000000e+00
-3.292291641235351562e+00,-7.052752494812011719e+00
-2.658126831054687500e+00,-5.407401084899902344e+00
1.304171919822692871e+00,-3.155942440032958984e+00
-2.221640825271606445e+00,-5.552096366882324219e+00
5.492319583892822266e+00,-3.491251707077026367e+00
-1.731155633926391602e+00,-3.018349409103393555e+00
-2.842091083526611328e+00,-5.418421745300292969e+00
4.963761866092681885e-01,-4.317678451538085938e+00
-2.577691078186035156e+00,-4.493777275085449219e+00
-4.557446479797363281e+00,-5.702123165130615234e+00
-1.333073258399963379e+00,-3.557054281234741211e+00
-1.429179906845092773e-01,-3.774797201156616211e+00
-5.583370685577392578e+00,-4.271889686584472656e+00
-4.976164102554321289e-01,-1.519917607307434082e+00
-4.581377983093261719e+00,-7.581112861633300781e+00
7.855108380317687988e-01,-3.704419851303100586e+00
-3.786181688308715820e+00,-5.357542037963867188e+00
-1.698502004146575928e-01,-5.439664840698242188e+00
-2.370996713638305664e+00,-4.276426315307617188e+00
-4.429463863372802734e+00,-7.994457483291625977e-01
-2.060152769088745117e+00,-2.573327302932739258e+00
-1.588427186012268066e+00,-5.645320892333984375e+00
-3.648539304733276367e+00,-4.521043300628662109e+00
1.611094355583190918e+00,-3.378376722335815430e+00
-5.618656635284423828e+00,-3.859388589859008789e+00
-3.464437484741210938e+00,-3.086977005004882812e+00
-2.625426530838012695e+00,-3.412342309951782227e+00
-2.527354240417480469e+00,-3.611866235733032227e+00
-8.532014489173889160e-01,-2.387098789215087891e+00
-3.017827510833740234e+00,-2.518270254135131836e+00
-2.114369422197341919e-01,-4.598814010620117188e+00
-4.104588985443115234e+00,-1.067436337471008301e+00
-1.455317497253417969e+00,-5.694070339202880859e+00
-3.810211420059204102e+00,-2.826873540878295898e+00
-3.638976216316223145e-01,-5.302009105682373047e+00
1.305756926536560059e+00,-2.847968816757202148e+00
9.591575264930725098e-01,-4.417648792266845703e+00
-2.382321596145629883e+00,-4.263242244720458984e+00
1.427140951156616211e+00,-2.384055852890014648e+00
-3.404566287994384766e+00,-5.122746944427490234e+00
-3.533834457397460938e+00,-5.788084030151367188e+00
-1.940141558647155762e+00,-5.004184246063232422e+00
-7.274909615516662598e-01,-3.788148164749145508e+00
-2.954343318939208984e+00,-2.774193763732910156e+00
-2.257142305374145508e+00,-4.464406490325927734e+00
-3.389615774154663086e+00,-2.518834590911865234e+00
-3.626118898391723633e+00,-4.813585281372070312e+00
-2.680196464061737061e-01,-3.379101753234863281e+00
-1.742336630821228027e+00,-4.497349739074707031e+00
-2.154963970184326172e+00,-5.161243915557861328e+00
-1.334715604782104492e+00,-5.170524120330810547e+00
-4.497276782989501953e+00,-3.932878971099853516e+00
-6.373496651649475098e-01,-3.798456668853759766e+00
-8.593708276748657227e-01,-6.013928413391113281e+00
-2.198158502578735352e+00,-6.003998279571533203e+00
-3.080410480499267578e+00,-4.349469184875488281e+00
-2.599496603012084961e+00,-4.341687202453613281e+00
-1.012931942939758301e+00,-2.219189643859863281e+00
-6.107121467590332031e+00,-4.527145862579345703e+00
1.921940803527832031e+00,-5.003402233123779297e+00
-4.161279201507568359e+00,-6.556259155273437500e+00
-2.513603210449218750e+00,-2.148385524749755859e+00
-8.784132599830627441e-01,-3.964679956436157227e+00
1.321307420730590820e+00,-5.053187370300292969e+00
-3.816372871398925781e+00,-2.141338348388671875e+00
-4.945514202117919922e+00,-3.958863496780395508e+00
-2.684698820114135742e+00,-4.916292667388916016e+00
-5.201837420463562012e-01,-4.384732246398925781e+00
-3.403363704681396484e+00,-4.096754074096679688e+00
-1.337640285491943359e+00,-5.646676063537597656e+00
8.298516273498535156e-01,-3.482704162597656250e+00
-3.653768301010131836e+00,-4.706031799316406250e+00
-3.004812240600585938e+00,-5.444901943206787109e+00
-1.542534232139587402e+00,-5.165804386138916016e+00
-1.981650590896606445e+00,-6.082343101501464844e+00
-7.175828218460083008e-01,-5.169476032257080078e+00
-4.245843410491943359e+00,-4.003479003906250000e+00
-5.088071823120117188e-01,-6.394581317901611328e+00
-7.121849656105041504e-01,-4.797482490539550781e+00
-5.007830619812011719e+00,-3.039792776107788086e+00
-3.229701519012451172e+00,-3.770445823669433594e+00
-2.281872510910034180e+00,-4.184337615966796875e+00
-3.311668872833251953e+00,-4.004417419433593750e+00
-5.433342933654785156e+00,-5.228180885314941406e+00
-4.309579849243164062e+00,-2.814719676971435547e+00
-7.894620895385742188e-01,-4.049697875976562500e+00
-1.319225072860717773e+00,-6.893942832946777344e+00
-3.187123060226440430e+00,-5.167943477630615234e+00
-1.198287844657897949e+00,-5.833154201507568359e+00
-2.133365154266357422e+00,-4.265132427215576172e+00
-1.408120393753051758e+00,-5.502545833587646484e+00
-3.195924997329711914e+00,-4.003928184509277344e+00
2.516829729080200195e+00,-2.946091175079345703e+00
1.858326435089111328e+00,-4.182181358337402344e+00
-2.408120155334472656e+00,-2.446970462799072266e+00
1.205187559127807617e+00,-3.295795917510986328e+00
-1.282670736312866211e+00,-2.786580562591552734e+00
-2.030145645141601562e+00,-2.944548606872558594e+00
-2.476901531219482422e+00,-3.695587635040283203e+00
-1.049720287322998047e+00,-6.241275787353515625e+00
-6.636804938316345215e-01,-9.693484902381896973e-01
-1.100742578506469727e+00,-4.974905014038085938e+00
-1.684220790863037109e+00,-4.577818393707275391e+00
-1.625763535499572754e+00,-4.831312179565429688e+00
-1.849963068962097168e+00,-4.131773471832275391e+00
-7.582417011260986328e+00,-3.789196968078613281e+00
2.531161785125732422e+00,4.505845546722412109e+00
3.211058378219604492e+00,5.650730609893798828e+00
9.165129661560058594e-01,1.644308209419250488e+00
1.878228545188903809e+00,3.620552062988281250e+00
3.374987542629241943e-01,-1.114829480648040771e-01
1.796189069747924805e+00,3.074625730514526367e+00
1.593270897865295410e+00,2.350489616394042969e+00
1.568518042564392090e+00,1.992649912834167480e+00
8.258592486381530762e-01,4.120702445507049561e-01
2.939885139465332031e+00,3.953696966171264648e+00
8.404956459999084473e-01,7.141311168670654297e-01
9.810725450515747070e-01,1.066073060035705566e+00
2.378163576126098633e+00,3.977518796920776367e+00
1.756634950637817383e+00,4.169470787048339844e+00
7.039747834205627441e-01,-1.371035933494567871e+00
2.011762619018554688e+00,3.582406282424926758e+00
2.573750495910644531e+00,5.279824256896972656e+00
6.625219583511352539e-01,1.394956827163696289e+00
1.904990315437316895e+00,1.687064051628112793e+00
1.463456153869628906e+00,2.467378139495849609e+00
2.174469709396362305e+00,2.833684921264648438e+00
1.896581053733825684e+00,3.039116859436035156e+00
1.076468825340270996e+00,-7.632731199264526367e-01
2.224655389785766602e+00,4.853762626647949219e+00
1.083375334739685059e+00,3.379719018936157227e+00
1.505434036254882812e+00,3.021902084350585938e+00
2.213291406631469727e+00,4.027087688446044922e+00
1.957836270332336426e+00,3.010851860046386719e+00
1.599478602409362793e+00,1.839410781860351562e+00
2.348350048065185547e+00,4.668612480163574219e+00
2.046312808990478516e+00,1.691401720046997070e+00
3.030614137649536133e+00,4.802741050720214844e+00
6.193690299987792969e-01,-4.768660664558410645e-02
1.892816662788391113e+00,2.205590486526489258e+00
1.617540359497070312e+00,1.592494010925292969e+00
1.255807757377624512e+00,2.759984254837036133e+00
2.909149885177612305e+00,4.988007068634033203e+00
2.230386018753051758e+00,3.937066316604614258e+00
1.034862160682678223e+00,1.530076980590820312e+00
7.377989292144775391e-01,-5.336769819259643555e-01
1.910423517227172852e+00,3.975698471069335938e+00
2.316995382308959961e+00,3.781988382339477539e+00
1.986496567726135254e+00,1.828148365020751953e+00
1.006960153579711914e+00,9.163594841957092285e-01
1.219245314598083496e+00,1.300048470497131348e+00
2.062878370285034180e+00,3.124050140380859375e+00
2.198246002197265625e+00,4.682000160217285156e+00
2.414153575897216797e+00,2.904437303543090820e+00
1.509125828742980957e+00,3.707774400711059570e+00
1.724613308906555176e+00,1.764367103576660156e+00
1.886459946632385254e+00,7.558889389038085938e-01
1.350290894508361816e+00,3.060513973236083984e+00
1.830450892448425293e+00,1.036323666572570801e+00
1.580625891685485840e+00,2.125674486160278320e+00
2.756397962570190430e+00,5.439089775085449219e+00
1.684291601181030273e+00,1.984675645828247070e+00
1.452693223953247070e+00,2.618386507034301758e+00
6.583293676376342773e-01,-7.411474585533142090e-01
2.017237901687622070e+00,4.445403575897216797e+00
2.275192022323608398e+00,2.380058288574218750e+00
1.153288006782531738e+00,1.570088744163513184e+00
2.349628448486328125e+00,3.297889709472656250e+00
1.411892414093017578e+00,2.650540828704833984e+00
3.123741626739501953e+00,9.472975730895996094e+00
-4.173115640878677368e-02,-2.508516788482666016e+00
1.747480630874633789e+00,4.787405967712402344e+00
1.541047096252441406e+00,1.458863496780395508e+00
1.426165580749511719e+00,2.693145036697387695e+00
1.695891499519348145e+00,2.536130189895629883e+00
1.589490890502929688e+00,3.021522283554077148e+00
1.772969603538513184e+00,2.514646053314208984e+00
1.850965976715087891e+00,2.112483978271484375e+00
2.351216554641723633e+00,4.377262592315673828e+00
1.827769279479980469e+00,2.576210021972656250e+00
2.345729112625122070e+00,4.535169601440429688e+00
1.971663832664489746e+00,7.065901279449462891e+00
2.411136150360107422e+00,3.247389793395996094e+00
2.102016687393188477e+00,4.231115818023681641e+00
2.446313381195068359e+00,4.625634670257568359e+00
1.756732583045959473e+00,3.412157058715820312e+00
2.456753492355346680e+00,3.101419210433959961e+00
1.521600842475891113e+00,2.115971326828002930e+00
1.696205615997314453e+00,1.151567459106445312e+00
1.756314039230346680e+00,3.376290082931518555e+00
1.612465620040893555e+00,3.472548723220825195e+00
1.371641993522644043e+00,2.699549436569213867e+00
1.858023166656494141e+00,3.318388462066650391e+00
1.372031569480895996e+00,2.313281297683715820e+00
1.952648639678955078e+00,2.156148672103881836e+00
1.861406683921813965e+00,2.163079261779785156e+00
1.515540480613708496e+00,2.291184186935424805e+00
6.221492886543273926e-01,-1.726325154304504395e-01
1.014087319374084473e+00,8.655427694320678711e-01
8.135683536529541016e-01,2.457075119018554688e+00
2.546121120452880859e+00,4.191615581512451172e+00
6.351318359375000000e-01,1.707460545003414154e-02
8.194606304168701172e-01,1.672331541776657104e-01
2.044995069503784180e+00,3.086159229278564453e+00
2.866649866104125977e+00,5.328491210937500000e+00
3.493742465972900391e+00,7.701837539672851562e+00
1.246074318885803223e+00,4.413987100124359131e-01
3.231146097183227539e+00,4.504515171051025391e+00
1.889815807342529297e+00,1.531227111816406250e+00
1.194420576095581055e+00,6.370942592620849609e-01
1.421869039535522461e+00,1.962241649627685547e+00
1.945726752281188965e+00,2.944473266601562500e+00
2.686089038848876953e+00,6.012503147125244141e+00
1.596065640449523926e+00,2.902223825454711914e+00
1.461254000663757324e+00,3.243074893951416016e+00
1.999395370483398438e+00,4.580547332763671875e+00
1.541651844978332520e+00,3.638071298599243164e+00
1.532901167869567871e+00,2.211264133453369141e+00
1.569555044174194336e+00,1.919390320777893066e+00
1.771580100059509277e+00,5.633984565734863281e+00
1.990682482719421387e+00,3.052296161651611328e+00
2.009734630584716797e+00,3.422853231430053711e+00
1.554577946662902832e+00,4.422510147094726562e+00
1.507306337356567383e+00,2.927733182907104492e+00
2.186605930328369141e+00,2.527565002441406250e+00
2.414275169372558594e+00,3.267330408096313477e+00
4.478317797183990479e-01,-1.715465664863586426e+00
1.382800102233886719e+00,2.660883903503417969e+00
1.359636068344116211e+00,3.201927900314331055e+00
1.072017192840576172e+00,1.458369612693786621e+00
1.720272660255432129e+00,1.732769370079040527e+00
1.937739849090576172e+00,3.440473794937133789e+00
1.125553369522094727e+00,2.440230131149291992e+00
2.058325052261352539e+00,2.039078950881958008e+00
2.027717828750610352e+00,3.976881265640258789e+00
1.624820828437805176e+00,3.594354629516601562e+00
2.511511325836181641e+00,6.066727161407470703e+00
2.144318103790283203e+00,5.260229110717773438e+00
1.265959501266479492e+00,1.488639235496520996e+00
8.707295656204223633e-01,7.677772641181945801e-01
9.803749918937683105e-01,3.858955204486846924e-01
1.942438721656799316e+00,4.406587123870849609e+00
2.867565393447875977e+00,4.714667797088623047e+00
2.637169361114501953e+00,5.184678554534912109e+00
1.346687316894531250e+00,1.021934300661087036e-01
1.871047854423522949e+00,4.755561828613281250e+00
9.316427707672119141e-01,9.599803686141967773e-01
7.712535858154296875e-01,6.769201159477233887e-01
9.422294497489929199e-01,9.211036562919616699e-01
1.072520732879638672e+00,6.208168268203735352e-01
1.748150944709777832e+00,2.662034511566162109e+00
1.660421490669250488e+00,1.995049834251403809e+00
4.899608790874481201e-01,-5.380164086818695068e-02
2.881816148757934570e+00,6.898582935333251953e+00
2.953995466232299805e+00,4.427729129791259766e+00
2.057812690734863281e+00,3.027053833007812500e+00
1.348048090934753418e+00,1.079689860343933105e+00
2.496308088302612305e+00,2.824701309204101562e+00
1.343204021453857422e+00,2.376045703887939453e+00
9.165779948234558105e-01,-1.901211887598037720e-01
1.922613620758056641e+00,1.634820461273193359e+00
1.600122332572937012e+00,2.936947107315063477e+00
2.751890420913696289e+00,4.200937747955322266e+00
3.104305028915405273e+00,4.398921966552734375e+00
2.475624322891235352e+00,4.558158874511718750e+00
1.498584628105163574e+00,3.109885215759277344e+00
2.052407741546630859e+00,2.381508111953735352e+00
2.260991573333740234e+00,4.219786167144775391e+00
1.459310531616210938e+00,4.764328151941299438e-02
2.738219738006591797e+00,4.340743541717529297e+00
2.380784273147583008e+00,4.492878437042236328e+00
1.631776809692382812e+00,4.061075687408447266e+00
1.705268859863281250e+00,3.027424335479736328e+00
1.217846751213073730e+00,1.539122343063354492e+00
1.842906475067138672e+00,1.928236365318298340e+00
2.663398742675781250e+00,5.816630840301513672e+00
1.707760572433471680e+00,4.484327316284179688e+00
1.551431059837341309e+00,2.571453332901000977e+00
2.256000995635986328e+00,3.905722856521606445e+00
2.024475336074829102e+00,2.814726352691650391e+00
2.681020498275756836e+00,2.521520853042602539e+00
2.219320774078369141e+00,4.381494522094726562e+00
1.630518198013305664e+00,2.172487974166870117e+00
5.605643391609191895e-01,2.034024715423583984e+00
1.693228721618652344e+00,2.852835893630981445e+00
1.602777481079101562e+00,3.812629461288452148e+00
1.833614826202392578e+00,3.353066682815551758e+00
1.966468811035156250e+00,3.780205011367797852e+00
1.737547516822814941e+00,3.312436342239379883e+00
1.705627202987670898e+00,1.842887639999389648e+00
6.135174036026000977e-01,-2.156392335891723633e+00
2.231523543596267700e-01,3.660506904125213623e-01
2.718189001083374023e+00,5.339807987213134766e+00
2.614277839660644531e+00,4.507968902587890625e+00
1.115487694740295410e+00,5.623319149017333984e-01
1.742097377777099609e+00,3.430824875831604004e-01
2.460731983184814453e+00,4.671914577484130859e+00
1.886558771133422852e+00,2.323999881744384766e+00
2.401822805404663086e+00,4.743675231933593750e+00
1.293084383010864258e+00,7.619784474372863770e-01
1.539632439613342285e+00,2.477618217468261719e+00
1.419033646583557129e+00,4.444204866886138916e-01
1.601783871650695801e+00,1.462575435638427734e+00
1.366561412811279297e+00,1.104421257972717285e+00
2.171962022781372070e+00,3.244713544845581055e+00
3.014232158660888672e+00,6.054286956787109375e+00
1.955345988273620605e+00,2.857195377349853516e+00
7.650642395019531250e-01,-4.740361869335174561e-01
3.440754115581512451e-01,-1.305371999740600586e+00
1.532228827476501465e+00,4.217715740203857422e+00
1.411934971809387207e+00,1.151719450950622559e+00
2.028065204620361328e+00,4.007668495178222656e+00
3.911213278770446777e-01,5.903895497322082520e-01
1.567143082618713379e+00,3.421343326568603516e+00
3.505829572677612305e+00,7.230928897857666016e+00
1.394575834274291992e+00,1.016626954078674316e+00
2.279785156250000000e+00,2.910678386688232422e+00
1.444741606712341309e+00,1.181591033935546875e+00
1.339416384696960449e+00,1.473888397216796875e+00
2.297900199890136719e+00,3.683638095855712891e+00
3.289287805557250977e+00,4.992609024047851562e+00
1.606694936752319336e+00,2.958081007003784180e+00
1.149509906768798828e+00,1.416437745094299316e+00
1.818700313568115234e+00,8.934842944145202637e-01
8.859952092170715332e-01,3.407013714313507080e-01
1.473947882652282715e+00,2.794409751892089844e+00
1.288977265357971191e+00,1.511351108551025391e+00
7.946301102638244629e-01,2.663203775882720947e-01
1.179851174354553223e+00,1.901994585990905762e+00
1.960577964782714844e+00,4.129530906677246094e+00
2.073810577392578125e+00,3.926003217697143555e+00
1.755908250808715820e+00,1.795870780944824219e+00
1.063101053237915039e+00,5.697129368782043457e-01
1.304788708686828613e+00,1.389713644981384277e+00
1.741248369216918945e+00,4.124507904052734375e+00
1.889502882957458496e+00,2.175834178924560547e+00
2.236083745956420898e+00,4.491881370544433594e+00
2.112516641616821289e+00,2.094459295272827148e+00
1.334437966346740723e+00,4.396148025989532471e-01
1.543805718421936035e+00,2.338531017303466797e+00
1.280962586402893066e+00,7.058762907981872559e-01
2.553973197937011719e+00,4.546672821044921875e+00
2.297607660293579102e+00,3.952069044113159180e+00
6.154950857162475586e-01,-2.176928818225860596e-01
1.469182133674621582e+00,1.073794484138488770e+00
3.455595254898071289e+00,6.839581489562988281e+00
1.615875840187072754e+00,3.405834674835205078e+00
2.542134046554565430e+00,4.401509761810302734e+00
1.403900742530822754e+00,2.736543655395507812e+00
1.682749867439270020e+00,2.009386539459228516e+00
2.581863164901733398e+00,6.027172088623046875e+00
1.646104931831359863e+00,3.300921201705932617e+00
2.052307128906250000e+00,2.479209899902343750e+00
1.786582827568054199e+00,2.162602901458740234e+00
1.446752429008483887e+00,4.290750503540039062e+00
1.658723235130310059e+00,2.474449872970581055e+00


==> eps/train_after1.csv <==
7.357943058013916016e-01,-1.997410893440246582e+00
4.508360326290130615e-01,-1.086716651916503906e+00
2.045699596405029297e+00,-2.793513059616088867e+00
1.168631672859191895e+00,-1.786281347274780273e+00
4.068636596202850342e-01,-8.431437015533447266e-01
1.501137495040893555e+00,-2.179090499877929688e+00
1.946772783994674683e-01,-7.760803699493408203e-01
5.769875049591064453e-01,-7.951604723930358887e-01
-3.313848078250885010e-01,-2.659038305282592773e-01
1.322312831878662109e+00,-2.298450946807861328e+00
1.066338777542114258e+00,-1.724184632301330566e+00
1.394712686538696289e+00,-2.275115728378295898e+00
9.743813276290893555e-01,-2.054179668426513672e+00
1.705065011978149414e+00,-2.991262674331665039e+00
9.469098448753356934e-01,-1.212523579597473145e+00
1.092834830284118652e+00,-2.156609058380126953e+00
9.711448550224304199e-01,-1.727620482444763184e+00
1.735478043556213379e+00,-2.728418588638305664e+00
9.685082435607910156e-01,-1.679951429367065430e+00
1.185622096061706543e+00,-1.652249455451965332e+00
1.727977395057678223e+00,-2.345382690429687500e+00
1.770003914833068848e+00,-2.389311790466308594e+00
7.145742177963256836e-01,-1.238872766494750977e+00
9.268475174903869629e-01,-1.911467194557189941e+00
1.323787927627563477e+00,-1.609345316886901855e+00
1.863904833793640137e+00,-2.765567541122436523e+00
1.876863598823547363e+00,-2.713124990463256836e+00
7.570499777793884277e-01,-1.545290350914001465e+00
1.634639024734497070e+00,-2.557150602340698242e+00
8.650202155113220215e-01,-1.642829895019531250e+00
1.976311922073364258e+00,-2.813159465789794922e+00
1.721780419349670410e+00,-2.851717472076416016e+00
-8.617929182946681976e-03,-6.276672333478927612e-02
6.786236763000488281e-01,-1.554986953735351562e+00
1.934203624725341797e+00,-2.917073488235473633e+00
2.119062900543212891e+00,-2.964708089828491211e+00
1.354857325553894043e+00,-1.774749755859375000e+00
8.681235909461975098e-01,-1.626303553581237793e+00
8.137383460998535156e-01,-1.286902308464050293e+00
5.208011865615844727e-01,-1.117581129074096680e+00
1.053056478500366211e+00,-1.918024420738220215e+00
1.420765280723571777e+00,-2.259137392044067383e+00
1.060688972473144531e+00,-1.506701827049255371e+00
7.429434061050415039e-01,-1.122787237167358398e+00
3.825118541717529297e-01,-7.262155413627624512e-01
5.579009056091308594e-01,-6.750934720039367676e-01
3.839902281761169434e-01,-1.106818556785583496e+00
-1.418447680771350861e-02,-2.322509139776229858e-01
7.006132602691650391e-01,-1.131661176681518555e+00
1.120236754417419434e+00,-1.358371496200561523e+00
1.232603073120117188e+00,-2.025741577148437500e+00
1.023225426673889160e+00,-2.099282264709472656e+00
8.431610465049743652e-01,-1.399603605270385742e+00
1.518223285675048828e+00,-2.411163091659545898e+00
5.683942437171936035e-01,-1.080712199211120605e+00
1.569107532501220703e+00,-2.442534208297729492e+00
1.807944297790527344e+00,-2.957901239395141602e+00
5.006729960441589355e-01,-6.890886425971984863e-01
1.352330565452575684e+00,-2.663006544113159180e+00
8.942013382911682129e-01,-1.534332394599914551e+00
7.567193508148193359e-01,-1.875358104705810547e+00
1.179024577140808105e+00,-2.043957233428955078e+00
9.709390997886657715e-01,-1.573739886283874512e+00
4.313226044178009033e-01,-1.341535806655883789e+00
1.123734474182128906e+00,-1.565215945243835449e+00
1.034057974815368652e+00,-1.611487984657287598e+00
5.008897185325622559e-01,-1.116450786590576172e+00
6.726419329643249512e-01,-1.128584504127502441e+00
7.547636628150939941e-01,-9.296566843986511230e-01
8.912444114685058594e-01,-1.504356384277343750e+00
1.671589016914367676e+00,-2.434364318847656250e+00
1.123761773109436035e+00,-2.036076307296752930e+00
7.932527065277099609e-01,-1.182908535003662109e+00
7.872422337532043457e-01,-1.181089997291564941e+00
6.359945535659790039e-01,-1.598888635635375977e+00
5.961004495620727539e-01,-1.440240502357482910e+00
2.372322529554367065e-01,-1.061391472816467285e+00
1.380448937416076660e+00,-1.941915988922119141e+00
1.578185439109802246e+00,-2.049535512924194336e+00
1.405974030494689941e+00,-2.347442150115966797e+00
8.854418396949768066e-01,-1.637268662452697754e+00
1.241522312164306641e+00,-2.082882881164550781e+00
7.809243798255920410e-01,-1.036808848381042480e+00
1.133413910865783691e+00,-1.347228050231933594e+00
1.125572204589843750e+00,-1.853404998779296875e+00
1.494657158851623535e+00,-2.661323547363281250e+00
1.276505231857299805e+00,-1.860878229141235352e+00
1.830863766372203827e-02,-1.729751825332641602e-01
6.030115485191345215e-01,-6.938003897666931152e-01
1.415546536445617676e+00,-2.109442710876464844e+00
5.726282000541687012e-01,-1.454143524169921875e+00
9.406329989433288574e-01,-1.642581701278686523e+00
1.888684391975402832e+00,-2.852226495742797852e+00
6.777716279029846191e-01,-1.102425575256347656e+00
1.261756062507629395e+00,-2.129604816436767578e+00
1.009910941123962402e+00,-1.582381486892700195e+00
1.214038968086242676e+00,-1.627002716064453125e+00
4.824533164501190186e-01,-9.379921555519104004e-01
1.342358827590942383e+00,-1.965590238571166992e+00
8.438075184822082520e-01,-2.090394020080566406e+00
1.212986826896667480e+00,-2.389484643936157227e+00
1.543407082557678223e+00,-2.286008834838867188e+00
8.988723754882812500e-01,-1.051249861717224121e+00
1.534391164779663086e+00,-2.268222332000732422e+00
-9.159959107637405396e-02,-7.057980298995971680e-01
6.666127443313598633e-01,-1.449053168296813965e+00
1.216956257820129395e+00,-1.769658684730529785e+00
9.470669031143188477e-01,-1.425440430641174316e+00
1.280249953269958496e+00,-2.644303083419799805e+00
1.270501852035522461e+00,-1.836676955223083496e+00
1.919451236724853516e+00,-2.800420522689819336e+00
1.173861503601074219e+00,-1.904237627983093262e+00
5.895807147026062012e-01,-1.557802200317382812e+00
6.769838333129882812e-01,-1.123815178871154785e+00
6.033641695976257324e-01,-1.775445461273193359e+00
1.594136357307434082e-01,-7.815325260162353516e-01
7.597937583923339844e-01,-1.075325846672058105e+00
9.986317753791809082e-01,-1.571521162986755371e+00
8.990386128425598145e-01,-1.516714215278625488e+00
7.973849177360534668e-01,-1.215765476226806641e+00
1.143048048019409180e+00,-1.345355510711669922e+00
1.344346404075622559e+00,-2.031595945358276367e+00
1.107183575630187988e+00,-1.962235450744628906e+00
8.135704398155212402e-01,-8.151068687438964844e-01
3.984099328517913818e-01,-1.542248845100402832e+00
1.593128442764282227e+00,-2.157247304916381836e+00
1.651350021362304688e+00,-2.305913925170898438e+00
7.042122483253479004e-01,-1.195440053939819336e+00
1.045951724052429199e+00,-1.609096169471740723e+00
4.771427512168884277e-01,-1.392369389533996582e+00
1.970357060432434082e+00,-2.873452901840209961e+00
3.278693854808807373e-01,-1.126489758491516113e+00
1.006521821022033691e+00,-2.162355184555053711e+00
1.242924928665161133e+00,-2.243848562240600586e+00
7.743208408355712891e-01,-1.255106568336486816e+00
6.090401411056518555e-01,-1.653511404991149902e+00
1.108954191207885742e+00,-1.470718741416931152e+00
-1.494274884462356567e-01,-5.234623551368713379e-01
1.030047178268432617e+00,-2.216960430145263672e+00
1.185135960578918457e+00,-2.005373477935791016e+00
1.197299718856811523e+00,-1.585138797760009766e+00
3.498686254024505615e-01,-6.963833570480346680e-01
4.074868559837341309e-01,-1.318648695945739746e+00
3.942179381847381592e-01,-5.730220675468444824e-01
1.437457323074340820e+00,-1.984884619712829590e+00
2.820242047309875488e-01,-5.807587504386901855e-01
8.183566331863403320e-01,-1.322109937667846680e+00
7.800182104110717773e-01,-1.529658198356628418e+00
1.101888656616210938e+00,-1.962542057037353516e+00
4.154742658138275146e-01,-1.242574095726013184e+00
5.811808109283447266e-01,-1.158618092536926270e+00
7.360233664512634277e-01,-1.157981634140014648e+00
1.022181868553161621e+00,-1.313587427139282227e+00
1.175628900527954102e+00,-1.925709128379821777e+00
6.931032538414001465e-01,-9.532559514045715332e-01
5.309591889381408691e-01,-1.347301244735717773e+00
1.766419887542724609e+00,-2.670875787734985352e+00
8.356799483299255371e-01,-1.542529821395874023e+00
9.768692851066589355e-01,-1.400472760200500488e+00
3.976023793220520020e-01,-1.002437949180603027e+00
1.455787777900695801e+00,-1.584830522537231445e+00
5.137873291969299316e-01,-1.141417741775512695e+00
4.559051096439361572e-01,-3.712258934974670410e-01
1.037501335144042969e+00,-1.940444469451904297e+00
2.118735313415527344e+00,-2.528494596481323242e+00
1.023285031318664551e+00,-1.846216320991516113e+00
1.609061002731323242e+00,-2.099319458007812500e+00
1.009435892105102539e+00,-1.597714185714721680e+00
1.654100894927978516e+00,-2.319633245468139648e+00
7.131716609001159668e-01,-1.119728446006774902e+00
8.350964188575744629e-01,-1.782402396202087402e+00
-2.810287177562713623e-01,-1.920457333326339722e-01
1.577392101287841797e+00,-2.547613143920898438e+00
1.151566743850708008e+00,-1.807929277420043945e+00
1.371409535408020020e+00,-2.011516094207763672e+00
1.004395127296447754e+00,-1.650401949882507324e+00
1.148919343948364258e+00,-1.817224860191345215e+00
8.552329540252685547e-01,-1.459611535072326660e+00
5.799220204353332520e-01,-1.052563667297363281e+00
1.210021495819091797e+00,-1.198382854461669922e+00
4.965471625328063965e-01,-1.097216129302978516e+00
1.277243494987487793e+00,-2.093027114868164062e+00
1.769547343254089355e+00,-2.256034851074218750e+00
8.819436430931091309e-01,-1.774621725082397461e+00
1.016159057617187500e+00,-1.744651913642883301e+00
9.064045548439025879e-01,-1.621740102767944336e+00
2.572927772998809814e-01,-8.027757406234741211e-01
1.586666941642761230e+00,-2.150876283645629883e+00
7.534219622611999512e-01,-1.253361582756042480e+00
9.054289460182189941e-01,-1.631943583488464355e+00
5.618927627801895142e-02,-6.949858665466308594e-01
6.776893734931945801e-01,-1.676870584487915039e+00
3.189260661602020264e-01,-1.074171781539916992e+00
4.033273160457611084e-01,-1.099144935607910156e+00
7.213720679283142090e-01,-1.005656242370605469e+00
2.058542013168334961e+00,-2.616514205932617188e+00
1.286718010902404785e+00,-2.135295152664184570e+00
6.807994246482849121e-01,-1.523244619369506836e+00
9.213438630104064941e-01,-1.632020592689514160e+00
1.544412851333618164e+00,-1.703249812126159668e+00
4.189240038394927979e-01,-1.330320358276367188e+00
1.326094627380371094e+00,-1.762159824371337891e+00
5.706996917724609375e-01,-1.108571410179138184e+00
1.400295734405517578e+00,-2.250684738159179688e+00
1.264484882354736328e+00,-2.047119140625000000e+00
1.095056891441345215e+00,-1.918546199798583984e+00
-1.448609977960586548e-01,-3.972732126712799072e-01
3.352069556713104248e-01,-5.685831904411315918e-01
1.372687220573425293e+00,-2.033710241317749023e+00
1.474735617637634277e+00,-2.531008958816528320e+00
1.006345033645629883e+00,-1.703020930290222168e+00
1.872698068618774414e+00,-2.571415901184082031e+00
1.260302424430847168e+00,-1.933438539505004883e+00
7.295737862586975098e-01,-1.365287423133850098e+00
8.700192570686340332e-01,-1.802952885627746582e+00
2.735007703304290771e-01,-1.175385713577270508e+00
1.073996782302856445e+00,-2.204321384429931641e+00
1.339379191398620605e+00,-2.099236249923706055e+00
1.035385727882385254e+00,-1.529571890830993652e+00
1.223196387290954590e+00,-2.604604959487915039e+00
7.165315747261047363e-01,-1.402376174926757812e+00
1.394395947456359863e+00,-2.107732772827148438e+00
1.917618155479431152e+00,-2.113161325454711914e+00
2.230401515960693359e+00,-3.485069990158081055e+00
5.171058177947998047e-01,-1.446989417076110840e+00
1.888536930084228516e+00,-2.746547222137451172e+00
1.611642166972160339e-02,1.167960688471794128e-01
2.303015887737274170e-01,-4.785341620445251465e-01
3.344463407993316650e-01,-9.340639114379882812e-01
5.583333969116210938e-01,-1.748086333274841309e+00
1.099394321441650391e+00,-1.757071495056152344e+00
2.967845499515533447e-01,-1.035652279853820801e+00
-2.641899585723876953e-01,-4.834659397602081299e-01
2.488977193832397461e+00,-3.534342288970947266e+00
1.539758801460266113e+00,-2.635629892349243164e+00
5.321604013442993164e-01,-8.742007017135620117e-01
9.902928471565246582e-01,-1.821584701538085938e+00
1.323101401329040527e+00,-1.895188689231872559e+00
4.916710555553436279e-01,-7.937038540840148926e-01
5.426940321922302246e-01,-1.078854918479919434e+00
1.293300986289978027e+00,-1.891633033752441406e+00
4.989691078662872314e-01,-1.048714995384216309e+00
1.724968314170837402e+00,-3.112586736679077148e+00
2.558223307132720947e-01,-9.851955175399780273e-01
1.856834769248962402e+00,-2.210267066955566406e+00
7.738268971443176270e-01,-1.803394794464111328e+00
8.327827453613281250e-01,-1.434340596199035645e+00
1.342107892036437988e+00,-1.849955677986145020e+00
5.157437920570373535e-01,-1.004869341850280762e+00
8.509290218353271484e-01,-1.610294938087463379e+00
-1.044573336839675903e-01,-3.732379198074340820e+00
-1.317788839340209961e+00,-2.045883178710937500e+00
9.960475564002990723e-01,-3.321622133255004883e+00
1.671619653701782227e+00,-1.581434249877929688e+00
1.382977217435836792e-01,-1.747926950454711914e+00
-1.213559865951538086e+00,-2.602658510208129883e+00
-1.469573616981506348e+00,-3.586158275604248047e+00
-1.957688480615615845e-02,-1.459555745124816895e+00
7.959856390953063965e-01,-8.523352146148681641e-01
3.760478198528289795e-01,-3.083640813827514648e+00
1.016869023442268372e-01,-4.720513820648193359e+00
-2.112694263458251953e+00,-1.985370635986328125e+00
-9.429238438606262207e-01,-1.562947392463684082e+00
-1.214226722717285156e+00,-2.844775438308715820e+00
-1.071154117584228516e+00,-2.869898557662963867e+00
6.203072667121887207e-01,-2.031887292861938477e+00
8.056933283805847168e-01,-2.058328866958618164e+00
-2.415244817733764648e+00,-2.298191070556640625e+00
2.003767967224121094e+00,-2.447767734527587891e+00
-2.133414447307586670e-01,-3.831176042556762695e+00
-1.375213861465454102e+00,-2.301799774169921875e+00
-4.105972945690155029e-01,-2.833761930465698242e+00
-8.744115829467773438e-01,-2.702734470367431641e+00
-8.499687314033508301e-01,-1.862250804901123047e+00
-9.046585559844970703e-01,-2.034125089645385742e+00
-3.969928026199340820e-01,-2.974728822708129883e+00
-1.680260777473449707e+00,-1.685460925102233887e+00
-3.435201644897460938e+00,-3.186178684234619141e+00
-2.846850872039794922e+00,-4.153892695903778076e-01
5.146039128303527832e-01,-1.768083095550537109e+00
-9.684523940086364746e-01,-3.228838682174682617e+00
-3.865677416324615479e-01,-2.864383220672607422e+00
5.169011652469635010e-03,-3.216346263885498047e+00
-4.449670314788818359e-01,-1.153181672096252441e+00
1.635668985545635223e-02,-1.875838041305541992e+00
2.187772691249847412e-01,-1.881162643432617188e+00
9.656774997711181641e-01,-1.834532618522644043e+00
1.954009570181369781e-02,-1.394934535026550293e+00
2.999708354473114014e-01,-2.270660400390625000e+00
-5.635979399085044861e-02,-1.952045321464538574e+00
1.613986492156982422e-01,-1.949512958526611328e+00
2.581260800361633301e-01,-2.020714998245239258e+00
-2.999069690704345703e-01,-2.153028488159179688e+00
8.601357787847518921e-02,-1.449190974235534668e+00
-1.040461063385009766e+00,-1.848869323730468750e+00
-1.513338565826416016e+00,-2.820464372634887695e+00
3.546631336212158203e-01,-2.351842164993286133e+00
3.318419456481933594e-01,-3.802477717399597168e-01
-1.865566134452819824e+00,-1.945252060890197754e+00
-1.023352503776550293e+00,-2.055643558502197266e+00
4.163745045661926270e-01,-2.193079710006713867e+00
-1.876239538192749023e+00,-1.932494163513183594e+00
-1.673270702362060547e+00,-6.669632196426391602e-01
-1.258411049842834473e+00,-4.001226902008056641e+00
-2.755207061767578125e+00,-4.537034034729003906e+00
-6.580580472946166992e-01,-1.972512722015380859e+00
-9.978346228599548340e-01,-3.178850650787353516e+00
-4.096221625804901123e-01,-2.846587657928466797e+00
3.560498058795928955e-01,-3.188037157058715820e+00
-5.526240468025207520e-01,-2.511939287185668945e+00
6.249926984310150146e-02,-1.999813556671142578e+00
-6.695223450660705566e-01,-2.809579849243164062e+00
-8.175544738769531250e-01,-9.718992710113525391e-01
-1.109548926353454590e+00,-2.344018697738647461e+00
-3.158452033996582031e+00,-1.699480652809143066e+00
-9.246790409088134766e-01,-1.127607464790344238e+00
-1.050325155258178711e+00,-4.103359699249267578e+00
-2.325994014739990234e+00,-3.149761438369750977e+00
-2.223761796951293945e+00,-1.643015384674072266e+00
-9.340451955795288086e-01,-2.716734170913696289e+00
-2.557761669158935547e+00,-2.511474609375000000e+00
-1.265569686889648438e+00,-5.177311301231384277e-01
-1.789154171943664551e+00,-2.077589511871337891e+00
3.259417116641998291e-01,-2.222446441650390625e+00
-1.400841951370239258e+00,-2.395224094390869141e+00
-7.368227839469909668e-01,-1.721248507499694824e+00
-2.293286323547363281e+00,-2.154106616973876953e+00
-2.028867006301879883e+00,-1.831303596496582031e+00
-1.701150238513946533e-01,-1.438629865646362305e+00
-9.169933199882507324e-01,-2.471259355545043945e+00
-1.084094882011413574e+00,-2.456385374069213867e+00
1.356195807456970215e+00,-1.214173436164855957e+00
-3.707904219627380371e-01,-3.534894704818725586e+00
-3.746442496776580811e-01,-2.755294799804687500e+00
-7.551652193069458008e-01,-1.188400864601135254e+00
-1.417734265327453613e+00,-1.510904192924499512e+00
-9.604241847991943359e-01,-2.272082567214965820e+00
-1.327170133590698242e+00,-2.752456188201904297e+00
-1.294559717178344727e+00,-3.084946155548095703e+00
-2.201975822448730469e+00,-2.541614055633544922e+00
8.455653190612792969e-01,-2.232636690139770508e+00
-2.857139348983764648e+00,-3.237137556076049805e+00
-6.771802902221679688e-01,-2.174220085144042969e+00
1.752782315015792847e-01,-1.218862295150756836e+00
-8.266483545303344727e-01,-3.778974294662475586e+00
-6.980695128440856934e-01,-2.659603595733642578e+00
-9.217762947082519531e-01,-2.753756046295166016e+00
-7.182710617780685425e-02,-1.988950729370117188e+00
-7.804105877876281738e-01,-7.536498904228210449e-01
-2.586578845977783203e+00,-3.930330038070678711e+00
3.540619313716888428e-01,-3.924340486526489258e+00
-4.565599840134382248e-03,-2.389768123626708984e+00
5.277861952781677246e-01,-2.080974578857421875e+00
-1.746520958840847015e-02,-2.195625305175781250e+00
3.618287444114685059e-01,-1.952818155288696289e+00
-2.160918951034545898e+00,-2.426627397537231445e+00
-1.333496093750000000e+00,-2.354245662689208984e+00
-7.019729018211364746e-01,-1.849196076393127441e+00
-4.954262077808380127e-01,-2.809729576110839844e+00
-8.622779846191406250e-01,-2.023799896240234375e+00
-1.143923521041870117e+00,-2.434559583663940430e+00
-1.184339761734008789e+00,-4.221350669860839844e+00
1.288475543260574341e-01,-2.784347057342529297e+00
6.310708522796630859e-01,-2.942449808120727539e+00
-9.023578763008117676e-01,-2.993060588836669922e+00
-9.803599715232849121e-01,-2.093128919601440430e+00
7.131142020225524902e-01,-3.266895294189453125e+00
-6.739193201065063477e-01,-2.752434253692626953e+00
-2.686035335063934326e-01,-1.954117178916931152e+00
4.528827369213104248e-01,-3.323679208755493164e+00
1.330086112022399902e+00,-2.703824043273925781e+00
-1.721210718154907227e+00,-2.180645227432250977e+00
-1.962875962257385254e+00,-2.375233888626098633e+00
-1.560580015182495117e+00,-2.415853500366210938e+00
-6.384103000164031982e-02,-3.137691497802734375e+00
-1.068363562226295471e-01,-2.988221168518066406e+00
-2.468590259552001953e+00,-2.439074277877807617e+00
-1.658443927764892578e+00,-2.947653055191040039e+00
-6.445349454879760742e-01,-2.041243314743041992e+00
-1.222834706306457520e+00,-2.992451429367065430e+00
-1.963780164718627930e+00,-1.918556332588195801e+00
-1.592192351818084717e-01,-2.522514343261718750e+00
-9.395556449890136719e-01,-3.084882497787475586e+00
-7.609904408454895020e-01,-2.806100130081176758e+00
-4.528662189841270447e-02,-1.489609718322753906e+00
1.251251697540283203e+00,-2.261687994003295898e+00
-1.074990034103393555e+00,-3.859869539737701416e-01
-6.758664846420288086e-01,-2.329903364181518555e+00
2.803174972534179688e+00,-1.645075798034667969e+00
-7.783427834510803223e-01,-3.238826513290405273e+00
3.585535585880279541e-01,-2.186196088790893555e+00
-1.839568316936492920e-01,-4.811176657676696777e-01
-1.003756999969482422e+00,-3.147860765457153320e+00
-1.637886166572570801e-01,-1.708150506019592285e+00
-5.450739264488220215e-01,-1.399966478347778320e+00
-2.186656743288040161e-01,-1.797066688537597656e+00
2.034524679183959961e+00,-3.018954753875732422e+00
1.069278001785278320e+00,-1.941940784454345703e+00
7.115516066551208496e-01,-3.956864833831787109e+00
-3.593186140060424805e-01,-3.061645746231079102e+00
-8.615456223487854004e-01,-3.413283348083496094e+00
-1.569751143455505371e+00,-1.578869342803955078e+00
1.153818070888519287e-01,-2.267387151718139648e+00
-1.362856149673461914e+00,-2.431969881057739258e+00
-6.375861167907714844e-01,-3.080431938171386719e+00
-1.998775720596313477e+00,-1.492826342582702637e+00
-1.863844156265258789e+00,-1.847992181777954102e+00
-5.611332058906555176e-01,-2.419878482818603516e+00
-5.243703126907348633e-01,-2.389017581939697266e+00
-5.785682424902915955e-02,-2.659569501876831055e+00
1.062043190002441406e+00,-1.237037539482116699e+00
-1.197348356246948242e+00,-2.748616456985473633e+00
1.979511827230453491e-01,-1.692586183547973633e+00
-4.435817301273345947e-01,-3.480698823928833008e+00
-2.807558298110961914e+00,-1.745328664779663086e+00
-2.200319051742553711e+00,-2.836344718933105469e+00
-4.979740083217620850e-01,-2.495005130767822266e+00
-1.174834370613098145e+00,-2.843780755996704102e+00
7.678067684173583984e-01,-1.787352442741394043e+00
9.576052427291870117e-01,9.104391932487487793e-02
-6.892151236534118652e-01,-2.991055250167846680e+00
-2.204827785491943359e+00,-2.787153244018554688e+00
-5.391935110092163086e-01,-1.781429052352905273e+00
-1.242847919464111328e+00,-3.003470897674560547e+00
5.242836475372314453e-01,-4.045843601226806641e+00
-1.910985350608825684e+00,-8.209536075592041016e-01
6.980012655258178711e-01,-3.429081439971923828e+00
-1.164713859558105469e+00,-1.520303249359130859e+00
-1.159329056739807129e+00,-2.835213184356689453e+00
-1.698277741670608521e-01,-2.357342958450317383e+00
-3.480826616287231445e-01,-3.175521135330200195e+00
-6.731838583946228027e-01,-1.570234775543212891e+00
-6.443215012550354004e-01,-1.975248694419860840e+00
2.094216644763946533e-01,-2.458231925964355469e+00
-2.059140682220458984e+00,-3.473667144775390625e+00
-1.062019228935241699e+00,-3.631905078887939453e+00
-2.114686965942382812e+00,-2.754235267639160156e+00
9.139028787612915039e-01,-2.589623689651489258e+00
-2.096995830535888672e+00,-3.557544469833374023e+00
2.287849038839340210e-02,-2.128547906875610352e+00
-1.108864545822143555e+00,-2.261352539062500000e+00
1.331804513931274414e+00,-2.419600248336791992e+00
-1.523171186447143555e+00,-2.886463403701782227e+00
-6.087422966957092285e-01,-2.407491922378540039e+00
-1.486052036285400391e+00,-2.557200431823730469e+00
1.201872467994689941e+00,-4.091202259063720703e+00
7.131586670875549316e-01,-9.880603551864624023e-01
-2.085522413253784180e+00,-2.074976921081542969e+00
-5.595346689224243164e-01,-2.554890632629394531e+00
-3.959711790084838867e-01,-2.057246208190917969e+00
-8.094993829727172852e-01,-3.257890939712524414e+00
-2.958219945430755615e-01,-3.081568479537963867e+00
-7.836326956748962402e-01,-2.059615135192871094e+00
-1.108808398246765137e+00,-2.326882600784301758e+00
1.339209437370300293e+00,-9.514067769050598145e-01
-1.479979604482650757e-01,-2.700792074203491211e+00
-7.532829046249389648e-01,-7.509493231773376465e-01
-1.223767638206481934e+00,-2.287454605102539062e+00
-1.863232851028442383e+00,-3.775984525680541992e+00
-4.858974814414978027e-01,-2.221935510635375977e+00
-5.678635835647583008e-01,-2.244788408279418945e+00
7.337747216224670410e-01,-2.229089021682739258e+00
7.690669298171997070e-01,-1.770210981369018555e+00
-1.231939435005187988e+00,-2.259485483169555664e+00
-1.658985733985900879e+00,-2.022790908813476562e+00
1.091949343681335449e+00,-2.542113304138183594e+00
-1.432209491729736328e+00,-4.607883453369140625e+00
1.412863433361053467e-01,-3.516405344009399414e+00
-2.712677717208862305e+00,-2.341603279113769531e+00
-1.813556402921676636e-01,-2.602746248245239258e+00
-4.736189544200897217e-01,-4.051318645477294922e+00
7.572748661041259766e-01,-1.303088545799255371e+00
-1.692241728305816650e-01,-3.807875871658325195e+00
-5.502554178237915039e-01,-2.225175857543945312e+00
-1.464277654886245728e-01,-1.527361273765563965e+00
-2.550495266914367676e-01,-1.614921331405639648e+00
-1.148574471473693848e+00,-2.988765954971313477e+00
-3.674814105033874512e-01,-2.117804050445556641e+00
-2.215493321418762207e-01,-3.571943521499633789e+00
-1.346519708633422852e+00,-1.779116988182067871e+00
-1.333518743515014648e+00,-2.236866712570190430e+00
-2.625114202499389648e+00,-1.935841083526611328e+00
-2.726670354604721069e-03,-1.239763259887695312e+00
1.473328232765197754e+00,-3.180689096450805664e+00
-8.379493951797485352e-01,-4.183302402496337891e+00
-1.391907095909118652e+00,-1.411048054695129395e+00
-1.811957806348800659e-01,-2.767508745193481445e+00
-8.461290597915649414e-01,-1.922809004783630371e+00
5.835202336311340332e-01,-2.635461807250976562e+00
1.034136772155761719e+00,-1.621023058891296387e+00
-1.943627238273620605e+00,-1.993089914321899414e+00
-2.194655686616897583e-01,-1.922558665275573730e+00
1.886970698833465576e-01,-2.471821308135986328e+00
3.185358941555023193e-01,-2.406728506088256836e+00
-1.429351925849914551e+00,-2.905670404434204102e+00
-6.052865386009216309e-01,-1.445503950119018555e+00
9.186219573020935059e-01,-2.244896411895751953e+00
-1.566200144588947296e-02,-1.933671951293945312e+00
-4.468441307544708252e-01,-3.198596000671386719e+00
2.871506214141845703e-01,-2.503304243087768555e+00
9.772427678108215332e-01,2.358196020126342773e+00
6.260113120079040527e-01,7.357740879058837891e+00
-3.427082002162933350e-01,2.533442258834838867e+00
5.240098476409912109e+00,4.616392135620117188e+00
2.911349058151245117e+00,3.035004138946533203e+00
1.253468990325927734e+00,2.210430145263671875e+00
2.823296785354614258e+00,2.102486610412597656e+00
2.098795175552368164e+00,3.489730358123779297e+00
-9.001847505569458008e-01,5.587312698364257812e+00
2.692979097366333008e+00,4.699597358703613281e+00
1.336147904396057129e+00,4.472876071929931641e+00
3.002474784851074219e+00,5.746759891510009766e+00
2.959184646606445312e+00,5.215589523315429688e+00
-1.017152070999145508e+00,1.563839912414550781e+00
2.421025514602661133e+00,6.175313472747802734e+00
3.376462221145629883e+00,7.181851387023925781e+00
4.680912196636199951e-01,2.076904922723770142e-01
2.136568546295166016e+00,2.850337266921997070e+00
1.526577174663543701e-01,2.595956325531005859e+00
2.864616870880126953e+00,4.777407169342041016e+00
3.884612083435058594e+00,4.155622482299804688e+00
7.491411566734313965e-01,7.633293420076370239e-02
-6.999961137771606445e-01,2.110211849212646484e+00
6.881857514381408691e-01,3.960205078125000000e+00
7.447383403778076172e-01,4.855187892913818359e+00
2.292757034301757812e+00,3.793126583099365234e+00
6.831339597702026367e-01,-1.214620232582092285e+00
1.770622968673706055e+00,7.200365543365478516e+00
1.398930907249450684e+00,3.524060010910034180e+00
-5.747830271720886230e-01,2.608231306076049805e+00
4.991574764251708984e+00,4.888134002685546875e+00
1.447229981422424316e+00,2.654412508010864258e+00
3.947271347045898438e+00,5.960245132446289062e+00
1.674691200256347656e+00,3.660771131515502930e+00
4.223005175590515137e-01,4.215667724609375000e+00
2.289853990077972412e-01,2.179540157318115234e+00
8.690713047981262207e-01,5.735937118530273438e+00
2.327884435653686523e+00,8.276223182678222656e+00
-4.336717128753662109e-01,4.514829635620117188e+00
2.534350156784057617e+00,3.177797794342041016e+00
2.132966279983520508e+00,4.821717262268066406e+00
2.015142440795898438e+00,2.545412540435791016e+00
1.327080607414245605e+00,4.786428928375244141e+00
2.693112134933471680e+00,4.934210777282714844e+00
1.670895576477050781e+00,3.139208555221557617e+00
1.262207865715026855e+00,5.156772613525390625e+00
3.753649950027465820e+00,7.037594318389892578e+00
7.323257446289062500e+00,2.470435142517089844e+00
1.943685293197631836e+00,4.197901725769042969e+00
3.470804452896118164e+00,4.977509975433349609e+00
-1.167369961738586426e+00,4.083320140838623047e+00
3.797586441040039062e+00,2.572365045547485352e+00
1.227140665054321289e+00,4.069137573242187500e+00
2.765173435211181641e+00,7.158460617065429688e+00
2.557121276855468750e+00,4.925054550170898438e+00
3.027715444564819336e+00,3.654448747634887695e+00
2.126539945602416992e+00,1.199934363365173340e+00
2.228976488113403320e+00,2.018840312957763672e+00
4.714288711547851562e+00,6.753896713256835938e+00
-6.640370488166809082e-01,5.147941589355468750e+00
4.475871562957763672e+00,2.405458927154541016e+00
5.913646817207336426e-01,4.285673618316650391e+00
2.697631597518920898e+00,1.303506135940551758e+00
1.487158060073852539e+00,2.977945804595947266e+00
1.746635437011718750e+00,2.397408008575439453e+00
-6.404730677604675293e-01,3.906485557556152344e+00
-1.717234492301940918e+00,6.481494903564453125e+00
-1.185658216476440430e+00,3.721006155014038086e+00
3.578405380249023438e+00,3.736979722976684570e+00
2.777464151382446289e+00,4.791480541229248047e+00
8.690054416656494141e-01,3.762761831283569336e+00
4.167696475982666016e+00,3.226390838623046875e+00
6.869736194610595703e+00,6.769480705261230469e+00
-6.836218237876892090e-01,3.955690383911132812e+00
3.109510660171508789e+00,6.996138095855712891e+00
1.523437619209289551e+00,6.416732311248779297e+00
4.971029281616210938e+00,6.017727851867675781e+00
2.784597396850585938e+00,2.871056079864501953e+00
3.497772932052612305e+00,3.694432735443115234e+00
3.542322158813476562e+00,6.897866725921630859e+00
1.669484376907348633e-01,4.436601638793945312e+00
1.218046784400939941e+00,5.091561794281005859e+00
1.054205894470214844e+00,2.848926067352294922e+00
2.525108814239501953e+00,5.362999916076660156e+00
1.425629854202270508e+00,3.303092718124389648e+00
3.963898181915283203e+00,7.490468025207519531e+00
3.948745489120483398e+00,4.201086044311523438e+00
-8.215202391147613525e-02,5.224980354309082031e+00
4.627398014068603516e+00,6.116951942443847656e+00
3.489459753036499023e+00,5.892453193664550781e+00
-1.050036907196044922e+00,5.897488594055175781e+00
4.737608909606933594e+00,4.677021980285644531e+00
2.554766178131103516e+00,4.465636253356933594e+00
4.703393936157226562e+00,2.680317401885986328e+00
3.647713422775268555e+00,3.614730358123779297e+00
1.948540449142456055e+00,4.184731006622314453e+00
3.658005714416503906e+00,5.246870040893554688e+00
1.725945591926574707e+00,3.696544647216796875e+00
-2.814549446105957031e+00,4.053752422332763672e+00
-4.155715465545654297e+00,4.021685600280761719e+00
2.936151027679443359e+00,4.177750110626220703e+00
2.111088037490844727e+00,4.758747100830078125e+00
1.888726830482482910e+00,3.737101316452026367e+00
-1.786199569702148438e+00,3.699598550796508789e+00
1.681452870368957520e+00,5.253611087799072266e+00
6.848453521728515625e+00,3.834669113159179688e+00
4.530147552490234375e+00,3.139559030532836914e+00
1.334629505872726440e-01,4.403764247894287109e+00
1.231496810913085938e+00,8.523454666137695312e+00
1.143135428428649902e+00,4.084142208099365234e+00
3.125404119491577148e+00,4.033770561218261719e+00
3.292870759963989258e+00,5.723522663116455078e+00
-8.339601159095764160e-01,2.863596677780151367e+00
-1.399871468544006348e+00,9.532010555267333984e-01
2.627053737640380859e+00,4.281109809875488281e+00
4.206844329833984375e+00,1.020804405212402344e+00
7.006736993789672852e-01,5.084895133972167969e+00
2.048694610595703125e+00,2.968513250350952148e+00
1.506514072418212891e+00,4.300981044769287109e+00
3.813424110412597656e-01,3.920811176300048828e+00
2.301796197891235352e+00,6.236673355102539062e+00
-2.082685947418212891e+00,2.798761606216430664e+00
3.520767211914062500e+00,3.860787391662597656e+00
3.092322826385498047e+00,3.979562520980834961e+00
8.719824552536010742e-01,3.976347923278808594e+00
4.569592475891113281e+00,4.010034084320068359e+00
1.363153457641601562e+00,4.676874160766601562e+00
1.294230341911315918e+00,4.451141834259033203e+00
3.791902780532836914e+00,5.351119995117187500e+00
2.054857730865478516e+00,3.119155168533325195e+00
1.068543314933776855e+00,2.255095958709716797e+00
3.416353225708007812e+00,2.866627454757690430e+00
-1.861565560102462769e-02,3.445865631103515625e+00
3.466290235519409180e+00,4.934438228607177734e+00
5.273981094360351562e+00,4.923436164855957031e+00
4.570487976074218750e+00,5.694352149963378906e+00
3.272266149520874023e+00,3.105565786361694336e+00
-3.467831611633300781e-01,3.499603509902954102e+00
1.960303783416748047e+00,3.985842943191528320e+00
1.520240187644958496e+00,5.346796989440917969e+00
6.771265864372253418e-01,4.729865074157714844e+00
1.157819032669067383e+00,2.812733173370361328e+00
5.285096645355224609e+00,7.093639850616455078e+00
5.379686832427978516e+00,1.296069622039794922e+00
2.780817031860351562e+00,3.729974985122680664e+00
4.086338043212890625e+00,3.930692195892333984e+00
3.873144984245300293e-01,1.653073787689208984e+00
2.282589673995971680e+00,1.997427225112915039e+00
3.167298555374145508e+00,4.615487575531005859e+00
6.495973587036132812e+00,5.781527042388916016e+00
1.603329658508300781e+00,6.177476882934570312e+00
3.045156955718994141e+00,3.436379194259643555e+00
2.473911285400390625e+00,4.801105022430419922e+00
-9.013864398002624512e-02,3.387024641036987305e+00
8.937134146690368652e-01,6.439023971557617188e+00
1.912104606628417969e+00,3.733131885528564453e+00
2.155255675315856934e-01,1.727652192115783691e+00
2.215444445610046387e-01,2.480344772338867188e+00
4.763782978057861328e+00,1.787485480308532715e+00
4.990929365158081055e-01,4.643555641174316406e+00
2.509611606597900391e+00,2.395907640457153320e+00
1.373736113309860229e-01,4.791570186614990234e+00
3.231760263442993164e+00,1.856115460395812988e+00
-1.641210794448852539e+00,5.242120742797851562e+00
2.850615501403808594e+00,3.977785825729370117e+00
5.153517246246337891e+00,5.104272842407226562e+00
2.727928161621093750e+00,3.430393457412719727e+00
1.995824337005615234e+00,7.033207416534423828e+00
-6.625281572341918945e-01,4.403141975402832031e+00
2.631995201110839844e+00,2.832442522048950195e+00
2.055593252182006836e+00,2.812526226043701172e+00
8.664113283157348633e-01,5.604177474975585938e+00
5.233045220375061035e-01,4.647527694702148438e+00
3.947172641754150391e+00,2.497478008270263672e+00
-5.738681554794311523e-01,-1.616294085979461670e-01
2.697950363159179688e+00,3.158266782760620117e+00
1.566943526268005371e+00,6.191919803619384766e+00
2.627184152603149414e+00,2.143922567367553711e+00
2.349318742752075195e+00,4.090196609497070312e+00
3.773462533950805664e+00,5.158368587493896484e+00
2.498543977737426758e+00,6.517849445343017578e+00
1.483738899230957031e+00,3.093148946762084961e+00
1.510658740997314453e+00,5.488789558410644531e+00
1.186215996742248535e+00,1.561004638671875000e+00
-1.501051425933837891e+00,5.680877208709716797e+00
3.031272411346435547e+00,4.530050277709960938e+00
3.150032520294189453e+00,1.969876527786254883e+00
3.625401973724365234e+00,5.341612815856933594e+00
2.563506603240966797e+00,3.331913471221923828e+00
2.590986967086791992e+00,1.473194360733032227e+00
-1.376129388809204102e+00,2.632582664489746094e+00
3.190737962722778320e-01,5.796802520751953125e+00
-3.931860327720642090e-01,2.926467180252075195e+00
1.379291296005249023e+00,3.889092683792114258e+00
2.510243654251098633e+00,3.229576110839843750e+00
1.399428367614746094e+00,4.713774681091308594e+00
2.046817779541015625e+00,1.468086838722229004e+00
4.297623634338378906e+00,6.240061283111572266e+00
1.939297437667846680e+00,1.399674773216247559e+00
3.177913665771484375e+00,5.257402420043945312e+00
2.033361434936523438e+00,5.707668781280517578e+00
6.726999878883361816e-01,3.096110820770263672e+00
4.172365665435791016e+00,5.345933914184570312e+00
1.464999914169311523e+00,2.925326347351074219e+00
2.654437303543090820e+00,4.526343345642089844e+00
2.981713533401489258e+00,5.292416572570800781e+00
1.061194539070129395e+00,6.114361286163330078e+00
4.459622859954833984e+00,2.580561399459838867e+00
2.079153060913085938e+00,5.024734497070312500e+00
2.643538236618041992e+00,3.710416555404663086e+00
4.727073669433593750e+00,5.624628543853759766e+00
2.744120597839355469e+00,1.590687274932861328e+00
1.288187623023986816e+00,4.724434852600097656e+00
4.093226909637451172e+00,8.619084358215332031e-01
2.183675050735473633e+00,2.681406736373901367e+00
3.864909410476684570e+00,2.208508253097534180e+00
2.144800901412963867e+00,3.337111949920654297e+00
4.234889984130859375e+00,2.798065900802612305e+00
3.423310518264770508e+00,4.421403408050537109e+00
1.898061782121658325e-01,4.659400463104248047e+00
3.847420454025268555e+00,6.296405315399169922e+00
7.902671694755554199e-01,4.809300899505615234e+00
4.192651748657226562e+00,2.395493745803833008e+00
5.973813533782958984e-01,2.838541269302368164e+00
6.020365953445434570e-01,3.200665712356567383e+00
2.400286681950092316e-02,4.324768483638763428e-01
4.447204113006591797e+00,5.800231456756591797e+00
2.543115139007568359e+00,1.834636092185974121e+00
1.754037290811538696e-02,3.406368732452392578e+00
1.491551756858825684e+00,4.177862644195556641e+00
8.369041979312896729e-02,5.795568943023681641e+00
1.478640079498291016e+00,6.072201251983642578e+00
5.378074049949645996e-01,3.953806638717651367e+00
1.230171322822570801e-01,1.088647723197937012e+00
1.983451843261718750e+00,4.843062400817871094e+00
2.004068374633789062e+00,3.762768745422363281e+00
5.940656661987304688e-01,2.092854022979736328e+00
3.446159839630126953e+00,6.849216461181640625e+00
1.453197002410888672e+00,1.886571764945983887e+00
3.643651485443115234e+00,5.257246494293212891e+00
2.306206703186035156e+00,4.000829696655273438e+00
6.847274899482727051e-01,4.478651046752929688e+00
4.721317291259765625e+00,1.158911585807800293e+00
2.316734790802001953e+00,6.319136619567871094e+00
1.229591965675354004e+00,3.933569431304931641e+00
7.487546205520629883e-01,3.702723741531372070e+00
2.781035304069519043e-01,3.831910133361816406e+00
5.111600399017333984e+00,4.646972179412841797e+00
1.589684367179870605e+00,4.809947967529296875e+00
4.424433708190917969e+00,4.245464324951171875e+00
-1.242843270301818848e+00,-1.234612464904785156e+00
-1.095419287681579590e+00,-8.806634545326232910e-01
-4.294766187667846680e-01,2.397037982940673828e+00
-2.219728469848632812e+00,-3.660534143447875977e+00
-2.347165584564208984e+00,-4.890331268310546875e+00
-1.839672446250915527e+00,-3.360088825225830078e+00
-1.815471649169921875e+00,-4.158751487731933594e+00
-3.471722304821014404e-01,2.258475065231323242e+00
-1.302194952964782715e+00,-1.814255595207214355e+00
-2.679040908813476562e+00,-5.468957424163818359e+00
-2.585015058517456055e+00,-3.383676528930664062e+00
-3.109832525253295898e+00,-6.328908443450927734e+00
-1.894491314888000488e+00,-2.796705007553100586e+00
-1.594282746315002441e+00,-1.157137751579284668e+00
-1.175772905349731445e+00,8.502533435821533203e-01
-7.590847611427307129e-01,1.005317687988281250e+00
-1.539164543151855469e+00,-1.882534384727478027e+00
-9.032731056213378906e-01,5.256881713867187500e-01
-1.850414991378784180e+00,-4.476584434509277344e+00
-1.058349132537841797e+00,-2.001439809799194336e+00
-2.119521617889404297e+00,-4.976629734039306641e+00
-2.044614791870117188e+00,-5.101184844970703125e+00
-1.226136326789855957e+00,-2.744000673294067383e+00
-1.496451973915100098e+00,-1.050098419189453125e+00
-1.823179244995117188e+00,-3.408336877822875977e+00
-4.771178066730499268e-01,-4.974707067012786865e-01
-1.789519071578979492e+00,-3.213632345199584961e+00
-8.992113471031188965e-01,-4.492775797843933105e-01
-1.826335430145263672e+00,-3.393202066421508789e+00
-7.137565016746520996e-01,-3.041622042655944824e-01
-7.095766067504882812e-01,-1.688751578330993652e+00
-2.103969812393188477e+00,-1.651493668556213379e+00
-3.087124228477478027e-01,9.455807805061340332e-01
-1.191470026969909668e+00,-2.446410894393920898e+00
-2.036593437194824219e+00,-4.071095943450927734e+00
-4.398393630981445312e-01,1.003086566925048828e+00
-1.104343533515930176e+00,-2.651153564453125000e+00
-1.284023046493530273e+00,-2.983240842819213867e+00
-1.731492638587951660e+00,-3.698845863342285156e+00
-2.281588077545166016e+00,-2.903106212615966797e+00
-1.659912228584289551e+00,-2.692438662052154541e-01
-7.275412082672119141e-01,6.907263398170471191e-02
-2.311099767684936523e+00,-5.725354671478271484e+00
-1.001660704612731934e+00,6.237105727195739746e-01
-1.849506139755249023e+00,-4.922230720520019531e+00
-3.031235933303833008e+00,-2.837591648101806641e+00
-2.401140928268432617e+00,-5.877739906311035156e+00
-1.390664577484130859e+00,-2.421114206314086914e+00
-1.208744525909423828e+00,-1.950784921646118164e+00
-2.139530897140502930e+00,-4.885053634643554688e+00
-1.897867441177368164e+00,-3.901503086090087891e+00
-1.654721260070800781e+00,-4.106561660766601562e+00
-2.287811994552612305e+00,-3.518486022949218750e+00
-1.602282762527465820e+00,-2.221024513244628906e+00
-1.568445086479187012e+00,-1.828639149665832520e+00
-2.000766992568969727e+00,-3.467619895935058594e+00
-2.515789031982421875e+00,-4.042477607727050781e+00
-1.381847381591796875e+00,-2.901951551437377930e+00
-4.933958351612091064e-01,3.868054971098899841e-02
-1.709881544113159180e+00,-3.421865463256835938e+00
-1.858913540840148926e+00,-1.937602519989013672e+00
-5.156052112579345703e-01,6.564375758171081543e-01
-2.070071458816528320e+00,-3.783221960067749023e+00
-1.730214357376098633e+00,-5.456205844879150391e+00
-1.075723290443420410e+00,-1.206061005592346191e+00
-1.168111324310302734e+00,-1.237934708595275879e+00
-1.844616293907165527e+00,-3.995171785354614258e+00
-2.016998529434204102e+00,-2.009313583374023438e+00
-2.585330486297607422e+00,-4.544304370880126953e+00
-1.326772093772888184e+00,-4.894547760486602783e-01
-1.447903871536254883e+00,-3.668655455112457275e-01
-1.913177847862243652e+00,-1.636287093162536621e+00
-1.754997611045837402e+00,-3.788180351257324219e+00
-2.011263608932495117e+00,-3.242845296859741211e+00
-1.268017768859863281e+00,-2.941627502441406250e+00
-2.109370708465576172e+00,-3.426589250564575195e+00
-1.155080437660217285e+00,-1.205226421356201172e+00
-2.097719430923461914e+00,-4.169528007507324219e+00
-2.009994268417358398e+00,-2.914871454238891602e+00
-1.816743969917297363e+00,-2.283753633499145508e+00
-2.539900064468383789e+00,-4.024396419525146484e+00
-2.058874607086181641e+00,-5.303652286529541016e-01
-1.699541449546813965e+00,-2.243141412734985352e+00
-2.264666080474853516e+00,-3.914834260940551758e+00
-3.034600734710693359e+00,-6.841545104980468750e+00
-1.229471921920776367e+00,-1.082862138748168945e+00
-2.750726222991943359e+00,-4.522497177124023438e+00
-2.752325534820556641e+00,-3.115487575531005859e+00
-1.628398180007934570e+00,-1.353632211685180664e+00
-1.664132237434387207e+00,-9.437576532363891602e-01
-3.164981305599212646e-01,1.405456364154815674e-01
-2.465487957000732422e+00,-5.161020755767822266e+00
-1.767622351646423340e+00,-3.963476181030273438e+00
-1.760413050651550293e+00,-3.164552927017211914e+00
-2.046052217483520508e+00,-3.366759300231933594e+00
-1.364241957664489746e+00,-4.415922641754150391e+00
-1.573774456977844238e+00,-1.882308483123779297e+00
-7.257664203643798828e-01,-1.986317634582519531e+00
-6.477521061897277832e-01,-8.862375617027282715e-01
-1.460777282714843750e+00,-8.694803714752197266e-01
-1.932244062423706055e+00,-4.386851787567138672e+00
-1.792721390724182129e+00,-1.500824570655822754e+00
-1.204334497451782227e+00,-2.772529602050781250e+00
-1.755534887313842773e+00,-2.304260253906250000e+00
-1.881568908691406250e+00,-2.924963712692260742e+00
-1.823149323463439941e+00,-1.735073924064636230e+00
-2.145784854888916016e+00,-3.208856105804443359e+00
-1.178397178649902344e+00,-8.408350348472595215e-01
-2.010129928588867188e+00,-3.074575185775756836e+00
-1.375188589096069336e+00,-2.532815337181091309e-01
-2.356101751327514648e+00,-3.168446540832519531e+00
-1.173501014709472656e+00,1.562106907367706299e-01
-2.283725500106811523e+00,-3.350467205047607422e+00
-1.787211656570434570e+00,-3.288959026336669922e+00
-1.796011686325073242e+00,-1.544528961181640625e+00
-2.859528064727783203e+00,-5.301880359649658203e+00
-2.598081588745117188e+00,-4.126145839691162109e+00
-2.181718349456787109e+00,-4.653690814971923828e+00
-2.525157928466796875e+00,-4.267231464385986328e+00
-7.035300731658935547e-01,-1.497660756111145020e+00
-2.488144159317016602e+00,-3.711126089096069336e+00
-8.714328408241271973e-01,-4.744287431240081787e-01
-1.322244286537170410e+00,-2.080641031265258789e+00
-2.110393285751342773e+00,-1.687592148780822754e+00
-2.551229476928710938e+00,-3.403919219970703125e+00
-2.125189304351806641e+00,-3.278535842895507812e+00
-2.082503318786621094e+00,-4.362644195556640625e+00
-3.490726470947265625e+00,-5.780246257781982422e+00
-7.121108174324035645e-01,7.058411240577697754e-01
-6.644344329833984375e-01,-8.047666549682617188e-01
-3.416036367416381836e+00,-7.224320888519287109e+00
-1.159836053848266602e+00,-1.482872962951660156e+00
-1.603676438331604004e+00,-3.946702778339385986e-01
-1.135136723518371582e+00,-9.988082647323608398e-01
-9.189022779464721680e-01,1.315239071846008301e+00
-1.933020830154418945e+00,-5.060356855392456055e-01
-1.686840057373046875e+00,-4.588482856750488281e+00
-1.931870341300964355e+00,-3.822252273559570312e+00
-1.331823110580444336e+00,-2.854285478591918945e+00
-9.507471919059753418e-01,1.137861013412475586e-01
-2.591747999191284180e+00,-6.070957660675048828e+00
-1.537106275558471680e+00,-1.017751336097717285e+00
-1.866441249847412109e+00,-2.828344821929931641e+00
-1.748356461524963379e+00,-2.116157531738281250e+00
-3.319653749465942383e+00,-6.713317394256591797e+00
-1.707185745239257812e+00,-4.051381587982177734e+00
-1.908269762992858887e+00,-4.025516510009765625e+00
-1.528957247734069824e+00,-1.226872682571411133e+00
-1.294859290122985840e+00,-2.089542150497436523e+00
-8.109372258186340332e-01,-7.453123331069946289e-01
-1.633653521537780762e+00,-3.027745962142944336e+00
-1.465833306312561035e+00,-3.830994367599487305e+00
-2.347053289413452148e+00,-4.614310264587402344e+00
-2.224208831787109375e+00,-5.493893623352050781e+00
-1.506794929504394531e+00,-2.800957441329956055e+00
-1.348288774490356445e+00,-2.908205270767211914e+00
-1.302623867988586426e+00,-1.456930875778198242e+00
-7.146354317665100098e-01,-1.845106720924377441e+00
-2.492484807968139648e+00,-3.156773567199707031e+00
-3.189237594604492188e+00,-5.545902729034423828e+00
-2.174277782440185547e+00,-4.920329093933105469e+00
-1.508050203323364258e+00,-2.464316129684448242e+00
-1.900682091712951660e+00,-4.300573825836181641e+00
-3.180366754531860352e+00,-4.767496585845947266e+00
-1.851885676383972168e+00,-2.256789207458496094e+00
-2.777381658554077148e+00,-7.003839969635009766e+00
-2.721852302551269531e+00,-4.459046363830566406e+00
-1.905186533927917480e+00,-3.681345701217651367e+00
-2.401817083358764648e+00,-3.771981954574584961e+00
-1.017282009124755859e+00,-2.414213895797729492e+00
-1.058377861976623535e+00,-4.755952358245849609e-01
-1.240078449249267578e+00,-1.418722987174987793e+00
-2.294207811355590820e+00,-1.998794555664062500e+00
-3.822354078292846680e-01,2.085070610046386719e+00
-2.085903406143188477e+00,-3.710904836654663086e+00
-2.377212047576904297e+00,-2.694323539733886719e+00
-2.133099317550659180e+00,-3.147387504577636719e+00
-1.489341259002685547e+00,-1.553406119346618652e+00
-8.445582985877990723e-01,-1.124427318572998047e+00
-2.713032245635986328e+00,-4.560100555419921875e+00
-1.337196826934814453e+00,-1.428483963012695312e+00
-7.582987546920776367e-01,-2.137527912855148315e-01
-1.980976343154907227e+00,-2.487800359725952148e+00
-2.539003610610961914e+00,-4.707858085632324219e+00
-2.013833761215209961e+00,-5.235190868377685547e+00
-1.658169150352478027e+00,-1.226945281028747559e+00
-2.444368124008178711e+00,-5.350033283233642578e+00
-1.584670543670654297e+00,-2.504564523696899414e+00
-3.171175479888916016e+00,-6.788055419921875000e+00
-4.965665638446807861e-01,-4.592285156250000000e-01
-1.660732388496398926e+00,-2.570012092590332031e+00
-1.355867266654968262e+00,-2.592758417129516602e+00
-1.307930231094360352e+00,-1.708221063017845154e-02
-1.265864372253417969e+00,-1.395324230194091797e+00
-2.054057598114013672e+00,-4.858973026275634766e+00
-2.256483793258666992e+00,-2.813183546066284180e+00
-1.784499526023864746e+00,-3.517618894577026367e+00
-2.188408136367797852e+00,-3.108680486679077148e+00
-1.533330082893371582e+00,-3.375034809112548828e+00
-1.254641413688659668e+00,-6.170817464590072632e-02
-6.646495461463928223e-01,-3.822051286697387695e+00
-1.242641329765319824e+00,-1.002251029014587402e+00
-1.705957889556884766e+00,-2.383490651845932007e-01
-1.754501700401306152e+00,-1.344565629959106445e+00
-1.922873616218566895e+00,-1.887701153755187988e+00
-2.180135488510131836e+00,-3.497741460800170898e+00
-2.395541429519653320e+00,-6.147681713104248047e+00
-8.716289997100830078e-01,7.642809748649597168e-01
-2.251802206039428711e+00,-4.792253971099853516e+00
-2.576329946517944336e+00,-3.629364252090454102e+00
-1.213866353034973145e+00,-1.290934443473815918e+00
-1.004873991012573242e+00,-1.578812114894390106e-02
-1.373063564300537109e+00,-6.680499315261840820e-01
-1.875464439392089844e+00,-2.597344875335693359e+00
-1.396797299385070801e+00,-2.639379501342773438e+00
-1.480321407318115234e+00,-1.834953188896179199e+00
-1.310322999954223633e+00,6.932673454284667969e-01
-1.170035958290100098e+00,-2.274763584136962891e+00
-1.930566668510437012e+00,-3.973823308944702148e+00
-1.495451569557189941e+00,-2.479126214981079102e+00
-1.719307780265808105e+00,-1.440786480903625488e+00
-2.115420579910278320e+00,-2.921153068542480469e+00
-2.902172803878784180e+00,-6.403282642364501953e+00
-2.123595952987670898e+00,-5.653271198272705078e+00
-3.889298200607299805e+00,-6.671729564666748047e+00
-2.220785766839981079e-01,-1.265064597129821777e+00
-3.440355658531188965e-01,-4.095622003078460693e-01
-1.666075587272644043e+00,-2.213082551956176758e+00
-2.141091346740722656e+00,-3.216070413589477539e+00
-2.002708435058593750e+00,-4.508625030517578125e+00
-1.163953304290771484e+00,-2.266754388809204102e+00
-1.419442415237426758e+00,-2.878950357437133789e+00
-2.333353996276855469e+00,-5.693368911743164062e+00
-1.693815708160400391e+00,-1.455255627632141113e+00
-7.100641131401062012e-01,-6.757421046495437622e-02
-2.603151321411132812e+00,-4.325344562530517578e+00
-2.539210081100463867e+00,-5.140425682067871094e+00
-1.445565462112426758e+00,-2.853355407714843750e+00
-2.311993122100830078e+00,-4.349612712860107422e+00
-2.556767225265502930e+00,-3.069405794143676758e+00
-2.145934581756591797e+00,-3.015537500381469727e+00
-1.763145327568054199e+00,-2.840219020843505859e+00
-3.289963006973266602e+00,-5.488296031951904297e+00
-1.681397080421447754e+00,-1.174711704254150391e+00
-1.520425677299499512e+00,-2.374126434326171875e+00
-8.825985193252563477e-01,-2.062326192855834961e+00
-2.195888519287109375e+00,-4.266590118408203125e+00
-1.309881806373596191e+00,-7.552784681320190430e-01
-1.509598731994628906e+00,-7.732199430465698242e-01
-2.090598106384277344e+00,-3.315078258514404297e+00


==> eps/train_original0.csv <==
2.740184783935546875e+00,1.605002641677856445e+00
2.999109268188476562e+00,3.448765754699707031e+00
1.181604146957397461e+00,3.204127550125122070e-01
1.774523258209228516e+00,3.068940639495849609e+00
-8.063197135925292969e-02,3.778592824935913086e+00
8.858323097229003906e-01,9.766278266906738281e-01
1.682144403457641602e+00,2.837155580520629883e+00
3.352485656738281250e+00,1.784618258476257324e+00
3.491687536239624023e+00,3.402688980102539062e+00
2.147011756896972656e+00,2.134810924530029297e+00
8.427283763885498047e-01,1.637973546981811523e+00
1.063778758049011230e+00,2.897464513778686523e+00
9.186739921569824219e-01,1.846063852310180664e+00
1.809104681015014648e+00,2.670695781707763672e+00
4.157382488250732422e+00,1.397978186607360840e+00
1.504289150238037109e+00,2.094922780990600586e+00
1.721251726150512695e+00,3.087327003479003906e+00
1.946244359016418457e+00,2.608355045318603516e+00
2.871737957000732422e+00,2.352114200592041016e+00
2.487944364547729492e+00,2.556664466857910156e+00
1.193042755126953125e+00,1.154518365859985352e+00
1.328282594680786133e+00,1.342396020889282227e+00
2.515362262725830078e+00,1.872427105903625488e+00
3.194554328918457031e+00,2.504744529724121094e+00
2.344912290573120117e+00,1.211270213127136230e+00
2.220360994338989258e+00,1.794082641601562500e+00
3.422472476959228516e+00,3.889868259429931641e+00
3.697612762451171875e+00,2.443539619445800781e+00
2.635646104812622070e+00,2.192739486694335938e+00
2.846286058425903320e+00,2.539207696914672852e+00
3.455816507339477539e-01,2.087173700332641602e+00
1.189788579940795898e+00,5.396963357925415039e-01
2.020065784454345703e+00,1.796613454818725586e+00
4.264155864715576172e+00,3.280043363571166992e+00
1.088194608688354492e+00,1.888082623481750488e+00
2.313475608825683594e+00,2.674568414688110352e+00
2.359715223312377930e+00,4.013337135314941406e+00
5.212460517883300781e+00,1.205844521522521973e+00
4.446981906890869141e+00,1.339262962341308594e+00
2.285214900970458984e+00,2.093996763229370117e+00
3.043338537216186523e+00,2.648028612136840820e+00
3.672251701354980469e-01,2.289007902145385742e+00
2.941375255584716797e+00,3.306360244750976562e+00
1.013308763504028320e+00,2.354425191879272461e+00
2.769138336181640625e+00,2.180073261260986328e+00
3.248299121856689453e+00,2.567517757415771484e+00
3.271873712539672852e+00,2.170583486557006836e+00
2.822503566741943359e+00,1.269220232963562012e+00
2.746954441070556641e+00,3.147476673126220703e+00
2.857561111450195312e+00,2.996896982192993164e+00
5.050637722015380859e-01,3.558900356292724609e-01
1.922836065292358398e+00,2.270179510116577148e+00
2.351032257080078125e+00,1.685611724853515625e+00
1.817838430404663086e+00,1.454660773277282715e+00
4.233020782470703125e+00,1.529474973678588867e+00
1.421376943588256836e+00,1.986210942268371582e+00
3.210469722747802734e+00,2.037239313125610352e+00
1.380523443222045898e+00,9.080866575241088867e-01
2.018638849258422852e+00,2.496137380599975586e+00
6.303515434265136719e-01,3.340574741363525391e+00
2.789059638977050781e+00,2.709832906723022461e+00
2.395605564117431641e+00,2.227364778518676758e+00
3.078845024108886719e+00,1.573362469673156738e+00
2.094383955001831055e+00,3.808367967605590820e+00
-4.944851398468017578e-01,1.584703922271728516e-01
1.901982903480529785e+00,4.051738739013671875e+00
1.930989980697631836e+00,4.337813854217529297e-01
3.816595077514648438e+00,2.080597877502441406e+00
1.882463216781616211e+00,1.747594356536865234e+00
2.672545194625854492e+00,1.999463438987731934e+00
3.887225151062011719e+00,2.885054826736450195e+00
2.112666368484497070e-01,1.520137548446655273e+00
1.842945575714111328e+00,3.192174911499023438e+00
9.781408309936523438e-01,1.001134634017944336e+00
1.436101794242858887e+00,1.512830257415771484e+00
1.569245457649230957e+00,2.751454114913940430e+00
2.128791570663452148e+00,7.514406442642211914e-01
1.842381954193115234e+00,8.115532398223876953e-01
2.127631187438964844e+00,2.168269157409667969e+00
3.779003858566284180e+00,8.591403961181640625e-01
2.070890426635742188e+00,1.429871320724487305e+00
2.087856531143188477e-01,2.687958240509033203e+00
1.153990864753723145e+00,1.865478277206420898e+00
6.415721178054809570e-01,2.712554454803466797e+00
2.738699913024902344e+00,2.217120170593261719e+00
1.150401830673217773e+00,6.104054450988769531e-01
2.535085916519165039e+00,3.144628524780273438e+00
1.002220630645751953e+00,1.864335775375366211e+00
8.635712862014770508e-01,8.290657997131347656e-01
3.554533481597900391e+00,4.036963939666748047e+00
1.926341891288757324e+00,2.307430267333984375e+00
4.004294395446777344e+00,9.199311733245849609e-01
2.313007831573486328e+00,2.585528135299682617e+00
2.882833480834960938e+00,2.001365184783935547e+00
1.015342354774475098e+00,2.807266950607299805e+00
9.669548273086547852e-01,2.893239259719848633e+00
1.761289954185485840e+00,2.654260635375976562e+00
1.163713693618774414e+00,1.872393608093261719e+00
2.567964315414428711e+00,2.067911863327026367e+00
2.313993930816650391e+00,2.726564645767211914e+00
1.620004415512084961e+00,2.906014204025268555e+00
2.756764411926269531e+00,1.255986213684082031e+00
1.835088729858398438e+00,1.681790590286254883e+00
1.006364583969116211e+00,2.180561542510986328e+00
1.320595741271972656e+00,9.495489597320556641e-01
6.671547889709472656e-02,3.340974092483520508e+00
2.142943859100341797e+00,2.575172185897827148e+00
1.508417606353759766e+00,2.455292224884033203e+00
3.395272254943847656e+00,2.577860116958618164e+00
1.556808352470397949e+00,4.729802608489990234e-01
4.049173831939697266e+00,6.539379358291625977e-01
1.418828487396240234e+00,1.867249011993408203e+00
3.194254875183105469e+00,1.881919264793395996e+00
2.651127338409423828e+00,4.138484954833984375e+00
2.600010633468627930e+00,4.774317741394042969e-01
1.627033472061157227e+00,1.718777894973754883e+00
4.353006839752197266e+00,2.068855047225952148e+00
2.991305589675903320e+00,1.251016139984130859e+00
2.993216991424560547e+00,1.573147416114807129e+00
2.407457351684570312e+00,3.301031112670898438e+00
2.622961282730102539e+00,-1.423285007476806641e-01
1.679023146629333496e+00,1.252681732177734375e+00
1.183831691741943359e-02,2.772361278533935547e+00
1.622653126716613770e+00,1.823036432266235352e+00
2.210428953170776367e+00,9.244735240936279297e-01
2.204539537429809570e+00,2.147916078567504883e+00
1.732097864151000977e+00,1.282265424728393555e+00
2.236361503601074219e+00,4.184246063232421875e-01
2.423815250396728516e+00,2.915146589279174805e+00
1.835017681121826172e+00,2.375050306320190430e+00
1.549997925758361816e+00,2.587015151977539062e+00
1.339520454406738281e+00,2.065990447998046875e+00
2.328263044357299805e+00,3.085638046264648438e+00
1.244221925735473633e+00,1.966645717620849609e+00
1.389963865280151367e+00,1.989906072616577148e+00
2.820858240127563477e+00,1.329819679260253906e+00
1.079299688339233398e+00,6.245599985122680664e-01
1.188897371292114258e+00,1.957859158515930176e+00
2.793077945709228516e+00,7.841478586196899414e-01
2.858753681182861328e+00,-4.014968872070312500e-04
1.383175730705261230e+00,3.222961902618408203e+00
2.040158033370971680e+00,-1.250545978546142578e-01
3.394931316375732422e+00,2.369431972503662109e+00
1.966356039047241211e-01,9.467329978942871094e-01
9.797643423080444336e-01,1.638498306274414062e+00
2.038318634033203125e+00,1.310828208923339844e+00
3.341577529907226562e+00,1.854078292846679688e+00
2.126976490020751953e+00,1.837683558464050293e+00
2.944244384765625000e+00,9.755802154541015625e-01
2.279343605041503906e+00,2.181098222732543945e+00
1.703819513320922852e+00,1.522508144378662109e+00
1.559887051582336426e+00,2.431714057922363281e+00
8.481217622756958008e-01,1.065627813339233398e+00
3.557772159576416016e+00,2.388583898544311523e+00
8.017936944961547852e-01,1.784641027450561523e+00
1.831233501434326172e+00,2.796076774597167969e+00
2.298842668533325195e+00,1.624613761901855469e+00
5.555977821350097656e-01,2.895939826965332031e+00
1.331328272819519043e+00,2.309000492095947266e+00
2.274198770523071289e+00,2.180646419525146484e+00
1.358421683311462402e+00,1.708852410316467285e+00
1.134358644485473633e+00,9.631494283676147461e-01
4.048287868499755859e-01,1.420344114303588867e+00
1.553680896759033203e+00,3.435289382934570312e+00
3.173702239990234375e+00,1.951571702957153320e+00
9.183480739593505859e-01,1.441079735755920410e+00
3.420950889587402344e+00,2.312629938125610352e+00
5.755259990692138672e-01,2.529633760452270508e+00
1.831786155700683594e+00,1.485516190528869629e+00
1.679597377777099609e+00,1.042686104774475098e+00
2.282045841217041016e+00,1.567237973213195801e+00
2.300859689712524414e+00,3.286605834960937500e+00
1.795770883560180664e+00,3.651234149932861328e+00
1.950786471366882324e+00,1.190722584724426270e+00
1.950710535049438477e+00,2.843602895736694336e-01
2.558148145675659180e+00,1.405120611190795898e+00
2.312479496002197266e+00,1.280555725097656250e+00
1.220292925834655762e+00,1.160535335540771484e+00
7.359507083892822266e-01,3.072631835937500000e+00
1.822145819664001465e+00,1.665650725364685059e+00
1.548054695129394531e+00,1.120538234710693359e+00
3.424102306365966797e+00,2.440046787261962891e+00
3.790941238403320312e+00,2.168209075927734375e+00
2.976907968521118164e+00,3.525704145431518555e+00
2.743019580841064453e+00,3.512638807296752930e-01
1.881776094436645508e+00,2.494445800781250000e+00
3.099944591522216797e+00,9.224413633346557617e-01
1.160130977630615234e+00,3.013619422912597656e+00
2.417696237564086914e+00,1.773461699485778809e+00
2.496489286422729492e+00,4.512083530426025391e-02
1.114912986755371094e+00,2.371903896331787109e+00
1.320917487144470215e+00,4.665343761444091797e-01
1.593867540359497070e+00,2.899566411972045898e+00
2.532154560089111328e+00,2.552567958831787109e+00
1.139498710632324219e+00,2.749049663543701172e+00
5.687248706817626953e-02,6.176768541336059570e-01
3.555882930755615234e+00,1.601227998733520508e+00
1.744626402854919434e+00,6.319024562835693359e-01
1.991866111755371094e+00,2.240341901779174805e+00
1.990543365478515625e+00,-2.366900444030761719e-01
1.472635507583618164e+00,8.602377176284790039e-01
1.476848959922790527e+00,2.490990638732910156e+00
2.088014364242553711e+00,1.032643556594848633e+00
1.420085668563842773e+00,2.415135145187377930e+00
3.154102325439453125e+00,1.700856208801269531e+00
4.123812675476074219e+00,2.468133449554443359e+00
6.452981233596801758e-01,1.434000134468078613e+00
2.596412420272827148e+00,7.596057653427124023e-01
2.564783334732055664e+00,2.809479236602783203e+00
1.990877628326416016e+00,2.901899814605712891e+00
1.826371669769287109e+00,1.588770866394042969e+00
2.344924211502075195e+00,2.724228143692016602e+00
6.745852231979370117e-01,1.237627983093261719e+00
2.919974088668823242e+00,2.522678852081298828e+00
2.288972616195678711e+00,1.523252725601196289e-01
1.159450292587280273e+00,3.001240730285644531e+00
2.445174217224121094e+00,2.944357633590698242e+00
2.358817338943481445e+00,1.756629109382629395e+00
7.459514141082763672e-01,1.390206575393676758e+00
5.571520328521728516e-01,2.399344921112060547e+00
2.253190994262695312e+00,7.891881465911865234e-01
2.825587034225463867e+00,2.824948072433471680e+00
2.487868785858154297e+00,2.650448799133300781e+00
1.812123537063598633e+00,2.155595064163208008e+00
1.656825661659240723e+00,3.721537113189697266e+00
1.551817893981933594e+00,2.137192726135253906e+00
4.883172988891601562e+00,2.935518026351928711e+00
2.577632188796997070e+00,8.165037631988525391e-01
2.816865444183349609e-01,2.495249509811401367e+00
-3.164429664611816406e-01,1.127004265785217285e+00
2.738191366195678711e+00,1.348111867904663086e+00
1.642748713493347168e+00,3.006692886352539062e+00
2.723957300186157227e+00,-9.707093238830566406e-02
1.872636198997497559e+00,1.176832795143127441e+00
4.114674568176269531e+00,3.663332462310791016e+00
4.665948152542114258e-01,2.118132352828979492e+00
1.155169486999511719e+00,3.363470554351806641e+00
1.295371532440185547e+00,2.257339954376220703e+00
5.144369125366210938e+00,1.444336891174316406e+00
2.837767124176025391e+00,3.641177415847778320e+00
2.725248098373413086e+00,1.412591934204101562e+00
2.947438240051269531e+00,3.989077806472778320e-01
1.678508281707763672e+00,1.154318809509277344e+00
4.985610008239746094e+00,2.316533088684082031e+00
-9.224581718444824219e-02,1.623577594757080078e+00
2.328067779541015625e+00,2.528364896774291992e+00
3.790702819824218750e-01,2.489027023315429688e+00
2.284281730651855469e+00,2.924888849258422852e+00
2.351920366287231445e+00,2.763202905654907227e+00
1.749715328216552734e+00,2.921916246414184570e-01
4.232252120971679688e+00,1.780001282691955566e+00
2.182827472686767578e+00,1.863617658615112305e+00
6.063966751098632812e-01,1.920173406600952148e+00
1.761640906333923340e+00,1.725563526153564453e+00
2.551228046417236328e+00,2.445214271545410156e+00
2.761217594146728516e+00,2.360077619552612305e+00
1.624991893768310547e+00,1.136773347854614258e+00
1.871522188186645508e+00,3.249288558959960938e+00
1.585910916328430176e+00,2.402524471282958984e+00
4.071459770202636719e+00,3.432579994201660156e+00
2.709312677383422852e+00,1.103469610214233398e+00
2.482661008834838867e+00,1.980314612388610840e+00
2.429983615875244141e+00,1.798755049705505371e+00
2.790144920349121094e+00,2.459506750106811523e+00
2.754292488098144531e+00,1.206423044204711914e-01
2.961872816085815430e+00,1.990832686424255371e+00
2.760663270950317383e+00,2.124636888504028320e+00
1.665788888931274414e+00,1.795942544937133789e+00
1.948183536529541016e+00,6.259778738021850586e-01
1.073281884193420410e+00,2.786237716674804688e+00
1.145214319229125977e+00,1.516913414001464844e+00
2.625693082809448242e+00,1.968378543853759766e+00
1.163780093193054199e+00,2.551874876022338867e+00
2.304342269897460938e+00,-7.448503971099853516e-01
3.098536968231201172e+00,3.099953174591064453e+00
2.889158487319946289e+00,1.656318426132202148e+00
4.187276840209960938e+00,2.638570785522460938e+00
1.277656078338623047e+00,2.014567613601684570e+00
1.517470121383666992e+00,1.030319809913635254e+00
1.306738018989562988e+00,2.549028396606445312e+00
3.017690420150756836e+00,3.012550830841064453e+00
6.544088125228881836e-01,5.092179775238037109e-01
2.088801383972167969e+00,2.760150432586669922e+00
3.710984230041503906e+00,-1.755776405334472656e-01
2.134745836257934570e+00,1.845209836959838867e+00
1.622848868370056152e+00,1.349880933761596680e+00
1.471652984619140625e+00,5.511858463287353516e-01
2.464267015457153320e+00,9.443634748458862305e-01
3.306609392166137695e+00,1.771576285362243652e+00
3.187282085418701172e+00,1.466413617134094238e+00
7.226068973541259766e-01,6.897929906845092773e-01
8.249020576477050781e-01,1.851184129714965820e+00
2.934269666671752930e+00,2.399936676025390625e+00
1.774064183235168457e+00,1.892491579055786133e+00
2.274429321289062500e+00,1.800188064575195312e+00
2.972237110137939453e+00,2.257174491882324219e+00
2.402555704116821289e+00,1.418973445892333984e+00
1.938611388206481934e+00,3.006548404693603516e+00
1.730242252349853516e+00,3.331789016723632812e+00
1.596633672714233398e+00,1.334096789360046387e+00
3.533236026763916016e+00,1.149853944778442383e+00
8.220021724700927734e-01,2.089069366455078125e+00
7.494399547576904297e-01,2.344245433807373047e+00
3.035600900650024414e+00,1.669550895690917969e+00
2.523527145385742188e+00,2.801894664764404297e+00
1.566021919250488281e+00,1.180611133575439453e+00
8.119150400161743164e-01,1.558891534805297852e-01
1.527159571647644043e+00,1.978821754455566406e+00
4.839532852172851562e+00,2.070748329162597656e+00
4.084174633026123047e+00,4.290260076522827148e-01
2.448169469833374023e+00,1.052973628044128418e+00
2.841788768768310547e+00,2.691172122955322266e+00
2.499197483062744141e+00,3.255988121032714844e+00
2.343508720397949219e+00,2.250931501388549805e+00
2.031078338623046875e+00,1.854771137237548828e+00
-6.862401962280273438e-02,3.589105129241943359e+00
2.377843618392944336e+00,1.054313898086547852e+00
4.083522796630859375e+00,-9.504249095916748047e-01
3.111634731292724609e+00,2.581934690475463867e+00
1.427574753761291504e+00,8.303802013397216797e-01
2.388148784637451172e+00,3.427335739135742188e+00
2.163914680480957031e+00,2.904024124145507812e+00
2.179497957229614258e+00,2.603239536285400391e+00
8.132919073104858398e-01,1.571737051010131836e+00
1.903135180473327637e+00,2.071538209915161133e+00
1.064902544021606445e+00,1.967991709709167480e+00
1.761977434158325195e+00,3.282438039779663086e+00
9.930682182312011719e-01,5.592746734619140625e-01
3.654650688171386719e+00,3.007828712463378906e+00
3.656325340270996094e-01,1.930775761604309082e+00
2.420631170272827148e+00,5.386151075363159180e-01
2.480681896209716797e+00,1.518476486206054688e+00
2.441580057144165039e+00,2.090322971343994141e+00
9.212913513183593750e-01,1.501111984252929688e+00
2.240390539169311523e+00,2.334493398666381836e+00
2.083959579467773438e+00,2.091585636138916016e+00
8.153002262115478516e-01,3.049407005310058594e+00
1.804306626319885254e+00,1.986491799354553223e+00
1.656915307044982910e+00,8.828907012939453125e-01
3.028256654739379883e+00,1.038601160049438477e+00
2.445264577865600586e+00,5.124202966690063477e-01
3.621410846710205078e+00,2.176839351654052734e+00
1.416055440902709961e+00,1.345343351364135742e+00
3.295329332351684570e+00,1.449533939361572266e+00
2.260251045227050781e+00,3.642946720123291016e+00
2.282487630844116211e+00,3.532752513885498047e+00
7.957643270492553711e-01,1.571293115615844727e+00
1.417704463005065918e+00,2.342550277709960938e+00
3.194883108139038086e+00,1.087271928787231445e+00
2.729712486267089844e+00,2.132920503616333008e+00
1.435345530509948730e+00,2.621049165725708008e+00
1.820533275604248047e+00,4.775138378143310547e+00
2.646499395370483398e+00,1.998502016067504883e+00
3.059758901596069336e+00,3.198865890502929688e+00
2.380007982254028320e+00,1.580801486968994141e+00
1.829375863075256348e+00,2.124920845031738281e+00
1.835636019706726074e+00,1.928305745124816895e+00
1.128366112709045410e+00,2.381875991821289062e+00
2.747676610946655273e+00,5.295101404190063477e-01
5.075136423110961914e-01,2.042481899261474609e+00
2.194901466369628906e+00,1.519435763359069824e+00
1.486371994018554688e+00,3.546869993209838867e+00
2.564517498016357422e+00,2.742227077484130859e+00
2.228385448455810547e+00,-9.184312820434570312e-02
3.704428195953369141e+00,3.600684404373168945e-01
2.449281692504882812e+00,2.092037677764892578e+00
1.247342944145202637e+00,1.634666562080383301e+00
2.392419815063476562e+00,1.487702608108520508e+00
1.351778745651245117e+00,1.131042957305908203e+00
1.090349793434143066e+00,1.393953084945678711e+00
2.541359424591064453e+00,3.071649312973022461e+00
1.635433077812194824e+00,2.280704498291015625e+00
2.710860967636108398e-01,1.005069971084594727e+00
2.129559278488159180e+00,2.055629968643188477e+00
3.325536012649536133e+00,3.630073070526123047e+00
1.803188920021057129e+00,6.121301651000976562e-01
2.333871603012084961e+00,6.581691503524780273e-01
1.950496673583984375e+00,1.576094031333923340e+00
2.903812885284423828e+00,3.219730854034423828e+00
2.942456245422363281e+00,1.536639213562011719e+00
1.985098719596862793e+00,2.449094295501708984e+00
1.089177846908569336e+00,3.546070098876953125e+00
1.949223875999450684e+00,1.760219216346740723e+00
2.564297676086425781e+00,2.944936275482177734e+00
1.571650505065917969e-01,2.831645011901855469e+00
3.539452552795410156e+00,2.132685899734497070e+00
1.927611947059631348e+00,1.144816398620605469e+00
2.096041440963745117e+00,-3.565990924835205078e-01
3.139772415161132812e+00,2.349882602691650391e+00
2.998758316040039062e+00,3.564140319824218750e+00
2.473796844482421875e+00,2.836805105209350586e+00
2.707547426223754883e+00,2.816308975219726562e+00
2.266084671020507812e+00,1.332965850830078125e+00
1.381890773773193359e-01,1.532468795776367188e+00
2.069284439086914062e+00,6.604319810867309570e-01
1.074453234672546387e+00,2.036906003952026367e+00
5.123468637466430664e-01,3.340392589569091797e+00
2.265360355377197266e+00,2.266151666641235352e+00
1.726717710494995117e+00,2.784968852996826172e+00
2.381036758422851562e+00,-4.908485412597656250e-01
2.488294601440429688e+00,4.423620700836181641e+00
1.264722228050231934e+00,1.111746907234191895e+00
1.113685369491577148e+00,1.236839056015014648e+00
8.976980447769165039e-01,1.208916783332824707e+00
3.709487438201904297e+00,3.660964965820312500e+00
1.755841493606567383e+00,1.979458928108215332e+00
2.265858650207519531e+00,1.532154440879821777e+00
2.352475643157958984e+00,3.957263469696044922e+00
1.767317295074462891e+00,1.590167522430419922e+00
3.793078422546386719e+00,3.127810955047607422e+00
2.059235811233520508e+00,1.578300237655639648e+00
1.999780893325805664e+00,1.334792375564575195e+00
2.290449619293212891e+00,2.663100242614746094e+00
8.379558324813842773e-01,1.986469745635986328e+00
1.549866914749145508e+00,2.251314163208007812e+00
2.155209779739379883e+00,9.080924987792968750e-01
1.735174179077148438e+00,1.583529114723205566e+00
4.323863029479980469e+00,2.553133487701416016e+00
1.030311584472656250e+00,1.232992649078369141e+00
2.877501964569091797e+00,1.355316519737243652e+00
2.755327224731445312e+00,2.077942132949829102e+00
1.514032840728759766e+00,1.444609880447387695e+00
1.397724509239196777e+00,4.203127384185791016e+00
4.479378461837768555e-01,2.584714889526367188e+00
4.275226593017578125e+00,1.612894535064697266e+00
2.620392322540283203e+00,1.676056623458862305e+00
3.072728157043457031e+00,3.093781709671020508e+00
1.643779993057250977e+00,2.919005393981933594e+00
2.492348909378051758e+00,2.116085052490234375e+00
1.126068472862243652e+00,2.211519956588745117e+00
9.945398569107055664e-01,8.742699623107910156e-01
2.159822463989257812e+00,4.984899759292602539e-01
-3.054261207580566406e-01,3.302175045013427734e+00
2.209300994873046875e+00,1.268169164657592773e+00
2.697107315063476562e+00,1.685250759124755859e+00
3.153293132781982422e+00,3.291032791137695312e+00
1.449924230575561523e+00,1.871206521987915039e+00
1.966348648071289062e+00,7.359874248504638672e-01
2.746304512023925781e+00,1.682402133941650391e+00
1.344596505165100098e+00,1.999288320541381836e+00
2.011541366577148438e+00,1.149138927459716797e+00
1.819877862930297852e+00,3.818948507308959961e+00
2.773061275482177734e+00,3.024403095245361328e+00
1.456391572952270508e+00,1.578416109085083008e+00
1.973031640052795410e+00,1.435023546218872070e+00
3.361240863800048828e+00,1.284971952438354492e+00
3.284818410873413086e+00,1.700850725173950195e+00
2.848956584930419922e-01,1.002660036087036133e+00
1.719908356666564941e+00,2.422665596008300781e+00
2.717535495758056641e+00,2.213155984878540039e+00
3.019840717315673828e+00,1.753468394279479980e+00
2.869456291198730469e+00,2.789375782012939453e+00
1.291045665740966797e+00,1.629024744033813477e+00
2.285429000854492188e+00,2.553471565246582031e+00
2.271056175231933594e-01,1.903403878211975098e+00
1.407445430755615234e+00,3.614896297454833984e+00
3.065514087677001953e+00,3.265603542327880859e+00
3.336927890777587891e+00,1.025052070617675781e+00
1.719690203666687012e+00,1.590044140815734863e+00
2.942576408386230469e+00,2.427403688430786133e+00
2.691297769546508789e+00,1.064438343048095703e+00
1.809961318969726562e+00,3.952111959457397461e+00
2.162882328033447266e+00,4.658925533294677734e-01
1.566419243812561035e+00,3.579644203186035156e+00
1.495804905891418457e+00,3.092224597930908203e+00
3.359473943710327148e-01,-3.395247459411621094e-01
2.713771820068359375e+00,3.249522686004638672e+00
1.926054954528808594e+00,1.110000491142272949e+00
1.767574787139892578e+00,3.478319883346557617e+00
2.656304836273193359e-01,3.750275611877441406e+00
1.261964082717895508e+00,1.551097512245178223e+00
1.897487044334411621e+00,1.099679946899414062e+00
3.794831275939941406e+00,2.601273775100708008e+00
9.492839574813842773e-01,1.416276454925537109e+00
1.773523211479187012e+00,5.729405879974365234e-01
4.299635887145996094e+00,2.633123159408569336e+00
3.292951583862304688e+00,1.850301265716552734e+00
2.436094999313354492e+00,2.737127780914306641e+00
1.106291770935058594e+00,1.238626003265380859e+00
1.163403272628784180e+00,2.788376808166503906e+00
1.418594360351562500e+00,1.878186345100402832e+00
1.763435602188110352e+00,2.487432241439819336e+00
2.532237529754638672e+00,1.574703931808471680e+00
2.240022659301757812e+00,3.431532382965087891e-01
1.235313177108764648e+00,1.636576652526855469e+00
1.203393459320068359e+00,2.263474225997924805e+00
1.862547993659973145e+00,-4.776716232299804688e-02
1.910362243652343750e-01,1.494738340377807617e+00
1.191140651702880859e+00,1.498796582221984863e+00
9.298477172851562500e-01,2.722265720367431641e+00
1.440186619758605957e+00,1.724423289299011230e+00
2.834941387176513672e+00,-1.010842323303222656e-01
1.494852542877197266e+00,3.209658861160278320e-01
1.296727418899536133e+00,1.208138108253479004e+00
1.905938863754272461e+00,2.354660749435424805e+00
1.560848116874694824e+00,2.021079778671264648e+00
1.846361517906188965e+00,4.276019334793090820e-01
3.125861883163452148e-01,3.207311391830444336e+00
1.228857994079589844e+00,3.444649696350097656e+00
1.631765127182006836e+00,8.938999176025390625e-01
3.435572624206542969e+00,2.683341503143310547e+00
1.200082302093505859e-01,2.146234989166259766e+00
1.515358209609985352e+00,2.669146060943603516e+00
1.987164139747619629e+00,8.948576450347900391e-01
2.891963720321655273e+00,1.381426811218261719e+00
3.041589736938476562e+00,2.166414022445678711e+00
1.454282522201538086e+00,8.020583391189575195e-01
2.498450040817260742e+00,1.395635128021240234e+00
3.072784423828125000e+00,1.314720392227172852e+00
2.134551048278808594e+00,1.327675104141235352e+00
2.279979467391967773e+00,2.501482009887695312e+00
2.825196504592895508e+00,1.963717579841613770e+00
2.198282480239868164e+00,2.551733732223510742e+00
1.480796575546264648e+00,2.700912237167358398e+00
1.322066307067871094e+00,1.882869362831115723e+00
3.406436920166015625e+00,2.976204633712768555e+00
1.409945249557495117e+00,3.180345296859741211e+00
1.797522902488708496e+00,1.505446314811706543e+00
3.216139316558837891e+00,1.756333351135253906e+00
2.752617597579956055e+00,2.217344760894775391e+00
3.261861801147460938e-01,3.071386337280273438e+00
3.060025691986083984e+00,2.411599636077880859e+00
2.828593730926513672e+00,3.567709445953369141e+00
2.943317413330078125e+00,1.579861760139465332e+00
2.053229331970214844e+00,2.709416627883911133e+00
1.704469442367553711e+00,3.626516580581665039e+00
1.181965351104736328e+00,1.790658235549926758e-01
3.667576551437377930e+00,2.136897325515747070e+00
1.684173583984375000e+00,2.688818931579589844e+00
2.008265256881713867e+00,3.188405036926269531e+00
3.475926637649536133e+00,-2.848863601684570312e-01
2.072226524353027344e+00,2.788639783859252930e+00
9.211305379867553711e-01,8.023505210876464844e-01
4.356646537780761719e-01,2.558167457580566406e+00
2.048403978347778320e+00,1.887999057769775391e+00
1.273893475532531738e+00,2.553115606307983398e+00
9.610897302627563477e-01,1.915929198265075684e+00
3.966764211654663086e-01,9.767955541610717773e-01
3.253284931182861328e+00,1.943755865097045898e+00
3.116603136062622070e+00,2.915265798568725586e+00
2.224150657653808594e+00,4.103991508483886719e+00
7.080013751983642578e-01,1.936813473701477051e+00
1.574064731597900391e+00,1.431860566139221191e+00
-8.184871673583984375e-01,3.082477092742919922e+00
1.885033965110778809e+00,1.942001342773437500e+00
2.967097759246826172e+00,3.872365713119506836e+00
3.337044715881347656e+00,1.462398052215576172e+00
2.183263063430786133e+00,2.055434942245483398e+00
2.438057184219360352e+00,6.881215572357177734e-01
2.621409416198730469e+00,1.429380178451538086e+00
2.428734064102172852e+00,2.325830698013305664e+00
1.282479047775268555e+00,2.386883735656738281e+00
1.939804434776306152e+00,2.156476736068725586e+00
3.347514867782592773e+00,3.666626214981079102e-01
2.210021018981933594e+00,3.443146228790283203e+00
2.706194639205932617e+00,2.310928344726562500e+00
2.019496440887451172e+00,1.757254600524902344e+00
3.792583465576171875e+00,1.162785410881042480e+00
1.043488979339599609e+00,1.408143043518066406e-01
9.071905612945556641e-01,9.922283887863159180e-01
3.703297615051269531e+00,1.845185041427612305e+00
2.868436813354492188e+00,1.794279575347900391e+00
1.334634542465209961e+00,2.738171100616455078e+00
2.779133081436157227e+00,1.519761204719543457e+00
2.505745410919189453e+00,3.489557743072509766e+00
2.663863658905029297e+00,6.322122812271118164e-01
1.315101146697998047e+00,1.689540386199951172e+00
2.713060379028320312e+00,3.010953903198242188e+00
-5.315294265747070312e-01,1.086625814437866211e+00
2.575184822082519531e+00,2.771985769271850586e+00
1.103747844696044922e+00,2.031483173370361328e+00
1.496890425682067871e+00,2.103141784667968750e+00
2.891523361206054688e+00,7.675229310989379883e-01
1.989131569862365723e+00,1.786002635955810547e+00
2.106123924255371094e+00,1.881775856018066406e+00
2.343365669250488281e+00,1.491857647895812988e+00
1.095450162887573242e+00,9.334777593612670898e-01
3.272629261016845703e+00,8.325326442718505859e-02
1.351417541503906250e+00,2.282136678695678711e+00
2.062084197998046875e+00,1.772564172744750977e+00
2.120409965515136719e+00,2.347034454345703125e+00
2.414403438568115234e+00,4.194543838500976562e+00
3.643973827362060547e+00,1.202784776687622070e+00
3.284369945526123047e+00,3.915994882583618164e+00
1.170277237892150879e+00,3.078108310699462891e+00
2.055294990539550781e+00,3.586919307708740234e+00
1.429131150245666504e+00,2.202008485794067383e+00
2.407586812973022461e+00,2.981256484985351562e+00
5.373584032058715820e-01,-3.739795684814453125e-01
2.678358554840087891e+00,2.316120624542236328e+00
1.020887136459350586e+00,2.074490547180175781e+00
3.480664968490600586e+00,1.748157143592834473e+00
2.261484146118164062e+00,3.207593917846679688e+00
2.015970230102539062e+00,2.055175781250000000e+00
1.969990134239196777e+00,1.218891024589538574e+00
2.008221149444580078e+00,1.598640680313110352e-01
3.219643592834472656e+00,2.284947156906127930e+00
1.495174527168273926e+00,1.951849818229675293e+00
2.263465404510498047e+00,-2.999904155731201172e-01
8.062289953231811523e-01,2.079593896865844727e+00
1.052021384239196777e+00,4.041254043579101562e+00
3.273839950561523438e+00,2.717722654342651367e+00
3.374787330627441406e+00,1.093366265296936035e+00
1.329865097999572754e+00,8.905662298202514648e-01
9.165948629379272461e-01,1.490570545196533203e+00
2.582279920578002930e+00,1.702392578125000000e+00
1.530715227127075195e+00,7.308760881423950195e-01
2.327662706375122070e+00,2.243544816970825195e+00
4.523892402648925781e-01,1.858374834060668945e+00
3.440769433975219727e+00,1.146132707595825195e+00
2.885186672210693359e+00,2.520125627517700195e+00
2.236529827117919922e+00,2.836339473724365234e+00
2.434028863906860352e+00,3.684883594512939453e+00
1.294663429260253906e+00,2.406761884689331055e+00
2.637261152267456055e+00,1.230642080307006836e+00
2.072160720825195312e+00,1.379451632499694824e+00
2.028794527053833008e+00,4.930295944213867188e-01
6.363247632980346680e-01,3.398658275604248047e+00
3.091727733612060547e+00,1.936914443969726562e+00
2.359248876571655273e+00,1.466449737548828125e+00
3.499496459960937500e+00,3.776684999465942383e-01
1.627241969108581543e+00,1.332592964172363281e-01
3.750730037689208984e+00,3.734344244003295898e+00
3.534021854400634766e+00,2.703161001205444336e+00
2.204892396926879883e+00,1.668391942977905273e+00
9.242438077926635742e-01,3.925210714340209961e+00
2.885432720184326172e+00,2.450500488281250000e+00
3.985167980194091797e+00,3.847312211990356445e+00
8.849339485168457031e-01,2.022843122482299805e+00
5.075500011444091797e-01,1.605630636215209961e+00
2.062788009643554688e+00,1.080432891845703125e+00
3.011979579925537109e+00,2.795496463775634766e+00
1.548727035522460938e+00,1.895136237144470215e+00
1.540560007095336914e+00,2.167032718658447266e+00
2.318367958068847656e+00,3.377429485321044922e+00
2.209810256958007812e+00,9.756474494934082031e-01
3.624781608581542969e+00,1.692757368087768555e+00
1.179979562759399414e+00,1.674830198287963867e+00
1.793950796127319336e+00,3.458315372467041016e+00
3.866396903991699219e+00,2.862083911895751953e+00
1.930499076843261719e-01,2.976505517959594727e+00
1.692451953887939453e+00,1.764905214309692383e+00
-7.216267585754394531e-01,2.485365867614746094e+00
2.514661073684692383e+00,6.653419733047485352e-01
1.017366647720336914e+00,2.860958576202392578e+00
2.226768016815185547e+00,2.318342208862304688e+00
1.590254902839660645e+00,1.047732591629028320e+00
1.955108284950256348e+00,3.295821189880371094e+00
1.343128681182861328e+00,1.787381768226623535e+00
2.100865840911865234e+00,3.534394741058349609e+00
1.017426252365112305e+00,3.369146823883056641e+00
1.487141609191894531e+00,8.106834888458251953e-01
2.039839982986450195e+00,7.964286804199218750e-01
2.122284173965454102e+00,3.640133857727050781e+00
2.030396938323974609e+00,4.087525367736816406e+00
1.251902580261230469e+00,3.010732650756835938e+00
1.687211990356445312e+00,1.759391069412231445e+00
2.915314197540283203e+00,2.760375022888183594e+00
3.020409345626831055e-01,3.017724037170410156e+00
3.954850673675537109e+00,1.812918186187744141e+00
3.017022132873535156e+00,1.097282290458679199e+00
8.368951082229614258e-01,1.312840580940246582e+00
9.545799493789672852e-01,1.087437987327575684e+00
2.255550384521484375e+00,2.378280401229858398e+00
2.976390838623046875e+00,2.983787059783935547e-01
1.036771059036254883e+00,1.377748250961303711e+00
1.575667738914489746e+00,1.900210380554199219e+00
1.498739004135131836e+00,1.690244674682617188e-02
3.828707695007324219e+00,1.562935590744018555e+00
1.892983794212341309e+00,5.885497331619262695e-01
2.005606412887573242e+00,5.942254066467285156e-01
3.046261310577392578e+00,2.818433761596679688e+00
3.434899091720581055e+00,3.569654464721679688e+00
2.544024705886840820e+00,1.064131021499633789e+00
2.566998004913330078e+00,3.476218223571777344e+00
2.131369352340698242e+00,1.889290571212768555e+00
2.715602397918701172e+00,1.893467903137207031e+00
3.337402820587158203e+00,2.009019374847412109e+00
2.042460680007934570e+00,1.313058018684387207e+00
2.667081356048583984e+00,2.525048732757568359e+00
2.086320400238037109e+00,1.945371985435485840e+00
2.219498634338378906e+00,2.163823843002319336e+00
2.797290086746215820e+00,2.597835063934326172e+00
2.863647460937500000e+00,2.884619712829589844e+00
4.048905372619628906e+00,2.458768844604492188e+00
2.900346755981445312e+00,1.616251707077026367e+00
2.620695829391479492e+00,2.765789031982421875e+00
3.453478813171386719e+00,1.885749816894531250e+00
-7.461185455322265625e-01,2.488905668258666992e+00
1.101609468460083008e+00,1.069955587387084961e+00
1.409063816070556641e+00,1.812364220619201660e+00
2.303483963012695312e+00,2.092381715774536133e+00
2.281880855560302734e+00,2.238320589065551758e+00
1.119395017623901367e+00,1.768576502799987793e+00
2.509603738784790039e+00,-6.701877117156982422e-01
3.487516880035400391e+00,8.352788686752319336e-01
3.372695684432983398e+00,3.839791774749755859e+00
2.169475317001342773e+00,2.475208044052124023e+00
1.229304194450378418e+00,2.268881320953369141e+00
3.785336494445800781e+00,8.132207393646240234e-01
1.693389296531677246e+00,2.581034421920776367e+00
1.365022420883178711e+00,9.745470285415649414e-01
2.704040765762329102e+00,1.613708496093750000e+00
1.620828032493591309e+00,1.100851893424987793e+00
1.069591045379638672e+00,1.843472838401794434e+00
2.340212821960449219e+00,4.668799638748168945e-01
6.564238071441650391e-01,2.185826778411865234e+00
2.355383872985839844e+00,2.583969116210937500e+00
2.610159397125244141e+00,1.538698673248291016e+00
1.699787020683288574e+00,1.224053025245666504e+00
6.760493516921997070e-01,1.926326870918273926e+00
1.619070887565612793e+00,1.737280845642089844e+00
2.151847600936889648e+00,3.548407077789306641e+00
2.399808168411254883e+00,1.466300368309020996e+00
1.100084304809570312e+00,1.894012570381164551e+00
3.298135757446289062e+00,2.963806390762329102e+00
4.306592941284179688e+00,7.622729539871215820e-01
1.547060728073120117e+00,3.944844007492065430e-01
3.100939273834228516e+00,2.093654870986938477e+00
2.777734279632568359e+00,-8.765110969543457031e-01
2.518993854522705078e+00,2.364228010177612305e+00
2.615547657012939453e+00,3.529775142669677734e+00
1.184150815010070801e+00,1.564954280853271484e+00
2.279602527618408203e+00,3.289250850677490234e+00
6.459170579910278320e-01,4.032749652862548828e+00
2.353309392929077148e+00,2.834875106811523438e+00
2.015907764434814453e+00,9.535546302795410156e-01
2.818878650665283203e+00,-2.421731948852539062e-01
2.006843566894531250e+00,1.998520016670227051e+00
2.307636737823486328e+00,1.291415691375732422e-01
2.743182659149169922e+00,3.232255935668945312e+00
1.772407293319702148e+00,2.604613304138183594e+00
3.875101804733276367e-01,3.669163465499877930e+00
1.164344191551208496e+00,2.738631486892700195e+00
2.217127561569213867e+00,1.806208610534667969e+00
1.859990954399108887e+00,2.385208129882812500e+00
2.979865074157714844e-01,7.816787958145141602e-01
3.144512653350830078e+00,2.538825511932373047e+00
3.441248416900634766e+00,7.070797681808471680e-01
1.395203351974487305e+00,1.350845336914062500e+00
1.696134805679321289e+00,2.375036478042602539e+00
4.643340110778808594e-01,1.937967896461486816e+00
1.743252635002136230e+00,2.364231586456298828e+00
4.235163688659667969e+00,7.259671688079833984e-01
3.890172243118286133e+00,2.093003988265991211e+00
9.394837617874145508e-01,1.518202424049377441e+00
3.047415733337402344e+00,1.077431678771972656e+00
2.006776094436645508e+00,1.247778892517089844e+00
2.135857820510864258e+00,3.480794668197631836e+00
1.432463288307189941e+00,8.729891777038574219e-01
3.688410043716430664e+00,1.292493104934692383e+00
3.019315004348754883e+00,2.706054687500000000e+00
1.288007378578186035e+00,2.657941102981567383e+00
1.445913791656494141e+00,2.523041486740112305e+00
1.627282619476318359e+00,-3.174889087677001953e-01
1.230962753295898438e+00,1.757103085517883301e+00
8.225497007369995117e-01,2.269509315490722656e+00
9.901087284088134766e-01,1.787960410118103027e+00
7.776681184768676758e-01,2.025745868682861328e+00
2.701793670654296875e+00,3.641517162322998047e+00
3.624861717224121094e+00,1.111930727958679199e+00
3.332529067993164062e+00,8.900434970855712891e-01
1.341582775115966797e+00,2.847995042800903320e+00
2.961561679840087891e+00,7.023744583129882812e-01
2.441128253936767578e+00,1.169608712196350098e+00
2.855743408203125000e+00,6.219135522842407227e-01
-7.566666603088378906e-02,8.222929239273071289e-01
1.374965190887451172e+00,5.816960334777832031e-01
1.746090888977050781e+00,1.742331624031066895e+00
1.965452909469604492e+00,2.550078392028808594e+00
1.478173017501831055e+00,9.218016862869262695e-01
7.467962503433227539e-01,2.622038125991821289e-01
1.996768116950988770e+00,1.714560985565185547e+00
1.810293197631835938e-01,3.726969718933105469e+00
2.964781999588012695e+00,1.479359149932861328e+00
8.831413984298706055e-01,1.456837654113769531e+00
8.513194322586059570e-01,1.458663225173950195e+00
2.125162839889526367e+00,2.252953767776489258e+00
2.001820802688598633e+00,1.414402484893798828e+00
-3.423857688903808594e-01,3.689188957214355469e+00
2.288865327835083008e+00,1.714437484741210938e+00
1.263790607452392578e+00,1.871292591094970703e+00
9.099479913711547852e-01,1.479681730270385742e+00
3.179092168807983398e+00,2.612461805343627930e+00
1.784919977188110352e+00,2.433099985122680664e+00
4.678131103515625000e+00,3.149951219558715820e+00
2.659822702407836914e+00,4.024808406829833984e+00
1.530690193176269531e+00,1.978293895721435547e+00
6.408457756042480469e-01,1.946508169174194336e+00
2.615015506744384766e+00,2.263746738433837891e+00
1.696721315383911133e+00,1.789907813072204590e+00
3.446518182754516602e+00,1.471178889274597168e+00
1.924841880798339844e+00,1.180603265762329102e+00
1.745456218719482422e+00,3.444553136825561523e+00
7.943992614746093750e-01,2.945256710052490234e+00
1.280324697494506836e+00,9.014137983322143555e-01
2.599704265594482422e+00,2.399021625518798828e+00
3.117419719696044922e+00,3.623401641845703125e+00
8.313003778457641602e-01,2.370148897171020508e+00
2.583258152008056641e+00,1.401556491851806641e+00
2.095700979232788086e+00,2.216697692871093750e+00
2.848452091217041016e+00,2.437212228775024414e+00
1.888593792915344238e+00,4.668751716613769531e+00
4.933892488479614258e-01,1.390515565872192383e+00
1.665933370590209961e+00,1.577002525329589844e+00
3.026289939880371094e+00,2.298616886138916016e+00
2.781481266021728516e+00,7.812383174896240234e-01
5.693197250366210938e-01,3.227708816528320312e+00
-1.584961414337158203e-01,1.395351648330688477e+00
1.799166321754455566e+00,2.997405529022216797e+00
2.706670761108398438e+00,1.578075885772705078e-01
2.641172170639038086e+00,2.771363258361816406e+00
-1.471340656280517578e-01,8.948097229003906250e-01
2.430456876754760742e+00,2.805428504943847656e+00
1.019107818603515625e+00,1.401151180267333984e+00
1.380576372146606445e+00,2.008093118667602539e+00
2.400329828262329102e+00,3.516323566436767578e+00
8.438588380813598633e-01,3.054650545120239258e+00
1.636122465133666992e+00,1.463199853897094727e+00
1.857713460922241211e+00,4.124569892883300781e-01
1.920407056808471680e+00,2.684730529785156250e+00
6.838538646697998047e-01,1.152361869812011719e+00
1.366754531860351562e+00,3.044262409210205078e+00
2.087994337081909180e+00,7.063685655593872070e-01
2.734911918640136719e+00,1.747452616691589355e+00
5.063341856002807617e-01,1.524331808090209961e+00
9.163842201232910156e-01,1.435214638710021973e+00
2.174501419067382812e+00,1.833664894104003906e+00
1.599462509155273438e+00,2.448018550872802734e+00
2.646296977996826172e+00,1.036437392234802246e+00
3.491169452667236328e+00,4.995912551879882812e+00
5.741891860961914062e-01,2.977548599243164062e+00
2.235049009323120117e+00,1.537266969680786133e+00
2.868227481842041016e+00,1.234199047088623047e+00
6.255222558975219727e-01,9.886109828948974609e-01
1.145909786224365234e+00,2.287196397781372070e+00
2.623318672180175781e+00,2.994724750518798828e+00
3.127224445343017578e-01,2.645756721496582031e+00
2.079594135284423828e-02,1.048764944076538086e+00
2.389491796493530273e+00,1.074775934219360352e+00
1.197696447372436523e+00,1.910498499870300293e+00
3.569930553436279297e+00,4.842264652252197266e-01
2.913838863372802734e+00,8.833506107330322266e-01
1.727894306182861328e+00,9.373620748519897461e-01
3.103510856628417969e+00,1.188670277595520020e+00
1.849519968032836914e+00,2.366531372070312500e+00
2.384564876556396484e+00,1.841878652572631836e+00
1.649922013282775879e+00,9.960732460021972656e-01
1.157025933265686035e+00,3.042455196380615234e+00
3.431350708007812500e+00,2.075334787368774414e+00
3.797195196151733398e+00,1.536579728126525879e+00
7.819991111755371094e-01,2.945143461227416992e+00
1.846108198165893555e+00,8.352799415588378906e-01
2.576352596282958984e+00,3.213300943374633789e+00
2.536276578903198242e+00,2.408331871032714844e+00
2.436496496200561523e+00,1.707657814025878906e+00
2.379017829895019531e+00,8.498535156250000000e-01
3.018996715545654297e+00,2.458768606185913086e+00
2.637742996215820312e+00,2.477109909057617188e+00
6.678544282913208008e-01,1.704316258430480957e+00
2.567570686340332031e+00,1.844983458518981934e+00
2.911936759948730469e+00,1.824787020683288574e+00
1.006376743316650391e+00,1.553668141365051270e+00
2.473196983337402344e+00,9.949711561203002930e-01
2.917225360870361328e+00,8.230129480361938477e-01
2.308552265167236328e+00,9.729615449905395508e-01
2.776962757110595703e+00,8.543560504913330078e-01
2.977694034576416016e+00,1.418008089065551758e+00
3.800907611846923828e+00,1.119763851165771484e+00
1.486205458641052246e+00,3.899006843566894531e+00
1.412688732147216797e+00,2.583006143569946289e+00
1.358321428298950195e+00,-9.101915359497070312e-02
2.032501697540283203e+00,2.305928945541381836e+00
3.990795373916625977e+00,3.538954257965087891e+00
2.002271175384521484e+00,2.339004993438720703e+00
2.786262512207031250e+00,1.391842246055603027e+00
5.454239845275878906e-01,2.977389335632324219e+00
7.275625467300415039e-01,9.042897224426269531e-01
4.251123428344726562e+00,6.725486516952514648e-01
1.589237451553344727e+00,5.936518907546997070e-01
3.462419033050537109e+00,3.896076679229736328e+00
1.783807754516601562e+00,3.378048658370971680e+00
2.729902744293212891e+00,1.811684370040893555e+00
2.021440029144287109e+00,1.682452082633972168e+00
2.593102693557739258e+00,1.159784078598022461e+00
-1.122531175613403320e+00,2.847161054611206055e+00
2.223800420761108398e+00,2.664995193481445312e-02
2.193571329116821289e+00,2.191241741180419922e+00
1.074418783187866211e+00,2.959664344787597656e+00
1.822054386138916016e+00,1.734005689620971680e+00
5.079573392868041992e-01,1.733994603157043457e+00
1.540279626846313477e+00,2.113467693328857422e+00
3.434778213500976562e+00,3.213784933090209961e+00
8.622106313705444336e-01,1.770089507102966309e+00
1.870112776756286621e+00,1.646430969238281250e+00
1.469800472259521484e-01,2.696584701538085938e+00
1.620331525802612305e+00,7.586426734924316406e-01
2.970774173736572266e+00,1.815908789634704590e+00
1.986918807029724121e+00,2.221017122268676758e+00
-2.468988895416259766e-01,8.328963518142700195e-01
1.520733237266540527e+00,2.261079788208007812e+00
9.075702428817749023e-01,1.550296425819396973e+00
2.420999050140380859e+00,2.006489038467407227e+00
3.626335620880126953e+00,2.201371192932128906e+00
2.348845005035400391e-01,1.113978624343872070e+00
1.701992511749267578e+00,9.623323678970336914e-01
6.435860395431518555e-01,1.733005285263061523e+00
1.392120599746704102e+00,1.854773402214050293e+00
1.593351006507873535e+00,2.000874280929565430e-01
1.254594326019287109e+00,1.989086747169494629e+00
1.827199816703796387e+00,8.559218645095825195e-01
3.073425531387329102e+00,1.246190547943115234e+00
2.122840166091918945e+00,3.459407091140747070e-01
2.788245439529418945e+00,3.108804225921630859e+00
2.427176475524902344e+00,1.476097583770751953e+00
2.672978878021240234e+00,2.046322584152221680e+00
1.724667429924011230e+00,9.792671203613281250e-01
1.799054145812988281e+00,1.396983861923217773e+00
1.895567774772644043e+00,2.198182106018066406e+00
2.861949205398559570e+00,3.336729526519775391e+00
1.576986312866210938e+00,2.265803337097167969e+00
2.400882720947265625e+00,6.174210309982299805e-01
2.349650859832763672e+00,1.918106794357299805e+00
2.024531126022338867e+00,7.421998977661132812e-01
3.315400838851928711e+00,8.011606931686401367e-01
9.614639282226562500e-01,1.231038451194763184e+00
2.154330968856811523e+00,3.395036697387695312e+00
1.785399556159973145e+00,2.138814926147460938e+00
1.498091578483581543e+00,2.624276399612426758e+00
4.297664165496826172e-01,2.046871185302734375e-02
2.751691102981567383e+00,3.503927946090698242e+00
5.932667255401611328e-01,2.216665983200073242e+00
2.718759536743164062e+00,2.359325170516967773e+00
1.964738845825195312e+00,2.155291557312011719e+00
1.382442712783813477e+00,9.444360733032226562e-01
2.297335624694824219e+00,1.736444950103759766e+00
1.444147467613220215e+00,2.002475976943969727e+00
2.056203603744506836e+00,1.579142332077026367e+00
2.671016693115234375e+00,3.145350933074951172e+00
3.912290334701538086e-01,3.368076324462890625e+00
1.251763582229614258e+00,2.501113891601562500e+00
1.370295405387878418e+00,4.612587928771972656e+00
3.285360097885131836e+00,2.512820959091186523e+00
2.877579689025878906e+00,2.545456171035766602e+00
1.488433122634887695e+00,1.068800806999206543e+00
6.548861265182495117e-01,1.799701690673828125e+00
1.359377384185791016e+00,2.163771629333496094e+00
2.608298063278198242e+00,3.257205724716186523e+00
1.983630657196044922e+00,1.574038982391357422e+00
2.208593368530273438e+00,3.457541465759277344e-01
1.797497391700744629e+00,7.068908214569091797e-01
3.051873445510864258e-01,1.647820234298706055e+00
2.524538040161132812e+00,1.627619385719299316e+00
4.263958930969238281e+00,1.525632619857788086e+00
6.978056430816650391e-01,2.753796815872192383e+00
3.725516319274902344e+00,3.756896257400512695e-01
2.598115444183349609e+00,2.048180103302001953e+00
2.046848297119140625e+00,1.618350625038146973e+00
1.458554267883300781e-01,3.561302185058593750e+00
3.269679307937622070e+00,1.142613053321838379e+00
4.899945735931396484e+00,1.690651774406433105e+00
2.641135692596435547e+00,1.764392971992492676e+00
1.081176400184631348e+00,1.504649400711059570e+00
3.618151664733886719e+00,1.956008434295654297e+00
2.391624450683593750e+00,1.922667860984802246e+00
8.801014423370361328e-01,2.517117500305175781e+00
1.228880167007446289e+00,2.496373176574707031e+00
1.007232785224914551e+00,3.220068693161010742e+00
2.276051759719848633e+00,9.079134464263916016e-01
2.208817243576049805e+00,9.748755693435668945e-01
6.593070030212402344e-01,3.715796947479248047e+00
1.747962355613708496e+00,2.189246416091918945e+00
3.486931324005126953e-01,1.606769680976867676e+00
2.364809989929199219e+00,1.532793879508972168e+00
1.909991860389709473e+00,1.278610706329345703e+00
2.931470870971679688e+00,2.717328548431396484e+00
2.137780904769897461e+00,2.160166740417480469e+00
2.562886238098144531e+00,3.882057189941406250e+00
2.546539306640625000e+00,3.097925662994384766e+00
2.903788328170776367e+00,1.826950073242187500e+00
1.352162599563598633e+00,1.687624573707580566e+00
1.526048541069030762e+00,1.894200682640075684e+00
1.946925044059753418e+00,2.990612268447875977e+00
1.145905375480651855e+00,2.044332027435302734e+00
2.296842575073242188e+00,1.951810002326965332e+00
7.691783905029296875e-01,1.742953658103942871e+00
2.454152822494506836e+00,1.248273968696594238e+00
1.373572587966918945e+00,2.431799888610839844e+00
2.965959548950195312e+00,1.031682372093200684e+00
1.493030190467834473e+00,2.327894687652587891e+00
3.213250637054443359e-02,2.283700466156005859e+00
1.335452914237976074e+00,6.935410499572753906e-01
2.058373928070068359e+00,1.302603483200073242e+00
1.656484484672546387e+00,2.706720352172851562e+00
3.358221054077148438e-01,3.066860675811767578e+00
1.360168457031250000e+00,2.512075185775756836e+00
2.140404462814331055e+00,1.524466156959533691e+00
2.145636558532714844e+00,1.440683126449584961e+00
8.820213079452514648e-01,2.828617334365844727e+00
1.927104115486145020e+00,1.754846572875976562e+00


==> eps/train_original1.csv <==
-2.331969738006591797e-01,-1.895409107208251953e+00
-1.434237957000732422e+00,-2.201294898986816406e+00
-3.274500370025634766e-01,-2.542046308517456055e+00
-5.359200954437255859e+00,-2.638858079910278320e+00
-1.691997051239013672e+00,-3.387041091918945312e+00
-9.360451698303222656e-01,-1.008445501327514648e+00
-1.872658371925354004e+00,-9.367223978042602539e-01
-1.741099119186401367e+00,-1.790991783142089844e+00
-1.916820049285888672e+00,-2.266424417495727539e+00
-2.892783880233764648e+00,-2.713986158370971680e+00
-1.590662598609924316e+00,-2.972494363784790039e+00
-1.915094137191772461e+00,-2.801532506942749023e+00
-2.349170684814453125e+00,-2.918900012969970703e+00
-2.832854747772216797e+00,-2.356608390808105469e+00
-2.446286916732788086e+00,-2.789603233337402344e+00
-4.050734043121337891e+00,-8.557914495468139648e-01
-3.106835603713989258e+00,-2.653687953948974609e+00
-2.076243162155151367e+00,-1.850988030433654785e+00
-1.827237129211425781e+00,-2.186415195465087891e+00
-2.715778112411499023e+00,-2.526090383529663086e+00
-7.545561790466308594e-01,-6.983664035797119141e-01
-2.300491094589233398e+00,-9.779993295669555664e-01
-3.057198524475097656e+00,-3.154357433319091797e+00
-2.370217323303222656e+00,-1.709880590438842773e+00
-6.296157836914062500e-01,-5.774558782577514648e-01
-3.021138668060302734e+00,-6.872026920318603516e-01
-8.617429733276367188e-01,-2.777121543884277344e+00
-2.905379772186279297e+00,-4.942414760589599609e-01
-9.471082687377929688e-01,-3.437642097473144531e+00
-2.136932611465454102e+00,-2.089540481567382812e+00
6.646287441253662109e-01,-5.475635528564453125e-01
-3.750163078308105469e+00,-1.621034979820251465e+00
-1.731002926826477051e+00,-1.796942830085754395e+00
-3.125728368759155273e-01,-3.698991298675537109e+00
-3.323820829391479492e+00,-1.017955780029296875e+00
-1.007193803787231445e+00,-1.557124614715576172e+00
-1.461849808692932129e+00,-2.754439353942871094e+00
-3.934879302978515625e+00,-2.562488079071044922e+00
-2.644299507141113281e+00,1.109140157699584961e+00
-2.249073743820190430e+00,-2.385659217834472656e+00
-1.154670476913452148e+00,-2.350751638412475586e+00
-3.946419239044189453e+00,-2.109241962432861328e+00
-1.290988087654113770e+00,-1.115333080291748047e+00
-2.331174373626708984e+00,-1.285327911376953125e+00
-3.138339042663574219e+00,-2.764523029327392578e+00
-2.079135179519653320e+00,-2.268933773040771484e+00
-1.079159617424011230e+00,-1.446139574050903320e+00
-8.091694116592407227e-01,-7.586940526962280273e-01
-1.611611604690551758e+00,-1.865074396133422852e+00
-2.370182991027832031e+00,-8.047277927398681641e-01
-3.194614648818969727e+00,-1.927013278007507324e+00
-3.081806898117065430e+00,-2.354843139648437500e+00
-1.013593912124633789e+00,-3.424416542053222656e+00
-1.659499287605285645e+00,-1.132084608078002930e+00
-5.163472890853881836e-01,-3.333683967590332031e+00
-3.106903553009033203e+00,-2.888799190521240234e+00
-2.188512086868286133e+00,-6.139687299728393555e-01
-5.905301570892333984e-01,-3.127830505371093750e+00
-1.180738210678100586e+00,-2.598063707351684570e+00
-2.474850416183471680e+00,-3.778836727142333984e-01
-2.044258594512939453e+00,-1.072729825973510742e+00
-8.124572038650512695e-01,-8.516575098037719727e-01
-3.333867549896240234e+00,-9.326910972595214844e-01
-2.808575391769409180e+00,-2.054829597473144531e+00
-3.827220916748046875e+00,-1.727721333503723145e+00
-2.230869770050048828e+00,-3.584418296813964844e+00
-1.750905513763427734e+00,-3.302924394607543945e+00
-2.368257999420166016e+00,-1.468488216400146484e+00
-6.283818483352661133e-01,-3.063949584960937500e+00
-6.967735290527343750e-01,-3.034018516540527344e+00
-2.095188140869140625e+00,-3.113601684570312500e+00
-2.106657743453979492e+00,-1.715625286102294922e+00
-3.323581218719482422e+00,-1.750737428665161133e+00
-1.872975468635559082e+00,-1.044967889785766602e+00
-3.362229824066162109e+00,-1.749603867530822754e+00
-2.176462650299072266e+00,-2.123013734817504883e+00
-3.455459594726562500e+00,-1.216372728347778320e+00
-4.091351509094238281e+00,-2.643599271774291992e+00
-3.176751613616943359e+00,-1.425704240798950195e+00
-2.689216613769531250e+00,-1.872334957122802734e+00
-3.570192098617553711e+00,-4.955500364303588867e-01
-1.308840274810791016e+00,-1.245774030685424805e+00
-2.919874668121337891e+00,-1.787355542182922363e+00
-7.809298038482666016e-01,-2.318658828735351562e+00
-1.583235263824462891e+00,-9.872851371765136719e-01
-3.192002773284912109e+00,-1.706118583679199219e+00
-1.863273620605468750e+00,-1.897090435028076172e+00
-4.094401836395263672e+00,-2.394811391830444336e+00
-1.651745200157165527e+00,-8.971639871597290039e-01
-8.635263442993164062e-01,-2.071777343750000000e+00
-2.422225475311279297e+00,-8.915824890136718750e-01
-2.463797569274902344e+00,-8.103381395339965820e-01
-2.480427980422973633e+00,-1.504173278808593750e-01
-1.001463413238525391e+00,-9.980283975601196289e-01
-1.188550949096679688e+00,-1.436948776245117188e+00
-2.205211162567138672e+00,-3.131472349166870117e+00
-1.127481460571289062e-03,-2.885277748107910156e+00
-1.254201650619506836e+00,-2.604777336120605469e+00
-3.063034057617187500e+00,-2.452824115753173828e-01
-1.865628719329833984e+00,-1.508452296257019043e+00
-3.576140880584716797e+00,-2.899651527404785156e+00
-1.509831428527832031e+00,-1.491486549377441406e+00
-3.746460199356079102e+00,-3.022061824798583984e+00
-2.149543046951293945e+00,-3.540311336517333984e+00
-6.381280422210693359e-01,-2.473948240280151367e+00
-1.555623054504394531e+00,-2.147058248519897461e+00
-9.235806465148925781e-01,-2.623700380325317383e+00
1.196786880493164062e+00,-8.194222450256347656e-01
-8.126703500747680664e-01,-1.439398646354675293e+00
-4.519663810729980469e+00,-1.433341741561889648e+00
2.188038825988769531e-01,-3.632417917251586914e+00
-1.304770588874816895e+00,-2.119887828826904297e+00
-2.389602661132812500e+00,-3.094738960266113281e+00
-1.016196727752685547e+00,-3.763661384582519531e+00
-2.623253583908081055e+00,-3.636319637298583984e+00
-1.424585819244384766e+00,-1.708431243896484375e+00
-2.129529237747192383e+00,-2.690232038497924805e+00
-3.308779239654541016e+00,-2.442362308502197266e+00
-2.788671016693115234e+00,-1.363329648971557617e+00
-1.972710013389587402e+00,-2.300630092620849609e+00
-1.711743116378784180e+00,-1.450161695480346680e+00
-1.118112802505493164e+00,-1.019099712371826172e+00
-2.720999240875244141e+00,-1.889454722404479980e+00
-3.421958684921264648e-01,-5.675531625747680664e-01
-2.105277538299560547e+00,-2.031190395355224609e+00
-1.658790588378906250e+00,-2.171213626861572266e+00
-4.152870178222656250e+00,-2.021793842315673828e+00
-3.062941074371337891e+00,-1.860867500305175781e+00
-3.191488742828369141e+00,-2.229585647583007812e+00
-1.237111926078796387e+00,-3.653319358825683594e+00
-1.838568925857543945e+00,-1.971350789070129395e+00
-1.484823465347290039e+00,-8.868861198425292969e-01
-1.797263383865356445e+00,-9.749126434326171875e-01
-3.643700122833251953e+00,-3.101044178009033203e+00
-1.990290403366088867e+00,-2.466021060943603516e+00
-1.900538563728332520e+00,-2.119666337966918945e+00
-2.668005228042602539e+00,-3.362497091293334961e-01
-2.870756387710571289e-01,2.869603633880615234e-01
-1.164469122886657715e+00,-1.204029917716979980e+00
-3.081546783447265625e+00,-1.009400129318237305e+00
-2.062890768051147461e+00,-1.726198911666870117e+00
-1.712334275245666504e+00,-8.385747671127319336e-01
-6.117578744888305664e-01,-1.953003764152526855e+00
-5.580013990402221680e-01,-2.079891204833984375e+00
-2.704779863357543945e+00,-1.968269228935241699e+00
-7.526315450668334961e-01,-2.886353015899658203e+00
-3.022328853607177734e+00,-2.605902671813964844e+00
-1.337557077407836914e+00,-1.640016555786132812e+00
-3.386296272277832031e+00,-1.710614919662475586e+00
-3.324120521545410156e+00,-9.878367185592651367e-01
-3.789057731628417969e+00,-3.572627067565917969e+00
-3.449707984924316406e+00,-2.784243822097778320e-01
-2.941059350967407227e+00,-1.619405269622802734e+00
-3.034554958343505859e+00,-2.653720378875732422e+00
-3.852070093154907227e+00,-3.007249593734741211e+00
-2.644724845886230469e+00,-4.428741455078125000e+00
-1.847740173339843750e+00,-2.348859071731567383e+00
-1.020327329635620117e+00,-4.091866970062255859e+00
-2.188413381576538086e+00,-1.924618721008300781e+00
-6.603690385818481445e-01,-4.426141977310180664e-01
-1.862060546875000000e+00,-7.404847145080566406e-01
-4.174021482467651367e-01,-2.657043933868408203e+00
-3.842470407485961914e+00,-2.626584291458129883e+00
-9.971776008605957031e-01,-1.444239854812622070e+00
-1.595797300338745117e+00,-2.295422554016113281e-02
-3.862637519836425781e+00,-1.197282195091247559e+00
-2.172485589981079102e+00,-2.957746744155883789e+00
-2.880196571350097656e+00,-2.931501865386962891e+00
-2.481180906295776367e+00,-3.667522192001342773e+00
-2.653116464614868164e+00,-1.635339498519897461e+00
-2.055922269821166992e+00,-1.940723776817321777e+00
-3.013972282409667969e+00,-9.899994134902954102e-01
-3.082120418548583984e+00,-1.055305242538452148e+00
-2.766702175140380859e+00,-1.340404033660888672e+00
-4.148040771484375000e+00,-4.803892374038696289e-01
-1.492727756500244141e+00,-3.494798898696899414e+00
-1.180195569992065430e+00,-1.823839664459228516e+00
-8.757507801055908203e-02,-2.797877788543701172e-02
-1.738049030303955078e+00,-1.776556015014648438e+00
-3.058958053588867188e+00,-4.512801170349121094e+00
-2.217089176177978516e+00,-3.134943008422851562e+00
-1.752850174903869629e+00,-3.443817853927612305e+00
-3.060613870620727539e+00,-2.033068180084228516e+00
-2.510123729705810547e+00,-1.249074697494506836e+00
-2.343937158584594727e+00,-2.270939350128173828e+00
-2.463021755218505859e+00,-2.477105379104614258e+00
-1.678587317466735840e+00,-2.272586107254028320e+00
-3.103600502014160156e+00,-1.312530040740966797e+00
-1.391553163528442383e+00,-2.572599887847900391e+00
-2.249866962432861328e+00,-4.465689182281494141e+00
-1.739201903343200684e+00,-1.640666961669921875e+00
-7.170041799545288086e-01,-2.690266609191894531e+00
-1.669181704521179199e+00,-3.004293918609619141e+00
-1.031420469284057617e+00,-1.668248176574707031e-01
-2.157850265502929688e+00,-3.446871042251586914e-01
-1.047449707984924316e+00,-2.990626811981201172e+00
-3.055527210235595703e+00,-2.978513479232788086e+00
-1.949760079383850098e+00,-2.044743061065673828e+00
-2.280824422836303711e+00,-3.717142343521118164e-01
-1.357735991477966309e+00,-3.130593299865722656e+00
-1.873447299003601074e+00,-2.116310834884643555e+00
-1.403203368186950684e+00,-1.938925385475158691e+00
-6.017795801162719727e-01,-1.128701210021972656e+00
-1.941038131713867188e+00,-1.555961132049560547e+00
-3.172301292419433594e+00,-5.899114608764648438e-01
-1.182596445083618164e+00,-2.790789365768432617e+00
-1.554216265678405762e+00,-1.090726613998413086e+00
-3.294237136840820312e+00,-2.993998527526855469e+00
-2.383152723312377930e+00,-2.018888950347900391e+00
-1.403322458267211914e+00,-2.368180036544799805e+00
-2.691613435745239258e+00,-3.483080863952636719e+00
-4.308873176574707031e+00,-2.225741624832153320e+00
-2.160612583160400391e+00,-1.597716927528381348e+00
-7.820854187011718750e-01,-1.363653898239135742e+00
-1.056852936744689941e+00,-6.091269254684448242e-01
-2.784554481506347656e+00,-3.968213558197021484e+00
-1.736248493194580078e+00,-2.550680875778198242e+00
-3.208388805389404297e+00,-2.764007091522216797e+00
-1.156024932861328125e+00,-8.117798566818237305e-01
-1.653895616531372070e+00,-1.724626183509826660e+00
-3.387148618698120117e+00,-6.588811874389648438e-01
-2.952695131301879883e+00,-1.372545480728149414e+00
-3.064555883407592773e+00,-2.071034193038940430e+00
-1.833658814430236816e+00,-3.926467895507812500e-02
-2.225822210311889648e+00,-1.609387040138244629e+00
-1.191534280776977539e+00,-2.946336746215820312e+00
-2.348040342330932617e+00,-3.380330562591552734e+00
-1.793847084045410156e+00,-1.041520833969116211e+00
-2.858165025711059570e+00,-3.517724037170410156e+00
-3.632625102996826172e+00,-2.055218458175659180e+00
-2.903152465820312500e+00,-3.407013654708862305e+00
-2.237726688385009766e+00,-2.854679107666015625e+00
-6.654874086380004883e-01,-1.799188256263732910e+00
-2.067177295684814453e+00,-1.035248756408691406e+00
-3.458475828170776367e+00,-1.725110888481140137e+00
-1.536008596420288086e+00,-4.591856479644775391e+00
-1.844876766204833984e+00,-1.046389937400817871e+00
-2.252794027328491211e+00,-2.668025493621826172e+00
-3.763512849807739258e+00,-3.084328889846801758e+00
-1.435299634933471680e+00,-2.211074113845825195e+00
-1.242997407913208008e+00,-3.477495670318603516e+00
-2.357731342315673828e+00,-1.536012172698974609e+00
-2.372144699096679688e+00,-2.931312799453735352e+00
-1.573645234107971191e+00,-2.767193794250488281e+00
-3.359960079193115234e+00,-3.504952192306518555e+00
-8.070640563964843750e-01,-1.159566998481750488e+00
-1.306966066360473633e+00,-1.455768346786499023e+00
-2.442542552947998047e+00,-2.272738456726074219e+00
-9.904760122299194336e-01,-1.769046545028686523e+00
-2.779661655426025391e+00,-1.942376732826232910e+00
-2.349562644958496094e+00,-1.798137426376342773e+00
-2.923980236053466797e+00,-2.932235002517700195e+00
-3.165859699249267578e+00,-1.028785228729248047e+00
-2.021679401397705078e+00,-1.590663790702819824e+00
-2.186013698577880859e+00,-2.240237951278686523e+00
-1.285127878189086914e+00,-2.344559907913208008e+00
-5.292130708694458008e-01,2.733781337738037109e-01
-2.616021156311035156e+00,-7.404657602310180664e-01
3.996253013610839844e-02,-5.184230804443359375e-01
-3.067547082901000977e-01,-1.770941734313964844e+00
-2.586179256439208984e+00,-1.587474584579467773e+00
-1.099000811576843262e+00,-1.690192937850952148e+00
-1.251857995986938477e+00,-8.242868185043334961e-01
-2.470912933349609375e+00,-7.069808244705200195e-01
-2.963030338287353516e+00,-3.364446163177490234e+00
-2.338444709777832031e+00,-2.144430160522460938e+00
-2.055784463882446289e+00,-9.989655017852783203e-01
-1.427764058113098145e+00,-3.058326005935668945e+00
-2.640151739120483398e+00,-3.661978244781494141e-01
-1.855656027793884277e+00,-7.194614410400390625e-01
-2.063912153244018555e+00,-3.193368911743164062e+00
-1.377599239349365234e+00,-1.990629911422729492e+00
-2.708793640136718750e+00,-3.095985651016235352e-01
1.810998916625976562e-01,-5.394520759582519531e-01
-1.294214010238647461e+00,-1.735046505928039551e+00
-2.314256191253662109e+00,-1.796753525733947754e+00
9.250600337982177734e-01,-2.631495475769042969e+00
-2.326562166213989258e+00,-1.934046506881713867e+00
-8.899154663085937500e-01,-2.385817527770996094e+00
-3.781173706054687500e+00,-1.373021841049194336e+00
-4.043471336364746094e+00,-1.506272792816162109e+00
-3.682985305786132812e-01,-2.783787250518798828e+00
-3.182282447814941406e+00,-2.591349601745605469e+00
-2.747468948364257812e+00,-1.453737020492553711e+00
-2.884393930435180664e+00,-2.500519990921020508e+00
-3.180570840835571289e+00,-1.173194408416748047e+00
-2.872688293457031250e+00,-1.611892223358154297e+00
-1.679271340370178223e+00,-1.585067510604858398e-01
-3.991400718688964844e+00,-1.409376382827758789e+00
-6.552157402038574219e-01,2.270102500915527344e-02
-1.313644647598266602e+00,-9.761747121810913086e-01
-3.107967376708984375e+00,-2.909669637680053711e+00
-3.360223293304443359e+00,-6.864440441131591797e-02
-1.330049991607666016e+00,-9.630222320556640625e-01
-7.512087821960449219e-01,-2.923197269439697266e+00
-2.105742454528808594e+00,-3.729127407073974609e+00
-3.481561183929443359e+00,-1.389428853988647461e+00
-1.724807500839233398e+00,-4.049015998840332031e+00
-1.682171106338500977e+00,-1.038002729415893555e+00
-3.070559501647949219e+00,-1.742171525955200195e+00
-2.932726860046386719e+00,-2.710472822189331055e+00
-2.424370050430297852e+00,-2.716680765151977539e+00
-2.308218240737915039e+00,-2.893448591232299805e+00
-2.962932825088500977e+00,-1.416121125221252441e+00
-3.604366779327392578e+00,-1.660280227661132812e-01
-1.106323122978210449e+00,-1.965170621871948242e+00
-2.344690799713134766e+00,-9.945659637451171875e-01
-2.431995153427124023e+00,-1.154470801353454590e+00
-1.620496749877929688e+00,-2.981850862503051758e+00
-2.175966739654541016e+00,-3.396522521972656250e+00
-1.463783502578735352e+00,-1.506965279579162598e+00
-3.293238639831542969e+00,-2.159340620040893555e+00
-2.150564432144165039e+00,-1.588491559028625488e+00
-3.668197154998779297e+00,-1.106457114219665527e+00
-4.126488685607910156e+00,-2.906091213226318359e+00
-1.308140754699707031e+00,-2.715441703796386719e+00
-1.283953428268432617e+00,-3.807724237442016602e+00
-1.482573866844177246e+00,-2.839039564132690430e+00
-1.290270566940307617e+00,-2.937352418899536133e+00
-3.298517227172851562e+00,-2.460999965667724609e+00
-3.515930175781250000e-01,-7.930879592895507812e-01
-3.641677379608154297e+00,-1.124079942703247070e+00
-1.189716100692749023e+00,-2.279706716537475586e+00
-2.159920930862426758e+00,-1.245014190673828125e+00
-2.495167255401611328e+00,-3.731762170791625977e+00
2.013883590698242188e-01,-2.367815732955932617e+00
-3.616297721862792969e+00,-1.531245231628417969e+00
-5.906292200088500977e-01,-1.454278945922851562e+00
-2.006144046783447266e+00,-2.658419609069824219e+00
-1.619677662849426270e+00,-1.406799077987670898e+00
-3.498910188674926758e+00,-2.331649065017700195e+00
-1.637168645858764648e+00,-2.156690120697021484e+00
-2.251693010330200195e+00,-2.181037187576293945e+00
-1.894365072250366211e+00,-7.551213502883911133e-01
-3.114907026290893555e+00,-4.790637016296386719e+00
-1.788509011268615723e+00,-2.621659040451049805e+00
-2.957535982131958008e-01,-3.208024024963378906e+00
-2.812866687774658203e+00,-1.714708805084228516e+00
-6.616643667221069336e-01,-3.086166858673095703e+00
-2.668921232223510742e+00,-1.521907687187194824e+00
-2.336937189102172852e+00,-2.617855072021484375e+00
-1.617542862892150879e+00,-1.042182683944702148e+00
-3.087718725204467773e+00,-1.502132892608642578e+00
-2.580861568450927734e+00,-1.082714080810546875e+00
-1.792503356933593750e+00,-1.847423076629638672e+00
-1.717432498931884766e+00,-9.488545656204223633e-01
-1.576221942901611328e+00,-3.293873071670532227e+00
-1.827116489410400391e+00,-1.025552749633789062e+00
-3.805940151214599609e+00,-1.089783906936645508e+00
-1.905290603637695312e+00,-1.044623732566833496e+00
-3.080531120300292969e+00,-2.710670948028564453e+00
-1.438528060913085938e+00,5.001361370086669922e-01
-1.810822963714599609e+00,-2.546924591064453125e+00
-2.820205450057983398e+00,-2.798237085342407227e+00
-1.722121953964233398e+00,-1.094043493270874023e+00
-4.815572738647460938e+00,-1.120058774948120117e+00
-1.019487023353576660e+00,-3.768415451049804688e+00
-1.471701860427856445e+00,-2.285028696060180664e+00
-1.539122819900512695e+00,-2.001366376876831055e+00
-1.217402338981628418e+00,-2.132352113723754883e+00
-1.373608112335205078e+00,-1.372139453887939453e+00
-1.115057468414306641e+00,-1.542615652084350586e+00
-4.232621192932128906e+00,-3.630528450012207031e+00
-2.275969028472900391e+00,-2.994656085968017578e+00
-1.282365560531616211e+00,-7.211685180664062500e-01
-1.426679134368896484e+00,-1.853510856628417969e+00
-2.509071588516235352e+00,-3.147567749023437500e+00
-1.212156057357788086e+00,-1.512425780296325684e+00
-1.596458911895751953e+00,-1.275541305541992188e+00
-1.326125860214233398e+00,-2.807615041732788086e+00
-3.480003833770751953e+00,-3.532520771026611328e+00
-2.346504688262939453e+00,-2.590347051620483398e+00
-2.191757678985595703e+00,-3.480060815811157227e+00
-2.065995454788208008e+00,-2.582705974578857422e+00
-4.769478321075439453e+00,-7.049833536148071289e-01
-3.081258296966552734e+00,-3.403346061706542969e+00
-2.926710367202758789e+00,-2.457086801528930664e+00
-4.370570182800292969e-02,-3.094246864318847656e+00
-2.475695371627807617e+00,-1.255394101142883301e+00
-2.003198862075805664e+00,-5.990217924118041992e-01
-2.818392038345336914e+00,-1.920865058898925781e+00
-1.945714354515075684e+00,-1.421561956405639648e+00
-1.072389364242553711e+00,-1.851232171058654785e+00
-1.376009464263916016e+00,-1.055700778961181641e+00
-1.780004978179931641e+00,-1.796499729156494141e+00
-3.013303041458129883e+00,-2.530156373977661133e+00
-1.804842710494995117e+00,-1.181273221969604492e+00
-4.558203697204589844e+00,-9.851063489913940430e-01
-5.023316860198974609e+00,-3.080618381500244141e-02
-1.260208606719970703e+00,-2.910864353179931641e+00
-9.524388313293457031e-01,-1.986359238624572754e+00
-2.619093894958496094e+00,-7.406756877899169922e-01
-1.917607307434082031e+00,-2.719135522842407227e+00
-2.900659084320068359e+00,-3.040874242782592773e+00
-2.344453811645507812e+00,-2.100766420364379883e+00
-1.528821825981140137e+00,-1.509211897850036621e+00
-2.119212388992309570e+00,-9.689697027206420898e-01
-1.099597692489624023e+00,-2.910471916198730469e+00
-3.595446586608886719e+00,-2.986274957656860352e-01
-1.112133741378784180e+00,-2.076597213745117188e+00
-3.167109727859497070e+00,-2.251950979232788086e+00
-1.515627980232238770e+00,-1.142809748649597168e+00
-2.169193267822265625e+00,-2.572324991226196289e+00
-3.994137763977050781e+00,-9.641951322555541992e-01
-2.428404331207275391e+00,-3.644244194030761719e+00
-1.992771983146667480e+00,-2.077172756195068359e+00
-2.216965913772583008e+00,-2.822301864624023438e+00
-8.513287305831909180e-01,-1.962139844894409180e+00
-3.048614978790283203e+00,-2.117655277252197266e+00
-2.537943601608276367e+00,-3.547536611557006836e+00
-2.557485342025756836e+00,-2.728970766067504883e+00
-2.177299022674560547e+00,-3.073725461959838867e+00
-1.886117458343505859e+00,-3.504737615585327148e-01
-1.851617217063903809e+00,-2.606444120407104492e+00
-8.640160560607910156e-01,-1.314959764480590820e+00
-2.365254402160644531e+00,-1.957574129104614258e+00
-2.334157943725585938e+00,-2.905995607376098633e+00
-1.827728390693664551e+00,-9.408631324768066406e-01
-2.871893405914306641e+00,-1.246889710426330566e+00
-2.263235807418823242e+00,-3.282046318054199219e+00
-2.508026123046875000e+00,-1.895050764083862305e+00
-1.978794932365417480e+00,-2.072077035903930664e+00
-1.595855236053466797e+00,-2.516487598419189453e+00
-2.758844614028930664e+00,-2.301089525222778320e+00
-2.007989406585693359e+00,-1.408448934555053711e+00
-1.108468055725097656e+00,-5.760116577148437500e-01
-2.630125045776367188e+00,-1.528935313224792480e+00
-2.202558517456054688e+00,-3.953647375106811523e+00
-3.201334238052368164e+00,-1.634246349334716797e+00
4.357218742370605469e-01,-2.874199867248535156e+00
-2.750681877136230469e+00,-1.808743715286254883e+00
-1.635607719421386719e+00,-8.612916469573974609e-01
-2.096683025360107422e+00,-5.581442117691040039e-01
-1.727498054504394531e+00,-1.302875280380249023e+00
-8.622317314147949219e-01,-2.281951665878295898e+00
-2.748596906661987305e+00,-2.420180320739746094e+00
-1.793775796890258789e+00,-2.048887968063354492e+00
-2.259427070617675781e+00,-2.597583293914794922e+00
-3.615016460418701172e+00,-2.501928806304931641e+00
-2.409501075744628906e+00,-2.851616621017456055e+00
-1.674074411392211914e+00,-7.038869857788085938e-01
-2.678845167160034180e+00,-1.780015349388122559e+00
-2.553227186203002930e+00,-1.666269540786743164e+00
-4.121237754821777344e+00,-7.457796335220336914e-01
-1.405225515365600586e+00,-1.600173830986022949e+00
-2.237481355667114258e+00,-4.494004249572753906e+00
-2.143422842025756836e+00,1.389679908752441406e-01
-6.607081890106201172e-01,-1.382171511650085449e+00
-1.826256155967712402e+00,-1.308464765548706055e+00
4.319279193878173828e-01,-2.287860870361328125e+00
-2.320705652236938477e+00,-2.326705455780029297e-01
-3.577546596527099609e+00,-1.791669845581054688e+00
-1.836227536201477051e+00,-8.547757863998413086e-01
-9.718780517578125000e-01,-2.797977924346923828e+00
-2.238137722015380859e+00,-4.887906312942504883e-01
-1.382151961326599121e+00,-2.029218196868896484e+00
-4.891338348388671875e-01,-4.043693542480468750e+00
-3.445561408996582031e+00,-2.668004512786865234e+00
-2.441426277160644531e+00,-7.851132154464721680e-01
-1.109192848205566406e+00,-2.226422548294067383e+00
-9.296593666076660156e-01,-1.859801769256591797e+00
-1.209368228912353516e+00,-2.233999013900756836e+00
-1.126630783081054688e+00,-1.583156824111938477e+00
-1.701873064041137695e+00,-1.677800416946411133e+00
-3.972873210906982422e+00,-2.705699443817138672e+00
-1.935419082641601562e+00,-3.140106201171875000e+00
-1.650824546813964844e+00,-2.467777967453002930e+00
-8.449606895446777344e-01,-2.522413253784179688e+00
-2.367349386215209961e+00,-1.299385666847229004e+00
-2.623522996902465820e+00,-1.978230595588684082e+00
2.661559581756591797e-01,-1.568890213966369629e+00
-1.841293573379516602e+00,-2.641652822494506836e+00
-2.573420047760009766e+00,-1.976214170455932617e+00
-1.900428652763366699e+00,-2.463524818420410156e+00
-2.117007493972778320e+00,-2.728904247283935547e+00
-2.976496934890747070e+00,-3.027661800384521484e+00
-2.375901460647583008e+00,-2.820405244827270508e+00
-1.575616240501403809e+00,-1.694097042083740234e+00
-1.375272154808044434e+00,-2.708327770233154297e+00
-1.856435656547546387e+00,-2.992847204208374023e+00
-3.921170234680175781e+00,-1.966884374618530273e+00
-2.629375457763671875e-02,-8.653795719146728516e-01
-3.286383628845214844e+00,-1.968296051025390625e+00
-1.402394771575927734e+00,-2.810913324356079102e+00
-2.122002601623535156e+00,-7.936940193176269531e-01
-1.646999597549438477e+00,-1.053593993186950684e+00
-2.496721982955932617e+00,-1.757821917533874512e+00
-2.761439085006713867e+00,-3.712439537048339844e+00
-3.776073217391967773e+00,-2.065125703811645508e+00
-3.201637744903564453e+00,-2.179568290710449219e+00
-2.732237577438354492e-01,-2.106521129608154297e+00
-2.322458267211914062e+00,-1.353732824325561523e+00
-1.057607412338256836e+00,-2.810011386871337891e+00
-1.950938224792480469e+00,-2.675582885742187500e+00
-3.413580417633056641e+00,-6.695215702056884766e-01
-3.733843564987182617e-01,-2.401356697082519531e+00
-2.001275777816772461e+00,-1.812238574028015137e+00
-8.581932783126831055e-01,-1.986075997352600098e+00
-1.197598695755004883e+00,-6.915787458419799805e-01
-3.232436180114746094e+00,-2.556958675384521484e+00
-2.486083030700683594e+00,-2.668923616409301758e+00
-2.494536161422729492e+00,-3.433526515960693359e+00
-3.054306507110595703e+00,-3.052701950073242188e+00
-3.885811567306518555e+00,-2.528330326080322266e+00
-1.897799253463745117e+00,-7.313497066497802734e-01
-2.175252676010131836e+00,-2.348924398422241211e+00
-2.702604532241821289e+00,-2.124684095382690430e+00
-1.985952854156494141e+00,-1.298654556274414062e+00
-1.680476546287536621e+00,-2.180035352706909180e+00
-1.470522880554199219e+00,-3.090419292449951172e+00
-2.420527935028076172e+00,-2.050814390182495117e+00
-3.771306753158569336e+00,-2.256682157516479492e+00
-1.087090253829956055e+00,-1.817395091056823730e+00
-3.208239078521728516e+00,-2.289054155349731445e+00
-2.512049674987792969e+00,-2.742466688156127930e+00
-1.822702169418334961e+00,-2.359410524368286133e+00
-1.581975460052490234e+00,-4.316208362579345703e-01
-3.261088371276855469e+00,-2.692527532577514648e+00
-2.936019897460937500e+00,-3.595542430877685547e+00
-2.252033948898315430e+00,-4.559351444244384766e+00
-3.174458265304565430e+00,-9.087409973144531250e-01
-2.014923572540283203e+00,-1.608462810516357422e+00
-2.265397310256958008e+00,-1.079873323440551758e+00
-1.987688064575195312e+00,-1.297239422798156738e+00
-2.312803030014038086e+00,-2.948022365570068359e+00
-3.938546180725097656e+00,-2.579141616821289062e+00
-2.107177019119262695e+00,-7.812776565551757812e-01
-9.189820289611816406e-01,-2.501086711883544922e+00
-1.778935432434082031e+00,5.844409465789794922e-01
-1.108393669128417969e+00,-1.885555982589721680e+00
-2.964680910110473633e+00,-8.959344625473022461e-01
-2.935963630676269531e+00,-3.120449542999267578e+00
-2.929038763046264648e+00,-3.235975503921508789e+00
-5.134831666946411133e-01,-1.120798349380493164e+00
-2.543591022491455078e+00,-2.396813631057739258e+00
-1.743463993072509766e+00,-2.191685914993286133e+00
-2.479673385620117188e+00,-2.543467521667480469e+00
5.201730728149414062e-01,-1.495130896568298340e+00
-1.560887694358825684e+00,-4.509926795959472656e+00
-1.839962124824523926e+00,-2.100007057189941406e+00
-2.436785936355590820e+00,2.742362022399902344e-01
-2.811582565307617188e+00,-3.344397068023681641e+00
-1.159061431884765625e+00,-2.852082252502441406e+00
-1.178602576255798340e+00,-1.291316866874694824e+00
-2.653277873992919922e+00,-1.691865444183349609e+00
-4.494218826293945312e+00,-3.815200805664062500e+00
-2.990011692047119141e+00,4.090738296508789062e-02
-1.515617370605468750e+00,-2.017625093460083008e+00
-1.994196057319641113e+00,-2.781572341918945312e+00
-1.650690078735351562e+00,-6.713731288909912109e-01
-3.963778018951416016e-01,-1.304832458496093750e+00
-1.550739049911499023e+00,-1.693621873855590820e+00
-2.788305282592773438e+00,-1.544916033744812012e+00
-1.114715337753295898e+00,-1.778123021125793457e+00
-1.193058490753173828e+00,-2.681923389434814453e+00
-3.138677120208740234e+00,-1.236099481582641602e+00
3.443536758422851562e-01,-1.586206197738647461e+00
-1.523565292358398438e+00,-1.820199966430664062e+00
-1.847015619277954102e+00,-9.669095277786254883e-01
-1.562837123870849609e+00,1.370038986206054688e-01
-1.749000072479248047e+00,-3.392395496368408203e+00
-1.997742295265197754e+00,-2.795246124267578125e+00
-3.000134706497192383e+00,-2.521175146102905273e+00
-2.909873962402343750e+00,-2.576152801513671875e+00
2.082681655883789062e-02,-2.321131706237792969e+00
-1.401802778244018555e+00,-1.941173076629638672e+00
-1.937547445297241211e+00,-3.072612047195434570e+00
-2.770466327667236328e+00,-1.562346816062927246e+00
-3.210367202758789062e+00,-1.531506776809692383e-01
-4.798629760742187500e+00,-1.557415604591369629e+00
-3.568165063858032227e+00,-9.085032939910888672e-01
-1.426995038986206055e+00,-2.995241165161132812e+00
-2.492549657821655273e+00,-1.495112538337707520e+00
-5.563089847564697266e-01,3.446104526519775391e-01
-8.177288770675659180e-01,-1.740801811218261719e+00
-1.237333774566650391e+00,-1.941309213638305664e+00
-4.149257183074951172e+00,-2.380344390869140625e+00
-9.621517658233642578e-01,-2.367379426956176758e+00
-1.304113745689392090e+00,-3.232573747634887695e+00
-1.534621238708496094e+00,-2.658700942993164062e+00
-1.846519947052001953e+00,5.676455497741699219e-01
-4.910211563110351562e-01,-1.395717144012451172e+00
-1.131239295005798340e+00,-1.639105558395385742e+00
-4.016125202178955078e-01,-2.143016815185546875e+00
-3.604434013366699219e+00,-3.116201877593994141e+00
-2.501838684082031250e+00,-1.277794361114501953e+00
-1.901419758796691895e+00,-2.362126350402832031e+00
-1.916442632675170898e+00,-3.006143808364868164e+00
-7.523185014724731445e-01,-1.504546284675598145e+00
-1.338790655136108398e+00,-3.609615325927734375e+00
-2.669152259826660156e+00,-3.494950771331787109e+00
-1.536299109458923340e+00,-6.810951232910156250e-01
-8.466985225677490234e-01,-1.717343688011169434e+00
-3.833342552185058594e+00,-1.983570933341979980e+00
-1.367639780044555664e+00,-1.447042822837829590e+00
-9.375373125076293945e-01,-2.195838451385498047e+00
-3.246387958526611328e+00,-2.475091218948364258e+00
1.696827411651611328e-01,-3.667645215988159180e+00
-1.056006312370300293e+00,-1.120543956756591797e+00
-1.870853900909423828e-01,-4.954669475555419922e-01
-1.025343179702758789e+00,-2.289814710617065430e+00
-1.367141127586364746e+00,-1.849218010902404785e+00
-1.301702260971069336e+00,-3.217567443847656250e+00
-4.115479946136474609e+00,-3.399082183837890625e+00
-3.659471035003662109e+00,-1.628084421157836914e+00
-1.233958005905151367e+00,-1.633014678955078125e-01
-3.268916130065917969e+00,-6.220450401306152344e-01
-2.770829677581787109e+00,-1.056919097900390625e+00
-2.926395654678344727e+00,-5.645970106124877930e-01
-1.393220782279968262e+00,-2.774486303329467773e+00
-1.999767184257507324e+00,-2.716448545455932617e+00
-3.107517480850219727e+00,-1.438384056091308594e+00
-1.960037827491760254e+00,-2.476996421813964844e+00
-1.663850069046020508e+00,-2.475541114807128906e+00
-1.687760591506958008e+00,-4.456545829772949219e+00
-4.792569160461425781e+00,-1.300241470336914062e+00
-2.421913385391235352e+00,-9.674612283706665039e-01
-3.247600317001342773e+00,-1.162228822708129883e+00
-2.993271827697753906e+00,-1.692819595336914062e+00
-1.484573364257812500e+00,-2.968698501586914062e+00
-1.958663344383239746e+00,-2.055027961730957031e+00
9.096298217773437500e-01,-3.011367321014404297e+00
-2.609721183776855469e+00,-1.601383924484252930e+00
-1.166880607604980469e+00,-3.907319307327270508e-01
-2.866290807723999023e-01,-2.663311481475830078e+00
-2.708386898040771484e+00,-2.376108407974243164e+00
-3.723672389984130859e+00,-3.278652191162109375e+00
-2.690981388092041016e+00,-1.478025555610656738e+00
-1.856610298156738281e+00,-1.724711060523986816e+00
-1.262796163558959961e+00,-3.139717102050781250e+00
-3.470026016235351562e+00,-1.270907163619995117e+00
-3.040150642395019531e+00,-1.087386488914489746e+00
-2.608319759368896484e+00,-1.064142942428588867e+00
-6.225305795669555664e-01,-1.393182277679443359e-01
-2.359130859375000000e+00,-2.246540546417236328e+00
-2.527363061904907227e+00,-3.418978691101074219e+00
-2.442215204238891602e+00,-3.350355625152587891e+00
-1.836174726486206055e+00,-1.837778806686401367e+00
-1.924364566802978516e+00,-4.355031013488769531e+00
-2.659341335296630859e+00,-1.782732725143432617e+00
-8.602999448776245117e-01,-2.883023738861083984e+00
-1.995522022247314453e+00,-4.316147804260253906e+00
-3.637475490570068359e+00,-4.686989784240722656e-01
-1.839510679244995117e+00,-1.749760508537292480e+00
-1.566702842712402344e+00,-1.141518354415893555e-01
-2.228402614593505859e+00,-2.853568315505981445e+00
-2.021816730499267578e+00,-1.146128416061401367e+00
-1.070950031280517578e+00,-3.056530237197875977e+00
-2.237792968750000000e+00,-1.781472682952880859e+00
-8.403096199035644531e-01,-1.604097723960876465e+00
-3.064545154571533203e+00,-1.670201420783996582e+00
-3.653671741485595703e+00,-1.647623419761657715e+00
-2.722397565841674805e+00,-1.661348104476928711e+00
-1.518587112426757812e+00,-2.420807361602783203e+00
-3.337109565734863281e+00,-2.395174741744995117e+00
-2.094977855682373047e+00,-9.945851564407348633e-01
-2.484753608703613281e+00,-2.412653446197509766e+00
-1.877864956855773926e+00,-3.494376897811889648e+00
-2.224488019943237305e+00,-2.321995496749877930e+00
-1.267087459564208984e-02,-2.089411497116088867e+00
-3.651828765869140625e-01,-4.109517097473144531e+00
-1.784022450447082520e+00,-2.483195066452026367e+00
7.941055297851562500e-01,-1.513225913047790527e+00
-2.439338207244873047e+00,-1.128418445587158203e+00
-1.376258850097656250e+00,-1.086633205413818359e+00
-1.815865755081176758e+00,-1.064810276031494141e+00
-2.348937034606933594e+00,-3.129672050476074219e+00
-2.304052114486694336e+00,-2.468398809432983398e+00
-9.629876613616943359e-01,-2.563702344894409180e+00
-1.521041631698608398e+00,-2.825131893157958984e+00
-2.515850782394409180e+00,-2.539418697357177734e+00
-8.073538541793823242e-01,-3.126480102539062500e+00
-8.064647912979125977e-01,-2.296871185302734375e+00
-3.014760494232177734e+00,-1.430747985839843750e+00
-2.828992843627929688e+00,1.155066490173339844e-01
-1.281722545623779297e+00,-1.749735116958618164e+00
-4.341499805450439453e-01,-2.189733505249023438e+00
-2.174248695373535156e+00,-1.825975775718688965e+00
-8.846061229705810547e-01,-1.114722371101379395e+00
-1.675024747848510742e+00,-1.752305865287780762e+00
-9.767140150070190430e-01,-1.020687103271484375e+00
-2.308181524276733398e+00,-1.248523831367492676e+00
-1.525038957595825195e+00,-8.508062362670898438e-01
-1.321948170661926270e+00,-1.819224715232849121e+00
-2.645861387252807617e+00,-1.543895602226257324e+00
-2.089263677597045898e+00,-1.091696023941040039e+00
-1.049668431282043457e+00,-1.589180469512939453e+00
-2.155893802642822266e+00,-2.540813922882080078e+00
-2.480415582656860352e+00,-3.545748233795166016e+00
-3.619873285293579102e+00,-2.711716651916503906e+00
-1.598051548004150391e+00,-2.007369995117187500e+00
-4.807502031326293945e-01,-3.343292713165283203e+00
-3.057620525360107422e+00,-1.025048494338989258e-01
-2.673889160156250000e+00,-1.619114518165588379e+00
-3.051641941070556641e+00,-2.066018342971801758e+00
-1.958008527755737305e+00,-2.587165594100952148e+00
6.828474998474121094e-02,-1.771600484848022461e+00
-2.747323989868164062e+00,-2.704328060150146484e+00
-3.143575668334960938e+00,-4.185804367065429688e+00
-1.857427477836608887e+00,-2.189658403396606445e+00
-1.010655879974365234e+00,-3.126439571380615234e+00
-2.926253318786621094e+00,-3.149718761444091797e+00
-3.853417396545410156e+00,-1.593074560165405273e+00
-7.279217243194580078e-02,-4.593114852905273438e-01
-1.405218005180358887e+00,-3.610064268112182617e+00
-1.067286729812622070e+00,-2.083832502365112305e+00
-3.077157974243164062e+00,-2.901103496551513672e+00
-1.375010013580322266e+00,5.699512958526611328e-01
-9.446097612380981445e-01,-3.414044380187988281e+00
-2.949852466583251953e+00,-2.946579456329345703e+00
-1.923747658729553223e+00,-1.950501799583435059e+00
-3.118890047073364258e+00,-2.516105175018310547e+00
-2.187979459762573242e+00,-2.003853559494018555e+00
-2.127961635589599609e+00,-1.003597140312194824e+00
-1.140068531036376953e+00,-2.965887546539306641e+00
-2.660555839538574219e+00,-3.524732589721679688e+00
-1.896016716957092285e+00,-7.141959667205810547e-01
-8.757681846618652344e-01,-1.682832241058349609e+00
-2.422679901123046875e+00,-4.170474052429199219e+00
-1.250606179237365723e+00,-1.774218797683715820e+00
-2.311658620834350586e+00,-3.250907897949218750e+00
-1.707408070564270020e+00,-2.646421909332275391e+00
-2.227242469787597656e+00,-2.392643690109252930e+00
-2.218283891677856445e+00,-1.511252641677856445e+00
-1.099593997001647949e+00,-1.472913742065429688e+00
-1.781588792800903320e+00,-3.008744955062866211e+00
-2.778034687042236328e+00,-3.066440820693969727e-01
-1.715251684188842773e+00,-1.750466585159301758e+00
-2.443045854568481445e+00,-2.088797569274902344e+00
-1.716622948646545410e+00,-1.564019799232482910e+00
-1.701941609382629395e+00,-1.747375845909118652e+00
-1.990544676780700684e+00,-1.974342584609985352e+00
-2.813337326049804688e+00,-1.759630680084228516e+00
-2.400324344635009766e+00,-1.847426176071166992e+00
-2.679687261581420898e+00,-1.293467402458190918e+00
-1.131514072418212891e+00,-3.390260219573974609e+00
-1.865280032157897949e+00,-7.636604309082031250e-01
-1.050327658653259277e+00,-2.047655582427978516e+00
-1.167015075683593750e+00,-1.087885379791259766e+00
-1.323894500732421875e+00,-3.780148506164550781e+00
-6.302343606948852539e-01,-8.879978656768798828e-01
-3.283646106719970703e+00,-2.716632127761840820e+00
-1.306872248649597168e+00,-2.933681011199951172e+00
-2.745496749877929688e+00,-2.491881608963012695e+00
-2.308813333511352539e+00,-2.197393655776977539e+00
-2.434850931167602539e-01,-9.415082931518554688e-01
-1.961786627769470215e+00,-1.328354597091674805e+00
-1.930210828781127930e+00,-1.499866366386413574e+00
-1.416037559509277344e+00,-1.815327525138854980e+00
-2.406200408935546875e+00,-4.427323341369628906e+00
-1.888352870941162109e+00,-3.315621852874755859e+00
-2.109086036682128906e+00,-2.064256191253662109e+00
-2.400314569473266602e+00,-1.127977609634399414e+00
-1.210491895675659180e+00,-1.446562767028808594e+00
-3.058432340621948242e+00,-2.035506010055541992e+00
-2.476549863815307617e+00,-2.700357437133789062e+00
-1.853627204895019531e+00,-5.364072322845458984e-01
-1.627400398254394531e+00,-2.550228595733642578e+00
-2.708877563476562500e+00,-1.612501382827758789e+00
-9.556127786636352539e-01,-2.314745187759399414e+00
-1.030288457870483398e+00,-5.885348320007324219e-01
-1.166234970092773438e+00,-2.354328393936157227e+00
-3.903902769088745117e-01,-1.031558990478515625e+00
-2.788527011871337891e+00,-1.279562950134277344e+00
-2.235998153686523438e+00,-1.742702007293701172e+00
-1.543053507804870605e+00,-3.509526729583740234e+00
-3.161790847778320312e+00,-1.432340979576110840e+00
-3.319950103759765625e+00,-2.697618007659912109e+00
-2.630119323730468750e+00,-3.024429082870483398e+00
-2.081305027008056641e+00,-2.578885793685913086e+00
-2.335845708847045898e+00,-3.004302024841308594e+00
-2.013718128204345703e+00,-2.506725549697875977e+00
-1.080619335174560547e+00,-3.235911846160888672e+00
-1.724807858467102051e+00,-2.400836944580078125e+00
-3.368307113647460938e+00,1.033525466918945312e-01
-2.261303424835205078e+00,-1.003569960594177246e+00
-2.680916070938110352e+00,-1.853001952171325684e+00
-1.118794679641723633e+00,-8.910239934921264648e-01
-3.197111606597900391e+00,-1.425827741622924805e+00
-3.007167339324951172e+00,-3.494499683380126953e+00
-2.173066139221191406e+00,-3.138809919357299805e+00
-6.234195232391357422e-01,-1.586526751518249512e+00
-1.923099279403686523e+00,-1.846372961997985840e+00
-3.011156797409057617e+00,-1.283913612365722656e+00
-1.632633924484252930e+00,-3.097742319107055664e+00
-3.146259784698486328e+00,-3.004065036773681641e+00
-8.046569824218750000e-01,-1.658129453659057617e+00
-2.244981527328491211e+00,-1.186065196990966797e+00
-2.466650962829589844e+00,-4.068470001220703125e+00
-3.885701179504394531e+00,-1.995361804962158203e+00
-2.338100910186767578e+00,-6.139644384384155273e-01
-1.238600730895996094e+00,-4.336684942245483398e-01
-6.918219327926635742e-01,-4.732847213745117188e+00
1.618096828460693359e-01,-5.613141059875488281e-01
-2.442076683044433594e+00,-3.071515560150146484e-01
-1.420331597328186035e+00,-3.173376321792602539e-01
-3.121413707733154297e+00,-2.453827857971191406e+00
-4.667748928070068359e+00,-1.902339100837707520e+00
-2.876353979110717773e+00,-1.318548917770385742e+00
-2.285347938537597656e+00,-3.228025674819946289e+00
-1.803134322166442871e+00,-2.254260540008544922e+00
-2.701865196228027344e+00,-1.864969253540039062e+00
-1.493510961532592773e+00,-2.535605192184448242e+00
-2.931553125381469727e+00,-2.386255264282226562e+00
-1.838546872138977051e+00,-2.528719902038574219e+00
-1.734268426895141602e+00,-2.037456512451171875e+00
-1.397330284118652344e+00,-2.721225976943969727e+00
-2.321521520614624023e+00,-1.579193115234375000e+00
-2.628810882568359375e+00,-2.672228336334228516e+00
-1.436603069305419922e-01,-3.092010498046875000e+00
-3.340388774871826172e+00,-8.994076251983642578e-01
-3.256433486938476562e+00,-2.876629352569580078e+00
-1.919464349746704102e+00,-2.055679798126220703e+00
-4.520738601684570312e+00,-2.566502094268798828e+00
-2.904908657073974609e+00,-2.834877490997314453e+00
-1.811251163482666016e+00,-6.222041845321655273e-01
-2.375724554061889648e+00,-2.696774005889892578e+00
-2.418670654296875000e+00,-1.631259799003601074e+00
-5.114885568618774414e-01,-2.304254770278930664e+00
-2.272053718566894531e+00,-1.088761329650878906e+00
-2.151588439941406250e+00,-2.166925430297851562e+00
-3.521339416503906250e+00,-2.215415000915527344e+00
-2.573630571365356445e+00,-2.195757865905761719e+00
-1.815309047698974609e+00,-1.787990212440490723e+00
-1.971515417098999023e+00,-9.409759044647216797e-01
-2.075912952423095703e+00,-1.912106156349182129e+00
-1.866900444030761719e+00,-3.402059555053710938e+00
-4.069922447204589844e+00,-1.613598465919494629e+00
-2.064923048019409180e+00,-1.874492287635803223e+00
-1.234401941299438477e+00,1.896622180938720703e-01
-3.152489185333251953e+00,-8.903502225875854492e-01
-2.184252023696899414e+00,-3.348984718322753906e+00
-1.027095794677734375e+00,-1.951435685157775879e+00
-2.470095634460449219e+00,-2.043857336044311523e+00
-2.387455224990844727e+00,-1.040569543838500977e+00
-1.911421418190002441e+00,-2.717330932617187500e+00
-2.469135761260986328e+00,-2.712255954742431641e+00
-2.267900705337524414e+00,-1.112960577011108398e-01
-2.108305692672729492e+00,-2.161588191986083984e+00
-1.088692903518676758e+00,-2.311854124069213867e+00
-2.284653902053833008e+00,-2.314891338348388672e+00
-1.111367225646972656e+00,-2.088447570800781250e+00
-1.930527687072753906e+00,-1.652495622634887695e+00
-2.372515439987182617e+00,-2.575541973114013672e+00
-1.844440937042236328e+00,-2.680208206176757812e+00
-4.646604537963867188e+00,-2.778843402862548828e+00
-3.576593399047851562e+00,-2.158376693725585938e+00
-2.256717205047607422e+00,-9.138062000274658203e-01
-2.656974315643310547e+00,-1.406265258789062500e+00
-1.792094588279724121e+00,-2.258136272430419922e+00
-1.183373689651489258e+00,-3.311075210571289062e+00
-1.811497449874877930e+00,-2.830352067947387695e+00
-2.616637706756591797e+00,-1.551230072975158691e+00
-3.299824714660644531e+00,-2.598159074783325195e+00
-1.501846432685852051e+00,-1.282563447952270508e+00
-2.157092332839965820e+00,-3.886387825012207031e+00
-1.224193096160888672e+00,-2.136678218841552734e+00
-1.115620374679565430e+00,-3.836090087890625000e+00
-2.290544509887695312e+00,-2.002892732620239258e+00
3.838951587677001953e-01,-1.355903387069702148e+00
-1.861162304878234863e+00,-1.768918752670288086e+00
-7.166235446929931641e-01,-8.453762531280517578e-01
-2.275994300842285156e+00,-1.890045523643493652e+00
-3.552854061126708984e+00,-1.148040890693664551e+00
-2.100923299789428711e+00,-1.953862667083740234e+00
-1.157259941101074219e+00,-1.965745687484741211e+00
-1.916056394577026367e+00,-1.295550823211669922e+00
-2.685666799545288086e+00,-1.521186709403991699e+00
-1.120660781860351562e+00,-1.726037502288818359e+00
-2.864061594009399414e-01,-1.942790746688842773e+00
-2.643618583679199219e+00,-3.204941987991333008e+00
-1.164039850234985352e+00,-1.485172510147094727e+00
-3.362131595611572266e+00,3.558559417724609375e-01
-2.093677282333374023e+00,-1.250123262405395508e+00
-4.325224161148071289e-01,-3.956503868103027344e+00
-2.728426933288574219e+00,-2.877904653549194336e+00
-2.304425954818725586e+00,-9.373549222946166992e-01
-1.861473679542541504e+00,-2.569749832153320312e+00
7.915308475494384766e-01,-1.871273517608642578e+00
-1.417203426361083984e+00,-2.848803520202636719e+00
-1.683736681938171387e+00,-6.488558053970336914e-01
-1.810265064239501953e+00,-1.866459250450134277e+00
-2.137940406799316406e+00,-1.905606985092163086e+00
-2.158123254776000977e+00,-2.163591861724853516e+00
-3.005665302276611328e+00,-2.281074523925781250e-01
-2.258049488067626953e+00,-1.317192912101745605e+00
-2.206210136413574219e+00,-8.408546447753906250e-01
-3.440593719482421875e+00,-2.056000232696533203e+00
-1.199871063232421875e+00,6.914882659912109375e-01
-1.714263200759887695e+00,-1.460849046707153320e+00
-2.879582881927490234e+00,-8.834280967712402344e-01
-1.418672561645507812e+00,-2.044130802154541016e+00
-3.788029670715332031e+00,-2.089092969894409180e+00
-7.286046743392944336e-01,-1.346551537513732910e+00
-2.528116226196289062e+00,-1.798650622367858887e+00
-1.325963497161865234e+00,-2.102411270141601562e+00
-1.781818628311157227e+00,-2.425618410110473633e+00
-1.889707446098327637e+00,-2.014681100845336914e+00
1.297395706176757812e+00,-2.425515890121459961e+00
-2.807900190353393555e+00,-1.860217213630676270e+00
-3.320097208023071289e+00,-2.694508075714111328e+00
-7.467812299728393555e-01,-3.155333995819091797e+00
-9.849736690521240234e-01,-3.390822410583496094e-01
-2.238718509674072266e+00,-3.251938581466674805e+00
-4.765007495880126953e+00,-3.218228101730346680e+00
-2.966578006744384766e+00,-2.895060539245605469e+00
-1.658671498298645020e+00,-2.273761034011840820e+00
-1.711828112602233887e+00,-2.223541259765625000e+00
-9.851151704788208008e-01,-3.317993402481079102e+00
-2.269018173217773438e+00,-3.517703056335449219e+00
-1.622062206268310547e+00,-2.642894029617309570e+00
-1.908828139305114746e+00,-7.096314430236816406e-01
-1.860593438148498535e+00,-2.140599250793457031e+00
-1.984804868698120117e+00,-2.625894308090209961e+00
-2.280851602554321289e-01,-2.203503608703613281e+00
-3.314834833145141602e+00,-3.627404689788818359e+00
-2.250733613967895508e+00,-3.262064456939697266e+00
-3.438802003860473633e+00,-6.883887052536010742e-01
-1.754525184631347656e+00,-3.447615146636962891e+00
-1.418689846992492676e+00,-2.245190143585205078e+00
-1.206397294998168945e+00,-1.880542755126953125e+00
-2.549013137817382812e+00,-3.233050584793090820e+00
-8.042550086975097656e-01,-2.915629148483276367e+00
-4.416275024414062500e+00,-2.071411848068237305e+00
-1.880265116691589355e+00,-4.869817495346069336e-01
-3.830065250396728516e+00,-6.812095642089843750e-03
-2.653114318847656250e+00,-7.545745372772216797e-01
-1.523799657821655273e+00,-1.842220067977905273e+00
-2.093632936477661133e+00,1.496198177337646484e-01
-1.726212859153747559e+00,-1.941251873970031738e+00
-1.696374177932739258e+00,-2.009396791458129883e+00
-9.851646423339843750e-01,-1.811237573623657227e+00
-3.957419395446777344e+00,-1.311100125312805176e+00
-2.981252431869506836e+00,-3.200259923934936523e+00
-2.692616224288940430e+00,-2.341816663742065430e+00
-2.353025436401367188e+00,-2.231589317321777344e+00
-2.884036064147949219e+00,-2.367277860641479492e+00
-2.587253808975219727e+00,-2.467694997787475586e+00
-4.276662826538085938e+00,-3.633728027343750000e-01
-4.076600551605224609e+00,-3.064756870269775391e+00
-2.714598417282104492e+00,-3.100100755691528320e+00
-4.470766782760620117e-01,-1.737926244735717773e+00
-2.787925720214843750e+00,-6.487232446670532227e-01
-1.514927983283996582e+00,-3.433584690093994141e+00
-1.879743456840515137e+00,-1.785505294799804688e+00
-2.818202018737792969e+00,-2.385908365249633789e+00
-1.331250429153442383e+00,-1.585253119468688965e+00
-2.430740356445312500e+00,-9.931306838989257812e-01
-1.875453472137451172e+00,-7.734110355377197266e-01
-6.122992038726806641e-01,-2.566186189651489258e+00
-2.414533615112304688e+00,-3.334467411041259766e+00
-3.651749849319458008e+00,-2.345870256423950195e+00
-1.212482213973999023e+00,-2.348727226257324219e+00
-2.418360948562622070e+00,-2.523742675781250000e+00
-2.070233345031738281e+00,-1.235252141952514648e+00
-2.300724506378173828e+00,-2.839828968048095703e+00
-1.035106182098388672e+00,-2.872875213623046875e+00
6.166803836822509766e-01,-2.598058938980102539e+00
-2.463898181915283203e+00,-4.092030525207519531e+00
-2.399897575378417969e+00,-3.485661506652832031e+00
-3.066806316375732422e+00,-1.275032281875610352e+00
-2.954784631729125977e+00,-1.897355318069458008e+00
-2.411473035812377930e+00,-3.615256786346435547e+00
-2.162918090820312500e+00,-1.362800121307373047e+00
-1.171675443649291992e+00,-1.730170607566833496e+00
-1.914494037628173828e+00,-1.137954592704772949e+00
-8.054120540618896484e-01,-1.194056749343872070e+00
-1.547669172286987305e+00,-1.021063446998596191e+00
-3.534281253814697266e-01,-2.229863643646240234e+00
-2.725530147552490234e+00,-1.033232927322387695e+00
-5.508550405502319336e-01,-2.515902519226074219e+00
-2.515900611877441406e+00,-2.597231864929199219e-01
-3.402832031250000000e+00,-1.735954523086547852e+00
-3.074514627456665039e+00,-3.780509233474731445e-01
-4.457076787948608398e-01,-2.720288991928100586e+00
-1.474083185195922852e+00,4.576873779296875000e-02
-2.278827190399169922e+00,-1.880451798439025879e+00
-2.997658252716064453e+00,-3.904284000396728516e+00
-9.269342422485351562e-01,-2.618146419525146484e+00
-3.471308708190917969e+00,-2.182392358779907227e+00
-1.949190020561218262e+00,-2.644404411315917969e+00
-2.751880407333374023e+00,-1.526909708976745605e+00
-3.513251543045043945e+00,-3.308470010757446289e+00
-2.998115777969360352e+00,-2.597948551177978516e+00
-3.062678813934326172e+00,-1.751610398292541504e+00
1.140394210815429688e-01,-1.260705709457397461e+00
-2.958931922912597656e+00,-1.453134298324584961e+00
-1.777000546455383301e+00,-1.172674655914306641e+00
-1.569202065467834473e+00,-2.769749641418457031e+00
-2.386464357376098633e+00,-1.450237631797790527e+00
-1.541107654571533203e+00,-3.565875530242919922e+00
-1.548835992813110352e+00,-3.194568634033203125e+00
-1.331025242805480957e+00,-2.870914936065673828e+00
-1.982189893722534180e+00,-5.811280012130737305e-01
1.208872795104980469e-01,-3.361839771270751953e+00
-1.629244446754455566e+00,-2.208060264587402344e+00
-1.487585306167602539e+00,-1.839426159858703613e+00
-3.331511497497558594e+00,-1.765993356704711914e+00
-3.952432632446289062e+00,-1.051147222518920898e+00
-2.132443904876708984e+00,-4.211943626403808594e+00


==> figure_tem/DPdata0-50.txt <==
-4.327847428387845974e-02	9.575677785884877835e+00	1.111205261356317209e+01	1.552407200785602903e+01	-2.175946465330439672e+00	4.191309242102120969e+00	4.302412379013405008e+00	-7.199856892901984828e+00	3.487941276540507118e+00	1.913975875522407577e+01	-1.264495948619376442e+01	-2.875060847374736550e+00	-4.022833684570048085e+00	-6.198120085304677396e+00	1.229335558032949915e+00	1.023476747777664064e+00	4.051009560603741066e-01	-1.565696920291316196e+01	-1.127614209841699244e+00	-2.238089823001585987e+00	-3.062345860254940710e+00	-3.780965004020083176e-01	4.346475964283616378e+00	8.915804581317409827e+00	1.770403660900919052e+00	-5.403966052750144300e-01	5.542963367763017679e+00	2.208310921713953157e+00
-5.179612265815468852e+00	-7.398409231829742305e-01	2.354762183653093199e+00	-1.539419919585692798e+00	-1.458309356282956237e+01	-6.243690294844409294e+00	3.608648540888783174e+00	9.338061432448410137e-01	-1.719101616516744979e+00	1.354908329225204211e+00	1.001316800925166950e+00	3.186491567318607387e+00	1.070022298312355602e+01	9.754521206507805076e+00	1.781454751856684737e+01	-3.358115861466306029e+00	-2.112643258570680693e+00	2.635506723926568373e+00	-6.047134535307177039e+00	6.995198970903839353e+00	1.836215676568526689e-01	1.477723976376813964e+00	-9.862988476563515405e+00	-1.420710996357446243e+00	-3.901684500924622157e+00	-9.333170157274128798e-02	-3.519872660337500569e+00	-3.621511947907935181e+00
-2.269857695948219456e-01	1.147204108993010863e+01	1.941037717045875155e+01	-6.673571329172867106e-01	2.041310222684544762e-01	5.932289409740067576e+00	5.306829713384103364e+00	1.556487224135349789e+00	6.152001876673130809e+00	-2.442709877358618886e+00	1.030327819604986495e+01	-1.533669583851235974e+00	1.702701476653351031e-01	1.031302706786970980e+01	-7.968296954015894329e+00	3.930007866206974843e+00	-9.918020480740652456e-01	2.554121617683729362e+00	-3.014789575365378393e+00	2.110327649524918137e+00	-1.684520167658382972e+00	1.335593137132502495e+00	-1.435919724968982125e+00	1.314838618753514099e-01	-8.834242954547841364e+00	2.119650942813275929e+00	1.191957019181298527e+01	-4.330255490611596869e+00
7.991074700496228367e+00	6.147588441119136160e-01	-1.757401072018685007e+00	-8.730602356990035062e+00	2.330373276223970613e+00	-1.970739813768304649e-01	1.114794908956090325e+01	4.570249188677367513e+00	-1.070919689938220998e+01	1.072976510923746041e+01	2.792345996726101731e+00	-8.157086343809605289e-01	-2.295567700598653893e+00	5.029584836710242479e-01	1.768043360901351058e+00	-8.483221533412247384e-01	3.603935598894658643e+00	-8.358778295534087022e+00	5.449638482946465246e+00	-1.297933933914723248e+01	-1.667828838611556508e+00	4.360505150119214690e+00	-1.802153483133459577e+00	2.383442379045726867e+00	1.059310930522515015e+01	1.112140195891002215e+00	4.626901355478915789e+00	1.068614770045824258e+01
-4.016504007939992071e+00	-3.889546217833327990e+00	5.791805794239746064e+00	2.134622302761934876e+00	-3.014672230139999742e-01	-1.184822391280470288e+00	-4.060358741019787665e+00	-4.547698552872397881e-01	-1.316801079868104019e-01	4.710515114438887707e+00	-4.015573907453964253e+00	3.952272169568255578e+01	1.251220166430491361e+02	2.334179875374475444e+01	3.402328856795592937e+00	2.486048840214065692e+00	8.642919814655794397e+00	8.855624340696742758e-01	-4.618831577283225798e+00	-4.538053334178548504e+00	-1.110357284498482855e+01	-7.927903135461436546e-02	1.567475225543475181e+00	1.310646278168441192e+01	4.991344945722363313e+00	-2.137502751272253754e+00	1.531274590057954965e+00	1.749289969915362120e+00
9.103394115304544343e+00	-1.698638246455476164e+01	-1.208219169874074295e+00	-2.718578395430570005e+00	1.314987508104083247e+01	-3.239518610576502811e-01	-3.032937981397176852e+00	4.467486364431834112e+00	-8.355737253586204005e+00	-2.286631870656184784e+00	1.029738457302474188e+02	2.234214001634051385e+02	2.488268957915797728e+02	2.528235361283791178e+02	2.469617657986646293e+02	2.380905019875780795e+02	2.070158376598369898e+02	1.250483808576163511e+02	4.131005402169451202e+01	-7.899525159220589288e+00	1.127431756548612718e+00	-8.952194507144943358e+00	8.653255865735167696e-01	-3.375294809548824659e+00	1.353891130653471819e+01	-7.807938716672421897e+00	-2.734086603651163738e+00	2.956568138984783989e+00
-5.512183487465084575e+00	1.772352929152236811e+01	-1.023805591913498603e+01	2.228029370449323920e+00	-3.937464867621944808e+00	-3.873076804674626228e+00	2.481616360069864413e+00	3.632763002509163286e+00	-1.099508916647655532e+01	5.012851763701459618e+01	2.375395998065604033e+02	2.501203891948813407e+02	2.619996904620114151e+02	2.541124960894347282e+02	2.544477745106090936e+02	2.501281622765417865e+02	2.459596893806653100e+02	2.547257433065259136e+02	2.405960735981847449e+02	1.493551396210853000e+02	-1.619661752738074334e+00	1.366172617765092667e+01	-9.438951382201757889e-01	1.286646967241567374e+01	1.426940860186091342e+00	-5.546666845570468851e+00	3.745786043869925752e+00	-1.016728189869793120e+01
-1.982386644815609777e+00	6.715357437626222614e-01	-2.167892238449633524e+00	-1.024918437965357043e+01	3.905897655952055292e+00	7.552705758582754392e+00	-7.132154499210931142e+00	-9.176936884731298205e-01	9.142122872900256425e+01	2.397584205544485769e+02	2.596298463923472468e+02	2.532873589730739354e+02	2.503845394048700825e+02	1.526135233442001038e+02	7.611885781126562733e+01	2.209564292916703607e+02	2.471104648902568215e+02	2.564463624908522092e+02	2.533935475073627401e+02	2.339524259173861367e+02	2.109435721986389751e+02	4.860738863360678863e+01	-4.234459890881421273e+00	6.674623973889911577e-01	-8.937650723045207357e+00	-7.113308912216300683e+00	-8.486125333377239066e-01	4.546787709678035583e+00
1.004617167175734949e+01	-8.573008122878718495e+00	-2.148683212390729125e+00	-1.283144649168135754e+00	1.106949235110815888e+00	1.523854627061578038e+00	2.770737270504088356e-01	3.530644764347436126e+00	1.423626365508622484e+02	2.462193242892598164e+02	2.606305150200472553e+02	2.539718147395026904e+02	1.341660555832775685e+02	1.182980350588061924e+01	5.585150249816769019e+01	2.465348651595402600e+02	2.454659266368681187e+02	2.396135296158425945e+02	2.531807670074056489e+02	2.487265467671039403e+02	2.544858985530099176e+02	2.262245602957176800e+02	1.141612426905881961e+01	1.243930832715480633e-01	7.645008650012364626e+00	1.244173069024161471e+00	3.682834854397293300e-01	-3.344455231068664602e+00
-7.946451531933703016e+00	-1.624960991787415043e+00	-1.621588165939372272e+00	-1.928674781823109363e+00	1.466404526194313007e+01	-3.146946303654127419e+00	-1.052645514877824873e+00	1.446351025238388956e+02	2.505830640240308185e+02	2.576048564659509452e+02	2.554473290298601000e+02	1.855144312119808490e+02	1.067019371881144529e+01	-2.357780626628757759e+00	5.834554370308291382e+00	3.238815189272177264e+01	1.939254861616427377e+02	2.520232644949375640e+02	2.541759714230698819e+02	2.566063532218395267e+02	2.447273112756496687e+02	2.359214305830058152e+02	1.031142012876709799e+02	-1.423634022494425722e+01	7.973725121186290288e-01	-1.686792047835759645e+00	-3.679208132128227948e+00	-5.834596981190469656e+00
3.137608902712186065e+00	-4.381090274423355524e+00	-6.974815905031618080e+00	7.107356970539727703e-01	-2.627747564629238086e-01	-1.987448300918762678e+00	2.349734554331804048e+01	2.363990764890639298e+02	2.519114427276180379e+02	2.629693505486866343e+02	2.228357623154168436e+02	5.203515810571688860e+01	-3.813710926251795197e+00	-5.470781472356220476e+00	5.932395122407275734e-01	-7.134740783640444839e+00	5.504772869849016104e+01	1.685555270931404550e+02	1.745492032815851076e+02	2.488790002872146090e+02	2.531553540227291137e+02	2.555790535342141823e+02	2.374779990396942821e+02	4.266572028855110688e+01	1.060973099059738356e+00	3.153687235771752029e+00	9.951434657454747423e+00	-7.729988085852779633e+00
-7.432309455023163869e-01	6.351573248510770237e-03	-5.414449475650229715e+00	-1.186070830593637027e+01	-4.548617020186219051e+00	2.711533128359368217e+00	2.166009565665844434e+02	2.530343188511667165e+02	2.608291494681647009e+02	2.566362596108852472e+02	6.055431788545840988e+01	-5.533652654443964591e-01	1.105287752320511707e+01	-1.849673822298692621e-02	-7.223036922283586347e-02	-2.526543060614655278e+00	-2.004171100817567108e+00	4.242932505691570100e+00	7.302740785965211145e+00	1.701752106315394713e+02	2.472078870317916994e+02	2.485913777351629506e+02	2.485341580374047226e+02	1.625989612652385858e+02	4.055132855404636416e+00	-9.820558879637410143e+00	-4.397035138050926051e+00	-3.675525288285620196e+00
-1.146274964099048138e-01	-7.137674748231143812e-03	-8.892102130364374801e+00	1.325352488803893225e+00	-3.411194968300055752e+00	9.579048237466233218e+01	2.507231666777288126e+02	2.533966769138692996e+02	2.571957932165640273e+02	1.801541484622314044e+02	1.825809713824343916e+01	4.003276942466957422e+00	-8.125688684341937362e-01	9.032457066358483555e-01	7.379822259279059660e-01	-6.811534386730712320e+00	-1.566180220266726542e+00	4.124855982736947979e-01	-2.196150207922197506e+00	1.169672101932062560e+02	2.510858725496130432e+02	2.552520261697038393e+02	2.567505548451627533e+02	2.568568097845206353e+02	-6.893369605049088022e+00	2.438204860186775846e+00	2.128433235591967954e+00	-2.185179361770351747e+01
7.480179641912659605e+00	-4.900119838844479325e+00	9.387396125141274084e+00	-1.271630018591694666e+00	-1.209486275714664139e+01	2.222109108230466177e+02	2.526129727987426747e+02	2.527515980226329191e+02	2.232411277008267518e+02	5.849097223108542210e+01	1.082694085501944015e+00	9.642426963113766014e-01	1.184615685428146925e+01	1.928687308310599313e+00	1.058202675546449090e+00	2.471357052084915296e+00	-1.696224766033818332e+00	2.789578702924667475e+00	-4.047618722011629089e+00	2.297015080460876391e+01	2.470802996282169204e+02	2.522614714109773217e+02	2.524118119382326597e+02	2.547576635481264873e+02	1.329315155207588584e+00	6.255743594172825439e+00	-1.576056362586889081e+00	-9.207141179241412843e+00
7.406616723329810803e+00	1.810183980684216598e+00	2.660066778229524864e+00	2.946822686806020553e+00	8.238458302389912546e+01	2.514816777525051066e+02	2.483136240134392096e+02	2.539618012615675866e+02	1.333513431944940066e+02	-6.293127227862664874e-01	-1.958820397787210676e-01	-4.237892064903625133e+00	6.138119198276280386e+00	5.435777536053864045e-01	-7.241570606117485598e-01	4.276817611972734134e+00	-4.817363358040693377e+00	6.251178278408642264e-01	-5.636136095115246825e+00	1.225729500495269946e+02	2.531069667902339404e+02	2.489981469182596641e+02	2.498690961448210430e+02	2.510797155182018230e+02	-4.308220024947116755e+00	7.793276866056236818e-01	-4.903336005340276138e+00	-2.990913757632182701e+00
-5.246273780779096896e+00	-7.406577763370663980e+00	1.792862076623429557e+00	-3.714268246654963690e+00	1.558918701600237000e+02	2.540028457668191209e+02	2.632994793910680755e+02	2.313341533312219838e+02	3.093242424855354145e+01	-3.504084353399465890e+00	1.365628455745417025e+00	-1.086868574613008676e+00	-5.244667816940767890e-01	1.856592905225937562e+00	-8.738626627269876934e+00	-1.633132246387983266e-01	4.750992680872926144e+00	-1.088845911417109402e+00	-5.985553613020789143e+00	1.591591585567924483e+02	2.646032817736372635e+02	2.576065155503443407e+02	2.569153060347166502e+02	2.526990963668489769e+02	-4.111251820481626851e+00	-5.256378105348490370e-01	5.434482542796855498e+00	3.873766239000732803e+00
3.138894317906150366e+00	5.687429977452337582e+00	8.618912382702184072e-01	1.050329041778238048e+00	2.552902832088803393e+02	2.533543564734472682e+02	2.570349042521599472e+02	1.424317035065949995e+02	4.568092241503939333e-01	-6.890480014243255624e+00	1.501393049354710074e+00	3.695563021119633085e+00	-1.140250826580181398e+00	-3.528051358679745064e+00	-7.089769319927035518e+00	4.441242856444315157e-01	1.185834968111851184e+00	1.610196612681800366e+00	2.824208935182201952e+00	6.341567188703426439e+01	2.527562795525590502e+02	2.551715443735674285e+02	2.614396562599558820e+02	2.301031238636372507e+02	7.199781308695811788e+00	1.516793692020907081e+00	2.206154316781526958e+00	-1.057056954949985972e+00
-1.367151112129731505e+00	1.197364631265211976e+01	-7.748560520631753157e+00	-1.030970224370311716e-01	2.308886455611059603e+02	2.550414940364757399e+02	2.532070432749597444e+02	1.654849815193796871e+02	-5.111024497737929551e+00	1.090643175313081770e+01	5.202469534261985551e+00	-3.997006666333267955e+00	-4.689994210842582945e+00	6.629533321136659829e+00	-4.756068451804466690e+00	-4.502111503924635549e+00	-1.706049753262839364e+00	-6.659148413600179950e-01	5.752202779904264318e+00	4.650781959071341731e+01	2.562907687764373463e+02	2.517205220885727499e+02	2.281555492812186117e+02	5.262793010348327982e+01	9.475133547583244331e-01	2.430197498177065540e+00	2.886230583403709637e+00	4.238874704151050388e+00
-7.245241199312886238e+00	5.102973994720887418e+00	2.128472156655870862e+00	-2.443606878889000633e+00	1.184452517316702398e+02	2.488712305500405648e+02	2.614129224069258726e+02	2.488913644243058911e+02	1.227402920279933340e+02	2.483476536930423251e+01	6.088359029217390583e-01	-4.890203072062325518e+00	-4.119805124865129287e+00	-2.597310941279747709e+00	-6.045163365618403617e+00	-5.064474121432599674e+00	-1.704048584812162659e+01	-5.806446347122140139e+00	3.950776106720420700e+01	2.198937859562973927e+02	2.527609888087742718e+02	2.562493546589025186e+02	1.140569739413439834e+02	-7.178035858325537699e-01	4.542378072298662306e-01	-3.372192629299520128e+00	-5.160986258583639241e+00	-4.733303799722754057e+00
1.295851042848726209e+00	5.091000203051933681e+00	1.229624488409854877e+01	1.194638531966465500e+01	1.742401527694651620e+01	2.288229338711988703e+02	2.503363274771530200e+02	2.562415090612798281e+02	2.507312175480535927e+02	2.153268447727836588e+02	1.168005150123446043e+02	2.906419416764327934e+01	3.841999307004896025e+01	2.909531946914296086e+01	1.807936748496616275e+01	2.598478435983910373e+01	2.639048372235101780e+01	1.135018880483654442e+02	2.198649685034388881e+02	2.512103417575314950e+02	2.532023252900799832e+02	2.308292345140022519e+02	3.600600282778499661e+01	1.936660064676348325e+00	7.921301564775486970e-01	-7.463565011714970332e+00	8.135171540256648015e+00	-3.490742914495782667e+00
1.699439008354980629e+01	-2.454656523065124052e-01	2.139001255877524876e+00	-3.928216049735163917e+00	-1.088935600538321724e+00	4.852031562093583261e+01	2.321263981930780744e+02	2.553679861707072689e+02	2.556509868916646155e+02	2.443907260526633252e+02	2.504165665788682986e+02	2.546090257456393431e+02	2.479926860338161134e+02	1.746358337233177451e+02	1.803833386163933596e+02	2.639574691103989039e+02	2.552928191892788448e+02	2.545805976242255610e+02	2.534141522004386786e+02	2.747963122954761275e+02	2.324730279137113200e+02	4.257025232958716288e+01	-1.037187573877780089e+01	-4.487298665877936799e-01	1.291507826223372923e+01	-5.671193413218137636e+00	1.108960454162584419e+01	-5.308932530828775143e+00
3.780534970358053748e+00	7.184705662933769332e+00	1.286827433539999710e+01	-5.459039926376932916e-01	-1.405137350332584800e-01	-1.408199931256181259e+00	5.254505650501904768e+01	2.602194886973780967e+02	2.415832329693232623e+02	2.588430671124135642e+02	2.481259717425530766e+02	2.482640108512784138e+02	2.550930214387373098e+02	2.529200572861053899e+02	2.530512064669676704e+02	2.594348802211753195e+02	2.590997882265399994e+02	2.535397401226729528e+02	2.535355187369916337e+02	1.672686445526828720e+02	3.843899124123520039e+01	-2.166251364868189366e+00	-7.554283838970691001e+00	6.315781894761418602e-01	-6.996700630305917379e+00	-4.227461088886843577e+00	-3.348292600051108625e+00	2.873390441251439054e+00
-1.360998199420077936e+00	3.917841037394675041e+00	6.450065571903489392e-01	1.429344429881521528e+01	-2.959320382439519115e+00	6.285676861878980448e-01	5.926106047219171558e+00	-8.943349976421563596e+00	4.450119901183295923e+01	1.606013366877548663e+02	2.561054699598525417e+02	2.457518068378206522e+02	2.456618460641682304e+02	2.505421689373279719e+02	2.492155891011561835e+02	2.473421491884108150e+02	1.536892720993772912e+02	1.189989078551784161e+02	4.572013159260435344e+01	-3.518056807361443106e+00	-2.495634234245230232e+00	-9.210631336650688894e+00	1.781723540905762793e+00	-7.266808128972567227e-01	5.159063367895712737e+00	-2.437959231981814412e+00	1.566702726426301151e+00	-1.558395171727373407e+00
1.166538722960336560e+00	-1.618471339383038554e+00	1.108651362158456610e+00	-8.776438459456102237e+00	2.851753503615332974e+00	-1.172943932441014692e+00	-2.006026570214387128e+00	-6.023144592796136010e+00	2.879866237775061233e+00	1.864033013386308335e+00	7.023624318650150578e+00	3.698725129862427252e+01	7.755605569764944107e+01	6.631097023198033469e+01	-1.046316222165395260e+01	1.524382767658357984e+01	-1.430514067627302634e-02	2.311240456890487405e+00	1.455576454284576715e-01	1.250798394250751899e+00	1.242713749838789683e+00	1.092829604592364445e+00	1.969109998488782542e+00	-3.886789655592910453e-01	1.845411206748048372e+01	-2.635917180275773486e+00	1.327850489049440252e+00	1.247303868875356381e+00
-1.740951700290796211e-01	-6.269765420325865701e-01	-9.522712599269400613e+00	1.531972208573328276e+00	-2.305925698149875913e+00	3.376627740722991433e+00	1.411209260907207996e+00	-5.646307898762842337e-01	-1.147281145262400326e+00	-6.954420248940176741e+00	-3.126763363332195400e+00	5.657911329102199849e-02	-1.999084952689180739e+00	-1.231928290338377252e+00	-7.912092148883907328e+00	9.678343374080102812e-01	-2.392727149350945659e+00	1.351616336655331763e+00	-2.371384743461183664e+00	-3.876917517259921286e+00	-3.563460376216480707e-01	-8.136760938263027043e+00	-5.991122371474477681e+00	1.065026167937000862e-01	4.504747897570148041e+00	-4.126068282029269341e+00	7.075503055633736160e+00	9.057642337483551742e+00
8.301442913267659263e-02	3.671474465644067653e+00	-1.095266147765419529e+00	-2.978781726832018695e+00	9.368549020871259625e-01	-3.242732468936454282e+00	3.748297573044515052e-01	3.981237083261659482e+00	-5.655323217659501189e+00	7.685954939970885968e-01	-1.070323999893820321e+00	-1.491276096250630623e+00	-1.192092367376827333e+00	1.371099838886504863e+01	-9.570766118691078628e-01	-1.097783872995883758e+00	-1.228225506857549298e+01	-3.428398963107090580e+00	-1.438954689632286055e+01	7.188220549827200045e-01	-2.112296696734278889e+00	4.147975605841494939e+00	-3.388495929916689464e-01	-2.381554652853801191e+00	-2.136405002444539125e+00	-2.576153638193830808e+00	3.429552643786198729e+00	7.154637296159008564e+00
7.792276384474382311e+00	-2.644935164185732379e+00	1.456745374453037645e+00	6.836668254408791334e+00	-3.892982102801446631e-01	1.045457137035718409e+00	-1.623752747238764504e+00	7.815931343466870906e+00	-4.454828008869948341e+00	5.368998633140281029e+00	-4.747163062539715206e+00	-3.556100719752973038e+00	-6.448037051550758569e+00	-4.141741287391212722e+00	-9.823223503667850576e-01	5.644769326224606809e-01	-3.350017340370473828e+00	2.750978741810585770e+00	-2.875640409581053936e-01	-9.751176750596113330e-01	-6.233118799492618933e+00	4.365876736464757712e+00	8.587701838466720972e+00	9.871729249211621537e-01	-2.891311620933151860e-01	-7.412423045912499564e-01	-2.465467782065052793e-01	4.663685400683820426e+00
4.729211292486868778e+00	8.346943433791396139e-01	3.815509705812005325e+00	1.295798937492488001e+01	-7.784000695041031204e-01	-4.075488710383643465e+00	6.275921475029192287e+00	-1.080800060826754727e+00	-1.137196267277801986e+00	-7.621791991243783704e-01	5.088700010451999489e+00	1.790975710993120362e+00	-2.365034887614393622e+00	-1.484350169793188678e+00	5.368978057970090756e-01	-2.138626895135772532e+00	-3.132990403738804552e+00	4.254511673178024367e+00	3.930671599589095067e+00	-1.037418404114020376e+01	1.475702103507871898e+00	-1.008451937932868026e+00	9.731693476357216710e+00	1.244057514555792565e+01	9.919376737939570532e+00	3.762065207064348993e+00	4.797193599187201229e+00	-1.289014150497487954e+01


==> figure_tem/DPdata0.txt <==
2.064537449154237869e-01	5.884689412439283451e+00	3.481613843428744914e+00	-3.533940311626016495e+01	-1.888965379118406063e-01	-1.520617711234725533e+01	2.836622601451767878e+01	6.262339294793780375e+00	-1.368887476794971292e+01	3.446684524303353925e+01	-7.493532731946920045e+00	2.777356511580870446e+01	-1.792594324233966674e+01	1.605736182030558901e+00	-2.237859711189395195e+00	2.943188884513465453e+01	1.860927717863352981e+01	4.537023143396727853e+00	8.042652549883374746e+00	3.953945679607223695e+01	2.434509814104915293e+01	7.260885036279030658e+01	-3.841762050099890757e+01	2.454820569565567467e+01	-2.665723912839425935e+01	8.429536541605885702e+01	9.799948055951944070e+00	-5.489238119811334826e+01
-5.297928202497661943e+00	-9.536865715771270402e+00	-5.048199917178185103e+01	2.162824196321488301e+01	1.436713056654099319e+01	-9.753223209330791121e+00	1.411412140713570693e+02	-1.507512572794433758e+01	9.913444000729040795e+01	-5.712764046169800380e+00	1.068067998224061057e+02	6.037235830725023789e+01	1.688561908820592237e+02	-3.928320403119647608e+01	-5.840221625214909551e+01	-3.910870093997396602e+00	2.347751605335778891e+01	-8.764932902140465387e+00	-7.814022586391831737e+01	5.033234372944524360e+00	-1.886395562723692265e+01	-1.447676081838211637e+01	3.988901870869828947e+00	-9.042559390574192335e+00	2.144620922431387910e+01	2.513858177342070377e+01	3.382472254234269826e+01	-3.845835724166004610e+01
-3.294558956662375238e+01	1.606637368022427026e+01	9.094391735798078358e+00	-2.181154274292969220e+01	-1.396572766126401888e+01	7.101548590425713314e+01	-1.751797864483203782e+01	-6.630644517043963049e+01	-4.877812954719280558e-01	-4.501954729772936048e+01	5.997263266973426710e+01	-2.489414780649781278e+01	-9.286392883918791696e+00	-4.371602746911136705e+01	2.971995896978249974e+01	-2.262987002426233119e+01	-1.912571521918409800e+01	-1.772653439401551623e+01	-3.508681134958107961e+00	-5.547286487258922705e+00	-1.707641110545007024e+01	5.256140687353989094e+00	-4.221044307725048839e+01	-2.174540603850411102e+01	1.638146486579256589e+01	5.321786269394339541e+01	1.351040628513010589e+01	-5.943407709400908345e+01
-1.736161387932293820e+01	-2.557136766503420588e+01	1.458218766851399550e+01	3.544184360188042149e+01	2.622560699029791720e-01	1.277937847605619126e+01	1.384234517748976145e+01	2.562792857456965123e+01	9.499626954758983999e-01	-1.845108667160020133e+01	8.104306370934066805e+00	9.717911913203272078e+00	9.318500777319000505e+00	3.855617541239878676e+01	-4.709982305175856254e+00	3.479527934298034353e+01	-3.630978502006674802e+01	1.007671452458041905e+01	-1.224953575012992602e+01	-6.467053051447845746e+01	-3.707760422975741932e+01	8.534990759868720245e-01	-1.092370071535898468e+01	1.232031029805487066e+01	-2.625926988902185144e+01	1.148785027815279136e+01	6.502271821110929828e+00	1.175346139893584052e+01
-2.365571007119231517e+00	9.281623325396099133e+00	-3.305445341874427356e+01	1.152101206771517639e+01	6.618498751228842991e+01	-5.771806552966825876e+00	1.277172172587424193e+01	-8.583260290645121415e+00	8.870855653451933165e+00	7.065737884318762951e+01	-2.877823257615235875e+01	3.273966919807543263e+01	1.884913433208599827e+02	5.446835016056770939e+01	1.762851864110383104e+01	5.357160291034138488e+00	8.104217302866875139e-01	-4.170623156472127846e+01	-4.193671649579567173e+01	-4.096423111583544774e+00	-3.969763903300382424e+01	-5.311976253516893820e+01	1.769486941742511421e+00	1.539763933106902449e+01	-7.682163587626734014e+00	6.961578435312036106e+01	-1.550774836852478167e+01	1.692690839527489999e+01
-9.671825715666921841e-01	-1.296659393292988227e+01	3.233374474822718980e+01	5.512198473409285704e+00	-8.518766449317415379e+01	-2.763561077583160142e+01	4.210956977736856288e+01	-3.315142797652392659e+01	-2.634290774668268753e+01	1.105580313265631220e+00	9.604766794764307747e+01	2.122581591902305149e+02	2.441770178273978615e+02	2.156813580847466767e+02	2.142060095180816006e+02	2.902939897038566528e+02	2.407163466621879877e+02	1.298266432631353382e+02	5.926427626364593237e+01	-4.198909728310377432e+01	7.988201963464732103e+00	-3.532336381037199402e+01	5.658802454590749420e+01	1.231565375452293054e+00	-2.423794999343959944e+01	-1.171047912106658906e+01	1.612184442061565903e+01	4.651316698967184493e+01
-4.455747798810347149e+01	1.925231146513776537e+01	1.182532288919513341e+00	-3.698415947494387268e+01	-2.812765720706979877e+01	1.146330093071273382e+01	-2.714693407022281235e+00	3.172359510057216525e+01	-7.085964680337554000e+01	2.905124213254940457e+01	1.849079644141031906e+02	2.898933510613313160e+02	2.231908148830059417e+02	2.518088004821501897e+02	2.724551834409347180e+02	2.474825806453083317e+02	2.703680695070511888e+02	2.352849733515180333e+02	3.148459263775685031e+02	1.251698027799091903e+02	-2.215154365409931003e+01	1.109297176021794940e+01	1.463496755502125879e+00	2.264737083880342539e+01	-6.510965583057691219e+01	7.906877349123156762e+01	-6.933434091866274684e+01	3.413879790204357789e+01
1.056613208168738360e+01	-4.102609680293736005e+01	6.773645470575049288e+00	-5.655591393525799537e-01	1.503490863914255016e+01	7.926273131325469734e+00	-2.081193111168081700e+01	-3.581933662056343337e+01	9.031504293776235670e+01	2.732185039483141509e+02	2.638969728486506483e+02	2.465270298409660654e+02	3.178980764126254144e+02	9.355282156793893478e+01	7.143154972375580769e+01	2.303856068370804735e+02	2.937733622723505960e+02	2.652092908786836460e+02	2.425178082328842208e+02	2.494139991590984948e+02	2.059530463684613153e+02	8.160984367703571252e+01	-1.760076973967859448e+00	1.412502089746320166e+01	-2.228807566003385432e+01	-3.306507382691371788e+01	-2.249348487519910478e+01	-3.841902698663745497e+01
-4.390578384461424122e+01	-6.223603985111610726e+00	-4.112015980608657628e+01	9.788582147585621840e+00	4.027447502945172886e+01	3.019047545550669298e+01	1.940626915925565754e+01	-6.199073750285604589e+00	1.547359485104545911e+02	1.514921565898515894e+02	2.488687633988157302e+02	2.747959492758333795e+02	8.597518587822261793e+01	5.835883658841586907e+01	7.555654963199714302e+01	2.039028266132263809e+02	2.412614637082178319e+02	2.785856246392320372e+02	2.764895701849100078e+02	2.330477310196031624e+02	2.432373482404532012e+02	1.793933793759718469e+02	-4.168607732640236208e+01	2.366090777169417692e+01	-1.975403876557229665e+01	-3.344916429955283377e+01	3.276943191281446843e+01	3.840166061064325120e+00
-3.678739077655422740e+00	8.991459096718248389e+00	-4.171312826904508597e+01	1.635834398544775325e+01	2.175759753400453178e+01	5.964705487960262076e+01	3.501072416274845267e+01	1.535779526664779269e+02	2.652316659941794796e+02	2.446199184401244509e+02	3.018829067246904287e+02	1.836127811959411247e+02	-3.988194696808244899e+00	5.635385864322248750e+01	-7.894794175625944987e+00	1.175158421193297897e+01	1.647456197555841300e+02	2.487812635532988281e+02	3.435315501488305472e+02	2.591076172892468321e+02	3.188978596147392182e+02	2.572833175593485180e+02	1.104330857910287307e+02	2.929159428927268394e+01	4.299403568333072911e+01	3.205942986589680288e+01	-8.785144877219499548e+00	5.687264495607470849e+01
-8.813807372073480906e+01	2.995662314889537470e+01	2.116923304828069874e+01	2.933132294920303806e+01	-1.750837518450753905e+01	-5.098050076098390093e+01	3.484952099598268660e+01	2.881563143664463951e+02	2.414268584799409609e+02	2.479700949034421171e+02	2.959793126275322948e+02	2.293119264864253992e+01	8.218722612735005839e+01	-2.484117715700591589e+01	3.816186074131544359e+01	-1.372435168638104415e+02	4.485653572932543653e+01	1.776143891734602960e+02	1.935452240707812450e+02	2.358783757616425305e+02	2.423141764297619432e+02	2.843506454749774548e+02	2.609068163308566000e+02	7.238644248807717929e+01	-3.788880308655063800e+01	6.090037645864058646e+01	-5.906673601235809201e+00	1.693304041692534767e+01
-3.066402536158308578e+01	3.703952015460526326e+01	-2.432290692999970361e+00	-2.069622705318391453e+01	-1.867257075066123306e+01	2.462188571539628867e+01	2.697243927207672414e+02	2.430781258391244535e+02	2.694064770854475910e+02	2.421378604025236143e+02	6.666977952969072874e+01	-9.247500465751727461e+01	-1.616428491972983039e+01	1.199471505036564345e+01	-2.118832700599713803e+01	1.343734365870351333e+00	2.763582196542452607e+01	1.461903068555842111e+01	8.972903616747845490e+01	1.770079281803414517e+02	2.732139513295246047e+02	2.348940407876786480e+02	2.486968930733370939e+02	1.624872339546369062e+02	-3.371784708935043007e+00	-4.687601833928222383e+00	2.299136140148374352e+01	-2.022127514866159004e+01
-2.528162688726634144e+01	-1.485765136233191974e+01	-2.960090039474326584e+00	1.868346652533375618e+01	-3.898229125405584483e+01	8.507034678727669075e+01	2.266490552989584728e+02	3.852023460584173336e+02	2.700294739304904397e+02	1.842602096440382127e+02	4.417619031087708592e+00	2.014793743336928955e+01	-4.563249890757842309e+01	-6.686650875706484953e+01	-3.560093059138370819e+01	1.841496664155775065e+01	4.556375993811522562e+01	-4.473575447227712232e+01	1.353980841983724659e+01	1.092757069007596868e+02	2.234917768452308451e+02	2.709576099141462464e+02	3.197907897282819931e+02	2.205351785069892685e+02	-5.366433129721614392e+01	-1.002930285970416158e+01	3.466798815541242695e-01	-8.009136172409588994e+01
-2.304588820315304076e+01	6.635671236706241416e+01	-1.235264791847647148e+00	8.703497962210105854e+00	2.849994461873685125e+01	2.083928747949329932e+02	2.915450071874915920e+02	2.452794440104659657e+02	3.144652458541078772e+02	6.393319113049194868e+00	-1.867393708313923284e+01	3.254330960651583382e+01	9.477509273085486186e+00	-1.281097750097250909e+00	-1.036198597758037288e+01	2.065568565289193259e+01	1.044276459615577934e+01	4.036565491517119142e+01	1.307029088892992945e+02	6.835218198668022183e+01	3.151038309233030077e+02	2.275141372728669467e+02	2.837290016149624421e+02	2.825355919944671541e+02	-9.235503208544560749e+00	2.687700574804328113e+00	-4.925606210570797572e+01	3.438229246536415928e+00
-7.206741119642659399e+00	-3.046876364264061010e+01	1.732970191207261834e+01	2.122095160184379026e+01	1.074180901154048655e+02	2.381450382907786718e+02	2.759169923726337856e+02	2.138022642838217848e+02	1.340499822618178598e+02	2.793440651940698771e+01	4.317847303441669737e+01	-9.377499664696129500e+00	-2.016189295553798289e+01	-1.425770269053359796e+00	-1.160489366485878726e+01	1.525751066439951842e+01	1.172848122808240134e+01	1.238446951469513913e+01	8.210867260754663732e+01	1.187611371079725160e+02	2.107610145395922245e+02	2.390993938005791790e+02	2.433555536738992089e+02	2.835924311795074573e+02	2.022085794388990831e-01	-1.553916035359413428e+01	3.712323835127151472e-01	-9.202305474703583954e+00
1.317047082786588774e+01	5.557708651301247471e+00	4.700324353867537219e+00	-3.888679696961808929e+01	1.181211973336955054e+02	2.299248292157558922e+02	2.621087150816222788e+02	2.380907083631948638e+02	-2.020918882459099564e-01	-3.291259073669362323e+01	-2.347128228588155707e+01	-2.132673804405007445e+01	-4.578573036861273948e+01	-5.120914769770288899e+01	6.087772771677439465e+01	1.071041775201633861e+01	3.075317601437905779e+00	-3.237810275288313111e+00	6.200712839857338565e-01	1.704605961759023671e+02	2.424176167590273963e+02	1.558578136579104694e+02	2.601950078992375666e+02	2.039149420395830816e+02	-1.337194760159689189e+00	1.953429516818922806e+01	5.627751687120760238e+00	-2.282976530895345135e+01
1.417330506257886036e+01	-6.968626471410623857e-01	-2.988162912307041097e+01	1.003999095704441302e+01	2.414321958525588059e+02	2.195422920803439979e+02	2.253350690215648910e+02	2.463137872583870376e+02	1.650611039285446111e+02	8.522672951214033787e+00	3.151666910715049141e+01	-1.902706743052911875e+00	1.259257676854258889e+01	2.000605419852072941e+01	1.389048951997779469e+01	1.695136104779858988e+00	1.102798071974215901e+02	7.858658642468873801e+00	-1.892083453531448356e+01	-3.332974776012434859e+01	2.486846386406248257e+02	2.011353794506005102e+02	2.480627338665881609e+02	2.884770015213971419e+02	-4.279068132759123344e+00	1.131485921928706517e+01	-7.948338223854615592e+01	-6.734184666616216930e+01
-2.397548493009489334e+01	-2.612544831996605410e+01	-2.252392825217631511e+01	-2.322136696584677917e+00	1.481492220805533861e+02	1.261186311535321352e+02	2.335170673088491071e+02	1.736816032116138047e+02	-1.471356416146263335e+00	-1.045135913035311859e+01	1.692760409551591627e-01	-1.104181382240443412e+02	-5.346557337121621600e+01	1.654599850640907732e+01	-1.028379330585730145e+02	-3.248117408053587951e+00	-2.086418661594859714e+01	-1.252060703293584609e+01	1.044992821064821875e+01	7.700899026293686234e+01	2.685428315358551572e+02	2.701799302578773450e+02	2.617289949548302275e+02	7.245817466740763280e+01	7.678116954043979092e+01	1.789147621441747305e+01	3.647352943606562548e+01	-7.920690397807979366e+01
-1.742126855750526815e+01	-8.375567760024267727e+01	2.625783386327883662e+01	1.025161844116134269e+01	1.079668834095692205e+02	2.105760059586264106e+02	2.220296622890568017e+02	2.661495179816193968e+02	5.962238813475059374e+01	-5.134246567129612515e+01	-2.760726627353447782e+01	-5.858665581696436675e+01	-6.892960938705394724e-01	-5.784016649272285093e+00	-6.141418187224622294e+00	4.276290202905001081e+01	-3.984879758721863396e+01	-2.048822432960400164e+01	9.019714482228306451e+01	2.191221975512533504e+02	2.645160786053118613e+02	2.870605763436292932e+02	9.298563401987688337e+01	1.861836568505524170e+01	-3.332931731296808309e+00	3.567758420250976314e+01	1.703162663568822666e+01	1.461165913145382689e+01
2.725045710821310863e+01	-4.446768412216361988e-02	2.868851430356871290e+00	-2.070779432507593754e+01	-2.865632034188353217e+01	2.008141844255815727e+02	1.984434723662031672e+02	2.566385707461882930e+02	2.348248070992635803e+02	2.892994313654090206e+02	1.055606892317639165e+02	-1.287464717570961170e+01	2.472413266580186786e+01	-6.111475822668498381e+01	-1.820791357880961314e+01	3.569768633399089452e+00	7.795350728423240128e+01	1.142203170310614126e+02	2.292995545285320134e+02	2.530330442064917520e+02	1.122675973193034622e+02	2.155881686173752598e+02	3.597627694070248339e+01	-2.188985110233618059e+01	-6.104809802812872022e+01	-7.620974359397995102e+01	-5.649676746275877548e+01	-1.610769507143183077e+01
6.631635703581910946e+01	2.102535450968930908e-01	2.715928001846772588e+01	-2.436772156596787919e+00	-1.133579820989755738e-01	5.399113198429755300e+01	2.179477174672253739e+02	2.683707789340113550e+02	2.089782664154188865e+02	2.469852476754128929e+02	1.896211189585858676e+02	2.129544629707360741e+02	2.429022795843335985e+02	1.866594711344671396e+02	1.784987460574553779e+02	2.266898058555080979e+02	3.199127542621761222e+02	3.410214549757430973e+02	2.452705615799020222e+02	2.551987127965037416e+02	3.057785019670736233e+02	4.472828206525429096e+01	3.519303362279426750e+01	-1.794191744682836642e+01	2.821620477744628630e+01	1.869723537359767107e+01	1.934814761329394628e+01	1.445980525122038785e+00
5.997259784954999873e+01	-3.415433359669128777e+01	-2.207514133673746670e+01	1.802035141691969145e+01	-1.283375027911035460e+01	-6.871549963874655553e+00	3.311473946499181409e+01	2.365416164201165543e+02	2.216046172349909398e+02	2.743627847140361382e+02	2.323369794403502340e+02	2.726653696548792709e+02	2.332518124152082351e+02	2.665478898035327688e+02	2.374059711547839129e+02	2.595946431735559941e+02	2.455044571721846012e+02	1.862026566034077177e+02	1.996118788500961614e+02	7.524241747073959630e+01	4.469735600138104559e+01	-9.006673860518592534e+00	-1.016670608657809893e+01	-2.691304141994164212e+01	-1.191883348704982026e+01	3.159203506798389327e+01	-1.060022631285766970e+01	-2.732250939038182391e+00
-1.732857710399751383e+01	2.355322269208432573e+00	-3.148064935248312679e+01	-1.527856916186897340e+00	3.512795340144074174e+01	6.254035874137553463e+00	-1.689693868527447762e+01	-3.925247151175802474e-01	7.584432822094797189e+01	2.405576897184322434e+02	2.502903962472053934e+02	2.566882729552760907e+02	2.348733452274064746e+02	1.749337991516505895e+02	2.478417429074369522e+02	2.443451072375063973e+02	1.094941473224859863e+02	8.093274366494041772e+01	3.937510651684869600e+01	-4.269170089835131243e+00	1.457658511342223306e+01	-8.205203411266593250e+00	8.343088605849834138e+00	-1.502432914715282664e+01	-4.967926901144270602e+01	-4.274147126368474403e+01	-7.323318266169595248e+00	-5.430525535357011790e+01
-9.363523444669526796e+00	8.653862574629251014e+00	4.761489230932326677e+01	1.419518081122334650e+02	7.326319988677518324e+01	-3.244120476237679895e+01	2.515021063003681689e+01	9.995901585209685436e+01	-1.288417680349320804e+01	2.667859223614506803e+01	8.096199694661136448e+01	1.141805162332604340e+01	4.440651439644514653e+01	4.225416557022949604e+01	2.290932068249581732e+01	-3.956855940552447493e+00	2.483973066776525229e+01	-3.059886106746289514e+01	4.982891489627081683e+01	-2.343522722085855037e+01	2.772357294674341333e+01	1.103032428734439918e+01	-6.566828052949140293e+00	-3.794232144077104607e+01	2.367042311289110046e+01	-1.832061140480255901e+01	-3.314441092134735101e+01	-4.065490147742210070e+01
-4.709335278110610545e+01	1.052049624321497667e+01	1.513841868761347520e+00	4.120469904313408094e+00	8.566308649223795868e+00	8.823203778837532596e+00	-3.109203837348328392e+00	2.434229584485722953e+01	7.520369003363850169e+00	4.357155443094554670e+01	-2.317326047628321462e+01	9.040972418259673304e+01	1.692515472676230592e+00	-2.977667254818609521e+01	-8.795456079978503539e+00	-1.216674988684506431e+01	-3.056419747369234585e+01	1.216583773852677552e+01	9.117360041932355941e+00	4.192265824407660801e+01	-5.446541662953631402e+00	-9.082044925389443080e+00	5.981567998676448283e+00	3.385754049190383697e+00	-2.340106257558591807e+01	1.469965872117431971e+01	-1.995625056351903570e+00	-1.287971374090331089e+01
6.413859511956165704e+01	-3.809955430586170877e+01	-4.887428673439828941e+01	3.215498849842039419e+01	8.281061944222261673e+01	3.302105887671607842e+00	-2.565387695468028539e+01	-1.304929174700407657e+01	5.066288514880150018e+01	1.704290407918300776e+00	-8.827817760832571636e+00	-2.844615859686842896e+01	-8.300224687928152889e+01	-2.077168579952829930e+01	-1.064556648028566599e+01	2.606610029906256187e+01	2.262008716875868686e+01	3.460522765557833935e+01	3.330570186361678342e+00	-2.923928835323549436e+01	2.296202007220143670e+01	-8.357677638227306360e+00	2.076825601858735837e+01	-3.019608075526573643e+01	-3.021734314605868121e+01	4.486747837185312449e+01	-1.884479612161380047e+01	1.558167879957967017e+00
-2.419924479161325692e+01	3.617095914141135182e+01	2.338511858540834965e+01	1.394132078175595257e+00	1.448228743712880195e+01	-3.912318163827282547e+01	4.229146304525328048e+01	2.656435546228595967e+01	1.224387872408180122e+01	4.673736032254976180e+01	6.099209723629027025e+00	-1.501965127716617410e+01	-1.994632986629473237e+01	-4.685082451776698242e+00	-5.857257518604982449e-01	1.683894801546954312e-01	4.115102987436178417e+00	-3.533765684406748431e+00	9.474752188066116076e+00	-1.410858500232211554e+01	5.475846303431976025e+01	-1.056559333307068727e+01	-2.493859706192194636e+01	-3.685436166395654567e+01	3.851584930553613617e+01	-3.232727794296719992e+01	-1.802643935802080577e+01	-1.449407381899974112e+01
-1.457957228784540860e+01	-2.959161208106944052e+00	-2.158880569618070311e+01	4.178061813545838277e+01	-5.673316651797079402e+01	1.836144120281494319e-01	-3.450321112260030532e+01	2.601171360616139694e+01	-8.267134730054084835e-02	-1.753736086554837570e+01	8.745203841613998463e+01	3.453585417744340447e+01	-4.219003364494709274e+01	1.027614771276556951e+02	2.536351814147919015e+01	-5.961325037975944241e+01	-3.207555163175683788e+01	5.632984724369418217e+01	1.718239404712970853e+01	-7.111124656804886257e+00	-2.547421864629352584e+01	-2.393153405250282617e+01	-3.295288961822479479e+01	4.466694062032042467e+01	-8.062940392243246990e+00	-7.932127466782779912e+00	-4.237306879703346851e+01	-6.474305995917385204e+00


==> figure_tem/DPdata1-50.txt <==
9.639264663038087377e+00	2.672075164754750265e+00	8.135627138399842195e+00	4.376693445463298443e-02	-2.776206450489693722e+00	-4.097431329765335306e+00	-1.486576171432335691e+01	-3.377784974443654775e+00	-5.520707609562408580e-01	-1.325913937697325906e+01	-4.354228175898041897e+00	2.741084926356653906e+00	-3.900803220016401784e+00	1.198615881306967612e+00	1.386641311799994725e+00	1.659699532289028312e+01	-3.338049936139850238e-01	-8.007577964734501563e+00	-2.804850750392255510e+00	5.539002062015293548e-01	5.774701825863714610e+00	2.549253121531195987e+00	-3.587865351506521527e+00	3.716755287815798336e+00	-3.661378056839897255e+00	-1.615806186545280632e+00	8.548259752363945196e+00	-4.712105304030388631e+00
3.820700142582604375e+00	-3.668175650668682675e+00	3.599464199522688368e-01	4.687611310685005250e+00	-1.861063081294109578e+00	-6.246494432187811974e+00	-1.339986300838524880e-01	9.501357145057643949e-01	-2.203594832974887119e+00	-1.711880553316758702e+00	-3.248916932045539330e+00	2.056590078179882930e+00	-2.320853999903500942e+00	4.411036985763285401e+00	-3.577951326919823760e+00	-7.026280354203122691e+00	5.205374803465263600e-01	1.808495642792959712e+00	2.727342195643438050e+00	8.577217934343629224e+00	3.555498093201380772e-01	2.770257302897151108e-01	-1.573057793409841310e+01	7.673358094106859095e-01	1.780105641201780609e+00	-4.091369565820290433e+00	-4.729936847858454030e+00	8.297364264245418175e-01
1.051589875760428061e+00	-1.808209562092230049e+00	3.147019352594237152e+00	-2.310835150183280895e+00	4.193091792956596287e+00	-5.015865321349489925e+00	8.874114175483549971e+00	4.533809709981943215e+00	9.179989160861729003e-01	7.627518535954186163e+00	2.976950337396377044e+00	4.914022765469397314e+00	-2.244446467143421664e+00	-7.252904321183236469e+00	-3.453753658672916949e+00	6.520285957651877240e+00	1.443111739793601966e+00	1.157316808004406727e+00	1.318801135737058594e+01	-1.052595133941360617e+00	4.017911637607541664e+00	5.752537589988249600e+00	-1.689446566132154270e+00	5.054369025550082384e+00	-1.186944179442495306e+00	2.902693261995002327e+00	-2.261165040934876025e+00	-2.416181051051025097e+00
2.414994140771424380e+00	9.356867309673084776e-01	7.493844337805597000e+00	1.722274283276706397e+00	-6.273205378050578096e-01	9.679823576777424332e-01	-1.061666664611104594e+00	-3.047659253078412345e+00	-2.181581323098586711e-01	-6.510236833640463683e-01	-1.030417427916056200e-02	-2.707597592655790919e+00	6.117564036104965908e+00	2.364034974675114142e+00	1.015673408468172312e+01	-8.403237350413840900e+00	-3.249076715958002515e-01	2.432690811653060781e+00	4.273032585446602027e+00	-1.172848272538218950e+01	4.138789178036847538e+00	-1.598718423903500963e+01	1.061739394212321691e-01	-2.851921484394966733e+00	-5.589157500889069929e+00	-2.247946493783479482e+01	3.360855110170957172e+00	-3.655731187023277262e-01
2.698504641399483539e+00	5.064151579667050207e+00	-4.146139588355402417e+00	2.066481048245347452e-01	-6.506910992121826887e+00	4.001894381941610845e-01	-5.178586438503763212e+00	1.486941921201149486e-01	5.260850816627054449e+00	9.424338714297532116e-01	-5.754129348846211967e-01	7.239275158966846924e+00	-3.523886188557407984e+00	1.686862241020164466e-01	1.017830428262262554e+00	2.523212423510952647e+02	1.649843926054202825e+02	2.041028000216846383e+00	9.834391782683700178e-01	-6.126573524619937317e+00	2.858548635113266734e+00	-4.250548341518724627e+00	9.918705228712790145e+00	6.337297579947335890e+00	-2.561779552709323227e+00	-9.163391115685641353e+00	3.955694180686488703e+00	-1.052741576493599496e+01
6.944562976481400085e+00	5.843963724385577763e+00	-7.555386721516648585e+00	2.006369508761438603e+00	-2.778963858478671778e+00	-2.269311811479419294e+00	1.705009751483765434e+00	1.208465233648961190e+00	1.018045253520133819e+01	-4.810194836829976062e+00	2.265750370838034211e+00	-2.362388371180187185e+00	-1.232691408781595932e+01	5.743054050843219294e+00	1.538180682835665669e+00	2.545430787176470346e+02	1.974589743697979713e+02	1.980905886033332308e+01	-9.418334672839900890e+00	3.318025711026195257e+00	-2.006464603814931968e-01	-2.519503223855736884e+00	5.824133750974513468e+00	5.145166759082205665e+00	-8.188267012903703845e-01	-1.070914801003591155e+00	-1.821000052801321090e+01	-2.622061507752056486e-01
2.499814840512723890e+01	2.274425501732562083e+01	5.965496661988637150e+00	1.493463063118271039e+00	-6.995419909248677293e+00	7.363611648641411600e-01	-2.066287467507375553e+01	2.725043102848153431e+00	-1.140211027211929240e+00	-3.378745136405082228e+00	-9.463502730628240656e+00	1.560930219753572601e+00	6.171398054741502603e-01	4.075307084771886856e+00	2.749625637368110276e+01	2.612392553112998144e+02	2.413352234203973978e+02	5.493838843511566239e+01	1.772676877597950326e-02	1.371005345398713438e+00	-9.406593590600127452e-01	5.041147813821175161e-01	3.906597446298782472e+00	-3.032111160522724003e+00	1.203362392942972509e-01	-1.053780661976252642e+00	2.708881196853818007e+00	8.402127993151697893e+00
-8.563041429150182182e+00	2.697736088940251520e+00	-2.194137634676656123e+00	5.917755857760078481e-02	-1.733508649160236059e+00	-1.023255288302936883e+00	5.621533586254736647e+00	7.266405400430479000e-01	2.703643460133687171e+00	-3.846580323346853736e-01	5.636000532803618235e+00	-1.105121727959117034e-01	4.598772684973855718e+00	4.032394095757572267e-02	3.787974424464451317e+01	2.504878120787647617e+02	2.561213437650464471e+02	5.360884608353178038e+01	-1.202186353950238207e+00	7.005963612094047166e-01	1.802318655650835666e+01	2.462933289831198636e+00	-2.021327406859442899e+00	9.481424253761417953e-01	-1.908810041245893707e+00	6.579980361620176410e+00	1.585244922372556964e+01	4.682947318836195194e+00
9.492414443972078786e+00	8.002978103306373825e+00	7.818308846325210393e-01	-1.289011820002463171e+00	1.415388514798690656e+00	-1.026660508006706607e+00	-5.326413545957283446e+00	-7.811429296668131350e+00	1.401033154746241927e+01	-8.993218566476778308e-01	8.898592694410334403e-01	-6.941059660250624042e+00	1.319537756694249442e+00	2.657319406979753662e+00	-1.308831173656341273e-02	2.597520404920352917e+02	2.561487815013712748e+02	6.545782549051124022e+01	1.878896396256725942e-01	-2.271393536551619352e+00	2.907170980698715379e+00	3.211323888045734432e+00	4.497876945826437822e-01	-2.172806293264823552e+00	5.453744380526629243e+00	1.782643067293882888e+00	-5.775790751185084559e+00	-4.660694150391236690e+00
3.188639404981185699e+00	-3.152090653498591077e+00	-5.666632868902451214e+00	-4.899068251766629523e-01	6.840033051248034290e+00	5.779429127892826701e-01	-3.911329976653977081e+00	-1.416324943714870699e+01	1.819992115373143468e-02	-1.727772445905867471e+01	2.515982784030278488e-02	7.205207600382284028e+00	-1.420851499519860006e+01	-1.796709021461263989e+00	1.333524007788761025e+02	2.580566060928009051e+02	2.517716167902966333e+02	5.709247418820839215e+01	-6.794751970500770843e-01	-2.235492240247332618e-01	4.558355723118848069e+00	2.098734183474575410e-01	-5.635209712444165575e+00	8.475664287711859757e+00	-3.417331356137605969e+00	-1.215173788480850836e-01	-4.843118835744565920e-01	-5.468143863795151383e+00
-5.568732769895745172e+00	-3.079539705738749689e+00	-4.830113465367918302e+00	-6.075232502714978944e-01	3.890228938406739445e+00	-1.516313930298280432e+00	-8.362740516855088346e-01	7.720215825313655467e-01	-1.096930261312667199e+01	3.006171417003015378e+00	2.380477773192908764e+00	4.108048381404927341e+00	-2.812421305897575330e+00	2.361170036724943344e+01	2.446676257781722370e+02	2.532386593986338994e+02	2.190256796954508616e+02	3.728491272832319225e+01	-5.786718953669913734e-01	-1.562577261681277641e+00	7.071171251868635821e+00	1.088477127451140003e+00	-6.462999642004689349e+00	-7.731588669932811797e+00	1.004642881749095196e+01	2.974833082598840051e+00	4.611108929178639571e+00	-8.290317904783427450e-01
6.254871928423361815e+00	-8.714437116886217805e-01	-8.350417864073339302e+00	-1.229952097211511308e+01	3.776404894799746614e+00	4.108140572702446702e-01	-7.607833394373823666e+00	6.196188199257876228e+00	2.857934776819399114e-01	2.938633933378754559e+00	-2.916189695705590168e+00	-4.896341900774856981e+00	2.361198186996554149e+00	3.768108508186759309e+01	2.502833303950605455e+02	2.511547539213908351e+02	1.709013441971864040e+02	4.856342250768860835e-01	3.486055564253456307e+00	3.085234337523442560e-01	-5.224998367105536445e+00	1.650827584543847593e+00	1.116720943213642459e+00	2.773116089118316197e+00	-2.730382819291628849e+00	-7.564837213409250971e+00	-2.587013693242654622e+00	1.079697140795462396e+01
1.329405947854635839e+00	-9.374789966411132269e+00	-3.667629661293936305e+00	1.864377828726162978e+00	2.316746448595544017e+00	2.668434871341653358e-01	-2.294860094986525656e+00	-9.880018251487665992e+00	-5.385361007872545569e-01	1.533273636046980970e+00	-6.846936009963561887e+00	-1.582430577888080503e+00	8.380996829069479181e-01	3.310959614085118830e+01	2.519583806455100330e+02	2.539546387049934992e+02	1.715336436240254159e+02	-2.715139800812854443e+00	-3.263136497402436831e+00	1.062253702989632842e+01	-1.090327395581824232e+00	-4.468476438032443987e+00	-5.618321819993190580e+00	7.217578184979845268e+00	-8.137914684972282764e-01	7.660769003896779061e+00	-1.266141821457285710e+00	2.241858880152838296e+00
-9.186423551721780711e+00	6.018066753536661651e+00	-2.231836246292266956e+00	3.921027145640024525e+00	-7.378383173729412547e-01	3.948221780273042825e+00	8.849385896653502170e-01	8.765756747840253160e-01	5.997339017808762662e+00	-1.038120977422599234e+00	-1.711715143614246770e+01	2.368750548516403764e+00	1.018282629594784661e+00	3.541210389925667101e+01	2.474525695434173826e+02	2.519471233124111222e+02	9.006555063927793014e+01	-9.307195841710743878e+00	5.240763197094890025e+00	2.177365319096430607e+00	1.215116557655875340e+00	-5.234370083250692307e-01	1.088900402604561890e+00	2.101178617925325121e+00	-9.761349985129811335e-01	9.772978869561065318e-01	2.299012587669407637e+00	-4.086603726691931726e+00
-9.153473501998735107e-02	4.138842381915051050e+00	-7.042171804175242578e+00	-3.073650062100708791e+00	-3.972551201497195983e+00	-3.006100717226572350e+00	-6.351167559666283102e-01	-4.159674716362527391e+00	-7.151475833309949515e+00	2.359153630534885693e+00	-3.201486006740464352e-01	2.680652590778367816e+00	-3.172537170855912247e+00	1.653919441746067491e+02	2.483347843205532968e+02	2.566845031314718426e+02	2.355668157124960160e+01	2.319498169555798961e-01	-2.123078616635318383e+00	3.902761382363819642e+00	-5.096800642615011423e-01	2.059533587941461685e-01	-1.110622578230471946e+00	-6.468829865901126297e+00	-6.252314989229097009e+00	-7.139341084232825985e+00	-5.621790354908237752e+00	-1.663163791614569842e+00
8.305508310099572356e+00	8.508827927141778602e+00	1.776651171574137988e+00	-1.563666175726777574e+00	2.529572755205454992e+00	5.779796501587314062e+00	-2.926301531370224751e+00	-1.689322108116376731e+00	-7.126132067508725854e+00	-2.107327764847100604e-01	6.644663272187646408e-01	-1.491462930379289986e+01	6.487425518505067323e+00	1.739926789149391482e+02	2.500090945663004334e+02	1.644534999071651669e+02	4.441484084938495336e+00	-2.599371855571274703e-01	-3.642496685212709195e+00	-4.095551624964644866e+00	-1.696111328708864496e+00	-1.554822159229212630e+00	-4.095927882417012000e+00	1.298148114841972012e+00	2.010957922462424552e+00	-6.522997587669405739e+00	-4.489361995378875925e+00	1.631575415673381002e+01
-4.319063154725628628e+00	-1.088155934664643443e+00	2.326889050660182079e+01	1.084077496851493932e-02	-1.427424961514867441e+01	-4.054498780789297818e+00	-2.690756850963264668e+00	1.311056700949329024e+00	3.374922916856652133e+00	-3.714224019599825954e+00	-5.561066102647477472e+00	-7.653919184851514235e-01	1.418547873053569752e+01	1.877840322223474345e+02	2.428991263961042364e+02	1.253232659608916038e+02	-3.555856017282152504e+00	3.989336958202166272e+00	-2.659374782063305354e+00	-1.829906392089669875e+00	-3.902988241263953384e+00	2.703517281564561614e+00	-2.723219779721183453e+00	1.325632638975918987e+00	-4.396903377168369431e+00	-2.381121026267255303e+00	-1.385304867579093990e+00	8.863188277758810019e-01
3.510902154266042796e+00	7.190160293140944958e+00	3.411701040634425919e+00	-1.333932738888199410e-01	-5.360700288286815995e-01	-3.313621943215327104e+00	-5.487343805357969284e-02	1.185748940884960634e+00	2.535724792436234165e-01	4.096225551703345680e+00	9.102367337799809333e-01	-1.999547512050262599e+00	6.202137745782217593e+01	2.508891016447819595e+02	2.495030050226968399e+02	1.411562802498519602e+02	4.498834254580526881e+00	8.128214223992604737e-01	-1.013301138407872060e+01	3.403678845335295300e+00	6.307568638804695205e+00	-3.826716312613521076e+00	-3.779633396941429968e+00	-1.198301274723201004e+01	1.207677573831791085e+00	4.464885618853482896e+00	7.418786250750605937e+00	3.358281775831395422e+00
6.019579464175213168e-01	-1.459996501687157533e+01	4.400084507930070998e+00	-1.729232626068349710e+00	-9.517741886356542835e+00	1.522703641357806559e-01	-6.453224414490618344e+00	1.432340484162291538e+00	1.779672946232104369e+00	1.507475921543229180e+00	1.005024766256444835e+01	-7.827301023792817558e-01	5.205632184835275922e+01	2.368259773114315010e+02	2.537489986192845492e+02	1.418435852441463396e+02	-3.281782497272078825e-01	-7.560677755672332578e-01	-1.771797296729614168e-01	7.453256741672717567e+00	-1.848729166766766296e-01	4.668690961358369584e+00	1.007509107027528383e+00	-6.168210035922485623e+00	6.289803343792835122e+00	-3.161284833228087177e+00	-2.018888480218236747e+00	-9.228585545433181991e+00
3.619191672864052745e+00	-3.789908169379592184e+00	-2.065910277841513487e+00	2.559407473174503345e+00	5.669279311899306784e+00	3.855862205793903374e+00	-1.103270356614232339e+00	-8.669211141486733441e-01	8.597744953622352693e-01	9.106664981513604928e+00	1.033943611234820814e+00	5.798989252637707814e+00	1.123034791798423981e+02	2.512259027034372991e+02	2.504574521674174719e+02	1.409109587018767229e+02	6.999770462208969590e+00	1.271532240110628997e+01	-6.858512848611891810e-01	7.080033215356558607e+00	4.344872621468015339e+00	3.381347449261008276e+00	8.945133754310642393e-01	-1.756875549448237317e+00	8.195981480596797653e+00	1.150353935351960644e+01	1.372224040411993862e+01	-1.388027113827981163e+00
-3.932118708295847753e+00	-9.561876054843532202e-01	-7.388328102859831326e+00	2.886206795651324430e+00	-9.306484809000737934e-01	-2.829872043918171709e+00	6.436066161998439838e+00	1.227697894553422264e+00	-9.759095666492076049e+00	7.312983213879246769e+00	6.555635020742643704e+00	-5.630712531818520716e+00	1.917051556870164859e+02	2.526618724676175702e+02	2.507411748427084035e+02	1.413193958864056299e+02	6.856148257479899755e+00	2.136531619964705087e+00	2.346032532312292584e+00	-3.074460934605333318e+00	-1.345314578974473818e+00	1.378582505826944349e+01	3.861781955836801838e+00	-3.680662151212857669e+00	-6.326524191699582467e+00	-1.657759087511747609e+00	-4.409274607325912587e-01	1.690679272674211120e+01
3.503524063387798648e+00	-8.862477121490328624e-01	-1.318348086787812123e+00	-3.623535431036346566e+00	2.640757929228001899e+00	1.025703164786317600e+01	-5.265379503536617101e+00	5.540408981580993597e+00	-1.354166472036162361e+01	-4.430122641023657160e-01	7.869501077361800156e+00	-1.062739953589360575e-01	1.893900386457388549e+02	2.508234139247833809e+02	2.538891928535827560e+02	1.310818570482137488e+02	3.488028395820635286e+00	6.692556324951152824e+00	1.201460724062041940e+01	-3.469074551610893842e+00	-1.265162992429368494e+01	-2.684871813412597619e-01	3.464613301877564222e+00	1.108926220717365796e+00	-9.148480214255971799e-01	-1.865891726534711692e+00	-4.607419116993569652e+00	-1.986777830637488640e-01
4.617103575277314853e+00	-3.620751169455553420e+00	4.708561814680600754e-01	-1.002235154954320695e+00	-8.223490670991879803e-01	-1.087842700313557920e+01	-3.432951895308292478e+00	3.426057504650469543e+00	-1.393097802811512853e+00	-3.532895073145699172e+00	3.860262944076160441e+00	-1.009698381982723348e+01	1.946876518179756488e+02	2.818622406125333555e+02	2.589206197452602396e+02	1.380116177045051700e+02	4.900248563127248547e-01	-7.970233509089735158e+00	-4.556293952155444416e+00	1.059948300104557539e+01	-1.614882146182634148e+00	-4.818548265219133597e+00	5.856345575039163975e+00	1.657772362216306750e+00	1.673269836500890784e-01	4.382740905953553812e-01	4.707833392755485846e+00	-3.546009677588260800e+00
-1.581294851075349728e+00	1.453381540291218688e+00	-5.798406336301152209e+00	-7.954997182995358962e+00	9.902809647835175255e+00	4.282062294324457952e+00	-2.057621354876900899e+00	-5.959442167865008910e-01	-1.017199408589926524e+00	9.273429911691208893e-01	4.289271046315182190e+00	-2.735921399227162709e+00	1.235461189046727668e+02	2.622534288310274064e+02	1.795445416169239934e+02	5.931873133790689678e+01	2.740974181781829611e+00	7.931705219178656563e+00	-6.876981763964037597e+00	-1.461433316856348696e+00	1.081906948614878905e+00	4.654156516460889570e+00	7.593805777426439196e-02	-9.615588816123823435e+00	1.627436775114599721e+00	-8.443722263369717318e-01	-9.601873115078999987e+00	-2.078020672870446006e+00
8.517665070398191318e+00	7.108027396862233172e-01	-7.940041956327683614e+00	-1.569960167050308941e+00	4.435081100095058737e+00	-1.013064466080493942e+00	9.784820764208749466e+00	-3.687924854701601363e-01	7.791456624009140519e+00	-1.545323928553241188e+01	-1.218308044760250297e+01	3.752661668250242055e+00	1.023576517495059512e+01	-4.309743344818950939e-01	-1.208064710506871808e+00	-8.530416292595365491e+00	-1.268980758251449847e+00	-1.109167543767631159e+01	-2.224518840395708708e+01	3.438258175524981475e+00	-2.061945803470678129e+01	-1.723849735776816106e+00	-7.347090725143275769e+00	-1.627997592565185059e+01	-1.098682736056639520e-01	-6.287853709169477945e+00	-1.059797873828813053e+01	8.185271899967275777e-01
-2.655806557329624340e+00	2.942096321919959845e+00	9.449434947504288251e-01	2.774966371681811816e-01	-1.151231442572571062e+01	3.141441668763427675e+00	-4.022007026649499828e+00	-1.630264398183962404e+00	-5.054603149517760130e+00	-9.833319965315046929e+00	4.083293404334851218e+00	1.180409180415623149e+00	-5.727660735333055086e+00	-4.436501737110945420e+00	2.340678005276173312e+00	7.295602670725895855e+00	-5.083893071583235335e-01	-2.972295181840961753e+00	-3.928070668540285526e-01	-1.902218197313425563e+00	-3.906222204710964041e-01	1.992028030186125731e+00	-5.331950398823906978e-01	-7.117801629308685429e-01	-9.057259294251394977e+00	-2.969080588044884284e+00	-2.652397207204157503e+00	-4.663947646563812555e+00
-1.563847790402871141e+01	3.604964876295895237e+00	1.590602337445258474e+00	-1.871241544031269077e+00	-8.763909813881568311e+00	2.661895271661353757e+00	5.921902410765269131e+00	5.683927799036184503e+00	-2.989580836392391916e+00	3.357159845437809764e+00	1.062620290248139732e+01	6.500624323031704677e+00	2.678668595488301829e+00	3.996001286459309743e+00	-1.129236906593257123e-01	-3.668874945530026244e-01	8.355491532843839053e+00	-7.796765729311879722e-01	2.658987853240748933e+00	-4.318342342102829967e+00	1.349299228317055999e+01	-2.529621874073096244e+00	7.421479662262483679e+00	1.054729234971945040e+00	1.326528139521885130e+01	-1.816977050078471212e+00	2.105796182027696251e+00	-1.317419336427845700e+00
3.720762113323822895e+00	-6.659152934238690591e+00	2.616589162766077337e+00	-3.770696761456991286e+00	1.109141923005203950e-01	5.129512107537371746e-01	-1.971300879633360870e+00	-1.297423796868701906e+01	-2.286387079205884376e+01	-7.050122295195397015e+00	-9.276261836325426557e+00	3.895822671300740669e+00	-4.724604425973836008e+00	-1.209526350556482610e+00	-1.335390477413353594e+00	1.702912710215441217e-01	-4.415915365316781305e+00	-6.253218259512500765e-01	-2.785766426322378919e+00	-6.288991897815602528e+00	-1.924955512763627086e+00	1.955621842113276221e-01	6.650190290089711631e+00	3.657059632495580193e+00	1.083498197790946582e+00	-6.231754771527984182e+00	5.513894449511108853e+00	-3.308770727008202073e+00


==> figure_tem/DPdata1.txt <==
4.754304701978902870e+01	-5.694702729377977057e+00	1.097441037304337819e+01	2.454586437038405222e+01	4.233710358919486083e+01	1.014149044853254225e+02	-6.614346348263698161e+00	2.435205458934578004e+01	2.620171119905294166e+00	-3.451460470889091425e+01	1.071546445594148267e+01	-1.380121880138392765e+00	-1.629840496674231431e+01	-8.263369924081021622e+01	-4.116518905265132844e+01	-3.500916804710753638e+01	2.939736582409326715e+01	-1.884722087151121173e+01	-7.859082056307249431e-01	5.318300499460770325e+00	5.314727013826743729e+00	1.357147984910137239e+01	3.225277795954852422e+01	-4.546451551838345750e+01	2.993815491408954532e+00	-2.456632906116423598e+01	9.098637590964099076e+00	-8.852119854009515620e+00
-1.002547551851850960e+00	-2.166648746119439295e+01	2.276048013480291399e+00	1.528829794013383703e+00	6.600380181277910197e+01	4.905630984217174273e+01	3.056300575273007780e+01	5.642604112805610583e+00	-3.102810111951430372e+01	3.336954679176430183e+00	-2.335718870178564277e+00	6.426803914876573742e+01	-2.521894191892620540e+01	-4.317277817886102653e+00	-2.592870799302204077e+01	-3.322468734264799650e+01	1.146213184035990196e+01	-1.239786601806123656e+00	-7.254976216537329492e+00	-2.176681757401440009e+01	2.175234257734658527e+01	5.068065939443046375e+01	1.546765909734983246e+01	-6.068731655006562420e+00	1.797966859335764767e+01	-3.810222592277791165e+01	8.597771434682481129e+01	-8.449626045626702719e+00
7.623682538784296980e+01	7.963804828476544806e+00	4.040112400311595131e+00	2.180591949707569199e+01	6.410701062483427393e+01	3.086120336915191231e+01	-3.748110204716095240e+00	3.187901801852806472e+01	-2.264424160627581006e+00	-1.519253217328494543e+01	-8.834492568148213820e+01	-1.545996574002703916e+01	-1.194530796942911621e+01	2.893223035738100180e+01	3.322596733623976206e+01	1.627575529329552637e+02	-9.725050222067990191e+00	-5.662851216231170071e+01	-5.221760928712475902e+01	-7.105639279071816361e+01	4.408314749080235906e+00	-3.186196343563754141e-01	-1.514141486685310412e+01	5.507926443964326069e+01	-3.370117621780214989e+01	1.196531837585764002e+01	-1.606351812803436729e+01	-6.189457046960120579e+01
-4.113498825436964523e+01	1.167554138504353389e+01	-2.783440405324449429e+01	8.895933717740309277e+00	3.292095498247881125e+01	-1.063445691238301727e+01	1.741406517175345670e+01	-3.592688315993868287e+00	-1.610625961343448509e+01	7.946464507359155505e+01	-3.771181430320514494e+01	7.690117750999650781e+00	3.191444852808619004e+00	8.125195912697021683e+00	-5.360870267090497521e+01	-2.706991315493272765e+01	3.524533189631659269e+01	-3.220623498334130375e+01	3.202754832429590692e+00	-1.319227478387086876e+02	-6.687106680969792549e+00	3.199892353208008355e+00	-5.865865007733972902e+00	-8.801407233182732881e+00	-3.131501981323655315e+00	5.184758154715103728e+01	-5.738978130891067053e+01	-6.457415233444454117e+00
-1.567383196311808469e+01	-3.200380906355707378e+00	5.858971950891116620e+01	2.527426415727431319e+01	-6.956346846986561694e+00	-2.551284728220838716e+01	-1.521323227107466636e+01	-5.154872901380375794e+01	2.345088659342930626e+01	-7.123675302637114015e+00	3.973747760965512299e+01	-2.573033058552174523e+01	-7.103903023427314167e+01	3.280533113246070798e+01	5.162882693305753179e+01	2.346447222899913072e+02	1.654419322426256542e+02	-3.286668852811232888e+00	8.557685400857654656e+01	-2.435686291125383462e+01	2.705177275823905347e+01	6.781835575226462254e+01	-5.114262752687392322e+01	6.603648442991033818e+00	-2.526497884959341356e+00	2.474878175333975694e+00	-4.315329303508214309e+01	1.400599739835749702e+01
3.685644399948951655e+00	-3.423164749167053600e+01	-1.264129463228596251e+01	3.887248475323332286e+01	-2.150367826048847064e+01	2.177077749013002972e+01	1.149231755245603992e+01	-1.507964104822151619e+01	1.031153051539756405e+01	1.729538755841891202e+02	2.609529451034694247e+01	-9.847997885683991370e+00	1.026359509987890917e+01	1.478018451981297687e+01	5.423332873513342633e+01	2.497538012713600040e+02	2.041672831847272391e+02	3.495882613064264888e+01	-4.333968166263699828e+01	-1.671853434580022935e+01	-3.747851712894007203e+00	-2.872975667088642382e+00	4.786157349557326746e-01	-1.073533513541743423e+00	-2.817125744529238318e+01	1.082046693031827722e+01	3.841587700119703186e+01	2.459066397332991016e+01
2.032118149722748512e+01	-1.956587789459461435e+00	2.654096954777471851e+01	1.988517232861319428e+01	1.103297089700139288e+00	-7.177556097632161958e+00	-3.097201403292027866e+00	-2.206192363617458074e+00	-5.138719976490101260e+00	-1.789873378362348078e+01	2.753294187361263567e+01	-8.220648156176518739e+01	8.738376302594843992e+01	3.798229759692828722e+00	3.023958451398861058e+01	2.961162891775364869e+02	2.522515236205710778e+02	5.278194262818018956e+01	2.478314207726215912e+00	3.489416130046190290e+01	-7.003829332949066178e+00	3.310548104154587890e+01	-1.698463675876126233e+00	-6.235443269075254591e+00	3.472180501281894038e+01	4.965615375382819963e+01	4.814367132079861022e+01	-4.269605145571351557e+01
3.166530292996599982e+01	2.587857343033230251e+01	-1.102758285932456417e+01	-4.034652229340668583e+00	-5.353795316412202965e+00	-2.997977317082823134e+01	-2.981927510673812876e+01	2.223894768304630176e+01	-2.436102206946447168e+01	3.796959999788864337e+01	3.051991448160716214e+00	1.719392683257626331e+01	-3.859677296153459736e+01	-5.006015900449103384e+01	2.384999005321266452e+01	2.374267080277952857e+02	2.568075920869365518e+02	4.292352891383862357e+01	5.814078621435587024e+01	-7.075091007697498924e+01	5.130963291739118404e+01	8.311495532366608430e+00	-8.453743970933436458e+01	9.856824949297104510e+00	-2.693104242930898096e+01	1.514252409264890531e+01	-5.778244748412237897e+00	-2.405053565547597927e+01
8.141472147436862983e+00	4.347474301776331629e+01	-5.875469424113325800e+01	1.372645263453327225e+01	2.666518933726380425e+01	1.350945555986290891e+01	3.077740216785166538e+01	-4.494871660283860848e+01	6.905966612756898604e-01	9.772917978714483311e+00	-3.461704912944761503e+01	-8.320816009418402714e+00	3.096496458324966738e+01	-1.728784042630559981e+01	2.043907158187442619e+01	2.419399451150449067e+02	2.277724825076314801e+02	2.902487102458882617e+01	5.156068937712141320e+01	4.317329626895445216e+01	-7.051069307822780274e+01	-6.966145597099025366e+00	2.918159341999088330e+00	4.646121069126475156e+00	-1.493238870006504015e+01	-9.692961331021328064e+00	-1.141694948646876924e+02	3.000988348218904278e+01
2.421033116587151213e+01	9.817211093699446778e+00	3.002801306719427643e+01	3.182526486679132205e+01	1.152599745272644505e+01	3.346995707153426025e+01	1.417580413577166576e+00	-7.074531510615852170e+00	-1.522024914226727255e+00	-5.369183727439582299e+01	-1.376766640062759706e+01	2.221862393389217161e+01	-6.961618032025686631e+00	-2.247832931189596906e+01	1.408068534150470157e+02	2.616790960541345044e+02	2.446400199147024068e+02	5.528958520208102811e+01	2.325814032462065839e+01	-8.124002658430125479e+00	3.928527313242850738e+01	-3.044910718252715753e+01	-6.079957974339712301e+00	-1.558912037580256005e+01	2.581395366112324297e+01	2.699652748142202086e+01	1.743563112850046792e+01	-1.120751082306988167e+01
-6.833805478758198149e+01	-1.364881053769684094e+01	5.908455142454695874e+01	-1.373338589743578986e+01	-3.395623016494636381e+00	-1.398536715938684871e+01	2.795886876336705384e+01	-9.842681157202425979e+00	-2.687164865063895292e+00	3.591047208471553631e+01	1.229914109709459247e+01	4.316365424695737829e+01	1.385044047838294290e+01	6.194420812550272615e+01	2.123718555811104238e+02	3.621849364355457510e+02	2.391036898244564952e+02	3.637042765161076829e+01	-8.543821973868318764e+01	5.757070531528434287e+00	-7.618556978269079849e+00	-2.457881633488489825e+01	-1.022678344867318145e+01	4.789888836888031243e+00	6.038857711854006993e+00	-1.873981331124274874e+01	-9.293669728428264776e+00	1.323145546105253700e+00
-2.886167205007607350e+01	3.719320361180450618e+01	-9.642067599561222835e+01	-1.251767493420209831e+01	2.645336017122996353e+01	-1.296541384383560285e+02	-2.140875388359555132e+02	-1.591373065847131230e+01	-1.379821221400774256e+01	-2.719360021507383962e+01	-1.163974859309809951e+01	-7.884323196016224777e+00	2.257429894115348645e+01	2.757817817258633042e+01	2.337760323452320392e+02	2.576289348011881088e+02	1.443177071692086884e+02	1.630717155946439068e+00	-6.363247807474917295e+01	-2.374201824143759154e+01	-4.246079118971756827e+00	9.166816632564673384e+00	-3.831177558896942514e+01	-1.001237320913997877e+02	-1.565628589426114843e+02	-1.991844537050643282e+01	2.974791468624013446e-01	1.213322433167603975e+01
-1.543882897645718266e+01	-2.311157745411184550e+01	2.707755135886395337e+01	7.397068470605558055e+00	-2.374792042000774472e+01	-4.052703869341585374e+01	9.854074473235606035e+00	2.492847977502657031e+01	-3.090825962667728533e+01	2.646284342609025941e+01	2.174530036210493833e+01	-1.835381482330341285e+01	1.126499516733307331e+02	1.287869932407156881e+01	2.378268816439467628e+02	3.490104361912027002e+02	1.720539507085329660e+02	2.135136790263126372e+01	-4.224776134897956581e+01	-1.322116924331222521e+01	1.567373845683467337e+01	1.070020021298645929e+01	-4.514423155972859369e+00	-1.728922776028125341e+01	1.854995932052268515e+01	1.546592866914379627e+01	2.607731789923979093e+01	-8.618810484093542357e+01
4.133635678328383989e+01	-2.955887963986866396e+01	-1.914799145631851118e+01	3.716997860193509240e+01	-1.752302287252121005e+02	8.938669996809971430e-01	2.765066493770085287e+00	-1.089887793747397637e+01	-3.160612255900753098e+01	-1.294208472641906660e+01	5.436529207960891341e+00	-6.673237799394451386e+00	8.627098529795683035e+00	3.130766257526876828e+01	2.485226426385200682e+02	2.320728562377426272e+02	1.307618781588158754e+02	-7.234623902696424302e+00	2.198338048329067362e+01	4.476907104934529258e+01	2.991685593371692065e+01	-7.756533008485723713e+01	1.985464729126623240e+01	1.517136867587919369e+01	6.052860349618919145e+01	2.433251343429727598e+01	-5.496682946133551795e+00	-1.165637864794132339e+00
6.085089109050160872e+00	2.065078617969518859e+00	3.742607685603639567e+01	7.282526682933563222e+01	-3.643671133814850194e+00	-3.224067906419689322e+00	-1.673946243873986051e-01	-3.072322297368982191e+01	-3.734752784045503038e+00	-1.454059649071409765e+01	5.078658567912063404e+01	-5.314884772957963577e+01	-1.013254631826255725e+01	1.635179442383509922e+02	2.796566314724834683e+02	2.624153391037934853e+02	5.587365819390753074e+01	4.749310816934699631e+01	-5.216572833647699525e+00	1.948677971450019086e+01	-9.389070151153687149e+00	1.705788094087511553e+01	-1.456564920467923585e+01	2.899955613304313218e+01	-1.854942664533577457e+01	1.492636485977463146e+01	3.910213295644351206e+01	1.869519266714661843e+00
-6.814335881394341321e+00	2.585135604175023971e+00	-2.754433802181641511e+01	6.131127789037474685e+01	-1.758596487975921008e+01	-3.332195420833538702e+00	2.353293902913301316e+00	-9.922881956925532876e+00	-3.036646822528787482e+00	-5.073136711741415894e+00	-1.235265205955562529e+01	-3.045621710314317809e+01	-6.443430556343044735e+00	1.781975058208564633e+02	2.603958651860757527e+02	7.096424211323670761e+01	-1.160611365905451109e+00	7.306945659552759764e+00	5.196552042911054059e+01	2.965764638578643897e+01	2.054390111853086509e+00	-1.417359518853270384e+00	2.642124286890983242e+01	5.226728363684298984e+01	1.682261434634454034e+01	-8.150406481693025285e+00	3.413940702739324706e+01	-1.399843154406086398e+01
6.088609941816155668e+01	-3.175790606693236384e+01	4.488541918470130554e+01	1.592588701583041022e+01	2.493693337568437141e+00	9.495502541146912279e+00	-1.006630275279411535e+01	1.139851910101780952e+01	1.201296581208599434e+01	8.146513569644710628e+00	8.942327314127000193e+01	-1.725318788409069715e+00	1.962756011433285153e+00	1.923073821588442058e+02	2.329971003750885075e+02	1.638888672117093961e+02	-1.114312712954859030e+01	-1.972000493676875976e+01	6.054096949845381914e+01	-4.280695702271477998e+00	-1.233370741373819079e+01	4.002419785691979826e+01	-4.207154110079144971e+01	1.149290632982069305e+01	-2.611419496489448377e+00	-4.772990612328646165e+01	2.925614865756168115e+01	-3.966598599011042836e+00
-3.162522318486162121e+01	2.836472747187607979e+01	-1.840708587950386388e+01	2.605926457344003921e+01	3.623755515381504644e+00	-2.118176868850335026e+01	-1.406207110933229103e+02	4.508510176396684166e+00	1.691811294204149974e+01	2.962905021130792793e-01	8.689805130436814906e+00	5.916976267592549021e+00	1.239127742092427269e+02	1.765749431116577739e+01	2.413392576617397367e+02	1.244098356476416996e+02	-1.672425809350255932e+01	-3.363721223101386926e+01	-6.578794710758422148e+00	-1.901930671558275421e+01	4.449738566369990878e+01	3.834025221193058286e+01	-4.480300008584197968e+01	2.838916777409969394e-01	-7.215435409740213402e+01	-2.961042567715324925e+00	-3.016546056147289789e+01	-7.742958871423664569e+00
-2.357382545631255866e+01	-9.679075142400648701e+00	-1.805206989973394727e+01	-6.284889113932940141e+00	-4.168135004264669874e+01	-5.944551658901308855e+01	2.537304636101265487e+01	-2.613181992443766788e+01	-1.484775444110066189e+01	-8.381195336412770303e+01	4.073458476476806567e+01	-1.811278102636359577e+00	6.294760903083157899e+01	1.881642652995975311e+02	2.623687440871910894e+02	2.190566739062143427e+02	-4.511182677342722513e+01	-3.129023525016987151e+01	-1.961089388575237891e+01	2.755466483622884866e+01	2.463203041768401746e+01	-6.404046954466245722e+01	1.361890354872984377e+00	-1.524574254291854913e+01	-6.584632703267276099e+01	-2.056914121576229881e+00	-9.285318633505727348e+01	-3.648875688594404476e+00
-1.828565901521423953e+01	-1.894358795830249420e+01	-1.811160129503026184e+01	3.417051386511492694e+01	1.550215489743293773e+01	6.586387029846124008e+00	1.357103794594988067e+01	6.580364616350608742e+01	-2.131483438930478869e+00	-2.218251587669891833e+01	3.040747710191507736e+01	-4.244913490956807323e+01	1.421713920015116059e+02	2.474096832297418302e+02	2.859458123688821729e+02	1.400830099291941053e+02	2.329637687676027369e+01	-2.401900938808152830e+01	-3.484538893127571413e+01	-3.975997925318137050e+01	-3.620943355732797642e+01	1.849238704310593562e+01	2.213859111811489555e+01	1.027910894878884207e+00	4.163371518853767128e+01	7.487800074312577436e+00	-2.441400155179964315e+01	3.367936504424322020e-01
8.570453705284666057e+01	-7.040753710772502671e+00	2.576401188305777623e+01	3.681984956190722613e+01	9.938049073143318424e+00	-1.892629444483910817e+01	-3.501199339566769453e+01	-1.218083082919712012e+01	1.710517562451259153e+02	-7.280139758140008155e+01	1.626039086344011508e+01	1.516122238193161742e+01	1.941472086789312073e+02	1.982666974651169198e+02	2.486692336876069476e+02	1.491372363924300544e+02	-7.963803115500457608e+00	2.545216208626103693e+01	1.663290348320312750e+00	-2.145610225603125798e+01	1.719952198901727058e+01	-1.193142286822179976e+01	-8.298102307075076567e+00	-7.386209009958175642e+00	2.179327918895491578e+01	1.478295496439383214e+02	-2.883020860817527620e+00	2.618177712962616965e+01
5.235597411938068824e+00	-3.720764078422423182e+01	2.602944175380731906e+01	7.939785225595106510e+01	6.336488737767776058e+01	1.980813594173225667e+00	-1.428666611333717107e+01	9.860018144057429712e-01	-3.106486864930000991e+01	-1.906295388442472571e+01	-3.160954804902148307e+00	-2.130137119395567780e+01	1.971796886597954881e+02	2.705315603788236558e+02	2.120154049893203876e+02	1.483786010995091544e+02	5.003508335591759959e+01	-2.933237099725502262e+01	-1.323952540578538084e+01	-1.292601284385012548e+02	5.611414640027783207e+01	-1.253068756528107031e+01	1.175668389153415205e+00	-3.528254346762092553e+01	-2.453343230078207426e+00	-4.013810276434790936e+00	4.034177968470235243e+00	-1.364936036585211898e+00
1.974384963611009880e+01	-1.816500912700258041e+01	1.446285170708470424e+01	-2.796096935865564959e+01	-1.025776323858459449e+01	3.152849424658055177e+00	-2.629638035883531444e+01	6.872990618897614468e+01	3.066369779291152042e+01	-1.424520150706558574e+01	8.852490230742089850e+00	-2.958394802472124141e+01	1.871330316350876330e+02	2.566899713643953191e+02	2.603312853520146177e+02	1.355313578571087305e+02	2.586817591476791023e+01	2.125395925174406031e+01	1.194229537971808774e+01	1.771724716390328069e+01	-1.022262943144430780e+00	-5.638130632776689311e+01	9.035924877730926141e+01	2.876808913322343031e+01	7.083680948675658229e+00	1.566290534710771176e+00	-9.380548406607429612e+00	5.792885935627547056e+00
-8.361189665454176634e+00	-5.069957509939498230e+00	-1.594949694164019327e+00	5.158287084821877500e+01	1.028131493297304644e+02	-4.474026068665995126e+01	-1.037986398599504945e+01	-2.902780288045597246e+01	2.091622352408927199e+01	-1.344906126199046881e+01	-1.400804529019875178e+00	3.756000753646234358e+01	1.453034484472829604e+02	2.572195198060684902e+02	1.653787563745216573e+02	6.530614215826996372e+01	1.850600433264510514e+01	1.238287444698363515e+01	-2.303164826720966563e+00	2.188795277120310701e+01	4.953359690531761395e+00	2.172694583105191057e+01	-2.869097946394890641e+01	1.843102608685134669e+01	-1.681976764615049547e+01	-1.388418277874517948e+01	8.948413348253065891e+00	-5.828097335254221889e+01
6.903551989657959354e+00	-1.915035953645802280e+01	2.209841757304561582e+01	-5.275623447496210616e+01	-2.748914612208697150e+01	-9.133114938165021179e-01	8.302914547950775770e+00	-8.608132237781302365e+01	-3.260294656243468125e+01	-4.652883843896871952e+01	1.703408785177590978e+00	1.439043168382389659e+00	-4.215348387002213926e+00	1.588328312611945847e+01	2.373613703909666128e+02	-1.895910311480328048e+01	1.997182108996529593e+01	3.568235632021605142e+01	1.500515964441361838e+01	-9.317308740959978763e+01	-4.180823401690700436e+00	2.453345995431601523e+01	6.261069786323061237e+01	-4.879879483930582040e+01	-2.981243522284504621e-01	-1.480088010364373474e+01	-2.339190344811834077e+00	-1.471641884039369330e+01
-2.349633318966291018e+00	-3.409606019272177235e+01	3.526530338653822128e+01	1.256886787014843465e+00	-9.032674206304035280e+00	-3.450064254335375669e+00	-6.139329468121278666e+01	1.867973101872098596e+01	-1.931213429107222979e+01	-6.362077312708954047e+00	9.608504983376818132e+00	3.991209228671178266e+01	-5.273121668845753618e+00	4.598468348965304431e-01	-4.931182762198162095e+00	-9.882823154003705213e+01	-7.890499734896491368e+00	3.303407730425016453e+00	5.993024689146890438e+01	3.256833752773739832e+01	-3.763162390558922965e+01	2.057620669062497498e+01	2.183054660344161846e+01	1.595577167647511274e+01	7.773152356756671111e+01	-4.919183778674994301e+01	-2.424855218486272790e+01	5.953275139217160472e+01
1.289907218334590233e+01	-9.299394227932429757e+00	1.589581004915932994e+01	-2.880272752494187571e+00	-2.087886472951788264e+01	-4.730008723675499738e+01	-1.327037171025908124e+00	-2.296949705314010615e+01	2.518512360653491378e+00	6.500151872823718691e+01	6.829180717220213026e+00	-4.772846717849901665e+01	1.593761149046896541e+01	3.715332431441469652e+01	2.635079230602182321e+01	4.486288742355453962e+01	1.173072322719555594e+01	2.136748485611194681e+01	3.735797764870299176e+01	1.010346932417297126e+02	-4.430402263986682243e+00	1.581812783944609224e+00	-8.949826315939722221e+00	-6.102784961529235552e+00	2.454539320740051878e+01	-7.618728848792696517e+00	-1.153089779812042082e+01	-6.107801652987722463e+01
-9.957164373470796193e+00	-3.107064495005731550e-02	-3.325296343076010430e+01	8.624853642672997012e+01	-1.197689444665228464e+01	-6.919426807517301548e+00	-8.912176225936670804e+00	-1.539714663561057462e+00	-2.733426662364956350e+00	-2.990497233537671562e+01	2.001661989412170328e+01	4.547249771571183707e+00	1.546323044422604198e+01	2.886751660015904886e+00	3.177886695271496009e+01	-3.620270606755175891e+01	-4.130089453463899929e+01	6.480554034687007459e+01	3.192022205244467159e+01	-3.332617041572799366e+01	2.527293480114438751e+01	-8.052513416031521487e+00	-3.230637282053222492e+01	-7.184433458581735010e+01	1.340070739849070236e+01	2.494433095640156850e+01	7.200824266000232399e+01	1.398816826065623076e+01


==> figure_tem/DPdata2-50.txt <==
2.419768450330618492e+00	1.891470977513609597e+01	-6.116147088770884643e-01	1.922141068292697375e+00	1.943177828315703515e+00	4.263219085776952522e-01	-5.645208451823686246e+00	1.289285935809044226e+01	-5.425367154598047748e+00	-7.929639102243505988e+00	-1.051693337151078156e+00	6.986959850046446929e-01	-1.333798837760818934e+01	7.091313778844416049e+00	6.405400606513737216e+00	7.714219531842396102e-03	1.084153204217905175e+00	1.175005652325515015e+01	-1.031068545555674376e+01	-3.044349929959003109e+00	-2.555895844336629530e+00	1.298465575260074001e+00	1.681376053536014714e+00	-3.594056727924860972e+00	-6.263486498687787396e+00	-1.891444953885464741e+00	-6.891583859812657309e+00	5.958860912723127790e+00
-3.568762117359921771e+00	-4.231834552078435507e+00	-1.655408280993001080e+00	5.139027322981819523e+00	-2.145176526157007935e+00	1.419441034140505598e-01	4.380801157914397059e+00	4.754158869542338905e+00	-6.974665834371469586e-01	1.888350276329376631e-01	-5.921199941300272052e+00	1.221776739175626680e+00	-1.448923424432399243e-01	9.854785235526613008e+00	7.847110707936449714e+00	-3.696640359497011197e+00	2.756456946568116351e+00	-3.407678082829603383e+00	-5.239771147893065306e-01	7.066451534478892960e+00	-4.294512238405171489e-01	2.897966360522379325e+00	8.886086580279545899e+00	-3.709992065688125784e+00	-9.379957629935004038e-01	3.435699479827201586e+00	-1.112252837042763076e+01	8.650640059972495299e-01
-4.401477509961397416e+00	-6.349240787822469922e-01	3.495705030387917134e+00	-9.404857734019454796e+00	7.711361389355337881e-01	-7.411672071338237799e+00	-6.320949008813244063e+00	-2.377529806073214846e+00	-1.493176459423574798e+00	-7.626414152377212652e+00	3.522096501741892038e-01	-8.004356834560992784e-01	-4.690903232758999231e+00	2.509669639543596342e-01	5.400709190580937680e+00	1.130306046522382957e+01	-3.451151507415970432e+00	-1.179369289548137356e+00	1.269869629969901759e+01	2.030413974308833858e+00	3.757460571052575027e+00	-2.711800947761728309e-01	-1.002373853080690935e+00	-4.135582299003338846e+00	9.033864544568730448e-01	3.572366414080657915e+00	-2.019920590158385654e+00	6.569070032737223119e-01
-2.576388257764989476e+00	1.035601737279164547e-01	7.155461742725218066e+00	-2.330072712250622402e+01	1.251230284143480809e+01	-1.450511858648465990e+00	5.041356194835111992e+00	4.736933592088010236e+00	-6.169226322172722377e+00	2.479001138361045076e+00	6.323836989481353976e-01	-8.072547843537167367e+00	-1.414260267085063738e+01	3.090217969546323218e+00	-2.435972945993150951e+00	5.855702388949952208e+00	-7.418605086856181252e+00	-3.023662169466907912e+00	-4.265307730932448749e+00	-9.172177798788158753e+00	1.024010259295495162e+00	-4.920906990790455460e+00	7.831419742744778922e+00	-3.264789863993623253e+00	9.076987206793706520e+00	-1.104217909846093804e+01	-1.331083796757954074e+00	-8.319290874464943641e+00
7.344979674706352490e+00	8.539073098636841053e+00	5.997322972353456016e+00	-1.067235606592363384e+00	1.099565405942725338e+00	-3.887846772738114964e+00	-5.695571983548877171e+00	-1.598172311268746171e+01	9.212862483360158006e-01	7.821462787165695651e+00	6.181139476767470775e+00	-4.220274229385106435e-01	5.966163144676717156e-02	-1.632723160785953365e+00	3.938677874469655449e-01	5.165831383225273632e-02	5.990893065446258742e-02	-5.893664821782776286e+00	3.307952334892608093e+00	1.107086864205830778e+01	-1.565248962075351136e+00	-3.008998154589085150e+00	-4.928719014671640863e-01	-1.596774185864253015e+00	-3.944206479118424369e+00	-7.225512017579470703e-01	-2.526038631878532836e+00	3.100754941589266345e+00
2.350113505172426009e+00	-7.866453425010103473e+00	-2.236913644226339384e-02	-4.494459619281343521e+00	9.665702874032664482e+00	-2.201494555393878727e+00	8.925265247325933071e-01	-4.434971608280168454e+00	-1.881996562387926453e+00	-2.676852651216502288e+00	-8.595349046470310839e-01	9.033165249654890872e+00	1.216372955245670490e-01	5.908562946090342827e+00	-9.221541680519401707e-01	-7.349797557697230754e-01	2.333476750708334269e+00	5.937419171864624645e-02	7.567432193965782261e+00	6.009704686464740320e+00	1.109529657993142404e+00	1.776642614064762071e+01	-7.902058356261899341e+00	9.672775970010125124e-02	-2.132588980386620481e+00	-6.430257385114730440e+00	3.795967245085386105e-02	2.504529327213149692e+00
-4.331447593439915700e+00	3.009512131923717249e+00	-2.593198159085151056e-01	-5.474559609451393527e+00	-8.868519947723195074e+00	-1.147499199849032481e+00	7.622660898900195825e+00	3.440720724447071444e+00	2.411620932225006619e+00	9.559931939514554333e-01	-3.000398905082930945e+00	3.473926128424604798e+01	1.908712650054313542e+02	1.926587619534682005e+02	1.742507052239101881e+02	2.006339945337336133e+02	1.901854864608956461e+02	1.929489599009507685e+02	1.017910723020927719e+02	5.994472847956686223e+00	-5.987394680585476081e+00	-1.429236026891354205e+00	-4.579228658312411993e-02	2.293426260493894642e+00	-7.971105645379062965e-01	2.559835946336858292e+00	1.247826967002915177e-01	-7.554028806460060252e+00
-4.179609110528966553e+00	-9.520287595671190317e+00	-4.004913801018675557e+00	2.640381486566783398e+00	3.258382963859736137e+00	3.367112811465475808e+00	2.049088075771253514e+00	1.355683315478593620e+01	2.785751608017441594e-01	7.246944444428169163e+01	1.420419183836341404e+02	2.366697751079120735e+02	2.556991044872681300e+02	2.514899328454305589e+02	2.429299486411078135e+02	2.508030378146424937e+02	2.492565621732582883e+02	2.572924940416807544e+02	2.425456628863569506e+02	1.147777667653540732e+02	3.743521368812289030e+00	5.700607533737310995e+00	1.246853688448232855e+00	-2.447805602889879140e+00	-1.041608748991405875e+00	-1.311890641521067824e+00	8.625690114854666746e+00	-1.437212830867522051e+00
1.312917462361989251e+01	3.258746245747567549e+00	-7.766950529343275456e+00	-2.449334241504825371e+00	-4.672372453334661557e+00	5.184738190364845067e+00	-7.736131172092769459e-01	1.605995199486676128e+01	1.490119838163768975e+02	2.421383280776113622e+02	2.451428808888400113e+02	2.492081356844734898e+02	2.516058544528730749e+02	2.496083665747846396e+02	2.210943078357695697e+02	1.947159609583233078e+02	1.499636238428510353e+02	2.272703709720929623e+02	2.543519283205703800e+02	1.585241223971050886e+02	3.700474998061107357e+00	3.519957375895961693e+00	1.107611651576439549e+01	-5.214712357594082803e+00	8.639855707259249673e-01	1.047300647939255480e+00	-1.102829235949781506e+01	-3.528950714472282701e+00
-6.168536919291486065e+00	-4.079026200135518754e-01	-3.123922951725875308e+00	1.377195307328937801e+01	-1.970134850784551972e+00	8.446087328612067680e+00	1.077768448821864844e+00	1.770797796136033071e+02	2.544111892295499047e+02	2.478095282594930211e+02	2.446592900632105057e+02	2.563850802123893118e+02	2.387854200840281180e+02	1.115779605144716555e+02	1.954324164974853062e+01	-3.803951060748696378e+00	-5.662749754388884504e+00	1.032085211206253916e+02	2.531866352707764634e+02	2.495484878260217840e+02	6.981211564045628393e+01	2.814823638398356476e+00	4.039015464040748959e+00	5.430123886275977085e+00	1.299387207767452956e+01	5.091993821066068904e+00	3.213007000791296530e+00	-9.960172931310067312e+00
9.797482212557337422e-02	3.939352364336864976e-02	-7.915405704646151896e+00	1.657676598278327695e+00	6.342366018490358748e+00	-1.636440429802363816e-01	6.922858419025831322e-01	2.513839054366183916e+02	2.428681495381014486e+02	2.463948755575190432e+02	1.919605508922567481e+02	1.030484859783258003e+02	3.569786118823584875e+00	4.469267750449545495e+00	-1.118299442816700839e+01	-9.080583786433811255e-01	-6.016151186345640056e+00	1.259405622819171455e+01	2.113412571316847846e+02	2.511849502408719559e+02	1.458176474925848822e+02	-4.817554183152648051e+00	-1.550710077556572664e+01	-3.113762357168110562e+00	4.535376605723158150e+00	-8.240457432705110274e-02	2.816754669423914059e+00	-9.066260348926721280e-01
-5.769069083598222791e-01	-3.724831975404688134e+00	3.676021890589578067e+00	-4.534211151994154143e-01	-1.114919052642090058e+01	1.006930564704659048e+01	2.420159579833970120e+00	1.341874964284697285e+02	2.286056793410793659e+02	1.219248302909743842e+02	2.241746347712800258e+01	1.641755524760035057e+00	3.201934773322150374e+00	-3.867026058645010589e-01	-8.437697456171438404e+00	-7.978290867263059249e-01	4.881760577512998189e+00	-1.241168586315658962e+00	1.964338007149544580e+02	2.520515259466061195e+02	1.881923823606165342e+02	7.497972786199521344e+00	-2.067614626292690438e+00	1.289559191177689002e+01	3.518280012404580326e+00	-1.261930927559893612e-01	-9.925989972712440101e-01	-4.836351853254383104e-01
4.913054740364418471e+00	-4.775340991157352555e+00	2.009326902425486505e+00	2.800592215709350352e+00	1.359793495357453086e-01	-8.307609978916307369e+00	7.772045024161985616e+00	-1.372965603888235409e+00	1.140684209838934748e+01	6.112222182664881487e+00	-1.911843390357721217e+00	1.191075973519738618e+01	-1.997653480986103247e+01	-3.349911693633614629e+00	4.282842416884139247e+00	1.414153123997992978e+00	1.045805122371798035e+01	-6.271287434066781685e+00	1.860777393618949702e+02	2.603675945274524111e+02	1.854541974731567109e+02	1.780066769578007246e+00	5.952905554881112060e+00	3.276530906009271771e+00	-7.191423697857529440e+00	-1.097787258039797820e+00	1.895935403446972600e+01	1.034328938994184988e+00
-2.060313666844097114e+01	-1.301209206112549310e+00	2.186693939460341518e+00	-1.067937936334375920e-01	-1.062611821830814840e+01	-9.467658230923305496e+00	1.117285448446346141e+00	-1.372267449100422310e+00	5.254883106693556627e+00	-1.067413517011463853e+01	4.096655791555828152e+00	1.325557139843745125e+00	1.126570160936781306e+01	-1.407308860540808837e+00	-2.032902809463884797e+00	-4.364794457978920406e+00	-8.070529650107632902e-02	2.895292257131540836e+01	2.235998483294514472e+02	2.498272547479196533e+02	1.927071091736613653e+02	1.540802859508608069e+00	3.258140523432074609e+00	-6.739183319141602624e+00	-4.915631783986977310e-01	9.461380279416751193e-01	2.867714823025441784e-01	-4.666859442792273605e+00
2.928298486705441128e+00	-1.006795949197739848e+00	1.206710934117237777e+01	3.527229674515027225e-01	-2.658095100599996208e+00	-1.175587645023927097e+00	2.190817899538598235e-01	1.092950011642495411e+01	-1.231876166383639948e+01	-7.029675181355132807e-01	-8.349697878187669176e+00	3.607518107982335298e+00	-9.673245316680914030e-01	-1.780482970819346145e+00	2.349714882419010831e+00	-4.317717510127612179e+00	2.890370674000215079e+00	1.390132506855075860e+02	2.574962731552366790e+02	2.541862671623613892e+02	1.299393092247480581e+02	7.345126038155504133e+00	-4.397163701894706733e+00	-8.756069809734845499e-01	-4.949365789976725161e-01	-1.510647202629802122e+00	5.285547490522907843e+00	1.220603475145284056e-01
-4.801295648946405592e+00	3.955831512711684095e+00	2.811518322446186602e+00	1.703105144309747354e+00	-5.135758562120575021e+00	4.838388436601444909e+00	2.533321828553142252e-01	1.417506051325962080e+00	-7.036171723591690963e+00	-6.648942635780120680e-01	-9.815671346372203843e+00	1.306161044315532749e+01	6.283999423873666279e-01	-4.979831611527500534e+00	-2.361930494564100869e+00	1.097956673832423347e+00	1.542243201759024274e+01	2.581299291076462623e+02	2.529799548633944539e+02	2.137596382071991741e+02	6.673334207902560600e+00	-1.353680442643470538e+00	2.809283808962685036e+00	3.431587016203180962e+00	-1.700409610473060940e-01	8.450564435553779674e+00	8.525610784099491468e+00	-5.583125541658405133e+00
-4.640111460156702172e+00	4.848556112830078924e+00	-2.528776766557630395e+00	4.264110366208751834e+00	5.042938013262895369e-01	-1.950224649691097711e-01	-1.337620054567767269e+01	-1.748504579472457365e+01	1.097744789711375013e+00	-3.718138505434873231e+00	2.119174896799699559e-01	-1.540346112964520453e-01	3.108307814319076812e+01	3.391497977439785672e+01	-1.776359243739922933e+00	-5.523716519953713044e-01	1.366282213332938227e+02	2.535893151331551110e+02	2.514047992010292774e+02	1.283700943976825215e+02	-8.278186927598831346e+00	8.084419077831352496e+00	-3.514790985134073509e+00	1.769875907393649306e-01	-8.990246048263451639e-01	-9.939744035107468401e-01	8.173922318784393681e+00	-1.989482174234023182e+00
1.062937338064492643e+01	3.572251095781262986e+00	-6.270160099774670037e+00	-1.115544014581069110e+00	5.494952980481218496e+00	2.780652110575169811e+00	-4.454741745396202823e+00	3.875234642726139267e+00	8.691690238865608364e+01	2.099072146527550728e+02	2.322902107602377271e+02	2.325348477672274896e+02	2.419315394043040044e+02	2.442430721480324394e+02	2.232766351985261508e+02	2.325871509618462767e+02	2.502270278626424158e+02	2.614576083012695449e+02	2.526366955142016195e+02	8.465330998663532114e+01	-2.944821441077482671e+00	5.177842387513827305e+00	-4.213969258468125978e-01	1.884437272252281081e+00	-4.108298716654977589e+00	-4.622510332642811193e+00	-2.451660012075982942e-01	5.974168775705426260e-01
-7.809538507061721369e+00	3.187207037467310489e+00	-2.768728919935616872e-01	-2.573921398647113890e+00	-1.100511028763587307e+00	-5.022188304641718837e+00	2.927508554624460135e+00	-3.518689382430685519e+00	1.830431241689314561e+02	2.441344961482404301e+02	2.506201530682239138e+02	2.489429214585772172e+02	2.512774928916084036e+02	2.483262260156509456e+02	2.504702944385117576e+02	2.607035245826994583e+02	2.493355208772629510e+02	2.570815922243633622e+02	2.544432327851573916e+02	2.093853282952535437e+02	1.652641536150744912e+02	8.386171773861295264e+01	2.693087243459486047e+01	2.524613698429805542e+00	-8.266677868291758102e+00	-1.176088004040098056e+01	-3.090507250646905568e-01	3.160130452332296169e+00
-1.974415238283979912e+00	3.498728024123268998e+00	6.899245818357667481e+00	1.534062270676668405e+01	2.086535906560071235e-02	3.376652623184178026e+00	-3.118717914800484881e+00	3.255889121372009143e+00	1.872338038245786151e+02	2.544775882433458492e+02	2.560723053841630303e+02	1.087648230923228283e+02	4.221212759735365694e+01	1.906549524734038243e+02	2.485226154591157695e+02	2.632784013156186234e+02	2.530746903063446496e+02	2.377637814089920880e+02	2.504280244418988275e+02	2.501445844110137671e+02	2.506865282624636109e+02	2.467932099075890733e+02	2.313434444201677707e+02	1.320044089288035138e+02	9.622181653697417403e+01	-1.642692235909175480e+01	3.669030842568606232e+00	-1.591443885696772531e+00
-1.419509992054334813e+00	3.760657467413190069e+00	4.480100611140572120e+00	1.919426191770428503e+01	-3.868520423412109999e+00	3.741655778727518644e+00	2.297367015441838234e+01	-4.861453872267747833e+00	4.163921394823568534e+01	2.451504549302090368e+02	2.117853941840163259e+02	6.631549798283867858e+01	5.947332698847402810e+01	2.284372918020708312e+02	2.494594577946683671e+02	2.534956508825392802e+02	1.741868941654748539e+02	-1.189007837413868923e-01	2.187766237585359264e+00	9.676152333407631545e+01	9.851354972426338463e+01	1.526520819396893387e+02	1.959682984697824395e+02	1.555615696036548457e+02	9.234943787692687422e+00	-1.442945035558605538e+00	9.827965834235241616e+00	-6.498456994767481953e-02
-3.319684018214812848e+00	3.307731340338844195e+00	1.319767355414818710e-01	7.609335906203228417e-01	-7.855446973356128737e+00	2.256646441668618941e+00	1.764332756085221776e+00	-2.182202538821181204e+00	1.590563535985576493e+01	1.568027697066890198e+02	2.495448593734986673e+02	2.544086585874588593e+02	2.585786341582932550e+02	2.472140623620904307e+02	2.435614408956024590e+02	1.490373975938738624e+02	1.008505377774132938e+01	3.029628486090096384e+00	-1.279522702058816108e+01	1.066342025102247959e+01	2.396818189193389514e+00	-2.220164864876752020e+00	-5.091494377803187366e-01	5.871993530942424044e+00	-1.235361768197310361e+00	1.472286899493789925e+01	1.538299631375238974e+01	4.945451519152231357e-01
-1.026618323954153844e+01	1.850232687789568953e+00	3.513848801493507423e+00	-2.649221543310936067e+00	4.598934020846310311e-01	-2.363533763101561824e+00	-4.013576518890294764e+00	-1.179755947468809213e-01	-7.972028049010110307e-01	1.987347094669410197e+01	1.542387584138314764e+02	2.409227930243094704e+02	2.452821127188528862e+02	2.327732104830396054e+02	1.147780005950387618e+02	3.576532415335886839e+00	2.919215552843748007e+00	-9.198439171280874405e-01	8.588974042171319212e+00	3.020384686477122660e+00	-1.005957596789281094e+00	-3.973007886816745327e+00	6.713249141529145092e+00	3.681290121098467760e-01	8.746775422394489352e-01	2.831494689399286724e+00	1.729533837988113021e+01	5.418387846724798784e+00
-7.003065442950056507e+00	-5.042707721097706042e+00	2.514506564977307956e+00	1.002585080734962331e+00	-4.681763077549581098e+00	-1.711328071667265860e+00	-3.415766824519614442e+00	2.480596839974837486e+00	2.534561999645374542e+00	-3.681768548522451057e-01	-6.158373131620138885e+00	3.914689232178451306e+01	8.251605217681546378e+01	2.086448742195096884e+01	-1.642519841410824188e+00	1.747144608209580507e+00	9.813226444917023672e-01	1.503542931284093553e+00	-1.297713696410559003e-01	2.712739715482061498e-01	-1.973326838933608052e+00	1.826127189408526474e+00	8.973311742891367793e-01	1.274327598857842414e+00	2.730859840896358914e+00	1.954050643117805564e+01	8.460947366478943366e+01	-2.773479071019985920e+00
-2.732031195908201759e+00	-3.810444876678509979e-02	7.177174275268860981e+00	-3.471516375833011203e+00	-1.531532407299421195e+01	1.393256393062201504e+01	3.671040356181877851e+00	-1.411203270286852662e+00	-2.413700648918913616e-01	-5.519633125541373309e-01	1.363870831990282806e+00	-5.679068733746202469e+00	1.363892625983010420e+00	-7.994036242096027589e-01	8.153558276995828136e-01	1.010958951043601450e+00	6.344461137541701490e+00	9.273747134919004154e+00	4.300278765870501729e+00	-4.817084510342003689e+00	-3.925531252980480890e+00	1.011301388111144131e-02	1.150578292669956149e+00	-1.243440907354659952e+00	2.237738909996794257e-01	-2.966975093450130441e+00	-2.288071829438183435e+00	-1.267867640966234077e+01
5.625528235941070321e+00	-1.083224275075917786e+00	3.816296245850677504e+00	-2.135061765848787374e+00	-6.420134844471049318e-01	-3.657946419830203855e+00	7.515089903421783291e-01	3.060994647908838573e+00	1.524960808804524337e+00	2.368516571751970723e+00	-1.576672387467897840e-02	-4.292053918644092469e+00	8.414286274996054971e+00	6.656499765182783968e-01	-3.046740430684422574e-01	-2.325441026826942537e+00	2.567839632179063081e+00	1.973372037166489568e+00	9.708316624569071962e+00	4.473654270463247151e+00	2.079623834791958448e+00	-9.897498881374652280e-01	5.886940462244455441e-01	4.247480674436881820e+00	5.599067143475344288e+00	2.775893126203054173e+00	-6.572582968394690139e-01	-2.131753231367896184e+00
8.184423396361588665e-01	1.599091806925053483e+00	-1.819942164356249892e+00	8.038410841104133286e-01	-6.130281307148776726e+00	-3.962232942616621845e+00	-1.476385701753122603e+01	-5.835863885908348925e-01	-2.095626621375561882e+00	4.545718721112849359e+00	4.222750783290492027e-01	6.033151226965033365e-01	-1.368027078384670192e+00	9.414559997763586319e-01	-5.045024587215188205e+00	2.812613950195154144e-01	-5.466923552327271452e+00	-1.692080229958961723e+01	5.791954015884660523e-01	-4.418173230290911135e+00	-7.941822390878686022e+00	1.063834088747637274e+01	-5.744551653393388690e+00	3.774417722900967220e+00	1.464404973986139114e+00	4.301570448363297494e+00	2.628411596649564430e+01	-3.945239940911835497e-01
-2.913499166606919655e+00	4.777010748322357614e+00	-2.477561738143254200e+00	1.202574735826925334e+01	1.046184881060182370e+01	-1.136632505174806340e+01	4.358505676474055263e-02	-6.433811240912241658e+00	-2.584055873021616989e+00	-8.989114299102139993e-01	2.298328714391455918e+00	-6.693629224384267218e+00	-1.199686758969930267e+01	-2.163403084680453475e-02	1.973271336239267759e+00	2.487337364708112897e-01	-1.621460633917963579e+00	-9.421244729258241080e+00	2.214444073097094012e+00	-4.297309011384204069e+00	-3.977152422615810590e-01	4.850427281726275019e+00	-4.623102899675474831e+00	-1.316290964166811461e+00	5.112943971788395103e-01	2.744851866728107659e+00	3.939178018049099173e+00	-3.629038394903090214e-01


==> figure_tem/DPdata2.txt <==
-1.363328142239553564e+01	8.427537135256192968e+00	9.273221709990303907e+01	7.239377569965002479e+00	-5.960581283094899874e+00	-3.568480132184607356e+00	7.062734194881099548e+00	-3.309957383169091827e+00	-1.103676971036931143e+01	-3.138344714170668937e+01	-4.225392754183541655e+01	1.174507034684688733e+02	-4.668220882429382357e+01	1.665746248780851368e-01	-2.460627586680882573e+01	3.445349433175285725e+01	-1.092874349813538259e+02	-5.496524555725996208e+01	1.507430038296780594e+01	3.428850688025031346e+00	-2.445589748001177099e+01	-1.161429507309439613e+00	-4.486150893086494840e+00	-1.363703792979064566e+01	-1.098298133113851094e+01	1.150259372430897109e+01	6.621881976943093662e+01	-1.276198087296637418e+01
4.979400198941645073e+01	-3.117151178261714861e+01	-3.361733750896106443e+01	5.536354809906026020e+00	-1.252211672890952343e+01	1.593153860257617183e+01	-8.910900931500151945e-01	-2.291168269509365985e+01	-4.755446111537328768e+00	-6.653570209242234412e+00	-1.929223608217135677e+01	-6.749013532514983638e+01	-1.754549961788767476e+01	1.675926662129023859e+00	-1.572616475100135025e+00	5.946227307805722972e+01	-8.756773848932286342e+01	3.832134088529801641e+00	1.547597917670512802e+00	-4.103836288587532799e+00	-1.595837053533881900e+01	-8.500620297545680160e+01	-1.297208007110405781e+01	-7.148124633299349284e+01	2.419807387705661839e+01	3.351624600116054609e+01	1.153122749256028534e+01	5.880245089965023197e+01
8.347731340801480826e+01	1.222547328939823785e+01	1.532270782043975288e+01	-2.012730412152461668e+01	1.576449159044863180e+01	7.645563310877017571e+00	1.763521187403874180e+01	-1.571699458635895041e+01	6.013781785956766157e+00	-3.669373301768182216e+01	2.660222447372056109e+01	5.344321496768796464e+01	-1.550822485069331336e+01	1.453803114817215025e+01	-7.057389228702413675e+01	4.694044649036928263e+01	-2.868621482219994689e+01	1.275440746367106897e+02	-1.558890152740716672e+01	-3.954217835601032505e+01	5.545025073810207594e+00	-6.545716605573838720e+00	-3.091097363993534586e+01	-8.476908681479021368e+01	4.287020103372415036e+01	-8.973114934682397958e+00	6.111753670121667170e+01	-7.541160846361596271e+01
3.085952340866177934e+01	2.057486072813798472e+01	-8.118566540129757980e-01	-5.229989306008110184e+00	-2.494725526988707998e+01	7.417069727916745592e+01	-9.610593415753044155e+00	-9.920857489023864773e+00	2.697391997230731420e+00	-7.985282227169474112e+00	-6.899176120502606580e+01	1.847818538483817363e+01	1.141350025322507511e+00	-2.589743332575324075e+01	-2.607458553543922086e+00	7.349315627830399933e+00	-2.438783757809944319e+01	-5.378724099853368301e+00	1.742608307323583716e+01	-3.279578419128971944e+01	-4.520314763788227275e+00	4.303065967402996961e+00	-8.829698881031616509e+01	2.561977280891394670e+01	-3.091827291063121663e+01	-1.651471816375316370e+00	-4.828687764915694736e+00	4.280314820005997056e+00
6.062216472622110786e+01	-3.650424716925310786e+00	-4.884757274932898241e+01	-1.289031731816196569e+01	-2.006544513508814731e+01	2.868885372474728257e+01	6.274504629198246874e+01	-1.185211305564159012e+01	1.086783076460469921e+01	6.027707416013510233e+00	-2.346041196426836350e+01	1.072973935103906484e+01	4.529469399595329548e+01	5.993309619206769412e+01	-7.078994645759483717e+01	8.745980191834460626e+00	3.524809487449204859e+00	-4.057861230984169509e+01	-4.018432225305026151e+01	5.038585790376550477e+01	4.273299248866846511e+01	1.422657887996697568e+00	3.121380726424649410e+01	-1.236236472921018326e+01	4.763434691656832598e+01	1.555537924941401418e-01	-4.489401810016454419e+01	1.973990194273065413e+01
1.689986748551679696e+01	5.474090081341326908e+00	1.041319298384523790e+02	4.022208635119868703e+00	4.676396640823264761e+01	1.522709112896839478e+01	-6.926544608021675486e+00	3.084159742065082455e+01	-4.965351544342412637e+01	-1.872191206706899314e+00	2.011248194523884791e+01	3.675510716918446996e-01	-5.626659306037985253e+00	6.062408071866382642e+00	1.279146342676354031e+01	7.443923101276190835e+01	6.323144254229598715e+01	-3.992350940664179504e+00	-3.989103403420426908e+00	-3.725289908337778400e+00	-1.843424703162027001e+01	-2.303268778676228035e+00	8.941274630863503603e+00	1.458386399361891961e+01	-6.810141259321802920e+00	3.363603382553803200e+00	4.996658637477219855e+01	-3.232828800262954161e+00
2.511282709641932342e+01	-6.201314212417797123e+00	2.290909234888249557e+01	1.446943904327917529e+01	-1.714976964717621399e+01	1.773352443656190047e+01	-2.264935572738501790e+01	1.424905030472720568e+01	8.826074045700009307e+00	2.346653751970722723e+01	8.588022490134802567e+00	1.841869509037395858e+01	1.784547671042043362e+02	1.489620786003767705e+02	1.698832876657693589e+02	2.395927751547040430e+02	1.711814842187219767e+02	1.792545605093719985e+02	1.111500625844710441e+02	1.045117517515718752e+01	-5.460496167155164926e+01	-2.619025051781417446e+01	2.910379748532818311e+01	1.036248664975961020e+01	4.104325505606515989e+00	4.451217709273613110e+01	6.987810532160443699e+01	2.762590940732163247e+01
-2.413663715592408820e+01	-2.370398185869698082e+00	-1.861114491916761082e+01	-1.137506126969449660e+01	1.922430572953658867e+01	-4.221495792767198907e+01	4.468207855233441705e+01	-1.042679852493994019e+01	-2.900789302361435062e+00	4.873996341102596119e+01	1.840894453799308508e+02	2.407264466607820452e+02	2.566396225789454206e+02	2.714117217858105278e+02	2.273932849726409131e+02	2.327173810144568051e+02	2.500379348783067144e+02	2.827106284851016085e+02	2.794620387077812325e+02	1.452977627634064106e+02	1.866007970666226035e+00	5.110054241119718732e+00	-7.130249116118586983e+01	2.779598511074070188e+01	1.610544269099116477e+01	-4.853399010953675941e+01	5.057654316552466334e+00	-1.221063701992424377e+01
-5.228991127790957982e+00	2.761380568402259095e-01	-6.887986050722085807e+00	-1.948635800461006440e+01	8.383863395048824430e+01	1.855966329875162657e+01	1.460215612254778961e+01	6.489530098141378289e+01	1.527497607523182523e+02	3.110694936168937375e+02	2.367092153600905817e+02	2.208774187198972072e+02	1.231155196924128461e+02	2.424513370334364311e+02	2.357254746672527972e+02	2.289222016349550586e+02	1.620243843191915403e+02	2.478584233583579248e+02	1.445863483783248284e+02	1.420327938559366885e+02	4.952322541718675808e+01	9.087538904294577335e+00	-1.416790830092312659e+00	-1.378932187481701277e+01	1.030974868568771363e+01	1.060128789123742754e+00	8.394796233625964987e+01	-1.455771131768610793e+01
9.978635933425078264e+00	1.115242232484214568e+01	1.716679428267577379e+01	5.622261916666571047e-01	-2.229321294990899371e+00	-4.540515706936358953e+01	-3.942259380969398208e+00	1.748482818750972854e+02	2.592199704742087079e+02	2.679937105095995094e+02	2.569399730969299753e+02	2.704033038035221921e+02	2.890376919585866631e+02	1.280186221443388490e+02	2.928490386623831654e+00	1.060346374404265291e+01	6.044465758439099545e+01	1.072583458718131482e+02	2.544928406457600261e+02	2.211371556452249933e+02	7.821225742700978856e+01	1.255917481574380901e+01	-6.241431062006075337e+00	-5.357700413147870044e+00	-1.827018891330870076e+01	-1.440209223480255218e+01	7.002512047740692969e-02	1.561373191811962435e+01
-3.458171487746756867e+00	-1.012643495532805993e+01	4.203389963176400101e+01	1.366459579593247753e+01	-3.104415306106565708e+01	4.904259948479715803e+00	5.701196913269286348e+00	2.241111923771707382e+02	2.491892639362926616e+02	1.878302322103805864e+02	2.430684197083946572e+02	-1.574536575893064594e+01	-6.718609814298378069e+01	-4.394737105622738227e+01	2.624020398690613121e+01	1.770341692259199107e+01	-9.022083863266794879e+01	-3.837239093754845953e+01	1.841384641832350439e+02	2.437893383614568563e+02	7.366117302384218135e+01	-2.227692346424660030e+01	-5.376697208470750411e+01	1.172380888109169383e+01	1.103789189518389557e+00	3.357120286313816138e+01	1.436524687749951852e+02	-4.290530983769184736e+00
-1.642542919251969025e+01	-8.968107513806207187e-01	4.326487079520283885e+01	-1.646623598140249456e+01	-4.081168499062944877e-01	7.873035150475478083e+00	7.350797036583130328e+00	1.299099359710732529e+02	1.790110822018245358e+02	1.165778452252339576e+02	2.935516556549062273e+01	-1.164083788386493801e+01	9.895374377389089204e+00	-5.572777326160015532e-01	2.959330769622482649e+01	-1.735569350599125116e+01	3.142394941552517551e+01	-6.882743031028278224e+00	1.834075956229290227e+02	2.207000983727149617e+02	2.325232632816874911e+02	-6.087003964350768292e+00	-3.712693982917807833e+00	-7.657973482414326405e-01	-1.411606651241126054e+00	1.392819749259482043e+00	-1.640625065717339126e+01	1.336447346283356374e+00
3.031840679225203417e+01	-2.694951500357662511e+01	-7.021715189994243822e+00	1.735457089057447533e+01	-1.369739229222076693e+00	-1.321675293304246956e+01	6.574574977367810824e-01	8.728366260860681791e+00	8.203716947172630114e+00	-2.142434561037123331e+01	-2.224653206265144068e+00	-2.324333312934280116e+01	-4.969940460733982768e+00	-1.575533778786891048e+01	1.814325982745286936e+01	-1.834437860833128653e+01	-1.048809082407614568e+01	1.806029201153485175e+01	2.079348212805066680e+02	2.568690225736643242e+02	1.961085139103062147e+02	4.113203874049842668e+00	-1.785708677986416859e+00	5.380201514301098165e+00	4.506869452747970684e+00	-2.937948331561669946e+01	9.803100632154198024e+00	1.614539451451207341e+01
9.149402357235918259e+01	1.610295913807984647e+01	2.113707575855416021e+00	-1.143323888225000928e+01	-2.207918757639967566e+01	1.154127099905387333e+01	-3.015195410834591883e+01	-2.498127099256474182e+01	-4.569538201844326153e+01	6.320470511752354525e+01	1.249898918122122637e+01	-1.779662020366419384e+01	3.518120340927029854e+00	-1.390681829611192466e+00	3.879062175193685391e+01	-1.032673364586040954e+01	-4.395676071917426952e+01	5.959067192530791601e+01	1.492274575691700420e+02	2.883930562857166819e+02	1.721009790723967114e+02	-3.077796354643989574e+01	-2.174228166900204595e+00	4.739270176347246633e+01	5.522632289839774167e+00	4.598338102584199305e+01	2.648975006615265215e+01	1.199871085603505492e+02
2.183573904904102747e+00	-5.698480697841188203e+01	2.604470015251908421e+01	1.016484209981393505e+01	-1.940666928893685395e+01	9.160541839586254298e+01	-6.467334409995891598e+00	1.044024401936330948e+00	-1.630970839973841180e+01	2.300812859827248502e+01	-1.024885402209696394e+01	7.161044067231343568e+00	2.748536064649315591e+01	-8.740007325335144017e+00	2.688912122551381856e+01	-2.495458394284893444e+01	-1.590212159725832386e+01	1.416523011573644908e+02	2.506003765674440444e+02	2.902134099004483119e+02	1.459706918121881074e+02	-1.060727197639786468e+01	-7.800069180863459906e+00	4.100724846003138424e+01	-9.390712185424209935e+00	8.687593528045391622e+01	-1.925379823069771135e+01	-2.343108764898043717e+01
6.005452077031600311e+01	4.077899036816987177e+01	-1.543307137720038469e+00	-3.655480927345680442e+01	-4.585477353322684024e+01	3.930304984871876517e+00	4.362651089864944431e+00	5.313240341693808944e+01	-9.893011447617405452e+01	6.518915709533977143e+00	5.669454495951995021e+00	-7.259789528914676993e+00	-1.630696314815914150e+01	5.866947073850092842e+00	1.002777594613610468e+01	3.660459116165307591e+01	3.941948615785616283e+01	2.529396221524675639e+02	2.533532582669745068e+02	2.001017488232937467e+02	2.931480467529629763e+01	-1.476747221528250975e+01	-6.633759855927988669e-01	1.910896474828433611e+00	2.623156701587087980e+01	1.903866356341956845e+01	3.904794290919821886e-01	2.114774687174050527e+01
1.785637488734548484e+01	-1.360480213964626550e+01	-7.302282925863106300e+01	-3.030412824169629094e+00	4.341186720486580608e-01	1.022965645295145665e+00	2.057354877959485506e+01	1.156758276986767271e+02	6.859155037162271640e+01	-5.339428699222883523e+01	2.543069181489924091e+01	-3.505999491704974957e+01	3.552195785454324550e+01	2.572853228379784696e+01	1.349224234650989551e+01	-4.046941589258978667e+01	1.432380043271980696e+02	2.563331950934796737e+02	1.946101165571771787e+02	1.368268398231323602e+02	4.927817100330895528e+01	-1.266894553808279333e+01	2.894115971944112520e+00	-5.275049746148412488e-01	-1.129035828503221950e+01	1.518557220327402035e+01	-1.314484690913363174e+01	4.327565869809361310e+00
3.761372293693469260e+00	4.436028208025306441e+01	-1.235602013092715268e+01	1.966356479416998981e+00	5.866078237517573513e+00	1.429647086881553264e+02	-4.070376504165287201e+01	2.092442380928916634e+01	1.145586830963886769e+02	2.210938942954217907e+02	2.494222509513403168e+02	2.315356089814348195e+02	2.477191177082620470e+02	1.702650223468218087e+02	1.903437784712862140e+02	2.451434692239584194e+02	2.319640002787096762e+02	2.265944056997470852e+02	2.002062666713887609e+02	7.932921044772140817e+01	1.268392931789968436e+01	-3.450272968267597662e+01	1.411505931494546395e+01	-2.395867369349102383e+00	-5.075378465716994469e+00	-3.001031307010897820e+01	-3.696734876457943386e+01	-3.140082778811330400e+01
-4.737707521211342510e+01	1.243227642288792651e+02	1.507345868963424529e+01	9.878428776514869725e+00	-1.681719907069791375e+01	-5.151022586314959995e+01	7.892715578708541102e+01	-6.343649821544266132e+01	1.950939808477026247e+02	1.585169711527507275e+02	2.779826244209320407e+02	2.416486340850366048e+02	2.231127672033626368e+02	2.535290151591478320e+02	2.388871537003238359e+02	2.447828939632707943e+02	2.646414381744110074e+02	2.511733501526561838e+02	2.816480909773963504e+02	2.390661412736685918e+02	1.488981893663405458e+02	7.019742164186953914e+01	5.747502709035529733e+01	-5.240275358157806807e+01	-3.756536005831918601e+01	-2.249350330868558956e+01	1.466535319126415793e+01	3.023332339000105762e+01
6.389745544858136839e+01	1.339842380819656142e+01	5.345199710764624079e+00	1.121468206738323303e+01	-7.623678683580323856e-01	-5.927451138498868488e+01	1.126910967343644216e+02	-6.981673638902416101e+00	1.798324829088151944e+02	2.307653476052338988e+02	2.523831413471618248e+02	1.129269629180595302e+02	3.337846814364081638e+01	1.246865766819954757e+02	2.797729113545768769e+02	2.028643248230351332e+02	2.448138451445044836e+02	2.693263017164572375e+02	2.631846726900613476e+02	2.492183929147078061e+02	2.669191637480004715e+02	2.432821454571595154e+02	2.085070910002726521e+02	1.145254905949416013e+02	9.473699665765253997e+01	-2.686097013003246303e+01	-8.801641930549367387e+00	7.256054638779968258e+00
-1.371556361750743136e+01	-2.021649640218768340e+01	-4.974295971757823231e+00	-7.878865682006325422e+00	2.170889089458070131e+01	-1.970879485985503266e+01	3.753533185833511965e+01	3.433837868571695395e+01	-4.584174017475407936e+01	2.282431877434405862e+02	2.049421937687063178e+02	2.832828228144822447e+01	2.130493181143830839e+01	2.233897974479963580e+02	2.719865516282384306e+02	2.480077788805507453e+02	1.678951562451501331e+02	1.237013740472608880e+01	-6.163015720105340023e+01	1.261316397896267461e+02	1.015592706076273117e+02	9.737322374552870485e+01	2.117282561579816047e+02	1.711214338991259183e+02	-5.776042282761082447e+00	-5.229462391253890985e+01	-3.418881938722343961e+01	-1.416239875901416667e+01
-2.197195629937151296e+01	-8.921414936173407639e+00	-4.235500511752573694e+00	-8.484201665054851016e-02	-6.057592205215841119e+01	-2.038598566637878307e+01	-2.022232078183411375e+01	-2.215292752769285389e+00	4.032410269137927106e-01	1.185204656270064731e+02	1.560723244068414033e+02	2.619967450806535680e+02	2.638038800691119832e+02	2.490033549909111912e+02	2.828273471647308952e+02	1.674714971431158403e+02	1.535497476738263458e+02	-3.623970901680683809e+00	-2.664972389282804244e+01	3.777691842773720765e+01	-3.426342536834150465e+00	7.185858717018633968e+01	5.471293155602692337e+01	-1.753783134125145793e+01	1.566358152594557396e+01	3.348477000585826868e+00	-4.595899170649673238e+01	-3.799211221766647384e+00
-2.301866379605769453e+00	-1.398188824057316815e+01	1.775729586820315475e+01	-1.198120058259872245e+01	2.643160615137795322e+00	-3.155089753682367615e+01	-1.531564780098892520e+01	-2.786301088893968725e+01	-1.349715427803821228e+02	-1.240983356718539312e+02	1.524780586298799392e+02	2.388731336037616018e+02	2.347796970884577092e+02	3.433332269044412328e+02	1.327896457452828827e+02	2.436093345004015021e+01	-2.252802286955304112e+01	8.004784681504011346e+00	-1.226585953237638371e+01	5.907307518371567312e+01	1.864715942062520071e+01	6.779280123887139631e+00	8.393259138032624378e+01	-4.893679568566050797e+00	-7.763689368717175299e+00	3.900391949757545262e+01	2.227026361446441882e+01	-2.428147432551951823e+01
1.546235979769846303e+01	-1.011778205468314340e+01	6.031256207506574540e+00	-6.268048494872361154e+00	7.471286087179151991e+01	-6.415980725539363050e+01	5.619363616133083994e+00	9.169428122492398359e+00	-1.162394536519080113e+01	3.053387988537298092e+00	-3.012079885052079575e+01	1.202747473480008722e+01	8.313217139412438428e+01	-8.576394867988156534e+00	-7.867767127246681369e+00	1.088444659984676122e+01	2.752453183630990452e+00	-5.088669718656907648e+00	3.232628968451803786e+01	-3.021489355338372462e+01	4.740025373411588561e+01	-1.911201557019538910e+01	2.291002085631178176e+01	-4.444639021642920795e+01	3.191767703387648325e+01	1.186412571571751506e+01	5.760623400190624466e+01	1.123907506166234960e+01
-2.685381867189099836e+01	1.070838366410588094e+01	-2.098574507130221889e+01	-1.709440226093134285e+01	4.635307017235513882e+01	2.257612486979775923e+01	-5.236497634018731162e+01	1.569223972599365169e+01	-2.442856824084660428e+00	9.686662529901781227e+00	-3.695869273291540580e+00	5.432193977523451167e+01	1.282398536084946095e+01	2.854464451066938935e+01	-5.833934200005640447e-01	-2.421856017598187805e+01	-2.447645947567928815e+01	-1.747241792386059700e+01	-5.524871485892359857e+01	-5.861156371223228234e+01	-3.134110150111534931e+00	-1.186318925141417147e+01	1.025390808421868138e+00	-9.415199171079520113e+01	6.210585307034904190e+01	-1.415543981206603341e+01	-1.500410670000390922e+01	6.235855037702417114e+00
-3.073544463683127859e+01	5.422049213620729802e+01	1.126675792135420018e+01	-1.498646227825327060e+01	-2.022341463791855176e+01	1.152093416295011963e+01	7.159722677705430272e+01	2.546306240737405346e+01	7.112295729540151967e+01	-7.448175194897461893e+01	-3.507482694143430280e+01	-2.646453333643099981e+01	-8.558546887597500152e-01	-1.377527370097047310e+01	-1.239741690620229164e+01	-3.750495794913511816e+00	-1.540396625461801605e+01	-4.756168661625775940e+01	-1.039082488541506066e+01	1.592440767972237836e+02	7.680732927878288763e+00	-6.653980165059969032e+00	1.140821395735298438e+01	-4.039155861190980090e+01	-6.107779195261784366e+01	1.183386769462065935e+01	-4.918807984003939815e+00	6.489481298300538548e+00
-3.703722666336837221e+01	-1.508477529706637021e+01	1.966529877708189389e+01	2.028928154286358776e+01	3.976804264665005206e+01	-2.909507149506830093e+00	5.587224117208137386e+00	-1.310256090104834215e+01	9.417139391934952641e+00	4.868844640209977825e+01	6.508168483621776801e+00	9.494326110785783612e+01	-5.152367660325658960e+00	1.216767042177475489e+01	-2.305822713653575917e+01	2.794361165687842430e+00	-8.215911687412011943e+00	1.311644462721152138e+01	6.422389612244533907e+01	-6.714738902530314135e+00	-7.517266820341369504e-01	3.124082842522192038e+01	-1.112176311220790126e+01	2.800960678622336175e+01	-1.186537001426962235e+01	-2.490424976990663009e+00	-3.001858614926879909e+01	2.586785847972334551e+01
2.318070825046366679e+01	3.092636125274358960e+01	4.036758728394413964e+01	-7.292633886683863587e+00	-1.081381726674348620e+01	8.114981518912733449e+00	8.172485454332054644e+00	6.172441062398006828e+00	1.428239369060765718e+01	-3.355263965157568418e+00	1.022199715066236969e+01	8.907497438993209471e+01	1.091692521709364527e+01	5.978863704369349819e+01	-1.726993035489892492e+01	4.103921357545543103e+00	-6.454515956320162395e+00	5.311226192633577625e+01	1.971992983720129189e+01	1.103169299022292194e+01	-2.022336689609015803e+00	-3.048455318537127923e+01	1.733880747374585596e+01	3.157902145590178478e+01	-1.111923366485927289e+01	-1.513313453290570898e+01	3.797689586650380278e+01	-3.700994254886635360e-01


==> figure_tem/DPdata3-50.txt <==
6.473512943957447696e+00	6.428443158410927616e+00	3.538948417518930967e+00	3.975635414956563363e+00	5.876651934565167990e-01	1.329073678247737700e+00	-1.002074298887712978e+01	-2.482734451433820322e+00	1.112550602095318553e+01	1.838450644012076918e+00	1.654319830475441400e+00	1.632971763995436021e+01	-1.687523627403697324e+00	-4.872153715185464584e+00	-1.053249759482552728e+00	3.439333098607794126e-01	5.403014904098939475e+00	-2.874923039912519407e+00	-9.422863827664683667e-01	2.468160469572254101e+00	2.338902018609144928e+00	-7.757665869758756383e-01	2.546467172439875526e+00	1.044101513302144113e+01	1.590693966486390565e+01	-9.336134452773978132e-02	4.407856654539440200e+00	-1.825951685160315474e+00
-1.785736491991228192e+00	-5.365441697550291877e+00	6.755694536704610897e-02	8.172414996093591455e+00	1.864800763255192351e+01	-4.207642933379160510e+00	2.877473894958378686e+00	-7.101679658810120976e+00	-1.029513376521816248e+01	1.617807253346066343e+00	-4.591943730891612674e+00	1.059960863396958786e+01	1.311088677110395118e+00	-1.902678811803232284e+00	-5.472441566966794735e-01	-6.486954402447016932e+00	5.455471057736259510e+00	5.214862483205690680e+00	-1.673001271861999539e+00	5.602060119072322486e+00	1.890987497172690768e+00	-8.403219101646026701e+00	7.960486935966599731e-01	2.396519152609821646e+01	-1.436464626136584100e+00	5.612360554123112522e+00	-1.515561716380341650e+00	-7.413295361428482444e-01
-6.392847213744963675e+00	-1.463011680750578192e+00	-3.345502116505027157e+00	-5.947327928125356600e+00	1.475253512103898679e+01	3.382570199453255322e-01	-3.759881905496984089e+00	3.993672765885309506e+00	2.595612206434993130e+00	3.368888309155606997e+00	3.919861893915746354e+00	5.714447552203130165e+00	1.347426887040941157e+00	2.153398358363842746e-01	-5.041817520996050295e-01	-9.536298721627167296e+00	-2.081627589235824249e+00	-5.764621552727104969e+00	-4.966100467860837142e+00	1.441433398255380860e+00	7.534056239589046022e+00	-4.067959734014308992e+00	4.271431104673019674e-01	-7.349077492267559464e+00	-3.423537381520453948e-01	-1.746077011933331313e+00	-1.419079615070530487e+00	1.958199355282433984e+01
-2.074055604614715165e+00	1.003209868147346473e+00	6.945279257452363630e+00	7.951318734476430228e-01	-5.425057478105394182e+00	-7.700034089675212634e+00	-5.983311310696506347e+00	-5.615271440176193840e-01	6.143849156648112597e+00	7.276592015576379691e-01	-6.270614243464208037e+00	-4.939366903472889092e+00	-5.953063394235497796e+00	-5.612205093180781645e+00	7.696402310114953238e+00	-3.911918832310127048e+00	1.171711349790781842e+00	-8.728931411191112488e+00	5.678186144439413496e+00	8.175297106719796147e+00	7.342280130606644306e+00	-8.033987073595039163e+00	-3.880288629227687025e+00	3.528163915963624109e-01	-1.990262006862297151e+00	4.131309316534403031e+00	-3.992288735636019936e+00	3.811774105201858109e+00
1.403245256149605247e+01	8.408807929798070901e+00	-8.557781949110507824e+00	-1.484535388872035622e+00	1.081815127210366823e-01	4.185812575526893120e+00	2.018327544638152116e+00	-1.053749337217405158e+00	1.227692271413954428e+00	3.674798862472796657e+01	9.282219448214129898e+01	1.510561067420442782e+02	2.314181742012641507e+02	2.338782056250484516e+02	1.524842137731766627e+02	1.537958359906130568e+02	1.474335206053200409e+02	4.218045845430329166e+01	7.173845770551713130e+00	-8.439841974176539807e+00	3.326719359530654341e+00	6.545185988915362685e-02	-3.547122442435790557e+00	-1.298215182067464557e+00	1.135729532378444290e-01	6.836079277099034179e-01	3.412005748529973737e-01	-1.507790823441366612e+00
8.780739495464439770e+00	-9.766527516910903373e+00	8.601459708217904065e+00	2.501126744906561616e-01	3.216421672246031704e+00	-2.988359344999043543e+00	-5.345935729418911819e+00	1.052212881622568830e+02	1.802778185521025591e+02	2.309922047520384751e+02	2.535159917472232394e+02	2.548396205069293501e+02	2.495025613741799191e+02	2.532461332111143975e+02	2.504853877098938710e+02	2.460859297251663236e+02	2.528883687558610802e+02	2.545680310789951477e+02	1.756311609313408155e+02	1.357973607042560760e+00	3.723027901419637686e+00	3.914510517444416582e+00	2.689545316614566417e+00	-1.685289364496011189e+00	3.968606329158755219e+00	-2.407864642553755541e+00	9.532646186234252639e+00	1.626705318858246763e+00
1.293254357001361932e+01	1.762974936887783839e+00	5.358892924862823648e+00	8.307824544355788543e-01	4.674755737394319932e-01	3.997238114769221085e+00	5.899623334441129963e+00	2.591057984136070331e+02	2.526701028155566462e+02	2.553816944851031963e+02	2.514103123624084617e+02	2.471918764087451166e+02	2.524504890843277281e+02	2.553475438999302582e+02	2.543432586052448130e+02	2.539703883974868859e+02	2.528967711939998537e+02	2.557322280416755120e+02	2.537617124067961356e+02	3.350793686996080378e+00	4.608139289592503296e+00	8.769551426877283395e-01	1.200531010953872046e+00	8.761781762595011180e-01	-3.395587071861849271e+00	-8.230756101798447633e-01	-5.685046242172636433e+00	-2.712837420724934390e+00
1.038384077850134757e+00	4.505517980939484524e+00	6.174844749683995326e-01	9.089879996381041494e+00	-1.936828370644975594e+00	-2.198880345222915533e+00	-1.216412103712037007e+00	2.520849969376302511e+02	2.524141422492813547e+02	2.436319446040608625e+02	2.495822324176685356e+02	2.606277395537962320e+02	2.520396544804109169e+02	1.521010263634607043e+02	5.682690653599826192e+01	4.708335769556032346e+01	2.088051913417207004e+02	2.615016373353641370e+02	2.473575377976836762e+02	-2.366224799220001884e+01	-1.539459120246880808e+00	6.296130459185644845e+00	3.070930984895348548e+00	-6.818052696687711967e-01	3.400220831198583760e+00	2.967575745954733168e+00	1.469353982135467973e+00	1.498358870494610029e+00
1.519021041708452868e+00	1.411259725349243688e+01	-6.281150413940526533e+00	-7.768948833122553133e+00	-8.789590513392042226e+00	-1.127002203647092360e+00	-1.081354233225805705e+00	8.819756188681157028e+01	8.598173714264589762e+01	1.028340942576610644e+02	7.443230082609655085e+01	-6.241097647798728998e-01	-2.920364699598207547e+00	5.675309407201773126e+00	3.437167336914866755e+00	5.597903691967187001e+01	2.275302234518286753e+02	2.592969783720942587e+02	2.297974110053473566e+02	-6.068813163250485587e+00	3.567606756702435877e+00	-1.483933435388934363e+01	-3.494473383623178275e+00	-2.407243500019847993e+00	5.707575786958360098e+00	-4.242460548808366094e-01	4.717069860372608225e+00	1.129822689573072658e+01
-6.899918293630539878e+00	-4.593790365051345637e-01	-1.065506230055907366e+01	-4.023840103264774370e+00	1.386177464288827155e+00	-5.985705851104312636e+00	7.106112569586816363e+00	5.667740610321439831e+00	1.792888764913038169e-01	-5.788255098531284837e+00	4.342137445536058959e-01	-2.067338314290843471e+00	-2.274776923691385289e+00	-6.987516215171747369e-01	5.123752921532239668e+01	2.278526275753559105e+02	2.420892629926559607e+02	2.543778267312137586e+02	2.360711507203106407e+02	8.869240465300901599e-01	-6.129911252142225209e+00	1.438815043397784488e-01	3.013647208367076225e-01	1.083136041367983304e-01	-4.783113823846528945e+00	-4.823481477442257415e+00	7.727377996000644345e+00	1.162758908881874831e+01
-4.364455583765880498e+00	-6.960472701274550644e+00	1.568109195873072181e+01	-2.727230834177006624e+00	-1.281713206805230776e+01	1.151501858134405509e+01	-2.216142974532711030e+00	-4.703922754803249173e-01	-1.109567585222789354e+01	-7.363594286947523493e-01	-9.379057013311015822e+00	3.551924793383677059e+00	-1.578811517227700190e+00	9.516589109898472998e+01	2.354445991072679760e+02	2.544004183282729628e+02	2.561756855296671347e+02	2.301118141135853534e+02	5.395055302770230554e+01	3.226114263240786872e+00	4.051320394806643854e+00	7.032663121556121943e+00	-8.089235506102407935e-01	-2.909275359080002232e+00	1.444154149089917105e+01	3.424670637655487404e+00	5.494446901310244158e+00	-7.586577642349547013e+00
1.446446585947628982e+00	2.047353582261940419e-01	7.900073845254320659e-01	7.234545886705483042e+00	-2.253780747504545268e+00	-2.140320091505586220e+01	8.273432718460660418e-01	5.003235986555447212e+00	-1.252873529646622019e+00	1.081024534407455162e+00	3.150112454849715249e+00	2.155269583964464530e+01	1.355435908180262174e+02	2.524464914181487245e+02	2.450534864933934216e+02	2.549893189792495889e+02	2.499245793424975375e+02	1.582629686250668897e+02	1.157961900507135100e+00	1.577568641328976895e+01	4.306783660160332872e+00	6.522310937593782221e+00	3.484135159789981007e+00	3.372562843041743363e+00	4.473022053345047766e+00	4.222963577152511583e+00	1.681251044360345892e+00	-3.185567705190735399e+00
-3.837554667412585108e+00	-5.981924852473888166e+00	9.872144742546431484e-01	3.676018394166520320e+00	7.711447079752903333e-01	-2.533607684464779464e+00	2.851753433136520854e+00	3.013934516478986581e-01	-3.588547629613183521e-01	-6.644552949572439804e-01	8.038242801786344671e+01	2.552860450365670886e+02	2.575890163198950518e+02	2.566270693534048064e+02	2.507315435320534505e+02	2.551660579427274342e+02	2.498238851971080408e+02	1.739792424592065743e+02	6.340755622879960640e+00	-3.195416616887991057e-01	-3.059773031674119625e+00	-5.415897766803553504e-01	3.036321643230584844e+00	5.387703720325889289e-01	5.514598776222655374e+00	1.989049560822942375e+00	3.775254233434845119e+00	2.100886964882471375e+01
-4.710628167406466282e+00	-9.361861428659157269e+00	1.614766758883367515e-01	-9.283448955853398354e-01	-1.685849342790431082e+00	1.122401892574540039e+00	-1.007110904717624855e+01	1.712216800834018171e+00	1.137945516718010586e+00	4.529469123661358232e+00	1.472110663472612089e+02	2.548534928191137112e+02	2.597265707218199964e+02	2.587659972820513872e+02	2.549332616126885682e+02	2.528572557479957652e+02	2.396293496629104993e+02	2.516507607512097877e+02	1.749227420800058326e+02	-2.873824391627308739e+00	-4.203859105138399999e-01	8.096005525850265283e-02	8.016565025123832955e-01	-7.353304184276270306e+00	4.145488001822768886e+00	7.394076726040802461e-01	5.957446692838168190e+00	2.345658677704625661e-01
-1.677004598399075785e+00	-8.149589745060174195e+00	-8.996868857553762311e+00	-3.297871418175645886e+00	4.960353469137522175e+00	-1.046081035687778993e+01	-2.071042694747461610e+00	-2.227337519813290256e-01	-2.078825291466750258e+01	1.050635787069401950e+01	8.511139776927007006e+01	1.946345863311968856e+02	2.028412435469948321e+02	8.085462402326966469e+01	-1.375577482944236429e+01	2.065035035518287287e+01	1.611064749506099361e+02	2.589791177622021223e+02	2.417724245020118019e+02	2.662122857213993754e+01	-9.616354638727782067e-01	6.178718727003186473e+00	-8.227613943387249051e+00	-9.841946753627055955e+00	3.017048592067850699e+00	-6.425972061999646989e+00	1.751936156778537645e+00	4.755781276830517990e-01
-1.202240438309651882e+00	-8.252421644440256498e-01	1.167178062923696125e+01	-2.519189164890326182e+01	4.461755462917475157e+00	-5.411898183949405805e+00	-2.289867785681169998e+00	2.851311903226029454e+00	7.123630975879335914e+00	-3.533928193996401568e+00	-2.102144803621177616e+00	-6.516744457715802907e-01	7.763726209015028523e+00	4.823032274481293236e+00	-5.448390104743798368e+00	-3.554076986481102374e+00	6.260989214175747719e+01	2.504680357848910717e+02	2.523006043762386525e+02	1.503502558994892695e+02	5.601575492231456899e+00	9.926018867668155998e-01	3.321879165818359514e+00	1.420606780470092811e+00	4.889747734344636498e+00	-2.281408779670965892e+00	3.728531038795144692e+00	1.614347741168850492e+00
6.364243316518630067e+00	-8.819431276267001962e+00	5.836817802557136226e+00	1.641840542172916084e+00	4.739451400141546422e+00	-7.859064720736565590e+00	5.594886585110447008e+00	1.046407828294909059e+01	-2.984181175229419836e+00	4.443869830293655454e+00	-1.116825246802890303e+00	5.584065663095326926e+00	-1.593675519304973420e-01	3.031029511321878811e-01	-4.205732707721550945e+00	5.120581111104559824e+00	-3.966481577870560216e+00	2.537982234571158813e+02	2.491798289671478983e+02	2.068202177901417542e+02	1.269063121228472202e+00	2.114208586053149652e+00	3.079604391980355516e+00	-1.931743400615123729e+00	4.592323311362344285e+00	1.156952321958632623e+01	-6.361744193664781166e-01	-9.844191031946030179e+00
1.100118992689231412e+00	7.477014062881172762e+00	-1.693699278942018660e+00	-7.458131447999830854e+00	-1.094389118388475524e+01	-1.202379648352282260e+01	-2.379078103214599338e+00	3.275163341457718591e+00	-1.833304453049159122e+01	5.302400652484656751e-01	2.361060837397384926e+00	1.122065428829639444e+01	2.952148802559145802e-01	-7.174948933856619249e+00	-3.369075917569223089e-01	3.458732517781747617e+00	-1.011010633767154054e+01	2.517571589773867231e+02	2.545139999256287808e+02	2.033293745335493554e+02	1.923413893407631914e+00	5.719808125020823475e+00	-7.224838487419218414e-01	-4.559851907105951230e-01	1.067657032110618021e+00	-6.114601301138934630e+00	-4.639306680594856402e+00	1.445734189527050972e+01
-7.503713339210460909e+00	1.069548614335849468e+00	6.164451975280083040e+00	3.147555320008758706e+00	-2.673897314107962497e+00	3.809424375846455657e+00	-1.828790543729686302e+00	1.994778559728191958e+00	-1.020246378381599817e+00	-1.477803941167587176e+00	-3.998122254289339761e+00	-3.586575894413824184e+00	-4.239789582616596553e-01	5.599299746346394713e+00	1.091937180102829502e-01	1.497098013138108819e+01	1.905119916420984083e+01	2.569514503560332059e+02	2.532281373161304145e+02	2.058628023961069857e+02	1.796123992073800801e+00	7.117679220290946240e+00	-2.070908148179496866e+00	-1.324260905267620192e+00	1.854722200008880606e-01	-4.498183722835980447e+00	-1.441670588531626551e+00	-1.459897479964203715e+00
7.480439079902768462e+00	8.470829075247943152e+00	-1.187543252497192503e+00	1.404338619178527314e-01	-3.136282916534800957e+00	-9.610024230498474651e+00	1.015838270424265843e+01	1.856471366402261225e+01	1.851199107643313368e+02	2.047879909832186058e+02	2.104755203762890119e+02	1.812455320494158855e+02	1.061237262421538645e+02	1.020309384996091353e+02	1.024037769093624490e+02	9.895651881739624400e+01	1.550113478054736902e+02	2.485816011569594934e+02	2.583543497254142949e+02	8.039939932023371227e+01	-2.112823334477891279e+00	-1.225768207548676436e+01	2.255777204133059488e+00	7.619058463147980298e+00	2.124613479497409685e+01	7.395132117050889242e+00	-5.324747726750945098e+00	-3.885414615019903373e+00
1.390793377783719809e+00	-7.491260441895151168e-01	-6.266101150633836880e+00	1.098505050656759430e+01	-1.873221353965699887e+00	6.097160933766613056e+00	2.111284331752905885e+01	2.158042916085110789e+02	2.520351071369451859e+02	2.568739090177400612e+02	2.484639814234625987e+02	2.495191613537469095e+02	2.598927115407253723e+02	2.540462640021741834e+02	2.536976318682370106e+02	2.521873249603649185e+02	2.541091690742857168e+02	2.539795591871586851e+02	2.552684440435598390e+02	1.959194362685626913e+02	1.514726395716569698e+02	4.225428401406578871e+01	-1.221672458413371742e-01	5.052314054377600172e+00	1.823917740362702489e+00	8.140273239435618535e+00	5.301261041885374503e+00	1.009123491687574870e+01
-1.062720637852571981e+00	1.882584915464442954e+00	-2.865014688243517904e-01	-1.931214014872237650e+00	2.531606307748047513e+00	3.271974926101042680e+00	8.784562045966950450e+01	2.534473790610043977e+02	2.554324052219524788e+02	2.562480463090685703e+02	2.506427184861496471e+02	2.547209841719149495e+02	2.483703155509368798e+02	2.577695825291211804e+02	2.529822979780536230e+02	2.531035995690356799e+02	2.472310149651380300e+02	2.524319607844355744e+02	2.448077586593022090e+02	2.575328452731457674e+02	2.528285065150403739e+02	2.428472818269133597e+02	2.075949898149300168e+02	-1.566382418932219878e+01	1.369624662334515408e+00	-4.320392193871597009e+00	-2.594748178106413006e-01	6.082124023045102357e-01
-1.189554465035593900e+01	6.859337635617761553e-01	9.695961580668046587e-01	-5.112388458446178952e+00	1.803721813601580459e+00	6.975989199506027916e+00	4.670078860446346170e+01	2.099340757876125565e+02	2.420951408258964364e+02	2.514626834363336059e+02	2.519039421208439933e+02	2.571259716283526018e+02	2.602084581083286139e+02	2.531988194066223912e+02	2.529491715071411022e+02	2.578484245626029292e+02	1.652603541839725665e+02	7.480177658903350846e+01	7.421019409968589997e+00	2.042741510727526411e+00	1.285931658774622832e+01	5.964892593447959257e+01	5.278006707498269634e+01	1.115942372824793694e+01	-7.652868818398559370e+00	-2.923973267103591844e+00	1.175614708526762975e+01	2.690944118357092019e-01
2.945367688659057848e+00	5.345873148848719225e+00	2.727949453147915371e+00	-2.966526364230696267e+00	2.178981581047372273e+00	-4.226295567933930464e+00	-1.310957112532696867e+00	-1.068963480792191412e+01	7.599202898779554971e+01	1.716628966776503376e+02	2.606980940832426086e+02	2.377343256277821126e+02	2.534137205752911086e+02	2.490915173784240437e+02	2.312093329924394993e+02	8.367602092847575079e+01	-1.311142810368391975e-01	2.012102032154875886e+01	4.164119579506005309e+00	4.921941857977794932e+00	1.606803316537316562e+00	-1.747629435641854023e+00	-1.169585446212435187e+01	1.759440780001029658e+00	1.349525069278348965e+01	4.909663026622194337e+00	8.835525080325740133e-01	7.590433084563495747e+00
7.366705838555578367e+00	1.079181331198314941e+00	-4.169433483490883052e-01	-4.298244477509819417e-01	8.651079538942721414e-02	-2.256892262974105723e+00	-2.633723305851870533e-01	-2.561320338751986281e+00	-5.041262363639577693e+00	4.180334130050868957e+00	-1.002576728993256117e+00	7.263318545341121535e+00	1.152208351985133827e+00	-6.490454417550405308e-01	-2.911493401151234117e+00	4.407176283237494552e+00	2.395924467012697789e-01	1.000556001028835240e+00	1.683065948498179587e+00	2.756549451083158520e+00	-7.009164172318428365e-01	3.235582251273155102e-02	-6.512955429327987211e+00	6.423164354378244068e-02	2.254279696081301632e-01	-2.780739050907152343e+00	-2.431674445002869334e+00	2.328866263755892119e-01
-2.032925745201815459e+00	-5.297184598581447190e+00	-7.130953742776863891e+00	-8.252941705002518447e+00	-1.643353454383693846e+00	-1.903884087840504113e+00	-3.275797148021871497e+00	9.292704233523034318e+00	3.581126854927541903e+00	-1.616757292975438798e+00	-4.459687365045835072e+00	1.663961833561030668e+00	-3.427389802659820184e+00	3.147223602019428856e+00	2.259290209574246866e+00	-5.529712595817037446e+00	6.048251906497219110e+00	-2.232603944089027959e+00	-1.649464991244950340e+01	7.484670547835737153e+00	-4.497747197148282083e+00	-2.965574016672372082e+00	3.903907717290537427e+00	1.052533905168567818e+00	4.764112187480757044e+00	1.087570282772283736e+00	-2.594138837013202359e+00	1.572864072128042690e+00
-5.549448208989722353e+00	3.447708018606303326e-02	-5.033050299689080909e+00	2.006440215585936659e+00	-3.414094589384286227e+00	1.762820554283131447e+00	-3.261952264580003202e+00	2.670226953280360416e+00	6.792551484829273400e-01	-6.965468308320387214e-01	1.631551607102088797e+00	1.897680166532518919e+00	9.334554701456229120e-01	1.240874813613817196e+01	8.074998504029645474e+00	-1.659944048487012269e+00	-3.303513217327409990e+00	3.185067124118615922e+00	2.604847837529725929e+00	-6.046601980550251554e+00	4.009388871753785111e-01	-4.310025275572480830e+00	1.754152774051588315e+00	4.649664550133017826e+00	-3.745175134495900782e+00	2.972205337431893302e+00	-4.290162383106976840e+00	-3.495630538907395835e+00
-1.790567351948072883e+01	1.998467046771796651e+00	-4.123066910051307765e+00	9.215052608259558520e-01	-4.074466451184886040e-01	5.908509274662845812e+00	-3.565027776953253902e+00	1.535576719645087795e+00	-5.780951160204233830e+00	-7.035159618859797293e-02	6.587315441480343647e-01	5.770276397550945013e+00	-1.103077759573718097e+01	-2.155497863619595833e+00	-2.200322168575462367e+00	-1.194892208738678629e+00	2.549206573531184628e+00	2.280962063190936640e-01	4.109452332847516765e+00	-7.978282720841885833e+00	5.275901649306993235e+00	1.695965666634313473e+00	2.551773540756459013e-01	4.175758065640978955e+00	-2.582064749991319630e+00	-1.807206922334545496e+00	-1.115841993994732206e+01	7.382421470477193992e+00


==> figure_tem/DPdata3.txt <==
7.811708533135828247e+00	3.891534612083114553e+01	1.237496691434364637e-01	1.241860506609120485e+01	-6.005836679799126943e-01	-1.524574351097385616e+01	2.453569817013654397e+00	-8.135614004621805506e+00	-3.161399883072387595e+01	7.730685711775961089e+00	-1.141901101466218726e+01	9.583946796247444055e+00	1.795564608113469873e+01	3.970658010224445889e+01	-2.242429324475002872e+01	3.126432897707610081e+01	-1.904279576126337759e+01	-8.480001288160818262e+01	2.352612576294453106e+01	4.859619713500811145e+01	-2.644130865090497906e+01	-2.436266337766625867e+01	3.689540060458901483e+00	8.906326375715684307e+00	9.368210714498840241e-01	-1.406225636838877620e+02	2.661644716084977347e+01	2.326652005611036600e+01
-2.278379933761139853e+01	4.641698231583108480e+01	-2.032658090910505777e+01	-4.880915651634366270e+01	9.256499377302316134e+01	-6.241499701319670912e+00	3.981339996784025459e+01	-6.079933915308195225e+01	3.310363109104658719e+01	-3.852087863272934243e+01	1.476202788293837287e+01	2.380400667080153454e+01	7.371150087870592671e+00	-3.551666429885547416e+01	-1.046547475022832252e+01	4.051709072799317823e+01	9.949314014013207697e+00	-7.178521963174374854e+00	8.501642726742947076e+00	3.699345091646944894e+01	8.046238903885154059e+01	1.415963164283449427e-01	-7.761800209777263149e+00	1.021352902962153975e+00	2.198548118124292738e+00	-1.762576877063215974e+00	7.203434345663696092e+01	-2.864887418396759244e+01
2.745228278644201936e+00	6.783854733664846925e-01	-8.558143553378482693e+01	2.658109068099040684e+01	2.208920914052979523e+00	9.117917693833712534e-01	-4.876145672897399663e+01	1.993470075133443231e+01	-5.246206151772398130e+00	-1.138604090171642191e+01	4.531238348083569178e+01	-5.388854467283591632e+00	3.442307668979279356e+01	4.120855466128974598e+01	-2.912887274225911582e+01	8.875196138628755449e+00	-3.458338781464901501e+01	-1.514290641886440802e+01	-1.462535685984979672e+01	-7.801900043321721512e+01	3.808100431129600594e+01	-6.792230010942604679e+01	1.521171092553121582e+02	2.385046231777302594e+01	-1.461841135784160350e+01	2.690478157070251086e+01	-3.977288968328249186e-01	3.384146179678073452e+01
2.304022309839609761e+01	1.391468313514474886e+01	-2.480566585645234690e-01	6.421569457099623790e+00	-2.809178886043265777e+01	-4.949471287617855353e+01	8.206225208297044382e-01	-7.644692427956728409e+01	-6.422386049815755449e+00	3.825215894379883963e+00	-6.505344173982774869e+00	-2.397292605146112976e+01	6.185466828473745515e+00	4.242634932855258967e+01	-2.101409449513198879e+01	2.917155429340497985e+00	4.931389697888864276e+01	2.403602129780764685e+01	-9.877807745746352452e+00	-4.905737127887888960e+01	9.027760250355373328e-01	6.886715651998108534e+00	2.880118094704288012e+01	1.327439859917074649e+01	2.146267940661854823e+01	1.071433066001235446e+01	-2.158616771024158254e+01	-3.982487786766535010e+01
-2.410876381645037725e+01	-2.265663405530563779e+01	-1.982832511210856197e+01	-2.883949696801164464e+01	-1.658524002838620959e+01	1.503938189774679302e+01	-1.309601147690374923e+01	-2.147774976624867094e+01	6.060620096836445425e-01	-1.878493704488244020e+01	1.023564356352747637e+02	1.574351241075279688e+02	2.711833924055620173e+02	2.434715844587432230e+02	1.418353949093507822e+02	1.295932414882780677e+02	9.788858877346916643e+01	3.159042443350824314e+01	6.272060418217122901e+01	9.218985060826682343e+00	1.170487791500250552e+01	-1.152400140506646942e+01	2.313444814211967238e+00	6.045950288914853132e+01	1.131993810459987237e+01	-8.775204663055382603e-01	1.477471130269066180e+00	-4.828128560601822983e+01
3.649500954266651576e+01	-1.618343975145175806e+00	4.970249348566440517e+01	-8.611693418448544080e+00	2.708352358861349884e+01	1.823803949204363306e+01	2.596850385324864874e+01	1.461697247426446040e+02	1.695471750095219647e+02	2.810522981809392604e+02	2.735705246341277643e+02	2.678084943623837830e+02	2.637274458211016963e+02	1.991907087432029471e+02	2.451769972615177835e+02	2.249163376117787720e+02	2.441214260201770969e+02	2.529639344583828517e+02	1.498814296254473106e+02	5.603416710759267971e+01	5.772975623009829604e+01	3.295139264108369304e+01	-5.288687027395658902e+01	3.653294606029885472e+01	3.795264820646085724e+01	2.415213690032908644e+01	-3.223419868553366996e+01	3.682847397925542765e+01
1.324359602235521294e+00	-6.982077088446679847e-01	-1.347215638354262879e+01	-1.532176970356414714e+01	6.592497699573216963e+00	7.969450871005761883e+01	4.082912074652308121e+01	2.631913322283022012e+02	2.482920910613722469e+02	2.480368755296542531e+02	2.435294081253511820e+02	3.251646300664354499e+02	2.275057385500059013e+02	2.501797566473074426e+02	2.272861740506483272e+02	2.439965040381719348e+02	2.752534579640625338e+02	2.967409742870535752e+02	1.755833935847962834e+02	-6.628888290879372391e+01	1.545535750254096996e+01	-9.266517739276222798e+00	-1.069130293009579020e+02	4.160417191558032357e+00	1.166829160001462107e+01	2.267247871147714022e+01	9.046176565273565018e+01	-5.210433610144883687e+01
-9.044502865666231628e+01	3.326249635707881680e+01	-6.947220776358452099e+01	-1.481408348416947085e+01	-3.517287513605085536e+01	6.734949400492210714e+01	1.848232894266286230e-01	2.736708859916460028e+02	2.648093985665730088e+02	1.746891575395000302e+02	2.473149648844034800e+02	1.710047799971219433e+02	2.493507788448875999e+02	1.360018676498137324e+02	7.925330523891084056e+01	6.696362556314294068e+01	1.372286667619524110e+02	2.595310663679497907e+02	2.757680127187480821e+02	-8.330345743205372244e+00	3.010330623084211510e+00	1.541440787357320907e+01	4.541702631140154267e+01	1.112595849801144396e+02	4.866448112054293773e+01	-1.914777463466509033e+01	2.614242340086821770e+00	-1.626256766369559870e+01
9.826456354401429394e+00	6.146313579007029126e+00	-2.411596198382421719e+01	-1.164958716627202477e+02	-3.208978006568741392e+01	-7.944131696195870518e+01	4.315868680870501350e+00	1.358947835121059029e+02	5.620727389168548882e+01	9.833135793518886203e+01	5.669362477948145340e+01	4.278517632693044526e+00	2.964356518081727643e+01	7.146121922002497229e+01	2.673130485794645850e+01	1.116371742231798976e+02	2.611018579290917501e+02	2.548256092447247170e+02	3.492689405497742428e+02	-1.203935396914825695e+01	-1.314837081768726357e+01	6.671568679892574494e+01	-1.634323070682852830e+01	-6.462589033867430999e+01	6.572188927970537975e+01	-1.010082601531472193e+02	1.215729302631088915e+00	5.275874715368229317e+01
-9.153899702078474476e+00	1.211815202953352433e+01	1.745979379879105053e+01	3.437966692951170966e-01	7.513069341802301793e+00	2.986951977570139505e+01	-1.122272859586376228e+02	2.198838431128964288e+01	-7.757548272392952526e+00	1.790277984463618566e+01	3.834081307531337046e+01	1.701219579123823777e+01	-3.455310074707033863e+01	4.208734474195193798e+01	-5.624474891548575783e+01	2.291424966206293163e+02	2.593284141306892252e+02	2.825956323946979865e+02	3.490509671610604983e+02	-1.847498129602985628e+01	2.786413906610487956e+01	2.167055322253143501e+01	1.527699328423678793e+01	4.908276205879965914e+01	-3.031919551998331741e+01	-2.129770761599160167e+01	4.586551179830632208e+00	9.037331762903914978e+01
2.916797921795442505e+01	-2.144762276714540050e+01	-2.405427392917339802e+01	1.247917232404984667e+01	-9.414957546604846295e-01	-2.196073986598120698e+00	2.950410318369592488e+01	-2.690253516807714007e+01	-4.828982281520241315e+01	7.146526703155477378e+01	-1.748017542375245270e+01	1.670735910982618577e+01	1.724797067091414604e+01	1.297974257864504466e+02	2.233232371956971178e+02	2.460821694567653708e+02	2.158659093271872962e+02	2.099625696140761875e+02	1.069458142016185604e+02	-3.045402305518491914e+01	-2.179547406971875656e+00	-2.825327639227666054e+00	1.184508104345403012e+01	4.154538183331543166e+01	-6.648905645568702028e+01	-3.240091132780212213e+00	-4.564242317261930282e+01	-2.291618682968564968e+00
-5.507243994776963802e+00	-1.085596802505487091e+01	5.935553723891376166e+01	-8.961689960227721130e+00	-2.546597668107286694e+01	3.243697519778371685e+01	-2.968053668786998500e+01	-9.691532526147272009e+00	-2.339116846664929528e-01	2.429077350917501121e+01	-7.011131214851555882e+00	7.307372232206963858e+00	1.831174821283103995e+02	2.379819765863484520e+02	2.462008957000282123e+02	2.282904373965352249e+02	2.447925715668588964e+02	1.816964758562262432e+02	4.421785567010730666e+00	7.081582982080546174e+01	4.888150626762115536e+01	-2.083181724457722694e+01	4.091572054083008680e+01	9.810500290228453935e+00	-3.819535815302445059e+01	3.042972088308560252e+00	1.705150435041200785e+00	-1.145411869591926823e+01
-6.737936240072531291e+01	1.039741090121712972e+02	-1.509234187490944556e+01	6.195947543317878825e+01	1.150856909962701025e+01	1.958235434225837324e+01	-1.719305394591333069e+01	1.421565405323922349e+01	4.112281101809765715e+01	-5.963157418309567959e+01	6.979355231753605437e+01	2.331146780530881983e+02	2.689813385082238142e+02	3.001636219813500475e+02	2.195512687123332967e+02	2.230277260748370338e+02	2.401162030727021772e+02	1.578502497868852572e+02	-1.040664700020138866e+01	8.075203418454718118e+00	-1.682841320320434164e+01	-2.331503177885387288e+02	3.315345760772846262e+01	1.816275979647924421e+00	1.730584400567502712e+01	-1.146948212708483794e+01	4.748991541366433466e+01	1.750927404312622926e+01
-1.895339386348392274e+00	4.276479541966654807e+00	-9.423050095819280614e+01	2.658812591115166768e+01	9.164544480120202508e-01	2.942228025183476348e+01	5.103419763373222651e+01	-1.362800751958733692e+01	-1.493177911327360334e+02	1.545596004728332673e+01	1.347397876214198220e+02	2.596497822238142703e+02	3.187234848943179486e+02	2.191570628651585366e+02	2.519524351272464173e+02	2.546449968202437049e+02	2.715416682244767230e+02	2.525104796009919141e+02	1.817773156254019398e+02	3.852055974246644610e+01	-3.901667520125111110e+01	-9.232729876988315709e+00	-3.592006488518604357e+01	1.932515461657318667e+01	-1.511825088186654176e+00	-2.860330123822332382e+01	3.966374700057315295e+01	-1.025304954331454610e+01
-1.752351911724311506e+01	-1.898637949247991230e+01	-1.680418202818408346e+01	-3.014413673315565756e+00	-4.769009381310281981e+01	-1.235804129456546718e+01	-4.278888270240817349e+01	8.728397501362654509e+01	-1.737382127827124023e+01	5.588015279980161409e+01	8.289198266742594967e+01	2.697650700401919153e+02	2.235231983011338741e+02	7.855333788312020715e+01	9.512768846860159044e+01	2.076026195321292533e+01	1.200242437927390426e+02	2.434274494393411317e+02	2.770442407135805070e+02	-1.696312930361693816e+01	-6.302119602482673599e+01	-3.080257536220523207e+01	-6.394534633844323857e+00	1.188243752471004910e+02	-6.365706271443452913e+00	3.100608786037982179e-01	-1.021874133853382460e+01	-2.326410302167367306e+01
-9.919582990166988523e+00	-5.195126316304562408e+01	1.006457908341198682e+01	3.984437827864849879e+01	-1.231589350792247350e-01	-3.473521989752664751e+01	-9.797620808767694811e+00	-3.176520951942440618e+01	8.711146623473124961e+00	2.160993209509886270e+01	1.866984838735107743e+01	2.299595706409666374e+00	1.927517798657923720e+01	-6.597484702027763603e+01	-1.448504492377460195e+01	-7.729110443535103059e+01	6.786500384568675770e+01	2.462152298104969077e+02	2.753350208092668936e+02	1.264150222896968216e+02	4.676412470951161637e+00	1.686519118945637885e+01	-1.696468164106978804e+01	4.925722334321649853e+00	-5.776243505202722162e+01	8.944418740361342657e+00	-9.857158960826236438e+00	1.118967129980416786e+01
3.898231565850066360e+00	8.935026182393697169e+00	2.486525462787879093e+01	3.365759891217843602e+01	2.712112704603013924e+01	3.259764925815453296e+01	-1.092929782144123685e+01	-3.272574488526625913e+01	2.234165020218366138e+01	-5.220921105629499515e+00	-1.110020658086475862e+02	9.486343226867305134e+00	-1.623317949105642199e+01	-3.609965645727010042e+01	-1.472766971555967928e+02	6.661348875246619627e+01	-1.709409866460513427e+01	2.521927103000725765e+02	2.668234991899404918e+02	2.002815113654252741e+02	2.141029526323455912e+01	1.602232738939288126e+01	9.458707728777204693e+01	-4.996349682693405470e+01	-5.197831213500111458e-01	8.001950468127584370e-01	-2.711403697957394332e+00	2.874279759094314457e+01
1.574840043267292700e+01	4.260687517460131346e+01	-1.004544587116568977e+02	1.082956541687543961e+00	4.174659631042414532e+01	-2.353057198838748576e+01	8.118317656236468949e+00	3.947808456062730453e+00	1.788216412563696878e+01	9.322083036101831865e+00	-9.071628802932522717e+00	1.344529407228851881e+01	-3.528314842654909711e+01	-1.879999075579885925e+01	-2.165748123530927494e+00	3.034985145878385637e+01	-2.866133440478165539e+00	2.152157802742597710e+02	2.095518081185802544e+02	2.370393542621417851e+02	3.531320386158274971e+01	-3.803680180892872187e+01	-2.745622837985812481e+01	-1.046522345579571933e+01	-2.994492526897627371e+01	-7.475454322389279582e+01	5.130405973896783323e+00	-5.160559080831929180e+01
3.450619221293698757e+01	-1.234005841717699070e+01	-1.170045319098202867e+02	1.355800417793754598e+01	2.772241359015407269e+01	-4.449290394693453266e+01	1.390578888354494147e+01	1.991587590241590533e+01	-5.079726376484404682e+01	2.905989510293392897e+01	3.983189800335581232e+00	-6.069647438936303985e+00	-1.707939289820985707e+01	-4.100221993193689940e+01	-2.725204563345485198e+01	-1.086744453835382762e+00	6.802518002721841128e+01	2.467285868110422768e+02	2.340190104886951588e+02	1.381402837879931838e+02	-3.213683172699222013e+01	1.330680253266674562e+01	9.698298971745627384e+00	-9.215886676434775993e+00	-1.764289029429676603e+01	-1.228403726227318193e+00	6.412456173270324911e+00	1.066264188659230072e+01
-1.228471870565770008e+00	-4.888006662186466400e+00	7.061016766206423156e+00	-6.469094824179719261e+00	-8.747963747131610290e+00	-2.416881425701669528e+00	-2.984169369466016519e+00	7.367751865839874625e+00	2.005385674081569505e+02	2.359614768599871013e+02	2.377221980838485820e+02	2.661801016437826775e+02	1.093122727928784457e+02	1.444333118619011316e+02	1.541097405861387983e+02	9.929701869114620649e+01	1.770781238722904050e+02	2.447269306227386210e+02	2.679853757098067604e+02	8.300708885979369711e+01	-4.348284602881252425e+01	2.092518761580242881e+01	2.119526777620845692e+01	9.928170087089874585e+00	1.223567875676476291e+01	6.235339533241862853e+00	-2.878390684026197022e+00	3.728217836510221428e+00
-2.131449296055687626e+01	2.409542745063801306e+01	4.152224349402969139e+00	3.057053456503376765e+01	-3.563862101030209573e+01	-1.849419663879942277e+01	3.020868827733085737e+01	2.250185383149731422e+02	2.237220393616942999e+02	2.110341715297240341e+02	2.481488414542686485e+02	2.360237815086890976e+02	2.786008546364488438e+02	2.460739592132179894e+02	2.675729916623719760e+02	1.998056615018568891e+02	2.129019946190307451e+02	2.198616459239221115e+02	2.628351564239069944e+02	1.795278354484940735e+02	1.708975593216885329e+02	4.898176010974880512e+01	3.636278320741829884e+00	2.283006984468983802e+01	6.502239840261368897e+01	8.375916988315001532e+00	-7.403985259228945459e+00	5.118319463943269199e+01
-1.633600935309784674e+01	9.039684801688009586e+00	-4.273477423252930407e+01	8.332903017316098726e+01	6.773312106611560068e+01	-1.458112742825573349e+01	1.359517643375648674e+02	2.305029706209662379e+02	2.461498758887423435e+02	2.517929357604950837e+02	2.672746892873043407e+02	2.660159986526205671e+02	2.491831909317020859e+02	2.349377095200567851e+02	3.242929321615989124e+02	2.834891801493605499e+02	2.356764335660685674e+02	2.430454344232721269e+02	2.832509670403059090e+02	3.156010611547625331e+02	2.441111562494180873e+02	2.512133650661501179e+02	2.046568982428189827e+02	-9.574959181759529869e+00	6.122967224042470846e+00	3.215288682514695751e+01	-4.216922988373173098e+01	1.811683908637506946e+01
1.170152587148248768e+00	8.385454413641829419e+00	-3.214772745722278557e+01	5.564776240799027107e+00	-7.852196685975937562e+00	-2.795446389742134841e+01	4.647116712408710271e+01	2.109381847940549335e+02	2.082809594567008276e+02	2.516050506974901566e+02	2.072184060814799693e+02	2.904700833180643258e+02	2.482392592150144424e+02	3.085345554937017596e+02	2.574972759684862922e+02	2.198165177616519941e+02	1.700752533710769114e+02	1.139548801560938500e+02	-2.608345210373697398e+01	1.790952390040477482e+01	-4.735134076106090362e+01	6.247900162524825873e+01	1.830033189873622632e+02	-6.904797906090992532e-01	-4.069211588087141962e+01	-3.637888463657677374e+00	-4.216112518185832769e+00	-3.025292106613223453e+01
3.010339918713211205e+01	-4.846064546845731513e+00	4.685005487356610843e+01	-7.556974436519617200e+01	-1.619057389165296401e+00	-2.706835677535510953e+01	-2.565181413163145407e+01	-5.967070523346872157e+00	5.706521454066320587e+01	1.484372316488844490e+02	2.030620133272995815e+02	2.548425746796571048e+02	1.719265744583964874e+02	2.693352872676545076e+02	1.975251918198985095e+02	8.656322212615967260e+01	2.046227068507451285e+00	-1.180366682108663667e+01	6.865723243985543789e+00	-1.832979714386913273e+01	9.147644865173480966e+00	-2.591261799953144518e+01	2.030362716479355711e+01	-2.289332769465523665e+00	1.268886008462333592e+01	-1.093481515766087853e+01	-1.424104785827160313e+01	-2.909483496366691213e+01
3.312817311804392517e+01	1.667573147697927638e+01	-1.993892019192099241e+01	2.035748931795350813e+01	-2.022031606377160617e+00	2.272516421591259572e+01	3.325061923580350509e+01	3.330106296020280965e+00	-4.775509551320007517e+01	2.832390782171815502e+01	-2.814956868291876191e+01	2.422346499644387752e+00	-1.428466259410423322e-01	-7.297206590006007687e+00	2.019120868648090372e+00	4.305477780682479327e+00	-2.361730229838268258e+01	-1.333421730078181433e+01	6.424576452638592627e+01	-9.203185083112178688e+01	-2.589483061209309156e+01	-4.284746624250702496e+01	-4.591531493470879965e+00	-2.807478470733499520e+01	2.775770796127126516e+01	-1.847314353166888168e+01	6.848821809795892079e+01	1.047385344364093207e+01
-1.769749127216327977e+01	3.378682706428369897e+01	-3.120659577599088408e+01	5.782021931968295547e+01	5.278398440448866324e+01	-7.382735186212399547e+00	5.310732212338989955e-01	1.270985495874660387e+01	-5.460007262386174176e+01	-4.852932903152448851e+00	3.198997145936901987e+01	-4.599412510545680455e+00	3.452275173253136131e+01	-6.608828591855949242e+01	-3.813346815515563293e+01	-3.005449827849913902e+01	4.586082475199777519e+01	8.047406103823066204e+00	6.667955265802906695e+01	-1.053271941268543515e+02	-4.703244270974118990e+01	-4.272540918579824876e+01	2.676021958117450694e+01	1.838505711468700232e+00	-1.311804196401065825e+00	-4.976683101848230706e+01	-2.004645754626332632e+01	1.367782128418715786e+02
-1.361618769282404662e+00	-8.818216337677733918e+01	3.311964977912355224e+00	1.231611667873561977e+01	6.877152214115359641e+01	9.806289427967943340e+00	-1.801298851421185176e+01	-9.253899861715520814e+00	-4.940726319293738733e+00	-3.923544780994614456e+00	-1.452373238426643809e+01	-3.414313036626655418e+01	2.350667739936656897e+00	2.671144344511647617e+00	4.348088605856775501e+01	1.525707952780195598e+01	3.463561716225923703e+01	1.842714427525352860e+01	-1.106911506619497310e+01	-1.478430214959925415e+01	-5.738310677701699802e+01	-2.135795899953806032e+00	-2.207242757343981054e+01	2.182411062137492308e-01	2.706482735401781192e-01	2.515657369991423664e+01	1.360061931422091952e+01	-1.528981259778997348e+01
8.653375962259391940e+01	-5.073275702020458766e+01	1.247474565369167010e+01	9.457583968833288779e+00	1.318569891766239977e+01	-1.078266225781081644e+01	-2.860934049709176819e+01	9.692521503926383730e-02	5.073984524147232378e+01	-3.205791306241106753e+01	2.642573447792156305e+00	2.189174872583002696e+00	9.041673634333142751e-01	-9.434342383718245628e+00	1.142875713685719674e+01	3.789194250649201479e+01	-1.413560284087792596e+01	1.609958712029254357e+01	-5.443558275631073684e+01	-3.287431529813994047e+01	2.422563523612618841e+00	1.974775788278051891e+01	4.198189205009982317e+01	2.423036067621471190e+01	6.471500487363624643e+01	-5.896926555175183893e+01	-4.171638172019151369e+01	-2.723985186794872959e+01


==> figure_tem/DPdata4-50.txt <==
4.095214701918738598e+00	-3.143770962026498639e-01	9.392416979625277662e+00	1.031279437893234174e+01	-3.837245145734987428e+00	1.098697061676922004e+01	-1.362709002941081105e+00	-1.551568426471444972e+01	-6.527297184844520483e-01	1.469865019864709232e+01	-1.364867362133073136e+01	-1.095319468581380518e+00	3.566623925590746591e+00	5.204277094609049747e+00	4.879227106093565469e-01	-1.389007814871919244e+01	4.389489543931700766e+00	-6.593974119166644776e+00	-6.685999226785688081e-03	-1.284637041223341658e+00	2.475484179084411540e+00	-9.042181126407099478e-01	2.865545957124562726e+00	5.859870586297089901e+00	1.441709826259575555e+00	-1.160786025995306670e+00	-8.943556930047786846e-01	8.854901068685676335e-02
2.035187287270271206e+00	9.446050735080378402e+00	6.052896464741228222e+00	1.035397425548493899e+00	-7.150183402784961118e+00	-1.854533560514137758e+00	-4.631033919543838806e+00	-1.975823258108215130e+00	4.322259756439066791e+00	-1.048100131929789036e+01	1.020167275578662469e+01	-6.012564888173342226e+00	9.175412451069735909e+00	-3.754208342673640342e+00	2.609971789009874588e+00	-2.357284237640704383e+00	-3.879624452712812754e+00	1.011571697710725859e+00	-4.931332994718614415e+00	2.411322630796739919e+00	7.500282088365112898e+00	-7.334079249075545981e+00	-1.615133831348267490e+00	-2.567085403137797303e-02	-6.094671114625152875e+00	2.435204897168284255e+00	-1.207297039584187326e+00	3.760348198219664706e+00
1.764102784085113385e+01	1.259909188226273358e+01	-1.221503656559591278e+01	-5.762303737957522598e-01	-3.041675503935595160e+00	-6.076783286006488538e+00	1.021812976537147044e+01	7.141559491665359971e+00	-5.590581427159072581e-01	-2.001525359119993019e-01	3.080218449033999217e+00	1.058247832552406953e+00	1.049622219633397496e-01	4.043196371271574385e+00	3.260761866640261353e+00	-1.027230808248188687e+00	1.079404416267939659e+01	7.364543141798222337e+00	-3.103299310113466145e-02	-1.005729744861115549e+01	-1.634478487459431362e+00	-2.875522249706863320e+00	3.948070374515407766e-01	4.821137503391826229e+00	9.929326643576098732e+00	4.433974804555459448e-01	-1.918235090903144702e+00	-5.107991026388948974e+00
7.244424632800913422e+00	1.566539146128206772e+00	-6.981932415437489325e+00	1.060579721079897286e+00	3.113671702495693694e+00	6.414505716541843761e+00	3.298973629803840346e+00	1.241593495786393886e+00	9.321085842391320098e-01	-5.368096643088422049e+00	3.026645477879925661e+00	9.937215277860503848e-01	5.361309723175329722e+00	-9.488811052438312910e-01	-6.142881716916252621e+00	-5.590135324186877419e+00	3.716296402456701564e+00	3.489795575306938069e+00	1.003159437162524981e+01	-9.091558921184129671e-01	8.649761583029685896e-01	1.050769259038427883e+01	1.530079084666701617e+00	-6.407294840040647976e+00	8.263921310617444504e+00	1.600383613776375835e+00	-1.105244168983906122e-01	4.837979494253969115e+00
2.466209231012089109e+00	5.185189526101133595e+00	1.036063228154463722e+01	5.460748183728006744e+00	9.141653824150924867e-01	-5.085845509925534635e+00	-2.324596894714098028e+01	7.270895433087127824e-01	1.838357335170614615e+00	1.047140472508228726e+00	4.828711156224908763e+00	6.464224818614026979e+00	9.252836714881274460e+00	-8.880080303623897109e+00	-5.904514339672399359e+00	4.902740785325306661e+00	-2.372612210655925313e+00	4.952087697691075263e+00	2.578827293398559650e+00	-7.855053477702019116e+00	7.599925441243201574e-01	2.596524194113750461e+00	-2.662408825977508720e+00	8.317028445505066259e+00	-3.530868454850145000e+00	-4.664046345314457054e-01	6.356800233399777511e-01	1.474678063879970358e+00
-6.267509186824841372e+00	-4.435300558991281394e-01	-1.417405437410724112e+01	3.154887060398541720e+00	1.867903292741700838e+01	-4.741113522238165623e-01	2.560834463963486130e+00	-7.337095909344104605e-01	4.606166401049591741e+00	-5.586466794265277924e-01	6.316747278570629121e+00	5.678997283012286346e+00	1.456349007847838939e+00	9.990422814501506821e+00	4.287971087500694445e+00	-5.916156599528614279e+00	-4.270031323167819970e+00	1.291780630413918718e-01	-4.321236529399596349e-01	1.374200947454249588e+00	4.209553370540318973e+00	-3.108848677013864581e+00	2.877277605266365335e+00	2.360001803525157982e+01	-1.174282804799441582e+00	3.686881216966970243e+00	1.547166600686354521e+01	-7.012186636731659206e+00
-6.543234323316394763e-01	-1.308005308191369176e+00	8.022837204015721424e-01	-1.386789163625634558e+01	6.465986073135144174e+00	-1.033865104540357738e+00	5.953911254497019634e+00	4.179104753391596483e-02	2.574352237764132578e+00	-2.259746849820297054e+00	1.810177479985112026e+00	-8.857381821366322683e+00	2.508583821064262476e-01	-1.198046544266679003e+00	6.017911485856378029e+00	1.456809368684530703e+01	5.319626563654660245e-01	-6.189784444075915104e+00	7.774319023342736834e+00	1.594047695002107856e+00	-1.023041619935793989e+01	1.335829228127843216e+00	1.492830704390627261e+02	2.234897819517879327e+02	1.407870707301253503e+02	-1.254062017575315435e+00	-2.164098524171096383e+00	-2.751634219066625864e+00
-8.672615940279607138e-02	-5.872657548795819693e+00	-8.193216488864448754e-01	1.041637835643235732e+01	-9.384688353352601098e+00	2.690025024455857228e+00	1.400044809970320081e+01	-5.909868820287769609e+00	1.326627536196449064e+01	-6.288932599001601176e+00	1.312081605470537511e+02	1.823002653731426790e+02	1.433814265414165945e+01	-7.763352975640873233e+00	-8.958997867439114415e+00	1.634455980165200772e+00	-1.050129666565185610e-01	1.971010711597316556e+00	8.947862651102694853e-01	1.925843478275597542e+00	3.960319672238855393e+00	1.512873537043527392e+02	2.522968997618530125e+02	2.543866698060925273e+02	2.220566780810440548e+02	3.099928743636702677e+00	2.474184264680405310e+00	5.595796870985642713e+00
-4.551873955379013847e-01	-4.324992035362856813e-01	1.441143925218042687e+00	-2.080320676370391197e+00	5.403470489506333685e+00	-1.133632383321936832e+00	-1.201237146738580064e+00	-2.280176751369366261e+00	-3.964568401931725661e-01	2.008711351605942852e+01	2.606677216451849404e+02	2.480769483986891260e+02	1.088914248768548703e+02	-6.432297049753475937e-01	-1.977420649970891842e-01	2.062628151840137480e+00	4.391990100609317160e+00	1.031383611859021343e+01	-5.106707926582304324e+00	-4.890131767845933730e+00	2.523741048761448624e+01	2.361255615104049070e+02	2.572756069494623716e+02	1.730212004620351820e+02	1.956242581414622350e+01	1.764399009037153077e-01	-1.023446349406285094e+00	-1.659263224560902250e+00
-1.933141738516636510e+00	8.024481736318614944e-01	6.929556137736038179e-01	3.764942796494083588e+00	-7.525252554672048344e-01	-2.576307408290154921e+00	1.865794218542107252e-01	-2.712954247309582900e+00	9.343393520048604017e+00	2.042617059494072862e+02	2.537248973777329581e+02	2.295524079692781356e+02	1.963794409325935320e+01	3.226679440769381291e+00	2.340693762444215675e+00	-3.385516024033031979e+00	5.526017528849170191e+00	-2.931296172409823875e+00	-2.024831421833460432e+00	3.602330523208065127e+00	2.144527829111160599e+02	2.652577975500525440e+02	2.134101131717485771e+02	5.928022877647245537e+01	-4.198227555524688959e-01	2.595348073132718092e+00	-9.326129616631329000e-02	2.802614700188217967e+01
-3.253561300762555675e+00	-8.743976523507792642e-01	2.494766815169627172e+00	-3.597426426216332906e+00	2.688750401463246287e-01	-1.259943049687297423e+00	1.370656323971567447e-01	6.644943701853662787e+01	1.836123032620424453e+02	2.601999272836434329e+02	2.614560392510052793e+02	1.647022798574978992e+02	8.592393362820682778e-01	-1.684792515807384206e+00	9.952680390788563258e+00	-2.719455694994200368e+00	8.150750692317940693e-01	-2.128742191113523141e+00	8.291710182312217015e+00	1.354423188055137075e+02	2.440181045932962434e+02	2.527294905208000841e+02	6.176583230098321309e+01	-5.816737010362108329e+00	2.198671497373307637e-01	1.708362178160114375e+00	-7.343312365787806328e-01	4.057122979067029789e+00
-1.593055339826503314e+01	1.410149090159847951e+01	-2.312214453511653556e+00	2.175763351408183777e+00	-3.898225531529293963e+00	5.242083140723355683e+00	-3.341841581061749888e+00	9.515922693658903597e+01	2.578237108133093898e+02	2.522313078979927923e+02	2.523844002543168870e+02	5.089164197015252711e+01	-2.239043677259383358e+00	-2.117968402886098445e-01	-2.651800769607137287e+00	8.879268179557156415e+00	3.212466970329566074e+00	-1.187122839315659650e+00	2.445446616202412216e+01	2.430474625914578439e+02	2.359166950991771046e+02	2.260117573943505818e+02	3.802450334097627405e+01	3.585931417440044289e+00	1.747796505556216218e+01	5.632486323694515518e-01	-4.273322696562084744e+00	1.095635333221904162e+01
2.526020920236137446e+00	-1.566684685398063714e-01	-1.636339194848952294e+00	2.401984148855782486e+00	-1.985817969112520620e+00	8.896203383833073630e+00	6.786788994309134182e+01	1.990780233456314079e+02	2.541133132014168439e+02	2.382168400567028925e+02	1.032620632011837927e+02	2.222468550073357108e+01	-4.189852023840519579e-01	1.051431305284975615e+01	-2.748803229047874108e+00	-7.772257562756905713e+00	-5.308435434467816627e+00	2.072524029843712867e+01	1.725211461340515484e+02	2.524520424791416247e+02	2.380254653644036580e+02	8.699813899402552408e+01	-2.414447021308692598e+00	2.498327540230964872e-01	-4.719704024356902172e-01	7.018930484789167146e+00	1.847259048356778344e+00	-1.331312881754751265e+00
-4.164164930892019001e+00	-1.436557227168048012e+00	1.079414404464243082e+00	-1.221856605601089107e+00	1.224875107814287922e+01	-1.539810188004600455e+00	1.926417387664787384e+02	2.551730260284282679e+02	2.538262867754888248e+02	1.945542831341200838e+02	-9.679991380573310655e-01	-5.792728481765792026e+00	2.435658563758702932e+00	-2.873068279436217232e-01	-1.607261449846283663e-01	7.181531508979689171e+00	1.030066764109605160e+01	1.117463157727508900e+02	2.527379921798717248e+02	2.550676756661174238e+02	1.869355789194940769e+02	1.660663145350822134e+01	4.069082484922187382e-01	-3.134328127028195854e-01	1.126432759816127671e+00	4.650847583862398160e+00	1.161510341667962720e+01	1.056682406245337935e+00
-1.244720745094753389e-01	-4.167543911139402368e+00	-3.504040480595442819e+00	2.714026072646751775e+00	-6.279240592111486663e+00	1.633235686166709968e+02	2.636000507466362706e+02	2.542211623946844554e+02	2.568703204886212461e+02	1.648503897218329257e+02	4.571258099645744721e+01	2.614818278756520797e+01	-1.049103763877768047e+00	3.049244653475015276e+00	1.039238488216880807e+00	-6.452684432382037594e-01	3.666422368682410848e+01	2.325938079318600558e+02	2.535894986239769082e+02	2.175527072280493144e+02	3.710555169597201086e+01	3.489225159438718027e+00	3.073760027705695119e+00	-2.595621333757020643e+00	-6.146527163073157496e+00	2.762328426902950773e-01	-1.036181472840285833e+00	-1.566355063379727630e+00
-1.201789064577027055e+01	-3.432548429051859973e+00	-4.528867038530544620e-01	-2.685073362782386397e+00	-7.914045275427466386e+00	1.698511112388052879e+02	2.538683839246931200e+02	2.577077569910466650e+02	2.511742780228064760e+02	2.704735678274882957e+02	2.543938199547649219e+02	2.256204664798468684e+02	2.085187162295353289e+02	2.007491924251445425e+02	1.858553086594077683e+02	1.101190150499873681e+02	1.742174001900170879e+02	2.559085333520321228e+02	2.531459257243012360e+02	1.272177877184331578e+02	-4.095412727145816056e+00	-3.005985698751576507e+00	-1.839628176308107099e-01	2.096586305978825060e-01	5.892760922419960634e-01	-6.963471781382160053e-01	1.267334269216901621e+00	-9.132309205182483902e-01
2.454272059700889574e+00	4.754873622193026783e+00	-9.357228362413324563e-01	-2.682700751356912772e+00	1.029851001537906718e+01	1.166627297499371991e+02	2.446862239195642985e+02	2.501848889595920582e+02	2.608672376488029272e+02	2.541215166600427438e+02	2.531054678577249604e+02	2.526216671114713108e+02	2.513197536990574292e+02	2.678722870851389075e+02	2.633802759448562938e+02	2.589349099387559363e+02	2.567320785708759558e+02	2.482257946410649367e+02	2.502268597508077050e+02	2.263686235392974311e+02	1.204017394374044443e+02	1.659491403196396320e+01	-1.960934085195501808e+01	-3.200219699800720650e-03	-1.779497818932519904e+00	-2.814344230543994740e+00	1.039693279421518390e+01	9.280276709896231324e+00
6.899573400989793548e-01	-8.484305994182415489e+00	1.371658408099475146e+00	4.297426447149560680e+00	-1.017353137229168247e+01	1.651274064071997429e+02	2.093356483263963526e+02	2.464040942750113174e+02	1.902896444643772043e+02	1.163275595931381190e+02	1.116107353603500627e+02	1.098128426265817410e+02	1.155469897826304333e+02	1.222643163326496989e+02	2.106110040539793999e+02	2.462412822230234610e+02	2.538468452615268518e+02	2.303541939745058471e+02	2.100698014413430599e+02	2.108452908696819179e+02	1.966399987905868443e+02	2.851045965390674297e+01	6.933105604939839850e-01	2.084763233198782117e+01	-5.402434470011494128e+00	3.078956342429717274e+00	7.041734392949654087e+00	-4.303972824735009972e+00
3.923356973347463139e+00	-3.212963014078368040e+00	2.566374927227779157e-01	-1.749013814983512205e+01	-1.681929273502669631e+00	-1.113622515353648756e+00	-1.959364682699346272e+00	7.855754830433818370e+01	2.940122013099814247e+00	1.340635385774620936e+00	3.922809752022862195e+00	6.772588369541793218e-01	9.411533689363128730e+00	2.986033541826298787e+01	2.134680478731618791e+02	2.534175169533634460e+02	2.497820763861075193e+02	7.348480818624628341e+01	2.100175219506041913e-01	3.159574345897999681e+00	-6.320650494581871115e+00	-2.309720555890840910e+00	-4.452073285469550612e+00	-1.063213720730427969e+00	-1.338561896733386991e+00	-3.438312700006817213e+00	1.827492932214195509e+00	1.021455163923193332e+01
-8.890429225503567068e+00	2.866943415113159865e+00	-1.064877678268722372e+00	6.699225160932751777e+00	1.626422169983218410e-02	-1.284743427464921206e+00	-5.966847303001373781e+00	1.019409766557701769e+00	-1.536504604362454618e+00	-1.542745089121434932e+00	7.804834778956022845e+00	7.439026444027126317e+00	-8.787985958481280946e+00	1.524633775255168757e+02	2.542309272497389827e+02	2.573382634188376983e+02	1.242962827891650193e+02	-3.007844597937864961e+00	3.133692525015549180e+00	8.389834832223204586e+00	9.644582361592639597e-01	-4.803406414965895599e-01	9.263518043136648172e-01	2.403119911225236827e+00	3.047821181753203046e+00	-1.497398007812985377e+00	-4.904998147961054045e+00	7.423783244058708153e-01
-3.910188498101097476e+00	5.146201284269237286e-01	1.481150823327415544e+00	-4.417130884439222527e+00	1.938602419668740695e-01	4.441649174281673496e+00	-1.280365602555945870e+01	-5.560813628568017641e-01	-7.157464551725109203e+00	5.201883717822223252e-01	2.245814288887268972e+00	2.102716668657729215e+00	1.215509248761497041e+01	2.140370628051658741e+02	2.479833512282495747e+02	2.454627947593237707e+02	3.954019109158858214e+01	1.053718462467128347e+01	-2.424935533621330297e+00	2.497349271736803544e+00	7.781988235596279502e+00	-4.133875188393323796e+00	2.777504666024046109e+00	-1.417158876143268076e+00	-1.694315785071921043e+00	-3.878674744649837969e+00	4.093825296705653205e-01	-7.385078228010197310e-02
-1.910938846007364944e+01	2.446445590130445602e+00	1.432151295284902703e+00	-7.001276110455346924e+00	1.177279788888515455e+01	-6.453507780481343659e+00	-6.215714281165751753e-01	1.146450659595764643e+00	-8.166026040452543100e+00	-3.698551678872079140e+00	1.336613124249005080e-01	-8.265933642459497577e+00	8.616327895413792248e+01	2.577071768845712540e+02	2.601977142344738922e+02	1.269555816798072527e+02	-8.340315993572615660e-01	2.550965806965451499e+00	-1.380255519329628200e+00	-3.207682445186658349e+00	1.905144944962721798e+00	1.365511700222028857e+01	1.427555455443790589e+00	3.967030826168936652e+00	-5.296410699801246125e-01	6.025022714361179865e+00	-1.222055639576183950e+01	1.418251717456786576e+00
-8.635666008685754846e+00	-1.875209812922641550e+00	8.969205649557561166e-01	-5.259772080628458829e-02	2.114730752367506028e+01	-3.895998629776518118e+00	-4.132164698052775975e+00	8.289913325000425326e-01	4.233368480791580013e-01	1.011253522508510549e+01	-1.821047483032045555e+00	1.794893470492438325e+01	1.829546911515309091e+02	2.532847057140366474e+02	2.011797921772551092e+02	1.800166854580033515e+01	5.896269553136109565e+00	7.983149666169291336e-01	1.111507998235125694e+00	-3.817246467759647821e+00	2.383340076911139693e+00	1.273527681334753359e+00	-3.560230243732416699e+00	5.626482951270301847e-01	-4.504942971552385877e+00	-2.663627639054138907e+00	-2.528005826241602083e+00	4.450992759377735197e+00
4.417247892659865727e+00	7.224833507346941630e-01	-2.494462879988736503e+00	1.249485557188564933e+01	-2.920853450779259397e+00	-7.370245431872506359e-01	5.502153396508899341e+00	1.999111535966290876e-01	-9.293904699416226656e-01	2.996162856446535350e-01	-9.225891484466762549e+00	3.952943981254132044e+00	1.832077587312051037e+02	2.222672590102642118e+02	1.323704196531214450e+02	-1.103040650637887365e+00	1.633845203279001179e+00	-3.701477530785355352e+00	2.181310454933020004e+00	5.503211464036734668e+00	1.924492582664251439e-01	8.837391889469603967e+00	5.416358488852254238e-01	-2.624521630750674461e+00	-1.710564786945098348e+01	-1.882072643582872962e+00	1.966248245661525118e+00	-1.007999620238558514e+01
-3.137802316130466007e+00	1.955941525438928519e+00	9.269495863988730378e+00	-8.684277134491608763e+00	-5.041759684035989064e-01	-2.850552003588249672e+00	1.644917756769147088e+00	2.843880655911363853e+00	-2.723738494157293744e+00	2.577797160382472086e+00	-2.658159741289006117e+00	-9.136454807166732195e+00	6.818052868513983178e+00	-1.256514759202385645e-01	5.529914711591395360e+00	-4.905648472168007146e+00	-3.729582612827114119e+00	2.204718551935161308e+00	-3.021568799847453857e-01	1.637110107064035258e+00	1.555272016118210310e+01	5.523357582291852808e+00	2.429568119217113686e-01	7.461544152497018301e-01	-1.210686426830822526e+01	-5.791507560815122302e-01	-5.030263080761111283e+00	6.691205352523141414e+00
3.280098786609253914e+00	-1.157644185243960067e+01	1.817622323007612506e+00	-5.556541175408592714e+00	-1.371171853286973441e+00	-3.758012996885548573e-02	4.467699938656244374e-01	-1.550702606247503557e+00	-6.716116381430593307e+00	-6.018095649849795059e+00	1.797299500621543755e+00	-6.775460869759106330e+00	-9.490707587454849659e+00	-5.458494251673102343e-02	1.245781411296309216e+01	-4.397340741272413034e+00	7.692222654695574091e-02	-1.113373015485614959e+00	5.206751591854934524e+00	1.041264956037333267e+00	-6.699579483592170703e+00	-7.504768476073532035e+00	1.703279215752865783e+00	5.341794813692439803e+00	4.445316031912986965e+00	7.042562210321371197e+00	1.919449518660173215e+00	-3.431257242367188542e+00
1.813044701519931223e+01	-4.531010512670711421e+00	2.327250360441221133e+00	-3.250398189082678524e+00	2.612933860628716687e+00	-1.203049967189750546e+00	-4.125126849099153836e-01	3.108514412982564146e+00	-5.216766525370742258e+00	-1.829343805208202411e+01	1.735662019733164984e-03	-5.859865114775308914e-01	3.784809453217048425e+00	1.056119224890725405e+00	-4.370389521321205173e+00	-2.346812560505504297e-01	-1.540544985848796844e-01	-2.335484276088824473e-01	-3.828393461004607090e+00	1.314769209338782829e+01	5.683785866372808027e-01	-8.493654759478782568e-01	1.091493101651288322e+00	-2.198101146406060913e+00	5.830818039443980361e+00	-1.044164891212218338e+00	-9.376092830152405355e+00	-5.268832870126545664e+00
5.799493671753739754e+00	-1.354677601186345115e-01	5.162685206128008630e+00	2.983105090421311445e+00	8.910523888009636018e-01	1.471165678462269888e+01	-9.560616727364784850e+00	-3.363853234436995798e+00	4.903351850849010374e-01	-5.394306178472698665e-01	2.674117934667031182e+00	7.558714313543876351e+00	6.588389688981449055e+00	-8.409404254119772659e+00	-1.497987141689445245e+01	-1.539436161420220195e+01	-8.952885342620892084e-02	2.375135099626181301e+00	2.456584458680289185e+00	1.371546569669653604e+00	9.401311918653998845e+00	4.447419255854635267e+00	-1.689149810502489579e+00	-4.450535495868018998e+00	-5.723477957254893833e-02	1.206953623419102284e+00	1.067223087666885206e+01	-5.720207499917492555e+00


==> figure_tem/DPdata4.txt <==
8.766611376050960303e+00	5.292667324570479614e+00	1.357633726301128663e+00	-7.253598583663016797e-01	1.262204499472377250e+01	5.208128343601667432e+00	-1.383782946140559389e+01	-3.283425200469650918e+01	5.952411443822929016e+01	-8.200296523707537588e+00	-7.553865591811391766e+01	-1.252723094153836136e+01	1.600078839136033082e+01	-3.713900075034635506e+01	1.572867525059471738e+01	1.177140899750224463e+02	5.711930249455099329e+01	-3.820508558807113708e+00	-8.800683299539373650e+01	1.635757571993294945e+01	2.632162741235377723e+01	4.108118040430427165e+00	-1.482818293399024334e+01	9.350438127571577240e+01	3.462619343904343450e-01	4.084856305529388720e+00	-5.369297632314583346e+00	-5.174071317725058350e+00
-5.376483757775575967e+00	-3.780098615805747642e+01	-1.090666833817153680e+01	2.784300019787806946e+01	-2.548970975330342981e+01	-3.105705759541018551e+01	-1.834331830010241404e+01	-1.507214363479030084e+01	2.843845801804964779e+01	3.715814766628174937e+01	-1.009444895389412800e+01	2.561822745258319500e+01	-3.562171500561795323e+00	5.280629026390002423e+01	6.830044739989270752e+00	1.420759193906606299e+01	1.261402316285300707e+01	-9.324245398438135268e+00	1.346415233799880617e+01	-6.162151089981890806e+01	-1.644098326653720354e+00	4.435879536247908206e+00	-5.688552089737256345e+00	3.620609496090514856e+00	-7.235138992764259314e+00	1.273699231094811601e+01	2.604888041298518786e+01	1.979673884528201588e+00
-1.077318979185329439e+01	4.726542250525261579e+01	4.967937423692667664e+00	2.334014336468236905e+01	1.498394958874972183e+01	-3.504008099939157006e+01	5.750105801703296038e+01	-3.823471409269750865e+01	-3.930105848741696217e+00	-2.229476070112178476e+01	-1.848199153102448378e+01	-3.733882184479021316e+00	3.224207430326006540e-02	3.245392884299063496e+01	1.003053412980430537e+01	2.134012091641595887e+01	-6.073417902606053964e+00	-1.064833755557836525e+01	-3.080292234462655188e+01	-6.959378364877267131e+00	1.413495371990013325e+02	-5.234292856154382889e+01	-5.130728316838881398e+01	1.050091563766632063e+01	1.239907959527852022e+01	1.100015356090525698e+00	-8.500434436785957004e+00	3.046625162847969648e+01
-7.519224671723195286e+01	-2.215742850126692076e+01	-2.823797688666627437e+01	-2.227778529854096234e+01	6.695137811874138833e+01	5.977144599890586107e+01	-1.108141303138251743e+01	-8.237491328028442084e+00	-1.772024875738036798e+01	1.216441034878712379e+01	-6.012602637354636848e+00	-2.467462043558420692e+00	1.624307626716411690e+01	4.451495456132414574e+01	2.368080638069345767e+01	-3.409841808308491551e+01	2.128582522559128520e+01	-1.171157200959796540e+01	-1.849463691985071989e+01	4.699709477232188704e+01	-2.266830689261681187e+01	1.426897317809276799e+01	4.976695921047519278e+01	-2.092780515254086282e+01	-1.982463739379267409e+01	-3.457004269792505369e+01	-1.068304784706316468e+01	1.582089292409668779e+00
-3.046674238578901850e+01	-5.776392491677565744e+00	-8.555378050559216518e+00	-1.472138194608900541e+01	-3.151005675429619401e+01	2.474225895499781913e+01	-2.579109114677883241e+01	6.584311506839414108e+01	1.014886554269490659e+01	-1.281275400994337943e+01	4.348525509905208963e+01	-2.669535140806620177e+01	-8.454012697202459492e+01	-7.984187031842770921e+01	-3.231807851411736721e+01	-1.580948961611373171e+01	1.067830010620755843e+01	2.518606890759668460e+01	-1.469301303126767166e+01	-8.749029137037433657e+01	-2.750358512982842996e+01	-3.975291874832835504e+01	2.273079025567712819e+01	-7.993668376130695208e+01	-1.171164231305207615e+01	-4.033181910838347051e+01	5.753763216467103758e-01	-7.546745982158192589e+00
-6.438616349645919223e-01	5.998825114597042329e+01	2.255674595208027267e+00	-2.848583697986341257e+00	-1.104331922551574641e+00	-2.017751531147987265e+01	3.616906355482176139e+01	-2.963269249364661562e+01	-5.699180368501711058e+00	-1.949508786038545693e+01	-5.815590458561882059e+01	-5.680889891491116828e+01	-1.018375982593918483e+00	1.360569706150322578e+00	-1.134067771033218719e+01	3.769148067698276705e+00	-1.778210321362497481e+01	-1.822805659585635674e+00	2.835315976466674925e+01	2.089291189412348260e+01	-3.441904275252726819e+01	1.826167965395908155e+01	-3.633051182712606675e+01	-1.723380025702056173e+01	-2.840886401381850224e+00	1.957730137353911459e+01	-1.339033919473521728e+01	-1.517969080315587149e+01
-6.758486502908397142e+01	-3.370199787858663854e+01	-4.478817992516385971e+01	-1.574252026615018174e+00	1.008190819072225253e+01	1.226653428260345891e+01	1.943883979531555672e+00	3.897489313524256094e+00	-4.465437215994603193e+00	7.941109691508327018e+00	-1.731870929576649232e+01	-6.264091968673457700e+01	2.105432184190554068e+01	-1.418575007584561121e+01	-3.016183886235478084e+01	-3.901904764984963947e+01	-5.969197969177430174e+00	5.795101344371398788e+00	1.182135585895786356e+01	2.962658363285254381e+01	-1.465345095675562348e+01	-1.422317754022959591e+01	1.521093140392884777e+02	2.432094445649169643e+02	1.958863636523316245e+02	-1.783460574238953988e+00	-7.154036348574376802e+01	-1.236945784719774233e+00
-2.669717353890706590e+01	1.157152408729545723e+00	-1.209068329714455281e+01	6.682529396792209297e+01	1.034061982439357408e+01	1.379668181411398820e+01	2.626061075849442616e+01	5.068849043635109908e+00	-8.034741210810166478e+01	3.898740558437774339e+00	2.528313348089809551e+02	1.870303988753185536e+02	1.422642904551516381e+02	-3.744944070642764444e+01	-5.799501918996963212e+00	1.162321656918303603e+01	-5.065508316924735688e+00	-6.777938254622758052e+01	-2.050334018766486821e+01	3.459363596028973920e+00	1.975105376932901668e+00	2.243785790931451629e+02	2.362088869335558741e+02	2.547177085238305381e+02	1.868510169121948934e+02	1.926737425604728671e+01	-2.976916104391642293e+01	-9.149201358129333528e+01
2.891925586848352836e+01	-1.144708470196174055e+00	-6.986847547123691271e+00	4.712778163435938694e+01	1.193529642120787315e+01	3.170362685637773126e+01	-4.756612297501700226e+01	1.088743232485666290e+00	1.633531167293114095e+01	6.534622122737016525e+01	2.606475381924377643e+02	2.445498623615121687e+02	1.312197011092920604e+02	-1.419343896455140452e+01	5.524471897422197486e+01	-4.013820080725120754e+00	-7.191200430749306349e+01	-1.300672880350722238e+01	-4.531765188950703127e+00	-4.060084912614712493e+01	5.950422453650077159e-01	2.489662827252828663e+02	2.624882941515321022e+02	1.758581969470056947e+02	4.148286190247061000e+01	6.561708538227890131e+00	-7.427552180343596433e+00	9.916606495759799245e+00
-2.665260230410251552e+01	3.048758729681252078e+01	-1.664551470083630136e+00	-1.701527080102235701e+01	-1.840667651656755777e-01	-4.084764438841492051e+01	-7.721638199311199990e+00	2.117866657192654856e+01	2.148490232717758630e+01	2.166592513544009364e+02	2.461616514733164536e+02	2.180074798473227133e+02	2.920995710155532521e+01	1.509449178509743561e+01	-1.257330783335396163e+01	3.845162218683283228e+00	3.020995693266040405e+01	1.316585819149691616e+01	-9.357835996509505705e+00	-4.744289920964104112e+01	2.178986704985555889e+02	2.399485056711781965e+02	1.972679454731713804e+02	9.080946355351855459e+00	5.649199075921742974e+00	1.111583897118325170e+00	-4.010141349132010191e+01	1.908365201761307617e+01
7.828361804279158953e+00	1.968016986773860566e+01	3.655639952937748660e+01	-3.604622490598317341e+01	-6.602000497380825728e+00	1.621650471039688455e+02	-4.627963953387033769e+01	7.022515106852650035e+01	1.950274637112161997e+02	2.748512794405619388e+02	2.566304692870428426e+02	1.894660691682749132e+02	4.124938938323720095e+01	1.558386855601916743e+01	8.334820454643718790e+00	6.422431446579598635e+00	-3.507850919555612990e+01	-4.214507808255870458e+01	7.570800751462194000e+01	1.256671388284387234e+02	2.582764159335116574e+02	2.516761140256390377e+02	5.818635904992157037e+01	1.784297591588713061e+01	1.399945637985029911e+01	3.787691652979864188e+01	9.923909307042036687e+01	7.745559555477707914e-01
7.562965986691599918e-01	7.544393904420627628e+00	1.605510163007772562e+01	7.582987165583529254e+00	-1.178466826798729628e+01	5.630553894455535158e+01	8.772506989936834998e+01	1.055520458791735336e+02	2.358843469635222618e+02	2.221038060713264883e+02	1.503416382167506526e+02	7.746873973657494616e+01	-8.869577910130789178e+01	6.500636923201685136e+01	3.732929115232211359e+01	6.278130387655699529e+00	-6.918828747074252306e+01	3.784082552357826756e+01	9.238106045540604327e+00	2.637169229648468445e+02	1.881407909810974104e+02	3.065806870064678264e+02	3.585959089837887603e+01	-6.069886181714314688e+01	4.535790950722270765e+01	-2.151292994160902694e+01	-1.387057716289537623e+01	5.297138996922934950e+01
-3.652533828812352823e+01	-1.004541568977074775e+02	-7.364818868341841629e+00	-3.164627201598377937e+01	1.930299022425901967e+01	1.568742854790696972e+00	5.109757281754923497e+01	2.188959075998602941e+02	2.351414217793964383e+02	2.015139251548976915e+02	1.760897411341536269e+02	-2.047068505643212966e+00	1.841623808846269839e+01	2.437089455611340938e+01	-1.179555396579200988e+01	-5.274398256491242876e+01	-4.693189811154864799e+01	3.269136963856397671e+01	1.343851206132208915e+02	2.839774955160206673e+02	2.240190328274447040e+02	-2.914691185702629639e+01	3.631787243373400287e+01	-8.753420846343226813e+00	-1.317962825301075327e+02	-2.468912121201477561e+01	-3.172210474720253259e+01	4.122018741514558826e+01
3.814356413368755483e+01	-8.422484312340387191e+00	9.111735734211206861e+00	5.720849914201768804e+00	8.238351778888102217e+00	1.439890803353293691e+01	1.471992272406711777e+02	2.844901803070000597e+02	2.189392547810068663e+02	2.234902191545739640e+02	6.424624093432966276e+01	-1.716006981544440313e+00	3.327271403359080892e+00	-1.386134088764536720e+01	-4.128866418150949791e+00	3.460560924852335063e+01	-4.035669045952909784e+01	1.025760861057015916e+02	1.527759438106958783e+02	2.430036935467290675e+02	1.770405995759960831e+02	4.953334709582514961e+01	3.143062282433064780e+01	-4.522930928976717269e+01	-1.693389732958664018e+00	5.463441878344874603e+00	3.098542642279254267e+01	-3.632720190057487031e+00
-9.681200859394902380e+00	-1.402874708378143431e+01	5.326079122146492750e+01	-1.134246685481310557e+01	-1.910573862051059990e+01	1.455196181917661988e+02	2.187251807113719906e+02	2.484541034945895888e+02	2.484657054826588478e+02	1.385520559413911883e+02	6.557317068250740988e+01	4.014666704304433154e+01	2.868587830289126828e+01	-3.694425315769947815e+01	-2.162693592822030109e+00	1.406126633121186842e+01	4.432795631569813821e+01	2.338888822489701056e+02	2.531072299150210370e+02	1.760211978448254797e+02	4.483071157797789397e+01	-6.263741390819999566e+01	8.373239552680439601e+01	4.616952714176541406e+01	4.434162385038407983e+00	-7.491882645389775774e+00	1.803883608056346333e+01	4.993672435767486917e+01
-2.697762220972560954e+01	3.141042694105847843e+01	2.966535267130615239e+01	1.068961426659534730e+01	-3.468668581458891964e+01	1.305129814510048050e+02	2.603256883467710168e+02	2.557131159587914340e+02	2.507536667391811420e+02	2.142236676015895966e+02	2.600292775591226473e+02	2.223355585278088427e+02	2.054450708188714145e+02	2.519541462828736371e+02	2.104388967172017431e+02	1.148203673806673493e+02	1.543937102172758955e+02	2.511546813031498857e+02	2.473978637720521192e+02	1.271679974526454231e+02	-2.518966399704244807e+01	3.152740094477629995e+01	-1.093573335983513317e+01	3.428205358918217982e+00	-8.408831666010636141e+00	-1.111710707092483119e+01	2.208590159258351093e+01	9.830680105742413133e+00
-1.582343466685002653e+01	9.366343824404555818e+00	-1.861957646789136689e+01	-4.498154337799132207e+01	-4.634369356691268393e+01	1.255690566032942996e+02	2.352883259794406854e+02	2.778626972741059831e+02	2.023463910731811097e+02	2.300785514433919730e+02	2.809113593132124151e+02	2.601180375958475679e+02	2.486966569784709975e+02	2.533572155709766776e+02	2.634863154179302001e+02	2.787102067269900090e+02	4.914472926036381750e+01	1.928557110551470544e+02	2.509125711333767299e+02	2.178645303369042097e+02	7.541311904180858505e+01	-4.801326965191620388e+00	-1.913827261273952729e+01	-5.859365169647911209e+00	1.542984698267970423e+01	1.624306438721698598e+01	3.350229705816611503e+00	4.882566740857465959e+01
3.356848649259176653e+01	1.178137777432855273e+02	-1.431432286774960039e+00	-6.771271773571164054e+00	-5.707115658321035312e+01	2.037648121191981545e+02	2.175426642021875807e+02	2.478390078586506604e+02	1.734270232322308232e+02	8.322778136664786075e+01	1.134703313816963259e+02	9.898625032350508945e+01	1.163197396315474350e+02	1.082342218518545138e+02	2.113338374214087878e+02	2.146486766532827630e+02	2.824428163203751296e+02	2.299957670143191422e+02	2.471344431000179895e+02	1.898718172253581429e+02	2.123588892262030754e+02	1.020353351547475285e+01	-5.645398622412837142e+01	-2.749260605917351086e+01	4.384409047830499162e+01	4.907521429128718182e+01	3.760935971344618167e+01	1.366832011306097527e+01
1.779367846735957492e+00	2.942942790858715796e+01	-4.549282542586549072e-01	9.392723143932961705e+00	-1.969427385971223998e+01	-3.466805654063571751e+01	2.709131330042623478e-02	6.426069505972088791e+01	1.691729452022218894e+01	-4.620835806304982363e+00	-2.250204369301376772e+01	-1.561455527001977828e+01	-8.707067291438219669e-01	1.657539704349166598e+01	2.441792004485417067e+02	2.714198660637368334e+02	2.914230908253626353e+02	1.035473192523487995e+02	1.074713674290747178e+01	-1.193786350551792630e+01	3.411457842185052769e+00	8.032870592754596828e+01	-4.046385322459752842e+01	2.068755309549431942e+01	-2.092014021718715711e+01	-2.370871725358271220e+01	-9.318670187029502117e+00	6.950526441388864107e+00
4.259178310648829680e+00	-1.042018723785609211e+02	2.767218722935886177e+01	2.005654441112926634e+01	-1.923709558305016643e+01	-4.952856103178168823e+00	-8.464100034339824274e-01	-2.313203878726401541e+00	-2.671921274308089878e+01	-1.084704993233781778e+01	2.915709984795553211e+00	-2.009026531259413328e+00	2.408565558713667443e+01	1.381355446674823781e+02	1.497794729861133760e+02	2.016819241232559534e+02	1.209694241568938082e+02	5.201239994371877629e+01	-6.310611551953284248e+01	6.669139243819527962e+01	6.784283078390136268e+01	-1.942648336917883967e+01	2.728452467636668288e+01	1.088647529531862901e+01	-8.957759652245050219e+00	-3.070028707108209787e+01	2.302897967433404958e+01	1.476049910579066093e+00
-5.578213360222582651e+01	-3.590241085477989458e+01	6.737504369289403883e+00	7.192479226321186303e+00	-1.048916413555161320e+01	4.009872064029781136e+00	-9.626325086277262244e+01	1.269096594310662773e+01	6.741654520913574089e+00	3.071162037807726719e+01	6.162400290051000695e+01	1.025977474967177505e+00	9.654261139637522859e+00	2.317223880966952265e+02	2.303904475661402955e+02	2.410486500521838877e+02	5.248219149002260053e+01	-4.068146609701343408e+01	-6.679929777847623207e+00	-1.287544472941268481e+01	-3.048138074069825620e+01	-2.250341047311358977e+01	2.444321201810171473e+01	-1.150995033436321258e+00	-3.985386337539777912e+01	-1.579512612090471890e+01	2.229505991208984295e+00	-3.590390788573993319e+01
-1.996552593791967922e+01	-1.619649870341806519e+01	-3.327942897595580263e+01	-4.858553757683641550e+01	-2.070255603000121170e+01	1.152266656551733703e+01	-3.764723310759571717e+01	9.605583954494134602e+00	-4.627725350764072942e+01	9.023995090487210291e+01	-4.478535415211022830e+00	-4.336190441443742438e-01	7.301372314436071065e+01	2.738162316296424592e+02	2.671886407003364070e+02	1.303832393837683981e+02	2.028859989813724951e+01	-3.560804346575613955e-01	8.770132070766500476e+00	-4.198399197232880198e+01	-6.661549391579722368e+00	1.059142557622117664e+01	8.606638238021163900e+00	-4.422077436322712174e+01	2.961275590101486799e+01	-6.393618337567656962e-01	1.014913324278300166e+01	1.333833614410153551e-02
-3.970032705354986291e+01	-6.057942413471091747e+00	4.568471715235972397e+01	-2.032456236147687001e+00	-3.371775238577532008e+01	-2.386349637658830858e+01	-2.820047649313830362e+01	1.988396519746291347e+01	9.802610089841566676e+00	1.387152913489484440e+00	2.378838469730855820e+01	1.006954001333502191e+01	2.161083475697047618e+02	2.528503733807673939e+02	2.118884265906957012e+02	2.533241761415287741e+01	1.438793334609197849e+01	-3.534656026773541981e+01	-1.561518913972025357e+00	-3.325231181321080953e+01	5.162988718450603187e+01	4.327582421713567840e+01	3.390499777926603286e+01	2.566570029577538037e+01	1.230410682328925454e+01	2.979559915701934969e+01	3.953152942800754488e+01	-8.349463330763866153e+00
-8.530213291238015927e+01	1.755566096906246898e+01	-1.085758739927320171e+01	2.280986054889893211e+01	4.560159005595194159e+00	-1.469354798513117366e+01	2.129803320941993050e+01	1.007460016701850369e+00	-4.351769750597675568e+01	5.152954041631774729e+00	2.661457464706172971e+01	-3.463061983343865791e+01	2.408639590400884174e+02	1.614999757753253675e+02	1.373028775790487828e+02	-4.057146979448004842e+00	-1.941827008516766284e+01	-5.319108758870191167e+01	-2.824881597766141894e+00	1.464270728571232816e+01	3.276975843285856627e+01	-1.571315874724924200e+01	-2.178129941934096259e+00	2.881938821824248009e+01	5.002375481267812951e+00	2.082898247919385160e+00	-2.905134337385588239e+00	-6.987593718677809207e+00
7.167262561897565831e+01	-1.789269127682896965e+01	1.126196555737601468e+00	-1.685304240627012007e+01	-1.618300882551940489e+01	1.599621866170842566e+01	-3.079663803555621193e+00	-1.665018929617782861e+00	3.598547557979869538e+01	1.963849407286756943e+01	2.266738841848135166e+01	7.039294542678152311e+01	4.371757397881663820e+01	2.326907652311673758e+01	-1.580431740746261404e+01	-6.147446090115888495e+00	3.764974654074171667e+01	3.229830210370749199e+01	-1.375028979186590394e+00	8.976389968446192302e-01	-3.783049713693669958e+01	-4.501427068802369291e+01	-4.245600622423488346e+01	-1.032035282280428135e+01	-3.437223332108393237e+01	-3.242698074211071457e+01	-3.438825919998661362e+01	3.776635432188520980e+01
-3.637755186528948581e+00	-5.647085407685786151e+01	4.904691751713087911e+01	-7.666509252375252004e+01	5.299305772673002934e+01	1.568901870117585418e+01	2.226300824594054006e+01	8.797982518080036840e+00	4.269746454534400826e+00	-3.018744124122514094e+01	3.732430284636804885e+01	7.600693899548033095e+00	-5.440788669075582007e+00	-1.123808278127859062e+01	-1.271923828526559319e+01	-3.354894034018604998e+01	1.749723044015951601e+01	4.295781511472289083e+01	-7.060677841507764896e+00	-3.803884052511207869e+00	-5.599886071120960374e+00	-2.593337718558667859e+01	7.623352440088716264e+00	-5.081552341542415085e+00	3.653856750025914124e+01	2.570697354169114135e+01	-1.410335100712381440e+01	-3.363140457248452719e+01
-5.112706863741344421e+00	5.513871037073466930e+00	5.618702890618689771e-01	9.071395366748888356e-02	-1.935052798639987870e+01	-1.142097571436405978e+01	-2.354431544301381862e+01	1.790343806553836714e+01	8.245198076429714362e+00	6.663041339547517872e+00	2.306245527493257441e+01	-1.246101277471031032e+01	7.500904170851571351e+00	1.906652655517986261e+01	1.121816518875307978e+00	1.900011663928579964e+01	2.072848035233033670e+01	-3.028369441168527132e+01	1.322859720024579389e+01	-1.821256404434589626e+01	-4.860230529352964624e+00	7.614430304909209468e+00	-3.562747249797399007e+01	-9.189744438569695362e+00	-7.531451980244212052e+01	3.666189185776742221e+01	7.485929931209797772e+00	2.348609889284024632e+01
-5.752639739304028410e+01	-3.738040441938820635e+01	-8.718243152185603861e+00	7.854361661629224223e+00	3.560129783337034581e+01	6.972337211025251280e-01	-1.293274496810487761e+01	-5.195415707546599648e+00	2.413623346695858152e-01	3.998919000326035444e+01	7.950342139181579171e+00	2.247516991766763894e+01	2.934053291337416525e+01	1.776675938171523583e+00	4.443507506257049045e+01	-7.840612088696186532e+00	-4.407799906840998005e+01	4.225938837657329117e+01	1.859859214038921493e+01	-1.079141092116150276e+02	2.876451230288975580e+01	6.481992819651797788e+01	1.708855777399734421e+01	-7.879270812398356583e+00	5.031136925474973509e+01	-6.627298766113226236e+01	4.302710655514068172e+00	5.081950847034246976e+01


==> figure_tem/DPdata5-50.txt <==
-4.492677377163106556e+00	6.739238252213826108e+00	-4.256327856644819274e-01	-5.349491069289136203e-01	-4.862357498229339936e-01	-4.821291417413452879e-02	1.054309266720079918e+01	-2.321272729189767237e+00	-3.767044946968654884e+00	5.446642143571907013e-01	-5.938489493053630497e+00	2.200386955006757628e+00	-2.387344479310795631e+00	-3.646092039821236419e+00	-6.346002777938312966e-02	-5.416926265928790230e+00	2.526283897747340301e+00	-2.320599181747928341e+00	5.403368391220553235e+00	-2.926311811105883898e-01	4.920331144900593756e+00	4.801638529913359599e-01	5.808432872090218524e+00	-2.657197269002531392e-01	4.918719581293604648e+00	1.110476786326053400e+01	5.504697407304385282e-01	-1.374058886155875792e+00
7.551054627904733862e-02	-7.027240150375545502e-01	-7.757574723867252109e-01	-6.062056938380427917e-01	1.327182393391360682e+00	8.607840721475631396e-01	8.178785103961210723e+00	9.784028275131440466e+00	6.102644796177699504e+00	5.536938423494765615e+00	-9.833950713998731441e-01	1.295528701575010322e+00	-8.243851628557917754e-01	1.195771866720493293e+00	-3.788025368237796231e-01	1.790224325937513017e+00	7.339633028669473980e+00	1.829376888235423770e+00	-1.114281384014248033e+00	5.645477450029180666e+00	-1.932596067056958944e+01	-2.250729723903312163e+00	-1.560852203363709834e-01	-1.130307132386831670e+00	6.085991552548932759e-01	-1.894120475083937993e+00	3.720410105398553213e+00	-2.806347623608483333e-01
4.117009417310495967e-01	1.170056291194746656e+01	3.967038745103644182e+00	-7.680235094224285852e+00	-2.856635504829189820e+00	-1.374938717303035185e+00	-3.721222024934068617e+00	1.059964776351400406e+00	1.203328482935845489e+00	1.884888072236512002e+00	-5.378953800232775251e+00	1.417828597663520540e+00	-5.915556823096657979e+00	1.643066922000925301e+00	3.068788067031494649e+00	1.304734130804373837e+00	-6.914704885429040493e-01	4.908276245763644741e-01	-2.373850302206449991e-01	-2.107626607124415408e+00	-2.374587146313457797e+00	-7.637203753198568146e-01	7.221934796976705151e+00	-7.338674028509526437e+00	2.989937319127238258e+00	-7.818723223476337303e+00	5.121537620377284661e+00	7.603406940100438938e-01
3.870917681133724475e+00	-4.189974307362843708e-01	-4.074118789060166002e+00	-4.983633406644144337e+00	5.631765864276824241e-01	1.435426144661631431e+00	-2.799822288353107425e+00	-3.918471820960878649e+00	2.381192864482798655e+00	2.644638341455821662e-01	-2.135728156196200445e+01	7.327518127661631908e-01	-3.280198007708574615e-01	-8.282333453829060943e+00	4.778854552482248330e+00	-5.124648017685451862e+00	6.273737360868456570e+00	-7.581768296641166138e+00	8.771410129901136443e+00	8.274828139619310186e-01	-2.045008491699037201e+00	1.952043580608003870e+00	1.015330402176475211e+01	-3.900887012221237460e-01	9.699447427175138525e-01	2.702324211645159124e+00	7.124040545442438255e-01	5.552030885720710351e+00
2.367668683579236266e-01	-1.757852680814907753e+00	4.600580159482976050e+00	-7.535954578714360252e+00	9.397940735923500100e-01	3.784414345354094600e+00	1.502139238613896088e+00	1.310550152221099829e+00	1.423112328133058435e+00	1.065728086585360046e+02	1.407520335580134088e+02	2.010951193978442575e+02	1.815068533133160145e+02	1.396801662704990292e+02	2.405947984332819090e+02	2.495675674020509973e+02	2.052351466893603344e+02	1.637850367221078045e+02	1.459143722700534909e+02	1.191753960113885000e+02	2.509999142557091645e+01	-5.283621050137291775e+00	4.025556791088780173e+00	-2.653639574028198389e+00	2.149726685499975787e+01	-1.243578130529221148e+01	-1.456164887475373204e+00	-5.103127282002827947e+00
3.327726855954649565e+00	-1.341305344419036061e+01	-3.133651503643665848e+00	3.038811457259983584e+00	-1.163402485024689170e+01	-1.649129476317599652e+00	-2.393201033153940394e+00	-2.100723621559215992e+00	2.058886568996689803e+01	2.593804790343050968e+02	2.508957267683088901e+02	2.533914672392815817e+02	2.425174756764013182e+02	2.543890613625487447e+02	2.584337166474854826e+02	2.532401028822666262e+02	2.503267996538178295e+02	2.556027058567840413e+02	2.540051350611183807e+02	2.666021805487058600e+02	2.588450807307531250e+02	1.760235869554686872e+02	5.203785050891957553e+01	-1.104295416422697684e+01	-4.685516318907613886e+00	1.582526574383962270e+00	-1.121921121107085861e+00	1.910459208785932228e+00
7.969644964946447363e-01	-8.744751227800276472e-02	-5.343113948482256070e+00	6.914921754370779716e-01	1.588181705394083210e+00	-1.229477564874503354e-01	-6.747425077009497896e-01	-7.706207475752210989e+00	5.822409540310371057e+00	1.946192978472649031e+02	2.401338052425761589e+02	2.396270229617188363e+02	2.595250334441105906e+02	2.635970826489769934e+02	2.520058437252768044e+02	1.861870488992867365e+02	1.524935681931007423e+02	1.557611520292531111e+02	1.555349797569250825e+02	1.403035072681814199e+02	2.286323945136662417e+02	2.475892659629797663e+02	2.472000064213196424e+02	5.291608938085472857e+01	3.071840918381777419e-01	-1.951820731379068974e+00	1.275257245077003887e+00	6.594066477167963569e+00
-7.655479454544087403e-01	-9.269144313340468955e+00	-2.489672572161465425e+00	-8.120144851395058039e-01	2.102171416080196753e+00	1.940576347573667260e+00	3.426015000950017431e+00	-6.447311650455310739e-01	1.565779747266868860e-01	1.788330843771319394e+02	2.506321457038259268e+02	2.360210200316018643e+02	2.267762110311645358e+02	1.099002198377414175e+02	2.203062894609470135e+01	-4.236950961530698834e+00	2.201840053170414979e+00	-1.165997524436384225e+01	-1.424792002646838007e+01	2.995279702932348798e+00	1.338903019299275599e+01	1.208738653517726469e+01	1.430316937456956055e+02	1.509459821939397273e+02	-6.964337589163233311e+00	-1.082541439651858894e+00	1.346750974975841064e+00	6.784515191256145883e+00
2.888886768577762165e+00	-1.005297329516928323e-01	-6.758677584603026034e+00	-2.010822113369601372e+00	6.880962971265155659e+00	7.856086439052147874e+00	-6.000398089962018844e+00	-4.441827853178455854e+00	2.300763498465231294e+01	2.522036984527918833e+02	2.553164333820566867e+02	2.460643840990234139e+02	7.647580644857728771e+01	3.760200283867840110e+00	-9.461004537372506462e+00	1.916219841634799970e+00	-9.518620267521146205e-01	-4.116485004926939695e-01	-1.517837304445612823e+00	-5.002925429567556925e+00	4.330387622541057802e+00	-9.369630314108533253e-02	-1.770599088914478925e+00	6.995883414714760828e-01	1.972309785764113199e+00	-3.450557411077183723e+00	-7.968437679454010159e+00	4.298441263689821490e+00
4.931852986626349633e+00	-1.319659571006608356e+00	-1.055495346770210396e+01	4.084951621344212747e+00	-8.864644701461404708e+00	-4.103522488276677649e+00	-1.628467376953811607e+00	-7.519199673603397471e+00	1.158298284285518633e+02	2.482999169881025239e+02	2.614769704342460273e+02	1.567415531324517133e+02	-4.390900245529675949e+00	2.962224750229167647e+00	1.132754212763763396e-01	-6.103424139359061272e-03	3.102489409519725072e+00	-2.522214948904062393e+00	-5.790718290769155452e+00	-1.230484886889516405e+00	2.383260971241698504e-03	-1.731034473934560225e+01	6.639365374102401240e+00	1.497578132880178048e+00	-4.678705222233916494e+00	-3.096742749676596240e+00	-1.913251608561751804e-01	-7.930836897452632428e+00
-1.532121532536714126e+00	8.144542361517743245e+00	1.847038729807786606e+00	-7.815559936286410547e+00	3.278229541974327921e-01	2.387094839084211717e+00	2.429143051712517876e-01	3.507942176399333256e+00	1.877977214302517837e+02	2.531056435457402358e+02	2.462031144975033214e+02	1.922484834565698577e+02	1.185084785533178575e+02	1.219237798394362073e+02	7.816385438761614068e+01	4.628107613494207406e+00	-2.743166298302279760e+00	1.572832972947094454e+01	-4.533689909821065900e-01	-4.685751508255318498e+00	1.373374098864441883e+01	2.035543648658054483e+00	6.073851728561916907e+00	2.372566527303702877e+00	-1.516718835945711596e+01	1.374481576648355796e+00	3.843371077594715413e+00	1.772306419486868023e+01
-9.928363959192224586e-01	7.511659500935298439e+00	-1.776898920112372382e+00	-3.966244978247078556e+00	-5.109260833766324339e+00	3.851288520958706107e-01	-9.694391177763664658e+00	-4.935007938810377581e+00	2.402937630542222962e+02	2.504950412836381588e+02	2.508760892299866327e+02	2.539297031447564734e+02	2.465160755652323417e+02	2.475712897955816345e+02	2.520624073560049396e+02	2.029766442886295295e+02	1.563459769103846213e+02	1.101078476992385902e+02	5.104202784640733626e+01	3.448032638996490107e+01	-6.071166975272804800e-01	-3.995812224510670418e+00	-4.016960997724480009e+00	-2.484348534503637129e+00	-7.840165284806637658e+00	-1.994212625067608158e-01	-1.228955252011376231e+01	-7.209477803886714664e-01
5.261790796920283064e+00	1.984514429883677877e+00	-1.367061939926300096e-01	-2.373937564178250081e+00	4.241943261231450713e+00	2.728001256524307028e+00	1.647301002809759396e+01	-8.098247796491307327e+00	1.693237216450040989e+02	2.497838712783695883e+02	2.502543482752309671e+02	2.569470334035293604e+02	2.508779825632864799e+02	2.542971864235250905e+02	2.488913253301591624e+02	2.544701949186121510e+02	2.520316522056057806e+02	2.473967033357209573e+02	2.517528401766260231e+02	2.057418995801151596e+02	1.448287874105987783e+02	3.158781438385810958e+01	-1.098955726705731983e+01	-5.351324905474800886e+00	9.300152353296383678e-01	8.105650977969615090e-01	7.632546150816833297e+00	-1.263024902045821962e+00
-3.505622083797530042e+00	-4.820701219215223765e-01	3.019537899856584717e-01	-2.414891139575075840e+00	1.087919597164086039e+00	-8.446329695465106369e+00	-8.733712324020549644e+00	-3.908940955796716743e+00	2.487035006499907297e+01	1.584155870129858670e+02	1.410784101490770013e+02	1.410038956805276484e+02	1.473707770350800672e+02	1.391597000548469225e+02	1.442181076672045492e+02	1.963320222072700858e+02	2.543031219296766210e+02	2.541662542991448390e+02	2.503303531911543303e+02	2.536269593275110878e+02	2.604092457615391822e+02	2.198843737110891823e+02	3.978180280120354073e+00	8.284464268907288931e-01	6.190892337033592874e+00	1.332915387859852530e+00	-7.363303288392089030e+00	8.703180479585646001e-01
1.331853572531003893e+00	1.211850173705069228e-01	1.364533296283936936e+00	-6.531760684839785114e+00	9.564836050835107129e-01	-2.673663607971942802e-01	-3.012239011654132881e+00	5.893534936508189936e+00	-2.171685483098539748e+01	-7.703313950030140411e+00	-1.169124671836289320e+00	2.620266444620943158e+00	3.865162235796641976e+00	-3.526903266671028270e+00	-5.176293735800740592e+00	-1.067530065880431200e+00	-6.645740384700712378e-01	3.436798728718256513e+01	1.258092967795846278e+02	2.412153392335783906e+02	2.542363369842146597e+02	2.400466006286581262e+02	1.720554385229378624e+01	-4.599490483587880263e+00	5.027574817444333100e+00	4.412019464691069537e+00	4.392236306097443865e+00	5.325773151222417123e-01
1.111625977912055196e+00	-3.848054015364543279e+00	-2.601102226958910801e+00	-5.038110215283289506e+00	6.947528899615293518e+00	1.741106897451186297e+00	4.769680137886527227e+00	-3.745293239069591440e-01	4.902664783438574148e+00	-2.780348497166608812e+00	1.340598413424452517e-01	-1.760520806077331635e+00	-4.268237785478911306e+00	-3.394970196014890806e+00	3.056560690394138025e+00	2.825150588415115571e+00	-7.523580411095349696e-01	-3.125116814877335170e+00	-2.041677485670986947e+00	1.696365924069822313e+02	2.490030088369553312e+02	2.493561085669801969e+02	1.044873680762260619e+02	3.323430466252592641e-01	-6.449450256365234502e+00	4.549645162269724707e+00	4.699188195936552792e-01	2.205597144040842006e-01
-8.191527356950558669e+00	-4.480706190058819871e+00	-4.536989939077100686e+00	-1.279479576717222233e+00	-2.256656457010367589e+01	1.923290591720661302e+00	-4.926807922087345082e-01	1.021611725380921953e+01	-1.210109953170802610e-01	5.514796690217314890e+00	2.187797302951588474e+00	6.570422784338995070e-01	9.152786089452108476e-01	-8.321152843011823563e+00	3.528554395926390086e+00	1.239153294311191589e+00	-1.125855181378943470e+01	1.708659432037705983e+00	1.194627412861006266e-01	1.595495448116379578e+02	2.528677779697238464e+02	2.436932994401889800e+02	1.418184098313349750e+02	-2.484490542946189873e+00	-2.203462461243605119e+00	-1.040138944502518825e+01	4.203513601675741285e-01	-8.506280692946432964e+00
-4.434652151036982404e-01	6.424865277836502298e-01	-7.795544843528663392e+00	6.426323857251109217e+00	-1.132842857935398939e+01	-4.358488697281554636e+00	-2.148677134540009526e+00	-1.610417572666304054e+01	-3.722889350666072072e+00	-6.805363379229051546e+00	1.211429236768482243e+00	-5.033935856830038524e+00	4.875394258309674989e+00	-4.006344518258486254e+00	7.641419891627448280e+00	7.774437870905705594e+00	5.399359913068920713e-01	-5.128978783547850639e+00	2.188421655283578016e+00	1.694289317935654822e+02	2.463408512893128375e+02	2.471612481832035257e+02	9.635024035598323167e+01	1.340887159068025136e+00	2.519562921967722247e+00	-1.488475307641685896e+00	-4.822779575537320618e+00	3.175991918087410326e+00
2.419444106696086116e+00	2.297576964308623459e+00	2.211134667731272874e+00	-2.986533255674514997e-01	2.931930496679864273e+00	1.162421443828596423e+01	-8.526231370213464444e+00	-2.195556679868947825e+01	5.651556742763432339e+00	4.814697627178268391e+01	5.481939748305511273e+01	2.363912469149525819e+01	5.935087347976012451e-01	1.592296012321505927e+01	-7.697848661655617875e+00	6.647201763017107634e-01	-1.916245305470566374e+00	-2.149053889534942474e+00	-5.651534337189490387e+00	1.703627324162425509e+02	2.488157688015781162e+02	2.429131237455264340e+02	-7.109567404962644055e+00	7.110692803281179586e+00	-2.028251876394155495e+00	1.206895787799701836e+01	-1.290641208784479588e+01	4.888392555223828317e+00
1.780337017498703434e+00	1.511454134999525856e+00	-9.296189103764126993e-02	6.239303810314475451e-02	-4.324425274769520655e+00	2.196603382808211880e+00	-8.659772097367788302e-01	3.197319048190695412e+01	1.095393761483971957e+02	2.313934110569168467e+02	2.491221299733568912e+02	2.226804448865186430e+02	1.808534661367369836e+02	9.007147861228415309e+01	8.221496569467592508e+01	7.622464754693194777e+01	-3.653233441728804820e+00	-7.294008961223020782e-01	2.176688784117457232e+01	2.428939057964127812e+02	2.515674355282719432e+02	2.493248813252698994e+02	2.052966364815070222e+00	-2.227922628453337328e+00	9.046297984179128004e-01	2.787474627205967614e+00	-9.424329521255938147e+00	-5.688713255919356726e+00
1.872324471259927403e+00	-6.323782542562934594e+00	1.323491959399502349e+01	-4.818274176240757711e+00	1.018131177283736477e+01	-1.762673402463730943e+00	1.126260069502141192e+02	2.412073157774720755e+02	2.581024686128652661e+02	2.524437647752671126e+02	2.518426455182038239e+02	2.589327269416642139e+02	2.530588188619443315e+02	2.469374650612146240e+02	2.529551816790314831e+02	2.505266702354039410e+02	1.255515353498937543e+02	1.397534657338434982e+01	1.731784024654591576e+02	2.488380055065396164e+02	2.549787889296081858e+02	1.888762492545287159e+02	-6.584276174580194763e+00	-5.125213747647948459e+00	1.146623875761343214e+01	6.233126020064988282e+00	8.278557446945676190e+00	2.865691192415658506e+00
4.761956601297863134e-01	-1.465347252407157619e+01	7.412386719281163217e-01	-1.383110216286915217e-01	-4.385222481953923612e+00	2.306758584241380472e+00	1.638083464892351913e+02	2.518398760534709027e+02	2.517697407885305836e+02	2.546792185026950506e+02	2.528594897369610237e+02	2.445546171365729435e+02	2.542801898200945629e+02	2.479919198273493635e+02	2.491483543244243890e+02	2.483219708093182021e+02	2.489706437798501781e+02	2.501497213858857549e+02	2.547844194079001738e+02	2.525902693158496675e+02	2.387660664869419236e+02	6.516530791667611311e+01	-1.094359836718374002e+00	5.754513272180707961e-01	1.331178988492154325e+01	1.300285400954587800e+01	-2.576153900507860861e+00	4.328553353888652921e+00
-7.223757350265460175e+00	7.699411692770745219e+00	2.652785266560821142e+00	-5.573181974024222773e-01	2.661785831240313538e+00	2.364628399435309447e+00	1.523063083845825716e+01	1.053658197312666118e+02	1.891496536845399419e+02	2.571079265296758649e+02	2.501879456022529098e+02	2.529658844819337844e+02	2.555044962362521517e+02	2.620271341034116404e+02	2.585825844479033435e+02	2.472065715606758545e+02	2.506599871455046298e+02	2.499261068906412504e+02	2.592198234931133811e+02	2.426204053662604849e+02	1.160357181241020044e+02	-4.167039104977057762e-01	1.667331658954894991e+00	-3.415777669356879098e+00	5.503063619721576538e-01	-5.981568990161078681e+00	4.184908451360655590e+00	-3.101885345586765208e+00
2.501019763487000169e+00	-8.424164861674899640e+00	-3.102850115076969839e+00	-2.483959756483773429e+00	-4.279527235267271301e+00	-6.010936889986969733e-01	1.652476452614279268e+01	-5.893645009027728143e+00	-1.264427381167686271e+01	5.798621344472564232e+01	1.385163973040124858e+02	2.424849194768308394e+02	2.507239178768493844e+02	2.532610884225818211e+02	2.056398300799370702e+02	1.452428658225147444e+02	1.461545937811718261e+02	1.392544941772743243e+02	3.886776526259458109e+01	2.748575209451007950e+01	1.292532375118423005e+00	3.548984400544633377e+00	-8.218100259586956113e+00	-1.675825714440962066e+00	-2.986927528940671595e-01	5.065187392175733549e+00	4.093028171461425835e+00	2.319538983297092738e+00
-3.809831285671442469e+00	7.198077010467895942e-01	-5.054897890703189539e-02	-2.384604473591624085e+00	4.576934191927541029e+00	7.231651648730790249e+00	-1.042751107879451300e-01	6.251299822519261085e+00	7.347298366034117345e-01	6.195911259906707436e+00	-1.021897301882138365e+01	1.163243387016439812e+00	3.108101127646091880e-02	-4.671377778815083204e+00	1.341746868924425184e+00	3.490087802320046784e+00	7.955627972168740625e-01	1.854803684779203010e+01	3.116191320752385696e+00	1.769992866963135958e-01	5.254915267054615313e+00	4.768208744221848150e+00	1.248066214995773970e+00	6.043218824401263234e+00	-1.018874120926988258e+00	2.535148291732155723e+00	-7.684813623381089087e+00	7.629870605484674329e+00
-1.011123917968896002e+01	6.505132736783927783e+00	6.236195765285457160e-01	-2.941384723425795045e+00	6.865907056200311942e+00	2.392417345082399560e+00	2.988022453492783725e+00	3.287026642953042366e+00	6.818409010503788892e+00	-3.365187670188948044e+00	-3.433382537855389049e+00	-9.862929457650325915e+00	-7.986448253434880407e+00	1.524364964963356961e+01	-2.092939750186492809e+00	1.443802856760111553e+01	1.122611463158505796e+00	3.169025364038508652e+00	2.516121838193350335e+00	9.647103275181420079e-01	1.217241055845560416e+00	2.786177741705766042e+00	-2.948643278399442624e-01	4.484265919875628725e+00	9.766394295370195433e-01	-2.073688522635864118e+00	-2.128232424682297452e+00	-9.894872928088634723e+00
-1.296588235842338621e+00	5.003139751586869188e-01	-1.595242749027890872e+00	-3.731344853737178502e-01	-1.413937750510965374e+00	-6.036716144936738360e+00	-1.470490745582051284e+00	-4.187638172363196354e+00	2.569125132546453916e+00	3.440880925500836574e-01	5.489056438625074641e+00	9.780725245455864636e-01	-3.426225457525585716e-01	-1.161325256629215152e+00	7.446976075548497054e-01	4.037509835751514897e-01	1.097146221425856361e+01	1.182120346592867161e-01	-1.565889520543233049e+00	-3.406931565804555806e+00	-4.421508957424093111e+00	3.105857988211349507e+00	4.389801297460863005e-01	-2.311934626692521988e+01	8.922495154065490652e+00	-7.362754932009182296e-01	1.143129839738439957e+00	3.563142762681381637e+00
9.487070072107147700e-01	-1.049646314733110408e+01	2.218590081133724023e+00	3.470414011031063950e+00	-1.676499839019480964e+00	-1.725345836358271878e+00	-1.983895890716121047e+00	1.349568458908354529e+01	7.616915707440732874e-02	8.747486486783309645e-02	-4.464286824607906823e+00	-9.786474875231780945e-01	3.559074396180909261e+00	-2.530611958865568445e-01	8.468018765189011532e+00	-1.150021505895087337e+00	4.768674983725040839e+00	-3.734279414179993761e+00	5.835655191970704259e+00	1.864346977610061185e+00	1.704123800422762125e-01	2.937308802949112785e+00	-1.431777193123872305e+00	1.595615440762607973e+00	2.090136521417852666e+00	-9.222005894125320236e-01	-7.335579530982430541e+00	-2.145868490573080933e+00


==> figure_tem/DPdata5.txt <==
2.724952637689856516e+01	-1.180801892678737808e+01	1.376911257557653734e+01	-1.583249530517972659e+01	-1.444574009547245730e+01	4.275674958452471230e+01	-3.613876797772917371e+00	-9.849394867867653502e+00	-2.036776227256980576e+01	1.632400620117592793e-01	1.614865773619939437e+00	-4.737448074533529052e+01	7.787608515429896272e+01	-2.638069672990547954e+00	2.704215310172179088e+01	-4.358365172533804621e-01	6.982717626852152648e+01	-2.816757895573770210e+00	-5.242540454621032353e+00	-6.275929814915115657e+01	1.426258671645624787e+01	1.983374177751943357e+00	-8.141552799305364374e+01	1.979198309568654501e+00	1.182480832919029012e+01	-8.310344898361539379e+01	-4.083256881481650780e+00	-1.891954887462403789e+01
-4.874891480308875202e+01	-2.143215504191965692e+01	4.443649271722470928e+01	-6.739048945312359251e+01	7.704619654185603572e+00	-4.524097500721133969e+01	-2.661712259440872330e+01	2.067061292783825621e+01	7.448148199523700441e+00	-5.228495925157056234e+01	-6.194505162588327174e+00	7.154403350387515736e+00	-5.666998170466046503e+01	-8.826849520847167696e+01	-1.028384844842207002e+01	4.580549780253849690e+01	-7.202415131632135259e-02	2.750954582921291092e+01	-1.740428615444545102e+01	6.885353568409863101e+01	-1.640749837769707753e+01	1.307971421898332653e-01	4.963183632703768389e+00	2.922057598053422112e+01	-1.011374248165266607e+02	-1.108186991993292736e+01	2.650943677791441910e-01	-2.903513104848591553e+01
7.172825397585056884e+00	5.309922863563349438e+01	-1.379790877532547810e+00	-3.343028689417750776e+00	2.573153098546511686e+01	4.839546127556000243e+01	3.888285044156281067e+00	-1.738375517105535195e+01	-3.586512127738141942e+01	-1.787070128932909618e+00	2.276242124545749235e+01	-7.600166107015735584e+00	2.256120526087066835e+01	1.037914581101609457e+01	-4.110130036306270718e+00	2.579477779471354282e+01	-3.475794305826456565e+01	-3.311418535852234157e+01	-1.612999420826046304e+01	3.984408362460337827e+01	2.554468871667420160e+01	-9.399989727711900400e+01	2.980987835449768308e+00	9.831914573090237974e-01	6.880436787221741213e+01	-7.063130716260600517e-01	-6.433462800494486089e+01	1.402865732814138511e+01
3.956258848203056289e+01	-2.228446218483102825e+01	2.765678936322771619e+00	8.562985473838962136e+00	-1.277750252725857649e+01	-5.059618578737098638e+00	-1.512375806072325979e+01	1.087353459908998587e+01	-3.286782824211400822e+01	4.807056860864591386e+01	1.093050658041737222e+01	-1.495179573314551646e+01	-6.197716321085175650e+01	1.649730177399086273e+01	-6.745198385469793223e+00	6.508292005910473854e+00	8.157621102844653249e-01	-9.149577293787061194e+00	3.062246129829506458e+01	6.728441882519734918e+01	-3.779410764506790699e+00	1.241336083401215440e+01	3.812037948613357230e+01	2.665244487785750493e+01	3.117955035007932452e+01	-5.350486826595999901e+01	-8.085730689909718194e+01	-2.145300588271512510e+01
5.058356768481167620e+01	4.900374425910394294e+00	1.184362928174684981e+01	1.382230521471801694e+02	-4.316640514670682904e+01	-1.537161376838477445e+01	4.457915146768160497e+01	-1.383242194045427631e+01	3.371155323576300589e+01	9.155244029608071799e+01	1.379128346893861305e+02	1.789243745773942464e+02	2.550164609528047208e+02	1.397568523812971932e+02	1.394723280752698997e+02	2.532503473329723249e+02	2.061437290948902898e+02	1.707699939096033575e+02	8.437674039154279626e+01	1.609010463645397522e+02	6.854256299864141511e+01	-4.103568396021066178e+01	2.054344377238717456e+01	-1.920383313111675649e+00	-5.507743601437091741e+01	-2.678719502188728896e+01	2.513226036969036237e+00	-1.021795000602819359e+00
-4.728760600384838142e+00	4.508799083257385654e+00	-1.005566233754812089e+01	8.163094751723049214e+00	8.512084162718755564e+00	-3.810526101449243441e+01	2.865922344481617756e+00	1.066887137365938321e+00	3.399689781389685095e+01	1.682132521631944542e+02	2.558836139126724731e+02	2.862485047352146807e+02	2.544081966223309621e+02	2.850525987681926381e+02	2.675475434101086876e+02	2.584635161226567561e+02	2.489313596045019779e+02	2.572290205649102290e+02	2.671261922189879101e+02	2.338964324961378338e+02	2.700617632435529458e+02	2.523199906635770731e+02	5.243668193458584881e+01	-1.998519314406186709e+01	1.206984781867734569e+02	-7.654922991748026817e+00	2.086777232589204223e-01	5.313668243500824673e+00
-2.212459942126478651e+01	2.937796796931506549e+01	-1.384214154674724995e+01	9.353639038360357816e+00	-5.106170421538848814e+00	3.151462144142488597e+00	1.383516450253932639e+01	-2.896756829444677805e+01	3.673510414863655882e+01	1.927116853375788708e+02	2.966699243056402793e+02	2.508168231704764253e+02	2.662918875220671566e+02	2.440198752955733426e+02	2.473932672427708894e+02	1.585949262978772936e+02	1.378277531166687311e+02	9.212164555770249308e+01	1.287592870191093368e+02	1.587048740879641571e+02	2.358808453258743043e+02	2.254054595078806642e+02	1.942721248830624745e+02	-1.971731855130788347e+01	1.609546447703008809e+01	7.585369373559592532e+01	-2.450553783225467086e+01	8.686875797615891770e+01
2.499654394549868641e+01	4.455887273756956368e+00	1.143865427252980638e+01	-5.240024779088338747e+00	-1.278226270512438845e+01	2.342950519650512575e+01	1.740441930083471922e+00	1.699079495924496896e+01	-5.043461233437908930e+01	1.922376433107194771e+02	2.587497969801089539e+02	3.246246110691242279e+02	2.408708000817370589e+02	1.372535915870624876e+02	5.930110820560770435e+01	-3.488075524766422575e+01	-1.651860306131606393e+01	-2.935896476352738915e+01	-2.279045085894800948e+01	-7.280660968141138056e+00	-5.842459072458058245e+01	4.814778435053533912e+01	1.748657548211781716e+02	8.558166029679014741e+01	2.483029203599142587e+00	-3.199090770063955702e+00	-4.307344733694989714e+01	2.128452742855347690e+00
2.191120327512625821e+01	-2.381889979949669467e+01	2.079461773234828392e+00	5.011327803155026572e+01	2.820958027346886166e+00	1.857951092493320289e+01	7.887787461958822632e+01	-2.233515905008666280e+01	1.740419938952886980e+01	2.557183106019312788e+02	2.316992664904626054e+02	2.427726809095311467e+02	9.095665292294380322e+01	-1.733765622556616393e+01	-1.426566783167207575e+02	2.986418396347149340e+01	-3.993683032007457712e+01	-1.123480618356948391e+01	1.012496194408367955e+01	-5.904613566764178145e+00	-3.386304238442107106e+01	1.560644997270870959e+01	1.674609984147236474e+01	-3.496250721891270619e+00	-4.884289317841230371e+01	6.160416878435874821e-01	2.234443609590015001e+01	3.562542487212617459e+01
2.321681472181167294e+01	-9.368028147230065272e+00	4.022334454080004207e+01	-3.485701910319990660e+00	1.474384308836181745e+01	-2.273296171183802272e+01	5.155181952141961688e+01	-7.199415764940241047e+01	1.294865800500506339e+02	2.258504682511809278e+02	3.683849751734354072e+02	6.835301129493650762e+01	-4.539504170608839217e+01	1.811710482589156257e+01	3.446326362906172136e+01	6.178077249755414613e+01	-4.112835169270356417e+00	4.392800641234414627e+01	9.231662009915391209e+00	-6.504705843688106448e+00	4.405757608593530961e+01	-2.456467876043849330e+01	2.621496290086346903e+01	2.042697541360034208e+01	1.427947232122460441e+00	-4.223347630976213907e+00	-1.482362332465760701e+01	1.180915097275089387e+01
2.628137105598871148e+00	7.769380816039670457e+00	-2.217887507541341563e+01	-8.535416178591310299e+00	3.242125063205562707e+00	3.771924234945515053e+01	-4.505212377853705163e+01	5.822445125958178380e+01	2.904733180837735063e+02	2.447627091393636647e+02	2.428511568147131356e+02	1.901608341895601200e+02	1.430262018541881162e+02	1.188646362361816529e+02	8.761849267675901842e+01	-2.480194591793014780e+01	-3.323344986693673953e+00	-6.146844128550756636e+01	-1.190510983907323350e+01	-1.154983655410973142e+01	5.978627867289936226e-01	-1.738143974861410967e+01	-5.852513090111262528e+00	4.389680953042389433e+01	3.574567107565805202e+01	-1.361228889139083975e+01	-2.370327752038989289e+01	-2.101712453891307320e+01
6.871887498871926425e+01	-2.561965718207388321e+01	-5.870706619246400493e+01	-1.539325610019010426e+01	1.056235747502538302e+01	-1.133151555258585041e+01	4.242837557418152983e+01	-6.999742559548542964e+00	2.419486358309716820e+02	2.526764504255222619e+02	2.467710975435624334e+02	2.502343467168138602e+02	2.641219974371159651e+02	1.947697011201327371e+02	2.442489110163912187e+02	1.935002730532529824e+02	1.276664141362842884e+02	1.095328893749096011e+02	2.775349625529229414e+01	1.205551935710591849e+01	2.241584129640500134e+00	-6.429439702884731389e+01	-4.424041615590753374e+00	4.728402919371869473e+01	-4.593252989682383713e+01	-2.526315395014516696e+01	8.628985406665017344e-01	-1.547244480303944592e+01
-8.702245404392188632e+00	1.759495095251193686e-01	-2.807088693255481715e+01	-1.816605011343549458e-01	-7.389762670490322094e+00	2.141547213361474888e+01	-4.257779852900204531e+01	-8.508504599612891184e+00	1.498515287980261803e+02	2.745129913375510569e+02	2.209018458085742225e+02	2.459960175270255718e+02	2.654105663318404140e+02	2.332504934990614913e+02	2.338539328966252526e+02	2.830199024398136203e+02	2.564255820346592145e+02	2.577981465123644398e+02	2.522627576304881529e+02	1.854327644221600337e+02	1.621464113524067443e+02	3.437839843109180293e+01	-5.443715913630034819e+00	-3.640562990317211955e+01	3.157812571622990561e+01	-1.539227846910185882e+00	7.088763950595101448e+01	-7.594391972738525176e+00
1.402147271112620663e-01	-1.123794739805814569e+00	-3.540030483341056566e+01	2.072113201861385789e+01	1.276597673178233450e+01	-2.312987916001142708e+01	-3.475030664292435745e+01	5.840153544089847770e+00	-1.258650107135410963e+02	1.665075665500979198e+02	1.181138811024621447e+02	1.426962492477815374e+02	1.571696053039249250e+02	1.213711264655425310e+02	1.184458967821932021e+02	9.984444040851064983e+01	2.336244471118265551e+02	2.414994571112136441e+02	2.497088175628576323e+02	2.203742681980372708e+02	2.500818482150887974e+02	1.330038972564178721e+02	-2.299905295723403498e+01	9.338083148521656085e+01	3.665993146153548654e+00	1.399841054517973227e+01	6.078290757374295694e+00	3.271450169398457319e+01
8.329680217023280875e+01	-1.346264987977359340e+02	4.457401425789808513e+01	-9.200398480466962514e-01	-3.012283766352789627e+01	-1.641624418703050381e+01	2.210306921688236415e+01	3.586348003791825789e+01	-5.412731046287851200e+01	-2.606038551216623422e-01	-3.570845234282636893e-01	5.898375640453235924e+00	4.333114161728621383e+01	6.434981332552533573e+00	-7.125733763455605185e+01	5.985120943211493483e+01	-4.217092725375205475e+01	3.747314832440348198e+01	8.536145242581073944e+01	3.375768288682112370e+02	2.572113192126903982e+02	3.219633522536734631e+02	2.821051884780898078e+00	7.578941833648343840e-01	-1.075142316382987673e+01	-3.468075892195465570e+01	3.651071021307360098e+01	1.287749609838429876e+01
-1.367519069020184830e+01	-1.646861084417456311e+01	1.445073894784532342e+01	-9.150990286053213296e+00	8.071436338707840719e+01	2.789711680724506948e+01	-1.026322616400170062e+01	-3.589198013400746134e+01	3.409932206324209236e+00	-9.940002387355248104e+00	4.200107637138990491e+00	5.510860082196307275e+01	-2.051025739837578143e+01	-3.678551188421733009e+00	1.911121343726473754e+01	-1.414202786188239003e+01	6.268445399543338681e+01	-6.094950180740914547e+00	-6.099841516690479892e+01	1.772928981908173967e+02	2.236119469240348963e+02	2.374977490881842073e+02	1.280909266760618834e+02	7.925349118458209219e+00	5.650845094104414557e+01	7.297225557495242754e+01	-3.389518963455060430e+01	-4.236102891410331139e+00
-2.096107540125123592e+01	2.087732547891433299e+01	-7.657123014197605215e+00	6.351856530911544496e+01	-9.365334490735198969e+00	-1.249525849299229385e+01	4.300940075062467827e+01	1.448572365952994687e+02	-9.380909991657055969e+00	3.781538013861742265e+00	-8.025625356892003737e+00	1.284420425011490252e+01	2.625773037597408432e+00	8.761892555577542652e+00	-1.767505692474481904e+01	-6.648697918017650643e+00	2.865296703975402792e+01	-5.384458844995711502e+01	1.084858090082530957e+01	1.610015266085664223e+02	2.341909475252453490e+02	2.490510715416947392e+02	1.694075239534878676e+02	5.956766484356785440e+01	-1.208934959314316337e+01	-1.562850144570295896e+01	-6.146356042122611107e+00	-4.613300929773527059e+01
8.326599477190684695e+01	-5.164592431906540071e+01	-5.847855458936405171e+01	-2.003599349298347221e+01	1.250730896115750035e+01	-2.853663397833763327e+01	-5.345718173598459799e+00	-3.293920867636712302e+01	1.776441982124175567e+01	-8.967836592967179499e+00	1.192187682234487411e+01	-1.013178677972937862e+02	-2.333994707176033412e+00	-1.706131157760382422e+01	9.629006463823817086e+00	-1.197166273546776871e+01	7.884936012992262100e+00	-4.340868780290893625e+00	-1.748249780253437891e+01	1.876428294162762427e+02	2.500034411584909151e+02	2.414326920031134591e+02	9.427523938738828235e+01	-3.211489994608743359e+01	-4.662539175889575560e+00	-3.239874879109786221e+00	1.669043918399111348e+01	1.972501370734199844e+00
-2.810894305867100762e+00	-2.193712963044364983e+01	-8.175082775624042597e+01	-1.457643088508414841e+01	3.509932625827422470e+01	-5.369843482823911529e+01	-5.326167252628315651e+01	2.350294468699678063e+01	-2.323282217003395544e+01	1.021831063408153284e+02	8.712712258461191084e+01	-7.540394697319605655e-01	3.348514851995374642e+01	3.503136744715534689e+01	7.051278447478324551e+01	-7.820323847458559463e+00	2.723162087999406822e+01	-3.106585641844255008e+00	7.412517158927754757e+00	2.242221148276905467e+02	2.715899325199229111e+02	2.630424264620387476e+02	3.587535653385058509e+01	-2.328413975980667683e+00	-5.324462835696314178e-01	-8.989266247624692596e+01	-4.118637572505915223e+00	-6.833889249364277418e+01
3.695552288485355064e+01	7.943387791924021712e+01	1.534506574928105138e+01	8.135239855044076762e+00	3.825615340446938006e+01	5.505992523703578279e+00	-4.441135581009162614e+00	1.199988667346422488e+01	1.037495343557737897e+02	2.790236301589450250e+02	1.970118504022398724e+02	2.068619275460457061e+02	1.664822365891914728e+02	9.074467909482366679e+01	9.712164213969185766e+01	4.440404330579356440e+01	-2.031235697448474209e+00	-2.807035945242866504e+01	4.525167724801060132e+01	2.433027739681580783e+02	2.445618776968782981e+02	2.419624199178214212e+02	3.498438865898744154e+01	5.529857082500756249e+00	-2.242940223241564013e+01	5.032290043866063201e+01	-2.682229095125935103e+01	4.683238537604897722e+00
-8.797184580027921186e+01	-7.894319819745319933e+00	2.329361395286257164e+01	-3.474664042452118906e+00	-3.913020853229969021e+01	7.621718155899012359e+00	1.137921888741610843e+02	1.917404533181140209e+02	2.521753227292729775e+02	2.762230937705739962e+02	2.437794476552474521e+02	2.731681449938916444e+02	2.616021270577717814e+02	2.701202640674928830e+02	2.757687762919359784e+02	2.180079761629042423e+02	5.349080616694330104e+01	5.568300331281173499e+01	2.317840666188065768e+02	1.566872555886039891e+02	3.300189908572662034e+02	1.638609360248449036e+02	6.635304857249825261e+01	4.969781080561728004e+01	-1.252513313704701314e+00	-3.647729842255333210e+01	-8.819018814150374475e-01	-5.944409716171743696e+01
2.748936771633465881e+01	-1.574826232453218324e+02	-3.621680766321547651e+01	1.581491333321740456e+01	-1.866168463142423306e+01	3.393279165232006567e-01	1.571918866462444839e+02	2.763187083148399665e+02	2.247785412998692607e+02	2.533137545344116575e+02	2.959990506088985285e+02	2.459199235299846862e+02	2.123557695200358921e+02	2.083306750559686691e+02	2.372088849314605739e+02	2.507853183000832473e+02	2.715137703456759368e+02	1.716444907609835866e+02	2.496206536205981763e+02	2.297480096790362722e+02	2.470223786826523167e+02	5.713114161854098683e+01	-1.016804395606998090e+00	-6.179964735465687475e+00	-7.078990690349347581e+00	-5.027584844549692455e+00	-4.429650942936137170e+01	-1.952096936343154354e+01
1.173019295135888029e+01	-5.799489168103439063e+00	4.426801659171860592e+01	-3.744493683550077279e+00	1.823981871600336291e+01	-5.896055016119320413e+01	3.802430954341036085e+01	1.040605498402582185e+02	1.899764775037387778e+02	2.565593933654730563e+02	2.542033196553298637e+02	3.348018266003418830e+02	2.572536280291411686e+02	2.309011133759661050e+02	2.304009111210866934e+02	2.888443221219972656e+02	3.250478476406889285e+02	2.548791785140733168e+02	2.541572020753716288e+02	1.948732625113074164e+02	1.155056719659968394e+02	-8.256969003191212408e+00	3.983546740676312226e+01	1.210918650828991439e+01	4.069429864386576412e+01	-5.878140620768473923e+01	-1.139117813155799581e+02	3.623528470088285758e+01
-8.633141482598835736e+00	-1.344396134420937017e+01	-3.472241146688966040e+01	-4.595458428592567657e+01	-1.737675698822536319e+01	-5.454845649154385967e+00	5.684970465234329140e+00	2.874149793139066134e+01	-8.205531159472064573e+00	5.862928810251470679e+01	1.726142985387882618e+02	2.287987105707755404e+02	2.964626638170274759e+02	2.769097058264060820e+02	1.506682672487830814e+02	1.036771013942948798e+02	9.595506844119427114e+01	1.452357371160375976e+02	1.490598863339138802e+01	-5.925878920665866190e+01	-9.951825608002497603e+00	4.627168758317680641e+01	5.152001796348180562e+00	2.752460836170453895e+00	-4.973398602072810348e+01	8.542451733965589256e+01	-1.464995749289434457e+01	-2.519262770805815066e+00
6.603194214858529421e+00	1.126710944753701327e+01	-7.060048375888396066e+00	2.377216750752018992e+00	-3.595086458573513255e+01	-3.003759374308949859e+01	1.799353274662675162e+01	1.834060116550367425e+01	-5.818727025448811929e+00	7.711526832614075122e-01	5.204526524702554724e+00	1.175974991613649081e+02	-2.237369666352148556e+01	4.070071638966406447e+00	1.192672319070599052e+01	4.389209474340045603e+01	5.071132641688841147e+00	7.567968971171811887e+00	5.271603142060140579e-01	3.981839230089764214e+01	1.917484486103721153e+01	1.341050428578177289e+01	7.479699754304606429e+00	-9.446362838097638814e+01	-3.214183436484590928e+00	-3.038533630665925500e+01	-1.362518505845276593e+02	5.514219114325191384e+01
1.728904682909846890e+00	8.569878473660305929e+01	4.838331567855810533e+01	1.897879715540559786e+01	2.987371129656122193e+01	-6.454511461901390135e+01	-2.105680452785038170e+01	3.183735697938859133e+00	-5.042423157106422593e+01	-1.497730510771438617e+01	-3.242253236607815434e-03	-3.972909885821293585e+01	1.888212675864410217e+00	-5.894630787208407696e+01	7.228154050083334781e+00	-1.422097641665334145e+01	-8.674331802492327270e+00	-4.596549948474098102e+01	-6.365729119414068293e+01	1.081891133300277730e+01	-6.564482020738499735e+00	3.701520284018506857e+00	1.324971447496224997e+01	-7.356675386645500581e+00	-2.224278966819610304e+01	-6.844463438676609890e+00	-3.233487939033940251e+01	-1.151629630927155290e+01
-1.543646788342122989e+00	2.457939902164326185e+01	3.225745692688735744e+01	9.329297948715202793e-01	-1.766650050344666312e+01	1.261223360208858679e+01	-4.084527433256479867e+01	4.208740259330231481e+01	-4.333769118791491515e+00	3.110301073679295314e+01	5.516790580874583405e+00	1.544177017673644770e+01	-1.495874221163498419e+01	-1.281121806187064216e+01	9.702602824399590986e+00	-1.910795918664977933e+01	5.573383683049291193e+01	-7.431705351320587738e-01	-2.058081387825670738e+00	-8.466232416299272145e+00	-4.260544607386751892e+01	-8.190805342248248522e+00	-5.111390461746789349e+00	-8.733529183298058385e+00	-3.025502279931162164e+01	3.348209754316647491e+01	2.041374847143769267e-01	-3.499226066866477680e+01
-6.398897256247738596e+01	4.752016856268364364e+01	-4.884759654231757509e+00	-7.623289807813813468e+01	3.058446294681903055e+01	-8.683392051312682725e+01	-7.925120212010931198e+01	-1.960054644528247536e+01	-2.617407793436953511e+01	-8.515178227006325873e-02	-1.301434441562868294e+01	-9.219047002800561330e+00	2.762202919638016840e-02	1.355477377358307933e+02	4.987053668073814450e+00	1.652551812574735379e+01	-2.996468543330758649e+01	-1.198277899179246653e+01	2.838357922753997897e+00	2.792449583868300422e+01	2.834513471485729497e+01	-1.215513018399287937e+01	4.197674107817761069e+00	-1.467034398230912906e+01	5.250178879929387676e+01	-1.249663679189199428e+01	8.382480808899741476e+01	1.724497237708797215e+01


==> figure_tem/DPdata6-50.txt <==
3.859813088149186999e+00	-9.609654371746970680e-01	-2.392197977112946461e-01	-1.526093552302076883e+00	9.820456136841072547e-01	3.046984456630769778e+00	7.616526252370261485e-01	5.040412246157155884e+00	1.666812707895287460e+01	-1.700202230845296203e+00	-7.832995412111569244e+00	-5.356987843219688017e+00	2.822410929599562524e-01	7.224986059495339674e+00	1.291971805719856814e+00	1.206426098593339802e+01	3.445770979398110168e+00	-2.833830420492110758e+00	3.504797850766905309e+00	-4.281155264823313100e-01	7.668336520229032338e+00	-9.199617987928581542e+00	-1.032560041982072896e+01	3.938185151886379298e+00	-1.408923780572209239e+01	1.710985681897568389e+00	-2.530161027090334969e+00	4.474508174165650054e+00
-2.986076701680674184e+00	-1.485596295952541723e+00	2.203422932740710216e+00	1.480014918442766336e-01	2.440548610851411393e+00	9.724250789545864082e-01	1.943115185110794618e+00	-3.089060796858918989e-01	4.576888876790332183e+00	-4.928202358992019305e-01	1.286771706265817494e+00	6.479758128575722864e+00	1.234241413767123419e+01	3.219116028870399049e+00	8.926529861577320091e+00	1.122069511294921895e+01	2.273793981562866495e+00	6.953339631833356904e+00	1.309673480109205146e+00	-1.697831468190106552e+00	-4.811895844390446264e+00	-6.088915454356456092e-01	6.895914540459671116e-01	-1.404843584839502491e+01	-4.430995621551154784e+00	-6.607865830237420468e-01	1.856670179670350196e+00	-6.289374017611070400e+00
1.037739080048012408e-01	4.709032954752417233e+00	-5.613232230985905069e+00	-8.438289296498679093e+00	3.895141869277271240e+00	-3.893576010028008572e+00	-1.035679540378173158e+01	9.509537482646191364e+00	6.905982597161001380e+00	-7.243754489292180132e+00	6.279113170783450215e-01	1.027018598766131774e-01	-3.416517790553975420e+00	6.410029918979673447e+00	-1.342054331703172121e+00	-4.498700246936480518e+00	-5.413392533072372004e-01	-7.245729924164723279e+00	3.275776793613552673e+00	1.341880963955244810e-01	-6.512378316768965281e-01	-4.291890045249840746e+00	-1.417030108572210345e+00	9.940702522211896763e+00	1.345003334745528134e+00	5.619064828993472815e+00	-4.092256013997275232e+00	5.624950126568233344e+00
9.402221527302443427e-01	5.597730048092086186e+00	-4.815947312394898816e+00	4.268012301238725548e-01	-2.285184125549908490e-02	3.153487393771582603e+00	8.183191208941535066e+00	1.083591295799613086e+01	-6.455938057178469691e+00	-9.414556774445030918e-01	-6.018593469703088950e+00	-4.600151219624751597e+00	2.514591673421053386e+00	-1.039066698070973338e+01	1.162987115916650938e+00	3.189299995021571021e+00	1.108930498290521927e+00	-1.741533502572071734e+00	-1.092927367577535769e+01	-1.212324962582919241e+01	-1.550734810456229518e+00	6.093476911397543994e+00	-2.074027862992867455e+00	-4.784499988914006074e+00	-1.175077841473467277e+00	-7.841154017556516642e+00	-9.843678744007104964e-01	1.579687702779341008e+00
1.189169110822505315e+00	-3.470462770145679610e+00	3.221446344057858013e+00	7.445612895491654726e+00	-1.273216164954815177e+01	-4.656979640422583167e+00	5.700770107823576183e-01	1.365856336824403883e+00	-3.654470265560936681e+00	3.666880970799276440e+01	1.888042262673222069e+02	1.860801396264930929e+02	8.954689338944947963e+01	1.643813394657767768e+00	-1.029552023155135565e+01	-2.078651389862428811e+00	4.277884167106712709e+00	-2.630429265590285226e+00	4.432020084758155676e+00	2.005956306841573666e-01	-4.019722492830949179e+00	-4.255117136219782381e+00	-4.512516021273346167e-01	-9.445669558424169665e+00	-1.383987278278803412e+00	-1.605549439056177738e-02	-2.366771179103243750e+00	-2.339394315223093823e+00
7.132385154677844952e-01	-5.072572389865616316e+00	1.193022347632140212e+00	-1.117386418451649277e+01	7.338475362101873678e+00	8.798766314497949992e+00	-1.491970182553001401e+00	5.366887831617504823e+00	-1.076948819717248362e+01	1.820567062849281399e+02	2.497318105344361925e+02	2.546171624308514936e+02	2.311954551855067450e+02	2.358771998422742300e+01	-1.089282567627522269e+01	1.234086809547432356e-01	-1.823021505928809516e+00	6.770720017479402664e+00	2.006891214620817099e+00	-9.099892391088800769e-01	-1.238771129668379167e+01	-4.978069770659864446e+00	-6.837764823423130522e+00	-2.538372561720120046e+00	-5.328610098690475638e+00	2.880913916802363861e+00	7.566993705023084438e+00	-1.948957101525907731e+00
-4.473473048390855245e-01	1.829747842061642427e+00	-9.952886387899972931e+00	-6.604759100381254466e-01	-3.065962543756775904e+00	3.215462000559922817e+00	3.293513626820486095e+00	2.465240621773820973e+00	7.215371184702256357e+01	2.260958836658796258e+02	2.472746375871789724e+02	2.446245588248798697e+02	2.488270939265765946e+02	5.203463412868944005e+01	-7.326739021341704960e-01	-5.443375579889897509e-01	-7.113991835070872405e+00	-9.739306856474454932e+00	-2.149840789291619814e+00	5.767779649267270159e+00	-1.094172316460717909e+01	-3.645403917389536286e+00	1.712693228340929608e+01	8.511090409022704639e-01	-7.210246074010662198e-01	7.684724676323724246e+00	-4.550643686012830536e+00	-2.822421629573698354e+00
3.981352439186482961e+00	-1.684829869698025062e+00	-3.264482342151683536e+00	-1.038637352946596515e+01	-8.244460002715339186e+00	2.660717131762392107e+00	5.853409401319762395e+00	-1.786058176125186747e-01	1.836811453890748851e+02	2.544520922572911559e+02	2.585271146590157514e+02	2.535091906981878083e+02	2.601554196630851834e+02	1.605802170257356352e+02	5.397586114724522766e+00	1.720972933680253503e+00	-1.826242888324333080e+01	-1.046446035476114034e+00	2.614384340071417845e-01	1.094551682044633800e+01	2.348219995547604633e+00	-3.077786244720512876e+00	-1.054784796747022524e+00	1.182055848094199169e+00	-5.630519978468353059e+00	1.203199777525894199e+01	1.277372858736324224e+00	4.636372004703313010e+00
1.732024405850852267e+00	-2.250348223323659802e+00	2.555428648971423966e-01	9.245134245414112328e+00	-2.026889696146185926e+01	1.990295225762712228e+00	2.854086721158036966e+00	2.483171906748359081e+00	1.874104429122412228e+02	2.625054621087943474e+02	2.561998618508037566e+02	2.527224128311043785e+02	2.325407344301280261e+02	2.507001835286513938e+02	-5.981856301309067980e+00	-6.295655479821889777e+00	1.847033685006228276e-01	-1.900495955786650537e+00	-3.562443222914910002e-02	-1.033443751297442814e+00	4.231591451662024106e+00	-2.186242361978204318e+00	5.627360433576567011e+00	1.675655803651278219e+01	-8.316624387281592590e+00	4.877287279813789844e+00	-2.595014629146201734e+00	-1.048752848076062172e+00
3.856193888244880519e+00	1.359247453728415067e+01	1.375178294699207049e+00	1.336794663298189256e+01	7.060695536015078488e+00	-3.093571570390593051e-01	-5.840135232174388236e+00	-4.832230838001713380e+00	1.832556101947095897e+02	2.531451673065224099e+02	2.550764282440503337e+02	1.969303329754643528e+02	1.862253863524488224e+02	2.185316564971747084e+02	-3.706073852802691970e+00	-1.251940981972036182e+00	-4.272741608630768795e+00	1.251254202164075480e+01	-1.237249169316266872e+01	-3.537230238861103215e-01	-1.196496170959412630e+01	-5.520717754423798418e-01	2.376317520878097056e-01	-7.969809535508074028e+00	-9.618083107174847157e+00	6.047973765015226544e-01	-7.476794596021114625e-01	8.792859075222862586e+00
5.405855239394792733e+00	-9.326747327087643313e+00	7.009290991657490366e+00	4.207211497235480380e+00	-8.598125059406850568e+00	5.048305133148414114e+00	-2.389120694916057275e+00	-7.588132706065316313e+00	1.896114627148327543e+02	2.543490427419128252e+02	2.549753794616049163e+02	8.058415020753307090e+01	-1.457869462622870316e+00	4.377966136813459919e+00	1.297652241523473027e+00	-5.245459273070910200e+00	-2.691266904819904937e+00	6.193511729654112230e+00	9.332906092915190799e-01	5.509842647559469953e+00	2.765892823791718858e+00	-6.000990066777209364e+00	1.511932479915865379e-01	3.818392748949198889e+00	1.086930888177123133e+00	8.791259165316535729e+00	-1.293319982498455811e+00	1.318421079300409815e+01
-5.792916151836442040e+00	-1.283329084862358860e+00	3.472890215512805856e+00	3.416077435977178833e+00	6.521351774112177146e+00	1.365124766264193656e+00	5.722395404765574511e-01	-2.212095070862227342e+00	1.859950743496777363e+02	2.605872942389121363e+02	2.589000136352572099e+02	6.215883048462564631e+01	5.719218624783733773e+00	8.711919241460044816e+00	-1.435472670105436110e+00	-4.236818944943481213e+00	-1.087424985236129515e+00	-4.356982310769563327e+00	9.477283283694625027e+00	7.876810133477854414e+00	-1.723587067740362633e+00	-7.095004730142452365e-01	-6.243925391823372806e+00	2.915907811971267805e+00	8.368298317541414733e+00	-1.687710446940551057e+00	-6.247596599026818964e+00	8.605259513766972290e+00
-1.071403904922757055e+00	-3.828369182733343479e+00	2.829730997089171307e+00	-1.676432461752020986e+00	-1.397163904243689192e+00	5.825247962828529857e+00	1.087235574387407944e+01	-4.254093664661705354e+00	1.873548282199654409e+02	2.508593180040043649e+02	2.428433470502232581e+02	2.311848742282099423e+01	6.466474324526506612e-01	-4.504166123415769718e+00	-1.560754260299174634e+00	-4.932053938720077357e-01	-1.988146825958245145e+01	-3.251441200912107199e+00	1.504278266470238101e-01	1.770745904293838713e+00	1.229139830001946709e+00	-7.319405915473740087e+00	5.104455124327482718e-01	1.866566665204722197e-01	2.117060263313994550e+00	1.037671515911057085e+01	-1.043630285022404847e+00	-1.176769330168654593e+00
-6.263663457288259018e+00	-3.623455219487183854e-01	7.076801382317223776e-01	-2.424406356577343935e+00	-2.623359605089361501e+00	4.525604775492899634e+00	5.081578390580220983e+00	1.454359394461752686e+01	1.339247471435256500e+02	2.537006137943417343e+02	2.571969148426676384e+02	8.106550216303112677e+01	-3.578807150143270555e+00	9.123531293876009585e+00	-9.536366095727731862e-01	2.004315435048779737e+00	5.284049177070118120e-01	1.909426322324894398e+00	-5.396088584045373615e+00	-7.684509966497560463e+00	1.886460662792240894e+00	5.118950605850882241e+00	-1.052502900579333378e+01	-8.621542155151285414e+00	-4.298625689043868547e+00	-3.245975662726744204e+00	-1.450031465403756048e+00	-1.656679278389681098e+00
-1.701696886878399484e+00	-3.619145138022987762e-01	1.591981957955687366e-01	1.419894142840593954e-01	6.253653417962825145e+00	-7.822460451696781059e-01	3.998181364125853232e+00	3.091005389851200214e+00	9.844467396945579196e+01	2.506931755724130539e+02	2.663541791585479359e+02	2.481503528447809401e+02	5.182539917898630932e+01	-2.083837811310002286e-01	5.048151772370454538e+00	-1.843407685196123413e+00	4.519776496635299345e+00	-1.134611653712267199e+01	5.920514467089545541e+00	-2.068987000892657857e+00	6.990305081299675294e+01	1.392721257762676714e+02	1.135737325084260334e+02	1.164878463021601718e+01	1.442460131314564631e+00	3.960071689066679834e-02	-6.994175545999687937e-01	-5.453489157922748465e-01
2.634743977325878506e-01	-7.293177691262375362e+00	-1.374581111668329925e+01	-3.004178926506739344e+00	-5.309145473993286402e-01	-9.623205643848670165e-01	1.077441178725404569e+01	-1.409551091159683356e+00	3.185120710108876452e+01	2.463857789154693592e+02	2.564018732785057750e+02	2.541913155266283013e+02	1.038791004442393557e+02	2.717778093752465374e+00	-1.432768850149808815e+00	-1.622847085883573826e+01	5.126794074186781458e+00	5.497458572508188368e+00	-1.202916200963494298e+01	1.100460548619812613e+02	2.558525571255827344e+02	2.559875032406811499e+02	2.524194434855264717e+02	5.659050413284192160e+01	-1.093604493773719710e+01	9.207431400041150127e+00	-5.077650276560666143e+00	3.216034258895492659e+00
1.546265793028334334e+00	3.281966620435285087e+00	-1.384848272184578288e+00	4.192753214859147870e-01	3.250965270591581913e+00	-1.384985548390795707e+01	-4.549691380968813870e-01	7.714555900987726922e+00	-2.102402738780544666e+01	1.376144581655634909e+02	2.305721033510764357e+02	2.507968510306498615e+02	1.905876851807875880e+02	1.322470382788598853e+00	-1.348165971373578020e-01	2.629496099665319941e-01	4.423679927560585590e+00	-1.387370261929671500e+01	5.196156974007324436e+01	2.499728840073703680e+02	2.596560375017436400e+02	2.575207547589487262e+02	2.557484366165687391e+02	8.776052343346894702e+01	1.152780319750334348e+00	4.049168076934316574e+00	4.786440020704890053e+00	9.435917324977356913e+00
-8.914714994522180191e+00	-2.744424505187051277e+00	2.050948549651928854e+00	9.429107587681466729e-01	6.578065505352555853e+00	1.025205919121080056e+00	-1.290100053644927058e+01	-4.815403901783845697e+00	8.349810166296078515e-03	7.857038957704118864e+00	1.168361918721757888e+02	2.578659222040369627e+02	2.399550421806375198e+02	2.018190504042834164e+02	1.376160046139112580e+02	5.060360175294479745e+01	8.605664048483579620e+01	7.835654900853195670e+01	2.195689979813712966e+02	2.554201669156165053e+02	2.532890509558126269e+02	2.540766114684080605e+02	2.569284042859215447e+02	1.900275275121610008e+01	-2.046607849985311312e+00	6.375682195857193868e+00	5.054178801460217585e+00	6.054693161132695955e+00
3.485315131441260483e+00	3.923235640212292097e+00	-7.889105848392998332e+00	-5.690774223550575606e+00	-4.008478183547413032e+00	4.375916016391836333e-02	5.042273442987762699e+00	3.070055546666734081e+00	-2.339248739996425908e+00	1.250354253142816141e+01	3.444602261782320340e+01	1.814891903767813801e+02	2.554130731933739753e+02	2.420509539906395844e+02	2.573573173101872271e+02	2.613090859740108272e+02	2.562308155001835530e+02	2.527673088112605058e+02	2.466149550964736932e+02	2.516613028315233862e+02	2.491191765170878796e+02	2.282819010901422700e+02	4.983981609479890551e+01	4.471355063854728584e+00	-5.071259299789358188e+00	-2.099924240818119792e+00	-5.637041702716314440e+00	-1.035001277612161275e+01
7.427819147831666413e+00	2.189028024342081657e+00	-5.195623994486920916e-01	-1.481536909116887013e-01	2.510881307929010209e+00	4.237503204357278563e-01	9.871970945178806245e-01	2.077276466573324765e+00	-2.136448639487803725e+00	2.669035032661537965e+00	-5.736697512137373778e+00	3.979912701930721397e+01	2.343839793649838157e+02	2.439125170086807088e+02	2.513606190621343330e+02	2.442067549243158169e+02	2.525972174542987432e+02	2.549023302162111122e+02	2.573544417008181995e+02	2.568130609120297549e+02	2.208943879507070278e+02	6.610548499662149879e+01	-2.524360590603828225e+00	7.293388649512510646e+00	4.011805643509537944e+00	-7.325589970084141811e+00	-6.066039578096291685e+00	7.786620396972863567e+00
1.427763525316727344e+00	1.141608692613348408e+00	-4.086873853092536812e+00	1.312817146171452443e+01	-3.642764702493135776e+00	-1.387159439934286453e+01	-3.127758999367688642e+00	6.831973715417372972e+00	2.452906582884290199e+00	4.134069266256764408e+00	-1.623245826228293318e-02	-5.595797265896920614e+00	1.330661387222687431e+01	6.578521637711105541e+01	1.581218360910503122e+02	1.377172276198687655e+02	2.034528930119364247e+02	1.867537814545484594e+02	2.562220245632981914e+02	2.569696565426081065e+02	1.866637155672899837e+02	7.413705367733101070e+00	-7.609057398542740103e-01	2.457523968358456823e-01	-3.195922199224922711e+00	-8.635337684814645698e-01	1.264446364023081060e+01	-5.966816645955575815e+00
2.586295139306786783e+00	6.833132535095969295e-01	-6.857482277474301613e-01	-4.275401571747396545e+00	-3.333770412963411811e+00	2.332250114484368808e+00	-8.037780409644632584e-01	6.139832067052112263e-01	-4.580568295904755338e+00	9.604737963156477321e+00	-6.075746817957248247e+00	1.947806670240671556e+00	-3.924456466325817239e+00	-3.909952242989992666e+00	-9.363775306180989189e-01	2.566787070841349827e+00	6.641138410245295276e+00	1.080571851931552203e+02	2.625166917702413230e+02	2.535810974450996298e+02	1.724750688391232814e+02	-6.346725869984896740e+00	-6.670355191772711079e-01	6.138801061440741336e+00	-3.529193116427132182e+00	1.241567212326900149e+00	2.794092547658812098e+00	3.204324330715743407e+00
-1.451883808177371371e+01	4.805980714006766519e+00	-2.912271545849368870e+00	-5.652824338169044616e+00	3.563079152651987158e+00	5.636982796968650788e+00	1.768378005323959057e+00	1.009561848329519584e+01	1.409248345994512430e+00	1.161845233538012501e+00	4.564588528493805697e+00	-5.964320440804103285e+00	1.918795168710610288e-01	3.664551715984957769e-01	-5.119093012128480780e+00	2.334161269586485954e+00	-2.965242802939143552e+00	8.212341296802730284e+00	2.225859671453362694e+02	2.513294530605554655e+02	1.775424326528666938e+02	-1.443818892237537632e+01	5.341127546234320178e+00	9.431967785566117701e-01	4.798508790525548129e+00	-4.824238207931166755e+00	-1.217896265037407444e+00	-2.120529595565692205e+00
7.059829337608488409e+00	-1.542880503324591590e+00	-1.388072562871000448e+00	-2.695007873110009999e+00	3.029827825489239124e-01	2.605922969328841710e+00	4.354530680768209372e+00	-5.658984261553722916e+00	-2.807220896992780546e+00	1.448629379080841550e+00	6.448791448932926329e+00	-1.035104511364402491e+01	6.440169526887050466e+00	4.404802171666834631e+00	-2.940092841654630806e+00	-1.464151415169971271e+00	-6.103635233161687879e+00	-1.190646750123412811e+00	3.810459866884402658e+01	2.152553525501224954e+02	1.898339561692978350e+02	-5.464213802915751650e+00	6.922419159305552849e-01	4.173485134947120256e-01	-3.405792801034962292e+00	-9.965120379484673774e-02	-4.209970686357747738e+00	-2.683832200932199541e+00
6.681905082742402691e+00	3.326638673965437998e-01	5.603937132185722980e+00	-4.204239949407479138e+00	8.115676094056303302e-01	-1.534189089719301569e+00	-7.322312574644014305e+00	6.353942293473265224e+00	1.798875654606213459e+00	-2.522855983877662744e+00	-8.788527609986175548e+00	5.485364911986751579e+00	5.092876920445964295e+00	1.654262352373918787e+01	1.037115381473072473e+00	-4.368649647006652148e-01	-1.051348446175100726e+01	-3.940836871451726342e+00	5.305744128316817410e+00	-2.511175809882484344e+00	5.832046515471372317e+00	-1.971120500461279734e+00	4.148907276009893508e+00	-1.405451014862825687e+01	9.923565006820759746e-03	8.535284779534126898e+00	-4.455606917653068599e+00	-3.738616467736958882e+00
-6.312837883073214584e+00	3.632192882988783733e+00	2.687627448459270596e+00	2.853662150863127689e+00	-1.745692933891889398e+00	-9.651653167285306978e+00	-4.592130603305932368e+00	1.365853047543447163e+00	-4.380389396982047878e-01	-2.100326725408704132e+00	-3.560021263437924244e+00	-3.328995233137384435e+00	-4.950852459526981164e+00	1.198788433712452806e+00	-4.785620132607926180e+00	-1.303880955882630754e+00	9.976617731159270974e+00	-1.376736110168525151e+01	7.058895243338476178e+00	-9.252668209649024256e-01	-6.509482389189086282e-01	-1.703611391437682254e+00	1.365113479035742650e+01	1.828438256240426385e-02	2.255405569849721914e+01	8.604553633536575319e+00	4.247850574044631955e+00	-5.989843102999535596e+00
-6.792409217231319962e-01	1.078657755291091203e+00	-7.446357268966162790e-01	2.596916472199271464e+00	-2.014329496407239350e+00	5.419226646411118509e+00	8.569603446368811106e+00	1.148765549430171146e-01	2.038391894591978559e+00	-2.761002145064716196e+00	-2.722515172957349794e+00	8.301202354308273357e+00	1.983274516481720484e+00	-1.164012385104089997e+00	-1.128443427456402581e+01	-2.291050148861828450e+00	8.238664028400032535e+00	-1.099158525703606948e+00	-2.479127583112860744e+00	4.037877665778685454e+00	6.216898530814509272e+00	1.402419255277574628e+01	-3.155022473281469342e+00	3.033800972501740634e-01	1.686133448794756129e+00	1.810165652024921812e+01	-9.631385325478568404e+00	1.057799012473093381e+00
-4.067207800645427085e+00	-1.959162441396959276e+00	-2.711562666858446380e-01	3.694865702574807287e+00	-1.057612526350424131e+00	-1.571974197826483843e+00	2.699162447466757708e+00	3.414474235767302357e+00	3.528325537167854797e+00	6.075581900071655106e+00	-4.981369916429197353e+00	1.322626067887350487e+00	-5.094348601123394715e+00	2.743317249099841426e-01	3.897036187191822432e+00	-6.992655809576396209e+00	-2.307055123258095808e+00	5.685390307019956957e+00	-7.097162976862867012e+00	-7.642462202161927065e-01	6.803413327971313151e+00	-5.260643210729900154e+00	1.436335166169205646e+00	1.112737672942996303e+00	-1.031490841543070580e+01	1.502332085034205988e+01	1.507637428808408009e+00	1.600236861506610486e+00


==> figure_tem/DPdata6.txt <==
-1.688803058815956959e+01	1.362617228265134806e+01	-2.560747142774575025e+01	6.097976330147415780e+01	-4.913352740550692488e+01	3.499134638547411136e+00	-1.646143720277616396e+01	-5.835694144304778952e+00	-3.225544723204895803e+01	-1.934120965157552874e+01	2.802147882656713107e-01	3.465717573052167921e+01	1.535981819447693297e+01	5.479941079450338037e+01	-3.459517392282479875e+01	-1.935829504656508959e+01	-6.937430341615711882e+01	9.354113756187585338e+00	6.513322647124626030e+01	-3.843363282956153881e+01	6.371712284895622957e+01	1.050216287318216928e+02	1.238997361593160385e+01	-6.216811161061024649e+01	-4.886971310467813190e+00	1.033688842659043061e+01	-7.942658449925769304e+00	2.199173494680145557e-01
1.214326165241561739e+01	7.203478474387940089e+00	2.347590118012601224e+01	-5.441150215109200161e+00	-7.586398049775866514e-01	1.556440115184622464e+01	-4.831144813207099986e+01	-9.307776310656009855e+00	6.827450678241788751e+00	-2.430332593670915742e+01	-1.666650551809416569e+01	-2.951224201504739852e+00	-1.107940495753924637e+02	-2.347882996205929995e-01	2.335823121471541342e+01	-1.495176898039600033e+01	1.887846147108676220e+01	-1.163273920405965178e+01	1.228109139611923162e+01	-1.350894773030440632e+01	4.187104224977633748e+01	-3.754223853690400148e+01	3.217874971714546461e+01	4.334475522952993742e+01	-1.213199532901582778e+01	-3.207692397261929074e+01	3.627244747571308214e-01	-5.431932765667919938e+01
1.163957808811392525e+01	2.035432412939389124e+01	7.711651410928663353e+00	1.714076503450473155e+01	3.723000289665455398e+01	-2.250776500411471659e+01	1.219628110027898948e+01	-5.778027274662264068e-01	1.301593989740102053e+01	1.697747860524239627e+01	1.358055744561982614e+01	-2.568398038140333295e+00	3.757142738461382692e+01	2.920473778293222367e+01	2.537096826736323862e+01	-5.871723832452158121e+00	2.782085533966385427e+01	1.428377223103940707e+01	7.055165601184758550e+00	2.910975048755850558e+00	-1.528215713455493052e+01	-4.252366801120128770e+01	-2.622639396679796420e+01	-2.684032491106738405e+01	2.044492385318549310e+01	-4.357893959215923729e+01	-3.818909057397228679e+01	-2.775004103762224972e+01
-2.951011467104568453e+01	-1.422490120996954932e+00	-3.525530496875097697e+01	-1.036223447141819420e+01	-9.448192030150858045e+01	4.356856258778028490e+01	-1.151241652975263463e+01	-3.383620707882952416e+01	-1.027849811430547078e+01	4.126166719430176499e+01	7.019125171033106625e+00	2.634557045336467951e+01	-6.276437416840435546e+00	3.476565978734922169e+01	-1.948842137355905280e+01	-5.239415139978228275e+00	-3.548714408257598762e+01	1.225312221591669015e+01	-1.807420365005409835e+01	2.263292416570786170e+00	-1.849449171111387713e+01	-3.846500893243468511e+01	6.024241883297404954e+00	5.437288619804281353e+00	-2.573335782060691201e+01	-3.518810529073453353e+01	-1.737995871912231927e+00	-1.320872934375508478e+01
-1.119933753363471851e+01	1.195412296440117750e+01	-1.267403363439128405e+00	1.324551834114664750e+01	-7.621136862069668894e+01	-1.599676885730546161e+01	1.079799753938220519e+01	-1.238758646697728238e+01	8.067549205652953859e+00	1.139144159204468920e+01	1.733791545158618987e+02	2.730701951414539508e+01	1.587270204583529107e+02	-1.183519578023013530e+01	-2.080713812512737348e+01	2.489413440275059841e+01	-2.127257672743449390e+01	-3.466852470642284345e+01	-4.164352261481592876e+00	-7.660319566891156118e-01	3.833872504742347420e+00	7.487605551706860041e+00	-4.888802373933589251e+01	-1.977085407151106011e+01	4.166851691249299705e+01	7.696745467021239406e+00	-1.246800642885637700e+01	-8.384129332342963892e+01
-2.209533123650886921e+01	3.041353453506894411e+01	-7.329817403251635000e+00	3.320611479443067537e+01	2.278858287867079113e+01	-2.972406717527813669e+01	-1.151073982130674445e+01	-2.013918050577319008e+01	-1.795680018824500479e+01	1.943278334338390323e+02	2.303000529174539110e+02	2.187703635171419876e+02	1.969926438218841156e+02	3.972633007783471015e+01	-3.422648677595355338e+01	1.081372810688399966e+01	4.988795587525282116e+01	-1.316779232290332686e+02	-2.512294773705514217e+01	-4.281189995331713050e+01	-1.602775949064380256e+01	-1.632340977758981282e+01	1.798124045942741489e+01	3.110229966406674507e+01	3.692695532081728516e+01	-1.615264825937406457e+01	-2.362025538673158209e+01	3.702244074755062542e+01
-8.295118629491341267e+00	2.820311856945751572e+01	-3.450280070768631902e+01	-4.175448592001327341e+01	-2.466579372721920649e+01	1.019849243564607377e+01	3.344298711048255512e+01	3.496042299602081904e+00	6.840140411175087820e+01	1.734910707134120855e+02	2.210113522657375427e+02	2.434406852458988340e+02	2.738209965627402198e+02	-5.419771642266951517e+00	-1.873113207724408014e+01	6.419699413704987023e+01	1.633135912122712341e+01	-7.027028670359455020e+01	-2.543622216817796655e+01	-7.416950613927979497e+00	4.134264013561188023e+01	-2.404108976284527355e+00	-6.301607979639408086e+01	4.312789380790785110e+00	9.880610519188596896e+00	1.501231469786180526e+02	-2.469071125268746414e+01	-3.277637029862766127e+01
6.899976082102591279e-01	4.793383764998927710e+00	5.839905691847821601e+00	-2.270234187305798912e+01	-1.347240660023130943e+01	-1.647216566737458265e+01	-7.070108451630868984e+00	1.131432386123177736e+01	1.918775910377178775e+02	2.514969729503905853e+02	2.530580402262816051e+02	2.424782703608329086e+02	2.227343241719284777e+02	1.751326167566606387e+02	-2.984052056187828939e+01	6.984303644481236972e+00	2.386724731883996142e+00	-1.823358028157623068e+01	-2.744676843796305832e+01	2.339333349551851171e+01	-9.202026426472434650e+01	9.431705850058141039e+01	-8.206400003310255542e+00	1.383837144018168175e+01	6.678375313076506359e+01	2.311860235622068771e+01	2.821592528151202828e+01	-7.159106642534180942e+00
1.142118605220200038e+02	-2.515618513837947035e+01	9.975323456567817715e+00	8.656556532510317759e-01	-2.065499172162320818e+01	1.262201875847657284e+01	-1.720890966569359293e+01	-1.358584195738389067e+00	1.587592316438546618e+02	2.980199385585510754e+02	2.910717057815922999e+02	2.457959800462232920e+02	2.392091575000196144e+02	2.421374795683412060e+02	9.276762730345032182e+00	9.323553751875552464e+00	-8.943175400842465095e+00	2.414875049840799903e+01	1.036779264501482700e+01	-4.566916677201429309e+01	-1.550853639414064666e+01	1.498956078494668454e+01	-4.844652479231115194e+00	-7.725594014053114300e+00	-4.011517471472766516e+01	1.938595544262274828e+01	1.831357426888593665e+01	5.642674759920296879e+00
1.176828759753994902e+01	-2.356794554722899004e+00	2.606682788861912314e+01	-7.659069803611130567e+01	-1.563207313000259546e+01	-7.191339115959208605e+00	2.888620827479936182e+01	-2.674122153967269355e+01	2.140907304085747000e+02	2.634279363896537234e+02	2.089299779158334047e+02	2.205293213566191071e+02	1.308426694007100934e+02	1.606767271760954543e+02	1.753090498578830747e+01	-1.915830666391121184e+01	-2.736539957316550442e+01	-8.065827386618769879e+01	3.296126348180596466e+01	-5.351525469212987218e+00	6.121870297862849952e+01	1.321386888121280201e+01	4.500170800706721153e+00	-2.083057518821973542e+00	-5.606455539186461579e+01	-3.944148131433618687e+01	1.424895859784871099e+01	2.762546648746987898e+01
3.144234708325520344e+01	-4.639748392857717363e+01	4.626197670807882467e+00	2.532319112980924558e+01	-2.030669352724293830e+01	-3.584580721585427199e+01	-2.148008206864719050e+00	-4.219768509440699233e+01	1.910138654959265239e+02	1.544302413263883977e+02	2.491831586371599485e+02	6.159230269569933114e+01	-6.254982559252786345e+00	2.604140171600784015e+01	-1.513243187123363320e+01	-3.098185011726701177e+01	4.376531032641660346e+01	4.166653962724844007e+01	3.939686686691905138e+00	1.359553458954346539e+01	6.373285070219584014e+00	5.007422339886288043e+00	-3.253823356077947437e+01	-3.842239711702623683e+00	-1.230579382226999741e+01	-3.414741321743581892e+01	3.076592068477623343e+01	2.431186046495346886e+01
4.314263075772817047e+01	-8.506426475297567791e+00	3.211563211226704340e+01	1.928529663745199230e+01	-8.158260997576360296e+01	-1.139773080876420863e+01	3.127197855828676598e+00	-1.482820212902126755e+01	1.973482448701712428e+02	2.200181087150313886e+02	2.292824645614746260e+02	6.374536871328313481e+01	1.977914785074552095e-01	1.270258977065095074e+01	1.995807003800925017e+01	3.926161547061911961e+01	1.688141693679726174e+01	2.566819246153401402e+00	1.703246235439583955e+01	-1.732435942968265863e+01	-2.604158322179787710e+00	-2.904023054952463312e+01	2.201696625215096859e+01	-7.025036597355179602e+00	8.294788946031145471e+00	6.524471857849788137e+01	-5.004035100268331426e+00	2.087379827247680453e+01
-4.290032668190551135e+01	-1.132203560417220700e+01	6.175975595881353364e+00	-9.209782221904790234e+00	-3.606056595651618579e+01	2.072121674362697874e+01	-2.238160896303763803e+00	-7.011391058410536914e+01	2.201780345020980860e+02	2.167732964954301451e+02	2.454224531809284429e+02	3.973558471745537446e+00	-2.685621515713502561e+01	1.316445978825552698e+00	-1.290186785347014009e+01	-1.657476169993149995e+01	-6.381632092404394285e+01	2.998513594457615028e+01	7.164823054495683685e+00	2.557673140544008561e+01	-2.585134600404045457e+01	-4.026919877502359668e+01	4.842415938660583841e+00	5.999502369916196187e+01	-8.798928960798713206e+01	-6.447518438194852486e+00	-7.031818006963200807e-01	-1.044656251200234465e+01
-2.292224381910806130e+01	-8.255715670222068425e+00	3.102634251538961774e+00	-3.286893165724772814e+01	-8.904975428375694335e+00	9.186596264011885893e+00	1.071324863583239733e+02	-2.076417704003344511e+01	1.008706107471718099e+02	2.448288267577864872e+02	2.511901579926546049e+02	5.850496365167781931e+01	-1.696979474300098900e+01	-5.209474765079583136e+01	-5.445352833226490930e+01	2.002888226186314924e+01	6.468980574380939430e+00	3.076921051776470684e+00	-1.364653048275637381e+00	-5.627049575609395227e+00	2.619355963862604142e+01	-5.774391804284997676e+01	-2.176069493267504029e+01	2.971244908822287534e-01	-5.373925674071276148e+01	-1.964975569227288688e+01	3.254980272941078834e+00	-2.327623452384422009e+01
-8.019658545563258301e+00	3.053013800258224464e+01	-6.834120913762032901e-01	-4.887471492843310727e+01	9.381597984426930381e-01	-5.533501563655785382e+00	-4.272760404252760935e+00	-1.853944806689464286e+01	4.232080045240851263e+01	2.888940378405717411e+02	2.266127394894108988e+02	2.399909533619707815e+02	6.424514179597886709e+01	2.052401146621899386e+01	9.247527913494311136e+00	-1.792120359221378856e-02	2.007177453281680002e+01	-7.114262868776275894e+00	3.947883098070313679e+00	6.334850224298923393e+01	6.269969915511693870e+01	1.030448488789799342e+02	5.594232933374068750e+01	1.851403231815467976e+01	-7.934538494118656615e+01	1.173552911362731876e+01	2.397059138772442566e+01	-1.389406178910832068e+01
-9.177122686116206296e+01	6.727860981762280979e+00	9.587435995240516817e+00	-9.474795823641966308e+01	-2.206440621377511135e+01	-5.138067343796713260e+00	-2.450898563460070889e+01	1.559714432294839526e+01	4.410885538380182425e+01	3.025719591208606971e+02	2.592721346094598971e+02	2.389572883043659886e+02	2.024754123499226353e+02	-5.979761481573583559e+00	-1.170751506350277538e+01	-4.603574447555796034e+00	2.895581210873326938e+01	-4.024694775152023141e+01	-7.515022566933655668e+00	7.666317830880103656e+01	2.355760917905017493e+02	2.701938479459427072e+02	2.490208131244440608e+02	6.007594430146557585e+01	1.059419530129675024e+01	-6.734759236979473940e+01	3.077172148789050610e+01	-8.014624608703240938e+01
-2.032888500888998706e+01	2.295964132107788824e+00	-1.898330526875706425e+01	8.357037611397236887e+00	1.244531221071397198e+02	-3.379265970441854705e+01	6.735109659746592570e+01	1.457475999140734757e+01	-3.960679879179033946e+01	1.411850355677538289e+02	2.636748295695960564e+02	2.366389685404495822e+02	2.134610381846568146e+02	1.946076113637263560e+01	-1.764638723675856724e+01	-2.173810219031843971e+01	9.892699420200289140e+00	-8.611862937868318113e+01	1.233893269459012885e+02	2.821105787216094996e+02	2.619852195523985756e+02	2.600012152522937185e+02	2.547401720771046030e+02	1.180916842038905372e+02	6.679314200216492026e+00	-8.588230906336873360e+00	6.499374209513422329e+01	-1.976057201309859579e+01
-5.437479577909080319e+00	-2.290862963178138312e+00	9.595644946200444780e-02	4.238602237365893188e+01	-6.139766580531667728e+01	2.924223019405616686e+00	2.765525865983239129e+01	-4.192829049479253278e+00	1.752973370988676649e+01	1.380485398752790416e-01	2.437012619075314035e+02	2.653050599582460904e+02	2.364433125477577846e+02	2.532787520668320269e+02	1.491903114331466327e+02	6.106475815031426180e+01	1.196618859840786229e+02	7.554259630524796876e+01	2.236507822908361334e+02	2.402750001604669592e+02	2.778035302360173660e+02	2.568322403715513929e+02	2.285421889962166517e+02	6.006715452431538438e+01	1.542568238276516901e+01	1.707192933979433391e+01	-9.139029914401389121e+00	1.325645401548530700e+01
-2.986045200316086223e+01	1.235635488964383200e+01	5.042375042117953399e+01	-5.096232095179897215e+01	1.100819328451589207e+01	5.777318254267360231e+01	-2.072797405755564526e+01	-4.689598010442017539e+01	-3.129969020824245263e+01	-1.396897540430420861e+02	1.211617362690686832e+02	1.273129749247587483e+02	2.757209965675629633e+02	3.150957442448795973e+02	2.161851760368749922e+02	1.839720427261586906e+02	2.592015077444330586e+02	2.717561518771319129e+02	2.522215824508136848e+02	3.059982719850200397e+02	1.936309193711092860e+02	2.343977149424216861e+02	-2.545446376497864094e+00	-2.240712219916106562e+01	9.152974827491092924e+00	9.948025361618469731e+01	-3.962899675215306416e+01	7.717867969967419128e+01
-2.511983830034015241e+01	2.140168254993002606e+01	7.890243973007371459e+00	3.299334603587097092e+01	2.037274045723247085e+01	-2.017409510818445995e+01	8.724438441459953708e+01	9.186499537387152259e+01	-2.863250939598724187e+01	1.478334849176095815e+02	2.262705673778461346e+01	6.008466811240052863e+01	2.010373640784713984e+02	2.547869070897002644e+02	3.837375109911077402e+02	2.474781587186122636e+02	2.235355491453873071e+02	2.741891678657298144e+02	2.886785171496355815e+02	2.338943224347636374e+02	2.198950099238521148e+02	2.359778446449015377e+01	4.923447355601830822e+01	-1.254361934617250984e+00	3.528692695518436295e+01	3.143994788066237334e+01	-1.272422995050222028e+02	-6.383530883636686326e+01
-7.684281607201764785e+00	-7.944327378301695219e+00	1.682700077181348064e+01	-3.286733556012686108e+01	-7.621963142703047822e+01	-5.334044680168165797e+00	2.495834741927279410e+01	1.952538414726732174e+00	-3.760658460090446464e+00	2.304931575000040311e+01	-4.274138672902287794e+01	-3.647150243204891495e+01	2.459565662393057295e+00	7.139155636405506300e+01	1.011948606043400218e+02	1.343355832992796479e+02	1.684876288808041238e+02	2.174222132970178905e+02	2.614090757494954005e+02	2.726095595172761250e+02	1.253481491191758153e+02	1.477746466117983282e+01	1.926247592193428915e+01	-5.469041715550976335e+01	-4.191861217495029734e+01	2.108146779833182105e+00	1.950501102206320669e-01	8.567994359771735624e-01
-2.813171649257956375e+01	2.934467239781685777e+01	-2.146805934431536400e+01	-7.592688899332541430e-01	-5.657170697007661175e+00	4.585011558689632061e+00	7.198018435851898289e+01	2.575382244715624047e+00	-8.125086619854295122e+01	5.443098683808435645e+00	4.291656923463412099e+00	3.557823953391645944e+01	1.644946457474454782e+00	-9.754186641513374667e+00	1.157579282448411639e+01	2.054057074419650419e+01	4.028025240320947553e+00	8.871606119841030136e+01	2.480135254793901538e+02	2.374492745214840568e+02	1.929288868580172220e+02	1.183699954540352550e+01	-7.327857640042049425e+00	1.178908978931904095e+01	-1.753972310443886684e+01	5.230838352782379985e+01	3.542177814846834849e+01	8.554649252414668581e+01
-2.328321173476145134e+01	-2.486418476019755630e+00	6.732684300470760164e+00	7.415221307081640845e+00	3.055441119974891873e+00	-5.244266552107421830e+01	1.293499092411044327e+00	-1.820284782506910393e+00	1.429442143559395895e+01	7.101766463077649583e+00	1.020190081063479859e+01	-1.493421528931194509e+01	-3.279537048193721915e+01	3.385187646820530460e+01	7.240627832500634575e+00	-1.393241859537684846e+01	-2.437389244811646982e+00	4.434681085698545644e+01	2.477603595333409032e+02	2.076959726307978826e+02	2.220092494195700681e+02	-4.589113346565621043e+01	-3.106472474580755705e+00	-1.234219037989692858e+01	-7.436385197965659444e+00	-6.646662015810220758e-01	-5.144620702330825424e+01	1.042934508857676690e+00
-1.189228321898283802e+01	2.029570830402035497e+01	2.192860001218933519e+01	4.055951818460074776e+01	1.175637697237067592e+01	-4.869313143255568832e+01	-1.897842741480832629e+01	8.230357345468799934e+00	-6.475723237165131430e+00	1.198201337740414907e+01	2.629835971548795470e+01	-5.541472961650619311e+01	2.247836640306666922e+01	6.109261777758250744e+00	6.081134341927270270e+01	-3.171236634676937172e+01	1.102183975380808034e+00	-2.066360577987682845e+01	7.762842483366023316e+01	1.743389099652079324e+02	1.692924486688345098e+02	2.793795110733914555e+01	3.610002732869643438e+01	1.555825911838177422e+00	9.326441262894772422e+01	-7.178240569885470990e+00	8.374115849848614346e+00	4.208319349589100966e+01
2.485846485278581763e+00	1.056486919881535691e+01	-2.304340915145348490e+01	-3.373930518932176881e+01	-2.052009632027185049e+01	4.562517447390789727e+01	2.531999154454447876e+01	-1.913935426426061426e+01	-1.615814394222569561e+01	1.844750898349456936e+00	-1.159043901557761913e+01	-2.492778551092412798e+01	2.821373458453439298e+01	4.990647753138621567e+01	-1.983738942973900521e+01	3.808899666233200865e+00	-7.395319955298045045e+01	2.016059552159364898e+01	-7.283183049464994063e-01	2.071621649758779782e+01	-2.045629189095778599e+01	3.379197438096699813e+00	-3.729113150903355489e+01	-1.361146263982401017e+01	-1.320982924751408305e+01	4.415036028337597784e+00	5.156067690325440367e+01	-1.024025679990137974e+02
3.637409247809144830e+01	-1.864413587952832785e+01	2.728677342807945383e+00	-1.085214065335848943e+01	1.856177018388737210e+01	-5.091380848430436146e+00	-1.274699887641129692e+01	-3.654392413232090320e+01	-6.104880691640992119e+00	-3.958005560698240544e+01	-3.461787649230684494e+00	1.016415744043396359e+02	5.746469472092091024e+01	-8.778363553836575406e+00	-5.414843379647695798e+00	-4.700818972077691171e+00	1.439852776778980470e+01	5.047133530672007851e+01	-2.212920764031097054e+00	1.375782774823700372e+01	1.111830281559864492e-01	1.228161935456363807e+01	-9.729586235864113419e+00	1.195836766428220788e+00	-1.029193644665432217e+01	1.788669114793982118e+01	-4.800376900478896758e+00	7.816614252340279734e+01
2.175024268214749767e+01	-1.757810418985765111e+01	1.464598526484058305e-01	4.667884533080817988e+01	-1.691093763305890718e+01	2.705987825917904033e+01	-9.406990031187068269e+01	-5.041666667849218797e+00	-8.048145298709295403e+00	1.401352389829356504e+00	1.343138273690692301e+02	3.454337325474942588e+01	3.009283703125099407e+00	-1.182814309998633284e+01	2.659744817411087325e+01	4.823571930954248899e+01	6.594131173403707358e+00	-3.128246222568911605e+00	-2.308792294956428126e+00	1.027323610868156400e+01	9.891811650974779013e+01	-5.572948814508992399e+01	-2.758378497201334767e+01	-3.755776281621768220e+01	2.252771770101071169e+01	-5.096913370076219962e+01	5.691474075183880643e+01	-1.683316620297648392e+00
-3.792266709698797200e+00	-4.373785566074236186e+01	3.473863725490960519e+01	-1.787495462617240349e+01	-2.759013314199446842e+00	4.427585724843197568e+01	-1.722729927871035116e+01	9.527564265007208988e+00	1.991330368835507292e+00	4.366249668009409390e+01	5.137250169335605854e+00	1.248098239831932688e+01	-4.113878109751920675e+01	2.324251080412230763e+01	4.837620923847152454e+01	4.648700330342920495e+01	4.313734393770127440e+01	3.140346965393864043e+00	-1.644407204160686220e+01	2.298028706894636741e+01	3.776973485998591684e+01	2.092863949515147226e+01	1.159794619065417542e+01	-1.666089847804019186e+01	-4.188774525351338873e+00	-2.384495790368372781e+01	7.854340825164482176e+00	-6.314430268691591408e+01


==> figure_tem/DPdata7-50.txt <==
-1.705802662339845011e+00	5.522611117399464087e-01	2.516194439867762700e+00	9.930547508273139812e-01	2.793429590091871084e+00	-3.295532934424705296e+00	1.460435298955700567e+00	-1.173697617826800821e+00	-8.678157002884606674e-01	2.451325600724415743e+00	3.396882817929274267e+00	-2.054317731756774013e+00	-2.388737244269381499e+00	4.483834609824124406e+00	-3.569372391583827131e-01	-3.187848548668986037e+00	-6.552948944567255074e-01	2.550634671417101984e+00	9.710352758783022509e+00	-2.246539226355523500e+00	1.211259396190032334e+01	5.425349185225006865e-01	3.780176263429872563e+00	-3.487623727632521042e+00	1.412266776152000247e+01	-2.908378111575022351e-01	1.928257400912372632e-02	-2.171464299075636095e+00
2.770895408872966481e+00	-7.991414063168965631e-01	5.240286592030428459e+00	5.948417426649844630e-01	1.118495874602887241e+01	-1.017296375748623083e+00	4.290363499946186820e+00	-3.237892487968340838e+00	9.894303222841187573e-01	7.424691466293742437e-01	-1.815051710556540465e+00	-2.926873548881602893e+00	-1.973571492648476644e+00	-7.585797754667111814e-01	-5.816187033268136464e-01	1.138555994231911939e+01	4.419392652538009614e+00	3.026663434756716953e+00	2.120942044752998079e+00	8.122189790114440200e-01	5.485917214569646649e-01	6.229332052727508895e+00	1.713594583646125935e+00	-6.293843161392403296e+00	-1.532642401760071493e+00	-2.196019789393433008e+00	4.415342164130640512e+00	-9.393922955640887196e+00
1.130311426922447637e+01	-6.757240521009211243e-01	1.272745568742251976e+00	1.766675065926360366e+00	5.173898464713034606e+00	-1.277340829893207075e-01	-6.892710174222287378e+00	-1.260628633516359010e+00	-1.184300182119381706e+00	1.045727123023351579e+00	6.142256495385565174e-01	-9.467996144051046059e+00	6.352323449048971060e-01	-2.113360249879589148e+00	-6.477397256058379682e+00	8.378065688396807431e-01	-1.893658894175064278e+00	-1.771321481801431785e+00	1.746021745692962535e+00	-1.561007846335285443e+01	2.480199344343182677e+00	-1.553717380603555132e+00	-3.825405211195109789e+00	-1.901694162150150635e+00	2.013444563787498964e+01	-1.343990990027901788e-01	-1.669643509692331218e-01	-1.384259700754178146e+00
3.781266217778943783e+00	-2.307651616323957988e+00	3.502736419099880649e+00	1.360873052810004147e+00	1.935073288868326060e-04	-5.322857693250328204e+00	-8.530621741311072981e+00	-5.316151924598807810e+00	4.833858735863811873e+00	1.763650189711447380e+00	-2.791309027115249641e+00	-1.320298374534730712e+01	5.755442807411035311e-01	3.158701377037461011e+00	-2.584975806251155639e+00	-3.266241401116583454e+00	-3.270555865972071263e+00	-1.508315088295171247e+00	2.480445119701058854e+00	-5.254197262838938620e+00	-1.033017381531867174e-01	-1.313987701266599828e+01	-2.106470124574050917e+00	5.152407803564212685e+00	1.565745186042586568e+01	-4.151200751902942798e+00	-2.019296160577011445e+00	-5.950960300157841942e+00
-1.635545422951666161e+00	-6.237138677305775758e-01	-7.641333779870445042e-01	4.610418274235047242e+00	-1.641920098070654907e-02	1.627331020081986601e+00	1.134609931607926780e+00	-3.955658745865864745e+00	-6.687999371087607337e-01	-2.838352104009290944e+00	5.738759476374696300e-01	1.347378245240962968e+01	4.225056546002996072e+00	1.018631922227615005e+00	3.465098642962862296e+00	8.002411163387346704e+00	3.787396648051926107e+00	7.739464575513313349e+00	-4.496368079528173745e+00	-2.854078773820565296e+00	-4.245865717370844727e+00	-3.358979764321639028e+00	-1.702493677782444692e+01	-4.788858042804425175e+00	1.815035036185015604e+00	-3.787224785921747827e+00	2.072739368669148163e+01	5.745791891275671137e-01
-9.737776651969447528e+00	-1.123529791899285968e+01	-6.455189174019572818e+00	9.071474656721275620e-01	-1.482754138607204730e+01	-2.130997876162477489e+00	2.136481594825333286e+00	2.053110353117545639e+00	-4.979314330842401937e+00	9.722566163936056327e+00	1.367541784959309936e+01	1.509315671955346660e+00	-3.318094195991795115e+00	1.329294236074864077e+00	-1.081695393687936324e+01	-4.399875888949985048e-01	6.582039237969578238e+00	-6.060840140979618651e-01	6.020912373728851685e-01	2.981399245627575079e-01	-3.187525938199926756e+01	-1.087790042785580669e+00	-1.403687338718181365e+01	2.731055356096184106e+00	1.116024643689821261e+01	9.334342119178009156e+00	-4.381445575281701643e+00	4.601237535258872136e+00
1.040075646346106275e+01	1.280801280901028072e+00	3.799751942210997657e-01	1.306952415126809486e+00	-2.701171587008529773e+00	4.520431213267406267e-01	4.517891976132082932e-01	-2.489053641876868561e-01	6.643855920004144711e-01	-4.752014839984052941e+00	1.226734105932504981e+00	7.450515320995002355e+00	2.049935162781215126e-01	1.217961475365115120e+00	-2.506964974032165561e+00	2.178038251568951811e+00	1.129442043668223011e-01	-1.253781328660393157e+01	5.664500290398071236e+00	1.041811098283677772e+01	2.140477496906024513e+00	-1.077443743736119952e+00	-2.528214102848312717e+00	3.042193734046460540e-01	-3.095396107397715646e+00	-2.082499966610586117e+00	-7.691974938867391920e-01	5.484952364000288405e+00
6.220915775588093055e+00	-8.397466592467462965e-01	-7.200589414438647307e-01	-2.534853365041187523e-01	1.083696483571092557e+02	1.427609499958402637e+02	7.672143627327874071e+01	9.717469075091621278e+01	1.433892519158971481e+02	1.409353308182226669e+02	1.393755025392830760e+02	1.429736654034265086e+02	1.410974722221886566e+02	1.410935597993897943e+02	1.376074177057940915e+02	2.175835885091915998e+02	2.109846710219480315e+02	1.408069019973258378e+02	1.364691736516228673e+02	5.335418226392036445e+01	-1.090114536451708460e+01	-1.719540007151705518e+00	1.708421696342873375e+01	6.290201971423898364e+00	-7.637557357998461249e-01	3.649151096217359558e-02	-1.575673559181685590e+01	1.870647775957314518e-01
6.606491874921314178e+00	-7.568862187218198478e+00	-6.157992404470888914e+00	3.735485796705945205e+01	2.317114781241077139e+02	2.467292986523727905e+02	2.438073429055511383e+02	2.497680030086020224e+02	2.631039438005269062e+02	2.562025539809753809e+02	2.507141820678701833e+02	2.428608126886134357e+02	2.544749609261228045e+02	2.592544736027338104e+02	2.522230702130819964e+02	2.503811595221134496e+02	2.552812829753979713e+02	2.632120446808762608e+02	2.481643091763490645e+02	2.083227520225297837e+02	5.663510843393451211e+01	1.021862096451694235e+00	-1.738898565742063473e+00	4.598946313981687517e+00	6.544528952500830998e-01	-1.548116435346988951e-01	2.396531470509897233e+00	1.519693728598203109e+01
-3.026143075318936670e+00	3.568599366924591454e+00	-8.804931253052890483e+00	6.370814471724878558e+01	2.576192398567945361e+02	2.660182571042053041e+02	2.517521783267480373e+02	2.444193149416206552e+02	2.570635529114429687e+02	2.505013039065650275e+02	2.555249283711762871e+02	2.532838115076555141e+02	2.501222055763708170e+02	2.527111273875261190e+02	2.520507335708799417e+02	2.484731397325759019e+02	2.500776585711316216e+02	2.557788317395557556e+02	2.379134689014838955e+02	2.521025773607721305e+02	5.573378996051759060e+01	-3.355891190365140719e+00	-1.423691679411390520e+00	-6.043905521177564744e+00	2.945935881391219535e-01	2.619381960921990937e-01	-6.483493766131458891e+00	4.340528881141583750e-01
2.488370120437400634e-01	-1.098515536646863300e+00	-7.420334245332121270e+00	1.406805739403605138e+01	8.276685355433750146e+01	2.029302812642949903e+02	1.394115322986979209e+02	1.343903344068585568e+02	1.400366857994620489e+02	1.401370398648891751e+02	2.468074502001170600e+01	2.861970329714633365e+01	3.697120575809843501e+01	2.506647091040151309e+01	2.202105007586595065e+01	2.827364135355684382e+01	1.014196016374236820e+02	2.453626519269098196e+02	2.529746986478359929e+02	2.535892764924221865e+02	5.304297894716601292e+01	1.241291002638475749e-01	2.357730023167307620e-01	-5.400973016434778451e+00	-3.559409525523581141e+00	-5.826131149886583316e+00	-1.054482305430636657e+01	-1.724987565161175240e+00
1.505803353380110643e+01	-1.069278781430604841e+00	-3.020683551861789606e+00	-2.064157348363911293e+00	-4.595020306324784976e+00	-2.122844312903850450e-01	1.078634364745047147e+00	-2.707814791137077015e-01	-3.565758114730434691e+00	-9.042567816922658652e-01	8.676880616157289339e+00	3.292766063279030764e+00	-1.182390741499256848e+01	1.681662916144319286e+00	6.260348412267728868e+00	-1.741171477807180734e-01	1.070445385331229460e+02	2.584787889686268727e+02	2.604572940976335644e+02	2.520334946151034501e+02	6.135539803785384549e+01	3.203491338760033003e+00	-6.904508491142490101e+00	4.788312446275742040e+00	1.122141753270246056e+01	-2.074693411904618146e-01	6.635025014906291707e-01	-6.700430332197790051e+00
-8.368559236011152702e-01	1.753456614843028616e+00	3.689126835277511507e+00	-8.710099975934637584e+00	6.398112946806325141e+00	-3.816112757190778026e+00	1.609992062496781173e-01	-1.726795173110878823e+00	3.714296124577191716e+00	-3.043370802646216955e+00	-3.402566830832960409e+00	4.347094225122736688e+00	-8.352329185126809996e-01	-4.764836330821658805e+00	8.389676259353166188e+00	2.965105528595919360e+00	1.593140415093023989e+02	2.517258564845143383e+02	2.537262756933694163e+02	2.116049476155238835e+02	1.327354085166556175e+01	-2.959146251682784001e+00	-3.673174610124734674e+00	5.118140166247533429e-01	1.123144373817763997e+00	-8.610994952879806874e+00	7.438208224323876738e-01	-4.570060896208296697e-01
-2.077499096883882679e+00	2.370564569792038778e+00	2.968160989808921180e+00	4.338288146153024272e+00	1.457240815120550703e+00	-4.803482424121646055e+00	9.889169109695798709e-02	1.065717906078681132e+01	-1.351741506567811513e+01	-1.763410880776932865e+00	-5.458928981174822503e+00	-8.560120236829181772e-01	2.820760385659859537e+00	4.303185059211185326e+00	1.118889963459817283e+00	4.173046628642246070e+00	2.013322175180358045e+02	2.435432544970389301e+02	2.428377599195530649e+02	1.082640220901403723e+02	7.987417879817074073e+00	-1.667719641668725217e+00	1.438808289039882560e+00	1.485018997512343830e+01	-4.423443644622110149e+00	-2.047706617843897181e+00	-3.037896111642684360e+00	1.083513568275753514e+01
2.172677961898110244e+00	-7.411951699082774958e+00	5.884079228688192664e+00	3.234580748310109666e+00	3.084718304475215334e+00	-2.945514933310607653e+00	9.453632666202395285e+00	-1.838675223656889557e+01	1.438841306070359982e+00	-5.851320065209089094e-01	-8.063685523162432034e+00	-1.183374081387707832e+00	4.878271452961764787e+00	3.386445961381273850e+00	-5.347935010752461693e+00	5.016849997706070496e+01	2.576589659875139091e+02	2.493061872672884931e+02	2.558730138962923490e+02	9.473716533586249966e+01	-8.316075044211194367e+00	-5.750652129023949399e+00	4.525007834910059479e-02	9.875460488870166031e+00	1.347202157798214017e+01	-1.355100218824083935e+00	8.435269849264962261e+00	-8.480527744565728554e+00
-8.914227833603890261e+00	1.108962647714475125e+01	-8.346871838912772290e+00	-1.300791913111515186e+01	1.457196832706510181e-01	-2.541267214885563508e+00	4.700168786031095891e+00	-1.049935440172459655e+00	4.318233842488300667e+00	-1.522857179476221789e+00	3.748291549791915145e+00	2.203722236012298996e+00	-4.564975848025409455e+00	-1.651838623608610135e+01	5.222748540026201702e+00	1.193923943308070363e+02	2.528781279623767944e+02	2.505386607890289667e+02	2.258989471057293201e+02	4.222026394578907826e+00	7.986285018340170128e-01	4.583402884251975840e-01	4.886633964160309040e-01	2.207463521280893293e+00	1.351172438264159004e+00	-1.816766768720589953e+00	4.426961059207336291e+00	-8.607244498447291781e-01
1.285359240351819365e-01	-9.292975299619156138e-01	-7.577724739398123965e-01	6.404044228604023559e+00	-4.496088697239239984e+00	-2.456903324313032488e+00	-7.910280457253172415e+00	9.027541835842072260e+00	-1.527487952914718727e+00	-3.460007252093976859e+00	7.498818265199946875e-01	3.495129176598553489e+00	-5.033935292293755026e+00	8.330257183660035036e-02	4.371875986847324036e+00	1.651486723863909845e+02	2.547332429018874222e+02	2.503271239160219181e+02	1.529423563881709072e+02	-4.764422269911868568e+00	1.289509283518744720e+00	1.184746796025762050e+00	1.024513161023346441e+01	-3.223989758804677308e+00	3.915957661806308998e+00	3.504666280176618742e-01	-2.423949817745861823e-01	8.213823254268097784e+00
1.734290920665748859e+00	-1.094565816777464384e+01	4.859000998833884921e+00	-6.404870492283615269e-01	5.377842786001638231e+00	2.467802806155336981e+00	-2.464589008201018228e+00	1.813470660664154188e+00	3.999626491614636237e+00	-4.894380751333298640e+00	4.719839934819550775e-01	6.555004109194213946e+00	1.253178866371793321e+00	-5.640014673006883417e-01	4.824761228321700735e+00	1.686690163815903247e+02	2.590115575342700822e+02	2.524275292651871041e+02	7.612169162804913469e+01	6.502218242150723526e+00	-1.449534991413025686e+01	-4.144165859602421342e+00	-9.079886548769307453e+00	-6.839768275754055438e+00	-7.835567088128142288e+00	-2.612350801846792692e+00	-2.115646632097642144e+00	-1.218552783630619096e+01
-6.379863575371907958e-02	6.394988373303190698e+00	-6.813289372168865876e-01	3.361669910009221773e+00	-8.000513810592396746e-01	-9.603199559001076580e+00	-6.306161619098152649e+00	7.601379634883761227e+00	-4.838186293907951741e-01	-3.944724521275511098e+00	-1.950468294984209372e+00	1.055168994391189763e+01	-3.821373457543915553e+00	-1.040843894394154923e+01	2.712441053296598170e+01	2.445289463961891272e+02	2.513878041646545682e+02	2.449773241251595550e+02	-2.729586859124653930e+00	5.533737446329757503e+00	-6.632012669986504072e+00	6.446455579108871792e-01	7.456900669423438544e+00	4.087323823726189964e+00	-1.597479318651635083e+01	1.081097547903911771e+00	-3.337053542009325469e+00	-1.106586750181528522e+00
2.464557797280471085e+00	-4.679125684705095267e+00	2.136979608963344823e+00	-2.463712873833419637e-01	-4.624708346477295784e+00	-7.211562779734375539e+00	3.171710143608282184e+00	-1.390901495749013428e+01	5.902136270739912760e-01	-3.789109515927750471e-01	-4.921781081288336246e+00	3.263343732547044351e-01	-4.386514704369486317e+00	4.179042732349876665e+00	4.052348860073742998e+01	2.568402208310129708e+02	2.491512783989134334e+02	2.536118355189997828e+02	-2.102192299043847967e+00	4.518078814003579913e-01	-1.276463063347606619e+00	-1.328863567359222131e+01	1.051313783485175124e+00	-1.712603720706301069e-01	9.020009521143045106e+00	-2.579674188655066480e+00	9.072839853912094910e+00	-2.170291775612948060e-01
9.135099183532922190e-03	2.691177925803467375e+00	3.905455574135412444e+00	-3.385216645055770801e+00	9.944268047231650698e+00	7.451704371076464106e-01	-4.886164766633186218e+00	1.322720259577754121e+01	1.390208686729438092e+00	4.845486384549005376e-01	-2.565022313774278029e+00	2.279326604944367229e+00	-9.906643666235144252e-01	3.356824123625500311e-01	1.456490361602840267e+02	2.558171659904460569e+02	2.507984598702070400e+02	2.522142392657252401e+02	-3.523985939728589312e+00	-9.059291294160214392e-01	-4.213272481955689486e+00	3.016110753695794955e+00	-6.381389937319423389e+00	1.418787452469759236e+00	-1.012327387797739497e+01	-1.084517599950246547e-01	-6.303585803960687350e+00	-5.463083738198082351e-01
-1.724308345172204993e+00	-2.108901217776812587e+01	1.258914122651865197e+00	-5.825824586232145386e+00	3.765888958974901168e+00	4.017385536040298355e+00	1.147301630366635461e+00	1.570744974475385192e+00	1.340224990859921483e+01	-4.375492476319849389e-01	-5.341143803675296731e-01	-1.521415756111258677e+00	1.465953387135319641e+00	-9.669057606144518813e-01	1.694219117754318233e+02	2.453213792192737799e+02	2.506567770826339654e+02	1.659625128645829477e+02	3.777103999390160616e-01	-1.584882252101355027e+00	-5.809764068527604408e+00	-5.285974189290877590e+00	-4.199514554188397142e+00	9.958216979058974738e-01	3.255916689093137362e-01	1.351314493754726120e+00	-1.449541675328888246e+01	1.607829101685386841e-01
-2.479168703175062305e+01	-9.520939774488891061e+00	-5.553636696201502687e+00	-2.837974057195367994e+00	-6.155724920688279145e-01	5.073497306850633937e-01	4.592773561793934700e-01	3.881919165213229217e+00	-7.224134747336151463e+00	3.960943244223126936e+00	-1.366674323406628311e+00	-2.452703490148645304e+00	5.225239012558569041e-01	8.361513196342279741e+00	2.532464871096314596e+02	2.473042138498029772e+02	2.546958008937410796e+02	1.356033164789784280e+02	-4.484923282189054561e+00	-4.379987363170047665e+00	-3.706374768906594674e+00	4.126994185687719030e-01	3.285260931393908290e+00	4.521826489495154533e+00	3.322151813511455831e+00	-4.783031429572998761e+00	-3.303652296829039603e+00	1.037228355527424872e+00
-2.161022861903928727e-01	2.018434877130413696e+00	-1.730745179613581708e-01	-8.530554803086460858e-01	2.567211846058047975e+00	-7.215526859935828874e+00	4.498018111882478021e-01	3.383683271008860460e-01	1.606648038684414415e+00	-1.276524760451520191e+00	-1.204588348286310939e+01	-1.323128439739787554e+00	-1.097066565968810181e+01	-3.145170030998026611e+00	1.998191898227230467e+02	2.485043962480990842e+02	2.499976364330393608e+02	1.396711400830637615e+02	3.012573848099258988e+00	1.539134207973326518e+01	-1.698798260537644378e+00	-1.402899710620951268e+01	2.686543626087058545e+00	3.177928579149842392e+00	-3.682478905080338816e+00	-3.558283343609332849e+00	-1.183395347658830588e+01	1.497500875378034380e+01
-4.682816002276726230e+00	-2.479758623339976431e+00	1.250366149184373166e+00	-8.676813448162422615e-01	-2.619672263113247968e-01	1.862625510661708450e-01	-1.447532604828173364e+00	-4.851164211668970161e+00	6.582138818145212511e+00	-1.607022514021432258e+01	4.489298553718697349e+00	2.435577898169879241e+00	-4.412121282839027714e-01	8.631538462244446208e+00	1.497770663873128285e+02	2.537830596275799735e+02	2.535084855645657171e+02	1.439389793027673932e+02	-7.353066677173520915e-01	-7.827288972725561511e-02	-4.922171892773238966e+00	3.566261403360540427e+00	7.184546102567729298e-01	4.889651845383082396e+00	-5.044145022479612273e+00	-2.716870609668526981e+01	3.344603544510231341e+00	-1.237775603728101537e+01
-1.530234753905723011e+01	-3.278803181588813676e+00	1.459499697882311153e+01	5.633853432927173444e+00	-2.756453873886207884e+00	-7.687011851115676642e+00	6.152693352311392472e-01	6.355501006817521059e+00	-9.928912057026477722e-01	3.627580343982932831e+00	4.538276718373908558e+00	2.157071701564226451e+00	-2.665449409380494572e+00	-5.413984820529933906e+00	6.012105267522065333e+01	2.522212250763521979e+02	2.496131482901847676e+02	2.212785435855851688e+02	1.204012439850946805e+02	-1.727290476704758770e+00	-4.263624396835585806e+00	9.588173094493239290e+00	1.733621175781254964e+00	1.902979246953248937e+00	-2.204396668599707398e-01	-6.025844727366786557e+00	8.827654619468978225e+00	4.066352371487953477e+00
2.675221249313253224e+00	9.804167958461544430e+00	6.326123609333708764e+00	1.538265815805945458e+00	4.135043950067538887e+00	-1.187423324283512160e+00	2.060737258473442690e+00	2.134356987690740226e+00	3.887481204866980455e+00	4.284731175934506808e+00	1.005346518132491429e+00	7.237121235066631408e-01	-4.615602445386715935e+00	3.827271029360148624e-01	4.106796951783932670e+00	1.019465976872383663e+02	2.248304166160472732e+02	2.596438981651317590e+02	8.022608032371823583e+01	5.118670224889988241e+00	-1.780702348969791515e+00	2.793222420611517265e+00	-9.045249145273245972e+00	1.835933253949004973e+00	-1.752077048994675756e-01	1.510865465590375578e+01	7.721758797293390764e+00	-3.537720992675775222e-01
1.367700626812952402e-01	1.017271703245812198e+01	1.643240982362477620e+00	3.105353624621722819e+00	-4.011561394784233237e+00	-3.537465048110866928e+00	-2.054246312703014610e+01	1.179876996198330730e+01	2.137835810749729504e+00	6.784281000953237828e-02	5.347134297761113153e+00	4.888861206607382215e+00	5.661988111004345736e-01	2.734207818523539224e+00	-2.130224500808810539e+00	-5.212581168777955520e-01	-1.391712529929921116e+00	1.098682006215348039e+01	9.030517403455909919e-01	-8.864517277487395930e-01	-3.000474181185678990e+00	-5.160834586342025965e+00	5.236937332792287458e-01	-4.783506629031252899e+00	-1.082119186252148779e+01	-1.971004534595569346e+00	-6.892332077895691356e+00	2.450456850201224945e+00


==> figure_tem/DPdata7.txt <==
2.733587622021994346e+00	-1.541382618157589768e+01	-7.258853498529401094e+00	-1.236052284829862202e+01	4.723099255524970452e+00	-4.700865207662149992e+00	-1.403849686970363386e+01	6.161896766978923523e+01	1.381001734707457196e+01	-7.160951226870530206e+00	8.141007362683861714e+00	-2.506005387751210622e-01	3.261341730393518645e+01	-3.966536918986119375e-01	-2.929667979120491950e+01	2.422556736027764046e+01	-1.650688499286050970e+01	2.688367595506167440e+00	-3.849623396846896028e+00	4.960589257656739903e+01	-3.761665328415834608e+01	-3.040496693282597818e+01	-1.910823926199577727e+01	5.914503168931290134e+01	6.224547785438515035e+01	8.823913775748222221e+00	-7.269921014654629232e+01	5.017803332252213977e+00
9.079561461569696235e+00	1.349301139573721642e+01	-2.153585736390841987e+01	8.935050630322255216e+00	-2.566516731386813888e+01	1.168681588601662469e+01	8.745496326366453133e-01	9.945701836024937847e+00	-5.350126519666120117e+01	4.393053501990752352e+01	2.549077534071835416e+01	1.296560450671519860e+01	3.428312129131394670e+01	-3.692825345018018623e+01	5.762689217000431796e+01	1.679161536546011391e+01	1.272372347815034459e+02	8.576816448207131316e+01	-6.790308367449094717e+00	-2.649341584392547588e+01	3.306763377757560818e+01	-1.633386633664238863e+00	-3.188090801378390537e+01	1.389611908339975699e+01	-4.338124176412604172e+00	9.112515796385457634e+01	-2.884610003657076760e+01	-1.300977856786120412e+01
-2.490015892065916958e+01	1.367936322199572601e+02	-1.002917322515873622e+01	-1.071994938761288374e+01	3.091878620659981536e+00	1.139231477373925827e+01	7.624928186489212578e+01	1.446147738146821737e+01	2.750543019431782454e+01	8.844086001613289838e+00	1.339338356655882301e+01	1.055795324228180476e+01	-1.601303701533775126e+01	-5.123121987488374884e+01	1.269469059009410827e+01	-9.336089315820252921e+00	-4.516319373086478350e+01	-5.936056984935379255e+00	-2.122746275257966175e+01	2.999781025997952710e+01	3.936979136624642450e+01	2.338715824182514069e+01	7.334027863889932064e+01	-4.161701107102904729e+01	-4.199664504850404434e+00	4.480685069375945773e+01	4.039284922531916067e+01	4.233751901400684403e+01
-7.938385448929976995e+00	-1.245721044138681748e+02	-7.749639378156119562e+01	-2.157359130411558681e+02	4.804176385659050652e+01	4.782473970574873334e+01	3.642285127383447563e+00	-1.371591655674516552e+01	1.384722420101877027e+01	-7.647285193085380683e+01	-2.997596859670451863e+00	-1.532040965190750370e+01	2.561372406749907071e+00	1.305927529670850618e+01	-8.462291825853883509e+00	8.218460231282909589e+00	1.603133483127527370e+01	-1.405143010103112999e+01	-4.003665042797743823e+00	-6.764490632318306496e+01	4.080893183464760909e+01	-1.579121021513285541e+02	2.430365644011724058e+01	-5.324187406047454374e+01	-4.207399919430394597e+00	9.919992204202401354e+00	-1.119988232689695629e+01	-1.767360235228006715e+01
-1.306552210241948586e+01	-3.420617060975981616e+00	9.027741414677576515e+00	-3.874596019447563577e+01	3.136226689784569999e+01	1.930117099172814221e+01	1.799637138132914771e+01	1.492816516763533130e+01	-2.551206532993966292e+01	2.093080682296938733e+01	5.990937114954964926e+01	-1.973259807058150406e+00	3.578242168534099221e+01	-2.301475696219349132e+01	-5.691562290990646034e+00	-3.971122671251870173e+01	-1.624387236328981743e+01	5.301711678164117814e+01	9.673743595525513550e-01	-3.086393554463681355e+00	-5.057451277527001565e+01	-7.786138191227168548e+00	6.615724362436928629e+01	-1.690771319456649158e+00	4.108426835325462889e+01	-9.340082300704391827e+00	-2.615126948288385123e+01	1.099422131653740387e+01
1.142243403321327477e+01	7.358659879070517107e+00	9.664600150567451919e+00	4.134298212227132296e+01	-3.051855104996607793e+01	2.815594296957095466e+01	1.395798104147628571e+01	9.097293303755716209e+00	-1.565697925862749074e+01	-1.643306230522552980e+01	-6.529560716356456851e+00	-3.350514705428546236e+00	-1.260359499712246567e+01	8.175961478332779420e-01	-2.947858183056470693e+01	-7.294640316195750707e+00	1.090280279535821819e+02	-4.105802460964002876e+01	2.625502933317656584e+01	-2.344311249341042469e+01	-3.582418293198767145e+01	-7.459825321379994989e+00	1.101742825748729082e+01	-5.523224098265808735e+00	-1.122586475560928498e+01	1.508727907929362111e+01	-3.792083371211359299e+00	9.907699227110273910e+01
-4.600453343225674985e+01	3.258538802659493694e+00	3.284141978848413146e+01	-3.814709183789047131e+01	1.553226554381758007e+01	7.589768651255941734e+01	3.095518286355351734e+01	-1.493573508515295067e+01	-3.957628201434807647e+00	-3.403410279987247833e+01	1.751007634865684448e-01	-2.193050891252339429e+00	-5.654855731507828409e+01	8.054961371743689824e+01	-1.650040485194151785e+01	-2.735990125428541475e+00	3.119518818509449343e+00	-5.338578140977995190e+01	1.916214691479617649e+00	-7.625904994053630048e+01	-3.371952895887254442e+01	8.719541803583757655e+01	-1.322172664785769314e+01	-1.178738358165009181e+01	2.916147409479010832e+01	-5.325185330472829826e+00	2.741984891097510868e+00	6.905746311662880998e+01
5.399812356421990422e+00	-4.020066964979865931e-01	8.713792664045627134e+00	-1.751880022222431066e+01	1.059773523372603279e+02	1.000908376553086043e+02	9.892322600210249561e+01	9.509996821211493057e+01	9.380239753474623399e+01	1.156172596723041863e+02	8.516060251068279285e+01	1.958172794294976597e+02	1.446660894739298158e+02	1.573689773103985488e+02	1.354980677771876287e+02	2.677501529097659727e+02	2.245411031987752040e+02	1.320539687631534207e+02	1.545426225562518425e+02	2.554672289909767358e+01	3.820882059519609442e+01	5.547686996608563703e+01	6.023338983456746121e+01	-3.469355671674559716e+01	-3.155831834996214624e+01	8.629201127124817461e+00	7.588577116874244410e+00	-3.498172178870921023e+00
-2.388042964286788639e+00	8.770158325695620594e-01	-3.197480892868384217e+00	1.428037282504692485e+01	2.338339573618237921e+02	1.911131531078150374e+02	3.137413497613679283e+02	3.048554316573877259e+02	2.502353174298824570e+02	2.465675980477896303e+02	2.788590723310218777e+02	2.940851896720418495e+02	2.526980378674370513e+02	2.503670377776681448e+02	2.092134828895695762e+02	2.388632988234259358e+02	2.202589220408022470e+02	2.607585706134091197e+02	2.663605840986358544e+02	1.320960445792443636e+02	2.411331271028073786e+01	-3.497908622293808723e+00	-5.414199826414886063e-01	-6.098660574748797814e+01	-3.251894949333655660e+01	5.836862797527771818e+00	-3.647149046862556787e+01	-3.517225714818171589e+00
-1.455223185104746975e+01	1.319408458342202373e+01	5.429355469229338382e+01	5.380515365157434360e+01	2.788042681864306473e+02	2.823709418922595091e+02	1.977805666919258840e+02	2.237815978640946639e+02	2.410941778920422394e+02	2.726930978325842148e+02	2.471532732938093204e+02	2.841641366672035360e+02	2.759447492563453466e+02	2.598372954663819883e+02	2.829912206033982329e+02	2.396368138376628281e+02	2.640183316526224075e+02	2.419106190622995314e+02	3.493517792126215227e+02	1.812559325517778461e+02	5.564777774128457111e+01	4.839185851954846385e+01	2.516470433983113963e+01	-2.601087843331104921e+01	1.183600773474250900e+01	-3.281058612126549434e+01	-2.821491936663698041e+01	-7.988694430772213195e+01
-2.163253100659481731e+01	4.467389258469017932e+01	-5.481385054200457851e+00	1.171792996039514279e+01	5.621497159641256047e+01	1.966784455830126888e+02	2.344160613411936538e+02	1.209743272210869236e+02	1.518040511713139722e+02	1.347562492317451017e+02	5.806351290232767326e+01	5.539836885797035393e+01	2.236672325727674604e+00	1.839282809509577277e+01	-2.947464000404025342e+00	1.650582921779543710e+01	1.258753649596006028e+02	2.461752840684418402e+02	3.097901169873913432e+02	2.535552192895032704e+02	3.379465395011955309e+00	1.456204883426431529e+01	1.188937717172008846e+01	-1.731238458256848389e+01	-7.602800794016913999e-01	1.395734904431977697e+01	2.755537754852171162e+01	-3.608911939064250163e+01
-3.611370932477564111e+01	-2.360260177697948336e+01	-5.947457742539347691e+01	5.014255216276459493e+01	-4.281326764804720852e+01	-2.039918062591435799e+01	6.664117440126812397e+00	2.190559064144095913e+01	1.330917067448562285e+01	3.625482188595156696e+00	1.276370491045857136e+01	1.678587803845513449e+01	-5.638983721304716923e+00	-3.781412346207459763e+01	9.278956231005155431e+00	-5.594939461798037250e+00	5.781386114954394628e+01	2.690647981327792309e+02	2.394332249813692215e+02	2.455451637843898709e+02	4.312857347362967175e+01	-2.771668585928837913e+00	1.802162734734194527e-01	-3.942894773432023214e+01	-6.053660591017123060e+00	-3.755792396418525669e+01	8.341810981211723686e+01	1.474709760474111775e+01
-3.625390790665242946e+01	3.092884531214751931e+01	-4.642653875826303533e+01	-4.241479027870217067e+01	-4.452424880821566688e+01	3.823259947022469873e+01	7.277872823925592982e+00	-4.573831810072903181e+01	6.680139055158058170e+01	7.604596433556996260e+01	-2.386657502253514140e-01	2.583237335105269139e+01	-2.195099004590490210e+01	4.140252580258358073e+00	4.118522307165794416e+01	2.760517786531484319e+01	2.203856981592178670e+02	2.283279328520887361e+02	2.928007852617946014e+02	1.869199649595897199e+02	-1.591249033214264159e+02	2.300566675398355443e+01	-2.027266403771866266e+01	1.107001060037694984e+01	-1.062272447892473259e+01	-1.237349639706396829e+02	-2.627639231654293539e+01	-3.987321200783713948e+01
1.828036994820219974e+01	-3.998357097360248247e+01	7.893390184078848293e+00	1.756704678491078031e+00	3.513719009993102560e+01	-2.049901087253765297e+01	-5.109653381955882701e+00	-4.153363244014303035e+01	4.287425513429949575e+01	-1.417373084668589023e+00	-2.261829826476754590e+01	1.140147103241756055e+00	-1.491934958339304274e+02	-3.973318996274592507e+00	2.909007463260165594e+01	-2.466649457963231029e+01	2.022770485296112497e+02	2.961558616893134968e+02	2.035857268735287846e+02	1.393974330387227951e+02	5.254739736602899391e+00	-4.258316431998897400e+01	-1.301793905757445913e+00	6.614083283635922683e+00	8.484343816047164921e+00	6.196414466136540256e+01	-4.557729301580590864e+00	-7.187472999825508246e+00
-1.130945367773181509e+01	-2.973267443898380691e+01	-1.612607995533099015e+01	8.655969321918570714e+00	6.209203442963194419e+01	-3.915624918944541832e+01	-2.820044143019525862e+01	-2.280319169125514378e+01	-1.412866960593291132e+01	8.568470952363107074e+00	2.185569453303190102e+01	1.428510730656467764e+01	5.631313682777906848e+01	-1.674994959060752819e+01	8.169859500998594370e+00	4.428310906395605429e+01	2.253147553962272980e+02	2.919282510109919713e+02	2.374752852970176491e+02	6.767082450656981507e+01	-8.481061250077688740e+00	-7.412762550738931111e+01	-1.587815320154088994e+01	9.256376672534372574e+01	-3.239291948507204211e+01	-9.006176949462781067e+01	-3.892868053009976848e+01	1.982566981018098318e+01
-7.864821406225741107e+00	2.968553407457477533e+01	3.148731638086212481e+00	1.100145305984888688e+00	3.848470107153232078e+01	5.940281566079183051e+01	-5.201003421063608556e+01	3.858419118275103088e+00	-3.550206965636750200e-01	1.348963459961287370e+01	6.780176606041873555e+00	-7.149305799950399498e-01	-1.369218460574010976e+01	2.819114149934080871e+01	-4.342128163484787251e+01	1.329055879122136616e+02	2.363444613281010618e+02	3.406273647119322732e+02	2.348577273244801518e+02	2.157754030888355601e+01	5.027973538638035933e+01	4.097082259867952558e+01	-6.655206811126520350e+00	3.429386416522889114e+00	-5.365862944140633140e+00	1.200575254901314715e+01	2.663877555639483918e-01	-3.806315650557118957e+00
5.217786696230022159e+01	1.557830832815864142e+02	-1.763544794962935214e+01	-1.466121286135374646e+02	2.430887210896503703e+01	3.452926340380569314e+01	-1.617617816722460944e+01	1.978207647644939726e+01	8.799451436796987380e+00	-6.892552329957064217e+01	4.929950235192156072e+01	-5.742679643086263752e+01	5.319030393114991284e+01	-2.783973611277333227e+00	1.306049228530617690e+01	1.600028992703743427e+02	2.033742554452107356e+02	2.546139137434784629e+02	1.344675330982965136e+02	-1.505010963382733991e+00	9.811304055506150590e+00	3.472373109237814504e+00	-1.977060335321418805e+01	-2.778344169820314491e+01	8.609641076215685018e+01	3.083241594403118313e+01	-3.006801046192756122e+00	1.453694408044415631e+01
1.110740483537069423e+01	7.689133524200416403e+00	1.487978344962001920e+01	4.358563393158564025e+01	-1.272890266346192334e+01	1.809253548194396188e+01	2.106508526625869848e+00	1.023473509773839965e+02	-3.829356380273628702e+01	-1.625771244461832765e+01	5.818371122498108505e+00	7.329217036242002337e+01	2.900833738682354834e+01	-7.614903814016241057e+00	-3.151957249252222759e+00	2.279445121118130544e+02	1.494631829563155350e+02	3.529655765292374099e+02	9.675395235124240401e+01	-3.692055047932971945e+01	-2.745648178242107917e+01	-2.290669107226490198e+01	-3.470654133980467293e+01	3.437785923178847725e+01	2.805158359012536096e+01	2.479259724652451879e+01	3.137385278343920447e+01	-3.177989791836405686e+01
-1.968387496199918019e+01	-1.127860265238639137e+01	3.068711785076341414e+01	-4.249241424527404831e+00	-1.345690993616207365e+00	1.184926421474328961e+01	1.752725676859979487e+00	7.216273434905604134e+00	-1.801077994319661002e+01	-2.519460716213090379e+01	-2.648239895559051149e+01	7.235857720111734182e+01	1.239768312912995052e+00	9.238596978089310596e+01	3.219780617809674794e+01	2.380811460459851503e+02	2.996546002583299355e+02	2.947564339226917696e+02	3.778672964332184137e+01	5.605370945934259197e+01	-1.187257187636831901e+01	1.981490087214650586e+01	-2.805380720143071471e+01	-4.715465823512394294e+00	-4.468222380533128479e+00	3.727423874160467676e+01	2.384290369849870306e+00	5.559789449262260064e+01
4.428743875457233514e+01	-2.848029457210105519e+01	-1.400105347036745940e+01	6.225478043246501159e+01	1.570457690529872607e+01	-2.247373826283780573e+01	7.991090868314619122e+00	-7.564000048236195539e+00	1.569482222062398513e+00	2.258941051588717741e+01	-4.160448731054881932e+01	2.118226170793464647e+01	3.554050471157000146e+01	1.468761683604520307e+01	7.497377342059104421e+01	2.351738851011090787e+02	1.950519104657558955e+02	2.656379798402759889e+02	-5.015560359074468622e+00	-1.314021414221114803e+01	-8.037051512184437740e+01	1.152267846050267153e+01	1.587278507287285301e+01	8.384355362456101801e+00	4.138242218870086475e+01	-6.482594290921607438e+00	1.591615769100619993e+01	-9.637534454706759846e+00
1.694023439868697878e+01	-4.970562362809783252e+01	1.325301833042032662e+01	-3.063559631920794857e+01	1.159377666968808427e+02	-1.386995785811188320e+01	-1.667949888175682815e+01	3.240299146636927929e+01	1.043083047207334069e+01	-1.107396238584657056e+01	-1.729660337889863797e+01	3.307911784774695718e+01	-6.410915252068533299e+00	9.397037826079154499e+00	9.862801372470502770e+01	2.622531369934929444e+02	2.171017104913495075e+02	2.896224892976579781e+02	5.820761105214455000e+00	-2.654240772233563561e+01	-5.756287014043269146e+00	2.012608983862216050e+01	-5.159771969872952013e+01	9.396990051511748376e+00	3.094427029064909362e+01	-2.221391792526134523e+01	-2.163251440229916511e+01	-1.683831323156259785e+01
-5.035793641867596193e+01	-1.126589474463889076e+02	4.652027022911955356e+00	-6.844014034545799596e+00	1.936624006758266958e+01	7.879850994197655500e-02	1.615484143751309531e+01	-5.321680042059855786e+00	4.180756118050908299e+01	1.951694774259318166e+01	-2.475233769898531833e+01	-3.124622730367548229e+01	-2.916256209560249957e+01	6.054308193229265100e+01	1.671485744497730366e+02	2.650276418085994692e+02	2.940866771328931009e+02	1.287298146872649056e+02	1.922857628553750420e+00	-1.389049361956225681e+01	-2.778299827588079474e+00	-5.713131509972146205e+01	-5.582491374315753063e+01	-8.293986960450013157e+00	2.634610486090265979e+01	-7.070553476304739604e+01	7.596701749089118216e+00	-4.519769548638264745e+00
-6.882139050109667977e+00	6.788787974201699882e+00	-3.912807286171778998e+01	-1.681645173023064999e+01	3.272757572230099044e+01	6.869134371925802007e+00	-3.104541903337431563e+01	1.394652347120584501e+01	-3.234965357217475201e+01	-4.011625411200559199e+01	1.714387950362043611e+01	-3.099464997695526591e+01	2.867428672891559316e+01	4.504565596307339348e+01	2.061230572552409797e+02	2.770314907125384138e+02	3.021138713256245296e+02	1.138032298562130933e+02	-1.256237961147295579e+01	1.745629305767099027e+01	-3.088387377106806753e+01	-3.404700697320851788e+01	8.696928516260531694e+01	4.631682299996402463e+01	2.769768936691560413e+01	3.847476851816846732e+01	2.541738762782138839e+00	3.094904134231775927e+01
3.760494178827912037e+00	1.937126600956111488e+01	-2.431511024089742889e+01	-6.569745104093690280e+00	-3.017153292443001789e+00	6.125636949457731362e+01	3.432632991783669762e+00	-4.805085813524769378e+01	1.254198223594605466e+01	3.493094531254700152e-01	-1.532870297736346110e+01	1.833339260971647988e+01	5.459098945654682211e+01	-9.340208732501486111e+01	1.848936634122379701e+02	2.547856283450251453e+02	2.466216338189121586e+02	1.663766537790671123e+02	-9.180987858029290294e+00	-1.628356258066342477e+01	-5.221923812018653166e+01	2.547367484589415643e+00	2.142575115121513463e+01	-2.954808855661302402e+01	7.803545705901260021e+01	-1.636220981959326970e+00	3.257636772274589987e+01	9.466371093798767333e+01
4.306964881470173623e+01	-6.339466665864775585e+00	4.693900596449196172e+01	3.482165045273593762e+01	-5.445770949657759985e+00	6.849311818101300631e+00	3.030374201894321828e+01	-1.865695607334299666e+01	-1.805813141440260283e+00	-5.411716993932755315e+01	-2.674752799137213533e+00	5.420295192772763926e+01	1.366249043589300660e+00	3.699298328206209874e+01	1.602287138934599398e+02	2.462262873284739442e+02	2.821287648088543278e+02	1.595722636672881549e+02	-8.107046051933727071e+00	-2.172499610873835607e+01	-2.642949480868507894e+00	-6.055343475839867295e+01	-3.870640100615195678e+01	8.515537258516173935e+00	1.804983418993159106e+01	3.496570617790450086e+01	-2.705311502979044747e+01	-1.375814350507324768e+01
-3.245949822755091674e+01	-1.538546761107779304e+01	3.807239409984355838e+00	2.161132394029970172e+01	-1.248802503279405762e+01	1.404285773887336575e+01	-1.224972465608309591e+01	-2.884444310197162764e+01	2.122418581349091227e+01	-8.674762911803771459e+00	-1.809188433067191326e+01	7.325407521756280183e+00	-2.434635518230725992e+00	8.593974428651753783e+01	9.881420428430584479e+01	2.294116890183846920e+02	3.157705639281765571e+02	2.118470238837047077e+02	3.364369410357340939e+01	4.857861370099398002e+00	-4.156661830197750618e+01	-9.182309706220584289e+00	-4.566844606997239708e+01	-7.475956340128853128e+00	-1.385399313524086828e+01	-8.775640383069952577e+01	-3.208024116214923538e+01	1.978789082573166525e+01
-2.997111728745781356e+00	5.027867319668383317e+01	-6.979146446956491445e+00	-1.064998830973560651e+01	-8.240208321240457323e+00	1.259093159349198565e+01	9.778681617941082038e+00	-3.039874641181543424e+01	-4.964168434277930686e+01	2.995484909822965847e+01	1.772526613391389105e+01	9.649223808709463057e+00	-2.190318517273252663e+00	3.056323186826698191e+01	-3.745324777914184722e+00	8.901964165237194493e+01	2.157364255457317199e+02	2.548440617229509542e+02	8.306847476025521360e+01	5.001989145830303407e+00	-2.974580723415417793e+01	-1.151555881080647126e+01	4.827296159553040411e+01	-2.607769560666609010e+01	5.622246343502651200e+01	-1.750953235042893397e+01	4.011768714036978434e-02	-1.512544930259160925e-01
-5.914984452664596404e+01	1.047760566110006941e+01	2.108793871411809562e+01	1.721869434746965855e+00	-1.762017323500379362e+01	1.142636052649480982e+00	4.355295341285254551e+01	8.687726206664184048e+00	-3.027038464332104084e+01	3.015055119193348787e+01	-4.979706993276050042e+01	1.243674092897698458e+01	-1.129655303752309514e+01	2.443638662957196228e+00	2.852706079294720531e+00	1.710478533983029337e+01	-6.275816732199441361e+00	1.607785275309833750e+01	8.997375102715388095e+01	7.309303476024483714e+00	3.311288831784737141e+01	7.830979919069753770e+00	8.262081118245369282e+01	2.413139797119805507e+01	-1.828418750728541298e+01	5.182295173141622691e+00	1.512433540510135721e+01	1.705642003676299145e+00


==> figure_tem/DPdata8-50.txt <==
-2.631545838218388500e+00	1.726825321107521016e-01	-1.642103735255748731e+01	-1.537519266096197157e+00	-2.262335924492457018e+00	2.468216617789813494e+00	-4.449809712656772831e+00	2.755636460381816732e+01	-9.347997351752571404e+00	-5.548100300577550881e-01	-2.039771323927823232e+00	-5.703181772014770168e+00	-7.481836169585042162e-01	-3.533942520498978279e+00	4.472363269900241911e-01	4.397339558890079658e+00	-3.078431189030651272e+00	3.627619090089833964e+00	-5.659212813621397054e+00	5.514130199365656626e-01	5.593354910616631370e-01	4.155639404640654178e-01	7.400498023511806522e+00	-1.140306216453144811e-01	6.362059749309480594e+00	4.344876549527915133e-01	-8.802602741383374063e-01	-6.031956018174423839e+00
7.408462184481015456e+00	1.582843595555455618e+00	1.667723805035975104e+01	3.496932155502217476e+00	7.648456595692048055e-01	-6.999624788922390373e+00	-2.099257978667446789e+00	2.480728951717036335e+00	3.946450665444967143e+00	-2.575277613071351723e+00	2.632744081520320689e-01	-5.449979898472915529e+00	3.596257841608806238e+00	-1.226040844275521513e+00	-3.260073540701688533e+00	5.554503786871289872e-01	1.184885042835544106e-01	-2.846695251505749980e+00	-7.198192094087515480e-01	1.294691575046857723e+00	-6.747922429281711487e+00	5.608740124750322131e-01	-2.228488537297982131e+00	7.221426880244528057e+00	-1.634022983369421700e-01	3.012590692260022074e+00	-3.247184752339782765e+00	-1.783459972917510905e+00
3.108091895122395254e+00	5.265465115504250448e+00	1.338341745356495860e+00	-4.295546398463709892e+00	8.809793507379035660e-01	-3.962303952618857483e+00	3.608851399207141930e-01	-1.154914217063157977e+01	-1.272183080511768427e+00	-1.052481616149875165e+01	-3.450105669589623864e-02	-3.137592776539123829e+00	5.483767195629034141e+00	-8.978838807532641297e+00	5.478287065481087126e+00	-5.293053518705929328e+00	2.802843871248614782e+00	2.783173158276961313e-03	-7.333105594476805322e+00	-3.754246617073530246e+00	-1.828001144342656481e+00	5.693088039821070367e+00	-9.002591122617511488e-01	1.836034183406737341e+01	6.061606041972187775e+00	1.670791910817442050e+00	9.878779087867725073e-01	7.225656156797453988e+00
-1.916168306303245972e+00	2.974306690564706979e-01	5.128525481955674259e+00	-4.108946440306817216e+00	2.728462658561959131e+00	8.845864745553018160e-01	1.486737937641498808e-01	-2.042649181033182604e+00	-2.130135272957533576e+00	-2.215565192428530505e-01	-1.181042696947288206e+01	-2.684209816341639687e+00	-2.170672626042041697e-01	3.605072136951934958e+00	6.480522874475198591e-01	1.428313502842622640e+01	-4.969321123373503291e+00	3.164421363806232956e-01	9.957059582334915060e-01	1.072413318448629127e+01	5.924395674188583705e+00	1.235122516109333324e+00	3.102382810617759112e+00	5.062086370593319590e-02	7.901794380132350248e+00	2.862257649630615131e+00	1.900582111323572576e+00	1.173661921623182058e+00
5.218554552799348212e-01	4.094622037486090882e-01	-6.396839716823214950e+00	-1.458208919476514209e+00	6.644587207504679682e-01	3.431371840895573566e+00	-1.859700985225857295e+01	4.007946849833915692e+00	8.672772741624992676e+00	2.815520496683617813e-01	-1.147984024175134010e+01	1.807985087945533920e-01	-2.618718613833926234e+00	6.776553633388993525e+00	3.904513875900824438e+00	-2.203509714502856376e+00	1.414322482194770458e+01	-1.307621529305539543e+00	1.003431727180337019e+00	2.511859933329717354e+00	7.814381307253386311e-01	-3.157491695479101246e+00	1.061544456570983064e+00	-1.425199642108160702e+01	1.735731007981006879e+00	3.063548295115881351e-02	5.833893107544669832e+00	5.443085605814742545e-01
7.186719178076720560e+00	-1.095451894133474724e+01	6.421909755722747803e-01	-6.563541894176252445e-01	-3.357765779968023168e+00	4.220813958082332285e+00	5.899035015493372391e+00	-3.752346030171755498e+00	9.825462476304983594e-01	-8.544978980582756956e-01	2.186620696020228127e+00	5.958217227593043397e+00	8.654956050998909856e-01	4.122306356667865046e+00	3.205467484581415949e+00	-2.692410382853630324e+00	-2.531032367866012045e+00	1.393550080749542985e+01	-2.794146582643910914e+00	-1.888519958384002440e+00	4.080352837823069123e-01	-1.899728499210338839e+01	3.481553281481563289e+00	2.535961367990323456e+00	1.911311158460060611e+00	-5.697852360595887511e-01	-7.066417886302875928e+00	9.755970629312554765e-02
1.872074557283828766e-02	-5.738401322425417561e+00	-2.237721713901071219e+00	2.339936578431164538e+00	5.568097903834730467e+00	6.642242373788234566e+00	-5.841269639328880992e+00	1.031805682227248511e+01	6.129706886698049750e-01	-2.756885042098239591e+00	9.598321665814613368e+01	2.208541663149037788e+02	2.564360085699391902e+02	2.540033524527881639e+02	1.643100946805276408e+02	1.100053151914971750e+01	-2.802903113242145583e+00	-1.176954829556791315e+00	1.320884085472485303e+01	8.762241573036874343e+01	2.606750138415574156e+02	1.304552402230131349e+02	4.709903937765043480e+01	5.874211564639727490e-01	1.021995149339431030e+00	-1.920704639194931840e+00	-1.328043426236994229e+01	9.654741298395038029e+00
8.016842728266693641e+00	2.506789355268593145e+00	1.717839111499619875e+00	-3.215807195170491628e+00	-1.040895207430692748e+00	1.755528470611726233e+00	-9.195297840449122573e-01	6.655508042631642640e-01	9.241768720775714319e-03	1.134644031903569186e+02	2.520301170777823927e+02	2.491782651873766099e+02	2.543934169794195839e+02	2.513899921347820055e+02	2.482565393835770351e+02	1.632513945121617738e+01	-2.827058355967369541e-01	3.354987532170309539e+00	6.365153735154655124e+01	2.460177058197215842e+02	2.519800724121690223e+02	2.646175791209410590e+02	1.313340645430924667e+02	1.659283835636788274e+00	-1.491027890265229194e+00	5.213925010042342656e+00	3.089712839390673871e+00	-4.611987589418404809e+00
-1.235704062717678076e+00	-2.847374093145739415e+00	-1.575695632515021671e+01	2.362929943044028924e+00	1.572101320790196688e+01	2.171283836499471598e-01	-1.203573029729630228e+01	1.569269138334795421e+01	2.700377145788046462e+01	2.045212470900684139e+02	2.530694211133161104e+02	2.435450261485637498e+02	2.503719167596955231e+02	2.541488208999807057e+02	2.625724080081361649e+02	1.588220698457956814e+02	-7.189497635838709044e+00	-1.496448114417208597e+00	1.351488728443183334e+02	2.531562216298236763e+02	2.483147058843690616e+02	2.455988289625069569e+02	1.257669378963515072e+02	-8.744035670855118125e-01	5.204791624157491192e+00	1.133195327752145376e+00	2.666468172157397287e+00	3.799559620186419906e+00
1.950607837024917357e+00	5.109545118422018639e+00	-2.249781238656038518e+00	7.748673838958766602e+00	9.095809113993860606e+00	-2.179865366169850383e+00	-8.930859436579096311e+00	2.716781451877130849e+01	2.127074724386717719e+02	2.520363159765596208e+02	2.589276900165623374e+02	2.507604548248278036e+02	2.261836985585780155e+02	9.152992509995236503e+01	2.201293012571008489e+02	1.052942178845372467e+01	8.707496687296341520e+00	1.465075087429449923e+02	2.410963372224192653e+02	2.555670140449814198e+02	2.576710378838527618e+02	1.888351844842668754e+02	2.447468327915396458e+01	2.256960621954679728e-03	-9.637118059587697516e+00	1.268470263762540240e+00	3.650598165549206353e+00	1.975704989278296742e+00
-3.805829935762918836e+00	-4.044111112675373931e+00	-1.842839370632357809e+00	-3.376304617306053135e+00	6.438268955309202068e-01	-3.996734025154306646e+00	-5.980439138933302701e+00	1.255204016926873720e+02	2.480333297178014220e+02	2.503789448845198251e+02	2.538220374477369887e+02	2.330343373534492457e+02	4.724546984634572766e+01	-7.384083487101697485e-02	6.006355558285604701e+01	1.066806271433707423e+02	2.146563125507752190e+01	2.501487236199879192e+02	2.540135290983953382e+02	2.485240937019208047e+02	1.906060765420121754e+02	1.433309816716197460e+01	9.491741422510635573e+00	4.701581729048197822e+00	-2.650777638617273002e+00	3.906183012738440485e+00	1.172902740644874342e+01	4.808298795450966168e+00
-3.241222418314133602e+00	-7.507245838043484776e-01	-5.844959166938562545e-01	1.456918210665847013e+01	-4.947385315903917835e+00	3.104872677144053572e+00	-4.836997677109413502e-02	1.239149290799672514e+02	2.528986162642594593e+02	2.524127555085620713e+02	2.497187633180698469e+02	6.156398728728469649e+01	5.094593311878003128e+00	7.137278506416851187e-02	6.794876157393754321e-03	3.215324510779139189e+01	2.144517508964150636e+02	2.492105425906561322e+02	2.257273237970027537e+02	5.993787287599773350e+01	-1.364838219929242813e+00	-4.516980466222432211e-01	8.639886504670908351e+00	7.535155935827663853e+00	5.061404758287202377e+00	3.269301798875629661e+00	-1.703119380581420650e+00	-4.444508724192473004e+00
9.973518865946319423e+00	7.550698805548142545e+00	-7.912744839834108035e+00	5.748984567326185235e+00	5.010478954948364816e+00	-2.610740280651301148e+00	1.707230385232352932e+00	1.244666130840880811e+02	2.722059255356807057e+02	2.544124038114472910e+02	2.546523763085832286e+02	6.270342488015247540e+01	1.084857370325249981e+00	-3.814579016760149432e+00	2.454049449068014965e+01	2.169199903668364584e+02	2.484522019076609070e+02	2.594403414024357630e+02	1.849679578605370693e+02	-3.507296381496267212e+00	1.845996290998294653e-01	-1.157888358935008988e+01	5.860669650898918448e+00	2.581560357889087332e+00	-4.919363583135194951e+00	4.524261671351360370e+00	-2.645860998372732364e+00	5.042463261621579207e+00
1.466132530391077005e+01	-5.354095220706419633e-01	-6.514984068995815392e+00	-1.779354605545006862e+01	3.335064850601722863e+00	3.706679137222630427e+00	1.393979440394799774e+01	1.238539080837527706e+02	2.532491469525780019e+02	2.509117598586170743e+02	2.445626152758971159e+02	1.575224365326259317e+02	6.551745398012027977e+01	2.918085527759198072e+01	2.095999885365550313e+02	2.522782278902423627e+02	2.551571596235403376e+02	2.502952512097368469e+02	1.030820077816736529e+02	-1.638182216662180890e+00	-3.372706936660904375e+00	-5.591817273213096628e-01	-1.073715788701135310e+01	-1.237293971627379463e+01	-1.366611800983606573e+00	2.934171853520134987e-01	-6.124101546346146563e+00	2.954389015053620948e+00
6.193161691635968857e+00	1.673975649386031961e+01	-5.270715533918296281e+00	-1.038227002245809327e+00	7.832879167365764950e+00	-4.711390194196940939e+00	-4.531358453598487657e+00	1.377206689851530363e+01	1.922321911675648209e+02	2.535316491585122947e+02	2.528337524569972175e+02	2.506725458899342414e+02	2.371122794957065310e+02	1.278164405698326078e+02	2.501896393982902964e+02	2.483771228769626589e+02	2.518757861158067044e+02	2.208969802970491401e+02	1.895772072901909411e+01	-2.006342297713608058e+00	-3.675908926106888686e+00	5.425982150095424394e+00	4.355778944768303518e+00	5.984949423016045600e+00	2.591497656504264224e+00	3.964956914363576335e+00	6.415526239269487618e+00	5.692841229401800263e+00
8.919738952715924540e+00	2.789367354762202766e-01	4.061362151033358625e-01	5.993828218258211216e+00	-4.445119395110283200e+00	5.991476158924322615e-01	-1.812299683788456406e+00	-7.722065265452148219e-01	3.092599356602605809e+01	1.937807468571151901e+02	2.508372592604301872e+02	2.518571350756530478e+02	2.486106736859650255e+02	2.578679861554006152e+02	2.473132483168085400e+02	2.582286769173570633e+02	2.317565867105749078e+02	2.523909362500015519e+01	-2.388863733862208960e+00	-5.830230505134672558e-01	2.497815055790518102e+00	3.777701773194309887e+00	4.305907577177052192e-01	-1.022276731203905914e-01	-7.174887201281630045e-01	2.948393083690741268e+00	3.558607586043758264e+00	1.166469211176232035e+00
1.619785025294451786e-01	1.070847135647473358e+00	1.902908601389369991e+01	-2.668361138429601542e+00	-9.230654078394866957e+00	6.088715228805851254e+00	-5.938362854716715766e+00	1.017390846321709175e+00	-2.463661494550706266e+01	1.040490520649819217e+02	2.517781404728990822e+02	2.593878170633270202e+02	2.559695430238220411e+02	2.569507475084457155e+02	2.522394020498577731e+02	2.542239444444261949e+02	2.210042035855486802e+02	3.678739480714689480e-01	1.039418367255536546e-01	-1.757027247524926006e+00	-4.464073771234706278e+00	-9.711250416871937574e+00	1.392521701211003027e+01	-6.884873645502566752e+00	-6.896422485871555708e+00	6.848732405625474584e+00	1.527816985055641474e+01	5.450656972587642618e-02
1.642969004391917898e-01	9.409550490738324058e+00	4.091633397118329185e+00	6.880131521384402760e+00	-4.070444866426978336e+00	-8.915439425937209394e-01	3.053744361583341060e+00	8.011112265140923228e+00	6.841377781196183783e+00	-6.133662835402091673e-01	7.026590878724623224e+01	2.109635481602794584e+02	2.487256065864293646e+02	2.480331281168885766e+02	2.585435989169267259e+02	2.496320651065474294e+02	1.194100331074039190e+02	6.018601158488696257e+00	7.481886125781165298e+00	-1.633288254730205225e+00	-7.546329365447957294e+00	9.289978179435486538e+00	-1.065161377876375681e+01	-7.626090717636919258e+00	-7.395903941066891418e-01	6.618578136727281347e+00	8.025455658456703389e+00	1.851365474125625799e-01
4.027620990349275232e+00	-2.856305241480670887e+00	2.726574366331333099e+00	5.431336016326011595e-01	-5.273463759306323162e+00	-5.541747985262807097e-01	9.921435088761841881e-01	1.522196480227928195e+00	1.242774244455816940e-01	-1.518507950617859947e+01	4.181076969193081361e+00	1.914540329683968025e+02	2.490002049720283708e+02	2.463974127121800848e+02	2.500036490390098152e+02	2.464492134814682345e+02	2.167193742790715021e+02	-1.136830878583640514e+00	-1.130280523858427699e+00	-7.954880464111991678e+00	-4.339594815294357311e+00	2.876792690679104592e+00	-3.821936275944452177e+00	2.529570258066475397e+00	5.470824098610820307e-01	8.702381263204200801e-01	-4.601869775116151473e+00	3.128921396934669641e+00
-4.285024970674281564e-01	-3.620574837672417168e+00	2.511390132401661202e+00	3.134768281349049168e+00	1.934931088469708627e+00	8.152148581420043394e-01	-1.243440882947142168e+00	2.729752877728428562e+00	2.718185437550820982e+00	5.728699047789509446e-01	6.693596340775446407e+00	1.877202418700503301e+02	2.524299864577915002e+02	2.396621799518219404e+02	2.499434570983916899e+02	2.529846759193278558e+02	2.167168023864611257e+02	2.886112418591513773e+01	3.467181681573071383e+00	1.878213241968081926e+00	-1.548032895187476576e+01	3.882607630538837951e-01	5.216623125795056382e+00	2.814366961933627009e-01	8.031029455890880797e+00	1.900355558880941098e+00	-1.791543905562332561e+00	1.443429535724152224e+01
-4.976846949958384059e+00	7.848396371325526921e+00	-3.811529465609650558e+00	4.248185843609960877e+00	-4.562220121445633936e+00	3.730212371697028684e-01	-1.308694394081151957e+00	1.487317438724560015e+00	7.955494367419637669e+00	-1.562423120997391279e-01	5.992586239168497997e+01	2.264588176659635508e+02	2.511451327283056969e+02	2.612824134774568279e+02	2.519361352974454462e+02	2.517505701520853165e+02	2.464648273628718869e+02	1.249563093470618043e+02	7.091924706999717110e+00	1.606935075635455679e+00	1.497427695020025595e+00	-1.294725414512012129e+01	-9.705465959565529488e+00	7.384638397352082606e+00	-2.107355372335115007e+01	3.760432368576863915e+00	-5.680198684921223817e-01	-3.310622447403042123e+00
-1.313263596021675106e+01	1.919329094655794821e+00	-3.892503420966614502e+00	-2.190092747435977039e+00	1.475864702005692131e+01	6.949359376593734261e+00	2.447625734638927408e+00	-1.970809583950836696e+01	1.163422965685789290e+00	4.033233927934341878e+00	3.232399010586580346e+01	2.174973794454629115e+02	2.550349744869938036e+02	2.506249043638030400e+02	2.641497100783510632e+02	2.519709573544649572e+02	2.428170775258090544e+02	1.311303780233488396e+02	-1.757517966061859394e+00	-3.634864663358332582e-01	2.543113323682704915e-02	-6.170860868493377893e+00	-1.000338651672564527e+00	-8.465838284321922202e+00	3.671967715027272816e-01	-4.938890881448530834e+00	9.863809528391284109e-01	4.976058690716326005e+00
6.529107004973979667e-01	2.668703408238670249e+00	4.187857757638027006e-02	5.458146595554892677e+00	1.154172460303775338e+01	4.193081968198199228e+00	-9.013339792758811031e-01	5.847498295107643962e+00	-1.530519518081121522e+00	1.082350269761206629e+00	1.915838384124495519e+01	2.095166051270272476e+02	2.557054636135123928e+02	2.604661126409689587e+02	2.535473007973421886e+02	2.537102966640250088e+02	2.524865683580932227e+02	1.103510445369722532e+02	-9.277014332027542221e-01	1.927526776210882753e+00	-1.174464458903054620e+00	-2.185622943892792769e+00	3.670142226178174205e+00	-3.997681836131989352e-01	-4.643780499425845143e+00	2.217142755298768364e+00	1.214757986949198676e+00	-4.314697894001225720e+00
2.958613721569427923e+00	-9.120358267765121818e-01	-3.623360758614850852e+00	2.988102084709217010e+00	-9.524080239610026588e-01	-2.364098549606579613e+00	6.897357191977597779e+00	6.586658991284416453e-01	5.050000117356601148e-01	1.084241469698954141e+01	-2.878292784370547683e-02	1.957278803726557044e+02	2.515642559372347762e+02	2.524175433912635356e+02	2.519549347730776390e+02	2.547639198090330410e+02	2.225411135076988387e+02	2.125225361913582134e+00	-5.298856151150775906e-01	9.931315871524367012e+00	-1.968384789494690201e+00	1.414025753809622588e+00	3.318240108415251743e+00	9.637913910095740277e+00	6.396619329583609570e+00	5.024723780338836709e-01	-3.457294179181615856e+00	-1.399909871639816838e+00
7.100375041130663867e+00	7.673191591754337182e+00	1.685778727083720119e+00	2.172662275604459459e-01	-3.908719379328851495e+00	1.180956553831222111e+00	1.212203552420185559e+01	-4.041215215806810979e-01	-1.688959225370768591e+00	-7.590107663762653001e-01	6.474380870840739099e+00	4.319666871018057464e+01	1.820968063575743656e+02	2.439172704001567240e+02	2.575576066353687565e+02	2.537913200160548683e+02	1.804488111966293218e+02	1.699592806088893404e+00	-7.689140959634971573e+00	1.370409788657392447e+01	-6.191244142010875251e+00	-5.851129810235626394e+00	2.091751146618481272e-01	-2.517773214085993749e-01	-2.230067182020891714e+00	-9.015569571147466377e+00	-8.904816348390628633e+00	1.350338019040530302e+00
-5.991272465484482890e-01	-3.902377299417027601e+00	-9.807691190807020121e+00	-4.030457447038091168e+00	-1.478767504590350557e+00	3.599859353555500796e+00	1.571465037848774671e+00	9.046164147288977553e-01	9.035373006060325451e+00	-4.846348010237011117e+00	-1.188130060708510571e+00	-3.545708519315791563e+00	-7.910901833497906210e+00	9.386753360750799402e+01	1.945743405113226174e+02	6.869524018615649652e+01	1.476551647699011482e+01	1.211517590769051900e+01	1.103638269364555002e+00	5.023843701803361039e-01	-6.822018811396684868e+00	-1.259821356024465366e+01	-4.374004112695430990e+00	-2.975200406902800410e+00	-7.052082834974613412e+00	5.273617023325260611e+00	-3.412591998107823876e+00	1.814488939905348763e+00
1.165668780021678952e+00	-2.905934665675515394e+00	-6.826660489172986068e+00	-4.752263400689102468e+00	-4.203929248235077409e+00	-8.468744109258388164e+00	1.992544101485323127e+00	-1.035945846336789522e+01	-2.551412773050102167e+00	3.744961441796148094e+00	8.607000424477272205e+00	-2.688244730109016878e+00	6.950686923878607537e+00	-3.779917146715374709e+00	-5.854602098638808982e+00	3.379149844606282205e+00	1.046222822548261000e+01	-1.648631534359037198e+00	-1.172777911985038557e+01	-3.305511916994491095e+00	1.857619421383217340e+00	-5.096240826410245450e-01	-8.581753340564732824e-01	-3.286913465780227472e+00	1.282201385576668073e+00	-1.228975279594747505e+00	-5.975978369109020250e+00	-8.541168337959226253e-01
-2.938638327000330897e+00	1.647715033713422539e+00	7.463497404872575736e+00	-8.495677150525354548e+00	8.795038460713159978e+00	-3.951465062651896010e-01	5.786911935623667347e+00	5.910447448176744167e+00	4.646085493680176981e+00	-2.942297384576568753e+00	2.193577447038805861e+00	-8.423049961640405314e+00	-8.326182087613415161e-01	-2.168101646479367872e+00	-2.332952533714904408e+00	-1.575569999777317243e+01	-6.126334660796107778e-01	3.931150934802088326e+00	6.573147054669480349e-01	1.369553363033452875e+01	5.699259045646021704e+00	1.017969025697021301e+00	6.564004343734408664e+00	4.806170444645956330e+00	-4.549625617289230206e+00	5.088627972532240307e+00	-3.825387108492242394e+00	3.187336993208335301e+00


==> figure_tem/DPdata8.txt <==
-2.838194228450640821e+01	-5.990283783934296835e+00	-8.893389751078817795e+00	1.641030509171431451e+00	1.544394543095282657e+01	-5.960826043227786641e+00	-1.465700929907329275e+01	9.744334333826380146e+00	5.027987840366616723e+01	-2.255808132982420489e+01	1.017509868443046139e+00	-2.009328966102037484e+01	-3.178029661827087793e+01	-2.756553931727509266e+01	-7.119394675657132154e+01	3.543212628912493756e+01	-6.205460577672150535e+00	-2.040694110588757226e+01	-2.064390799796532949e+00	1.783717297462842666e+01	5.879614355372479118e+00	-3.585921166669572813e+01	-2.431638880966484351e+01	-4.052616079063441390e+01	-4.102179007020266965e+01	-1.056328012967486707e+01	2.128618352801137092e+01	2.373720373702347075e+01
1.318637496407407639e+01	-3.936823999774794203e+01	2.348466736936948607e+01	5.023883796494783383e+01	2.181480571689356651e+01	-8.062728005285908495e+00	1.947319113174430072e+00	-1.082285784814430496e+00	-2.904229050960373115e+01	-7.325943821655747001e+01	-3.583973908323581981e+01	-1.262522443193762056e+00	5.033841810600733879e+00	-7.367129950181315223e+01	-9.934494002674199464e+00	4.666750966784636745e+00	-8.537476186488765606e+00	5.221440536072491767e+01	-9.660636851239141620e+00	-7.846206079031564862e+00	1.665700018931724102e+01	-2.067455081278801998e+01	-6.446748707444625914e+00	-1.442836846443435661e+01	-7.569049315280484080e+00	2.229765498057554751e+01	-8.113755137860363220e+01	-4.788407657268294315e+01
-5.535944191194664654e+01	-6.154018942744852438e+01	-7.680716193418058779e+00	4.071467332294572117e+01	2.348326582670306450e+01	-4.018567775530366504e+01	-4.217197591939478230e+01	-3.559366207998899512e+01	-2.221467986454528365e+00	2.738047388078672650e+00	1.872630692367032523e+01	2.166881680338291716e+01	6.450340439050513908e+00	-4.593865054828975758e+01	2.738709296002256988e+00	2.895193711803602810e+01	3.222025300684429538e+01	-5.568536944883234474e-01	9.619538410727312083e+00	-1.787809328367100381e+00	7.809639215411546820e-01	-1.828150397303902608e+01	-1.094234198931537350e+01	-1.040226937948531294e+01	-5.458470345862920681e+01	3.316336685979417354e+01	6.136393554219608859e+01	-3.996150365225157319e+00
1.540618113005379364e+01	5.259334508121483509e+01	-1.723044987620665580e+01	-3.093006484497449193e+00	-2.865596976979090371e+01	2.788372909738830341e+00	2.831214916898494138e+01	2.557665530369545337e+01	-3.249007791222166475e+01	5.408873737154097361e-01	2.890370777613702202e+00	7.112045556280621383e+01	-1.063230488146235331e+01	-1.200888148218704146e+02	-2.163962993164624482e+00	4.336610947047802256e+01	3.448893637977504767e+01	4.381936504912160757e+01	4.671032888199144395e+01	-1.184435551676505938e+01	-1.645160272259580481e+01	-6.342686760582284933e+01	-3.341668168482701873e+01	-7.545190300750282297e+00	-2.946492037024073696e+01	-4.709480132076481751e-01	-4.158073177185219294e+00	4.114444500746365208e+01
-8.251428242241954081e+01	1.987658175870213029e+01	4.063490973597605915e+01	-1.471539502478849215e+01	-2.175430659815309919e+00	1.130650217555451320e+01	1.589847216962728282e+01	-2.722741159153097001e+00	9.182827796367758921e+00	2.094307130759786162e+01	3.200297969810590359e+01	5.497733689050420480e+01	-4.846754550038646414e+01	3.123595436879435194e+00	9.578727362002998902e+00	1.838243290197994284e+01	-3.904652317937901795e+00	5.713538829924614504e+01	2.686310015747015001e+01	3.563797624324363511e+01	-7.648021731274514678e+00	-2.256875118467354469e+01	-1.125675675320278479e+01	-1.016102317226488472e+00	4.645499110940907173e+01	1.616323918307788077e+01	8.073659281528117404e+00	-1.618271017476802953e+01
5.499259128615406667e+00	3.001390076085358771e+01	9.242046590822158691e+01	1.015218359018986760e+01	1.045839274365482829e+01	-1.199459412055187135e+00	-7.394218466316998528e-01	-5.853569147352424729e+00	3.274658648291741514e+01	2.566239744962310354e+01	2.526804037990996399e+00	-5.370350008671199049e+00	7.635020735354919452e+01	2.970466255508951647e+01	-5.219842962876452219e+01	-4.511850493270803497e+01	-3.190986976830406263e+01	-4.624009443292620425e+00	-1.096357295606795645e+01	-1.166970285895136783e+01	-3.851766782343045747e+01	-1.797796313181410710e+01	1.157990045695599690e+01	-1.566099270400207288e+01	-5.425841778427164996e+01	2.097685880287255333e+00	-1.525670447158135801e+01	9.253100832696047462e+01
-4.974472342257272572e+01	4.626916834643772347e+01	-1.688464344418135754e+00	-4.569013807982691588e+01	4.150783461433043442e+01	1.377439522580905340e+01	-6.864417895998509778e+01	-3.410964807041916202e+01	5.400082896207692995e-01	-8.500777889637005202e+00	-1.074783349358009445e+02	1.668010052024711456e+02	2.532211608716163767e+02	2.386946467221488035e+02	1.539362070795280317e+02	5.602494815073689693e+01	-4.156600357161664760e+01	-6.379816693765665292e+00	6.893598728253695640e+01	1.660451337512374153e+02	2.615027162267126073e+02	1.497098005585921783e+02	2.241573235348979765e+01	3.543318700663360410e+00	4.415485202346719262e+00	9.177068838747414858e+00	3.294112005236828367e+01	1.422192650222529586e+01
1.953502425138585252e+01	-9.612726023765748806e+00	-3.612636400117974045e+00	-3.939072732662894261e+00	5.096762683416774742e+00	-2.098373677019121075e+01	2.750274041338620634e+01	1.053902852158286407e+01	-1.102386853914560788e-01	1.582958590049127565e+02	2.176503832561312208e+02	2.400012786876876589e+02	2.368411647698776505e+02	2.427529282918619913e+02	2.443177282249444886e+02	2.946834485537272030e+01	2.140463796959686249e+01	-1.008510844279056862e+01	7.501208513576941073e+01	1.361145543100636530e+02	2.506842524635519567e+02	3.062320393362412005e+02	9.548692243941144397e+01	-1.892801994165600377e+01	-1.860183174038641241e+01	-5.589299265293028895e+00	-1.702508878064111641e+01	6.903813081048568279e+01
2.085845524358154535e+01	1.929692268065561223e+01	-4.197740418272863039e+00	7.496545626564588360e+01	-7.768873531717620295e+00	-8.602541270156796926e+00	-7.060494923762323793e+00	-1.183408631829317557e+02	2.925951094560349475e+01	2.006675646304494478e+02	2.798035346862139363e+02	2.469953427971908582e+02	2.978579370703266704e+02	2.749488087237779723e+02	2.457418813059609306e+02	1.442301423354684857e+02	1.903783258487688812e+01	-3.238611759227853781e+01	1.576844660740565587e+02	2.490083648307251281e+02	2.617171402397629549e+02	4.248141116942242661e+02	1.455867794670513433e+02	-3.386229026489495908e+01	1.654543335248360236e+01	1.359675823543883277e+00	2.286815523693778118e+01	-2.961250429575391863e+01
-1.658528610186483510e-01	-7.987912750725780597e+01	5.631563915867877768e+01	2.628753504603072955e+01	3.394068530274339679e+01	-5.333886849074045955e+01	1.081004073614011407e+00	2.397834451140403189e+01	2.403261584230307335e+02	2.566815701451832865e+02	2.702530568404743576e+02	3.090920484281531913e+02	2.310420282737994171e+02	6.867123491381178724e+01	3.209852013107621929e+02	4.086602353999812465e+01	4.578363059168955118e+01	1.285965035196651911e+02	2.623461792358451703e+02	2.441531187623671713e+02	3.159479689667096522e+02	1.653514142229337267e+02	6.832523630326429043e+01	-1.379947388097708227e+00	6.430716478693117466e+00	-3.583974335909356057e+01	-8.117190476150820899e+00	2.636724939181836191e+01
7.631449200476483341e+00	-9.574522849978562178e+00	1.704498110920267706e+01	8.661420305140306652e+01	7.220108491288307562e+00	7.171262774903159887e+00	-3.151136936798747712e+01	1.599631125462360330e+02	2.421301482311459949e+02	2.839032307277341260e+02	2.928628590539966581e+02	2.293395102575135525e+02	6.334954188272092779e-01	4.859160138759917658e+01	5.395858812108723157e+01	8.181068592168685427e+01	9.141072721225489772e+01	2.134520641025015095e+02	2.953401347469500138e+02	2.686464939913034300e+02	1.900348969320103834e+02	3.793794864992528204e+01	4.801503085743960009e-01	2.679585051426748876e+01	1.065107362058259000e+01	7.737350807862239321e+01	6.526195300876121763e+00	3.918050990156034175e+01
-2.836261810477034295e-01	-2.831481285296614558e+01	-1.759021978140217257e+01	-1.558717622076126830e+01	-3.627437689591911862e+01	1.097184121926013916e+02	-2.347104816877154576e+01	1.143105951015986221e+02	2.558826234658889121e+02	3.015733787036901390e+02	2.474553814013636952e+02	6.881308807341136458e+01	6.010369071964659327e+01	7.772409383755815782e+01	1.883016739263174699e+01	7.150283470407649133e+01	1.447660272127135954e+02	1.887300213876757766e+02	1.810794680775615006e+02	9.640839937793177228e+01	6.700358246530802830e+01	6.517722561843346796e+01	-5.008476798637406802e+01	6.387720888749367987e+01	7.316319317180391302e+00	-5.388285516135385222e+01	-2.089900730605843648e+01	9.277894944784776499e+00
3.122713601684761286e+01	-2.883862799521205744e+01	-1.581929993935120038e+01	6.179001468006371312e+01	3.072015766286363103e+01	-2.022491460076075054e+00	1.311353806883112227e+01	1.444636121788302034e+02	2.703877968426498910e+02	2.292862445038207966e+02	2.976402112310884149e+02	1.820415368355340320e+02	3.724199645797651215e+01	-2.527613882267610279e+01	6.688154490543868746e+01	2.266444021027393205e+02	2.301971212943535647e+02	2.096354577596122226e+02	1.762843707374052826e+02	5.073095396449594574e+01	-6.754430760874970474e+01	1.151031513031376008e+01	-4.170441127165447170e+01	2.200528108856893095e+00	8.349795174841416667e+01	1.823013462352760783e+01	-2.310170945662707087e+00	-4.206062616632610229e+01
-3.515776174167342560e+00	2.445877589696684140e+01	1.353706930267345285e+02	3.667527234251240031e+01	-7.422154017742390586e+00	-7.964880002776497747e+01	8.732281680431709603e+00	1.400984439173164446e+02	2.569168207234166061e+02	2.389498216228533920e+02	2.736469726696042244e+02	1.673777006719587632e+02	1.252080014145339533e+02	5.494797327183363223e+01	1.658245585419124382e+02	2.175047415045414425e+02	2.687918338458723611e+02	2.709248385313118774e+02	1.009241044796069389e+02	3.751915607522209228e+01	-9.710775074966795373e+00	3.805125663254397050e+00	6.906088273970384606e+00	-2.427993124060084895e+01	-4.730562621583434435e+01	4.055826215629952713e+01	7.212254423293661398e-01	6.809662181502929457e+00
8.737838682398708201e+00	-1.429501162185702867e+01	-1.090433638547969153e+01	-4.403619216235157552e+01	2.614619995919200690e+01	2.805222672591247601e+01	-7.395359040985326260e+01	-1.236654998125332838e+02	1.916173853788495194e+02	2.762307077720948882e+02	1.970321935387245844e+02	2.506252478974451208e+02	2.557351258338951538e+02	1.570243283705557644e+02	2.910488070204992823e+02	2.493320032462343647e+02	2.288206783683897356e+02	1.987776747091524214e+02	2.939526384715744456e+01	5.005237317039296308e+00	-2.946933074486155490e+01	-3.134583466687349329e+01	-8.484884982372530970e+00	1.126118244751513231e+01	2.939111770007888325e+01	-2.682002467313652971e+01	6.098149695145172444e+01	1.546351913818562096e+01
1.791685161317584729e+01	6.374981907193813413e+01	-1.789064766490312408e+01	1.449471860218869601e+01	-1.194959313342071461e+01	-9.325802000319018958e+00	1.525555468994978270e+01	-1.635043669291928481e+01	2.592335566745956044e+01	2.212771704486652879e+02	2.599015250055450679e+02	2.443929804735492155e+02	2.730862852666245999e+02	3.232607613807180087e+02	2.249686259679513398e+02	2.830864098899595547e+02	3.063829022441794336e+02	4.586775675751938763e+01	2.330042747788201030e-01	2.506824826032804099e-01	1.137058575319987241e+01	1.401857061533996784e+01	9.011933064056245613e+00	3.889467674537707698e-01	-3.651889770641904231e+00	-6.664215805173540730e+00	3.481847595215358382e+01	1.038344866380435683e+01
-6.440763700505745248e+01	-5.277591944528034595e+00	1.302559731160111234e+01	-1.007356702754773536e+01	-3.968358786042625752e+01	-8.402887957823699594e+01	1.189569934988107036e+01	2.483909423919234527e+01	2.195542806218859866e+01	3.960923076993024949e+01	2.698948421886572078e+02	2.448230102627937583e+02	2.365733815950358689e+02	2.473340763282591865e+02	2.387584903651929835e+02	2.595615280248659928e+02	2.224341636997680496e+02	-3.710720254145433827e+00	-4.229535016751646026e+01	3.938901769532675701e+01	2.625518934969628049e+01	3.664412142435224951e+01	-1.785835044755329193e+01	-8.563527258341939330e+01	1.170024453293255640e+01	1.992643319142857550e+01	-1.411835993155413860e+01	4.272959058530543075e+01
6.456652839365341379e+01	2.533630990421014140e+00	7.900862486295221920e+00	2.961085494922583194e+01	1.474586412787272849e+01	2.524076070207375722e+01	-1.174607791509934884e+01	1.032025125921169462e+01	-7.342555141157714793e+00	-5.635958973037159536e-01	1.160499544681410100e+02	1.491095520769082725e+02	2.213233780646739035e+02	2.769569970375407593e+02	3.452269251656377946e+02	2.405840058959514920e+02	9.214317787072528176e+01	4.930380032506499788e+01	-2.718495678520779535e+01	1.478156315081010086e-01	1.472123493497541347e+01	3.528949914310187097e+01	-1.459322930701273258e+01	-1.290530378209182345e+02	-2.941940748370920744e+01	-1.366230822072066964e+01	-5.155632612899307077e+00	-1.521520943929517777e+01
-8.638449121248642726e+00	1.490061138485411885e+00	2.679666977558143870e+01	4.192855727102110563e+01	4.609910038921009701e+00	-3.165685334206559176e+01	-4.436559203800403850e+01	-6.223465579953701976e+00	-2.520137744606819297e+01	1.881398576073297235e+01	-2.587361838395681346e+01	1.641470176040028832e+02	2.554532447365940868e+02	2.497375435830990966e+02	1.951907449139695245e+02	2.285020566546081682e+02	1.712875756625345218e+02	-5.689556920522450412e+01	-3.637471625697229882e+01	-1.005046313072383235e+01	5.152575971973654134e+00	-3.432892025096145439e+00	1.566505027262666516e+01	-9.739809320177462704e-01	-3.048707304741299140e+01	-6.095175768169614372e+00	1.500158221801199865e+01	1.159438697806904983e+01
4.012984275695299630e+01	-2.113280926129584714e+01	5.554414814109865262e+01	4.089940700084316205e+01	2.108341833928491127e+01	6.092400037452466499e+00	6.865669032068540290e+00	-1.273469541979982012e+01	1.381482073563984159e+01	-2.670862548068734554e+01	2.012772767972002796e+01	1.742407844561768115e+02	2.197356554849961014e+02	2.661543472821402361e+02	2.148146939382785092e+02	2.503012695615216785e+02	3.303965068643747145e+02	2.787975761671134123e+01	-3.771967906190536901e+00	3.171452192160755246e+00	-3.367697677918014776e+00	-2.060733585529857237e+01	-1.531692060137824285e+01	-3.582232974878161258e+01	5.271917740537995556e+00	4.922236442890667973e+00	-1.908440355083891760e+00	4.997511881515784182e+01
9.881975206913555354e+00	-4.951127334120791090e+00	-2.667670230551766508e+01	-1.165414920798541587e+01	2.845694021888713365e+01	-1.753865730536161394e+01	-5.572850166602595579e+01	7.475671707898775331e+00	2.696126974075920302e+01	-3.085847563396967530e+00	8.278678810786828990e+01	2.669868935505286913e+02	2.471870881754747984e+02	2.045894523004234884e+02	2.586162964197328051e+02	2.545801560397588332e+02	1.602596038517981469e+02	8.468062138054546040e+01	9.228625638287105915e+00	1.495006096252179795e+01	4.914782378646532379e+01	-1.637856633515108129e+01	3.645057610315332486e+00	1.201132110867910541e+01	-1.687988351342614379e+01	2.019745227901831797e+01	-2.037289068680907178e+01	2.193515813932182645e+00
1.016706663052800792e+02	-2.305019466453747157e+01	-4.900027345511217902e+01	-6.181855926414834812e+01	1.308964680618171315e+02	-6.483112258422739638e-01	-5.015872070669211702e+00	-8.285359336079334724e+00	5.948120552238144398e+00	1.720434942435286274e+01	1.024139176326665961e+02	2.208294678041253007e+02	2.732316924510233775e+02	2.597644406899524938e+02	2.604323402905623652e+02	2.327218818219285765e+02	2.590278663660147345e+02	7.650037296978430845e+01	-5.897331667210327311e+01	2.444428255881489065e+01	4.030530393684527368e+00	1.724411196950306291e+01	-1.258180406108529681e+01	3.576931752669196385e+01	1.740823871124780098e+01	-4.887849472760423453e+01	-4.988041862071897725e+01	-3.701966562694108376e+01
1.750155007851372346e+01	-9.554913707259019873e+01	-6.136774196454891239e+01	-2.156849811713495058e+01	4.978566848437426273e+01	2.656040452199500912e+00	-2.746573938451858155e+00	-9.644305597521793949e-01	5.642563407183253332e+01	-7.338575670022382980e+00	-4.672325038749708881e+01	1.521661474726131189e+02	2.351979755391343758e+02	1.768426074461270048e+02	2.378140938865263081e+02	2.499107327659664293e+02	2.256425452554106528e+02	1.110333756131180394e+02	-2.773012802476228700e+01	-1.883759485528370803e+01	4.997652380674952433e+00	1.145019818112532484e+01	-6.679882063416501481e+00	1.003992253121013789e+01	-7.131401232921687949e+01	-2.833545278253867750e+01	3.637766433564905810e+00	8.570340450228462359e+00
1.818988174850990625e+00	1.400837784591444191e+01	3.777464499297644096e+01	-5.073738206911087012e+00	-7.802767806505170434e+00	1.283268837646203906e+02	-3.320083604519373210e+01	-3.314162731656858085e+01	-7.923213489313591040e+00	2.907375998949823348e+00	-5.340942272304603833e+00	2.091750824951747632e+02	2.502665796645348735e+02	2.259864007021929808e+02	2.571664996874972644e+02	2.906276315860500858e+02	2.536820620467627236e+02	4.822063745789390765e+01	7.278065807842881441e+01	-4.676486424789298013e+01	-2.071207321168278170e+01	-3.128987786915009117e+00	3.112052622997275364e+01	-3.061181685060372004e+01	-1.920122561097572600e+01	-2.026236110747982266e+01	2.455508110774726749e+00	3.968606336929674683e+01
4.464562165861594600e+00	5.054885236568069473e+01	4.178182936742143738e+01	-2.250531489339547875e+01	2.638282421061455807e+01	1.480697144067793580e+01	4.945451082417051225e+00	-2.446514561101511731e+01	2.593091934317273228e+01	-7.571706547262658660e+01	-8.895045005621334822e-01	1.053880874990154553e+02	1.998928426638417193e+02	2.433086012703771814e+02	2.116749277592851399e+02	2.476861440954108957e+02	1.530548957107681360e+02	2.774713291452211195e+01	6.277144486395835443e+00	3.052916870665185911e+01	2.304744562890642001e+01	4.226274496613001475e+01	6.280807180553081182e+00	-2.534813121696320692e+01	8.174208307971419174e+00	2.951855038526280950e+01	2.582732992539642503e+00	5.137080955382900882e+00
-3.592294938840785079e+01	5.232991213673006403e-02	-2.244639617096777506e+00	-1.114132467225580214e+01	-1.980928649831703581e+01	-2.025317653989688882e+00	-4.580009145894229050e+01	6.667978548807321104e+00	1.576846164314570231e+01	-6.961229060727905704e+00	3.541505332515779259e+01	6.234430273414795920e+01	-4.259449821341812026e+01	8.757283462859739132e+01	1.758319733972695644e+02	9.494280427626425478e+01	4.314092234682625815e+01	-1.823559056190143224e+01	-5.017657718573648395e+00	2.340195376933822402e+01	1.357120125846619629e+01	1.966526775234392010e+00	-5.774325459012692896e+00	-9.335593798000486387e+00	-1.696064948327780186e+01	1.815570710952415112e+01	-3.367676267137297064e+00	-2.487417307988172510e+01
-2.566404289289240737e+01	-5.624714064292791527e+00	9.619504756646991339e+00	6.130771832533923060e+01	3.527982777241545165e+01	-1.327082706979167313e+02	1.604023143225706605e+01	-8.753930063615957380e+00	2.155898150271685410e+01	3.374518763633833629e+01	1.339843073204930946e+01	9.048746129930367488e+01	1.709818610488038004e+01	1.686888967645460147e+00	8.436689567403972134e+00	9.551055738009464946e+00	-2.422662649482853325e+01	-3.124585324262032771e+01	-1.328697722806278492e+01	-1.495361310782681841e+01	-1.227649936790203355e+01	-3.750582792076136229e+01	-8.273011723240648152e+00	-4.559302696769162111e+00	6.878366522947509054e+01	-7.123825080477388383e+00	8.512168207043348644e+00	1.893365305521080089e+01
6.227759825865134324e+00	-3.314532951764859803e+01	2.024548361613291547e+01	5.542642969731297597e+01	1.213552320575808494e+02	-1.168812796385565633e+01	2.122985471023757498e+01	1.737031706265070596e+01	1.293439613976868330e+01	-1.372260213756023894e+01	-6.044557306992190959e-01	-7.406417470624280952e+01	1.308563490743758884e+01	-9.387168329835279934e+00	-9.538617161877935402e+00	8.501595815900650166e+01	1.688155856871145133e+01	1.199273616273365839e+01	-1.074440824411007078e+01	-1.369556272681208497e+01	2.679528530945487574e+01	8.228356435791438273e+00	-3.566690535837554421e+01	-7.559419864227402286e+01	-1.405623618340101899e+01	7.965278051112057334e+00	-2.750147000982041234e+01	-3.533022621864223822e+01


==> figure_tem/DPdata9-50.txt <==
-1.605105846688408500e+00	4.669936197877396999e+00	1.444157487669771811e+00	3.165119509337734893e+00	-4.254598863274011933e+00	-2.194567886222329989e+01	1.513287445689076582e+00	-1.973238497844275852e+00	3.550329914925701047e+00	2.668664487439470268e+00	-3.027406112398287164e+00	9.175179457438195740e+00	9.954361013821287685e+00	-1.395486135841873976e+00	5.171571790483930897e-01	-8.150466858612080756e+00	-1.562072321378183481e+01	6.309737803536386025e-01	1.275934467481831369e+00	1.758614147057891097e+00	1.769907798265670129e+00	-6.326694060842977585e+00	8.380328007216157005e+00	-6.822756124115753051e-01	3.430979881867190162e+00	2.147063284421218654e+01	3.539899437234347079e+00	-5.212053900239468351e-01
6.276221887615472284e+00	2.295790220255994551e+00	-8.033594381117296068e-01	1.274829949700042953e+01	5.535083020788484021e+00	3.359540485033721602e+00	1.444549763189798108e+00	-2.590852543178835621e+00	1.035829898242816149e+01	-1.214338752102805952e-01	7.599782362833686022e+00	-1.747395377968290697e+00	-6.071951535901837893e+00	1.067327498076604986e+00	-4.540704114156539184e+00	-1.193335509340438749e+00	1.565475656059412968e+00	1.613445383383997234e+00	-2.734595808392027205e+00	1.425814777082255169e+01	-3.096217600338293963e+00	1.142279663959341285e+01	-2.481655777479611302e+00	1.511522976312190636e+01	-1.297842644022744985e+01	1.193111030826994323e+01	1.511780817403159638e+01	4.375430354565880364e+00
8.460522672292540847e+00	1.334923172619192577e+01	-6.820707214494023951e+00	5.196647625480499855e+00	1.929360167654245117e+01	1.971108732745679992e+00	2.510256577147205626e+00	-5.512726273593176352e+00	2.745090519246324412e+00	-1.631302606210021100e+00	1.453120322536396891e+00	2.476832425901304424e-01	3.035954604961437209e+00	-1.288228493814207454e-01	5.493977195025568916e-01	-6.253573806854108241e+00	-1.223962916592250538e+00	-1.552128137179924705e+00	-4.882427820231804105e+00	2.240077900442037695e+00	-2.754623115719874171e+00	-1.989528555073387217e+00	2.506864049048583842e-01	-6.141289709000964159e+00	-1.504925974778859477e+00	2.151386216831292497e+00	1.016335534520588446e+00	-3.739047861841057419e+00
3.273865664415439358e+00	-6.615376768714384959e+00	-7.279819718319130217e+00	7.726723958065530695e+00	-6.285376224575149884e+00	-1.016146301520960193e+00	-4.436543016753405233e+00	-6.732961234332712763e+00	-2.908027997541486442e+00	6.794702468035336729e+00	1.729540508302536139e+00	5.537792990434001972e+00	3.554778197282679741e+00	2.288292995169614930e+00	-1.227615677321213283e+01	1.776841629500639286e+00	3.663194184006181298e-02	5.323212371014471866e-01	2.543631884349764150e+01	4.884817294394530052e+00	3.709056366409980487e+00	2.366139323857793464e+00	-4.294567585462102599e+00	3.076453425142852804e+00	1.693721659200325691e+00	-1.057143122861190498e+01	-1.596190235568436755e+01	9.831242544097702485e-01
-1.567251209719054073e+00	1.943958205526467031e+00	-2.700265462450680332e+00	-1.913986254632376482e+00	-4.953997839130791725e+00	-9.077784530449016787e-01	-5.259283070845265584e+00	-5.592057500713412121e-01	-3.019048798002197831e+00	7.194038655456883369e+00	-7.945934397520825421e+00	-1.060267582512455925e-01	1.967570507333881724e-01	3.943534786192734121e+00	2.654994045647157463e+00	6.440330253686454398e+00	1.505942890429337044e+00	-4.969696355172997571e+00	4.277769820700505932e+00	6.530297177142403431e-01	-8.202834849935546346e-01	5.665693539751902597e-01	9.080575613904290355e-01	-3.936270454429577015e+00	5.140290470449981441e+00	-1.294397222188458585e+01	-6.865560563912543657e+00	2.404856159745214228e+01
6.156324067842077419e+00	-7.395097782420028132e+00	6.162678696587145843e+00	7.573966914740603018e-01	7.803315627073027505e-01	4.262871590777271180e+00	3.780232418567706087e+00	-2.199350886874422262e+00	4.508008021320843106e+00	4.692372272365856745e+00	9.792894322487571301e+00	2.410691760425983432e+00	-3.396983156280150684e+00	2.200420853222189443e-01	-1.670734892411886996e+00	-1.046747545851235728e+01	-3.576240395379808756e+00	5.431755329496229301e+00	-8.818378472062104123e+00	-1.750356364449700663e+00	4.075958586223680791e-01	1.536323609844593152e+00	5.838110976160750809e+00	-1.814324658392873157e+00	-2.816167482268046585e-01	1.102760736339132963e+00	4.033123254688920412e+00	1.209614951474876499e+01
-3.602423262274957683e+00	6.698625961821439212e+00	1.659194043663593732e+01	4.538999361180143133e+00	-1.458145290753596779e+00	2.900221464207624944e+00	3.699565121088534969e+00	-7.407135248840575059e-01	-1.060436285671725321e+00	-1.363142086742965198e+01	-1.556617729487639679e+01	1.586030372512590425e+01	2.051784288914317926e+02	2.548865978113583424e+02	2.526988528808883814e+02	2.323847442452124028e+02	2.061360094182089142e+02	-5.888233327120387273e+00	5.459904807152863526e+00	-5.881340648595632103e+00	-9.504083038353639878e+00	5.989874542089458131e+00	-1.221985609491279590e+01	-5.774372643568667307e+00	3.310818104806145357e+00	-1.036599691018763814e+00	-5.639498132915238493e+00	-1.036299279538108564e+01
8.634008159583411723e-01	4.758308039687647595e-01	-1.467904315677663973e+01	-1.128947233813102358e-01	-1.742601456031872109e+00	1.075458387399467242e+01	2.324733046704183792e+00	2.317062004082454330e+00	1.250288568757302166e+01	-6.927981968391412337e+00	2.700116410100481801e+01	2.349659531767454155e+02	2.457229200837349197e+02	2.498727250229664207e+02	2.245680850407031812e+02	2.507361682391331499e+02	2.508746175751848000e+02	1.239044075715359270e+02	-1.875918870221464019e+01	-4.923572047136860697e+00	8.820353444084732430e+00	-2.640367405417808899e-01	9.017684857065638715e-01	3.946051370332033237e-01	5.279356826492867860e+00	8.324234283603090034e+00	9.547996816621950877e-02	-6.743734236177536534e-01
-1.409670249409786713e+01	-6.614291219431457591e+00	1.170190645169419730e+00	1.056393493641651027e+01	-1.063426541197060970e+01	1.443460944353300635e+00	8.028812722388767309e-01	1.660932952166545107e+01	1.063870959418220963e+01	-2.124719828982460701e+00	2.468212807901463179e+02	2.592977310708466803e+02	2.214056433644127253e+02	5.331474622500924454e+01	5.803681147459158041e+01	2.543865397320184627e+02	2.547807022595676472e+02	1.722824074617906263e+02	1.883533650788681568e-01	-8.234810723638379126e-02	-4.760264723665582620e-01	3.679717789104831382e+00	-2.266640276664849463e+00	-6.782479285201695518e+00	-1.941883889033472421e+00	-6.325200236596868919e+00	7.547639019621708911e+00	1.640820127310768539e+00
9.663968125165034451e+00	4.230342654532638136e+00	-7.108704860919074164e+00	-1.527659042023743474e+00	1.332841314797331833e+01	8.716234363430653831e-01	-1.780785046922674641e-01	4.889581026780995265e-02	4.818330886354488030e+00	3.763221845391262121e+01	2.458628613855779008e+02	2.392677665674310106e+02	3.604417717399668675e+01	5.670274247412064206e+00	5.667542230510846224e+01	2.531376552695719226e+02	2.581006443210405905e+02	1.663688417550822294e+02	6.458472909342299895e-02	3.312369895965946665e+00	-2.129802686982054993e+01	-4.006201850869164360e+00	-9.746438677410673712e-01	-2.278831637092557205e+00	1.621565659201356757e+00	-5.461350917132897109e+00	6.656424725163778255e+00	2.066385150646751490e-01
4.371899093742053211e+00	-1.088940370165820681e+00	2.399715046999165224e+01	1.040126278767369961e+00	-8.989618323184325188e-01	-4.603978046369166854e+00	3.225560061580538207e+00	-7.861675121612851092e-01	-1.708334246227675643e-02	1.162144821896037854e+02	2.549530528175034192e+02	2.180989453180278019e+02	1.372859165630490264e+00	6.368388505511942022e+00	1.342842800352030785e+01	2.378108427039353501e+02	2.541538866096450136e+02	1.676296274271506377e+02	-6.617777089803383639e+00	-1.966457710339717391e+00	-4.761388375804085804e+00	1.486132237934734590e+00	-3.125963491468520150e+00	2.153686825725877796e+01	-2.551357989419786310e-01	1.520282775858192492e+00	2.629263773571584029e-01	-1.104575494646247158e+01
2.236983540781369850e+00	2.156256446117351011e+00	1.038539068468613324e+00	4.208197716004519862e+00	8.579670280547931682e+00	5.525618054151625103e+00	4.909581075040932774e+00	5.092562949762092117e+00	1.049398067280087776e+00	1.521028011878824202e+02	2.465679239522316095e+02	2.110815235586997005e+02	-7.627114553710067080e-01	2.163207138159366494e+00	-7.520231338892674477e-02	1.771222303706079799e+02	2.492621476938396654e+02	1.614361232884659216e+02	-1.396276362092545353e+00	2.859003928412845230e+00	-6.333074479657283540e-01	3.085212580625537271e+00	-9.155005388358622431e-01	6.183623814441903122e-01	1.665842377053562195e+00	1.726908928523316344e+00	-7.797218290095008442e+00	-7.877382821944499680e-01
-1.218594735588835754e+01	1.378483801863492064e-01	-3.260796046519238711e+00	6.026825756982792548e+00	-6.867184608945553492e+00	-4.601834829558355544e+00	-2.974547547949678794e+00	1.992394510087242887e+00	-8.204934403164607204e+00	1.231480736660381154e+02	2.502691358132328503e+02	2.512814152255324984e+02	-1.824126128761722754e-01	1.329206838786166323e+01	1.752252895011064879e+02	2.545740741912628664e+02	2.535673381907198234e+02	1.666019229345956489e+02	-1.803194788872860554e-01	-8.559691884635139969e-01	-3.375347049106007802e+00	-8.822327581497141358e-02	1.091321187030347417e-01	-6.175243558688469747e+00	1.151019623656433311e+01	-4.835962256331474696e-01	1.144106619502533917e+01	9.303908621099681753e+00
1.288750479621946887e+01	5.033903110103111089e+00	-1.783029723803873701e+00	-1.547833717240798768e+00	3.906601173867813248e+00	1.875826912614857678e+00	-2.340684058324914996e-01	-2.396235592552181437e+00	8.810421103728173220e-01	4.665841782532740467e+01	2.506018583260924117e+02	2.563066060871568084e+02	2.554493953186983504e+02	2.428310964261373783e+02	2.456580070567480334e+02	2.650072801362665587e+02	2.427589698458192800e+02	1.103702278273392068e+02	2.059342649564861016e+00	1.784241280960099596e+00	-1.195641493126769150e+00	2.546890233470243681e-01	1.919771950609998168e+00	1.472696177700090647e+00	2.250091987832074203e+00	4.826696655188936091e+00	1.592544447166820731e+01	4.026531338024703643e+00
2.896903379769336873e+00	3.297654056882347584e-01	5.150964049912500897e+00	-1.971670596434374145e+00	-1.421856542802820300e+01	1.789201031003146536e+00	-7.049532720545828024e-01	7.867932091619426194e-01	-1.534264794319656566e+00	-7.006960047074580977e+00	1.180661034351206524e+02	2.376198047613746951e+02	2.514828784386160123e+02	2.513685708876964782e+02	1.536930530658944463e+02	2.414269164092442281e+02	2.536308472136978480e+02	7.325871313018411968e+01	-2.844033967804892704e+00	-5.061493632761243866e+00	5.155367912509566608e+00	-4.946333732984463438e+00	1.165152478925261859e+00	1.423248698042793414e+01	1.549289130708912055e+00	-3.603109210025301934e+00	1.126629977973009922e+01	-1.451222237934465698e+00
1.800589920659031673e+00	4.787121578856498694e+00	-7.365962715019203522e+00	-1.897577718064051622e+00	-1.225644635552728401e+00	1.795193862872633161e+00	-5.516238598845331076e-01	-2.182949446945585681e+00	7.822350445199997893e+00	4.684577882344742150e+00	9.523181982998455419e-01	1.568198059983184223e+01	5.026285940528691043e+01	4.524182073054971909e+01	3.779015517786493916e+01	2.380446524517527109e+02	2.523205835130121386e+02	8.089355814890620877e+01	-8.566984827918350254e-01	5.801358198990849147e-01	-6.670255623603173589e+00	-3.251773700460175665e+00	-3.993902307991500922e-01	-4.711995670167850037e+00	3.821237676524308569e+00	4.430249118770043099e-02	9.222227200358341648e+00	-5.140703283274381086e+00
-7.727715212076724072e+00	3.296029577565015023e-01	1.817062964257912527e-01	-5.834188863056053442e-01	-1.650930791860623614e+01	3.028820315970055077e+00	-7.417254184064562494e+00	-1.972654249271375448e+00	9.674193470833855057e-01	-2.615232063558546649e+00	1.685454597280163558e+00	-5.178515045174643117e-01	-5.263479284632552435e+00	4.530435104234937782e+00	5.175729670599112353e+01	2.558460275251506744e+02	2.599513502648508734e+02	4.342305562735413105e+01	4.490861587938298705e+00	-2.399727270676927482e+00	7.629887435874136425e-01	-1.602817081419643852e+00	-3.245514343641533461e+00	-4.065857209848469656e-01	6.412805946514169797e+00	2.206626193327887364e+01	-3.822611584349470126e-01	-4.112129765370780454e+00
-2.938029192555184022e+00	-2.094051869917689324e+00	-1.292765096301326855e+00	-1.452914188574908838e+00	2.799506588347863700e-02	-1.027380871888182723e+00	5.463420575836224202e+00	-2.011593334914139941e+00	-7.179734965228634636e+00	-2.114027319973199592e+00	-3.805557423611413692e-01	-1.563481909768567490e+00	-2.542241166329350932e+00	-2.384339411391025010e+00	4.807695963084371016e+01	2.481545398825515178e+02	2.389093799530953675e+02	1.087878188941660440e+01	-9.465616846655629857e+00	-1.781579043901934511e+01	-1.183067463896305238e+00	3.346816623712733918e+00	-7.848558630581509155e-01	2.623267037759403397e+00	5.409683242662334912e+00	-1.938510861168457833e+00	-9.408923087027845078e-01	-3.588805789280590908e+00
-2.878537787486601829e+00	3.171757006792050859e-01	-6.133861402498833604e-01	-8.201281675637714486e+00	-1.504616276973970601e+00	-2.510214037354481675e+00	-1.617002872856210471e+00	1.339197440330492039e+00	1.090407767568117636e+00	-7.659610932385304771e+00	-5.753055394922703236e+00	2.762150315142057444e+00	-4.853077827004859124e-01	-2.759293742042145059e+00	1.281475121682505005e+02	2.557327929277658711e+02	1.825928690927741229e+02	-7.227558292734574952e-01	9.986655513528961414e-01	-4.195722843817740078e+00	-5.317204514933393078e+00	-7.956535017199275472e-01	-1.867996295992833122e+00	-7.078308978006093710e+00	1.008387077994926218e+00	-6.142091845138425654e+00	1.669434926362282301e+00	-1.078752448012412479e+01
2.940308704351595637e+00	1.577672804333521694e-01	6.516302579838849418e+00	-2.206220093031391882e-01	3.008146343251643096e+00	-8.178360548688836218e+00	-2.311601109774398477e+00	6.028211508275257285e-02	3.415902650436089427e+00	4.960321864815480986e+00	4.871235055039749184e+00	9.556782985667169883e-02	1.532389188203214481e+01	-4.496923225190179174e+00	1.871638425540298556e+02	2.554185598977034033e+02	1.811224014099076101e+02	1.027035730768324662e+00	-1.027713680314845490e+01	-3.038175521941582247e+00	8.002086327030796253e-01	3.120526772431098550e+00	-3.250606185281115668e+00	3.206840831371174705e+00	-1.524928627648100665e+00	1.625124204433124886e+00	4.407482854184308074e+00	-5.139015804832815171e+00
-5.506277939027251378e+00	3.170161854280552638e-01	-1.071570954242014118e+01	3.618454681894420211e-01	-1.407677958439825794e+00	8.686196484205471052e-03	-1.338639128546549317e+00	-2.403526634937913631e+00	1.265482898363159414e-01	-3.780931390931949299e+00	1.396256621533785491e+00	-1.503348579456724732e+00	4.380495252453101562e-01	1.584283730768395237e+01	2.395812084808756595e+02	2.558367697301606825e+02	8.752436242664528265e+01	2.397825635943584999e+00	-7.009991482608662672e+00	-1.029866114604351601e+01	-1.454283992833280159e+01	-1.229986905204833469e+01	2.389079206515690501e+00	9.952022162562268903e+00	4.311379153926918839e+00	-1.828400673914378549e+00	9.551146712640741221e-01	-8.653823297653747915e+00
1.012253879650150568e+00	1.308926050662732710e+00	-8.934117058998188865e-01	7.669226791823160916e+00	5.308454737216151464e+00	3.447354166594364333e+00	-1.533008281020372010e+00	3.292010024839211457e+00	-3.202784522402264411e+00	2.000034209307266941e+00	6.464269738251545938e+00	-4.356761645908580505e+00	2.087560022976785223e+00	3.713313658699059516e+01	2.593055944383821725e+02	2.546285191149721925e+02	9.356666387736314050e+01	3.866067014434052318e+00	-1.385307426361323424e+00	1.221639041427302530e+01	-4.213071927169195874e+00	-2.266563102189204759e+00	-4.254267157299101321e+00	1.806332943700207361e+00	-4.350908441571566421e+00	-2.539048951952395106e-01	-1.203300782121884005e+01	2.378101166430186819e-01
-5.056092340208016012e+00	-5.627343019917434297e-02	-1.240318352253089840e+00	4.332593562320641745e+00	6.384163395741044855e-01	-6.145048263440908265e+00	-9.507885823204991205e-01	1.255718353521688258e+01	-2.127282671530506430e+00	-7.599443071713720244e+00	2.305500141203051356e+00	-7.397385620509433046e+00	3.293685850792057668e+00	4.307467710527623694e+01	2.530310008884966351e+02	2.561935665774427093e+02	1.086867288979376269e+02	-1.055192993880353924e+01	-4.931070947673077409e-01	3.456926193619883847e+00	2.748559836450744864e+00	4.206867914458035429e+00	1.778397256097427714e+00	-4.870298157792239735e+00	-1.889595778917696256e+00	5.813510452475797313e-02	-2.740546273032891555e+00	2.814448200299828784e+00
3.010483721291263404e+00	5.471347571656361986e+00	8.184026505673598351e-01	2.641005238396052293e-02	-4.375583156258249229e-01	-8.018768879444971631e+00	6.897521693849196112e+00	4.156993762289008743e+00	-2.098490007938206947e+00	1.745074817800134293e+00	-1.126791800398216736e+01	7.258434360947227049e+00	-1.899879611326805939e+00	4.775428583766181845e+01	2.532363880642722620e+02	2.607086118721961157e+02	1.248609940220998453e+02	1.080100028698788321e+02	8.398544580649033264e+01	-4.699711054940408417e+00	-1.579972336339307581e+01	3.330305444020164263e+00	-4.590966167669029985e-01	3.235385671669117169e+00	-1.492299898611195985e+01	2.709807071243334753e-01	1.132109740109149998e+00	-1.772033682466093163e+00
-1.514758991998919768e+01	1.072855661418321205e+01	-7.725811456040055702e+00	4.617555447155017312e+00	2.520977284547797570e+00	-1.024547577496765705e+01	-2.853910527799053298e+00	2.030490241621434766e+00	-2.870096218090969487e+00	6.175569611045408358e+00	-1.354954523610668993e+01	-4.588057067507410047e-01	-2.993757939335670137e+00	2.742798183978172943e+01	2.426546392454396823e+02	2.561061959079101484e+02	2.524696256979041209e+02	2.571655205160409423e+02	1.316480964904831126e+02	-7.006508772700931198e-01	2.518271146998195320e+00	-1.398747765340070437e+01	-2.203343119971468411e+01	2.297064079081487797e+00	-1.368940265313048243e+01	-9.025528082819815889e-01	-4.449133966364683168e+00	5.052165197843653033e+00
-1.241275109433486357e+01	-1.646524757549861828e+00	-2.507175265626268246e+00	-1.911322400072611893e+00	-3.420229379417044857e+00	2.462583004370754836e+00	4.563716978945403513e-01	-4.013146228186498909e+00	-3.919952618459357385e+00	-1.710752716357412329e+00	2.581332573986950596e+00	1.054397213105090358e+01	8.993950478451004926e+00	-1.106311751769245788e+00	7.102177546712258049e+01	2.429203749000665482e+02	2.209593071003774867e+02	8.854877817575565757e+01	2.750103161149280773e+00	4.387801573738341898e-01	4.901780544190560640e+00	2.407972384194350557e+00	-6.748034180155822348e+00	2.355276551914305738e+00	-1.948141586629191790e+00	-4.057781398947726714e+00	4.080512602592480498e+00	5.861045958718130722e-01
-2.902319067127276053e+00	8.375344628904559663e-01	-4.792001876588368070e+00	9.883751721218315467e+00	-1.298751263950066903e+00	-1.148612865761684532e+00	-1.495951251383093528e+01	-1.138519755498116126e+00	9.687232704844426223e+00	-6.560582764381316379e-01	2.344694005070049769e+00	6.028608573894434386e+00	1.489409954472253883e+00	3.173789609458465222e+00	-3.102738771991769173e+00	1.448948206191852073e+01	-1.613280645107788569e+00	-4.877299908147614715e+00	-7.452926987399680847e+00	5.914305727021100800e+00	4.700954447764829069e+00	-7.771707179183872105e-01	-7.837665590138356286e+00	-1.190776901713946678e+01	-6.401905103566160271e+00	2.235025462295526122e+00	1.834323545984691828e+00	1.477170359224088347e+00
1.079608985156869139e+01	-3.259835846468841059e+00	-4.687382408476527651e+00	1.918112472733426443e+00	1.955655480226456300e+00	-1.156079264453666600e+00	4.232900386999419062e+00	9.352145910668554052e+00	-4.963353570632633271e+00	1.679459479933441246e+00	-4.655764475294705385e+00	1.447261630148994449e+01	-5.172422551736477914e+00	1.783183950722329048e+00	-8.072753880144771799e-01	-2.190312883832758128e+00	1.132202347747609306e+00	-4.008882908615055918e+00	-3.068717682924029244e+00	5.211891167783297085e+00	2.335181346941968883e+00	4.604378050732988115e+00	-4.491999116136399905e+00	-1.362888991804613426e+00	2.007660113516114109e+01	-5.181952450006401811e+00	-3.771066356242418482e+00	-2.893991970991416918e-01


==> figure_tem/DPdata9.txt <==
-2.864961494359398131e+01	1.751570553791873541e+00	-5.709241755736508139e+01	-5.044092986905016573e+01	-1.163532999127835588e+00	3.426298293337323742e+01	1.601596801743683329e+01	1.950560236595804042e+01	5.466563562079702621e+00	2.647232340075460399e+01	1.088653721660991991e+01	-2.602623586990591775e+01	1.106796375419668976e+01	-8.718027439744616913e+00	1.169645831765543775e+01	5.004555666964261462e+00	-4.524257743661585174e+00	4.457837837497785216e+01	-6.549389272426106245e+00	-6.570164550076417420e+00	-3.970022768961538162e+01	1.152232352693188489e+01	-4.104992275844917771e+01	1.650990545975204560e+00	3.945469375968296077e+01	-1.108443503238713213e+01	-1.132378569597031759e-01	-1.228475157500436010e+00
7.634277909685066277e+01	-2.219918415701159109e+00	1.024140923982955265e+01	4.128462840971001135e+00	-1.491553153663025766e+00	7.804368245653062530e+00	6.640663954048277695e+00	-3.562213807280019040e+01	2.791207783145441823e+00	4.474828850471195096e+01	-1.403454660761935990e+01	-1.609987321318283549e+01	-1.714268143016929002e+01	8.771367425842955257e+00	-1.990755036311108483e+01	1.555254860707942157e+02	1.684228807936198180e+01	-5.657970481107504668e+01	2.106453126871663883e+01	2.226951537592757902e+01	2.937403655869125174e+01	-3.415478029237988267e+00	1.082373338529956897e+01	1.152554813587907887e+02	1.257855201073291163e+01	2.440779358457967063e-01	-1.640386479132416397e+01	1.650611558689761793e+01
-7.908169489664441443e+00	-9.902181116645614622e+01	1.785899930751512343e+01	-5.122355806655144761e+01	-1.828210105280164655e+01	-2.729751105147395052e+00	3.185303992598566225e+00	-4.171253698807483978e+00	1.059470029128520885e+01	5.732550141143047284e+01	4.419893888289018946e+01	7.310553626373620162e+00	1.646257138038946266e+01	1.774778537141270007e+01	1.926058219876137656e+01	-5.170100151399358879e+01	4.300225468991716582e+01	-2.867502639166666256e+01	5.192837199806796633e+01	3.761678449837567229e+01	-4.961597718822145708e+01	-1.183156191497359444e+01	-1.161873135716841290e+02	-1.015913983678349952e+00	-3.475325305151331889e+01	4.247288054022665627e+00	-3.015604470466346498e-01	-4.829461432864302073e-01
-5.709395171089759469e-01	-9.551178735343880177e+00	-1.288744850001651399e+00	6.516489792041328499e+00	3.917391171050424337e+00	9.191468924640242566e-01	-7.241837628069792743e+01	6.528916153860664906e+01	2.596123637107802251e-01	-6.587103855131518415e+00	-3.123593925475227095e+01	6.995116895765930565e+01	-2.029138437445720644e+00	1.811343329304162353e+01	-2.313697113619294043e+01	-8.134666008106538726e+00	1.762294632731758526e+01	2.601534951288270037e+01	1.145091102330282951e+02	-2.985062697541643573e+01	7.123536537172991245e+01	6.408547912471757257e+00	-9.917293332953375895e+00	8.471777993149035524e+01	7.429345276982573409e+01	-1.914880832848906067e+01	-1.444736830859773891e+00	4.393643699468170460e+00
2.121646194755503956e+01	-1.226099863159736181e+01	7.380902402575448384e+00	2.397480030978755394e+01	1.817090752143016630e+01	-8.020417239487434458e+00	1.671841395758237425e+01	1.699978603668830024e+00	1.902359962037822316e-01	4.006957280747285921e+01	1.672519181071353955e+01	-1.630024946239765526e+01	-7.930046389878191349e+01	-5.228328997082307694e+00	1.190207769669639504e+01	1.758722438167629676e+01	8.501718893870102711e-01	-4.705389289687693122e+01	4.463328411514304861e+01	-1.666718204583970220e+01	-4.317327381894576988e+00	4.182016665216789875e+01	8.284841613504644542e+00	7.717232528341486386e+01	1.552948432524845401e+01	-2.019943091106580013e+01	1.011340757719415073e+01	4.366533500369962351e-01
-4.293136653969871475e+01	-2.527612387266070471e+01	-2.733557813999679098e+01	-2.253763777615161246e+01	3.186301254053422838e+01	2.801979340970540377e+01	-1.470266369277155860e+01	-6.813736377570460689e+00	3.215934916630509122e+01	-4.233241270554924540e+01	3.107975108161425748e+00	-1.026863868609841148e+02	-4.440793897089017861e+01	-3.263863541315344463e+01	2.553612640897229724e+00	-3.632242466054437102e+01	1.784077264086071679e+01	2.009280002702122092e-01	1.996009738381932053e+01	-2.422217354055037930e+01	3.853713229968650733e+00	7.527177303676666043e+00	6.283657215211211877e+01	-7.349392933801458128e+01	4.443201967865319624e+00	5.440481300907444862e+00	-1.240351777572726988e+01	-1.234446097031932643e+00
-2.053684230734321492e+00	-8.064724773817307124e+00	5.514118837382363836e+01	-5.098240090242313727e+01	1.117092569533537727e+01	-2.335707450798042828e+01	-4.962072928242893965e+01	-1.094729529728641992e+01	1.091882799175138530e+02	-7.484790255604782949e+00	-2.190851735726644023e+01	2.523772429479654988e+01	1.931835778624863167e+02	2.520578844857476781e+02	2.320115574777409222e+02	2.554392287754256756e+02	1.958725548959682783e+02	1.163627337555357499e+01	-3.686249462395939247e+01	-2.021342191644098230e-01	-2.096205150322822419e+01	-1.189860839254511760e+01	-6.536701924190892043e+01	-6.214482766770553468e+01	1.345448208350983554e+00	-1.745590938200616549e+01	-2.209105331942719630e+01	-1.665509613996264449e+01
7.960076109939184796e+00	-4.740547450179485089e+00	5.612625885965371708e+01	-2.525454131627561161e+00	3.124299341594070967e+01	-1.385279192802803472e+01	-2.132058990452084402e+01	-3.698865962886829895e+00	-9.624352219231600714e+01	2.900957381638302746e+00	2.452124907616508764e+01	2.533302585274356318e+02	9.757597131025460158e+01	2.552793381304923344e+02	2.425777150564528313e+02	2.833302190095037076e+02	2.780158499438258559e+02	1.192327187375349240e+02	-2.610746958783212435e+01	-2.492942529453472833e+00	-3.911670775967329927e+00	2.563242219101951136e+01	4.925531753756055764e+01	-2.502968295342453331e+01	2.732767391890381248e+01	-2.982744512837969708e+01	2.831749452028148872e-01	-9.398162462483297119e+00
-1.572562217840902399e+01	9.863089840301708477e+01	1.109585914124541439e+01	9.136847629915506586e-01	-2.134180787956910308e+01	9.085763739514439052e+00	1.358081708184284153e+01	-7.110745294061787902e+00	1.519691606018335506e+01	2.935563805615261401e+01	2.228140515168142599e+02	2.502832127037233647e+02	2.417864869713708629e+02	8.334809697809454576e+01	8.818250524349036823e+01	2.566854491727247591e+02	2.880196295149880825e+02	2.584686170816262347e+02	3.382994991222460168e+00	-2.820375849042420668e+01	-3.080933975106510125e-01	-6.674865684173458646e+01	-1.276165802785754266e+01	2.320409893892410480e+01	3.485615251172272622e+01	7.163504454548554889e+00	2.842743071726481574e+01	-4.301860585645147239e+01
-3.011273981299178448e+00	-2.343474495893171916e+00	-1.934391477779703550e+01	-4.560665127808404051e+00	-3.258901853938851190e+01	-2.770706500075575107e+01	-8.147969094948031454e+01	-2.794432484168382302e+01	-6.589546610921960479e+00	3.558915767681924791e+01	2.809147443716740895e+02	2.240543786821100412e+02	6.089327482043076856e+01	4.881377429809692359e-01	4.318989711833054912e+01	2.593903061742290674e+02	2.199936412253709364e+02	1.432414384800248968e+02	-1.726716141185824682e+01	1.184667825967508463e+02	2.646915566334168690e-01	8.619189249643889994e+00	6.259474646693305999e+00	-5.558887719647271020e+00	-1.630719100862431858e+01	1.838126716705468411e+01	4.334488832169960948e-02	1.101089344796451464e+01
-1.305779318148239909e+01	1.499217209454589117e+01	2.006144114629419661e+00	-1.949104426526776734e+01	-7.359787086023098368e+01	5.962865656306891360e+00	1.097707164045911021e+01	-2.810922687940509590e+01	-7.233123464351422172e+01	1.988595705907826527e+02	2.545080586593995804e+02	2.142548509017368303e+02	-7.208601967938531807e+00	8.707716504672125879e+00	7.597299011189051043e+00	3.019532280525529586e+02	2.280304588937180483e+02	1.848446673078842366e+02	-9.342120369786110601e+00	3.641081234543815937e-01	-2.419520773268034475e+01	1.206228024700848600e+01	1.310286603010912465e+01	-1.429168696561041862e+01	5.330675945230476387e+00	4.235835877296596941e+00	5.902856175842548403e+00	-6.639272677816283874e+01
-4.726570173532476105e+01	6.342158142478047544e+00	-5.367233174994882461e+01	4.579012795582427131e+00	1.287625190114868587e+02	7.361734467642776281e+01	7.422490404036223843e+00	-7.487747114368788814e+00	-1.922826401284411091e+01	1.618835814494606211e+02	2.526335663785606584e+02	1.941294704757875138e+02	1.583671128324430200e+01	3.337706488581679842e-01	6.822866242993244512e+00	1.764774259172047550e+02	2.787335649290095034e+02	1.499720381860433918e+02	-1.075708456979601380e+01	3.165816116667814129e+01	-3.451547581435809064e+01	5.346790395615204261e+01	3.226341573006893526e+01	3.208563368616726308e+01	-5.588147863675024141e+00	3.639816897220452319e+01	1.382997159503564717e+02	-2.805195344672332070e+01
-3.356790895209063486e+00	-1.132401473664530478e+01	-3.606774817027351077e+01	2.009863192570158787e+02	2.527293329569174851e+00	7.820993177595278567e+00	-1.681902070199692645e+01	2.351146601024899496e+01	-4.077733046824774554e+00	1.687933086264000622e+02	2.518210208622255664e+02	2.452373681807715400e+02	3.303410915822595495e+00	2.682266286704771119e+01	1.648213361491391140e+02	2.055093140268209027e+02	2.476791997700190393e+02	1.992817336753171276e+02	-1.733569598910400700e+01	-8.482477990102166743e+00	-1.797624502837980387e+01	2.537450635153007283e+01	3.757566423970335734e+01	-7.592617261783830784e+00	-4.950682718464008047e+01	-1.583868319129086322e+00	-5.036762023555350254e+01	5.080479593070391431e+00
-8.607620287570196638e+01	-1.229417207279046131e+01	3.958292675720788623e+01	-3.634238327841141203e+00	-4.815425199174915605e+01	-4.309036658974206802e+01	1.265699492186937647e+01	2.999185869209187771e+01	-3.146144750099504250e+01	4.494679249157452006e+01	2.514035154169675934e+02	2.488206698177377234e+02	3.025323383781171174e+02	2.233640808855562341e+02	2.439226829505220451e+02	2.522436770152634153e+02	2.716494354825783262e+02	1.027989188401252107e+02	-3.396167526754307886e+00	-4.188948297883718475e+00	5.817714812483455233e+00	-1.943134648089910144e+01	4.436094949549676869e+00	3.546680808409161667e-01	1.587729284892176729e+01	6.017388314844926533e+00	7.319494921631026330e+00	2.788816520086919049e+00
4.840196527408557614e+01	1.177225100523855872e+01	6.051866029075608822e+01	-3.787483265527475496e+00	-1.152815307506317311e+01	7.237862342091455403e+00	3.494352497906761101e+01	-3.611223423186298742e+00	1.319000208722358991e+01	-1.629092902956463718e+01	1.401073539201863127e+02	2.376522082416346393e+02	2.511473194992839808e+02	2.723919475768959160e+02	1.563322819078093175e+02	3.050004042325919045e+02	2.401716222079484169e+02	1.293616069293844077e+02	-2.927739153787773674e+01	-3.050323750960537339e+01	-7.247417647541976038e+00	-1.528469705247695032e+01	-3.830515946129497706e+01	1.636263652925126877e+00	1.305974140106858705e+01	9.784964815218989997e+01	3.045487310377907519e+01	2.691609908637057913e+01
7.218694064477473304e-01	3.325613282497173628e+01	7.695593131384512731e+01	9.568746012385146216e+00	-4.916141045717756697e+01	6.526381356988530058e+01	-1.822023857596332164e+01	4.657290540605598750e+01	1.117878444019815021e+01	-6.842795624193921356e+01	1.161817695618609037e+01	2.384804685552886383e+01	9.670575891434796745e+01	9.401589075696789166e+01	6.901006430406260961e+01	2.456676728958190665e+02	2.840148512849092413e+02	1.237233939620061989e+02	6.267812201232751956e-01	1.682259279284540909e+01	1.957544017197199793e+01	-2.519626900070671915e+00	-5.766823790102282032e+01	3.490720738584584382e+01	-1.000875849043246824e+01	-1.329817700919104873e+01	-1.652836499864626774e+01	-2.964392854211027384e+00
-6.429478614508560952e+01	3.029944752567859112e+01	4.162514830436463598e+01	1.895289650812832960e+01	1.344526745541755908e+01	6.749680769212678122e+00	-2.777984627487312252e+01	3.320079929259505125e+00	1.229864208451486718e+01	2.001205167171488597e+01	-3.978354271057651204e+01	-2.652324030973118951e+01	-6.237679924450010560e+01	6.817866248591769818e+00	5.198530578928541246e+01	2.506465326423787019e+02	2.554637592568499826e+02	1.064592330134434945e+02	6.825365149509559970e+00	-1.454448693075258170e+01	1.308802259614776986e+01	1.087587280419730718e+02	-3.829221268357106567e+01	-9.139838422302377197e+00	-1.109925103082296793e+01	-6.351252424181798517e+01	2.832382616080618121e+01	-3.152722209740852222e+01
-8.058102334151987733e+00	-1.735596847035400003e+01	-5.366869215725909470e+00	-2.148560933154648467e+01	-1.130828470083727808e+02	2.271526044086650842e+01	3.835362565980877747e+01	-1.707410350164031598e+01	5.368625539844947525e+01	-9.035921865379117435e+01	-1.241504529705090043e+01	3.926697712706858567e+01	7.095084431776921718e+00	-4.726333030209185715e+00	6.563026078767495619e+01	2.855836173083336007e+02	2.437945322376292268e+02	-2.307328588869972563e+01	-2.230155842200531424e+00	2.535508529126796873e+01	-3.232177756387030598e+01	-5.053549174903084307e+00	-1.025291720999921985e+01	-9.549871351975404821e+00	1.803567045075634034e+00	1.164349569353810665e+01	-9.015592509410828015e-01	3.678367520880385655e-01
3.708614274946150147e+00	1.052836246220425132e+01	-3.466460371874689805e+00	1.143047197304599827e+01	1.331602108904159110e+01	1.394724234788939476e+01	3.699997281420773998e+00	1.776005175325428098e+01	-1.652818016353531538e+00	-4.063967380573001975e+01	4.527630714188375549e+01	-1.919572119416866940e+01	9.447277520387926231e+00	2.664538223777206838e+01	3.992302181443852760e+01	2.066612574549677106e+02	2.138890590269118093e+02	5.525113486013965014e-01	2.659880040362169495e+01	1.831654166816465690e+01	-1.646776670488364047e+01	1.438734486467651053e+01	1.482833425851399056e+01	-2.097494350930565687e+00	9.700337491247651656e+01	-1.622960306312601375e+01	-6.125303465599606056e+01	-1.540987508930690808e+01
-5.697757951605650462e+00	4.965498994803948563e+01	9.235639810247887382e+00	-8.675042728544154258e+00	3.215693061252652996e+01	3.237922626146614391e+01	1.484509789760997478e+01	-1.746070038998444929e+00	1.028642089864673181e+01	-3.545841136589357490e+01	4.088368615709292442e+01	-1.039511154357029454e+01	-1.092332964602063186e+02	1.465066187194648961e+01	1.694412723846682809e+02	3.729943887611353830e+02	1.791111609606800812e+02	1.099573417337003356e+01	4.106915809639939141e+01	-3.717993332878688051e+01	1.327605466850884852e+01	-1.146984440268806082e+01	1.628657393320572666e+01	-1.071270528758436313e+02	9.112728190308127196e+00	2.649002467141514217e+01	-2.179966131709649346e+01	4.039343136119516231e+01
-5.187529893080611032e+01	3.430052850632568351e+01	4.368389025177665985e+01	1.002835799563564612e+00	-1.045397094147086786e-01	1.684734668573845084e+01	4.801307329490126818e+01	-2.049769886247335027e+00	-9.069242041121761133e+01	-2.443881968194993259e+00	-3.657872060981124918e+01	-7.073254803632246990e+01	-3.524632759728881837e+01	4.133843694041388517e+00	2.436161737345223059e+02	2.492527570531853200e+02	1.203827427847539724e+02	-1.565060535207055104e+01	-4.980412804625325407e+01	-3.511694584518953377e+01	1.335111396020887042e+01	-7.029596582077978439e+01	2.805446047900293838e+00	-1.086429331512021257e+00	-1.779673697006361621e+01	-4.670149850148255410e+01	-6.189296406463828504e+00	-5.191886940435034603e+01
4.119667379241087701e+01	6.916232680810220756e+01	-2.290037008526447337e+01	-6.677471217150184879e-01	2.196561999349249561e+01	4.903417455118145085e+01	2.865314245836327700e+01	3.905534183648917690e+01	-1.430363502592012281e+01	-2.066589488983983536e+00	4.507234681110433350e+00	1.302000235339730949e+01	2.259599999810541160e+00	5.244374667051476990e+01	3.030119235479298823e+02	2.567428401469582582e+02	1.245972662437955165e+02	-2.474677907706060509e+01	5.176804039400927593e+00	-6.423823353188598873e+00	-2.540501738892609396e+01	-1.157268303922782682e-01	8.840856322752291829e-01	2.636545723991748247e+00	-1.112554539027127021e+01	1.399831093309950703e+00	5.548702457861923953e+00	4.677064853781388365e+00
-5.435107625737984449e+00	1.306045202421189089e+01	3.608954366144911319e+01	3.816378380111012802e+01	-1.168139990368183234e+01	1.574977270487520009e+00	4.342969133343927979e+00	1.173492561541275947e+01	-1.071256270369418218e+01	-5.980795275758868712e+00	9.072295406434921006e+01	4.486037618026865736e+00	-2.487505256399774112e+01	7.421965164793923009e+01	2.374253904954973109e+02	2.851502676995164620e+02	1.275423050926063979e+02	-3.452494019245258272e+01	8.159184130707961913e+01	-9.779066801378544227e+00	1.465239382797056500e+01	1.618103381512507610e+01	-1.461672113136195428e+01	-5.532973490042761711e+01	5.584213966848628274e+01	1.448576732668882805e+01	-3.847231950247122612e+00	5.148417848512258388e+01
-1.022211196527323551e+01	-2.151515923428607380e+01	1.005781952387291334e+01	-2.082572024250921139e+00	1.055463026006650296e+01	-4.360527416505843235e+01	6.307810519092814872e+01	-6.106008469180566500e+00	-2.166031200441372206e+01	-6.279207794108486951e+01	1.009975953503983526e+01	9.873376723217241135e+00	5.413948780101731195e+00	1.231490922235102303e+01	2.514185538588521638e+02	2.624054772756466036e+02	1.809401861273092891e+02	1.591040846181483914e+02	4.534036058693148163e+01	-8.228986649904603823e+00	2.829964253310483357e+01	1.801507663795587888e+01	-1.451395806449080261e+01	-4.279706930478485383e+00	9.896490376619382801e+01	-2.705318397523717167e+01	-9.585610884825966238e+00	-1.235098752949679124e+01
1.877990479524748935e+01	-9.372563737363385883e+01	-3.168945155471825093e-01	4.932587290040895134e+00	6.257967681118624448e+00	-7.957282201137398658e+01	-2.248344889029938543e+01	-4.241886209163211241e+00	-1.380595237482208759e+01	7.715547921497243777e+00	-1.289986195590203444e+01	-3.123705343368832210e+00	-3.179297192758521184e-01	4.941760760604147151e+00	2.375698969154842075e+02	2.588561422523699207e+02	2.172629850295145104e+02	2.699062766877462991e+02	1.439449411339738845e+02	-7.654419545577009387e+01	3.130360848927910222e+00	2.822601998462647543e+01	6.520111440884811316e+01	2.837918646070006190e+01	2.572503826765896662e+01	1.727878365790733639e+01	-6.367552061221860527e+01	1.986144597340726037e+01
-2.274165447010178198e+01	-5.320152901075764618e+01	1.433896206192654965e+01	5.613113657529217093e+00	-5.059858938799317940e+01	-3.840012803307063738e+00	1.508200474543921921e+00	3.657355868117818432e+01	-3.993571969196454319e+01	8.132948448689153054e+01	5.002946663468147648e+00	-6.089850420618523330e-01	-1.311958644226036030e+00	-1.115753919154513829e+00	2.660697902409529547e+01	2.450308357777716139e+02	2.831380261620663532e+02	4.505623456251294812e+01	3.546382119566520430e+01	1.086897103714012758e+01	7.708511624044181332e+00	8.007589438305176444e+00	-1.317608103501163264e+01	-5.533745292196456944e+01	-1.757685903544749451e+01	-7.530850571688539219e+00	-5.466276505087051873e+00	-3.101442774084740961e+01
-1.392055548466339410e+01	1.189533991834488269e+01	-2.121750796698102093e+01	2.343841221345728698e+01	1.802818202306334827e+00	3.706579304439932443e+00	6.012491327216091008e+01	6.732569240476779271e+01	5.739721655768124009e+01	-4.911514649248897513e+01	5.129618012577298458e+01	1.453307805287577414e+00	4.226707747948057481e+00	2.212515543860445177e+01	-6.826604067794285413e+00	3.009058379310730658e+01	1.653043239959194111e+01	2.567234804818020422e+01	2.041986711390195719e+00	-3.648594526201114974e+01	1.556141624273726265e+00	-1.455627893062601075e+01	3.658081805035171641e+01	-3.265059898949989048e+01	-4.118389771339516869e+01	3.973083038432769598e+01	-2.073114482836134975e+00	2.913296768840810458e+01
6.545408889060423974e+01	5.609497831963429348e+01	-3.011877760746762611e+00	1.382670354599918383e+01	2.115195990224281175e+01	1.938687648239281103e+01	7.472835860781545136e+01	-4.643366408508398990e+00	-2.715785964764674532e+01	-7.388167988950714360e+00	4.642250806901681237e+00	2.512988224771094892e+01	-6.842591918585993938e+01	2.631837505722745885e+00	3.638031153883307667e+01	2.987252991253602427e-02	3.450701563789774440e+01	-5.619849519879134192e+01	6.817969958144307441e+01	8.217568802926290772e+00	7.057354555439806498e-01	1.525318734554313416e+01	-3.836030925949095671e+00	-9.802656382858048190e+00	-2.437806236805123916e+01	2.513487335265519462e+01	-2.045119995633622523e+01	2.157047041276786459e+01


==> figure_tem/RPdata0-2.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.021186653258097294e+03	-2.304535904256762933e+03	-2.388368296142791223e+03	-1.739610168610812934e+03	-1.006938049579675521e+03	-1.150510843611227756e+03	-1.511075836271648313e+03	-1.537797738220709107e+03	-1.511475566134523206e+03	-1.178708414001858046e+03	-1.089956481624624985e+03	-1.680474562203723735e+03	-1.433910916304611192e+03	-1.400347582124281189e+03	-1.581209114212007762e+03	-2.486306400533697342e+03	-2.962265745686699574e+03	-2.650972025748447322e+03	-1.472068682742073861e+03	-9.408854434986725437e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.119548725857497402e+02	7.764704860400222515e+02	5.092793262782466286e+02	6.404768103647176076e+02	3.251584733333947952e+02	1.735320574661415378e+02	5.506276021366918627e+01	-2.932860800056146218e+02	-6.019361769385890284e+02	-6.734841986601738881e+02	-4.306727139084642317e+02	-3.310984664068503207e+02	-1.346627363807052973e+02	1.984761064373857380e+02	4.984046863516620647e+02	7.009891660438566987e+02	8.471115603452019513e+02	1.005983127595864858e+03	2.604765288874684188e+02	-5.295663520727683817e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.425575217424900529e+02	-1.075771278814737002e+02	5.534798284823344972e+01	2.316490687806555968e+02	4.578659409193709848e+02	3.532863871833023950e+02	4.647683597252667482e+02	4.005819632130010746e+02	1.728611807192894787e+02	9.698906200760669094e+01	2.419330666093519255e+02	2.996350272935902126e+02	3.827769018671770027e+02	4.342045352234983397e+02	3.354510986666945200e+02	8.510124928062799654e+01	2.283122927536260534e+02	2.420317428178352941e+02	2.069017839314010132e+02	1.522607054145449297e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.926090825793324939e+02	-2.265834743132646452e+02	-7.722289534114675007e+02	-5.584638472028889282e+02	-5.764169506050981227e+02	-3.906619793384172112e+02	2.332155386019333321e+02	1.677794256529451502e+02	-2.109344198728840425e+01	-3.607256293215424847e+01	8.079927599856685561e+01	8.757533785082912914e+01	2.432283592779386368e+02	3.112378822780469818e+02	1.269458847417070899e+02	2.506986153749654989e+01	-4.542369289188014392e+01	2.870689914587962903e+02	2.960089614240624201e+02	4.157109960917262370e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.503667787802109217e+02	4.925545616238670164e+02	9.886907790454059750e+02	4.172410592241129166e+02	-1.146413298808183328e+02	-2.975017493460854894e+02	-7.729461887707669803e+02	-5.687366855508928438e+02	-3.943639387564327308e+02	-3.108122593570373056e+02	-2.667769725942382593e+02	-2.687216157961308340e+02	-4.714810456807335868e+02	-7.284938407379958107e+02	-7.101357524831798855e+02	-4.457263142734441175e+01	4.252420693590080418e+02	4.167067795027035118e+02	7.143189032326043844e+02	9.860948361946501564e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.867069024633325114e+01	-1.407153668926281966e+02	-5.240595422823419085e+02	-5.950106637709478719e+02	-7.706280760712928668e+02	-9.473897916001925523e+02	-1.084381486367056596e+03	-1.257871514241405748e+03	-1.385156893551009716e+03	-1.197182539586549410e+03	-1.142896928736487553e+03	-1.270844259463466642e+03	-1.071773051083900327e+03	-8.726687393017530212e+02	-7.167755095961233565e+02	-6.841391170571936300e+02	-5.584924644746191689e+02	-2.705719780627310342e+02	3.524370678367642618e-01	1.099546053286554326e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.429411092847693396e+02	-3.136776826109810941e+02	-1.303839645159065697e+02	2.093009502151885215e+02	9.545324872993860481e+02	1.315727828027982241e+03	7.682290380585559433e+02	5.740651954548028471e+02	1.561464635872943632e+02	-1.740311285175054365e+02	-9.577335717664897174e+01	5.151155107636010371e+02	6.221463797907582602e+02	6.776633756210344472e+02	7.554300576207455151e+02	9.657722034616108431e+02	8.636212197712897023e+02	6.224949398863302577e+02	-1.562631061252922962e+02	-2.498003614000695620e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.445270900179299360e+02	4.253487463996843303e+02	5.869617739476407223e+02	3.239186008757707214e+02	-5.335304946156576023e+01	-3.205314531012577959e+02	-6.430274363966733517e+02	-7.722920182065089421e+02	-6.429211801679379050e+02	-7.714844581228701372e+02	-6.017515009197908284e+02	-5.947492868439405811e+02	-6.346880391823010541e+02	-4.797795262413346791e+02	-2.716985385066370213e+02	-7.586079508271342320e+01	3.119323703889626813e+02	4.888576906910947173e+02	5.497727748814562574e+02	5.710958027748065433e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.747385252195633427e+02	3.939988140853637333e+02	8.319569495882852834e+02	1.136082017795069532e+03	9.602368585193845547e+02	7.122637258079485036e+02	1.418592719317559272e+02	-1.769458764629599727e+02	-2.061181830015825653e+02	-2.123815166036871744e+02	-3.482544099809435352e+02	-4.115220184665423631e+02	-1.091965979498765478e+02	1.407778057878278730e+02	1.828506754140192072e+02	6.525128536008918445e+02	1.214714996756222035e+03	9.535357941105530699e+02	1.164430684161495947e+03	9.521154096838021132e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.435455974110790578e+01	2.174001146929139594e+01	-2.076923194488926470e+02	-4.124159050666363555e+02	-5.897968689522773502e+02	-3.879050294631458087e+02	-9.981435674836703242e+01	-3.926051660713301317e+02	-2.036148681947738339e+02	-5.371474954292825998e+01	-1.052768536189944086e+02	-3.629797339890404260e+02	-4.613552868810378982e+02	-1.911100122697869210e+02	1.270827956176874629e+01	-3.260142414748116266e+02	-6.404287851281926578e+02	-6.125287357270377697e+02	-5.596239265882991276e+02	-8.448616526840579581e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.318830912505252400e+02	-6.909525685839653875e+01	-5.893887824411590373e+02	-2.172531273546414354e+02	-4.624866812622769885e+02	-3.180664973240271252e+02	3.430125530635312998e+02	3.367095712413614024e+02	3.608579980779937841e+02	6.288982583486159683e+02	6.432895389995120468e+02	3.351064493635855115e+02	3.064522335657608778e+02	3.037471780210203747e+02	7.953062690847504257e+01	-4.495692812890387700e+02	-6.708503869065407343e+02	-4.419474197270753280e+02	1.844178713906996734e+02	3.574955485240322446e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.650605967826089113e+02	-2.292753441914213397e+02	1.373054435485111924e+02	4.167599676174694423e+01	-3.840246755156986183e+02	-4.502397640851276606e+02	-6.270092176352369506e+02	-3.160955629586849795e+02	-2.594382035776034456e+01	-1.444457184478268914e+02	-1.331651461849321265e+02	-1.193053981554118792e+02	-1.414149138927300555e+02	-4.282069847673080289e+02	-6.030512870076835270e+02	-5.109230821208631141e+02	-1.652947049220952351e+02	-3.481138713004526721e+02	3.796781311961405549e+02	6.006742256505552859e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.385338251570733519e+02	8.851392286634134052e+02	1.135544531299156915e+03	1.571588352488804503e+03	1.426438169410288083e+03	1.039789566621303265e+03	8.169148817044397219e+02	3.313538928790384261e+02	-5.157864206936894647e+01	-1.673201113493605874e+02	-1.769228780831764709e+02	5.878278422617420063e+00	2.915633525321933348e+02	6.341703229599639826e+02	6.611954588215863851e+02	1.327810512755241916e+03	2.007612069826657489e+03	1.689736489604923918e+03	1.184975715805341224e+03	4.688146295558848919e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.422948696914027096e+02	1.088409086190726157e+03	1.295749444986664457e+03	9.398796079626179107e+02	1.466149398920740907e+02	-2.395019198425046341e+02	-6.312739126189923127e+02	-8.349664814041502723e+02	-8.700947361830561704e+02	-5.316675290218914824e+02	-5.934309231127916746e+02	-6.928677616415239982e+02	-7.379619656923288176e+02	-7.393177576202768932e+02	-6.963952471219621430e+02	2.461584835680692152e+02	1.201051872445025083e+03	1.231917046047369467e+03	1.600939529427388607e+03	1.493328694037263858e+03	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.112476674710317752e+02	2.473839385808365421e+02	-5.665873599552453044e+01	-4.206774109242395525e+02	-2.936950552322584329e+01	6.184434198457640832e+02	1.062599427907044173e+03	9.659171259242317547e+02	8.394381402485395256e+02	4.879147337674552318e+02	2.519484652655204400e+02	6.900526645569040056e+02	7.582338139876633250e+02	8.848765224922947255e+02	8.515379279479105890e+02	4.349851807321422825e+02	7.092558058652830368e+02	2.290363529885528067e+02	-1.570243788260854387e+02	-4.824707918496869752e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.026796364432274800e+02	3.540883133077051070e+02	-6.112108504554132082e+01	-3.100974101750743444e+02	-4.041487360916994476e+02	-7.755468888190932830e+02	-7.637787891293659186e+02	-7.098457578036982341e+02	-6.404947528465759206e+02	-9.207827117373855117e+02	-7.730084585406772248e+02	-6.342929053648254012e+02	-7.205224724909314773e+02	-6.210103834240862852e+02	-3.931553596335561451e+02	5.860362143133632884e+01	-6.344946763435287806e+01	2.918093171401770292e+02	-2.736701647466818486e+02	1.048790135983289389e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.596773883687515649e+02	-2.403621667390339383e+02	-6.432215284647529074e+01	-1.908941435314529826e+02	2.244621319216190614e+01	2.935188949342062514e+01	-3.099176155740153149e+02	1.834321989802207042e+01	2.943621410202882771e+01	2.026734843518628679e+02	2.695005066905208082e+02	3.068127524557593233e+02	2.364350328174058546e-02	-3.937152421887058154e+02	-4.880802976222589109e+02	-3.618984044053448201e+02	-5.239373958445569315e+02	-4.195052896372249052e+02	-4.228682411846422724e+02	-3.408696676019272331e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.299851101892554084e+02	7.010113652806609252e+02	8.774504220345476142e+02	1.247375098973104741e+03	6.998917611708687900e+02	1.452184211390998598e+02	1.115829674868082009e+02	-2.826665883949275759e+00	1.118311876117814574e-01	3.704134120911099330e+02	4.498780561756022962e+02	-8.325395165229241456e+01	-8.266073359978607016e+01	-6.923116412745835646e+01	-1.959482372816376881e+02	1.532185573513622785e+02	5.346003519439748288e+02	8.326330699205281007e+02	1.067498725044396906e+03	8.251944160925537517e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.675640130941100097e+02	-1.945345420172073432e+02	2.378080419063706188e+02	1.617786928425123847e+02	4.707925246675127369e+02	2.175034298602997183e+02	-1.907042567035733782e+02	-3.158600836018801488e+02	-3.151110129180200943e+02	-5.333118566126180440e+02	-4.326519938853573990e+02	-2.909142794851059648e+02	-2.572553973852434410e+02	-1.140254419367070113e+02	1.044551760410200387e+02	2.638301025723988005e+02	1.765039805846560341e+02	1.945329269031338981e+02	3.952603986907594624e+00	1.348426744992662805e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.233099711314604292e+02	-4.014112474906343664e+02	-6.810333695223089308e+02	-3.249013589635620747e+02	-5.628402700465701258e+01	-3.285790715643948943e+02	-7.662459052372274471e+01	-3.821043370688520895e+02	-6.031194748685978766e+02	-4.398771165305511204e+02	-2.473412524991880446e+02	-4.687101519755976824e+02	-3.966846739182327610e+02	-1.211599652321852574e+02	-9.563327464614486928e+01	-5.628170046393153143e+02	-7.538591301998488916e+02	-4.278627738220833976e+02	-2.887094499216279360e+02	-2.157000458329720232e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.082290575587038575e+02	-1.253475526524364625e+02	-3.429647989233488943e+02	5.564993435344199924e+01	7.072300694385872930e+02	8.319667373155850782e+02	9.450372844787846134e+02	9.663653279340567224e+02	8.005101179812234022e+02	5.242423278798776209e+02	6.293912737070471621e+02	8.915202915697643675e+02	9.390821192205321495e+02	9.312183758456296800e+02	9.433342622940667752e+02	5.026635004983727981e+02	1.696900756084801003e+02	1.747913491735636171e+01	-7.245145807349250617e+02	-9.286754953304728133e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.925656299410148051e+02	4.851520881187798864e+02	8.242769743840336787e+02	9.511148748166763198e+02	1.143243662536630154e+03	1.264838480982627516e+03	9.785390876458093317e+02	7.779321782401009386e+02	6.804078511566949601e+02	3.222916802057262657e+02	3.792809266808507118e+02	6.488274894173339362e+02	7.032957849491148181e+02	9.262571678191362707e+02	1.121385028775497403e+03	1.069181191708168399e+03	1.112631630674487951e+03	9.310657704660881109e+02	2.620970671193402950e+02	-4.456534956895011845e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.866065889167731484e+02	-7.572821477380502131e+01	-1.489450906022341030e+02	-4.650758872341322103e+02	-8.713430528554204102e+02	-9.495403223187587400e+02	-1.116324707636673338e+03	-1.078136085523651445e+03	-9.348757130990945825e+02	-5.880888513833195930e+02	-5.564896312706966910e+02	-8.906000663964929345e+02	-9.908591986314899032e+02	-1.102255829345192979e+03	-1.194718590087690473e+03	-1.067508932544813888e+03	-6.191894265325557853e+02	-2.769691408321311883e+02	4.379117037916862500e+02	7.042066021890846059e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.948285666483224077e+02	3.036788481947437504e+02	2.515877317412475804e+02	-1.135348302761081527e+02	9.863600176150465870e+01	2.524142112374446612e+01	2.077901764600178183e+02	2.976467500323610125e+02	1.871596708689264688e+02	7.368965882239777443e+00	7.898286041824370329e+01	3.388511139888273647e+02	2.763183256652443447e+02	1.775179422004568153e+02	1.277208634513189338e+02	1.615549763885630909e+02	4.190196118449825917e+02	1.589953832700719545e+02	-1.581930131874961205e+02	5.251702474892097428e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.036980661324818698e+01	-1.464336835266144021e+02	1.274816857187930594e+02	3.897970961149383697e+02	6.094696059615154127e+02	8.018249601591260216e+02	6.445244952208061022e+02	4.509881879702973606e+02	3.462126349758643755e+02	1.337832768909887022e+02	1.343018583005876110e+02	3.000945103085575738e+02	4.988457779570603066e+02	6.895932485838175126e+02	8.697402679844706199e+02	8.526614861079414140e+02	4.787030584747004696e+02	3.111704196177589665e+02	-1.554446076100573464e+02	-3.612949033098468021e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.301088781220544774e+02	4.372139278148137009e+02	6.727744580293895069e+02	5.261641463788806732e+02	4.728052873511228427e+02	6.273917737506553749e+02	3.897666141145645611e+02	4.554629134240570352e+02	4.376357935073966132e+02	3.195152506055527653e+01	1.345650419910584787e+02	5.483212321233453395e+02	4.813062490735617303e+02	3.977444879299137597e+02	3.619262475738929083e+02	6.335112896656106614e+02	1.195947962057790619e+03	1.230226301530661431e+03	8.899454489747378148e+02	7.856810257764313974e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.474556017408450543e+02	-5.463393327856093720e+02	-3.722003546917953258e+02	-4.468454697513350027e+01	-2.885850479343333177e+02	-3.627011438238745882e+02	-5.997369647281973215e+01	4.899331288797033324e+01	2.796994481375126043e+02	3.805971124162950332e+02	4.507618914751773218e+02	1.769793578636876248e+02	1.459361472237756061e+02	1.104248032485556763e+02	3.534868029113618970e+00	-4.517611440410328782e+02	-9.761911528823343360e+02	-1.082724005144250896e+03	-3.525939313014742424e+02	4.893832412357239292e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.785415052692922444e+00	3.917273208258712316e+02	5.199802949260579226e+02	1.530321451581527072e+03	1.579279339896387683e+03	1.256439386901756052e+03	9.232998991831406101e+02	5.104894904933584598e+02	1.597079086423639467e+02	1.913870659425354006e+02	1.542605528394868770e+02	2.042019034862650813e+02	5.345577987112877736e+02	7.626860172349927325e+02	8.809316119019281359e+02	1.579676313481411171e+03	1.438912993501006895e+03	1.463221231979447339e+03	7.762207519427543048e+02	-1.111625650013551478e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata0.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.310716590076012835e+02	3.188614802906319028e+02	4.726845793383078558e+02	4.936929556031681727e+02	1.287415144592767149e+02	2.352383448404868602e+02	-1.855825558768928261e+02	-6.260010145851952075e+02	-1.000943617891853478e+03	-8.936357618503017193e+02	-9.125552986827209452e+02	-8.830622287647576059e+02	-5.216215424464614898e+02	-2.238757671552459101e+02	-9.655634554799021885e+01	6.496672055584075451e+02	1.059644212572252627e+03	1.061511189087999355e+03	9.150157628228269004e+02	3.864096926537270633e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.924989994310783743e+02	-2.502616462026650623e+01	2.504009220879525230e+02	7.720951751422619509e+02	7.078843384522785982e+02	7.780820932332181883e+02	6.477013997013219750e+02	4.455556670363990293e+02	7.728739474310098956e+01	1.020146347774687285e+02	2.138255288681793616e+02	2.767694066727052586e+02	4.179750613392368450e+02	4.032920617821121709e+02	2.392047598206964381e+02	6.241773462793016733e+02	7.527362536308673953e+02	7.741395688294498996e+02	6.862148342893027575e+02	3.214090280803777091e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.512981737041452845e+01	1.045435969722710325e+02	-1.779238626251952553e+02	-3.281021787117525150e+02	1.278856410890957562e+02	2.853173365975173965e+02	4.153074573947829435e+02	3.439648226269742963e+02	1.647725864962551725e+02	2.125581296734979730e+02	1.273416626822032356e+02	8.508373750358421717e+01	1.937096258387492753e+02	2.414889242877208346e+02	1.711741640749624764e+02	-6.209687957061846930e+01	2.211244272671782198e+02	3.947268294638057000e+02	2.635003086944349207e+02	1.940362527758779265e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.860512112277345409e+01	-4.789151114449183666e+01	-6.544373920105741718e+02	-5.907829555536415000e+02	-6.606362214448440682e+02	-6.512632094111897914e+02	-6.216088606990566632e+02	-7.408119581344024027e+02	-8.959576811791247337e+02	-8.728422525850842248e+02	-1.001727168372098276e+03	-9.881336341977281563e+02	-6.899724970580907666e+02	-5.294880001221497423e+02	-5.158197130227734988e+02	-1.979520247962131521e+02	-1.117947693945085597e+01	2.355699289610628284e+02	3.662384654491103788e+02	5.191510345430128837e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.635508261503174197e+02	-4.899913067861738227e+02	-8.256038433697099208e+02	-9.532761236604090982e+02	-6.241593345350652271e+02	-5.646132188024726020e+02	-2.830757098670270011e+02	-5.358326578777966915e+02	-8.397993314174456145e+02	-8.764391762598078230e+02	-5.955534445831816583e+02	-5.528834026949475628e+02	-4.761896034591900388e+02	-2.614972366348915216e+02	-2.488792753357291190e+02	-6.574044462698901725e+02	-6.349495057097791459e+02	-4.276106481281710217e+02	-5.051461702109617704e+02	-7.147619592351173878e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.036776677679093837e+02	-3.212978551523460169e+02	-6.733939610386039476e+02	-5.467777831887511866e+02	-7.687766186511740329e+01	2.662796161489740712e+02	8.154826677871941456e+02	8.923254913439213851e+02	7.988370334509439772e+02	7.038122185275708489e+02	3.270343618970158559e+02	6.113268361721573001e+02	8.547765301230582509e+02	8.882142882381012896e+02	7.947709508246607584e+02	2.776497676193832831e+02	-2.045205826552706796e+01	-5.085706458117693956e+02	-2.734355758351511554e+02	1.443064544295518559e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.746200645712273172e+02	5.692850497468726871e+02	7.277525082274611634e+01	-1.864633755730017981e+02	-8.068741519311525963e+02	-1.324045507000661473e+03	-1.227562913202680193e+03	-1.294406800469310156e+03	-8.530122583307029345e+02	-7.398351827148860593e+02	-8.621960496577746653e+02	-1.240942321341082561e+03	-1.352602034430686672e+03	-1.167239757775088037e+03	-1.022664497426304706e+03	-6.917827521164304017e+02	-4.154301268794812927e+02	-1.925438261321460516e+02	5.477759781933185224e+01	-8.368205363592631230e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.180579235278246415e+02	-3.762669424785323145e+02	-4.950952115325642922e+02	-2.431754063103753367e+02	-8.442848791712083312e+01	-9.048812827204430675e+01	-2.211282246394016511e+02	-8.489943072400920698e+01	1.340683179086617827e+02	2.168550186421174431e+02	1.482503960680454611e+02	-3.698874522180166480e+01	-1.843385766517587001e+02	-3.160404042787281469e+02	-3.903701370918643079e+02	-6.985332391341726179e+02	-8.288915694897356161e+02	-7.453994498510716085e+02	-5.471837834476696116e+02	-4.566901523173664259e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.013037216515763816e+02	-6.429244777400720068e+02	-2.632429841345169166e+02	3.770483292963342592e+02	7.253968827430331885e+02	5.081906083388622619e+02	2.322567823098629276e+02	4.747969749784022753e+01	1.844485058820547181e+02	2.102024681764320917e+02	2.538048693420207371e+02	-3.757050776042434848e+01	5.651263119224034881e+01	2.864401493344690266e+02	4.184827330575868700e+02	-1.363787377194255157e+02	-6.516198227890149610e+02	-6.593634665951923353e+02	-5.314838159752659976e+02	-7.006731145912279999e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.640351948300561844e+02	-3.831845591071603963e+02	-4.806425665019103803e+02	-4.233626910576878117e+02	6.138712282834118241e+02	8.187839445766688868e+02	8.918191689742910739e+02	1.213741569832773621e+03	1.218437149672590067e+03	9.996621417163464685e+02	7.934221849032157934e+02	1.081360420526593771e+03	1.102250770737929315e+03	9.896220882130618293e+02	1.017423063856855606e+03	2.707193889535263907e+02	-1.872522346494825740e+02	-3.813697811472263766e+02	-8.754946939626022413e+02	-5.086036104082581915e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.557468869284886068e+02	-8.286180458180194819e+02	-9.328030879547650329e+02	-1.123909871037673156e+03	-5.044491923911498361e+02	-1.305123305075641440e+02	-1.460481791999336920e+01	2.342173824239701787e+02	5.888615435140640102e+02	3.132560279575394588e+02	1.248878231033546058e+02	3.206084795674922816e+02	1.094561006411722559e+02	1.205772392589869746e+01	2.769568217298134272e+01	-4.991741330240193975e+02	-1.116398486639513521e+03	-1.407088992606701368e+03	-1.381538283273682737e+03	-8.600363150911829280e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.681411506033280148e+02	6.736137774756006138e+02	4.702999785179929972e+02	6.288180394443597265e+01	-5.465985696033842487e+02	-5.686165044885799489e+02	-4.309533953376410409e+02	-6.608311368793201837e+02	-7.480805946686825791e+02	-5.264380459403672603e+02	-4.423995852254930696e+02	-5.645659184429966899e+02	-5.727672712220938820e+02	-4.487985501182023995e+02	-2.915247137417327394e+02	-5.375196554886142231e+00	2.240359988679944081e+02	2.071303591990640882e+02	1.094977355137932022e+02	-2.436528998615138448e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.368910523275163769e+02	5.701816824201690679e+02	4.388667873410246330e+02	8.062539084360921606e+02	5.187122442804744651e+02	2.005851392311057566e+02	5.176137658306005278e+02	4.431611383069356975e+02	4.625185994188250334e+02	6.538241285240095522e+02	6.174550281768802051e+02	3.197816540830880285e+02	3.777033988914031397e+02	4.799329968722809099e+02	5.527169253958707031e+02	3.923092886780515300e+02	1.313787501376800151e+02	2.131777517113823706e+02	2.281189854636563723e+02	-1.133321837102986329e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.051162236806805822e+03	-1.044478437772320149e+03	-1.506271945380531406e+03	-1.125414057527572822e+03	-3.734659333870055775e+02	-1.972117185441231300e+02	9.225260689074657705e+01	1.297488371771055142e+02	1.027232955857279677e+02	5.627237389407392953e+01	1.654099065705835585e+02	1.082462303689224115e+02	-1.807245829013450944e+01	1.947133337160088828e+01	-1.276308482868023830e+01	-6.244178474192472095e+02	-1.596603880773254332e+03	-1.378216674643090300e+03	-1.613493229318142994e+03	-1.158270496391735378e+03	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.341524223922430110e+02	-7.476805334530605478e+02	-7.323532279525708191e+02	-3.505685058849952611e+02	6.700953010676728638e+01	-4.006548708068750670e+02	-4.576172607735955467e+02	-3.711540603531908005e+02	-2.211233385782214498e+02	-1.483223809603686618e+02	-6.830247725595073405e+01	-3.448410351821966628e+02	-3.518817804204849153e+02	-3.135042539267128632e+02	-2.561822551090462525e+02	-7.090507609668910618e+02	-1.210795306284327353e+03	-9.069814328392892548e+02	-6.975889275916279075e+02	-4.536101260516141451e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.392915699115747543e+02	-4.586441747159910278e+02	-2.286652951193312049e+02	-3.766603865238122353e+02	2.384367123811932458e+02	4.999888723615912340e+02	5.803883396336964324e+02	9.255616865018814678e+02	1.023048326473808402e+03	6.931949353828968015e+02	5.984779965581896022e+02	9.715620649323884663e+02	9.082159848210142172e+02	6.372157989625094388e+02	5.834466365952765727e+02	2.827900680801557769e+02	-4.687257438292049017e+01	-4.073028526931566375e+02	-6.758078778057689533e+02	-4.617450928940446033e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.869287792251805911e+02	9.270450250948914572e+01	2.257094425747042408e+02	4.410751188531503431e+02	8.089136866079273886e+02	7.068593074106996710e+02	7.591091675385640656e+02	1.019617497886573460e+03	8.904121341822733484e+02	7.053408276644754551e+02	6.573630603401957160e+02	7.417113585489988736e+02	8.294800119321267857e+02	7.021415527170912583e+02	5.686093361004136568e+02	4.390068604875577307e+02	4.231272666720276447e+02	4.460915132935401175e+02	1.487094760139615914e+02	4.180959322843593213e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.207747508001284586e+02	-4.712295468468458921e+02	-3.774695603579378371e+02	-7.147305557316269820e+00	6.306912862333778094e+02	5.611933191798675580e+02	4.016212702623550399e+02	6.613619866630538979e+01	-4.657899515010557252e+02	-5.582055000342954827e+02	-3.063381332282934864e+02	-1.831611409391214806e+02	2.242376447355476046e+02	5.760606566064255958e+02	7.826321366851088897e+02	4.800862377595144608e+02	7.075821809678637919e+01	9.347550995514076533e+01	-4.635360924546656065e+02	-4.438358397077723794e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.845194416383268958e+02	7.840590155810062925e+02	1.105164888353319611e+03	9.385985111818382620e+02	4.801844994175305033e+02	2.086819368474883163e+02	1.116817357920900946e+02	3.615940193831798410e+02	4.900984441833740561e+02	5.166129279692086129e+02	4.028777518578090735e+02	3.301531045524718024e+02	1.932604572974785242e+02	-6.581563371725114564e+01	-2.498083115578427567e+02	1.004822520611801053e+02	8.082554265605938326e+02	6.375926031174305990e+02	7.381473113996282791e+02	4.157831442724508406e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.897635553082708952e+02	4.914572823131975383e+02	7.578280228921345270e+02	2.278709124543088080e+02	2.860148475198343121e+01	2.433434837209358079e+02	3.642702346447858730e+01	1.835188184617924492e+02	2.475976263697463651e+02	5.762021025756757098e+01	-1.008751899753782482e+02	1.133315286231152896e+02	1.406681475984153167e+02	8.149903596353061275e+00	1.238330206551725077e+01	2.315626688069294516e+02	7.416454599247824717e+02	2.593426769946194099e+02	2.388591525853698272e+02	3.009412201940358500e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.411125970788119766e+01	3.154918384510274905e+02	3.549568992159875052e+02	6.311333193806723330e+02	8.657240312307336580e+02	1.183301116471705882e+03	9.819778970785094998e+02	9.689826297964077639e+02	1.058518717681237604e+03	8.697659596963725335e+02	8.138069589756458981e+02	9.802879879708949602e+02	8.255933033355696580e+02	8.961097004973768207e+02	9.662187155371026392e+02	7.538038482635819264e+02	5.775928427582775839e+02	5.776492296159129864e+02	7.092141349190931976e+01	2.285717343342080810e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.320921654049222411e+02	5.423820809803186194e+02	6.613255177156185027e+02	2.653901039711248018e+02	-1.267853072800763981e+00	7.676247965360506953e+01	-1.398953958267929920e+02	-1.383677817394222416e+02	-3.554345878479141447e+02	-5.142488070093775150e+02	-5.292703804224478290e+02	-1.772696203831718549e+02	-3.854397434222866536e+01	-1.423303798835066658e+01	2.834921007219793410e+01	3.752323376255978360e+02	1.066403150547185305e+03	9.317112118563019294e+02	7.827565081595192851e+02	7.449084402908816855e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.908874111517073970e+02	9.297228541834377893e+02	3.766784138078559181e+02	3.151150553033660344e+02	-3.050640405495884124e+02	-4.897707908277547517e+02	-4.446074083578648128e+02	-5.157624034188219184e+02	-9.216319324439772345e+02	-8.357932062692882482e+02	-6.969667391020044533e+02	-7.395044933525848592e+02	-5.153889772589600398e+02	-4.255074377156980745e+02	-3.732490554129946077e+02	2.986688963654974600e+02	7.128096791983399498e+02	1.187030877126738687e+03	7.994039039818585479e+02	6.905755352594526357e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.665063196393543592e+02	5.377801416612500134e+02	2.343850105129597807e+02	-3.239896182536075457e+02	-8.319475219660050698e+02	-1.656436625725722024e+03	-1.649195498632960380e+03	-1.102373805084907644e+03	-9.823747348359382840e+02	-6.268803217301018549e+02	-4.918389153499412600e+02	-1.073405858445750710e+03	-1.095125825727709298e+03	-1.431723108046758853e+03	-1.566265149910482023e+03	-1.567819491765963903e+03	-7.812910549095342958e+02	-1.743083666361126802e+02	2.351186668572047722e+02	4.303710731366931554e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.618046978717587763e+02	-1.248649359563123198e+03	-1.076102199171549728e+03	-9.632734493606585602e+02	-2.318027529079409703e+02	-2.530133213883108212e+01	-1.073360841585428460e+02	-2.906222674494530906e+02	-4.086995370453637975e+02	-3.100337827695577744e+02	-1.352985978646297269e+02	-8.322381692412606924e+01	-1.850324499519521737e+02	-7.393204472613774669e+01	-1.285407979355142594e+01	-4.839283090554500291e+02	-1.238191654705960673e+03	-1.122189431789313176e+03	-9.084047593639082834e+02	-4.289716335710791100e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.428472418333396945e+02	-1.637123222458758846e+03	-2.452161683375075881e+03	-2.487475386679203893e+03	-1.903945473651663178e+03	-1.563360461655653580e+03	-1.115730489814766770e+03	-7.199153696886756961e+02	-6.631802544783926123e+02	-4.346923099723419455e+02	-5.015728498440154226e+02	-6.444639374154286315e+02	-6.899339054779503613e+02	-8.816471565027105726e+02	-8.460040794708992280e+02	-1.514689800625037378e+03	-2.895637721561088711e+03	-2.539565464091444028e+03	-2.442072739476822790e+03	-1.855832957248927414e+03	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.614853100259250027e+02	6.360103261570989162e+02	4.862753113714536539e+02	2.481383928155991327e+02	-1.248062841368914633e+02	-1.862612814215134733e+02	-6.050982457693149854e+02	-9.487711167750976529e+02	-1.192675534065409693e+03	-1.293835082507152947e+03	-1.209644314503641908e+03	-1.022593976520604656e+03	-9.277588682248954228e+02	-6.824132623349230471e+02	-4.935577107906784136e+02	2.500448914086234993e+02	8.771987499393161443e+02	9.612355838987273273e+02	5.508433079595869231e+02	6.050924609036889024e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.616236979468356481e+02	-1.102673760926917055e+02	3.198461699468621759e+02	2.648049457636013813e+02	5.140561856245643639e+02	4.064106567908578995e+02	-7.364808979487570184e+01	-1.541033449353980700e+02	-1.895191253037744730e+02	-2.840027470489030748e+01	-2.313536852246821525e+02	-3.366835591605807849e+02	-1.706289485019674146e+02	-7.337343383973430377e+01	3.817539980441916470e+01	2.620901337110987583e+02	2.468921402506614982e+02	1.211672230733726394e+02	1.804883617449029316e+02	3.306955456004693588e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata1-2.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.844683032332199701e+01	-2.735536356984019903e+02	1.957643400193911418e+02	2.048743903950334015e+02	6.468807503228833866e+02	1.456691102021730160e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.670693529217222704e+02	3.665380426807693084e+02	5.565041675899801277e+01	-5.651965534780854341e+02	-8.711791097791364109e+02	-1.958447914418167954e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.690882364042669650e+01	2.826736488246077101e+02	1.903898354026626066e+03	2.492234217699286091e+03	1.713219836823309606e+03	1.730716715411805069e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.609103133949074618e+02	-9.865286588591128520e+02	-1.776176829696142704e+03	-1.914489510575852364e+03	-9.746815901045745250e+02	-1.443244601656411987e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.667539146438569730e+02	-3.817561109954025937e+02	-1.478076078376850830e+02	1.783511471376229451e+02	1.422164550588518921e+02	-1.117417091271328999e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.663261758882683594e+01	-4.822549069774508439e+02	-6.002854683500529518e+02	-6.742053004965158607e+02	-2.954856435725435517e+02	-7.033726237727815089e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.931462609238762980e+02	-1.619205818183314250e+03	-2.544667027873516417e+03	-2.403833044954307297e+03	-6.927106768336535652e+02	-7.775213714828812783e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.295627094845263798e+02	-3.595348478320665890e+02	-5.794056261770698484e+02	1.204997673688260562e+02	3.623009298412746375e+02	9.133206122727357013e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.455568087808874509e+02	2.131459206746400241e+02	6.321561517392428868e+02	8.065824278925850876e+02	6.087463967651380017e+02	1.618626501182585287e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.935552840554079523e+01	4.965082806945281391e+02	4.777339687842758735e+02	1.102423040402039305e+03	6.582769503836059357e+02	1.973720498954231175e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.360236063232359811e+02	6.745645477777538872e+02	1.515886693019000177e+03	2.323412743233192032e+03	1.772006879292644044e+03	2.837278245282996636e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.413597496220824610e+02	5.035024757966330355e+01	4.359275249485676085e+01	-1.114842873802608210e+03	-1.367034438252084556e+03	-4.165765181292898092e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.985038365692008142e+02	-4.775153254887725751e+01	-9.108411882715377317e+01	-7.013886601577268038e+02	-7.193714554552199161e+02	-1.394307484023792369e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.628561297909012637e+02	2.186469864935677663e+02	-1.128929842123142322e+02	1.623879532325457546e+02	1.732543452364260759e+02	-3.020669497813513971e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.292047907253744938e+02	1.068159715516532970e+03	1.505040952999260526e+03	-4.538487287683276463e+02	-1.177631896479755596e+03	-2.727730673022423957e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.189914558381339873e+02	-1.472691494189364221e+02	1.763176535765177846e+02	5.128892395788856220e+02	5.314521567776854454e+02	7.101079915606045745e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.679434873283105389e+02	7.187297917924240664e+01	-4.594241668122134570e+02	-7.839953582619236840e+02	-6.180040979983093621e+02	-8.831164799897261730e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.049733234943912663e+01	4.745176717923532692e+02	5.741423003805200551e+02	-9.030542094466089509e+01	-1.184202748726177958e+02	2.814722306766877402e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.244815302396991683e+02	4.490217447805494544e+01	3.383508783669578293e+02	2.585867873548657485e+02	2.546322314637016291e+02	3.088660609717595484e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.113812876761149937e+02	-1.548198525051146135e+03	-2.476454968120841841e+03	-2.905050957229866071e+03	-1.514760962488670430e+03	-1.923514013491313506e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.984736078081754158e+02	2.026576060586273798e+02	6.033045668086997466e+02	3.266656888716528897e+02	1.686982528215382331e+02	8.290670954993585440e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.560457578377136656e+02	-4.877858371439648408e+02	4.356576391984440022e+01	-1.034826084729830654e+03	-1.075615625256140220e+03	-2.127948214609597812e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.721952978226085804e+02	-4.865090539642831118e+02	-6.428852171981526453e+02	-7.033448238580411953e+02	-5.934718287317306817e+01	7.587648873551819406e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.464168639340230982e+01	1.047176840853949216e+03	1.842937548036582029e+03	1.394736381465821069e+03	2.764289595627465701e+02	-5.552093292847849426e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.968614045000033741e+01	-3.454727175246657680e+02	-7.501605950140933601e+02	-9.226264114229709321e+02	-2.235766617668296874e+02	1.274506646804826886e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.262181117773536982e+02	4.225274698847327954e+02	-2.448752876135821737e+02	-1.115515194914205040e+03	-9.762263680797467487e+02	-1.195368804503293205e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.239137660598697721e+02	2.308277029683363537e+02	-4.394263280179620779e+02	7.991822497768050653e+02	6.816804838495160084e+02	9.165403729604622640e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.099052935943261105e+02	1.533743581751555666e+03	1.443470739985214550e+03	6.835418754168770192e+02	-3.332975700083521531e+01	5.224946140589645438e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata1.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.063672550331530431e+01	2.262841822332916877e+02	7.568795981163715396e+02	1.412043289154148908e+02	-1.208138979697043141e+02	-2.947216058559692087e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.347581068725093019e+02	6.182606553973160999e+02	1.005873605152212122e+03	9.238631411439912426e+02	3.119307337875883945e+02	-2.355603305513606927e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.811585656496722549e+02	-1.517804908300506952e+02	6.575872684590240436e-01	-4.763968580596757363e+01	4.260925122141181731e+01	-1.022418940548929100e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.231056161463590399e+02	-3.286623064064008304e+02	-2.787515579719707262e+02	2.762932196754003371e+02	4.432599555615252029e+02	6.984562552349180464e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.095407322947056628e+02	-7.506283294549114089e+02	-9.888065566066915153e+02	-1.340238820027786005e+03	-7.215722398651978438e+02	-1.707201704854275306e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.983899057317379970e+02	1.140484869521577878e+02	3.266647344899665768e+02	2.794370596967575011e+02	4.241712952250521766e+02	1.161872651107312890e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.365818403979887137e+02	1.028857645109892246e+03	5.556671359911605350e+02	4.593906855717883104e+02	1.738377023875547138e+02	6.322726583645170706e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.318648635313906254e+02	-4.560564409153564611e+02	-6.898531046205678194e+02	-9.679513093796701924e+02	-2.946671988611146844e+02	-2.873356183859672797e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.991399431089477048e+02	-1.159418210572797307e+03	-1.409503257733718556e+03	-7.328225518865415324e+02	2.670485970060339014e+02	1.074587225441719340e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.455011608285931288e+02	-7.179916243497376627e+02	-1.515160639158707738e+02	-4.593070342644512039e+02	-3.018102068248220462e+02	-1.241323492186286046e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.777976957897195689e+02	1.646174474998468213e+03	1.991271862903270176e+03	1.511908220558558924e+03	3.978617681633480743e+02	1.085503163504818929e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.070254937043732752e+02	-9.121900155826810419e+01	-1.463523130160455743e+01	-3.082474008386579953e+02	-7.760435247977424922e+01	2.569997742556634890e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.404495699229527439e+00	4.906427089459420472e+02	7.605826193175030312e+02	3.680144722618409787e+02	4.648900086057900438e+01	5.054180661184408052e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.189325511203793440e+01	1.659452159118447412e+02	2.289191771748110948e+00	-5.933753190927264853e+01	-1.528512965134634953e+02	-8.900548628362115267e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.634697589353945659e+02	4.410510737488461928e+02	-6.173054292419765261e+02	-7.489609318052650906e+02	-8.175467556644186971e+02	-4.573570065671058416e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.827636079019832778e+02	1.425907499801738595e+03	2.023929754056455295e+03	1.425497440826767161e+03	5.111430049539064839e+02	8.307917763798776889e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.760694097323319340e+02	2.812939159912251057e+02	2.123470589804469455e+02	-3.654562249514881955e+02	-5.821045523701534421e+02	-2.087421729505892074e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.236196883052459725e+02	9.808395939651862960e+00	1.025921109794898030e+03	1.477716997471665309e+03	1.051071978432595643e+03	1.443802811908259685e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.667154230591278576e+02	-2.411609811967827852e+02	6.252010211156842843e+02	3.435834221363221985e+01	1.773469879825103703e+02	-4.830747521773553643e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.245108115118611352e+02	-7.507333891660797462e+02	-6.413352063483572465e+02	-7.428538979799687922e+02	-1.696213639952608219e+02	2.975648804509175793e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.272837098015200752e+01	-2.164861938750286470e+02	-1.068475708500192525e+02	-1.546036188695687201e+02	-2.055041066602488229e+02	-9.882310664548870704e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.928023591522164111e+02	-2.045405439779916321e+02	-7.346618082744479352e+02	-8.309148261576908681e+02	-5.654577667461092005e+02	9.715945122813655743e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.039246876630277256e+02	-1.046078615007642384e+03	-1.880908532889722210e+03	-1.778606858792192497e+03	-5.372296839871407883e+02	7.490440203809198749e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.486358649814620776e+02	-8.306862060737314479e-01	-5.307495619580528228e+02	-1.859915641898670629e+03	-1.487558831736072307e+03	-2.500458972242551283e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.119456537832560343e+02	-8.821273219268105095e+02	-1.000719493653841596e+03	-6.427405866754139652e+02	1.462158989497095263e+02	7.186728753380675982e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.020473631515496038e+01	-1.015004322279687869e+02	-1.411943368169896473e+02	-4.723378519477629993e+02	1.110471838257740096e+01	6.566688993868709190e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.067512931731783397e+02	-4.388072908427275252e+02	-6.522466809782437167e+02	-1.093768958843248129e+03	-7.334705568056872380e+02	-1.411392814786197505e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.144035441619803350e+02	9.106538949902536615e+02	1.136812318596091700e+03	7.876024428699962527e+02	5.719246550459241973e+01	4.970211773743083228e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata2-2.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.508571592698507402e+02	-6.318008810255640810e+02	-5.655330247014861698e+02	-1.760970674251152559e+02	-1.739168882129896758e+02	-2.063873157248041821e+02	-1.700556385848060472e+02	-3.872510601378347701e+02	-6.306140977984720166e+02	-5.704576633938147552e+02	-1.609398132545312876e+02	-2.192096221257832269e+02	7.150282608565052556e+01	2.711069479332634646e+00	2.033768333166132152e+02	2.307002927228034821e+02	1.550422266809777057e+02	7.447794575302826559e+01	9.216656420119514692e+00	3.490098603746629635e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.883162735428927537e+00	-4.237930654547933784e+01	3.348878513502321539e+02	5.278141776967785290e+02	5.652260199881731069e+02	7.399016790502867025e+02	1.010781544430157851e+03	9.960807209771253383e+02	8.049113201708304359e+02	6.936413348835017132e+02	2.812118951093013379e+02	5.411568670125757308e+01	-1.852791543036370285e+02	-2.113382051313834609e+02	4.087094216527953705e+01	1.262974426972374715e+02	1.213784383156748987e+02	-1.055226864770613204e+01	6.584732213616139695e+00	2.446328095338651210e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.226259378465335317e+02	-1.393358064264982374e+02	1.088386498135283489e+02	4.573669749583932003e+02	7.457924371958916936e+02	6.113297070769182255e+02	3.133456469021148223e+02	9.170843003996117204e+01	-1.765954387474539260e+02	-2.957372639196967157e+02	2.690246099669749924e+02	6.180403787590433851e+00	-3.310533328713964352e+02	-5.051553099161869227e+02	-2.657115309390653692e+02	-3.437333087905511775e+02	-2.574301246893068082e+02	-5.264868659125202299e+01	2.621900511035925163e+01	1.023333534377244973e+02	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.421865675412899463e+02	3.572709897737228744e+02	1.999032950413917433e+02	3.621794479140958742e+02	6.667096328339341653e+02	7.236661495455377917e+02	4.603608553483354058e+02	4.322943465542102786e+02	3.783333496877051516e+02	3.258864066813388263e+02	5.592951177254357162e+02	7.567238878795936898e+02	6.028980179534216859e+02	3.861956456387988510e+02	-2.566354140540314077e+01	-1.804904612383782592e+02	-1.815449895320995211e+02	-1.779304556399874393e-02	-3.140426607714339724e+01	-1.248626947195287897e+02	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.678463750987143044e+01	1.601426184983153860e+02	3.560501180330470561e+01	5.956540438190560849e+01	1.665039610066608304e+02	1.329687811689730381e+01	-1.084622233749175280e+02	-3.248035012956432155e+01	1.683045872829686687e+02	5.049505745941271471e+02	7.027364466259607525e+02	8.834711326359769146e+02	6.634885103577278187e+02	4.669686751987026696e+02	1.777142861634166593e+02	4.097492737695747422e+01	-3.490149646825994267e+01	6.852419622471448690e+01	2.055403075221110321e+00	9.814029799769407703e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.373477246571057435e+02	3.563769245396861152e+02	4.993110459204546032e+02	4.252148789184430484e+02	2.648458297909228349e+02	1.228661122464423130e+02	4.123038815413106306e+01	7.480245198854984068e+00	-7.477949233945132335e+01	-2.893859256730200968e+02	-5.373359702426608919e+02	3.740731940334964065e+02	6.906552287697246584e+02	7.035623866451994672e+02	-5.943434773107652802e+01	-3.257847084503939783e+01	-5.280595349297572128e+00	-3.598048056945892625e+01	2.189962976971908404e+01	8.743534814588204540e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.595952205981987504e+01	-2.659389622897989511e+02	-4.365726513107507571e+02	-3.813943335813843873e+02	-2.120337316798896552e+02	9.404217660201298656e+01	-1.002256874809197917e+01	-2.950344882640052901e+02	-2.561699361815242355e+02	4.487988820006867172e+02	1.324094887051620162e+03	1.686399030173423853e+03	1.188412963587882132e+03	3.375611386297903778e+02	-1.506303911493398289e+02	-1.468988926873897753e+02	-8.217745073328381977e+01	-8.739167780142348363e+01	-1.719413449951597528e+01	-7.096041818415029923e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.934779121089222826e+02	1.094404910488732867e+03	1.121367938841553269e+03	1.054039926776705443e+03	1.023871672062428956e+03	8.833294632513610622e+02	5.769345946800968932e+02	3.895664904986339252e+02	2.027167098054600558e+02	2.185211918952907126e+02	9.422709526768511523e+02	1.702518738177781415e+03	1.342020004351448733e+03	3.998880758967783891e+02	-1.331149007696001831e+02	-1.439000556624442879e+02	-1.113274772184997516e+02	2.735457813077885447e+01	7.583417042963674248e+00	3.083219522884616381e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.735079881012642886e+02	-2.276196828464815667e+02	9.161162175360414039e+01	3.388895508018416649e+02	2.092733668718126410e+02	2.358590836048084327e+02	6.752199319366076224e+02	6.164003537980188412e+02	4.563572451669976431e+02	2.824237325141887140e+02	-4.925966503513762405e+02	-1.218508151955746598e+03	-1.005117959531660972e+03	-3.306153977727385040e+02	3.800632678588764293e+02	4.452005238831930001e+02	3.233645917735862554e+02	5.684975549765698588e+01	-2.217233823564205863e+01	-9.285956269270721464e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.226084137099925329e+02	-1.716463801072515878e+02	2.965254543688923832e+02	4.408623370020378047e+02	1.823545205479690026e+02	-1.095445424301016430e+02	2.639231282924748712e+02	3.701928418910924279e+02	1.951062190286493774e+02	-1.234734547584676960e+02	-4.730347591212956786e+02	-8.258094277932884779e+02	-6.226125005232697731e+02	-2.823898555476118872e+02	2.369696678011702033e+02	3.011288127710640197e+02	2.156689608233487832e+02	8.288409399376836006e+01	1.969381579675421534e+01	7.817398362297075209e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.670933017315034590e+02	9.906254758852933264e+02	1.515498162468387363e+03	1.867671249174008153e+03	1.879881910032563155e+03	1.584546045092316717e+03	1.416700406003906437e+03	1.044035416768554342e+03	6.107474249598781171e+02	3.069296805842737967e+02	-1.951941653013485336e+02	7.473556442326699312e+01	2.716486198151023359e+02	3.028849095980140191e+02	2.795801177436502485e+02	2.130220661358496272e+02	1.233230524331691242e+02	1.406432728959652678e+01	2.637407708606322032e+01	1.022068472394750387e+02	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.426573125973417291e+02	8.202336350577634221e+02	6.715664358677254313e+02	3.401113163865915112e+02	2.819975134061925814e+02	3.156391971018189793e+02	2.738079200082534612e+02	4.779490637667170745e+02	6.938582163597710633e+02	5.621294166702076609e+02	1.700566185156078234e+02	6.201949133564887688e+02	5.622655865014702385e+02	6.138597635127159720e+02	3.433130922794644491e+00	-7.473262772665165699e+01	-7.679404357939105807e+01	-1.459059459810332449e+01	-3.697593825458992001e+01	-1.444150378761265756e+02	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.952997314322537079e+02	1.379819767949789195e+02	1.582774805705216465e+02	3.596592225507321245e+02	4.738434745595359345e+02	4.336801159875208782e+02	5.540582983856870669e+02	6.551675047498287086e+02	5.417836773313832737e+02	3.057443687351953372e+02	2.902122016390679278e+02	-1.326292667468832747e+02	-4.056777585487620286e+02	-3.191698500565209997e+02	2.382679792746370140e+01	-7.896277592135900747e+00	-3.733154976575170281e+01	9.042004457261232631e+01	-2.551772855034803555e+01	-1.032194591049729979e+02	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.697021150155865996e+02	-1.700978978974609959e+02	-1.080087145716611587e+02	-3.260742779136774061e+02	-5.827083556261828790e+02	-5.585208615381766322e+02	-3.342172354424984064e+02	9.674422753082245663e+01	3.635206025658950466e+02	4.961218332642372530e+01	-4.075767774916294570e+02	-8.520424785137233812e+02	-7.616866613540369144e+02	-9.078743071133672515e+01	1.470263273477665393e+02	1.192553899017029551e+02	5.893103933734658995e+01	6.688278803113476556e+01	-3.919079035393664867e+01	-1.524897462483727395e+02	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.390554402887087520e+02	-2.974120471745881105e+02	-3.981703483764985094e+02	-3.963853007002896902e+02	-3.889854375738371459e+02	-4.648748807931917781e+02	-4.402505494173930174e+02	-1.963180262230256687e+02	-5.949617606389022484e+01	-1.009445763988263849e+02	-5.497618380017872823e+02	-6.997314206103385459e+02	-6.010756040132422413e+02	3.793555073962928503e+01	5.597008234171057239e+01	-1.657732099838521123e+01	-4.959584569933132769e+01	5.437220305759532835e+01	-2.601703871582558136e+01	-1.010487337002303718e+02	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.623402817637331736e+02	9.845895633307056016e+01	-1.935881280168645731e+02	-3.858774066238498790e+02	-5.182233533832454668e+02	-8.990667579578700952e+02	-7.879103042560013819e+02	-4.875010097013069412e+02	-2.999678407275849850e+02	-2.485423468619034963e+02	-4.822917902686256753e+02	-5.526431950819414851e+02	-5.064436779619254594e+02	-1.911730460768129376e+02	-5.067780221376344940e+01	-8.703837545047983326e+01	-8.376164078221142972e+01	4.253447801230809233e+01	-4.110674307160201835e+01	-1.616667754180022314e+02	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.017677527791258569e+02	2.881237699706806552e+02	8.064991835703168590e+02	1.289319714832970021e+03	1.256548825988332965e+03	1.287258565216347506e+03	1.115431418806691454e+03	8.554851932947300384e+02	4.797791894574012872e+02	1.910942939058599563e+02	-2.165858882028250321e+02	-2.369630424545696030e+02	-1.753816252247634111e+01	3.385451914848525803e+02	3.214904712834424458e+02	2.626037538463186252e+02	1.491218894952420442e+02	6.585629781378143832e+01	3.894223885800543883e+01	1.527380829330972176e+02	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.410063545461223100e+01	2.365279339448185851e+02	-2.019251375832832593e+02	-1.777853094259173474e+02	5.755755340933177422e+01	-3.082549938780367782e+01	-1.874577248227828363e+01	-1.854455417919592719e+01	1.348755437346295949e+01	-5.510240663021308904e+01	-5.173168579422599578e+02	-1.239204585752691401e+03	-1.170285833114260413e+03	-3.532445954666162038e+02	1.654968727996124187e+02	3.242685699070647587e+01	-4.676615867398216153e+01	9.984747402754659618e+01	2.090795271991304549e+00	5.110727104126825182e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.356063234088370848e+02	4.171780655144202115e+02	5.798009532764133382e+02	4.997019214906637785e+02	-9.539954680581806201e+01	-2.762855104586605535e+02	3.802368023089920257e+02	6.270162635906617652e+02	5.948772428678691995e+02	5.416921139319031226e+02	1.193493170488213195e+02	6.121157819724014360e+01	2.481091065858185800e+02	8.128926074493596161e+02	6.815061773287468441e+02	6.066460016530608073e+02	3.493779513974068323e+02	2.251620433830524348e+02	-3.085805088419373376e+01	-1.238954904812217706e+02	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.612859145018530853e+02	-2.638198764521070530e+02	-4.290035835369329789e+02	-4.394708997705743059e+02	-2.918331764392787022e+02	7.487597149906449090e+01	3.692726506902199191e+01	-1.077464825714880625e+01	-1.067919058197032456e+02	-2.761941357862130531e+02	-5.363384865782464885e+02	-2.918101597859325693e+02	2.373303872353224708e+00	2.990743829671065441e+02	-1.044893490417833277e+02	-5.160692301893394074e+01	-5.589153419108995990e+00	-5.320571353456689678e+01	1.484634586522946620e+01	5.822042707874385314e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.521232092277030006e+02	1.313632360156978223e+02	-1.126801899307755122e+02	6.549137343256469990e+01	-1.413064762501084815e+01	-2.797346835263854814e+02	-4.717544312653869270e+02	-7.448055912142049237e+02	-1.069473300178319505e+03	-1.104435914210806004e+03	-6.520412362984178571e+02	-3.341197597139719733e+02	4.832546119559100362e+01	-2.854220022082095056e+02	-2.268347220045920096e+02	-1.234564055875530215e+02	-5.124375003088023561e+01	3.176148130399007119e+00	-1.211584954446958839e+01	-5.118395904576698996e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.981063174479056102e+02	6.368918946604050006e+02	9.191591246558573403e+01	3.983504582076390932e+01	-2.372192558956732000e+01	-1.898904819378791728e+02	-3.812329247764874367e+02	-5.173852946663608918e+02	-6.992213702436032463e+02	-5.741687578837742194e+02	-2.369310839462778233e+02	8.498659711846061100e+02	1.441890245790264316e+03	1.270155804577756044e+03	1.371551402738229797e+02	-4.711197878329609345e-01	-6.652717786317009541e+01	7.790500706783763007e+01	-1.952982075285473185e+00	-8.473371541825827080e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.784977553800450778e+02	3.136760091332635056e+02	1.201762810536157566e+01	-1.805702227443940160e+02	-3.763233502759215412e+02	-2.578951739017311979e+02	-6.814065128664155679e+01	-1.151048885121623755e+02	-8.096947421423614344e+01	-1.810727114275138661e+02	-6.378298783351906422e+02	-4.087118912409500808e+02	1.238543459214102143e+02	4.780445335218039986e+02	2.447678505788280461e+02	3.030474798521029811e+02	2.237768389305200003e+02	4.415503523751113590e+01	-1.400508751380181494e+00	-7.747047638930535385e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.605004194026366520e+02	4.400661722708720163e+02	6.802256828933076349e+02	6.099238385663436475e+02	3.536549645676582259e+02	2.696894833344672975e+02	4.105155590353874118e+02	3.656639314380991550e+02	3.354139146738023101e+02	2.995687110593439684e+02	1.735803429790712471e+02	4.102474240376982380e+02	5.032881569750816197e+02	2.909181172733233893e+02	2.049870305985074310e+02	2.303827099787240229e+02	1.609883683516847555e+02	4.442976829888677770e+01	1.233528098202392975e+01	4.862379008797118729e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.776353165540573400e+02	-2.894371424089346760e+02	-2.359213871101998734e+02	3.678129196287442682e+01	4.456180212113474681e+02	7.672621417921050124e+02	5.934880329678417183e+02	3.871274171823606025e+02	2.284443216666567196e+02	1.739732712342612047e+02	-6.993858588747927740e+01	-4.098179775401670213e+02	-6.347154919130107373e+02	-2.946147685833422543e+02	-1.452606036702337349e+02	-1.799238736997165518e+02	-1.290905669051894051e+02	-4.284884128907308565e+01	1.452112082655175662e+01	5.464419858460895085e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.395386806884058615e+02	7.723057242536890499e+02	1.082533066357991856e+03	1.012674652515824505e+03	5.715108672673884485e+02	1.585055887969187438e+02	3.142774730490195338e+02	3.801122455745997399e+02	2.498452637388729158e+02	-1.864362859510685553e+02	-3.215202288171891496e+02	2.817604840915171849e+02	8.393688343112289658e+02	7.311028571027837870e+02	2.759896126776806682e+02	2.716260534169585981e+02	1.779803166745591625e+02	5.130336329999591527e+01	1.742975599282678445e+01	6.930134084002941108e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.420556392898599540e+01	-1.991601917888216633e+02	-1.104759099097126125e+02	1.161488518838138901e+02	2.438948527649859841e+02	2.122626730935188846e+02	2.178798162643797411e+02	2.464168305513673829e+02	2.232687228223910836e+02	1.678030344050324061e+02	-1.866764500450869662e+02	-4.507688958030305457e+02	-5.623917099657595600e+02	-9.096579780112065805e+01	7.031425425666434137e+01	2.595136402814014076e+01	-4.793216386532989759e+00	3.267552193381014547e+01	-7.086251526218496188e+00	-2.928361521063193962e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.775498694825106440e+02	-3.135925409101250807e+02	-2.930483857422898950e+02	-1.106719831033933588e+01	-1.177259094353758506e+01	-1.844109879906555420e+02	-1.170266785241539509e+02	-1.896931208909857958e+02	-2.343313956629210679e+02	-5.535187237449574127e+01	1.408672062214748451e+02	-1.453988249038085883e+02	-1.745907523026388120e+01	6.875008987720271136e+01	4.039664594796344090e+02	3.522499189713201417e+02	1.958751330770255379e+02	1.486792607451200752e+02	3.571637272651491202e+01	1.413558387922779502e+02	0.000000000000000000e+00


==> figure_tem/RPdata2.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.695220947630007657e+01	-2.546608197825811430e+02	-5.157625428000621071e+01	-5.454954736051394093e+01	-7.163609333158920833e+01	-4.968158473502723638e+01	8.461176408886586842e+00	1.014979681536799347e+02	1.626208473151470173e+02	-6.663548052798813615e+01	-6.956654612797059372e+02	-1.212553333560031206e+03	-1.205214938123365073e+03	-7.723470222672024192e+02	-7.840402092499459741e+01	4.137932768151993912e+01	7.981656669019592698e+01	-3.741769657160324414e+01	1.780360805170788296e+01	7.247940997003910013e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.826195178656890334e+02	-8.546564484724009390e+02	-7.018712114980942260e+02	-2.327363163552590208e+02	3.680081215280690543e+01	-1.493061698833808464e+02	-2.921848124053506695e+02	-4.589183126680147780e+02	-7.110408579659292627e+02	-8.167559523452385974e+02	-7.244134253215165700e+02	-7.889962158139162511e+02	-7.095746927674009612e+02	-6.440475172475033787e+02	-3.604514787808982419e+02	-2.916336099724176734e+02	-1.642972058024593025e+02	-7.359848958357304127e+01	-1.109862112062767103e+01	-4.607090864171082245e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.023452487903288954e+01	2.739671061222495396e+01	4.202802708141632593e+02	7.035275100745346890e+02	5.926417345042422085e+02	6.277373997084370103e+02	8.291041990903719352e+02	7.473172817722685295e+02	6.602768692315678436e+02	7.853629609020252929e+02	6.290037331342667812e+02	-1.463956784363263637e+02	-4.821385939865817818e+02	-2.809145031867536773e+02	4.158163524893571434e+02	3.716996152207408954e+02	2.235821478153546593e+02	9.891938124935046517e+01	-1.782256597641103468e+01	-7.273652856951636636e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.500461865981611425e+02	1.496320503158366648e+02	1.007690696587690468e+03	1.189424159680056164e+03	7.276527379822913417e+02	9.702100552278823216e+02	1.669387353695886532e+03	1.757605649877349833e+03	1.548466780501062885e+03	1.136943743870979006e+03	8.253364617274708053e+02	1.715293721412659238e+02	7.179973293587741523e+01	1.895102474087316864e+02	7.276565997272084587e+02	8.089434449697315586e+02	5.572847756360081348e+02	1.789051364613100930e+02	2.271308798790959038e+00	7.309248946648672529e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.021991915982984693e+02	3.356679866877780682e+02	2.861249809489680160e+02	2.648383152634185649e+02	1.637767552084431486e+02	-1.367148451241031353e+02	-8.829001248623038123e+01	-7.607040700725033844e+01	-2.741120413721229454e+01	1.747292461610575174e+02	3.543999616706421989e+02	1.130935881664064766e+02	-4.519863082110385477e+01	-4.815152557196100958e+01	2.247449313720756550e+02	1.242619977566995146e+02	2.693834580908521303e+01	1.104292238042418575e+02	2.072946178598000699e+01	8.212452790278094028e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.077007344191126492e+02	2.471525571285704359e+02	3.255198157127131253e+02	1.159232697217460952e+02	-1.259704802104335783e+02	-8.543248910337686652e+01	2.722738423353364112e+01	1.768176958002289609e+02	2.236547597098605991e+02	3.074994739707231872e+01	3.003619011207311473e+01	6.980303598855774680e+02	8.473158142889099054e+02	5.518942922892875913e+02	-4.195707946647912578e+00	8.268061364931671164e+01	8.487075851264810922e+01	1.715327109409579620e+01	-1.882720291924319866e+01	-7.265130179052195558e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.668593220496067033e+02	5.565683048355496112e+02	9.988233415335814698e+02	9.315415129764339781e+02	4.995063556812451679e+02	3.520111176731595606e+02	6.956668378502455425e+02	7.642237054287625142e+02	8.511392486376994384e+02	9.445992844537097426e+02	6.775882513033778878e+02	5.165835115468860295e+02	4.316106939314339002e+02	2.411622947975679381e+02	5.408774762710921777e+02	5.558749425837623903e+02	3.693140571793396703e+02	1.196427718244111986e+02	2.677231673311269233e+01	1.076377882037829750e+02	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.711787368201825927e+02	-2.264745707487555251e+02	2.218295277267739607e+01	2.666592419180507818e+02	4.523576572616628368e+02	4.465595844582827567e+02	5.079438809852546797e+02	4.250145453729948031e+02	2.690010321717558099e+02	2.915046292614387085e+02	3.030419548970098162e+02	3.452802245200356310e+02	2.447174755593779594e+02	8.835942148713556321e+01	-4.100725284609973187e+01	-3.854823700380288187e+01	-9.878615974546505640e+00	-7.192177302740802247e+01	2.137073121031027156e+01	8.269979427854890730e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.438724224403395624e+02	-3.756097800949321481e+02	-4.004088934605207442e+02	-6.376873684610341115e+02	-8.231183174913958283e+02	-8.058532199977793198e+02	-6.328150435819906079e+02	-3.859193064913023932e+02	-1.544002572980469949e+02	-2.317997541202153116e+02	-6.082737507621368422e+02	-6.187241530540204622e+02	-4.172953203813683558e+02	-1.242116194737468078e+02	-2.740102859146537284e+01	4.387591047133247457e+01	5.865003796353186516e+01	-1.174436846426066161e+01	7.984369231881478512e+00	3.491093288078420898e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.217901290094545175e+01	-7.017101661262626244e+00	-3.915252306481875735e+02	-5.588179789085895663e+02	-4.644994222619878883e+02	-6.717267859341192207e+02	-7.886374195516424379e+02	-7.183690586559416715e+02	-5.944907944727904123e+02	-3.204914999934095476e+02	-5.079105234424142168e+01	2.958861969786857458e+02	2.088357005111513445e+02	1.642820951111062300e+02	-1.562123468801939623e+02	-2.215751488560879636e+02	-1.876884772212191024e+02	3.820384675764716320e+01	2.165364356141676794e+01	8.738702328410521147e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.535671449818295287e+01	-2.385829674068785664e+02	-6.491417053683805705e+01	1.709223471160609051e+02	2.639989668120276747e+02	3.433640567732950331e+02	3.935820815929969854e+02	4.367185762760036027e+02	2.062484080141655625e+02	-2.708252950998132746e+02	-9.762457798991392792e+02	-9.645349894743063714e+02	-6.843558315417330959e+02	2.680884474297548170e+00	-1.026229556824541476e+02	-9.753392713989771323e+01	-5.891399516093434841e+01	-3.489525488148388632e+01	-2.006282079014051334e+01	-8.096495271146979178e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.602008388712456508e+02	-1.158371633993931937e+03	-5.595334446906246058e+02	-2.464666994118208549e+02	-4.016466230080797573e+02	-2.963033066620233171e+02	7.420349876266359956e+01	8.268427939038429031e+01	-4.135323611814887812e+01	-1.114443337457233127e+02	-3.923665449595914652e+02	-6.176981546637905467e+02	-5.663293662368213290e+02	-2.499083486549897941e+02	9.336215243292585342e+00	1.454648970816105020e+02	1.584710272120359491e+02	-3.580006585140409925e+01	-3.315607021248612174e-01	-3.490708882851749628e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.068248311850775281e+02	9.668756239553160867e+02	8.716384178883506593e+02	3.322686038164600859e+02	7.435381589286213000e+01	-2.090545668331889431e+02	-3.788889745660687254e+02	-3.318139895058779985e+02	2.921341740973009138e+01	6.281938205364891701e+02	1.365164248526211622e+03	1.958919024825361930e+03	1.368142393690312701e+03	5.460748797485113073e+02	-1.921471715083194098e+01	-1.327296052221915659e+02	-1.345219808335273797e+02	4.977230149096207867e+00	1.621979269843167515e+01	6.831340553294359097e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.393119087888974548e+02	-5.009387178355780748e+02	-2.513159988994436844e+02	-3.914890272816839456e+02	-5.358245107855016158e+02	-6.765363981248771097e+02	-7.300995842608014073e+02	-8.057941355349130390e+02	-7.822969135910797149e+02	-8.724566057942445241e+02	-1.296522188827649643e+03	-1.040471874219317669e+03	-9.101108868608638431e+02	-8.284246371660577779e+02	-5.303719436888083010e+02	-2.345073153835023732e+02	-1.925825558034363993e+01	-1.829044596527716635e+02	1.156349397175436344e+01	4.667033556000057359e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.529846322405518890e+02	8.411146099594637349e+01	3.778085356428352384e+02	2.053543354547080355e+02	-2.809778675743881422e+02	-1.566614456748438613e+02	1.250643302443012317e+02	1.932106374209747912e+02	2.566730346055564951e+02	2.323126404369381248e+02	1.827955004051111985e+02	3.854097358744698454e+02	7.317584871807531499e+02	4.429827335069975334e+02	2.712811881366451416e+02	3.845825841634866720e+02	3.209514883048436786e+02	-4.541067882165012293e+01	-1.098408226829750411e+01	-4.247739718160462985e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.655377951819501092e+01	2.225626597342962327e+02	2.878891332834062382e+02	1.247808686611758304e+02	2.546904082961432181e+01	9.426671600030446996e+01	2.218405382936719263e+02	3.620076616609802613e+02	5.098081282149555022e+02	4.616235243897601208e+02	5.025002907849096800e+02	6.287809644241016258e+02	5.834578352254770834e+02	4.021754268836918982e+02	1.903459040828257400e+02	1.868914757463485898e+02	1.196888977775431755e+02	4.675457905413835391e+01	2.580874239225062894e+01	1.043450852849312156e+02	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.532454281638104305e+02	7.737263280760107591e+02	1.312949354477524821e+03	1.247173553310622538e+03	1.003126215762871539e+03	9.146243007662779974e+02	1.206553029514323271e+03	1.150818879332617371e+03	1.139050048924407065e+03	9.931340820045655846e+02	8.134049544731161632e+02	1.166406847933223389e+03	1.026511802338833377e+03	4.694862705938729732e+02	3.109332914180462808e+02	3.735068634988264193e+02	2.790978699511044283e+02	2.568061843442158931e+01	-1.472944741144078407e+01	-5.909213286399249654e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.875311130236832469e+01	2.583286374885963141e+02	4.207990665458662534e+02	6.015772031156475350e+02	8.422986801267629744e+02	7.808632164836535594e+02	5.269125280356647636e+02	3.703783706172865777e+02	3.114477886722871744e+02	3.859418404787759300e+02	1.169632270550759586e+03	1.216798619234501530e+03	6.958518416040719785e+02	-1.278385674905374714e+01	-1.299918836067510028e+02	-2.267154072881906757e+02	-1.940540359507458845e+02	1.825492595005890006e+00	2.057512406933968307e+00	7.023708439173566020e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.890266420615017751e+01	-8.751635622601756381e+01	1.578711196349287604e+02	3.341329813876778871e+02	4.900035597523443016e+02	5.420490109432379313e+02	5.682099745589556505e+02	5.159422853951506340e+02	5.151091930879930487e+02	7.036320798877441121e+02	1.002757240110573093e+03	9.363497185852745588e+02	4.507411521014909113e+02	-1.059803279605037005e+02	-6.146972489894661607e+01	-3.491225249594265279e+01	-6.052649324150525700e+00	-4.026211568154052856e+01	1.119646814169251137e+01	4.346449194751770762e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.976047045355504679e+02	9.313706960879884491e+02	6.710526590997399126e+02	3.987924576605436187e+02	7.221473889692903469e+01	4.105807013461947008e+01	3.785474874747494312e+01	3.840386202822892159e+01	1.933604157950043501e+01	2.055303569185985566e+02	4.444039362102006407e+02	1.208881257567901912e+03	1.271556326712775672e+03	1.068876679941453631e+03	3.010619128543513625e+02	2.038705344427505679e+02	7.590628342136641038e+01	1.465414772964002452e+02	-6.729773039891790987e+00	-2.534574106886432787e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.351508087407202083e+02	2.715525741617522613e+02	1.680471039300400093e+02	-1.684428862028591425e+02	-2.708601743494938319e+02	-1.140136420535953192e+02	1.769133069728660530e+02	5.007959350892418797e+02	8.277626474046227258e+02	8.403257147114163672e+02	4.135907622556018737e+02	3.206596858849518128e+01	-1.575918548819871319e+02	3.768895849000551266e+02	4.074122747156383753e+02	2.903918918503707118e+02	1.358609798598054965e+02	1.200921308243207193e+02	-3.387649819509456250e+01	-1.318712602331855805e+02	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.129346444418395663e+02	-7.022144121535695831e+02	-3.223150852038269250e+02	-4.372077946898537704e+01	1.128998442975355090e+02	3.362552945625876646e+02	4.065564937234349259e+02	2.552938078374460815e+02	1.157876131205884889e+02	1.174638994043050531e+02	1.095101643238365057e+02	-3.013553941613114375e+02	-4.009297854694555099e+02	-5.342264425877289113e+02	-1.213303654473426860e+02	-1.129936998094625977e+01	6.038639096972740106e+01	-1.299332314851297383e+02	1.736703137340568581e+00	4.884566597863514659e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.980472012090666567e+02	2.655742909082583765e+02	-1.478400659436434808e+02	-4.560167403026781585e+02	-5.418510143992064059e+02	-5.371121506230390423e+02	-7.162771144352059309e+02	-5.961853808767560849e+02	-2.407924793976251010e+02	-1.237318553883043037e+01	9.584066926791683727e+01	8.526221817128683824e+02	1.169484355005588213e+03	8.616432440820391321e+02	1.448491240816379388e+02	1.278214882973972948e+02	7.872958671009024556e+01	2.306161381939229571e+01	1.053197832523760269e+01	4.617247859774961682e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.444040163206693421e+02	-4.991676982044866122e+02	-3.474894218700857209e+02	-3.006040734827450223e+01	3.554210167754131362e+02	6.173748714665124453e+02	3.294812212339079451e+02	1.725471541411216947e+02	4.392487357668378678e+01	6.034257393323721885e+01	2.944572216447436404e+02	1.746717764654298719e+02	-3.272043444866549180e+02	-3.974494652381508217e+02	-2.863185655196921857e+02	-2.607800038992393752e+02	-1.724902429092008447e+02	-9.190450331341393664e+00	3.461125883325094321e+01	1.370082293747739470e+02	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.930659485267447053e+02	4.585485775250839993e+02	7.448890119313546165e+02	8.693730067725662138e+02	9.110473515692749515e+02	8.746302166771644124e+02	7.244034600289022592e+02	6.260972239842146791e+02	3.986192215256237432e+02	7.560860906699022621e+01	-2.562581856679710768e+02	-9.783255985427325641e+01	-2.643536526909299482e+02	-6.732045762703489800e+01	-1.905959116563103350e+02	-2.019350771331172893e+02	-1.365579434964272707e+02	-4.204944546066447231e+01	-8.175654398135048240e-01	-4.512120870019776575e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.344480155348568928e+02	-6.871558796227767516e+02	-1.128612692337806948e+03	-1.385822469592345669e+03	-1.077182974501622539e+03	-7.022063156472991068e+02	-7.753327012953404846e+02	-8.604143827015737997e+02	-5.341296126231576409e+02	3.184577650502410151e+01	4.147414660417733785e+02	7.695136020782882724e+02	5.344562670226985119e+02	-1.056821079040702216e+02	-3.614296791820187309e+02	-1.847277475654892669e+02	-4.509174593442793366e+01	-9.982877817610463467e+01	2.578224223940305038e+01	1.024793006414230234e+02	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.964026294312302525e+02	-2.870273379433935474e+02	-3.628340767386679886e+02	-2.651312464141328746e+02	3.875820807744204188e+01	8.583827587571877871e+01	5.492315890172307036e+01	1.324065433403148973e+02	1.140113769693295467e+02	-3.804845377277734642e+00	-5.063947192203353893e+02	-1.011952380266834666e+03	-9.487362830095372601e+02	-3.536863766384882410e+02	-1.204067519084728985e+02	-2.492443603106475507e+02	-2.014813327673764149e+02	-8.476622717405302865e+01	4.633914415206718651e+00	1.796341047985420403e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.195259913727042544e+01	-2.555360531243735807e+02	7.700813142779327336e+01	1.315703395335416985e+02	-3.904386358526828076e+02	-6.951917380891346738e+02	-1.423763730214188001e+02	-3.301644608770042311e+01	-1.039724030152672754e+02	-2.870980562258799296e+02	-2.210404804247841071e+02	-5.842629977378783224e+02	-3.048464308175815063e+02	-2.616806779169095876e+02	2.821046659321035008e+02	3.865460596306737102e+02	2.929728091582104526e+02	6.973395179900687424e+01	-5.807779420275865334e+01	-2.330346716731579022e+02	0.000000000000000000e+00


==> figure_tem/RPdata3-2.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.907433924911281764e+01	-6.405015780900852178e+02	-7.652193793418547330e+02	-6.820766022648822400e+02	-1.309371501169736121e+02	4.921809109253414363e+02	5.360445886100264943e+02	4.021882136797452745e+02	2.526219898636232415e+02	1.755812331389087788e+01	-5.782815658275350188e+02	-6.801065378750945456e+02	-9.086255222344577760e+02	-1.890233019380986264e+02	-2.425219120382598135e+02	-1.040429178821198661e+02	-5.067111817786162220e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.793169937353461751e+00	4.368363608803054490e+02	6.485416979429695630e+02	7.810896442628559271e+02	9.779599410927261260e+02	1.070694279961859365e+03	1.202603972346862747e+03	1.423862012906360405e+03	1.413126384678921568e+03	1.350632857101361878e+03	1.236935575301569315e+03	6.272486689973723060e+02	1.931775375268220500e+02	-2.588104391927289498e+02	-7.551487430234767828e+01	-5.545628906244224510e+01	-5.408196155661033089e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.363995608373647173e+01	1.162305836050316898e+01	-1.217809428989724836e+02	-1.253714864340435753e+02	-1.167502406939653383e+02	-4.368631013243497563e+01	-1.093212764508870123e+02	-1.796897674494904891e+02	-1.865660344889799660e+02	-3.713748518870455655e+02	-3.550472410291858978e+02	-2.899166671473903421e+02	-2.770689948851814961e+02	4.220629738237114736e+01	2.503193278030258995e+01	8.337671784235084260e+01	8.204140691927013052e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.352086054514810769e+02	-8.018065064140888580e+02	-6.468266761114633709e+02	-5.366382808140369889e+02	-6.487251523433891407e+02	-7.465693707632481164e+02	-9.801656460313089383e+02	-9.160235513912946317e+02	-6.276845422331440432e+02	-3.895584132907979438e+02	-5.666258864657445429e+02	-3.981112781009902619e+02	-3.529669743728115918e+02	-6.296781283704069665e+02	-6.044182307268710019e+02	-3.338801433478463423e+02	-2.069523604561740342e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.588340722809955423e+02	-2.716482351831744069e+01	-9.040245932935918916e+01	1.983534260883470957e+00	4.524664853862406488e+01	-3.320126615858362129e+01	8.635305058895949060e+01	1.460849051686116127e+02	9.082197827324230843e+01	1.980152108536503306e+02	1.685982866773734088e+02	6.449353403996187808e+02	6.560348142259535962e+02	8.456631352152386683e+01	-4.595998878584209706e+02	-4.190749661140656599e+02	-3.536465703810296759e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.060138932619213392e+01	1.219611799827054313e+02	1.776560754171685019e+01	2.386127398420895673e+01	-1.391624106456736172e+02	-1.877024493667607317e+02	1.104618410172146952e+02	3.602812221280440212e+02	4.016908978745295258e+02	4.704224969929426834e+02	3.396172213466605285e+02	-5.326739412848762640e+02	-9.895326215193980488e+02	-8.967817333455063817e+02	-3.785772630980989106e+02	-2.131691638941772169e+02	-1.378902470007551813e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.177492396408804876e+00	2.319603609300922358e+02	2.289727574978897735e+02	2.852574727575978386e+02	3.542792019574487767e+02	4.810628386225519080e+02	4.070241100448964175e+02	4.188291438078941269e+02	5.526025221549684829e+02	4.887152888656510186e+02	3.967872059848343724e+02	5.474773524522281605e+02	3.305142278473188640e+02	2.288964648316381911e+01	-3.304140376028367143e+01	1.531230824625452414e+01	3.247976041614039389e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.719801054400026885e+01	-4.156415563217755107e+02	-3.531725843395555557e+02	-2.903897613067034627e+02	1.219219413493947144e+02	5.276797932737243855e+02	5.614179321099539948e+02	4.066407143531089901e+02	2.407652437513015968e+02	2.411869064145262485e+02	4.659869850535960722e+02	2.130343609373063600e+02	9.600486429438985780e+00	-3.587268932244422786e+02	-1.431263193928415376e+02	-1.730294414715103812e+02	-1.458705578078112808e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.390580283071256673e+01	-3.035082049471785695e+02	-2.835170371104874221e+02	-4.332361936150851989e+02	-5.189880577648989401e+02	-7.524527826029153630e+02	-7.376459066201311998e+02	-4.847858652020117347e+02	-2.159754557631284797e+02	7.338767752660314159e+01	-8.889750265775658633e+00	-3.402552644608506593e+00	-1.223667187616134839e+02	-4.667209599499017969e+01	3.600074813535910323e+01	1.764108983470341130e+01	2.310209030698351995e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.720255179303324766e+01	5.491099662767915106e+02	2.252382591924999247e+02	1.845788501665154797e+02	-1.225653229784792728e+02	-1.330644753517344441e+02	1.094608248186415409e+02	-3.548065900770800454e+02	-8.400862339982369349e+02	-6.643814804959675939e+02	-1.581032012092636876e+02	-5.276130030381701772e+02	-2.982610027373889139e+01	-2.423981614508893188e+02	4.849284247378912482e+01	-7.777282527137427337e+01	-1.059902027232293023e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.312137554243158775e+02	-6.640915088176838026e+02	-4.985842682009138684e+02	-3.823505955406340036e+02	-5.853282740056339435e+02	-9.713684023911720260e+02	-7.763078657986724238e+02	-8.832599277988801134e+01	1.924626377191656559e+02	-2.283200995503848105e+02	-4.873021946929519572e+02	-9.554086070678523583e+02	-1.311590080077571656e+03	-6.855240913395173266e+02	-5.337657391187771054e+02	-5.377369587712172461e+02	-4.526829747892535352e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.172268930022372757e+01	1.230601904583281367e+02	4.563277766459228246e+01	-1.010546429478431634e+02	-1.315268579036190602e+02	-1.460349332381529450e+02	-2.590502339544211168e+02	-4.519712483870915776e+02	-5.343806308793680273e+02	-6.056313674333904373e+02	-5.266836848569832910e+02	-8.013198430336259435e+02	-5.102027389731572953e+02	-2.395186252210019688e+02	1.342744309697803828e+01	-3.020260181651606501e+01	-5.372298114879173170e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.712645918094266761e+01	1.579327634497857673e+02	3.552887331751695683e+02	5.088111226177248341e+02	8.358403127476933605e+02	1.071881171587921244e+03	1.043738603066824908e+03	9.260771396023410489e+02	7.499996357460079253e+02	5.473906210792458751e+02	7.799376004140021905e+02	3.065220397442580591e+01	-2.945402813470782917e+02	-8.946341785506807582e+02	-2.605081024785023374e+02	4.815451344659839350e+01	1.198074266061100133e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.787812651580289725e+01	-1.084150832476471749e+02	7.526761035059600147e+01	3.543279332580436858e+02	5.683727670126122575e+02	7.520759050404783466e+02	7.612551864022025256e+02	9.765046661789898508e+02	1.200165214798264060e+03	1.195227736545585458e+03	9.839054953584760597e+02	1.408854140611546654e+03	9.996099712147417904e+02	5.379821547386806060e+02	1.794395397597339183e+02	1.139114563937460076e+02	7.728602536486343411e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.337962935989386040e+02	-2.439469181092706549e+02	-1.705121418392870396e+02	-2.164699003848653547e+02	-2.306834008205762530e+02	3.890470249608902975e+01	-6.981634891754495698e+01	-7.184974112349114250e+01	-5.765096076980270823e+01	-4.529489388536535444e+01	-1.286692246333011624e+01	4.150153519831905555e+02	1.273899348767854889e+02	2.589234813602025724e+02	-3.393608437372930098e+02	-3.164477252275300430e+02	-2.604887669414752054e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.366326072806501202e+01	1.569461272140020469e+02	-1.114249697799967720e+02	-1.106043328879954259e+02	1.583376261325465464e+02	2.356254531059065584e+02	3.980321270723638918e+02	7.852764725414519944e+02	1.002243770606874364e+03	6.768351115130996050e+02	1.810603731976954123e+01	-8.321389047699411776e+02	-1.222523111327644301e+03	-7.123438015361089128e+02	-2.028166707697475601e+02	-1.884481475398495718e+02	-1.587276032574359874e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.543336627658694837e+01	5.989022235585404275e+01	4.182170079533312332e+02	5.001184664075198611e+02	2.496141915374763869e+02	-3.155400016172570190e+02	-7.664355641743958358e+02	-7.698774677984349637e+02	-5.921235918999343539e+02	-7.679295037363552865e+02	-6.860670564595295673e+02	-1.503852878531942565e+02	5.415320272100066177e+02	2.564087582971612846e+02	8.239281284902264701e+01	-4.509110637514878306e+01	-7.111222557450714987e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.013150616604401648e+02	-1.093402892974938140e+03	-1.129752980847479876e+03	-8.911071988186562294e+02	-3.759769734023122396e+02	-2.603135105696086953e+02	9.868833076933130144e+01	2.992653765372558041e+02	7.432070941198789171e+01	-4.091855516788298814e+02	-2.770558692083391179e+02	-3.854048946945785588e+02	-6.625001689475582225e+02	-7.244244987773594175e+02	-7.084797516861266331e+02	-6.828991933283857634e+02	-5.611026665879758184e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.460100066860110957e+01	-3.231755243570569291e+02	-3.198294380364621361e+02	-3.440090037029548284e+02	-9.727710804597211336e+01	2.769225974958606002e+02	6.572193356819384746e+01	2.684833074200681224e+01	1.631653668793092606e+02	-1.285465525437861345e+02	-8.209035598397507556e+02	-1.067136426293842533e+03	-1.192921422237724983e+03	-2.286907719727747121e+02	-1.568231622206203468e+01	8.986312336646801668e+01	1.023775230591020033e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.172061490859783284e+00	4.196419582161806261e+02	6.183720966203194394e+02	6.675244287524453739e+02	5.214768066984694315e+02	3.489513074606905434e+02	2.169083019602290960e+02	-1.988107102923126490e+01	-2.220278794675003269e+02	-6.069173815738892017e+02	-8.729115441430443525e+02	-7.308836602671191258e+02	-2.599387834985304266e+02	1.856452347273721273e+02	1.601043749826914677e+02	3.961410005993025507e+00	-4.556276464364903234e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.992096939130459710e+00	6.802742462015626757e+01	2.853536813557871596e+02	4.396130028020589862e+02	4.794328041674184533e+02	5.415578532141698815e+02	4.083925282680473288e+02	2.875089929366254751e+02	3.236244077880238592e+02	4.698971108862476171e+02	7.856529006578592771e+02	1.002950101958860614e+03	8.621173813761249676e+02	2.093218028197734100e+02	7.058372590450055384e+01	-1.045286500589987710e+01	-3.203437725220497612e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.709077099554929546e+01	2.845640550594303591e+02	2.282268557528778103e+02	1.585688760861876290e+02	1.699996191712330358e+02	1.687111464325745089e+02	1.084257264599373727e+01	-3.464558538265430911e+02	-4.831282885763387185e+02	-2.917621251950684496e+02	2.422605675337870252e+02	5.057586631483110864e+02	7.381714567803601312e+02	7.215872617863414007e+01	1.333420455412550609e+02	9.448984557712979893e+01	7.662525783911304700e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.154773521464405661e+01	2.257451179424139980e+02	2.654109552615398115e+02	3.487163312919495866e+02	8.828834660969107517e+02	1.376997863332775751e+03	1.569313866279394688e+03	1.559002895749423033e+03	1.380277381858389163e+03	1.320033716446071821e+03	1.070106207909124578e+03	1.115242112394000060e+03	6.260444604905630968e+02	7.954551834123626008e+01	-1.397186085018140602e+02	-1.298612433029162503e+02	-1.088950605785448715e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.717464929724248179e+01	4.722807411717291188e+02	5.617479633317350363e+02	5.581144647812649282e+02	3.711103574862258370e+02	2.728499499552046927e+02	4.001141718128349112e+02	7.068107930250226900e+02	8.791040292436656500e+02	8.650900934766546015e+02	7.005333369964895383e+02	4.295308306703814765e+02	7.079380582686633261e+01	2.020864717372845405e+02	2.451711833963479137e+02	7.760578752479706566e+01	1.400686428145328399e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.458578161274504303e+01	-6.286450278918387085e+02	-9.105914877245149910e+02	-9.797930061776337425e+02	-1.142314332577759615e+03	-1.121643950737041905e+03	-8.590920001995966686e+02	-5.222112215528575234e+02	-3.393632109270926662e+02	-1.569697958574912775e+02	-3.700983133082257837e+02	-1.586793571279116350e+03	-1.856497409311306228e+03	-1.034952351672671057e+03	-1.859442425511527688e+02	-8.605574861250964602e+00	5.126423130682172058e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.551025691628961169e+02	-1.203043710286854520e+02	-1.919129075772336535e+02	-2.483981962001492434e+02	-3.680928633594384110e+02	-6.131621595283946817e+02	-5.504807008222428522e+02	-1.936947369250110853e+02	5.769695237978964997e+01	7.934350625703419269e+01	-4.087543456562171968e+02	-4.493291493266377756e+02	-4.890568365958429808e+02	3.456335393472313626e+02	2.230484314154640799e+02	3.347915280695161755e+02	3.065517182270443755e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.255907987071580578e+01	-3.184669387055620149e+01	2.784702905356979272e+02	4.535704489880732240e+02	3.537567651346412276e+02	3.251197879021927406e+02	8.440106609223636269e+01	1.215292354851004148e+02	2.116303688011352335e+02	3.891384028601584077e+01	3.198063991565459929e+01	2.042907295503400746e+02	3.208880181046181406e+02	3.182789363205951076e+02	2.507552842365937522e+02	1.762273500157717194e+02	1.410180967523339177e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.683448725680331037e+01	6.798352242949013302e+00	-1.193760944896876737e+02	-1.485920998377170008e+02	-3.200006735971122112e+02	-3.516804076689907674e+02	-1.202580644214497028e+02	2.021202557156907460e+02	4.078314969696722869e+02	5.883290447439680975e+02	6.296862453015363315e+01	4.350291071478062008e+02	1.834756728630630960e+02	6.260492613245605753e+02	5.893993065065284043e+01	1.987665970777242386e+00	-2.503255479538245254e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata3.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.795387958175413701e+01	-6.192165738667669075e+02	-8.218128945308470747e+02	-8.566565401566307401e+02	-8.417814945077558377e+02	-7.081646359664343890e+02	-5.935437353667450679e+02	-7.787241863123260828e+02	-1.010941605432528831e+03	-9.972810147733831627e+02	-1.240153216325028552e+03	-1.365328130284619647e+03	-1.001005876089807884e+03	-2.927341256781551238e+02	-2.717834791111346817e+02	-1.366223646072376994e+02	-8.224538352797701179e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.809350591314714052e+01	8.937949176052093208e+02	8.847552725247863918e+02	9.495075852017766920e+02	1.123281553405290197e+03	1.210735813332302769e+03	1.251600480716014999e+03	1.164381321135699636e+03	1.076554297173531950e+03	1.161711798108933635e+03	1.330192629198003033e+03	1.253091702165683046e+03	1.062836878868158465e+03	5.239036228140768969e+01	9.964330385559040337e+01	1.228617625462642167e+02	1.065790864187532634e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.132724087924881218e+01	5.469760797137774233e+01	2.721682131296100238e+02	3.534000637450575937e+02	5.574245491003143798e+02	6.292199059653986524e+02	6.038411487601443923e+02	6.763356554036018906e+02	5.513477445098750422e+02	1.092180321658948294e+01	1.294124177963457782e+02	5.361600206751471660e+02	1.989811949710123429e+02	3.170019145022946532e+02	-1.682131102953919140e+02	-7.952494762436927545e+01	-4.913706390466076357e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.519362813386941014e+01	-2.313336065960259873e+02	-3.645483635640973716e+02	-5.026665007672668821e+02	-5.604785759419943361e+02	-6.541927271663419106e+02	-8.104393476119499837e+02	-1.147350142777507699e+03	-1.256085313906656211e+03	-9.562758659155086889e+02	-8.906055330001622679e+02	-1.294203978441708841e+03	-6.788424586525088671e+02	-5.616214513201582577e+02	-7.025909264765152784e+01	-1.577668833489184408e+02	-1.596050143738650888e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.812387161660752355e+01	-6.975905128671168143e+01	-2.270826907121960403e+02	-2.982065530876247976e+02	-3.870058376083145504e+02	-4.165251552515112508e+02	-3.669797363441912808e+02	-3.873055952390012635e+02	-3.051437597017085750e+02	1.836939501926073603e+02	-1.170095092601461459e+02	-8.505005454146547663e+02	-5.618089362817718211e+02	-6.375060059254722091e+02	-2.320022585529406545e+00	-8.879891881848828916e+01	-8.707105704748576613e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.784795029171611347e+01	-6.135026359577380362e+01	1.636336403924634340e+02	2.274788848536743160e+02	1.251733181473840943e+02	-6.931381408927443033e+01	-2.788774136117391222e+00	2.535736383365373854e+02	2.722019646605636467e+02	-7.790028489125580791e+01	-6.346521616461091071e+02	-1.448094764525264964e+03	-1.456504687348731068e+03	-2.325344216348559314e+02	1.669363390227514969e+02	3.624936953067993528e+01	-1.535432533542081046e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.312744400699690317e+01	2.083836471187905772e+02	-7.141662985185800494e+01	-2.006962755878505220e+02	-2.013495067668634704e+02	-2.431300410111309134e+02	-8.348830379391349865e+00	3.916776780057263636e+02	6.128427695850612054e+02	7.034435787866905230e+02	5.055793156736800711e+02	5.355930835099431988e+02	2.704542968242930101e+02	4.260457322416814350e+02	2.422211247837775261e+02	1.271307012499702438e+02	7.424434275000282923e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.356575434615853624e+02	6.967713129180018541e+02	7.537930768578228253e+02	7.785068065934507331e+02	9.078944643833912096e+02	9.623177299705210999e+02	1.058274208766634956e+03	1.222319396477223790e+03	1.144692850633218541e+03	9.500244170781138564e+02	8.925688397152908919e+02	5.742110619876988267e+02	3.546410168911745018e+02	3.594647167081103589e+02	2.822408235228762123e+02	2.488207675974194331e+02	1.810252784710939409e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.814148904570480880e+01	6.603940078149902320e+02	6.772950406071762472e+02	6.463399047037463561e+02	2.895562824916607951e+02	-1.593292934165421570e+02	-3.045047054071932848e+02	-4.035278035138924224e+02	-3.043085681865484844e+02	-6.721737840678882492e+01	4.108001348176672707e+01	8.584617356891573081e+02	1.205204780962923451e+03	6.099667702456453071e+02	1.175227303334034019e+02	8.110380649787302332e+01	5.543425964035952092e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.812457672498723014e+02	-1.219465360891479577e+03	-1.369549163145453804e+03	-1.393071586303339245e+03	-1.236993003673707790e+03	-1.022227782660680418e+03	-1.100739997484658943e+03	-1.299077993238252702e+03	-1.422275845249635950e+03	-1.511524392036540803e+03	-1.840637892417385956e+03	-2.408546293057512685e+03	-2.211746350311538663e+03	-1.668084267046880314e+03	-1.180651173193589784e+03	-8.860428251836038953e+02	-6.581239573895887816e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.489298106201547967e+01	5.014293444152952617e+01	-2.101763802600786732e+02	-2.757974793739157349e+02	-3.850365431692696916e+02	-5.676602496321269200e+02	-5.546374090569423743e+02	-5.664836349794771877e+02	-5.427125472511808084e+02	-8.055314849772090611e+02	-8.881834404282589048e+02	-9.631690447682225340e+02	-8.122472315044097968e+02	-1.959821449817388554e+02	4.433930109707571177e+01	1.851884070604775729e+02	1.994732071161167823e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.134722044331304289e+02	1.326962665456105242e+03	1.616821974811654627e+03	1.534988510102394685e+03	1.249929889526351872e+03	1.081224972669491081e+03	9.852659718088985983e+02	1.428124986621340213e+03	1.861509547257466465e+03	2.167337849236857892e+03	2.115478271191899239e+03	2.082888138450302449e+03	1.509997259080801086e+03	8.843855806999134757e+02	6.014887221444133729e+02	4.493781222773100694e+02	3.202435773162185910e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.073222076949676023e+02	-3.249266175825306959e+02	-6.932008384360699438e+02	-8.031101537451795593e+02	-9.560701428646181057e+02	-1.167829720453096570e+03	-9.078491994784332064e+02	-8.019334112435032011e+02	-9.410582677261453455e+02	-1.266751915535275884e+03	-1.635551185734118462e+03	-1.643744556783930875e+03	-1.334502873357344242e+03	-1.719683170190826331e+02	-3.248735833589446429e+02	-3.142539804338831004e+02	-2.784147583734824707e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.235372360605422415e+01	-6.205827458295211727e+02	-5.640106184331019676e+02	-8.118989937560676253e+02	-7.457891415014582890e+02	-7.748765454669579640e+02	-9.562681078764206859e+02	-1.173035027428678859e+03	-1.138801003090177801e+03	-7.690380652817717646e+02	-6.134032378724848513e+02	-9.668640078173963559e+01	2.378502809857722013e+02	1.012272579537706463e+02	-9.902517678380959865e+01	-1.324432278324669028e+02	-1.238445063152030343e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.122825696138803266e+02	-1.113028567872855064e+02	-1.574013691637690648e+01	2.856207412656502242e+02	4.933406765727697234e+02	4.872658184598595312e+02	5.712665527188443093e+02	6.931496937393501412e+02	6.891875813780106910e+02	4.430744465468584394e+02	1.852799389252747062e+02	2.777090460838798549e+02	1.275728488914648722e+02	-1.166499815800811746e+02	-2.749386578284554616e+02	-2.627548850726363412e+02	-2.175274204603794885e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.820725694403845552e+01	-1.610763713546900533e+02	3.037855208495148531e+02	3.987282796255403241e+02	6.773163529140385890e+02	7.806692290581926272e+02	4.525905085832799273e+02	3.186100811722235449e+02	2.813308068581490033e+02	1.763472439131684553e+02	2.562092490070916710e+02	4.791651673509878151e+02	5.303190769689659874e+02	1.879293751475146905e+02	6.145596534557611079e+01	1.075891172113272347e+02	9.618370460571641445e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.184826917529472894e+02	6.863998955210166741e+01	-1.651586437173723141e+02	-3.357166040261366220e+02	-5.014446881360111661e+02	-8.476607680583315414e+02	-8.980232827241934501e+02	-1.070766772007735426e+03	-1.119959046357720126e+03	-1.195852189023117489e+03	-1.371464597580640884e+03	-1.772958992837864344e+03	-1.215685692947349708e+03	-1.466957969544164371e+02	4.183777486482540553e+02	4.855332058162554745e+02	4.210666967640339635e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.161064387736364125e+02	5.740679675359558587e+02	9.520030161447491537e+02	1.156704188258227305e+03	1.248842547346249376e+03	1.209577650123423837e+03	1.085084903762450949e+03	1.009667840602672300e+03	1.050991650005777956e+03	1.218959499466727038e+03	1.884159787162339853e+03	1.588332526004116744e+03	1.380294804419213506e+03	-4.304137411104081252e+02	-1.337954425748685239e+01	-2.488407121685811489e+02	-2.716624041872332214e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.530605362924190445e+02	-6.572420314866799345e+02	-1.362512580236756548e+03	-1.676542727027579303e+03	-1.619039768908038468e+03	-1.336319699128676120e+03	-8.148954681406729605e+02	-6.740566697849591264e+02	-6.400884508576507415e+02	-2.826782826750477398e+02	-1.110312166459507921e+02	-1.662296887925270994e+02	-5.021477279427861617e+02	-2.010478929277540772e+02	-1.925905786053512827e+02	-3.208320923305999486e+02	-2.971179008118614320e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.381851014955318924e+01	-4.747841076713373241e+02	-6.410425578333878320e+02	-6.631719635037306944e+02	-5.434675669997714067e+02	-3.296437404093151144e+02	-2.004185607993124449e+02	-3.044463575292065798e+02	-5.449216568478832414e+02	-7.817523145753407334e+02	-7.717622268140977440e+02	-1.928737103813743659e+02	3.238281330316924311e+01	6.923941155033958239e+02	1.843452026366747702e+02	5.562976888574275591e+01	1.567512708900554586e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.664383642831859333e+01	-3.128878680196320943e+02	-6.487323427463313692e+02	-8.803157156602170517e+02	-8.589783736775497118e+02	-6.597439818105841596e+02	-6.404271490799695812e+02	-5.958282453873615623e+02	-4.037919755953391814e+02	1.193543815892741975e+02	5.232124476516922869e+02	-4.662987359668534850e+02	-8.075897982726858118e+02	-8.308705606874285650e+02	-4.527675019861218431e+01	8.749142979707823997e+01	1.127047104545949736e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.417115406626503216e+01	-7.809516716013937412e+02	-1.208029879570798812e+03	-1.285568061272929299e+03	-1.225799899127465096e+03	-1.216511085895886026e+03	-8.316621231727943950e+02	-3.373200716875150533e+02	-1.594384814665242800e+02	-5.513415761689232113e+02	-8.421141519572329344e+02	-5.224504631658530798e+02	-8.783178807150678722e+02	3.435945527649668634e+02	-5.463444612280314061e+01	-1.139910472046622800e+02	-9.702716868977638853e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.856354577401977224e+01	-1.555692507766752612e+02	9.132183302555641546e+01	1.427318968380107265e+02	4.962989331068652064e+02	4.462815462002092772e+02	3.295418343885105514e+02	4.738792309745388707e+02	6.312635199014667933e+02	4.950638647428114041e+02	4.064788762507862998e+02	1.316197533873267503e+03	1.111059772415887210e+03	6.990821384097873761e+02	1.098857618755376393e+02	2.195981817521919197e+02	2.136802875190432189e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.737406294570475040e+01	-3.333637878996325412e+02	-1.943868891549893476e+02	-1.165323862285066241e+02	6.319463439717597275e+00	9.713550417679522653e+00	-1.186288577597285325e+02	7.444434550642705872e+00	2.323974689442265742e+02	7.400087711312215788e+02	1.099113343124055973e+03	2.060286524268489757e+03	1.952861062478930762e+03	7.362183403798027257e+02	-9.351227543379581064e+00	-1.552439171513532301e+02	-1.597151316919190549e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.883243778962517183e+02	-7.464598380510552715e+02	-6.351650992190892566e+02	-7.145861139774492585e+02	-6.514484826589203976e+02	-5.043295340526232167e+02	-5.956278050672450490e+02	-3.280499979930837071e+02	-7.027015850579842038e+01	4.523635501988652408e+01	7.756260227741761604e+00	-5.100383587072859086e+02	-1.027086966723025853e+03	-9.502414739059836393e+02	-6.514276083707467251e+02	-4.445839809253221802e+02	-3.149383322576770752e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.382972201281554590e+02	-2.046330639022551736e+02	-4.780986446693289622e+02	-4.906845557734930594e+02	-5.714542846936298020e+02	-6.805437864180076986e+02	-5.433993792205831141e+02	-5.031415466709917155e+02	-5.699822954426171009e+02	-6.139117630342744860e+02	-1.390399436904080801e+02	2.892222052744129428e+02	2.872312587471686243e+02	-2.284045510615141552e+02	-3.995154776384799789e+02	-2.449148762073030241e+02	-1.397558883115970900e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.804662574604580172e+01	5.248939395011379929e+02	8.212596351755590831e+02	1.018150273601421191e+03	1.247421096783804842e+03	1.224937491040570649e+03	1.007964145220503838e+03	7.057170596298110468e+02	5.143720759160396483e+02	1.395845860277283066e+02	7.082281069536786617e+02	1.423059120862162672e+03	1.434412825379840797e+03	3.067441495154645281e+02	-1.067901580698295838e+01	-3.978090191278454313e+01	-3.492936884905387274e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.118979253674666197e+01	5.132339560796532396e+02	3.905832795548744230e+02	4.567767002966069754e+02	5.591874071618387916e+02	6.271847055908333459e+02	6.541823886816638378e+02	3.093357993055374777e+02	9.709257144735448719e+01	1.868706814747230851e+02	7.111346343324474901e+02	1.031346799847134889e+03	1.172503294377611610e+03	-6.892599082470192684e+01	-7.652143724035582295e+01	-2.835830283248883887e+01	-1.043815696255794201e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata4-2.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.055374352135638674e+02	-6.412415535024955489e+02	-3.361962699444520695e+02	2.132996823359333689e+02	1.130066155842011142e+02	-7.349485289291454819e+02	-1.135123826338370918e+03	-8.939124171956145801e+02	-1.048245308681037159e+03	-1.404939912640664488e+03	-1.318419826223296468e+03	-1.131857967243976418e+03	-8.911336646773901293e+02	-3.977011969587329645e+02	2.774194544715078905e+02	2.765451364496664155e+02	-8.133307882009246725e+01	-7.822305687156240310e+02	-6.108528189664162937e+02	-3.278164193996499876e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.097107052848737112e+02	4.161621648240463855e+01	-6.180966429424146469e+01	-5.050184692601807228e+02	-5.114857659331290165e+02	-9.623393332504264208e+02	-4.632315860516178532e+02	-5.884197017523782591e+01	1.492462319907406965e+00	-7.435081704541000924e+00	-1.087324002701934802e+02	-2.068447404491202803e+02	-1.067670670240016335e+02	1.458954260417326907e+02	-3.162355032870726177e+02	-3.053321381005831654e+02	-6.154188982678764432e+02	4.331045326482555424e+01	1.222082910558114861e+02	3.923225284446972161e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.787391681436658075e+01	3.183262334063134631e+02	1.866668707763488300e+01	-2.526160867778441741e+02	-3.151742951931148014e+02	-2.429553620506807476e+02	1.984331335155750082e+02	-4.813338147718919657e+00	-2.980595129948937370e+02	-5.118005627044963148e+02	-3.302114328049052006e+02	-2.375897437643766636e+02	1.581303832066966493e+02	2.594497083990470401e+02	-2.287063997605461054e+02	-3.182359491263205769e+02	-2.979000290731045766e+02	3.543494293756771754e+02	4.579423656886789900e+02	2.425811752771002716e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.225576098684773569e+02	-6.323152123981130899e+02	-3.989212779685378223e+02	-1.849464118521258058e+02	-1.250157339591231249e+02	-2.565863503601214006e+02	-4.406029073611849753e+02	1.409077335520065333e+02	4.308608773262699287e+02	3.736306944500702230e+02	1.607187765192958864e+02	-2.959377211512034478e+01	-5.898584794956946098e+02	-5.042730615892363630e+02	1.666290256210093901e+01	3.062413835547268377e+02	-4.832432357954925806e+01	-4.902998941891258937e+02	-3.913473061303722034e+02	-1.258220307248873553e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.560700118399523149e+02	1.282136475929643495e+02	-1.108443776105074079e+02	-8.249683945191954137e+01	-1.775063083509424473e+02	-2.433841146995318354e+02	-1.920923022097188664e+02	-9.097823943952775494e+01	-6.577061575197207048e+02	-1.120229721428000857e+03	-1.142921775187420053e+03	-4.941929025096498549e+02	1.038915236184008535e+02	1.887314149002675023e+01	-2.512921396358243840e+02	-5.504092751109061510e+02	-3.846373242847605525e+02	-1.112829167920722426e+02	9.442912828781823009e+01	6.718148746030132656e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.011460506653083513e+00	1.805440452673657319e+02	6.093517525893323636e+02	7.249093628814906651e+02	7.505773691731792496e+02	4.987123858371246570e+02	-2.183158065030654349e+00	-7.555291766374109841e+01	-4.995973464671465081e+02	-5.102350961796564093e+02	-4.384896014334781285e+02	-2.267892860480741604e+02	6.051203046688292631e+01	5.306108286615331053e+02	6.984161988868798971e+02	5.993495416727362226e+02	5.080368782151218738e+02	1.201930649147094385e+02	-1.995636772868288631e+02	-4.991300841655859131e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.187885425116960363e+02	-1.750734896844637376e+02	-6.883733332795580395e+01	-4.093638152966043435e+02	-2.057086058407543305e+02	-3.522365214903375659e+02	5.234394896539198783e+01	2.936995978042543243e+02	3.851150073325877088e+02	6.021785053586103231e+02	2.866484765540662920e+02	3.946693901058455936e+02	-2.142440248214217746e+01	-2.018297417043809503e+02	-4.265771125017408849e+02	1.314016792435239154e+02	-9.877630689600670166e+01	-6.565578973639507865e+01	-1.372566981871881922e+02	-5.626763060512572423e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.929794495511078480e+02	-5.126289566478765209e+02	-3.989017782850557978e+02	-3.461751010089514580e+02	-1.110005183648410423e+02	-3.284810403761215980e+02	-3.884542014091347255e+02	-7.768145401972230957e+01	-2.902356744904938637e+02	-3.571633505901361900e+02	-4.804975532601910686e+02	2.888351282984373825e+01	-4.050796550849019013e+02	-4.984968453337878600e+02	-4.141906357294300278e+02	-1.582414761184713825e+02	-3.028719120895405581e+02	-3.414853510954823150e+02	-2.032821259627324082e+02	8.123278757887642598e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.519678142612362421e+02	-5.905595242223624837e+02	-9.214053250047239771e+02	-1.022047554039279930e+03	-8.108833945771688150e+02	-7.195521645322403401e+02	-3.386304389404147628e+02	-5.065632195569136798e+01	1.847959428131636912e+02	-1.107031119380101956e+02	-3.555163757312791972e+02	-6.018417697359712975e+02	-6.328217295776353239e+02	-7.657293057780082108e+02	-1.033919294161192056e+03	-5.387186546766307629e+02	-3.372307039779606157e+02	-3.094674589504146525e+02	-3.913312145133172635e+02	-3.264893404873125746e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.187687197918896942e+01	3.521744896435903343e+02	1.425555135782127714e+01	-1.584268424812749458e+02	-3.964160509912466068e+02	-9.516150485815002185e+02	-5.194941227797078227e+02	-6.412418671673640347e+01	4.855420562623027081e+02	3.090345357791300671e+02	3.037507061589665796e+02	-1.470874873062894608e+02	1.326752318270135902e+02	2.843366334876999417e+02	-1.224425649335605897e+02	-4.661200089020630344e+02	-8.938767005406508588e+02	-5.660325038929229322e+02	-3.044377944483229612e+02	-6.070105107620160823e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.848621203209941655e+02	3.961593396531558255e+02	3.254422037572336421e+02	9.005051372964614131e+01	-3.259377575645739711e+01	-3.919853004732508452e+02	-1.247699853349259058e+02	-3.323271475168447751e+02	-4.691732403019229736e+01	2.817176537356682502e+02	5.022327162404601495e+02	4.511833995695422459e+02	4.394387209556189191e+02	3.179680431593748722e+02	-5.434926442020714887e+01	-1.786290389802005052e+02	-4.936578530454546012e+02	-3.305253826790711855e+02	-1.722681122985378011e+02	1.080832393236162119e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.320918253079573219e+02	6.265181840118768832e+02	7.193980627939049555e+02	5.516025296984394117e+02	3.540297357605331854e+02	-1.932638527255242877e+02	-2.861649258782140919e+02	1.957485271792683079e+01	-2.041215298868069681e+02	-2.909501420914075709e+01	1.293771060903870023e+02	6.512181893532289223e+02	7.188614603460797525e+02	6.347480440517273337e+02	3.937262500505734124e+02	1.697501385168093790e+01	-7.148049981126553121e+02	-9.243268759673603654e+02	-7.597579843841735965e+02	-3.961837883989939542e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.999110682046668330e+01	-9.224497345113606173e+01	2.512967954803986004e+02	3.003273221272608566e+02	7.099466629385138106e+01	-3.679564123223938736e+02	-4.697332014381254339e+02	-6.043138483539079289e+02	-5.238191135103934357e+02	-2.864689791647708716e+02	5.943084037906990602e+01	4.442775997290893031e+01	-1.136534623937011901e+02	1.351382448767287485e+02	3.549282733195765331e+02	2.202803493301287290e+02	-1.338004170789178318e+02	-1.820976414296602854e+02	9.711877289698641391e+01	2.537955655128329511e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.469721860338335375e+02	4.158845061490393960e+02	5.419113248715664213e+02	6.529999861292120613e+02	5.752058926207507739e+02	6.921260746547246754e+02	5.355196595799475290e+02	4.526136160081446178e+02	9.470017807723780834e+02	1.207295811690402843e+03	9.426153035138607947e+02	4.519875044991067057e+02	3.802397714555183370e+02	4.614362376034225690e+02	5.971640304184601291e+02	3.408695356409783699e+02	5.111676679339257134e+02	2.292097932636191331e+02	2.252006891713322645e+01	-4.195421728428743791e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.441189798816669736e+02	6.034739295050733290e+02	6.162812572744497857e+02	3.394721943790593741e+02	7.896052211124793274e+00	1.400571470171662725e+02	3.998049296396256409e+02	8.521368127706673476e+02	8.640250916730690278e+02	9.753821452886320458e+02	6.733659098817146287e+02	6.940230261112779999e+02	6.545523328723331815e+02	6.073060141238246388e+02	3.564509693930477852e+02	-4.172314573420593575e+01	-1.458538296093399254e+02	1.211528044004399902e+02	2.927496587494642881e+02	1.504187118517175747e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.439599529675997758e+01	1.244724100997536027e+02	3.310304166218211464e+01	-4.954792170372637088e+02	-5.051179872035958169e+02	-9.352312776217344492e+01	3.107988683670582759e+02	3.571306485484177529e+02	4.404090352563176225e+02	6.812054423291032208e+02	7.312013707884044607e+02	4.809797328851176417e+02	1.686395451732283846e+02	1.714373536865353174e+02	-3.154842575336587061e+02	-5.767155751221043829e+02	-2.455300897653812626e+02	6.434206011279655968e+02	6.609287409448908193e+02	3.872944007682079928e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.997172221318083984e+02	-6.064462669111705964e+02	-7.147474785636404704e+02	-8.223381449622108903e+02	-1.083836148683694773e+03	-1.189641120776268053e+03	-1.004066164926832016e+03	-2.077387779890643174e+02	1.084822117178506744e+02	1.632283866151888958e+02	-2.120929128302209321e+01	-3.995430835902081981e+02	-6.307385182630132476e+02	-6.259941380885428543e+02	-5.590114183131503296e+02	-6.522582952846213402e+02	-6.485629098961708223e+02	-5.028985553779983206e+02	-2.271285683627070853e+02	-2.630810507730327572e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.193574973989324803e+02	-4.774656969307065424e+02	-5.500548303508401204e+02	-4.447878715128769613e+02	-1.186712146482010581e+02	-3.648807377686800351e+02	-4.149995599945103208e+02	-3.465355537567327247e+02	-4.565719582066732869e+02	-5.282505310732943826e+02	-3.281820483061677010e+02	-1.891566097733279719e+02	-4.383937496001311729e+02	-5.456127227623808267e+02	-5.037389432060650165e+02	-9.487352825754562957e+01	-3.660373635462142374e+02	-8.217539557021095789e+02	-9.100267849275808203e+02	-6.653282935164144192e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.612333530425445360e+01	-1.146696815188134195e+02	-1.197353085723592336e+01	1.506292560967960803e+01	1.109864122308299130e+02	1.551485498845100892e+02	4.689974809717859472e+01	6.811698130233453696e+01	1.891189167729419864e+02	5.208841595442187327e+02	6.466062727722429599e+02	5.532170829998800627e+02	4.601881512221058301e+01	-1.829113332552234681e+02	1.295997251433251449e+02	5.487150428377134403e+02	1.823542155297636214e+02	-1.744819611684424956e+02	-2.604765985143657190e+02	-1.646312455571957116e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.209588430167713113e+01	2.284508143646183100e+02	4.407300907569633068e+02	4.144838306658778606e+02	3.088658789521107906e+02	-1.969715377264130893e+02	-3.045540834202992073e+02	-5.458711896957178169e+02	-7.698136314544003653e+02	-6.580535265116633354e+02	-4.294700340820039628e+02	-2.269045399864205024e+02	1.377198512033228610e+02	3.877191410954714570e+02	4.093379918592642639e+02	1.486733964294934367e+02	1.364984937458984291e+02	2.316505577961682434e+02	1.781564345270545004e+02	4.818446260855905905e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.241333770022263252e+02	7.967955026945994632e+02	1.267703088783017847e+03	1.136850780126799464e+03	7.301693186783755891e+02	5.383090304317723849e+02	4.149475223596735987e+02	2.228313911359520318e+02	-2.220721244480357726e+01	3.136971497335154595e+02	4.658391074123404678e+02	7.142525609538223534e+02	7.661349423420691664e+02	1.066403487333361454e+03	1.229594713856047065e+03	7.676463507469758270e+02	5.087932191394661459e+02	1.023683963073451991e+03	1.246829732653593965e+03	9.383710438181713016e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.532888498151628198e+00	-4.085846357735474044e+02	-6.494938386667859049e+02	-5.630702397096433742e+02	-2.094901608439250822e+02	-1.729501392247901776e+02	-2.067887984548437998e+02	1.266077887829688962e+02	3.863345266894359042e+02	5.652212718925649426e+01	-1.780193771385129935e+02	-2.536941455564239902e+02	-3.309187467172270658e+02	-5.304473691541427343e+02	-5.622773060833579848e+02	-1.792344063446822418e+02	-3.260465327735097389e+02	-6.708961799422319245e+02	-8.529457043177508240e+02	-4.468316089285531234e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.410279977620061800e+02	2.261751013686706102e+01	-2.639466155934991320e+01	2.058538110742719596e+01	5.847241861934188734e+01	2.295380767648683928e+01	2.489561019304774447e+01	3.111415564315067428e+01	3.954090488002688630e+02	2.543413854887438674e+02	8.489104041832437986e+01	-3.474017727597205862e+02	-8.400958827994426770e+01	1.776010497284854495e+01	1.840570610120531683e+02	2.472370583230528780e+02	3.346151693212830764e+02	3.929795947313938314e+02	2.020965316478284990e+02	1.272947362763094219e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.886336385545200756e+02	1.504073823592519147e+03	1.439211376113710912e+03	1.447243400654877860e+03	1.136181623798997634e+03	3.653481055976309904e+02	4.122073451883410371e+02	3.901185379613081068e+02	3.250580704674721915e+02	1.967130252956928018e+02	2.819583837570559126e+02	5.607275321987661982e+02	1.304731193485761651e+03	1.520041431395085510e+03	1.239308673663452510e+03	5.372419377217355532e+02	-3.761743885797895928e+02	-3.210780400753195067e+02	-9.513441288077811464e+01	9.724655588638950121e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.192569220973201141e+02	2.827705144925332092e+02	3.235045912241199062e+02	1.998311941696989891e+02	-2.322121350806106648e+02	-3.983977339013412120e+02	-4.398028385323082148e+02	-4.733896043428320581e+02	-1.812131244023374279e+02	2.035367434891765015e+02	6.213944752357290326e+02	3.612320343849961546e+02	3.487062650228896246e+02	2.904242846959585336e+02	2.729256272518422293e+02	-5.269706313541302478e+01	-4.437341490877006436e+02	-4.962655276568912655e+02	-2.545391486095271318e+02	-6.160148818216067923e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.985486055547523421e+01	2.096246516331646603e+02	4.768540389533106350e+02	5.568039400441642783e+02	5.588513774654476265e+02	5.369919446303030099e+02	2.325070712087909044e+02	-3.388181751259879348e+01	-4.267679520972986893e+02	-2.458242450988187500e+02	2.892211955190646577e+01	2.494671729454888691e+02	1.844219822045592991e+02	3.451176783364370522e+02	6.011288083761118060e+02	7.724676257361468288e+02	4.407728622746551537e+02	2.199248182815223913e+02	1.087469120661965292e+02	-7.922839541153162202e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.691413863795511361e+02	-2.737370772203207707e+02	-3.644550714528396185e+01	-6.961310196799209393e+01	-4.444188494480816587e+01	-5.374136062538087799e+02	-6.170951098958048533e+02	-3.392811201273101460e+02	-2.560576487576097975e+02	-2.836071383234100836e+02	-5.536833548449154705e+02	-5.122305813665248024e+02	-4.333135163269076884e+02	-2.552984758940263887e+01	-2.718218781953818919e+01	2.589613739245817214e+02	2.334410208152846522e+01	1.983158925338025540e+02	1.821945410095089528e+02	1.293460595320184723e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.417023982923338821e+01	-2.356974739581444567e+02	-1.825073611641079552e+01	-3.640180054372469698e+01	3.286771559888721299e+02	7.604072435496055959e+02	6.538955402004633015e+02	1.694165012580531595e+02	4.919864591475245561e+02	8.619986444384180686e+02	9.264540798164557600e+02	5.066958340593138246e+02	-4.933172026250449704e+01	-2.367800087577577699e+02	3.527930366959444086e+01	7.599132845523870401e+02	8.778792610144981836e+02	4.251780846670489495e+02	-7.193267008451636002e+01	-8.810364691823527039e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata4.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.989766468921915248e+02	2.933780422725542394e+02	2.678110157378270060e+02	3.002146557182711604e+02	3.376205222847319760e+02	7.973485206127085121e+02	7.622125551879938712e+02	5.595801599878760726e+02	1.864127303092943677e+01	-6.310660967894255435e+01	-3.348395060361957665e+00	3.373619298384842295e+02	3.121702167977801423e+02	2.503603616202716751e+02	3.650383280253806788e+02	4.604490286630426681e+02	4.398226726530272686e+02	2.556841585794545324e+02	7.455176213930549523e+01	-4.619885331806433015e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.665533001694513473e+02	1.010739102914436245e+02	2.515897888918150329e+02	3.865504864085635859e+02	2.571727177697753177e+02	-2.750982660486695153e+01	-2.865010728448604027e+02	4.624786677919303202e+02	9.934644037821087750e+02	9.601147716187753076e+02	6.871918391340177550e+02	3.979857555276155381e+02	1.641355500307422801e+02	1.746859430927426615e+02	6.170692112373785676e+02	5.553301963666189067e+02	-2.187286012203864516e+02	-4.379378324330701275e+02	-2.408420600842850376e+02	5.407139789071400315e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.833899187231688188e+01	-1.399736045508790312e+02	-5.136496030325540687e+02	-9.331065087836690282e+02	-9.619729310458495775e+02	-3.858252564424845446e+02	1.228711450224496815e+02	2.186656225680107752e+02	7.280761668929848156e+02	8.581381597581881806e+02	7.114828536105769672e+02	1.928645644617541848e+02	-1.755268188314533262e+01	-3.343260313931892256e+02	-1.010701488514237326e+03	-1.220327321620649172e+03	-5.052886914467288193e+02	3.176870122966524832e+02	4.928091898340343278e+02	3.264991381642921056e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.430960894932000542e+02	9.994091207729842381e+02	1.187900407354852632e+03	8.664974669160658323e+02	1.061092667606862960e+03	9.281167756338437584e+02	1.000861758974879535e+03	9.632922944738398883e+02	6.423163283349692847e+02	8.308415445647079878e+02	8.116507433340099169e+02	1.089624861078689264e+03	1.029718066093233119e+03	1.101551942814437098e+03	7.431010571457213700e+02	7.688401680045529929e+02	2.698196852199599221e+02	9.561770811480974430e+01	-3.108803333507390221e+02	-4.547872622924325583e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.147988553068643114e+02	1.389820730197893454e+03	1.801193441424603179e+03	1.892089368867819985e+03	1.721066268944051671e+03	1.452966483071215862e+03	1.125026347965343575e+03	1.453850978719195609e+03	1.106435105492933872e+03	1.006855652565068340e+03	5.941550907287123664e+02	9.710880767960943558e+02	1.247812250052714944e+03	1.692827417916951845e+03	1.787749408203643270e+03	1.416640045399124347e+03	5.238283545241529282e+02	2.531078530678328775e+02	2.061135057347685517e+02	2.598214809540209558e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.887978279026131077e+02	-2.458432400290796807e+02	-2.088386881043865344e+02	1.998633711805798043e+02	7.178185505210817610e+02	6.568177694438356866e+02	5.886473812956802476e+02	-5.122243638604060152e+02	-3.129074194899488930e+02	-2.524044586395049805e+02	-1.028781447237504523e+02	-4.399592410608734667e+02	-3.982954866728120464e+02	-2.773175055618361853e+02	5.557499073463829120e+01	8.548032809068522511e+02	9.507194472322673846e+02	2.404805778936704712e+02	-2.447927823640526981e+02	-1.735644047471493820e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.452724348251869912e+00	-3.247734007164459626e+02	-5.817308417938313596e+02	-7.144376525113154912e+02	-2.687382890084215319e+02	-2.720357918928179970e+02	-9.022086430316467442e+01	4.287819994421575132e+00	1.340310966604053249e+02	-2.225927769070299576e+02	-5.971786749822530282e+02	-4.892757719596203856e+02	-2.262514313368943135e+02	-4.193595153610223178e+02	-9.719449316995459185e+02	-9.122541471726705140e+02	-3.184820624255326607e+02	1.365401562895962684e+02	3.939025858023106252e+01	4.027192257896436445e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.912451940145579101e+02	8.646983498986734276e+02	6.563380382451773585e+02	4.159257573540260182e+02	2.617219891880283740e+02	6.525606266965397708e+02	8.709154258234500503e+02	4.840239289987753750e+02	2.718959755211706124e+02	4.439520542078245171e+02	7.457046225770772025e+02	7.789016179983666461e+02	8.758453653020385445e+02	7.686035984952081890e+02	4.395516450514995768e+02	4.646173507909680467e+01	1.697889064799820247e+01	4.632025970200919573e+02	4.903475453710798888e+02	3.022457236756965813e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.109668115090721585e+02	6.826705411372835215e+02	6.888342204358102663e+02	7.755520274085512256e+02	5.030351006228101483e+02	5.028364191664629175e+02	3.648693839643739807e+02	-1.290655948559776220e+02	-8.912284092708683829e+02	-9.444221459092748319e+02	-5.888136283285556374e+02	1.278164662111584278e+02	6.600316207395414949e+02	6.465434154365344739e+02	5.085588269707338327e+02	5.388045102440828238e+00	9.858610412939142975e+01	1.095070168677294191e+02	2.481882233079427635e+02	1.113586094865167553e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.318886337537871043e+02	-1.595039554798757422e+02	-2.631779195911831266e+02	-6.928089342495436540e+02	-1.058431639483220579e+03	-1.224236148501178604e+03	-7.971408148777067026e+02	5.437631976815900003e+01	8.946383432688833182e+01	-2.794312279481799166e+01	-1.016323462727001044e+02	-5.188972350622868390e+01	-1.445553569495075976e+02	-1.378841674341887256e+02	-5.349288746624599753e+02	-8.499166417633318815e+02	-1.114129322682875909e+03	-4.131449200351023023e+02	1.318932172368193108e+02	1.956781533358696947e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.928205593686362818e+02	-1.462214658856263725e+02	5.074765801282540423e+01	-1.969785644668354507e+02	-4.446972072359844219e+02	-8.571852946485487337e+02	-7.674192379962290715e+02	-8.962639367570581328e+01	1.318826792416859517e+00	3.258129829411880110e+02	5.610862633158427570e+02	5.353816700664514201e+02	-4.783230893957666297e+01	-7.465373584241642391e+01	6.618939318354286172e+01	8.172418999960913766e+01	-6.721196101515564578e+02	-6.690933269191768886e+02	-3.677306633945604517e+02	-2.062351568969262701e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.849077785790359840e+01	-3.140968198828249456e+02	-6.008850634129038326e+02	-7.639246793499478372e+02	-9.476249978802379701e+02	-1.285182960401526543e+03	-9.521139456564541206e+02	1.368709659059146588e+01	9.441917955528067523e+02	9.542132360658308698e+02	7.917192381587434511e+02	1.346384182656448161e+02	-2.224229467181588973e+02	-5.266841824564284025e+02	-5.642439040222287758e+02	-4.243249871011527716e+02	-1.075801262267461198e+03	-1.085472178234246257e+03	-7.269736426488332199e+02	-2.606133101618083288e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.772786045580367045e+02	-4.998500775182606048e+02	-5.408646096539704331e+02	-3.764640044191020820e+02	-5.157931459310224227e+02	-1.034640698594331525e+03	-9.335399889389549344e+02	-1.530315524801504239e+02	-2.264709062551745546e+02	-6.738412017550392648e+02	-9.888975270604574916e+02	-9.667155977089703356e+02	-7.683816245664280586e+02	-4.050687904136687507e+02	-1.951296287984951618e+02	-7.885892515586867546e+01	-4.639578054135780576e+02	-6.665603177357035065e+02	-4.634242902302120797e+02	-3.801279026535069647e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.726574498962501707e+02	-9.803156598996797300e+01	-3.600730946562981103e+02	-5.950208477299902370e+02	-5.277434396315818503e+02	-3.772793652232213049e+02	-1.693948266844938075e+02	4.475108043099337465e+02	9.569886101990495035e+02	1.096845557479914078e+03	1.098205679846331577e+03	6.950240992428879281e+02	1.145200350305700709e+02	-2.949231667424930947e+02	-5.818980859131348780e+02	-5.823001817398948106e+02	-7.913547115685815925e+02	-6.121060374478591939e+02	-4.074598337236085399e+02	-2.815332916027545593e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.632540022746672435e+02	5.567256939469601207e+01	-9.417041056945501509e+01	-8.453221574949805017e+01	6.913523287510834336e+01	6.188722404635108205e+02	5.906950058598225723e+02	6.959838668561709483e+02	7.104528217867049307e+02	4.996080033857161311e+02	1.746512438612909932e+02	1.990868864353221568e+02	2.478313870083410393e+02	-1.346992471221616370e+02	-1.329169304926210771e+02	4.368694398194138273e+01	3.388927560681193540e+02	2.516797647442167545e+02	6.958730652526725180e+01	-8.523284702323486783e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.052472286967375368e+02	-8.256133656511423169e+01	1.952292839688244896e+02	6.036767921395845633e+02	8.503456977025365404e+02	1.345240734780819139e+03	8.492851645101450231e+02	-1.733536735328427767e+02	-6.615010815136703286e+02	-3.841307731200852800e+02	6.505002732310653357e+01	4.681633374575035589e+01	-1.149947235756141168e+02	1.989766893377709422e+01	7.749938774671073816e+02	1.241648036773500053e+03	1.476094010404505752e+03	8.827095877012836809e+02	3.747833339297893644e+02	-5.100189367210530378e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.752972291387171921e+01	1.216101303697052458e+02	4.793131860171737202e+01	7.498651843807819262e+01	2.742159842861229322e+02	-1.453397143987953655e+02	-1.468428893922003908e+02	-2.154513727056206278e+02	2.801011863542861846e+01	-2.655067881951648445e+01	3.528115671180237456e+01	-9.354325758321414241e+01	8.842569913144281202e+00	2.093161924455899339e+02	6.209140375681448631e+01	2.108221459163112144e+01	-3.072403289012796108e+02	-1.308733890872329368e+02	-1.237737994275968987e+02	4.256193345682092399e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.649032112147889961e+02	7.517324277369356196e+02	1.020683705205975571e+03	1.141083612691372537e+03	9.348490377410930705e+02	1.632377003905561708e+02	-5.510682598679222366e+01	2.773601728623910390e+01	5.301521963940047044e+02	6.961223179595197053e+02	4.324388221848623743e+02	2.154793954638279274e+02	5.772585944533065003e+02	9.389666106011496822e+02	1.044992205176163907e+03	6.815948268799055541e+02	1.733863678711122134e+02	-6.087412675686225327e+01	-1.099349131456994400e+02	7.795163363498444653e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.120550784449439448e+02	3.401649961378215039e+02	4.697442604155937715e+02	3.678342113451980140e+02	3.037340120491865036e+02	6.651264135805608930e+02	5.082848993452454351e+02	-8.118232395153172831e+01	-1.846621025863670411e+02	2.291856396404824920e+02	6.079951776023756338e+02	3.452550798111921608e+02	3.465349278779681299e+02	4.218189125409817279e+02	5.551862184706369590e+02	6.923398968459414391e+02	6.499033797359527398e+02	5.505935068838100506e+02	2.230888077289687033e+02	-9.846785390945754557e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.465676740088037491e+02	-4.426731542059035860e+02	-5.778801348412688412e+02	-7.800535042082686914e+02	-1.105886364627181138e+03	-1.996691070276301616e+03	-1.791578719706041511e+03	-1.131118092407545873e+03	-7.724791279494951368e+02	-6.929004601180560030e+02	-4.691750319121272241e+02	-5.863517803663531822e+02	-5.109302264468880708e+02	-4.446782575011463337e+02	-6.755612473840350276e+02	-9.954991712169061202e+02	-1.426159685736327447e+03	-1.161458488899427266e+03	-6.911066898885927685e+02	-2.901682170663125930e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.827209347055101318e+01	1.305556353738550115e+02	2.823875282518112684e+01	8.069591684649280694e+01	-1.755058973969388489e+02	-1.471102435443082470e+02	-1.753701733456437850e+01	3.178243040753691275e+02	3.850583228031239855e+02	1.260902872145229878e+02	-2.358839854709091810e+02	-3.017397734278039252e+02	2.683723129851916056e+01	9.056318407453150598e+01	5.635916485557535438e+00	-2.157490788107082551e+02	-1.274907861923152126e+02	-1.176265066694021613e+02	6.160392408712483814e+01	-2.385593262655385871e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.144033480154025710e+02	-7.196522472166362832e+02	-7.032797295601100132e+02	-3.931147379366987593e+02	-1.207310448715820854e+02	1.991324483057531154e+02	-4.680185132778263579e+01	-4.519552870474682891e+02	-1.742993314347764056e+02	-2.924656377162044691e+02	-2.128914561629607078e+02	-7.223166330462079259e+02	-7.786628388487446273e+02	-6.547900247281626207e+02	-2.296234450224434340e+02	3.698816864320352238e+02	5.217290137616425909e+02	1.628403145109354284e+02	-7.184228581500518374e+01	-8.188944840294774963e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.900636931871170532e+01	-3.637675131361207264e+02	-4.424247518929474268e+02	-7.693910739423013183e+02	-9.292022710199889843e+02	-8.980261181418538854e+02	-7.595876975277456040e+02	-5.043370092334059223e+02	-4.668413020452386490e+02	-1.289845888348262974e+02	2.077947235553192513e+02	2.004799954492677614e+02	-1.057292331998476840e+02	-4.878643402520562518e+02	-5.847991881101594345e+02	-5.673949177753834192e+02	-6.466971399408674870e+02	-3.178685529046282454e+02	-7.491820659746845479e+01	-5.493992486811544751e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.148174632494027492e+02	2.483905687888423586e+02	1.568878272554278794e+02	1.250901937993599944e+02	9.282433519110199427e+01	5.467903316840257588e+01	1.280368320146575059e+02	1.197477180931690270e+02	2.171333875961931028e+02	2.739028702488324143e+02	3.539898916422368984e+02	3.429936705609038086e+02	2.831447607884659874e+02	1.931227087649229759e+02	8.193759300384633093e+01	-1.194115758852780544e+02	-2.103814178182092576e+02	-1.226010064600159666e+02	-3.353935638246957041e+01	7.006674263581635387e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.726137343926568519e+02	2.752061513512670103e+02	3.518846405240591366e+02	5.213590448471740046e+02	4.020018589026969380e+02	6.192612012860330424e+02	3.722092478035523868e+02	4.099956988898172767e+02	7.138144565725997381e+02	9.376144067677391831e+02	8.361495043491095203e+02	7.486112559264209949e+02	4.298865557311033854e+02	1.814323030699744947e+02	4.256624773329433538e+02	1.626063577894328205e+02	1.852770969843112141e+02	-1.529757741732015575e+02	-1.130001932166302083e+02	1.292217457387579884e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.627343426080742006e+01	-4.102185770633542461e+02	-2.843269429575736922e+02	-5.312303775465128410e+02	-7.343938450124982182e+02	-1.108064899873909042e+02	-1.135423580014431195e+02	4.224440468842987570e+02	6.927891559039763933e+02	9.640973044032067492e+02	7.354792090914904747e+02	5.477729193374465240e+02	-1.048740150990630724e+02	-4.361523610258082044e+02	-3.872188824893896708e+02	-5.376558123088980210e+02	-1.428776169538001000e+02	1.510662862662263137e+02	3.597296862099723285e+02	3.189967544057784039e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.677048750249295495e+01	3.995932612960538108e+02	6.837654085306403431e+02	6.313232631645149695e+02	4.305782982069114269e+02	-3.944491414665549200e+02	-6.361980212847792018e+02	-6.325932217884106734e+01	-7.286321921575914473e+01	-1.802976548300871684e+01	-6.969660862588577643e+00	2.041231896128757626e+02	3.493841196719567961e+02	5.853948845277782311e+02	6.924869902050828614e+02	4.257136275804560341e+02	-3.886402842766191839e+02	-6.573011678746657935e+02	-6.130487021464651889e+02	-3.975141109807026396e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.492661987812453503e+02	-4.530699654524582911e+02	-3.803649146779158627e+02	-4.779975242580565578e+02	-3.242315726070088431e+02	2.622571207320297617e+02	3.276099177259398516e+02	-6.451890031638486107e+02	-8.151494834467308692e+02	-1.788943014697713068e+02	4.580857431871770586e+02	2.683193379314449203e+02	-3.057890361185986876e+02	-5.104590410189066461e+02	-4.666346253646675564e+02	-1.287990651143334162e+02	5.921705471602964508e+02	5.018850578601451389e+02	2.172666605741002002e+02	-5.467791986196851894e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata5-2.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.901568411471578202e+02	6.335835436125497608e+02	7.452417057601323904e+02	3.396023685728707164e+02	-8.599884945745505149e+01	-2.171769648306549527e+02	-2.854069886948499288e+02	-3.011939510563493627e+02	-7.507938870716957069e+01	2.153891839402891719e+02	2.224487784028711701e+01	-2.479684904008834394e+02	3.348403066478856545e+02	-1.255477710137070630e+02	-7.246921374899131933e+02	-1.093937576938445545e+03	-9.804784785207737059e+02	-2.506207031036063597e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.523525679203420964e+02	-4.701928121767753623e+02	-3.759008885568332516e+02	-5.291829075670334248e+01	2.137054946705582097e+02	2.530321542846152170e+02	9.171267253619062387e+01	1.193367686903866485e+02	4.661012197521894507e+01	-2.012256561052601569e+02	-2.680497687005250214e+02	-2.913397043894564717e+02	-5.958385778119875340e+02	-3.319114657343410499e+02	-2.966941295499185927e+01	3.046454687262726679e+02	4.374655510135843315e+02	7.154585084304392240e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.172758161599759319e+02	-9.376597952874212751e+02	-1.556869045801942320e+03	-1.667630899415627709e+03	-1.595145502000674014e+03	-1.426071511332226237e+03	-1.540273454523968667e+03	-1.351180478667952229e+03	-1.248765852387834457e+03	-1.334431954547299028e+03	-1.071772100114389787e+03	-9.236071708319103664e+02	-1.308285650018930710e+03	-1.533824754340198524e+03	-1.139049402140129132e+03	-4.719591159486155902e+02	1.748159050619941013e+02	-1.489869717310168369e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.015621960274685875e+02	-3.856440427731387786e+02	5.643871706408205000e+02	1.175860847167339443e+03	1.280729920316632160e+03	1.035882302569747253e+03	6.388498037941326402e+02	5.489253270569392953e+02	4.752082580648140606e+02	1.450947716759616526e+02	-8.445090699965304282e+01	-1.628897164367598975e+02	-2.446059329284905459e+02	2.313229345236363486e+02	5.783020547441335566e+02	8.620036728280912257e+02	2.820840499874807392e+02	3.124048750744639591e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.819333933538905512e+01	1.494206840668936138e+02	-3.903451676932577357e+02	-5.983202229684519580e+02	-3.915160483319114633e+02	-1.271999034888049493e+02	1.800244356915389687e+02	8.496860073592121410e+01	2.902581062061478860e+02	3.722183176136031761e+02	1.988828089225123961e+02	1.992576550503007979e+02	2.309738726730398639e+02	1.320744181989687377e+03	1.623564254408047418e+03	1.513658159684445081e+03	2.682829924821996883e+02	4.479411013435699118e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.422442700715553343e+00	8.330957726995251278e+01	8.199744725977795667e+01	1.835068395616778787e+02	3.018783620875912561e+02	3.983073419062830567e+02	3.423181942760013499e+02	4.503902166942679628e+02	6.363387343648083743e+02	7.543518795269964130e+02	8.964005988511722762e+02	8.932160557460862265e+02	7.491007293374120763e+02	-1.849179323259095753e+01	-6.353584181300632281e+02	-8.203336712113376734e+02	-1.790824196721908095e+02	-1.141820543769048868e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.984893241991966306e+01	-1.681358414721112524e+02	-6.773075319589735273e+02	-1.451091085461594730e+03	-1.452783079658517863e+03	-1.467219898294763652e+03	-1.331969767190107859e+03	-1.123382843184651165e+03	-1.222853719496295071e+03	-1.091671919958326043e+03	-6.917379910088857287e+02	-4.324763307340260212e+02	-5.446782391282824847e+02	-9.076700999373758805e+02	-8.776511103001887477e+02	-7.367521912774745942e+02	-1.720521107393299474e+02	6.764480262745028938e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.071423841022497214e+01	-1.820054402029293215e+02	-1.289747501594205914e+03	-2.266887370952299989e+03	-2.352843848641320164e+03	-2.469009102540549975e+03	-2.371680470706582582e+03	-2.100103923868342918e+03	-2.085185378642599971e+03	-1.889802396597003735e+03	-1.570907705721972206e+03	-1.417877412708823613e+03	-1.378940841267777159e+03	-4.509455130404987244e+02	4.100025148649616540e+02	7.398888236716389883e+02	1.688276370659253303e+02	-1.037744229048178681e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.580722353596520975e+02	-6.460766284443226368e+02	-9.275602759526152568e+02	-7.591717701115705950e+02	-7.018954179838061691e+02	-7.867406750009504321e+02	-6.683241140571357164e+02	-8.971058986344074810e+02	-1.046116347363074510e+03	-1.068302927019153685e+03	-1.064260684884848843e+03	-8.699932304637789002e+02	-6.591263193491842003e+02	-4.927158537867651376e+02	-2.465842285805032361e+02	1.127133987878087851e+02	5.246966218072966512e+02	3.347236167253448116e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.013809726643643359e+02	1.624070141354363841e+02	3.615186096483425331e+02	-5.642109281736603634e+02	-5.965717748290494455e+02	-4.596827943879911231e+02	-8.227592577676622554e+00	7.447436706075292534e+01	2.087716529189478933e+02	1.059569820707477987e+02	-4.840894582568844129e+01	-2.098472170367921592e+02	-4.548664003159090043e+02	-9.250868681223488466e+02	-1.230942394779583992e+03	-1.239712457716196468e+03	-3.624794240178583777e+02	-3.428735662476258028e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.118048773731720473e+02	-4.085178432244881037e+02	5.783006446231508590e+01	8.012494959962485552e+01	3.695001204106443282e+01	2.309409620474520963e+01	-1.381114229473706132e+02	-1.314528733980620814e+02	-1.656298719044428083e+02	-1.569145153028461834e+02	2.001882921476837041e+01	3.696868427592769279e+01	-1.905081622358640061e+02	-4.680006102339763743e+02	-7.340327762024664935e+02	-6.927084519710862196e+02	-2.121522147753802869e+02	-1.028939209441794667e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.527631513194279478e+01	-2.742344210867278775e+02	1.291946141842784925e+02	2.062612943747243435e+02	3.204854752320449052e+01	-3.853419286843929399e+02	-7.436182682647039428e+02	-6.677807982513533034e+02	-5.664315836455372164e+02	-5.505538311811192216e+02	-5.348752705603758386e+02	-4.314576273926928138e+02	-2.731035895959082609e+02	3.846033563568340696e+02	9.232857304447481965e+02	1.056779484278745713e+03	4.341447730266837084e+02	-5.020339274029629451e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.793944732204552110e+02	5.092565837010773748e+02	1.050922300983090963e+03	2.354994470904210175e+03	2.457427531732462285e+03	2.232451243717126999e+03	1.653495260056428606e+03	1.501106608665358408e+03	1.345079801174689010e+03	1.222624551302387317e+03	1.167656888575337234e+03	1.208995214014897101e+03	1.348988793977006253e+03	1.708868402122597672e+03	1.642993013987389077e+03	1.278086792718068182e+03	5.869902882475381602e+02	1.165836229269948063e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.933540059025600044e+01	-8.330243700293848974e+01	-1.311846863319559553e+01	-1.925590113397414038e+00	1.330489849719718620e+01	-1.221108528039382719e+02	-3.600526300518414473e+02	-4.251169477182113496e+02	-6.017088078147797887e+02	-5.032822242009046931e+02	-5.879559401724499139e+02	-8.891095804184437839e+02	-8.084902804197186015e+02	-1.262392595199796006e+03	-9.988792936169056702e+02	-4.906514732310938030e+02	-1.779306931905607030e+02	2.057236072909876441e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.277942965763251806e+02	2.395802357614120695e+02	-2.776858481590360839e+02	-9.020101810249902883e+02	-8.364323263011161771e+02	-4.979851982690898353e+02	-5.317451107882288142e+01	1.379737837243618230e+02	9.616337226825972095e+01	7.973242176634853706e+01	1.010402816785736206e+02	3.950258190111728140e+01	1.156157550847268141e+02	-4.998454091795179579e+02	-6.092897598317388201e+02	-4.434306118538282817e+02	1.607495186495433472e+02	6.829228946696225933e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.858087660913145100e+02	-3.088215384292149679e+02	-4.967426721680670454e+01	-1.327398079607305590e+02	-1.311506089203462011e+02	8.057635288513546357e+01	4.336316750169765442e+02	7.311197674399614925e+02	7.582739528714279231e+02	6.165612967092594090e+02	7.018580269311738675e+02	7.669018233197033396e+02	3.595032202489826432e+02	-3.301710591572413023e+02	-7.250966448520878203e+02	-7.729858835949879676e+02	-1.077852951327722053e+02	-2.121165394379906672e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.127617940968182779e+02	6.882601436922891480e+02	7.027607940205660952e+02	1.007500922631822050e+03	1.023588779252478957e+03	1.064240318531232560e+03	8.216078766250354875e+02	8.347417995357627660e+02	7.383799416137678691e+02	7.407394061053253154e+02	5.362807411927702788e+02	2.592093503224102733e+02	4.739026713856630977e+02	6.189434305055503955e+02	7.554296922541158210e+02	5.179806340889365401e+02	-7.300568161618859619e+01	-6.165352276079546812e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.946386215315425972e+01	-6.120949315933140156e+01	-1.446672041306360512e+00	3.891455480826343916e+01	2.077989055372386531e+02	1.716503599269412064e+02	-1.122415797305792928e+01	-1.463052577110240016e+01	-2.255726022975260037e+02	-4.318679716038094512e+02	-4.130122917174419968e+02	-3.592065388271122970e+02	-4.117597065374241083e+02	3.788459314142527035e+01	3.693657248751130169e+02	4.895528228979158030e+02	5.197086508041049910e+02	1.786175941165296592e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.022442956738770476e+02	-4.401171965781765607e+02	-4.877718743588654888e+02	-5.304305190879872498e+02	-6.844070946000637150e+02	-1.097674454263717053e+03	-1.384788200471596838e+03	-1.424096476634493911e+03	-1.472512895449924372e+03	-1.331857248216951348e+03	-1.165520122205872667e+03	-8.539754196655829901e+02	-5.580500916756792549e+02	-5.630651998836214034e+02	-4.489020165914864720e+02	-1.269123536217422554e+02	-2.087771012644950872e+02	1.614307691201368655e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.574425106107785410e+00	-9.598540288672532483e+01	1.323611427984099578e+02	3.229155286066882695e+02	2.142710525389005625e+02	1.068525150483261683e+02	-1.421578861420110513e+02	-1.459530440244663794e+02	-4.323996677211076189e+02	-5.160918998302156524e+02	-4.024001118161008890e+02	-3.533620955225715647e+02	-1.006167125799374986e+02	-1.091737539385168816e+02	1.384233113317311279e+02	2.842810036039003307e+02	-1.391086613748970713e+01	3.590733934769701818e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.625588016245419567e+02	4.596660999885876322e+02	4.981622450155381330e+02	3.161754060781595967e+02	3.355294684382883474e+02	5.675445853246283150e+02	8.338586241539619550e+02	6.453379955777212444e+02	8.293867505043623396e+02	9.865424232243309461e+02	9.178450909485133025e+02	8.578908525334790056e+02	8.404328065896131648e+02	1.252050101436556588e+03	9.791305914480548154e+02	5.988164646336688293e+02	-1.873177425319745737e+02	-2.858768587866323685e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.184116715704334410e+01	-1.767302062472837179e+02	-4.003045861397276326e+02	-7.885007365912222213e+02	-8.212845523131707068e+02	-6.863806029529479247e+02	-6.092087470527281994e+02	-3.771447613706072843e+02	-3.884270340609599543e+02	-4.257195997912729126e+02	-3.169288728111306455e+02	-2.008817556986340378e+02	-1.504971166462633789e+02	1.197291565409596643e+02	4.807106819023481421e+02	6.752192170094302810e+02	3.910057047446424576e+02	-1.392277340309722433e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.467127474597672290e+02	2.152019946099833021e+02	5.056044745492559400e+02	5.183932364842232801e+02	4.228903756224729023e+02	3.499822020801636313e+02	2.421055112372903579e+02	2.047381395113596056e+02	4.469013580179653218e+02	5.535482260250762465e+02	4.700963938290408350e+02	2.901684675082652234e+02	1.367042433287218728e+02	1.774890571020242476e+02	1.983681729089710757e+02	1.456561678226111098e+02	-6.806556473672266350e+01	-8.933093375527438695e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.407401856401114060e+01	1.363909216568558520e+02	5.908469317257270177e+02	3.490170342156031325e+02	3.019916488277602298e+02	2.379648702838319991e+02	4.019822172115152057e+02	6.639643186775571166e+02	7.514844269010449125e+02	5.174295576228877280e+02	4.293687911905238366e+02	4.163658931463795057e+02	1.502687557672516903e+02	4.650711101537409036e+02	7.281682415400431410e+02	6.249062917465438431e+02	3.652721529452928735e+02	-2.008278345831542424e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.282346696030990927e+02	-1.693391317591539291e+02	-5.157294282257979603e+02	-5.358947507391977894e+01	4.024357613635538655e+01	8.637245647247598868e+01	4.648529400483544549e+01	2.811156746940200790e+01	-1.266202319166484784e+02	-1.548302808425470118e+02	-4.531693263023209539e+01	1.981692458071836427e+02	3.095005013664642775e+02	9.162787376451058208e+02	1.213671957914562654e+03	1.296389078639077525e+03	5.501333725792758287e+02	1.033072333491914492e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.219520231761283355e+02	-5.378760415680702636e+02	-3.509749327441549838e+01	-4.225061387370019474e+02	-6.242865414478225148e+02	-7.408241303422312285e+02	-6.748691323688653938e+02	-4.404722934099688700e+02	-5.634656147398660551e+02	-6.795582612776627229e+02	-3.461257603316303175e+02	-2.395213282115066704e+02	-4.952651365164945787e+02	-1.237733683839604510e+03	-1.196361100389354988e+03	-1.056860701776718315e+03	-1.467105194598072728e+02	-5.968515923896337227e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.361555812178410179e+02	-6.261997767848289413e+02	-6.252595462714638188e+02	-1.576777906836488263e+01	1.111179593210636085e+02	1.460608447951241828e+02	-4.036600505516349813e+01	-1.862491880630673222e+02	-1.918825249396697643e+02	-2.355203254978575842e+02	-1.779578215516183946e+02	-9.145158662722890597e+01	-3.791788687724018132e+02	-4.861722585201554239e+02	-3.909644656445327655e+02	5.157220521502667410e+00	2.087739841837021970e+02	1.472990314788653450e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.163390336362136281e+02	-3.280698503728829678e+02	-9.105917005003669829e+02	-2.323148740566364268e+03	-2.644686704533719421e+03	-2.427669641036886787e+03	-2.031871432056444974e+03	-1.631257493520678509e+03	-1.398114746178633141e+03	-1.193630578169105775e+03	-9.103647391381275611e+02	-9.288829533539451404e+02	-1.128649942341952510e+03	-2.196562980468329442e+03	-2.392754701548702542e+03	-2.087514710390783421e+03	-7.249672149533802212e+02	-3.629531756940445462e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata5.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.643667758591499251e+01	-1.454767800244680700e+02	-2.236571627535317930e+02	-2.374931945479159623e+01	-6.829294464951736643e+01	-2.067024063693134508e+02	-5.013408086389634377e+02	-7.280237537561592944e+02	-8.092439082687319569e+02	-7.411001648030091928e+02	-6.611684152069861966e+02	-4.985745076554570687e+02	-4.543603105034673035e+02	3.336986699989633820e+01	3.121857348370563727e+02	5.416559522960258164e+02	-1.200499791997254562e+02	-1.754965936698766171e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.206284317229846010e+02	6.543400306144186516e+02	3.630272380982819982e+02	6.779652607382412270e+02	7.947460368751748092e+02	1.051054547940881321e+03	1.301473871663937416e+03	1.243958970771584518e+03	1.250324651982698470e+03	1.336710651740358571e+03	1.141738492786534380e+03	8.966190379823467538e+02	1.014703784568649780e+03	1.255653687404865195e+03	1.171109453206820262e+03	8.245348190236481969e+02	-2.300387750139058198e+02	3.449349839938080198e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.313120566300047187e+02	3.409475920538927198e+02	1.180314862081019101e+02	-6.936508747744871926e+02	-8.642840584207658594e+02	-6.440601152272519130e+02	-3.312523856048975404e+02	-2.511339440008027850e+02	-1.727060257573549507e+02	-4.298350501915335187e+00	7.159977986000059502e+01	6.368923544494488453e+01	1.275802408019513479e+02	-1.024877677816860029e+02	-5.609392093049773393e+02	-7.580751284280730715e+02	-5.951697263761899421e+02	-2.014205328283857170e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.151508089108687614e+02	6.292566202239153199e+02	1.046094912842983604e+03	1.074446954415067466e+03	1.044270557738864682e+03	8.085888172439808841e+02	6.287263810936276514e+02	5.882413577685771315e+02	5.651763112058522438e+02	4.911845490239315950e+02	3.266954466862312074e+02	3.537567553055106373e+02	6.872809427026090816e+02	1.496582134744976202e+03	1.568537548120874590e+03	1.209819221053340243e+03	1.483275398909387661e+02	-3.644058722751616841e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.542832187563573711e+02	-3.644606640169806724e+02	-5.689881969787693379e+02	-3.340829209674922140e+02	-2.050645314288764212e+02	-1.440718263003617778e+02	-2.484175279420711036e+02	-4.513212519952153343e+02	-5.707898086012382919e+02	-5.633397361479085248e+02	-3.449354709260391587e+02	-8.073394293615591266e+01	-4.530966204275578093e+02	-8.402942288295436128e+02	-1.073211680546004800e+03	-1.130041689408518096e+03	-2.868712433381965639e+02	1.711863323536275061e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.160990175147672403e+02	2.644625168502917063e+02	4.462487688745595165e+02	2.141886031121397309e+02	1.510918380487403283e+02	3.667702328225625052e+01	2.740633194664108032e+02	2.934006770806494160e+02	8.875131593155668241e+00	1.341635313087540915e+01	1.734888761406916728e+02	2.789679045306778562e+02	1.764803886124938685e+02	5.386092543475101593e+02	7.050968250377790127e+02	4.573574562933775951e+02	-1.928567463243846021e+02	6.032319545447370501e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.344945357403190087e+02	1.413375998947023788e+02	-5.944216003846405556e+02	-8.830877459482576342e+02	-1.083274455123049165e+03	-1.134895991426162482e+03	-1.110631348312263526e+03	-1.116527837142489716e+03	-6.142345176801317166e+02	-3.258403728779647963e+02	-5.573613939102372115e+02	-7.070651264675987022e+02	-3.083470413009451931e+02	-5.074536134938784926e+02	-4.940747191617626868e+02	-3.475950262693835384e+02	-2.999185085998925047e+02	-1.749288545490253171e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.847450021587700348e+02	-2.815644264911025516e+02	4.709277962741524703e+01	7.072374448865112129e+01	6.889730370960459993e+01	2.044231927871427956e+01	-1.524548016117299198e+02	-8.484180080756226516e+01	-1.681486826601538382e+02	-3.061202351823163781e+02	-1.607268674020909316e+02	-6.598472954014076208e+01	-4.186501387878960259e+02	-5.072463381166571708e+02	-5.435336275318391017e+02	-4.321415520211081684e+02	4.239024235370735738e+01	-8.974033561733895681e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.228661855726462875e+02	5.031160377028117523e+02	1.232690066519611037e+03	2.293716595097093432e+03	2.268688217687633824e+03	2.179972685196795737e+03	1.860699338753810480e+03	1.800729599959828192e+03	1.970476777268619799e+03	2.000603067835503452e+03	1.790822653778345057e+03	1.625771856773424361e+03	1.698533684215872654e+03	8.861151308663813779e+02	1.502058107484365905e+02	-4.062394029713623809e+02	-2.733017582962652909e+02	-1.068283536072555506e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.262969852596120290e+01	1.701089724198790805e+02	-9.828352728520616211e+01	-4.878482931369674134e+02	-7.117981648459802955e+02	-8.025375902639525520e+02	-9.068943687796802351e+02	-8.150813542987132223e+02	-4.790104354796065422e+02	-3.036099916998089157e+02	-5.010958601163210346e+02	-6.773267308356112153e+02	-2.145360361545093326e+02	9.865774088255261631e+01	2.339346610160285991e+02	4.254492027312356299e+02	-2.643117728501715646e+02	-2.487568699273374762e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.027367379582069473e-01	3.697135779631808106e+01	-1.022151362999074422e+02	7.282766295917738262e+02	7.041794480126307008e+02	8.000252971933430217e+02	4.354095858441542077e+02	1.648453235801628125e+02	1.687011100730883300e+02	3.892303102004213429e+02	4.764696136362807692e+02	5.167117842653129856e+02	2.745395302804629978e+02	5.525540216607909088e+02	4.463455158506348539e+02	2.456455686153001068e+02	-1.297149862616713278e+02	-1.152183675043630586e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.114134972992778785e+02	3.160094974564841550e+02	-1.097898499761882789e+02	-4.289531893415124841e+02	-4.324434901880802045e+02	-6.257484232430844031e+02	-3.725904200275975882e+02	-2.823159268619954219e+02	-4.901691277855001658e+02	-4.128618573189152130e+02	-4.150159614549123717e+02	-4.784523619975601605e+02	-7.052884185855208443e+01	-2.899218756704954103e+02	-1.118143864306626085e+02	-1.230006520257995390e+02	2.520008244174137815e+02	2.980914106299915147e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.347487068374337582e+02	5.324194259657250541e+02	1.046367640037958836e+03	2.079467134323973369e+03	2.276448931071880907e+03	2.231653297966019181e+03	2.016337599615030967e+03	1.858247284817574382e+03	2.009366206900641600e+03	1.880132718315270949e+03	1.509975161848188009e+03	1.330639099395578569e+03	1.406570885248853529e+03	1.997236198521223514e+03	2.077119792074901397e+03	1.756464165062417351e+03	4.401172706954687897e+02	6.172898779816186066e-01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.123114725782800605e+01	-5.331527798743746160e+01	-4.446881334567391377e+02	-7.836236014205325091e+02	-7.731704332244215720e+02	-7.715129159017719758e+02	-6.674916775118310852e+02	-7.820480724848285945e+02	-8.193377989662841401e+02	-6.330125861354158587e+02	-4.899749183064809586e+02	-3.671368516045712340e+02	-3.343244801529687038e+02	5.619909337512396519e+01	3.537567438476539650e+01	-2.905457566699263694e+01	-7.354353765543500288e+01	1.380503213111890375e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.354531533448218283e+01	-4.136524023746989798e+01	-1.965621404694074670e+02	-2.300355209557036744e+02	-2.018344121090802616e+02	-3.576045962957773128e+01	-9.553739838304933230e+00	-5.519197999160037682e+01	-9.008296300246118449e+01	-1.092727637118394455e+02	8.505659734039009834e+01	2.154997642746021427e+02	3.792646948719463040e+01	-1.977221483028036459e+02	-1.643497738960693653e+02	-1.173211979065466721e+02	2.041859365444929040e+02	1.064326420572495806e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.176854483740267483e+02	7.575190392921388138e+02	8.755028731539991895e+02	1.673800515907338649e+03	1.836387237494500823e+03	1.954385754755661992e+03	1.881050576766841687e+03	1.981553782791053663e+03	1.979573822168338893e+03	1.846891262421352394e+03	1.754880689036050626e+03	1.693873438517734940e+03	1.706732964896397789e+03	1.721669699471218564e+03	1.728314290769912986e+03	1.164558407051945551e+03	5.109865175465216680e+02	2.080385578247608791e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.718748167741701138e+01	1.939961447668464700e+02	1.020432620241914634e+02	3.416528260005978836e+02	3.736577942085397694e+02	3.537113322280948751e+02	-2.786630016828254597e+01	-3.575097478533841695e+02	-6.609617416076320069e+02	-6.918247552222213699e+02	-7.627323700321327351e+02	-8.980430399406121751e+02	-7.585429869084551910e+02	-3.255955365008870785e+02	-1.591984221277264453e+02	5.760962160146170419e+01	5.375354226517808343e+01	1.938892406417451753e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.055776977447502674e+01	-3.295380278359214543e+01	3.681789175756668087e+00	4.119832305068017035e+02	4.193980314297771770e+02	4.711135566278780971e+02	1.843074799229925631e+01	-3.206450218457159735e+02	-5.616929615721705886e+02	-5.732308140733848631e+02	-3.518099396139758710e+02	-1.748071010640205998e+02	-4.563676482264533547e+02	-6.574688512629215893e+02	-7.391795391446682970e+02	-6.860123103564749272e+02	-3.215250674235137467e+02	1.103948475133687595e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.674374397826066740e+01	1.911933105503197226e+02	1.106113588304187374e+02	2.479609987278937524e+02	1.330011192423774844e+02	1.230507624163644635e+02	-1.426658470598573558e+02	-3.362641918450395337e+02	-1.994223691295882190e+02	-1.622849771410440951e+02	-2.507900737960970332e+02	-3.009415918358799900e+02	-3.638388350581716963e+02	-8.810399538927212859e+01	-1.078399443052762479e+02	-1.240552066557182940e+02	-5.251182917269278505e+01	-1.820985314699323112e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.771425951228394524e+01	3.769347785470564371e+00	4.585475740273427618e+02	1.150724830947874125e+03	1.199015229764665264e+03	1.420211183879997634e+03	1.430970167894049609e+03	1.487999390291282225e+03	1.631931419725267460e+03	1.649765435591525147e+03	1.705090441526060431e+03	1.712071727833902742e+03	1.520225895215029595e+03	7.369382982457188973e+02	3.416663917102808909e+02	5.240898018944082537e+01	1.210867129621480416e+02	-4.879870698999673095e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.408402819862439230e+02	-4.007166353541191484e+02	-5.568457931461349517e+02	-5.552431980755411587e+02	-6.287193975923573817e+02	-7.986067040743521375e+02	-7.670756258631804485e+02	-6.778476080960973604e+02	-8.818497349808059198e+02	-7.302779900487203122e+02	-3.052518534509735559e+02	-4.775791000329367542e+00	-1.619658512863054067e+00	-5.010862321406830233e+02	-4.295350767195873800e+02	-4.240098522903849130e+02	1.329709048131871896e+02	1.526810250250709942e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.189687034223573470e+00	-5.220180771495918748e+01	1.484965037471794744e+02	3.196294691073252991e+01	-7.109279486587699637e+01	-9.359110974799573057e+01	-1.241654555591971985e+02	-1.866276046714288483e+01	2.536207690330509195e+02	1.196562902205426298e+02	-9.859295652147894273e+00	-7.432733681153244731e+01	-2.736913573769978711e+02	-4.936176170542630643e+02	-5.621742596248421933e+02	-5.020436443204151828e+02	-1.385439872055417823e+02	-2.278546411840583801e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.644494715058637624e+01	8.860115900708981940e+01	-4.935960239265097016e+02	-6.368650008325054159e+02	-6.509271311766689223e+02	-5.353311676447763148e+02	-4.254939675903139005e+02	-4.974313231844861320e+02	-6.319652277765139843e+02	-4.526282642478728917e+02	-3.252957189555960440e+02	-3.652983669351995104e+02	-2.083520663923745246e+02	-4.704028124115122864e+02	-7.464268627378844485e+02	-7.090843707506910505e+02	-3.238017324268856214e+02	1.486022925045485295e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.258415470129467906e+01	-1.747445599324156547e+02	-1.327888036082913231e+03	-2.134000536679313882e+03	-2.189248015086859141e+03	-2.015795314613379333e+03	-1.593549797163219637e+03	-1.491851876959907941e+03	-1.571407723003190995e+03	-1.429756487301870493e+03	-1.196917566449758169e+03	-1.012755662556680022e+03	-9.756220705632828185e+02	-1.220622092000148314e+03	-1.000650888766879461e+03	-6.356815773750896597e+02	-9.214962744230509983e+00	4.117228919534252896e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.296706526566644868e+02	1.462356161401170311e+02	4.802638711919586001e+01	2.462328283032649097e+02	3.747013377651824726e+02	5.036208245171803810e+02	5.573666730405292355e+02	6.315707040454622074e+02	5.232275294336330944e+02	5.653531769620536807e+02	8.249233709742250085e+02	8.454640145791805708e+02	5.379877478028708992e+02	8.285494833890520283e+01	7.051211426830745665e+01	-1.849759747312249658e+02	1.910986747124400438e+02	8.101613529748669862e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.138989964398493981e+02	-3.414175325046959841e+01	2.025405978790273593e+02	7.984417354807845868e+01	-4.034776050361431032e+01	-8.878177376701918888e+01	-3.330121622984566443e+01	2.644821024824624445e+01	2.400139716306792934e+02	3.022553192335886934e+02	2.764620588117139732e+02	1.942775997942453046e+02	1.982316082896039973e+02	7.094253176537850436e+01	-3.827673863707261717e+02	-5.271530698296675155e+02	-6.076317128289172160e+02	-2.524129597812317343e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.726152116612865228e+01	7.736706900794415276e+01	6.047818204983719852e+02	1.204970225750131931e+03	1.315897857091426886e+03	1.169380656669984774e+03	9.970532210515007137e+02	1.109543469556282162e+03	1.173246048061732381e+03	9.783228314375824084e+02	7.483671288562920836e+02	6.700783735239123189e+02	8.078490630375985120e+02	5.811666909053739118e+02	4.325818241711739915e+02	3.221251672231544489e+02	-2.836397435746550499e+01	-6.644433431860051087e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.985247329867901271e+02	7.047295995673352991e+02	6.951207272004073729e+02	7.758104205572303727e+02	7.916885910538782127e+02	1.050640368744775969e+03	1.382644525344059048e+03	1.416782614130917636e+03	1.859439205616311938e+03	2.084724922397889713e+03	1.771954969437094178e+03	1.451981425295296503e+03	1.469196787523948387e+03	1.041497938786149007e+03	4.919313342798014901e+02	-1.125462228017487973e+02	-8.498790615911146062e+01	-1.248709575036212698e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata6-2.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.188138097809415683e+02	5.112179418679610876e+02	8.960044182267201904e+02	5.930066653463982220e+02	7.619369180465953377e+02	5.406379108129723363e+02	6.550885793486210105e+02	5.557141301016980606e+02	6.674371972304167002e+02	7.096429421512264071e+02	7.893470479441432417e+02	1.152333734099193634e+03	9.097796073310630618e+02	4.607850822063214196e+02	3.802557063659139089e+02	1.143459440967617127e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.177719849166043105e+02	-1.732418071474357703e+03	-2.198463189021262679e+03	-1.997765247340685619e+03	-1.199032675753888498e+03	-2.860756865829492313e+02	1.029985653113420483e+02	8.647413135592822186e+01	2.118086213280662378e+01	1.359498712649051129e+02	2.913194066702512828e+02	1.875463107796199225e+01	-2.262318181297243029e+02	-4.556120443073766637e+02	-5.084330591335478289e+02	-1.379779678405665777e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.087269940259225365e+01	-9.983089958741281862e+02	-1.071179667201847906e+03	-6.301121568489618312e+02	4.325377722922000885e+02	9.929129313840429631e+02	5.219458288154476122e+02	5.337730776892669837e+02	5.551962454416263881e+02	6.325335518706227731e+02	1.021796663239139434e+03	1.107410744152942698e+03	3.963149135603768514e+02	-5.566046037438119356e+02	-6.973084481236412557e+02	-1.055133144750608523e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.980976681188575412e+02	1.182329964096240701e+03	1.458568970802320109e+03	9.322396439494860942e+02	4.963993196347565231e+02	-1.403721319456227912e+00	-4.278113517370671843e+02	-5.276188579470961031e+02	-5.472599635049149356e+02	-6.341197387888655612e+02	-1.059549761983909320e+03	-7.641829927172319685e+02	-3.865318986972308153e+02	2.479287985033785446e+02	5.546484210425297761e+02	1.468278253075973794e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.363318662024502146e+02	-8.551389103442007809e+02	-9.777785508945892161e+02	-6.887720185745351955e+02	-5.400308281168011035e+02	-5.152493680831406664e+02	-1.171979757293102296e+02	-9.485840691384117918e+01	-1.328518148549648004e+02	-1.826933215215476594e+02	-8.241398632137070308e+02	-7.029574758416772511e+02	-4.268961554469701127e+02	1.299339942972431743e+02	7.230461404915058665e+01	3.726384308119747857e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.239281275434738916e+01	-5.771204442665812167e+02	-4.499308371398985855e+02	-2.160282173817726914e+02	4.208879234919263581e+02	7.552050381577045073e+02	7.204631156311776294e+02	6.349080409261435989e+02	6.950271429779363643e+02	7.415381491156722404e+02	1.169540608735706428e+03	1.351235492286548833e+03	9.394880878466565264e+02	3.590802228558773663e+02	1.448504024750738495e+02	5.458048085729777910e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.142597963942036472e+02	5.863576327342253762e+02	1.029154287878656760e+03	1.062856804077371407e+03	3.914245159394261577e+02	2.295719388519932735e+01	-3.812433581738383737e+02	-3.904991409404474325e+02	-4.223800276327982033e+02	-2.969432960053018178e+02	-2.393173735491308491e+02	-3.388226706512632518e+02	-9.411466222067632259e+01	3.873732275913551462e+02	4.656965589018666378e+02	1.198711734219950102e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.745516826178400720e+02	7.315454585115482189e+01	2.631354153085730445e+02	8.000789350108990448e+02	3.155397102699099037e+02	-1.009948613408633662e+02	-7.109199022023038594e+01	-1.152025161331307714e+02	-1.229525186973659885e+02	-5.428137997498582479e+01	1.108941339324213828e+02	6.055232721682751844e+02	9.396495232822154549e+02	8.715231125815100768e+02	8.215304385353057341e+02	1.483102928104773071e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.507151104374370334e+02	-8.411763094379745098e+02	-9.316286069110636845e+02	-5.189828827632376260e+02	-1.275714068061782456e+02	-2.086877258819433223e+01	-3.626453841389181889e+02	-3.885340966556610169e+02	-3.992824501460980855e+02	-3.242010700734298894e+02	-4.933416953363282005e+02	-9.648287510768988113e+02	-1.090851778541606791e+03	-9.391753337819004628e+02	-6.845083700921389891e+02	-1.952930168205058123e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.279857505531293782e+02	5.269097334196076190e+02	5.168077153188269222e+02	6.920968090831748896e+02	2.500543657965276054e+02	1.035074836660046600e+02	4.139214757739220119e+01	2.208952277358866922e+01	8.003536850817530990e+01	1.652658333256313199e+02	3.774467252113893778e+02	1.323849408607243276e+02	2.987272417875457791e+02	3.346390461039979982e+02	3.151939104980216371e+02	-8.346849811914207606e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.572196690213212378e+02	1.827662228558086497e+02	-1.246019318268166387e+02	4.491815973093926573e+02	8.079385385127515065e+02	1.101827959316629631e+03	5.766478922074472848e+02	6.074437964854657821e+02	5.792733125534779219e+02	5.308782722514026773e+02	4.517189263750383361e+02	5.183001135645954491e+02	6.064542780645683706e+02	3.678627947287175175e+02	-1.135235824945821150e+02	-9.461664719529002809e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.239978856626083825e+02	1.544477738126900931e+03	1.582170445553701938e+03	1.236858887277428721e+03	1.132702328416168939e+03	5.642450439696531248e+02	2.771365027298790551e+01	1.126656861348764949e+02	5.555077267432419319e+01	2.114896281885653906e+01	-2.966918164078628593e+02	6.381189223457495530e+01	3.106169229875387714e+02	4.394264410288211025e+02	3.199574219815965535e+02	1.580784626102523589e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.522571912186542704e+02	3.676671646209040887e+02	4.201368903007264066e+01	-7.652994091595558075e+02	-1.304456119494442191e+03	-9.643475189127958629e+02	-7.681494928494389569e+02	-6.559561793238240170e+02	-6.987703933229925042e+02	-5.971992819557739267e+02	-3.659804163342474794e+02	-3.200743632596453381e+02	-3.621646321387889316e+02	-5.569843117062760030e+02	-2.947377691686506864e+02	-2.971082115265495815e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.879902464379362641e+02	-2.781377763366820091e+02	-3.911553785022180136e+02	-4.452168395545061230e+02	-3.964858837828772380e+02	-5.537233230599940725e+02	-3.217919506083283068e+02	-2.490676823524495944e+02	-4.098303594630706925e+02	-2.858251753382317588e+02	-5.833752863652415499e+02	-4.737170670865545503e+02	-3.127870749453414305e+02	2.859343157259077373e+01	-8.949921540193946612e+01	6.467165436409226587e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.162085877884387628e+02	8.567814138524970531e+02	6.838082315863875920e+02	-3.501142371204718984e+02	-1.452124966788708775e+02	-1.000681586872489532e+02	-4.974942171381695175e+02	-3.386700704984784807e+02	-5.059192795814495298e+02	-4.477489347748833097e+02	-6.577422016881669151e+02	-7.682444407244714739e+02	-1.025769287557946654e+03	-9.154395473524652971e+02	-9.356760678649301326e+02	-1.342804327027326110e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.893840815463394165e+02	-1.062054853213731349e+03	-9.707816703761964163e+02	-5.520339120761400409e+02	-2.958766264227915030e+02	-8.794547454992516577e+01	3.903148458456290655e+02	2.932354488600947207e+02	3.162159547078398987e+02	2.609950296872784747e+02	5.497198698798033547e+02	4.600906945342068752e+02	2.948385524473828809e+02	-6.486161737084513845e+01	-2.566006035693697527e+02	-1.653766235455730111e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.059518942414595131e+02	-1.349356018271498897e+03	-1.387629074175133383e+03	-8.302932045469532341e+02	-5.893344185625508658e+01	3.919064109601072801e+02	1.035603363225917974e+03	9.106434346000261257e+02	9.841099598417894185e+02	1.062583340400677571e+03	9.670915663375632221e+02	6.342132403894560184e+02	5.090393098259716567e+02	5.594321089688793336e+02	1.638976004319156914e+02	-2.125174005407061273e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.815091019044950826e+02	-4.387887151954366232e+02	-5.149603051729291110e+02	-5.062632349062460548e+02	4.603403738067978566e+02	4.682923173256554605e+02	5.162031320357905315e+02	5.604493276307312044e+02	6.071812671920629327e+02	4.240848464610524502e+02	2.251714819301896000e+02	-2.164420105988724288e+02	-6.588245795728339544e+02	-7.924322125516614506e+02	-8.525869701598744541e+02	-1.239164403838887409e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.895792677520404368e+00	3.204668761059917870e+02	5.008383911412263387e+02	2.298343377609881202e+02	-6.743165478574248084e+01	-6.300777724452329949e+02	-4.238332903684349162e+02	-3.168632615929902840e+02	-3.628100736674348923e+02	-2.903369902394634323e+02	-2.227311637219877696e+02	-1.410291424360546841e+02	-2.616074775572927820e+02	-2.191091253094278386e+02	-1.013366746825029878e+02	7.947984119395736968e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.230454982206721439e+02	-2.906186239952646133e+02	2.495860221483423516e+02	6.144460337922256485e+02	8.115026276479550233e+02	5.435029102286035823e+02	3.808012149224271070e+02	2.420053071909099742e+02	2.762145402224534223e+02	3.171032096382443797e+02	5.914461809019057910e+02	7.390962443684094296e+02	4.799283334906470486e+02	3.502950944128776314e+02	2.202236028817171984e+02	7.223844385649755395e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.934898983412774101e+02	-1.207842230976317069e+03	-1.195468895232479781e+03	-8.234477457506711744e+02	-3.351641209870571174e+02	4.185051308065949911e+02	4.955130318619243894e+02	5.127757135029493156e+02	4.727348496551408061e+02	6.868911528611794211e+02	6.125886121353685212e+02	2.091812020703484620e+01	-1.796256832323622348e+02	-2.749559283353079309e+02	-6.133257066737107834e+02	-1.755413699147270563e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.041503768291019298e+02	-2.609163969040436086e+02	-9.884562272296612662e+00	3.300527357216084283e+02	4.728739733322184406e+02	8.978836121241728279e+02	5.163734550967081987e+02	3.398006434535901690e+02	4.045622350411313732e+02	3.040834791439365858e+02	5.599685367947720351e+02	3.459226991544283010e+02	2.465255603231373129e+02	3.845684268373431678e+02	1.838493522882447735e+02	-8.459162173968954335e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.873253092403973312e+02	3.670230807984457329e+02	6.244664831686562820e+02	4.383789468736522394e+02	2.845145768146526848e+02	-3.941734151138473408e+02	-2.004484689587340540e+02	-1.838253472912175823e+02	-2.657553543315150364e+02	-3.074704143447738716e+02	-4.847565615390396374e+02	-2.877661824861151558e+02	-1.286375821142477491e+02	-2.621265025251898351e+01	7.274541081680560239e+01	5.650422508181770098e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.233865538776058770e+02	-1.441430606307921494e+02	-9.058546628140634382e+00	3.052265287960308342e+02	5.491256621706319265e+02	6.667093476609741174e+02	8.469776076997736709e+02	7.690499321088734632e+02	8.294735024232128353e+02	7.987931509702410722e+02	9.520395367103096760e+02	1.214953222609854492e+03	1.160578026647257957e+03	5.713345986664609200e+02	2.782267945515005749e+02	7.517571136284550981e-01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.974079262314633354e+01	-2.713833699118966365e+02	-4.862715313969724775e+02	-7.938818844233130676e+02	-1.214124656801600395e+03	-9.681689201722505231e+02	-7.993622414889528045e+02	-6.323581856577333156e+02	-7.120133855232987798e+02	-7.100359649701224498e+02	-9.562834763730138548e+02	-7.739955112026665347e+02	-6.917240395308547249e+02	-5.021138088842307639e+02	-2.541419921310563552e+02	4.047275257606997201e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.236318177343578384e+02	-1.846292708580012629e+02	-9.893559098158353038e+01	-3.243155481698574505e+01	5.766655423691578335e+02	7.572763978758445091e+02	3.674277710086978459e+02	3.447884732770135088e+02	3.907480968279692206e+02	2.005190353663140570e+02	-3.452102658072522701e+01	-1.383193848406608879e+02	-3.565399641675801377e+02	-5.448634658909984410e+02	-5.580791562110784980e+02	-1.255946836411453660e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.215134634683317358e+02	1.047704451359369386e+02	-3.253731111061285901e+02	-1.787394445427170808e+02	4.563215202264713639e+02	5.625780174009834127e+02	5.738756218967881040e+01	3.475727759404172730e+02	3.074907863978891669e+02	4.753018618989357265e+02	-1.649033119307577522e+02	-1.486605347232412839e+02	-4.447211416424866002e+02	-1.155118414855450965e+03	-1.294339408831662922e+03	-1.938172815522019903e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.677869678972820964e+02	9.871577273981299072e+01	8.558858655507245317e+01	8.801336252019196138e+01	2.326516300731625009e+01	1.575681087699683047e+01	-2.072766721260125564e+02	-3.334491467407178220e+02	-2.840804751807053208e+02	-3.206273422931276968e+02	-3.756602050662548891e+02	-5.888571304467803884e+02	-5.204999318888055768e+02	-3.727790137977995073e+02	-9.837202621453374718e+01	-1.135078665045001003e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata6.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.773428678403161598e+02	-3.076387254139484639e+02	-7.541556490680341085e+02	-9.169940862043637253e+02	-6.744815585986871156e+02	8.189355768231408206e+01	-5.229227829878255989e+02	-5.326132102435766456e+02	-5.739014092946800929e+02	-4.086045945277435862e+02	-4.913046802841355429e+02	-1.103220739680598626e+03	-1.355275961811881871e+03	-1.083848865374355682e+03	-8.489355453683268706e+02	-2.388212159004507384e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.775374734453454266e+02	-3.796250173390745886e+02	3.193314516868074904e+01	6.984254543015252921e+02	3.888824218780220576e+02	4.580326004354017755e+01	-3.191143998362330763e+02	-4.726721228149639842e+02	-5.693501349122327611e+02	-6.417540923162000581e+02	-7.927814420393203818e+02	-7.090730456500778018e+02	-3.209917073327498542e+02	6.276821370347348648e+02	5.941580460293666874e+02	2.758029948221763306e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.176358562809265607e+01	-1.741867603354839389e+02	-5.790140466081649038e+02	-1.255761837300920206e+03	-1.695139336903997673e+03	-1.421450560497648212e+03	-1.167673311577471850e+03	-9.572299140980386483e+02	-1.085878284247834245e+03	-1.091378244247704288e+03	-1.629905482265237879e+03	-1.594315693156308271e+03	-1.467133744257941316e+03	-1.010292686096559464e+03	-6.236963462281597685e+02	-4.449299429219229296e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.121478312989510641e+03	1.744989842141858617e+03	1.674409774038934074e+03	4.445595587038294525e+02	2.285526223378772954e+02	-1.117486277993904231e+01	-1.252050439145232730e+02	-6.522239111268125100e+01	-7.600359802580329927e+01	-1.257008974219818782e+02	-4.401000169701399045e+02	-8.695356512094641630e+02	-8.535027428051974994e+02	-6.623246060385621377e+02	-5.513279111077574726e+02	-1.137206848581041641e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.349536337012240210e+02	-7.042449103484429997e+02	-9.519757102101634700e+02	-8.436325283176864787e+02	-5.161569200843576937e+02	-2.463277485156789908e+02	-3.086713494057853495e+02	-1.740174782903941093e+02	-2.905571718499351164e+02	-2.538941788559919814e+02	-7.193666314253920291e+02	-8.433189529016872257e+02	-7.993485599153664225e+02	-4.995730670214407496e+02	-5.779682067856755339e+02	-7.280298078096815573e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.715404069291909650e+01	-8.371913638425661475e+01	-1.738397329300493084e+02	-3.183484484121576656e+02	-5.388265236170581147e+02	5.915072702591055531e+01	1.724612483110556127e+02	1.678513223217915424e+02	2.184959745710268919e+02	9.890804725458896485e+01	4.482909049679123541e+02	9.097158363960953693e+02	9.465518747770715891e+02	4.893162769875742697e+02	4.482346516682258084e+02	1.301784079732755970e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.000107395128258645e+03	-1.577898493421614830e+03	-1.067194423345125870e+03	-2.096290567152062181e+02	-2.207239600588082737e+02	-1.445137489403830600e+01	1.073195953560733500e+02	-9.215237356121525636e+01	-2.945726135876348906e+01	-7.937104247881937624e+01	3.095228637646902143e+02	4.217478064029268126e+02	3.772693168009607234e+02	4.254587525535145005e+02	5.898047569059611988e+02	8.112063888444568249e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.122521855805140831e+03	1.568775213936658702e+03	2.171892072228616144e+03	8.846774064362725767e+02	2.302961588643804589e+02	6.850044928907371400e+01	-4.794517329729421249e+02	-5.517389005676694751e+02	-5.653592860836666887e+02	-3.642974420703562828e+02	5.030916856806986743e+02	7.030438250738368424e+02	3.553499022043681634e+02	-1.720011935601799848e+02	1.436068925229689626e+02	6.748078809403190803e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.437219438870934027e+02	-9.940409872688926498e+02	-8.220867465129284710e+02	-2.216860792772294815e+02	2.366643656184831173e+02	2.691078738617154045e+02	4.167890766910787193e+02	3.370112422032472068e+02	3.824540873629101725e+02	3.499763675919239176e+02	1.051391474299536412e+03	1.487763863724577504e+03	1.080431508329817007e+03	8.176521825040514102e+01	2.807282319942209980e+01	-2.976133103130038648e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.279048493068844721e+02	-8.174030281517821095e+01	-5.497602080923480798e+02	-9.504764500521432637e+02	-1.120738931769286864e+03	-1.180075583758408129e+03	-1.286175768041016909e+03	-1.091145247983584113e+03	-1.303183000977976235e+03	-1.140456592702463922e+03	-1.789334443003174783e+03	-1.949418802608549868e+03	-1.502525910126610825e+03	-6.547590444830447041e+02	-2.908997464627059912e+02	4.355714117569421262e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.631344478279050350e+02	7.442433163637234657e+02	6.637033329129064896e+02	2.562263460311341987e+02	-1.322027802639283323e+01	2.190755545833139877e+02	1.423578522980386367e+02	1.135249733961107381e+02	2.296308516773134727e+02	-6.610015773859642252e+01	-3.858730328994686829e+02	-1.773366405458252189e+02	-5.278643736636562522e+01	-6.397679723949301689e+01	1.963903809590614102e+01	-2.871461931336424556e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.085652436887661665e+00	-3.417336939270168905e+00	1.354847389516512735e+01	1.581925186151747198e+02	3.484494368164179434e+01	4.249762802934603201e+02	5.897055785405876271e+00	-6.472415692290626055e+01	1.227690485572885315e+01	2.056916590208315743e+00	6.237828493818911966e+02	6.161138431500058914e+02	5.232115618994997703e+02	3.935460080072211042e+01	2.580999432290826689e+02	3.552749982662923145e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.141662489331486086e+03	-1.201234135105343512e+03	-9.385468966356436340e+02	-3.050717876986117361e+01	-1.100473644000838505e+02	-1.614558867830236295e+02	3.517386430505823114e+02	2.678135773962603139e+02	3.176211175520484176e+02	3.292097179133606915e+02	6.717675911627953838e+02	9.171982706996413981e+02	1.086074440761535470e+03	9.761159339728704936e+02	8.229609658928596900e+02	1.553735202284503600e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.618383581035093357e+02	1.213582735860093635e+03	1.140399851606096490e+03	6.471213791184839010e+02	8.756373801162832251e+02	1.123280732037401549e+03	8.898489083028331379e+02	8.213093481788268946e+02	9.619789557155766033e+02	8.599459497398106578e+02	1.363817537516683615e+03	1.683769658506950918e+03	1.557780551774540754e+03	7.379789806795876075e+02	6.510621394369812833e+02	2.071530050766450870e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.017787721582743643e+02	-1.958849413061278938e+03	-2.140387560442663926e+03	-1.896675325425712572e+03	-1.782961709210284198e+03	-6.723429680569046241e+02	-3.909873750109953789e+02	-4.090025692645759818e+02	-4.692101159013756160e+02	-4.433561761493242557e+02	-8.371640075341358624e+02	-1.305036225316211585e+03	-9.771467570555303155e+02	-3.630095190104430571e+02	-1.767978011030487551e+02	-6.955633408484293057e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.633040227889975426e+02	-4.867128191548989662e+02	-5.618660285607646756e+02	-4.518724208264363824e+02	-4.331497005832969762e+02	-2.135157105565813254e+02	-1.738945359549784939e+02	-1.494453534747972867e+02	-1.044525736859750538e+02	-1.755547360402334505e+02	-3.486296434603990519e+02	-1.981058039230228474e+02	-1.360103482876771182e+02	-1.013023423612518172e+02	1.094800461634496003e+02	7.285473037914299255e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.905393160549050435e+02	-1.513479461436326346e+03	-1.537352731477310499e+03	-1.278428553805717911e+03	-1.665955593831025226e+03	-1.266534802137866791e+03	-1.166865218082363754e+03	-1.181825448016180417e+03	-1.211045564658397325e+03	-1.014527839053236107e+03	-4.095713365481960864e+02	-7.607776637111209084e+02	-9.287016824419181376e+02	-9.450802150462707232e+02	-4.158996321488638728e+02	-1.348550856254389032e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.313699608548189417e+02	-6.246057433353936403e+02	-6.716755056854439090e+02	-2.764423056378548722e+02	-2.473165610761444455e+01	1.860611955777344519e+02	4.400166969627719595e+02	4.590232614495771486e+02	5.071446400066612910e+02	3.653780982607694341e+02	2.754666204147754343e+02	2.177024618823843696e+02	1.392222544286060497e+02	-1.635511976374849041e+01	-2.423917138053847111e+02	-1.121534273579913759e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.342440748662372130e+02	1.107705499785707701e+02	-6.921802013369028828e+01	-1.019658294498313467e+02	2.425036902728583925e+02	4.871894316124239026e+02	-4.728955087198129092e+01	-2.152224628887810454e+01	-4.818940882765142675e+01	-1.347653241004988161e+02	6.138487760657938708e+01	-1.629788256936603261e+02	-4.397195895068702498e+02	-4.084218204663324059e+02	-4.927340519946292829e+02	-1.243063684266925293e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.420125023501491910e+02	-9.481054942484726098e+02	-1.320304326720408199e+03	-1.037854069221742975e+03	-7.507508007587692873e+02	-5.806594630930730716e+01	4.243968617568750119e+02	5.216132364153603476e+02	5.272225391427663226e+02	5.042104139165434731e+02	7.937616400311532061e+01	-1.034463174590999444e+02	-3.200824208110160640e+01	-2.394642018607699185e+01	-3.847302215724840835e+02	-1.136282388840450608e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.725587730034784073e+01	-4.026271472356502272e+02	-7.063742390052093469e+02	-1.264671750722470733e+03	-1.355053638242804936e+03	-8.247134174887718245e+02	-7.551446798713974431e+02	-6.610852802138905417e+02	-7.831183180679142879e+02	-9.005747222718123339e+02	-1.247024164156715869e+03	-1.118157320316570349e+03	-1.049565941752692424e+03	-5.925454619882592624e+02	-3.423142526098937424e+02	1.299318601417133578e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.720829157168361689e+02	-1.117049051184255404e+03	-1.396520676628557112e+03	-1.045186357869545645e+03	-3.706899995088725746e+02	-2.067238672347473880e+02	1.669383232566417234e+02	2.854188522402909598e+02	2.331845635202860478e+02	3.705989477321082859e+02	1.383751517520473229e+01	-1.051641089458444185e+02	-3.201292201591851949e+02	-8.158602886564084429e+02	-9.156475242817297158e+02	-1.904485052624201842e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.253046899426207119e+02	2.553117249567734461e+02	3.491518846024384004e+01	-4.378657436503266922e+02	-6.649065929685785932e+02	-1.726985173873652286e+02	1.839050366679851578e+01	4.083246518025676153e+01	6.871222281665630760e+01	-1.722763961654839022e+02	-2.473408881349346302e+02	-2.177111206899319598e+02	-2.132561853566760988e+02	-1.118744104395108394e+02	-1.604811854438285081e+02	-7.039446969458111880e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.596140121866223467e+02	7.599815315938135427e+02	1.102530784938614033e+03	9.773603432699269433e+02	6.837754110387919582e+02	4.773165001121761861e+02	4.373937374863394467e+01	-1.482296965659590455e+02	-6.878342745460395236e+01	-9.342704657826030257e+01	3.662534564824594554e+02	4.637926062926500208e+02	4.927506175271645361e+02	3.158774636429002953e+02	4.890013377557564240e+02	2.812742714102666142e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.007307927045858946e+02	-3.613827759726456179e+02	-3.041596623844667988e+02	-6.353683080976348947e+02	-1.072589957622374413e+03	-1.009420420082204828e+03	-3.296264886405730863e+02	-2.170767865711951572e+02	-2.575667889697144233e+02	-4.470489632025492597e+02	-1.213528991796962373e+03	-9.554531711357653876e+02	-4.891879830415387005e+02	6.736772352383640339e+01	2.046314309396173030e+02	1.495289530079966767e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.933803957574943979e+02	-9.905147426752240136e+00	1.137711354416544651e+02	-4.893912012467442310e+02	-5.423142583487442607e+02	1.362083259321526629e+00	-2.133191127938509339e+02	-2.861744417365210893e+02	-2.024230130765405704e+02	-2.604719952714869464e+02	2.618721210052563606e+02	3.668640598424814812e+02	-1.943110713942267420e+00	-5.622282516679927085e+02	-1.696937589873469676e+02	-1.839867287552114661e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.580362617000877208e+02	1.733066936184754070e+02	1.446554008604140051e+02	-1.186705674416400029e+02	1.770677599813374172e+02	8.925240553456271755e+02	1.240197569904326613e-01	-9.433945546941008331e+01	-1.042022217149365275e+02	-1.416745218446981767e+02	-7.086509859232393183e+01	-3.600652721814052484e+02	-4.678923724759913512e+02	-2.829315519102014491e+02	-2.599420279185758886e+02	-1.187427438084423414e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.671132087340577073e+02	-1.099938503268820796e+03	-1.174299266887039721e+03	-9.272219089717111729e+02	-6.913175229623504947e+02	-4.006002205915908689e+02	-8.955481073077875109e+00	9.281863773951037899e+00	2.936051658786863783e+01	2.055245080053119366e+01	2.084915693855683969e+02	4.369177453039321790e+02	3.631600830330073677e+02	2.602680715933142892e+02	3.333842715482143717e+02	1.675078231275763869e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata7-2.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.096811560161408181e+02	-5.690687617270621104e+02	-5.407788639828333999e+02	-5.186796231654321900e+02	-5.356944663823570636e+02	-5.632745550511783676e+02	-5.632745550511783676e+02	-6.142972088347669342e+02	-6.122357650234586117e+02	-6.122357650234586117e+02	-6.122357650234586117e+02	8.309501515124393336e+02	1.616536670276475434e+03	1.220741129836090977e+03	2.800497332951026692e+02	-1.017260528119378819e+03	-1.142355842931657435e+03	-1.888362774461268714e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.425107825017012786e+01	2.106211079578225167e+02	1.339926178212857053e+02	1.557399145458964540e+02	1.655296033264850166e+02	1.801485557964592772e+02	1.801485557964592772e+02	2.815985974707390369e+02	2.806055972718370981e+02	2.806055972718370981e+02	2.806055972718370981e+02	2.978158558005458758e+02	6.377184726684255338e+02	8.490841188576990817e+02	8.336582114734345623e+02	6.992017890200196462e+02	2.343826748978131604e+02	3.663245798586965662e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.030411695611328895e+02	-6.755622248964920118e+02	-8.701261915289355784e+02	-7.436503075278127426e+02	-7.688256824745101312e+02	-8.106831019080975693e+02	-8.106831019080975693e+02	-6.832480801087619966e+02	-6.813069656745091152e+02	-6.813069656745091152e+02	-6.813069656745091152e+02	-3.253040734490315913e+02	-3.732891989389652281e+02	-6.684607884055259319e+02	-9.130285713806138119e+02	-1.181192992489225844e+03	-8.054869241271169358e+02	-1.318541736035539600e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.012253989463849280e+02	6.068974139736048983e+02	6.196783300181875802e+02	5.893921166115651431e+02	6.058392229336621995e+02	6.331139594153803500e+02	6.331139594153803500e+02	6.646014250255341267e+02	6.623562116327999547e+02	6.623562116327999547e+02	6.623562116327999547e+02	4.818532899312028803e+02	3.725936092655587117e+02	4.148268974076344762e+02	3.762811546342827569e+02	8.592373744885321685e+02	6.788839797085910277e+02	1.469747137857126518e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.228795840641440407e+01	-1.746360003081014156e+02	-1.196013607782337829e+02	-1.816886063018715447e+02	-1.588955713553851581e+02	-1.265389400052076496e+02	-1.265389400052076496e+02	-1.427048543078696241e+02	-1.416383771462683967e+02	-1.416383771462683967e+02	-1.416383771462683967e+02	-6.513918235594047701e+02	-6.222318278967021570e+02	-1.284572711590105314e+02	2.091826845832352433e+01	9.000570097928019777e+02	1.867854281222488453e+02	-1.258500806394550686e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.678789724076715828e+01	1.250720030035299430e+02	-1.244416660497035849e+02	-1.369010211897985663e+00	-1.232321539902321028e+01	-2.955800118746887151e+01	-2.955800118746887151e+01	1.781230483604578865e+02	1.769535046891596153e+02	1.769535046891596153e+02	1.769535046891596153e+02	-7.624853465670510388e+01	2.807163723087337530e+02	4.177679709735323854e+02	3.506589325141751488e+02	3.442512975830035771e+02	-1.246592194792494439e+02	-1.840832949269993790e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.623694046690035364e-01	-1.677073158234608172e+02	-2.463807247029316443e+02	-1.581442471581904101e+02	-1.874623535409924955e+02	-2.314230603158930819e+02	-2.314230603158930819e+02	-1.989599300423175237e+02	-1.988681437088091570e+02	-1.988681437088091570e+02	-1.988681437088091570e+02	-3.357947232149445540e+02	-5.174723036876972628e+02	-5.615633168411675342e+02	-6.331453706200609304e+02	-2.307158045765146710e+02	-4.032873878735040307e+02	-7.607612650407075705e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.291382313808639992e+01	-6.668105662590023996e+01	3.639679973923487921e+01	-6.834119805563497607e+01	-3.611719655220402814e+01	1.091732423778941907e+01	1.091732423778941907e+01	-4.548152224219071371e+01	-4.453800479476834795e+01	-4.453800479476834795e+01	-4.453800479476834795e+01	-5.005995644220814142e+02	-1.171082571130599035e+03	-1.280858430294689924e+03	-9.236250419011333861e+02	-4.546333036482567422e+02	1.891159080544147741e+02	1.666495094395342846e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.842709411830910859e+00	-8.066433851663533972e+01	-1.154805058598821610e+01	-7.434868241740651307e+00	-2.473690423301244934e+01	-4.958406871720311671e+01	-4.958406871720311671e+01	-1.326007364106677926e+02	-1.323683434733767399e+02	-1.323683434733767399e+02	-1.323683434733767399e+02	2.581796420437067496e+01	-7.712169323208549088e+01	-2.302858484511984898e+02	-2.525795344690841659e+02	-4.362509665723886769e+02	-1.093286195092154571e+02	2.559332976601379528e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.819729383010628965e+01	1.894239435360834136e+02	3.611810014237358502e+01	1.478075851841165047e+02	1.287567367893686026e+02	1.009335470753137827e+02	1.009335470753137827e+02	2.435247479897671212e+02	2.420024609881836284e+02	2.420024609881836284e+02	2.420024609881836284e+02	8.284298830143870873e+02	8.266091067122050617e+02	8.562620815682005286e+02	3.647473205950013835e+02	-6.404549709320237127e+01	-1.761876795407642646e+02	-9.100951074783051808e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.190265093504667959e+01	1.114382846554650399e+02	-2.757691856198015046e+00	1.964682443428807801e+02	1.257130820402958022e+02	2.309145917763382627e+01	2.309145917763382627e+01	8.127445016824488278e+01	7.935137613362077502e+01	7.935137613362077502e+01	7.935137613362077502e+01	6.669970296239307572e+02	9.351616094297133941e+02	1.409661438565929984e+03	1.457659194100517652e+03	4.486722751198462333e+02	4.561514917981692747e+02	1.031269340981072276e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.575985497336731100e+02	-7.112915915107034834e+02	-8.481331113504165842e+02	-8.111752802543529697e+02	-8.002040885877373739e+02	-7.896029773319673950e+02	-7.896029773319673950e+02	-6.648744910846667153e+02	-6.622138621153428630e+02	-6.622138621153428630e+02	-6.622138621153428630e+02	-5.884493348303335551e+02	-2.863942500672304732e+02	-4.415380747396881134e+02	-8.155225386566565930e+02	-1.248443484090316133e+03	-1.296597511475109513e+03	-2.950596907635571711e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.932286926187279619e+01	1.410364921617959055e+02	8.679567395327258339e+01	1.945049068547028241e+02	1.542126208889061161e+02	9.631755300154709687e+01	9.631755300154709687e+01	1.184023430583172569e+02	1.170416426948504380e+02	1.170416426948504380e+02	1.170416426948504380e+02	7.895110820987040370e+02	6.734113863485921456e+02	-1.995460683462427482e+02	-6.670714212402209569e+02	-1.141939661112125350e+03	-6.047890379516125137e+01	8.633019197655602994e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.132065741663835468e+01	-1.919555528285675550e+01	1.005140269695332336e+02	9.635441400882031360e+01	6.836657861850622453e+01	2.892866208439810194e+01	2.892866208439810194e+01	-1.269378192528913019e+02	-1.268747791361901420e+02	-1.268747791361901420e+02	-1.268747791361901420e+02	2.600634610193686171e+02	6.322983139035480917e+02	8.860482900046549730e+02	9.873304694449205954e+02	3.162170538045219246e+02	3.201327039101535092e+02	7.842886657082225099e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.274499717789885977e+01	-4.074408304593131334e+02	-5.058436540491362621e+02	-3.926081408916965074e+02	-4.305677191378515545e+02	-4.885446541736053518e+02	-4.885446541736053518e+02	-4.517687201703682263e+02	-4.508938897386262852e+02	-4.508938897386262852e+02	-4.508938897386262852e+02	4.714858490189764666e+02	1.071550878281509767e+03	9.226245523716685284e+02	6.821819738968721367e+02	-3.723174757663162495e+02	5.143189903782336536e+00	3.358914106785680787e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.317333006299505627e+01	3.467172720436237796e+02	4.698723179568531805e+02	4.391691412347676646e+02	4.316237912639792853e+02	4.237225750199201002e+02	4.237225750199201002e+02	3.245808102891578528e+02	3.232790168630658627e+02	3.232790168630658627e+02	3.232790168630658627e+02	-2.327571272911679898e+02	-7.699659775170056264e+02	-1.131573933105522656e+03	-8.044869262583788441e+02	9.007847018685920659e+01	3.905589509424549419e+02	1.167874996688849905e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.744904100986664020e+01	-9.292737137630427924e+01	-2.044193847648633877e+01	-1.083819090705961798e+02	-7.764321708362864172e+01	-3.317435796477376897e+01	-3.317435796477376897e+01	-6.182791533749811919e+01	-6.088609449810522989e+01	-6.088609449810522989e+01	-6.088609449810522989e+01	-6.508662180876175398e+02	-4.965758775822978350e+02	-1.087891109458397381e+02	1.946559710984197693e+02	8.187191290031703375e+02	1.298083487352813279e+02	1.727850887676229164e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.152708099283339322e+02	5.957108819265268949e+02	7.649665035982973222e+02	7.400490270667120285e+02	7.220288810930284171e+02	7.007854111785133000e+02	7.007854111785133000e+02	5.635051484989952542e+02	5.610971512060423265e+02	5.610971512060423265e+02	5.610971512060423265e+02	-1.320871369230381731e+02	1.363996424949679351e+02	1.501327078931989831e+02	8.672315509676940337e+02	7.750596738441711295e+02	5.959112330134320246e+02	1.529959100545725335e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.184789569165926704e-01	-1.812060479055098767e+02	-4.000345265891911595e+02	-2.338737231978025477e+02	-2.698508283405753332e+02	-3.247550214006234341e+02	-3.247550214006234341e+02	-1.605556463321149181e+02	-1.609113924607995330e+02	-1.609113924607995330e+02	-1.609113924607995330e+02	-3.730660832247455687e+02	-2.844907027501027130e+01	2.635947504164317934e+02	6.420419002796653558e+02	2.564891109250000909e+02	1.923303615970684177e+02	4.775299787270012786e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.970212496202861985e+01	3.516452611636823917e+02	2.922222318383128936e+02	3.667895868064394449e+02	3.464151681651004537e+02	3.184168602174643752e+02	3.184168602174643752e+02	3.773989616197825399e+02	3.754286984544411894e+02	3.754286984544411894e+02	3.754286984544411894e+02	5.638091905214710096e+02	5.828937135579913047e+02	6.747654170740343034e+02	4.800099717443669647e+02	2.782841962061976915e+02	1.644855822437556583e+02	2.376100025401419202e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.670573346656075842e+01	2.765551527001912646e+01	-3.697805198593329123e+01	-6.454488037251611843e+01	-3.650870683309195641e+01	3.580835087742009204e+00	3.580835087742009204e+00	9.170268697617883902e+01	9.185605989515295278e+01	9.185605989515295278e+01	9.185605989515295278e+01	4.165241064732876453e+02	2.058229596592104826e+02	1.948640701199685310e+01	-2.636751288329937211e+02	-1.415686273362322538e+02	-6.629436900574660285e+01	-4.806217185845508055e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.940010587417259558e+01	-1.871067907622038149e+02	-2.699600698228171041e+02	-2.720730170967125900e+02	-2.540372208755956649e+02	-2.297600852890067245e+02	-2.297600852890067245e+02	-1.431100925429741153e+02	-1.422660013036546900e+02	-1.422660013036546900e+02	-1.422660013036546900e+02	-4.931296128588627425e+02	-2.497879127909496333e+02	-1.174623784132280662e+02	2.831286547902463440e+02	2.941148308571140433e+02	3.362842416095573412e+02	6.848599038812324125e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.181347875830988059e+01	6.301596528387585749e+01	1.236271294204508280e+02	1.190101292670317576e+02	1.101651176662855818e+02	9.824846773278564172e+01	9.824846773278564172e+01	4.330815728854138058e+01	4.301255700080847788e+01	4.301255700080847788e+01	4.301255700080847788e+01	1.641909488555713210e+02	8.796309540296309706e+02	1.050359258205066681e+03	9.101477785804052019e+02	1.028612110327900240e+02	-2.540809024218915795e+02	-3.338561613815346618e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.858778882928200460e+01	1.177444250142073656e+02	5.241743675093711374e+01	4.098776222023613514e+01	5.692180043726698102e+01	8.009575415937642617e+01	8.009575415937642617e+01	1.406035486589656216e+02	1.403367979306855204e+02	1.403367979306855204e+02	1.403367979306855204e+02	1.269529316304484752e+02	5.045756071105275709e+01	-1.302876850360580079e+02	-1.681723331614223582e+02	6.992347511087584166e+01	-1.595225862386415905e+01	-1.102658874151520330e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.847368806972594868e+01	-1.294551515216969051e+02	-2.107388574325391914e+02	-1.877288551812542892e+02	-1.842639146694077397e+02	-1.806686348674775502e+02	-1.806686348674775502e+02	-1.156677650682078138e+02	-1.152216798729316594e+02	-1.152216798729316594e+02	-1.152216798729316594e+02	-5.006551755541563011e+02	-1.406220146200776526e+03	-1.524739741249816461e+03	-1.297070622776862365e+03	-6.292684301273483243e+02	-2.324730538819037235e+02	-2.755639620036530246e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.821590365424537339e+00	-4.598721668088817438e+01	-6.034898805199429717e+01	-3.545963959202752136e+01	-4.597164150613020439e+01	-6.152727241935811975e+01	-6.152727241935811975e+01	-6.411343681830327057e+01	-6.409177368950291509e+01	-6.409177368950291509e+01	-6.409177368950291509e+01	-4.789076695075110734e+01	-7.420587870517999818e+02	-1.783643462196554538e+03	-2.061678335735887231e+03	-1.607617365387553718e+03	-6.590083105503606475e+02	-4.602172514509315704e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.208555740335540563e+01	2.315452250773023124e+01	-1.716745189044498332e+01	6.448953767262457859e+01	3.485327798841127134e+01	-8.209385935694164971e+00	-8.209385935694164971e+00	1.200309463524568443e+01	1.128758114229290754e+01	1.128758114229290754e+01	1.128758114229290754e+01	8.693128504012613575e+02	1.338962594616521073e+03	1.501032715998180493e+03	1.428296672657360659e+03	5.696618254069866225e+02	2.822089656730744309e+02	6.134534560844792850e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.578437425269892458e+02	7.694777353567862974e+02	9.795717572859327902e+02	9.197753506789313178e+02	9.073692335634273149e+02	8.956234713921833190e+02	8.956234713921833190e+02	7.157362427143464174e+02	7.129124962116695770e+02	7.129124962116695770e+02	7.129124962116695770e+02	8.492488975353228398e+02	1.286400684389790513e+03	1.615435261266342877e+03	2.007661905986971533e+03	1.361061960485043755e+03	1.133094733673845440e+03	2.749835393027011605e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata7.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.169511445887630074e+01	-1.462483438956759301e+02	-1.839096030824184993e+02	-2.181256007573519184e+02	-1.994093091134287761e+02	-1.734451185597351923e+02	-1.734451185597351923e+02	-1.516372094522227769e+02	-1.506694757750715326e+02	-1.506694757750715326e+02	-1.506694757750715326e+02	-2.383128741950558265e+02	6.732526619207645808e+02	6.454711732408899252e+02	2.500379528820409973e+02	-4.246890016468511249e+02	-7.441228959142910071e+02	-1.165983387243185234e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.660499161932064283e+01	-2.297574966618883821e+02	-2.979729849442553586e+02	-3.331142316627061746e+02	-3.003622760634067959e+02	-2.549625543540222168e+02	-2.549625543540222168e+02	-1.625847433685884766e+02	-1.613516171870442122e+02	-1.613516171870442122e+02	-1.613516171870442122e+02	-8.668765561157840693e+01	-2.227768593647977013e+02	-4.954977443180509908e+02	-7.195133135231938013e+02	-6.102897506767861842e+02	-4.976152763287710172e+02	-1.190941146830256940e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.228583176543255551e-01	9.080788904144502283e+01	1.794208151414705981e+02	1.206114038099570962e+02	1.325012989357567506e+02	1.509426760784585611e+02	1.509426760784585611e+02	8.897294395203505246e+01	8.896084400013818083e+01	8.896084400013818083e+01	8.896084400013818083e+01	-2.567068243668732066e+02	-3.658215101613119913e+01	6.225977566939033068e+02	1.264476454390952540e+03	1.449544064713190437e+03	8.383610593247930183e+02	1.573125276714592644e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.341015656805804213e+01	4.938251777043558377e+01	3.367421315139448268e+01	-1.031124048487316003e+01	2.011696211312000671e+01	6.414551294313521623e+01	6.414551294313521623e+01	1.303836954247620952e+02	1.304654007251591565e+02	1.304654007251591565e+02	1.304654007251591565e+02	-1.092321846144860160e+02	-3.967179928095273453e+02	-8.599954665487550187e+01	-2.112870719887573330e+02	2.922705640510939133e+02	1.329409318514774441e+02	-5.380253776964211454e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.221144106111812988e+01	2.220354970909057499e+02	2.133082475180824247e+02	2.203456730895330793e+02	2.159379215408214350e+02	2.108001085910470920e+02	2.108001085910470920e+02	2.062282951028765581e+02	2.053412179851466419e+02	2.053412179851466419e+02	2.053412179851466419e+02	-1.028768133174560944e+03	-8.854681770151922819e+02	-7.770412633763900203e+02	-2.262924814302532468e+02	1.334734077433489574e+02	1.391292269200261842e+02	4.507104319395782710e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.084711768562840462e+01	5.901600607859872980e+02	7.299381852681692635e+02	6.118957847098498632e+02	6.445048188389048391e+02	6.961388283719081755e+02	6.961388283719081755e+02	6.241915998477675203e+02	6.225755221859280937e+02	6.225755221859280937e+02	6.225755221859280937e+02	1.049490936082966300e+03	1.645914874472312476e+03	1.901173331334312479e+03	1.462217822403209993e+03	1.034716763332679420e+03	4.343764948580130181e+02	4.506570286369404243e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.380484210292974723e+01	5.113089385431008083e+01	-3.788260314838613851e+01	6.196054306970813030e+01	3.041082001524393164e+01	-1.563358976944828704e+01	-1.563358976944828704e+01	3.366562399346101842e+01	3.279073346706350378e+01	3.279073346706350378e+01	3.279073346706350378e+01	4.267803702671901078e+02	4.274465066548223149e+02	6.650090520223239992e+02	8.784162162817916624e+02	6.513804360563026421e+02	5.334341133680359235e+02	1.107701053419204413e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.324834167253536918e+02	5.410398705713108711e+02	2.988766486511531184e+02	4.645265095295818014e+02	4.378988612830886495e+02	4.003608153483022534e+02	4.003608153483022534e+02	6.244921086536894563e+02	6.212381193362149361e+02	6.212381193362149361e+02	6.212381193362149361e+02	3.182288388401440784e+02	4.993249086047972582e+02	2.797020659135376874e+01	-5.208028155475775378e+01	-3.287174455738780807e+02	-6.961036101967117418e+01	2.042697397501056855e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.874201722030634620e+00	-2.203062822252402384e+02	-4.245003361512571018e+02	-2.912490016354145723e+02	-3.202244492546170136e+02	-3.650232211836099623e+02	-3.650232211836099623e+02	-2.357008047162551350e+02	-2.355730297834368798e+02	-2.355730297834368798e+02	-2.355730297834368798e+02	3.684111325692750825e+02	5.249785130428938373e+02	3.625147670941728393e+02	1.513568356780182569e+02	-5.986537248068458439e+02	-1.313294226464679468e+02	-1.344678399981895645e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.363701093989509161e+01	1.305263189535096444e+02	3.851299974297370454e+02	3.256274886654476290e+02	3.020091948307718894e+02	2.708298906569780797e+02	2.708298906569780797e+02	2.236908788969288508e+01	2.205907003391448029e+01	2.205907003391448029e+01	2.205907003391448029e+01	8.500045601881515722e+01	4.263479667966215629e+02	5.175724419377463619e+02	7.783535610977229453e+02	3.553956456370842716e+02	5.606986701482611579e+02	1.375754582099048662e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.262119060027078064e+02	5.435883047893906905e+02	6.862172599280622762e+02	6.771984192738476622e+02	6.527389900373144656e+02	6.217238155050364412e+02	6.217238155050364412e+02	4.835943834709423186e+02	4.813557305843330596e+02	4.813557305843330596e+02	4.813557305843330596e+02	1.757520424964189942e+02	-3.599377350801059379e+02	-1.542683163751687516e+02	1.980271528238208703e+02	7.019511278308669944e+02	9.108758352330908110e+02	2.089151010659566623e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.385323370185432168e+00	1.048667063605259528e+02	-2.909816350300490129e+00	-2.230402913047085534e+01	1.168665512335045165e+01	6.043255052398993143e+01	6.043255052398993143e+01	1.984830877661277952e+02	1.982953490150926257e+02	1.982953490150926257e+02	1.982953490150926257e+02	9.820406570622243692e+01	5.266206402922809957e+02	2.683599239679128168e+00	-3.480063210157101139e+02	-5.041997725253320937e+02	-6.330302255710976169e+02	-8.470950158557504039e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.365541401423767240e+02	6.153990088842405157e+02	7.665290047028800018e+02	7.424633916114490830e+02	7.236999982623766527e+02	7.013962242512350258e+02	7.013962242512350258e+02	5.620528057000303761e+02	5.596366432682427785e+02	5.596366432682427785e+02	5.596366432682427785e+02	5.231610332839768489e+02	9.405201102483731574e+02	1.165736524127904204e+03	1.655319819122374611e+03	1.144574021446403322e+03	1.301842843773143386e+03	2.728427443537264026e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.371763113588075100e+01	4.894610172216717956e+02	5.107280485337579989e+02	4.898640316191629722e+02	4.992131694761723111e+02	5.156464974398277263e+02	5.156464974398277263e+02	5.282022591166888787e+02	5.263513568236263609e+02	5.263513568236263609e+02	5.263513568236263609e+02	4.397661299486577491e+02	-1.842241958014346324e+02	-4.100878736958673585e+02	-3.076115165997763938e+02	3.102234847667252637e+01	2.166346939315590134e+02	4.723121143166546432e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.104347321429887074e+01	2.682695216678148427e+02	3.884560463125565093e+02	2.760593627522274005e+02	3.100587681294463778e+02	3.616947043361684564e+02	3.616947043361684564e+02	3.038144391356417486e+02	3.034494306228532992e+02	3.034494306228532992e+02	3.034494306228532992e+02	8.889591148790468651e+02	1.856454323194336666e+03	2.064389595813151118e+03	1.809374268591343935e+03	7.968879370440741923e+02	3.519181992438325324e+02	4.701957830401502036e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.845509006327533541e+01	-3.555080446769941318e+02	-2.071809274484670311e+02	-2.974780573521410361e+02	-2.852601121264721655e+02	-2.683364625503212437e+02	-2.683364625503212437e+02	-4.034218610099547959e+02	-4.014396860072979507e+02	-4.014396860072979507e+02	-4.014396860072979507e+02	-2.718455954866497564e+02	-4.818875727049523903e+02	-2.659724713082921426e+02	-1.690876154489574503e+02	-3.075824802916444014e+02	-9.564754133073631692e+01	-4.780179353797409902e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.271116963743338601e+01	2.916710781654171001e+02	3.457946400529509674e+02	3.975308903956110385e+02	3.643556679307927766e+02	3.185081264777883234e+02	3.185081264777883234e+02	2.607819564635101983e+02	2.591198322259636484e+02	2.591198322259636484e+02	2.591198322259636484e+02	1.909280825514871935e+02	1.085833447849249893e+02	-4.612361728035091346e+01	-3.248763497793679456e+00	-5.184087749851198623e+01	9.375368809028046257e+01	5.289641689831069726e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.442654890412702251e+01	1.023732310778016910e+02	3.021976439749061001e+02	1.992088095328787745e+02	2.125310089190054725e+02	2.340282586609446582e+02	2.340282586609446582e+02	8.552591125145629292e+01	8.565959650702863826e+01	8.565959650702863826e+01	8.565959650702863826e+01	-5.526288890696307590e+02	-1.023090389821406461e+03	-1.237228683863803326e+03	-8.678836236189215469e+02	-3.300111688424032508e+01	1.380022351667750513e+02	6.434858567837252963e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.421336515817755597e+01	2.895966716883868486e+01	1.571189900085596776e+02	1.649620512177768461e+01	5.698778818822179915e+01	1.167876704598175195e+02	1.167876704598175195e+02	2.813067228277298426e+01	2.900773967726106406e+01	2.900773967726106406e+01	2.900773967726106406e+01	7.403638167573706852e+00	3.608972753538042753e+02	7.629950238726839871e+02	5.674689058416012131e+02	2.131918987534662335e+02	-3.690966157489076238e+01	-5.613579481791838077e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.031821067420805775e+02	9.304454184277320792e+02	1.099519396012711468e+03	1.101337451475674243e+03	1.069000138718921789e+03	1.028997224333946178e+03	1.028997224333946178e+03	8.794333207273461994e+02	8.755077918566338440e+02	8.755077918566338440e+02	8.755077918566338440e+02	9.532918095871096966e+02	1.383384638172019095e+03	2.369236018209624490e+03	2.511814289727075447e+03	1.992511583029611074e+03	1.211572866242847567e+03	1.729656912819097272e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.899373219686793135e+01	2.960276725539695235e+02	3.916867284631592270e+02	3.359747767220972605e+02	3.443797115138991671e+02	3.590248234912511407e+02	3.590248234912511407e+02	2.887871295937452487e+02	2.879371479641569636e+02	2.879371479641569636e+02	2.879371479641569636e+02	2.499980495470087476e+02	3.306574827316202345e+02	8.637482400803106657e+02	1.147789769508037580e+03	1.175296738989095502e+03	8.142113110137689773e+02	1.248173823305242820e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.055724170611311763e+01	2.630925294966614274e+02	1.291850034203232838e+02	2.091447047361058083e+02	1.980597837144326547e+02	1.823838231102617726e+02	1.823838231102617726e+02	2.997056593543977101e+02	2.981694894942455107e+02	2.981694894942455107e+02	2.981694894942455107e+02	6.076666241461888376e+02	4.387853139468464292e+02	5.910145202566774287e+02	1.910566425355530669e+02	1.763989028376785484e+02	3.187878071327164875e+01	-2.872656413961810884e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.439449518898883298e+02	6.089397442204306117e+02	5.498582730352652561e+02	6.149081941477990085e+02	5.964282547106291759e+02	5.726759573039556699e+02	5.726759573039556699e+02	6.252164714183613796e+02	6.223379760063993444e+02	6.223379760063993444e+02	6.223379760063993444e+02	1.457035574314735641e+03	2.304241003279974393e+03	2.271372191936632134e+03	1.833806225873488074e+03	6.309993690844955836e+02	4.478611890218105032e+02	1.027620484761931436e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.835457150310791263e+01	-1.262236268693992969e+02	-1.061319195073834987e+00	-5.091244371525635870e+01	-5.327710001179738697e+01	-5.632037745449864019e+01	-5.632037745449864019e+01	-1.773652156818052106e+02	-1.765900924897173354e+02	-1.765900924897173354e+02	-1.765900924897173354e+02	-1.713767693950278783e+02	-3.003890833393706998e+02	-1.443117954376515115e+02	9.725707675704680355e+01	-3.258999792551072119e+02	7.984395118501329591e+01	2.514968620485133144e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.921608588789817063e+01	1.422437189024474264e+02	8.408286343161474008e+01	1.059322049679356468e+02	1.079967044445752009e+02	1.112783679454632733e+02	1.112783679454632733e+02	1.711546695652840526e+02	1.704685836520747557e+02	1.704685836520747557e+02	1.704685836520747557e+02	6.295957186959755063e+02	9.511208396278796044e+02	9.057816452848245490e+02	8.947177767624247053e+02	5.748766546692798585e+01	2.519608764252532751e+02	6.913197267139959479e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.533536710050535135e+01	4.329437666298473459e+02	6.221548477787346201e+02	6.144864875764485532e+02	5.824728409062460059e+02	5.402755810617020416e+02	5.402755810617020416e+02	3.639642740609048701e+02	3.620677652658076227e+02	3.620677652658076227e+02	3.620677652658076227e+02	-7.592473153553342513e+01	-4.460861375812706342e+01	5.080749168748760098e+02	1.034770317569062627e+03	1.392112462883318130e+03	1.023183388792485971e+03	1.742320055458846753e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.812733277462989889e+01	-3.569605293655307037e+02	-2.763042931378219009e+02	-2.409510900564155520e+02	-2.786145381466932349e+02	-3.343182731672713999e+02	-3.343182731672713999e+02	-4.616957341354334972e+02	-4.605839944078380199e+02	-4.605839944078380199e+02	-4.605839944078380199e+02	-7.777658531173012761e+02	-1.427468155008140684e+03	-1.917265116235375899e+03	-2.088595747670855417e+03	-1.150754769081597260e+03	-7.187591609493633769e+02	-1.052310787951756197e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.519195116467219009e+01	2.121010549995485235e+02	4.874550621300988595e+00	7.029426952174409848e+01	8.390059973610773625e+01	1.029403055547152945e+02	1.029403055547152945e+02	3.175587306995427070e+02	3.163775368803817400e+02	3.163775368803817400e+02	3.163775368803817400e+02	6.184033914340586762e+02	1.210872351598546857e+03	1.468361007255031154e+03	8.142979137159300080e+02	5.045956634047433909e+02	-3.905900843189143075e+02	-1.267264284101674292e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata8-2.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.879907447097913291e+02	-7.207744389754834629e+02	-7.365489621948013337e+02	-1.039221676308441147e+03	-6.784617791442274211e+02	-4.227625494242353739e+02	-3.220037244850697107e+02	-1.521149469536131846e+02	1.509854767200030778e+02	-2.462423020710961907e+02	-6.132290438149364036e+02	-7.383993841141231087e+02	-6.474724188183793103e+02	-8.033533199886838929e+02	-4.572231941211720709e+02	-1.591437771702665600e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.069558746379648255e+02	-6.503757495410278580e+02	-9.059189581428211113e+02	-1.168777793639295624e+03	-8.378911416641780079e+02	-3.638824959597482689e+02	1.531778569741967431e+02	-2.411753071558482588e+02	5.403876658975098479e+01	2.005679838697166417e+01	-3.620766803138271825e+02	-1.257099007715182211e+02	-2.949828387879403522e+02	-5.087920225975971107e+02	-4.403339128824524664e+02	-2.018479132316394953e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.844062711218045365e+02	-6.878371678989526572e+02	-4.784362599491576020e+02	-3.020836281625700082e+01	6.752456817299071190e+02	1.376694196388934415e+03	1.634078686216737651e+03	1.089436723129496841e+03	7.394487864752920814e+02	5.832650779594858932e+02	-2.347212635584090492e+02	-4.126093589715349594e+02	1.613569103749817941e+02	3.530273454271797959e+02	4.617492604027519860e+02	3.267830660023295763e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.384287885213316542e+02	-1.079459996832376646e+03	-1.712876946158760120e+03	-1.805607903324075323e+03	-1.656858953153763878e+03	-1.437647639362225618e+03	-9.573110049058791446e+02	-1.285312368758312914e+03	-7.364346416828906285e+02	-5.407864158381015613e+02	-1.075117520693515871e+03	-1.210135497849507374e+03	-1.316836097082802553e+03	-1.236842902355360593e+03	-9.983517178696225756e+02	-3.429984232708060290e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.812249436103688254e+02	1.249595037993899723e+03	1.215894192033326135e+03	9.504341060519979010e+02	3.340159162299158311e+02	-2.935505837233590682e+02	-7.278304897660698316e+02	-2.163100054881373921e+02	1.005994826084850331e+02	6.579630072138105561e+02	1.234952188382646000e+03	7.136336723683605214e+02	-3.465427623806724000e+01	-3.040434124829780558e+02	-3.888874866874826921e+02	-2.531238770114499630e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.243152353192716078e+02	3.785127058050316009e+02	1.517630801075537761e+02	8.189769104340659567e+01	-1.622611727399672645e+02	-8.816877447796818501e+01	-1.743371645611698284e+02	-6.997359387660736729e+01	-3.593567308501392290e+02	-2.602370798146819766e+02	2.769468910206941814e+01	4.184665243685922178e+02	1.756290845671221916e+02	1.803108013829290996e+02	2.079617060412948604e+02	1.708425739985794678e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.852629943847968264e+01	2.773832131036730289e+02	4.678081796588585348e+02	5.491185092396229948e+02	4.969939875199715402e+02	3.604239206182588759e+02	1.148184041435008709e+02	4.373483689175093332e+02	3.355377903451839643e+02	1.799735667811041537e+02	1.668723194137625399e+02	2.700953199430776976e+02	4.185938387555228815e+02	2.422108073768464749e+02	1.761183176870614773e+02	1.491117141804333812e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.173253827348689242e+02	-7.240527946747247370e+02	-1.236424290526265168e+03	-1.746247216721124460e+03	-1.042233736169568374e+03	-7.519131144548922521e+02	-6.254294727358677619e+02	-3.681269157023183993e+02	-9.638152776161010706e+02	-1.314321418722367980e+03	-1.077562622152846416e+03	-5.034710943129854854e+02	-2.930898267550183789e+00	-1.608707247254684205e+02	-2.491189515614742618e+02	-1.901613699301180986e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.602606883628047285e+01	1.154594017669838877e+02	3.333135656034622798e+02	6.086579141793737335e+02	8.501648025934276802e+02	1.022257636224308044e+03	9.542931048887223824e+02	8.650920765482112529e+02	1.024009226220109440e+03	9.956622931435364308e+02	-6.944762814140496232e+01	-8.662877849434227073e+01	-3.322257702531063615e+02	-1.810387369719333321e+02	-2.508113906072084731e+01	7.391720183389002941e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.230348868861995015e+02	-1.210998617385511807e+03	-1.822349285866849641e+03	-2.256701489532365940e+03	-1.896347112252550914e+03	-1.625553258352372040e+03	-1.252091955919913062e+03	-1.451562015012126949e+03	-1.652031888960121705e+03	-1.986544852319682150e+03	-1.278183508905598728e+03	-1.158079155742443390e+03	-5.524388468058846229e+02	-4.001314815663792501e+02	-3.496141754339960812e+02	-4.272657240307349724e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.872493803546398112e+02	-4.321283401670169155e+02	-4.519380063246093187e+02	-2.866607664125597239e+02	-3.888297011622797754e+02	-4.218111252028356830e+02	-3.718139826313415028e+02	-4.647992629462223704e+02	-6.493684876627200993e+02	-4.446956313250751691e+02	-3.179524430297582285e+02	-5.062645492533088145e+02	-4.397346632929477437e+02	-2.634742060632824519e+02	-1.668284216283537091e+02	-5.507958211939450877e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.945237564132112951e+01	-3.876964802120593845e+02	-1.543197286875573582e+02	2.029647533933393220e+02	4.709777832928108410e+02	6.135436070207387047e+02	9.921362768627183186e+02	5.868777664285072433e+02	3.191907586709950237e+02	4.885466712502652342e+01	-7.937259587752264167e+01	-9.969930823705642808e+01	1.725939560846440770e+02	5.916351135279255686e+02	4.205730380100783918e+02	2.467690352258962889e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.818573703534850097e+02	9.965733765641138007e+02	1.415497307944515114e+03	1.513595210225446863e+03	2.330764838957012671e+03	2.355226722245923611e+03	1.785455200928970044e+03	2.677610386786427625e+03	2.313262555577759031e+03	2.137512120845380650e+03	1.290216547319440906e+03	5.667244254546490083e+02	5.555277956112413449e+02	2.101659615855718357e+02	2.933195656820548720e+02	4.502990126513490310e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.271015476492722485e+02	4.513659948476448562e+02	6.724453791337816710e+02	4.536468044659072802e+02	-1.057960094996417979e+02	-3.176424663999231370e+02	-2.232988731717025814e+02	-5.587428292647079786e+01	1.820033474345767104e+02	1.721025492925681988e+02	4.298209290541432210e+02	5.521292008870734662e+02	1.038645660215209716e+02	-1.139954582330549329e+02	7.483524940012232207e+01	4.704865325852318136e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.677738682622626243e+02	-4.228092398141962462e+02	-7.287482787100110500e+02	-1.094394512969260632e+03	-4.901162112143165359e+02	-2.667608293171729201e+02	-3.483470978196123724e+02	-1.251565664759204992e+02	-6.079206259094227960e+01	-1.333473481390542474e+02	-2.014120106247509909e+02	-5.168835274809977136e+02	-3.937736146633650947e+02	-5.519309122437389306e+02	-2.202216565809340239e+02	-7.436424809361598420e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.431218020338068015e+02	8.563233080644047277e+02	6.853031465137203213e+02	5.594240852110073092e+02	1.039905456602771210e+03	8.909422758135652884e+02	4.323736022284746809e+02	9.877106916523005111e+02	8.163889914467486051e+02	8.139167322893790697e+02	9.591834232953518722e+02	5.712369075201875148e+02	3.907604867258264107e+02	4.707778857463637792e+02	2.949685895589497591e+02	8.272521608862959397e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.424572357659037039e+02	9.712412684855648877e+02	1.786769862188556999e+03	2.230373159058023248e+03	1.418912532486258215e+03	1.094846062302014616e+03	1.095047816544615443e+03	1.492832871557455292e+03	1.564783600466292910e+03	1.168685532594824963e+03	8.480105011939900805e+02	7.005152003137669681e+02	5.495179177334249516e+02	4.392061095134149582e+02	5.019184892979232586e+02	3.224297484519835280e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.602237530563170935e+02	-7.861639074866366173e+02	-1.081554887503153168e+03	-1.396386409335643975e+03	-1.458951596705175291e+02	2.663475238755189025e+02	1.067488738035045515e+02	4.333079234888698039e+01	-1.323306507583169491e+02	-1.757326553201730519e+02	-7.671404863375787500e+02	-7.356842975988636226e+02	-5.978261484220444117e+02	-4.789658434627446582e+02	-3.729379023904322139e+02	-2.687773434783503035e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.296040309110370004e+01	-3.984834574454627614e+02	-3.741455494580904428e+02	-2.022927807649731164e+02	-7.049850078047845727e+02	-1.067727635497161828e+03	-9.844405636892304301e+02	-1.380298567632060440e+03	-1.906122643397022102e+03	-1.781532966999965538e+03	-7.354158258394310224e+02	2.997243543253586751e+01	5.580529746248739684e+02	7.548999264714303763e+02	4.656342763803245361e+02	2.194354139593094715e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.749679566456619568e+02	1.184856780631979063e+03	9.827998847859610123e+02	9.329276328212048384e+02	4.520850220139887483e+02	-1.713303924923085617e+02	-3.847002629904783930e+02	-1.406690055509380102e+02	-1.513055404109253175e+02	1.548067953504106526e+02	1.069622565134444585e+03	1.264963825065975470e+03	9.561852563938343792e+02	9.617319067401704160e+02	6.335464892078308594e+02	2.160971678124317918e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.910173892288839852e+02	5.533003721221622300e+02	7.407605988766902101e+02	1.006350376924721218e+03	1.273732527738228328e+03	1.115150156652962323e+03	1.132632600176849337e+03	9.505375567528794818e+02	8.836138479754185937e+02	8.884799409439232249e+02	7.318986553845081744e+02	8.878575216694576966e+02	8.556447369111571106e+02	8.366789691036641443e+02	5.271225173002328575e+02	2.026786253194186713e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.316744192259558872e+02	-1.967889519197307493e+02	-2.880434836646066401e+02	-3.957342472403758507e+02	5.234786093570320418e+02	1.039236809504283883e+03	1.000785275111589385e+03	1.169749456476627984e+03	1.087657847931017841e+03	5.423418493044562183e+02	-2.233891659791952407e+02	-2.133452237444836044e+02	2.510509292694346328e+01	1.053378419814551989e+02	1.627440063242584642e+02	4.659720062018483588e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.842090374346436192e+02	-7.685019038126137048e+02	-1.023088775728878772e+03	-1.387293165187084469e+03	-1.191480309420748199e+03	-1.112123998067421326e+03	-8.483060495091768871e+02	-1.005352129273568153e+03	-8.872138205946997687e+02	-1.182769060375320123e+03	-8.307071347012998785e+02	-5.645175386238614692e+02	-5.438804646578174697e+02	-2.907330983853833004e+02	-3.541820742002389579e+02	-1.894020976464631474e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.648266051994541925e+01	1.298086811070759552e+02	-2.154456355565867796e+02	-5.805078243302898500e+02	-6.913977972882994436e+02	-8.919314223943656543e+02	-1.063465233180543919e+03	-1.159900707662944569e+03	-6.213063683616296657e+02	1.241788463281707493e+02	1.661954978737946647e+02	-9.879155368604459397e+01	-6.073414326138596380e+02	-7.739790264814165539e+02	-7.304146491635091252e+02	-3.869064260899244800e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.196389140994121476e+02	-7.777286743999900409e+02	-5.043830087656101000e+02	-2.305221272454961365e+02	-1.212613691073395557e+03	-1.139843121330021859e+03	-6.729965114890421773e+02	-1.192160673175651254e+03	-8.066786929685172254e+02	-7.705349828957466798e+02	-6.566246034772353823e+02	-6.358964878602192812e+02	-4.123420872305366629e+02	-3.841354756716647216e+02	-1.468401806340437759e+02	9.272093232436716903e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.318789117410771610e+02	6.420449291514173638e+02	1.000042921969589884e+03	1.273261640521246818e+03	1.350427540015787372e+03	7.851659384153118708e+02	3.446996629228467555e+02	4.418272651337559296e+02	2.866589790136156353e+02	-2.690748880641051244e+01	4.218435244263121149e+02	8.525280859630239547e+02	9.590098143872631908e+02	8.499411014550228174e+02	3.910298841654168882e+02	2.811384052670403833e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.990547632012609540e+02	-1.363922905839410475e+02	3.182034393500460965e+02	3.644831322455763143e+02	1.263585115774750648e+03	1.405265221705964450e+03	1.306931072151119224e+03	1.363236996279416871e+03	5.510009282340957952e+02	-3.277801384557365054e+02	-1.600015998457951127e+02	4.263297689014238472e+02	1.357899959352503402e+03	1.480162743552723896e+03	1.233201346842482053e+03	5.594117060463705684e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.198374527274644379e+02	8.018242140777256566e+01	-6.650732395795833440e+01	-1.978596171188599158e+02	-1.943675529402616462e+02	-5.998512689740585984e+02	-1.000254939744801732e+03	-8.243478512695866129e+02	-1.360884240155071666e+03	-1.161679133704365086e+03	6.246613660446865168e+01	4.242790044453522569e+01	3.582368589202183102e+02	5.650714320531702697e+02	4.490685935979371948e+02	1.654873907627215601e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata8.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.647093485557496351e+00	4.067277963062662707e+02	8.110893969914484387e+02	9.001208446747864400e+02	6.648660518356316516e+02	3.230356905260821065e+01	-4.363750278565399867e+02	-3.571510009829217438e+02	-1.000490671757847622e+03	-1.144240802467286812e+03	8.519687727411313460e+01	5.733169051293976963e+02	9.639919926838916808e+02	1.145665119910675458e+03	7.009200121598923943e+02	2.173445820826241288e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.118932096311212376e+00	1.771378776787555864e+02	4.098587395718661242e+02	3.502097361476015749e+02	5.968322517302974575e+02	7.801984274575802374e+02	8.187537001137721973e+02	7.762828665319883612e+02	1.854806807205180235e+02	2.771538387251052882e+02	1.368025812260904104e+02	5.805765583645594461e+02	7.064102986347803608e+02	6.643708166998621891e+02	5.674020389053927147e+02	1.812776888599512688e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.282150279983289920e+01	-6.065247473151179491e+01	-7.368662616605897711e+02	-1.060111269958086496e+03	-1.294829400981380104e+03	-1.778560140427111264e+03	-1.880663515803354358e+03	-1.729633475501271278e+03	-1.864053710879237087e+03	-1.642144963837055684e+03	-1.897249342315674880e+02	-1.313939782230948481e+02	-1.184770646012073314e+02	1.956284895853256600e+01	-2.173069671942743923e+02	-1.695974390895786996e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.212663211219488169e+00	-1.463480496665652879e+02	-4.735016901977739963e+02	-6.010537064507827836e+02	-4.371939848690978465e+02	-4.749379840715193950e+02	-4.121181238283694483e+02	-6.375803828050819675e+02	8.621722332983873116e+01	-3.371768424243873028e+02	-1.235482050512396057e+02	-2.885962483065732727e+02	-3.906038392125014980e+02	-4.278675997442516064e+02	-5.607250054918155229e+02	-1.819838203431936563e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.613155277086072559e+01	-4.188617066327549310e+01	-5.415677876607482233e+01	3.580345830742642761e+02	1.438712737405359803e+03	1.833965183318395248e+03	1.717205299344908553e+03	1.482629461563195491e+03	1.378415764811837562e+03	1.363874803969058803e+03	1.489390656440092471e+02	-2.690219972043734060e+02	-2.384768348768054125e+02	1.630311646630493669e+02	3.596362305188545605e+01	1.048461751587418433e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.685224551447844874e+02	-7.173916347303463681e+02	-6.743054176378044531e+02	-7.428888561898305625e+02	-4.883502139395107520e+02	5.976265044601866805e+01	2.335936451042557280e+02	-1.103161865225811340e+02	6.746724531749033815e+01	-4.698686378304150679e+01	-6.864360507644177005e+02	-5.731453253917965185e+02	-5.848262338098116970e+02	-5.467009651329672124e+02	-2.614715207363162222e+02	-1.072589567257801946e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.509751514922098892e+01	-1.115654611199423130e+02	-5.907222718002105921e+02	-7.817404105278751558e+02	9.639551933599800293e+01	-4.887244469045086959e+01	-8.618182702401288964e+01	-1.302112307681654215e+02	4.805345852222460508e+02	4.494927155853180238e+02	7.482191533306362885e+00	-3.624377543093095824e+02	-6.939269261397624859e+02	-7.404788664059722123e+02	-8.307502924205624595e+02	-3.718453869674508496e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.101125998547663869e+02	-6.810575957009506283e+02	-1.050002069736997328e+03	-1.171875012836894712e+03	-2.977072368718760345e+02	2.647937683254899639e+02	5.492974495036526150e+02	2.895256205247542880e+02	4.173550765019980986e+02	5.079819452633576020e+02	-3.713590545730722852e+02	-5.497870196906466163e+02	-5.823736321525044559e+02	-6.160992718928084741e+02	-4.375324146364099533e+02	-1.513519660659467831e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.568266665764514300e+02	-2.523026521766738881e+02	-3.017821691176222316e+02	-4.270538388476444425e+02	-3.778691563810181151e+02	-2.583639238223543089e+02	-4.733648046337705182e+02	-4.642912932376036679e+02	-7.065858186188372656e+02	-2.428521891036192528e+02	-2.006091135064340563e+02	-5.988699453353227682e+02	-4.827276698208125936e+02	-3.598375271384467737e+02	-2.496327720337044695e+02	-1.424041743261564932e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.698033273452963670e+02	2.878381918967904198e+02	5.105621271678358539e+02	7.034506798879790495e+02	8.480143782387028750e+02	4.856859098795851537e+02	4.405570832616731991e+02	4.933101841325521377e+02	6.230924601452912839e+02	7.766973709523405205e+02	4.773024785788711597e+02	1.180675398801137135e+02	-1.124484060664629510e+02	-2.213950940373051992e+02	-1.413452134233945401e+02	-2.048862424900893231e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.017155951072844005e+02	-9.535150673625577156e+02	-6.713106315946971563e+02	-6.669188387861468073e+02	-6.485058251315459188e+01	4.638634510446832451e+02	4.493495298596482144e+02	-3.193231792216868143e+02	-5.867366787143151896e+02	-4.008460764783246759e+02	-8.927442114906546067e+02	-5.274732261995031877e+02	5.725618579482041781e+01	5.752133658915710868e+01	2.880735508160007612e+02	2.018014314674178706e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.494589013424469499e+02	4.477016266757972858e+02	4.628062940439997988e+02	8.524853633407685720e+02	1.320627734602826422e+03	1.075858068726130341e+03	9.275668739805771565e+02	6.909097427909218823e+02	1.192753337249978358e+03	1.057452908957455065e+03	9.594453261544971383e+02	3.103669260340714118e+02	2.076058759304667660e+02	2.564320698089955499e+02	-4.725002534058171477e+01	1.605383593191559299e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.243648045146056518e+02	3.051440422346113337e+02	5.741501427641193231e+02	5.540546184709257886e+02	2.315051991062348975e+02	-1.083975227524962577e+02	-2.815965395012500494e+02	-3.530724683199224501e+02	-4.223866520973651859e+02	-6.960232415781662212e+02	3.102524975581769695e+02	5.215536417601994117e+02	9.112285122999093119e+02	8.592813035551699841e+02	5.466350289495513834e+02	2.617695449249761737e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.133834620105744762e+00	7.386810629929172478e-01	3.054802584668295822e+02	6.464362385759169456e+02	4.976328845391237792e+02	6.970818407090288247e+02	9.298052319101328749e+02	9.450533804303988745e+02	7.475028364119258413e+02	7.031606384669167937e+02	1.487629143051881613e+02	-1.810847661501402968e+02	-1.223998171117917053e+02	6.127273362344657670e+01	1.013517108639172193e+02	1.127626792441554642e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.217771181205641824e+02	-7.902153761067612550e+02	-4.499577318833888739e+02	-2.123842806285800577e+02	6.283039846268538895e+02	1.010837587565441481e+03	1.043355515871072839e+03	1.152610765421391534e+03	3.952356492031327662e+02	-2.885178527698591324e+02	-8.990727524033526379e+02	-5.023682639773633696e+02	1.669864649264092122e+02	4.156020534492944307e+02	5.434438304149948635e+02	2.221693765017899125e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.170848280003849595e+01	1.406649502822319846e+02	2.914727594314296084e+02	1.447569618772532749e+02	-3.235956254655152975e+01	-3.741141024315218715e+02	-6.948208407243669171e+02	-6.141988264982952614e+02	-1.124978101940964734e+03	-7.691895362117311379e+02	7.133490440832063939e+01	2.323157915236657232e+02	5.587909186216635362e+02	6.203516910656463779e+02	3.131796622890663002e+02	4.998503408496185330e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.126403163838418777e+02	8.595589076580428127e+02	7.796275238759129707e+02	7.121429817455014017e+02	8.686806787488068267e+02	4.240989847052124446e+02	2.439196699907421007e+01	1.514806642481552501e+02	6.565670934207764731e+01	1.066354433132506898e+02	8.939650427571313003e+02	8.860022959348686982e+02	7.065384957161717239e+02	8.300837720028581543e+02	1.948612762091370030e+02	-1.078380487335575992e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.789978101631449761e+02	5.707838640612560539e+02	8.023658181093494477e+02	1.197072687973401116e+03	1.353882460856917078e+03	1.338284027294465432e+03	1.109510442412311704e+03	8.080731438413505430e+02	7.812822600768332677e+02	7.930640503724440578e+02	6.386002738056882890e+02	5.242840969675892211e+02	5.041776680981618597e+02	8.979261841000982258e+02	5.308028419169213521e+02	2.104014873791832088e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.575757538564926108e+02	-4.825841783690920295e+01	3.838661777960808763e+02	4.821651526413762099e+02	2.451048525903673578e+02	3.173134950550618214e+02	-6.250855117229767899e+01	-3.161012344637173328e+02	-1.151866507198316867e+03	-6.023446471075401405e+02	-2.622392054652981983e+02	2.175193576262354327e+02	5.801863605708805380e+02	5.498532170979756302e+02	3.714645192247636487e+02	4.743244888075381738e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.414523582856083408e+02	-5.465100751049752716e+02	-8.043697853887961173e+02	-1.188399419630088460e+03	-9.425369454963797580e+02	-5.321239695350790271e+02	-3.908066991498525340e+02	-5.229404753956990817e+02	4.895062671076719880e+02	5.954584365773530408e+02	-6.170791005388090298e+02	-7.989843581236490309e+02	-1.537256858792259663e+03	-1.852622151105170133e+03	-1.505895209410304915e+03	-7.143407928335377619e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.991615376947044638e+02	-5.092256602498198959e+02	-3.304831174406723449e+02	-6.072210636538543440e+02	-3.553923082889379543e+02	-1.550317078364382439e+02	1.929084522919460554e+01	-3.283231314905861495e+02	-6.365207198628230572e+02	-7.090370967480811260e+02	-6.330617495599593667e+02	3.387689677831856727e+01	3.270905010408943667e+02	2.525835071467684259e+02	2.253040929685572564e+02	1.033771518001809824e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.227806146704120351e+02	-6.472757812996665052e+02	-4.890838832273515209e+02	-3.091797158124676912e+02	-3.517734075761155736e+02	-4.870253628176621419e+02	-4.437155376236381699e+02	-4.803544437315526920e+02	-1.124200297488969454e+03	-1.196462582033151421e+03	-7.744991181127560367e+02	-3.642505294746415530e+02	2.622519755858642156e+02	2.289068409527928623e+02	1.410438635278138690e+02	5.507214836710275563e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.710454167184399665e+01	-1.514544421478775007e+02	-7.429462735038013079e+02	-1.149861181651133847e+03	-1.157042610712473333e+03	-1.273345509034207225e+03	-1.387657734073125766e+03	-1.209496600176547418e+03	-1.276864883111019253e+03	-9.029810202111909803e+02	-1.070782245923028881e+02	-2.698478627472904918e+02	-3.554812350966404324e+02	-2.793313267631518784e+02	-1.895558066187630857e+02	-1.509707012553023731e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.803121328492019302e+02	-6.821170667410107171e+02	-2.512250585276320294e+02	1.121425127468044707e+02	5.799906297999057188e+02	8.265718833064929640e+02	9.271401298724434810e+02	4.703336419932373360e+02	4.536834771045984098e+02	9.954423008585234811e+01	-5.697111767571935843e+02	-3.950932584672880807e+02	2.071193699628319607e+01	1.457780559780770488e+02	1.893685225049859753e+02	1.436135885043051417e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.545807320260465758e+02	-8.151105363837239111e+02	-6.798366882241821259e+02	-6.777516981741043764e+02	-1.046602443874781329e+03	-1.044980462706004801e+03	-8.650450784100768260e+02	-1.052801030973659408e+03	-1.526915316921807062e+03	-1.457396476806517285e+03	-1.031074846398284535e+03	-5.538701458256219894e+02	-7.697607678181900326e+01	-8.234218878359574489e+01	6.462316089646371609e+01	5.823048561413316548e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.712573180114469551e+01	7.169506180946210350e+01	7.836914883043247926e+01	4.424422371283068287e+02	1.185009541029417505e+03	1.522145827297715641e+03	1.496972177296933523e+03	1.233567196092046970e+03	1.035319973050965700e+03	9.896580259629931788e+02	3.845095761338033071e+02	3.788841511177420074e+01	1.031242829260736187e+02	3.869423829395346957e+02	4.241411497084570783e+02	2.619250672784852441e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.640630047423817928e+02	3.897620666878630686e+02	3.312998758951647460e+02	7.057000259748319593e+01	8.306285504182103523e+02	9.607081699639110184e+02	1.150867207387579128e+03	1.114717589997494315e+03	1.762935830371103975e+03	1.432655192779944173e+03	9.342743639906176440e+02	2.403670770542545370e+02	9.586950819850757810e+00	8.049720411430817180e+00	4.852577628882726657e+01	1.751838380778765156e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.087309327170879669e+01	-1.412840155216629228e+02	-3.778849545142717830e+02	-6.516941935316182253e+02	-1.397506933748150459e+03	-1.141477499248384675e+03	-9.227661679559697632e+02	-1.153421431795503622e+03	-1.016307860500098059e+03	-7.314828877391589685e+02	-3.669052685765395267e+02	-2.677663123454412926e+02	-3.987475799054049617e+02	-1.562065420740753154e+02	-2.679800435892013155e+01	5.765833804894532477e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata9-2.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.731313389459232894e+02	-1.324438536217659703e+03	-1.037864919184054088e+03	-6.749300041878617549e+02	-4.941167524674788183e+02	4.835052841194739699e+02	5.704159482660610125e-01	-5.896650704844514621e+02	-2.515276882132270657e+02	1.287653657234730815e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.944640143470912790e+02	7.966960358168347511e+02	7.874566300741736313e+02	-9.438340728131631607e+00	2.026569886252735557e+02	-1.013943395216626131e+00	1.472824830533492957e+02	5.743292806691002852e+02	5.038633243186640129e+02	3.202711269445194908e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.105595469534965503e+01	2.268649754950686201e+02	3.596149235974733642e+02	7.483582600564894847e+02	7.454816711518337797e+02	6.760353971707751271e+02	5.488971970494209245e+02	4.959620099134332349e+02	4.339760963914205263e+02	1.446331999234492969e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.290291096769769297e+02	4.054008194826591307e+02	6.829790220962798912e+02	-3.905965177353958495e+01	-4.400721843022337509e+01	5.941791723944082833e+02	8.904955408081681298e+02	5.596563986247396087e+02	1.803892789056336028e+02	3.289846137113837443e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.020835685324044917e+01	-4.045021298334403355e+02	-6.257621019728742340e+02	-3.790246307044735090e+02	-2.721722285039032272e+02	-4.617304027601821304e+01	2.901926904212128306e+02	1.970094636919100424e+02	-1.949986224807042277e+02	-5.135346751191859482e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.317448978828169857e+02	2.268326351177468496e+03	2.367756224237900369e+03	8.557874194704731963e+02	3.483113921884070123e+02	5.144266293488136625e+02	1.161986786267126490e+03	1.277916491670060623e+03	1.060329274128482894e+03	-1.449385851716370155e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.272044536849248857e+02	5.929574720436223743e+02	7.895183566692236354e+01	1.338067109500772176e+02	3.385438435551711791e+02	4.615482590994900534e+02	1.275755243431114963e+02	2.222664822088468828e+00	1.447485962453521324e+01	2.429174747068666562e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.381989627019524391e+02	-2.493731412080941823e+01	-1.864082510300296178e+02	8.171414065238059266e+01	1.792332896069077890e+02	1.022244826008504901e+03	4.490163384654889569e+02	-1.038926180017493408e+02	-2.210549150722475886e+01	2.101722336254696870e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.343847347881995802e+02	-4.893347915910849792e+02	-5.395528162836044430e+02	-7.057433178725504774e+01	-9.338644168210730356e+01	8.932266444591314780e+01	-2.465041337748490946e+02	-7.643233089390045052e+02	-5.014208519013902787e+02	-1.038996692464642564e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.508115038581944702e+02	-2.221160934670714227e+01	-9.387499489442704714e+01	-5.844122412969493325e+02	-7.601069903398038150e+02	-3.035439651884473733e+02	-5.858913029523504292e+02	-6.769833475573537953e+02	2.397294765017327620e+02	2.289376221066354162e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.483353140639565027e+02	5.041573697288734479e+02	4.129709976133487999e+02	-1.221113750854463973e+02	-1.451198209961387136e+02	-1.521881505886169066e+02	-7.356051674527127489e+02	-5.475595584466431092e+02	2.277484971766330943e+02	5.916147261362783638e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.830278239955069353e+01	-7.580758696226700977e+02	-1.084160327952411535e+03	-1.132083847304456640e+03	-1.008255404636814546e+03	-1.137419511271140891e+03	-2.531759985682649130e+03	-2.624489708290745966e+03	-1.352904338095777575e+03	-3.192031480224392794e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.862697114201793909e+02	4.449240113069983522e+02	2.160435657190940617e+02	-1.082798269601956207e+02	-9.219779786802196497e+01	-2.367695512665879392e+02	-2.700158613329397213e+02	-2.598650778563463959e+01	1.800280829696174294e+02	-1.646723917820746408e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.500973664058534496e+01	2.396613094730268472e+02	-3.678594550545342123e+00	-3.533176210238912063e+02	-5.570194698991392670e+02	-5.988399866354887990e+02	-7.412504359817542081e+02	-7.913287311809723406e+02	-1.249819289335397627e+02	-2.717080385005743537e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.216863331860196951e+01	5.378773114182281461e+02	7.272827976231809544e+02	3.483929598592372940e+02	1.284563616546957689e+02	-5.099874120175525718e+02	-2.892954270242287294e+02	2.640697833231117215e+02	3.078178680864372154e+02	2.890061741824111863e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.367262939429349444e+01	7.268587784840073027e+02	1.393714277933788253e+03	1.742732286087545617e+03	1.842427588874282264e+03	2.044751160206581062e+03	1.839948695174365412e+03	1.683876761989561828e+03	9.924327083453009664e+02	2.181682717053085412e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.722823209722351976e+02	-8.438004580961550118e+02	-9.332121287974952111e+02	-5.081410091180418362e+02	-6.656893453538131098e+02	-7.622510010675302965e+02	-1.021261947751846719e+03	-1.024732072793537100e+03	-6.299347922656839955e+02	-1.343269213521726897e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.634798052640818256e+01	6.966895524527225234e+02	1.233262058043515253e+03	1.172454036116288989e+03	9.509740777478292557e+02	7.966159711488401172e+02	1.742790434806681333e+03	1.747792664102871186e+03	5.508939089003630443e+02	-8.820571326714130578e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.764436154607760727e+02	3.432197587926642655e+02	4.427489732194914041e+02	-1.135984178393338766e+02	-2.620231832920873671e+01	1.982107205836367143e+02	-1.186784847602494182e+02	1.954576466090353222e+02	7.279995976058852420e+02	2.818599161820333734e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.667063900874538263e+02	-6.562605303021242662e+02	-3.315758800435074818e+02	-1.123931925437671566e+02	-3.525772417211234142e+02	-6.194569799139391080e+02	5.111519577223295130e+01	6.740344446230375297e+01	-2.528092309730388081e+02	-5.624569066940031803e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.642473730075901130e+02	-8.835967112306907438e+02	-4.728529362173018740e+02	2.610145348557855982e+02	4.538230069533212827e+02	1.144580673720084150e+02	-9.042739503482592909e+02	-1.214928979012077662e+03	-7.819507820790047390e+02	-1.278229180055438974e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.060076447679011835e+02	8.498573577326296800e+02	7.819369709033908293e+02	2.188472243731042397e+02	4.461165781587080801e+02	1.375465174919623678e+03	2.042978797067689356e+03	1.677956134825173422e+03	6.866793696552485926e+02	6.968767624095281121e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.513717262287882193e+01	4.665393596473119260e+02	9.097102272790853021e+02	1.100518529508476377e+03	1.083583768746918850e+03	2.177764723559415359e+02	1.481106407309398776e+02	6.046133900073037921e+02	6.785920924615036256e+02	1.198396474045914317e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.232845370008234909e+01	-1.642068986376758915e+02	2.923411593288345784e+02	5.409472870085173781e+02	9.560592518250691683e+02	1.470471951377400501e+03	1.112924161006248141e+03	6.767051756022324298e+02	-7.946229944782422194e+01	5.291451631239804243e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.664975061098468245e+02	-7.980197106381081085e+02	-9.516793716032871089e+02	-8.574052942021648960e+02	-8.715753313584368698e+02	-1.510406328296977563e+03	-1.858278778675396097e+03	-1.430235976378441364e+03	-6.711117018378510011e+02	-1.585379561762954381e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.637880233225793063e+02	-1.540085497444161092e+03	-1.424660470110223287e+03	-4.341796872178967419e+02	-2.170382979253780036e+02	1.638075665832837444e+02	-8.392788122131436239e+02	-1.396457973146475297e+03	-8.887868921390514743e+02	2.251916946121286003e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.413689926388913705e+02	9.587857053280771424e+02	3.377818789895391660e+02	-5.680096337103744872e+02	-6.109347264278301282e+02	-1.413729517396804169e+02	5.424881473203033693e+02	2.977244202539150706e+02	-7.128461092892928264e+01	-1.926935419984332043e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.729010512226637530e+01	7.214893390418970398e+01	5.819959134487316277e+00	1.927736142049206762e+02	9.576924772494076876e+01	1.329214454877659790e+01	-1.236649983212535489e+02	-2.062500895869818578e+02	-3.646197102998619926e+02	-2.370808982961953291e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/RPdata9.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.624912370459954047e+02	5.892513696917977768e+02	5.932379866105044357e+02	1.171372859994804116e+02	-2.535081365861480265e+02	-5.622221998693764817e+02	9.456968893030500567e+02	1.232147206105190662e+03	4.103924391252157307e+02	-1.864209497800117390e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.172989708187063229e+01	-8.668717563287304984e+01	-2.559628453527604961e+02	-4.279316371750653047e+02	-2.925725859777833762e+02	2.214960168185677958e+02	3.346509594939069530e+02	-7.800109087528406349e+01	-2.552418441367419462e+02	-2.507703636285583215e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.615988960697345433e+01	4.433444848863358061e+02	7.477670411205450591e+02	8.804978507620808159e+02	8.646187605137565697e+02	1.400446812196053997e+03	1.786883695051883478e+03	1.361054143992221270e+03	4.829170722940246492e+02	4.606895181802165951e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.573248956840108121e+02	-6.173965290798377055e+02	-7.126820813826118410e+02	-5.958955537025899503e+02	-8.427512734749268475e+02	-1.344722263095885182e+03	-2.425988537412997630e+03	-2.170348210138044124e+03	-6.642893122813159152e+02	-8.893817264394805022e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.489698265742764534e+02	6.341046075806358431e+02	7.986919028045159621e+02	5.368910464791175627e+02	5.060260519620042601e+02	1.069135179724648651e+03	9.679999297273174079e+02	7.042038895699943168e+02	5.854832306139816183e+02	1.494889281149209523e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.405759040935619169e+02	8.394761271319079015e+02	6.368517089767532298e+02	-1.155863029428013533e+02	-4.383110453341173525e+02	-4.250020397458194452e+02	5.136372877044703955e+02	9.196459346862592383e+02	7.897980911303768607e+02	1.089147339895280737e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.938990072292778564e+02	-5.044598649204984895e+02	-2.194771882466825161e+02	5.880560421743738289e+02	5.019395792534062934e+02	-3.921086794423567881e+02	-8.350071928710229940e+02	-8.002172973198680666e+02	-7.550722214325003279e+02	-2.206061148728171588e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.947538225305746664e+02	1.449278876831914886e+03	1.232762771784397501e+03	1.155715502210396437e+02	-4.183147408453027083e+01	3.676516738539306743e+02	1.404095203807519738e+03	1.631459072780330644e+03	1.064160860564943960e+03	1.480646950776943243e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.075340554040326992e+02	1.363577943026118419e+03	1.498143759754083703e+03	5.712963069271861514e+02	4.401805507448985963e+02	7.046721282217285989e+02	1.833762321199130156e+03	2.140713521333207154e+03	1.504548540201567903e+03	2.446411230665096923e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.233441111339669760e+01	-7.207199649339640928e+02	-6.702913980970607781e+02	-7.263972963407117049e+02	-4.520890211769250300e+02	1.232118226228908355e+02	-9.334092419323450258e+02	-1.265445965554239137e+03	-5.303767397271330992e+02	3.943694369512780895e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.685302871974064942e+01	1.107415688220663270e+02	1.429307812939298685e+02	-1.712961782319366364e+02	-3.962912119207883848e+02	-4.267200683071448566e+02	-6.247425267082198843e+02	-5.991625803281471008e+02	-7.294517126528572248e+01	-4.909197900039834650e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.022896718850510354e+02	6.797822862431586373e+02	6.282171992787002637e+02	-2.529779241062108852e+01	-3.808276296730036137e+01	2.887451502460974098e+02	2.042647884224398354e+02	1.182045976253636894e+02	3.045803546482833895e+02	-6.047398742006479466e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.258470223764725660e+01	-1.726736234750487711e+02	-6.110234194957324405e+01	-7.180129076478988281e+01	3.468300583524688818e+01	6.662866023989936366e+02	5.439809547892008368e+02	2.378650156286207675e+02	1.385757032699009415e+02	1.552376969447318515e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.334622523806758920e+01	-3.813078679213752480e+02	-2.697152236589520271e+02	1.046227854990785033e+02	3.209400577790131592e+02	-5.265854485940025143e+01	-4.875220203530175240e+02	-2.076138366300828579e+02	1.550748386511567745e+01	1.505146453004555838e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.559435650930011548e+02	-7.721176861566090111e+02	-8.616293221599090657e+02	-6.569216235005504814e+02	-5.394694010976327263e+02	5.161513444820913037e+02	8.695251083317705465e+00	-6.320198769427423713e+02	4.431457949074447811e+01	2.948033686866365315e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.558422050279306248e+01	-1.358223922107538897e+02	-4.818109328618627387e+02	-4.531302004078022492e+02	-4.859183192753089315e+02	-7.101692686525777845e+02	-1.783987029049349076e+03	-1.752547853130189196e+03	-9.307241638359464559e+02	-3.235996692297808863e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.399537429231666579e+02	1.630058308249882160e+01	-3.469662299949425233e+02	-8.397024601116884241e+02	-6.189306741839332062e+02	-3.980483589273329130e+02	-1.042418053007069602e+03	-1.068842464463337137e+03	-2.328390136779226509e+02	4.698998967481904288e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.217530065932737671e+01	-2.254371752708584893e+02	-1.705558585335603823e+02	-1.299589726335245246e+02	-1.171552390590555035e+02	8.927439135195108122e+01	6.230631865213217679e+02	4.954536269237672172e+02	1.489553587357915205e+02	5.951854718313096271e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.819260935835168880e+02	-2.913862247277253346e+02	4.218868065682483603e+01	2.519053503444690705e+02	-6.280898674337644039e+00	-8.334565020836932945e+02	-1.329534463443580307e+03	-9.072397444687838970e+02	3.280976173276059882e+01	4.176013581939026409e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.652110158059218179e+02	-6.776390108964509409e+02	-8.546566230401070925e+02	-1.620588355698665453e+02	-2.385525054228218664e+02	-8.372171844674179511e+02	-1.244147782560847645e+03	-1.081056741306669664e+03	-6.507066345419298159e+02	-1.057347329872913733e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.751145607868102871e+01	2.498235691962583473e+02	-4.161910204938773461e+01	-3.617470085871619290e+02	-4.285697753720401124e+02	-5.904147131333392053e+02	-3.108470364443552967e+02	-3.488348429212035740e+02	-7.874164560331054190e+02	-3.841428386120285836e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.566458473873645971e+02	1.045371066479798174e+03	9.975025898929363848e+02	-6.785691610260604989e+01	1.903535054955694505e+01	-5.495733480585790858e+02	-4.008084451945086357e+02	-1.136872657002371767e+01	2.752224181102813105e+01	-3.317431844773466310e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.936510859212214086e+01	3.721261625358634433e+02	6.544392722191171288e+02	1.055888595636127320e+03	8.881325288582831945e+02	2.060314249919296969e+02	-2.566536158213893373e+02	6.262949662213085134e+01	1.463354333349668650e+02	-6.514061123467458003e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.434120642953654396e+02	6.908121596050970084e+02	4.697476649774419002e+02	-1.182720047303833724e+02	-8.872273314631482322e+01	-5.230545408474378064e+02	-4.442392812455723288e+02	8.018912784576919250e+01	3.832248005074180810e+02	4.887610689127726005e-01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.556409285036142194e+02	-9.165213158193010656e+01	2.134871337907973725e+02	3.993474002970921788e+02	3.880098838542821795e+02	5.061299941123104986e+02	5.214646425727468113e+02	6.338302649442302936e+02	4.262437907154279060e+02	1.974250084711658531e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.120452538836044027e+02	7.494899459366885139e+02	4.915032725255543369e+02	-2.693776925200196501e+02	-3.092212832512185514e+02	-2.173247799908672118e+00	6.544757550028068636e+02	6.713949742369345586e+02	6.005706434333188781e+02	5.225083505895053548e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.307753659039794343e+02	9.483762551160684495e+01	4.615071648579774433e+02	-2.975584143458230102e+01	1.500514125096940745e+02	-3.731733205909701212e+01	5.225832108111926573e+02	8.086666248726131698e+02	5.328987161946563447e+02	1.206323240130246006e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.891351342338153927e+02	-9.552835368181989679e+02	-8.782838620982846578e+02	-5.694591708819497171e+02	-5.185877901633937199e+02	2.567975695290344902e+02	2.525896115817045029e+02	-1.802008805915256460e+02	-3.070347762858093574e+02	5.174391496232887278e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/dp0-50.txt <==
0 0 0
0 1 9
0 2 11
0 3 15
0 4 -2
0 5 4
0 6 4
0 7 -7
0 8 3
0 9 19
0 10 -12
0 11 -2
0 12 -4
0 13 -6
0 14 1
0 15 1
0 16 0
0 17 -15
0 18 -1
0 19 -2
0 20 -3
0 21 0
0 22 4
0 23 8
0 24 1
0 25 0
0 26 5
0 27 2

1 0 -5
1 1 0
1 2 2
1 3 -1
1 4 -14
1 5 -6
1 6 3
1 7 0
1 8 -1
1 9 1
1 10 1
1 11 3
1 12 10
1 13 9
1 14 17
1 15 -3
1 16 -2
1 17 2
1 18 -6
1 19 6
1 20 0
1 21 1
1 22 -9
1 23 -1
1 24 -3
1 25 0
1 26 -3
1 27 -3

2 0 0
2 1 11
2 2 19
2 3 0
2 4 0
2 5 5
2 6 5
2 7 1
2 8 6
2 9 -2
2 10 10
2 11 -1
2 12 0
2 13 10
2 14 -7
2 15 3
2 16 0
2 17 2
2 18 -3
2 19 2
2 20 -1
2 21 1
2 22 -1
2 23 0
2 24 -8
2 25 2
2 26 11
2 27 -4

3 0 7
3 1 0
3 2 -1
3 3 -8
3 4 2
3 5 0
3 6 11
3 7 4
3 8 -10
3 9 10
3 10 2
3 11 0
3 12 -2
3 13 0
3 14 1
3 15 0
3 16 3
3 17 -8
3 18 5
3 19 -12
3 20 -1
3 21 4
3 22 -1
3 23 2
3 24 10
3 25 1
3 26 4
3 27 10

4 0 -4
4 1 -3
4 2 5
4 3 2
4 4 0
4 5 -1
4 6 -4
4 7 0
4 8 0
4 9 4
4 10 -4
4 11 39
4 12 125
4 13 23
4 14 3
4 15 2
4 16 8
4 17 0
4 18 -4
4 19 -4
4 20 -11
4 21 0
4 22 1
4 23 13
4 24 4
4 25 -2
4 26 1
4 27 1

5 0 9
5 1 -16
5 2 -1
5 3 -2
5 4 13
5 5 0
5 6 -3
5 7 4
5 8 -8
5 9 -2
5 10 102
5 11 223
5 12 248
5 13 252
5 14 246
5 15 238
5 16 207
5 17 125
5 18 41
5 19 -7
5 20 1
5 21 -8
5 22 0
5 23 -3
5 24 13
5 25 -7
5 26 -2
5 27 2

6 0 -5
6 1 17
6 2 -10
6 3 2
6 4 -3
6 5 -3
6 6 2
6 7 3
6 8 -10
6 9 50
6 10 237
6 11 250
6 12 261
6 13 254
6 14 254
6 15 250
6 16 245
6 17 254
6 18 240
6 19 149
6 20 -1
6 21 13
6 22 0
6 23 12
6 24 1
6 25 -5
6 26 3
6 27 -10

7 0 -1
7 1 0
7 2 -2
7 3 -10
7 4 3
7 5 7
7 6 -7
7 7 0
7 8 91
7 9 239
7 10 259
7 11 253
7 12 250
7 13 152
7 14 76
7 15 220
7 16 247
7 17 256
7 18 253
7 19 233
7 20 210
7 21 48
7 22 -4
7 23 0
7 24 -8
7 25 -7
7 26 0
7 27 4

8 0 10
8 1 -8
8 2 -2
8 3 -1
8 4 1
8 5 1
8 6 0
8 7 3
8 8 142
8 9 246
8 10 260
8 11 253
8 12 134
8 13 11
8 14 55
8 15 246
8 16 245
8 17 239
8 18 253
8 19 248
8 20 254
8 21 226
8 22 11
8 23 0
8 24 7
8 25 1
8 26 0
8 27 -3

9 0 -7
9 1 -1
9 2 -1
9 3 -1
9 4 14
9 5 -3
9 6 -1
9 7 144
9 8 250
9 9 257
9 10 255
9 11 185
9 12 10
9 13 -2
9 14 5
9 15 32
9 16 193
9 17 252
9 18 254
9 19 256
9 20 244
9 21 235
9 22 103
9 23 -14
9 24 0
9 25 -1
9 26 -3
9 27 -5

10 0 3
10 1 -4
10 2 -6
10 3 0
10 4 0
10 5 -1
10 6 23
10 7 236
10 8 251
10 9 262
10 10 222
10 11 52
10 12 -3
10 13 -5
10 14 0
10 15 -7
10 16 55
10 17 168
10 18 174
10 19 248
10 20 253
10 21 255
10 22 237
10 23 42
10 24 1
10 25 3
10 26 9
10 27 -7

11 0 0
11 1 0
11 2 -5
11 3 -11
11 4 -4
11 5 2
11 6 216
11 7 253
11 8 260
11 9 256
11 10 60
11 11 0
11 12 11
11 13 0
11 14 0
11 15 -2
11 16 -2
11 17 4
11 18 7
11 19 170
11 20 247
11 21 248
11 22 248
11 23 162
11 24 4
11 25 -9
11 26 -4
11 27 -3

12 0 0
12 1 0
12 2 -8
12 3 1
12 4 -3
12 5 95
12 6 250
12 7 253
12 8 257
12 9 180
12 10 18
12 11 4
12 12 0
12 13 0
12 14 0
12 15 -6
12 16 -1
12 17 0
12 18 -2
12 19 116
12 20 251
12 21 255
12 22 256
12 23 256
12 24 -6
12 25 2
12 26 2
12 27 -21

13 0 7
13 1 -4
13 2 9
13 3 -1
13 4 -12
13 5 222
13 6 252
13 7 252
13 8 223
13 9 58
13 10 1
13 11 0
13 12 11
13 13 1
13 14 1
13 15 2
13 16 -1
13 17 2
13 18 -4
13 19 22
13 20 247
13 21 252
13 22 252
13 23 254
13 24 1
13 25 6
13 26 -1
13 27 -9

14 0 7
14 1 1
14 2 2
14 3 2
14 4 82
14 5 251
14 6 248
14 7 253
14 8 133
14 9 0
14 10 0
14 11 -4
14 12 6
14 13 0
14 14 0
14 15 4
14 16 -4
14 17 0
14 18 -5
14 19 122
14 20 253
14 21 248
14 22 249
14 23 251
14 24 -4
14 25 0
14 26 -4
14 27 -2

15 0 -5
15 1 -7
15 2 1
15 3 -3
15 4 155
15 5 254
15 6 263
15 7 231
15 8 30
15 9 -3
15 10 1
15 11 -1
15 12 0
15 13 1
15 14 -8
15 15 0
15 16 4
15 17 -1
15 18 -5
15 19 159
15 20 264
15 21 257
15 22 256
15 23 252
15 24 -4
15 25 0
15 26 5
15 27 3

16 0 3
16 1 5
16 2 0
16 3 1
16 4 255
16 5 253
16 6 257
16 7 142
16 8 0
16 9 -6
16 10 1
16 11 3
16 12 -1
16 13 -3
16 14 -7
16 15 0
16 16 1
16 17 1
16 18 2
16 19 63
16 20 252
16 21 255
16 22 261
16 23 230
16 24 7
16 25 1
16 26 2
16 27 -1

17 0 -1
17 1 11
17 2 -7
17 3 0
17 4 230
17 5 255
17 6 253
17 7 165
17 8 -5
17 9 10
17 10 5
17 11 -3
17 12 -4
17 13 6
17 14 -4
17 15 -4
17 16 -1
17 17 0
17 18 5
17 19 46
17 20 256
17 21 251
17 22 228
17 23 52
17 24 0
17 25 2
17 26 2
17 27 4

18 0 -7
18 1 5
18 2 2
18 3 -2
18 4 118
18 5 248
18 6 261
18 7 248
18 8 122
18 9 24
18 10 0
18 11 -4
18 12 -4
18 13 -2
18 14 -6
18 15 -5
18 16 -17
18 17 -5
18 18 39
18 19 219
18 20 252
18 21 256
18 22 114
18 23 0
18 24 0
18 25 -3
18 26 -5
18 27 -4

19 0 1
19 1 5
19 2 12
19 3 11
19 4 17
19 5 228
19 6 250
19 7 256
19 8 250
19 9 215
19 10 116
19 11 29
19 12 38
19 13 29
19 14 18
19 15 25
19 16 26
19 17 113
19 18 219
19 19 251
19 20 253
19 21 230
19 22 36
19 23 1
19 24 0
19 25 -7
19 26 8
19 27 -3

20 0 16
20 1 0
20 2 2
20 3 -3
20 4 -1
20 5 48
20 6 232
20 7 255
20 8 255
20 9 244
20 10 250
20 11 254
20 12 247
20 13 174
20 14 180
20 15 263
20 16 255
20 17 254
20 18 253
20 19 274
20 20 232
20 21 42
20 22 -10
20 23 0
20 24 12
20 25 -5
20 26 11
20 27 -5

21 0 3
21 1 7
21 2 12
21 3 0
21 4 0
21 5 -1
21 6 52
21 7 260
21 8 241
21 9 258
21 10 248
21 11 248
21 12 255
21 13 252
21 14 253
21 15 259
21 16 259
21 17 253
21 18 253
21 19 167
21 20 38
21 21 -2
21 22 -7
21 23 0
21 24 -6
21 25 -4
21 26 -3
21 27 2

22 0 -1
22 1 3
22 2 0
22 3 14
22 4 -2
22 5 0
22 6 5
22 7 -8
22 8 44
22 9 160
22 10 256
22 11 245
22 12 245
22 13 250
22 14 249
22 15 247
22 16 153
22 17 118
22 18 45
22 19 -3
22 20 -2
22 21 -9
22 22 1
22 23 0
22 24 5
22 25 -2
22 26 1
22 27 -1

23 0 1
23 1 -1
23 2 1
23 3 -8
23 4 2
23 5 -1
23 6 -2
23 7 -6
23 8 2
23 9 1
23 10 7
23 11 36
23 12 77
23 13 66
23 14 -10
23 15 15
23 16 0
23 17 2
23 18 0
23 19 1
23 20 1
23 21 1
23 22 1
23 23 0
23 24 18
23 25 -2
23 26 1
23 27 1

24 0 0
24 1 0
24 2 -9
24 3 1
24 4 -2
24 5 3
24 6 1
24 7 0
24 8 -1
24 9 -6
24 10 -3
24 11 0
24 12 -1
24 13 -1
24 14 -7
24 15 0
24 16 -2
24 17 1
24 18 -2
24 19 -3
24 20 0
24 21 -8
24 22 -5
24 23 0
24 24 4
24 25 -4
24 26 7
24 27 9

25 0 0
25 1 3
25 2 -1
25 3 -2
25 4 0
25 5 -3
25 6 0
25 7 3
25 8 -5
25 9 0
25 10 -1
25 11 -1
25 12 -1
25 13 13
25 14 0
25 15 -1
25 16 -12
25 17 -3
25 18 -14
25 19 0
25 20 -2
25 21 4
25 22 0
25 23 -2
25 24 -2
25 25 -2
25 26 3
25 27 7

26 0 7
26 1 -2
26 2 1
26 3 6
26 4 0
26 5 1
26 6 -1
26 7 7
26 8 -4
26 9 5
26 10 -4
26 11 -3
26 12 -6
26 13 -4
26 14 0
26 15 0
26 16 -3
26 17 2
26 18 0
26 19 0
26 20 -6
26 21 4
26 22 8
26 23 0
26 24 0
26 25 0
26 26 0
26 27 4

27 0 4
27 1 0
27 2 3
27 3 12
27 4 0
27 5 -4
27 6 6
27 7 -1
27 8 -1
27 9 0
27 10 5
27 11 1
27 12 -2
27 13 -1
27 14 0
27 15 -2
27 16 -3
27 17 4
27 18 3
27 19 -10
27 20 1
27 21 -1
27 22 9
27 23 12
27 24 9
27 25 3
27 26 4
27 27 -12



==> figure_tem/dp0.txt <==
0 0 0
0 1 5
0 2 3
0 3 -35
0 4 0
0 5 -15
0 6 28
0 7 6
0 8 -13
0 9 34
0 10 -7
0 11 27
0 12 -17
0 13 1
0 14 -2
0 15 29
0 16 18
0 17 4
0 18 8
0 19 39
0 20 24
0 21 72
0 22 -38
0 23 24
0 24 -26
0 25 84
0 26 9
0 27 -54

1 0 -5
1 1 -9
1 2 -50
1 3 21
1 4 14
1 5 -9
1 6 141
1 7 -15
1 8 99
1 9 -5
1 10 106
1 11 60
1 12 168
1 13 -39
1 14 -58
1 15 -3
1 16 23
1 17 -8
1 18 -78
1 19 5
1 20 -18
1 21 -14
1 22 3
1 23 -9
1 24 21
1 25 25
1 26 33
1 27 -38

2 0 -32
2 1 16
2 2 9
2 3 -21
2 4 -13
2 5 71
2 6 -17
2 7 -66
2 8 0
2 9 -45
2 10 59
2 11 -24
2 12 -9
2 13 -43
2 14 29
2 15 -22
2 16 -19
2 17 -17
2 18 -3
2 19 -5
2 20 -17
2 21 5
2 22 -42
2 23 -21
2 24 16
2 25 53
2 26 13
2 27 -59

3 0 -17
3 1 -25
3 2 14
3 3 35
3 4 0
3 5 12
3 6 13
3 7 25
3 8 0
3 9 -18
3 10 8
3 11 9
3 12 9
3 13 38
3 14 -4
3 15 34
3 16 -36
3 17 10
3 18 -12
3 19 -64
3 20 -37
3 21 0
3 22 -10
3 23 12
3 24 -26
3 25 11
3 26 6
3 27 11

4 0 -2
4 1 9
4 2 -33
4 3 11
4 4 66
4 5 -5
4 6 12
4 7 -8
4 8 8
4 9 70
4 10 -28
4 11 32
4 12 188
4 13 54
4 14 17
4 15 5
4 16 0
4 17 -41
4 18 -41
4 19 -4
4 20 -39
4 21 -53
4 22 1
4 23 15
4 24 -7
4 25 69
4 26 -15
4 27 16

5 0 0
5 1 -12
5 2 32
5 3 5
5 4 -85
5 5 -27
5 6 42
5 7 -33
5 8 -26
5 9 1
5 10 96
5 11 212
5 12 244
5 13 215
5 14 214
5 15 290
5 16 240
5 17 129
5 18 59
5 19 -41
5 20 7
5 21 -35
5 22 56
5 23 1
5 24 -24
5 25 -11
5 26 16
5 27 46

6 0 -44
6 1 19
6 2 1
6 3 -36
6 4 -28
6 5 11
6 6 -2
6 7 31
6 8 -70
6 9 29
6 10 184
6 11 289
6 12 223
6 13 251
6 14 272
6 15 247
6 16 270
6 17 235
6 18 314
6 19 125
6 20 -22
6 21 11
6 22 1
6 23 22
6 24 -65
6 25 79
6 26 -69
6 27 34

7 0 10
7 1 -41
7 2 6
7 3 0
7 4 15
7 5 7
7 6 -20
7 7 -35
7 8 90
7 9 273
7 10 263
7 11 246
7 12 317
7 13 93
7 14 71
7 15 230
7 16 293
7 17 265
7 18 242
7 19 249
7 20 205
7 21 81
7 22 -1
7 23 14
7 24 -22
7 25 -33
7 26 -22
7 27 -38

8 0 -43
8 1 -6
8 2 -41
8 3 9
8 4 40
8 5 30
8 6 19
8 7 -6
8 8 154
8 9 151
8 10 248
8 11 274
8 12 85
8 13 58
8 14 75
8 15 203
8 16 241
8 17 278
8 18 276
8 19 233
8 20 243
8 21 179
8 22 -41
8 23 23
8 24 -19
8 25 -33
8 26 32
8 27 3

9 0 -3
9 1 8
9 2 -41
9 3 16
9 4 21
9 5 59
9 6 35
9 7 153
9 8 265
9 9 244
9 10 301
9 11 183
9 12 -3
9 13 56
9 14 -7
9 15 11
9 16 164
9 17 248
9 18 343
9 19 259
9 20 318
9 21 257
9 22 110
9 23 29
9 24 42
9 25 32
9 26 -8
9 27 56

10 0 -88
10 1 29
10 2 21
10 3 29
10 4 -17
10 5 -50
10 6 34
10 7 288
10 8 241
10 9 247
10 10 295
10 11 22
10 12 82
10 13 -24
10 14 38
10 15 -137
10 16 44
10 17 177
10 18 193
10 19 235
10 20 242
10 21 284
10 22 260
10 23 72
10 24 -37
10 25 60
10 26 -5
10 27 16

11 0 -30
11 1 37
11 2 -2
11 3 -20
11 4 -18
11 5 24
11 6 269
11 7 243
11 8 269
11 9 242
11 10 66
11 11 -92
11 12 -16
11 13 11
11 14 -21
11 15 1
11 16 27
11 17 14
11 18 89
11 19 177
11 20 273
11 21 234
11 22 248
11 23 162
11 24 -3
11 25 -4
11 26 22
11 27 -20

12 0 -25
12 1 -14
12 2 -2
12 3 18
12 4 -38
12 5 85
12 6 226
12 7 385
12 8 270
12 9 184
12 10 4
12 11 20
12 12 -45
12 13 -66
12 14 -35
12 15 18
12 16 45
12 17 -44
12 18 13
12 19 109
12 20 223
12 21 270
12 22 319
12 23 220
12 24 -53
12 25 -10
12 26 0
12 27 -80

13 0 -23
13 1 66
13 2 -1
13 3 8
13 4 28
13 5 208
13 6 291
13 7 245
13 8 314
13 9 6
13 10 -18
13 11 32
13 12 9
13 13 -1
13 14 -10
13 15 20
13 16 10
13 17 40
13 18 130
13 19 68
13 20 315
13 21 227
13 22 283
13 23 282
13 24 -9
13 25 2
13 26 -49
13 27 3

14 0 -7
14 1 -30
14 2 17
14 3 21
14 4 107
14 5 238
14 6 275
14 7 213
14 8 134
14 9 27
14 10 43
14 11 -9
14 12 -20
14 13 -1
14 14 -11
14 15 15
14 16 11
14 17 12
14 18 82
14 19 118
14 20 210
14 21 239
14 22 243
14 23 283
14 24 0
14 25 -15
14 26 0
14 27 -9

15 0 13
15 1 5
15 2 4
15 3 -38
15 4 118
15 5 229
15 6 262
15 7 238
15 8 0
15 9 -32
15 10 -23
15 11 -21
15 12 -45
15 13 -51
15 14 60
15 15 10
15 16 3
15 17 -3
15 18 0
15 19 170
15 20 242
15 21 155
15 22 260
15 23 203
15 24 -1
15 25 19
15 26 5
15 27 -22

16 0 14
16 1 0
16 2 -29
16 3 10
16 4 241
16 5 219
16 6 225
16 7 246
16 8 165
16 9 8
16 10 31
16 11 -1
16 12 12
16 13 20
16 14 13
16 15 1
16 16 110
16 17 7
16 18 -18
16 19 -33
16 20 248
16 21 201
16 22 248
16 23 288
16 24 -4
16 25 11
16 26 -79
16 27 -67

17 0 -23
17 1 -26
17 2 -22
17 3 -2
17 4 148
17 5 126
17 6 233
17 7 173
17 8 -1
17 9 -10
17 10 0
17 11 -110
17 12 -53
17 13 16
17 14 -102
17 15 -3
17 16 -20
17 17 -12
17 18 10
17 19 77
17 20 268
17 21 270
17 22 261
17 23 72
17 24 76
17 25 17
17 26 36
17 27 -79

18 0 -17
18 1 -83
18 2 26
18 3 10
18 4 107
18 5 210
18 6 222
18 7 266
18 8 59
18 9 -51
18 10 -27
18 11 -58
18 12 0
18 13 -5
18 14 -6
18 15 42
18 16 -39
18 17 -20
18 18 90
18 19 219
18 20 264
18 21 287
18 22 92
18 23 18
18 24 -3
18 25 35
18 26 17
18 27 14

19 0 27
19 1 0
19 2 2
19 3 -20
19 4 -28
19 5 200
19 6 198
19 7 256
19 8 234
19 9 289
19 10 105
19 11 -12
19 12 24
19 13 -61
19 14 -18
19 15 3
19 16 77
19 17 114
19 18 229
19 19 253
19 20 112
19 21 215
19 22 35
19 23 -21
19 24 -61
19 25 -76
19 26 -56
19 27 -16

20 0 66
20 1 0
20 2 27
20 3 -2
20 4 0
20 5 53
20 6 217
20 7 268
20 8 208
20 9 246
20 10 189
20 11 212
20 12 242
20 13 186
20 14 178
20 15 226
20 16 319
20 17 341
20 18 245
20 19 255
20 20 305
20 21 44
20 22 35
20 23 -17
20 24 28
20 25 18
20 26 19
20 27 1

21 0 59
21 1 -34
21 2 -22
21 3 18
21 4 -12
21 5 -6
21 6 33
21 7 236
21 8 221
21 9 274
21 10 232
21 11 272
21 12 233
21 13 266
21 14 237
21 15 259
21 16 245
21 17 186
21 18 199
21 19 75
21 20 44
21 21 -9
21 22 -10
21 23 -26
21 24 -11
21 25 31
21 26 -10
21 27 -2

22 0 -17
22 1 2
22 2 -31
22 3 -1
22 4 35
22 5 6
22 6 -16
22 7 0
22 8 75
22 9 240
22 10 250
22 11 256
22 12 234
22 13 174
22 14 247
22 15 244
22 16 109
22 17 80
22 18 39
22 19 -4
22 20 14
22 21 -8
22 22 8
22 23 -15
22 24 -49
22 25 -42
22 26 -7
22 27 -54

23 0 -9
23 1 8
23 2 47
23 3 141
23 4 73
23 5 -32
23 6 25
23 7 99
23 8 -12
23 9 26
23 10 80
23 11 11
23 12 44
23 13 42
23 14 22
23 15 -3
23 16 24
23 17 -30
23 18 49
23 19 -23
23 20 27
23 21 11
23 22 -6
23 23 -37
23 24 23
23 25 -18
23 26 -33
23 27 -40

24 0 -47
24 1 10
24 2 1
24 3 4
24 4 8
24 5 8
24 6 -3
24 7 24
24 8 7
24 9 43
24 10 -23
24 11 90
24 12 1
24 13 -29
24 14 -8
24 15 -12
24 16 -30
24 17 12
24 18 9
24 19 41
24 20 -5
24 21 -9
24 22 5
24 23 3
24 24 -23
24 25 14
24 26 -1
24 27 -12

25 0 64
25 1 -38
25 2 -48
25 3 32
25 4 82
25 5 3
25 6 -25
25 7 -13
25 8 50
25 9 1
25 10 -8
25 11 -28
25 12 -83
25 13 -20
25 14 -10
25 15 26
25 16 22
25 17 34
25 18 3
25 19 -29
25 20 22
25 21 -8
25 22 20
25 23 -30
25 24 -30
25 25 44
25 26 -18
25 27 1

26 0 -24
26 1 36
26 2 23
26 3 1
26 4 14
26 5 -39
26 6 42
26 7 26
26 8 12
26 9 46
26 10 6
26 11 -15
26 12 -19
26 13 -4
26 14 0
26 15 0
26 16 4
26 17 -3
26 18 9
26 19 -14
26 20 54
26 21 -10
26 22 -24
26 23 -36
26 24 38
26 25 -32
26 26 -18
26 27 -14

27 0 -14
27 1 -2
27 2 -21
27 3 41
27 4 -56
27 5 0
27 6 -34
27 7 26
27 8 0
27 9 -17
27 10 87
27 11 34
27 12 -42
27 13 102
27 14 25
27 15 -59
27 16 -32
27 17 56
27 18 17
27 19 -7
27 20 -25
27 21 -23
27 22 -32
27 23 44
27 24 -8
27 25 -7
27 26 -42
27 27 -6



==> figure_tem/dp1-50.txt <==
0 0 9
0 1 2
0 2 8
0 3 0
0 4 -2
0 5 -4
0 6 -14
0 7 -3
0 8 0
0 9 -13
0 10 -4
0 11 2
0 12 -3
0 13 1
0 14 1
0 15 16
0 16 0
0 17 -8
0 18 -2
0 19 0
0 20 5
0 21 2
0 22 -3
0 23 3
0 24 -3
0 25 -1
0 26 8
0 27 -4

1 0 3
1 1 -3
1 2 0
1 3 4
1 4 -1
1 5 -6
1 6 0
1 7 0
1 8 -2
1 9 -1
1 10 -3
1 11 2
1 12 -2
1 13 4
1 14 -3
1 15 -7
1 16 0
1 17 1
1 18 2
1 19 8
1 20 0
1 21 0
1 22 -15
1 23 0
1 24 1
1 25 -4
1 26 -4
1 27 0

2 0 1
2 1 -1
2 2 3
2 3 -2
2 4 4
2 5 -5
2 6 8
2 7 4
2 8 0
2 9 7
2 10 2
2 11 4
2 12 -2
2 13 -7
2 14 -3
2 15 6
2 16 1
2 17 1
2 18 13
2 19 -1
2 20 4
2 21 5
2 22 -1
2 23 5
2 24 -1
2 25 2
2 26 -2
2 27 -2

3 0 2
3 1 0
3 2 7
3 3 1
3 4 0
3 5 0
3 6 -1
3 7 -3
3 8 0
3 9 0
3 10 0
3 11 -2
3 12 6
3 13 2
3 14 10
3 15 -8
3 16 0
3 17 2
3 18 4
3 19 -11
3 20 4
3 21 -15
3 22 0
3 23 -2
3 24 -5
3 25 -22
3 26 3
3 27 0

4 0 2
4 1 5
4 2 -4
4 3 0
4 4 -6
4 5 0
4 6 -5
4 7 0
4 8 5
4 9 0
4 10 0
4 11 7
4 12 -3
4 13 0
4 14 1
4 15 252
4 16 164
4 17 2
4 18 0
4 19 -6
4 20 2
4 21 -4
4 22 9
4 23 6
4 24 -2
4 25 -9
4 26 3
4 27 -10

5 0 6
5 1 5
5 2 -7
5 3 2
5 4 -2
5 5 -2
5 6 1
5 7 1
5 8 10
5 9 -4
5 10 2
5 11 -2
5 12 -12
5 13 5
5 14 1
5 15 254
5 16 197
5 17 19
5 18 -9
5 19 3
5 20 0
5 21 -2
5 22 5
5 23 5
5 24 0
5 25 -1
5 26 -18
5 27 0

6 0 24
6 1 22
6 2 5
6 3 1
6 4 -6
6 5 0
6 6 -20
6 7 2
6 8 -1
6 9 -3
6 10 -9
6 11 1
6 12 0
6 13 4
6 14 27
6 15 261
6 16 241
6 17 54
6 18 0
6 19 1
6 20 0
6 21 0
6 22 3
6 23 -3
6 24 0
6 25 -1
6 26 2
6 27 8

7 0 -8
7 1 2
7 2 -2
7 3 0
7 4 -1
7 5 -1
7 6 5
7 7 0
7 8 2
7 9 0
7 10 5
7 11 0
7 12 4
7 13 0
7 14 37
7 15 250
7 16 256
7 17 53
7 18 -1
7 19 0
7 20 18
7 21 2
7 22 -2
7 23 0
7 24 -1
7 25 6
7 26 15
7 27 4

8 0 9
8 1 8
8 2 0
8 3 -1
8 4 1
8 5 -1
8 6 -5
8 7 -7
8 8 14
8 9 0
8 10 0
8 11 -6
8 12 1
8 13 2
8 14 0
8 15 259
8 16 256
8 17 65
8 18 0
8 19 -2
8 20 2
8 21 3
8 22 0
8 23 -2
8 24 5
8 25 1
8 26 -5
8 27 -4

9 0 3
9 1 -3
9 2 -5
9 3 0
9 4 6
9 5 0
9 6 -3
9 7 -14
9 8 0
9 9 -17
9 10 0
9 11 7
9 12 -14
9 13 -1
9 14 133
9 15 258
9 16 251
9 17 57
9 18 0
9 19 0
9 20 4
9 21 0
9 22 -5
9 23 8
9 24 -3
9 25 0
9 26 0
9 27 -5

10 0 -5
10 1 -3
10 2 -4
10 3 0
10 4 3
10 5 -1
10 6 0
10 7 0
10 8 -10
10 9 3
10 10 2
10 11 4
10 12 -2
10 13 23
10 14 244
10 15 253
10 16 219
10 17 37
10 18 0
10 19 -1
10 20 7
10 21 1
10 22 -6
10 23 -7
10 24 10
10 25 2
10 26 4
10 27 0

11 0 6
11 1 0
11 2 -8
11 3 -12
11 4 3
11 5 0
11 6 -7
11 7 6
11 8 0
11 9 2
11 10 -2
11 11 -4
11 12 2
11 13 37
11 14 250
11 15 251
11 16 170
11 17 0
11 18 3
11 19 0
11 20 -5
11 21 1
11 22 1
11 23 2
11 24 -2
11 25 -7
11 26 -2
11 27 10

12 0 1
12 1 -9
12 2 -3
12 3 1
12 4 2
12 5 0
12 6 -2
12 7 -9
12 8 0
12 9 1
12 10 -6
12 11 -1
12 12 0
12 13 33
12 14 251
12 15 253
12 16 171
12 17 -2
12 18 -3
12 19 10
12 20 -1
12 21 -4
12 22 -5
12 23 7
12 24 0
12 25 7
12 26 -1
12 27 2

13 0 -9
13 1 6
13 2 -2
13 3 3
13 4 0
13 5 3
13 6 0
13 7 0
13 8 5
13 9 -1
13 10 -17
13 11 2
13 12 1
13 13 35
13 14 247
13 15 251
13 16 90
13 17 -9
13 18 5
13 19 2
13 20 1
13 21 0
13 22 1
13 23 2
13 24 0
13 25 0
13 26 2
13 27 -4

14 0 0
14 1 4
14 2 -7
14 3 -3
14 4 -3
14 5 -3
14 6 0
14 7 -4
14 8 -7
14 9 2
14 10 0
14 11 2
14 12 -3
14 13 165
14 14 248
14 15 256
14 16 23
14 17 0
14 18 -2
14 19 3
14 20 0
14 21 0
14 22 -1
14 23 -6
14 24 -6
14 25 -7
14 26 -5
14 27 -1

15 0 8
15 1 8
15 2 1
15 3 -1
15 4 2
15 5 5
15 6 -2
15 7 -1
15 8 -7
15 9 0
15 10 0
15 11 -14
15 12 6
15 13 173
15 14 250
15 15 164
15 16 4
15 17 0
15 18 -3
15 19 -4
15 20 -1
15 21 -1
15 22 -4
15 23 1
15 24 2
15 25 -6
15 26 -4
15 27 16

16 0 -4
16 1 -1
16 2 23
16 3 0
16 4 -14
16 5 -4
16 6 -2
16 7 1
16 8 3
16 9 -3
16 10 -5
16 11 0
16 12 14
16 13 187
16 14 242
16 15 125
16 16 -3
16 17 3
16 18 -2
16 19 -1
16 20 -3
16 21 2
16 22 -2
16 23 1
16 24 -4
16 25 -2
16 26 -1
16 27 0

17 0 3
17 1 7
17 2 3
17 3 0
17 4 0
17 5 -3
17 6 0
17 7 1
17 8 0
17 9 4
17 10 0
17 11 -1
17 12 62
17 13 250
17 14 249
17 15 141
17 16 4
17 17 0
17 18 -10
17 19 3
17 20 6
17 21 -3
17 22 -3
17 23 -11
17 24 1
17 25 4
17 26 7
17 27 3

18 0 0
18 1 -14
18 2 4
18 3 -1
18 4 -9
18 5 0
18 6 -6
18 7 1
18 8 1
18 9 1
18 10 10
18 11 0
18 12 52
18 13 236
18 14 253
18 15 141
18 16 0
18 17 0
18 18 0
18 19 7
18 20 0
18 21 4
18 22 1
18 23 -6
18 24 6
18 25 -3
18 26 -2
18 27 -9

19 0 3
19 1 -3
19 2 -2
19 3 2
19 4 5
19 5 3
19 6 -1
19 7 0
19 8 0
19 9 9
19 10 1
19 11 5
19 12 112
19 13 251
19 14 250
19 15 140
19 16 6
19 17 12
19 18 0
19 19 7
19 20 4
19 21 3
19 22 0
19 23 -1
19 24 8
19 25 11
19 26 13
19 27 -1

20 0 -3
20 1 0
20 2 -7
20 3 2
20 4 0
20 5 -2
20 6 6
20 7 1
20 8 -9
20 9 7
20 10 6
20 11 -5
20 12 191
20 13 252
20 14 250
20 15 141
20 16 6
20 17 2
20 18 2
20 19 -3
20 20 -1
20 21 13
20 22 3
20 23 -3
20 24 -6
20 25 -1
20 26 0
20 27 16

21 0 3
21 1 0
21 2 -1
21 3 -3
21 4 2
21 5 10
21 6 -5
21 7 5
21 8 -13
21 9 0
21 10 7
21 11 0
21 12 189
21 13 250
21 14 253
21 15 131
21 16 3
21 17 6
21 18 12
21 19 -3
21 20 -12
21 21 0
21 22 3
21 23 1
21 24 0
21 25 -1
21 26 -4
21 27 0

22 0 4
22 1 -3
22 2 0
22 3 -1
22 4 0
22 5 -10
22 6 -3
22 7 3
22 8 -1
22 9 -3
22 10 3
22 11 -10
22 12 194
22 13 281
22 14 258
22 15 138
22 16 0
22 17 -7
22 18 -4
22 19 10
22 20 -1
22 21 -4
22 22 5
22 23 1
22 24 0
22 25 0
22 26 4
22 27 -3

23 0 -1
23 1 1
23 2 -5
23 3 -7
23 4 9
23 5 4
23 6 -2
23 7 0
23 8 -1
23 9 0
23 10 4
23 11 -2
23 12 123
23 13 262
23 14 179
23 15 59
23 16 2
23 17 7
23 18 -6
23 19 -1
23 20 1
23 21 4
23 22 0
23 23 -9
23 24 1
23 25 0
23 26 -9
23 27 -2

24 0 8
24 1 0
24 2 -7
24 3 -1
24 4 4
24 5 -1
24 6 9
24 7 0
24 8 7
24 9 -15
24 10 -12
24 11 3
24 12 10
24 13 0
24 14 -1
24 15 -8
24 16 -1
24 17 -11
24 18 -22
24 19 3
24 20 -20
24 21 -1
24 22 -7
24 23 -16
24 24 0
24 25 -6
24 26 -10
24 27 0

25 0 -2
25 1 2
25 2 0
25 3 0
25 4 -11
25 5 3
25 6 -4
25 7 -1
25 8 -5
25 9 -9
25 10 4
25 11 1
25 12 -5
25 13 -4
25 14 2
25 15 7
25 16 0
25 17 -2
25 18 0
25 19 -1
25 20 0
25 21 1
25 22 0
25 23 0
25 24 -9
25 25 -2
25 26 -2
25 27 -4

26 0 -15
26 1 3
26 2 1
26 3 -1
26 4 -8
26 5 2
26 6 5
26 7 5
26 8 -2
26 9 3
26 10 10
26 11 6
26 12 2
26 13 3
26 14 0
26 15 0
26 16 8
26 17 0
26 18 2
26 19 -4
26 20 13
26 21 -2
26 22 7
26 23 1
26 24 13
26 25 -1
26 26 2
26 27 -1

27 0 3
27 1 -6
27 2 2
27 3 -3
27 4 0
27 5 0
27 6 -1
27 7 -12
27 8 -22
27 9 -7
27 10 -9
27 11 3
27 12 -4
27 13 -1
27 14 -1
27 15 0
27 16 -4
27 17 0
27 18 -2
27 19 -6
27 20 -1
27 21 0
27 22 6
27 23 3
27 24 1
27 25 -6
27 26 5
27 27 -3



==> figure_tem/dp1.txt <==
0 0 47
0 1 -5
0 2 10
0 3 24
0 4 42
0 5 101
0 6 -6
0 7 24
0 8 2
0 9 -34
0 10 10
0 11 -1
0 12 -16
0 13 -82
0 14 -41
0 15 -35
0 16 29
0 17 -18
0 18 0
0 19 5
0 20 5
0 21 13
0 22 32
0 23 -45
0 24 2
0 25 -24
0 26 9
0 27 -8

1 0 -1
1 1 -21
1 2 2
1 3 1
1 4 66
1 5 49
1 6 30
1 7 5
1 8 -31
1 9 3
1 10 -2
1 11 64
1 12 -25
1 13 -4
1 14 -25
1 15 -33
1 16 11
1 17 -1
1 18 -7
1 19 -21
1 20 21
1 21 50
1 22 15
1 23 -6
1 24 17
1 25 -38
1 26 85
1 27 -8

2 0 76
2 1 7
2 2 4
2 3 21
2 4 64
2 5 30
2 6 -3
2 7 31
2 8 -2
2 9 -15
2 10 -88
2 11 -15
2 12 -11
2 13 28
2 14 33
2 15 162
2 16 -9
2 17 -56
2 18 -52
2 19 -71
2 20 4
2 21 0
2 22 -15
2 23 55
2 24 -33
2 25 11
2 26 -16
2 27 -61

3 0 -41
3 1 11
3 2 -27
3 3 8
3 4 32
3 5 -10
3 6 17
3 7 -3
3 8 -16
3 9 79
3 10 -37
3 11 7
3 12 3
3 13 8
3 14 -53
3 15 -27
3 16 35
3 17 -32
3 18 3
3 19 -131
3 20 -6
3 21 3
3 22 -5
3 23 -8
3 24 -3
3 25 51
3 26 -57
3 27 -6

4 0 -15
4 1 -3
4 2 58
4 3 25
4 4 -6
4 5 -25
4 6 -15
4 7 -51
4 8 23
4 9 -7
4 10 39
4 11 -25
4 12 -71
4 13 32
4 14 51
4 15 234
4 16 165
4 17 -3
4 18 85
4 19 -24
4 20 27
4 21 67
4 22 -51
4 23 6
4 24 -2
4 25 2
4 26 -43
4 27 14

5 0 3
5 1 -34
5 2 -12
5 3 38
5 4 -21
5 5 21
5 6 11
5 7 -15
5 8 10
5 9 172
5 10 26
5 11 -9
5 12 10
5 13 14
5 14 54
5 15 249
5 16 204
5 17 34
5 18 -43
5 19 -16
5 20 -3
5 21 -2
5 22 0
5 23 -1
5 24 -28
5 25 10
5 26 38
5 27 24

6 0 20
6 1 -1
6 2 26
6 3 19
6 4 1
6 5 -7
6 6 -3
6 7 -2
6 8 -5
6 9 -17
6 10 27
6 11 -82
6 12 87
6 13 3
6 14 30
6 15 296
6 16 252
6 17 52
6 18 2
6 19 34
6 20 -7
6 21 33
6 22 -1
6 23 -6
6 24 34
6 25 49
6 26 48
6 27 -42

7 0 31
7 1 25
7 2 -11
7 3 -4
7 4 -5
7 5 -29
7 6 -29
7 7 22
7 8 -24
7 9 37
7 10 3
7 11 17
7 12 -38
7 13 -50
7 14 23
7 15 237
7 16 256
7 17 42
7 18 58
7 19 -70
7 20 51
7 21 8
7 22 -84
7 23 9
7 24 -26
7 25 15
7 26 -5
7 27 -24

8 0 8
8 1 43
8 2 -58
8 3 13
8 4 26
8 5 13
8 6 30
8 7 -44
8 8 0
8 9 9
8 10 -34
8 11 -8
8 12 30
8 13 -17
8 14 20
8 15 241
8 16 227
8 17 29
8 18 51
8 19 43
8 20 -70
8 21 -6
8 22 2
8 23 4
8 24 -14
8 25 -9
8 26 -114
8 27 30

9 0 24
9 1 9
9 2 30
9 3 31
9 4 11
9 5 33
9 6 1
9 7 -7
9 8 -1
9 9 -53
9 10 -13
9 11 22
9 12 -6
9 13 -22
9 14 140
9 15 261
9 16 244
9 17 55
9 18 23
9 19 -8
9 20 39
9 21 -30
9 22 -6
9 23 -15
9 24 25
9 25 26
9 26 17
9 27 -11

10 0 -68
10 1 -13
10 2 59
10 3 -13
10 4 -3
10 5 -13
10 6 27
10 7 -9
10 8 -2
10 9 35
10 10 12
10 11 43
10 12 13
10 13 61
10 14 212
10 15 362
10 16 239
10 17 36
10 18 -85
10 19 5
10 20 -7
10 21 -24
10 22 -10
10 23 4
10 24 6
10 25 -18
10 26 -9
10 27 1

11 0 -28
11 1 37
11 2 -96
11 3 -12
11 4 26
11 5 -129
11 6 -214
11 7 -15
11 8 -13
11 9 -27
11 10 -11
11 11 -7
11 12 22
11 13 27
11 14 233
11 15 257
11 16 144
11 17 1
11 18 -63
11 19 -23
11 20 -4
11 21 9
11 22 -38
11 23 -100
11 24 -156
11 25 -19
11 26 0
11 27 12

12 0 -15
12 1 -23
12 2 27
12 3 7
12 4 -23
12 5 -40
12 6 9
12 7 24
12 8 -30
12 9 26
12 10 21
12 11 -18
12 12 112
12 13 12
12 14 237
12 15 349
12 16 172
12 17 21
12 18 -42
12 19 -13
12 20 15
12 21 10
12 22 -4
12 23 -17
12 24 18
12 25 15
12 26 26
12 27 -86

13 0 41
13 1 -29
13 2 -19
13 3 37
13 4 -175
13 5 0
13 6 2
13 7 -10
13 8 -31
13 9 -12
13 10 5
13 11 -6
13 12 8
13 13 31
13 14 248
13 15 232
13 16 130
13 17 -7
13 18 21
13 19 44
13 20 29
13 21 -77
13 22 19
13 23 15
13 24 60
13 25 24
13 26 -5
13 27 -1

14 0 6
14 1 2
14 2 37
14 3 72
14 4 -3
14 5 -3
14 6 0
14 7 -30
14 8 -3
14 9 -14
14 10 50
14 11 -53
14 12 -10
14 13 163
14 14 279
14 15 262
14 16 55
14 17 47
14 18 -5
14 19 19
14 20 -9
14 21 17
14 22 -14
14 23 28
14 24 -18
14 25 14
14 26 39
14 27 1

15 0 -6
15 1 2
15 2 -27
15 3 61
15 4 -17
15 5 -3
15 6 2
15 7 -9
15 8 -3
15 9 -5
15 10 -12
15 11 -30
15 12 -6
15 13 178
15 14 260
15 15 70
15 16 -1
15 17 7
15 18 51
15 19 29
15 20 2
15 21 -1
15 22 26
15 23 52
15 24 16
15 25 -8
15 26 34
15 27 -13

16 0 60
16 1 -31
16 2 44
16 3 15
16 4 2
16 5 9
16 6 -10
16 7 11
16 8 12
16 9 8
16 10 89
16 11 -1
16 12 1
16 13 192
16 14 232
16 15 163
16 16 -11
16 17 -19
16 18 60
16 19 -4
16 20 -12
16 21 40
16 22 -42
16 23 11
16 24 -2
16 25 -47
16 26 29
16 27 -3

17 0 -31
17 1 28
17 2 -18
17 3 26
17 4 3
17 5 -21
17 6 -140
17 7 4
17 8 16
17 9 0
17 10 8
17 11 5
17 12 123
17 13 17
17 14 241
17 15 124
17 16 -16
17 17 -33
17 18 -6
17 19 -19
17 20 44
17 21 38
17 22 -44
17 23 0
17 24 -72
17 25 -2
17 26 -30
17 27 -7

18 0 -23
18 1 -9
18 2 -18
18 3 -6
18 4 -41
18 5 -59
18 6 25
18 7 -26
18 8 -14
18 9 -83
18 10 40
18 11 -1
18 12 62
18 13 188
18 14 262
18 15 219
18 16 -45
18 17 -31
18 18 -19
18 19 27
18 20 24
18 21 -64
18 22 1
18 23 -15
18 24 -65
18 25 -2
18 26 -92
18 27 -3

19 0 -18
19 1 -18
19 2 -18
19 3 34
19 4 15
19 5 6
19 6 13
19 7 65
19 8 -2
19 9 -22
19 10 30
19 11 -42
19 12 142
19 13 247
19 14 285
19 15 140
19 16 23
19 17 -24
19 18 -34
19 19 -39
19 20 -36
19 21 18
19 22 22
19 23 1
19 24 41
19 25 7
19 26 -24
19 27 0

20 0 85
20 1 -7
20 2 25
20 3 36
20 4 9
20 5 -18
20 6 -35
20 7 -12
20 8 171
20 9 -72
20 10 16
20 11 15
20 12 194
20 13 198
20 14 248
20 15 149
20 16 -7
20 17 25
20 18 1
20 19 -21
20 20 17
20 21 -11
20 22 -8
20 23 -7
20 24 21
20 25 147
20 26 -2
20 27 26

21 0 5
21 1 -37
21 2 26
21 3 79
21 4 63
21 5 1
21 6 -14
21 7 0
21 8 -31
21 9 -19
21 10 -3
21 11 -21
21 12 197
21 13 270
21 14 212
21 15 148
21 16 50
21 17 -29
21 18 -13
21 19 -129
21 20 56
21 21 -12
21 22 1
21 23 -35
21 24 -2
21 25 -4
21 26 4
21 27 -1

22 0 19
22 1 -18
22 2 14
22 3 -27
22 4 -10
22 5 3
22 6 -26
22 7 68
22 8 30
22 9 -14
22 10 8
22 11 -29
22 12 187
22 13 256
22 14 260
22 15 135
22 16 25
22 17 21
22 18 11
22 19 17
22 20 -1
22 21 -56
22 22 90
22 23 28
22 24 7
22 25 1
22 26 -9
22 27 5

23 0 -8
23 1 -5
23 2 -1
23 3 51
23 4 102
23 5 -44
23 6 -10
23 7 -29
23 8 20
23 9 -13
23 10 -1
23 11 37
23 12 145
23 13 257
23 14 165
23 15 65
23 16 18
23 17 12
23 18 -2
23 19 21
23 20 4
23 21 21
23 22 -28
23 23 18
23 24 -16
23 25 -13
23 26 8
23 27 -58

24 0 6
24 1 -19
24 2 22
24 3 -52
24 4 -27
24 5 0
24 6 8
24 7 -86
24 8 -32
24 9 -46
24 10 1
24 11 1
24 12 -4
24 13 15
24 14 237
24 15 -18
24 16 19
24 17 35
24 18 15
24 19 -93
24 20 -4
24 21 24
24 22 62
24 23 -48
24 24 0
24 25 -14
24 26 -2
24 27 -14

25 0 -2
25 1 -34
25 2 35
25 3 1
25 4 -9
25 5 -3
25 6 -61
25 7 18
25 8 -19
25 9 -6
25 10 9
25 11 39
25 12 -5
25 13 0
25 14 -4
25 15 -98
25 16 -7
25 17 3
25 18 59
25 19 32
25 20 -37
25 21 20
25 22 21
25 23 15
25 24 77
25 25 -49
25 26 -24
25 27 59

26 0 12
26 1 -9
26 2 15
26 3 -2
26 4 -20
26 5 -47
26 6 -1
26 7 -22
26 8 2
26 9 65
26 10 6
26 11 -47
26 12 15
26 13 37
26 14 26
26 15 44
26 16 11
26 17 21
26 18 37
26 19 101
26 20 -4
26 21 1
26 22 -8
26 23 -6
26 24 24
26 25 -7
26 26 -11
26 27 -61

27 0 -9
27 1 0
27 2 -33
27 3 86
27 4 -11
27 5 -6
27 6 -8
27 7 -1
27 8 -2
27 9 -29
27 10 20
27 11 4
27 12 15
27 13 2
27 14 31
27 15 -36
27 16 -41
27 17 64
27 18 31
27 19 -33
27 20 25
27 21 -8
27 22 -32
27 23 -71
27 24 13
27 25 24
27 26 72
27 27 13



==> figure_tem/dp2-50.txt <==
0 0 2
0 1 18
0 2 0
0 3 1
0 4 1
0 5 0
0 6 -5
0 7 12
0 8 -5
0 9 -7
0 10 -1
0 11 0
0 12 -13
0 13 7
0 14 6
0 15 0
0 16 1
0 17 11
0 18 -10
0 19 -3
0 20 -2
0 21 1
0 22 1
0 23 -3
0 24 -6
0 25 -1
0 26 -6
0 27 5

1 0 -3
1 1 -4
1 2 -1
1 3 5
1 4 -2
1 5 0
1 6 4
1 7 4
1 8 0
1 9 0
1 10 -5
1 11 1
1 12 0
1 13 9
1 14 7
1 15 -3
1 16 2
1 17 -3
1 18 0
1 19 7
1 20 0
1 21 2
1 22 8
1 23 -3
1 24 0
1 25 3
1 26 -11
1 27 0

2 0 -4
2 1 0
2 2 3
2 3 -9
2 4 0
2 5 -7
2 6 -6
2 7 -2
2 8 -1
2 9 -7
2 10 0
2 11 0
2 12 -4
2 13 0
2 14 5
2 15 11
2 16 -3
2 17 -1
2 18 12
2 19 2
2 20 3
2 21 0
2 22 -1
2 23 -4
2 24 0
2 25 3
2 26 -2
2 27 0

3 0 -2
3 1 0
3 2 7
3 3 -23
3 4 12
3 5 -1
3 6 5
3 7 4
3 8 -6
3 9 2
3 10 0
3 11 -8
3 12 -14
3 13 3
3 14 -2
3 15 5
3 16 -7
3 17 -3
3 18 -4
3 19 -9
3 20 1
3 21 -4
3 22 7
3 23 -3
3 24 9
3 25 -11
3 26 -1
3 27 -8

4 0 7
4 1 8
4 2 5
4 3 -1
4 4 1
4 5 -3
4 6 -5
4 7 -15
4 8 0
4 9 7
4 10 6
4 11 0
4 12 0
4 13 -1
4 14 0
4 15 0
4 16 0
4 17 -5
4 18 3
4 19 11
4 20 -1
4 21 -3
4 22 0
4 23 -1
4 24 -3
4 25 0
4 26 -2
4 27 3

5 0 2
5 1 -7
5 2 0
5 3 -4
5 4 9
5 5 -2
5 6 0
5 7 -4
5 8 -1
5 9 -2
5 10 0
5 11 9
5 12 0
5 13 5
5 14 0
5 15 0
5 16 2
5 17 0
5 18 7
5 19 6
5 20 1
5 21 17
5 22 -7
5 23 0
5 24 -2
5 25 -6
5 26 0
5 27 2

6 0 -4
6 1 3
6 2 0
6 3 -5
6 4 -8
6 5 -1
6 6 7
6 7 3
6 8 2
6 9 0
6 10 -3
6 11 34
6 12 190
6 13 192
6 14 174
6 15 200
6 16 190
6 17 192
6 18 101
6 19 5
6 20 -5
6 21 -1
6 22 0
6 23 2
6 24 0
6 25 2
6 26 0
6 27 -7

7 0 -4
7 1 -9
7 2 -4
7 3 2
7 4 3
7 5 3
7 6 2
7 7 13
7 8 0
7 9 72
7 10 142
7 11 236
7 12 255
7 13 251
7 14 242
7 15 250
7 16 249
7 17 257
7 18 242
7 19 114
7 20 3
7 21 5
7 22 1
7 23 -2
7 24 -1
7 25 -1
7 26 8
7 27 -1

8 0 13
8 1 3
8 2 -7
8 3 -2
8 4 -4
8 5 5
8 6 0
8 7 16
8 8 149
8 9 242
8 10 245
8 11 249
8 12 251
8 13 249
8 14 221
8 15 194
8 16 149
8 17 227
8 18 254
8 19 158
8 20 3
8 21 3
8 22 11
8 23 -5
8 24 0
8 25 1
8 26 -11
8 27 -3

9 0 -6
9 1 0
9 2 -3
9 3 13
9 4 -1
9 5 8
9 6 1
9 7 177
9 8 254
9 9 247
9 10 244
9 11 256
9 12 238
9 13 111
9 14 19
9 15 -3
9 16 -5
9 17 103
9 18 253
9 19 249
9 20 69
9 21 2
9 22 4
9 23 5
9 24 12
9 25 5
9 26 3
9 27 -9

10 0 0
10 1 0
10 2 -7
10 3 1
10 4 6
10 5 0
10 6 0
10 7 251
10 8 242
10 9 246
10 10 191
10 11 103
10 12 3
10 13 4
10 14 -11
10 15 0
10 16 -6
10 17 12
10 18 211
10 19 251
10 20 145
10 21 -4
10 22 -15
10 23 -3
10 24 4
10 25 0
10 26 2
10 27 0

11 0 0
11 1 -3
11 2 3
11 3 0
11 4 -11
11 5 10
11 6 2
11 7 134
11 8 228
11 9 121
11 10 22
11 11 1
11 12 3
11 13 0
11 14 -8
11 15 0
11 16 4
11 17 -1
11 18 196
11 19 252
11 20 188
11 21 7
11 22 -2
11 23 12
11 24 3
11 25 0
11 26 0
11 27 0

12 0 4
12 1 -4
12 2 2
12 3 2
12 4 0
12 5 -8
12 6 7
12 7 -1
12 8 11
12 9 6
12 10 -1
12 11 11
12 12 -19
12 13 -3
12 14 4
12 15 1
12 16 10
12 17 -6
12 18 186
12 19 260
12 20 185
12 21 1
12 22 5
12 23 3
12 24 -7
12 25 -1
12 26 18
12 27 1

13 0 -20
13 1 -1
13 2 2
13 3 0
13 4 -10
13 5 -9
13 6 1
13 7 -1
13 8 5
13 9 -10
13 10 4
13 11 1
13 12 11
13 13 -1
13 14 -2
13 15 -4
13 16 0
13 17 28
13 18 223
13 19 249
13 20 192
13 21 1
13 22 3
13 23 -6
13 24 0
13 25 0
13 26 0
13 27 -4

14 0 2
14 1 -1
14 2 12
14 3 0
14 4 -2
14 5 -1
14 6 0
14 7 10
14 8 -12
14 9 0
14 10 -8
14 11 3
14 12 0
14 13 -1
14 14 2
14 15 -4
14 16 2
14 17 139
14 18 257
14 19 254
14 20 129
14 21 7
14 22 -4
14 23 0
14 24 0
14 25 -1
14 26 5
14 27 0

15 0 -4
15 1 3
15 2 2
15 3 1
15 4 -5
15 5 4
15 6 0
15 7 1
15 8 -7
15 9 0
15 10 -9
15 11 13
15 12 0
15 13 -4
15 14 -2
15 15 1
15 16 15
15 17 258
15 18 252
15 19 213
15 20 6
15 21 -1
15 22 2
15 23 3
15 24 0
15 25 8
15 26 8
15 27 -5

16 0 -4
16 1 4
16 2 -2
16 3 4
16 4 0
16 5 0
16 6 -13
16 7 -17
16 8 1
16 9 -3
16 10 0
16 11 0
16 12 31
16 13 33
16 14 -1
16 15 0
16 16 136
16 17 253
16 18 251
16 19 128
16 20 -8
16 21 8
16 22 -3
16 23 0
16 24 0
16 25 0
16 26 8
16 27 -1

17 0 10
17 1 3
17 2 -6
17 3 -1
17 4 5
17 5 2
17 6 -4
17 7 3
17 8 86
17 9 209
17 10 232
17 11 232
17 12 241
17 13 244
17 14 223
17 15 232
17 16 250
17 17 261
17 18 252
17 19 84
17 20 -2
17 21 5
17 22 0
17 23 1
17 24 -4
17 25 -4
17 26 0
17 27 0

18 0 -7
18 1 3
18 2 0
18 3 -2
18 4 -1
18 5 -5
18 6 2
18 7 -3
18 8 183
18 9 244
18 10 250
18 11 248
18 12 251
18 13 248
18 14 250
18 15 260
18 16 249
18 17 257
18 18 254
18 19 209
18 20 165
18 21 83
18 22 26
18 23 2
18 24 -8
18 25 -11
18 26 0
18 27 3

19 0 -1
19 1 3
19 2 6
19 3 15
19 4 0
19 5 3
19 6 -3
19 7 3
19 8 187
19 9 254
19 10 256
19 11 108
19 12 42
19 13 190
19 14 248
19 15 263
19 16 253
19 17 237
19 18 250
19 19 250
19 20 250
19 21 246
19 22 231
19 23 132
19 24 96
19 25 -16
19 26 3
19 27 -1

20 0 -1
20 1 3
20 2 4
20 3 19
20 4 -3
20 5 3
20 6 22
20 7 -4
20 8 41
20 9 245
20 10 211
20 11 66
20 12 59
20 13 228
20 14 249
20 15 253
20 16 174
20 17 0
20 18 2
20 19 96
20 20 98
20 21 152
20 22 195
20 23 155
20 24 9
20 25 -1
20 26 9
20 27 0

21 0 -3
21 1 3
21 2 0
21 3 0
21 4 -7
21 5 2
21 6 1
21 7 -2
21 8 15
21 9 156
21 10 249
21 11 254
21 12 258
21 13 247
21 14 243
21 15 149
21 16 10
21 17 3
21 18 -12
21 19 10
21 20 2
21 21 -2
21 22 0
21 23 5
21 24 -1
21 25 14
21 26 15
21 27 0

22 0 -10
22 1 1
22 2 3
22 3 -2
22 4 0
22 5 -2
22 6 -4
22 7 0
22 8 0
22 9 19
22 10 154
22 11 240
22 12 245
22 13 232
22 14 114
22 15 3
22 16 2
22 17 0
22 18 8
22 19 3
22 20 -1
22 21 -3
22 22 6
22 23 0
22 24 0
22 25 2
22 26 17
22 27 5

23 0 -7
23 1 -5
23 2 2
23 3 1
23 4 -4
23 5 -1
23 6 -3
23 7 2
23 8 2
23 9 0
23 10 -6
23 11 39
23 12 82
23 13 20
23 14 -1
23 15 1
23 16 0
23 17 1
23 18 0
23 19 0
23 20 -1
23 21 1
23 22 0
23 23 1
23 24 2
23 25 19
23 26 84
23 27 -2

24 0 -2
24 1 0
24 2 7
24 3 -3
24 4 -15
24 5 13
24 6 3
24 7 -1
24 8 0
24 9 0
24 10 1
24 11 -5
24 12 1
24 13 0
24 14 0
24 15 1
24 16 6
24 17 9
24 18 4
24 19 -4
24 20 -3
24 21 0
24 22 1
24 23 -1
24 24 0
24 25 -2
24 26 -2
24 27 -12

25 0 5
25 1 -1
25 2 3
25 3 -2
25 4 0
25 5 -3
25 6 0
25 7 3
25 8 1
25 9 2
25 10 0
25 11 -4
25 12 8
25 13 0
25 14 0
25 15 -2
25 16 2
25 17 1
25 18 9
25 19 4
25 20 2
25 21 0
25 22 0
25 23 4
25 24 5
25 25 2
25 26 0
25 27 -2

26 0 0
26 1 1
26 2 -1
26 3 0
26 4 -6
26 5 -3
26 6 -14
26 7 0
26 8 -2
26 9 4
26 10 0
26 11 0
26 12 -1
26 13 0
26 14 -5
26 15 0
26 16 -5
26 17 -16
26 18 0
26 19 -4
26 20 -7
26 21 10
26 22 -5
26 23 3
26 24 1
26 25 4
26 26 26
26 27 0

27 0 -2
27 1 4
27 2 -2
27 3 12
27 4 10
27 5 -11
27 6 0
27 7 -6
27 8 -2
27 9 0
27 10 2
27 11 -6
27 12 -11
27 13 0
27 14 1
27 15 0
27 16 -1
27 17 -9
27 18 2
27 19 -4
27 20 0
27 21 4
27 22 -4
27 23 -1
27 24 0
27 25 2
27 26 3
27 27 0



==> figure_tem/dp2.txt <==
0 0 -13
0 1 8
0 2 92
0 3 7
0 4 -5
0 5 -3
0 6 7
0 7 -3
0 8 -11
0 9 -31
0 10 -42
0 11 117
0 12 -46
0 13 0
0 14 -24
0 15 34
0 16 -109
0 17 -54
0 18 15
0 19 3
0 20 -24
0 21 -1
0 22 -4
0 23 -13
0 24 -10
0 25 11
0 26 66
0 27 -12

1 0 49
1 1 -31
1 2 -33
1 3 5
1 4 -12
1 5 15
1 6 0
1 7 -22
1 8 -4
1 9 -6
1 10 -19
1 11 -67
1 12 -17
1 13 1
1 14 -1
1 15 59
1 16 -87
1 17 3
1 18 1
1 19 -4
1 20 -15
1 21 -85
1 22 -12
1 23 -71
1 24 24
1 25 33
1 26 11
1 27 58

2 0 83
2 1 12
2 2 15
2 3 -20
2 4 15
2 5 7
2 6 17
2 7 -15
2 8 6
2 9 -36
2 10 26
2 11 53
2 12 -15
2 13 14
2 14 -70
2 15 46
2 16 -28
2 17 127
2 18 -15
2 19 -39
2 20 5
2 21 -6
2 22 -30
2 23 -84
2 24 42
2 25 -8
2 26 61
2 27 -75

3 0 30
3 1 20
3 2 0
3 3 -5
3 4 -24
3 5 74
3 6 -9
3 7 -9
3 8 2
3 9 -7
3 10 -68
3 11 18
3 12 1
3 13 -25
3 14 -2
3 15 7
3 16 -24
3 17 -5
3 18 17
3 19 -32
3 20 -4
3 21 4
3 22 -88
3 23 25
3 24 -30
3 25 -1
3 26 -4
3 27 4

4 0 60
4 1 -3
4 2 -48
4 3 -12
4 4 -20
4 5 28
4 6 62
4 7 -11
4 8 10
4 9 6
4 10 -23
4 11 10
4 12 45
4 13 59
4 14 -70
4 15 8
4 16 3
4 17 -40
4 18 -40
4 19 50
4 20 42
4 21 1
4 22 31
4 23 -12
4 24 47
4 25 0
4 26 -44
4 27 19

5 0 16
5 1 5
5 2 104
5 3 4
5 4 46
5 5 15
5 6 -6
5 7 30
5 8 -49
5 9 -1
5 10 20
5 11 0
5 12 -5
5 13 6
5 14 12
5 15 74
5 16 63
5 17 -3
5 18 -3
5 19 -3
5 20 -18
5 21 -2
5 22 8
5 23 14
5 24 -6
5 25 3
5 26 49
5 27 -3

6 0 25
6 1 -6
6 2 22
6 3 14
6 4 -17
6 5 17
6 6 -22
6 7 14
6 8 8
6 9 23
6 10 8
6 11 18
6 12 178
6 13 148
6 14 169
6 15 239
6 16 171
6 17 179
6 18 111
6 19 10
6 20 -54
6 21 -26
6 22 29
6 23 10
6 24 4
6 25 44
6 26 69
6 27 27

7 0 -24
7 1 -2
7 2 -18
7 3 -11
7 4 19
7 5 -42
7 6 44
7 7 -10
7 8 -2
7 9 48
7 10 184
7 11 240
7 12 256
7 13 271
7 14 227
7 15 232
7 16 250
7 17 282
7 18 279
7 19 145
7 20 1
7 21 5
7 22 -71
7 23 27
7 24 16
7 25 -48
7 26 5
7 27 -12

8 0 -5
8 1 0
8 2 -6
8 3 -19
8 4 83
8 5 18
8 6 14
8 7 64
8 8 152
8 9 311
8 10 236
8 11 220
8 12 123
8 13 242
8 14 235
8 15 228
8 16 162
8 17 247
8 18 144
8 19 142
8 20 49
8 21 9
8 22 -1
8 23 -13
8 24 10
8 25 1
8 26 83
8 27 -14

9 0 9
9 1 11
9 2 17
9 3 0
9 4 -2
9 5 -45
9 6 -3
9 7 174
9 8 259
9 9 267
9 10 256
9 11 270
9 12 289
9 13 128
9 14 2
9 15 10
9 16 60
9 17 107
9 18 254
9 19 221
9 20 78
9 21 12
9 22 -6
9 23 -5
9 24 -18
9 25 -14
9 26 0
9 27 15

10 0 -3
10 1 -10
10 2 42
10 3 13
10 4 -31
10 5 4
10 6 5
10 7 224
10 8 249
10 9 187
10 10 243
10 11 -15
10 12 -67
10 13 -43
10 14 26
10 15 17
10 16 -90
10 17 -38
10 18 184
10 19 243
10 20 73
10 21 -22
10 22 -53
10 23 11
10 24 1
10 25 33
10 26 143
10 27 -4

11 0 -16
11 1 0
11 2 43
11 3 -16
11 4 0
11 5 7
11 6 7
11 7 129
11 8 179
11 9 116
11 10 29
11 11 -11
11 12 9
11 13 0
11 14 29
11 15 -17
11 16 31
11 17 -6
11 18 183
11 19 220
11 20 232
11 21 -6
11 22 -3
11 23 0
11 24 -1
11 25 1
11 26 -16
11 27 1

12 0 30
12 1 -26
12 2 -7
12 3 17
12 4 -1
12 5 -13
12 6 0
12 7 8
12 8 8
12 9 -21
12 10 -2
12 11 -23
12 12 -4
12 13 -15
12 14 18
12 15 -18
12 16 -10
12 17 18
12 18 207
12 19 256
12 20 196
12 21 4
12 22 -1
12 23 5
12 24 4
12 25 -29
12 26 9
12 27 16

13 0 91
13 1 16
13 2 2
13 3 -11
13 4 -22
13 5 11
13 6 -30
13 7 -24
13 8 -45
13 9 63
13 10 12
13 11 -17
13 12 3
13 13 -1
13 14 38
13 15 -10
13 16 -43
13 17 59
13 18 149
13 19 288
13 20 172
13 21 -30
13 22 -2
13 23 47
13 24 5
13 25 45
13 26 26
13 27 119

14 0 2
14 1 -56
14 2 26
14 3 10
14 4 -19
14 5 91
14 6 -6
14 7 1
14 8 -16
14 9 23
14 10 -10
14 11 7
14 12 27
14 13 -8
14 14 26
14 15 -24
14 16 -15
14 17 141
14 18 250
14 19 290
14 20 145
14 21 -10
14 22 -7
14 23 41
14 24 -9
14 25 86
14 26 -19
14 27 -23

15 0 60
15 1 40
15 2 -1
15 3 -36
15 4 -45
15 5 3
15 6 4
15 7 53
15 8 -98
15 9 6
15 10 5
15 11 -7
15 12 -16
15 13 5
15 14 10
15 15 36
15 16 39
15 17 252
15 18 253
15 19 200
15 20 29
15 21 -14
15 22 0
15 23 1
15 24 26
15 25 19
15 26 0
15 27 21

16 0 17
16 1 -13
16 2 -73
16 3 -3
16 4 0
16 5 1
16 6 20
16 7 115
16 8 68
16 9 -53
16 10 25
16 11 -35
16 12 35
16 13 25
16 14 13
16 15 -40
16 16 143
16 17 256
16 18 194
16 19 136
16 20 49
16 21 -12
16 22 2
16 23 0
16 24 -11
16 25 15
16 26 -13
16 27 4

17 0 3
17 1 44
17 2 -12
17 3 1
17 4 5
17 5 142
17 6 -40
17 7 20
17 8 114
17 9 221
17 10 249
17 11 231
17 12 247
17 13 170
17 14 190
17 15 245
17 16 231
17 17 226
17 18 200
17 19 79
17 20 12
17 21 -34
17 22 14
17 23 -2
17 24 -5
17 25 -30
17 26 -36
17 27 -31

18 0 -47
18 1 124
18 2 15
18 3 9
18 4 -16
18 5 -51
18 6 78
18 7 -63
18 8 195
18 9 158
18 10 277
18 11 241
18 12 223
18 13 253
18 14 238
18 15 244
18 16 264
18 17 251
18 18 281
18 19 239
18 20 148
18 21 70
18 22 57
18 23 -52
18 24 -37
18 25 -22
18 26 14
18 27 30

19 0 63
19 1 13
19 2 5
19 3 11
19 4 0
19 5 -59
19 6 112
19 7 -6
19 8 179
19 9 230
19 10 252
19 11 112
19 12 33
19 13 124
19 14 279
19 15 202
19 16 244
19 17 269
19 18 263
19 19 249
19 20 266
19 21 243
19 22 208
19 23 114
19 24 94
19 25 -26
19 26 -8
19 27 7

20 0 -13
20 1 -20
20 2 -4
20 3 -7
20 4 21
20 5 -19
20 6 37
20 7 34
20 8 -45
20 9 228
20 10 204
20 11 28
20 12 21
20 13 223
20 14 271
20 15 248
20 16 167
20 17 12
20 18 -61
20 19 126
20 20 101
20 21 97
20 22 211
20 23 171
20 24 -5
20 25 -52
20 26 -34
20 27 -14

21 0 -21
21 1 -8
21 2 -4
21 3 0
21 4 -60
21 5 -20
21 6 -20
21 7 -2
21 8 0
21 9 118
21 10 156
21 11 261
21 12 263
21 13 249
21 14 282
21 15 167
21 16 153
21 17 -3
21 18 -26
21 19 37
21 20 -3
21 21 71
21 22 54
21 23 -17
21 24 15
21 25 3
21 26 -45
21 27 -3

22 0 -2
22 1 -13
22 2 17
22 3 -11
22 4 2
22 5 -31
22 6 -15
22 7 -27
22 8 -134
22 9 -124
22 10 152
22 11 238
22 12 234
22 13 343
22 14 132
22 15 24
22 16 -22
22 17 8
22 18 -12
22 19 59
22 20 18
22 21 6
22 22 83
22 23 -4
22 24 -7
22 25 39
22 26 22
22 27 -24

23 0 15
23 1 -10
23 2 6
23 3 -6
23 4 74
23 5 -64
23 6 5
23 7 9
23 8 -11
23 9 3
23 10 -30
23 11 12
23 12 83
23 13 -8
23 14 -7
23 15 10
23 16 2
23 17 -5
23 18 32
23 19 -30
23 20 47
23 21 -19
23 22 22
23 23 -44
23 24 31
23 25 11
23 26 57
23 27 11

24 0 -26
24 1 10
24 2 -20
24 3 -17
24 4 46
24 5 22
24 6 -52
24 7 15
24 8 -2
24 9 9
24 10 -3
24 11 54
24 12 12
24 13 28
24 14 0
24 15 -24
24 16 -24
24 17 -17
24 18 -55
24 19 -58
24 20 -3
24 21 -11
24 22 1
24 23 -94
24 24 62
24 25 -14
24 26 -15
24 27 6

25 0 -30
25 1 54
25 2 11
25 3 -14
25 4 -20
25 5 11
25 6 71
25 7 25
25 8 71
25 9 -74
25 10 -35
25 11 -26
25 12 0
25 13 -13
25 14 -12
25 15 -3
25 16 -15
25 17 -47
25 18 -10
25 19 159
25 20 7
25 21 -6
25 22 11
25 23 -40
25 24 -61
25 25 11
25 26 -4
25 27 6

26 0 -37
26 1 -15
26 2 19
26 3 20
26 4 39
26 5 -2
26 6 5
26 7 -13
26 8 9
26 9 48
26 10 6
26 11 94
26 12 -5
26 13 12
26 14 -23
26 15 2
26 16 -8
26 17 13
26 18 64
26 19 -6
26 20 0
26 21 31
26 22 -11
26 23 28
26 24 -11
26 25 -2
26 26 -30
26 27 25

27 0 23
27 1 30
27 2 40
27 3 -7
27 4 -10
27 5 8
27 6 8
27 7 6
27 8 14
27 9 -3
27 10 10
27 11 89
27 12 10
27 13 59
27 14 -17
27 15 4
27 16 -6
27 17 53
27 18 19
27 19 11
27 20 -2
27 21 -30
27 22 17
27 23 31
27 24 -11
27 25 -15
27 26 37
27 27 0



==> figure_tem/dp3-50.txt <==
0 0 6
0 1 6
0 2 3
0 3 3
0 4 0
0 5 1
0 6 -10
0 7 -2
0 8 11
0 9 1
0 10 1
0 11 16
0 12 -1
0 13 -4
0 14 -1
0 15 0
0 16 5
0 17 -2
0 18 0
0 19 2
0 20 2
0 21 0
0 22 2
0 23 10
0 24 15
0 25 0
0 26 4
0 27 -1

1 0 -1
1 1 -5
1 2 0
1 3 8
1 4 18
1 5 -4
1 6 2
1 7 -7
1 8 -10
1 9 1
1 10 -4
1 11 10
1 12 1
1 13 -1
1 14 0
1 15 -6
1 16 5
1 17 5
1 18 -1
1 19 5
1 20 1
1 21 -8
1 22 0
1 23 23
1 24 -1
1 25 5
1 26 -1
1 27 0

2 0 -6
2 1 -1
2 2 -3
2 3 -5
2 4 14
2 5 0
2 6 -3
2 7 3
2 8 2
2 9 3
2 10 3
2 11 5
2 12 1
2 13 0
2 14 0
2 15 -9
2 16 -2
2 17 -5
2 18 -4
2 19 1
2 20 7
2 21 -4
2 22 0
2 23 -7
2 24 0
2 25 -1
2 26 -1
2 27 19

3 0 -2
3 1 1
3 2 6
3 3 0
3 4 -5
3 5 -7
3 6 -5
3 7 0
3 8 6
3 9 0
3 10 -6
3 11 -4
3 12 -5
3 13 -5
3 14 7
3 15 -3
3 16 1
3 17 -8
3 18 5
3 19 8
3 20 7
3 21 -8
3 22 -3
3 23 0
3 24 -1
3 25 4
3 26 -3
3 27 3

4 0 14
4 1 8
4 2 -8
4 3 -1
4 4 0
4 5 4
4 6 2
4 7 -1
4 8 1
4 9 36
4 10 92
4 11 151
4 12 231
4 13 233
4 14 152
4 15 153
4 16 147
4 17 42
4 18 7
4 19 -8
4 20 3
4 21 0
4 22 -3
4 23 -1
4 24 0
4 25 0
4 26 0
4 27 -1

5 0 8
5 1 -9
5 2 8
5 3 0
5 4 3
5 5 -2
5 6 -5
5 7 105
5 8 180
5 9 230
5 10 253
5 11 254
5 12 249
5 13 253
5 14 250
5 15 246
5 16 252
5 17 254
5 18 175
5 19 1
5 20 3
5 21 3
5 22 2
5 23 -1
5 24 3
5 25 -2
5 26 9
5 27 1

6 0 12
6 1 1
6 2 5
6 3 0
6 4 0
6 5 3
6 6 5
6 7 259
6 8 252
6 9 255
6 10 251
6 11 247
6 12 252
6 13 255
6 14 254
6 15 253
6 16 252
6 17 255
6 18 253
6 19 3
6 20 4
6 21 0
6 22 1
6 23 0
6 24 -3
6 25 0
6 26 -5
6 27 -2

7 0 1
7 1 4
7 2 0
7 3 9
7 4 -1
7 5 -2
7 6 -1
7 7 252
7 8 252
7 9 243
7 10 249
7 11 260
7 12 252
7 13 152
7 14 56
7 15 47
7 16 208
7 17 261
7 18 247
7 19 -23
7 20 -1
7 21 6
7 22 3
7 23 0
7 24 3
7 25 2
7 26 1
7 27 1

8 0 1
8 1 14
8 2 -6
8 3 -7
8 4 -8
8 5 -1
8 6 -1
8 7 88
8 8 85
8 9 102
8 10 74
8 11 0
8 12 -2
8 13 5
8 14 3
8 15 55
8 16 227
8 17 259
8 18 229
8 19 -6
8 20 3
8 21 -14
8 22 -3
8 23 -2
8 24 5
8 25 0
8 26 4
8 27 11

9 0 -6
9 1 0
9 2 -10
9 3 -4
9 4 1
9 5 -5
9 6 7
9 7 5
9 8 0
9 9 -5
9 10 0
9 11 -2
9 12 -2
9 13 0
9 14 51
9 15 227
9 16 242
9 17 254
9 18 236
9 19 0
9 20 -6
9 21 0
9 22 0
9 23 0
9 24 -4
9 25 -4
9 26 7
9 27 11

10 0 -4
10 1 -6
10 2 15
10 3 -2
10 4 -12
10 5 11
10 6 -2
10 7 0
10 8 -11
10 9 0
10 10 -9
10 11 3
10 12 -1
10 13 95
10 14 235
10 15 254
10 16 256
10 17 230
10 18 53
10 19 3
10 20 4
10 21 7
10 22 0
10 23 -2
10 24 14
10 25 3
10 26 5
10 27 -7

11 0 1
11 1 0
11 2 0
11 3 7
11 4 -2
11 5 -21
11 6 0
11 7 5
11 8 -1
11 9 1
11 10 3
11 11 21
11 12 135
11 13 252
11 14 245
11 15 254
11 16 249
11 17 158
11 18 1
11 19 15
11 20 4
11 21 6
11 22 3
11 23 3
11 24 4
11 25 4
11 26 1
11 27 -3

12 0 -3
12 1 -5
12 2 0
12 3 3
12 4 0
12 5 -2
12 6 2
12 7 0
12 8 0
12 9 0
12 10 80
12 11 255
12 12 257
12 13 256
12 14 250
12 15 255
12 16 249
12 17 173
12 18 6
12 19 0
12 20 -3
12 21 0
12 22 3
12 23 0
12 24 5
12 25 1
12 26 3
12 27 21

13 0 -4
13 1 -9
13 2 0
13 3 0
13 4 -1
13 5 1
13 6 -10
13 7 1
13 8 1
13 9 4
13 10 147
13 11 254
13 12 259
13 13 258
13 14 254
13 15 252
13 16 239
13 17 251
13 18 174
13 19 -2
13 20 0
13 21 0
13 22 0
13 23 -7
13 24 4
13 25 0
13 26 5
13 27 0

14 0 -1
14 1 -8
14 2 -8
14 3 -3
14 4 4
14 5 -10
14 6 -2
14 7 0
14 8 -20
14 9 10
14 10 85
14 11 194
14 12 202
14 13 80
14 14 -13
14 15 20
14 16 161
14 17 258
14 18 241
14 19 26
14 20 0
14 21 6
14 22 -8
14 23 -9
14 24 3
14 25 -6
14 26 1
14 27 0

15 0 -1
15 1 0
15 2 11
15 3 -25
15 4 4
15 5 -5
15 6 -2
15 7 2
15 8 7
15 9 -3
15 10 -2
15 11 0
15 12 7
15 13 4
15 14 -5
15 15 -3
15 16 62
15 17 250
15 18 252
15 19 150
15 20 5
15 21 0
15 22 3
15 23 1
15 24 4
15 25 -2
15 26 3
15 27 1

16 0 6
16 1 -8
16 2 5
16 3 1
16 4 4
16 5 -7
16 6 5
16 7 10
16 8 -2
16 9 4
16 10 -1
16 11 5
16 12 0
16 13 0
16 14 -4
16 15 5
16 16 -3
16 17 253
16 18 249
16 19 206
16 20 1
16 21 2
16 22 3
16 23 -1
16 24 4
16 25 11
16 26 0
16 27 -9

17 0 1
17 1 7
17 2 -1
17 3 -7
17 4 -10
17 5 -12
17 6 -2
17 7 3
17 8 -18
17 9 0
17 10 2
17 11 11
17 12 0
17 13 -7
17 14 0
17 15 3
17 16 -10
17 17 251
17 18 254
17 19 203
17 20 1
17 21 5
17 22 0
17 23 0
17 24 1
17 25 -6
17 26 -4
17 27 14

18 0 -7
18 1 1
18 2 6
18 3 3
18 4 -2
18 5 3
18 6 -1
18 7 1
18 8 -1
18 9 -1
18 10 -3
18 11 -3
18 12 0
18 13 5
18 14 0
18 15 14
18 16 19
18 17 256
18 18 253
18 19 205
18 20 1
18 21 7
18 22 -2
18 23 -1
18 24 0
18 25 -4
18 26 -1
18 27 -1

19 0 7
19 1 8
19 2 -1
19 3 0
19 4 -3
19 5 -9
19 6 10
19 7 18
19 8 185
19 9 204
19 10 210
19 11 181
19 12 106
19 13 102
19 14 102
19 15 98
19 16 155
19 17 248
19 18 258
19 19 80
19 20 -2
19 21 -12
19 22 2
19 23 7
19 24 21
19 25 7
19 26 -5
19 27 -3

20 0 1
20 1 0
20 2 -6
20 3 10
20 4 -1
20 5 6
20 6 21
20 7 215
20 8 252
20 9 256
20 10 248
20 11 249
20 12 259
20 13 254
20 14 253
20 15 252
20 16 254
20 17 253
20 18 255
20 19 195
20 20 151
20 21 42
20 22 0
20 23 5
20 24 1
20 25 8
20 26 5
20 27 10

21 0 -1
21 1 1
21 2 0
21 3 -1
21 4 2
21 5 3
21 6 87
21 7 253
21 8 255
21 9 256
21 10 250
21 11 254
21 12 248
21 13 257
21 14 252
21 15 253
21 16 247
21 17 252
21 18 244
21 19 257
21 20 252
21 21 242
21 22 207
21 23 -15
21 24 1
21 25 -4
21 26 0
21 27 0

22 0 -11
22 1 0
22 2 0
22 3 -5
22 4 1
22 5 6
22 6 46
22 7 209
22 8 242
22 9 251
22 10 251
22 11 257
22 12 260
22 13 253
22 14 252
22 15 257
22 16 165
22 17 74
22 18 7
22 19 2
22 20 12
22 21 59
22 22 52
22 23 11
22 24 -7
22 25 -2
22 26 11
22 27 0

23 0 2
23 1 5
23 2 2
23 3 -2
23 4 2
23 5 -4
23 6 -1
23 7 -10
23 8 75
23 9 171
23 10 260
23 11 237
23 12 253
23 13 249
23 14 231
23 15 83
23 16 0
23 17 20
23 18 4
23 19 4
23 20 1
23 21 -1
23 22 -11
23 23 1
23 24 13
23 25 4
23 26 0
23 27 7

24 0 7
24 1 1
24 2 0
24 3 0
24 4 0
24 5 -2
24 6 0
24 7 -2
24 8 -5
24 9 4
24 10 -1
24 11 7
24 12 1
24 13 0
24 14 -2
24 15 4
24 16 0
24 17 1
24 18 1
24 19 2
24 20 0
24 21 0
24 22 -6
24 23 0
24 24 0
24 25 -2
24 26 -2
24 27 0

25 0 -2
25 1 -5
25 2 -7
25 3 -8
25 4 -1
25 5 -1
25 6 -3
25 7 9
25 8 3
25 9 -1
25 10 -4
25 11 1
25 12 -3
25 13 3
25 14 2
25 15 -5
25 16 6
25 17 -2
25 18 -16
25 19 7
25 20 -4
25 21 -2
25 22 3
25 23 1
25 24 4
25 25 1
25 26 -2
25 27 1

26 0 -5
26 1 0
26 2 -5
26 3 2
26 4 -3
26 5 1
26 6 -3
26 7 2
26 8 0
26 9 0
26 10 1
26 11 1
26 12 0
26 13 12
26 14 8
26 15 -1
26 16 -3
26 17 3
26 18 2
26 19 -6
26 20 0
26 21 -4
26 22 1
26 23 4
26 24 -3
26 25 2
26 26 -4
26 27 -3

27 0 -17
27 1 1
27 2 -4
27 3 0
27 4 0
27 5 5
27 6 -3
27 7 1
27 8 -5
27 9 0
27 10 0
27 11 5
27 12 -11
27 13 -2
27 14 -2
27 15 -1
27 16 2
27 17 0
27 18 4
27 19 -7
27 20 5
27 21 1
27 22 0
27 23 4
27 24 -2
27 25 -1
27 26 -11
27 27 7



==> figure_tem/dp3.txt <==
0 0 7
0 1 38
0 2 0
0 3 12
0 4 0
0 5 -15
0 6 2
0 7 -8
0 8 -31
0 9 7
0 10 -11
0 11 9
0 12 17
0 13 39
0 14 -22
0 15 31
0 16 -19
0 17 -84
0 18 23
0 19 48
0 20 -26
0 21 -24
0 22 3
0 23 8
0 24 0
0 25 -140
0 26 26
0 27 23

1 0 -22
1 1 46
1 2 -20
1 3 -48
1 4 92
1 5 -6
1 6 39
1 7 -60
1 8 33
1 9 -38
1 10 14
1 11 23
1 12 7
1 13 -35
1 14 -10
1 15 40
1 16 9
1 17 -7
1 18 8
1 19 36
1 20 80
1 21 0
1 22 -7
1 23 1
1 24 2
1 25 -1
1 26 72
1 27 -28

2 0 2
2 1 0
2 2 -85
2 3 26
2 4 2
2 5 0
2 6 -48
2 7 19
2 8 -5
2 9 -11
2 10 45
2 11 -5
2 12 34
2 13 41
2 14 -29
2 15 8
2 16 -34
2 17 -15
2 18 -14
2 19 -78
2 20 38
2 21 -67
2 22 152
2 23 23
2 24 -14
2 25 26
2 26 0
2 27 33

3 0 23
3 1 13
3 2 0
3 3 6
3 4 -28
3 5 -49
3 6 0
3 7 -76
3 8 -6
3 9 3
3 10 -6
3 11 -23
3 12 6
3 13 42
3 14 -21
3 15 2
3 16 49
3 17 24
3 18 -9
3 19 -49
3 20 0
3 21 6
3 22 28
3 23 13
3 24 21
3 25 10
3 26 -21
3 27 -39

4 0 -24
4 1 -22
4 2 -19
4 3 -28
4 4 -16
4 5 15
4 6 -13
4 7 -21
4 8 0
4 9 -18
4 10 102
4 11 157
4 12 271
4 13 243
4 14 141
4 15 129
4 16 97
4 17 31
4 18 62
4 19 9
4 20 11
4 21 -11
4 22 2
4 23 60
4 24 11
4 25 0
4 26 1
4 27 -48

5 0 36
5 1 -1
5 2 49
5 3 -8
5 4 27
5 5 18
5 6 25
5 7 146
5 8 169
5 9 281
5 10 273
5 11 267
5 12 263
5 13 199
5 14 245
5 15 224
5 16 244
5 17 252
5 18 149
5 19 56
5 20 57
5 21 32
5 22 -52
5 23 36
5 24 37
5 25 24
5 26 -32
5 27 36

6 0 1
6 1 0
6 2 -13
6 3 -15
6 4 6
6 5 79
6 6 40
6 7 263
6 8 248
6 9 248
6 10 243
6 11 325
6 12 227
6 13 250
6 14 227
6 15 243
6 16 275
6 17 296
6 18 175
6 19 -66
6 20 15
6 21 -9
6 22 -106
6 23 4
6 24 11
6 25 22
6 26 90
6 27 -52

7 0 -90
7 1 33
7 2 -69
7 3 -14
7 4 -35
7 5 67
7 6 0
7 7 273
7 8 264
7 9 174
7 10 247
7 11 171
7 12 249
7 13 136
7 14 79
7 15 66
7 16 137
7 17 259
7 18 275
7 19 -8
7 20 3
7 21 15
7 22 45
7 23 111
7 24 48
7 25 -19
7 26 2
7 27 -16

8 0 9
8 1 6
8 2 -24
8 3 -116
8 4 -32
8 5 -79
8 6 4
8 7 135
8 8 56
8 9 98
8 10 56
8 11 4
8 12 29
8 13 71
8 14 26
8 15 111
8 16 261
8 17 254
8 18 349
8 19 -12
8 20 -13
8 21 66
8 22 -16
8 23 -64
8 24 65
8 25 -101
8 26 1
8 27 52

9 0 -9
9 1 12
9 2 17
9 3 0
9 4 7
9 5 29
9 6 -112
9 7 21
9 8 -7
9 9 17
9 10 38
9 11 17
9 12 -34
9 13 42
9 14 -56
9 15 229
9 16 259
9 17 282
9 18 349
9 19 -18
9 20 27
9 21 21
9 22 15
9 23 49
9 24 -30
9 25 -21
9 26 4
9 27 90

10 0 29
10 1 -21
10 2 -24
10 3 12
10 4 0
10 5 -2
10 6 29
10 7 -26
10 8 -48
10 9 71
10 10 -17
10 11 16
10 12 17
10 13 129
10 14 223
10 15 246
10 16 215
10 17 209
10 18 106
10 19 -30
10 20 -2
10 21 -2
10 22 11
10 23 41
10 24 -66
10 25 -3
10 26 -45
10 27 -2

11 0 -5
11 1 -10
11 2 59
11 3 -8
11 4 -25
11 5 32
11 6 -29
11 7 -9
11 8 0
11 9 24
11 10 -7
11 11 7
11 12 183
11 13 237
11 14 246
11 15 228
11 16 244
11 17 181
11 18 4
11 19 70
11 20 48
11 21 -20
11 22 40
11 23 9
11 24 -38
11 25 3
11 26 1
11 27 -11

12 0 -67
12 1 103
12 2 -15
12 3 61
12 4 11
12 5 19
12 6 -17
12 7 14
12 8 41
12 9 -59
12 10 69
12 11 233
12 12 268
12 13 300
12 14 219
12 15 223
12 16 240
12 17 157
12 18 -10
12 19 8
12 20 -16
12 21 -233
12 22 33
12 23 1
12 24 17
12 25 -11
12 26 47
12 27 17

13 0 -1
13 1 4
13 2 -94
13 3 26
13 4 0
13 5 29
13 6 51
13 7 -13
13 8 -149
13 9 15
13 10 134
13 11 259
13 12 318
13 13 219
13 14 251
13 15 254
13 16 271
13 17 252
13 18 181
13 19 38
13 20 -39
13 21 -9
13 22 -35
13 23 19
13 24 -1
13 25 -28
13 26 39
13 27 -10

14 0 -17
14 1 -18
14 2 -16
14 3 -3
14 4 -47
14 5 -12
14 6 -42
14 7 87
14 8 -17
14 9 55
14 10 82
14 11 269
14 12 223
14 13 78
14 14 95
14 15 20
14 16 120
14 17 243
14 18 277
14 19 -16
14 20 -63
14 21 -30
14 22 -6
14 23 118
14 24 -6
14 25 0
14 26 -10
14 27 -23

15 0 -9
15 1 -51
15 2 10
15 3 39
15 4 0
15 5 -34
15 6 -9
15 7 -31
15 8 8
15 9 21
15 10 18
15 11 2
15 12 19
15 13 -65
15 14 -14
15 15 -77
15 16 67
15 17 246
15 18 275
15 19 126
15 20 4
15 21 16
15 22 -16
15 23 4
15 24 -57
15 25 8
15 26 -9
15 27 11

16 0 3
16 1 8
16 2 24
16 3 33
16 4 27
16 5 32
16 6 -10
16 7 -32
16 8 22
16 9 -5
16 10 -111
16 11 9
16 12 -16
16 13 -36
16 14 -147
16 15 66
16 16 -17
16 17 252
16 18 266
16 19 200
16 20 21
16 21 16
16 22 94
16 23 -49
16 24 0
16 25 0
16 26 -2
16 27 28

17 0 15
17 1 42
17 2 -100
17 3 1
17 4 41
17 5 -23
17 6 8
17 7 3
17 8 17
17 9 9
17 10 -9
17 11 13
17 12 -35
17 13 -18
17 14 -2
17 15 30
17 16 -2
17 17 215
17 18 209
17 19 237
17 20 35
17 21 -38
17 22 -27
17 23 -10
17 24 -29
17 25 -74
17 26 5
17 27 -51

18 0 34
18 1 -12
18 2 -117
18 3 13
18 4 27
18 5 -44
18 6 13
18 7 19
18 8 -50
18 9 29
18 10 3
18 11 -6
18 12 -17
18 13 -41
18 14 -27
18 15 -1
18 16 68
18 17 246
18 18 234
18 19 138
18 20 -32
18 21 13
18 22 9
18 23 -9
18 24 -17
18 25 -1
18 26 6
18 27 10

19 0 -1
19 1 -4
19 2 7
19 3 -6
19 4 -8
19 5 -2
19 6 -2
19 7 7
19 8 200
19 9 235
19 10 237
19 11 266
19 12 109
19 13 144
19 14 154
19 15 99
19 16 177
19 17 244
19 18 267
19 19 83
19 20 -43
19 21 20
19 22 21
19 23 9
19 24 12
19 25 6
19 26 -2
19 27 3

20 0 -21
20 1 24
20 2 4
20 3 30
20 4 -35
20 5 -18
20 6 30
20 7 225
20 8 223
20 9 211
20 10 248
20 11 236
20 12 278
20 13 246
20 14 267
20 15 199
20 16 212
20 17 219
20 18 262
20 19 179
20 20 170
20 21 48
20 22 3
20 23 22
20 24 65
20 25 8
20 26 -7
20 27 51

21 0 -16
21 1 9
21 2 -42
21 3 83
21 4 67
21 5 -14
21 6 135
21 7 230
21 8 246
21 9 251
21 10 267
21 11 266
21 12 249
21 13 234
21 14 324
21 15 283
21 16 235
21 17 243
21 18 283
21 19 315
21 20 244
21 21 251
21 22 204
21 23 -9
21 24 6
21 25 32
21 26 -42
21 27 18

22 0 1
22 1 8
22 2 -32
22 3 5
22 4 -7
22 5 -27
22 6 46
22 7 210
22 8 208
22 9 251
22 10 207
22 11 290
22 12 248
22 13 308
22 14 257
22 15 219
22 16 170
22 17 113
22 18 -26
22 19 17
22 20 -47
22 21 62
22 22 183
22 23 0
22 24 -40
22 25 -3
22 26 -4
22 27 -30

23 0 30
23 1 -4
23 2 46
23 3 -75
23 4 -1
23 5 -27
23 6 -25
23 7 -5
23 8 57
23 9 148
23 10 203
23 11 254
23 12 171
23 13 269
23 14 197
23 15 86
23 16 2
23 17 -11
23 18 6
23 19 -18
23 20 9
23 21 -25
23 22 20
23 23 -2
23 24 12
23 25 -10
23 26 -14
23 27 -29

24 0 33
24 1 16
24 2 -19
24 3 20
24 4 -2
24 5 22
24 6 33
24 7 3
24 8 -47
24 9 28
24 10 -28
24 11 2
24 12 0
24 13 -7
24 14 2
24 15 4
24 16 -23
24 17 -13
24 18 64
24 19 -92
24 20 -25
24 21 -42
24 22 -4
24 23 -28
24 24 27
24 25 -18
24 26 68
24 27 10

25 0 -17
25 1 33
25 2 -31
25 3 57
25 4 52
25 5 -7
25 6 0
25 7 12
25 8 -54
25 9 -4
25 10 31
25 11 -4
25 12 34
25 13 -66
25 14 -38
25 15 -30
25 16 45
25 17 8
25 18 66
25 19 -105
25 20 -47
25 21 -42
25 22 26
25 23 1
25 24 -1
25 25 -49
25 26 -20
25 27 136

26 0 -1
26 1 -88
26 2 3
26 3 12
26 4 68
26 5 9
26 6 -18
26 7 -9
26 8 -4
26 9 -3
26 10 -14
26 11 -34
26 12 2
26 13 2
26 14 43
26 15 15
26 16 34
26 17 18
26 18 -11
26 19 -14
26 20 -57
26 21 -2
26 22 -22
26 23 0
26 24 0
26 25 25
26 26 13
26 27 -15

27 0 86
27 1 -50
27 2 12
27 3 9
27 4 13
27 5 -10
27 6 -28
27 7 0
27 8 50
27 9 -32
27 10 2
27 11 2
27 12 0
27 13 -9
27 14 11
27 15 37
27 16 -14
27 17 16
27 18 -54
27 19 -32
27 20 2
27 21 19
27 22 41
27 23 24
27 24 64
27 25 -58
27 26 -41
27 27 -27



==> figure_tem/dp4-50.txt <==
0 0 4
0 1 0
0 2 9
0 3 10
0 4 -3
0 5 10
0 6 -1
0 7 -15
0 8 0
0 9 14
0 10 -13
0 11 -1
0 12 3
0 13 5
0 14 0
0 15 -13
0 16 4
0 17 -6
0 18 0
0 19 -1
0 20 2
0 21 0
0 22 2
0 23 5
0 24 1
0 25 -1
0 26 0
0 27 0

1 0 2
1 1 9
1 2 6
1 3 1
1 4 -7
1 5 -1
1 6 -4
1 7 -1
1 8 4
1 9 -10
1 10 10
1 11 -6
1 12 9
1 13 -3
1 14 2
1 15 -2
1 16 -3
1 17 1
1 18 -4
1 19 2
1 20 7
1 21 -7
1 22 -1
1 23 0
1 24 -6
1 25 2
1 26 -1
1 27 3

2 0 17
2 1 12
2 2 -12
2 3 0
2 4 -3
2 5 -6
2 6 10
2 7 7
2 8 0
2 9 0
2 10 3
2 11 1
2 12 0
2 13 4
2 14 3
2 15 -1
2 16 10
2 17 7
2 18 0
2 19 -10
2 20 -1
2 21 -2
2 22 0
2 23 4
2 24 9
2 25 0
2 26 -1
2 27 -5

3 0 7
3 1 1
3 2 -6
3 3 1
3 4 3
3 5 6
3 6 3
3 7 1
3 8 0
3 9 -5
3 10 3
3 11 0
3 12 5
3 13 0
3 14 -6
3 15 -5
3 16 3
3 17 3
3 18 10
3 19 0
3 20 0
3 21 10
3 22 1
3 23 -6
3 24 8
3 25 1
3 26 0
3 27 4

4 0 2
4 1 5
4 2 10
4 3 5
4 4 0
4 5 -5
4 6 -23
4 7 0
4 8 1
4 9 1
4 10 4
4 11 6
4 12 9
4 13 -8
4 14 -5
4 15 4
4 16 -2
4 17 4
4 18 2
4 19 -7
4 20 0
4 21 2
4 22 -2
4 23 8
4 24 -3
4 25 0
4 26 0
4 27 1

5 0 -6
5 1 0
5 2 -14
5 3 3
5 4 18
5 5 0
5 6 2
5 7 0
5 8 4
5 9 0
5 10 6
5 11 5
5 12 1
5 13 9
5 14 4
5 15 -5
5 16 -4
5 17 0
5 18 0
5 19 1
5 20 4
5 21 -3
5 22 2
5 23 23
5 24 -1
5 25 3
5 26 15
5 27 -7

6 0 0
6 1 -1
6 2 0
6 3 -13
6 4 6
6 5 -1
6 6 5
6 7 0
6 8 2
6 9 -2
6 10 1
6 11 -8
6 12 0
6 13 -1
6 14 6
6 15 14
6 16 0
6 17 -6
6 18 7
6 19 1
6 20 -10
6 21 1
6 22 149
6 23 223
6 24 140
6 25 -1
6 26 -2
6 27 -2

7 0 0
7 1 -5
7 2 0
7 3 10
7 4 -9
7 5 2
7 6 14
7 7 -5
7 8 13
7 9 -6
7 10 131
7 11 182
7 12 14
7 13 -7
7 14 -8
7 15 1
7 16 0
7 17 1
7 18 0
7 19 1
7 20 3
7 21 151
7 22 252
7 23 254
7 24 222
7 25 3
7 26 2
7 27 5

8 0 0
8 1 0
8 2 1
8 3 -2
8 4 5
8 5 -1
8 6 -1
8 7 -2
8 8 0
8 9 20
8 10 260
8 11 248
8 12 108
8 13 0
8 14 0
8 15 2
8 16 4
8 17 10
8 18 -5
8 19 -4
8 20 25
8 21 236
8 22 257
8 23 173
8 24 19
8 25 0
8 26 -1
8 27 -1

9 0 -1
9 1 0
9 2 0
9 3 3
9 4 0
9 5 -2
9 6 0
9 7 -2
9 8 9
9 9 204
9 10 253
9 11 229
9 12 19
9 13 3
9 14 2
9 15 -3
9 16 5
9 17 -2
9 18 -2
9 19 3
9 20 214
9 21 265
9 22 213
9 23 59
9 24 0
9 25 2
9 26 0
9 27 28

10 0 -3
10 1 0
10 2 2
10 3 -3
10 4 0
10 5 -1
10 6 0
10 7 66
10 8 183
10 9 260
10 10 261
10 11 164
10 12 0
10 13 -1
10 14 9
10 15 -2
10 16 0
10 17 -2
10 18 8
10 19 135
10 20 244
10 21 252
10 22 61
10 23 -5
10 24 0
10 25 1
10 26 0
10 27 4

11 0 -15
11 1 14
11 2 -2
11 3 2
11 4 -3
11 5 5
11 6 -3
11 7 95
11 8 257
11 9 252
11 10 252
11 11 50
11 12 -2
11 13 0
11 14 -2
11 15 8
11 16 3
11 17 -1
11 18 24
11 19 243
11 20 235
11 21 226
11 22 38
11 23 3
11 24 17
11 25 0
11 26 -4
11 27 10

12 0 2
12 1 0
12 2 -1
12 3 2
12 4 -1
12 5 8
12 6 67
12 7 199
12 8 254
12 9 238
12 10 103
12 11 22
12 12 0
12 13 10
12 14 -2
12 15 -7
12 16 -5
12 17 20
12 18 172
12 19 252
12 20 238
12 21 86
12 22 -2
12 23 0
12 24 0
12 25 7
12 26 1
12 27 -1

13 0 -4
13 1 -1
13 2 1
13 3 -1
13 4 12
13 5 -1
13 6 192
13 7 255
13 8 253
13 9 194
13 10 0
13 11 -5
13 12 2
13 13 0
13 14 0
13 15 7
13 16 10
13 17 111
13 18 252
13 19 255
13 20 186
13 21 16
13 22 0
13 23 0
13 24 1
13 25 4
13 26 11
13 27 1

14 0 0
14 1 -4
14 2 -3
14 3 2
14 4 -6
14 5 163
14 6 263
14 7 254
14 8 256
14 9 164
14 10 45
14 11 26
14 12 -1
14 13 3
14 14 1
14 15 0
14 16 36
14 17 232
14 18 253
14 19 217
14 20 37
14 21 3
14 22 3
14 23 -2
14 24 -6
14 25 0
14 26 -1
14 27 -1

15 0 -12
15 1 -3
15 2 0
15 3 -2
15 4 -7
15 5 169
15 6 253
15 7 257
15 8 251
15 9 270
15 10 254
15 11 225
15 12 208
15 13 200
15 14 185
15 15 110
15 16 174
15 17 255
15 18 253
15 19 127
15 20 -4
15 21 -3
15 22 0
15 23 0
15 24 0
15 25 0
15 26 1
15 27 0

16 0 2
16 1 4
16 2 0
16 3 -2
16 4 10
16 5 116
16 6 244
16 7 250
16 8 260
16 9 254
16 10 253
16 11 252
16 12 251
16 13 267
16 14 263
16 15 258
16 16 256
16 17 248
16 18 250
16 19 226
16 20 120
16 21 16
16 22 -19
16 23 0
16 24 -1
16 25 -2
16 26 10
16 27 9

17 0 0
17 1 -8
17 2 1
17 3 4
17 4 -10
17 5 165
17 6 209
17 7 246
17 8 190
17 9 116
17 10 111
17 11 109
17 12 115
17 13 122
17 14 210
17 15 246
17 16 253
17 17 230
17 18 210
17 19 210
17 20 196
17 21 28
17 22 0
17 23 20
17 24 -5
17 25 3
17 26 7
17 27 -4

18 0 3
18 1 -3
18 2 0
18 3 -17
18 4 -1
18 5 -1
18 6 -1
18 7 78
18 8 2
18 9 1
18 10 3
18 11 0
18 12 9
18 13 29
18 14 213
18 15 253
18 16 249
18 17 73
18 18 0
18 19 3
18 20 -6
18 21 -2
18 22 -4
18 23 -1
18 24 -1
18 25 -3
18 26 1
18 27 10

19 0 -8
19 1 2
19 2 -1
19 3 6
19 4 0
19 5 -1
19 6 -5
19 7 1
19 8 -1
19 9 -1
19 10 7
19 11 7
19 12 -8
19 13 152
19 14 254
19 15 257
19 16 124
19 17 -3
19 18 3
19 19 8
19 20 0
19 21 0
19 22 0
19 23 2
19 24 3
19 25 -1
19 26 -4
19 27 0

20 0 -3
20 1 0
20 2 1
20 3 -4
20 4 0
20 5 4
20 6 -12
20 7 0
20 8 -7
20 9 0
20 10 2
20 11 2
20 12 12
20 13 214
20 14 247
20 15 245
20 16 39
20 17 10
20 18 -2
20 19 2
20 20 7
20 21 -4
20 22 2
20 23 -1
20 24 -1
20 25 -3
20 26 0
20 27 0

21 0 -19
21 1 2
21 2 1
21 3 -7
21 4 11
21 5 -6
21 6 0
21 7 1
21 8 -8
21 9 -3
21 10 0
21 11 -8
21 12 86
21 13 257
21 14 260
21 15 126
21 16 0
21 17 2
21 18 -1
21 19 -3
21 20 1
21 21 13
21 22 1
21 23 3
21 24 0
21 25 6
21 26 -12
21 27 1

22 0 -8
22 1 -1
22 2 0
22 3 0
22 4 21
22 5 -3
22 6 -4
22 7 0
22 8 0
22 9 10
22 10 -1
22 11 17
22 12 182
22 13 253
22 14 201
22 15 18
22 16 5
22 17 0
22 18 1
22 19 -3
22 20 2
22 21 1
22 22 -3
22 23 0
22 24 -4
22 25 -2
22 26 -2
22 27 4

23 0 4
23 1 0
23 2 -2
23 3 12
23 4 -2
23 5 0
23 6 5
23 7 0
23 8 0
23 9 0
23 10 -9
23 11 3
23 12 183
23 13 222
23 14 132
23 15 -1
23 16 1
23 17 -3
23 18 2
23 19 5
23 20 0
23 21 8
23 22 0
23 23 -2
23 24 -17
23 25 -1
23 26 1
23 27 -10

24 0 -3
24 1 1
24 2 9
24 3 -8
24 4 0
24 5 -2
24 6 1
24 7 2
24 8 -2
24 9 2
24 10 -2
24 11 -9
24 12 6
24 13 0
24 14 5
24 15 -4
24 16 -3
24 17 2
24 18 0
24 19 1
24 20 15
24 21 5
24 22 0
24 23 0
24 24 -12
24 25 0
24 26 -5
24 27 6

25 0 3
25 1 -11
25 2 1
25 3 -5
25 4 -1
25 5 0
25 6 0
25 7 -1
25 8 -6
25 9 -6
25 10 1
25 11 -6
25 12 -9
25 13 0
25 14 12
25 15 -4
25 16 0
25 17 -1
25 18 5
25 19 1
25 20 -6
25 21 -7
25 22 1
25 23 5
25 24 4
25 25 7
25 26 1
25 27 -3

26 0 18
26 1 -4
26 2 2
26 3 -3
26 4 2
26 5 -1
26 6 0
26 7 3
26 8 -5
26 9 -18
26 10 0
26 11 0
26 12 3
26 13 1
26 14 -4
26 15 0
26 16 0
26 17 0
26 18 -3
26 19 13
26 20 0
26 21 0
26 22 1
26 23 -2
26 24 5
26 25 -1
26 26 -9
26 27 -5

27 0 5
27 1 0
27 2 5
27 3 2
27 4 0
27 5 14
27 6 -9
27 7 -3
27 8 0
27 9 0
27 10 2
27 11 7
27 12 6
27 13 -8
27 14 -14
27 15 -15
27 16 0
27 17 2
27 18 2
27 19 1
27 20 9
27 21 4
27 22 -1
27 23 -4
27 24 0
27 25 1
27 26 10
27 27 -5



==> figure_tem/dp4.txt <==
0 0 8
0 1 5
0 2 1
0 3 0
0 4 12
0 5 5
0 6 -13
0 7 -32
0 8 59
0 9 -8
0 10 -75
0 11 -12
0 12 16
0 13 -37
0 14 15
0 15 117
0 16 57
0 17 -3
0 18 -88
0 19 16
0 20 26
0 21 4
0 22 -14
0 23 93
0 24 0
0 25 4
0 26 -5
0 27 -5

1 0 -5
1 1 -37
1 2 -10
1 3 27
1 4 -25
1 5 -31
1 6 -18
1 7 -15
1 8 28
1 9 37
1 10 -10
1 11 25
1 12 -3
1 13 52
1 14 6
1 15 14
1 16 12
1 17 -9
1 18 13
1 19 -61
1 20 -1
1 21 4
1 22 -5
1 23 3
1 24 -7
1 25 12
1 26 26
1 27 1

2 0 -10
2 1 47
2 2 4
2 3 23
2 4 14
2 5 -35
2 6 57
2 7 -38
2 8 -3
2 9 -22
2 10 -18
2 11 -3
2 12 0
2 13 32
2 14 10
2 15 21
2 16 -6
2 17 -10
2 18 -30
2 19 -6
2 20 141
2 21 -52
2 22 -51
2 23 10
2 24 12
2 25 1
2 26 -8
2 27 30

3 0 -75
3 1 -22
3 2 -28
3 3 -22
3 4 66
3 5 59
3 6 -11
3 7 -8
3 8 -17
3 9 12
3 10 -6
3 11 -2
3 12 16
3 13 44
3 14 23
3 15 -34
3 16 21
3 17 -11
3 18 -18
3 19 46
3 20 -22
3 21 14
3 22 49
3 23 -20
3 24 -19
3 25 -34
3 26 -10
3 27 1

4 0 -30
4 1 -5
4 2 -8
4 3 -14
4 4 -31
4 5 24
4 6 -25
4 7 65
4 8 10
4 9 -12
4 10 43
4 11 -26
4 12 -84
4 13 -79
4 14 -32
4 15 -15
4 16 10
4 17 25
4 18 -14
4 19 -87
4 20 -27
4 21 -39
4 22 22
4 23 -79
4 24 -11
4 25 -40
4 26 0
4 27 -7

5 0 0
5 1 59
5 2 2
5 3 -2
5 4 -1
5 5 -20
5 6 36
5 7 -29
5 8 -5
5 9 -19
5 10 -58
5 11 -56
5 12 -1
5 13 1
5 14 -11
5 15 3
5 16 -17
5 17 -1
5 18 28
5 19 20
5 20 -34
5 21 18
5 22 -36
5 23 -17
5 24 -2
5 25 19
5 26 -13
5 27 -15

6 0 -67
6 1 -33
6 2 -44
6 3 -1
6 4 10
6 5 12
6 6 1
6 7 3
6 8 -4
6 9 7
6 10 -17
6 11 -62
6 12 21
6 13 -14
6 14 -30
6 15 -39
6 16 -5
6 17 5
6 18 11
6 19 29
6 20 -14
6 21 -14
6 22 152
6 23 243
6 24 195
6 25 -1
6 26 -71
6 27 -1

7 0 -26
7 1 1
7 2 -12
7 3 66
7 4 10
7 5 13
7 6 26
7 7 5
7 8 -80
7 9 3
7 10 252
7 11 187
7 12 142
7 13 -37
7 14 -5
7 15 11
7 16 -5
7 17 -67
7 18 -20
7 19 3
7 20 1
7 21 224
7 22 236
7 23 254
7 24 186
7 25 19
7 26 -29
7 27 -91

8 0 28
8 1 -1
8 2 -6
8 3 47
8 4 11
8 5 31
8 6 -47
8 7 1
8 8 16
8 9 65
8 10 260
8 11 244
8 12 131
8 13 -14
8 14 55
8 15 -4
8 16 -71
8 17 -13
8 18 -4
8 19 -40
8 20 0
8 21 248
8 22 262
8 23 175
8 24 41
8 25 6
8 26 -7
8 27 9

9 0 -26
9 1 30
9 2 -1
9 3 -17
9 4 0
9 5 -40
9 6 -7
9 7 21
9 8 21
9 9 216
9 10 246
9 11 218
9 12 29
9 13 15
9 14 -12
9 15 3
9 16 30
9 17 13
9 18 -9
9 19 -47
9 20 217
9 21 239
9 22 197
9 23 9
9 24 5
9 25 1
9 26 -40
9 27 19

10 0 7
10 1 19
10 2 36
10 3 -36
10 4 -6
10 5 162
10 6 -46
10 7 70
10 8 195
10 9 274
10 10 256
10 11 189
10 12 41
10 13 15
10 14 8
10 15 6
10 16 -35
10 17 -42
10 18 75
10 19 125
10 20 258
10 21 251
10 22 58
10 23 17
10 24 13
10 25 37
10 26 99
10 27 0

11 0 0
11 1 7
11 2 16
11 3 7
11 4 -11
11 5 56
11 6 87
11 7 105
11 8 235
11 9 222
11 10 150
11 11 77
11 12 -88
11 13 65
11 14 37
11 15 6
11 16 -69
11 17 37
11 18 9
11 19 263
11 20 188
11 21 306
11 22 35
11 23 -60
11 24 45
11 25 -21
11 26 -13
11 27 52

12 0 -36
12 1 -100
12 2 -7
12 3 -31
12 4 19
12 5 1
12 6 51
12 7 218
12 8 235
12 9 201
12 10 176
12 11 -2
12 12 18
12 13 24
12 14 -11
12 15 -52
12 16 -46
12 17 32
12 18 134
12 19 283
12 20 224
12 21 -29
12 22 36
12 23 -8
12 24 -131
12 25 -24
12 26 -31
12 27 41

13 0 38
13 1 -8
13 2 9
13 3 5
13 4 8
13 5 14
13 6 147
13 7 284
13 8 218
13 9 223
13 10 64
13 11 -1
13 12 3
13 13 -13
13 14 -4
13 15 34
13 16 -40
13 17 102
13 18 152
13 19 243
13 20 177
13 21 49
13 22 31
13 23 -45
13 24 -1
13 25 5
13 26 30
13 27 -3

14 0 -9
14 1 -14
14 2 53
14 3 -11
14 4 -19
14 5 145
14 6 218
14 7 248
14 8 248
14 9 138
14 10 65
14 11 40
14 12 28
14 13 -36
14 14 -2
14 15 14
14 16 44
14 17 233
14 18 253
14 19 176
14 20 44
14 21 -62
14 22 83
14 23 46
14 24 4
14 25 -7
14 26 18
14 27 49

15 0 -26
15 1 31
15 2 29
15 3 10
15 4 -34
15 5 130
15 6 260
15 7 255
15 8 250
15 9 214
15 10 260
15 11 222
15 12 205
15 13 251
15 14 210
15 15 114
15 16 154
15 17 251
15 18 247
15 19 127
15 20 -25
15 21 31
15 22 -10
15 23 3
15 24 -8
15 25 -11
15 26 22
15 27 9

16 0 -15
16 1 9
16 2 -18
16 3 -44
16 4 -46
16 5 125
16 6 235
16 7 277
16 8 202
16 9 230
16 10 280
16 11 260
16 12 248
16 13 253
16 14 263
16 15 278
16 16 49
16 17 192
16 18 250
16 19 217
16 20 75
16 21 -4
16 22 -19
16 23 -5
16 24 15
16 25 16
16 26 3
16 27 48

17 0 33
17 1 117
17 2 -1
17 3 -6
17 4 -57
17 5 203
17 6 217
17 7 247
17 8 173
17 9 83
17 10 113
17 11 98
17 12 116
17 13 108
17 14 211
17 15 214
17 16 282
17 17 229
17 18 247
17 19 189
17 20 212
17 21 10
17 22 -56
17 23 -27
17 24 43
17 25 49
17 26 37
17 27 13

18 0 1
18 1 29
18 2 0
18 3 9
18 4 -19
18 5 -34
18 6 0
18 7 64
18 8 16
18 9 -4
18 10 -22
18 11 -15
18 12 0
18 13 16
18 14 244
18 15 271
18 16 291
18 17 103
18 18 10
18 19 -11
18 20 3
18 21 80
18 22 -40
18 23 20
18 24 -20
18 25 -23
18 26 -9
18 27 6

19 0 4
19 1 -104
19 2 27
19 3 20
19 4 -19
19 5 -4
19 6 0
19 7 -2
19 8 -26
19 9 -10
19 10 2
19 11 -2
19 12 24
19 13 138
19 14 149
19 15 201
19 16 120
19 17 52
19 18 -63
19 19 66
19 20 67
19 21 -19
19 22 27
19 23 10
19 24 -8
19 25 -30
19 26 23
19 27 1

20 0 -55
20 1 -35
20 2 6
20 3 7
20 4 -10
20 5 4
20 6 -96
20 7 12
20 8 6
20 9 30
20 10 61
20 11 1
20 12 9
20 13 231
20 14 230
20 15 241
20 16 52
20 17 -40
20 18 -6
20 19 -12
20 20 -30
20 21 -22
20 22 24
20 23 -1
20 24 -39
20 25 -15
20 26 2
20 27 -35

21 0 -19
21 1 -16
21 2 -33
21 3 -48
21 4 -20
21 5 11
21 6 -37
21 7 9
21 8 -46
21 9 90
21 10 -4
21 11 0
21 12 73
21 13 273
21 14 267
21 15 130
21 16 20
21 17 0
21 18 8
21 19 -41
21 20 -6
21 21 10
21 22 8
21 23 -44
21 24 29
21 25 0
21 26 10
21 27 0

22 0 -39
22 1 -6
22 2 45
22 3 -2
22 4 -33
22 5 -23
22 6 -28
22 7 19
22 8 9
22 9 1
22 10 23
22 11 10
22 12 216
22 13 252
22 14 211
22 15 25
22 16 14
22 17 -35
22 18 -1
22 19 -33
22 20 51
22 21 43
22 22 33
22 23 25
22 24 12
22 25 29
22 26 39
22 27 -8

23 0 -85
23 1 17
23 2 -10
23 3 22
23 4 4
23 5 -14
23 6 21
23 7 1
23 8 -43
23 9 5
23 10 26
23 11 -34
23 12 240
23 13 161
23 14 137
23 15 -4
23 16 -19
23 17 -53
23 18 -2
23 19 14
23 20 32
23 21 -15
23 22 -2
23 23 28
23 24 5
23 25 2
23 26 -2
23 27 -6

24 0 71
24 1 -17
24 2 1
24 3 -16
24 4 -16
24 5 15
24 6 -3
24 7 -1
24 8 35
24 9 19
24 10 22
24 11 70
24 12 43
24 13 23
24 14 -15
24 15 -6
24 16 37
24 17 32
24 18 -1
24 19 0
24 20 -37
24 21 -45
24 22 -42
24 23 -10
24 24 -34
24 25 -32
24 26 -34
24 27 37

25 0 -3
25 1 -56
25 2 49
25 3 -76
25 4 52
25 5 15
25 6 22
25 7 8
25 8 4
25 9 -30
25 10 37
25 11 7
25 12 -5
25 13 -11
25 14 -12
25 15 -33
25 16 17
25 17 42
25 18 -7
25 19 -3
25 20 -5
25 21 -25
25 22 7
25 23 -5
25 24 36
25 25 25
25 26 -14
25 27 -33

26 0 -5
26 1 5
26 2 0
26 3 0
26 4 -19
26 5 -11
26 6 -23
26 7 17
26 8 8
26 9 6
26 10 23
26 11 -12
26 12 7
26 13 19
26 14 1
26 15 19
26 16 20
26 17 -30
26 18 13
26 19 -18
26 20 -4
26 21 7
26 22 -35
26 23 -9
26 24 -75
26 25 36
26 26 7
26 27 23

27 0 -57
27 1 -37
27 2 -8
27 3 7
27 4 35
27 5 0
27 6 -12
27 7 -5
27 8 0
27 9 39
27 10 7
27 11 22
27 12 29
27 13 1
27 14 44
27 15 -7
27 16 -44
27 17 42
27 18 18
27 19 -107
27 20 28
27 21 64
27 22 17
27 23 -7
27 24 50
27 25 -66
27 26 4
27 27 50



==> figure_tem/dp5-50.txt <==
0 0 -4
0 1 6
0 2 0
0 3 0
0 4 0
0 5 0
0 6 10
0 7 -2
0 8 -3
0 9 0
0 10 -5
0 11 2
0 12 -2
0 13 -3
0 14 0
0 15 -5
0 16 2
0 17 -2
0 18 5
0 19 0
0 20 4
0 21 0
0 22 5
0 23 0
0 24 4
0 25 11
0 26 0
0 27 -1

1 0 0
1 1 0
1 2 0
1 3 0
1 4 1
1 5 0
1 6 8
1 7 9
1 8 6
1 9 5
1 10 0
1 11 1
1 12 0
1 13 1
1 14 0
1 15 1
1 16 7
1 17 1
1 18 -1
1 19 5
1 20 -19
1 21 -2
1 22 0
1 23 -1
1 24 0
1 25 -1
1 26 3
1 27 0

2 0 0
2 1 11
2 2 3
2 3 -7
2 4 -2
2 5 -1
2 6 -3
2 7 1
2 8 1
2 9 1
2 10 -5
2 11 1
2 12 -5
2 13 1
2 14 3
2 15 1
2 16 0
2 17 0
2 18 0
2 19 -2
2 20 -2
2 21 0
2 22 7
2 23 -7
2 24 2
2 25 -7
2 26 5
2 27 0

3 0 3
3 1 0
3 2 -4
3 3 -4
3 4 0
3 5 1
3 6 -2
3 7 -3
3 8 2
3 9 0
3 10 -21
3 11 0
3 12 0
3 13 -8
3 14 4
3 15 -5
3 16 6
3 17 -7
3 18 8
3 19 0
3 20 -2
3 21 1
3 22 10
3 23 0
3 24 0
3 25 2
3 26 0
3 27 5

4 0 0
4 1 -1
4 2 4
4 3 -7
4 4 0
4 5 3
4 6 1
4 7 1
4 8 1
4 9 106
4 10 140
4 11 201
4 12 181
4 13 139
4 14 240
4 15 249
4 16 205
4 17 163
4 18 145
4 19 119
4 20 25
4 21 -5
4 22 4
4 23 -2
4 24 21
4 25 -12
4 26 -1
4 27 -5

5 0 3
5 1 -13
5 2 -3
5 3 3
5 4 -11
5 5 -1
5 6 -2
5 7 -2
5 8 20
5 9 259
5 10 250
5 11 253
5 12 242
5 13 254
5 14 258
5 15 253
5 16 250
5 17 255
5 18 254
5 19 266
5 20 258
5 21 176
5 22 52
5 23 -11
5 24 -4
5 25 1
5 26 -1
5 27 1

6 0 0
6 1 0
6 2 -5
6 3 0
6 4 1
6 5 0
6 6 0
6 7 -7
6 8 5
6 9 194
6 10 240
6 11 239
6 12 259
6 13 263
6 14 252
6 15 186
6 16 152
6 17 155
6 18 155
6 19 140
6 20 228
6 21 247
6 22 247
6 23 52
6 24 0
6 25 -1
6 26 1
6 27 6

7 0 0
7 1 -9
7 2 -2
7 3 0
7 4 2
7 5 1
7 6 3
7 7 0
7 8 0
7 9 178
7 10 250
7 11 236
7 12 226
7 13 109
7 14 22
7 15 -4
7 16 2
7 17 -11
7 18 -14
7 19 2
7 20 13
7 21 12
7 22 143
7 23 150
7 24 -6
7 25 -1
7 26 1
7 27 6

8 0 2
8 1 0
8 2 -6
8 3 -2
8 4 6
8 5 7
8 6 -6
8 7 -4
8 8 23
8 9 252
8 10 255
8 11 246
8 12 76
8 13 3
8 14 -9
8 15 1
8 16 0
8 17 0
8 18 -1
8 19 -5
8 20 4
8 21 0
8 22 -1
8 23 0
8 24 1
8 25 -3
8 26 -7
8 27 4

9 0 4
9 1 -1
9 2 -10
9 3 4
9 4 -8
9 5 -4
9 6 -1
9 7 -7
9 8 115
9 9 248
9 10 261
9 11 156
9 12 -4
9 13 2
9 14 0
9 15 0
9 16 3
9 17 -2
9 18 -5
9 19 -1
9 20 0
9 21 -17
9 22 6
9 23 1
9 24 -4
9 25 -3
9 26 0
9 27 -7

10 0 -1
10 1 8
10 2 1
10 3 -7
10 4 0
10 5 2
10 6 0
10 7 3
10 8 187
10 9 253
10 10 246
10 11 192
10 12 118
10 13 121
10 14 78
10 15 4
10 16 -2
10 17 15
10 18 0
10 19 -4
10 20 13
10 21 2
10 22 6
10 23 2
10 24 -15
10 25 1
10 26 3
10 27 17

11 0 0
11 1 7
11 2 -1
11 3 -3
11 4 -5
11 5 0
11 6 -9
11 7 -4
11 8 240
11 9 250
11 10 250
11 11 253
11 12 246
11 13 247
11 14 252
11 15 202
11 16 156
11 17 110
11 18 51
11 19 34
11 20 0
11 21 -3
11 22 -4
11 23 -2
11 24 -7
11 25 0
11 26 -12
11 27 0

12 0 5
12 1 1
12 2 0
12 3 -2
12 4 4
12 5 2
12 6 16
12 7 -8
12 8 169
12 9 249
12 10 250
12 11 256
12 12 250
12 13 254
12 14 248
12 15 254
12 16 252
12 17 247
12 18 251
12 19 205
12 20 144
12 21 31
12 22 -10
12 23 -5
12 24 0
12 25 0
12 26 7
12 27 -1

13 0 -3
13 1 0
13 2 0
13 3 -2
13 4 1
13 5 -8
13 6 -8
13 7 -3
13 8 24
13 9 158
13 10 141
13 11 141
13 12 147
13 13 139
13 14 144
13 15 196
13 16 254
13 17 254
13 18 250
13 19 253
13 20 260
13 21 219
13 22 3
13 23 0
13 24 6
13 25 1
13 26 -7
13 27 0

14 0 1
14 1 0
14 2 1
14 3 -6
14 4 0
14 5 0
14 6 -3
14 7 5
14 8 -21
14 9 -7
14 10 -1
14 11 2
14 12 3
14 13 -3
14 14 -5
14 15 -1
14 16 0
14 17 34
14 18 125
14 19 241
14 20 254
14 21 240
14 22 17
14 23 -4
14 24 5
14 25 4
14 26 4
14 27 0

15 0 1
15 1 -3
15 2 -2
15 3 -5
15 4 6
15 5 1
15 6 4
15 7 0
15 8 4
15 9 -2
15 10 0
15 11 -1
15 12 -4
15 13 -3
15 14 3
15 15 2
15 16 0
15 17 -3
15 18 -2
15 19 169
15 20 249
15 21 249
15 22 104
15 23 0
15 24 -6
15 25 4
15 26 0
15 27 0

16 0 -8
16 1 -4
16 2 -4
16 3 -1
16 4 -22
16 5 1
16 6 0
16 7 10
16 8 0
16 9 5
16 10 2
16 11 0
16 12 0
16 13 -8
16 14 3
16 15 1
16 16 -11
16 17 1
16 18 0
16 19 159
16 20 252
16 21 243
16 22 141
16 23 -2
16 24 -2
16 25 -10
16 26 0
16 27 -8

17 0 0
17 1 0
17 2 -7
17 3 6
17 4 -11
17 5 -4
17 6 -2
17 7 -16
17 8 -3
17 9 -6
17 10 1
17 11 -5
17 12 4
17 13 -4
17 14 7
17 15 7
17 16 0
17 17 -5
17 18 2
17 19 169
17 20 246
17 21 247
17 22 96
17 23 1
17 24 2
17 25 -1
17 26 -4
17 27 3

18 0 2
18 1 2
18 2 2
18 3 0
18 4 2
18 5 11
18 6 -8
18 7 -21
18 8 5
18 9 48
18 10 54
18 11 23
18 12 0
18 13 15
18 14 -7
18 15 0
18 16 -1
18 17 -2
18 18 -5
18 19 170
18 20 248
18 21 242
18 22 -7
18 23 7
18 24 -2
18 25 12
18 26 -12
18 27 4

19 0 1
19 1 1
19 2 0
19 3 0
19 4 -4
19 5 2
19 6 0
19 7 31
19 8 109
19 9 231
19 10 249
19 11 222
19 12 180
19 13 90
19 14 82
19 15 76
19 16 -3
19 17 0
19 18 21
19 19 242
19 20 251
19 21 249
19 22 2
19 23 -2
19 24 0
19 25 2
19 26 -9
19 27 -5

20 0 1
20 1 -6
20 2 13
20 3 -4
20 4 10
20 5 -1
20 6 112
20 7 241
20 8 258
20 9 252
20 10 251
20 11 258
20 12 253
20 13 246
20 14 252
20 15 250
20 16 125
20 17 13
20 18 173
20 19 248
20 20 254
20 21 188
20 22 -6
20 23 -5
20 24 11
20 25 6
20 26 8
20 27 2

21 0 0
21 1 -14
21 2 0
21 3 0
21 4 -4
21 5 2
21 6 163
21 7 251
21 8 251
21 9 254
21 10 252
21 11 244
21 12 254
21 13 247
21 14 249
21 15 248
21 16 248
21 17 250
21 18 254
21 19 252
21 20 238
21 21 65
21 22 -1
21 23 0
21 24 13
21 25 13
21 26 -2
21 27 4

22 0 -7
22 1 7
22 2 2
22 3 0
22 4 2
22 5 2
22 6 15
22 7 105
22 8 189
22 9 257
22 10 250
22 11 252
22 12 255
22 13 262
22 14 258
22 15 247
22 16 250
22 17 249
22 18 259
22 19 242
22 20 116
22 21 0
22 22 1
22 23 -3
22 24 0
22 25 -5
22 26 4
22 27 -3

23 0 2
23 1 -8
23 2 -3
23 3 -2
23 4 -4
23 5 0
23 6 16
23 7 -5
23 8 -12
23 9 57
23 10 138
23 11 242
23 12 250
23 13 253
23 14 205
23 15 145
23 16 146
23 17 139
23 18 38
23 19 27
23 20 1
23 21 3
23 22 -8
23 23 -1
23 24 0
23 25 5
23 26 4
23 27 2

24 0 -3
24 1 0
24 2 0
24 3 -2
24 4 4
24 5 7
24 6 0
24 7 6
24 8 0
24 9 6
24 10 -10
24 11 1
24 12 0
24 13 -4
24 14 1
24 15 3
24 16 0
24 17 18
24 18 3
24 19 0
24 20 5
24 21 4
24 22 1
24 23 6
24 24 -1
24 25 2
24 26 -7
24 27 7

25 0 -10
25 1 6
25 2 0
25 3 -2
25 4 6
25 5 2
25 6 2
25 7 3
25 8 6
25 9 -3
25 10 -3
25 11 -9
25 12 -7
25 13 15
25 14 -2
25 15 14
25 16 1
25 17 3
25 18 2
25 19 0
25 20 1
25 21 2
25 22 0
25 23 4
25 24 0
25 25 -2
25 26 -2
25 27 -9

26 0 -1
26 1 0
26 2 -1
26 3 0
26 4 -1
26 5 -6
26 6 -1
26 7 -4
26 8 2
26 9 0
26 10 5
26 11 0
26 12 0
26 13 -1
26 14 0
26 15 0
26 16 10
26 17 0
26 18 -1
26 19 -3
26 20 -4
26 21 3
26 22 0
26 23 -23
26 24 8
26 25 0
26 26 1
26 27 3

27 0 0
27 1 -10
27 2 2
27 3 3
27 4 -1
27 5 -1
27 6 -1
27 7 13
27 8 0
27 9 0
27 10 -4
27 11 0
27 12 3
27 13 0
27 14 8
27 15 -1
27 16 4
27 17 -3
27 18 5
27 19 1
27 20 0
27 21 2
27 22 -1
27 23 1
27 24 2
27 25 0
27 26 -7
27 27 -2



==> figure_tem/dp5.txt <==
0 0 27
0 1 -11
0 2 13
0 3 -15
0 4 -14
0 5 42
0 6 -3
0 7 -9
0 8 -20
0 9 0
0 10 1
0 11 -47
0 12 77
0 13 -2
0 14 27
0 15 0
0 16 69
0 17 -2
0 18 -5
0 19 -62
0 20 14
0 21 1
0 22 -81
0 23 1
0 24 11
0 25 -83
0 26 -4
0 27 -18

1 0 -48
1 1 -21
1 2 44
1 3 -67
1 4 7
1 5 -45
1 6 -26
1 7 20
1 8 7
1 9 -52
1 10 -6
1 11 7
1 12 -56
1 13 -88
1 14 -10
1 15 45
1 16 0
1 17 27
1 18 -17
1 19 68
1 20 -16
1 21 0
1 22 4
1 23 29
1 24 -101
1 25 -11
1 26 0
1 27 -29

2 0 7
2 1 53
2 2 -1
2 3 -3
2 4 25
2 5 48
2 6 3
2 7 -17
2 8 -35
2 9 -1
2 10 22
2 11 -7
2 12 22
2 13 10
2 14 -4
2 15 25
2 16 -34
2 17 -33
2 18 -16
2 19 39
2 20 25
2 21 -93
2 22 2
2 23 0
2 24 68
2 25 0
2 26 -64
2 27 14

3 0 39
3 1 -22
3 2 2
3 3 8
3 4 -12
3 5 -5
3 6 -15
3 7 10
3 8 -32
3 9 48
3 10 10
3 11 -14
3 12 -61
3 13 16
3 14 -6
3 15 6
3 16 0
3 17 -9
3 18 30
3 19 67
3 20 -3
3 21 12
3 22 38
3 23 26
3 24 31
3 25 -53
3 26 -80
3 27 -21

4 0 50
4 1 4
4 2 11
4 3 138
4 4 -43
4 5 -15
4 6 44
4 7 -13
4 8 33
4 9 91
4 10 137
4 11 178
4 12 255
4 13 139
4 14 139
4 15 253
4 16 206
4 17 170
4 18 84
4 19 160
4 20 68
4 21 -41
4 22 20
4 23 -1
4 24 -55
4 25 -26
4 26 2
4 27 -1

5 0 -4
5 1 4
5 2 -10
5 3 8
5 4 8
5 5 -38
5 6 2
5 7 1
5 8 33
5 9 168
5 10 255
5 11 286
5 12 254
5 13 285
5 14 267
5 15 258
5 16 248
5 17 257
5 18 267
5 19 233
5 20 270
5 21 252
5 22 52
5 23 -19
5 24 120
5 25 -7
5 26 0
5 27 5

6 0 -22
6 1 29
6 2 -13
6 3 9
6 4 -5
6 5 3
6 6 13
6 7 -28
6 8 36
6 9 192
6 10 296
6 11 250
6 12 266
6 13 244
6 14 247
6 15 158
6 16 137
6 17 92
6 18 128
6 19 158
6 20 235
6 21 225
6 22 194
6 23 -19
6 24 16
6 25 75
6 26 -24
6 27 86

7 0 24
7 1 4
7 2 11
7 3 -5
7 4 -12
7 5 23
7 6 1
7 7 16
7 8 -50
7 9 192
7 10 258
7 11 324
7 12 240
7 13 137
7 14 59
7 15 -34
7 16 -16
7 17 -29
7 18 -22
7 19 -7
7 20 -58
7 21 48
7 22 174
7 23 85
7 24 2
7 25 -3
7 26 -43
7 27 2

8 0 21
8 1 -23
8 2 2
8 3 50
8 4 2
8 5 18
8 6 78
8 7 -22
8 8 17
8 9 255
8 10 231
8 11 242
8 12 90
8 13 -17
8 14 -142
8 15 29
8 16 -39
8 17 -11
8 18 10
8 19 -5
8 20 -33
8 21 15
8 22 16
8 23 -3
8 24 -48
8 25 0
8 26 22
8 27 35

9 0 23
9 1 -9
9 2 40
9 3 -3
9 4 14
9 5 -22
9 6 51
9 7 -71
9 8 129
9 9 225
9 10 368
9 11 68
9 12 -45
9 13 18
9 14 34
9 15 61
9 16 -4
9 17 43
9 18 9
9 19 -6
9 20 44
9 21 -24
9 22 26
9 23 20
9 24 1
9 25 -4
9 26 -14
9 27 11

10 0 2
10 1 7
10 2 -22
10 3 -8
10 4 3
10 5 37
10 6 -45
10 7 58
10 8 290
10 9 244
10 10 242
10 11 190
10 12 143
10 13 118
10 14 87
10 15 -24
10 16 -3
10 17 -61
10 18 -11
10 19 -11
10 20 0
10 21 -17
10 22 -5
10 23 43
10 24 35
10 25 -13
10 26 -23
10 27 -21

11 0 68
11 1 -25
11 2 -58
11 3 -15
11 4 10
11 5 -11
11 6 42
11 7 -6
11 8 241
11 9 252
11 10 246
11 11 250
11 12 264
11 13 194
11 14 244
11 15 193
11 16 127
11 17 109
11 18 27
11 19 12
11 20 2
11 21 -64
11 22 -4
11 23 47
11 24 -45
11 25 -25
11 26 0
11 27 -15

12 0 -8
12 1 0
12 2 -28
12 3 0
12 4 -7
12 5 21
12 6 -42
12 7 -8
12 8 149
12 9 274
12 10 220
12 11 245
12 12 265
12 13 233
12 14 233
12 15 283
12 16 256
12 17 257
12 18 252
12 19 185
12 20 162
12 21 34
12 22 -5
12 23 -36
12 24 31
12 25 -1
12 26 70
12 27 -7

13 0 0
13 1 -1
13 2 -35
13 3 20
13 4 12
13 5 -23
13 6 -34
13 7 5
13 8 -125
13 9 166
13 10 118
13 11 142
13 12 157
13 13 121
13 14 118
13 15 99
13 16 233
13 17 241
13 18 249
13 19 220
13 20 250
13 21 133
13 22 -22
13 23 93
13 24 3
13 25 13
13 26 6
13 27 32

14 0 83
14 1 -134
14 2 44
14 3 0
14 4 -30
14 5 -16
14 6 22
14 7 35
14 8 -54
14 9 0
14 10 0
14 11 5
14 12 43
14 13 6
14 14 -71
14 15 59
14 16 -42
14 17 37
14 18 85
14 19 337
14 20 257
14 21 321
14 22 2
14 23 0
14 24 -10
14 25 -34
14 26 36
14 27 12

15 0 -13
15 1 -16
15 2 14
15 3 -9
15 4 80
15 5 27
15 6 -10
15 7 -35
15 8 3
15 9 -9
15 10 4
15 11 55
15 12 -20
15 13 -3
15 14 19
15 15 -14
15 16 62
15 17 -6
15 18 -60
15 19 177
15 20 223
15 21 237
15 22 128
15 23 7
15 24 56
15 25 72
15 26 -33
15 27 -4

16 0 -20
16 1 20
16 2 -7
16 3 63
16 4 -9
16 5 -12
16 6 43
16 7 144
16 8 -9
16 9 3
16 10 -8
16 11 12
16 12 2
16 13 8
16 14 -17
16 15 -6
16 16 28
16 17 -53
16 18 10
16 19 161
16 20 234
16 21 249
16 22 169
16 23 59
16 24 -12
16 25 -15
16 26 -6
16 27 -46

17 0 83
17 1 -51
17 2 -58
17 3 -20
17 4 12
17 5 -28
17 6 -5
17 7 -32
17 8 17
17 9 -8
17 10 11
17 11 -101
17 12 -2
17 13 -17
17 14 9
17 15 -11
17 16 7
17 17 -4
17 18 -17
17 19 187
17 20 250
17 21 241
17 22 94
17 23 -32
17 24 -4
17 25 -3
17 26 16
17 27 1

18 0 -2
18 1 -21
18 2 -81
18 3 -14
18 4 35
18 5 -53
18 6 -53
18 7 23
18 8 -23
18 9 102
18 10 87
18 11 0
18 12 33
18 13 35
18 14 70
18 15 -7
18 16 27
18 17 -3
18 18 7
18 19 224
18 20 271
18 21 263
18 22 35
18 23 -2
18 24 0
18 25 -89
18 26 -4
18 27 -68

19 0 36
19 1 79
19 2 15
19 3 8
19 4 38
19 5 5
19 6 -4
19 7 11
19 8 103
19 9 279
19 10 197
19 11 206
19 12 166
19 13 90
19 14 97
19 15 44
19 16 -2
19 17 -28
19 18 45
19 19 243
19 20 244
19 21 241
19 22 34
19 23 5
19 24 -22
19 25 50
19 26 -26
19 27 4

20 0 -87
20 1 -7
20 2 23
20 3 -3
20 4 -39
20 5 7
20 6 113
20 7 191
20 8 252
20 9 276
20 10 243
20 11 273
20 12 261
20 13 270
20 14 275
20 15 218
20 16 53
20 17 55
20 18 231
20 19 156
20 20 330
20 21 163
20 22 66
20 23 49
20 24 -1
20 25 -36
20 26 0
20 27 -59

21 0 27
21 1 -157
21 2 -36
21 3 15
21 4 -18
21 5 0
21 6 157
21 7 276
21 8 224
21 9 253
21 10 295
21 11 245
21 12 212
21 13 208
21 14 237
21 15 250
21 16 271
21 17 171
21 18 249
21 19 229
21 20 247
21 21 57
21 22 -1
21 23 -6
21 24 -7
21 25 -5
21 26 -44
21 27 -19

22 0 11
22 1 -5
22 2 44
22 3 -3
22 4 18
22 5 -58
22 6 38
22 7 104
22 8 189
22 9 256
22 10 254
22 11 334
22 12 257
22 13 230
22 14 230
22 15 288
22 16 325
22 17 254
22 18 254
22 19 194
22 20 115
22 21 -8
22 22 39
22 23 12
22 24 40
22 25 -58
22 26 -113
22 27 36

23 0 -8
23 1 -13
23 2 -34
23 3 -45
23 4 -17
23 5 -5
23 6 5
23 7 28
23 8 -8
23 9 58
23 10 172
23 11 228
23 12 296
23 13 276
23 14 150
23 15 103
23 16 95
23 17 145
23 18 14
23 19 -59
23 20 -9
23 21 46
23 22 5
23 23 2
23 24 -49
23 25 85
23 26 -14
23 27 -2

24 0 6
24 1 11
24 2 -7
24 3 2
24 4 -35
24 5 -30
24 6 17
24 7 18
24 8 -5
24 9 0
24 10 5
24 11 117
24 12 -22
24 13 4
24 14 11
24 15 43
24 16 5
24 17 7
24 18 0
24 19 39
24 20 19
24 21 13
24 22 7
24 23 -94
24 24 -3
24 25 -30
24 26 -136
24 27 55

25 0 1
25 1 85
25 2 48
25 3 18
25 4 29
25 5 -64
25 6 -21
25 7 3
25 8 -50
25 9 -14
25 10 0
25 11 -39
25 12 1
25 13 -58
25 14 7
25 15 -14
25 16 -8
25 17 -45
25 18 -63
25 19 10
25 20 -6
25 21 3
25 22 13
25 23 -7
25 24 -22
25 25 -6
25 26 -32
25 27 -11

26 0 -1
26 1 24
26 2 32
26 3 0
26 4 -17
26 5 12
26 6 -40
26 7 42
26 8 -4
26 9 31
26 10 5
26 11 15
26 12 -14
26 13 -12
26 14 9
26 15 -19
26 16 55
26 17 0
26 18 -2
26 19 -8
26 20 -42
26 21 -8
26 22 -5
26 23 -8
26 24 -30
26 25 33
26 26 0
26 27 -34

27 0 -63
27 1 47
27 2 -4
27 3 -76
27 4 30
27 5 -86
27 6 -79
27 7 -19
27 8 -26
27 9 0
27 10 -13
27 11 -9
27 12 0
27 13 135
27 14 4
27 15 16
27 16 -29
27 17 -11
27 18 2
27 19 27
27 20 28
27 21 -12
27 22 4
27 23 -14
27 24 52
27 25 -12
27 26 83
27 27 17



==> figure_tem/dp6-50.txt <==
0 0 3
0 1 0
0 2 0
0 3 -1
0 4 0
0 5 3
0 6 0
0 7 5
0 8 16
0 9 -1
0 10 -7
0 11 -5
0 12 0
0 13 7
0 14 1
0 15 12
0 16 3
0 17 -2
0 18 3
0 19 0
0 20 7
0 21 -9
0 22 -10
0 23 3
0 24 -14
0 25 1
0 26 -2
0 27 4

1 0 -2
1 1 -1
1 2 2
1 3 0
1 4 2
1 5 0
1 6 1
1 7 0
1 8 4
1 9 0
1 10 1
1 11 6
1 12 12
1 13 3
1 14 8
1 15 11
1 16 2
1 17 6
1 18 1
1 19 -1
1 20 -4
1 21 0
1 22 0
1 23 -14
1 24 -4
1 25 0
1 26 1
1 27 -6

2 0 0
2 1 4
2 2 -5
2 3 -8
2 4 3
2 5 -3
2 6 -10
2 7 9
2 8 6
2 9 -7
2 10 0
2 11 0
2 12 -3
2 13 6
2 14 -1
2 15 -4
2 16 0
2 17 -7
2 18 3
2 19 0
2 20 0
2 21 -4
2 22 -1
2 23 9
2 24 1
2 25 5
2 26 -4
2 27 5

3 0 0
3 1 5
3 2 -4
3 3 0
3 4 0
3 5 3
3 6 8
3 7 10
3 8 -6
3 9 0
3 10 -6
3 11 -4
3 12 2
3 13 -10
3 14 1
3 15 3
3 16 1
3 17 -1
3 18 -10
3 19 -12
3 20 -1
3 21 6
3 22 -2
3 23 -4
3 24 -1
3 25 -7
3 26 0
3 27 1

4 0 1
4 1 -3
4 2 3
4 3 7
4 4 -12
4 5 -4
4 6 0
4 7 1
4 8 -3
4 9 36
4 10 188
4 11 186
4 12 89
4 13 1
4 14 -10
4 15 -2
4 16 4
4 17 -2
4 18 4
4 19 0
4 20 -4
4 21 -4
4 22 0
4 23 -9
4 24 -1
4 25 0
4 26 -2
4 27 -2

5 0 0
5 1 -5
5 2 1
5 3 -11
5 4 7
5 5 8
5 6 -1
5 7 5
5 8 -10
5 9 182
5 10 249
5 11 254
5 12 231
5 13 23
5 14 -10
5 15 0
5 16 -1
5 17 6
5 18 2
5 19 0
5 20 -12
5 21 -4
5 22 -6
5 23 -2
5 24 -5
5 25 2
5 26 7
5 27 -1

6 0 0
6 1 1
6 2 -9
6 3 0
6 4 -3
6 5 3
6 6 3
6 7 2
6 8 72
6 9 226
6 10 247
6 11 244
6 12 248
6 13 52
6 14 0
6 15 0
6 16 -7
6 17 -9
6 18 -2
6 19 5
6 20 -10
6 21 -3
6 22 17
6 23 0
6 24 0
6 25 7
6 26 -4
6 27 -2

7 0 3
7 1 -1
7 2 -3
7 3 -10
7 4 -8
7 5 2
7 6 5
7 7 0
7 8 183
7 9 254
7 10 258
7 11 253
7 12 260
7 13 160
7 14 5
7 15 1
7 16 -18
7 17 -1
7 18 0
7 19 10
7 20 2
7 21 -3
7 22 -1
7 23 1
7 24 -5
7 25 12
7 26 1
7 27 4

8 0 1
8 1 -2
8 2 0
8 3 9
8 4 -20
8 5 1
8 6 2
8 7 2
8 8 187
8 9 262
8 10 256
8 11 252
8 12 232
8 13 250
8 14 -5
8 15 -6
8 16 0
8 17 -1
8 18 0
8 19 -1
8 20 4
8 21 -2
8 22 5
8 23 16
8 24 -8
8 25 4
8 26 -2
8 27 -1

9 0 3
9 1 13
9 2 1
9 3 13
9 4 7
9 5 0
9 6 -5
9 7 -4
9 8 183
9 9 253
9 10 255
9 11 196
9 12 186
9 13 218
9 14 -3
9 15 -1
9 16 -4
9 17 12
9 18 -12
9 19 0
9 20 -11
9 21 0
9 22 0
9 23 -7
9 24 -9
9 25 0
9 26 0
9 27 8

10 0 5
10 1 -9
10 2 7
10 3 4
10 4 -8
10 5 5
10 6 -2
10 7 -7
10 8 189
10 9 254
10 10 254
10 11 80
10 12 -1
10 13 4
10 14 1
10 15 -5
10 16 -2
10 17 6
10 18 0
10 19 5
10 20 2
10 21 -6
10 22 0
10 23 3
10 24 1
10 25 8
10 26 -1
10 27 13

11 0 -5
11 1 -1
11 2 3
11 3 3
11 4 6
11 5 1
11 6 0
11 7 -2
11 8 185
11 9 260
11 10 258
11 11 62
11 12 5
11 13 8
11 14 -1
11 15 -4
11 16 -1
11 17 -4
11 18 9
11 19 7
11 20 -1
11 21 0
11 22 -6
11 23 2
11 24 8
11 25 -1
11 26 -6
11 27 8

12 0 -1
12 1 -3
12 2 2
12 3 -1
12 4 -1
12 5 5
12 6 10
12 7 -4
12 8 187
12 9 250
12 10 242
12 11 23
12 12 0
12 13 -4
12 14 -1
12 15 0
12 16 -19
12 17 -3
12 18 0
12 19 1
12 20 1
12 21 -7
12 22 0
12 23 0
12 24 2
12 25 10
12 26 -1
12 27 -1

13 0 -6
13 1 0
13 2 0
13 3 -2
13 4 -2
13 5 4
13 6 5
13 7 14
13 8 133
13 9 253
13 10 257
13 11 81
13 12 -3
13 13 9
13 14 0
13 15 2
13 16 0
13 17 1
13 18 -5
13 19 -7
13 20 1
13 21 5
13 22 -10
13 23 -8
13 24 -4
13 25 -3
13 26 -1
13 27 -1

14 0 -1
14 1 0
14 2 0
14 3 0
14 4 6
14 5 0
14 6 3
14 7 3
14 8 98
14 9 250
14 10 266
14 11 248
14 12 51
14 13 0
14 14 5
14 15 -1
14 16 4
14 17 -11
14 18 5
14 19 -2
14 20 69
14 21 139
14 22 113
14 23 11
14 24 1
14 25 0
14 26 0
14 27 0

15 0 0
15 1 -7
15 2 -13
15 3 -3
15 4 0
15 5 0
15 6 10
15 7 -1
15 8 31
15 9 246
15 10 256
15 11 254
15 12 103
15 13 2
15 14 -1
15 15 -16
15 16 5
15 17 5
15 18 -12
15 19 110
15 20 255
15 21 255
15 22 252
15 23 56
15 24 -10
15 25 9
15 26 -5
15 27 3

16 0 1
16 1 3
16 2 -1
16 3 0
16 4 3
16 5 -13
16 6 0
16 7 7
16 8 -21
16 9 137
16 10 230
16 11 250
16 12 190
16 13 1
16 14 0
16 15 0
16 16 4
16 17 -13
16 18 51
16 19 249
16 20 259
16 21 257
16 22 255
16 23 87
16 24 1
16 25 4
16 26 4
16 27 9

17 0 -8
17 1 -2
17 2 2
17 3 0
17 4 6
17 5 1
17 6 -12
17 7 -4
17 8 0
17 9 7
17 10 116
17 11 257
17 12 239
17 13 201
17 14 137
17 15 50
17 16 86
17 17 78
17 18 219
17 19 255
17 20 253
17 21 254
17 22 256
17 23 19
17 24 -2
17 25 6
17 26 5
17 27 6

18 0 3
18 1 3
18 2 -7
18 3 -5
18 4 -4
18 5 0
18 6 5
18 7 3
18 8 -2
18 9 12
18 10 34
18 11 181
18 12 255
18 13 242
18 14 257
18 15 261
18 16 256
18 17 252
18 18 246
18 19 251
18 20 249
18 21 228
18 22 49
18 23 4
18 24 -5
18 25 -2
18 26 -5
18 27 -10

19 0 7
19 1 2
19 2 0
19 3 0
19 4 2
19 5 0
19 6 0
19 7 2
19 8 -2
19 9 2
19 10 -5
19 11 39
19 12 234
19 13 243
19 14 251
19 15 244
19 16 252
19 17 254
19 18 257
19 19 256
19 20 220
19 21 66
19 22 -2
19 23 7
19 24 4
19 25 -7
19 26 -6
19 27 7

20 0 1
20 1 1
20 2 -4
20 3 13
20 4 -3
20 5 -13
20 6 -3
20 7 6
20 8 2
20 9 4
20 10 0
20 11 -5
20 12 13
20 13 65
20 14 158
20 15 137
20 16 203
20 17 186
20 18 256
20 19 256
20 20 186
20 21 7
20 22 0
20 23 0
20 24 -3
20 25 0
20 26 12
20 27 -5

21 0 2
21 1 0
21 2 0
21 3 -4
21 4 -3
21 5 2
21 6 0
21 7 0
21 8 -4
21 9 9
21 10 -6
21 11 1
21 12 -3
21 13 -3
21 14 0
21 15 2
21 16 6
21 17 108
21 18 262
21 19 253
21 20 172
21 21 -6
21 22 0
21 23 6
21 24 -3
21 25 1
21 26 2
21 27 3

22 0 -14
22 1 4
22 2 -2
22 3 -5
22 4 3
22 5 5
22 6 1
22 7 10
22 8 1
22 9 1
22 10 4
22 11 -5
22 12 0
22 13 0
22 14 -5
22 15 2
22 16 -2
22 17 8
22 18 222
22 19 251
22 20 177
22 21 -14
22 22 5
22 23 0
22 24 4
22 25 -4
22 26 -1
22 27 -2

23 0 7
23 1 -1
23 2 -1
23 3 -2
23 4 0
23 5 2
23 6 4
23 7 -5
23 8 -2
23 9 1
23 10 6
23 11 -10
23 12 6
23 13 4
23 14 -2
23 15 -1
23 16 -6
23 17 -1
23 18 38
23 19 215
23 20 189
23 21 -5
23 22 0
23 23 0
23 24 -3
23 25 0
23 26 -4
23 27 -2

24 0 6
24 1 0
24 2 5
24 3 -4
24 4 0
24 5 -1
24 6 -7
24 7 6
24 8 1
24 9 -2
24 10 -8
24 11 5
24 12 5
24 13 16
24 14 1
24 15 0
24 16 -10
24 17 -3
24 18 5
24 19 -2
24 20 5
24 21 -1
24 22 4
24 23 -14
24 24 0
24 25 8
24 26 -4
24 27 -3

25 0 -6
25 1 3
25 2 2
25 3 2
25 4 -1
25 5 -9
25 6 -4
25 7 1
25 8 0
25 9 -2
25 10 -3
25 11 -3
25 12 -4
25 13 1
25 14 -4
25 15 -1
25 16 9
25 17 -13
25 18 7
25 19 0
25 20 0
25 21 -1
25 22 13
25 23 0
25 24 22
25 25 8
25 26 4
25 27 -5

26 0 0
26 1 1
26 2 0
26 3 2
26 4 -2
26 5 5
26 6 8
26 7 0
26 8 2
26 9 -2
26 10 -2
26 11 8
26 12 1
26 13 -1
26 14 -11
26 15 -2
26 16 8
26 17 -1
26 18 -2
26 19 4
26 20 6
26 21 14
26 22 -3
26 23 0
26 24 1
26 25 18
26 26 -9
26 27 1

27 0 -4
27 1 -1
27 2 0
27 3 3
27 4 -1
27 5 -1
27 6 2
27 7 3
27 8 3
27 9 6
27 10 -4
27 11 1
27 12 -5
27 13 0
27 14 3
27 15 -6
27 16 -2
27 17 5
27 18 -7
27 19 0
27 20 6
27 21 -5
27 22 1
27 23 1
27 24 -10
27 25 15
27 26 1
27 27 1



==> figure_tem/dp6.txt <==
0 0 -16
0 1 13
0 2 -25
0 3 60
0 4 -49
0 5 3
0 6 -16
0 7 -5
0 8 -32
0 9 -19
0 10 0
0 11 34
0 12 15
0 13 54
0 14 -34
0 15 -19
0 16 -69
0 17 9
0 18 65
0 19 -38
0 20 63
0 21 105
0 22 12
0 23 -62
0 24 -4
0 25 10
0 26 -7
0 27 0

1 0 12
1 1 7
1 2 23
1 3 -5
1 4 0
1 5 15
1 6 -48
1 7 -9
1 8 6
1 9 -24
1 10 -16
1 11 -2
1 12 -110
1 13 0
1 14 23
1 15 -14
1 16 18
1 17 -11
1 18 12
1 19 -13
1 20 41
1 21 -37
1 22 32
1 23 43
1 24 -12
1 25 -32
1 26 0
1 27 -54

2 0 11
2 1 20
2 2 7
2 3 17
2 4 37
2 5 -22
2 6 12
2 7 0
2 8 13
2 9 16
2 10 13
2 11 -2
2 12 37
2 13 29
2 14 25
2 15 -5
2 16 27
2 17 14
2 18 7
2 19 2
2 20 -15
2 21 -42
2 22 -26
2 23 -26
2 24 20
2 25 -43
2 26 -38
2 27 -27

3 0 -29
3 1 -1
3 2 -35
3 3 -10
3 4 -94
3 5 43
3 6 -11
3 7 -33
3 8 -10
3 9 41
3 10 7
3 11 26
3 12 -6
3 13 34
3 14 -19
3 15 -5
3 16 -35
3 17 12
3 18 -18
3 19 2
3 20 -18
3 21 -38
3 22 6
3 23 5
3 24 -25
3 25 -35
3 26 -1
3 27 -13

4 0 -11
4 1 11
4 2 -1
4 3 13
4 4 -76
4 5 -15
4 6 10
4 7 -12
4 8 8
4 9 11
4 10 173
4 11 27
4 12 158
4 13 -11
4 14 -20
4 15 24
4 16 -21
4 17 -34
4 18 -4
4 19 0
4 20 3
4 21 7
4 22 -48
4 23 -19
4 24 41
4 25 7
4 26 -12
4 27 -83

5 0 -22
5 1 30
5 2 -7
5 3 33
5 4 22
5 5 -29
5 6 -11
5 7 -20
5 8 -17
5 9 194
5 10 230
5 11 218
5 12 196
5 13 39
5 14 -34
5 15 10
5 16 49
5 17 -131
5 18 -25
5 19 -42
5 20 -16
5 21 -16
5 22 17
5 23 31
5 24 36
5 25 -16
5 26 -23
5 27 37

6 0 -8
6 1 28
6 2 -34
6 3 -41
6 4 -24
6 5 10
6 6 33
6 7 3
6 8 68
6 9 173
6 10 221
6 11 243
6 12 273
6 13 -5
6 14 -18
6 15 64
6 16 16
6 17 -70
6 18 -25
6 19 -7
6 20 41
6 21 -2
6 22 -63
6 23 4
6 24 9
6 25 150
6 26 -24
6 27 -32

7 0 0
7 1 4
7 2 5
7 3 -22
7 4 -13
7 5 -16
7 6 -7
7 7 11
7 8 191
7 9 251
7 10 253
7 11 242
7 12 222
7 13 175
7 14 -29
7 15 6
7 16 2
7 17 -18
7 18 -27
7 19 23
7 20 -92
7 21 94
7 22 -8
7 23 13
7 24 66
7 25 23
7 26 28
7 27 -7

8 0 114
8 1 -25
8 2 9
8 3 0
8 4 -20
8 5 12
8 6 -17
8 7 -1
8 8 158
8 9 298
8 10 291
8 11 245
8 12 239
8 13 242
8 14 9
8 15 9
8 16 -8
8 17 24
8 18 10
8 19 -45
8 20 -15
8 21 14
8 22 -4
8 23 -7
8 24 -40
8 25 19
8 26 18
8 27 5

9 0 11
9 1 -2
9 2 26
9 3 -76
9 4 -15
9 5 -7
9 6 28
9 7 -26
9 8 214
9 9 263
9 10 208
9 11 220
9 12 130
9 13 160
9 14 17
9 15 -19
9 16 -27
9 17 -80
9 18 32
9 19 -5
9 20 61
9 21 13
9 22 4
9 23 -2
9 24 -56
9 25 -39
9 26 14
9 27 27

10 0 31
10 1 -46
10 2 4
10 3 25
10 4 -20
10 5 -35
10 6 -2
10 7 -42
10 8 191
10 9 154
10 10 249
10 11 61
10 12 -6
10 13 26
10 14 -15
10 15 -30
10 16 43
10 17 41
10 18 3
10 19 13
10 20 6
10 21 5
10 22 -32
10 23 -3
10 24 -12
10 25 -34
10 26 30
10 27 24

11 0 43
11 1 -8
11 2 32
11 3 19
11 4 -81
11 5 -11
11 6 3
11 7 -14
11 8 197
11 9 220
11 10 229
11 11 63
11 12 0
11 13 12
11 14 19
11 15 39
11 16 16
11 17 2
11 18 17
11 19 -17
11 20 -2
11 21 -29
11 22 22
11 23 -7
11 24 8
11 25 65
11 26 -5
11 27 20

12 0 -42
12 1 -11
12 2 6
12 3 -9
12 4 -36
12 5 20
12 6 -2
12 7 -70
12 8 220
12 9 216
12 10 245
12 11 3
12 12 -26
12 13 1
12 14 -12
12 15 -16
12 16 -63
12 17 29
12 18 7
12 19 25
12 20 -25
12 21 -40
12 22 4
12 23 59
12 24 -87
12 25 -6
12 26 0
12 27 -10

13 0 -22
13 1 -8
13 2 3
13 3 -32
13 4 -8
13 5 9
13 6 107
13 7 -20
13 8 100
13 9 244
13 10 251
13 11 58
13 12 -16
13 13 -52
13 14 -54
13 15 20
13 16 6
13 17 3
13 18 -1
13 19 -5
13 20 26
13 21 -57
13 22 -21
13 23 0
13 24 -53
13 25 -19
13 26 3
13 27 -23

14 0 -8
14 1 30
14 2 0
14 3 -48
14 4 0
14 5 -5
14 6 -4
14 7 -18
14 8 42
14 9 288
14 10 226
14 11 239
14 12 64
14 13 20
14 14 9
14 15 0
14 16 20
14 17 -7
14 18 3
14 19 63
14 20 62
14 21 103
14 22 55
14 23 18
14 24 -79
14 25 11
14 26 23
14 27 -13

15 0 -91
15 1 6
15 2 9
15 3 -94
15 4 -22
15 5 -5
15 6 -24
15 7 15
15 8 44
15 9 302
15 10 259
15 11 238
15 12 202
15 13 -5
15 14 -11
15 15 -4
15 16 28
15 17 -40
15 18 -7
15 19 76
15 20 235
15 21 270
15 22 249
15 23 60
15 24 10
15 25 -67
15 26 30
15 27 -80

16 0 -20
16 1 2
16 2 -18
16 3 8
16 4 124
16 5 -33
16 6 67
16 7 14
16 8 -39
16 9 141
16 10 263
16 11 236
16 12 213
16 13 19
16 14 -17
16 15 -21
16 16 9
16 17 -86
16 18 123
16 19 282
16 20 261
16 21 260
16 22 254
16 23 118
16 24 6
16 25 -8
16 26 64
16 27 -19

17 0 -5
17 1 -2
17 2 0
17 3 42
17 4 -61
17 5 2
17 6 27
17 7 -4
17 8 17
17 9 0
17 10 243
17 11 265
17 12 236
17 13 253
17 14 149
17 15 61
17 16 119
17 17 75
17 18 223
17 19 240
17 20 277
17 21 256
17 22 228
17 23 60
17 24 15
17 25 17
17 26 -9
17 27 13

18 0 -29
18 1 12
18 2 50
18 3 -50
18 4 11
18 5 57
18 6 -20
18 7 -46
18 8 -31
18 9 -139
18 10 121
18 11 127
18 12 275
18 13 315
18 14 216
18 15 183
18 16 259
18 17 271
18 18 252
18 19 305
18 20 193
18 21 234
18 22 -2
18 23 -22
18 24 9
18 25 99
18 26 -39
18 27 77

19 0 -25
19 1 21
19 2 7
19 3 32
19 4 20
19 5 -20
19 6 87
19 7 91
19 8 -28
19 9 147
19 10 22
19 11 60
19 12 201
19 13 254
19 14 383
19 15 247
19 16 223
19 17 274
19 18 288
19 19 233
19 20 219
19 21 23
19 22 49
19 23 -1
19 24 35
19 25 31
19 26 -127
19 27 -63

20 0 -7
20 1 -7
20 2 16
20 3 -32
20 4 -76
20 5 -5
20 6 24
20 7 1
20 8 -3
20 9 23
20 10 -42
20 11 -36
20 12 2
20 13 71
20 14 101
20 15 134
20 16 168
20 17 217
20 18 261
20 19 272
20 20 125
20 21 14
20 22 19
20 23 -54
20 24 -41
20 25 2
20 26 0
20 27 0

21 0 -28
21 1 29
21 2 -21
21 3 0
21 4 -5
21 5 4
21 6 71
21 7 2
21 8 -81
21 9 5
21 10 4
21 11 35
21 12 1
21 13 -9
21 14 11
21 15 20
21 16 4
21 17 88
21 18 248
21 19 237
21 20 192
21 21 11
21 22 -7
21 23 11
21 24 -17
21 25 52
21 26 35
21 27 85

22 0 -23
22 1 -2
22 2 6
22 3 7
22 4 3
22 5 -52
22 6 1
22 7 -1
22 8 14
22 9 7
22 10 10
22 11 -14
22 12 -32
22 13 33
22 14 7
22 15 -13
22 16 -2
22 17 44
22 18 247
22 19 207
22 20 222
22 21 -45
22 22 -3
22 23 -12
22 24 -7
22 25 0
22 26 -51
22 27 1

23 0 -11
23 1 20
23 2 21
23 3 40
23 4 11
23 5 -48
23 6 -18
23 7 8
23 8 -6
23 9 11
23 10 26
23 11 -55
23 12 22
23 13 6
23 14 60
23 15 -31
23 16 1
23 17 -20
23 18 77
23 19 174
23 20 169
23 21 27
23 22 36
23 23 1
23 24 93
23 25 -7
23 26 8
23 27 42

24 0 2
24 1 10
24 2 -23
24 3 -33
24 4 -20
24 5 45
24 6 25
24 7 -19
24 8 -16
24 9 1
24 10 -11
24 11 -24
24 12 28
24 13 49
24 14 -19
24 15 3
24 16 -73
24 17 20
24 18 0
24 19 20
24 20 -20
24 21 3
24 22 -37
24 23 -13
24 24 -13
24 25 4
24 26 51
24 27 -102

25 0 36
25 1 -18
25 2 2
25 3 -10
25 4 18
25 5 -5
25 6 -12
25 7 -36
25 8 -6
25 9 -39
25 10 -3
25 11 101
25 12 57
25 13 -8
25 14 -5
25 15 -4
25 16 14
25 17 50
25 18 -2
25 19 13
25 20 0
25 21 12
25 22 -9
25 23 1
25 24 -10
25 25 17
25 26 -4
25 27 78

26 0 21
26 1 -17
26 2 0
26 3 46
26 4 -16
26 5 27
26 6 -94
26 7 -5
26 8 -8
26 9 1
26 10 134
26 11 34
26 12 3
26 13 -11
26 14 26
26 15 48
26 16 6
26 17 -3
26 18 -2
26 19 10
26 20 98
26 21 -55
26 22 -27
26 23 -37
26 24 22
26 25 -50
26 26 56
26 27 -1

27 0 -3
27 1 -43
27 2 34
27 3 -17
27 4 -2
27 5 44
27 6 -17
27 7 9
27 8 1
27 9 43
27 10 5
27 11 12
27 12 -41
27 13 23
27 14 48
27 15 46
27 16 43
27 17 3
27 18 -16
27 19 22
27 20 37
27 21 20
27 22 11
27 23 -16
27 24 -4
27 25 -23
27 26 7
27 27 -63



==> figure_tem/dp7-50.txt <==
0 0 -1
0 1 0
0 2 2
0 3 0
0 4 2
0 5 -3
0 6 1
0 7 -1
0 8 0
0 9 2
0 10 3
0 11 -2
0 12 -2
0 13 4
0 14 0
0 15 -3
0 16 0
0 17 2
0 18 9
0 19 -2
0 20 12
0 21 0
0 22 3
0 23 -3
0 24 14
0 25 0
0 26 0
0 27 -2

1 0 2
1 1 0
1 2 5
1 3 0
1 4 11
1 5 -1
1 6 4
1 7 -3
1 8 0
1 9 0
1 10 -1
1 11 -2
1 12 -1
1 13 0
1 14 0
1 15 11
1 16 4
1 17 3
1 18 2
1 19 0
1 20 0
1 21 6
1 22 1
1 23 -6
1 24 -1
1 25 -2
1 26 4
1 27 -9

2 0 11
2 1 0
2 2 1
2 3 1
2 4 5
2 5 0
2 6 -6
2 7 -1
2 8 -1
2 9 1
2 10 0
2 11 -9
2 12 0
2 13 -2
2 14 -6
2 15 0
2 16 -1
2 17 -1
2 18 1
2 19 -15
2 20 2
2 21 -1
2 22 -3
2 23 -1
2 24 20
2 25 0
2 26 0
2 27 -1

3 0 3
3 1 -2
3 2 3
3 3 1
3 4 0
3 5 -5
3 6 -8
3 7 -5
3 8 4
3 9 1
3 10 -2
3 11 -13
3 12 0
3 13 3
3 14 -2
3 15 -3
3 16 -3
3 17 -1
3 18 2
3 19 -5
3 20 0
3 21 -13
3 22 -2
3 23 5
3 24 15
3 25 -4
3 26 -2
3 27 -5

4 0 -1
4 1 0
4 2 0
4 3 4
4 4 0
4 5 1
4 6 1
4 7 -3
4 8 0
4 9 -2
4 10 0
4 11 13
4 12 4
4 13 1
4 14 3
4 15 8
4 16 3
4 17 7
4 18 -4
4 19 -2
4 20 -4
4 21 -3
4 22 -17
4 23 -4
4 24 1
4 25 -3
4 26 20
4 27 0

5 0 -9
5 1 -11
5 2 -6
5 3 0
5 4 -14
5 5 -2
5 6 2
5 7 2
5 8 -4
5 9 9
5 10 13
5 11 1
5 12 -3
5 13 1
5 14 -10
5 15 0
5 16 6
5 17 0
5 18 0
5 19 0
5 20 -31
5 21 -1
5 22 -14
5 23 2
5 24 11
5 25 9
5 26 -4
5 27 4

6 0 10
6 1 1
6 2 0
6 3 1
6 4 -2
6 5 0
6 6 0
6 7 0
6 8 0
6 9 -4
6 10 1
6 11 7
6 12 0
6 13 1
6 14 -2
6 15 2
6 16 0
6 17 -12
6 18 5
6 19 10
6 20 2
6 21 -1
6 22 -2
6 23 0
6 24 -3
6 25 -2
6 26 0
6 27 5

7 0 6
7 1 0
7 2 0
7 3 0
7 4 108
7 5 142
7 6 76
7 7 97
7 8 143
7 9 140
7 10 139
7 11 142
7 12 141
7 13 141
7 14 137
7 15 217
7 16 210
7 17 140
7 18 136
7 19 53
7 20 -10
7 21 -1
7 22 17
7 23 6
7 24 0
7 25 0
7 26 -15
7 27 0

8 0 6
8 1 -7
8 2 -6
8 3 37
8 4 231
8 5 246
8 6 243
8 7 249
8 8 263
8 9 256
8 10 250
8 11 242
8 12 254
8 13 259
8 14 252
8 15 250
8 16 255
8 17 263
8 18 248
8 19 208
8 20 56
8 21 1
8 22 -1
8 23 4
8 24 0
8 25 0
8 26 2
8 27 15

9 0 -3
9 1 3
9 2 -8
9 3 63
9 4 257
9 5 266
9 6 251
9 7 244
9 8 257
9 9 250
9 10 255
9 11 253
9 12 250
9 13 252
9 14 252
9 15 248
9 16 250
9 17 255
9 18 237
9 19 252
9 20 55
9 21 -3
9 22 -1
9 23 -6
9 24 0
9 25 0
9 26 -6
9 27 0

10 0 0
10 1 -1
10 2 -7
10 3 14
10 4 82
10 5 202
10 6 139
10 7 134
10 8 140
10 9 140
10 10 24
10 11 28
10 12 36
10 13 25
10 14 22
10 15 28
10 16 101
10 17 245
10 18 252
10 19 253
10 20 53
10 21 0
10 22 0
10 23 -5
10 24 -3
10 25 -5
10 26 -10
10 27 -1

11 0 15
11 1 -1
11 2 -3
11 3 -2
11 4 -4
11 5 0
11 6 1
11 7 0
11 8 -3
11 9 0
11 10 8
11 11 3
11 12 -11
11 13 1
11 14 6
11 15 0
11 16 107
11 17 258
11 18 260
11 19 252
11 20 61
11 21 3
11 22 -6
11 23 4
11 24 11
11 25 0
11 26 0
11 27 -6

12 0 0
12 1 1
12 2 3
12 3 -8
12 4 6
12 5 -3
12 6 0
12 7 -1
12 8 3
12 9 -3
12 10 -3
12 11 4
12 12 0
12 13 -4
12 14 8
12 15 2
12 16 159
12 17 251
12 18 253
12 19 211
12 20 13
12 21 -2
12 22 -3
12 23 0
12 24 1
12 25 -8
12 26 0
12 27 0

13 0 -2
13 1 2
13 2 2
13 3 4
13 4 1
13 5 -4
13 6 0
13 7 10
13 8 -13
13 9 -1
13 10 -5
13 11 0
13 12 2
13 13 4
13 14 1
13 15 4
13 16 201
13 17 243
13 18 242
13 19 108
13 20 7
13 21 -1
13 22 1
13 23 14
13 24 -4
13 25 -2
13 26 -3
13 27 10

14 0 2
14 1 -7
14 2 5
14 3 3
14 4 3
14 5 -2
14 6 9
14 7 -18
14 8 1
14 9 0
14 10 -8
14 11 -1
14 12 4
14 13 3
14 14 -5
14 15 50
14 16 257
14 17 249
14 18 255
14 19 94
14 20 -8
14 21 -5
14 22 0
14 23 9
14 24 13
14 25 -1
14 26 8
14 27 -8

15 0 -8
15 1 11
15 2 -8
15 3 -13
15 4 0
15 5 -2
15 6 4
15 7 -1
15 8 4
15 9 -1
15 10 3
15 11 2
15 12 -4
15 13 -16
15 14 5
15 15 119
15 16 252
15 17 250
15 18 225
15 19 4
15 20 0
15 21 0
15 22 0
15 23 2
15 24 1
15 25 -1
15 26 4
15 27 0

16 0 0
16 1 0
16 2 0
16 3 6
16 4 -4
16 5 -2
16 6 -7
16 7 9
16 8 -1
16 9 -3
16 10 0
16 11 3
16 12 -5
16 13 0
16 14 4
16 15 165
16 16 254
16 17 250
16 18 152
16 19 -4
16 20 1
16 21 1
16 22 10
16 23 -3
16 24 3
16 25 0
16 26 0
16 27 8

17 0 1
17 1 -10
17 2 4
17 3 0
17 4 5
17 5 2
17 6 -2
17 7 1
17 8 3
17 9 -4
17 10 0
17 11 6
17 12 1
17 13 0
17 14 4
17 15 168
17 16 259
17 17 252
17 18 76
17 19 6
17 20 -14
17 21 -4
17 22 -9
17 23 -6
17 24 -7
17 25 -2
17 26 -2
17 27 -12

18 0 0
18 1 6
18 2 0
18 3 3
18 4 0
18 5 -9
18 6 -6
18 7 7
18 8 0
18 9 -3
18 10 -1
18 11 10
18 12 -3
18 13 -10
18 14 27
18 15 244
18 16 251
18 17 244
18 18 -2
18 19 5
18 20 -6
18 21 0
18 22 7
18 23 4
18 24 -15
18 25 1
18 26 -3
18 27 -1

19 0 2
19 1 -4
19 2 2
19 3 0
19 4 -4
19 5 -7
19 6 3
19 7 -13
19 8 0
19 9 0
19 10 -4
19 11 0
19 12 -4
19 13 4
19 14 40
19 15 256
19 16 249
19 17 253
19 18 -2
19 19 0
19 20 -1
19 21 -13
19 22 1
19 23 0
19 24 9
19 25 -2
19 26 9
19 27 0

20 0 0
20 1 2
20 2 3
20 3 -3
20 4 9
20 5 0
20 6 -4
20 7 13
20 8 1
20 9 0
20 10 -2
20 11 2
20 12 0
20 13 0
20 14 145
20 15 255
20 16 250
20 17 252
20 18 -3
20 19 0
20 20 -4
20 21 3
20 22 -6
20 23 1
20 24 -10
20 25 0
20 26 -6
20 27 0

21 0 -1
21 1 -21
21 2 1
21 3 -5
21 4 3
21 5 4
21 6 1
21 7 1
21 8 13
21 9 0
21 10 0
21 11 -1
21 12 1
21 13 0
21 14 169
21 15 245
21 16 250
21 17 165
21 18 0
21 19 -1
21 20 -5
21 21 -5
21 22 -4
21 23 0
21 24 0
21 25 1
21 26 -14
21 27 0

22 0 -24
22 1 -9
22 2 -5
22 3 -2
22 4 0
22 5 0
22 6 0
22 7 3
22 8 -7
22 9 3
22 10 -1
22 11 -2
22 12 0
22 13 8
22 14 253
22 15 247
22 16 254
22 17 135
22 18 -4
22 19 -4
22 20 -3
22 21 0
22 22 3
22 23 4
22 24 3
22 25 -4
22 26 -3
22 27 1

23 0 0
23 1 2
23 2 0
23 3 0
23 4 2
23 5 -7
23 6 0
23 7 0
23 8 1
23 9 -1
23 10 -12
23 11 -1
23 12 -10
23 13 -3
23 14 199
23 15 248
23 16 249
23 17 139
23 18 3
23 19 15
23 20 -1
23 21 -14
23 22 2
23 23 3
23 24 -3
23 25 -3
23 26 -11
23 27 14

24 0 -4
24 1 -2
24 2 1
24 3 0
24 4 0
24 5 0
24 6 -1
24 7 -4
24 8 6
24 9 -16
24 10 4
24 11 2
24 12 0
24 13 8
24 14 149
24 15 253
24 16 253
24 17 143
24 18 0
24 19 0
24 20 -4
24 21 3
24 22 0
24 23 4
24 24 -5
24 25 -27
24 26 3
24 27 -12

25 0 -15
25 1 -3
25 2 14
25 3 5
25 4 -2
25 5 -7
25 6 0
25 7 6
25 8 0
25 9 3
25 10 4
25 11 2
25 12 -2
25 13 -5
25 14 60
25 15 252
25 16 249
25 17 221
25 18 120
25 19 -1
25 20 -4
25 21 9
25 22 1
25 23 1
25 24 0
25 25 -6
25 26 8
25 27 4

26 0 2
26 1 9
26 2 6
26 3 1
26 4 4
26 5 -1
26 6 2
26 7 2
26 8 3
26 9 4
26 10 1
26 11 0
26 12 -4
26 13 0
26 14 4
26 15 101
26 16 224
26 17 259
26 18 80
26 19 5
26 20 -1
26 21 2
26 22 -9
26 23 1
26 24 0
26 25 15
26 26 7
26 27 0

27 0 0
27 1 10
27 2 1
27 3 3
27 4 -4
27 5 -3
27 6 -20
27 7 11
27 8 2
27 9 0
27 10 5
27 11 4
27 12 0
27 13 2
27 14 -2
27 15 0
27 16 -1
27 17 10
27 18 0
27 19 0
27 20 -3
27 21 -5
27 22 0
27 23 -4
27 24 -10
27 25 -1
27 26 -6
27 27 2



==> figure_tem/dp7.txt <==
0 0 2
0 1 -15
0 2 -7
0 3 -12
0 4 4
0 5 -4
0 6 -14
0 7 61
0 8 13
0 9 -7
0 10 8
0 11 0
0 12 32
0 13 0
0 14 -29
0 15 24
0 16 -16
0 17 2
0 18 -3
0 19 49
0 20 -37
0 21 -30
0 22 -19
0 23 59
0 24 62
0 25 8
0 26 -72
0 27 5

1 0 9
1 1 13
1 2 -21
1 3 8
1 4 -25
1 5 11
1 6 0
1 7 9
1 8 -53
1 9 43
1 10 25
1 11 12
1 12 34
1 13 -36
1 14 57
1 15 16
1 16 127
1 17 85
1 18 -6
1 19 -26
1 20 33
1 21 -1
1 22 -31
1 23 13
1 24 -4
1 25 91
1 26 -28
1 27 -13

2 0 -24
2 1 136
2 2 -10
2 3 -10
2 4 3
2 5 11
2 6 76
2 7 14
2 8 27
2 9 8
2 10 13
2 11 10
2 12 -16
2 13 -51
2 14 12
2 15 -9
2 16 -45
2 17 -5
2 18 -21
2 19 29
2 20 39
2 21 23
2 22 73
2 23 -41
2 24 -4
2 25 44
2 26 40
2 27 42

3 0 -7
3 1 -124
3 2 -77
3 3 -215
3 4 48
3 5 47
3 6 3
3 7 -13
3 8 13
3 9 -76
3 10 -2
3 11 -15
3 12 2
3 13 13
3 14 -8
3 15 8
3 16 16
3 17 -14
3 18 -4
3 19 -67
3 20 40
3 21 -157
3 22 24
3 23 -53
3 24 -4
3 25 9
3 26 -11
3 27 -17

4 0 -13
4 1 -3
4 2 9
4 3 -38
4 4 31
4 5 19
4 6 17
4 7 14
4 8 -25
4 9 20
4 10 59
4 11 -1
4 12 35
4 13 -23
4 14 -5
4 15 -39
4 16 -16
4 17 53
4 18 0
4 19 -3
4 20 -50
4 21 -7
4 22 66
4 23 -1
4 24 41
4 25 -9
4 26 -26
4 27 10

5 0 11
5 1 7
5 2 9
5 3 41
5 4 -30
5 5 28
5 6 13
5 7 9
5 8 -15
5 9 -16
5 10 -6
5 11 -3
5 12 -12
5 13 0
5 14 -29
5 15 -7
5 16 109
5 17 -41
5 18 26
5 19 -23
5 20 -35
5 21 -7
5 22 11
5 23 -5
5 24 -11
5 25 15
5 26 -3
5 27 99

6 0 -46
6 1 3
6 2 32
6 3 -38
6 4 15
6 5 75
6 6 30
6 7 -14
6 8 -3
6 9 -34
6 10 0
6 11 -2
6 12 -56
6 13 80
6 14 -16
6 15 -2
6 16 3
6 17 -53
6 18 1
6 19 -76
6 20 -33
6 21 87
6 22 -13
6 23 -11
6 24 29
6 25 -5
6 26 2
6 27 69

7 0 5
7 1 0
7 2 8
7 3 -17
7 4 105
7 5 100
7 6 98
7 7 95
7 8 93
7 9 115
7 10 85
7 11 195
7 12 144
7 13 157
7 14 135
7 15 267
7 16 224
7 17 132
7 18 154
7 19 25
7 20 38
7 21 55
7 22 60
7 23 -34
7 24 -31
7 25 8
7 26 7
7 27 -3

8 0 -2
8 1 0
8 2 -3
8 3 14
8 4 233
8 5 191
8 6 313
8 7 304
8 8 250
8 9 246
8 10 278
8 11 294
8 12 252
8 13 250
8 14 209
8 15 238
8 16 220
8 17 260
8 18 266
8 19 132
8 20 24
8 21 -3
8 22 0
8 23 -60
8 24 -32
8 25 5
8 26 -36
8 27 -3

9 0 -14
9 1 13
9 2 54
9 3 53
9 4 278
9 5 282
9 6 197
9 7 223
9 8 241
9 9 272
9 10 247
9 11 284
9 12 275
9 13 259
9 14 282
9 15 239
9 16 264
9 17 241
9 18 349
9 19 181
9 20 55
9 21 48
9 22 25
9 23 -26
9 24 11
9 25 -32
9 26 -28
9 27 -79

10 0 -21
10 1 44
10 2 -5
10 3 11
10 4 56
10 5 196
10 6 234
10 7 120
10 8 151
10 9 134
10 10 58
10 11 55
10 12 2
10 13 18
10 14 -2
10 15 16
10 16 125
10 17 246
10 18 309
10 19 253
10 20 3
10 21 14
10 22 11
10 23 -17
10 24 0
10 25 13
10 26 27
10 27 -36

11 0 -36
11 1 -23
11 2 -59
11 3 50
11 4 -42
11 5 -20
11 6 6
11 7 21
11 8 13
11 9 3
11 10 12
11 11 16
11 12 -5
11 13 -37
11 14 9
11 15 -5
11 16 57
11 17 269
11 18 239
11 19 245
11 20 43
11 21 -2
11 22 0
11 23 -39
11 24 -6
11 25 -37
11 26 83
11 27 14

12 0 -36
12 1 30
12 2 -46
12 3 -42
12 4 -44
12 5 38
12 6 7
12 7 -45
12 8 66
12 9 76
12 10 0
12 11 25
12 12 -21
12 13 4
12 14 41
12 15 27
12 16 220
12 17 228
12 18 292
12 19 186
12 20 -159
12 21 23
12 22 -20
12 23 11
12 24 -10
12 25 -123
12 26 -26
12 27 -39

13 0 18
13 1 -39
13 2 7
13 3 1
13 4 35
13 5 -20
13 6 -5
13 7 -41
13 8 42
13 9 -1
13 10 -22
13 11 1
13 12 -149
13 13 -3
13 14 29
13 15 -24
13 16 202
13 17 296
13 18 203
13 19 139
13 20 5
13 21 -42
13 22 -1
13 23 6
13 24 8
13 25 61
13 26 -4
13 27 -7

14 0 -11
14 1 -29
14 2 -16
14 3 8
14 4 62
14 5 -39
14 6 -28
14 7 -22
14 8 -14
14 9 8
14 10 21
14 11 14
14 12 56
14 13 -16
14 14 8
14 15 44
14 16 225
14 17 291
14 18 237
14 19 67
14 20 -8
14 21 -74
14 22 -15
14 23 92
14 24 -32
14 25 -90
14 26 -38
14 27 19

15 0 -7
15 1 29
15 2 3
15 3 1
15 4 38
15 5 59
15 6 -52
15 7 3
15 8 0
15 9 13
15 10 6
15 11 0
15 12 -13
15 13 28
15 14 -43
15 15 132
15 16 236
15 17 340
15 18 234
15 19 21
15 20 50
15 21 40
15 22 -6
15 23 3
15 24 -5
15 25 12
15 26 0
15 27 -3

16 0 52
16 1 155
16 2 -17
16 3 -146
16 4 24
16 5 34
16 6 -16
16 7 19
16 8 8
16 9 -68
16 10 49
16 11 -57
16 12 53
16 13 -2
16 14 13
16 15 160
16 16 203
16 17 254
16 18 134
16 19 -1
16 20 9
16 21 3
16 22 -19
16 23 -27
16 24 86
16 25 30
16 26 -3
16 27 14

17 0 11
17 1 7
17 2 14
17 3 43
17 4 -12
17 5 18
17 6 2
17 7 102
17 8 -38
17 9 -16
17 10 5
17 11 73
17 12 29
17 13 -7
17 14 -3
17 15 227
17 16 149
17 17 352
17 18 96
17 19 -36
17 20 -27
17 21 -22
17 22 -34
17 23 34
17 24 28
17 25 24
17 26 31
17 27 -31

18 0 -19
18 1 -11
18 2 30
18 3 -4
18 4 -1
18 5 11
18 6 1
18 7 7
18 8 -18
18 9 -25
18 10 -26
18 11 72
18 12 1
18 13 92
18 14 32
18 15 238
18 16 299
18 17 294
18 18 37
18 19 56
18 20 -11
18 21 19
18 22 -28
18 23 -4
18 24 -4
18 25 37
18 26 2
18 27 55

19 0 44
19 1 -28
19 2 -14
19 3 62
19 4 15
19 5 -22
19 6 7
19 7 -7
19 8 1
19 9 22
19 10 -41
19 11 21
19 12 35
19 13 14
19 14 74
19 15 235
19 16 195
19 17 265
19 18 -5
19 19 -13
19 20 -80
19 21 11
19 22 15
19 23 8
19 24 41
19 25 -6
19 26 15
19 27 -9

20 0 16
20 1 -49
20 2 13
20 3 -30
20 4 115
20 5 -13
20 6 -16
20 7 32
20 8 10
20 9 -11
20 10 -17
20 11 33
20 12 -6
20 13 9
20 14 98
20 15 262
20 16 217
20 17 289
20 18 5
20 19 -26
20 20 -5
20 21 20
20 22 -51
20 23 9
20 24 30
20 25 -22
20 26 -21
20 27 -16

21 0 -50
21 1 -112
21 2 4
21 3 -6
21 4 19
21 5 0
21 6 16
21 7 -5
21 8 41
21 9 19
21 10 -24
21 11 -31
21 12 -29
21 13 60
21 14 167
21 15 265
21 16 294
21 17 128
21 18 1
21 19 -13
21 20 -2
21 21 -57
21 22 -55
21 23 -8
21 24 26
21 25 -70
21 26 7
21 27 -4

22 0 -6
22 1 6
22 2 -39
22 3 -16
22 4 32
22 5 6
22 6 -31
22 7 13
22 8 -32
22 9 -40
22 10 17
22 11 -30
22 12 28
22 13 45
22 14 206
22 15 277
22 16 302
22 17 113
22 18 -12
22 19 17
22 20 -30
22 21 -34
22 22 86
22 23 46
22 24 27
22 25 38
22 26 2
22 27 30

23 0 3
23 1 19
23 2 -24
23 3 -6
23 4 -3
23 5 61
23 6 3
23 7 -48
23 8 12
23 9 0
23 10 -15
23 11 18
23 12 54
23 13 -93
23 14 184
23 15 254
23 16 246
23 17 166
23 18 -9
23 19 -16
23 20 -52
23 21 2
23 22 21
23 23 -29
23 24 78
23 25 -1
23 26 32
23 27 94

24 0 43
24 1 -6
24 2 46
24 3 34
24 4 -5
24 5 6
24 6 30
24 7 -18
24 8 -1
24 9 -54
24 10 -2
24 11 54
24 12 1
24 13 36
24 14 160
24 15 246
24 16 282
24 17 159
24 18 -8
24 19 -21
24 20 -2
24 21 -60
24 22 -38
24 23 8
24 24 18
24 25 34
24 26 -27
24 27 -13

25 0 -32
25 1 -15
25 2 3
25 3 21
25 4 -12
25 5 14
25 6 -12
25 7 -28
25 8 21
25 9 -8
25 10 -18
25 11 7
25 12 -2
25 13 85
25 14 98
25 15 229
25 16 315
25 17 211
25 18 33
25 19 4
25 20 -41
25 21 -9
25 22 -45
25 23 -7
25 24 -13
25 25 -87
25 26 -32
25 27 19

26 0 -2
26 1 50
26 2 -6
26 3 -10
26 4 -8
26 5 12
26 6 9
26 7 -30
26 8 -49
26 9 29
26 10 17
26 11 9
26 12 -2
26 13 30
26 14 -3
26 15 89
26 16 215
26 17 254
26 18 83
26 19 5
26 20 -29
26 21 -11
26 22 48
26 23 -26
26 24 56
26 25 -17
26 26 0
26 27 0

27 0 -59
27 1 10
27 2 21
27 3 1
27 4 -17
27 5 1
27 6 43
27 7 8
27 8 -30
27 9 30
27 10 -49
27 11 12
27 12 -11
27 13 2
27 14 2
27 15 17
27 16 -6
27 17 16
27 18 89
27 19 7
27 20 33
27 21 7
27 22 82
27 23 24
27 24 -18
27 25 5
27 26 15
27 27 1



==> figure_tem/dp8-50.txt <==
0 0 -2
0 1 0
0 2 -16
0 3 -1
0 4 -2
0 5 2
0 6 -4
0 7 27
0 8 -9
0 9 0
0 10 -2
0 11 -5
0 12 0
0 13 -3
0 14 0
0 15 4
0 16 -3
0 17 3
0 18 -5
0 19 0
0 20 0
0 21 0
0 22 7
0 23 0
0 24 6
0 25 0
0 26 0
0 27 -6

1 0 7
1 1 1
1 2 16
1 3 3
1 4 0
1 5 -6
1 6 -2
1 7 2
1 8 3
1 9 -2
1 10 0
1 11 -5
1 12 3
1 13 -1
1 14 -3
1 15 0
1 16 0
1 17 -2
1 18 0
1 19 1
1 20 -6
1 21 0
1 22 -2
1 23 7
1 24 0
1 25 3
1 26 -3
1 27 -1

2 0 3
2 1 5
2 2 1
2 3 -4
2 4 0
2 5 -3
2 6 0
2 7 -11
2 8 -1
2 9 -10
2 10 0
2 11 -3
2 12 5
2 13 -8
2 14 5
2 15 -5
2 16 2
2 17 0
2 18 -7
2 19 -3
2 20 -1
2 21 5
2 22 0
2 23 18
2 24 6
2 25 1
2 26 0
2 27 7

3 0 -1
3 1 0
3 2 5
3 3 -4
3 4 2
3 5 0
3 6 0
3 7 -2
3 8 -2
3 9 0
3 10 -11
3 11 -2
3 12 0
3 13 3
3 14 0
3 15 14
3 16 -4
3 17 0
3 18 0
3 19 10
3 20 5
3 21 1
3 22 3
3 23 0
3 24 7
3 25 2
3 26 1
3 27 1

4 0 0
4 1 0
4 2 -6
4 3 -1
4 4 0
4 5 3
4 6 -18
4 7 4
4 8 8
4 9 0
4 10 -11
4 11 0
4 12 -2
4 13 6
4 14 3
4 15 -2
4 16 14
4 17 -1
4 18 1
4 19 2
4 20 0
4 21 -3
4 22 1
4 23 -14
4 24 1
4 25 0
4 26 5
4 27 0

5 0 7
5 1 -10
5 2 0
5 3 0
5 4 -3
5 5 4
5 6 5
5 7 -3
5 8 0
5 9 0
5 10 2
5 11 5
5 12 0
5 13 4
5 14 3
5 15 -2
5 16 -2
5 17 13
5 18 -2
5 19 -1
5 20 0
5 21 -18
5 22 3
5 23 2
5 24 1
5 25 0
5 26 -7
5 27 0

6 0 0
6 1 -5
6 2 -2
6 3 2
6 4 5
6 5 6
6 6 -5
6 7 10
6 8 0
6 9 -2
6 10 95
6 11 220
6 12 256
6 13 254
6 14 164
6 15 11
6 16 -2
6 17 -1
6 18 13
6 19 87
6 20 260
6 21 130
6 22 47
6 23 0
6 24 1
6 25 -1
6 26 -13
6 27 9

7 0 8
7 1 2
7 2 1
7 3 -3
7 4 -1
7 5 1
7 6 0
7 7 0
7 8 0
7 9 113
7 10 252
7 11 249
7 12 254
7 13 251
7 14 248
7 15 16
7 16 0
7 17 3
7 18 63
7 19 246
7 20 251
7 21 264
7 22 131
7 23 1
7 24 -1
7 25 5
7 26 3
7 27 -4

8 0 -1
8 1 -2
8 2 -15
8 3 2
8 4 15
8 5 0
8 6 -12
8 7 15
8 8 27
8 9 204
8 10 253
8 11 243
8 12 250
8 13 254
8 14 262
8 15 158
8 16 -7
8 17 -1
8 18 135
8 19 253
8 20 248
8 21 245
8 22 125
8 23 0
8 24 5
8 25 1
8 26 2
8 27 3

9 0 1
9 1 5
9 2 -2
9 3 7
9 4 9
9 5 -2
9 6 -8
9 7 27
9 8 212
9 9 252
9 10 258
9 11 250
9 12 226
9 13 91
9 14 220
9 15 10
9 16 8
9 17 146
9 18 241
9 19 255
9 20 257
9 21 188
9 22 24
9 23 0
9 24 -9
9 25 1
9 26 3
9 27 1

10 0 -3
10 1 -4
10 2 -1
10 3 -3
10 4 0
10 5 -3
10 6 -5
10 7 125
10 8 248
10 9 250
10 10 253
10 11 233
10 12 47
10 13 0
10 14 60
10 15 106
10 16 21
10 17 250
10 18 254
10 19 248
10 20 190
10 21 14
10 22 9
10 23 4
10 24 -2
10 25 3
10 26 11
10 27 4

11 0 -3
11 1 0
11 2 0
11 3 14
11 4 -4
11 5 3
11 6 0
11 7 123
11 8 252
11 9 252
11 10 249
11 11 61
11 12 5
11 13 0
11 14 0
11 15 32
11 16 214
11 17 249
11 18 225
11 19 59
11 20 -1
11 21 0
11 22 8
11 23 7
11 24 5
11 25 3
11 26 -1
11 27 -4

12 0 9
12 1 7
12 2 -7
12 3 5
12 4 5
12 5 -2
12 6 1
12 7 124
12 8 272
12 9 254
12 10 254
12 11 62
12 12 1
12 13 -3
12 14 24
12 15 216
12 16 248
12 17 259
12 18 184
12 19 -3
12 20 0
12 21 -11
12 22 5
12 23 2
12 24 -4
12 25 4
12 26 -2
12 27 5

13 0 14
13 1 0
13 2 -6
13 3 -17
13 4 3
13 5 3
13 6 13
13 7 123
13 8 253
13 9 250
13 10 244
13 11 157
13 12 65
13 13 29
13 14 209
13 15 252
13 16 255
13 17 250
13 18 103
13 19 -1
13 20 -3
13 21 0
13 22 -10
13 23 -12
13 24 -1
13 25 0
13 26 -6
13 27 2

14 0 6
14 1 16
14 2 -5
14 3 -1
14 4 7
14 5 -4
14 6 -4
14 7 13
14 8 192
14 9 253
14 10 252
14 11 250
14 12 237
14 13 127
14 14 250
14 15 248
14 16 251
14 17 220
14 18 18
14 19 -2
14 20 -3
14 21 5
14 22 4
14 23 5
14 24 2
14 25 3
14 26 6
14 27 5

15 0 8
15 1 0
15 2 0
15 3 5
15 4 -4
15 5 0
15 6 -1
15 7 0
15 8 30
15 9 193
15 10 250
15 11 251
15 12 248
15 13 257
15 14 247
15 15 258
15 16 231
15 17 25
15 18 -2
15 19 0
15 20 2
15 21 3
15 22 0
15 23 0
15 24 0
15 25 2
15 26 3
15 27 1

16 0 0
16 1 1
16 2 19
16 3 -2
16 4 -9
16 5 6
16 6 -5
16 7 1
16 8 -24
16 9 104
16 10 251
16 11 259
16 12 255
16 13 256
16 14 252
16 15 254
16 16 221
16 17 0
16 18 0
16 19 -1
16 20 -4
16 21 -9
16 22 13
16 23 -6
16 24 -6
16 25 6
16 26 15
16 27 0

17 0 0
17 1 9
17 2 4
17 3 6
17 4 -4
17 5 0
17 6 3
17 7 8
17 8 6
17 9 0
17 10 70
17 11 210
17 12 248
17 13 248
17 14 258
17 15 249
17 16 119
17 17 6
17 18 7
17 19 -1
17 20 -7
17 21 9
17 22 -10
17 23 -7
17 24 0
17 25 6
17 26 8
17 27 0

18 0 4
18 1 -2
18 2 2
18 3 0
18 4 -5
18 5 0
18 6 0
18 7 1
18 8 0
18 9 -15
18 10 4
18 11 191
18 12 249
18 13 246
18 14 250
18 15 246
18 16 216
18 17 -1
18 18 -1
18 19 -7
18 20 -4
18 21 2
18 22 -3
18 23 2
18 24 0
18 25 0
18 26 -4
18 27 3

19 0 0
19 1 -3
19 2 2
19 3 3
19 4 1
19 5 0
19 6 -1
19 7 2
19 8 2
19 9 0
19 10 6
19 11 187
19 12 252
19 13 239
19 14 249
19 15 252
19 16 216
19 17 28
19 18 3
19 19 1
19 20 -15
19 21 0
19 22 5
19 23 0
19 24 8
19 25 1
19 26 -1
19 27 14

20 0 -4
20 1 7
20 2 -3
20 3 4
20 4 -4
20 5 0
20 6 -1
20 7 1
20 8 7
20 9 0
20 10 59
20 11 226
20 12 251
20 13 261
20 14 251
20 15 251
20 16 246
20 17 124
20 18 7
20 19 1
20 20 1
20 21 -12
20 22 -9
20 23 7
20 24 -21
20 25 3
20 26 0
20 27 -3

21 0 -13
21 1 1
21 2 -3
21 3 -2
21 4 14
21 5 6
21 6 2
21 7 -19
21 8 1
21 9 4
21 10 32
21 11 217
21 12 255
21 13 250
21 14 264
21 15 251
21 16 242
21 17 131
21 18 -1
21 19 0
21 20 0
21 21 -6
21 22 -1
21 23 -8
21 24 0
21 25 -4
21 26 0
21 27 4

22 0 0
22 1 2
22 2 0
22 3 5
22 4 11
22 5 4
22 6 0
22 7 5
22 8 -1
22 9 1
22 10 19
22 11 209
22 12 255
22 13 260
22 14 253
22 15 253
22 16 252
22 17 110
22 18 0
22 19 1
22 20 -1
22 21 -2
22 22 3
22 23 0
22 24 -4
22 25 2
22 26 1
22 27 -4

23 0 2
23 1 0
23 2 -3
23 3 2
23 4 0
23 5 -2
23 6 6
23 7 0
23 8 0
23 9 10
23 10 0
23 11 195
23 12 251
23 13 252
23 14 251
23 15 254
23 16 222
23 17 2
23 18 0
23 19 9
23 20 -1
23 21 1
23 22 3
23 23 9
23 24 6
23 25 0
23 26 -3
23 27 -1

24 0 7
24 1 7
24 2 1
24 3 0
24 4 -3
24 5 1
24 6 12
24 7 0
24 8 -1
24 9 0
24 10 6
24 11 43
24 12 182
24 13 243
24 14 257
24 15 253
24 16 180
24 17 1
24 18 -7
24 19 13
24 20 -6
24 21 -5
24 22 0
24 23 0
24 24 -2
24 25 -9
24 26 -8
24 27 1

25 0 0
25 1 -3
25 2 -9
25 3 -4
25 4 -1
25 5 3
25 6 1
25 7 0
25 8 9
25 9 -4
25 10 -1
25 11 -3
25 12 -7
25 13 93
25 14 194
25 15 68
25 16 14
25 17 12
25 18 1
25 19 0
25 20 -6
25 21 -12
25 22 -4
25 23 -2
25 24 -7
25 25 5
25 26 -3
25 27 1

26 0 1
26 1 -2
26 2 -6
26 3 -4
26 4 -4
26 5 -8
26 6 1
26 7 -10
26 8 -2
26 9 3
26 10 8
26 11 -2
26 12 6
26 13 -3
26 14 -5
26 15 3
26 16 10
26 17 -1
26 18 -11
26 19 -3
26 20 1
26 21 0
26 22 0
26 23 -3
26 24 1
26 25 -1
26 26 -5
26 27 0

27 0 -2
27 1 1
27 2 7
27 3 -8
27 4 8
27 5 0
27 6 5
27 7 5
27 8 4
27 9 -2
27 10 2
27 11 -8
27 12 0
27 13 -2
27 14 -2
27 15 -15
27 16 0
27 17 3
27 18 0
27 19 13
27 20 5
27 21 1
27 22 6
27 23 4
27 24 -4
27 25 5
27 26 -3
27 27 3



==> figure_tem/dp8.txt <==
0 0 -28
0 1 -5
0 2 -8
0 3 1
0 4 15
0 5 -5
0 6 -14
0 7 9
0 8 50
0 9 -22
0 10 1
0 11 -20
0 12 -31
0 13 -27
0 14 -71
0 15 35
0 16 -6
0 17 -20
0 18 -2
0 19 17
0 20 5
0 21 -35
0 22 -24
0 23 -40
0 24 -41
0 25 -10
0 26 21
0 27 23

1 0 13
1 1 -39
1 2 23
1 3 50
1 4 21
1 5 -8
1 6 1
1 7 -1
1 8 -29
1 9 -73
1 10 -35
1 11 -1
1 12 5
1 13 -73
1 14 -9
1 15 4
1 16 -8
1 17 52
1 18 -9
1 19 -7
1 20 16
1 21 -20
1 22 -6
1 23 -14
1 24 -7
1 25 22
1 26 -81
1 27 -47

2 0 -55
2 1 -61
2 2 -7
2 3 40
2 4 23
2 5 -40
2 6 -42
2 7 -35
2 8 -2
2 9 2
2 10 18
2 11 21
2 12 6
2 13 -45
2 14 2
2 15 28
2 16 32
2 17 0
2 18 9
2 19 -1
2 20 0
2 21 -18
2 22 -10
2 23 -10
2 24 -54
2 25 33
2 26 61
2 27 -3

3 0 15
3 1 52
3 2 -17
3 3 -3
3 4 -28
3 5 2
3 6 28
3 7 25
3 8 -32
3 9 0
3 10 2
3 11 71
3 12 -10
3 13 -120
3 14 -2
3 15 43
3 16 34
3 17 43
3 18 46
3 19 -11
3 20 -16
3 21 -63
3 22 -33
3 23 -7
3 24 -29
3 25 0
3 26 -4
3 27 41

4 0 -82
4 1 19
4 2 40
4 3 -14
4 4 -2
4 5 11
4 6 15
4 7 -2
4 8 9
4 9 20
4 10 32
4 11 54
4 12 -48
4 13 3
4 14 9
4 15 18
4 16 -3
4 17 57
4 18 26
4 19 35
4 20 -7
4 21 -22
4 22 -11
4 23 -1
4 24 46
4 25 16
4 26 8
4 27 -16

5 0 5
5 1 30
5 2 92
5 3 10
5 4 10
5 5 -1
5 6 0
5 7 -5
5 8 32
5 9 25
5 10 2
5 11 -5
5 12 76
5 13 29
5 14 -52
5 15 -45
5 16 -31
5 17 -4
5 18 -10
5 19 -11
5 20 -38
5 21 -17
5 22 11
5 23 -15
5 24 -54
5 25 2
5 26 -15
5 27 92

6 0 -49
6 1 46
6 2 -1
6 3 -45
6 4 41
6 5 13
6 6 -68
6 7 -34
6 8 0
6 9 -8
6 10 -107
6 11 166
6 12 253
6 13 238
6 14 153
6 15 56
6 16 -41
6 17 -6
6 18 68
6 19 166
6 20 261
6 21 149
6 22 22
6 23 3
6 24 4
6 25 9
6 26 32
6 27 14

7 0 19
7 1 -9
7 2 -3
7 3 -3
7 4 5
7 5 -20
7 6 27
7 7 10
7 8 0
7 9 158
7 10 217
7 11 240
7 12 236
7 13 242
7 14 244
7 15 29
7 16 21
7 17 -10
7 18 75
7 19 136
7 20 250
7 21 306
7 22 95
7 23 -18
7 24 -18
7 25 -5
7 26 -17
7 27 69

8 0 20
8 1 19
8 2 -4
8 3 74
8 4 -7
8 5 -8
8 6 -7
8 7 -118
8 8 29
8 9 200
8 10 279
8 11 246
8 12 297
8 13 274
8 14 245
8 15 144
8 16 19
8 17 -32
8 18 157
8 19 249
8 20 261
8 21 424
8 22 145
8 23 -33
8 24 16
8 25 1
8 26 22
8 27 -29

9 0 0
9 1 -79
9 2 56
9 3 26
9 4 33
9 5 -53
9 6 1
9 7 23
9 8 240
9 9 256
9 10 270
9 11 309
9 12 231
9 13 68
9 14 320
9 15 40
9 16 45
9 17 128
9 18 262
9 19 244
9 20 315
9 21 165
9 22 68
9 23 -1
9 24 6
9 25 -35
9 26 -8
9 27 26

10 0 7
10 1 -9
10 2 17
10 3 86
10 4 7
10 5 7
10 6 -31
10 7 159
10 8 242
10 9 283
10 10 292
10 11 229
10 12 0
10 13 48
10 14 53
10 15 81
10 16 91
10 17 213
10 18 295
10 19 268
10 20 190
10 21 37
10 22 0
10 23 26
10 24 10
10 25 77
10 26 6
10 27 39

11 0 0
11 1 -28
11 2 -17
11 3 -15
11 4 -36
11 5 109
11 6 -23
11 7 114
11 8 255
11 9 301
11 10 247
11 11 68
11 12 60
11 13 77
11 14 18
11 15 71
11 16 144
11 17 188
11 18 181
11 19 96
11 20 67
11 21 65
11 22 -50
11 23 63
11 24 7
11 25 -53
11 26 -20
11 27 9

12 0 31
12 1 -28
12 2 -15
12 3 61
12 4 30
12 5 -2
12 6 13
12 7 144
12 8 270
12 9 229
12 10 297
12 11 182
12 12 37
12 13 -25
12 14 66
12 15 226
12 16 230
12 17 209
12 18 176
12 19 50
12 20 -67
12 21 11
12 22 -41
12 23 2
12 24 83
12 25 18
12 26 -2
12 27 -42

13 0 -3
13 1 24
13 2 135
13 3 36
13 4 -7
13 5 -79
13 6 8
13 7 140
13 8 256
13 9 238
13 10 273
13 11 167
13 12 125
13 13 54
13 14 165
13 15 217
13 16 268
13 17 270
13 18 100
13 19 37
13 20 -9
13 21 3
13 22 6
13 23 -24
13 24 -47
13 25 40
13 26 0
13 27 6

14 0 8
14 1 -14
14 2 -10
14 3 -44
14 4 26
14 5 28
14 6 -73
14 7 -123
14 8 191
14 9 276
14 10 197
14 11 250
14 12 255
14 13 157
14 14 291
14 15 249
14 16 228
14 17 198
14 18 29
14 19 5
14 20 -29
14 21 -31
14 22 -8
14 23 11
14 24 29
14 25 -26
14 26 60
14 27 15

15 0 17
15 1 63
15 2 -17
15 3 14
15 4 -11
15 5 -9
15 6 15
15 7 -16
15 8 25
15 9 221
15 10 259
15 11 244
15 12 273
15 13 323
15 14 224
15 15 283
15 16 306
15 17 45
15 18 0
15 19 0
15 20 11
15 21 14
15 22 9
15 23 0
15 24 -3
15 25 -6
15 26 34
15 27 10

16 0 -64
16 1 -5
16 2 13
16 3 -10
16 4 -39
16 5 -84
16 6 11
16 7 24
16 8 21
16 9 39
16 10 269
16 11 244
16 12 236
16 13 247
16 14 238
16 15 259
16 16 222
16 17 -3
16 18 -42
16 19 39
16 20 26
16 21 36
16 22 -17
16 23 -85
16 24 11
16 25 19
16 26 -14
16 27 42

17 0 64
17 1 2
17 2 7
17 3 29
17 4 14
17 5 25
17 6 -11
17 7 10
17 8 -7
17 9 0
17 10 116
17 11 149
17 12 221
17 13 276
17 14 345
17 15 240
17 16 92
17 17 49
17 18 -27
17 19 0
17 20 14
17 21 35
17 22 -14
17 23 -129
17 24 -29
17 25 -13
17 26 -5
17 27 -15

18 0 -8
18 1 1
18 2 26
18 3 41
18 4 4
18 5 -31
18 6 -44
18 7 -6
18 8 -25
18 9 18
18 10 -25
18 11 164
18 12 255
18 13 249
18 14 195
18 15 228
18 16 171
18 17 -56
18 18 -36
18 19 -10
18 20 5
18 21 -3
18 22 15
18 23 0
18 24 -30
18 25 -6
18 26 15
18 27 11

19 0 40
19 1 -21
19 2 55
19 3 40
19 4 21
19 5 6
19 6 6
19 7 -12
19 8 13
19 9 -26
19 10 20
19 11 174
19 12 219
19 13 266
19 14 214
19 15 250
19 16 330
19 17 27
19 18 -3
19 19 3
19 20 -3
19 21 -20
19 22 -15
19 23 -35
19 24 5
19 25 4
19 26 -1
19 27 49

20 0 9
20 1 -4
20 2 -26
20 3 -11
20 4 28
20 5 -17
20 6 -55
20 7 7
20 8 26
20 9 -3
20 10 82
20 11 266
20 12 247
20 13 204
20 14 258
20 15 254
20 16 160
20 17 84
20 18 9
20 19 14
20 20 49
20 21 -16
20 22 3
20 23 12
20 24 -16
20 25 20
20 26 -20
20 27 2

21 0 101
21 1 -23
21 2 -49
21 3 -61
21 4 130
21 5 0
21 6 -5
21 7 -8
21 8 5
21 9 17
21 10 102
21 11 220
21 12 273
21 13 259
21 14 260
21 15 232
21 16 259
21 17 76
21 18 -58
21 19 24
21 20 4
21 21 17
21 22 -12
21 23 35
21 24 17
21 25 -48
21 26 -49
21 27 -37

22 0 17
22 1 -95
22 2 -61
22 3 -21
22 4 49
22 5 2
22 6 -2
22 7 0
22 8 56
22 9 -7
22 10 -46
22 11 152
22 12 235
22 13 176
22 14 237
22 15 249
22 16 225
22 17 111
22 18 -27
22 19 -18
22 20 4
22 21 11
22 22 -6
22 23 10
22 24 -71
22 25 -28
22 26 3
22 27 8

23 0 1
23 1 14
23 2 37
23 3 -5
23 4 -7
23 5 128
23 6 -33
23 7 -33
23 8 -7
23 9 2
23 10 -5
23 11 209
23 12 250
23 13 225
23 14 257
23 15 290
23 16 253
23 17 48
23 18 72
23 19 -46
23 20 -20
23 21 -3
23 22 31
23 23 -30
23 24 -19
23 25 -20
23 26 2
23 27 39

24 0 4
24 1 50
24 2 41
24 3 -22
24 4 26
24 5 14
24 6 4
24 7 -24
24 8 25
24 9 -75
24 10 0
24 11 105
24 12 199
24 13 243
24 14 211
24 15 247
24 16 153
24 17 27
24 18 6
24 19 30
24 20 23
24 21 42
24 22 6
24 23 -25
24 24 8
24 25 29
24 26 2
24 27 5

25 0 -35
25 1 0
25 2 -2
25 3 -11
25 4 -19
25 5 -2
25 6 -45
25 7 6
25 8 15
25 9 -6
25 10 35
25 11 62
25 12 -42
25 13 87
25 14 175
25 15 94
25 16 43
25 17 -18
25 18 -5
25 19 23
25 20 13
25 21 1
25 22 -5
25 23 -9
25 24 -16
25 25 18
25 26 -3
25 27 -24

26 0 -25
26 1 -5
26 2 9
26 3 61
26 4 35
26 5 -132
26 6 16
26 7 -8
26 8 21
26 9 33
26 10 13
26 11 90
26 12 17
26 13 1
26 14 8
26 15 9
26 16 -24
26 17 -31
26 18 -13
26 19 -14
26 20 -12
26 21 -37
26 22 -8
26 23 -4
26 24 68
26 25 -7
26 26 8
26 27 18

27 0 6
27 1 -33
27 2 20
27 3 55
27 4 121
27 5 -11
27 6 21
27 7 17
27 8 12
27 9 -13
27 10 0
27 11 -74
27 12 13
27 13 -9
27 14 -9
27 15 85
27 16 16
27 17 11
27 18 -10
27 19 -13
27 20 26
27 21 8
27 22 -35
27 23 -75
27 24 -14
27 25 7
27 26 -27
27 27 -35



==> figure_tem/dp9-50.txt <==
0 0 -1
0 1 4
0 2 1
0 3 3
0 4 -4
0 5 -21
0 6 1
0 7 -1
0 8 3
0 9 2
0 10 -3
0 11 9
0 12 9
0 13 -1
0 14 0
0 15 -8
0 16 -15
0 17 0
0 18 1
0 19 1
0 20 1
0 21 -6
0 22 8
0 23 0
0 24 3
0 25 21
0 26 3
0 27 0

1 0 6
1 1 2
1 2 0
1 3 12
1 4 5
1 5 3
1 6 1
1 7 -2
1 8 10
1 9 0
1 10 7
1 11 -1
1 12 -6
1 13 1
1 14 -4
1 15 -1
1 16 1
1 17 1
1 18 -2
1 19 14
1 20 -3
1 21 11
1 22 -2
1 23 15
1 24 -12
1 25 11
1 26 15
1 27 4

2 0 8
2 1 13
2 2 -6
2 3 5
2 4 19
2 5 1
2 6 2
2 7 -5
2 8 2
2 9 -1
2 10 1
2 11 0
2 12 3
2 13 0
2 14 0
2 15 -6
2 16 -1
2 17 -1
2 18 -4
2 19 2
2 20 -2
2 21 -1
2 22 0
2 23 -6
2 24 -1
2 25 2
2 26 1
2 27 -3

3 0 3
3 1 -6
3 2 -7
3 3 7
3 4 -6
3 5 -1
3 6 -4
3 7 -6
3 8 -2
3 9 6
3 10 1
3 11 5
3 12 3
3 13 2
3 14 -12
3 15 1
3 16 0
3 17 0
3 18 25
3 19 4
3 20 3
3 21 2
3 22 -4
3 23 3
3 24 1
3 25 -10
3 26 -15
3 27 0

4 0 -1
4 1 1
4 2 -2
4 3 -1
4 4 -4
4 5 0
4 6 -5
4 7 0
4 8 -3
4 9 7
4 10 -7
4 11 0
4 12 0
4 13 3
4 14 2
4 15 6
4 16 1
4 17 -4
4 18 4
4 19 0
4 20 0
4 21 0
4 22 0
4 23 -3
4 24 5
4 25 -12
4 26 -6
4 27 24

5 0 6
5 1 -7
5 2 6
5 3 0
5 4 0
5 5 4
5 6 3
5 7 -2
5 8 4
5 9 4
5 10 9
5 11 2
5 12 -3
5 13 0
5 14 -1
5 15 -10
5 16 -3
5 17 5
5 18 -8
5 19 -1
5 20 0
5 21 1
5 22 5
5 23 -1
5 24 0
5 25 1
5 26 4
5 27 12

6 0 -3
6 1 6
6 2 16
6 3 4
6 4 -1
6 5 2
6 6 3
6 7 0
6 8 -1
6 9 -13
6 10 -15
6 11 15
6 12 205
6 13 254
6 14 252
6 15 232
6 16 206
6 17 -5
6 18 5
6 19 -5
6 20 -9
6 21 5
6 22 -12
6 23 -5
6 24 3
6 25 -1
6 26 -5
6 27 -10

7 0 0
7 1 0
7 2 -14
7 3 0
7 4 -1
7 5 10
7 6 2
7 7 2
7 8 12
7 9 -6
7 10 27
7 11 234
7 12 245
7 13 249
7 14 224
7 15 250
7 16 250
7 17 123
7 18 -18
7 19 -4
7 20 8
7 21 0
7 22 0
7 23 0
7 24 5
7 25 8
7 26 0
7 27 0

8 0 -14
8 1 -6
8 2 1
8 3 10
8 4 -10
8 5 1
8 6 0
8 7 16
8 8 10
8 9 -2
8 10 246
8 11 259
8 12 221
8 13 53
8 14 58
8 15 254
8 16 254
8 17 172
8 18 0
8 19 0
8 20 0
8 21 3
8 22 -2
8 23 -6
8 24 -1
8 25 -6
8 26 7
8 27 1

9 0 9
9 1 4
9 2 -7
9 3 -1
9 4 13
9 5 0
9 6 0
9 7 0
9 8 4
9 9 37
9 10 245
9 11 239
9 12 36
9 13 5
9 14 56
9 15 253
9 16 258
9 17 166
9 18 0
9 19 3
9 20 -21
9 21 -4
9 22 0
9 23 -2
9 24 1
9 25 -5
9 26 6
9 27 0

10 0 4
10 1 -1
10 2 23
10 3 1
10 4 0
10 5 -4
10 6 3
10 7 0
10 8 0
10 9 116
10 10 254
10 11 218
10 12 1
10 13 6
10 14 13
10 15 237
10 16 254
10 17 167
10 18 -6
10 19 -1
10 20 -4
10 21 1
10 22 -3
10 23 21
10 24 0
10 25 1
10 26 0
10 27 -11

11 0 2
11 1 2
11 2 1
11 3 4
11 4 8
11 5 5
11 6 4
11 7 5
11 8 1
11 9 152
11 10 246
11 11 211
11 12 0
11 13 2
11 14 0
11 15 177
11 16 249
11 17 161
11 18 -1
11 19 2
11 20 0
11 21 3
11 22 0
11 23 0
11 24 1
11 25 1
11 26 -7
11 27 0

12 0 -12
12 1 0
12 2 -3
12 3 6
12 4 -6
12 5 -4
12 6 -2
12 7 1
12 8 -8
12 9 123
12 10 250
12 11 251
12 12 0
12 13 13
12 14 175
12 15 254
12 16 253
12 17 166
12 18 0
12 19 0
12 20 -3
12 21 0
12 22 0
12 23 -6
12 24 11
12 25 0
12 26 11
12 27 9

13 0 12
13 1 5
13 2 -1
13 3 -1
13 4 3
13 5 1
13 6 0
13 7 -2
13 8 0
13 9 46
13 10 250
13 11 256
13 12 255
13 13 242
13 14 245
13 15 265
13 16 242
13 17 110
13 18 2
13 19 1
13 20 -1
13 21 0
13 22 1
13 23 1
13 24 2
13 25 4
13 26 15
13 27 4

14 0 2
14 1 0
14 2 5
14 3 -1
14 4 -14
14 5 1
14 6 0
14 7 0
14 8 -1
14 9 -7
14 10 118
14 11 237
14 12 251
14 13 251
14 14 153
14 15 241
14 16 253
14 17 73
14 18 -2
14 19 -5
14 20 5
14 21 -4
14 22 1
14 23 14
14 24 1
14 25 -3
14 26 11
14 27 -1

15 0 1
15 1 4
15 2 -7
15 3 -1
15 4 -1
15 5 1
15 6 0
15 7 -2
15 8 7
15 9 4
15 10 0
15 11 15
15 12 50
15 13 45
15 14 37
15 15 238
15 16 252
15 17 80
15 18 0
15 19 0
15 20 -6
15 21 -3
15 22 0
15 23 -4
15 24 3
15 25 0
15 26 9
15 27 -5

16 0 -7
16 1 0
16 2 0
16 3 0
16 4 -16
16 5 3
16 6 -7
16 7 -1
16 8 0
16 9 -2
16 10 1
16 11 0
16 12 -5
16 13 4
16 14 51
16 15 255
16 16 259
16 17 43
16 18 4
16 19 -2
16 20 0
16 21 -1
16 22 -3
16 23 0
16 24 6
16 25 22
16 26 0
16 27 -4

17 0 -2
17 1 -2
17 2 -1
17 3 -1
17 4 0
17 5 -1
17 6 5
17 7 -2
17 8 -7
17 9 -2
17 10 0
17 11 -1
17 12 -2
17 13 -2
17 14 48
17 15 248
17 16 238
17 17 10
17 18 -9
17 19 -17
17 20 -1
17 21 3
17 22 0
17 23 2
17 24 5
17 25 -1
17 26 0
17 27 -3

18 0 -2
18 1 0
18 2 0
18 3 -8
18 4 -1
18 5 -2
18 6 -1
18 7 1
18 8 1
18 9 -7
18 10 -5
18 11 2
18 12 0
18 13 -2
18 14 128
18 15 255
18 16 182
18 17 0
18 18 0
18 19 -4
18 20 -5
18 21 0
18 22 -1
18 23 -7
18 24 1
18 25 -6
18 26 1
18 27 -10

19 0 2
19 1 0
19 2 6
19 3 0
19 4 3
19 5 -8
19 6 -2
19 7 0
19 8 3
19 9 4
19 10 4
19 11 0
19 12 15
19 13 -4
19 14 187
19 15 255
19 16 181
19 17 1
19 18 -10
19 19 -3
19 20 0
19 21 3
19 22 -3
19 23 3
19 24 -1
19 25 1
19 26 4
19 27 -5

20 0 -5
20 1 0
20 2 -10
20 3 0
20 4 -1
20 5 0
20 6 -1
20 7 -2
20 8 0
20 9 -3
20 10 1
20 11 -1
20 12 0
20 13 15
20 14 239
20 15 255
20 16 87
20 17 2
20 18 -7
20 19 -10
20 20 -14
20 21 -12
20 22 2
20 23 9
20 24 4
20 25 -1
20 26 0
20 27 -8

21 0 1
21 1 1
21 2 0
21 3 7
21 4 5
21 5 3
21 6 -1
21 7 3
21 8 -3
21 9 2
21 10 6
21 11 -4
21 12 2
21 13 37
21 14 259
21 15 254
21 16 93
21 17 3
21 18 -1
21 19 12
21 20 -4
21 21 -2
21 22 -4
21 23 1
21 24 -4
21 25 0
21 26 -12
21 27 0

22 0 -5
22 1 0
22 2 -1
22 3 4
22 4 0
22 5 -6
22 6 0
22 7 12
22 8 -2
22 9 -7
22 10 2
22 11 -7
22 12 3
22 13 43
22 14 253
22 15 256
22 16 108
22 17 -10
22 18 0
22 19 3
22 20 2
22 21 4
22 22 1
22 23 -4
22 24 -1
22 25 0
22 26 -2
22 27 2

23 0 3
23 1 5
23 2 0
23 3 0
23 4 0
23 5 -8
23 6 6
23 7 4
23 8 -2
23 9 1
23 10 -11
23 11 7
23 12 -1
23 13 47
23 14 253
23 15 260
23 16 124
23 17 108
23 18 83
23 19 -4
23 20 -15
23 21 3
23 22 0
23 23 3
23 24 -14
23 25 0
23 26 1
23 27 -1

24 0 -15
24 1 10
24 2 -7
24 3 4
24 4 2
24 5 -10
24 6 -2
24 7 2
24 8 -2
24 9 6
24 10 -13
24 11 0
24 12 -2
24 13 27
24 14 242
24 15 256
24 16 252
24 17 257
24 18 131
24 19 0
24 20 2
24 21 -13
24 22 -22
24 23 2
24 24 -13
24 25 0
24 26 -4
24 27 5

25 0 -12
25 1 -1
25 2 -2
25 3 -1
25 4 -3
25 5 2
25 6 0
25 7 -4
25 8 -3
25 9 -1
25 10 2
25 11 10
25 12 8
25 13 -1
25 14 71
25 15 242
25 16 220
25 17 88
25 18 2
25 19 0
25 20 4
25 21 2
25 22 -6
25 23 2
25 24 -1
25 25 -4
25 26 4
25 27 0

26 0 -2
26 1 0
26 2 -4
26 3 9
26 4 -1
26 5 -1
26 6 -14
26 7 -1
26 8 9
26 9 0
26 10 2
26 11 6
26 12 1
26 13 3
26 14 -3
26 15 14
26 16 -1
26 17 -4
26 18 -7
26 19 5
26 20 4
26 21 0
26 22 -7
26 23 -11
26 24 -6
26 25 2
26 26 1
26 27 1

27 0 10
27 1 -3
27 2 -4
27 3 1
27 4 1
27 5 -1
27 6 4
27 7 9
27 8 -4
27 9 1
27 10 -4
27 11 14
27 12 -5
27 13 1
27 14 0
27 15 -2
27 16 1
27 17 -4
27 18 -3
27 19 5
27 20 2
27 21 4
27 22 -4
27 23 -1
27 24 20
27 25 -5
27 26 -3
27 27 0



==> figure_tem/dp9.txt <==
0 0 -28
0 1 1
0 2 -57
0 3 -50
0 4 -1
0 5 34
0 6 16
0 7 19
0 8 5
0 9 26
0 10 10
0 11 -26
0 12 11
0 13 -8
0 14 11
0 15 5
0 16 -4
0 17 44
0 18 -6
0 19 -6
0 20 -39
0 21 11
0 22 -41
0 23 1
0 24 39
0 25 -11
0 26 0
0 27 -1

1 0 76
1 1 -2
1 2 10
1 3 4
1 4 -1
1 5 7
1 6 6
1 7 -35
1 8 2
1 9 44
1 10 -14
1 11 -16
1 12 -17
1 13 8
1 14 -19
1 15 155
1 16 16
1 17 -56
1 18 21
1 19 22
1 20 29
1 21 -3
1 22 10
1 23 115
1 24 12
1 25 0
1 26 -16
1 27 16

2 0 -7
2 1 -99
2 2 17
2 3 -51
2 4 -18
2 5 -2
2 6 3
2 7 -4
2 8 10
2 9 57
2 10 44
2 11 7
2 12 16
2 13 17
2 14 19
2 15 -51
2 16 43
2 17 -28
2 18 51
2 19 37
2 20 -49
2 21 -11
2 22 -116
2 23 -1
2 24 -34
2 25 4
2 26 0
2 27 0

3 0 0
3 1 -9
3 2 -1
3 3 6
3 4 3
3 5 0
3 6 -72
3 7 65
3 8 0
3 9 -6
3 10 -31
3 11 69
3 12 -2
3 13 18
3 14 -23
3 15 -8
3 16 17
3 17 26
3 18 114
3 19 -29
3 20 71
3 21 6
3 22 -9
3 23 84
3 24 74
3 25 -19
3 26 -1
3 27 4

4 0 21
4 1 -12
4 2 7
4 3 23
4 4 18
4 5 -8
4 6 16
4 7 1
4 8 0
4 9 40
4 10 16
4 11 -16
4 12 -79
4 13 -5
4 14 11
4 15 17
4 16 0
4 17 -47
4 18 44
4 19 -16
4 20 -4
4 21 41
4 22 8
4 23 77
4 24 15
4 25 -20
4 26 10
4 27 0

5 0 -42
5 1 -25
5 2 -27
5 3 -22
5 4 31
5 5 28
5 6 -14
5 7 -6
5 8 32
5 9 -42
5 10 3
5 11 -102
5 12 -44
5 13 -32
5 14 2
5 15 -36
5 16 17
5 17 0
5 18 19
5 19 -24
5 20 3
5 21 7
5 22 62
5 23 -73
5 24 4
5 25 5
5 26 -12
5 27 -1

6 0 -2
6 1 -8
6 2 55
6 3 -50
6 4 11
6 5 -23
6 6 -49
6 7 -10
6 8 109
6 9 -7
6 10 -21
6 11 25
6 12 193
6 13 252
6 14 232
6 15 255
6 16 195
6 17 11
6 18 -36
6 19 0
6 20 -20
6 21 -11
6 22 -65
6 23 -62
6 24 1
6 25 -17
6 26 -22
6 27 -16

7 0 7
7 1 -4
7 2 56
7 3 -2
7 4 31
7 5 -13
7 6 -21
7 7 -3
7 8 -96
7 9 2
7 10 24
7 11 253
7 12 97
7 13 255
7 14 242
7 15 283
7 16 278
7 17 119
7 18 -26
7 19 -2
7 20 -3
7 21 25
7 22 49
7 23 -25
7 24 27
7 25 -29
7 26 0
7 27 -9

8 0 -15
8 1 98
8 2 11
8 3 0
8 4 -21
8 5 9
8 6 13
8 7 -7
8 8 15
8 9 29
8 10 222
8 11 250
8 12 241
8 13 83
8 14 88
8 15 256
8 16 288
8 17 258
8 18 3
8 19 -28
8 20 0
8 21 -66
8 22 -12
8 23 23
8 24 34
8 25 7
8 26 28
8 27 -43

9 0 -3
9 1 -2
9 2 -19
9 3 -4
9 4 -32
9 5 -27
9 6 -81
9 7 -27
9 8 -6
9 9 35
9 10 280
9 11 224
9 12 60
9 13 0
9 14 43
9 15 259
9 16 219
9 17 143
9 18 -17
9 19 118
9 20 0
9 21 8
9 22 6
9 23 -5
9 24 -16
9 25 18
9 26 0
9 27 11

10 0 -13
10 1 14
10 2 2
10 3 -19
10 4 -73
10 5 5
10 6 10
10 7 -28
10 8 -72
10 9 198
10 10 254
10 11 214
10 12 -7
10 13 8
10 14 7
10 15 301
10 16 228
10 17 184
10 18 -9
10 19 0
10 20 -24
10 21 12
10 22 13
10 23 -14
10 24 5
10 25 4
10 26 5
10 27 -66

11 0 -47
11 1 6
11 2 -53
11 3 4
11 4 128
11 5 73
11 6 7
11 7 -7
11 8 -19
11 9 161
11 10 252
11 11 194
11 12 15
11 13 0
11 14 6
11 15 176
11 16 278
11 17 149
11 18 -10
11 19 31
11 20 -34
11 21 53
11 22 32
11 23 32
11 24 -5
11 25 36
11 26 138
11 27 -28

12 0 -3
12 1 -11
12 2 -36
12 3 200
12 4 2
12 5 7
12 6 -16
12 7 23
12 8 -4
12 9 168
12 10 251
12 11 245
12 12 3
12 13 26
12 14 164
12 15 205
12 16 247
12 17 199
12 18 -17
12 19 -8
12 20 -17
12 21 25
12 22 37
12 23 -7
12 24 -49
12 25 -1
12 26 -50
12 27 5

13 0 -86
13 1 -12
13 2 39
13 3 -3
13 4 -48
13 5 -43
13 6 12
13 7 29
13 8 -31
13 9 44
13 10 251
13 11 248
13 12 302
13 13 223
13 14 243
13 15 252
13 16 271
13 17 102
13 18 -3
13 19 -4
13 20 5
13 21 -19
13 22 4
13 23 0
13 24 15
13 25 6
13 26 7
13 27 2

14 0 48
14 1 11
14 2 60
14 3 -3
14 4 -11
14 5 7
14 6 34
14 7 -3
14 8 13
14 9 -16
14 10 140
14 11 237
14 12 251
14 13 272
14 14 156
14 15 305
14 16 240
14 17 129
14 18 -29
14 19 -30
14 20 -7
14 21 -15
14 22 -38
14 23 1
14 24 13
14 25 97
14 26 30
14 27 26

15 0 0
15 1 33
15 2 76
15 3 9
15 4 -49
15 5 65
15 6 -18
15 7 46
15 8 11
15 9 -68
15 10 11
15 11 23
15 12 96
15 13 94
15 14 69
15 15 245
15 16 284
15 17 123
15 18 0
15 19 16
15 20 19
15 21 -2
15 22 -57
15 23 34
15 24 -10
15 25 -13
15 26 -16
15 27 -2

16 0 -64
16 1 30
16 2 41
16 3 18
16 4 13
16 5 6
16 6 -27
16 7 3
16 8 12
16 9 20
16 10 -39
16 11 -26
16 12 -62
16 13 6
16 14 51
16 15 250
16 16 255
16 17 106
16 18 6
16 19 -14
16 20 13
16 21 108
16 22 -38
16 23 -9
16 24 -11
16 25 -63
16 26 28
16 27 -31

17 0 -8
17 1 -17
17 2 -5
17 3 -21
17 4 -113
17 5 22
17 6 38
17 7 -17
17 8 53
17 9 -90
17 10 -12
17 11 39
17 12 7
17 13 -4
17 14 65
17 15 285
17 16 243
17 17 -23
17 18 -2
17 19 25
17 20 -32
17 21 -5
17 22 -10
17 23 -9
17 24 1
17 25 11
17 26 0
17 27 0

18 0 3
18 1 10
18 2 -3
18 3 11
18 4 13
18 5 13
18 6 3
18 7 17
18 8 -1
18 9 -40
18 10 45
18 11 -19
18 12 9
18 13 26
18 14 39
18 15 206
18 16 213
18 17 0
18 18 26
18 19 18
18 20 -16
18 21 14
18 22 14
18 23 -2
18 24 97
18 25 -16
18 26 -61
18 27 -15

19 0 -5
19 1 49
19 2 9
19 3 -8
19 4 32
19 5 32
19 6 14
19 7 -1
19 8 10
19 9 -35
19 10 40
19 11 -10
19 12 -109
19 13 14
19 14 169
19 15 372
19 16 179
19 17 10
19 18 41
19 19 -37
19 20 13
19 21 -11
19 22 16
19 23 -107
19 24 9
19 25 26
19 26 -21
19 27 40

20 0 -51
20 1 34
20 2 43
20 3 1
20 4 0
20 5 16
20 6 48
20 7 -2
20 8 -90
20 9 -2
20 10 -36
20 11 -70
20 12 -35
20 13 4
20 14 243
20 15 249
20 16 120
20 17 -15
20 18 -49
20 19 -35
20 20 13
20 21 -70
20 22 2
20 23 -1
20 24 -17
20 25 -46
20 26 -6
20 27 -51

21 0 41
21 1 69
21 2 -22
21 3 0
21 4 21
21 5 49
21 6 28
21 7 39
21 8 -14
21 9 -2
21 10 4
21 11 13
21 12 2
21 13 52
21 14 303
21 15 256
21 16 124
21 17 -24
21 18 5
21 19 -6
21 20 -25
21 21 0
21 22 0
21 23 2
21 24 -11
21 25 1
21 26 5
21 27 4

22 0 -5
22 1 13
22 2 36
22 3 38
22 4 -11
22 5 1
22 6 4
22 7 11
22 8 -10
22 9 -5
22 10 90
22 11 4
22 12 -24
22 13 74
22 14 237
22 15 285
22 16 127
22 17 -34
22 18 81
22 19 -9
22 20 14
22 21 16
22 22 -14
22 23 -55
22 24 55
22 25 14
22 26 -3
22 27 51

23 0 -10
23 1 -21
23 2 10
23 3 -2
23 4 10
23 5 -43
23 6 63
23 7 -6
23 8 -21
23 9 -62
23 10 10
23 11 9
23 12 5
23 13 12
23 14 251
23 15 262
23 16 180
23 17 159
23 18 45
23 19 -8
23 20 28
23 21 18
23 22 -14
23 23 -4
23 24 98
23 25 -27
23 26 -9
23 27 -12

24 0 18
24 1 -93
24 2 0
24 3 4
24 4 6
24 5 -79
24 6 -22
24 7 -4
24 8 -13
24 9 7
24 10 -12
24 11 -3
24 12 0
24 13 4
24 14 237
24 15 258
24 16 217
24 17 269
24 18 143
24 19 -76
24 20 3
24 21 28
24 22 65
24 23 28
24 24 25
24 25 17
24 26 -63
24 27 19

25 0 -22
25 1 -53
25 2 14
25 3 5
25 4 -50
25 5 -3
25 6 1
25 7 36
25 8 -39
25 9 81
25 10 5
25 11 0
25 12 -1
25 13 -1
25 14 26
25 15 245
25 16 283
25 17 45
25 18 35
25 19 10
25 20 7
25 21 8
25 22 -13
25 23 -55
25 24 -17
25 25 -7
25 26 -5
25 27 -31

26 0 -13
26 1 11
26 2 -21
26 3 23
26 4 1
26 5 3
26 6 60
26 7 67
26 8 57
26 9 -49
26 10 51
26 11 1
26 12 4
26 13 22
26 14 -6
26 15 30
26 16 16
26 17 25
26 18 2
26 19 -36
26 20 1
26 21 -14
26 22 36
26 23 -32
26 24 -41
26 25 39
26 26 -2
26 27 29

27 0 65
27 1 56
27 2 -3
27 3 13
27 4 21
27 5 19
27 6 74
27 7 -4
27 8 -27
27 9 -7
27 10 4
27 11 25
27 12 -68
27 13 2
27 14 36
27 15 0
27 16 34
27 17 -56
27 18 68
27 19 8
27 20 0
27 21 15
27 22 -3
27 23 -9
27 24 -24
27 25 25
27 26 -20
27 27 21



==> figure_tem/orig0.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 39
4 12 125
4 13 29
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 101
5 11 227
5 12 253
5 13 249
5 14 248
5 15 248
5 16 224
5 17 118
5 18 42
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 41
6 10 232
6 11 253
6 12 253
6 13 253
6 14 253
6 15 253
6 16 253
6 17 253
6 18 246
6 19 149
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 91
7 9 241
7 10 253
7 11 253
7 12 253
7 13 172
7 14 82
7 15 224
7 16 253
7 17 253
7 18 253
7 19 251
7 20 225
7 21 46
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 148
8 9 253
8 10 253
8 11 253
8 12 138
8 13 6
8 14 54
8 15 246
8 16 253
8 17 253
8 18 253
8 19 253
8 20 253
8 21 227
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 138
9 8 250
9 9 253
9 10 253
9 11 184
9 12 7
9 13 0
9 14 8
9 15 32
9 16 186
9 17 253
9 18 253
9 19 253
9 20 253
9 21 252
9 22 102
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 38
10 7 241
10 8 253
10 9 253
10 10 225
10 11 50
10 12 0
10 13 0
10 14 0
10 15 0
10 16 50
10 17 168
10 18 179
10 19 253
10 20 253
10 21 253
10 22 229
10 23 42
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 219
11 7 253
11 8 253
11 9 253
11 10 61
11 11 0
11 12 0
11 13 0
11 14 0
11 15 0
11 16 0
11 17 0
11 18 6
11 19 173
11 20 253
11 21 253
11 22 253
11 23 163
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 95
12 6 251
12 7 253
12 8 253
12 9 180
12 10 8
12 11 0
12 12 0
12 13 0
12 14 0
12 15 0
12 16 0
12 17 0
12 18 0
12 19 120
12 20 253
12 21 253
12 22 253
12 23 253
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 218
13 6 253
13 7 253
13 8 228
13 9 53
13 10 0
13 11 0
13 12 0
13 13 0
13 14 0
13 15 0
13 16 0
13 17 0
13 18 0
13 19 27
13 20 253
13 21 253
13 22 253
13 23 253
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 93
14 5 252
14 6 253
14 7 253
14 8 126
14 9 0
14 10 0
14 11 0
14 12 0
14 13 0
14 14 0
14 15 0
14 16 0
14 17 0
14 18 0
14 19 124
14 20 253
14 21 253
14 22 253
14 23 253
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 151
15 5 253
15 6 253
15 7 232
15 8 20
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 0
15 16 0
15 17 0
15 18 0
15 19 156
15 20 253
15 21 253
15 22 253
15 23 253
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 255
16 5 253
16 6 253
16 7 149
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 0
16 15 0
16 16 0
16 17 0
16 18 0
16 19 66
16 20 253
16 21 253
16 22 253
16 23 230
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 234
17 5 253
17 6 253
17 7 165
17 8 4
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 0
17 15 0
17 16 0
17 17 0
17 18 0
17 19 47
17 20 253
17 21 253
17 22 229
17 23 41
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 109
18 5 253
18 6 253
18 7 253
18 8 122
18 9 21
18 10 0
18 11 0
18 12 0
18 13 0
18 14 0
18 15 0
18 16 0
18 17 0
18 18 38
18 19 219
18 20 253
18 21 253
18 22 117
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 234
19 6 253
19 7 253
19 8 253
19 9 218
19 10 114
19 11 27
19 12 27
19 13 6
19 14 7
19 15 27
19 16 27
19 17 114
19 18 219
19 19 253
19 20 253
19 21 232
19 22 45
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 48
20 6 236
20 7 253
20 8 253
20 9 253
20 10 253
20 11 253
20 12 253
20 13 173
20 14 174
20 15 253
20 16 253
20 17 253
20 18 253
20 19 253
20 20 231
20 21 45
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 49
21 7 231
21 8 245
21 9 253
21 10 253
21 11 253
21 12 253
21 13 253
21 14 253
21 15 253
21 16 253
21 17 253
21 18 245
21 19 159
21 20 45
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 45
22 9 163
22 10 247
22 11 249
22 12 251
22 13 250
22 14 247
22 15 247
22 16 156
22 17 117
22 18 42
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 39
23 12 89
23 13 64
23 14 0
23 15 0
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/orig1.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 255
4 16 168
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 253
5 16 195
5 17 19
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 0
6 13 0
6 14 32
6 15 253
6 16 252
6 17 55
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 0
7 11 0
7 12 0
7 13 0
7 14 47
7 15 253
7 16 252
7 17 55
7 18 0
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 0
8 10 0
8 11 0
8 12 0
8 13 0
8 14 0
8 15 253
8 16 252
8 17 55
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 0
9 10 0
9 11 0
9 12 0
9 13 0
9 14 141
9 15 255
9 16 253
9 17 56
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 0
10 10 0
10 11 0
10 12 0
10 13 26
10 14 240
10 15 253
10 16 223
10 17 37
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 0
11 12 0
11 13 29
11 14 252
11 15 253
11 16 167
11 17 0
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 0
12 11 0
12 12 0
12 13 29
12 14 252
12 15 253
12 16 167
12 17 0
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 0
13 13 29
13 14 252
13 15 253
13 16 89
13 17 0
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 0
14 13 169
14 14 253
14 15 255
14 16 27
14 17 0
14 18 0
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 169
15 14 252
15 15 152
15 16 3
15 17 0
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 13
16 13 187
16 14 252
16 15 140
16 16 0
16 17 0
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 57
17 13 252
17 14 252
17 15 140
17 16 0
17 17 0
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 57
18 13 252
18 14 252
18 15 140
18 16 0
18 17 0
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 120
19 13 253
19 14 253
19 15 141
19 16 0
19 17 0
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 197
20 13 252
20 14 252
20 15 140
20 16 0
20 17 0
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 197
21 13 252
21 14 252
21 15 140
21 16 0
21 17 0
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 197
22 13 252
22 14 252
22 15 140
22 16 0
22 17 0
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 119
23 13 252
23 14 173
23 15 63
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/orig2.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 36
6 12 191
6 13 190
6 14 190
6 15 190
6 16 190
6 17 191
6 18 111
6 19 7
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 73
7 10 153
7 11 241
7 12 253
7 13 252
7 14 252
7 15 252
7 16 252
7 17 253
7 18 252
7 19 118
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 11
8 8 143
8 9 246
8 10 252
8 11 252
8 12 253
8 13 252
8 14 221
8 15 189
8 16 145
8 17 227
8 18 252
8 19 152
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 175
9 8 252
9 9 252
9 10 252
9 11 252
9 12 236
9 13 112
9 14 21
9 15 0
9 16 0
9 17 104
9 18 252
9 19 249
9 20 70
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 254
10 8 253
10 9 253
10 10 199
10 11 106
10 12 0
10 13 0
10 14 0
10 15 0
10 16 0
10 17 18
10 18 217
10 19 253
10 20 145
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 125
11 8 231
11 9 122
11 10 21
11 11 0
11 12 0
11 13 0
11 14 0
11 15 0
11 16 0
11 17 0
11 18 190
11 19 252
11 20 189
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 16
12 9 2
12 10 0
12 11 0
12 12 0
12 13 0
12 14 0
12 15 0
12 16 0
12 17 0
12 18 190
12 19 252
12 20 189
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 0
13 13 0
13 14 0
13 15 0
13 16 0
13 17 29
13 18 232
13 19 252
13 20 189
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 0
14 13 0
14 14 0
14 15 0
14 16 0
14 17 130
14 18 252
14 19 252
14 20 145
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 0
15 16 18
15 17 255
15 18 253
15 19 214
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 36
16 13 36
16 14 0
16 15 0
16 16 141
16 17 253
16 18 252
16 19 126
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 96
17 9 224
17 10 232
17 11 232
17 12 242
17 13 241
17 14 232
17 15 232
17 16 249
17 17 253
17 18 252
17 19 82
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 190
18 9 252
18 10 252
18 11 252
18 12 253
18 13 252
18 14 252
18 15 252
18 16 252
18 17 253
18 18 252
18 19 210
18 20 169
18 21 81
18 22 27
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 190
19 9 252
19 10 252
19 11 121
19 12 42
19 13 200
19 14 252
19 15 252
19 16 252
19 17 253
19 18 252
19 19 252
19 20 252
19 21 252
19 22 229
19 23 131
19 24 97
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 36
20 9 242
20 10 227
20 11 60
20 12 61
20 13 227
20 14 253
20 15 253
20 16 174
20 17 0
20 18 0
20 19 98
20 20 106
20 21 150
20 22 194
20 23 150
20 24 9
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 153
21 10 252
21 11 252
21 12 253
21 13 252
21 14 245
21 15 141
21 16 11
21 17 0
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 19
22 10 152
22 11 240
22 12 253
22 13 236
22 14 124
22 15 0
22 16 0
22 17 0
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 6
22 26 22
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 35
23 12 84
23 13 21
23 14 0
23 15 0
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 21
23 26 84
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/orig3.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 31
4 10 92
4 11 152
4 12 233
4 13 234
4 14 152
4 15 152
4 16 152
4 17 51
4 18 10
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 102
5 8 183
5 9 233
5 10 252
5 11 253
5 12 252
5 13 253
5 14 252
5 15 253
5 16 252
5 17 253
5 18 172
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 254
6 8 253
6 9 254
6 10 253
6 11 254
6 12 253
6 13 254
6 14 253
6 15 254
6 16 253
6 17 254
6 18 253
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 253
7 8 252
7 9 253
7 10 252
7 11 253
7 12 252
7 13 151
7 14 70
7 15 50
7 16 212
7 17 253
7 18 252
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 82
8 8 81
8 9 102
8 10 61
8 11 0
8 12 0
8 13 0
8 14 0
8 15 51
8 16 233
8 17 254
8 18 253
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 0
9 10 0
9 11 0
9 12 0
9 13 0
9 14 41
9 15 233
9 16 252
9 17 253
9 18 252
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 0
10 10 0
10 11 0
10 12 0
10 13 113
10 14 233
10 15 254
10 16 253
10 17 224
10 18 61
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 21
11 12 142
11 13 253
11 14 252
11 15 253
11 16 252
11 17 162
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 82
12 11 254
12 12 253
12 13 254
12 14 253
12 15 254
12 16 253
12 17 173
12 18 10
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 162
13 11 253
13 12 252
13 13 253
13 14 252
13 15 253
13 16 252
13 17 253
13 18 172
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 82
14 11 203
14 12 203
14 13 82
14 14 0
14 15 21
14 16 162
14 17 254
14 18 253
14 19 21
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 0
15 16 61
15 17 253
15 18 252
15 19 142
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 0
16 15 0
16 16 0
16 17 254
16 18 253
16 19 203
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 0
17 15 0
17 16 0
17 17 253
17 18 252
17 19 203
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 0
18 13 0
18 14 0
18 15 0
18 16 21
18 17 254
18 18 253
18 19 203
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 21
19 8 183
19 9 203
19 10 203
19 11 183
19 12 102
19 13 102
19 14 102
19 15 102
19 16 162
19 17 253
19 18 252
19 19 81
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 21
20 7 214
20 8 253
20 9 255
20 10 253
20 11 254
20 12 253
20 13 254
20 14 253
20 15 254
20 16 253
20 17 254
20 18 253
20 19 193
20 20 152
20 21 41
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 102
21 7 253
21 8 252
21 9 253
21 10 252
21 11 253
21 12 252
21 13 253
21 14 252
21 15 253
21 16 252
21 17 253
21 18 252
21 19 253
21 20 252
21 21 243
21 22 203
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 41
22 7 203
22 8 243
22 9 255
22 10 253
22 11 254
22 12 253
22 13 254
22 14 253
22 15 244
22 16 162
22 17 82
22 18 0
22 19 0
22 20 0
22 21 62
22 22 61
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 81
23 9 172
23 10 252
23 11 253
23 12 252
23 13 253
23 14 212
23 15 81
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/orig4.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 0
6 13 0
6 14 0
6 15 0
6 16 0
6 17 0
6 18 0
6 19 0
6 20 0
6 21 3
6 22 151
6 23 222
6 24 148
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 135
7 11 168
7 12 16
7 13 0
7 14 0
7 15 0
7 16 0
7 17 0
7 18 0
7 19 0
7 20 0
7 21 147
7 22 254
7 23 254
7 24 220
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 24
8 10 253
8 11 254
8 12 116
8 13 0
8 14 0
8 15 0
8 16 0
8 17 0
8 18 0
8 19 0
8 20 24
8 21 232
8 22 254
8 23 175
8 24 26
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 15
9 9 192
9 10 254
9 11 229
9 12 23
9 13 0
9 14 0
9 15 0
9 16 0
9 17 0
9 18 0
9 19 7
9 20 205
9 21 254
9 22 213
9 23 30
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 65
10 8 188
10 9 254
10 10 254
10 11 168
10 12 0
10 13 0
10 14 0
10 15 0
10 16 0
10 17 0
10 18 4
10 19 134
10 20 254
10 21 253
10 22 60
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 96
11 8 254
11 9 254
11 10 254
11 11 49
11 12 0
11 13 0
11 14 0
11 15 0
11 16 0
11 17 0
11 18 30
11 19 254
11 20 254
11 21 231
11 22 35
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 58
12 7 202
12 8 254
12 9 244
12 10 107
12 11 2
12 12 0
12 13 0
12 14 0
12 15 0
12 16 0
12 17 20
12 18 173
12 19 254
12 20 240
12 21 89
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 193
13 7 254
13 8 254
13 9 194
13 10 0
13 11 0
13 12 0
13 13 0
13 14 0
13 15 0
13 16 0
13 17 112
13 18 254
13 19 254
13 20 191
13 21 18
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 169
14 6 253
14 7 254
14 8 254
14 9 162
14 10 49
14 11 20
14 12 0
14 13 0
14 14 0
14 15 0
14 16 33
14 17 235
14 18 254
14 19 222
14 20 30
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 171
15 6 254
15 7 254
15 8 254
15 9 254
15 10 254
15 11 227
15 12 207
15 13 207
15 14 189
15 15 112
15 16 172
15 17 254
15 18 254
15 19 128
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 128
16 6 254
16 7 254
16 8 254
16 9 254
16 10 254
16 11 254
16 12 254
16 13 254
16 14 254
16 15 254
16 16 254
16 17 254
16 18 254
16 19 231
16 20 123
16 21 18
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 168
17 6 211
17 7 243
17 8 190
17 9 115
17 10 115
17 11 115
17 12 115
17 13 115
17 14 210
17 15 254
17 16 254
17 17 231
17 18 211
17 19 211
17 20 196
17 21 26
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 74
18 8 3
18 9 0
18 10 0
18 11 0
18 12 0
18 13 35
18 14 210
18 15 254
18 16 252
18 17 75
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 0
19 13 146
19 14 254
19 15 254
19 16 114
19 17 0
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 11
20 13 219
20 14 254
20 15 247
20 16 39
20 17 0
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 97
21 13 254
21 14 254
21 15 127
21 16 0
21 17 0
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 15
22 12 187
22 13 254
22 14 199
22 15 18
22 16 0
22 17 0
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 6
23 12 188
23 13 221
23 14 132
23 15 0
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/orig5.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 3
4 9 106
4 10 143
4 11 196
4 12 186
4 13 143
4 14 239
4 15 255
4 16 205
4 17 162
4 18 143
4 19 120
4 20 34
4 21 3
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 23
5 9 252
5 10 252
5 11 252
5 12 252
5 13 252
5 14 252
5 15 253
5 16 252
5 17 252
5 18 252
5 19 252
5 20 252
5 21 178
5 22 55
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 4
6 9 180
6 10 252
6 11 252
6 12 252
6 13 252
6 14 252
6 15 197
6 16 153
6 17 153
6 18 153
6 19 153
6 20 231
6 21 252
6 22 245
6 23 55
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 2
7 9 173
7 10 252
7 11 252
7 12 220
7 13 121
7 14 24
7 15 5
7 16 0
7 17 0
7 18 0
7 19 0
7 20 8
7 21 15
7 22 139
7 23 155
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 23
8 9 252
8 10 252
8 11 250
8 12 77
8 13 0
8 14 0
8 15 0
8 16 0
8 17 0
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 109
9 9 252
9 10 252
9 11 154
9 12 0
9 13 0
9 14 0
9 15 0
9 16 0
9 17 0
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 185
10 9 252
10 10 252
10 11 189
10 12 122
10 13 122
10 14 74
10 15 5
10 16 0
10 17 0
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 242
11 9 252
11 10 252
11 11 252
11 12 252
11 13 252
11 14 252
11 15 198
11 16 154
11 17 112
11 18 45
11 19 16
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 160
12 9 252
12 10 252
12 11 252
12 12 252
12 13 252
12 14 252
12 15 253
12 16 252
12 17 252
12 18 252
12 19 210
12 20 149
12 21 41
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 27
13 9 142
13 10 142
13 11 142
13 12 142
13 13 142
13 14 142
13 15 205
13 16 252
13 17 252
13 18 252
13 19 252
13 20 252
13 21 227
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 0
14 13 0
14 14 0
14 15 0
14 16 0
14 17 44
14 18 121
14 19 242
14 20 253
14 21 244
14 22 13
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 0
15 16 0
15 17 0
15 18 0
15 19 165
15 20 252
15 21 252
15 22 99
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 0
16 15 0
16 16 0
16 17 0
16 18 0
16 19 165
16 20 252
16 21 252
16 22 141
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 0
17 15 0
17 16 0
17 17 0
17 18 0
17 19 165
17 20 252
17 21 251
17 22 95
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 37
18 10 56
18 11 29
18 12 0
18 13 0
18 14 0
18 15 0
18 16 0
18 17 0
18 18 0
18 19 165
18 20 252
18 21 241
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 35
19 8 98
19 9 234
19 10 252
19 11 226
19 12 179
19 13 89
19 14 89
19 15 78
19 16 0
19 17 0
19 18 18
19 19 234
19 20 252
19 21 241
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 114
20 7 240
20 8 252
20 9 252
20 10 252
20 11 252
20 12 252
20 13 252
20 14 252
20 15 251
20 16 126
20 17 12
20 18 176
20 19 252
20 20 252
20 21 188
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 157
21 7 252
21 8 252
21 9 252
21 10 252
21 11 252
21 12 252
21 13 252
21 14 252
21 15 253
21 16 252
21 17 252
21 18 252
21 19 252
21 20 237
21 21 61
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 18
22 7 109
22 8 182
22 9 252
22 10 252
22 11 252
22 12 252
22 13 252
22 14 252
22 15 253
22 16 252
22 17 252
22 18 252
22 19 235
22 20 115
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 3
23 9 57
23 10 142
23 11 243
23 12 252
23 13 252
23 14 204
23 15 143
23 16 142
23 17 142
23 18 37
23 19 26
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/orig6.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 39
4 10 190
4 11 186
4 12 90
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 191
5 10 254
5 11 254
5 12 228
5 13 21
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 68
6 9 227
6 10 254
6 11 254
6 12 254
6 13 43
6 14 0
6 15 0
6 16 0
6 17 0
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 188
7 9 254
7 10 254
7 11 254
7 12 254
7 13 159
7 14 0
7 15 0
7 16 0
7 17 0
7 18 0
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 188
8 9 254
8 10 254
8 11 254
8 12 254
8 13 235
8 14 0
8 15 0
8 16 0
8 17 0
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 188
9 9 254
9 10 254
9 11 192
9 12 182
9 13 202
9 14 0
9 15 0
9 16 0
9 17 0
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 188
10 9 254
10 10 254
10 11 75
10 12 2
10 13 5
10 14 0
10 15 0
10 16 0
10 17 0
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 188
11 9 254
11 10 254
11 11 72
11 12 0
11 13 0
11 14 0
11 15 0
11 16 0
11 17 0
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 188
12 9 254
12 10 238
12 11 22
12 12 0
12 13 0
12 14 0
12 15 0
12 16 0
12 17 0
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 133
13 9 254
13 10 253
13 11 86
13 12 0
13 13 0
13 14 0
13 15 0
13 16 0
13 17 0
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 92
14 9 254
14 10 254
14 11 238
14 12 50
14 13 0
14 14 0
14 15 0
14 16 0
14 17 0
14 18 0
14 19 1
14 20 79
14 21 147
14 22 109
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 30
15 9 252
15 10 254
15 11 254
15 12 106
15 13 0
15 14 0
15 15 0
15 16 0
15 17 0
15 18 0
15 19 105
15 20 254
15 21 254
15 22 253
15 23 62
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 135
16 10 232
16 11 254
16 12 194
16 13 0
16 14 0
16 15 0
16 16 0
16 17 0
16 18 57
16 19 251
16 20 254
16 21 254
16 22 254
16 23 91
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 121
17 11 254
17 12 244
17 13 202
17 14 135
17 15 52
17 16 83
17 17 76
17 18 224
17 19 254
17 20 254
17 21 254
17 22 247
17 23 19
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 41
18 11 180
18 12 254
18 13 254
18 14 254
18 15 254
18 16 254
18 17 254
18 18 254
18 19 254
18 20 254
18 21 229
18 22 52
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 41
19 12 221
19 13 254
19 14 254
19 15 240
19 16 254
19 17 254
19 18 254
19 19 254
19 20 216
19 21 66
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 12
20 13 65
20 14 153
20 15 150
20 16 202
20 17 191
20 18 254
20 19 254
20 20 182
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 0
21 13 0
21 14 0
21 15 0
21 16 0
21 17 112
21 18 254
21 19 254
21 20 182
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 0
22 13 0
22 14 0
22 15 0
22 16 0
22 17 9
22 18 225
22 19 254
22 20 182
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 0
23 13 0
23 14 0
23 15 0
23 16 0
23 17 0
23 18 34
23 19 215
23 20 182
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/orig7.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 0
6 13 0
6 14 0
6 15 0
6 16 0
6 17 0
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 111
7 5 141
7 6 79
7 7 104
7 8 141
7 9 141
7 10 141
7 11 141
7 12 141
7 13 141
7 14 141
7 15 216
7 16 216
7 17 141
7 18 141
7 19 47
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 38
8 4 234
8 5 252
8 6 253
8 7 252
8 8 252
8 9 252
8 10 253
8 11 252
8 12 252
8 13 252
8 14 253
8 15 252
8 16 252
8 17 252
8 18 253
8 19 196
8 20 38
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 57
9 4 252
9 5 252
9 6 253
9 7 252
9 8 252
9 9 252
9 10 253
9 11 252
9 12 252
9 13 252
9 14 253
9 15 252
9 16 252
9 17 252
9 18 253
9 19 252
9 20 56
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 7
10 4 65
10 5 190
10 6 140
10 7 139
10 8 139
10 9 139
10 10 28
10 11 28
10 12 28
10 13 28
10 14 28
10 15 28
10 16 103
10 17 252
10 18 253
10 19 252
10 20 56
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 0
11 12 0
11 13 0
11 14 0
11 15 0
11 16 86
11 17 253
11 18 255
11 19 253
11 20 56
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 0
12 11 0
12 12 0
12 13 0
12 14 0
12 15 0
12 16 160
12 17 252
12 18 253
12 19 214
12 20 19
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 0
13 13 0
13 14 0
13 15 0
13 16 197
13 17 252
13 18 253
13 19 109
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 0
14 13 0
14 14 0
14 15 51
14 16 246
14 17 252
14 18 253
14 19 84
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 120
15 16 253
15 17 253
15 18 226
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 0
16 15 169
16 16 252
16 17 252
16 18 150
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 0
17 15 169
17 16 252
17 17 252
17 18 76
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 0
18 13 0
18 14 26
18 15 243
18 16 252
18 17 252
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 0
19 13 0
19 14 41
19 15 253
19 16 253
19 17 253
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 0
20 13 0
20 14 141
20 15 252
20 16 252
20 17 252
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 0
21 13 0
21 14 178
21 15 252
21 16 252
21 17 164
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 0
22 13 0
22 14 253
22 15 252
22 16 252
22 17 139
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 0
23 13 0
23 14 192
23 15 253
23 16 253
23 17 140
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 141
24 15 252
24 16 252
24 17 139
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 53
25 15 252
25 16 252
25 17 228
25 18 126
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 4
26 15 103
26 16 228
26 17 252
26 18 75
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/orig8.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 96
6 11 214
6 12 253
6 13 253
6 14 153
6 15 0
6 16 0
6 17 0
6 18 24
6 19 96
6 20 255
6 21 133
6 22 48
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 120
7 10 253
7 11 251
7 12 251
7 13 251
7 14 251
7 15 20
7 16 0
7 17 0
7 18 64
7 19 251
7 20 253
7 21 251
7 22 126
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 32
8 9 205
8 10 253
8 11 251
8 12 251
8 13 251
8 14 251
8 15 158
8 16 0
8 17 0
8 18 143
8 19 251
8 20 253
8 21 251
8 22 126
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 32
9 8 210
9 9 251
9 10 253
9 11 251
9 12 219
9 13 89
9 14 228
9 15 19
9 16 8
9 17 143
9 18 248
9 19 251
9 20 253
9 21 184
9 22 15
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 127
10 8 251
10 9 251
10 10 253
10 11 231
10 12 47
10 13 0
10 14 59
10 15 100
10 16 32
10 17 251
10 18 251
10 19 251
10 20 193
10 21 23
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 128
11 8 253
11 9 253
11 10 255
11 11 63
11 12 0
11 13 0
11 14 0
11 15 36
11 16 214
11 17 253
11 18 229
11 19 59
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 127
12 8 251
12 9 251
12 10 253
12 11 62
12 12 0
12 13 0
12 14 20
12 15 214
12 16 251
12 17 251
12 18 188
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 127
13 8 251
13 9 251
13 10 253
13 11 157
13 12 63
13 13 32
13 14 205
13 15 253
13 16 251
13 17 251
13 18 109
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 16
14 8 185
14 9 251
14 10 253
14 11 251
14 12 236
14 13 129
14 14 251
14 15 253
14 16 251
14 17 219
14 18 23
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 24
15 9 193
15 10 253
15 11 251
15 12 251
15 13 251
15 14 251
15 15 253
15 16 231
15 17 47
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 100
16 10 255
16 11 253
16 12 253
16 13 253
16 14 253
16 15 255
16 16 221
16 17 0
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 63
17 11 205
17 12 251
17 13 251
17 14 251
17 15 253
17 16 121
17 17 0
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 190
18 12 251
18 13 251
18 14 251
18 15 253
18 16 220
18 17 0
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 190
19 12 251
19 13 251
19 14 251
19 15 253
19 16 228
19 17 32
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 60
20 11 228
20 12 251
20 13 251
20 14 251
20 15 253
20 16 251
20 17 126
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 36
21 11 214
21 12 253
21 13 253
21 14 253
21 15 255
21 16 253
21 17 126
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 24
22 11 205
22 12 251
22 13 251
22 14 251
22 15 253
22 16 247
22 17 110
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 190
23 12 251
23 13 251
23 14 251
23 15 253
23 16 220
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 43
24 12 188
24 13 244
24 14 251
24 15 253
24 16 180
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 83
25 14 193
25 15 95
25 16 23
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/orig9.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 19
6 12 208
6 13 255
6 14 254
6 15 254
6 16 204
6 17 7
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 19
7 11 233
7 12 254
7 13 250
7 14 234
7 15 254
7 16 254
7 17 118
7 18 0
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 0
8 10 229
8 11 254
8 12 229
8 13 64
8 14 53
8 15 254
8 16 254
8 17 165
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 38
9 10 250
9 11 245
9 12 46
9 13 0
9 14 53
9 15 254
9 16 254
9 17 165
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 118
10 10 254
10 11 218
10 12 0
10 13 0
10 14 24
10 15 238
10 16 254
10 17 165
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 153
11 10 254
11 11 206
11 12 0
11 13 0
11 14 0
11 15 175
11 16 254
11 17 165
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 127
12 10 254
12 11 238
12 12 5
12 13 17
12 14 170
12 15 253
12 16 254
12 17 165
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 46
13 10 251
13 11 254
13 12 254
13 13 254
13 14 254
13 15 254
13 16 254
13 17 109
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 117
14 11 236
14 12 254
14 13 249
14 14 157
14 15 242
14 16 254
14 17 85
14 18 0
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 20
15 12 52
15 13 44
15 14 42
15 15 248
15 16 254
15 17 85
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 53
16 15 254
16 16 254
16 17 42
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 53
17 15 254
17 16 234
17 17 3
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 0
18 13 0
18 14 128
18 15 254
18 16 177
18 17 0
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 0
19 13 0
19 14 187
19 15 254
19 16 174
19 17 0
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 0
20 13 30
20 14 242
20 15 254
20 16 97
20 17 0
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 0
21 13 41
21 14 254
21 15 254
21 16 97
21 17 0
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 0
22 13 41
22 14 254
22 15 254
22 16 97
22 17 0
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 0
23 13 41
23 14 254
23 15 254
23 16 131
23 17 111
23 18 83
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 30
24 14 243
24 15 254
24 16 254
24 17 254
24 18 131
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 69
25 15 245
25 16 229
25 17 91
25 18 4
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/originaldata0.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.900000000000000000e+01	1.250000000000000000e+02	2.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.010000000000000000e+02	2.270000000000000000e+02	2.530000000000000000e+02	2.490000000000000000e+02	2.480000000000000000e+02	2.480000000000000000e+02	2.240000000000000000e+02	1.180000000000000000e+02	4.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.100000000000000000e+01	2.320000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.460000000000000000e+02	1.490000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.100000000000000000e+01	2.410000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.720000000000000000e+02	8.200000000000000000e+01	2.240000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.510000000000000000e+02	2.250000000000000000e+02	4.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.480000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.380000000000000000e+02	6.000000000000000000e+00	5.400000000000000000e+01	2.460000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.270000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.380000000000000000e+02	2.500000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.840000000000000000e+02	7.000000000000000000e+00	0.000000000000000000e+00	8.000000000000000000e+00	3.200000000000000000e+01	1.860000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	1.020000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.800000000000000000e+01	2.410000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.250000000000000000e+02	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.000000000000000000e+01	1.680000000000000000e+02	1.790000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.290000000000000000e+02	4.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.190000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	6.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.000000000000000000e+00	1.730000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.630000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.500000000000000000e+01	2.510000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.800000000000000000e+02	8.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.200000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.180000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.280000000000000000e+02	5.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.700000000000000000e+01	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.300000000000000000e+01	2.520000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.260000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.240000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.510000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.320000000000000000e+02	2.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.560000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.550000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.490000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.600000000000000000e+01	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.300000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.340000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.650000000000000000e+02	4.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.700000000000000000e+01	2.530000000000000000e+02	2.530000000000000000e+02	2.290000000000000000e+02	4.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.090000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.220000000000000000e+02	2.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.800000000000000000e+01	2.190000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.170000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.340000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.180000000000000000e+02	1.140000000000000000e+02	2.700000000000000000e+01	2.700000000000000000e+01	6.000000000000000000e+00	7.000000000000000000e+00	2.700000000000000000e+01	2.700000000000000000e+01	1.140000000000000000e+02	2.190000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.320000000000000000e+02	4.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.800000000000000000e+01	2.360000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.730000000000000000e+02	1.740000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.310000000000000000e+02	4.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.900000000000000000e+01	2.310000000000000000e+02	2.450000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.450000000000000000e+02	1.590000000000000000e+02	4.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.500000000000000000e+01	1.630000000000000000e+02	2.470000000000000000e+02	2.490000000000000000e+02	2.510000000000000000e+02	2.500000000000000000e+02	2.470000000000000000e+02	2.470000000000000000e+02	1.560000000000000000e+02	1.170000000000000000e+02	4.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.900000000000000000e+01	8.900000000000000000e+01	6.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/originaldata1.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.550000000000000000e+02	1.680000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.530000000000000000e+02	1.950000000000000000e+02	1.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.200000000000000000e+01	2.530000000000000000e+02	2.520000000000000000e+02	5.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.700000000000000000e+01	2.530000000000000000e+02	2.520000000000000000e+02	5.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.530000000000000000e+02	2.520000000000000000e+02	5.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.410000000000000000e+02	2.550000000000000000e+02	2.530000000000000000e+02	5.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.600000000000000000e+01	2.400000000000000000e+02	2.530000000000000000e+02	2.230000000000000000e+02	3.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.900000000000000000e+01	2.520000000000000000e+02	2.530000000000000000e+02	1.670000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.900000000000000000e+01	2.520000000000000000e+02	2.530000000000000000e+02	1.670000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.900000000000000000e+01	2.520000000000000000e+02	2.530000000000000000e+02	8.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.690000000000000000e+02	2.530000000000000000e+02	2.550000000000000000e+02	2.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.690000000000000000e+02	2.520000000000000000e+02	1.520000000000000000e+02	3.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.300000000000000000e+01	1.870000000000000000e+02	2.520000000000000000e+02	1.400000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.700000000000000000e+01	2.520000000000000000e+02	2.520000000000000000e+02	1.400000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.700000000000000000e+01	2.520000000000000000e+02	2.520000000000000000e+02	1.400000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.200000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.410000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.970000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.400000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.970000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.400000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.970000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.400000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.190000000000000000e+02	2.520000000000000000e+02	1.730000000000000000e+02	6.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/originaldata2.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.600000000000000000e+01	1.910000000000000000e+02	1.900000000000000000e+02	1.900000000000000000e+02	1.900000000000000000e+02	1.900000000000000000e+02	1.910000000000000000e+02	1.110000000000000000e+02	7.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.300000000000000000e+01	1.530000000000000000e+02	2.410000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	1.180000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.100000000000000000e+01	1.430000000000000000e+02	2.460000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.210000000000000000e+02	1.890000000000000000e+02	1.450000000000000000e+02	2.270000000000000000e+02	2.520000000000000000e+02	1.520000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.750000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.360000000000000000e+02	1.120000000000000000e+02	2.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.040000000000000000e+02	2.520000000000000000e+02	2.490000000000000000e+02	7.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.540000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.990000000000000000e+02	1.060000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.800000000000000000e+01	2.170000000000000000e+02	2.530000000000000000e+02	1.450000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.250000000000000000e+02	2.310000000000000000e+02	1.220000000000000000e+02	2.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.900000000000000000e+02	2.520000000000000000e+02	1.890000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.600000000000000000e+01	2.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.900000000000000000e+02	2.520000000000000000e+02	1.890000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.900000000000000000e+01	2.320000000000000000e+02	2.520000000000000000e+02	1.890000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.300000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.450000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.800000000000000000e+01	2.550000000000000000e+02	2.530000000000000000e+02	2.140000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.600000000000000000e+01	3.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.410000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	1.260000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.600000000000000000e+01	2.240000000000000000e+02	2.320000000000000000e+02	2.320000000000000000e+02	2.420000000000000000e+02	2.410000000000000000e+02	2.320000000000000000e+02	2.320000000000000000e+02	2.490000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	8.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.900000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.100000000000000000e+02	1.690000000000000000e+02	8.100000000000000000e+01	2.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.900000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.210000000000000000e+02	4.200000000000000000e+01	2.000000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.290000000000000000e+02	1.310000000000000000e+02	9.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.600000000000000000e+01	2.420000000000000000e+02	2.270000000000000000e+02	6.000000000000000000e+01	6.100000000000000000e+01	2.270000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.740000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	9.800000000000000000e+01	1.060000000000000000e+02	1.500000000000000000e+02	1.940000000000000000e+02	1.500000000000000000e+02	9.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.530000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.450000000000000000e+02	1.410000000000000000e+02	1.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.900000000000000000e+01	1.520000000000000000e+02	2.400000000000000000e+02	2.530000000000000000e+02	2.360000000000000000e+02	1.240000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.000000000000000000e+00	2.200000000000000000e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.500000000000000000e+01	8.400000000000000000e+01	2.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.100000000000000000e+01	8.400000000000000000e+01	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/originaldata3.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.100000000000000000e+01	9.200000000000000000e+01	1.520000000000000000e+02	2.330000000000000000e+02	2.340000000000000000e+02	1.520000000000000000e+02	1.520000000000000000e+02	1.520000000000000000e+02	5.100000000000000000e+01	1.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.020000000000000000e+02	1.830000000000000000e+02	2.330000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	1.720000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.540000000000000000e+02	2.530000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	1.510000000000000000e+02	7.000000000000000000e+01	5.000000000000000000e+01	2.120000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.200000000000000000e+01	8.100000000000000000e+01	1.020000000000000000e+02	6.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.100000000000000000e+01	2.330000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.100000000000000000e+01	2.330000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.130000000000000000e+02	2.330000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	2.240000000000000000e+02	6.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.100000000000000000e+01	1.420000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	1.620000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.200000000000000000e+01	2.540000000000000000e+02	2.530000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	1.730000000000000000e+02	1.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.620000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	1.720000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.200000000000000000e+01	2.030000000000000000e+02	2.030000000000000000e+02	8.200000000000000000e+01	0.000000000000000000e+00	2.100000000000000000e+01	1.620000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	2.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.100000000000000000e+01	2.530000000000000000e+02	2.520000000000000000e+02	1.420000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.540000000000000000e+02	2.530000000000000000e+02	2.030000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.530000000000000000e+02	2.520000000000000000e+02	2.030000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.100000000000000000e+01	2.540000000000000000e+02	2.530000000000000000e+02	2.030000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.100000000000000000e+01	1.830000000000000000e+02	2.030000000000000000e+02	2.030000000000000000e+02	1.830000000000000000e+02	1.020000000000000000e+02	1.020000000000000000e+02	1.020000000000000000e+02	1.020000000000000000e+02	1.620000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	8.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.100000000000000000e+01	2.140000000000000000e+02	2.530000000000000000e+02	2.550000000000000000e+02	2.530000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	1.930000000000000000e+02	1.520000000000000000e+02	4.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.020000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.430000000000000000e+02	2.030000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.100000000000000000e+01	2.030000000000000000e+02	2.430000000000000000e+02	2.550000000000000000e+02	2.530000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	2.440000000000000000e+02	1.620000000000000000e+02	8.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.200000000000000000e+01	6.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.100000000000000000e+01	1.720000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.120000000000000000e+02	8.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/originaldata4.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.000000000000000000e+00	1.510000000000000000e+02	2.220000000000000000e+02	1.480000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.350000000000000000e+02	1.680000000000000000e+02	1.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.470000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.200000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.400000000000000000e+01	2.530000000000000000e+02	2.540000000000000000e+02	1.160000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.400000000000000000e+01	2.320000000000000000e+02	2.540000000000000000e+02	1.750000000000000000e+02	2.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.500000000000000000e+01	1.920000000000000000e+02	2.540000000000000000e+02	2.290000000000000000e+02	2.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.000000000000000000e+00	2.050000000000000000e+02	2.540000000000000000e+02	2.130000000000000000e+02	3.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.500000000000000000e+01	1.880000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	1.680000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.000000000000000000e+00	1.340000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	6.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.600000000000000000e+01	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	4.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.000000000000000000e+01	2.540000000000000000e+02	2.540000000000000000e+02	2.310000000000000000e+02	3.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.800000000000000000e+01	2.020000000000000000e+02	2.540000000000000000e+02	2.440000000000000000e+02	1.070000000000000000e+02	2.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.000000000000000000e+01	1.730000000000000000e+02	2.540000000000000000e+02	2.400000000000000000e+02	8.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.930000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	1.940000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.120000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	1.910000000000000000e+02	1.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.690000000000000000e+02	2.530000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	1.620000000000000000e+02	4.900000000000000000e+01	2.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.300000000000000000e+01	2.350000000000000000e+02	2.540000000000000000e+02	2.220000000000000000e+02	3.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.710000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.270000000000000000e+02	2.070000000000000000e+02	2.070000000000000000e+02	1.890000000000000000e+02	1.120000000000000000e+02	1.720000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	1.280000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.280000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.310000000000000000e+02	1.230000000000000000e+02	1.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.680000000000000000e+02	2.110000000000000000e+02	2.430000000000000000e+02	1.900000000000000000e+02	1.150000000000000000e+02	1.150000000000000000e+02	1.150000000000000000e+02	1.150000000000000000e+02	1.150000000000000000e+02	2.100000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.310000000000000000e+02	2.110000000000000000e+02	2.110000000000000000e+02	1.960000000000000000e+02	2.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.400000000000000000e+01	3.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.500000000000000000e+01	2.100000000000000000e+02	2.540000000000000000e+02	2.520000000000000000e+02	7.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.460000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	1.140000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.100000000000000000e+01	2.190000000000000000e+02	2.540000000000000000e+02	2.470000000000000000e+02	3.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.700000000000000000e+01	2.540000000000000000e+02	2.540000000000000000e+02	1.270000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.500000000000000000e+01	1.870000000000000000e+02	2.540000000000000000e+02	1.990000000000000000e+02	1.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.000000000000000000e+00	1.880000000000000000e+02	2.210000000000000000e+02	1.320000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/originaldata5.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.000000000000000000e+00	1.060000000000000000e+02	1.430000000000000000e+02	1.960000000000000000e+02	1.860000000000000000e+02	1.430000000000000000e+02	2.390000000000000000e+02	2.550000000000000000e+02	2.050000000000000000e+02	1.620000000000000000e+02	1.430000000000000000e+02	1.200000000000000000e+02	3.400000000000000000e+01	3.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.300000000000000000e+01	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.780000000000000000e+02	5.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.000000000000000000e+00	1.800000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.970000000000000000e+02	1.530000000000000000e+02	1.530000000000000000e+02	1.530000000000000000e+02	1.530000000000000000e+02	2.310000000000000000e+02	2.520000000000000000e+02	2.450000000000000000e+02	5.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.000000000000000000e+00	1.730000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.200000000000000000e+02	1.210000000000000000e+02	2.400000000000000000e+01	5.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.000000000000000000e+00	1.500000000000000000e+01	1.390000000000000000e+02	1.550000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.300000000000000000e+01	2.520000000000000000e+02	2.520000000000000000e+02	2.500000000000000000e+02	7.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.090000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.540000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.850000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.890000000000000000e+02	1.220000000000000000e+02	1.220000000000000000e+02	7.400000000000000000e+01	5.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.420000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.980000000000000000e+02	1.540000000000000000e+02	1.120000000000000000e+02	4.500000000000000000e+01	1.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.600000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.100000000000000000e+02	1.490000000000000000e+02	4.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.700000000000000000e+01	1.420000000000000000e+02	1.420000000000000000e+02	1.420000000000000000e+02	1.420000000000000000e+02	1.420000000000000000e+02	1.420000000000000000e+02	2.050000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.270000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.400000000000000000e+01	1.210000000000000000e+02	2.420000000000000000e+02	2.530000000000000000e+02	2.440000000000000000e+02	1.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.650000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	9.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.650000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.410000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.650000000000000000e+02	2.520000000000000000e+02	2.510000000000000000e+02	9.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.700000000000000000e+01	5.600000000000000000e+01	2.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.650000000000000000e+02	2.520000000000000000e+02	2.410000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.500000000000000000e+01	9.800000000000000000e+01	2.340000000000000000e+02	2.520000000000000000e+02	2.260000000000000000e+02	1.790000000000000000e+02	8.900000000000000000e+01	8.900000000000000000e+01	7.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.800000000000000000e+01	2.340000000000000000e+02	2.520000000000000000e+02	2.410000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.140000000000000000e+02	2.400000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.510000000000000000e+02	1.260000000000000000e+02	1.200000000000000000e+01	1.760000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.880000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.570000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.370000000000000000e+02	6.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.800000000000000000e+01	1.090000000000000000e+02	1.820000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.350000000000000000e+02	1.150000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.000000000000000000e+00	5.700000000000000000e+01	1.420000000000000000e+02	2.430000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.040000000000000000e+02	1.430000000000000000e+02	1.420000000000000000e+02	1.420000000000000000e+02	3.700000000000000000e+01	2.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/originaldata6.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.900000000000000000e+01	1.900000000000000000e+02	1.860000000000000000e+02	9.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.910000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.280000000000000000e+02	2.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.800000000000000000e+01	2.270000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	4.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.880000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	1.590000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.880000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.350000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.880000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	1.920000000000000000e+02	1.820000000000000000e+02	2.020000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.880000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	7.500000000000000000e+01	2.000000000000000000e+00	5.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.880000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	7.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.880000000000000000e+02	2.540000000000000000e+02	2.380000000000000000e+02	2.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.330000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	8.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.200000000000000000e+01	2.540000000000000000e+02	2.540000000000000000e+02	2.380000000000000000e+02	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.000000000000000000e+00	7.900000000000000000e+01	1.470000000000000000e+02	1.090000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.000000000000000000e+01	2.520000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	1.060000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.050000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.530000000000000000e+02	6.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.350000000000000000e+02	2.320000000000000000e+02	2.540000000000000000e+02	1.940000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.700000000000000000e+01	2.510000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	9.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.210000000000000000e+02	2.540000000000000000e+02	2.440000000000000000e+02	2.020000000000000000e+02	1.350000000000000000e+02	5.200000000000000000e+01	8.300000000000000000e+01	7.600000000000000000e+01	2.240000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.470000000000000000e+02	1.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.100000000000000000e+01	1.800000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.290000000000000000e+02	5.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.100000000000000000e+01	2.210000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.400000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.160000000000000000e+02	6.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.200000000000000000e+01	6.500000000000000000e+01	1.530000000000000000e+02	1.500000000000000000e+02	2.020000000000000000e+02	1.910000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	1.820000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.120000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	1.820000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.000000000000000000e+00	2.250000000000000000e+02	2.540000000000000000e+02	1.820000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.400000000000000000e+01	2.150000000000000000e+02	1.820000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/originaldata7.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.110000000000000000e+02	1.410000000000000000e+02	7.900000000000000000e+01	1.040000000000000000e+02	1.410000000000000000e+02	1.410000000000000000e+02	1.410000000000000000e+02	1.410000000000000000e+02	1.410000000000000000e+02	1.410000000000000000e+02	1.410000000000000000e+02	2.160000000000000000e+02	2.160000000000000000e+02	1.410000000000000000e+02	1.410000000000000000e+02	4.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.800000000000000000e+01	2.340000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	1.960000000000000000e+02	3.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.700000000000000000e+01	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	5.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.000000000000000000e+00	6.500000000000000000e+01	1.900000000000000000e+02	1.400000000000000000e+02	1.390000000000000000e+02	1.390000000000000000e+02	1.390000000000000000e+02	2.800000000000000000e+01	2.800000000000000000e+01	2.800000000000000000e+01	2.800000000000000000e+01	2.800000000000000000e+01	2.800000000000000000e+01	1.030000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.520000000000000000e+02	5.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.600000000000000000e+01	2.530000000000000000e+02	2.550000000000000000e+02	2.530000000000000000e+02	5.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.600000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	2.140000000000000000e+02	1.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.970000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	1.090000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.100000000000000000e+01	2.460000000000000000e+02	2.520000000000000000e+02	2.530000000000000000e+02	8.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.200000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.260000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.690000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.500000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.690000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	7.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.600000000000000000e+01	2.430000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.100000000000000000e+01	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.410000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.780000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.640000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.530000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.390000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.920000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.400000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.410000000000000000e+02	2.520000000000000000e+02	2.520000000000000000e+02	1.390000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.300000000000000000e+01	2.520000000000000000e+02	2.520000000000000000e+02	2.280000000000000000e+02	1.260000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.000000000000000000e+00	1.030000000000000000e+02	2.280000000000000000e+02	2.520000000000000000e+02	7.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/originaldata8.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.600000000000000000e+01	2.140000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	1.530000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.400000000000000000e+01	9.600000000000000000e+01	2.550000000000000000e+02	1.330000000000000000e+02	4.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.200000000000000000e+02	2.530000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	6.400000000000000000e+01	2.510000000000000000e+02	2.530000000000000000e+02	2.510000000000000000e+02	1.260000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.200000000000000000e+01	2.050000000000000000e+02	2.530000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	1.580000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.430000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	2.510000000000000000e+02	1.260000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.200000000000000000e+01	2.100000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	2.510000000000000000e+02	2.190000000000000000e+02	8.900000000000000000e+01	2.280000000000000000e+02	1.900000000000000000e+01	8.000000000000000000e+00	1.430000000000000000e+02	2.480000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	1.840000000000000000e+02	1.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.270000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	2.310000000000000000e+02	4.700000000000000000e+01	0.000000000000000000e+00	5.900000000000000000e+01	1.000000000000000000e+02	3.200000000000000000e+01	2.510000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	1.930000000000000000e+02	2.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.280000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.550000000000000000e+02	6.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.600000000000000000e+01	2.140000000000000000e+02	2.530000000000000000e+02	2.290000000000000000e+02	5.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.270000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	6.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	2.000000000000000000e+01	2.140000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	1.880000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.270000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	1.570000000000000000e+02	6.300000000000000000e+01	3.200000000000000000e+01	2.050000000000000000e+02	2.530000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	1.090000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.600000000000000000e+01	1.850000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	2.510000000000000000e+02	2.360000000000000000e+02	1.290000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	2.510000000000000000e+02	2.190000000000000000e+02	2.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.400000000000000000e+01	1.930000000000000000e+02	2.530000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	2.310000000000000000e+02	4.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.000000000000000000e+02	2.550000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.550000000000000000e+02	2.210000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.300000000000000000e+01	2.050000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	1.210000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.900000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	2.200000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.900000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	2.280000000000000000e+02	3.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.000000000000000000e+01	2.280000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	2.510000000000000000e+02	1.260000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.600000000000000000e+01	2.140000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.530000000000000000e+02	2.550000000000000000e+02	2.530000000000000000e+02	1.260000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.400000000000000000e+01	2.050000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	2.470000000000000000e+02	1.100000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.900000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	2.200000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.300000000000000000e+01	1.880000000000000000e+02	2.440000000000000000e+02	2.510000000000000000e+02	2.530000000000000000e+02	1.800000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.300000000000000000e+01	1.930000000000000000e+02	9.500000000000000000e+01	2.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/originaldata9.txt <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.900000000000000000e+01	2.080000000000000000e+02	2.550000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.040000000000000000e+02	7.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.900000000000000000e+01	2.330000000000000000e+02	2.540000000000000000e+02	2.500000000000000000e+02	2.340000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	1.180000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.290000000000000000e+02	2.540000000000000000e+02	2.290000000000000000e+02	6.400000000000000000e+01	5.300000000000000000e+01	2.540000000000000000e+02	2.540000000000000000e+02	1.650000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.800000000000000000e+01	2.500000000000000000e+02	2.450000000000000000e+02	4.600000000000000000e+01	0.000000000000000000e+00	5.300000000000000000e+01	2.540000000000000000e+02	2.540000000000000000e+02	1.650000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.180000000000000000e+02	2.540000000000000000e+02	2.180000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.400000000000000000e+01	2.380000000000000000e+02	2.540000000000000000e+02	1.650000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.530000000000000000e+02	2.540000000000000000e+02	2.060000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.750000000000000000e+02	2.540000000000000000e+02	1.650000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.270000000000000000e+02	2.540000000000000000e+02	2.380000000000000000e+02	5.000000000000000000e+00	1.700000000000000000e+01	1.700000000000000000e+02	2.530000000000000000e+02	2.540000000000000000e+02	1.650000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.600000000000000000e+01	2.510000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	1.090000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.170000000000000000e+02	2.360000000000000000e+02	2.540000000000000000e+02	2.490000000000000000e+02	1.570000000000000000e+02	2.420000000000000000e+02	2.540000000000000000e+02	8.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.000000000000000000e+01	5.200000000000000000e+01	4.400000000000000000e+01	4.200000000000000000e+01	2.480000000000000000e+02	2.540000000000000000e+02	8.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.300000000000000000e+01	2.540000000000000000e+02	2.540000000000000000e+02	4.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.300000000000000000e+01	2.540000000000000000e+02	2.340000000000000000e+02	3.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.280000000000000000e+02	2.540000000000000000e+02	1.770000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.870000000000000000e+02	2.540000000000000000e+02	1.740000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.000000000000000000e+01	2.420000000000000000e+02	2.540000000000000000e+02	9.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.100000000000000000e+01	2.540000000000000000e+02	2.540000000000000000e+02	9.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.100000000000000000e+01	2.540000000000000000e+02	2.540000000000000000e+02	9.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.100000000000000000e+01	2.540000000000000000e+02	2.540000000000000000e+02	1.310000000000000000e+02	1.110000000000000000e+02	8.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.000000000000000000e+01	2.430000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	2.540000000000000000e+02	1.310000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.900000000000000000e+01	2.450000000000000000e+02	2.290000000000000000e+02	9.100000000000000000e+01	4.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> figure_tem/rp0-2.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 -1021
0 5 -2304
0 6 -2388
0 7 -1739
0 8 -1006
0 9 -1150
0 10 -1511
0 11 -1537
0 12 -1511
0 13 -1178
0 14 -1089
0 15 -1680
0 16 -1433
0 17 -1400
0 18 -1581
0 19 -2486
0 20 -2962
0 21 -2650
0 22 -1472
0 23 -940
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 611
1 5 776
1 6 509
1 7 640
1 8 325
1 9 173
1 10 55
1 11 -293
1 12 -601
1 13 -673
1 14 -430
1 15 -331
1 16 -134
1 17 198
1 18 498
1 19 700
1 20 847
1 21 1005
1 22 260
1 23 -529
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 -142
2 5 -107
2 6 55
2 7 231
2 8 457
2 9 353
2 10 464
2 11 400
2 12 172
2 13 96
2 14 241
2 15 299
2 16 382
2 17 434
2 18 335
2 19 85
2 20 228
2 21 242
2 22 206
2 23 152
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 192
3 5 -226
3 6 -772
3 7 -558
3 8 -576
3 9 -390
3 10 233
3 11 167
3 12 -21
3 13 -36
3 14 80
3 15 87
3 16 243
3 17 311
3 18 126
3 19 25
3 20 -45
3 21 287
3 22 296
3 23 4
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 250
4 5 492
4 6 988
4 7 417
4 8 -114
4 9 -297
4 10 -772
4 11 -568
4 12 -394
4 13 -310
4 14 -266
4 15 -268
4 16 -471
4 17 -728
4 18 -710
4 19 -44
4 20 425
4 21 416
4 22 714
4 23 986
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 18
5 5 -140
5 6 -524
5 7 -595
5 8 -770
5 9 -947
5 10 -1084
5 11 -1257
5 12 -1385
5 13 -1197
5 14 -1142
5 15 -1270
5 16 -1071
5 17 -872
5 18 -716
5 19 -684
5 20 -558
5 21 -270
5 22 0
5 23 109
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 -242
6 5 -313
6 6 -130
6 7 209
6 8 954
6 9 1315
6 10 768
6 11 574
6 12 156
6 13 -174
6 14 -95
6 15 515
6 16 622
6 17 677
6 18 755
6 19 965
6 20 863
6 21 622
6 22 -156
6 23 -249
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 344
7 5 425
7 6 586
7 7 323
7 8 -53
7 9 -320
7 10 -643
7 11 -772
7 12 -642
7 13 -771
7 14 -601
7 15 -594
7 16 -634
7 17 -479
7 18 -271
7 19 -75
7 20 311
7 21 488
7 22 549
7 23 571
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 174
8 5 393
8 6 831
8 7 1136
8 8 960
8 9 712
8 10 141
8 11 -176
8 12 -206
8 13 -212
8 14 -348
8 15 -411
8 16 -109
8 17 140
8 18 182
8 19 652
8 20 1214
8 21 953
8 22 1164
8 23 952
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 34
9 5 21
9 6 -207
9 7 -412
9 8 -589
9 9 -387
9 10 -99
9 11 -392
9 12 -203
9 13 -53
9 14 -105
9 15 -362
9 16 -461
9 17 -191
9 18 12
9 19 -326
9 20 -640
9 21 -612
9 22 -559
9 23 -844
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 231
10 5 -69
10 6 -589
10 7 -217
10 8 -462
10 9 -318
10 10 343
10 11 336
10 12 360
10 13 628
10 14 643
10 15 335
10 16 306
10 17 303
10 18 79
10 19 -449
10 20 -670
10 21 -441
10 22 184
10 23 357
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 265
11 5 -229
11 6 137
11 7 41
11 8 -384
11 9 -450
11 10 -627
11 11 -316
11 12 -25
11 13 -144
11 14 -133
11 15 -119
11 16 -141
11 17 -428
11 18 -603
11 19 -510
11 20 -165
11 21 -348
11 22 379
11 23 600
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 338
12 5 885
12 6 1135
12 7 1571
12 8 1426
12 9 1039
12 10 816
12 11 331
12 12 -51
12 13 -167
12 14 -176
12 15 5
12 16 291
12 17 634
12 18 661
12 19 1327
12 20 2007
12 21 1689
12 22 1184
12 23 468
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 742
13 5 1088
13 6 1295
13 7 939
13 8 146
13 9 -239
13 10 -631
13 11 -834
13 12 -870
13 13 -531
13 14 -593
13 15 -692
13 16 -737
13 17 -739
13 18 -696
13 19 246
13 20 1201
13 21 1231
13 22 1600
13 23 1493
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 311
14 5 247
14 6 -56
14 7 -420
14 8 -29
14 9 618
14 10 1062
14 11 965
14 12 839
14 13 487
14 14 251
14 15 690
14 16 758
14 17 884
14 18 851
14 19 434
14 20 709
14 21 229
14 22 -157
14 23 -482
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 -202
15 5 354
15 6 -61
15 7 -310
15 8 -404
15 9 -775
15 10 -763
15 11 -709
15 12 -640
15 13 -920
15 14 -773
15 15 -634
15 16 -720
15 17 -621
15 18 -393
15 19 58
15 20 -63
15 21 291
15 22 -273
15 23 104
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 -459
16 5 -240
16 6 -64
16 7 -190
16 8 22
16 9 29
16 10 -309
16 11 18
16 12 29
16 13 202
16 14 269
16 15 306
16 16 0
16 17 -393
16 18 -488
16 19 -361
16 20 -523
16 21 -419
16 22 -422
16 23 -34
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 329
17 5 701
17 6 877
17 7 1247
17 8 699
17 9 145
17 10 111
17 11 -2
17 12 0
17 13 370
17 14 449
17 15 -83
17 16 -82
17 17 -69
17 18 -195
17 19 153
17 20 534
17 21 832
17 22 1067
17 23 825
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 -367
18 5 -194
18 6 237
18 7 161
18 8 470
18 9 217
18 10 -190
18 11 -315
18 12 -315
18 13 -533
18 14 -432
18 15 -290
18 16 -257
18 17 -114
18 18 104
18 19 263
18 20 176
18 21 194
18 22 3
18 23 134
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 -323
19 5 -401
19 6 -681
19 7 -324
19 8 -56
19 9 -328
19 10 -76
19 11 -382
19 12 -603
19 13 -439
19 14 -247
19 15 -468
19 16 -396
19 17 -121
19 18 -95
19 19 -562
19 20 -753
19 21 -427
19 22 -288
19 23 -215
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 -408
20 5 -125
20 6 -342
20 7 55
20 8 707
20 9 831
20 10 945
20 11 966
20 12 800
20 13 524
20 14 629
20 15 891
20 16 939
20 17 931
20 18 943
20 19 502
20 20 169
20 21 17
20 22 -724
20 23 -928
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 192
21 5 485
21 6 824
21 7 951
21 8 1143
21 9 1264
21 10 978
21 11 777
21 12 680
21 13 322
21 14 379
21 15 648
21 16 703
21 17 926
21 18 1121
21 19 1069
21 20 1112
21 21 931
21 22 262
21 23 -44
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 186
22 5 -75
22 6 -148
22 7 -465
22 8 -871
22 9 -949
22 10 -1116
22 11 -1078
22 12 -934
22 13 -588
22 14 -556
22 15 -890
22 16 -990
22 17 -1102
22 18 -1194
22 19 -1067
22 20 -619
22 21 -276
22 22 437
22 23 704
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 -294
23 5 303
23 6 251
23 7 -113
23 8 98
23 9 25
23 10 207
23 11 297
23 12 187
23 13 7
23 14 78
23 15 338
23 16 276
23 17 177
23 18 127
23 19 161
23 20 419
23 21 158
23 22 -158
23 23 52
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 -70
24 5 -146
24 6 127
24 7 389
24 8 609
24 9 801
24 10 644
24 11 450
24 12 346
24 13 133
24 14 134
24 15 300
24 16 498
24 17 689
24 18 869
24 19 852
24 20 478
24 21 311
24 22 -155
24 23 -361
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 430
25 5 437
25 6 672
25 7 526
25 8 472
25 9 627
25 10 389
25 11 455
25 12 437
25 13 31
25 14 134
25 15 548
25 16 481
25 17 397
25 18 361
25 19 633
25 20 1195
25 21 1230
25 22 889
25 23 785
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 -147
26 5 -546
26 6 -372
26 7 -44
26 8 -288
26 9 -362
26 10 -59
26 11 48
26 12 279
26 13 380
26 14 450
26 15 176
26 16 145
26 17 110
26 18 3
26 19 -451
26 20 -976
26 21 -1082
26 22 -352
26 23 48
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 9
27 5 391
27 6 519
27 7 1530
27 8 1579
27 9 1256
27 10 923
27 11 510
27 12 159
27 13 191
27 14 154
27 15 204
27 16 534
27 17 762
27 18 880
27 19 1579
27 20 1438
27 21 1463
27 22 776
27 23 -111
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/rp0.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 531
0 5 318
0 6 472
0 7 493
0 8 128
0 9 235
0 10 -185
0 11 -626
0 12 -1000
0 13 -893
0 14 -912
0 15 -883
0 16 -521
0 17 -223
0 18 -96
0 19 649
0 20 1059
0 21 1061
0 22 915
0 23 386
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 192
1 5 -25
1 6 250
1 7 772
1 8 707
1 9 778
1 10 647
1 11 445
1 12 77
1 13 102
1 14 213
1 15 276
1 16 417
1 17 403
1 18 239
1 19 624
1 20 752
1 21 774
1 22 686
1 23 321
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 -85
2 5 104
2 6 -177
2 7 -328
2 8 127
2 9 285
2 10 415
2 11 343
2 12 164
2 13 212
2 14 127
2 15 85
2 16 193
2 17 241
2 18 171
2 19 -62
2 20 221
2 21 394
2 22 263
2 23 194
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 58
3 5 -47
3 6 -654
3 7 -590
3 8 -660
3 9 -651
3 10 -621
3 11 -740
3 12 -895
3 13 -872
3 14 -1001
3 15 -988
3 16 -689
3 17 -529
3 18 -515
3 19 -197
3 20 -11
3 21 235
3 22 366
3 23 519
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 -163
4 5 -489
4 6 -825
4 7 -953
4 8 -624
4 9 -564
4 10 -283
4 11 -535
4 12 -839
4 13 -876
4 14 -595
4 15 -552
4 16 -476
4 17 -261
4 18 -248
4 19 -657
4 20 -634
4 21 -427
4 22 -505
4 23 -714
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 -303
5 5 -321
5 6 -673
5 7 -546
5 8 -76
5 9 266
5 10 815
5 11 892
5 12 798
5 13 703
5 14 327
5 15 611
5 16 854
5 17 888
5 18 794
5 19 277
5 20 -20
5 21 -508
5 22 -273
5 23 14
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 174
6 5 569
6 6 72
6 7 -186
6 8 -806
6 9 -1324
6 10 -1227
6 11 -1294
6 12 -853
6 13 -739
6 14 -862
6 15 -1240
6 16 -1352
6 17 -1167
6 18 -1022
6 19 -691
6 20 -415
6 21 -192
6 22 54
6 23 -8
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 -118
7 5 -376
7 6 -495
7 7 -243
7 8 -84
7 9 -90
7 10 -221
7 11 -84
7 12 134
7 13 216
7 14 148
7 15 -36
7 16 -184
7 17 -316
7 18 -390
7 19 -698
7 20 -828
7 21 -745
7 22 -547
7 23 -456
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 -401
8 5 -642
8 6 -263
8 7 377
8 8 725
8 9 508
8 10 232
8 11 47
8 12 184
8 13 210
8 14 253
8 15 -37
8 16 56
8 17 286
8 18 418
8 19 -136
8 20 -651
8 21 -659
8 22 -531
8 23 -700
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 -664
9 5 -383
9 6 -480
9 7 -423
9 8 613
9 9 818
9 10 891
9 11 1213
9 12 1218
9 13 999
9 14 793
9 15 1081
9 16 1102
9 17 989
9 18 1017
9 19 270
9 20 -187
9 21 -381
9 22 -875
9 23 -508
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 -555
10 5 -828
10 6 -932
10 7 -1123
10 8 -504
10 9 -130
10 10 -14
10 11 234
10 12 588
10 13 313
10 14 124
10 15 320
10 16 109
10 17 12
10 18 27
10 19 -499
10 20 -1116
10 21 -1407
10 22 -1381
10 23 -860
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 468
11 5 673
11 6 470
11 7 62
11 8 -546
11 9 -568
11 10 -430
11 11 -660
11 12 -748
11 13 -526
11 14 -442
11 15 -564
11 16 -572
11 17 -448
11 18 -291
11 19 -5
11 20 224
11 21 207
11 22 109
11 23 -243
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 136
12 5 570
12 6 438
12 7 806
12 8 518
12 9 200
12 10 517
12 11 443
12 12 462
12 13 653
12 14 617
12 15 319
12 16 377
12 17 479
12 18 552
12 19 392
12 20 131
12 21 213
12 22 228
12 23 -11
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 -1051
13 5 -1044
13 6 -1506
13 7 -1125
13 8 -373
13 9 -197
13 10 92
13 11 129
13 12 102
13 13 56
13 14 165
13 15 108
13 16 -18
13 17 19
13 18 -12
13 19 -624
13 20 -1596
13 21 -1378
13 22 -1613
13 23 -1158
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 -834
14 5 -747
14 6 -732
14 7 -350
14 8 67
14 9 -400
14 10 -457
14 11 -371
14 12 -221
14 13 -148
14 14 -68
14 15 -344
14 16 -351
14 17 -313
14 18 -256
14 19 -709
14 20 -1210
14 21 -906
14 22 -697
14 23 -453
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 -439
15 5 -458
15 6 -228
15 7 -376
15 8 238
15 9 499
15 10 580
15 11 925
15 12 1023
15 13 693
15 14 598
15 15 971
15 16 908
15 17 637
15 18 583
15 19 282
15 20 -46
15 21 -407
15 22 -675
15 23 -461
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 -186
16 5 92
16 6 225
16 7 441
16 8 808
16 9 706
16 10 759
16 11 1019
16 12 890
16 13 705
16 14 657
16 15 741
16 16 829
16 17 702
16 18 568
16 19 439
16 20 423
16 21 446
16 22 148
16 23 418
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 -520
17 5 -471
17 6 -377
17 7 -7
17 8 630
17 9 561
17 10 401
17 11 66
17 12 -465
17 13 -558
17 14 -306
17 15 -183
17 16 224
17 17 576
17 18 782
17 19 480
17 20 70
17 21 93
17 22 -463
17 23 -443
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 484
18 5 784
18 6 1105
18 7 938
18 8 480
18 9 208
18 10 111
18 11 361
18 12 490
18 13 516
18 14 402
18 15 330
18 16 193
18 17 -65
18 18 -249
18 19 100
18 20 808
18 21 637
18 22 738
18 23 415
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 389
19 5 491
19 6 757
19 7 227
19 8 28
19 9 243
19 10 36
19 11 183
19 12 247
19 13 57
19 14 -100
19 15 113
19 16 140
19 17 8
19 18 12
19 19 231
19 20 741
19 21 259
19 22 238
19 23 300
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 14
20 5 315
20 6 354
20 7 631
20 8 865
20 9 1183
20 10 981
20 11 968
20 12 1058
20 13 869
20 14 813
20 15 980
20 16 825
20 17 896
20 18 966
20 19 753
20 20 577
20 21 577
20 22 70
20 23 22
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 432
21 5 542
21 6 661
21 7 265
21 8 -1
21 9 76
21 10 -139
21 11 -138
21 12 -355
21 13 -514
21 14 -529
21 15 -177
21 16 -38
21 17 -14
21 18 28
21 19 375
21 20 1066
21 21 931
21 22 782
21 23 744
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 590
22 5 929
22 6 376
22 7 315
22 8 -305
22 9 -489
22 10 -444
22 11 -515
22 12 -921
22 13 -835
22 14 -696
22 15 -739
22 16 -515
22 17 -425
22 18 -373
22 19 298
22 20 712
22 21 1187
22 22 799
22 23 690
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 166
23 5 537
23 6 234
23 7 -323
23 8 -831
23 9 -1656
23 10 -1649
23 11 -1102
23 12 -982
23 13 -626
23 14 -491
23 15 -1073
23 16 -1095
23 17 -1431
23 18 -1566
23 19 -1567
23 20 -781
23 21 -174
23 22 235
23 23 430
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 -861
24 5 -1248
24 6 -1076
24 7 -963
24 8 -231
24 9 -25
24 10 -107
24 11 -290
24 12 -408
24 13 -310
24 14 -135
24 15 -83
24 16 -185
24 17 -73
24 18 -12
24 19 -483
24 20 -1238
24 21 -1122
24 22 -908
24 23 -428
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 -842
25 5 -1637
25 6 -2452
25 7 -2487
25 8 -1903
25 9 -1563
25 10 -1115
25 11 -719
25 12 -663
25 13 -434
25 14 -501
25 15 -644
25 16 -689
25 17 -881
25 18 -846
25 19 -1514
25 20 -2895
25 21 -2539
25 22 -2442
25 23 -1855
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 461
26 5 636
26 6 486
26 7 248
26 8 -124
26 9 -186
26 10 -605
26 11 -948
26 12 -1192
26 13 -1293
26 14 -1209
26 15 -1022
26 16 -927
26 17 -682
26 18 -493
26 19 250
26 20 877
26 21 961
26 22 550
26 23 60
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 -261
27 5 -110
27 6 319
27 7 264
27 8 514
27 9 406
27 10 -73
27 11 -154
27 12 -189
27 13 -28
27 14 -231
27 15 -336
27 16 -170
27 17 -73
27 18 38
27 19 262
27 20 246
27 21 121
27 22 180
27 23 330
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/rp1-2.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 18
0 13 -273
0 14 195
0 15 204
0 16 646
0 17 145
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 367
1 13 366
1 14 55
1 15 -565
1 16 -871
1 17 -195
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 -16
2 13 282
2 14 1903
2 15 2492
2 16 1713
2 17 173
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 -660
3 13 -986
3 14 -1776
3 15 -1914
3 16 -974
3 17 -144
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 -166
4 13 -381
4 14 -147
4 15 178
4 16 142
4 17 -11
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 16
5 13 -482
5 14 -600
5 15 -674
5 16 -295
5 17 -70
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 -693
6 13 -1619
6 14 -2544
6 15 -2403
6 16 -692
6 17 -77
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 0
7 11 0
7 12 -129
7 13 -359
7 14 -579
7 15 120
7 16 362
7 17 91
7 18 0
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 0
8 10 0
8 11 0
8 12 -145
8 13 213
8 14 632
8 15 806
8 16 608
8 17 161
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 0
9 10 0
9 11 0
9 12 69
9 13 496
9 14 477
9 15 1102
9 16 658
9 17 197
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 0
10 10 0
10 11 0
10 12 136
10 13 674
10 14 1515
10 15 2323
10 16 1772
10 17 283
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 0
11 12 -241
11 13 50
11 14 43
11 15 -1114
11 16 -1367
11 17 -416
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 0
12 11 0
12 12 198
12 13 -47
12 14 -91
12 15 -701
12 16 -719
12 17 -139
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 462
13 13 218
13 14 -112
13 15 162
13 16 173
13 17 -30
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 429
14 13 1068
14 14 1505
14 15 -453
14 16 -1177
14 17 -272
14 18 0
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 -118
15 13 -147
15 14 176
15 15 512
15 16 531
15 17 71
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 267
16 13 71
16 14 -459
16 15 -783
16 16 -618
16 17 -88
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 -40
17 13 474
17 14 574
17 15 -90
17 16 -118
17 17 2
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 324
18 13 44
18 14 338
18 15 258
18 16 254
18 17 3
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 -811
19 13 -1548
19 14 -2476
19 15 -2905
19 16 -1514
19 17 -192
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 -198
20 13 202
20 14 603
20 15 326
20 16 168
20 17 82
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 -456
21 13 -487
21 14 43
21 15 -1034
21 16 -1075
21 17 -212
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 -172
22 13 -486
22 14 -642
22 15 -703
22 16 -59
22 17 75
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 94
23 13 1047
23 14 1842
23 15 1394
23 16 276
23 17 -55
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 79
24 13 -345
24 14 -750
24 15 -922
24 16 -223
24 17 127
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 226
25 13 422
25 14 -244
25 15 -1115
25 16 -976
25 17 -119
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 523
26 13 230
26 14 -439
26 15 799
26 16 681
26 17 91
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 509
27 13 1533
27 14 1443
27 15 683
27 16 -33
27 17 52
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/rp1.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 80
0 13 226
0 14 756
0 15 141
0 16 -120
0 17 -29
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 434
1 13 618
1 14 1005
1 15 923
1 16 311
1 17 -23
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 -381
2 13 -151
2 14 0
2 15 -47
2 16 42
2 17 -10
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 -223
3 13 -328
3 14 -278
3 15 276
3 16 443
3 17 69
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 -509
4 13 -750
4 14 -988
4 15 -1340
4 16 -721
4 17 -170
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 198
5 13 114
5 14 326
5 15 279
5 16 424
5 17 116
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 236
6 13 1028
6 14 555
6 15 459
6 16 173
6 17 63
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 0
7 11 0
7 12 -131
7 13 -456
7 14 -689
7 15 -967
7 16 -294
7 17 -28
7 18 0
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 0
8 10 0
8 11 0
8 12 -299
8 13 -1159
8 14 -1409
8 15 -732
8 16 267
8 17 107
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 0
9 10 0
9 11 0
9 12 -245
9 13 -717
9 14 -151
9 15 -459
9 16 -301
9 17 -124
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 0
10 10 0
10 11 0
10 12 377
10 13 1646
10 14 1991
10 15 1511
10 16 397
10 17 108
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 0
11 12 -307
11 13 -91
11 14 -14
11 15 -308
11 16 -77
11 17 25
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 0
12 11 0
12 12 3
12 13 490
12 14 760
12 15 368
12 16 46
12 17 50
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 91
13 13 165
13 14 2
13 15 -59
13 16 -152
13 17 -89
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 563
14 13 441
14 14 -617
14 15 -748
14 16 -817
14 17 -45
14 18 0
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 682
15 13 1425
15 14 2023
15 15 1425
15 16 511
15 17 83
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 176
16 13 281
16 14 212
16 15 -365
16 16 -582
16 17 -208
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 -423
17 13 9
17 14 1025
17 15 1477
17 16 1051
17 17 144
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 -166
18 13 -241
18 14 625
18 15 34
18 16 177
18 17 -48
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 -224
19 13 -750
19 14 -641
19 15 -742
19 16 -169
19 17 2
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 -92
20 13 -216
20 14 -106
20 15 -154
20 16 -205
20 17 -98
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 -292
21 13 -204
21 14 -734
21 15 -830
21 16 -565
21 17 9
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 -403
22 13 -1046
22 14 -1880
22 15 -1778
22 16 -537
22 17 74
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 348
23 13 0
23 14 -530
23 15 -1859
23 16 -1487
23 17 -250
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 -211
24 13 -882
24 14 -1000
24 15 -642
24 16 146
24 17 71
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 40
25 13 -101
25 14 -141
25 15 -472
25 16 11
25 17 65
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 -406
26 13 -438
26 14 -652
26 15 -1093
26 16 -733
26 17 -141
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 514
27 13 910
27 14 1136
27 15 787
27 16 57
27 17 49
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/rp2-2.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 -350
0 8 -631
0 9 -565
0 10 -176
0 11 -173
0 12 -206
0 13 -170
0 14 -387
0 15 -630
0 16 -570
0 17 -160
0 18 -219
0 19 71
0 20 2
0 21 203
0 22 230
0 23 155
0 24 74
0 25 9
0 26 34
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 3
1 8 -42
1 9 334
1 10 527
1 11 565
1 12 739
1 13 1010
1 14 996
1 15 804
1 16 693
1 17 281
1 18 54
1 19 -185
1 20 -211
1 21 40
1 22 126
1 23 121
1 24 -10
1 25 6
1 26 24
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 -122
2 8 -139
2 9 108
2 10 457
2 11 745
2 12 611
2 13 313
2 14 91
2 15 -176
2 16 -295
2 17 269
2 18 6
2 19 -331
2 20 -505
2 21 -265
2 22 -343
2 23 -257
2 24 -52
2 25 26
2 26 102
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 142
3 8 357
3 9 199
3 10 362
3 11 666
3 12 723
3 13 460
3 14 432
3 15 378
3 16 325
3 17 559
3 18 756
3 19 602
3 20 386
3 21 -25
3 22 -180
3 23 -181
3 24 0
3 25 -31
3 26 -124
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 -26
4 8 160
4 9 35
4 10 59
4 11 166
4 12 13
4 13 -108
4 14 -32
4 15 168
4 16 504
4 17 702
4 18 883
4 19 663
4 20 466
4 21 177
4 22 40
4 23 -34
4 24 68
4 25 2
4 26 9
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 337
5 8 356
5 9 499
5 10 425
5 11 264
5 12 122
5 13 41
5 14 7
5 15 -74
5 16 -289
5 17 -537
5 18 374
5 19 690
5 20 703
5 21 -59
5 22 -32
5 23 -5
5 24 -35
5 25 21
5 26 87
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 -65
6 8 -265
6 9 -436
6 10 -381
6 11 -212
6 12 94
6 13 -10
6 14 -295
6 15 -256
6 16 448
6 17 1324
6 18 1686
6 19 1188
6 20 337
6 21 -150
6 22 -146
6 23 -82
6 24 -87
6 25 -17
6 26 -70
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 793
7 8 1094
7 9 1121
7 10 1054
7 11 1023
7 12 883
7 13 576
7 14 389
7 15 202
7 16 218
7 17 942
7 18 1702
7 19 1342
7 20 399
7 21 -133
7 22 -143
7 23 -111
7 24 27
7 25 7
7 26 30
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 -273
8 8 -227
8 9 91
8 10 338
8 11 209
8 12 235
8 13 675
8 14 616
8 15 456
8 16 282
8 17 -492
8 18 -1218
8 19 -1005
8 20 -330
8 21 380
8 22 445
8 23 323
8 24 56
8 25 -22
8 26 -92
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 -222
9 8 -171
9 9 296
9 10 440
9 11 182
9 12 -109
9 13 263
9 14 370
9 15 195
9 16 -123
9 17 -473
9 18 -825
9 19 -622
9 20 -282
9 21 236
9 22 301
9 23 215
9 24 82
9 25 19
9 26 78
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 367
10 8 990
10 9 1515
10 10 1867
10 11 1879
10 12 1584
10 13 1416
10 14 1044
10 15 610
10 16 306
10 17 -195
10 18 74
10 19 271
10 20 302
10 21 279
10 22 213
10 23 123
10 24 14
10 25 26
10 26 102
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 442
11 8 820
11 9 671
11 10 340
11 11 281
11 12 315
11 13 273
11 14 477
11 15 693
11 16 562
11 17 170
11 18 620
11 19 562
11 20 613
11 21 3
11 22 -74
11 23 -76
11 24 -14
11 25 -36
11 26 -144
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 195
12 8 137
12 9 158
12 10 359
12 11 473
12 12 433
12 13 554
12 14 655
12 15 541
12 16 305
12 17 290
12 18 -132
12 19 -405
12 20 -319
12 21 23
12 22 -7
12 23 -37
12 24 90
12 25 -25
12 26 -103
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 -169
13 8 -170
13 9 -108
13 10 -326
13 11 -582
13 12 -558
13 13 -334
13 14 96
13 15 363
13 16 49
13 17 -407
13 18 -852
13 19 -761
13 20 -90
13 21 147
13 22 119
13 23 58
13 24 66
13 25 -39
13 26 -152
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 -239
14 8 -297
14 9 -398
14 10 -396
14 11 -388
14 12 -464
14 13 -440
14 14 -196
14 15 -59
14 16 -100
14 17 -549
14 18 -699
14 19 -601
14 20 37
14 21 55
14 22 -16
14 23 -49
14 24 54
14 25 -26
14 26 -101
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 262
15 8 98
15 9 -193
15 10 -385
15 11 -518
15 12 -899
15 13 -787
15 14 -487
15 15 -299
15 16 -248
15 17 -482
15 18 -552
15 19 -506
15 20 -191
15 21 -50
15 22 -87
15 23 -83
15 24 42
15 25 -41
15 26 -161
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 201
16 8 288
16 9 806
16 10 1289
16 11 1256
16 12 1287
16 13 1115
16 14 855
16 15 479
16 16 191
16 17 -216
16 18 -236
16 19 -17
16 20 338
16 21 321
16 22 262
16 23 149
16 24 65
16 25 38
16 26 152
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 -64
17 8 236
17 9 -201
17 10 -177
17 11 57
17 12 -30
17 13 -18
17 14 -18
17 15 13
17 16 -55
17 17 -517
17 18 -1239
17 19 -1170
17 20 -353
17 21 165
17 22 32
17 23 -46
17 24 99
17 25 2
17 26 5
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 135
18 8 417
18 9 579
18 10 499
18 11 -95
18 12 -276
18 13 380
18 14 627
18 15 594
18 16 541
18 17 119
18 18 61
18 19 248
18 20 812
18 21 681
18 22 606
18 23 349
18 24 225
18 25 -30
18 26 -123
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 -161
19 8 -263
19 9 -429
19 10 -439
19 11 -291
19 12 74
19 13 36
19 14 -10
19 15 -106
19 16 -276
19 17 -536
19 18 -291
19 19 2
19 20 299
19 21 -104
19 22 -51
19 23 -5
19 24 -53
19 25 14
19 26 58
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 652
20 8 131
20 9 -112
20 10 65
20 11 -14
20 12 -279
20 13 -471
20 14 -744
20 15 -1069
20 16 -1104
20 17 -652
20 18 -334
20 19 48
20 20 -285
20 21 -226
20 22 -123
20 23 -51
20 24 3
20 25 -12
20 26 -51
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 398
21 8 636
21 9 91
21 10 39
21 11 -23
21 12 -189
21 13 -381
21 14 -517
21 15 -699
21 16 -574
21 17 -236
21 18 849
21 19 1441
21 20 1270
21 21 137
21 22 0
21 23 -66
21 24 77
21 25 -1
21 26 -8
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 278
22 8 313
22 9 12
22 10 -180
22 11 -376
22 12 -257
22 13 -68
22 14 -115
22 15 -80
22 16 -181
22 17 -637
22 18 -408
22 19 123
22 20 478
22 21 244
22 22 303
22 23 223
22 24 44
22 25 -1
22 26 -7
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 160
23 8 440
23 9 680
23 10 609
23 11 353
23 12 269
23 13 410
23 14 365
23 15 335
23 16 299
23 17 173
23 18 410
23 19 503
23 20 290
23 21 204
23 22 230
23 23 160
23 24 44
23 25 12
23 26 48
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 -377
24 8 -289
24 9 -235
24 10 36
24 11 445
24 12 767
24 13 593
24 14 387
24 15 228
24 16 173
24 17 -69
24 18 -409
24 19 -634
24 20 -294
24 21 -145
24 22 -179
24 23 -129
24 24 -42
24 25 14
24 26 54
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 539
25 8 772
25 9 1082
25 10 1012
25 11 571
25 12 158
25 13 314
25 14 380
25 15 249
25 16 -186
25 17 -321
25 18 281
25 19 839
25 20 731
25 21 275
25 22 271
25 23 177
25 24 51
25 25 17
25 26 69
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 -64
26 8 -199
26 9 -110
26 10 116
26 11 243
26 12 212
26 13 217
26 14 246
26 15 223
26 16 167
26 17 -186
26 18 -450
26 19 -562
26 20 -90
26 21 70
26 22 25
26 23 -4
26 24 32
26 25 -7
26 26 -29
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 -277
27 8 -313
27 9 -293
27 10 -11
27 11 -11
27 12 -184
27 13 -117
27 14 -189
27 15 -234
27 16 -55
27 17 140
27 18 -145
27 19 -17
27 20 68
27 21 403
27 22 352
27 23 195
27 24 148
27 25 35
27 26 141
27 27 0



==> figure_tem/rp2.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 36
0 8 -254
0 9 -51
0 10 -54
0 11 -71
0 12 -49
0 13 8
0 14 101
0 15 162
0 16 -66
0 17 -695
0 18 -1212
0 19 -1205
0 20 -772
0 21 -78
0 22 41
0 23 79
0 24 -37
0 25 17
0 26 72
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 -282
1 8 -854
1 9 -701
1 10 -232
1 11 36
1 12 -149
1 13 -292
1 14 -458
1 15 -711
1 16 -816
1 17 -724
1 18 -788
1 19 -709
1 20 -644
1 21 -360
1 22 -291
1 23 -164
1 24 -73
1 25 -11
1 26 -46
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 -90
2 8 27
2 9 420
2 10 703
2 11 592
2 12 627
2 13 829
2 14 747
2 15 660
2 16 785
2 17 629
2 18 -146
2 19 -482
2 20 -280
2 21 415
2 22 371
2 23 223
2 24 98
2 25 -17
2 26 -72
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 -250
3 8 149
3 9 1007
3 10 1189
3 11 727
3 12 970
3 13 1669
3 14 1757
3 15 1548
3 16 1136
3 17 825
3 18 171
3 19 71
3 20 189
3 21 727
3 22 808
3 23 557
3 24 178
3 25 2
3 26 7
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 102
4 8 335
4 9 286
4 10 264
4 11 163
4 12 -136
4 13 -88
4 14 -76
4 15 -27
4 16 174
4 17 354
4 18 113
4 19 -45
4 20 -48
4 21 224
4 22 124
4 23 26
4 24 110
4 25 20
4 26 82
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 207
5 8 247
5 9 325
5 10 115
5 11 -125
5 12 -85
5 13 27
5 14 176
5 15 223
5 16 30
5 17 30
5 18 698
5 19 847
5 20 551
5 21 -4
5 22 82
5 23 84
5 24 17
5 25 -18
5 26 -72
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 266
6 8 556
6 9 998
6 10 931
6 11 499
6 12 352
6 13 695
6 14 764
6 15 851
6 16 944
6 17 677
6 18 516
6 19 431
6 20 241
6 21 540
6 22 555
6 23 369
6 24 119
6 25 26
6 26 107
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 -171
7 8 -226
7 9 22
7 10 266
7 11 452
7 12 446
7 13 507
7 14 425
7 15 269
7 16 291
7 17 303
7 18 345
7 19 244
7 20 88
7 21 -41
7 22 -38
7 23 -9
7 24 -71
7 25 21
7 26 82
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 -143
8 8 -375
8 9 -400
8 10 -637
8 11 -823
8 12 -805
8 13 -632
8 14 -385
8 15 -154
8 16 -231
8 17 -608
8 18 -618
8 19 -417
8 20 -124
8 21 -27
8 22 43
8 23 58
8 24 -11
8 25 7
8 26 34
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 -62
9 8 -7
9 9 -391
9 10 -558
9 11 -464
9 12 -671
9 13 -788
9 14 -718
9 15 -594
9 16 -320
9 17 -50
9 18 295
9 19 208
9 20 164
9 21 -156
9 22 -221
9 23 -187
9 24 38
9 25 21
9 26 87
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 -75
10 8 -238
10 9 -64
10 10 170
10 11 263
10 12 343
10 13 393
10 14 436
10 15 206
10 16 -270
10 17 -976
10 18 -964
10 19 -684
10 20 2
10 21 -102
10 22 -97
10 23 -58
10 24 -34
10 25 -20
10 26 -80
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 -660
11 8 -1158
11 9 -559
11 10 -246
11 11 -401
11 12 -296
11 13 74
11 14 82
11 15 -41
11 16 -111
11 17 -392
11 18 -617
11 19 -566
11 20 -249
11 21 9
11 22 145
11 23 158
11 24 -35
11 25 0
11 26 -3
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 406
12 8 966
12 9 871
12 10 332
12 11 74
12 12 -209
12 13 -378
12 14 -331
12 15 29
12 16 628
12 17 1365
12 18 1958
12 19 1368
12 20 546
12 21 -19
12 22 -132
12 23 -134
12 24 4
12 25 16
12 26 68
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 139
13 8 -500
13 9 -251
13 10 -391
13 11 -535
13 12 -676
13 13 -730
13 14 -805
13 15 -782
13 16 -872
13 17 -1296
13 18 -1040
13 19 -910
13 20 -828
13 21 -530
13 22 -234
13 23 -19
13 24 -182
13 25 11
13 26 46
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 252
14 8 84
14 9 377
14 10 205
14 11 -280
14 12 -156
14 13 125
14 14 193
14 15 256
14 16 232
14 17 182
14 18 385
14 19 731
14 20 442
14 21 271
14 22 384
14 23 320
14 24 -45
14 25 -10
14 26 -42
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 16
15 8 222
15 9 287
15 10 124
15 11 25
15 12 94
15 13 221
15 14 362
15 15 509
15 16 461
15 17 502
15 18 628
15 19 583
15 20 402
15 21 190
15 22 186
15 23 119
15 24 46
15 25 25
15 26 104
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 153
16 8 773
16 9 1312
16 10 1247
16 11 1003
16 12 914
16 13 1206
16 14 1150
16 15 1139
16 16 993
16 17 813
16 18 1166
16 19 1026
16 20 469
16 21 310
16 22 373
16 23 279
16 24 25
16 25 -14
16 26 -59
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 -48
17 8 258
17 9 420
17 10 601
17 11 842
17 12 780
17 13 526
17 14 370
17 15 311
17 16 385
17 17 1169
17 18 1216
17 19 695
17 20 -12
17 21 -129
17 22 -226
17 23 -194
17 24 1
17 25 2
17 26 7
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 48
18 8 -87
18 9 157
18 10 334
18 11 490
18 12 542
18 13 568
18 14 515
18 15 515
18 16 703
18 17 1002
18 18 936
18 19 450
18 20 -105
18 21 -61
18 22 -34
18 23 -6
18 24 -40
18 25 11
18 26 43
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 497
19 8 931
19 9 671
19 10 398
19 11 72
19 12 41
19 13 37
19 14 38
19 15 19
19 16 205
19 17 444
19 18 1208
19 19 1271
19 20 1068
19 21 301
19 22 203
19 23 75
19 24 146
19 25 -6
19 26 -25
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 -435
20 8 271
20 9 168
20 10 -168
20 11 -270
20 12 -114
20 13 176
20 14 500
20 15 827
20 16 840
20 17 413
20 18 32
20 19 -157
20 20 376
20 21 407
20 22 290
20 23 135
20 24 120
20 25 -33
20 26 -131
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 -412
21 8 -702
21 9 -322
21 10 -43
21 11 112
21 12 336
21 13 406
21 14 255
21 15 115
21 16 117
21 17 109
21 18 -301
21 19 -400
21 20 -534
21 21 -121
21 22 -11
21 23 60
21 24 -129
21 25 1
21 26 4
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 298
22 8 265
22 9 -147
22 10 -456
22 11 -541
22 12 -537
22 13 -716
22 14 -596
22 15 -240
22 16 -12
22 17 95
22 18 852
22 19 1169
22 20 861
22 21 144
22 22 127
22 23 78
22 24 23
22 25 10
22 26 46
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 -244
23 8 -499
23 9 -347
23 10 -30
23 11 355
23 12 617
23 13 329
23 14 172
23 15 43
23 16 60
23 17 294
23 18 174
23 19 -327
23 20 -397
23 21 -286
23 22 -260
23 23 -172
23 24 -9
23 25 34
23 26 137
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 393
24 8 458
24 9 744
24 10 869
24 11 911
24 12 874
24 13 724
24 14 626
24 15 398
24 16 75
24 17 -256
24 18 -97
24 19 -264
24 20 -67
24 21 -190
24 22 -201
24 23 -136
24 24 -42
24 25 0
24 26 -4
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 -434
25 8 -687
25 9 -1128
25 10 -1385
25 11 -1077
25 12 -702
25 13 -775
25 14 -860
25 15 -534
25 16 31
25 17 414
25 18 769
25 19 534
25 20 -105
25 21 -361
25 22 -184
25 23 -45
25 24 -99
25 25 25
25 26 102
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 -396
26 8 -287
26 9 -362
26 10 -265
26 11 38
26 12 85
26 13 54
26 14 132
26 15 114
26 16 -3
26 17 -506
26 18 -1011
26 19 -948
26 20 -353
26 21 -120
26 22 -249
26 23 -201
26 24 -84
26 25 4
26 26 17
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 -31
27 8 -255
27 9 77
27 10 131
27 11 -390
27 12 -695
27 13 -142
27 14 -33
27 15 -103
27 16 -287
27 17 -221
27 18 -584
27 19 -304
27 20 -261
27 21 282
27 22 386
27 23 292
27 24 69
27 25 -58
27 26 -233
27 27 0



==> figure_tem/rp3-2.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 -39
0 7 -640
0 8 -765
0 9 -682
0 10 -130
0 11 492
0 12 536
0 13 402
0 14 252
0 15 17
0 16 -578
0 17 -680
0 18 -908
0 19 -189
0 20 -242
0 21 -104
0 22 -50
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 -2
1 7 436
1 8 648
1 9 781
1 10 977
1 11 1070
1 12 1202
1 13 1423
1 14 1413
1 15 1350
1 16 1236
1 17 627
1 18 193
1 19 -258
1 20 -75
1 21 -55
1 22 -54
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 43
2 7 11
2 8 -121
2 9 -125
2 10 -116
2 11 -43
2 12 -109
2 13 -179
2 14 -186
2 15 -371
2 16 -355
2 17 -289
2 18 -277
2 19 42
2 20 25
2 21 83
2 22 82
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 -135
3 7 -801
3 8 -646
3 9 -536
3 10 -648
3 11 -746
3 12 -980
3 13 -916
3 14 -627
3 15 -389
3 16 -566
3 17 -398
3 18 -352
3 19 -629
3 20 -604
3 21 -333
3 22 -206
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 -158
4 7 -27
4 8 -90
4 9 1
4 10 45
4 11 -33
4 12 86
4 13 146
4 14 90
4 15 198
4 16 168
4 17 644
4 18 656
4 19 84
4 20 -459
4 21 -419
4 22 -353
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 -80
5 7 121
5 8 17
5 9 23
5 10 -139
5 11 -187
5 12 110
5 13 360
5 14 401
5 15 470
5 16 339
5 17 -532
5 18 -989
5 19 -896
5 20 -378
5 21 -213
5 22 -137
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 -2
6 7 231
6 8 228
6 9 285
6 10 354
6 11 481
6 12 407
6 13 418
6 14 552
6 15 488
6 16 396
6 17 547
6 18 330
6 19 22
6 20 -33
6 21 15
6 22 32
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 -87
7 7 -415
7 8 -353
7 9 -290
7 10 121
7 11 527
7 12 561
7 13 406
7 14 240
7 15 241
7 16 465
7 17 213
7 18 9
7 19 -358
7 20 -143
7 21 -173
7 22 -145
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 -13
8 7 -303
8 8 -283
8 9 -433
8 10 -518
8 11 -752
8 12 -737
8 13 -484
8 14 -215
8 15 73
8 16 -8
8 17 -3
8 18 -122
8 19 -46
8 20 36
8 21 17
8 22 23
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 -27
9 7 549
9 8 225
9 9 184
9 10 -122
9 11 -133
9 12 109
9 13 -354
9 14 -840
9 15 -664
9 16 -158
9 17 -527
9 18 -29
9 19 -242
9 20 48
9 21 -77
9 22 -105
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 -231
10 7 -664
10 8 -498
10 9 -382
10 10 -585
10 11 -971
10 12 -776
10 13 -88
10 14 192
10 15 -228
10 16 -487
10 17 -955
10 18 -1311
10 19 -685
10 20 -533
10 21 -537
10 22 -452
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 11
11 7 123
11 8 45
11 9 -101
11 10 -131
11 11 -146
11 12 -259
11 13 -451
11 14 -534
11 15 -605
11 16 -526
11 17 -801
11 18 -510
11 19 -239
11 20 13
11 21 -30
11 22 -53
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 37
12 7 157
12 8 355
12 9 508
12 10 835
12 11 1071
12 12 1043
12 13 926
12 14 749
12 15 547
12 16 779
12 17 30
12 18 -294
12 19 -894
12 20 -260
12 21 48
12 22 119
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 47
13 7 -108
13 8 75
13 9 354
13 10 568
13 11 752
13 12 761
13 13 976
13 14 1200
13 15 1195
13 16 983
13 17 1408
13 18 999
13 19 537
13 20 179
13 21 113
13 22 77
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 -133
14 7 -243
14 8 -170
14 9 -216
14 10 -230
14 11 38
14 12 -69
14 13 -71
14 14 -57
14 15 -45
14 16 -12
14 17 415
14 18 127
14 19 258
14 20 -339
14 21 -316
14 22 -260
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 -73
15 7 156
15 8 -111
15 9 -110
15 10 158
15 11 235
15 12 398
15 13 785
15 14 1002
15 15 676
15 16 18
15 17 -832
15 18 -1222
15 19 -712
15 20 -202
15 21 -188
15 22 -158
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 -25
16 7 59
16 8 418
16 9 500
16 10 249
16 11 -315
16 12 -766
16 13 -769
16 14 -592
16 15 -767
16 16 -686
16 17 -150
16 18 541
16 19 256
16 20 82
16 21 -45
16 22 -71
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 -301
17 7 -1093
17 8 -1129
17 9 -891
17 10 -375
17 11 -260
17 12 98
17 13 299
17 14 74
17 15 -409
17 16 -277
17 17 -385
17 18 -662
17 19 -724
17 20 -708
17 21 -682
17 22 -561
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 44
18 7 -323
18 8 -319
18 9 -344
18 10 -97
18 11 276
18 12 65
18 13 26
18 14 163
18 15 -128
18 16 -820
18 17 -1067
18 18 -1192
18 19 -228
18 20 -15
18 21 89
18 22 102
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 7
19 7 419
19 8 618
19 9 667
19 10 521
19 11 348
19 12 216
19 13 -19
19 14 -222
19 15 -606
19 16 -872
19 17 -730
19 18 -259
19 19 185
19 20 160
19 21 3
19 22 -45
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 -4
20 7 68
20 8 285
20 9 439
20 10 479
20 11 541
20 12 408
20 13 287
20 14 323
20 15 469
20 16 785
20 17 1002
20 18 862
20 19 209
20 20 70
20 21 -10
20 22 -32
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 27
21 7 284
21 8 228
21 9 158
21 10 169
21 11 168
21 12 10
21 13 -346
21 14 -483
21 15 -291
21 16 242
21 17 505
21 18 738
21 19 72
21 20 133
21 21 94
21 22 76
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 -51
22 7 225
22 8 265
22 9 348
22 10 882
22 11 1376
22 12 1569
22 13 1559
22 14 1380
22 15 1320
22 16 1070
22 17 1115
22 18 626
22 19 79
22 20 -139
22 21 -129
22 22 -108
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 37
23 7 472
23 8 561
23 9 558
23 10 371
23 11 272
23 12 400
23 13 706
23 14 879
23 15 865
23 16 700
23 17 429
23 18 70
23 19 202
23 20 245
23 21 77
23 22 14
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 -14
24 7 -628
24 8 -910
24 9 -979
24 10 -1142
24 11 -1121
24 12 -859
24 13 -522
24 14 -339
24 15 -156
24 16 -370
24 17 -1586
24 18 -1856
24 19 -1034
24 20 -185
24 21 -8
24 22 51
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 155
25 7 -120
25 8 -191
25 9 -248
25 10 -368
25 11 -613
25 12 -550
25 13 -193
25 14 57
25 15 79
25 16 -408
25 17 -449
25 18 -489
25 19 345
25 20 223
25 21 334
25 22 306
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 52
26 7 -31
26 8 278
26 9 453
26 10 353
26 11 325
26 12 84
26 13 121
26 14 211
26 15 38
26 16 31
26 17 204
26 18 320
26 19 318
26 20 250
26 21 176
26 22 141
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 16
27 7 6
27 8 -119
27 9 -148
27 10 -320
27 11 -351
27 12 -120
27 13 202
27 14 407
27 15 588
27 16 62
27 17 435
27 18 183
27 19 626
27 20 58
27 21 1
27 22 -25
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/rp3.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 -47
0 7 -619
0 8 -821
0 9 -856
0 10 -841
0 11 -708
0 12 -593
0 13 -778
0 14 -1010
0 15 -997
0 16 -1240
0 17 -1365
0 18 -1001
0 19 -292
0 20 -271
0 21 -136
0 22 -82
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 58
1 7 893
1 8 884
1 9 949
1 10 1123
1 11 1210
1 12 1251
1 13 1164
1 14 1076
1 15 1161
1 16 1330
1 17 1253
1 18 1062
1 19 52
1 20 99
1 21 122
1 22 106
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 -21
2 7 54
2 8 272
2 9 353
2 10 557
2 11 629
2 12 603
2 13 676
2 14 551
2 15 10
2 16 129
2 17 536
2 18 198
2 19 317
2 20 -168
2 21 -79
2 22 -49
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 -65
3 7 -231
3 8 -364
3 9 -502
3 10 -560
3 11 -654
3 12 -810
3 13 -1147
3 14 -1256
3 15 -956
3 16 -890
3 17 -1294
3 18 -678
3 19 -561
3 20 -70
3 21 -157
3 22 -159
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 -58
4 7 -69
4 8 -227
4 9 -298
4 10 -387
4 11 -416
4 12 -366
4 13 -387
4 14 -305
4 15 183
4 16 -117
4 17 -850
4 18 -561
4 19 -637
4 20 -2
4 21 -88
4 22 -87
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 27
5 7 -61
5 8 163
5 9 227
5 10 125
5 11 -69
5 12 -2
5 13 253
5 14 272
5 15 -77
5 16 -634
5 17 -1448
5 18 -1456
5 19 -232
5 20 166
5 21 36
5 22 -15
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 53
6 7 208
6 8 -71
6 9 -200
6 10 -201
6 11 -243
6 12 -8
6 13 391
6 14 612
6 15 703
6 16 505
6 17 535
6 18 270
6 19 426
6 20 242
6 21 127
6 22 74
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 135
7 7 696
7 8 753
7 9 778
7 10 907
7 11 962
7 12 1058
7 13 1222
7 14 1144
7 15 950
7 16 892
7 17 574
7 18 354
7 19 359
7 20 282
7 21 248
7 22 181
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 38
8 7 660
8 8 677
8 9 646
8 10 289
8 11 -159
8 12 -304
8 13 -403
8 14 -304
8 15 -67
8 16 41
8 17 858
8 18 1205
8 19 609
8 20 117
8 21 81
8 22 55
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 -381
9 7 -1219
9 8 -1369
9 9 -1393
9 10 -1236
9 11 -1022
9 12 -1100
9 13 -1299
9 14 -1422
9 15 -1511
9 16 -1840
9 17 -2408
9 18 -2211
9 19 -1668
9 20 -1180
9 21 -886
9 22 -658
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 74
10 7 50
10 8 -210
10 9 -275
10 10 -385
10 11 -567
10 12 -554
10 13 -566
10 14 -542
10 15 -805
10 16 -888
10 17 -963
10 18 -812
10 19 -195
10 20 44
10 21 185
10 22 199
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 213
11 7 1326
11 8 1616
11 9 1534
11 10 1249
11 11 1081
11 12 985
11 13 1428
11 14 1861
11 15 2167
11 16 2115
11 17 2082
11 18 1509
11 19 884
11 20 601
11 21 449
11 22 320
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 -107
12 7 -324
12 8 -693
12 9 -803
12 10 -956
12 11 -1167
12 12 -907
12 13 -801
12 14 -941
12 15 -1266
12 16 -1635
12 17 -1643
12 18 -1334
12 19 -171
12 20 -324
12 21 -314
12 22 -278
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 -52
13 7 -620
13 8 -564
13 9 -811
13 10 -745
13 11 -774
13 12 -956
13 13 -1173
13 14 -1138
13 15 -769
13 16 -613
13 17 -96
13 18 237
13 19 101
13 20 -99
13 21 -132
13 22 -123
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 -112
14 7 -111
14 8 -15
14 9 285
14 10 493
14 11 487
14 12 571
14 13 693
14 14 689
14 15 443
14 16 185
14 17 277
14 18 127
14 19 -116
14 20 -274
14 21 -262
14 22 -217
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 58
15 7 -161
15 8 303
15 9 398
15 10 677
15 11 780
15 12 452
15 13 318
15 14 281
15 15 176
15 16 256
15 17 479
15 18 530
15 19 187
15 20 61
15 21 107
15 22 96
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 218
16 7 68
16 8 -165
16 9 -335
16 10 -501
16 11 -847
16 12 -898
16 13 -1070
16 14 -1119
16 15 -1195
16 16 -1371
16 17 -1772
16 18 -1215
16 19 -146
16 20 418
16 21 485
16 22 421
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 -116
17 7 574
17 8 952
17 9 1156
17 10 1248
17 11 1209
17 12 1085
17 13 1009
17 14 1050
17 15 1218
17 16 1884
17 17 1588
17 18 1380
17 19 -430
17 20 -13
17 21 -248
17 22 -271
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 -153
18 7 -657
18 8 -1362
18 9 -1676
18 10 -1619
18 11 -1336
18 12 -814
18 13 -674
18 14 -640
18 15 -282
18 16 -111
18 17 -166
18 18 -502
18 19 -201
18 20 -192
18 21 -320
18 22 -297
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 13
19 7 -474
19 8 -641
19 9 -663
19 10 -543
19 11 -329
19 12 -200
19 13 -304
19 14 -544
19 15 -781
19 16 -771
19 17 -192
19 18 32
19 19 692
19 20 184
19 21 55
19 22 15
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 36
20 7 -312
20 8 -648
20 9 -880
20 10 -858
20 11 -659
20 12 -640
20 13 -595
20 14 -403
20 15 119
20 16 523
20 17 -466
20 18 -807
20 19 -830
20 20 -45
20 21 87
20 22 112
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 -74
21 7 -780
21 8 -1208
21 9 -1285
21 10 -1225
21 11 -1216
21 12 -831
21 13 -337
21 14 -159
21 15 -551
21 16 -842
21 17 -522
21 18 -878
21 19 343
21 20 -54
21 21 -113
21 22 -97
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 98
22 7 -155
22 8 91
22 9 142
22 10 496
22 11 446
22 12 329
22 13 473
22 14 631
22 15 495
22 16 406
22 17 1316
22 18 1111
22 19 699
22 20 109
22 21 219
22 22 213
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 -87
23 7 -333
23 8 -194
23 9 -116
23 10 6
23 11 9
23 12 -118
23 13 7
23 14 232
23 15 740
23 16 1099
23 17 2060
23 18 1952
23 19 736
23 20 -9
23 21 -155
23 22 -159
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 -188
24 7 -746
24 8 -635
24 9 -714
24 10 -651
24 11 -504
24 12 -595
24 13 -328
24 14 -70
24 15 45
24 16 7
24 17 -510
24 18 -1027
24 19 -950
24 20 -651
24 21 -444
24 22 -314
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 -138
25 7 -204
25 8 -478
25 9 -490
25 10 -571
25 11 -680
25 12 -543
25 13 -503
25 14 -569
25 15 -613
25 16 -139
25 17 289
25 18 287
25 19 -228
25 20 -399
25 21 -244
25 22 -139
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 -28
26 7 524
26 8 821
26 9 1018
26 10 1247
26 11 1224
26 12 1007
26 13 705
26 14 514
26 15 139
26 16 708
26 17 1423
26 18 1434
26 19 306
26 20 -10
26 21 -39
26 22 -34
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 -11
27 7 513
27 8 390
27 9 456
27 10 559
27 11 627
27 12 654
27 13 309
27 14 97
27 15 186
27 16 711
27 17 1031
27 18 1172
27 19 -68
27 20 -76
27 21 -28
27 22 -10
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/rp4-2.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 -705
0 6 -641
0 7 -336
0 8 213
0 9 113
0 10 -734
0 11 -1135
0 12 -893
0 13 -1048
0 14 -1404
0 15 -1318
0 16 -1131
0 17 -891
0 18 -397
0 19 277
0 20 276
0 21 -81
0 22 -782
0 23 -610
0 24 -327
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 -209
1 6 41
1 7 -61
1 8 -505
1 9 -511
1 10 -962
1 11 -463
1 12 -58
1 13 1
1 14 -7
1 15 -108
1 16 -206
1 17 -106
1 18 145
1 19 -316
1 20 -305
1 21 -615
1 22 43
1 23 122
1 24 3
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 77
2 6 318
2 7 18
2 8 -252
2 9 -315
2 10 -242
2 11 198
2 12 -4
2 13 -298
2 14 -511
2 15 -330
2 16 -237
2 17 158
2 18 259
2 19 -228
2 20 -318
2 21 -297
2 22 354
2 23 457
2 24 242
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 -422
3 6 -632
3 7 -398
3 8 -184
3 9 -125
3 10 -256
3 11 -440
3 12 140
3 13 430
3 14 373
3 15 160
3 16 -29
3 17 -589
3 18 -504
3 19 16
3 20 306
3 21 -48
3 22 -490
3 23 -391
3 24 -125
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 256
4 6 128
4 7 -110
4 8 -82
4 9 -177
4 10 -243
4 11 -192
4 12 -90
4 13 -657
4 14 -1120
4 15 -1142
4 16 -494
4 17 103
4 18 18
4 19 -251
4 20 -550
4 21 -384
4 22 -111
4 23 94
4 24 67
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 4
5 6 180
5 7 609
5 8 724
5 9 750
5 10 498
5 11 -2
5 12 -75
5 13 -499
5 14 -510
5 15 -438
5 16 -226
5 17 60
5 18 530
5 19 698
5 20 599
5 21 508
5 22 120
5 23 -199
5 24 -499
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 -118
6 6 -175
6 7 -68
6 8 -409
6 9 -205
6 10 -352
6 11 52
6 12 293
6 13 385
6 14 602
6 15 286
6 16 394
6 17 -21
6 18 -201
6 19 -426
6 20 131
6 21 -98
6 22 -65
6 23 -137
6 24 -56
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 -392
7 6 -512
7 7 -398
7 8 -346
7 9 -111
7 10 -328
7 11 -388
7 12 -77
7 13 -290
7 14 -357
7 15 -480
7 16 28
7 17 -405
7 18 -498
7 19 -414
7 20 -158
7 21 -302
7 22 -341
7 23 -203
7 24 81
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 -351
8 6 -590
8 7 -921
8 8 -1022
8 9 -810
8 10 -719
8 11 -338
8 12 -50
8 13 184
8 14 -110
8 15 -355
8 16 -601
8 17 -632
8 18 -765
8 19 -1033
8 20 -538
8 21 -337
8 22 -309
8 23 -391
8 24 -326
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 61
9 6 352
9 7 14
9 8 -158
9 9 -396
9 10 -951
9 11 -519
9 12 -64
9 13 485
9 14 309
9 15 303
9 16 -147
9 17 132
9 18 284
9 19 -122
9 20 -466
9 21 -893
9 22 -566
9 23 -304
9 24 -60
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 284
10 6 396
10 7 325
10 8 90
10 9 -32
10 10 -391
10 11 -124
10 12 -332
10 13 -46
10 14 281
10 15 502
10 16 451
10 17 439
10 18 317
10 19 -54
10 20 -178
10 21 -493
10 22 -330
10 23 -172
10 24 108
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 432
11 6 626
11 7 719
11 8 551
11 9 354
11 10 -193
11 11 -286
11 12 19
11 13 -204
11 14 -29
11 15 129
11 16 651
11 17 718
11 18 634
11 19 393
11 20 16
11 21 -714
11 22 -924
11 23 -759
11 24 -396
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 -99
12 6 -92
12 7 251
12 8 300
12 9 70
12 10 -367
12 11 -469
12 12 -604
12 13 -523
12 14 -286
12 15 59
12 16 44
12 17 -113
12 18 135
12 19 354
12 20 220
12 21 -133
12 22 -182
12 23 97
12 24 253
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 146
13 6 415
13 7 541
13 8 652
13 9 575
13 10 692
13 11 535
13 12 452
13 13 947
13 14 1207
13 15 942
13 16 451
13 17 380
13 18 461
13 19 597
13 20 340
13 21 511
13 22 229
13 23 22
13 24 -41
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 444
14 6 603
14 7 616
14 8 339
14 9 7
14 10 140
14 11 399
14 12 852
14 13 864
14 14 975
14 15 673
14 16 694
14 17 654
14 18 607
14 19 356
14 20 -41
14 21 -145
14 22 121
14 23 292
14 24 150
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 -84
15 6 124
15 7 33
15 8 -495
15 9 -505
15 10 -93
15 11 310
15 12 357
15 13 440
15 14 681
15 15 731
15 16 480
15 17 168
15 18 171
15 19 -315
15 20 -576
15 21 -245
15 22 643
15 23 660
15 24 387
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 -399
16 6 -606
16 7 -714
16 8 -822
16 9 -1083
16 10 -1189
16 11 -1004
16 12 -207
16 13 108
16 14 163
16 15 -21
16 16 -399
16 17 -630
16 18 -625
16 19 -559
16 20 -652
16 21 -648
16 22 -502
16 23 -227
16 24 -263
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 -319
17 6 -477
17 7 -550
17 8 -444
17 9 -118
17 10 -364
17 11 -414
17 12 -346
17 13 -456
17 14 -528
17 15 -328
17 16 -189
17 17 -438
17 18 -545
17 19 -503
17 20 -94
17 21 -366
17 22 -821
17 23 -910
17 24 -665
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 56
18 6 -114
18 7 -11
18 8 15
18 9 110
18 10 155
18 11 46
18 12 68
18 13 189
18 14 520
18 15 646
18 16 553
18 17 46
18 18 -182
18 19 129
18 20 548
18 21 182
18 22 -174
18 23 -260
18 24 -164
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 -22
19 6 228
19 7 440
19 8 414
19 9 308
19 10 -196
19 11 -304
19 12 -545
19 13 -769
19 14 -658
19 15 -429
19 16 -226
19 17 137
19 18 387
19 19 409
19 20 148
19 21 136
19 22 231
19 23 178
19 24 48
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 324
20 6 796
20 7 1267
20 8 1136
20 9 730
20 10 538
20 11 414
20 12 222
20 13 -22
20 14 313
20 15 465
20 16 714
20 17 766
20 18 1066
20 19 1229
20 20 767
20 21 508
20 22 1023
20 23 1246
20 24 938
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 -9
21 6 -408
21 7 -649
21 8 -563
21 9 -209
21 10 -172
21 11 -206
21 12 126
21 13 386
21 14 56
21 15 -178
21 16 -253
21 17 -330
21 18 -530
21 19 -562
21 20 -179
21 21 -326
21 22 -670
21 23 -852
21 24 -446
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 -141
22 6 22
22 7 -26
22 8 20
22 9 58
22 10 22
22 11 24
22 12 31
22 13 395
22 14 254
22 15 84
22 16 -347
22 17 -84
22 18 17
22 19 184
22 20 247
22 21 334
22 22 392
22 23 202
22 24 127
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 788
23 6 1504
23 7 1439
23 8 1447
23 9 1136
23 10 365
23 11 412
23 12 390
23 13 325
23 14 196
23 15 281
23 16 560
23 17 1304
23 18 1520
23 19 1239
23 20 537
23 21 -376
23 22 -321
23 23 -95
23 24 97
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 419
24 6 282
24 7 323
24 8 199
24 9 -232
24 10 -398
24 11 -439
24 12 -473
24 13 -181
24 14 203
24 15 621
24 16 361
24 17 348
24 18 290
24 19 272
24 20 -52
24 21 -443
24 22 -496
24 23 -254
24 24 -61
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 59
25 6 209
25 7 476
25 8 556
25 9 558
25 10 536
25 11 232
25 12 -33
25 13 -426
25 14 -245
25 15 28
25 16 249
25 17 184
25 18 345
25 19 601
25 20 772
25 21 440
25 22 219
25 23 108
25 24 -79
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 -269
26 6 -273
26 7 -36
26 8 -69
26 9 -44
26 10 -537
26 11 -617
26 12 -339
26 13 -256
26 14 -283
26 15 -553
26 16 -512
26 17 -433
26 18 -25
26 19 -27
26 20 258
26 21 23
26 22 198
26 23 182
26 24 129
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 -54
27 6 -235
27 7 -18
27 8 -36
27 9 328
27 10 760
27 11 653
27 12 169
27 13 491
27 14 861
27 15 926
27 16 506
27 17 -49
27 18 -236
27 19 35
27 20 759
27 21 877
27 22 425
27 23 -71
27 24 -88
27 25 0
27 26 0
27 27 0



==> figure_tem/rp4.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 198
0 6 293
0 7 267
0 8 300
0 9 337
0 10 797
0 11 762
0 12 559
0 13 18
0 14 -63
0 15 -3
0 16 337
0 17 312
0 18 250
0 19 365
0 20 460
0 21 439
0 22 255
0 23 74
0 24 -46
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 166
1 6 101
1 7 251
1 8 386
1 9 257
1 10 -27
1 11 -286
1 12 462
1 13 993
1 14 960
1 15 687
1 16 397
1 17 164
1 18 174
1 19 617
1 20 555
1 21 -218
1 22 -437
1 23 -240
1 24 54
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 68
2 6 -139
2 7 -513
2 8 -933
2 9 -961
2 10 -385
2 11 122
2 12 218
2 13 728
2 14 858
2 15 711
2 16 192
2 17 -17
2 18 -334
2 19 -1010
2 20 -1220
2 21 -505
2 22 317
2 23 492
2 24 326
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 443
3 6 999
3 7 1187
3 8 866
3 9 1061
3 10 928
3 11 1000
3 12 963
3 13 642
3 14 830
3 15 811
3 16 1089
3 17 1029
3 18 1101
3 19 743
3 20 768
3 21 269
3 22 95
3 23 -310
3 24 -454
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 714
4 6 1389
4 7 1801
4 8 1892
4 9 1721
4 10 1452
4 11 1125
4 12 1453
4 13 1106
4 14 1006
4 15 594
4 16 971
4 17 1247
4 18 1692
4 19 1787
4 20 1416
4 21 523
4 22 253
4 23 206
4 24 2
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 -388
5 6 -245
5 7 -208
5 8 199
5 9 717
5 10 656
5 11 588
5 12 -512
5 13 -312
5 14 -252
5 15 -102
5 16 -439
5 17 -398
5 18 -277
5 19 55
5 20 854
5 21 950
5 22 240
5 23 -244
5 24 -173
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 -1
6 6 -324
6 7 -581
6 8 -714
6 9 -268
6 10 -272
6 11 -90
6 12 4
6 13 134
6 14 -222
6 15 -597
6 16 -489
6 17 -226
6 18 -419
6 19 -971
6 20 -912
6 21 -318
6 22 136
6 23 39
6 24 40
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 591
7 6 864
7 7 656
7 8 415
7 9 261
7 10 652
7 11 870
7 12 484
7 13 271
7 14 443
7 15 745
7 16 778
7 17 875
7 18 768
7 19 439
7 20 46
7 21 16
7 22 463
7 23 490
7 24 302
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 510
8 6 682
8 7 688
8 8 775
8 9 503
8 10 502
8 11 364
8 12 -129
8 13 -891
8 14 -944
8 15 -588
8 16 127
8 17 660
8 18 646
8 19 508
8 20 5
8 21 98
8 22 109
8 23 248
8 24 111
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 -131
9 6 -159
9 7 -263
9 8 -692
9 9 -1058
9 10 -1224
9 11 -797
9 12 54
9 13 89
9 14 -27
9 15 -101
9 16 -51
9 17 -144
9 18 -137
9 19 -534
9 20 -849
9 21 -1114
9 22 -413
9 23 131
9 24 195
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 -192
10 6 -146
10 7 50
10 8 -196
10 9 -444
10 10 -857
10 11 -767
10 12 -89
10 13 1
10 14 325
10 15 561
10 16 535
10 17 -47
10 18 -74
10 19 66
10 20 81
10 21 -672
10 22 -669
10 23 -367
10 24 -206
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 -18
11 6 -314
11 7 -600
11 8 -763
11 9 -947
11 10 -1285
11 11 -952
11 12 13
11 13 944
11 14 954
11 15 791
11 16 134
11 17 -222
11 18 -526
11 19 -564
11 20 -424
11 21 -1075
11 22 -1085
11 23 -726
11 24 -260
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 -577
12 6 -499
12 7 -540
12 8 -376
12 9 -515
12 10 -1034
12 11 -933
12 12 -153
12 13 -226
12 14 -673
12 15 -988
12 16 -966
12 17 -768
12 18 -405
12 19 -195
12 20 -78
12 21 -463
12 22 -666
12 23 -463
12 24 -380
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 172
13 6 -98
13 7 -360
13 8 -595
13 9 -527
13 10 -377
13 11 -169
13 12 447
13 13 956
13 14 1096
13 15 1098
13 16 695
13 17 114
13 18 -294
13 19 -581
13 20 -582
13 21 -791
13 22 -612
13 23 -407
13 24 -281
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 363
14 6 55
14 7 -94
14 8 -84
14 9 69
14 10 618
14 11 590
14 12 695
14 13 710
14 14 499
14 15 174
14 16 199
14 17 247
14 18 -134
14 19 -132
14 20 43
14 21 338
14 22 251
14 23 69
14 24 -8
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 -105
15 6 -82
15 7 195
15 8 603
15 9 850
15 10 1345
15 11 849
15 12 -173
15 13 -661
15 14 -384
15 15 65
15 16 46
15 17 -114
15 18 19
15 19 774
15 20 1241
15 21 1476
15 22 882
15 23 374
15 24 -51
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 17
16 6 121
16 7 47
16 8 74
16 9 274
16 10 -145
16 11 -146
16 12 -215
16 13 28
16 14 -26
16 15 35
16 16 -93
16 17 8
16 18 209
16 19 62
16 20 21
16 21 -307
16 22 -130
16 23 -123
16 24 42
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 264
17 6 751
17 7 1020
17 8 1141
17 9 934
17 10 163
17 11 -55
17 12 27
17 13 530
17 14 696
17 15 432
17 16 215
17 17 577
17 18 938
17 19 1044
17 20 681
17 21 173
17 22 -60
17 23 -109
17 24 77
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 312
18 6 340
18 7 469
18 8 367
18 9 303
18 10 665
18 11 508
18 12 -81
18 13 -184
18 14 229
18 15 607
18 16 345
18 17 346
18 18 421
18 19 555
18 20 692
18 21 649
18 22 550
18 23 223
18 24 -98
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 -346
19 6 -442
19 7 -577
19 8 -780
19 9 -1105
19 10 -1996
19 11 -1791
19 12 -1131
19 13 -772
19 14 -692
19 15 -469
19 16 -586
19 17 -510
19 18 -444
19 19 -675
19 20 -995
19 21 -1426
19 22 -1161
19 23 -691
19 24 -290
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 78
20 6 130
20 7 28
20 8 80
20 9 -175
20 10 -147
20 11 -17
20 12 317
20 13 385
20 14 126
20 15 -235
20 16 -301
20 17 26
20 18 90
20 19 5
20 20 -215
20 21 -127
20 22 -117
20 23 61
20 24 -23
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 -314
21 6 -719
21 7 -703
21 8 -393
21 9 -120
21 10 199
21 11 -46
21 12 -451
21 13 -174
21 14 -292
21 15 -212
21 16 -722
21 17 -778
21 18 -654
21 19 -229
21 20 369
21 21 521
21 22 162
21 23 -71
21 24 -81
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 89
22 6 -363
22 7 -442
22 8 -769
22 9 -929
22 10 -898
22 11 -759
22 12 -504
22 13 -466
22 14 -128
22 15 207
22 16 200
22 17 -105
22 18 -487
22 19 -584
22 20 -567
22 21 -646
22 22 -317
22 23 -74
22 24 -54
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 214
23 6 248
23 7 156
23 8 125
23 9 92
23 10 54
23 11 128
23 12 119
23 13 217
23 14 273
23 15 353
23 16 342
23 17 283
23 18 193
23 19 81
23 20 -119
23 21 -210
23 22 -122
23 23 -33
23 24 70
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 272
24 6 275
24 7 351
24 8 521
24 9 402
24 10 619
24 11 372
24 12 409
24 13 713
24 14 937
24 15 836
24 16 748
24 17 429
24 18 181
24 19 425
24 20 162
24 21 185
24 22 -152
24 23 -113
24 24 129
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 -46
25 6 -410
25 7 -284
25 8 -531
25 9 -734
25 10 -110
25 11 -113
25 12 422
25 13 692
25 14 964
25 15 735
25 16 547
25 17 -104
25 18 -436
25 19 -387
25 20 -537
25 21 -142
25 22 151
25 23 359
25 24 318
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 96
26 6 399
26 7 683
26 8 631
26 9 430
26 10 -394
26 11 -636
26 12 -63
26 13 -72
26 14 -18
26 15 -6
26 16 204
26 17 349
26 18 585
26 19 692
26 20 425
26 21 -388
26 22 -657
26 23 -613
26 24 -397
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 -249
27 6 -453
27 7 -380
27 8 -477
27 9 -324
27 10 262
27 11 327
27 12 -645
27 13 -815
27 14 -178
27 15 458
27 16 268
27 17 -305
27 18 -510
27 19 -466
27 20 -128
27 21 592
27 22 501
27 23 217
27 24 -54
27 25 0
27 26 0
27 27 0



==> figure_tem/rp5-2.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 290
0 7 633
0 8 745
0 9 339
0 10 -85
0 11 -217
0 12 -285
0 13 -301
0 14 -75
0 15 215
0 16 22
0 17 -247
0 18 334
0 19 -125
0 20 -724
0 21 -1093
0 22 -980
0 23 -250
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 -252
1 7 -470
1 8 -375
1 9 -52
1 10 213
1 11 253
1 12 91
1 13 119
1 14 46
1 15 -201
1 16 -268
1 17 -291
1 18 -595
1 19 -331
1 20 -29
1 21 304
1 22 437
1 23 71
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 -417
2 7 -937
2 8 -1556
2 9 -1667
2 10 -1595
2 11 -1426
2 12 -1540
2 13 -1351
2 14 -1248
2 15 -1334
2 16 -1071
2 17 -923
2 18 -1308
2 19 -1533
2 20 -1139
2 21 -471
2 22 174
2 23 -148
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 -201
3 7 -385
3 8 564
3 9 1175
3 10 1280
3 11 1035
3 12 638
3 13 548
3 14 475
3 15 145
3 16 -84
3 17 -162
3 18 -244
3 19 231
3 20 578
3 21 862
3 22 282
3 23 31
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 78
4 7 149
4 8 -390
4 9 -598
4 10 -391
4 11 -127
4 12 180
4 13 84
4 14 290
4 15 372
4 16 198
4 17 199
4 18 230
4 19 1320
4 20 1623
4 21 1513
4 22 268
4 23 44
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 -8
5 7 83
5 8 81
5 9 183
5 10 301
5 11 398
5 12 342
5 13 450
5 14 636
5 15 754
5 16 896
5 17 893
5 18 749
5 19 -18
5 20 -635
5 21 -820
5 22 -179
5 23 -11
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 -29
6 7 -168
6 8 -677
6 9 -1451
6 10 -1452
6 11 -1467
6 12 -1331
6 13 -1123
6 14 -1222
6 15 -1091
6 16 -691
6 17 -432
6 18 -544
6 19 -907
6 20 -877
6 21 -736
6 22 -172
6 23 67
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 -30
7 7 -182
7 8 -1289
7 9 -2266
7 10 -2352
7 11 -2469
7 12 -2371
7 13 -2100
7 14 -2085
7 15 -1889
7 16 -1570
7 17 -1417
7 18 -1378
7 19 -450
7 20 410
7 21 739
7 22 168
7 23 -103
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 -358
8 7 -646
8 8 -927
8 9 -759
8 10 -701
8 11 -786
8 12 -668
8 13 -897
8 14 -1046
8 15 -1068
8 16 -1064
8 17 -869
8 18 -659
8 19 -492
8 20 -246
8 21 112
8 22 524
8 23 334
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 101
9 7 162
9 8 361
9 9 -564
9 10 -596
9 11 -459
9 12 -8
9 13 74
9 14 208
9 15 105
9 16 -48
9 17 -209
9 18 -454
9 19 -925
9 20 -1230
9 21 -1239
9 22 -362
9 23 -34
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 -211
10 7 -408
10 8 57
10 9 80
10 10 36
10 11 23
10 12 -138
10 13 -131
10 14 -165
10 15 -156
10 16 20
10 17 36
10 18 -190
10 19 -468
10 20 -734
10 21 -692
10 22 -212
10 23 -10
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 -95
11 7 -274
11 8 129
11 9 206
11 10 32
11 11 -385
11 12 -743
11 13 -667
11 14 -566
11 15 -550
11 16 -534
11 17 -431
11 18 -273
11 19 384
11 20 923
11 21 1056
11 22 434
11 23 -50
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 179
12 7 509
12 8 1050
12 9 2354
12 10 2457
12 11 2232
12 12 1653
12 13 1501
12 14 1345
12 15 1222
12 16 1167
12 17 1208
12 18 1348
12 19 1708
12 20 1642
12 21 1278
12 22 586
12 23 116
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 69
13 7 -83
13 8 -13
13 9 -1
13 10 13
13 11 -122
13 12 -360
13 13 -425
13 14 -601
13 15 -503
13 16 -587
13 17 -889
13 18 -808
13 19 -1262
13 20 -998
13 21 -490
13 22 -177
13 23 205
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 127
14 7 239
14 8 -277
14 9 -902
14 10 -836
14 11 -497
14 12 -53
14 13 137
14 14 96
14 15 79
14 16 101
14 17 39
14 18 115
14 19 -499
14 20 -609
14 21 -443
14 22 160
14 23 68
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 -185
15 7 -308
15 8 -49
15 9 -132
15 10 -131
15 11 80
15 12 433
15 13 731
15 14 758
15 15 616
15 16 701
15 17 766
15 18 359
15 19 -330
15 20 -725
15 21 -772
15 22 -107
15 23 -212
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 412
16 7 688
16 8 702
16 9 1007
16 10 1023
16 11 1064
16 12 821
16 13 834
16 14 738
16 15 740
16 16 536
16 17 259
16 18 473
16 19 618
16 20 755
16 21 517
16 22 -73
16 23 -61
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 -19
17 7 -61
17 8 -1
17 9 38
17 10 207
17 11 171
17 12 -11
17 13 -14
17 14 -225
17 15 -431
17 16 -413
17 17 -359
17 18 -411
17 19 37
17 20 369
17 21 489
17 22 519
17 23 178
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 -202
18 7 -440
18 8 -487
18 9 -530
18 10 -684
18 11 -1097
18 12 -1384
18 13 -1424
18 14 -1472
18 15 -1331
18 16 -1165
18 17 -853
18 18 -558
18 19 -563
18 20 -448
18 21 -126
18 22 -208
18 23 16
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 9
19 7 -95
19 8 132
19 9 322
19 10 214
19 11 106
19 12 -142
19 13 -145
19 14 -432
19 15 -516
19 16 -402
19 17 -353
19 18 -100
19 19 -109
19 20 138
19 21 284
19 22 -13
19 23 35
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 262
20 7 459
20 8 498
20 9 316
20 10 335
20 11 567
20 12 833
20 13 645
20 14 829
20 15 986
20 16 917
20 17 857
20 18 840
20 19 1252
20 20 979
20 21 598
20 22 -187
20 23 -28
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 -51
21 7 -176
21 8 -400
21 9 -788
21 10 -821
21 11 -686
21 12 -609
21 13 -377
21 14 -388
21 15 -425
21 16 -316
21 17 -200
21 18 -150
21 19 119
21 20 480
21 21 675
21 22 391
21 23 -139
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 146
22 7 215
22 8 505
22 9 518
22 10 422
22 11 349
22 12 242
22 13 204
22 14 446
22 15 553
22 16 470
22 17 290
22 18 136
22 19 177
22 20 198
22 21 145
22 22 -68
22 23 -89
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 64
23 7 136
23 8 590
23 9 349
23 10 301
23 11 237
23 12 401
23 13 663
23 14 751
23 15 517
23 16 429
23 17 416
23 18 150
23 19 465
23 20 728
23 21 624
23 22 365
23 23 -200
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 -128
24 7 -169
24 8 -515
24 9 -53
24 10 40
24 11 86
24 12 46
24 13 28
24 14 -126
24 15 -154
24 16 -45
24 17 198
24 18 309
24 19 916
24 20 1213
24 21 1296
24 22 550
24 23 103
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 -221
25 7 -537
25 8 -35
25 9 -422
25 10 -624
25 11 -740
25 12 -674
25 13 -440
25 14 -563
25 15 -679
25 16 -346
25 17 -239
25 18 -495
25 19 -1237
25 20 -1196
25 21 -1056
25 22 -146
25 23 -59
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 -336
26 7 -626
26 8 -625
26 9 -15
26 10 111
26 11 146
26 12 -40
26 13 -186
26 14 -191
26 15 -235
26 16 -177
26 17 -91
26 18 -379
26 19 -486
26 20 -390
26 21 5
26 22 208
26 23 147
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 -116
27 7 -328
27 8 -910
27 9 -2323
27 10 -2644
27 11 -2427
27 12 -2031
27 13 -1631
27 14 -1398
27 15 -1193
27 16 -910
27 17 -928
27 18 -1128
27 19 -2196
27 20 -2392
27 21 -2087
27 22 -724
27 23 -362
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/rp5.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 -66
0 7 -145
0 8 -223
0 9 -23
0 10 -68
0 11 -206
0 12 -501
0 13 -728
0 14 -809
0 15 -741
0 16 -661
0 17 -498
0 18 -454
0 19 33
0 20 312
0 21 541
0 22 -120
0 23 -17
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 320
1 7 654
1 8 363
1 9 677
1 10 794
1 11 1051
1 12 1301
1 13 1243
1 14 1250
1 15 1336
1 16 1141
1 17 896
1 18 1014
1 19 1255
1 20 1171
1 21 824
1 22 -230
1 23 3
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 131
2 7 340
2 8 118
2 9 -693
2 10 -864
2 11 -644
2 12 -331
2 13 -251
2 14 -172
2 15 -4
2 16 71
2 17 63
2 18 127
2 19 -102
2 20 -560
2 21 -758
2 22 -595
2 23 -201
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 315
3 7 629
3 8 1046
3 9 1074
3 10 1044
3 11 808
3 12 628
3 13 588
3 14 565
3 15 491
3 16 326
3 17 353
3 18 687
3 19 1496
3 20 1568
3 21 1209
3 22 148
3 23 -36
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 -154
4 7 -364
4 8 -568
4 9 -334
4 10 -205
4 11 -144
4 12 -248
4 13 -451
4 14 -570
4 15 -563
4 16 -344
4 17 -80
4 18 -453
4 19 -840
4 20 -1073
4 21 -1130
4 22 -286
4 23 171
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 116
5 7 264
5 8 446
5 9 214
5 10 151
5 11 36
5 12 274
5 13 293
5 14 8
5 15 13
5 16 173
5 17 278
5 18 176
5 19 538
5 20 705
5 21 457
5 22 -192
5 23 60
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 134
6 7 141
6 8 -594
6 9 -883
6 10 -1083
6 11 -1134
6 12 -1110
6 13 -1116
6 14 -614
6 15 -325
6 16 -557
6 17 -707
6 18 -308
6 19 -507
6 20 -494
6 21 -347
6 22 -299
6 23 -174
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 -184
7 7 -281
7 8 47
7 9 70
7 10 68
7 11 20
7 12 -152
7 13 -84
7 14 -168
7 15 -306
7 16 -160
7 17 -65
7 18 -418
7 19 -507
7 20 -543
7 21 -432
7 22 42
7 23 -89
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 222
8 7 503
8 8 1232
8 9 2293
8 10 2268
8 11 2179
8 12 1860
8 13 1800
8 14 1970
8 15 2000
8 16 1790
8 17 1625
8 18 1698
8 19 886
8 20 150
8 21 -406
8 22 -273
8 23 -106
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 82
9 7 170
9 8 -98
9 9 -487
9 10 -711
9 11 -802
9 12 -906
9 13 -815
9 14 -479
9 15 -303
9 16 -501
9 17 -677
9 18 -214
9 19 98
9 20 233
9 21 425
9 22 -264
9 23 -248
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 36
10 8 -102
10 9 728
10 10 704
10 11 800
10 12 435
10 13 164
10 14 168
10 15 389
10 16 476
10 17 516
10 18 274
10 19 552
10 20 446
10 21 245
10 22 -129
10 23 -115
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 211
11 7 316
11 8 -109
11 9 -428
11 10 -432
11 11 -625
11 12 -372
11 13 -282
11 14 -490
11 15 -412
11 16 -415
11 17 -478
11 18 -70
11 19 -289
11 20 -111
11 21 -123
11 22 252
11 23 298
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 234
12 7 532
12 8 1046
12 9 2079
12 10 2276
12 11 2231
12 12 2016
12 13 1858
12 14 2009
12 15 1880
12 16 1509
12 17 1330
12 18 1406
12 19 1997
12 20 2077
12 21 1756
12 22 440
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 -51
13 7 -53
13 8 -444
13 9 -783
13 10 -773
13 11 -771
13 12 -667
13 13 -782
13 14 -819
13 15 -633
13 16 -489
13 17 -367
13 18 -334
13 19 56
13 20 35
13 21 -29
13 22 -73
13 23 138
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 53
14 7 -41
14 8 -196
14 9 -230
14 10 -201
14 11 -35
14 12 -9
14 13 -55
14 14 -90
14 15 -109
14 16 85
14 17 215
14 18 37
14 19 -197
14 20 -164
14 21 -117
14 22 204
14 23 106
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 417
15 7 757
15 8 875
15 9 1673
15 10 1836
15 11 1954
15 12 1881
15 13 1981
15 14 1979
15 15 1846
15 16 1754
15 17 1693
15 18 1706
15 19 1721
15 20 1728
15 21 1164
15 22 510
15 23 20
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 47
16 7 193
16 8 102
16 9 341
16 10 373
16 11 353
16 12 -27
16 13 -357
16 14 -660
16 15 -691
16 16 -762
16 17 -898
16 18 -758
16 19 -325
16 20 -159
16 21 57
16 22 53
16 23 193
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 30
17 7 -32
17 8 3
17 9 411
17 10 419
17 11 471
17 12 18
17 13 -320
17 14 -561
17 15 -573
17 16 -351
17 17 -174
17 18 -456
17 19 -657
17 20 -739
17 21 -686
17 22 -321
17 23 110
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 76
18 7 191
18 8 110
18 9 247
18 10 133
18 11 123
18 12 -142
18 13 -336
18 14 -199
18 15 -162
18 16 -250
18 17 -300
18 18 -363
18 19 -88
18 20 -107
18 21 -124
18 22 -52
18 23 -182
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 37
19 7 3
19 8 458
19 9 1150
19 10 1199
19 11 1420
19 12 1430
19 13 1487
19 14 1631
19 15 1649
19 16 1705
19 17 1712
19 18 1520
19 19 736
19 20 341
19 21 52
19 22 121
19 23 -48
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 -140
20 7 -400
20 8 -556
20 9 -555
20 10 -628
20 11 -798
20 12 -767
20 13 -677
20 14 -881
20 15 -730
20 16 -305
20 17 -4
20 18 -1
20 19 -501
20 20 -429
20 21 -424
20 22 132
20 23 152
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 -5
21 7 -52
21 8 148
21 9 31
21 10 -71
21 11 -93
21 12 -124
21 13 -18
21 14 253
21 15 119
21 16 -9
21 17 -74
21 18 -273
21 19 -493
21 20 -562
21 21 -502
21 22 -138
21 23 -227
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 16
22 7 88
22 8 -493
22 9 -636
22 10 -650
22 11 -535
22 12 -425
22 13 -497
22 14 -631
22 15 -452
22 16 -325
22 17 -365
22 18 -208
22 19 -470
22 20 -746
22 21 -709
22 22 -323
22 23 148
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 -42
23 7 -174
23 8 -1327
23 9 -2134
23 10 -2189
23 11 -2015
23 12 -1593
23 13 -1491
23 14 -1571
23 15 -1429
23 16 -1196
23 17 -1012
23 18 -975
23 19 -1220
23 20 -1000
23 21 -635
23 22 -9
23 23 41
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 129
24 7 146
24 8 48
24 9 246
24 10 374
24 11 503
24 12 557
24 13 631
24 14 523
24 15 565
24 16 824
24 17 845
24 18 537
24 19 82
24 20 70
24 21 -184
24 22 191
24 23 81
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 -113
25 7 -34
25 8 202
25 9 79
25 10 -40
25 11 -88
25 12 -33
25 13 26
25 14 240
25 15 302
25 16 276
25 17 194
25 18 198
25 19 70
25 20 -382
25 21 -527
25 22 -607
25 23 -252
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 37
26 7 77
26 8 604
26 9 1204
26 10 1315
26 11 1169
26 12 997
26 13 1109
26 14 1173
26 15 978
26 16 748
26 17 670
26 18 807
26 19 581
26 20 432
26 21 322
26 22 -28
26 23 -66
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 298
27 7 704
27 8 695
27 9 775
27 10 791
27 11 1050
27 12 1382
27 13 1416
27 14 1859
27 15 2084
27 16 1771
27 17 1451
27 18 1469
27 19 1041
27 20 491
27 21 -112
27 22 -84
27 23 -124
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/rp6-2.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 218
0 9 511
0 10 896
0 11 593
0 12 761
0 13 540
0 14 655
0 15 555
0 16 667
0 17 709
0 18 789
0 19 1152
0 20 909
0 21 460
0 22 380
0 23 114
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 -717
1 9 -1732
1 10 -2198
1 11 -1997
1 12 -1199
1 13 -286
1 14 102
1 15 86
1 16 21
1 17 135
1 18 291
1 19 18
1 20 -226
1 21 -455
1 22 -508
1 23 -137
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 -60
2 9 -998
2 10 -1071
2 11 -630
2 12 432
2 13 992
2 14 521
2 15 533
2 16 555
2 17 632
2 18 1021
2 19 1107
2 20 396
2 21 -556
2 22 -697
2 23 -105
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 698
3 9 1182
3 10 1458
3 11 932
3 12 496
3 13 -1
3 14 -427
3 15 -527
3 16 -547
3 17 -634
3 18 -1059
3 19 -764
3 20 -386
3 21 247
3 22 554
3 23 146
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 -636
4 9 -855
4 10 -977
4 11 -688
4 12 -540
4 13 -515
4 14 -117
4 15 -94
4 16 -132
4 17 -182
4 18 -824
4 19 -702
4 20 -426
4 21 129
4 22 72
4 23 37
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 -92
5 9 -577
5 10 -449
5 11 -216
5 12 420
5 13 755
5 14 720
5 15 634
5 16 695
5 17 741
5 18 1169
5 19 1351
5 20 939
5 21 359
5 22 144
5 23 54
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 314
6 9 586
6 10 1029
6 11 1062
6 12 391
6 13 22
6 14 -381
6 15 -390
6 16 -422
6 17 -296
6 18 -239
6 19 -338
6 20 -94
6 21 387
6 22 465
6 23 119
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 -374
7 9 73
7 10 263
7 11 800
7 12 315
7 13 -100
7 14 -71
7 15 -115
7 16 -122
7 17 -54
7 18 110
7 19 605
7 20 939
7 21 871
7 22 821
7 23 148
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 -250
8 9 -841
8 10 -931
8 11 -518
8 12 -127
8 13 -20
8 14 -362
8 15 -388
8 16 -399
8 17 -324
8 18 -493
8 19 -964
8 20 -1090
8 21 -939
8 22 -684
8 23 -195
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 127
9 9 526
9 10 516
9 11 692
9 12 250
9 13 103
9 14 41
9 15 22
9 16 80
9 17 165
9 18 377
9 19 132
9 20 298
9 21 334
9 22 315
9 23 -8
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 357
10 9 182
10 10 -124
10 11 449
10 12 807
10 13 1101
10 14 576
10 15 607
10 16 579
10 17 530
10 18 451
10 19 518
10 20 606
10 21 367
10 22 -113
10 23 -94
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 723
11 9 1544
11 10 1582
11 11 1236
11 12 1132
11 13 564
11 14 27
11 15 112
11 16 55
11 17 21
11 18 -296
11 19 63
11 20 310
11 21 439
11 22 319
11 23 158
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 452
12 9 367
12 10 42
12 11 -765
12 12 -1304
12 13 -964
12 14 -768
12 15 -655
12 16 -698
12 17 -597
12 18 -365
12 19 -320
12 20 -362
12 21 -556
12 22 -294
12 23 -29
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 -287
13 9 -278
13 10 -391
13 11 -445
13 12 -396
13 13 -553
13 14 -321
13 15 -249
13 16 -409
13 17 -285
13 18 -583
13 19 -473
13 20 -312
13 21 28
13 22 -89
13 23 6
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 916
14 9 856
14 10 683
14 11 -350
14 12 -145
14 13 -100
14 14 -497
14 15 -338
14 16 -505
14 17 -447
14 18 -657
14 19 -768
14 20 -1025
14 21 -915
14 22 -935
14 23 -134
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 -589
15 9 -1062
15 10 -970
15 11 -552
15 12 -295
15 13 -87
15 14 390
15 15 293
15 16 316
15 17 260
15 18 549
15 19 460
15 20 294
15 21 -64
15 22 -256
15 23 -165
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 -705
16 9 -1349
16 10 -1387
16 11 -830
16 12 -58
16 13 391
16 14 1035
16 15 910
16 16 984
16 17 1062
16 18 967
16 19 634
16 20 509
16 21 559
16 22 163
16 23 -21
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 -281
17 9 -438
17 10 -514
17 11 -506
17 12 460
17 13 468
17 14 516
17 15 560
17 16 607
17 17 424
17 18 225
17 19 -216
17 20 -658
17 21 -792
17 22 -852
17 23 -123
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 5
18 9 320
18 10 500
18 11 229
18 12 -67
18 13 -630
18 14 -423
18 15 -316
18 16 -362
18 17 -290
18 18 -222
18 19 -141
18 20 -261
18 21 -219
18 22 -101
18 23 79
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 -123
19 9 -290
19 10 249
19 11 614
19 12 811
19 13 543
19 14 380
19 15 242
19 16 276
19 17 317
19 18 591
19 19 739
19 20 479
19 21 350
19 22 220
19 23 7
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 -493
20 9 -1207
20 10 -1195
20 11 -823
20 12 -335
20 13 418
20 14 495
20 15 512
20 16 472
20 17 686
20 18 612
20 19 20
20 20 -179
20 21 -274
20 22 -613
20 23 -175
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 204
21 9 -260
21 10 -9
21 11 330
21 12 472
21 13 897
21 14 516
21 15 339
21 16 404
21 17 304
21 18 559
21 19 345
21 20 246
21 21 384
21 22 183
21 23 -84
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 -187
22 9 367
22 10 624
22 11 438
22 12 284
22 13 -394
22 14 -200
22 15 -183
22 16 -265
22 17 -307
22 18 -484
22 19 -287
22 20 -128
22 21 -26
22 22 72
22 23 56
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 -223
23 9 -144
23 10 -9
23 11 305
23 12 549
23 13 666
23 14 846
23 15 769
23 16 829
23 17 798
23 18 952
23 19 1214
23 20 1160
23 21 571
23 22 278
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 -79
24 9 -271
24 10 -486
24 11 -793
24 12 -1214
24 13 -968
24 14 -799
24 15 -632
24 16 -712
24 17 -710
24 18 -956
24 19 -773
24 20 -691
24 21 -502
24 22 -254
24 23 40
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 123
25 9 -184
25 10 -98
25 11 -32
25 12 576
25 13 757
25 14 367
25 15 344
25 16 390
25 17 200
25 18 -34
25 19 -138
25 20 -356
25 21 -544
25 22 -558
25 23 -125
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 321
26 9 104
26 10 -325
26 11 -178
26 12 456
26 13 562
26 14 57
26 15 347
26 16 307
26 17 475
26 18 -164
26 19 -148
26 20 -444
26 21 -1155
26 22 -1294
26 23 -193
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 167
27 9 98
27 10 85
27 11 88
27 12 23
27 13 15
27 14 -207
27 15 -333
27 16 -284
27 17 -320
27 18 -375
27 19 -588
27 20 -520
27 21 -372
27 22 -98
27 23 -113
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/rp6.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 377
0 9 -307
0 10 -754
0 11 -916
0 12 -674
0 13 81
0 14 -522
0 15 -532
0 16 -573
0 17 -408
0 18 -491
0 19 -1103
0 20 -1355
0 21 -1083
0 22 -848
0 23 -238
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 -377
1 9 -379
1 10 31
1 11 698
1 12 388
1 13 45
1 14 -319
1 15 -472
1 16 -569
1 17 -641
1 18 -792
1 19 -709
1 20 -320
1 21 627
1 22 594
1 23 27
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 -71
2 9 -174
2 10 -579
2 11 -1255
2 12 -1695
2 13 -1421
2 14 -1167
2 15 -957
2 16 -1085
2 17 -1091
2 18 -1629
2 19 -1594
2 20 -1467
2 21 -1010
2 22 -623
2 23 -44
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 1121
3 9 1744
3 10 1674
3 11 444
3 12 228
3 13 -11
3 14 -125
3 15 -65
3 16 -76
3 17 -125
3 18 -440
3 19 -869
3 20 -853
3 21 -662
3 22 -551
3 23 -113
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 -334
4 9 -704
4 10 -951
4 11 -843
4 12 -516
4 13 -246
4 14 -308
4 15 -174
4 16 -290
4 17 -253
4 18 -719
4 19 -843
4 20 -799
4 21 -499
4 22 -577
4 23 -72
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 17
5 9 -83
5 10 -173
5 11 -318
5 12 -538
5 13 59
5 14 172
5 15 167
5 16 218
5 17 98
5 18 448
5 19 909
5 20 946
5 21 489
5 22 448
5 23 130
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 -1000
6 9 -1577
6 10 -1067
6 11 -209
6 12 -220
6 13 -14
6 14 107
6 15 -92
6 16 -29
6 17 -79
6 18 309
6 19 421
6 20 377
6 21 425
6 22 589
6 23 81
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 1122
7 9 1568
7 10 2171
7 11 884
7 12 230
7 13 68
7 14 -479
7 15 -551
7 16 -565
7 17 -364
7 18 503
7 19 703
7 20 355
7 21 -172
7 22 143
7 23 67
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 -743
8 9 -994
8 10 -822
8 11 -221
8 12 236
8 13 269
8 14 416
8 15 337
8 16 382
8 17 349
8 18 1051
8 19 1487
8 20 1080
8 21 81
8 22 28
8 23 -29
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 -127
9 9 -81
9 10 -549
9 11 -950
9 12 -1120
9 13 -1180
9 14 -1286
9 15 -1091
9 16 -1303
9 17 -1140
9 18 -1789
9 19 -1949
9 20 -1502
9 21 -654
9 22 -290
9 23 43
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 463
10 9 744
10 10 663
10 11 256
10 12 -13
10 13 219
10 14 142
10 15 113
10 16 229
10 17 -66
10 18 -385
10 19 -177
10 20 -52
10 21 -63
10 22 19
10 23 -28
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 4
11 9 -3
11 10 13
11 11 158
11 12 34
11 13 424
11 14 5
11 15 -64
11 16 12
11 17 2
11 18 623
11 19 616
11 20 523
11 21 39
11 22 258
11 23 35
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 -1141
12 9 -1201
12 10 -938
12 11 -30
12 12 -110
12 13 -161
12 14 351
12 15 267
12 16 317
12 17 329
12 18 671
12 19 917
12 20 1086
12 21 976
12 22 822
12 23 155
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 861
13 9 1213
13 10 1140
13 11 647
13 12 875
13 13 1123
13 14 889
13 15 821
13 16 961
13 17 859
13 18 1363
13 19 1683
13 20 1557
13 21 737
13 22 651
13 23 207
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 -901
14 9 -1958
14 10 -2140
14 11 -1896
14 12 -1782
14 13 -672
14 14 -390
14 15 -409
14 16 -469
14 17 -443
14 18 -837
14 19 -1305
14 20 -977
14 21 -363
14 22 -176
14 23 -69
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 -263
15 9 -486
15 10 -561
15 11 -451
15 12 -433
15 13 -213
15 14 -173
15 15 -149
15 16 -104
15 17 -175
15 18 -348
15 19 -198
15 20 -136
15 21 -101
15 22 109
15 23 72
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 -790
16 9 -1513
16 10 -1537
16 11 -1278
16 12 -1665
16 13 -1266
16 14 -1166
16 15 -1181
16 16 -1211
16 17 -1014
16 18 -409
16 19 -760
16 20 -928
16 21 -945
16 22 -415
16 23 -134
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 -531
17 9 -624
17 10 -671
17 11 -276
17 12 -24
17 13 186
17 14 440
17 15 459
17 16 507
17 17 365
17 18 275
17 19 217
17 20 139
17 21 -16
17 22 -242
17 23 -112
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 334
18 9 110
18 10 -69
18 11 -101
18 12 242
18 13 487
18 14 -47
18 15 -21
18 16 -48
18 17 -134
18 18 61
18 19 -162
18 20 -439
18 21 -408
18 22 -492
18 23 -124
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 -442
19 9 -948
19 10 -1320
19 11 -1037
19 12 -750
19 13 -58
19 14 424
19 15 521
19 16 527
19 17 504
19 18 79
19 19 -103
19 20 -32
19 21 -23
19 22 -384
19 23 -113
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 37
20 9 -402
20 10 -706
20 11 -1264
20 12 -1355
20 13 -824
20 14 -755
20 15 -661
20 16 -783
20 17 -900
20 18 -1247
20 19 -1118
20 20 -1049
20 21 -592
20 22 -342
20 23 12
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 -672
21 9 -1117
21 10 -1396
21 11 -1045
21 12 -370
21 13 -206
21 14 166
21 15 285
21 16 233
21 17 370
21 18 13
21 19 -105
21 20 -320
21 21 -815
21 22 -915
21 23 -190
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 425
22 9 255
22 10 34
22 11 -437
22 12 -664
22 13 -172
22 14 18
22 15 40
22 16 68
22 17 -172
22 18 -247
22 19 -217
22 20 -213
22 21 -111
22 22 -160
22 23 -70
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 459
23 9 759
23 10 1102
23 11 977
23 12 683
23 13 477
23 14 43
23 15 -148
23 16 -68
23 17 -93
23 18 366
23 19 463
23 20 492
23 21 315
23 22 489
23 23 28
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 -400
24 9 -361
24 10 -304
24 11 -635
24 12 -1072
24 13 -1009
24 14 -329
24 15 -217
24 16 -257
24 17 -447
24 18 -1213
24 19 -955
24 20 -489
24 21 67
24 22 204
24 23 149
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 493
25 9 -9
25 10 113
25 11 -489
25 12 -542
25 13 1
25 14 -213
25 15 -286
25 16 -202
25 17 -260
25 18 261
25 19 366
25 20 -1
25 21 -562
25 22 -169
25 23 -18
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 858
26 9 173
26 10 144
26 11 -118
26 12 177
26 13 892
26 14 0
26 15 -94
26 16 -104
26 17 -141
26 18 -70
26 19 -360
26 20 -467
26 21 -282
26 22 -259
26 23 -118
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 -667
27 9 -1099
27 10 -1174
27 11 -927
27 12 -691
27 13 -400
27 14 -8
27 15 9
27 16 29
27 17 20
27 18 208
27 19 436
27 20 363
27 21 260
27 22 333
27 23 167
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/rp7-2.txt <==
0 0 0
0 1 0
0 2 0
0 3 -109
0 4 -569
0 5 -540
0 6 -518
0 7 -535
0 8 -563
0 9 -563
0 10 -614
0 11 -612
0 12 -612
0 13 -612
0 14 830
0 15 1616
0 16 1220
0 17 280
0 18 -1017
0 19 -1142
0 20 -188
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 24
1 4 210
1 5 133
1 6 155
1 7 165
1 8 180
1 9 180
1 10 281
1 11 280
1 12 280
1 13 280
1 14 297
1 15 637
1 16 849
1 17 833
1 18 699
1 19 234
1 20 36
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 -103
2 4 -675
2 5 -870
2 6 -743
2 7 -768
2 8 -810
2 9 -810
2 10 -683
2 11 -681
2 12 -681
2 13 -681
2 14 -325
2 15 -373
2 16 -668
2 17 -913
2 18 -1181
2 19 -805
2 20 -131
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 101
3 4 606
3 5 619
3 6 589
3 7 605
3 8 633
3 9 633
3 10 664
3 11 662
3 12 662
3 13 662
3 14 481
3 15 372
3 16 414
3 17 376
3 18 859
3 19 678
3 20 146
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 -72
4 4 -174
4 5 -119
4 6 -181
4 7 -158
4 8 -126
4 9 -126
4 10 -142
4 11 -141
4 12 -141
4 13 -141
4 14 -651
4 15 -622
4 16 -128
4 17 20
4 18 900
4 19 186
4 20 -12
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 56
5 4 125
5 5 -124
5 6 -1
5 7 -12
5 8 -29
5 9 -29
5 10 178
5 11 176
5 12 176
5 13 176
5 14 -76
5 15 280
5 16 417
5 17 350
5 18 344
5 19 -124
5 20 -18
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 -167
6 5 -246
6 6 -158
6 7 -187
6 8 -231
6 9 -231
6 10 -198
6 11 -198
6 12 -198
6 13 -198
6 14 -335
6 15 -517
6 16 -561
6 17 -633
6 18 -230
6 19 -403
6 20 -76
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 -52
7 4 -66
7 5 36
7 6 -68
7 7 -36
7 8 10
7 9 10
7 10 -45
7 11 -44
7 12 -44
7 13 -44
7 14 -500
7 15 -1171
7 16 -1280
7 17 -923
7 18 -454
7 19 189
7 20 16
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 -3
8 4 -80
8 5 -11
8 6 -7
8 7 -24
8 8 -49
8 9 -49
8 10 -132
8 11 -132
8 12 -132
8 13 -132
8 14 25
8 15 -77
8 16 -230
8 17 -252
8 18 -436
8 19 -109
8 20 25
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 48
9 4 189
9 5 36
9 6 147
9 7 128
9 8 100
9 9 100
9 10 243
9 11 242
9 12 242
9 13 242
9 14 828
9 15 826
9 16 856
9 17 364
9 18 -64
9 19 -176
9 20 -91
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 71
10 4 111
10 5 -2
10 6 196
10 7 125
10 8 23
10 9 23
10 10 81
10 11 79
10 12 79
10 13 79
10 14 666
10 15 935
10 16 1409
10 17 1457
10 18 448
10 19 456
10 20 103
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 -157
11 4 -711
11 5 -848
11 6 -811
11 7 -800
11 8 -789
11 9 -789
11 10 -664
11 11 -662
11 12 -662
11 13 -662
11 14 -588
11 15 -286
11 16 -441
11 17 -815
11 18 -1248
11 19 -1296
11 20 -295
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 59
12 4 141
12 5 86
12 6 194
12 7 154
12 8 96
12 9 96
12 10 118
12 11 117
12 12 117
12 13 117
12 14 789
12 15 673
12 16 -199
12 17 -667
12 18 -1141
12 19 -60
12 20 8
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 31
13 4 -19
13 5 100
13 6 96
13 7 68
13 8 28
13 9 28
13 10 -126
13 11 -126
13 12 -126
13 13 -126
13 14 260
13 15 632
13 16 886
13 17 987
13 18 316
13 19 320
13 20 78
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 -42
14 4 -407
14 5 -505
14 6 -392
14 7 -430
14 8 -488
14 9 -488
14 10 -451
14 11 -450
14 12 -450
14 13 -450
14 14 471
14 15 1071
14 16 922
14 17 682
14 18 -372
14 19 5
14 20 33
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 63
15 4 346
15 5 469
15 6 439
15 7 431
15 8 423
15 9 423
15 10 324
15 11 323
15 12 323
15 13 323
15 14 -232
15 15 -769
15 16 -1131
15 17 -804
15 18 90
15 19 390
15 20 116
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 -57
16 4 -92
16 5 -20
16 6 -108
16 7 -77
16 8 -33
16 9 -33
16 10 -61
16 11 -60
16 12 -60
16 13 -60
16 14 -650
16 15 -496
16 16 -108
16 17 194
16 18 818
16 19 129
16 20 17
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 115
17 4 595
17 5 764
17 6 740
17 7 722
17 8 700
17 9 700
17 10 563
17 11 561
17 12 561
17 13 561
17 14 -132
17 15 136
17 16 150
17 17 867
17 18 775
17 19 595
17 20 152
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 -181
18 5 -400
18 6 -233
18 7 -269
18 8 -324
18 9 -324
18 10 -160
18 11 -160
18 12 -160
18 13 -160
18 14 -373
18 15 -28
18 16 263
18 17 642
18 18 256
18 19 192
18 20 47
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 79
19 4 351
19 5 292
19 6 366
19 7 346
19 8 318
19 9 318
19 10 377
19 11 375
19 12 375
19 13 375
19 14 563
19 15 582
19 16 674
19 17 480
19 18 278
19 19 164
19 20 23
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 -16
20 4 27
20 5 -36
20 6 -64
20 7 -36
20 8 3
20 9 3
20 10 91
20 11 91
20 12 91
20 13 91
20 14 416
20 15 205
20 16 19
20 17 -263
20 18 -141
20 19 -66
20 20 -48
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 -49
21 4 -187
21 5 -269
21 6 -272
21 7 -254
21 8 -229
21 9 -229
21 10 -143
21 11 -142
21 12 -142
21 13 -142
21 14 -493
21 15 -249
21 16 -117
21 17 283
21 18 294
21 19 336
21 20 68
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 11
22 4 63
22 5 123
22 6 119
22 7 110
22 8 98
22 9 98
22 10 43
22 11 43
22 12 43
22 13 43
22 14 164
22 15 879
22 16 1050
22 17 910
22 18 102
22 19 -254
22 20 -33
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 28
23 4 117
23 5 52
23 6 40
23 7 56
23 8 80
23 9 80
23 10 140
23 11 140
23 12 140
23 13 140
23 14 126
23 15 50
23 16 -130
23 17 -168
23 18 69
23 19 -15
23 20 -11
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 -18
24 4 -129
24 5 -210
24 6 -187
24 7 -184
24 8 -180
24 9 -180
24 10 -115
24 11 -115
24 12 -115
24 13 -115
24 14 -500
24 15 -1406
24 16 -1524
24 17 -1297
24 18 -629
24 19 -232
24 20 -27
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 3
25 4 -45
25 5 -60
25 6 -35
25 7 -45
25 8 -61
25 9 -61
25 10 -64
25 11 -64
25 12 -64
25 13 -64
25 14 -47
25 15 -742
25 16 -1783
25 17 -2061
25 18 -1607
25 19 -659
25 20 -46
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 22
26 4 23
26 5 -17
26 6 64
26 7 34
26 8 -8
26 9 -8
26 10 12
26 11 11
26 12 11
26 13 11
26 14 869
26 15 1338
26 16 1501
26 17 1428
26 18 569
26 19 282
26 20 61
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 157
27 4 769
27 5 979
27 6 919
27 7 907
27 8 895
27 9 895
27 10 715
27 11 712
27 12 712
27 13 712
27 14 849
27 15 1286
27 16 1615
27 17 2007
27 18 1361
27 19 1133
27 20 274
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/rp7.txt <==
0 0 0
0 1 0
0 2 0
0 3 -21
0 4 -146
0 5 -183
0 6 -218
0 7 -199
0 8 -173
0 9 -173
0 10 -151
0 11 -150
0 12 -150
0 13 -150
0 14 -238
0 15 673
0 16 645
0 17 250
0 18 -424
0 19 -744
0 20 -116
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 -76
1 4 -229
1 5 -297
1 6 -333
1 7 -300
1 8 -254
1 9 -254
1 10 -162
1 11 -161
1 12 -161
1 13 -161
1 14 -86
1 15 -222
1 16 -495
1 17 -719
1 18 -610
1 19 -497
1 20 -119
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 90
2 5 179
2 6 120
2 7 132
2 8 150
2 9 150
2 10 88
2 11 88
2 12 88
2 13 88
2 14 -256
2 15 -36
2 16 622
2 17 1264
2 18 1449
2 19 838
2 20 157
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 -33
3 4 49
3 5 33
3 6 -10
3 7 20
3 8 64
3 9 64
3 10 130
3 11 130
3 12 130
3 13 130
3 14 -109
3 15 -396
3 16 -85
3 17 -211
3 18 292
3 19 132
3 20 -53
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 62
4 4 222
4 5 213
4 6 220
4 7 215
4 8 210
4 9 210
4 10 206
4 11 205
4 12 205
4 13 205
4 14 -1028
4 15 -885
4 16 -777
4 17 -226
4 18 133
4 19 139
4 20 45
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 80
5 4 590
5 5 729
5 6 611
5 7 644
5 8 696
5 9 696
5 10 624
5 11 622
5 12 622
5 13 622
5 14 1049
5 15 1645
5 16 1901
5 17 1462
5 18 1034
5 19 434
5 20 45
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 43
6 4 51
6 5 -37
6 6 61
6 7 30
6 8 -15
6 9 -15
6 10 33
6 11 32
6 12 32
6 13 32
6 14 426
6 15 427
6 16 665
6 17 878
6 18 651
6 19 533
6 20 110
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 132
7 4 541
7 5 298
7 6 464
7 7 437
7 8 400
7 9 400
7 10 624
7 11 621
7 12 621
7 13 621
7 14 318
7 15 499
7 16 27
7 17 -52
7 18 -328
7 19 -69
7 20 20
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 7
8 4 -220
8 5 -424
8 6 -291
8 7 -320
8 8 -365
8 9 -365
8 10 -235
8 11 -235
8 12 -235
8 13 -235
8 14 368
8 15 524
8 16 362
8 17 151
8 18 -598
8 19 -131
8 20 -13
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 33
9 4 130
9 5 385
9 6 325
9 7 302
9 8 270
9 9 270
9 10 22
9 11 22
9 12 22
9 13 22
9 14 85
9 15 426
9 16 517
9 17 778
9 18 355
9 19 560
9 20 137
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 126
10 4 543
10 5 686
10 6 677
10 7 652
10 8 621
10 9 621
10 10 483
10 11 481
10 12 481
10 13 481
10 14 175
10 15 -359
10 16 -154
10 17 198
10 18 701
10 19 910
10 20 208
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 -6
11 4 104
11 5 -2
11 6 -22
11 7 11
11 8 60
11 9 60
11 10 198
11 11 198
11 12 198
11 13 198
11 14 98
11 15 526
11 16 2
11 17 -348
11 18 -504
11 19 -633
11 20 -84
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 136
12 4 615
12 5 766
12 6 742
12 7 723
12 8 701
12 9 701
12 10 562
12 11 559
12 12 559
12 13 559
12 14 523
12 15 940
12 16 1165
12 17 1655
12 18 1144
12 19 1301
12 20 272
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 83
13 4 489
13 5 510
13 6 489
13 7 499
13 8 515
13 9 515
13 10 528
13 11 526
13 12 526
13 13 526
13 14 439
13 15 -184
13 16 -410
13 17 -307
13 18 31
13 19 216
13 20 47
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 11
14 4 268
14 5 388
14 6 276
14 7 310
14 8 361
14 9 361
14 10 303
14 11 303
14 12 303
14 13 303
14 14 888
14 15 1856
14 16 2064
14 17 1809
14 18 796
14 19 351
14 20 47
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 -88
15 4 -355
15 5 -207
15 6 -297
15 7 -285
15 8 -268
15 9 -268
15 10 -403
15 11 -401
15 12 -401
15 13 -401
15 14 -271
15 15 -481
15 16 -265
15 17 -169
15 18 -307
15 19 -95
15 20 -47
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 72
16 4 291
16 5 345
16 6 397
16 7 364
16 8 318
16 9 318
16 10 260
16 11 259
16 12 259
16 13 259
16 14 190
16 15 108
16 16 -46
16 17 -3
16 18 -51
16 19 93
16 20 52
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 -14
17 4 102
17 5 302
17 6 199
17 7 212
17 8 234
17 9 234
17 10 85
17 11 85
17 12 85
17 13 85
17 14 -552
17 15 -1023
17 16 -1237
17 17 -867
17 18 -33
17 19 138
17 20 64
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 -24
18 4 28
18 5 157
18 6 16
18 7 56
18 8 116
18 9 116
18 10 28
18 11 29
18 12 29
18 13 29
18 14 7
18 15 360
18 16 762
18 17 567
18 18 213
18 19 -36
18 20 -56
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 203
19 4 930
19 5 1099
19 6 1101
19 7 1069
19 8 1028
19 9 1028
19 10 879
19 11 875
19 12 875
19 13 875
19 14 953
19 15 1383
19 16 2369
19 17 2511
19 18 1992
19 19 1211
19 20 172
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 48
20 4 296
20 5 391
20 6 335
20 7 344
20 8 359
20 9 359
20 10 288
20 11 287
20 12 287
20 13 287
20 14 249
20 15 330
20 16 863
20 17 1147
20 18 1175
20 19 814
20 20 124
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 70
21 4 263
21 5 129
21 6 209
21 7 198
21 8 182
21 9 182
21 10 299
21 11 298
21 12 298
21 13 298
21 14 607
21 15 438
21 16 591
21 17 191
21 18 176
21 19 31
21 20 -28
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 143
22 4 608
22 5 549
22 6 614
22 7 596
22 8 572
22 9 572
22 10 625
22 11 622
22 12 622
22 13 622
22 14 1457
22 15 2304
22 16 2271
22 17 1833
22 18 630
22 19 447
22 20 102
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 -28
23 4 -126
23 5 -1
23 6 -50
23 7 -53
23 8 -56
23 9 -56
23 10 -177
23 11 -176
23 12 -176
23 13 -176
23 14 -171
23 15 -300
23 16 -144
23 17 97
23 18 -325
23 19 79
23 20 25
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 29
24 4 142
24 5 84
24 6 105
24 7 107
24 8 111
24 9 111
24 10 171
24 11 170
24 12 170
24 13 170
24 14 629
24 15 951
24 16 905
24 17 894
24 18 57
24 19 251
24 20 69
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 95
25 4 432
25 5 622
25 6 614
25 7 582
25 8 540
25 9 540
25 10 363
25 11 362
25 12 362
25 13 362
25 14 -75
25 15 -44
25 16 508
25 17 1034
25 18 1392
25 19 1023
25 20 174
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 -38
26 4 -356
26 5 -276
26 6 -240
26 7 -278
26 8 -334
26 9 -334
26 10 -461
26 11 -460
26 12 -460
26 13 -460
26 14 -777
26 15 -1427
26 16 -1917
26 17 -2088
26 18 -1150
26 19 -718
26 20 -105
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 35
27 4 212
27 5 4
27 6 70
27 7 83
27 8 102
27 9 102
27 10 317
27 11 316
27 12 316
27 13 316
27 14 618
27 15 1210
27 16 1468
27 17 814
27 18 504
27 19 -390
27 20 -126
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/rp8-2.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 -387
0 8 -720
0 9 -736
0 10 -1039
0 11 -678
0 12 -422
0 13 -322
0 14 -152
0 15 150
0 16 -246
0 17 -613
0 18 -738
0 19 -647
0 20 -803
0 21 -457
0 22 -159
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 -106
1 8 -650
1 9 -905
1 10 -1168
1 11 -837
1 12 -363
1 13 153
1 14 -241
1 15 54
1 16 20
1 17 -362
1 18 -125
1 19 -294
1 20 -508
1 21 -440
1 22 -201
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 -284
2 8 -687
2 9 -478
2 10 -30
2 11 675
2 12 1376
2 13 1634
2 14 1089
2 15 739
2 16 583
2 17 -234
2 18 -412
2 19 161
2 20 353
2 21 461
2 22 326
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 -238
3 8 -1079
3 9 -1712
3 10 -1805
3 11 -1656
3 12 -1437
3 13 -957
3 14 -1285
3 15 -736
3 16 -540
3 17 -1075
3 18 -1210
3 19 -1316
3 20 -1236
3 21 -998
3 22 -342
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 481
4 8 1249
4 9 1215
4 10 950
4 11 334
4 12 -293
4 13 -727
4 14 -216
4 15 100
4 16 657
4 17 1234
4 18 713
4 19 -34
4 20 -304
4 21 -388
4 22 -253
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 124
5 8 378
5 9 151
5 10 81
5 11 -162
5 12 -88
5 13 -174
5 14 -69
5 15 -359
5 16 -260
5 17 27
5 18 418
5 19 175
5 20 180
5 21 207
5 22 17
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 48
6 8 277
6 9 467
6 10 549
6 11 496
6 12 360
6 13 114
6 14 437
6 15 335
6 16 179
6 17 166
6 18 270
6 19 418
6 20 242
6 21 176
6 22 14
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 -317
7 8 -724
7 9 -1236
7 10 -1746
7 11 -1042
7 12 -751
7 13 -625
7 14 -368
7 15 -963
7 16 -1314
7 17 -1077
7 18 -503
7 19 -2
7 20 -160
7 21 -249
7 22 -190
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 26
8 8 115
8 9 333
8 10 608
8 11 850
8 12 1022
8 13 954
8 14 865
8 15 1024
8 16 995
8 17 -69
8 18 -86
8 19 -332
8 20 -181
8 21 -25
8 22 7
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 -523
9 8 -1210
9 9 -1822
9 10 -2256
9 11 -1896
9 12 -1625
9 13 -1252
9 14 -1451
9 15 -1652
9 16 -1986
9 17 -1278
9 18 -1158
9 19 -552
9 20 -400
9 21 -349
9 22 -42
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 -187
10 8 -432
10 9 -451
10 10 -286
10 11 -388
10 12 -421
10 13 -371
10 14 -464
10 15 -649
10 16 -444
10 17 -317
10 18 -506
10 19 -439
10 20 -263
10 21 -166
10 22 -55
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 -29
11 8 -387
11 9 -154
11 10 202
11 11 470
11 12 613
11 13 992
11 14 586
11 15 319
11 16 48
11 17 -79
11 18 -99
11 19 172
11 20 591
11 21 420
11 22 246
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 181
12 8 996
12 9 1415
12 10 1513
12 11 2330
12 12 2355
12 13 1785
12 14 2677
12 15 2313
12 16 2137
12 17 1290
12 18 566
12 19 555
12 20 210
12 21 293
12 22 45
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 227
13 8 451
13 9 672
13 10 453
13 11 -105
13 12 -317
13 13 -223
13 14 -55
13 15 182
13 16 172
13 17 429
13 18 552
13 19 103
13 20 -113
13 21 74
13 22 47
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 -267
14 8 -422
14 9 -728
14 10 -1094
14 11 -490
14 12 -266
14 13 -348
14 14 -125
14 15 -60
14 16 -133
14 17 -201
14 18 -516
14 19 -393
14 20 -551
14 21 -220
14 22 -74
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 243
15 8 856
15 9 685
15 10 559
15 11 1039
15 12 890
15 13 432
15 14 987
15 15 816
15 16 813
15 17 959
15 18 571
15 19 390
15 20 470
15 21 294
15 22 8
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 442
16 8 971
16 9 1786
16 10 2230
16 11 1418
16 12 1094
16 13 1095
16 14 1492
16 15 1564
16 16 1168
16 17 848
16 18 700
16 19 549
16 20 439
16 21 501
16 22 322
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 -460
17 8 -786
17 9 -1081
17 10 -1396
17 11 -145
17 12 266
17 13 106
17 14 43
17 15 -132
17 16 -175
17 17 -767
17 18 -735
17 19 -597
17 20 -478
17 21 -372
17 22 -268
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 -72
18 8 -398
18 9 -374
18 10 -202
18 11 -704
18 12 -1067
18 13 -984
18 14 -1380
18 15 -1906
18 16 -1781
18 17 -735
18 18 29
18 19 558
18 20 754
18 21 465
18 22 219
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 574
19 8 1184
19 9 982
19 10 932
19 11 452
19 12 -171
19 13 -384
19 14 -140
19 15 -151
19 16 154
19 17 1069
19 18 1264
19 19 956
19 20 961
19 21 633
19 22 216
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 291
20 8 553
20 9 740
20 10 1006
20 11 1273
20 12 1115
20 13 1132
20 14 950
20 15 883
20 16 888
20 17 731
20 18 887
20 19 855
20 20 836
20 21 527
20 22 202
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 -131
21 8 -196
21 9 -288
21 10 -395
21 11 523
21 12 1039
21 13 1000
21 14 1169
21 15 1087
21 16 542
21 17 -223
21 18 -213
21 19 25
21 20 105
21 21 162
21 22 46
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 -284
22 8 -768
22 9 -1023
22 10 -1387
22 11 -1191
22 12 -1112
22 13 -848
22 14 -1005
22 15 -887
22 16 -1182
22 17 -830
22 18 -564
22 19 -543
22 20 -290
22 21 -354
22 22 -189
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 36
23 8 129
23 9 -215
23 10 -580
23 11 -691
23 12 -891
23 13 -1063
23 14 -1159
23 15 -621
23 16 124
23 17 166
23 18 -98
23 19 -607
23 20 -773
23 21 -730
23 22 -386
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 -219
24 8 -777
24 9 -504
24 10 -230
24 11 -1212
24 12 -1139
24 13 -672
24 14 -1192
24 15 -806
24 16 -770
24 17 -656
24 18 -635
24 19 -412
24 20 -384
24 21 -146
24 22 92
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 231
25 8 642
25 9 1000
25 10 1273
25 11 1350
25 12 785
25 13 344
25 14 441
25 15 286
25 16 -26
25 17 421
25 18 852
25 19 959
25 20 849
25 21 391
25 22 28
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 -199
26 8 -136
26 9 318
26 10 364
26 11 1263
26 12 1405
26 13 1306
26 14 1363
26 15 551
26 16 -327
26 17 -160
26 18 426
26 19 1357
26 20 1480
26 21 1233
26 22 559
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 -119
27 8 80
27 9 -66
27 10 -197
27 11 -194
27 12 -599
27 13 -1000
27 14 -824
27 15 -1360
27 16 -1161
27 17 62
27 18 42
27 19 358
27 20 565
27 21 449
27 22 165
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/rp8.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 1
0 8 406
0 9 811
0 10 900
0 11 664
0 12 32
0 13 -436
0 14 -357
0 15 -1000
0 16 -1144
0 17 85
0 18 573
0 19 963
0 20 1145
0 21 700
0 22 217
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 9
1 8 177
1 9 409
1 10 350
1 11 596
1 12 780
1 13 818
1 14 776
1 15 185
1 16 277
1 17 136
1 18 580
1 19 706
1 20 664
1 21 567
1 22 181
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 42
2 8 -60
2 9 -736
2 10 -1060
2 11 -1294
2 12 -1778
2 13 -1880
2 14 -1729
2 15 -1864
2 16 -1642
2 17 -189
2 18 -131
2 19 -118
2 20 19
2 21 -217
2 22 -169
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 5
3 8 -146
3 9 -473
3 10 -601
3 11 -437
3 12 -474
3 13 -412
3 14 -637
3 15 86
3 16 -337
3 17 -123
3 18 -288
3 19 -390
3 20 -427
3 21 -560
3 22 -181
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 -16
4 8 -41
4 9 -54
4 10 358
4 11 1438
4 12 1833
4 13 1717
4 14 1482
4 15 1378
4 16 1363
4 17 148
4 18 -269
4 19 -238
4 20 163
4 21 35
4 22 10
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 -368
5 8 -717
5 9 -674
5 10 -742
5 11 -488
5 12 59
5 13 233
5 14 -110
5 15 67
5 16 -46
5 17 -686
5 18 -573
5 19 -584
5 20 -546
5 21 -261
5 22 -107
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 55
6 8 -111
6 9 -590
6 10 -781
6 11 96
6 12 -48
6 13 -86
6 14 -130
6 15 480
6 16 449
6 17 7
6 18 -362
6 19 -693
6 20 -740
6 21 -830
6 22 -371
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 -210
7 8 -681
7 9 -1050
7 10 -1171
7 11 -297
7 12 264
7 13 549
7 14 289
7 15 417
7 16 507
7 17 -371
7 18 -549
7 19 -582
7 20 -616
7 21 -437
7 22 -151
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 -256
8 8 -252
8 9 -301
8 10 -427
8 11 -377
8 12 -258
8 13 -473
8 14 -464
8 15 -706
8 16 -242
8 17 -200
8 18 -598
8 19 -482
8 20 -359
8 21 -249
8 22 -142
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 169
9 8 287
9 9 510
9 10 703
9 11 848
9 12 485
9 13 440
9 14 493
9 15 623
9 16 776
9 17 477
9 18 118
9 19 -112
9 20 -221
9 21 -141
9 22 -20
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 -501
10 8 -953
10 9 -671
10 10 -666
10 11 -64
10 12 463
10 13 449
10 14 -319
10 15 -586
10 16 -400
10 17 -892
10 18 -527
10 19 57
10 20 57
10 21 288
10 22 201
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 249
11 8 447
11 9 462
11 10 852
11 11 1320
11 12 1075
11 13 927
11 14 690
11 15 1192
11 16 1057
11 17 959
11 18 310
11 19 207
11 20 256
11 21 -47
11 22 16
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 124
12 8 305
12 9 574
12 10 554
12 11 231
12 12 -108
12 13 -281
12 14 -353
12 15 -422
12 16 -696
12 17 310
12 18 521
12 19 911
12 20 859
12 21 546
12 22 261
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 6
13 8 0
13 9 305
13 10 646
13 11 497
13 12 697
13 13 929
13 14 945
13 15 747
13 16 703
13 17 148
13 18 -181
13 19 -122
13 20 61
13 21 101
13 22 112
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 -421
14 8 -790
14 9 -449
14 10 -212
14 11 628
14 12 1010
14 13 1043
14 14 1152
14 15 395
14 16 -288
14 17 -899
14 18 -502
14 19 166
14 20 415
14 21 543
14 22 222
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 -81
15 8 140
15 9 291
15 10 144
15 11 -32
15 12 -374
15 13 -694
15 14 -614
15 15 -1124
15 16 -769
15 17 71
15 18 232
15 19 558
15 20 620
15 21 313
15 22 49
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 312
16 8 859
16 9 779
16 10 712
16 11 868
16 12 424
16 13 24
16 14 151
16 15 65
16 16 106
16 17 893
16 18 886
16 19 706
16 20 830
16 21 194
16 22 -107
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 178
17 8 570
17 9 802
17 10 1197
17 11 1353
17 12 1338
17 13 1109
17 14 808
17 15 781
17 16 793
17 17 638
17 18 524
17 19 504
17 20 897
17 21 530
17 22 210
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 -257
18 8 -48
18 9 383
18 10 482
18 11 245
18 12 317
18 13 -62
18 14 -316
18 15 -1151
18 16 -602
18 17 -262
18 18 217
18 19 580
18 20 549
18 21 371
18 22 47
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 -241
19 8 -546
19 9 -804
19 10 -1188
19 11 -942
19 12 -532
19 13 -390
19 14 -522
19 15 489
19 16 595
19 17 -617
19 18 -798
19 19 -1537
19 20 -1852
19 21 -1505
19 22 -714
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 -199
20 8 -509
20 9 -330
20 10 -607
20 11 -355
20 12 -155
20 13 19
20 14 -328
20 15 -636
20 16 -709
20 17 -633
20 18 33
20 19 327
20 20 252
20 21 225
20 22 103
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 -322
21 8 -647
21 9 -489
21 10 -309
21 11 -351
21 12 -487
21 13 -443
21 14 -480
21 15 -1124
21 16 -1196
21 17 -774
21 18 -364
21 19 262
21 20 228
21 21 141
21 22 55
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 -57
22 8 -151
22 9 -742
22 10 -1149
22 11 -1157
22 12 -1273
22 13 -1387
22 14 -1209
22 15 -1276
22 16 -902
22 17 -107
22 18 -269
22 19 -355
22 20 -279
22 21 -189
22 22 -150
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 -280
23 8 -682
23 9 -251
23 10 112
23 11 579
23 12 826
23 13 927
23 14 470
23 15 453
23 16 99
23 17 -569
23 18 -395
23 19 20
23 20 145
23 21 189
23 22 143
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 -354
24 8 -815
24 9 -679
24 10 -677
24 11 -1046
24 12 -1044
24 13 -865
24 14 -1052
24 15 -1526
24 16 -1457
24 17 -1031
24 18 -553
24 19 -76
24 20 -82
24 21 64
24 22 58
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 27
25 8 71
25 9 78
25 10 442
25 11 1185
25 12 1522
25 13 1496
25 14 1233
25 15 1035
25 16 989
25 17 384
25 18 37
25 19 103
25 20 386
25 21 424
25 22 261
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 264
26 8 389
26 9 331
26 10 70
26 11 830
26 12 960
26 13 1150
26 14 1114
26 15 1762
26 16 1432
26 17 934
26 18 240
26 19 9
26 20 8
26 21 48
26 22 175
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 -30
27 8 -141
27 9 -377
27 10 -651
27 11 -1397
27 12 -1141
27 13 -922
27 14 -1153
27 15 -1016
27 16 -731
27 17 -366
27 18 -267
27 19 -398
27 20 -156
27 21 -26
27 22 57
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/rp9-2.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 -373
0 10 -1324
0 11 -1037
0 12 -674
0 13 -494
0 14 483
0 15 0
0 16 -589
0 17 -251
0 18 128
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 494
1 10 796
1 11 787
1 12 -9
1 13 202
1 14 -1
1 15 147
1 16 574
1 17 503
1 18 3
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 -81
2 10 226
2 11 359
2 12 748
2 13 745
2 14 676
2 15 548
2 16 495
2 17 433
2 18 144
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 129
3 10 405
3 11 682
3 12 -39
3 13 -44
3 14 594
3 15 890
3 16 559
3 17 180
3 18 3
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 10
4 10 -404
4 11 -625
4 12 -379
4 13 -272
4 14 -46
4 15 290
4 16 197
4 17 -194
4 18 -51
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 631
5 10 2268
5 11 2367
5 12 855
5 13 348
5 14 514
5 15 1161
5 16 1277
5 17 1060
5 18 -144
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 127
6 10 592
6 11 78
6 12 133
6 13 338
6 14 461
6 15 127
6 16 2
6 17 14
6 18 24
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 -138
7 10 -24
7 11 -186
7 12 81
7 13 179
7 14 1022
7 15 449
7 16 -103
7 17 -22
7 18 210
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 -434
8 10 -489
8 11 -539
8 12 -70
8 13 -93
8 14 89
8 15 -246
8 16 -764
8 17 -501
8 18 -103
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 -150
9 10 -22
9 11 -93
9 12 -584
9 13 -760
9 14 -303
9 15 -585
9 16 -676
9 17 239
9 18 228
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 248
10 10 504
10 11 412
10 12 -122
10 13 -145
10 14 -152
10 15 -735
10 16 -547
10 17 227
10 18 59
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 -78
11 10 -758
11 11 -1084
11 12 -1132
11 13 -1008
11 14 -1137
11 15 -2531
11 16 -2624
11 17 -1352
11 18 -319
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 186
12 10 444
12 11 216
12 12 -108
12 13 -92
12 14 -236
12 15 -270
12 16 -25
12 17 180
12 18 -16
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 -75
13 10 239
13 11 -3
13 12 -353
13 13 -557
13 14 -598
13 15 -741
13 16 -791
13 17 -124
13 18 -27
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 62
14 10 537
14 11 727
14 12 348
14 13 128
14 14 -509
14 15 -289
14 16 264
14 17 307
14 18 28
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 83
15 10 726
15 11 1393
15 12 1742
15 13 1842
15 14 2044
15 15 1839
15 16 1683
15 17 992
15 18 218
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 -272
16 10 -843
16 11 -933
16 12 -508
16 13 -665
16 14 -762
16 15 -1021
16 16 -1024
16 17 -629
16 18 -134
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 -16
17 10 696
17 11 1233
17 12 1172
17 13 950
17 14 796
17 15 1742
17 16 1747
17 17 550
17 18 -88
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 276
18 10 343
18 11 442
18 12 -113
18 13 -26
18 14 198
18 15 -118
18 16 195
18 17 727
18 18 281
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 -366
19 10 -656
19 11 -331
19 12 -112
19 13 -352
19 14 -619
19 15 51
19 16 67
19 17 -252
19 18 -56
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 -464
20 10 -883
20 11 -472
20 12 261
20 13 453
20 14 114
20 15 -904
20 16 -1214
20 17 -781
20 18 -127
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 406
21 10 849
21 11 781
21 12 218
21 13 446
21 14 1375
21 15 2042
21 16 1677
21 17 686
21 18 69
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 95
22 10 466
22 11 909
22 12 1100
22 13 1083
22 14 217
22 15 148
22 16 604
22 17 678
22 18 119
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 -72
23 10 -164
23 11 292
23 12 540
23 13 956
23 14 1470
23 15 1112
23 16 676
23 17 -79
23 18 52
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 -166
24 10 -798
24 11 -951
24 12 -857
24 13 -871
24 14 -1510
24 15 -1858
24 16 -1430
24 17 -671
24 18 -158
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 -563
25 10 -1540
25 11 -1424
25 12 -434
25 13 -217
25 14 163
25 15 -839
25 16 -1396
25 17 -888
25 18 225
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 341
26 10 958
26 11 337
26 12 -568
26 13 -610
26 14 -141
26 15 542
26 16 297
26 17 -71
26 18 -192
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 -37
27 10 72
27 11 5
27 12 192
27 13 95
27 14 13
27 15 -123
27 16 -206
27 17 -364
27 18 -237
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> figure_tem/rp9.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 162
0 10 589
0 11 593
0 12 117
0 13 -253
0 14 -562
0 15 945
0 16 1232
0 17 410
0 18 -186
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0

1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 -31
1 10 -86
1 11 -255
1 12 -427
1 13 -292
1 14 221
1 15 334
1 16 -78
1 17 -255
1 18 -25
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0

2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 -16
2 10 443
2 11 747
2 12 880
2 13 864
2 14 1400
2 15 1786
2 16 1361
2 17 482
2 18 46
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0

3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 -257
3 10 -617
3 11 -712
3 12 -595
3 13 -842
3 14 -1344
3 15 -2425
3 16 -2170
3 17 -664
3 18 -8
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0

4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 248
4 10 634
4 11 798
4 12 536
4 13 506
4 14 1069
4 15 967
4 16 704
4 17 585
4 18 149
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0

5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 340
5 10 839
5 11 636
5 12 -115
5 13 -438
5 14 -425
5 15 513
5 16 919
5 17 789
5 18 108
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0

6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 -393
6 10 -504
6 11 -219
6 12 588
6 13 501
6 14 -392
6 15 -835
6 16 -800
6 17 -755
6 18 -220
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0

7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 594
7 10 1449
7 11 1232
7 12 115
7 13 -41
7 14 367
7 15 1404
7 16 1631
7 17 1064
7 18 148
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0

8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 507
8 10 1363
8 11 1498
8 12 571
8 13 440
8 14 704
8 15 1833
8 16 2140
8 17 1504
8 18 244
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0

9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 -82
9 10 -720
9 11 -670
9 12 -726
9 13 -452
9 14 123
9 15 -933
9 16 -1265
9 17 -530
9 18 39
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0

10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 -86
10 10 110
10 11 142
10 12 -171
10 13 -396
10 14 -426
10 15 -624
10 16 -599
10 17 -72
10 18 -49
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0

11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 202
11 10 679
11 11 628
11 12 -25
11 13 -38
11 14 288
11 15 204
11 16 118
11 17 304
11 18 -60
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0

12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 -52
12 10 -172
12 11 -61
12 12 -71
12 13 34
12 14 666
12 15 543
12 16 237
12 17 138
12 18 155
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0

13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 -73
13 10 -381
13 11 -269
13 12 104
13 13 320
13 14 -52
13 15 -487
13 16 -207
13 17 15
13 18 150
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0

14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 -355
14 10 -772
14 11 -861
14 12 -656
14 13 -539
14 14 516
14 15 8
14 16 -632
14 17 44
14 18 294
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0

15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 -25
15 10 -135
15 11 -481
15 12 -453
15 13 -485
15 14 -710
15 15 -1783
15 16 -1752
15 17 -930
15 18 -323
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0

16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 139
16 10 16
16 11 -346
16 12 -839
16 13 -618
16 14 -398
16 15 -1042
16 16 -1068
16 17 -232
16 18 46
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0

17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 -42
17 10 -225
17 11 -170
17 12 -129
17 13 -117
17 14 89
17 15 623
17 16 495
17 17 148
17 18 59
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0

18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 -181
18 10 -291
18 11 42
18 12 251
18 13 -6
18 14 -833
18 15 -1329
18 16 -907
18 17 32
18 18 41
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0

19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 -465
19 10 -677
19 11 -854
19 12 -162
19 13 -238
19 14 -837
19 15 -1244
19 16 -1081
19 17 -650
19 18 -10
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0

20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 27
20 10 249
20 11 -41
20 12 -361
20 13 -428
20 14 -590
20 15 -310
20 16 -348
20 17 -787
20 18 -384
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0

21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 556
21 10 1045
21 11 997
21 12 -67
21 13 19
21 14 -549
21 15 -400
21 16 -11
21 17 27
21 18 -331
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0

22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 -89
22 10 372
22 11 654
22 12 1055
22 13 888
22 14 206
22 15 -256
22 16 62
22 17 146
22 18 -65
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0

23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 343
23 10 690
23 11 469
23 12 -118
23 13 -88
23 14 -523
23 15 -444
23 16 80
23 17 383
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0

24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 -155
24 10 -91
24 11 213
24 12 399
24 13 388
24 14 506
24 15 521
24 16 633
24 17 426
24 18 197
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0

25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 312
25 10 749
25 11 491
25 12 -269
25 13 -309
25 14 -2
25 15 654
25 16 671
25 17 600
25 18 52
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0

26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 130
26 10 94
26 11 461
26 12 -29
26 13 150
26 14 -37
26 15 522
26 16 808
26 17 532
26 18 120
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0

27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 -189
27 10 -955
27 11 -878
27 12 -569
27 13 -518
27 14 256
27 15 252
27 16 -180
27 17 -307
27 18 51
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0



==> gnuplotoverlap.txt <==
set terminal postscript eps color font 'Times New Roman,12'
set output "overlaprate.eps"
set size 0.29,0.35
set xrange [-0.5:20]
set yrange [0:1.1]
set xtics 1,3,19
set ytics 0,0.2,1
set style data histograms
set style fill solid 0.5 #fillstyle
set tics nomirror
set key horizontal

set xlabel " Cases" 
set ylabel "Overlap rate" offset 0,0
plot 'overlaprate.txt' using 1  title "Overlap rate" lt 1 
set output
